A Note on the Practicality of Maximal Planar Subgraph Algorithms

Given a graph $G$, the NP-hard Maximum Planar Subgraph problem (MPS) asks for a planar subgraph of $G$ with the maximum number of edges. There are several heuristic, approximative, and exact algorithms to tackle the problem, but---to the best of our knowledge---they have never been compared competitively in practice. We report on an exploratory study on the relative merits of the diverse approaches, focusing on practical runtime, solution quality, and implementation complexity. Surprisingly, a seemingly only theoretically strong approximation forms the building block of the strongest choice.

==> Results/average.csv <==
nodes,cactus millis,cactus removed-edges
1,358.35,13716.558333333332


==> Results/boyer-myrvold-max.txt <==
./instances/SteinLib/SP/se03.stp N13 E21 M0.119 O R0
./instances/SteinLib/SP/design432.stp N8 E20 M0.227 R6
./instances/SteinLib/SP/antiwheel5.stp N33 E0 M0.113 O R0
./instances/SteinLib/SP/oddwheel3.stp N33 E0 M0.098 O R0
./instances/SteinLib/SP/oddcycle3.stp N33 E0 M0.086 O R0
./instances/SteinLib/MSM/msm0580.stp N338 E541 M0.543 O R0
./instances/SteinLib/MSM/msm4038.stp N237 E390 M0.446 O R0
./instances/SteinLib/MSM/msm1008.stp N402 E695 M0.952 O R0
./instances/SteinLib/MSM/msm4414.stp N317 E476 M0.826 O R0
./instances/SteinLib/MSM/msm1707.stp N278 E478 M0.71 O R0
./instances/SteinLib/MSM/msm3277.stp N1704 E2991 M2.264 O R0
./instances/SteinLib/MSM/msm3676.stp N957 E1554 M1.844 O R0
./instances/SteinLib/MSM/msm1234.stp N933 E1632 M1.792 O R0
./instances/SteinLib/MSM/msm0654.stp N1290 E2270 M1.695 O R0
./instances/SteinLib/MSM/msm2326.stp N418 E723 M0.797 O R0
./instances/SteinLib/MSM/msm0920.stp N752 E1264 M1.051 O R0
./instances/SteinLib/MSM/msm4114.stp N402 E690 M0.757 O R0
./instances/SteinLib/MSM/msm1844.stp N90 E135 M0.208 O R0
./instances/SteinLib/MSM/msm4224.stp N191 E302 M0.363 O R0
./instances/SteinLib/MSM/msm4515.stp N777 E1358 M1.477 O R0
./instances/SteinLib/MSM/msm0709.stp N1442 E2403 M1.999 O R0
./instances/SteinLib/MSM/msm2152.stp N2132 E3702 M2.984 O R0
./instances/SteinLib/MSM/msm4190.stp N391 E666 M0.771 O R0
./instances/SteinLib/MSM/msm2705.stp N1359 E2458 M1.867 O R0
./instances/SteinLib/MSM/msm1931.stp N875 E1522 M1.695 O R0
./instances/SteinLib/MSM/msm4312.stp N5181 E8893 M8.523 O R0
./instances/SteinLib/MSM/msm2601.stp N2961 E5100 M6.493 O R0
./instances/SteinLib/MSM/msm2000.stp N898 E1562 M1.723 O R0
./instances/SteinLib/MSM/msm2802.stp N1709 E2963 M3.592 O R0
./instances/SteinLib/MSM/msm2525.stp N3031 E5239 M4.759 O R0
./instances/SteinLib/PUC/hc7p.stp N128 E448 M30.382 R238
./instances/SteinLib/MSM/msm1477.stp N1199 E2078 M2.822 O R0
./instances/SteinLib/MSM/msm2846.stp N3263 E5783 M7.382 O R0
./instances/SteinLib/MSM/msm2492.stp N4045 E7094 M8.635 O R0
./instances/SteinLib/PUC/hc7u.stp N128 E448 M26.854 R238
./instances/SteinLib/MSM/msm3829.stp N4221 E7255 M11.923 O R0
./instances/SteinLib/MSM/msm3727.stp N4640 E8255 M12.009 O R0
./instances/SteinLib/PUC/cc3-4p.stp N64 E288 M11.798 R152
./instances/SteinLib/PUC/cc3-4u.stp N64 E288 M10.842 R152
./instances/SteinLib/PUC/cc3-5p.stp N125 E750 M67.362 R460
./instances/SteinLib/PUC/hc8u.stp N256 E1024 M176.024 R603
./instances/SteinLib/PUC/cc5-3u.stp N243 E1215 M216.023 R749
./instances/SteinLib/PUC/hc6u.stp N64 E192 M5.654 R87
./instances/SteinLib/PUC/cc3-5u.stp N125 E750 M81.206 R460
./instances/SteinLib/SP/w13c29.stp N783 E2262 M811.782 R1085
./instances/SteinLib/PUC/hc6p.stp N64 E192 M5.519 R87
./instances/SteinLib/PUC/hc9u.stp N512 E2304 M894.467 R1481
./instances/SteinLib/PUC/cc9-2p.stp N512 E2304 M900.77 R1410
./instances/SteinLib/PUC/cc9-2u.stp N512 E2304 M938.014 R1410
./instances/SteinLib/SP/w23c23.stp N1081 E3174 M1771.78 R1514
./instances/SteinLib/PUC/bipe2p.stp N550 E5013 M3177.45 R4175
./instances/SteinLib/PUC/bipe2u.stp N550 E5013 M3177.91 R4175
./instances/SteinLib/PUC/cc6-2u.stp N64 E192 M3.697 R85
./instances/SteinLib/PUC/cc6-3u.stp N729 E4368 M3421.97 R2963
./instances/SteinLib/PUC/bip42p.stp N1200 E3982 M3297.61 R2639
./instances/SteinLib/PUC/hc10p.stp N1024 E5120 M5018.02 R3498
./instances/SteinLib/PUC/cc10-2u.stp N1024 E5120 M5080.27 R3398
./instances/SteinLib/PUC/hc9p.stp N512 E2304 M846.714 R1481
./instances/SteinLib/PUC/bip42u.stp N1200 E3982 M3462.11 R2639
./instances/SteinLib/PUC/cc6-2p.stp N64 E192 M5.668 R85
./instances/SteinLib/PUC/hc10u.stp N1024 E5120 M5147.17 R3498
./instances/SteinLib/PUC/hc8p.stp N256 E1024 M171.131 R603
./instances/SteinLib/PUC/cc6-3p.stp N729 E4368 M3546.3 R2938
./instances/SteinLib/PUC/bip62p.stp N1200 E10002 M13991.2 R8553
./instances/SteinLib/PUC/cc5-3p.stp N243 E1215 M221.566 R749
./instances/SteinLib/PUC/bip62u.stp N1200 E10002 M13943 R8553
./instances/SteinLib/P6E/p620.stp N100 E180 M0.265 O R0
./instances/SteinLib/P6E/p621.stp N100 E180 M0.269 O R0
./instances/SteinLib/P6E/p633.stp N200 E370 M0.489 O R0
./instances/SteinLib/P6E/p622.stp N100 E180 M0.259 O R0
./instances/SteinLib/P6E/p624.stp N100 E180 M0.255 O R0
./instances/SteinLib/P6E/p623.stp N100 E180 M0.288 O R0
./instances/SteinLib/P6E/p630.stp N200 E370 M0.46 O R0
./instances/SteinLib/P6E/p628.stp N100 E180 M0.273 O R0
./instances/SteinLib/P6E/p629.stp N100 E180 M0.264 O R0
./instances/SteinLib/P6E/p619.stp N100 E180 M0.254 O R0
./instances/SteinLib/P6E/p631.stp N200 E370 M0.497 O R0
./instances/SteinLib/P6E/p625.stp N100 E180 M0.273 O R0
./instances/SteinLib/P6E/p627.stp N100 E180 M0.268 O R0
./instances/SteinLib/P6E/p632.stp N200 E370 M0.473 O R0
./instances/SteinLib/P6E/p626.stp N100 E180 M0.277 O R0
./instances/SteinLib/E/e05.stp N2500 E3125 M1018.13 R562
./instances/SteinLib/PUC/cc10-2p.stp N1024 E5120 M5161.1 R3398
./instances/SteinLib/PUC/bip52p.stp N2200 E7997 M19846.1 R5574
./instances/SteinLib/PUC/bip52u.stp N2200 E7997 M21621.9 R5574
./instances/SteinLib/PUC/cc3-10p.stp N1000 E13500 M29579.9 R10835
./instances/SteinLib/PUC/cc3-10u.stp N1000 E13500 M28990.8 R10835
./instances/SteinLib/E/e08.stp N2500 E5000 M8687.28 R2357
./instances/SteinLib/PUC/cc11-2p.stp N2048 E11263 M44167.4 R7806
./instances/SteinLib/E/e04.stp N2500 E3125 M1104.66 R562
./instances/SteinLib/PUC/cc11-2u.stp N2048 E11263 M43280.4 R7794
./instances/SteinLib/PUC/hc11p.stp N2048 E11264 M55067.5 R8008
./instances/SteinLib/E/e09.stp N2500 E5000 M13334.8 R2354
./instances/SteinLib/E/e06.stp N2500 E5000 M8762.29 R2367
./instances/SteinLib/E/e15.stp N2500 E12500 M54677.9 R9719
./instances/SteinLib/E/e02.stp N2500 E3125 M1001.71 R552
./instances/SteinLib/SP/w3c571.stp N3997 E10278 M77449.6 R3428
./instances/SteinLib/E/e03.stp N2500 E3125 M1067.52 R549
./instances/SteinLib/PUC/cc3-11p.stp N1331 E19965 M79295 R16324
./instances/SteinLib/E/e01.stp N2500 E3125 M898.422 R560
./instances/SteinLib/E/e10.stp N2500 E5000 M7930.76 R2369
./instances/SteinLib/E/e12.stp N2500 E12500 M66353.5 R9712
./instances/SteinLib/I160/i160-015.stp N160 E812 M86.091 R592
./instances/SteinLib/I160/i160-104.stp N160 E240 M6.011 R57
./instances/SteinLib/I160/i160-331.stp N160 E320 M13.759 R122
./instances/SteinLib/I160/i160-335.stp N160 E320 M10.065 R130
./instances/SteinLib/I160/i160-013.stp N160 E812 M58.926 R583
./instances/SteinLib/E/e14.stp N2500 E12500 M61703.4 R9704
./instances/SteinLib/I160/i160-231.stp N160 E320 M18.429 R124
./instances/SteinLib/I160/i160-234.stp N160 E320 M17.157 R126
./instances/SteinLib/I160/i160-001.stp N160 E240 M6.513 R53
./instances/SteinLib/I160/i160-043.stp N160 E2544 M299.39 R2231
./instances/SteinLib/PUC/cc7-3u.stp N2187 E15308 M83303.1 R11071
./instances/SteinLib/I160/i160-141.stp N160 E2544 M422.331 R2239
./instances/SteinLib/I160/i160-014.stp N160 E812 M90.891 R584
./instances/SteinLib/I160/i160-123.stp N160 E12720 M3676.78 R12246
./instances/SteinLib/I160/i160-222.stp N160 E12720 M2768.01 R12246
./instances/SteinLib/I160/i160-243.stp N160 E2544 M332.274 R2242
./instances/SteinLib/I160/i160-202.stp N160 E240 M6.332 R59
./instances/SteinLib/I160/i160-225.stp N160 E12720 M3908.76 R12246
./instances/SteinLib/PUC/hc11u.stp N2048 E11264 M78670.7 R8008
./instances/SteinLib/I160/i160-103.stp N160 E240 M6.087 R56
./instances/SteinLib/I160/i160-214.stp N160 E812 M93.43 R588
./instances/SteinLib/I160/i160-005.stp N160 E240 M6.463 R53
./instances/SteinLib/I160/i160-321.stp N160 E12720 M3778.44 R12246
./instances/SteinLib/I160/i160-035.stp N160 E320 M17.67 R122
./instances/SteinLib/I160/i160-315.stp N160 E812 M61.017 R584
./instances/SteinLib/I160/i160-011.stp N160 E812 M67.812 R586
./instances/SteinLib/I160/i160-313.stp N160 E812 M84.609 R577
./instances/SteinLib/E/e07.stp N2500 E5000 M9579.04 R2351
./instances/SteinLib/I160/i160-242.stp N160 E2544 M470.375 R2250
./instances/SteinLib/I160/i160-132.stp N160 E320 M18.534 R127
./instances/SteinLib/I160/i160-115.stp N160 E812 M94.83 R588
./instances/SteinLib/I160/i160-111.stp N160 E812 M84.36 R590
./instances/SteinLib/I160/i160-144.stp N160 E2544 M445.737 R2252
./instances/SteinLib/I160/i160-024.stp N160 E12720 M3505.99 R12246
./instances/SteinLib/I160/i160-114.stp N160 E812 M92.655 R580
./instances/SteinLib/I160/i160-342.stp N160 E2544 M446.134 R2258
./instances/SteinLib/I160/i160-205.stp N160 E240 M5.889 R55
./instances/SteinLib/I160/i160-113.stp N160 E812 M93.884 R576
./instances/SteinLib/I160/i160-232.stp N160 E320 M17.496 R119
./instances/SteinLib/I160/i160-134.stp N160 E320 M16.347 R123
./instances/SteinLib/I160/i160-213.stp N160 E812 M99.031 R585
./instances/SteinLib/I160/i160-241.stp N160 E2544 M434.124 R2252
./instances/SteinLib/I160/i160-131.stp N160 E320 M12.047 R126
./instances/SteinLib/I160/i160-341.stp N160 E2544 M426.263 R2249
./instances/SteinLib/I160/i160-332.stp N160 E320 M18.082 R130
./instances/SteinLib/I160/i160-025.stp N160 E12720 M4039.51 R12246
./instances/SteinLib/I160/i160-002.stp N160 E240 M7.436 R60
./instances/SteinLib/I160/i160-345.stp N160 E2544 M477.825 R2243
./instances/SteinLib/I160/i160-003.stp N160 E240 M5.941 R56
./instances/SteinLib/I160/i160-105.stp N160 E240 M7.767 R49
./instances/SteinLib/I160/i160-004.stp N160 E240 M7.797 R49
./instances/SteinLib/I160/i160-322.stp N160 E12720 M3862.96 R12246
./instances/SteinLib/I160/i160-344.stp N160 E2544 M412.647 R2251
./instances/SteinLib/PUC/cc7-3p.stp N2187 E15308 M90869.7 R11071
./instances/SteinLib/I160/i160-324.stp N160 E12720 M3361.54 R12246
./instances/SteinLib/I160/i160-125.stp N160 E12720 M3888.02 R12246
./instances/SteinLib/I160/i160-233.stp N160 E320 M17.066 R135
./instances/SteinLib/I160/i160-012.stp N160 E812 M100.589 R579
./instances/SteinLib/I160/i160-044.stp N160 E2544 M445.773 R2255
./instances/SteinLib/I160/i160-323.stp N160 E12720 M3895.59 R12246
./instances/SteinLib/I160/i160-021.stp N160 E12720 M3855.51 R12246
./instances/SteinLib/I160/i160-312.stp N160 E812 M98.634 R579
./instances/SteinLib/I160/i160-235.stp N160 E320 M15.856 R123
./instances/SteinLib/I160/i160-212.stp N160 E812 M99.363 R596
./instances/SteinLib/I160/i160-042.stp N160 E2544 M377.936 R2243
./instances/SteinLib/I160/i160-135.stp N160 E320 M11.075 R125
./instances/SteinLib/I160/i160-304.stp N160 E240 M4.048 R48
./instances/SteinLib/I160/i160-305.stp N160 E240 M4.649 R52
./instances/SteinLib/PUC/cc3-11u.stp N1331 E19965 M91952.4 R16324
./instances/SteinLib/I160/i160-224.stp N160 E12720 M3946.42 R12246
./instances/SteinLib/I160/i160-245.stp N160 E2544 M464.062 R2243
./instances/SteinLib/I160/i160-201.stp N160 E240 M6.939 R56
./instances/SteinLib/I160/i160-204.stp N160 E240 M5.781 R52
./instances/SteinLib/I160/i160-221.stp N160 E12720 M3964.03 R12246
./instances/SteinLib/I160/i160-311.stp N160 E812 M93.444 R581
./instances/SteinLib/I160/i160-033.stp N160 E320 M13.068 R128
./instances/SteinLib/I160/i160-334.stp N160 E320 M11.26 R121
./instances/SteinLib/I160/i160-301.stp N160 E240 M3.766 R54
./instances/SteinLib/I160/i160-102.stp N160 E240 M3.577 R53
./instances/SteinLib/I160/i160-032.stp N160 E320 M11.149 R130
./instances/SteinLib/I160/i160-143.stp N160 E2544 M433.036 R2248
./instances/SteinLib/I160/i160-034.stp N160 E320 M17.044 R126
./instances/SteinLib/I160/i160-325.stp N160 E12720 M3983.8 R12246
./instances/SteinLib/I160/i160-302.stp N160 E240 M7.041 R56
./instances/SteinLib/I160/i160-303.stp N160 E240 M6.677 R55
./instances/SteinLib/I160/i160-244.stp N160 E2544 M471.667 R2252
./instances/SteinLib/I160/i160-203.stp N160 E240 M6.193 R55
./instances/SteinLib/I160/i160-215.stp N160 E812 M101.927 R580
./instances/SteinLib/I160/i160-124.stp N160 E12720 M3714.17 R12246
./instances/SteinLib/I160/i160-041.stp N160 E2544 M389.69 R2256
./instances/SteinLib/I160/i160-211.stp N160 E812 M58.497 R585
./instances/SteinLib/I160/i160-314.stp N160 E812 M101.483 R581
./instances/SteinLib/I160/i160-142.stp N160 E2544 M433.911 R2233
./instances/SteinLib/I160/i160-031.stp N160 E320 M19.145 R124
./instances/SteinLib/I160/i160-343.stp N160 E2544 M453.837 R2242
./instances/SteinLib/I160/i160-101.stp N160 E240 M5.74 R55
./instances/SteinLib/I160/i160-133.stp N160 E320 M16.492 R125
./instances/SteinLib/I160/i160-112.stp N160 E812 M101.631 R586
./instances/SteinLib/I160/i160-333.stp N160 E320 M15.714 R123
./instances/SteinLib/DIW/diw0523.stp N1080 E2015 M2.476 O R0
./instances/SteinLib/DIW/diw0250.stp N353 E608 M0.814 O R0
./instances/SteinLib/DIW/diw0234.stp N5349 E10086 M20.094 O R0
./instances/SteinLib/I160/i160-145.stp N160 E2544 M389.067 R2249
./instances/SteinLib/DIW/diw0559.stp N3738 E7013 M12.652 O R0
./instances/SteinLib/DIW/diw0473.stp N2213 E4135 M7.046 O R0
./instances/SteinLib/I160/i160-045.stp N160 E2544 M410.218 R2247
./instances/SteinLib/DIW/diw0495.stp N938 E1655 M1.935 O R0
./instances/SteinLib/DIW/diw0540.stp N286 E465 M0.625 O R0
./instances/SteinLib/DIW/diw0487.stp N2414 E4386 M7.422 O R0
./instances/SteinLib/I160/i160-122.stp N160 E12720 M4057.2 R12246
./instances/SteinLib/DIW/diw0513.stp N918 E1684 M2.081 O R0
./instances/SteinLib/DIW/diw0795.stp N3221 E5938 M10.631 O R0
./instances/SteinLib/DIW/diw0445.stp N1804 E3311 M4.958 O R0
./instances/SteinLib/DIW/diw0460.stp N339 E579 M0.787 O R0
./instances/SteinLib/DIW/diw0260.stp N539 E985 M1.241 O R0
./instances/SteinLib/DIW/diw0459.stp N3636 E6789 M11.95 O R0
./instances/SteinLib/I160/i160-022.stp N160 E12720 M3670.57 R12246
./instances/SteinLib/DIW/diw0801.stp N3023 E5575 M9.104 O R0
./instances/SteinLib/DIW/diw0393.stp N212 E381 M0.456 O R0
./instances/SteinLib/DIW/diw0313.stp N468 E822 M1.098 O R0
./instances/SteinLib/DMXA/dmxa0454.stp N1848 E3286 M4.481 O R0
./instances/SteinLib/DMXA/dmxa1721.stp N1005 E1731 M2.163 O R0
./instances/SteinLib/DMXA/dmxa1109.stp N343 E559 M0.754 O R0
./instances/SteinLib/DMXA/dmxa0296.stp N233 E386 M0.525 O R0
./instances/SteinLib/DIW/diw0819.stp N10553 E20066 M48.988 O R0
./instances/SteinLib/DIW/diw0778.stp N7231 E13727 M33.069 O R0
./instances/SteinLib/DMXA/dmxa0848.stp N499 E861 M0.994 O R0
./instances/SteinLib/DMXA/dmxa1516.stp N720 E1269 M1.731 O R0
./instances/SteinLib/DMXA/dmxa0734.stp N663 E1154 M1.552 O R0
./instances/SteinLib/DMXA/dmxa0903.stp N632 E1087 M1.274 O R0
./instances/SteinLib/DMXA/dmxa0628.stp N169 E280 M0.391 O R0
./instances/SteinLib/DIW/diw0779.stp N11821 E22516 M41.278 O R0
./instances/SteinLib/I160/i160-223.stp N160 E12720 M3697.6 R12246
./instances/SteinLib/DMXA/dmxa0368.stp N2050 E3676 M5.17 O R0
./instances/SteinLib/DMXA/dmxa1304.stp N298 E503 M0.622 O R0
./instances/SteinLib/DMXA/dmxa1200.stp N770 E1383 M1.111 O R0
./instances/SteinLib/DMXA/dmxa1801.stp N2333 E4137 M7.21 O R0
./instances/SteinLib/DIW/diw0820.stp N11749 E22384 M37.722 O R0
./instances/SteinLib/DMXA/dmxa1010.stp N3983 E7108 M14.063 O R0
./instances/SteinLib/D/d02.stp N1000 E1250 M129.781 R203
./instances/SteinLib/I160/i160-023.stp N160 E12720 M3889.09 R12246
./instances/SteinLib/D/d01.stp N1000 E1250 M134.405 R213
./instances/SteinLib/D/d05.stp N1000 E1250 M135.2 R207
./instances/SteinLib/D/d09.stp N1000 E2000 M861.385 R910
./instances/SteinLib/D/d10.stp N1000 E2000 M832.237 R910
./instances/SteinLib/D/d07.stp N1000 E2000 M876.091 R912
./instances/SteinLib/D/d08.stp N1000 E2000 M927.959 R913
./instances/SteinLib/I160/i160-121.stp N160 E12720 M3788.44 R12246
./instances/SteinLib/D/d14.stp N1000 E5000 M4517.51 R3798
./instances/SteinLib/D/d11.stp N1000 E5000 M4724.61 R3807
./instances/SteinLib/D/d04.stp N1000 E1250 M123.359 R208
./instances/SteinLib/D/d03.stp N1000 E1250 M125.899 R202
./instances/SteinLib/D/d12.stp N1000 E5000 M4728.51 R3813
./instances/SteinLib/D/d06.stp N1000 E2000 M824.73 R921
./instances/SteinLib/D/d15.stp N1000 E5000 M4602.22 R3818
./instances/SteinLib/ALUE/alue3146.stp N3626 E5869 M14.89 O R0
./instances/SteinLib/ALUE/alue6457.stp N3932 E6137 M8.068 O R0
./instances/SteinLib/ALUE/alue7066.stp N6405 E10454 M29.494 O R0
./instances/SteinLib/ALUE/alue7229.stp N940 E1474 M2.181 O R0
./instances/SteinLib/ALUE/alue6179.stp N3372 E5213 M12.817 O R0
./instances/SteinLib/ALUE/alue6951.stp N2818 E4419 M9.919 O R0
./instances/SteinLib/ALUE/alue5901.stp N11543 E18429 M62.197 O R0
./instances/SteinLib/ALUE/alue5067.stp N3524 E5560 M13.662 O R0
./instances/SteinLib/ALUE/alue6735.stp N4119 E6696 M19.431 O R0
./instances/SteinLib/ALUE/alue7065.stp N34046 E54841 M193.28 O R0
./instances/SteinLib/ALUE/alue5623.stp N4472 E6938 M17.96 O R0
./instances/SteinLib/ALUE/alue2105.stp N1220 E1858 M3.071 O R0
./instances/SteinLib/ALUE/alue5345.stp N5179 E8165 M23.046 O R0
./instances/SteinLib/ALUE/alue2087.stp N1244 E1971 M3.2 O R0
./instances/SteinLib/LIN/lin14.stp N828 E1472 M2.311 O R0
./instances/SteinLib/LIN/lin32.stp N19112 E35665 M206.951 O R0
./instances/SteinLib/LIN/lin20.stp N3675 E6709 M21.332 O R0
./instances/SteinLib/ALUE/alue7080.stp N34479 E55494 M197.862 O R0
./instances/SteinLib/LIN/lin12.stp N818 E1462 M2.349 O R0
./instances/SteinLib/LIN/lin13.stp N822 E1466 M2.336 O R0
./instances/SteinLib/LIN/lin09.stp N313 E532 M0.844 O R0
./instances/SteinLib/LIN/lin05.stp N160 E269 M0.385 O R0
./instances/SteinLib/LIN/lin06.stp N165 E274 M0.419 O R0
./instances/SteinLib/LIN/lin10.stp N321 E540 M0.882 O R0
./instances/SteinLib/LIN/lin27.stp N8017 E14753 M59.288 O R0
./instances/SteinLib/D/d13.stp N1000 E5000 M4609.6 R3822
./instances/SteinLib/LIN/lin31.stp N19100 E35653 M193.459 O R0
./instances/SteinLib/LIN/lin19.stp N2010 E3662 M7.531 O R0
./instances/SteinLib/LIN/lin29.stp N19083 E35636 M197.816 O R0
./instances/SteinLib/LIN/lin37.stp N38418 E71657 M453.206 O R0
./instances/SteinLib/LIN/lin22.stp N3692 E6726 M18.66 O R0
./instances/SteinLib/LIN/lin02.stp N55 E82 M0.163 O R0
./instances/SteinLib/LIN/lin24.stp N7998 E14734 M62.273 O R0
./instances/SteinLib/LIN/lin08.stp N311 E530 M0.775 O R0
./instances/SteinLib/LIN/lin33.stp N19177 E35730 M205.603 O R0
./instances/SteinLib/LIN/lin03.stp N57 E84 M0.164 O R0
./instances/SteinLib/LIN/lin15.stp N840 E1484 M2.278 O R0
./instances/SteinLib/LIN/lin36.stp N38307 E71546 M427.707 O R0
./instances/SteinLib/LIN/lin17.stp N1989 E3641 M6.692 O R0
./instances/SteinLib/LIN/lin16.stp N1981 E3633 M4.297 O R0
./instances/SteinLib/LIN/lin04.stp N157 E266 M0.328 O R0
./instances/SteinLib/LIN/lin23.stp N3716 E6750 M20.392 O R0
./instances/SteinLib/LIN/lin01.stp N53 E80 M0.16 O R0
./instances/SteinLib/LIN/lin11.stp N816 E1460 M2.119 O R0
./instances/SteinLib/LIN/lin18.stp N1994 E3646 M6.937 O R0
./instances/SteinLib/LIN/lin26.stp N8013 E14749 M62.071 O R0
./instances/SteinLib/LIN/lin07.stp N307 E526 M0.758 O R0
./instances/SteinLib/LIN/lin28.stp N8062 E14798 M59.85 O R0
./instances/SteinLib/LIN/lin21.stp N3683 E6717 M20.212 O R0
./instances/SteinLib/LIN/lin25.stp N8007 E14743 M64.23 O R0
./instances/SteinLib/LIN/lin34.stp N38282 E71521 M433.526 O R0
./instances/SteinLib/LIN/lin30.stp N19091 E35644 M180.01 O R0
./instances/SteinLib/ALUT/alut2010.stp N6104 E11011 M29.564 O R0
./instances/SteinLib/ALUT/alut0805.stp N966 E1666 M2.188 O R0
./instances/SteinLib/ALUT/alut0787.stp N1160 E2089 M3.064 O R0
./instances/SteinLib/ALUT/alut1181.stp N3041 E5693 M11.573 O R0
./instances/SteinLib/ALUT/alut2288.stp N9070 E16595 M44.692 O R0
./instances/SteinLib/ALUT/alut2625.stp N36711 E68117 M197.382 O R0
./instances/SteinLib/LIN/lin35.stp N38294 E71533 M455.088 O R0
./instances/SteinLib/ALUT/alut2764.stp N387 E626 M0.523 O R0
./instances/SteinLib/ALUT/alut2566.stp N5021 E9055 M17.459 O R0
./instances/SteinLib/C/c01.stp N500 E625 M23.425 R89
./instances/SteinLib/C/c07.stp N500 E1000 M178.18 R435
./instances/SteinLib/ALUT/alut2610.stp N33901 E62816 M186.215 O R0
./instances/SteinLib/E/e11.stp N2500 E12500 M53382.3 R9712
./instances/SteinLib/C/c10.stp N500 E1000 M182.371 R428
./instances/SteinLib/C/c12.stp N500 E2500 M978.916 R1868
./instances/SteinLib/C/c02.stp N500 E625 M27.666 R85
./instances/SteinLib/C/c09.stp N500 E1000 M185.54 R442
./instances/SteinLib/C/c05.stp N500 E625 M24.452 R92
./instances/SteinLib/C/c11.stp N500 E2500 M979.331 R1874
./instances/SteinLib/C/c17.stp N500 E12500 M9373.54 R11639
./instances/SteinLib/C/c03.stp N500 E625 M25.466 R87
./instances/SteinLib/C/c06.stp N500 E1000 M198.281 R437
./instances/SteinLib/C/c04.stp N500 E625 M27.891 R97
./instances/SteinLib/C/c20.stp N500 E12500 M9400.3 R11651
./instances/SteinLib/C/c16.stp N500 E12500 M10173 R11647
./instances/SteinLib/C/c08.stp N500 E1000 M178.245 R439
./instances/SteinLib/C/c15.stp N500 E2500 M1010.71 R1884
./instances/SteinLib/C/c14.stp N500 E2500 M993.252 R1865
./instances/SteinLib/C/c13.stp N500 E2500 M1025.91 R1861
./instances/SteinLib/I640/i640-202.stp N640 E960 M126.46 R264
./instances/SteinLib/I640/i640-003.stp N640 E960 M131.566 R263
./instances/SteinLib/C/c19.stp N500 E12500 M9401.8 R11654
./instances/SteinLib/I640/i640-113.stp N640 E4135 M2323.98 R3336
./instances/SteinLib/I640/i640-115.stp N640 E4135 M2190.49 R3339
./instances/SteinLib/I640/i640-314.stp N640 E4135 M1728.94 R3352
./instances/SteinLib/I640/i640-034.stp N640 E1280 M295.035 R576
./instances/SteinLib/C/c18.stp N500 E12500 M9683.41 R11637
./instances/SteinLib/I640/i640-301.stp N640 E960 M145.284 R264
./instances/SteinLib/I640/i640-214.stp N640 E4135 M2077.05 R3332
./instances/SteinLib/I640/i640-331.stp N640 E1280 M288.846 R562
./instances/SteinLib/I640/i640-332.stp N640 E1280 M321.727 R571
./instances/SteinLib/I640/i640-013.stp N640 E4135 M2419.13 R3342
./instances/SteinLib/I640/i640-335.stp N640 E1280 M328.118 R573
./instances/SteinLib/I640/i640-213.stp N640 E4135 M2418.61 R3341
./instances/SteinLib/D/d17.stp N1000 E25000 M47084.9 R23508
./instances/SteinLib/D/d19.stp N1000 E25000 M47547.9 R23511
./instances/SteinLib/D/d18.stp N1000 E25000 M48204.3 R23473
./instances/SteinLib/I640/i640-333.stp N640 E1280 M346.189 R571
./instances/SteinLib/I640/i640-033.stp N640 E1280 M325.765 R569
./instances/SteinLib/D/d20.stp N1000 E25000 M50905.7 R23517
./instances/SteinLib/D/d16.stp N1000 E25000 M45621.6 R23484
./instances/SteinLib/I640/i640-201.stp N640 E960 M118.313 R270
./instances/SteinLib/I640/i640-012.stp N640 E4135 M2498.26 R3336
./instances/SteinLib/I640/i640-111.stp N640 E4135 M2488.8 R3348
./instances/SteinLib/I640/i640-001.stp N640 E960 M131.081 R272
./instances/SteinLib/I640/i640-014.stp N640 E4135 M2479.03 R3337
./instances/SteinLib/PUC/bipa2u.stp N3300 E18073 M158180 R14412
./instances/SteinLib/I640/i640-114.stp N640 E4135 M2287.41 R3345
./instances/SteinLib/E/e13.stp N2500 E12500 M98417.9 R9726
./instances/SteinLib/I640/i640-312.stp N640 E4135 M2374.27 R3348
./instances/SteinLib/I640/i640-232.stp N640 E1280 M349.916 R574
./instances/SteinLib/I640/i640-211.stp N640 E4135 M2333.83 R3345
./instances/SteinLib/I640/i640-241.stp N640 E40896 M67084 R39672
./instances/SteinLib/I640/i640-334.stp N640 E1280 M353.927 R572
./instances/SteinLib/I640/i640-315.stp N640 E4135 M1878.89 R3339
./instances/SteinLib/PUC/bipa2p.stp N3300 E18073 M189256 R14412
./instances/SteinLib/I640/i640-244.stp N640 E40896 M71407.4 R39655
./instances/SteinLib/I640/i640-015.stp N640 E4135 M2122.82 R3355
./instances/SteinLib/I640/i640-233.stp N640 E1280 M351.063 R576
./instances/SteinLib/I640/i640-132.stp N640 E1280 M357.704 R573
./instances/SteinLib/I640/i640-235.stp N640 E1280 M336.736 R572
./instances/SteinLib/I640/i640-103.stp N640 E960 M79.637 R270
./instances/SteinLib/I640/i640-243.stp N640 E40896 M63607.8 R39669
./instances/SteinLib/I640/i640-002.stp N640 E960 M123.957 R275
./instances/SteinLib/I640/i640-215.stp N640 E4135 M2422.54 R3345
./instances/SteinLib/PUC/cc3-12u.stp N1728 E28512 M206583 R23812
./instances/SteinLib/I640/i640-042.stp N640 E40896 M72853.6 R39693
./instances/SteinLib/PUC/cc3-12p.stp N1728 E28512 M215776 R23812
./instances/SteinLib/I640/i640-144.stp N640 E40896 M72934.5 R39719
./instances/SteinLib/I640/i640-102.stp N640 E960 M123.761 R269
./instances/SteinLib/I640/i640-044.stp N640 E40896 M87305.4 R39673
./instances/SteinLib/I640/i640-045.stp N640 E40896 M84158.6 R39667
./instances/SteinLib/I640/i640-011.stp N640 E4135 M2406.43 R3345
./instances/SteinLib/I640/i640-344.stp N640 E40896 M77180.6 R39677
./instances/SteinLib/I640/i640-142.stp N640 E40896 M80809.5 R39687
./instances/SteinLib/I640/i640-005.stp N640 E960 M124.905 R264
./instances/SteinLib/I640/i640-105.stp N640 E960 M127.391 R266
./instances/SteinLib/I640/i640-143.stp N640 E40896 M68836.4 R39664
./instances/SteinLib/I640/i640-041.stp N640 E40896 M65583.5 R39663
./instances/SteinLib/PUC/cc12-2p.stp N4096 E24574 M320606 R17651
./instances/SteinLib/I640/i640-245.stp N640 E40896 M86225.8 R39697
./instances/SteinLib/PUC/hc12u.stp N4096 E24576 M347611 R18072
./instances/SteinLib/I640/i640-101.stp N640 E960 M133.238 R269
./instances/SteinLib/I640/i640-205.stp N640 E960 M138.287 R271
./instances/SteinLib/I640/i640-303.stp N640 E960 M136.329 R277
./instances/SteinLib/I640/i640-043.stp N640 E40896 M74385.5 R39698
./instances/SteinLib/I640/i640-242.stp N640 E40896 M80944.1 R39679
./instances/SteinLib/I640/i640-234.stp N640 E1280 M341.07 R568
./instances/SteinLib/I640/i640-135.stp N640 E1280 M342.341 R577
./instances/SteinLib/I640/i640-032.stp N640 E1280 M360.766 R571
./instances/SteinLib/I640/i640-134.stp N640 E1280 M360.136 R585
./instances/SteinLib/I640/i640-305.stp N640 E960 M132.05 R273
./instances/SteinLib/I640/i640-313.stp N640 E4135 M2619.26 R3340
./instances/SteinLib/PUC/hc12p.stp N4096 E24576 M384741 R18072
./instances/SteinLib/I640/i640-035.stp N640 E1280 M326.756 R576
./instances/SteinLib/I640/i640-204.stp N640 E960 M119.984 R271
./instances/SteinLib/I640/i640-345.stp N640 E40896 M76191.1 R39658
./instances/SteinLib/I640/i640-302.stp N640 E960 M121.969 R270
./instances/SteinLib/I640/i640-343.stp N640 E40896 M92717.9 R39678
./instances/SteinLib/PUC/cc12-2u.stp N4096 E24574 M450814 R17650
./instances/SteinLib/I640/i640-311.stp N640 E4135 M2829.64 R3338
./instances/SteinLib/I640/i640-145.stp N640 E40896 M92327.1 R39673
./instances/SteinLib/I640/i640-341.stp N640 E40896 M88660.6 R39658
./instances/SteinLib/I640/i640-203.stp N640 E960 M123.89 R262
./instances/SteinLib/I640/i640-212.stp N640 E4135 M2523.96 R3340
./instances/SteinLib/I640/i640-133.stp N640 E1280 M314.985 R564
./instances/SteinLib/I640/i640-231.stp N640 E1280 M293.408 R571
./instances/SteinLib/I640/i640-004.stp N640 E960 M122.161 R272
./instances/SteinLib/I640/i640-112.stp N640 E4135 M2420.34 R3333
./instances/SteinLib/E/e20.stp N2500 E62500 M592084 R59253
./instances/SteinLib/I640/i640-141.stp N640 E40896 M106530 R39651
./instances/SteinLib/I640/i640-131.stp N640 E1280 M367.227 R564
./instances/SteinLib/I640/i640-304.stp N640 E960 M135.411 R273
./instances/SteinLib/E/e18.stp N2500 E62500 M604421 R59233
./instances/SteinLib/I640/i640-342.stp N640 E40896 M111902 R39660
./instances/SteinLib/I640/i640-031.stp N640 E1280 M388.155 R564
./instances/SteinLib/E/e19.stp N2500 E62500 M911419 R59217
./instances/SteinLib/I640/i640-104.stp N640 E960 M187.343 R269
./instances/SteinLib/E/e16.stp N2500 E62500 M875274 R59203
./instances/SteinLib/2R/2r131.stp N2000 E5726 M9154.99 R3447
./instances/SteinLib/2R/2r231.stp N2000 E5737 M7952.88 R3363
./instances/SteinLib/2R/2r331.stp N2000 E5736 M7471.25 R3479
./instances/SteinLib/2R/2r222.stp N2000 E5765 M9355.52 R3447
./instances/SteinLib/2R/2r221.stp N2000 E5764 M8985.06 R3550
./instances/SteinLib/2R/2r133.stp N2000 E5729 M8094.73 R3422
./instances/SteinLib/2R/2r313.stp N2000 E5800 M8669.36 R3605
./instances/SteinLib/2R/2r.crd!
./instances/SteinLib/2R/2r213.stp N2000 E5800 M9076.42 R3605
./instances/SteinLib/2R/2r333.stp N2000 E5741 M8197.65 R3523
./instances/SteinLib/2R/2r123.stp N2000 E5754 M7861.91 R3485
./instances/SteinLib/2R/2r223.stp N2000 E5770 M6921.26 R3526
./instances/SteinLib/2R/2r122.stp N2000 E5772 M8621.76 R3504
./instances/SteinLib/2R/2r212.stp N2000 E5800 M8936.92 R3605
./instances/SteinLib/2R/2r322.stp N2000 E5753 M18755.3 R3575
./instances/SteinLib/2R/2r332.stp N2000 E5745 M8945.33 R3559
./instances/SteinLib/2R/2r233.stp N2000 E5730 M8678.76 R3518
./instances/SteinLib/2R/2r311.stp N2000 E5800 M7198.07 R3605
./instances/SteinLib/2R/2r111.stp N2000 E5800 M7104.39 R3605
./instances/SteinLib/2R/2r232.stp N2000 E5733 M9268.08 R3500
./instances/SteinLib/2R/2r321.stp N2000 E5771 M7356.31 R3461
./instances/SteinLib/2R/2r132.stp N2000 E5725 M8835.77 R3516
./instances/SteinLib/2R/2r112.stp N2000 E5800 M8702 R3605
./instances/SteinLib/2R/2r113.stp N2000 E5800 M11441.9 R3605
./instances/SteinLib/2R/2r323.stp N2000 E5764 M9247.73 R3455
./instances/SteinLib/2R/2r121.stp N2000 E5766 M9466.94 R3454
./instances/SteinLib/2R/2r312.stp N2000 E5800 M7970.48 R3605
./instances/SteinLib/TAQ/taq0910.stp N310 E514 M0.942 O R0
./instances/SteinLib/TAQ/taq0903.stp N6163 E10490 M32.99 O R0
./instances/SteinLib/TAQ/taq0023.stp N572 E963 M1.624 O R0
./instances/SteinLib/TAQ/taq0920.stp N122 E194 M0.334 O R0
./instances/SteinLib/TAQ/taq0741.stp N712 E1217 M2.189 O R0
./instances/SteinLib/TAQ/taq0365.stp N4186 E7074 M20.399 O R0
./instances/SteinLib/TAQ/taq0739.stp N837 E1438 M2.683 O R0
./instances/SteinLib/TAQ/taq0431.stp N1128 E1905 M2.931 O R0
./instances/SteinLib/TAQ/taq0751.stp N1051 E1791 M3.177 O R0
./instances/SteinLib/TAQ/taq0014.stp N6466 E11046 M45.571 O R0
./instances/SteinLib/TAQ/taq0978.stp N777 E1239 M1.757 O R0
./instances/SteinLib/TAQ/taq0631.stp N609 E932 M1.344 O R0
./instances/SteinLib/TAQ/taq0891.stp N331 E560 M0.842 O R0
./instances/SteinLib/TAQ/taq0377.stp N6836 E11715 M33.885 O R0
./instances/SteinLib/I080/i080-144.stp N80 E632 M49.019 R486
./instances/SteinLib/I080/i080-322.stp N80 E3160 M420.465 R2926
./instances/SteinLib/I080/i080-243.stp N80 E632 M42.494 R487
./instances/SteinLib/I080/i080-225.stp N80 E3160 M414.259 R2926
./instances/SteinLib/I080/i080-125.stp N80 E3160 M328.15 R2926
./instances/SteinLib/2R/2r211.stp N2000 E5800 M9044.43 R3605
./instances/SteinLib/I080/i080-303.stp N80 E120 M2.005 R24
./instances/SteinLib/I080/i080-112.stp N80 E350 M20.862 R226
./instances/SteinLib/I080/i080-321.stp N80 E3160 M417.929 R2926
./instances/SteinLib/I080/i080-101.stp N80 E120 M1.558 R19
./instances/SteinLib/I080/i080-345.stp N80 E632 M49.622 R491
./instances/SteinLib/I080/i080-342.stp N80 E632 M48.648 R483
./instances/SteinLib/I080/i080-305.stp N80 E120 M1.572 R24
./instances/SteinLib/I080/i080-221.stp N80 E3160 M418.397 R2926
./instances/SteinLib/I080/i080-233.stp N80 E160 M4.453 R55
./instances/SteinLib/I080/i080-332.stp N80 E160 M4.554 R57
./instances/SteinLib/I080/i080-313.stp N80 E350 M22.964 R223
./instances/SteinLib/I080/i080-334.stp N80 E160 M4.93 R57
./instances/SteinLib/I080/i080-242.stp N80 E632 M48.109 R497
./instances/SteinLib/I080/i080-341.stp N80 E632 M50.493 R483
./instances/SteinLib/I080/i080-311.stp N80 E350 M22.3 R227
./instances/SteinLib/I080/i080-135.stp N80 E160 M5.091 R57
./instances/SteinLib/I080/i080-034.stp N80 E160 M5.227 R52
./instances/SteinLib/I080/i080-011.stp N80 E350 M22.367 R219
./instances/SteinLib/I080/i080-035.stp N80 E160 M6.002 R56
./instances/SteinLib/I080/i080-041.stp N80 E632 M49.14 R485
./instances/SteinLib/I080/i080-014.stp N80 E350 M22.222 R226
./instances/SteinLib/I080/i080-323.stp N80 E3160 M406.473 R2926
./instances/SteinLib/I080/i080-301.stp N80 E120 M1.992 R23
./instances/SteinLib/I080/i080-113.stp N80 E350 M23.02 R218
./instances/SteinLib/I080/i080-325.stp N80 E3160 M418.462 R2926
./instances/SteinLib/I080/i080-121.stp N80 E3160 M417.409 R2926
./instances/SteinLib/I080/i080-043.stp N80 E632 M48.292 R489
./instances/SteinLib/I080/i080-104.stp N80 E120 M1.453 R20
./instances/SteinLib/I080/i080-033.stp N80 E160 M5.578 R53
./instances/SteinLib/I080/i080-024.stp N80 E3160 M361.973 R2926
./instances/SteinLib/I080/i080-005.stp N80 E120 M2.268 R25
./instances/SteinLib/I080/i080-245.stp N80 E632 M47.416 R491
./instances/SteinLib/I080/i080-205.stp N80 E120 M2.253 R25
./instances/SteinLib/I080/i080-241.stp N80 E632 M47.608 R483
./instances/SteinLib/I080/i080-111.stp N80 E350 M21.665 R223
./instances/SteinLib/I080/i080-032.stp N80 E160 M4.841 R53
./instances/SteinLib/I080/i080-244.stp N80 E632 M26.276 R489
./instances/SteinLib/I080/i080-105.stp N80 E120 M1.217 R21
./instances/SteinLib/I080/i080-302.stp N80 E120 M1.141 R21
./instances/SteinLib/I080/i080-232.stp N80 E160 M3.09 R59
./instances/SteinLib/I080/i080-223.stp N80 E3160 M393.282 R2926
./instances/SteinLib/I080/i080-214.stp N80 E350 M20.649 R217
./instances/SteinLib/I080/i080-124.stp N80 E3160 M315.462 R2926
./instances/SteinLib/I080/i080-344.stp N80 E632 M44.681 R478
./instances/SteinLib/I080/i080-044.stp N80 E632 M26.916 R497
./instances/SteinLib/I080/i080-343.stp N80 E632 M27.173 R486
./instances/SteinLib/I080/i080-131.stp N80 E160 M2.863 R53
./instances/SteinLib/I080/i080-004.stp N80 E120 M1.694 R20
./instances/SteinLib/I080/i080-022.stp N80 E3160 M355.255 R2926
./instances/SteinLib/I080/i080-134.stp N80 E160 M2.909 R53
./instances/SteinLib/I080/i080-002.stp N80 E120 M0.982 R22
./instances/SteinLib/I080/i080-315.stp N80 E350 M11.424 R229
./instances/SteinLib/I080/i080-133.stp N80 E160 M2.894 R55
./instances/SteinLib/I080/i080-042.stp N80 E632 M48.911 R486
./instances/SteinLib/I080/i080-025.stp N80 E3160 M316.161 R2926
./instances/SteinLib/I080/i080-001.stp N80 E120 M1.069 R21
./instances/SteinLib/I080/i080-142.stp N80 E632 M50.552 R486
./instances/SteinLib/I080/i080-333.stp N80 E160 M2.639 R54
./instances/SteinLib/I080/i080-031.stp N80 E160 M2.944 R54
./instances/SteinLib/I080/i080-013.stp N80 E350 M20.79 R226
./instances/SteinLib/I080/i080-213.stp N80 E350 M20.024 R229
./instances/SteinLib/I080/i080-012.stp N80 E350 M18.036 R227
./instances/SteinLib/I080/i080-203.stp N80 E120 M1.032 R23
./instances/SteinLib/I080/i080-314.stp N80 E350 M17.056 R230
./instances/SteinLib/I080/i080-335.stp N80 E160 M4.148 R55
./instances/SteinLib/I080/i080-045.stp N80 E632 M44.138 R485
./instances/SteinLib/I080/i080-145.stp N80 E632 M43.248 R483
./instances/SteinLib/I080/i080-222.stp N80 E3160 M284.832 R2926
./instances/SteinLib/I080/i080-143.stp N80 E632 M51.086 R488
./instances/SteinLib/I080/i080-141.stp N80 E632 M36.09 R490
./instances/SteinLib/I080/i080-023.stp N80 E3160 M365.909 R2926
./instances/SteinLib/I080/i080-211.stp N80 E350 M20.288 R222
./instances/SteinLib/I080/i080-331.stp N80 E160 M5.162 R58
./instances/SteinLib/I080/i080-123.stp N80 E3160 M286.877 R2926
./instances/SteinLib/I080/i080-304.stp N80 E120 M1.885 R24
./instances/SteinLib/I080/i080-215.stp N80 E350 M19.653 R224
./instances/SteinLib/I080/i080-312.stp N80 E350 M19.621 R221
./instances/SteinLib/I080/i080-114.stp N80 E350 M20.125 R227
./instances/SteinLib/I080/i080-015.stp N80 E350 M19.393 R221
./instances/SteinLib/I080/i080-102.stp N80 E120 M0.982 R22
./instances/SteinLib/I080/i080-231.stp N80 E160 M2.83 R56
./instances/SteinLib/I080/i080-122.stp N80 E3160 M372.537 R2926
./instances/SteinLib/I080/i080-202.stp N80 E120 M1.618 R22
./instances/SteinLib/I080/i080-204.stp N80 E120 M1.993 R22
./instances/SteinLib/I080/i080-003.stp N80 E120 M1.865 R23
./instances/SteinLib/I080/i080-201.stp N80 E120 M2.371 R24
./instances/SteinLib/I080/i080-324.stp N80 E3160 M352.863 R2926
./instances/SteinLib/I080/i080-212.stp N80 E350 M19.206 R219
./instances/SteinLib/I080/i080-115.stp N80 E350 M19.495 R216
./instances/SteinLib/I080/i080-224.stp N80 E3160 M255.533 R2926
./instances/SteinLib/I080/i080-132.stp N80 E160 M4.742 R59
./instances/SteinLib/I080/i080-234.stp N80 E160 M5.002 R55
./instances/SteinLib/I080/i080-235.stp N80 E160 M4.585 R53
./instances/SteinLib/I080/i080-103.stp N80 E120 M2.073 R25
./instances/SteinLib/I080/i080-021.stp N80 E3160 M344.578 R2926
./instances/SteinLib/I320/i320-333.stp N320 E640 M46.777 R271
./instances/SteinLib/I320/i320-343.stp N320 E10208 M5069.54 R9613
./instances/SteinLib/I320/i320-034.stp N320 E640 M47.25 R273
./instances/SteinLib/I320/i320-041.stp N320 E10208 M5443.41 R9609
./instances/SteinLib/I320/i320-241.stp N320 E10208 M5249.96 R9617
./instances/SteinLib/I320/i320-222.stp N320 E51040 M99186.3 R50086
./instances/SteinLib/I320/i320-121.stp N320 E51040 M106024 R50086
./instances/SteinLib/I320/i320-342.stp N320 E10208 M5208.39 R9627
./instances/SteinLib/E/e17.stp N2500 E62500 M1.16535e+06 R59192
./instances/SteinLib/I320/i320-103.stp N320 E480 M33.899 R123
./instances/SteinLib/I320/i320-232.stp N320 E640 M80.725 R267
./instances/SteinLib/I320/i320-044.stp N320 E10208 M5530.19 R9601
./instances/SteinLib/I320/i320-031.stp N320 E640 M73.745 R262
./instances/SteinLib/I320/i320-321.stp N320 E51040 M81736.5 R50086
./instances/SteinLib/I320/i320-344.stp N320 E10208 M5530.56 R9606
./instances/SteinLib/I320/i320-021.stp N320 E51040 M97320.9 R50086
./instances/SteinLib/I320/i320-111.stp N320 E1845 M601.334 R1406
./instances/SteinLib/I320/i320-204.stp N320 E480 M31.268 R125
./instances/SteinLib/I320/i320-234.stp N320 E640 M74.126 R272
./instances/SteinLib/I640/i640-025.stp N640 E204480 M1.11238e+06 R202566
./instances/SteinLib/I320/i320-131.stp N320 E640 M89.014 R271
./instances/SteinLib/I320/i320-023.stp N320 E51040 M108770 R50086
./instances/SteinLib/I320/i320-005.stp N320 E480 M35.16 R129
./instances/SteinLib/I320/i320-035.stp N320 E640 M102.053 R279
./instances/SteinLib/I320/i320-315.stp N320 E1845 M623.946 R1416
./instances/SteinLib/I320/i320-135.stp N320 E640 M92.284 R279
./instances/SteinLib/I320/i320-242.stp N320 E10208 M6388.31 R9619
./instances/SteinLib/I320/i320-201.stp N320 E480 M29.779 R123
./instances/SteinLib/I320/i320-233.stp N320 E640 M80.528 R280
./instances/SteinLib/I320/i320-024.stp N320 E51040 M64564.4 R50086
./instances/SteinLib/I320/i320-245.stp N320 E10208 M5507.39 R9610
./instances/SteinLib/I320/i320-213.stp N320 E1845 M521.777 R1420
./instances/SteinLib/I320/i320-105.stp N320 E480 M19.133 R123
./instances/SteinLib/I320/i320-323.stp N320 E51040 M84104.1 R50086
./instances/SteinLib/I320/i320-115.stp N320 E1845 M523.02 R1420
./instances/SteinLib/I640/i640-323.stp N640 E204480 M1.25105e+06 R202566
./instances/SteinLib/I320/i320-013.stp N320 E1845 M554.475 R1426
./instances/SteinLib/I320/i320-325.stp N320 E51040 M65010.9 R50086
./instances/SteinLib/I320/i320-311.stp N320 E1845 M473.591 R1426
./instances/SteinLib/I320/i320-225.stp N320 E51040 M65333.4 R50086
./instances/SteinLib/I320/i320-203.stp N320 E480 M24.355 R115
./instances/SteinLib/I320/i320-215.stp N320 E1845 M374.382 R1428
./instances/SteinLib/I320/i320-015.stp N320 E1845 M500.261 R1421
./instances/SteinLib/I320/i320-032.stp N320 E640 M76.802 R267
./instances/SteinLib/I320/i320-114.stp N320 E1845 M472.161 R1415
./instances/SteinLib/I320/i320-335.stp N320 E640 M76.683 R268
./instances/SteinLib/I320/i320-143.stp N320 E10208 M5366.18 R9629
./instances/SteinLib/I320/i320-124.stp N320 E51040 M61041.1 R50086
./instances/SteinLib/I320/i320-324.stp N320 E51040 M58467.1 R50086
./instances/SteinLib/I320/i320-332.stp N320 E640 M80.151 R270
./instances/SteinLib/I320/i320-042.stp N320 E10208 M5334.93 R9592
./instances/SteinLib/I320/i320-312.stp N320 E1845 M471.27 R1436
./instances/SteinLib/I320/i320-104.stp N320 E480 M25.348 R133
./instances/SteinLib/I320/i320-112.stp N320 E1845 M477 R1433
./instances/SteinLib/I320/i320-223.stp N320 E51040 M101972 R50086
./instances/SteinLib/I320/i320-334.stp N320 E640 M78.062 R269
./instances/SteinLib/I320/i320-322.stp N320 E51040 M80941.6 R50086
./instances/SteinLib/I320/i320-144.stp N320 E10208 M4636.2 R9602
./instances/SteinLib/I320/i320-102.stp N320 E480 M28.195 R123
./instances/SteinLib/I320/i320-214.stp N320 E1845 M474.257 R1435
./instances/SteinLib/I320/i320-202.stp N320 E480 M29.014 R130
./instances/SteinLib/I320/i320-304.stp N320 E480 M26.664 R119
./instances/SteinLib/I320/i320-211.stp N320 E1845 M526.673 R1408
./instances/SteinLib/I320/i320-011.stp N320 E1845 M525.105 R1413
./instances/SteinLib/I320/i320-045.stp N320 E10208 M5394.04 R9616
./instances/SteinLib/I320/i320-141.stp N320 E10208 M4848.28 R9600
./instances/SteinLib/I320/i320-132.stp N320 E640 M50.13 R264
./instances/SteinLib/I320/i320-033.stp N320 E640 M61.878 R276
./instances/SteinLib/I320/i320-043.stp N320 E10208 M5254 R9597
./instances/SteinLib/I320/i320-001.stp N320 E480 M33.717 R125
./instances/SteinLib/I320/i320-004.stp N320 E480 M21.922 R127
./instances/SteinLib/I320/i320-002.stp N320 E480 M16.358 R126
./instances/SteinLib/I320/i320-101.stp N320 E480 M16.871 R118
./instances/SteinLib/I320/i320-134.stp N320 E640 M70.976 R275
./instances/SteinLib/I320/i320-302.stp N320 E480 M28.649 R130
./instances/SteinLib/I320/i320-003.stp N320 E480 M16.583 R119
./instances/SteinLib/I320/i320-235.stp N320 E640 M50.447 R277
./instances/SteinLib/I640/i640-224.stp N640 E204480 M1.23235e+06 R202566
./instances/SteinLib/I320/i320-012.stp N320 E1845 M510.931 R1409
./instances/SteinLib/I320/i320-345.stp N320 E10208 M5490.11 R9623
./instances/SteinLib/I320/i320-142.stp N320 E10208 M5164.14 R9591
./instances/SteinLib/I320/i320-314.stp N320 E1845 M362.655 R1417
./instances/SteinLib/I320/i320-331.stp N320 E640 M52.456 R274
./instances/SteinLib/I320/i320-243.stp N320 E10208 M5229.67 R9598
./instances/SteinLib/I640/i640-325.stp N640 E204480 M1.33123e+06 R202566
./instances/SteinLib/I320/i320-305.stp N320 E480 M31.196 R121
./instances/SteinLib/I320/i320-014.stp N320 E1845 M536.824 R1416
./instances/SteinLib/I320/i320-221.stp N320 E51040 M79706.6 R50086
./instances/SteinLib/I320/i320-313.stp N320 E1845 M525.521 R1426
./instances/SteinLib/I320/i320-212.stp N320 E1845 M519.178 R1434
./instances/SteinLib/I320/i320-244.stp N320 E10208 M4957.58 R9603
./instances/SteinLib/I320/i320-205.stp N320 E480 M20.993 R129
./instances/SteinLib/I320/i320-301.stp N320 E480 M28.797 R122
./instances/SteinLib/I320/i320-341.stp N320 E10208 M5378.37 R9601
./instances/SteinLib/I320/i320-303.stp N320 E480 M31.341 R121
./instances/SteinLib/I320/i320-133.stp N320 E640 M83.387 R271
./instances/SteinLib/I320/i320-231.stp N320 E640 M82.394 R273
./instances/SteinLib/I320/i320-145.stp N320 E10208 M5427.74 R9599
./instances/SteinLib/I320/i320-113.stp N320 E1845 M493.095 R1416
./instances/SteinLib/B/b04.stp N50 E100 M1.836 R30
./instances/SteinLib/B/b18.stp N100 E200 M7.064 R75
./instances/SteinLib/B/b10.stp N75 E150 M4.01 R49
./instances/SteinLib/B/b06.stp N50 E100 M1.733 R27
./instances/SteinLib/B/b03.stp N50 E63 M0.289 R1
./instances/SteinLib/B/b09.stp N75 E94 M0.805 R7
./instances/SteinLib/B/b07.stp N75 E94 M0.516 R3
./instances/SteinLib/B/b01.stp N50 E63 M0.341 R1
./instances/SteinLib/B/b12.stp N75 E150 M4.499 R52
./instances/SteinLib/B/b13.stp N100 E125 M1.295 R10
./instances/SteinLib/B/b17.stp N100 E200 M8.648 R74
./instances/SteinLib/B/b05.stp N50 E100 M2.194 R34
./instances/SteinLib/B/b16.stp N100 E200 M6.554 R76
./instances/SteinLib/B/b02.stp N50 E63 M0.374 R2
./instances/SteinLib/B/b14.stp N100 E125 M1.83 R11
./instances/SteinLib/B/b15.stp N100 E125 M1.68 R16
./instances/SteinLib/B/b11.stp N75 E150 M4.042 R52
./instances/SteinLib/B/b08.stp N75 E94 M0.805 R6
./instances/SteinLib/GAP/gap2119.stp N1724 E2975 M7.23 O R0
./instances/SteinLib/GAP/gap2740.stp N1196 E2084 M4.5 O R0
./instances/SteinLib/GAP/gap1307.stp N342 E552 M0.91 O R0
./instances/SteinLib/GAP/gap2007.stp N2039 E3548 M8.534 O R0
./instances/SteinLib/GAP/gap3036.stp N346 E583 M1.46 O R0
./instances/SteinLib/GAP/gap2800.stp N386 E653 M1.063 O R0
./instances/SteinLib/GAP/gap1413.stp N541 E906 M1.392 O R0
./instances/SteinLib/GAP/gap2975.stp N179 E293 M0.49 O R0
./instances/SteinLib/GAP/gap3128.stp N10393 E18043 M72.939 O R0
./instances/SteinLib/GAP/gap1810.stp N429 E702 M1.76 O R0
./instances/SteinLib/GAP/gap3100.stp N921 E1558 M2.387 O R0
./instances/SteinLib/GAP/gap1904.stp N735 E1256 M1.983 O R0
./instances/SteinLib/GAP/gap1500.stp N220 E374 M0.528 O R0
./instances/SteinLib/1R/1r321.stp N1250 E2338 M944.805 R1504
./instances/SteinLib/1R/1r213.stp N1250 E2352 M924.602 R1518
./instances/SteinLib/1R/1r323.stp N1250 E2341 M999.481 R1464
./instances/SteinLib/1R/1r332.stp N1250 E2333 M698.282 R1502
./instances/SteinLib/1R/1r113.stp N1250 E2352 M845.877 R1518
./instances/SteinLib/1R/1r123.stp N1250 E2343 M1017.46 R1511
./instances/SteinLib/1R/1r211.stp N1250 E2352 M1003.15 R1518
./instances/SteinLib/1R/1r.crd!
./instances/SteinLib/1R/1r232.stp N1250 E2335 M1010.87 R1501
./instances/SteinLib/1R/1r111.stp N1250 E2352 M1000.36 R1518
./instances/SteinLib/1R/1r333.stp N1250 E2331 M976.632 R1498
./instances/SteinLib/1R/1r312.stp N1250 E2352 M961.184 R1518
./instances/SteinLib/1R/1r121.stp N1250 E2340 M915.793 R1506
./instances/SteinLib/1R/1r233.stp N1250 E2327 M972.13 R1495
./instances/SteinLib/1R/1r133.stp N1250 E2326 M963.503 R1452
./instances/SteinLib/1R/1r322.stp N1250 E2336 M934.215 R1461
./instances/SteinLib/1R/1r311.stp N1250 E2352 M938.081 R1518
./instances/SteinLib/1R/1r313.stp N1250 E2352 M960.065 R1518
./instances/SteinLib/1R/1r131.stp N1250 E2336 M957.496 R1504
./instances/SteinLib/I320/i320-122.stp N320 E51040 M95936.3 R50086
./instances/SteinLib/1R/1r132.stp N1250 E2340 M956.461 R1506
./instances/SteinLib/1R/1r231.stp N1250 E2331 M971.185 R1498
./instances/SteinLib/1R/1r223.stp N1250 E2340 M943.649 R1463
./instances/SteinLib/1R/1r212.stp N1250 E2352 M920.301 R1518
./instances/SteinLib/1R/1r331.stp N1250 E2319 M916.593 R1400
./instances/SteinLib/1R/1r122.stp N1250 E2342 M868.422 R1508
./instances/SteinLib/1R/1r112.stp N1250 E2352 M918.185 R1518
./instances/SteinLib/1R/1r221.stp N1250 E2341 M935.592 R1464
./instances/Rome/grafo1705.19.lgr N19 E24 M0.121 O R0
./instances/Rome/grafo754.16.lgr N16 E21 M0.094 O R0
./instances/Rome/grafo8826.100.lgr N100 E152 M3.041 R34
./instances/Rome/grafo6357.46.lgr N46 E59 M0.508 R4
./instances/Rome/grafo8578.87.lgr N87 E125 M1.423 R19
./instances/Rome/grafo7121.40.lgr N40 E50 M0.427 R2
./instances/Rome/grafo3674.59.lgr N59 E90 M1.35 R17
./instances/Rome/grafo2158.14.lgr N14 E18 M0.095 O R0
./instances/Rome/grafo8718.97.lgr N97 E122 M1.258 R14
./instances/Rome/grafo5492.47.lgr N47 E61 M0.405 R4
./instances/Rome/grafo6943.82.lgr N82 E116 M1.778 R14
./instances/Rome/grafo3635.54.lgr N54 E70 M0.472 R4
./instances/Rome/grafo7237.44.lgr N44 E56 M0.403 R4
./instances/Rome/grafo9980.32.lgr N32 E37 M0.204 R1
./instances/Rome/grafo10029.40.lgr N40 E55 M0.481 R6
./instances/Rome/grafo5151.38.lgr N38 E58 M0.896 R6
./instances/Rome/grafo7621.44.lgr N44 E65 M0.531 R7
./instances/Rome/grafo1534.30.lgr N30 E32 M0.146 O R0
./instances/Rome/grafo10717.96.lgr N96 E127 M1.162 R10
./instances/Rome/grafo5976.43.lgr N43 E54 M0.358 R4
./instances/Rome/grafo2438.18.lgr N18 E23 M0.126 O R0
./instances/Rome/grafo720.14.lgr N14 E16 M0.146 O R0
./instances/Rome/grafo3660.45.lgr N45 E60 M0.453 R5
./instances/Rome/grafo9550.85.lgr N85 E125 M1.969 R19
./instances/Rome/grafo6806.83.lgr N83 E109 M1.108 R15
./instances/Rome/grafo5322.67.lgr N67 E91 M0.814 R9
./instances/Rome/grafo9298.63.lgr N63 E85 M0.674 R7
./instances/Rome/grafo6119.42.lgr N42 E52 M0.271 R1
./instances/Rome/grafo4890.80.lgr N80 E108 M1.03 R8
./instances/Rome/grafo4023.43.lgr N43 E62 M0.659 R11
./instances/Rome/grafo2151.20.lgr N20 E27 M0.107 O R0
./instances/Rome/grafo3218.42.lgr N42 E51 M0.343 R4
./instances/Rome/grafo7972.63.lgr N63 E90 M0.832 R11
./instances/Rome/grafo2219.15.lgr N15 E19 M0.117 O R0
./instances/Rome/grafo9080.61.lgr N61 E89 M0.985 R12
./instances/Rome/grafo4195.55.lgr N55 E69 M0.367 R2
./instances/Rome/grafo1695.15.lgr N15 E17 M0.072 O R0
./instances/Rome/grafo4730.58.lgr N58 E86 M0.814 R9
./instances/Rome/grafo10763.92.lgr N92 E129 M1.98 R19
./instances/Rome/grafo10155.97.lgr N97 E129 M1.792 R16
./instances/Rome/grafo9152.66.lgr N66 E84 M0.546 R6
./instances/Rome/grafo5054.69.lgr N69 E102 M1.322 R13
./instances/Rome/grafo5560.45.lgr N45 E60 M0.293 R2
./instances/Rome/grafo9491.79.lgr N79 E97 M0.789 R7
./instances/Rome/grafo5244.32.lgr N32 E38 M0.135 O R0
./instances/Rome/grafo2036.27.lgr N27 E32 M0.132 O R0
./instances/Rome/grafo8617.85.lgr N85 E116 M1.111 R13
./instances/Rome/grafo1543.54.lgr N54 E72 M0.599 R5
./instances/Rome/grafo4427.57.lgr N57 E79 M1.229 R11
./instances/Rome/grafo6404.55.lgr N55 E69 M0.462 R4
./instances/Rome/grafo4230.52.lgr N52 E73 M0.646 R8
./instances/Rome/grafo10935.94.lgr N94 E127 M1.529 R17
./instances/Rome/grafo786.20.lgr N20 E23 M0.109 O R0
./instances/Rome/grafo7615.37.lgr N37 E44 M0.161 O R0
./instances/Rome/grafo5708.48.lgr N48 E75 M1.011 R15
./instances/Rome/grafo629.14.lgr N14 E17 M0.077 O R0
./instances/Rome/grafo1829.15.lgr N15 E19 M0.114 O R0
./instances/Rome/grafo9877.39.lgr N39 E58 M0.573 R8
./instances/Rome/grafo4105.40.lgr N40 E43 M0.192 O R0
./instances/Rome/grafo739.15.lgr N15 E18 M0.123 O R0
./instances/Rome/grafo4697.59.lgr N59 E77 M0.63 R7
./instances/Rome/grafo5687.43.lgr N43 E55 M0.317 R2
./instances/Rome/grafo2246.20.lgr N20 E30 M0.283 R1
./instances/Rome/grafo2533.18.lgr N18 E19 M0.077 O R0
./instances/Rome/grafo592.14.lgr N14 E14 M0.079 O R0
./instances/Rome/grafo11065.100.lgr N100 E127 M1.512 R13
./instances/Rome/grafo2555.14.lgr N14 E18 M0.098 O R0
./instances/Rome/grafo9955.38.lgr N38 E46 M0.152 O R0
./instances/Rome/grafo9825.67.lgr N67 E79 M0.472 R3
./instances/Rome/grafo4626.80.lgr N80 E99 M0.837 R5
./instances/Rome/grafo9927.40.lgr N40 E50 M0.482 R2
./instances/Rome/grafo8408.84.lgr N84 E107 M0.807 R8
./instances/Rome/grafo3793.39.lgr N39 E53 M0.449 R6
./instances/Rome/grafo2895.15.lgr N15 E17 M0.147 O R0
./instances/Rome/grafo1733.20.lgr N20 E24 M0.131 O R0
./instances/Rome/grafo2741.29.lgr N29 E40 M0.268 R3
./instances/Rome/grafo1143.18.lgr N18 E20 M0.141 O R0
./instances/Rome/grafo2248.22.lgr N22 E28 M0.231 R1
./instances/Rome/grafo3872.35.lgr N35 E42 M0.18 O R0
./instances/Rome/grafo10990.96.lgr N96 E133 M2.125 R19
./instances/Rome/grafo6407.47.lgr N47 E61 M0.467 R3
./instances/Rome/grafo6189.40.lgr N40 E55 M0.532 R6
./instances/Rome/grafo722.15.lgr N15 E17 M0.082 O R0
./instances/Rome/grafo10566.36.lgr N36 E48 M0.272 R2
./instances/Rome/grafo5272.54.lgr N54 E78 M0.808 R12
./instances/Rome/grafo4137.82.lgr N82 E117 M1.751 R17
./instances/Rome/grafo5786.43.lgr N43 E53 M0.2 O R0
./instances/Rome/grafo7123.45.lgr N45 E63 M0.548 R7
./instances/Rome/grafo9620.71.lgr N71 E90 M0.693 R6
./instances/Rome/grafo2590.14.lgr N14 E14 M0.063 O R0
./instances/Rome/grafo926.14.lgr N14 E17 M0.091 O R0
./instances/Rome/grafo10253.97.lgr N97 E125 M1.228 R12
./instances/Rome/grafo10401.38.lgr N38 E48 M0.335 R2
./instances/Rome/grafo1744.12.lgr N12 E15 M0.192 O R0
./instances/Rome/grafo5822.36.lgr N36 E45 M0.255 R2
./instances/Rome/grafo247.15.lgr N15 E16 M0.076 O R0
./instances/SteinLib/1R/1r222.stp N1250 E2343 M1123.71 R1244
./instances/Rome/grafo4860.54.lgr N54 E75 M0.642 R6
./instances/Rome/grafo7936.89.lgr N89 E137 M2.614 R35
./instances/Rome/grafo6034.60.lgr N60 E75 M0.44 R4
./instances/Rome/grafo1559.59.lgr N59 E69 M0.512 R4
./instances/Rome/grafo5823.41.lgr N41 E60 M0.616 R8
./instances/Rome/grafo3070.31.lgr N31 E40 M0.183 O R0
./instances/Rome/grafo7145.56.lgr N56 E70 M0.42 R3
./instances/Rome/grafo5443.43.lgr N43 E59 M0.368 R2
./instances/Rome/grafo8843.96.lgr N96 E121 M0.897 R9
./instances/Rome/grafo3863.37.lgr N37 E43 M0.2 O R0
./instances/Rome/grafo3085.49.lgr N49 E72 M1.35 R13
./instances/Rome/grafo11308.33.lgr N33 E38 M0.196 O R0
./instances/Rome/grafo7245.49.lgr N49 E65 M0.515 R4
./instances/Rome/grafo4143.60.lgr N60 E72 M0.452 R3
./instances/Rome/grafo7005.42.lgr N42 E57 M0.454 R5
./instances/Rome/grafo9477.63.lgr N63 E87 M1.005 R11
./instances/Rome/grafo1788.33.lgr N33 E42 M0.144 O R0
./instances/Rome/grafo2236.16.lgr N16 E20 M0.114 O R0
./instances/Rome/grafo1097.16.lgr N16 E18 M0.096 O R0
./instances/Rome/grafo1526.24.lgr N24 E25 M0.081 O R0
./instances/Rome/grafo8977.66.lgr N66 E81 M0.816 R2
./instances/Rome/grafo10829.97.lgr N97 E136 M1.878 R21
./instances/Rome/grafo8253.72.lgr N72 E106 M1.65 R16
./instances/Rome/grafo6616.45.lgr N45 E63 M0.459 R6
./instances/Rome/grafo5078.49.lgr N49 E64 M0.53 R5
./instances/Rome/grafo7209.40.lgr N40 E56 M0.461 R3
./instances/Rome/grafo4364.61.lgr N61 E95 M2.247 R19
./instances/Rome/grafo7322.58.lgr N58 E79 M0.754 R8
./instances/Rome/grafo7513.39.lgr N39 E55 M0.459 R8
./instances/Rome/grafo5891.37.lgr N37 E43 M0.147 O R0
./instances/Rome/grafo8402.61.lgr N61 E79 M0.382 R1
./instances/Rome/grafo6508.62.lgr N62 E70 M0.187 O R0
./instances/Rome/grafo10333.33.lgr N33 E36 M0.129 O R0
./instances/Rome/grafo9448.78.lgr N78 E106 M1.113 R11
./instances/Rome/grafo2189.14.lgr N14 E16 M0.072 O R0
./instances/Rome/grafo8228.68.lgr N68 E104 M1.843 R23
./instances/Rome/grafo3620.38.lgr N38 E47 M0.307 R2
./instances/Rome/grafo7839.80.lgr N80 E120 M2.455 R25
./instances/Rome/grafo4452.57.lgr N57 E76 M0.664 R6
./instances/Rome/grafo11277.34.lgr N34 E35 M0.15 O R0
./instances/Rome/grafo6104.35.lgr N35 E41 M0.148 O R0
./instances/Rome/grafo3361.44.lgr N44 E52 M0.161 O R0
./instances/Rome/grafo2311.15.lgr N15 E15 M0.054 O R0
./instances/Rome/grafo3554.37.lgr N37 E41 M0.162 O R0
./instances/Rome/grafo3566.36.lgr N36 E44 M0.244 R1
./instances/Rome/grafo489.14.lgr N14 E15 M0.065 O R0
./instances/Rome/grafo10503.100.lgr N100 E132 M1.531 R11
./instances/Rome/grafo6338.56.lgr N56 E69 M0.294 R3
./instances/Rome/grafo3035.36.lgr N36 E50 M0.438 R5
./instances/Rome/grafo8513.100.lgr N100 E138 M1.28 R18
./instances/Rome/grafo7523.50.lgr N50 E68 M0.573 R7
./instances/Rome/grafo2905.47.lgr N47 E52 M0.165 O R0
./instances/Rome/grafo3413.36.lgr N36 E53 M0.465 R8
./instances/Rome/grafo884.17.lgr N17 E23 M0.108 O R0
./instances/Rome/grafo6897.35.lgr N35 E47 M0.292 R3
./instances/Rome/grafo3305.47.lgr N47 E60 M0.171 O R0
./instances/Rome/grafo1282.27.lgr N27 E33 M0.125 O R0
./instances/Rome/grafo10409.96.lgr N96 E138 M1.919 R21
./instances/Rome/grafo323.15.lgr N15 E21 M0.126 O R0
./instances/Rome/grafo4497.61.lgr N61 E82 M0.519 R11
./instances/Rome/grafo8511.94.lgr N94 E134 M1.846 R24
./instances/Rome/grafo5412.78.lgr N78 E101 M0.735 R13
./instances/Rome/grafo8681.86.lgr N86 E126 M1.213 R21
./instances/Rome/grafo2384.11.lgr N11 E12 M0.075 O R0
./instances/Rome/grafo4695.62.lgr N62 E85 M0.574 R8
./instances/Rome/grafo1987.30.lgr N30 E38 M0.211 R1
./instances/Rome/grafo9881.32.lgr N32 E37 M0.161 O R0
./instances/Rome/grafo4580.50.lgr N50 E63 M0.552 R9
./instances/Rome/grafo3306.41.lgr N41 E53 M0.391 R5
./instances/Rome/grafo9832.92.lgr N92 E130 M2.149 R21
./instances/Rome/grafo11640.44.lgr N44 E59 M0.395 R4
./instances/Rome/grafo6412.65.lgr N65 E82 M0.447 R3
./instances/Rome/grafo9534.71.lgr N71 E98 M1 R13
./instances/Rome/grafo4121.65.lgr N65 E81 M0.723 R8
./instances/Rome/grafo9548.65.lgr N65 E79 M0.553 R3
./instances/Rome/grafo8731.88.lgr N88 E115 M1.371 R12
./instances/Rome/grafo7225.37.lgr N37 E49 M0.278 R2
./instances/Rome/grafo9030.92.lgr N92 E106 M0.6 R3
./instances/Rome/grafo7384.45.lgr N45 E56 M0.318 R1
./instances/Rome/grafo9952.34.lgr N34 E39 M0.156 O R0
./instances/Rome/grafo569.28.lgr N28 E31 M0.111 O R0
./instances/Rome/grafo1914.28.lgr N28 E36 M0.205 O R0
./instances/Rome/grafo6995.75.lgr N75 E94 M0.573 R6
./instances/Rome/grafo7783.84.lgr N84 E105 M0.764 R8
./instances/Rome/grafo10813.93.lgr N93 E126 M1.716 R17
./instances/Rome/grafo3017.20.lgr N20 E25 M0.143 O R0
./instances/Rome/grafo7126.88.lgr N88 E118 M1.096 R9
./instances/Rome/grafo6565.59.lgr N59 E73 M0.557 R4
./instances/Rome/grafo9722.79.lgr N79 E110 M1.313 R19
./instances/Rome/grafo1345.30.lgr N30 E44 M0.355 R2
./instances/Rome/grafo9929.40.lgr N40 E56 M0.428 R6
./instances/Rome/grafo3496.54.lgr N54 E83 M1.226 R17
./instances/Rome/grafo11589.32.lgr N32 E40 M0.162 O R0
./instances/Rome/grafo9319.82.lgr N82 E108 M0.873 R9
./instances/Rome/grafo8740.87.lgr N87 E115 M1.313 R12
./instances/Rome/grafo9399.69.lgr N69 E96 M1.03 R15
./instances/Rome/grafo1607.32.lgr N32 E42 M0.328 R1
./instances/Rome/grafo5471.39.lgr N39 E53 M0.424 R3
./instances/Rome/grafo2902.17.lgr N17 E26 M0.186 R1
./instances/Rome/grafo4734.49.lgr N49 E59 M0.494 R4
./instances/Rome/grafo6045.72.lgr N72 E87 M0.598 R4
./instances/Rome/grafo11176.100.lgr N100 E138 M2.032 R17
./instances/Rome/grafo2254.48.lgr N48 E66 M0.452 R4
./instances/Rome/grafo10822.97.lgr N97 E134 M1.66 R18
./instances/Rome/grafo4618.80.lgr N80 E104 M1.205 R11
./instances/Rome/grafo5879.36.lgr N36 E42 M0.143 O R0
./instances/Rome/grafo6946.42.lgr N42 E58 M0.445 R5
./instances/Rome/grafo6672.48.lgr N48 E64 M0.372 R2
./instances/Rome/grafo1475.47.lgr N47 E60 M0.305 R2
./instances/Rome/grafo7222.40.lgr N40 E54 M0.439 R6
./instances/Rome/grafo5711.38.lgr N38 E44 M0.173 O R0
./instances/Rome/grafo5665.67.lgr N67 E83 M0.481 R3
./instances/Rome/grafo4646.62.lgr N62 E78 M0.379 R1
./instances/Rome/grafo5174.44.lgr N44 E60 M0.503 R7
./instances/Rome/grafo6854.49.lgr N49 E63 M0.454 R3
./instances/Rome/grafo9645.75.lgr N75 E94 M0.944 R5
./instances/Rome/grafo8720.100.lgr N100 E132 M2.117 R20
./instances/Rome/grafo501.13.lgr N13 E12 M0.069 O R0
./instances/Rome/grafo8584.61.lgr N61 E74 M0.538 R5
./instances/Rome/grafo1033.24.lgr N24 E27 M0.159 O R0
./instances/Rome/grafo3185.52.lgr N52 E76 M0.673 R7
./instances/Rome/grafo8659.92.lgr N92 E135 M2.412 R26
./instances/Rome/grafo8420.81.lgr N81 E105 M0.797 R9
./instances/Rome/grafo7533.50.lgr N50 E66 M0.408 R3
./instances/Rome/grafo6271.44.lgr N44 E51 M0.315 R1
./instances/Rome/grafo2317.20.lgr N20 E22 M0.129 O R0
./instances/Rome/grafo8134.83.lgr N83 E116 M1.187 R14
./instances/Rome/grafo3375.39.lgr N39 E59 M0.471 R7
./instances/Rome/grafo5096.60.lgr N60 E76 M1.048 R8
./instances/Rome/grafo10454.33.lgr N33 E42 M0.158 O R0
./instances/Rome/grafo11087.96.lgr N96 E129 M1.621 R16
./instances/Rome/grafo9403.66.lgr N66 E91 M0.888 R13
./instances/Rome/grafo187.15.lgr N15 E18 M0.099 O R0
./instances/Rome/grafo5784.66.lgr N66 E84 M0.59 R3
./instances/Rome/grafo1432.60.lgr N60 E77 M0.65 R4
./instances/Rome/grafo10528.98.lgr N98 E134 M2.223 R21
./instances/Rome/grafo2000.24.lgr N24 E27 M0.119 O R0
./instances/Rome/grafo7164.56.lgr N56 E68 M0.468 R1
./instances/Rome/grafo7368.42.lgr N42 E51 M0.255 R2
./instances/Rome/grafo6108.38.lgr N38 E44 M0.173 O R0
./instances/Rome/grafo5366.51.lgr N51 E72 M0.565 R6
./instances/Rome/grafo800.12.lgr N12 E11 M0.064 O R0
./instances/Rome/grafo5500.37.lgr N37 E48 M0.344 R4
./instances/Rome/grafo5521.36.lgr N36 E40 M0.185 R1
./instances/Rome/grafo4378.79.lgr N79 E103 M0.899 R10
./instances/Rome/grafo6201.53.lgr N53 E72 M0.568 R8
./instances/Rome/grafo8535.71.lgr N71 E93 M0.88 R7
./instances/Rome/grafo303.11.lgr N11 E10 M0.085 O R0
./instances/Rome/grafo1452.49.lgr N49 E66 M0.581 R4
./instances/Rome/grafo6176.45.lgr N45 E65 M0.633 R8
./instances/Rome/grafo6229.44.lgr N44 E56 M0.467 R2
./instances/Rome/grafo1131.11.lgr N11 E12 M0.071 O R0
./instances/Rome/grafo421.16.lgr N16 E22 M0.109 O R0
./instances/Rome/grafo3214.33.lgr N33 E44 M0.269 R1
./instances/Rome/grafo5193.37.lgr N37 E45 M0.308 R3
./instances/Rome/grafo3096.36.lgr N36 E51 M0.322 R2
./instances/Rome/grafo5225.41.lgr N41 E52 M0.318 R2
./instances/Rome/grafo7426.47.lgr N47 E57 M0.345 R4
./instances/Rome/grafo11496.38.lgr N38 E47 M0.233 O R0
./instances/Rome/grafo6226.82.lgr N82 E110 M1.469 R14
./instances/Rome/grafo10956.95.lgr N95 E129 M1.828 R18
./instances/Rome/grafo7144.42.lgr N42 E53 M0.229 O R0
./instances/Rome/grafo11170.33.lgr N33 E42 M0.14 O R0
./instances/Rome/grafo5467.43.lgr N43 E73 M0.857 R14
./instances/Rome/grafo5484.31.lgr N31 E32 M0.145 O R0
./instances/Rome/grafo9296.71.lgr N71 E94 M0.8 R8
./instances/Rome/grafo3592.44.lgr N44 E56 M0.232 R3
./instances/Rome/grafo11622.37.lgr N37 E49 M0.325 R5
./instances/Rome/grafo9164.66.lgr N66 E96 M1.004 R13
./instances/Rome/grafo3513.43.lgr N43 E48 M0.184 O R0
./instances/Rome/grafo2168.16.lgr N16 E18 M0.114 O R0
./instances/Rome/grafo10338.33.lgr N33 E42 M0.132 O R0
./instances/Rome/grafo4824.53.lgr N53 E69 M0.541 R5
./instances/Rome/grafo8270.71.lgr N71 E91 M0.849 R11
./instances/Rome/grafo5860.55.lgr N55 E74 M0.661 R4
./instances/Rome/grafo5737.34.lgr N34 E37 M0.15 O R0
./instances/Rome/grafo1399.28.lgr N28 E32 M0.137 O R0
./instances/Rome/grafo6113.35.lgr N35 E38 M0.137 O R0
./instances/Rome/grafo10665.100.lgr N100 E127 M1.452 R12
./instances/Rome/grafo9579.63.lgr N63 E92 M1.102 R16
./instances/Rome/grafo4825.83.lgr N83 E110 M1.185 R17
./instances/Rome/grafo1756.16.lgr N16 E20 M0.101 O R0
./instances/Rome/grafo6447.87.lgr N87 E124 M1.487 R20
./instances/Rome/grafo8097.76.lgr N76 E111 M1.895 R21
./instances/Rome/grafo5779.45.lgr N45 E57 M0.467 R5
./instances/Rome/grafo9221.63.lgr N63 E100 M1.389 R20
./instances/Rome/grafo6001.33.lgr N33 E40 M0.21 R1
./instances/Rome/grafo10654.96.lgr N96 E129 M1.386 R13
./instances/Rome/grafo7037.45.lgr N45 E63 M0.45 R6
./instances/Rome/grafo9293.74.lgr N74 E99 M1.206 R13
./instances/Rome/grafo225.12.lgr N12 E19 M0.122 O R0
./instances/Rome/grafo3585.39.lgr N39 E46 M0.246 O R0
./instances/Rome/grafo4883.62.lgr N62 E82 M0.765 R8
./instances/Rome/grafo4851.58.lgr N58 E80 M0.795 R10
./instances/Rome/grafo1664.26.lgr N26 E32 M0.158 O R0
./instances/Rome/grafo8197.75.lgr N75 E101 M0.964 R10
./instances/Rome/grafo2713.37.lgr N37 E48 M0.323 R4
./instances/Rome/grafo5384.58.lgr N58 E72 M0.339 R1
./instances/Rome/grafo198.18.lgr N18 E26 M0.173 R1
./instances/Rome/grafo10009.31.lgr N31 E37 M0.171 O R0
./instances/Rome/grafo6890.71.lgr N71 E107 M1.708 R20
./instances/Rome/grafo1284.29.lgr N29 E40 M0.23 R1
./instances/Rome/grafo4107.37.lgr N37 E49 M0.339 R2
./instances/Rome/grafo9971.33.lgr N33 E36 M0.161 O R0
./instances/Rome/grafo11236.38.lgr N38 E52 M0.292 R2
./instances/Rome/grafo4053.43.lgr N43 E58 M0.423 R5
./instances/Rome/grafo8295.74.lgr N74 E102 M1.373 R14
./instances/Rome/grafo2678.37.lgr N37 E45 M0.136 O R0
./instances/Rome/grafo8140.72.lgr N72 E97 M0.806 R7
./instances/Rome/grafo3651.58.lgr N58 E74 M0.527 R4
./instances/Rome/grafo8397.61.lgr N61 E82 M0.808 R12
./instances/Rome/grafo7406.41.lgr N41 E48 M0.159 O R0
./instances/Rome/grafo9598.62.lgr N62 E80 M0.43 R3
./instances/Rome/grafo2459.15.lgr N15 E19 M0.113 O R0
./instances/Rome/grafo7458.43.lgr N43 E61 M0.608 R8
./instances/Rome/grafo531.17.lgr N17 E20 M0.099 O R0
./instances/Rome/grafo4084.41.lgr N41 E56 M0.451 R4
./instances/Rome/grafo10391.94.lgr N94 E129 M1.607 R18
./instances/Rome/grafo6388.34.lgr N34 E46 M0.306 R4
./instances/Rome/grafo9112.82.lgr N82 E120 M1.63 R18
./instances/Rome/grafo4960.58.lgr N58 E79 M0.689 R7
./instances/Rome/grafo5501.48.lgr N48 E65 M0.566 R6
./instances/Rome/grafo4782.66.lgr N66 E100 M2.378 R16
./instances/Rome/grafo5046.80.lgr N80 E108 M1.008 R14
./instances/Rome/grafo10266.94.lgr N94 E140 M2.313 R28
./instances/Rome/grafo8413.78.lgr N78 E98 M0.783 R7
./instances/Rome/grafo5448.35.lgr N35 E44 M0.348 O R0
./instances/Rome/grafo10954.94.lgr N94 E120 M1.066 R10
./instances/Rome/grafo4525.72.lgr N72 E96 M0.857 R10
./instances/Rome/grafo6202.38.lgr N38 E44 M0.251 R1
./instances/Rome/grafo8916.91.lgr N91 E101 M0.473 R3
./instances/Rome/grafo8317.60.lgr N60 E89 M0.655 R11
./instances/Rome/grafo5336.36.lgr N36 E49 M0.381 R5
./instances/Rome/grafo341.30.lgr N30 E39 M0.124 O R0
./instances/Rome/grafo758.10.lgr N10 E10 M0.074 O R0
./instances/Rome/grafo7004.43.lgr N43 E49 M0.187 O R0
./instances/Rome/grafo534.15.lgr N15 E14 M0.077 O R0
./instances/Rome/grafo2284.20.lgr N20 E30 M0.217 R3
./instances/Rome/grafo420.17.lgr N17 E25 M0.136 O R0
./instances/Rome/grafo2280.15.lgr N15 E16 M0.047 O R0
./instances/Rome/grafo8647.91.lgr N91 E131 M2.297 R24
./instances/Rome/grafo11074.96.lgr N96 E129 M1.718 R18
./instances/Rome/grafo11239.31.lgr N31 E38 M0.219 R1
./instances/Rome/grafo2852.16.lgr N16 E18 M0.163 O R0
./instances/Rome/grafo9857.31.lgr N31 E36 M0.145 O R0
./instances/Rome/grafo5886.41.lgr N41 E58 M0.556 R5
./instances/Rome/grafo920.24.lgr N24 E25 M0.119 O R0
./instances/Rome/grafo115.30.lgr N30 E31 M0.163 O R0
./instances/Rome/grafo10069.40.lgr N40 E52 M0.41 R5
./instances/Rome/grafo2596.25.lgr N25 E29 M0.092 O R0
./instances/Rome/grafo212.14.lgr N14 E14 M0.07 O R0
./instances/Rome/grafo2802.17.lgr N17 E20 M0.154 O R0
./instances/Rome/grafo8508.73.lgr N73 E92 M0.728 R6
./instances/Rome/grafo9345.67.lgr N67 E90 M0.47 R7
./instances/Rome/grafo7838.67.lgr N67 E92 M1.013 R12
./instances/Rome/grafo7461.72.lgr N72 E97 M0.852 R10
./instances/Rome/grafo2888.27.lgr N27 E34 M0.124 O R0
./instances/Rome/grafo5900.46.lgr N46 E60 M0.388 R5
./instances/Rome/grafo4398.57.lgr N57 E71 M0.364 R2
./instances/Rome/grafo6145.44.lgr N44 E54 M0.28 R1
./instances/Rome/grafo8739.99.lgr N99 E135 M1.828 R16
./instances/Rome/grafo9316.86.lgr N86 E109 M0.919 R12
./instances/Rome/grafo615.15.lgr N15 E22 M0.094 O R0
./instances/Rome/grafo11578.37.lgr N37 E49 M0.302 R1
./instances/Rome/grafo1508.67.lgr N67 E85 M0.652 R8
./instances/Rome/grafo2480.18.lgr N18 E21 M0.184 O R0
./instances/Rome/grafo1470.51.lgr N51 E69 M0.521 R6
./instances/Rome/grafo2146.17.lgr N17 E17 M0.062 O R0
./instances/Rome/grafo7526.38.lgr N38 E52 M0.422 R2
./instances/Rome/grafo3221.48.lgr N48 E59 M0.338 R2
./instances/Rome/grafo8788.91.lgr N91 E110 M0.705 R6
./instances/Rome/grafo6065.76.lgr N76 E110 M1.411 R17
./instances/Rome/grafo2299.35.lgr N35 E40 M0.17 O R0
./instances/Rome/grafo8435.87.lgr N87 E106 M0.443 R4
./instances/Rome/grafo3698.56.lgr N56 E87 M0.71 R16
./instances/Rome/grafo2314.27.lgr N27 E35 M0.136 O R0
./instances/Rome/grafo6747.51.lgr N51 E65 M0.274 R3
./instances/Rome/grafo4485.61.lgr N61 E85 M0.601 R6
./instances/Rome/grafo8149.82.lgr N82 E108 M1.101 R12
./instances/Rome/grafo8625.85.lgr N85 E105 M1.01 R9
./instances/Rome/grafo6308.42.lgr N42 E62 M0.49 R7
./instances/Rome/grafo4416.56.lgr N56 E70 M0.471 R5
./instances/Rome/grafo3506.34.lgr N34 E37 M0.146 O R0
./instances/Rome/grafo7634.56.lgr N56 E86 M0.792 R13
./instances/Rome/grafo3633.38.lgr N38 E63 M0.664 R8
./instances/Rome/grafo4305.80.lgr N80 E104 M1.097 R8
./instances/Rome/grafo8571.94.lgr N94 E139 M1.742 R25
./instances/Rome/grafo7157.43.lgr N43 E53 M0.262 R3
./instances/Rome/grafo1652.18.lgr N18 E20 M0.126 O R0
./instances/Rome/grafo11484.33.lgr N33 E37 M0.129 O R0
./instances/Rome/grafo9211.63.lgr N63 E91 M0.852 R10
./instances/Rome/grafo1100.11.lgr N11 E12 M0.117 O R0
./instances/Rome/grafo11387.34.lgr N34 E42 M0.189 O R0
./instances/Rome/grafo1982.15.lgr N15 E17 M0.108 O R0
./instances/Rome/grafo4692.76.lgr N76 E101 M0.893 R8
./instances/Rome/grafo9635.99.lgr N99 E133 M1.521 R14
./instances/Rome/grafo11186.93.lgr N93 E128 M0.967 R16
./instances/Rome/grafo6625.99.lgr N99 E139 M2.206 R24
./instances/Rome/grafo9378.68.lgr N68 E81 M0.42 R4
./instances/Rome/grafo5514.39.lgr N39 E46 M0.267 R1
./instances/Rome/grafo1003.11.lgr N11 E12 M0.081 O R0
./instances/Rome/grafo5825.35.lgr N35 E44 M0.144 O R0
./instances/Rome/grafo4225.78.lgr N78 E106 M0.986 R12
./instances/Rome/grafo10316.100.lgr N100 E134 M1.177 R18
./instances/Rome/grafo2912.21.lgr N21 E24 M0.141 O R0
./instances/Rome/grafo3654.43.lgr N43 E58 M0.482 R4
./instances/Rome/grafo8068.77.lgr N77 E105 M0.917 R12
./instances/Rome/grafo9966.39.lgr N39 E47 M0.154 O R0
./instances/Rome/grafo2165.22.lgr N22 E23 M0.133 O R0
./instances/Rome/grafo9427.72.lgr N72 E99 M0.683 R13
./instances/Rome/grafo10369.100.lgr N100 E138 M2.03 R22
./instances/Rome/grafo7101.86.lgr N86 E120 M1.068 R17
./instances/Rome/grafo4963.64.lgr N64 E82 M0.61 R7
./instances/Rome/grafo10909.96.lgr N96 E124 M1.119 R10
./instances/Rome/grafo10509.32.lgr N32 E38 M0.284 R1
./instances/Rome/grafo8104.69.lgr N69 E100 M0.955 R14
./instances/Rome/grafo5249.56.lgr N56 E85 M0.983 R15
./instances/Rome/grafo8955.96.lgr N96 E121 M1.049 R11
./instances/Rome/grafo7352.42.lgr N42 E51 M0.226 R1
./instances/Rome/grafo1332.27.lgr N27 E35 M0.147 O R0
./instances/Rome/grafo3002.37.lgr N37 E47 M0.143 O R0
./instances/Rome/grafo3658.56.lgr N56 E78 M0.789 R9
./instances/Rome/grafo4233.75.lgr N75 E105 M1.116 R15
./instances/Rome/grafo1408.49.lgr N49 E59 M0.195 O R0
./instances/Rome/grafo10229.36.lgr N36 E46 M0.176 O R0
./instances/Rome/grafo1363.29.lgr N29 E38 M0.145 O R0
./instances/Rome/grafo3068.35.lgr N35 E50 M0.366 R7
./instances/Rome/grafo688.10.lgr N10 E10 M0.056 O R0
./instances/Rome/grafo6989.42.lgr N42 E56 M0.427 R6
./instances/Rome/grafo10804.35.lgr N35 E46 M0.263 R4
./instances/Rome/grafo3823.37.lgr N37 E46 M0.223 R2
./instances/Rome/grafo1897.19.lgr N19 E20 M0.154 O R0
./instances/Rome/grafo10583.94.lgr N94 E124 M1.056 R12
./instances/Rome/grafo10986.96.lgr N96 E122 M0.712 R14
./instances/Rome/grafo9417.65.lgr N65 E88 M0.663 R7
./instances/Rome/grafo244.20.lgr N20 E22 M0.136 O R0
./instances/Rome/grafo2805.18.lgr N18 E25 M0.197 R1
./instances/Rome/grafo2835.17.lgr N17 E20 M0.09 O R0
./instances/Rome/grafo3432.44.lgr N44 E55 M0.453 R4
./instances/Rome/grafo9730.84.lgr N84 E118 M1.179 R17
./instances/Rome/grafo11500.36.lgr N36 E44 M0.235 R1
./instances/Rome/grafo7889.71.lgr N71 E102 M1.129 R14
./instances/Rome/grafo9540.68.lgr N68 E95 M0.896 R9
./instances/Rome/grafo2019.41.lgr N41 E47 M0.187 R1
./instances/Rome/grafo10824.92.lgr N92 E116 M0.934 R10
./instances/Rome/grafo7674.93.lgr N93 E129 M1.679 R21
./instances/Rome/grafo9398.66.lgr N66 E90 M0.639 R10
./instances/Rome/grafo1059.18.lgr N18 E18 M0.087 O R0
./instances/Rome/grafo6230.52.lgr N52 E64 M0.408 R4
./instances/Rome/grafo2191.16.lgr N16 E19 M0.07 O R0
./instances/Rome/grafo8238.70.lgr N70 E89 M0.513 R5
./instances/Rome/grafo11298.99.lgr N99 E128 M0.772 R9
./instances/Rome/grafo1668.33.lgr N33 E41 M0.261 O R0
./instances/Rome/grafo3776.53.lgr N53 E77 M0.567 R9
./instances/Rome/grafo11543.34.lgr N34 E41 M0.169 O R0
./instances/Rome/grafo827.12.lgr N12 E13 M0.099 O R0
./instances/Rome/grafo7453.43.lgr N43 E66 M0.498 R5
./instances/Rome/grafo4662.50.lgr N50 E63 M0.27 R1
./instances/Rome/grafo1732.17.lgr N17 E20 M0.139 O R0
./instances/Rome/grafo6197.40.lgr N40 E56 M0.393 R5
./instances/Rome/grafo1486.51.lgr N51 E60 M0.349 R2
./instances/Rome/grafo3777.40.lgr N40 E54 M0.205 R1
./instances/Rome/grafo2240.12.lgr N12 E13 M0.143 O R0
./instances/Rome/grafo6952.39.lgr N39 E41 M0.147 O R0
./instances/Rome/grafo1763.12.lgr N12 E21 M0.093 O R0
./instances/Rome/grafo7098.41.lgr N41 E59 M0.482 R10
./instances/Rome/grafo11346.36.lgr N36 E49 M0.431 R6
./instances/Rome/grafo10248.100.lgr N100 E126 M1.181 R10
./instances/Rome/grafo195.15.lgr N15 E24 M0.091 O R0
./instances/Rome/grafo4067.44.lgr N44 E54 M0.296 R2
./instances/Rome/grafo3027.26.lgr N26 E32 M0.128 O R0
./instances/Rome/grafo6099.74.lgr N74 E93 M0.713 R9
./instances/Rome/grafo3249.44.lgr N44 E58 M0.295 R1
./instances/Rome/grafo6801.55.lgr N55 E78 M0.76 R9
./instances/Rome/grafo2761.37.lgr N37 E45 M0.15 O R0
./instances/Rome/grafo8660.64.lgr N64 E84 M0.582 R12
./instances/Rome/grafo9151.63.lgr N63 E82 M0.77 R8
./instances/Rome/grafo3581.61.lgr N61 E81 M0.858 R7
./instances/Rome/grafo2931.11.lgr N11 E13 M0.096 O R0
./instances/Rome/grafo2937.25.lgr N25 E28 M0.146 O R0
./instances/Rome/grafo9334.68.lgr N68 E101 M0.938 R13
./instances/Rome/grafo1901.20.lgr N20 E26 M0.125 O R0
./instances/Rome/grafo9811.91.lgr N91 E126 M1.672 R21
./instances/Rome/grafo5516.64.lgr N64 E98 M1.46 R22
./instances/Rome/grafo1444.23.lgr N23 E25 M0.104 O R0
./instances/Rome/grafo527.17.lgr N17 E21 M0.099 O R0
./instances/Rome/grafo8374.76.lgr N76 E100 M1.061 R10
./instances/Rome/grafo6600.47.lgr N47 E68 M0.652 R9
./instances/Rome/grafo8088.82.lgr N82 E106 M0.825 R11
./instances/Rome/grafo1916.20.lgr N20 E23 M0.12 O R0
./instances/Rome/grafo6277.42.lgr N42 E61 M0.417 R5
./instances/Rome/grafo8002.91.lgr N91 E121 M1.053 R11
./instances/Rome/grafo9292.63.lgr N63 E88 M0.785 R10
./instances/Rome/grafo4927.78.lgr N78 E96 M0.594 R4
./instances/Rome/grafo11227.100.lgr N100 E142 M1.99 R24
./instances/Rome/grafo7122.54.lgr N54 E76 M0.526 R6
./instances/Rome/grafo11294.38.lgr N38 E56 M0.317 R7
./instances/Rome/grafo11553.37.lgr N37 E49 M0.302 R1
./instances/Rome/grafo1795.11.lgr N11 E15 M0.101 O R0
./instances/Rome/grafo1572.26.lgr N26 E30 M0.108 O R0
./instances/Rome/grafo3626.49.lgr N49 E61 M0.339 R4
./instances/Rome/grafo1743.25.lgr N25 E32 M0.122 O R0
./instances/Rome/grafo4343.79.lgr N79 E109 M1.117 R11
./instances/Rome/grafo2292.14.lgr N14 E19 M0.087 O R0
./instances/Rome/grafo3986.40.lgr N40 E57 M0.407 R7
./instances/Rome/grafo2758.17.lgr N17 E20 M0.114 O R0
./instances/Rome/grafo939.15.lgr N15 E16 M0.119 O R0
./instances/Rome/grafo11630.34.lgr N34 E40 M0.134 O R0
./instances/Rome/grafo1754.13.lgr N13 E21 M0.178 R2
./instances/Rome/grafo1939.22.lgr N22 E22 M0.094 O R0
./instances/Rome/grafo11516.33.lgr N33 E43 M0.172 O R0
./instances/Rome/grafo3075.72.lgr N72 E92 M0.654 R7
./instances/Rome/grafo5141.42.lgr N42 E51 M0.154 O R0
./instances/Rome/grafo6026.39.lgr N39 E61 M0.471 R7
./instances/Rome/grafo5003.58.lgr N58 E71 M0.355 R2
./instances/Rome/grafo9834.81.lgr N81 E103 M0.873 R10
./instances/Rome/grafo5645.41.lgr N41 E52 M0.406 R3
./instances/Rome/grafo2041.28.lgr N28 E39 M0.261 R1
./instances/Rome/grafo4077.40.lgr N40 E51 M0.18 R1
./instances/Rome/grafo1049.21.lgr N21 E22 M0.136 O R0
./instances/Rome/grafo1357.52.lgr N52 E57 M0.17 O R0
./instances/Rome/grafo5364.47.lgr N47 E58 M0.299 R1
./instances/Rome/grafo4051.37.lgr N37 E54 M0.374 R3
./instances/Rome/grafo4779.58.lgr N58 E84 M0.661 R11
./instances/Rome/grafo4699.55.lgr N55 E78 M0.484 R8
./instances/Rome/grafo1684.19.lgr N19 E23 M0.13 O R0
./instances/Rome/grafo7850.66.lgr N66 E83 M0.395 R6
./instances/Rome/grafo8751.87.lgr N87 E113 M0.942 R9
./instances/Rome/grafo3539.40.lgr N40 E57 M0.278 R4
./instances/Rome/grafo5842.45.lgr N45 E51 M0.138 O R0
./instances/Rome/grafo6529.54.lgr N54 E67 M0.496 R3
./instances/Rome/grafo3131.40.lgr N40 E53 M0.247 R1
./instances/Rome/grafo2163.24.lgr N24 E27 M0.125 O R0
./instances/Rome/grafo7292.50.lgr N50 E62 M0.348 R4
./instances/Rome/grafo10311.91.lgr N91 E112 M0.692 R8
./instances/Rome/grafo3515.43.lgr N43 E55 M0.348 R2
./instances/Rome/grafo8442.76.lgr N76 E104 M0.889 R15
./instances/Rome/grafo9342.72.lgr N72 E92 M0.747 R9
./instances/Rome/grafo3253.44.lgr N44 E52 M0.256 R1
./instances/Rome/grafo1175.19.lgr N19 E21 M0.105 O R0
./instances/Rome/grafo3568.55.lgr N55 E87 M1.174 R17
./instances/Rome/grafo10778.100.lgr N100 E128 M1.4 R14
./instances/Rome/grafo156.21.lgr N21 E24 M0.104 O R0
./instances/Rome/grafo4982.63.lgr N63 E90 M0.63 R9
./instances/Rome/grafo1437.52.lgr N52 E59 M0.236 O R0
./instances/Rome/grafo140.22.lgr N22 E23 M0.117 O R0
./instances/Rome/grafo2150.16.lgr N16 E19 M0.073 O R0
./instances/Rome/grafo5006.58.lgr N58 E75 M0.538 R7
./instances/Rome/grafo7400.57.lgr N57 E70 M0.489 R5
./instances/Rome/grafo4237.62.lgr N62 E88 M0.919 R14
./instances/Rome/grafo610.29.lgr N29 E38 M0.251 R2
./instances/Rome/grafo11446.96.lgr N96 E130 M1.332 R14
./instances/Rome/grafo9481.67.lgr N67 E90 M0.778 R12
./instances/Rome/grafo2193.22.lgr N22 E30 M0.101 O R0
./instances/Rome/grafo5215.39.lgr N39 E43 M0.167 O R0
./instances/Rome/grafo10427.95.lgr N95 E126 M1.489 R15
./instances/Rome/grafo4642.63.lgr N63 E84 M0.595 R6
./instances/Rome/grafo3359.37.lgr N37 E58 M0.543 R8
./instances/Rome/grafo10141.38.lgr N38 E45 M0.195 O R0
./instances/Rome/grafo3170.52.lgr N52 E78 M0.843 R12
./instances/Rome/grafo11518.39.lgr N39 E51 M0.628 R2
./instances/Rome/grafo7552.43.lgr N43 E64 M0.662 R10
./instances/Rome/grafo4451.51.lgr N51 E72 M0.622 R7
./instances/Rome/grafo1899.23.lgr N23 E29 M0.193 O R0
./instances/Rome/grafo7648.58.lgr N58 E85 M1.556 R14
./instances/Rome/grafo3332.38.lgr N38 E43 M0.171 O R0
./instances/Rome/grafo5947.34.lgr N34 E44 M0.158 O R0
./instances/Rome/grafo1099.11.lgr N11 E11 M0.12 O R0
./instances/Rome/grafo5152.39.lgr N39 E50 M0.13 O R0
./instances/Rome/grafo11492.35.lgr N35 E48 M0.293 R4
./instances/Rome/grafo861.12.lgr N12 E12 M0.058 O R0
./instances/Rome/grafo8409.78.lgr N78 E103 M0.877 R8
./instances/Rome/grafo8159.60.lgr N60 E85 M0.505 R9
./instances/Rome/grafo9819.72.lgr N72 E102 M1.293 R15
./instances/Rome/grafo1802.13.lgr N13 E18 M0.099 O R0
./instances/Rome/grafo10075.31.lgr N31 E37 M0.114 O R0
./instances/Rome/grafo3946.37.lgr N37 E47 M0.149 O R0
./instances/Rome/grafo2224.37.lgr N37 E45 M0.285 R4
./instances/Rome/grafo11177.98.lgr N98 E131 M2.054 R18
./instances/Rome/grafo2018.28.lgr N28 E37 M0.218 R1
./instances/Rome/grafo11523.35.lgr N35 E46 M0.349 R4
./instances/Rome/grafo6545.71.lgr N71 E90 M0.714 R9
./instances/Rome/grafo315.14.lgr N14 E16 M0.068 O R0
./instances/Rome/grafo7836.79.lgr N79 E111 M1.009 R14
./instances/Rome/grafo5978.41.lgr N41 E50 M0.18 O R0
./instances/Rome/grafo8891.90.lgr N90 E114 M0.769 R11
./instances/Rome/grafo9694.79.lgr N79 E109 M1.18 R13
./instances/Rome/grafo1702.30.lgr N30 E36 M0.135 O R0
./instances/Rome/grafo10137.36.lgr N36 E45 M0.217 R3
./instances/Rome/grafo10891.95.lgr N95 E118 M1.161 R12
./instances/Rome/grafo4291.59.lgr N59 E78 M0.577 R7
./instances/Rome/grafo9428.85.lgr N85 E115 M1.178 R17
./instances/Rome/grafo8730.86.lgr N86 E119 M1.3 R10
./instances/Rome/grafo116.28.lgr N28 E38 M0.155 O R0
./instances/Rome/grafo766.12.lgr N12 E12 M0.102 O R0
./instances/Rome/grafo2368.14.lgr N14 E17 M0.106 O R0
./instances/Rome/grafo1942.18.lgr N18 E19 M0.113 O R0
./instances/Rome/grafo4515.62.lgr N62 E78 M0.633 R6
./instances/Rome/grafo5254.45.lgr N45 E53 M0.307 R2
./instances/Rome/grafo2011.39.lgr N39 E49 M0.222 R1
./instances/Rome/grafo10018.31.lgr N31 E36 M0.136 O R0
./instances/Rome/grafo2960.38.lgr N38 E48 M0.27 R2
./instances/Rome/grafo6871.54.lgr N54 E76 M0.643 R11
./instances/Rome/grafo1031.16.lgr N16 E17 M0.086 O R0
./instances/Rome/grafo11150.99.lgr N99 E133 M1.323 R21
./instances/Rome/grafo5259.40.lgr N40 E56 M0.455 R5
./instances/Rome/grafo1166.11.lgr N11 E12 M0.087 O R0
./instances/Rome/grafo11172.41.lgr N41 E51 M0.299 R2
./instances/Rome/grafo7272.48.lgr N48 E57 M0.142 O R0
./instances/Rome/grafo908.12.lgr N12 E14 M0.111 O R0
./instances/Rome/grafo7666.42.lgr N42 E63 M0.638 R9
./instances/Rome/grafo2887.15.lgr N15 E17 M0.058 O R0
./instances/Rome/grafo4981.65.lgr N65 E81 M0.54 R6
./instances/Rome/grafo10511.34.lgr N34 E41 M0.257 R1
./instances/Rome/grafo9125.71.lgr N71 E86 M0.359 R4
./instances/Rome/grafo11563.39.lgr N39 E50 M0.355 R3
./instances/Rome/grafo1507.32.lgr N32 E45 M0.276 R2
./instances/Rome/grafo5198.45.lgr N45 E66 M0.594 R6
./instances/Rome/grafo8700.74.lgr N74 E95 M0.747 R9
./instances/Rome/grafo331.15.lgr N15 E16 M0.064 O R0
./instances/Rome/grafo8682.87.lgr N87 E108 M0.724 R5
./instances/Rome/grafo9281.75.lgr N75 E96 M0.592 R8
./instances/Rome/grafo8736.91.lgr N91 E114 M1.018 R8
./instances/Rome/grafo7281.46.lgr N46 E54 M0.334 R1
./instances/Rome/grafo2433.11.lgr N11 E11 M0.06 O R0
./instances/Rome/grafo7616.43.lgr N43 E64 M0.709 R6
./instances/Rome/grafo1137.10.lgr N10 E9 M0.061 O R0
./instances/Rome/grafo5428.44.lgr N44 E62 M0.476 R6
./instances/Rome/grafo1941.21.lgr N21 E26 M0.177 R1
./instances/Rome/grafo3646.37.lgr N37 E50 M0.277 R2
./instances/Rome/grafo4530.54.lgr N54 E76 M0.877 R8
./instances/Rome/grafo10603.100.lgr N100 E136 M1.774 R20
./instances/Rome/grafo5528.36.lgr N36 E44 M0.22 R1
./instances/Rome/grafo8719.93.lgr N93 E136 M3.341 R26
./instances/Rome/grafo4437.80.lgr N80 E111 M1.279 R13
./instances/Rome/grafo3707.43.lgr N43 E54 M0.297 R2
./instances/Rome/grafo7165.40.lgr N40 E55 M0.475 R6
./instances/Rome/grafo10878.94.lgr N94 E138 M2.234 R24
./instances/Rome/grafo4401.57.lgr N57 E86 M0.977 R15
./instances/Rome/grafo8326.76.lgr N76 E115 M1.391 R21
./instances/Rome/grafo8964.89.lgr N89 E110 M0.848 R8
./instances/Rome/grafo5681.79.lgr N79 E121 M2.452 R25
./instances/Rome/grafo3995.97.lgr N97 E145 M2.755 R22
./instances/Rome/grafo10661.95.lgr N95 E128 M1.556 R17
./instances/Rome/grafo5749.36.lgr N36 E41 M0.147 O R0
./instances/Rome/grafo1142.15.lgr N15 E24 M0.16 O R0
./instances/Rome/grafo3236.60.lgr N60 E80 M0.892 R6
./instances/Rome/grafo5854.78.lgr N78 E111 M1.72 R19
./instances/Rome/grafo2954.37.lgr N37 E50 M0.307 R1
./instances/Rome/grafo8265.69.lgr N69 E80 M0.314 O R0
./instances/Rome/grafo7568.38.lgr N38 E55 M0.417 R4
./instances/Rome/grafo5180.77.lgr N77 E102 M0.915 R11
./instances/Rome/grafo3427.56.lgr N56 E81 M1.012 R14
./instances/Rome/grafo9105.75.lgr N75 E106 M1.551 R19
./instances/Rome/grafo4002.55.lgr N55 E82 M0.907 R13
./instances/Rome/grafo3433.37.lgr N37 E42 M0.258 R2
./instances/Rome/grafo8482.73.lgr N73 E96 M0.958 R5
./instances/Rome/grafo8883.71.lgr N71 E86 M0.835 R5
./instances/Rome/grafo11226.91.lgr N91 E117 M0.903 R9
./instances/Rome/grafo9800.72.lgr N72 E95 M0.883 R9
./instances/Rome/grafo3291.35.lgr N35 E42 M0.142 O R0
./instances/Rome/grafo10513.37.lgr N37 E47 M0.261 R3
./instances/Rome/grafo10020.38.lgr N38 E50 M0.493 R6
./instances/Rome/grafo4821.55.lgr N55 E79 M0.756 R9
./instances/Rome/grafo6726.47.lgr N47 E57 M0.337 R2
./instances/Rome/grafo1356.29.lgr N29 E34 M0.184 O R0
./instances/Rome/grafo8332.87.lgr N87 E116 M0.927 R9
./instances/Rome/grafo10010.39.lgr N39 E50 M0.724 R4
./instances/Rome/grafo8713.93.lgr N93 E114 M0.609 R5
./instances/Rome/grafo11439.92.lgr N92 E130 M1.524 R21
./instances/Rome/grafo8676.94.lgr N94 E127 M0.864 R18
./instances/Rome/grafo7398.44.lgr N44 E58 M0.298 R4
./instances/Rome/grafo1174.33.lgr N33 E41 M0.177 R1
./instances/Rome/grafo2287.13.lgr N13 E13 M0.06 O R0
./instances/Rome/grafo1104.21.lgr N21 E24 M0.112 O R0
./instances/Rome/grafo2722.24.lgr N24 E31 M0.107 O R0
./instances/Rome/grafo5722.44.lgr N44 E55 M0.327 R5
./instances/Rome/grafo6988.47.lgr N47 E62 M0.407 R3
./instances/Rome/grafo6274.48.lgr N48 E73 M0.613 R12
./instances/Rome/grafo5030.67.lgr N67 E95 M1.094 R13
./instances/Rome/grafo10353.99.lgr N99 E140 M2.151 R25
./instances/Rome/grafo6965.83.lgr N83 E103 M0.661 R6
./instances/Rome/grafo11255.94.lgr N94 E121 M0.968 R13
./instances/Rome/grafo4736.52.lgr N52 E65 M0.427 R4
./instances/Rome/grafo7592.59.lgr N59 E94 M1.145 R16
./instances/Rome/grafo2467.16.lgr N16 E19 M0.141 O R0
./instances/Rome/grafo10484.99.lgr N99 E147 M2.075 R27
./instances/Rome/grafo11621.40.lgr N40 E50 M0.301 R2
./instances/Rome/grafo9181.67.lgr N67 E95 M0.912 R14
./instances/Rome/grafo488.25.lgr N25 E27 M0.153 O R0
./instances/Rome/grafo2316.40.lgr N40 E57 M0.467 R9
./instances/Rome/grafo5605.51.lgr N51 E77 M0.834 R12
./instances/Rome/grafo10832.94.lgr N94 E142 M2.241 R27
./instances/Rome/grafo6408.47.lgr N47 E57 M0.336 R1
./instances/Rome/grafo9142.60.lgr N60 E73 M0.422 R4
./instances/Rome/grafo1878.16.lgr N16 E18 M0.078 O R0
./instances/Rome/grafo5195.60.lgr N60 E78 M0.644 R6
./instances/Rome/grafo8991.99.lgr N99 E133 M1.726 R22
./instances/Rome/grafo2811.29.lgr N29 E40 M0.256 R1
./instances/Rome/grafo3631.35.lgr N35 E41 M0.177 R1
./instances/Rome/grafo6990.46.lgr N46 E56 M0.197 O R0
./instances/Rome/grafo7456.43.lgr N43 E70 M0.818 R13
./instances/Rome/grafo6118.34.lgr N34 E42 M0.249 R1
./instances/Rome/grafo10592.98.lgr N98 E140 M1.897 R19
./instances/Rome/grafo1367.25.lgr N25 E26 M0.082 O R0
./instances/Rome/grafo9765.69.lgr N69 E91 M0.729 R5
./instances/Rome/grafo4674.75.lgr N75 E113 M0.822 R15
./instances/Rome/grafo2965.22.lgr N22 E25 M0.108 O R0
./instances/Rome/grafo3080.43.lgr N43 E46 M0.12 O R0
./instances/Rome/grafo153.21.lgr N21 E33 M0.196 R3
./instances/Rome/grafo4930.64.lgr N64 E87 M0.589 R7
./instances/Rome/grafo5984.42.lgr N42 E53 M0.279 R2
./instances/Rome/grafo2239.17.lgr N17 E27 M0.088 O R0
./instances/Rome/grafo5691.46.lgr N46 E54 M0.178 R1
./instances/Rome/grafo11241.34.lgr N34 E39 M0.167 O R0
./instances/Rome/grafo8568.83.lgr N83 E107 M0.863 R10
./instances/Rome/grafo6853.41.lgr N41 E50 M0.363 R1
./instances/Rome/grafo3464.93.lgr N93 E124 M0.992 R17
./instances/Rome/grafo10902.33.lgr N33 E42 M0.252 R1
./instances/Rome/grafo5745.50.lgr N50 E76 M0.846 R12
./instances/Rome/grafo3894.45.lgr N45 E57 M0.182 O R0
./instances/Rome/grafo9853.36.lgr N36 E48 M0.264 R2
./instances/Rome/grafo5714.40.lgr N40 E52 M0.294 R1
./instances/Rome/grafo1731.16.lgr N16 E19 M0.112 O R0
./instances/Rome/grafo8767.86.lgr N86 E118 M0.88 R15
./instances/Rome/grafo9118.65.lgr N65 E84 M0.528 R3
./instances/Rome/grafo11279.35.lgr N35 E39 M0.128 O R0
./instances/Rome/grafo3235.58.lgr N58 E71 M0.572 R2
./instances/Rome/grafo8116.60.lgr N60 E81 M0.437 R5
./instances/Rome/grafo7198.37.lgr N37 E50 M0.18 O R0
./instances/Rome/grafo11259.92.lgr N92 E106 M0.486 R3
./instances/Rome/grafo4264.78.lgr N78 E111 M0.841 R19
./instances/Rome/grafo495.20.lgr N20 E20 M0.108 O R0
./instances/Rome/grafo2609.15.lgr N15 E19 M0.101 O R0
./instances/Rome/grafo7196.45.lgr N45 E65 M0.363 R4
./instances/Rome/grafo7687.53.lgr N53 E65 M0.343 R1
./instances/Rome/grafo8429.81.lgr N81 E112 M0.926 R13
./instances/Rome/grafo10504.100.lgr N100 E129 M1.447 R13
./instances/Rome/grafo10952.96.lgr N96 E137 M2.182 R23
./instances/Rome/grafo609.12.lgr N12 E12 M0.064 O R0
./instances/Rome/grafo1402.48.lgr N48 E56 M0.275 R1
./instances/Rome/grafo5672.48.lgr N48 E70 M0.968 R10
./instances/Rome/grafo10200.96.lgr N96 E128 M1.36 R9
./instances/Rome/grafo3231.43.lgr N43 E53 M0.21 O R0
./instances/Rome/grafo1550.53.lgr N53 E67 M0.509 R3
./instances/Rome/grafo7584.69.lgr N69 E80 M0.474 R4
./instances/Rome/grafo4247.82.lgr N82 E115 M1.354 R15
./instances/Rome/grafo1608.28.lgr N28 E29 M0.09 O R0
./instances/Rome/grafo11218.99.lgr N99 E147 M2.133 R30
./instances/Rome/grafo258.13.lgr N13 E14 M0.099 O R0
./instances/Rome/grafo4802.75.lgr N75 E98 M0.604 R5
./instances/Rome/grafo3344.42.lgr N42 E52 M0.29 R2
./instances/Rome/grafo771.19.lgr N19 E18 M0.083 O R0
./instances/Rome/grafo11229.94.lgr N94 E125 M1.104 R13
./instances/Rome/grafo9297.70.lgr N70 E96 M0.614 R10
./instances/Rome/grafo8163.76.lgr N76 E106 M1.272 R19
./instances/Rome/grafo1203.25.lgr N25 E28 M0.107 O R0
./instances/Rome/grafo5080.79.lgr N79 E107 M1.059 R11
./instances/Rome/grafo11479.37.lgr N37 E44 M0.149 O R0
./instances/Rome/grafo1095.11.lgr N11 E14 M0.084 O R0
./instances/Rome/grafo3098.18.lgr N18 E24 M0.135 O R0
./instances/Rome/grafo7949.84.lgr N84 E109 M0.762 R9
./instances/Rome/grafo9912.31.lgr N31 E38 M0.148 O R0
./instances/Rome/grafo7853.76.lgr N76 E100 M0.743 R9
./instances/Rome/grafo7111.40.lgr N40 E51 M0.36 R3
./instances/Rome/grafo4879.73.lgr N73 E97 M0.708 R6
./instances/Rome/grafo3650.41.lgr N41 E54 M0.327 R2
./instances/Rome/grafo10384.99.lgr N99 E124 M1.216 R13
./instances/Rome/grafo4660.63.lgr N63 E88 M1.046 R12
./instances/Rome/grafo11371.36.lgr N36 E39 M0.113 O R0
./instances/Rome/grafo8552.71.lgr N71 E93 M0.657 R9
./instances/Rome/grafo11090.93.lgr N93 E112 M0.634 R6
./instances/Rome/grafo9405.62.lgr N62 E82 M0.617 R9
./instances/Rome/grafo9788.80.lgr N80 E124 M1.365 R20
./instances/Rome/grafo4146.50.lgr N50 E61 M0.38 R3
./instances/Rome/grafo10414.98.lgr N98 E132 M1.588 R17
./instances/Rome/grafo6899.40.lgr N40 E47 M0.123 O R0
./instances/Rome/grafo10225.99.lgr N99 E133 M1.508 R15
./instances/Rome/grafo5660.43.lgr N43 E62 M0.362 R9
./instances/Rome/grafo8723.73.lgr N73 E94 M0.951 R12
./instances/Rome/grafo9252.84.lgr N84 E119 M1.186 R24
./instances/Rome/grafo4490.65.lgr N65 E96 M0.628 R11
./instances/Rome/grafo3260.33.lgr N33 E48 M0.376 R2
./instances/Rome/grafo9077.70.lgr N70 E78 M0.208 O R0
./instances/Rome/grafo10549.99.lgr N99 E140 M1.978 R23
./instances/Rome/grafo308.14.lgr N14 E22 M0.1 O R0
./instances/Rome/grafo1293.28.lgr N28 E32 M0.134 O R0
./instances/Rome/grafo1088.11.lgr N11 E17 M0.093 O R0
./instances/Rome/grafo9837.78.lgr N78 E116 M1.225 R20
./instances/Rome/grafo4265.54.lgr N54 E70 M0.261 R3
./instances/Rome/grafo3854.46.lgr N46 E65 M0.464 R6
./instances/Rome/grafo6615.46.lgr N46 E63 M0.391 R3
./instances/Rome/grafo6748.38.lgr N38 E50 M0.346 R2
./instances/Rome/grafo7829.77.lgr N77 E109 M1.004 R13
./instances/Rome/grafo10951.97.lgr N97 E122 M0.947 R10
./instances/Rome/grafo5106.73.lgr N73 E95 M0.663 R6
./instances/Rome/grafo10258.96.lgr N96 E131 M1.573 R16
./instances/Rome/grafo11077.36.lgr N36 E40 M0.167 O R0
./instances/Rome/grafo5639.77.lgr N77 E94 M0.611 R3
./instances/Rome/grafo5168.45.lgr N45 E64 M0.562 R8
./instances/Rome/grafo5496.44.lgr N44 E58 M0.408 R6
./instances/Rome/grafo6070.45.lgr N45 E61 M0.549 R8
./instances/Rome/grafo10143.93.lgr N93 E118 M1 R10
./instances/Rome/grafo7483.73.lgr N73 E92 M0.672 R8
./instances/Rome/grafo8993.87.lgr N87 E123 M1.582 R19
./instances/Rome/grafo6105.45.lgr N45 E68 M0.767 R13
./instances/Rome/grafo4496.56.lgr N56 E79 M0.707 R9
./instances/Rome/grafo7774.81.lgr N81 E104 M0.921 R12
./instances/Rome/grafo6405.55.lgr N55 E69 M0.433 R4
./instances/Rome/grafo9478.78.lgr N78 E100 M0.783 R9
./instances/Rome/grafo2250.48.lgr N48 E60 M0.185 O R0
./instances/Rome/grafo5309.39.lgr N39 E46 M0.19 O R0
./instances/Rome/grafo10600.93.lgr N93 E132 M2.002 R20
./instances/Rome/grafo8176.86.lgr N86 E112 M0.911 R9
./instances/Rome/grafo9121.65.lgr N65 E83 M0.662 R6
./instances/Rome/grafo9564.74.lgr N74 E99 M1.364 R9
./instances/Rome/grafo5591.38.lgr N38 E49 M0.151 O R0
./instances/Rome/grafo6553.46.lgr N46 E66 M0.449 R5
./instances/Rome/grafo5895.41.lgr N41 E52 M0.351 O R0
./instances/Rome/grafo5082.60.lgr N60 E80 M0.826 R10
./instances/Rome/grafo8967.95.lgr N95 E122 M1.207 R9
./instances/Rome/grafo8710.98.lgr N98 E126 M1.184 R11
./instances/Rome/grafo9975.32.lgr N32 E39 M0.336 R2
./instances/Rome/grafo1469.67.lgr N67 E82 M0.635 R3
./instances/Rome/grafo1536.47.lgr N47 E52 M0.181 O R0
./instances/Rome/grafo2830.14.lgr N14 E15 M0.068 O R0
./instances/Rome/grafo5627.34.lgr N34 E44 M0.236 R1
./instances/Rome/grafo842.21.lgr N21 E24 M0.099 O R0
./instances/Rome/grafo5766.46.lgr N46 E72 M0.74 R11
./instances/Rome/grafo9255.67.lgr N67 E86 M0.626 R8
./instances/Rome/grafo5696.42.lgr N42 E55 M0.419 R5
./instances/Rome/grafo11470.91.lgr N91 E131 M2.856 R24
./instances/Rome/grafo2025.30.lgr N30 E42 M0.307 R3
./instances/Rome/grafo9435.72.lgr N72 E99 M0.971 R9
./instances/Rome/grafo11542.34.lgr N34 E45 M0.162 O R0
./instances/Rome/grafo8577.74.lgr N74 E95 M0.987 R10
./instances/Rome/grafo5203.33.lgr N33 E41 M0.24 R2
./instances/Rome/grafo7846.76.lgr N76 E113 M1.585 R17
./instances/Rome/grafo3088.40.lgr N40 E57 M0.496 R8
./instances/Rome/grafo4545.80.lgr N80 E114 M1.191 R12
./instances/Rome/grafo7639.40.lgr N40 E54 M0.707 R3
./instances/Rome/grafo556.15.lgr N15 E17 M0.061 O R0
./instances/Rome/grafo10556.100.lgr N100 E130 M1.572 R15
./instances/Rome/grafo8315.77.lgr N77 E100 M0.934 R12
./instances/Rome/grafo5549.41.lgr N41 E61 M0.365 R4
./instances/Rome/grafo4469.62.lgr N62 E77 M0.598 R8
./instances/Rome/grafo8016.85.lgr N85 E112 M0.741 R6
./instances/Rome/grafo4582.64.lgr N64 E83 M0.554 R3
./instances/Rome/grafo3113.11.lgr N11 E11 M0.056 O R0
./instances/Rome/grafo4338.71.lgr N71 E98 M1.187 R15
./instances/Rome/grafo2560.15.lgr N15 E17 M0.078 O R0
./instances/Rome/grafo269.12.lgr N12 E12 M0.057 O R0
./instances/Rome/grafo7211.37.lgr N37 E47 M0.202 O R0
./instances/Rome/grafo6524.45.lgr N45 E59 M0.427 R4
./instances/Rome/grafo7558.45.lgr N45 E74 M0.925 R12
./instances/Rome/grafo6193.58.lgr N58 E77 M0.664 R8
./instances/Rome/grafo2388.28.lgr N28 E33 M0.133 O R0
./instances/Rome/grafo4518.50.lgr N50 E66 M0.373 R3
./instances/Rome/grafo4456.58.lgr N58 E74 M0.486 R4
./instances/Rome/grafo6695.59.lgr N59 E79 M0.559 R6
./instances/Rome/grafo6697.42.lgr N42 E55 M0.39 R2
./instances/Rome/grafo8046.68.lgr N68 E86 M0.671 R7
./instances/Rome/grafo3720.35.lgr N35 E47 M0.341 R1
./instances/Rome/grafo9115.82.lgr N82 E112 M1.33 R14
./instances/Rome/grafo11478.39.lgr N39 E55 M0.458 R4
./instances/Rome/grafo3849.39.lgr N39 E50 M0.445 R3
./instances/Rome/grafo8747.89.lgr N89 E130 M2.105 R19
./instances/Rome/grafo11512.38.lgr N38 E46 M0.156 O R0
./instances/Rome/grafo7922.82.lgr N82 E115 M1.769 R18
./instances/Rome/grafo2974.36.lgr N36 E44 M0.338 R4
./instances/Rome/grafo4886.60.lgr N60 E73 M0.502 R4
./instances/Rome/grafo5175.36.lgr N36 E45 M0.459 R3
./instances/Rome/grafo10145.94.lgr N94 E125 M1.441 R11
./instances/Rome/grafo10319.92.lgr N92 E124 M1.473 R17
./instances/Rome/grafo3326.42.lgr N42 E60 M0.641 R5
./instances/Rome/grafo9462.68.lgr N68 E99 M1.184 R18
./instances/Rome/grafo2494.17.lgr N17 E20 M0.115 O R0
./instances/Rome/grafo7524.90.lgr N90 E113 M0.834 R8
./instances/Rome/grafo7421.40.lgr N40 E55 M0.276 R1
./instances/Rome/grafo9964.34.lgr N34 E38 M0.165 O R0
./instances/Rome/grafo7262.57.lgr N57 E81 M1.003 R10
./instances/Rome/grafo1179.17.lgr N17 E19 M0.138 O R0
./instances/Rome/grafo10057.40.lgr N40 E59 M0.552 R7
./instances/Rome/grafo8131.78.lgr N78 E114 M1.598 R19
./instances/Rome/grafo9723.72.lgr N72 E107 M1.386 R17
./instances/Rome/grafo4577.51.lgr N51 E68 M0.581 R5
./instances/Rome/grafo4758.72.lgr N72 E89 M0.703 R5
./instances/Rome/grafo9175.70.lgr N70 E94 M0.794 R10
./instances/Rome/grafo7201.47.lgr N47 E62 M0.381 R5
./instances/Rome/grafo3656.58.lgr N58 E75 M0.69 R8
./instances/Rome/grafo6346.43.lgr N43 E62 M0.584 R7
./instances/Rome/grafo7790.67.lgr N67 E94 M1.038 R14
./instances/Rome/grafo10582.94.lgr N94 E126 M1.396 R15
./instances/Rome/grafo1956.41.lgr N41 E58 M0.538 R7
./instances/Rome/grafo8357.82.lgr N82 E118 M1.786 R22
./instances/Rome/grafo5849.57.lgr N57 E82 M1.381 R9
./instances/Rome/grafo10284.36.lgr N36 E48 M0.312 R2
./instances/Rome/grafo8862.89.lgr N89 E108 M0.518 R4
./instances/Rome/grafo8044.76.lgr N76 E99 M0.971 R11
./instances/Rome/grafo1138.15.lgr N15 E14 M0.072 O R0
./instances/Rome/grafo2680.17.lgr N17 E22 M0.091 O R0
./instances/Rome/grafo4683.75.lgr N75 E87 M0.454 R3
./instances/Rome/grafo8484.87.lgr N87 E111 M0.816 R9
./instances/Rome/grafo4035.40.lgr N40 E54 M0.405 R5
./instances/Rome/grafo8036.94.lgr N94 E134 M2.187 R16
./instances/Rome/grafo3663.36.lgr N36 E41 M0.169 O R0
./instances/Rome/grafo6895.37.lgr N37 E54 M1.167 R7
./instances/Rome/grafo8250.74.lgr N74 E111 M1.379 R12
./instances/Rome/grafo11269.93.lgr N93 E131 M2.065 R23
./instances/Rome/grafo7208.43.lgr N43 E48 M0.174 O R0
./instances/Rome/grafo3595.39.lgr N39 E56 M0.354 R4
./instances/Rome/grafo10089.37.lgr N37 E49 M0.444 R5
./instances/Rome/grafo5189.72.lgr N72 E92 M0.807 R9
./instances/Rome/grafo11433.92.lgr N92 E135 M2.252 R27
./instances/Rome/grafo10430.95.lgr N95 E120 M1.353 R14
./instances/Rome/grafo8474.90.lgr N90 E127 M2.129 R17
./instances/Rome/grafo2754.16.lgr N16 E24 M0.122 O R0
./instances/Rome/grafo6521.59.lgr N59 E84 M0.858 R10
./instances/Rome/grafo9774.76.lgr N76 E97 M0.846 R9
./instances/Rome/grafo4374.52.lgr N52 E73 M0.953 R12
./instances/Rome/grafo8178.85.lgr N85 E109 M1.123 R11
./instances/Rome/grafo10317.91.lgr N91 E123 M1.803 R14
./instances/Rome/grafo10342.37.lgr N37 E47 M0.32 R2
./instances/Rome/grafo3653.60.lgr N60 E86 M0.949 R14
./instances/Rome/grafo10221.95.lgr N95 E128 M1.962 R19
./instances/Rome/grafo1889.27.lgr N27 E34 M0.17 O R0
./instances/Rome/grafo5536.38.lgr N38 E50 M0.307 R2
./instances/Rome/grafo4870.75.lgr N75 E102 M1.099 R12
./instances/Rome/grafo6558.67.lgr N67 E88 M0.741 R7
./instances/Rome/grafo887.13.lgr N13 E15 M0.112 O R0
./instances/Rome/grafo2070.37.lgr N37 E49 M0.316 R3
./instances/Rome/grafo10979.39.lgr N39 E45 M0.283 R1
./instances/Rome/grafo8837.87.lgr N87 E123 M1.486 R17
./instances/Rome/grafo9071.67.lgr N67 E78 M0.473 R1
./instances/Rome/grafo10622.39.lgr N39 E54 M0.328 R2
./instances/Rome/grafo10768.35.lgr N35 E49 M0.295 R3
./instances/Rome/grafo166.10.lgr N10 E10 M0.068 O R0
./instances/Rome/grafo2124.49.lgr N49 E64 M0.443 R3
./instances/Rome/grafo3205.44.lgr N44 E57 M0.35 R3
./instances/Rome/grafo6085.79.lgr N79 E101 M0.962 R10
./instances/Rome/grafo10837.95.lgr N95 E125 M1.492 R14
./instances/Rome/grafo11593.36.lgr N36 E56 M0.918 R8
./instances/Rome/grafo2380.12.lgr N12 E12 M0.072 O R0
./instances/Rome/grafo8798.93.lgr N93 E116 M0.809 R7
./instances/Rome/grafo10395.36.lgr N36 E44 M0.231 O R0
./instances/Rome/grafo8529.74.lgr N74 E96 M0.808 R7
./instances/Rome/grafo3394.39.lgr N39 E53 M0.637 R4
./instances/Rome/grafo3139.89.lgr N89 E121 M1.603 R16
./instances/Rome/grafo6770.46.lgr N46 E60 M0.328 R4
./instances/Rome/grafo10102.97.lgr N97 E132 M1.584 R17
./instances/Rome/grafo11329.36.lgr N36 E49 M0.386 R7
./instances/Rome/grafo6007.45.lgr N45 E58 M0.386 R4
./instances/Rome/grafo1498.48.lgr N48 E59 M0.162 O R0
./instances/Rome/grafo11494.34.lgr N34 E42 M0.145 O R0
./instances/Rome/grafo3121.47.lgr N47 E54 M0.171 O R0
./instances/Rome/grafo7929.76.lgr N76 E98 M0.731 R8
./instances/Rome/grafo8750.86.lgr N86 E115 M1.892 R16
./instances/Rome/grafo991.13.lgr N13 E14 M0.089 O R0
./instances/Rome/grafo8544.61.lgr N61 E84 M0.715 R6
./instances/Rome/grafo1359.28.lgr N28 E30 M0.107 O R0
./instances/Rome/grafo9357.99.lgr N99 E147 M3.254 R34
./instances/Rome/grafo5016.61.lgr N61 E77 M0.436 R3
./instances/Rome/grafo7300.41.lgr N41 E53 M0.551 R4
./instances/Rome/grafo9585.86.lgr N86 E122 M1.546 R17
./instances/Rome/grafo4057.43.lgr N43 E46 M0.157 O R0
./instances/Rome/grafo9490.80.lgr N80 E120 M1.551 R17
./instances/Rome/grafo10939.33.lgr N33 E38 M0.133 O R0
./instances/Rome/grafo6191.41.lgr N41 E52 M0.309 R3
./instances/Rome/grafo10045.38.lgr N38 E50 M0.385 R2
./instances/Rome/grafo579.35.lgr N35 E37 M0.101 O R0
./instances/Rome/grafo7775.77.lgr N77 E109 M0.934 R13
./instances/Rome/grafo9711.66.lgr N66 E88 M0.736 R7
./instances/Rome/grafo2220.17.lgr N17 E25 M0.107 O R0
./instances/Rome/grafo2661.22.lgr N22 E30 M0.21 R1
./instances/Rome/grafo7586.36.lgr N36 E50 M0.347 R2
./instances/Rome/grafo2558.34.lgr N34 E46 M0.375 R6
./instances/Rome/grafo5118.62.lgr N62 E78 M0.52 R5
./instances/Rome/grafo1493.66.lgr N66 E84 M0.873 R5
./instances/Rome/grafo6722.58.lgr N58 E69 M0.456 R5
./instances/Rome/grafo823.16.lgr N16 E16 M0.067 O R0
./instances/Rome/grafo11477.36.lgr N36 E48 M0.403 R5
./instances/Rome/grafo3273.45.lgr N45 E58 M0.378 R3
./instances/Rome/grafo4473.48.lgr N48 E61 M0.18 O R0
./instances/Rome/grafo5840.41.lgr N41 E58 M0.439 R4
./instances/Rome/grafo5143.34.lgr N34 E40 M0.33 O R0
./instances/Rome/grafo634.24.lgr N24 E31 M0.127 O R0
./instances/Rome/grafo4620.60.lgr N60 E75 M0.63 R2
./instances/Rome/grafo1487.55.lgr N55 E71 M0.59 R8
./instances/Rome/grafo2192.16.lgr N16 E18 M0.085 O R0
./instances/Rome/grafo11240.36.lgr N36 E47 M0.342 R4
./instances/Rome/grafo5433.34.lgr N34 E40 M0.235 R1
./instances/Rome/grafo6131.61.lgr N61 E79 M0.407 R3
./instances/Rome/grafo2503.40.lgr N40 E58 M0.419 R6
./instances/Rome/grafo6830.43.lgr N43 E57 M0.535 R3
./instances/Rome/grafo7477.48.lgr N48 E70 M1.005 R12
./instances/Rome/grafo10895.98.lgr N98 E130 M1.737 R17
./instances/Rome/grafo8396.85.lgr N85 E112 M1.195 R14
./instances/Rome/grafo1858.19.lgr N19 E21 M0.094 O R0
./instances/Rome/grafo3257.61.lgr N61 E82 M0.756 R9
./instances/Rome/grafo1194.28.lgr N28 E30 M0.244 O R0
./instances/Rome/grafo3563.36.lgr N36 E46 M0.236 R1
./instances/Rome/grafo6918.36.lgr N36 E40 M0.154 O R0
./instances/Rome/grafo1285.26.lgr N26 E30 M0.2 R1
./instances/Rome/grafo8038.94.lgr N94 E125 M1.248 R14
./instances/Rome/grafo10741.92.lgr N92 E132 M2.212 R24
./instances/Rome/grafo8425.81.lgr N81 E110 M1.311 R16
./instances/Rome/grafo5202.35.lgr N35 E40 M0.158 O R0
./instances/Rome/grafo5813.37.lgr N37 E46 M0.329 R1
./instances/Rome/grafo6739.46.lgr N46 E66 M0.613 R9
./instances/Rome/grafo1496.52.lgr N52 E66 M0.403 R5
./instances/Rome/grafo10988.98.lgr N98 E127 M1.088 R8
./instances/Rome/grafo4507.80.lgr N80 E123 M1.983 R24
./instances/Rome/grafo3902.39.lgr N39 E53 M0.377 R3
./instances/Rome/grafo10437.97.lgr N97 E124 M0.969 R11
./instances/Rome/grafo2588.24.lgr N24 E28 M0.112 O R0
./instances/Rome/grafo1781.14.lgr N14 E20 M0.118 O R0
./instances/Rome/grafo132.21.lgr N21 E27 M0.108 O R0
./instances/Rome/grafo9965.34.lgr N34 E49 M0.33 R3
./instances/Rome/grafo3492.51.lgr N51 E69 M0.748 R9
./instances/Rome/grafo11472.91.lgr N91 E135 M2.428 R22
./instances/Rome/grafo1992.32.lgr N32 E36 M0.235 R1
./instances/Rome/grafo11274.93.lgr N93 E132 M1.85 R20
./instances/Rome/grafo6601.46.lgr N46 E66 M0.649 R8
./instances/Rome/grafo5000.80.lgr N80 E110 M1.501 R13
./instances/Rome/grafo2074.34.lgr N34 E34 M0.112 O R0
./instances/Rome/grafo3992.44.lgr N44 E61 M0.449 R6
./instances/Rome/grafo7404.43.lgr N43 E55 M0.269 R1
./instances/Rome/grafo3811.54.lgr N54 E77 M0.675 R9
./instances/Rome/grafo8595.89.lgr N89 E112 M0.931 R11
./instances/Rome/grafo3247.38.lgr N38 E43 M0.164 O R0
./instances/Rome/grafo8370.84.lgr N84 E113 M1.255 R15
./instances/Rome/grafo10344.100.lgr N100 E130 M1.783 R15
./instances/Rome/grafo5815.34.lgr N34 E39 M0.146 O R0
./instances/Rome/grafo201.13.lgr N13 E16 M0.097 O R0
./instances/Rome/grafo6121.33.lgr N33 E41 M0.164 O R0
./instances/Rome/grafo361.13.lgr N13 E14 M0.196 O R0
./instances/Rome/grafo6064.46.lgr N46 E69 M0.628 R10
./instances/Rome/grafo6851.49.lgr N49 E64 M0.595 R7
./instances/Rome/grafo9228.81.lgr N81 E117 M1.639 R19
./instances/Rome/grafo3067.34.lgr N34 E39 M0.203 O R0
./instances/Rome/grafo4074.42.lgr N42 E54 M0.314 R2
./instances/Rome/grafo9441.73.lgr N73 E98 M0.99 R11
./instances/Rome/grafo5379.39.lgr N39 E43 M0.153 O R0
./instances/Rome/grafo7154.60.lgr N60 E70 M0.199 O R0
./instances/Rome/grafo9291.63.lgr N63 E88 M0.844 R10
./instances/Rome/grafo9568.65.lgr N65 E92 M0.932 R9
./instances/Rome/grafo6318.43.lgr N43 E71 M0.796 R12
./instances/Rome/grafo8202.78.lgr N78 E112 M1.47 R18
./instances/Rome/grafo582.15.lgr N15 E16 M0.072 O R0
./instances/Rome/grafo5293.76.lgr N76 E108 M0.796 R17
./instances/Rome/grafo6220.36.lgr N36 E44 M0.203 O R0
./instances/Rome/grafo11125.100.lgr N100 E140 M1.463 R24
./instances/Rome/grafo1905.13.lgr N13 E14 M0.074 O R0
./instances/Rome/grafo8274.60.lgr N60 E72 M0.27 R2
./instances/Rome/grafo6281.56.lgr N56 E75 M0.643 R7
./instances/Rome/grafo10203.97.lgr N97 E141 M1.746 R29
./instances/Rome/grafo6077.47.lgr N47 E54 M0.209 O R0
./instances/Rome/grafo2216.15.lgr N15 E20 M0.174 O R0
./instances/Rome/grafo3401.41.lgr N41 E53 M0.356 R3
./instances/Rome/grafo5686.37.lgr N37 E47 M0.302 R3
./instances/Rome/grafo2591.15.lgr N15 E23 M0.134 O R0
./instances/Rome/grafo9215.69.lgr N69 E90 M0.626 R8
./instances/Rome/grafo9787.82.lgr N82 E114 M1.013 R21
./instances/Rome/grafo9995.94.lgr N94 E137 M2.141 R22
./instances/Rome/grafo7371.61.lgr N61 E88 M0.883 R12
./instances/Rome/grafo10397.36.lgr N36 E46 M0.294 R3
./instances/Rome/grafo9450.84.lgr N84 E125 M1.967 R28
./instances/Rome/grafo732.35.lgr N35 E44 M0.161 O R0
./instances/Rome/grafo5252.38.lgr N38 E44 M0.237 R1
./instances/Rome/grafo468.19.lgr N19 E31 M0.233 R1
./instances/Rome/grafo5434.75.lgr N75 E93 M0.653 R4
./instances/Rome/grafo3728.37.lgr N37 E47 M0.305 R2
./instances/Rome/grafo3167.44.lgr N44 E60 M0.449 R6
./instances/Rome/grafo4009.43.lgr N43 E55 M0.332 R2
./instances/Rome/grafo5186.55.lgr N55 E79 M0.638 R9
./instances/Rome/grafo1061.11.lgr N11 E11 M0.064 O R0
./instances/Rome/grafo10255.93.lgr N93 E125 M1.355 R20
./instances/Rome/grafo2792.11.lgr N11 E11 M0.102 O R0
./instances/Rome/grafo4815.57.lgr N57 E69 M0.405 R3
./instances/Rome/grafo2213.20.lgr N20 E28 M0.105 O R0
./instances/Rome/grafo1646.28.lgr N28 E33 M0.142 O R0
./instances/Rome/grafo6365.34.lgr N34 E38 M0.141 O R0
./instances/Rome/grafo3979.98.lgr N98 E136 M2.181 R23
./instances/Rome/grafo8786.91.lgr N91 E126 M1.267 R23
./instances/Rome/grafo9044.76.lgr N76 E95 M0.612 R8
./instances/Rome/grafo3127.57.lgr N57 E82 M0.709 R12
./instances/Rome/grafo8301.76.lgr N76 E115 M1.157 R22
./instances/Rome/grafo6133.39.lgr N39 E52 M0.252 R3
./instances/Rome/grafo2131.19.lgr N19 E25 M0.127 O R0
./instances/Rome/grafo1213.68.lgr N68 E86 M0.716 R8
./instances/Rome/grafo8352.89.lgr N89 E120 M1.443 R13
./instances/Rome/grafo2816.18.lgr N18 E28 M0.126 O R0
./instances/Rome/grafo8025.82.lgr N82 E104 M0.698 R8
./instances/Rome/grafo10620.35.lgr N35 E41 M0.143 O R0
./instances/Rome/grafo11141.95.lgr N95 E133 M1.734 R19
./instances/Rome/grafo6833.48.lgr N48 E69 M0.684 R7
./instances/Rome/grafo3533.37.lgr N37 E57 M0.46 R7
./instances/Rome/grafo9120.64.lgr N64 E87 M0.771 R10
./instances/Rome/grafo11153.99.lgr N99 E130 M1.738 R18
./instances/Rome/grafo3850.54.lgr N54 E68 M0.476 R4
./instances/Rome/grafo1453.63.lgr N63 E80 M0.412 R3
./instances/Rome/grafo5399.35.lgr N35 E36 M0.154 O R0
./instances/Rome/grafo5593.34.lgr N34 E41 M0.174 O R0
./instances/Rome/grafo11551.33.lgr N33 E38 M0.139 O R0
./instances/Rome/grafo3587.36.lgr N36 E48 M0.243 R2
./instances/Rome/grafo375.17.lgr N17 E19 M0.099 O R0
./instances/Rome/grafo878.13.lgr N13 E16 M0.078 O R0
./instances/Rome/grafo6294.39.lgr N39 E58 M0.506 R9
./instances/Rome/grafo8498.74.lgr N74 E102 M0.959 R16
./instances/Rome/grafo10704.37.lgr N37 E44 M0.25 R2
./instances/Rome/grafo317.13.lgr N13 E21 M0.156 R1
./instances/Rome/grafo11581.31.lgr N31 E36 M0.179 O R0
./instances/Rome/grafo10228.95.lgr N95 E132 M1.841 R24
./instances/Rome/grafo6023.37.lgr N37 E50 M0.304 R2
./instances/Rome/grafo6980.59.lgr N59 E79 M0.45 R6
./instances/Rome/grafo11665.40.lgr N40 E48 M0.283 R4
./instances/Rome/grafo1709.13.lgr N13 E19 M0.141 O R0
./instances/Rome/grafo10017.96.lgr N96 E140 M2.081 R26
./instances/Rome/grafo7173.78.lgr N78 E95 M0.658 R7
./instances/Rome/grafo561.20.lgr N20 E25 M0.084 O R0
./instances/Rome/grafo2344.12.lgr N12 E14 M0.06 O R0
./instances/Rome/grafo5160.42.lgr N42 E53 M0.401 R3
./instances/Rome/grafo8704.97.lgr N97 E127 M1.217 R13
./instances/Rome/grafo3690.38.lgr N38 E50 M0.302 R2
./instances/Rome/grafo9060.64.lgr N64 E81 M0.453 R3
./instances/Rome/grafo598.33.lgr N33 E49 M0.371 R5
./instances/Rome/grafo8486.85.lgr N85 E115 M1.274 R12
./instances/Rome/grafo5081.55.lgr N55 E70 M0.298 R1
./instances/Rome/grafo4255.53.lgr N53 E68 M0.353 R1
./instances/Rome/grafo7386.46.lgr N46 E66 M0.525 R10
./instances/Rome/grafo3414.36.lgr N36 E39 M0.113 O R0
./instances/Rome/grafo199.13.lgr N13 E19 M0.092 O R0
./instances/Rome/grafo10477.91.lgr N91 E108 M0.73 R7
./instances/Rome/grafo5559.61.lgr N61 E75 M0.554 R6
./instances/Rome/grafo4008.62.lgr N62 E79 M0.576 R5
./instances/Rome/grafo6187.81.lgr N81 E112 M1.059 R15
./instances/Rome/grafo3780.50.lgr N50 E63 M0.35 R2
./instances/Rome/grafo10328.92.lgr N92 E111 M0.631 R3
./instances/Rome/grafo2386.28.lgr N28 E28 M0.105 O R0
./instances/Rome/grafo10707.33.lgr N33 E37 M0.15 O R0
./instances/Rome/grafo11185.94.lgr N94 E126 M1.517 R16
./instances/Rome/grafo6319.80.lgr N80 E109 M1.103 R15
./instances/Rome/grafo8889.89.lgr N89 E119 M1.115 R9
./instances/Rome/grafo6463.84.lgr N84 E106 M0.931 R7
./instances/Rome/grafo10557.98.lgr N98 E129 M1.455 R14
./instances/Rome/grafo2395.28.lgr N28 E37 M0.263 R1
./instances/Rome/grafo457.12.lgr N12 E15 M0.095 O R0
./instances/Rome/grafo8338.70.lgr N70 E88 M0.645 R7
./instances/Rome/grafo2979.11.lgr N11 E11 M0.066 O R0
./instances/Rome/grafo1161.17.lgr N17 E18 M0.068 O R0
./instances/Rome/grafo485.16.lgr N16 E20 M0.109 O R0
./instances/Rome/grafo10855.96.lgr N96 E113 M0.609 R4
./instances/Rome/grafo7597.44.lgr N44 E61 M0.498 R7
./instances/Rome/grafo5588.75.lgr N75 E96 M0.475 R8
./instances/Rome/grafo2143.19.lgr N19 E27 M0.17 R1
./instances/Rome/grafo5287.61.lgr N61 E88 M0.793 R10
./instances/Rome/grafo686.23.lgr N23 E25 M0.136 O R0
./instances/Rome/grafo1404.51.lgr N51 E70 M0.662 R8
./instances/Rome/grafo465.10.lgr N10 E10 M0.059 O R0
./instances/Rome/grafo5192.34.lgr N34 E39 M0.174 O R0
./instances/Rome/grafo5093.80.lgr N80 E103 M0.61 R6
./instances/Rome/grafo965.15.lgr N15 E15 M0.103 O R0
./instances/Rome/grafo2425.19.lgr N19 E23 M0.154 O R0
./instances/Rome/grafo2790.16.lgr N16 E18 M0.12 O R0
./instances/Rome/grafo5103.53.lgr N53 E72 M0.522 R5
./instances/Rome/grafo1532.51.lgr N51 E61 M0.253 R2
./instances/Rome/grafo7981.85.lgr N85 E116 M1.458 R14
./instances/Rome/grafo3803.40.lgr N40 E56 M0.383 R5
./instances/Rome/grafo5437.50.lgr N50 E69 M0.335 R4
./instances/Rome/grafo409.19.lgr N19 E22 M0.088 O R0
./instances/Rome/grafo2100.29.lgr N29 E38 M0.314 R3
./instances/Rome/grafo9928.95.lgr N95 E120 M0.575 R6
./instances/Rome/grafo975.36.lgr N36 E48 M0.221 R2
./instances/Rome/grafo9691.79.lgr N79 E125 M2.347 R29
./instances/Rome/grafo9483.83.lgr N83 E109 M1.06 R9
./instances/Rome/grafo3006.35.lgr N35 E44 M0.228 R1
./instances/Rome/grafo6331.42.lgr N42 E65 M0.599 R7
./instances/Rome/grafo3122.56.lgr N56 E84 M1.068 R13
./instances/Rome/grafo1962.34.lgr N34 E39 M0.151 O R0
./instances/Rome/grafo8012.87.lgr N87 E120 M1.507 R18
./instances/Rome/grafo7096.45.lgr N45 E61 M0.511 R7
./instances/Rome/grafo3829.43.lgr N43 E61 M0.351 R4
./instances/Rome/grafo5094.70.lgr N70 E91 M1.079 R11
./instances/Rome/grafo4049.37.lgr N37 E51 M0.396 R6
./instances/Rome/grafo9830.71.lgr N71 E83 M0.514 R1
./instances/Rome/grafo9447.64.lgr N64 E83 M0.608 R5
./instances/Rome/grafo804.21.lgr N21 E22 M0.138 O R0
./instances/Rome/grafo9526.72.lgr N72 E98 M1.069 R11
./instances/Rome/grafo8674.100.lgr N100 E135 M2.039 R22
./instances/Rome/grafo587.10.lgr N10 E10 M0.06 O R0
./instances/Rome/grafo954.12.lgr N12 E11 M0.067 O R0
./instances/Rome/grafo7517.38.lgr N38 E51 M0.566 R3
./instances/Rome/grafo10011.31.lgr N31 E36 M0.125 O R0
./instances/Rome/grafo4913.79.lgr N79 E109 M1.28 R16
./instances/Rome/grafo11127.31.lgr N31 E37 M0.165 O R0
./instances/Rome/grafo4999.55.lgr N55 E72 M0.559 R7
./instances/Rome/grafo9218.80.lgr N80 E108 M1.677 R14
./instances/Rome/grafo7420.41.lgr N41 E58 M0.511 R6
./instances/Rome/grafo11549.35.lgr N35 E46 M0.157 O R0
./instances/Rome/grafo2568.15.lgr N15 E16 M0.1 O R0
./instances/Rome/grafo8658.89.lgr N89 E127 M1.779 R22
./instances/Rome/grafo8886.91.lgr N91 E122 M1.438 R16
./instances/Rome/grafo2008.33.lgr N33 E42 M0.268 R1
./instances/Rome/grafo7512.37.lgr N37 E45 M0.156 O R0
./instances/Rome/grafo5100.67.lgr N67 E89 M0.892 R9
./instances/Rome/grafo10071.40.lgr N40 E50 M0.376 R2
./instances/Rome/grafo11108.94.lgr N94 E124 M1.221 R9
./instances/Rome/grafo4737.66.lgr N66 E86 M0.846 R11
./instances/Rome/grafo11495.39.lgr N39 E52 M0.341 R4
./instances/Rome/grafo1068.12.lgr N12 E11 M0.066 O R0
./instances/Rome/grafo9035.70.lgr N70 E99 M1.236 R15
./instances/Rome/grafo9029.66.lgr N66 E77 M0.222 O R0
./instances/Rome/grafo8485.85.lgr N85 E117 M1.411 R18
./instances/Rome/grafo6401.45.lgr N45 E67 M0.711 R8
./instances/Rome/grafo5794.54.lgr N54 E71 M0.325 R4
./instances/Rome/grafo5929.71.lgr N71 E98 M1.272 R13
./instances/Rome/grafo2614.16.lgr N16 E19 M0.092 O R0
./instances/Rome/grafo8493.75.lgr N75 E94 M0.706 R7
./instances/Rome/grafo2285.38.lgr N38 E52 M0.403 R7
./instances/Rome/grafo4554.77.lgr N77 E100 M0.569 R5
./instances/Rome/grafo5776.36.lgr N36 E45 M0.226 O R0
./instances/Rome/grafo6593.38.lgr N38 E48 M0.442 R3
./instances/Rome/grafo1035.37.lgr N37 E51 M0.534 R7
./instances/Rome/grafo1741.16.lgr N16 E16 M0.062 O R0
./instances/Rome/grafo9506.70.lgr N70 E91 M0.808 R11
./instances/Rome/grafo5698.37.lgr N37 E46 M0.235 R1
./instances/Rome/grafo7815.80.lgr N80 E121 M1.738 R20
./instances/Rome/grafo6287.38.lgr N38 E53 M0.339 R3
./instances/Rome/grafo11056.98.lgr N98 E136 M1.937 R19
./instances/Rome/grafo839.14.lgr N14 E17 M0.134 O R0
./instances/Rome/grafo7912.79.lgr N79 E112 M0.888 R12
./instances/Rome/grafo9682.65.lgr N65 E101 M1.309 R19
./instances/Rome/grafo8468.85.lgr N85 E107 M0.815 R6
./instances/Rome/grafo548.13.lgr N13 E12 M0.061 O R0
./instances/Rome/grafo2848.40.lgr N40 E48 M0.311 R4
./instances/Rome/grafo10002.40.lgr N40 E45 M0.239 O R0
./instances/Rome/grafo9131.74.lgr N74 E105 M1.102 R12
./instances/Rome/grafo8335.93.lgr N93 E126 M2.084 R17
./instances/Rome/grafo1718.21.lgr N21 E29 M0.187 R1
./instances/Rome/grafo8539.87.lgr N87 E127 M1.966 R22
./instances/Rome/grafo11031.36.lgr N36 E41 M0.258 R1
./instances/Rome/grafo216.18.lgr N18 E19 M0.105 O R0
./instances/Rome/grafo10426.100.lgr N100 E138 M1.884 R20
./instances/Rome/grafo7411.89.lgr N89 E120 M1.777 R18
./instances/Rome/grafo6807.38.lgr N38 E50 M0.298 R1
./instances/Rome/grafo744.28.lgr N28 E29 M0.128 O R0
./instances/Rome/grafo6938.44.lgr N44 E61 M0.439 R5
./instances/Rome/grafo2650.30.lgr N30 E34 M0.128 O R0
./instances/Rome/grafo4875.78.lgr N78 E117 M1.76 R20
./instances/Rome/grafo11642.36.lgr N36 E49 M0.298 R4
./instances/Rome/grafo10349.94.lgr N94 E128 M1.454 R13
./instances/Rome/grafo5182.33.lgr N33 E38 M0.141 O R0
./instances/Rome/grafo2103.66.lgr N66 E76 M0.415 R3
./instances/Rome/grafo643.12.lgr N12 E14 M0.208 O R0
./instances/Rome/grafo4990.61.lgr N61 E80 M1.194 R5
./instances/Rome/grafo2136.11.lgr N11 E17 M0.294 R1
./instances/Rome/grafo6855.45.lgr N45 E54 M0.51 R1
./instances/Rome/grafo3708.38.lgr N38 E54 M1.035 R8
./instances/Rome/grafo9229.77.lgr N77 E99 M1.297 R5
./instances/Rome/grafo1276.26.lgr N26 E32 M0.182 O R0
./instances/Rome/grafo114.26.lgr N26 E30 M0.21 O R0
./instances/Rome/grafo793.13.lgr N13 E15 M0.119 O R0
./instances/Rome/grafo3675.42.lgr N42 E51 M0.203 O R0
./instances/Rome/grafo779.13.lgr N13 E15 M0.113 O R0
./instances/Rome/grafo10815.97.lgr N97 E126 M1.688 R13
./instances/Rome/grafo9897.39.lgr N39 E55 M0.702 R7
./instances/Rome/grafo3349.47.lgr N47 E51 M0.183 O R0
./instances/Rome/grafo5258.36.lgr N36 E50 M0.266 R3
./instances/Rome/grafo4005.39.lgr N39 E52 M0.344 R4
./instances/Rome/grafo11632.40.lgr N40 E59 M0.46 R7
./instances/Rome/grafo7031.43.lgr N43 E63 M0.589 R5
./instances/Rome/grafo4571.54.lgr N54 E76 M0.597 R4
./instances/Rome/grafo10067.41.lgr N41 E47 M0.191 O R0
./instances/Rome/grafo222.11.lgr N11 E10 M0.123 O R0
./instances/Rome/grafo5640.50.lgr N50 E58 M0.199 O R0
./instances/Rome/grafo8633.75.lgr N75 E102 M1.138 R12
./instances/Rome/grafo1618.47.lgr N47 E56 M0.239 R1
./instances/Rome/grafo3157.55.lgr N55 E73 M0.527 R5
./instances/Rome/grafo3953.36.lgr N36 E48 M0.232 R1
./instances/Rome/grafo7433.44.lgr N44 E55 M0.351 R3
./instances/Rome/grafo3779.52.lgr N52 E67 M0.424 R5
./instances/Rome/grafo8010.62.lgr N62 E88 M0.749 R9
./instances/Rome/grafo10950.97.lgr N97 E143 M2.169 R26
./instances/Rome/grafo5329.57.lgr N57 E71 M0.523 R4
./instances/Rome/grafo5967.37.lgr N37 E44 M0.139 O R0
./instances/Rome/grafo650.12.lgr N12 E11 M0.072 O R0
./instances/Rome/grafo9401.80.lgr N80 E102 M1.082 R6
./instances/Rome/grafo2274.35.lgr N35 E41 M0.215 O R0
./instances/Rome/grafo4482.61.lgr N61 E76 M0.216 O R0
./instances/Rome/grafo8799.90.lgr N90 E113 M1.124 R10
./instances/Rome/grafo8841.88.lgr N88 E118 M2.155 R13
./instances/Rome/grafo8277.82.lgr N82 E119 M1.376 R19
./instances/Rome/grafo10128.98.lgr N98 E130 M1.394 R13
./instances/Rome/grafo963.19.lgr N19 E21 M0.099 O R0
./instances/Rome/grafo10684.95.lgr N95 E126 M1.539 R15
./instances/Rome/grafo10862.98.lgr N98 E136 M1.831 R20
./instances/Rome/grafo769.14.lgr N14 E13 M0.072 O R0
./instances/Rome/grafo2631.34.lgr N34 E42 M0.255 R1
./instances/Rome/grafo585.15.lgr N15 E16 M0.067 O R0
./instances/Rome/grafo7000.40.lgr N40 E50 M0.291 R2
./instances/Rome/grafo11142.99.lgr N99 E144 M2.504 R25
./instances/Rome/grafo8605.68.lgr N68 E104 M1.243 R17
./instances/Rome/grafo9410.67.lgr N67 E93 M1.071 R13
./instances/Rome/grafo6368.45.lgr N45 E65 M0.365 R6
./instances/Rome/grafo5921.38.lgr N38 E52 M0.504 R6
./instances/Rome/grafo10907.99.lgr N99 E137 M2.057 R25
./instances/Rome/grafo5712.36.lgr N36 E42 M0.168 O R0
./instances/Rome/grafo3266.46.lgr N46 E54 M0.175 O R0
./instances/Rome/grafo7749.41.lgr N41 E48 M0.305 R1
./instances/Rome/grafo7758.53.lgr N53 E77 M0.773 R9
./instances/Rome/grafo7331.41.lgr N41 E50 M0.245 O R0
./instances/Rome/grafo7422.40.lgr N40 E50 M0.244 R1
./instances/Rome/grafo8344.73.lgr N73 E99 M0.863 R10
./instances/Rome/grafo7603.45.lgr N45 E73 M0.896 R13
./instances/Rome/grafo1395.61.lgr N61 E78 M0.507 R5
./instances/Rome/grafo10969.98.lgr N98 E131 M1.517 R18
./instances/Rome/grafo1993.32.lgr N32 E42 M0.23 R1
./instances/Rome/grafo4327.65.lgr N65 E77 M0.41 R2
./instances/Rome/grafo9440.83.lgr N83 E108 M0.808 R8
./instances/Rome/grafo9177.83.lgr N83 E106 M0.972 R6
./instances/Rome/grafo4950.50.lgr N50 E64 M0.275 R1
./instances/Rome/grafo2321.38.lgr N38 E58 M0.472 R6
./instances/Rome/grafo11213.37.lgr N37 E49 M0.346 R4
./instances/Rome/grafo10732.33.lgr N33 E37 M0.13 O R0
./instances/Rome/grafo4611.59.lgr N59 E81 M0.573 R6
./instances/Rome/grafo11110.99.lgr N99 E135 M2.028 R18
./instances/Rome/grafo5348.46.lgr N46 E64 M0.429 R3
./instances/Rome/grafo5314.38.lgr N38 E43 M0.174 O R0
./instances/Rome/grafo5213.31.lgr N31 E37 M0.163 O R0
./instances/Rome/grafo8081.80.lgr N80 E107 M0.714 R9
./instances/Rome/grafo5515.43.lgr N43 E64 M0.485 R7
./instances/Rome/grafo8287.77.lgr N77 E90 M0.522 R4
./instances/Rome/grafo9622.93.lgr N93 E124 M1.661 R12
./instances/Rome/grafo5906.34.lgr N34 E39 M0.158 O R0
./instances/Rome/grafo9937.91.lgr N91 E121 M1.613 R13
./instances/Rome/grafo11609.37.lgr N37 E44 M0.155 O R0
./instances/Rome/grafo9888.33.lgr N33 E38 M0.191 O R0
./instances/Rome/grafo3782.34.lgr N34 E43 M0.15 O R0
./instances/Rome/grafo128.35.lgr N35 E42 M0.16 O R0
./instances/Rome/grafo2818.18.lgr N18 E21 M0.092 O R0
./instances/Rome/grafo11192.92.lgr N92 E111 M0.876 R11
./instances/Rome/grafo3356.33.lgr N33 E40 M0.233 O R0
./instances/Rome/grafo5075.58.lgr N58 E75 M0.985 R7
./instances/Rome/grafo2465.36.lgr N36 E44 M0.276 R1
./instances/Rome/grafo4905.56.lgr N56 E66 M0.619 R3
./instances/Rome/grafo476.19.lgr N19 E18 M0.087 O R0
./instances/Rome/grafo4220.78.lgr N78 E98 M0.963 R7
./instances/Rome/grafo7948.90.lgr N90 E125 M1.343 R16
./instances/Rome/grafo5451.41.lgr N41 E56 M0.28 R1
./instances/Rome/grafo2566.40.lgr N40 E53 M0.437 R5
./instances/Rome/grafo1540.34.lgr N34 E44 M0.13 O R0
./instances/Rome/grafo6655.38.lgr N38 E53 M0.268 R1
./instances/Rome/grafo3153.36.lgr N36 E43 M0.17 O R0
./instances/Rome/grafo11461.35.lgr N35 E42 M0.163 O R0
./instances/Rome/grafo1107.15.lgr N15 E19 M0.131 O R0
./instances/Rome/grafo1254.45.lgr N45 E49 M0.192 O R0
./instances/Rome/grafo9147.75.lgr N75 E106 M1.257 R16
./instances/Rome/grafo1583.66.lgr N66 E81 M0.531 R5
./instances/Rome/grafo10646.100.lgr N100 E154 M3.893 R35
./instances/Rome/grafo7598.43.lgr N43 E57 M0.302 R2
./instances/Rome/grafo7871.77.lgr N77 E112 M1.296 R16
./instances/Rome/grafo7549.38.lgr N38 E50 M0.279 R1
./instances/Rome/grafo6781.47.lgr N47 E66 M0.516 R6
./instances/Rome/grafo4997.81.lgr N81 E106 M0.812 R7
./instances/Rome/grafo9686.73.lgr N73 E103 M1.676 R15
./instances/Rome/grafo3535.56.lgr N56 E68 M0.536 R4
./instances/Rome/grafo7141.42.lgr N42 E53 M0.418 R3
./instances/Rome/grafo1562.49.lgr N49 E55 M0.198 O R0
./instances/Rome/grafo2904.37.lgr N37 E54 M0.394 R4
./instances/Rome/grafo6017.62.lgr N62 E84 M0.984 R9
./instances/Rome/grafo1551.58.lgr N58 E72 M0.373 R2
./instances/Rome/grafo1971.15.lgr N15 E20 M0.107 O R0
./instances/Rome/grafo9062.70.lgr N70 E92 M0.747 R9
./instances/Rome/grafo2687.33.lgr N33 E46 M0.312 R4
./instances/Rome/grafo5705.46.lgr N46 E67 M0.527 R7
./instances/Rome/grafo10801.35.lgr N35 E39 M0.309 O R0
./instances/Rome/grafo7907.80.lgr N80 E127 M2.613 R26
./instances/Rome/grafo2326.16.lgr N16 E21 M0.112 O R0
./instances/Rome/grafo924.19.lgr N19 E21 M0.101 O R0
./instances/Rome/grafo960.26.lgr N26 E27 M0.114 O R0
./instances/Rome/grafo6178.40.lgr N40 E49 M0.313 R2
./instances/Rome/grafo3473.57.lgr N57 E73 M0.469 R4
./instances/Rome/grafo2485.13.lgr N13 E17 M0.104 O R0
./instances/Rome/grafo11026.33.lgr N33 E36 M0.157 O R0
./instances/Rome/grafo11106.99.lgr N99 E136 M2.129 R20
./instances/Rome/grafo8675.93.lgr N93 E130 M2.301 R19
./instances/Rome/grafo746.13.lgr N13 E14 M0.113 O R0
./instances/Rome/grafo10109.95.lgr N95 E126 M1.944 R19
./instances/Rome/grafo2697.16.lgr N16 E20 M0.075 O R0
./instances/Rome/grafo10924.98.lgr N98 E129 M1.802 R18
./instances/Rome/grafo6709.47.lgr N47 E55 M0.296 R1
./instances/Rome/grafo2804.19.lgr N19 E26 M0.177 O R0
./instances/Rome/grafo541.10.lgr N10 E10 M0.108 O R0
./instances/Rome/grafo9145.68.lgr N68 E86 M1.502 R5
./instances/Rome/grafo2732.37.lgr N37 E48 M0.336 R3
./instances/Rome/grafo5931.46.lgr N46 E63 M0.421 R5
./instances/Rome/grafo4726.51.lgr N51 E67 M0.871 R6
./instances/Rome/grafo2879.27.lgr N27 E31 M0.111 O R0
./instances/Rome/grafo5205.35.lgr N35 E42 M0.242 R2
./instances/Rome/grafo2431.86.lgr N86 E105 M0.716 R4
./instances/Rome/grafo10196.94.lgr N94 E121 M1.055 R10
./instances/Rome/grafo2449.19.lgr N19 E24 M0.214 R1
./instances/Rome/grafo10413.93.lgr N93 E129 M1.958 R19
./instances/Rome/grafo5491.74.lgr N74 E97 M1.24 R11
./instances/Rome/grafo10508.100.lgr N100 E143 M2.61 R24
./instances/Rome/grafo10885.98.lgr N98 E124 M1.323 R14
./instances/Rome/grafo10953.93.lgr N93 E118 M1.117 R9
./instances/Rome/grafo11306.99.lgr N99 E124 M0.917 R9
./instances/Rome/grafo9206.66.lgr N66 E84 M0.497 R4
./instances/Rome/grafo9763.69.lgr N69 E95 M0.915 R12
./instances/Rome/grafo3203.40.lgr N40 E51 M0.191 O R0
./instances/Rome/grafo11009.98.lgr N98 E126 M1.391 R14
./instances/Rome/grafo3957.57.lgr N57 E80 M0.777 R10
./instances/Rome/grafo3204.63.lgr N63 E87 M0.766 R12
./instances/Rome/grafo11339.91.lgr N91 E115 M1.254 R12
./instances/Rome/grafo9318.81.lgr N81 E108 M1.396 R11
./instances/Rome/grafo7287.43.lgr N43 E62 M0.6 R7
./instances/Rome/grafo2623.41.lgr N41 E53 M0.358 R3
./instances/Rome/grafo8160.83.lgr N83 E119 M2.383 R16
./instances/Rome/grafo11303.93.lgr N93 E128 M1.422 R16
./instances/Rome/grafo1560.49.lgr N49 E59 M0.314 R3
./instances/Rome/grafo4209.61.lgr N61 E79 M0.386 R1
./instances/Rome/grafo11463.33.lgr N33 E39 M0.137 O R0
./instances/Rome/grafo7724.54.lgr N54 E73 M0.534 R5
./instances/Rome/grafo8777.98.lgr N98 E140 M2.093 R25
./instances/Rome/grafo5700.36.lgr N36 E49 M0.33 R3
./instances/Rome/grafo7502.35.lgr N35 E43 M0.155 O R0
./instances/Rome/grafo1615.12.lgr N12 E15 M0.078 O R0
./instances/Rome/grafo3640.41.lgr N41 E53 M0.281 R2
./instances/Rome/grafo1136.15.lgr N15 E17 M0.089 O R0
./instances/Rome/grafo2119.21.lgr N21 E27 M0.21 R1
./instances/Rome/grafo8235.75.lgr N75 E97 M0.786 R10
./instances/Rome/grafo10672.98.lgr N98 E132 M1.432 R17
./instances/Rome/grafo11345.38.lgr N38 E56 M0.478 R7
./instances/Rome/grafo7257.37.lgr N37 E48 M0.292 R1
./instances/Rome/grafo10389.94.lgr N94 E131 M2.311 R18
./instances/Rome/grafo2443.22.lgr N22 E31 M0.193 R1
./instances/Rome/grafo1483.54.lgr N54 E67 M0.586 R2
./instances/Rome/grafo888.12.lgr N12 E13 M0.135 O R0
./instances/Rome/grafo3180.57.lgr N57 E80 M0.674 R10
./instances/Rome/grafo3351.38.lgr N38 E46 M0.296 R1
./instances/Rome/grafo1341.25.lgr N25 E27 M0.109 O R0
./instances/Rome/grafo1267.29.lgr N29 E33 M0.106 O R0
./instances/Rome/grafo9176.67.lgr N67 E90 M0.674 R9
./instances/Rome/grafo2113.19.lgr N19 E25 M0.113 O R0
./instances/Rome/grafo11487.91.lgr N91 E122 M1.235 R11
./instances/Rome/grafo5018.81.lgr N81 E102 M0.835 R10
./instances/Rome/grafo9782.75.lgr N75 E96 M0.857 R10
./instances/Rome/grafo653.12.lgr N12 E12 M0.064 O R0
./instances/Rome/grafo7143.43.lgr N43 E54 M0.339 R4
./instances/Rome/grafo1539.34.lgr N34 E38 M0.199 O R0
./instances/Rome/grafo9699.86.lgr N86 E129 M1.935 R26
./instances/Rome/grafo10595.95.lgr N95 E121 M1.381 R15
./instances/Rome/grafo9373.70.lgr N70 E87 M0.993 R10
./instances/Rome/grafo7130.90.lgr N90 E125 M1.737 R19
./instances/Rome/grafo7017.45.lgr N45 E66 M0.496 R4
./instances/Rome/grafo2182.38.lgr N38 E52 M0.453 R4
./instances/Rome/grafo9719.74.lgr N74 E107 M1.432 R18
./instances/Rome/grafo5583.33.lgr N33 E42 M0.22 R1
./instances/Rome/grafo6116.35.lgr N35 E43 M0.25 R2
./instances/Rome/grafo11101.95.lgr N95 E139 M2.174 R22
./instances/Rome/grafo10159.95.lgr N95 E125 M1.531 R11
./instances/Rome/grafo8305.65.lgr N65 E89 M0.829 R13
./instances/Rome/grafo10047.32.lgr N32 E38 M0.144 O R0
./instances/Rome/grafo11564.37.lgr N37 E47 M0.251 R2
./instances/Rome/grafo10485.94.lgr N94 E125 M1.189 R8
./instances/Rome/grafo5927.37.lgr N37 E52 M0.375 R4
./instances/Rome/grafo3382.99.lgr N99 E129 M1.167 R13
./instances/Rome/grafo1124.15.lgr N15 E16 M0.076 O R0
./instances/Rome/grafo5305.63.lgr N63 E89 M0.986 R15
./instances/Rome/grafo7048.57.lgr N57 E74 M0.523 R6
./instances/Rome/grafo5914.60.lgr N60 E82 M0.739 R8
./instances/Rome/grafo3457.38.lgr N38 E43 M0.178 O R0
./instances/Rome/grafo6552.45.lgr N45 E54 M0.196 O R0
./instances/Rome/grafo7668.43.lgr N43 E57 M0.488 R6
./instances/Rome/grafo8060.88.lgr N88 E117 M1.132 R14
./instances/Rome/grafo3393.42.lgr N42 E53 M0.186 O R0
./instances/Rome/grafo3336.36.lgr N36 E44 M0.286 R2
./instances/Rome/grafo3499.35.lgr N35 E47 M0.262 R1
./instances/Rome/grafo8642.91.lgr N91 E112 M1.397 R11
./instances/Rome/grafo6974.39.lgr N39 E51 M0.307 R3
./instances/Rome/grafo10666.98.lgr N98 E128 M0.855 R8
./instances/Rome/grafo11321.35.lgr N35 E40 M0.122 O R0
./instances/Rome/grafo7499.92.lgr N92 E120 M1.135 R13
./instances/Rome/grafo11019.93.lgr N93 E123 M1.242 R11
./instances/Rome/grafo4682.55.lgr N55 E70 M0.342 R1
./instances/Rome/grafo340.15.lgr N15 E16 M0.158 O R0
./instances/Rome/grafo7977.87.lgr N87 E105 M0.629 R6
./instances/Rome/grafo6683.58.lgr N58 E69 M0.387 R1
./instances/Rome/grafo3289.53.lgr N53 E76 M0.693 R13
./instances/Rome/grafo4893.51.lgr N51 E64 M0.162 O R0
./instances/Rome/grafo2729.40.lgr N40 E46 M0.246 R1
./instances/Rome/grafo1804.19.lgr N19 E30 M0.359 R6
./instances/Rome/grafo3102.34.lgr N34 E42 M0.226 R1
./instances/Rome/grafo8630.74.lgr N74 E101 M0.943 R14
./instances/Rome/grafo11310.35.lgr N35 E37 M0.199 O R0
./instances/Rome/grafo268.15.lgr N15 E15 M0.11 O R0
./instances/Rome/grafo11098.96.lgr N96 E131 M1.418 R16
./instances/Rome/grafo3905.36.lgr N36 E45 M0.595 R1
./instances/Rome/grafo7635.41.lgr N41 E53 M0.436 R4
./instances/Rome/grafo863.18.lgr N18 E19 M0.105 O R0
./instances/Rome/grafo10304.94.lgr N94 E112 M0.96 R7
./instances/Rome/grafo3918.42.lgr N42 E56 M0.473 R4
./instances/Rome/grafo7264.39.lgr N39 E51 M0.523 R5
./instances/Rome/grafo9497.85.lgr N85 E114 M0.881 R14
./instances/Rome/grafo502.20.lgr N20 E22 M0.21 O R0
./instances/Rome/grafo11222.93.lgr N93 E123 M1.577 R15
./instances/Rome/grafo8838.83.lgr N83 E114 M0.74 R15
./instances/Rome/grafo10099.94.lgr N94 E144 M1.942 R32
./instances/Rome/grafo1331.28.lgr N28 E33 M0.159 R1
./instances/Rome/grafo6752.39.lgr N39 E51 M0.276 R6
./instances/Rome/grafo10997.100.lgr N100 E126 M1.368 R8
./instances/Rome/grafo5402.43.lgr N43 E57 M0.351 R4
./instances/Rome/grafo3846.47.lgr N47 E65 M0.379 R6
./instances/Rome/grafo8247.81.lgr N81 E118 M1.632 R19
./instances/Rome/grafo729.15.lgr N15 E15 M0.068 O R0
./instances/Rome/grafo6169.47.lgr N47 E70 M0.671 R8
./instances/Rome/grafo4630.64.lgr N64 E79 M0.396 R4
./instances/Rome/grafo7229.43.lgr N43 E49 M0.161 O R0
./instances/Rome/grafo3709.61.lgr N61 E85 M0.92 R9
./instances/Rome/grafo6020.39.lgr N39 E49 M0.257 R2
./instances/Rome/grafo8546.75.lgr N75 E98 M0.699 R10
./instances/Rome/grafo3297.53.lgr N53 E74 M0.766 R12
./instances/Rome/grafo546.12.lgr N12 E11 M0.05 O R0
./instances/Rome/grafo10368.96.lgr N96 E124 M1.239 R14
./instances/Rome/grafo910.10.lgr N10 E9 M0.075 O R0
./instances/Rome/grafo4359.62.lgr N62 E83 M0.583 R7
./instances/Rome/grafo3009.17.lgr N17 E22 M0.1 O R0
./instances/Rome/grafo8553.84.lgr N84 E118 M1.444 R16
./instances/Rome/grafo6358.42.lgr N42 E61 M0.504 R6
./instances/Rome/grafo4244.61.lgr N61 E89 M0.688 R9
./instances/Rome/grafo5778.46.lgr N46 E69 M0.662 R7
./instances/Rome/grafo3943.51.lgr N51 E70 M0.949 R7
./instances/Rome/grafo3907.33.lgr N33 E42 M0.261 R1
./instances/Rome/grafo9193.73.lgr N73 E101 M0.943 R9
./instances/Rome/grafo11132.95.lgr N95 E133 M2.041 R21
./instances/Rome/grafo4559.65.lgr N65 E93 M1.011 R13
./instances/Rome/grafo1315.29.lgr N29 E31 M0.098 O R0
./instances/Rome/grafo4414.66.lgr N66 E91 M1.294 R11
./instances/Rome/grafo1390.27.lgr N27 E39 M0.211 R1
./instances/Rome/grafo9456.65.lgr N65 E82 M0.619 R6
./instances/Rome/grafo466.10.lgr N10 E10 M0.118 O R0
./instances/Rome/grafo10257.100.lgr N100 E124 M1.375 R8
./instances/Rome/grafo11095.93.lgr N93 E126 M1.854 R20
./instances/Rome/grafo5317.57.lgr N57 E73 M0.473 R4
./instances/Rome/grafo7799.69.lgr N69 E93 M1.115 R9
./instances/Rome/grafo581.23.lgr N23 E35 M0.206 R1
./instances/Rome/grafo2724.23.lgr N23 E29 M0.108 O R0
./instances/Rome/grafo9675.63.lgr N63 E89 M1.347 R13
./instances/Rome/grafo10490.99.lgr N99 E134 M1.387 R18
./instances/Rome/grafo10288.95.lgr N95 E140 M2.361 R23
./instances/Rome/grafo9516.64.lgr N64 E92 M0.849 R12
./instances/Rome/grafo11363.40.lgr N40 E54 M0.466 R4
./instances/Rome/grafo809.15.lgr N15 E14 M0.066 O R0
./instances/Rome/grafo4841.67.lgr N67 E90 M0.798 R9
./instances/Rome/grafo345.14.lgr N14 E13 M0.098 O R0
./instances/Rome/grafo1693.12.lgr N12 E13 M0.102 O R0
./instances/Rome/grafo9639.72.lgr N72 E80 M0.418 R3
./instances/Rome/grafo3558.39.lgr N39 E62 M0.723 R9
./instances/Rome/grafo4257.81.lgr N81 E107 M1.067 R11
./instances/Rome/grafo2440.16.lgr N16 E20 M0.091 O R0
./instances/Rome/grafo11450.37.lgr N37 E46 M0.31 R1
./instances/Rome/grafo10068.31.lgr N31 E37 M0.207 O R0
./instances/Rome/grafo1651.20.lgr N20 E21 M0.079 O R0
./instances/Rome/grafo5918.45.lgr N45 E65 M0.497 R5
./instances/Rome/grafo2064.33.lgr N33 E42 M0.263 R1
./instances/Rome/grafo10825.98.lgr N98 E138 M3.014 R25
./instances/Rome/grafo7831.71.lgr N71 E94 M0.867 R8
./instances/Rome/grafo2484.17.lgr N17 E18 M0.1 O R0
./instances/Rome/grafo1037.22.lgr N22 E30 M0.273 R1
./instances/Rome/grafo519.12.lgr N12 E15 M0.144 O R0
./instances/Rome/grafo7928.82.lgr N82 E110 M1.783 R16
./instances/Rome/grafo7377.43.lgr N43 E58 M0.451 R6
./instances/Rome/grafo8685.74.lgr N74 E94 M0.601 R5
./instances/Rome/grafo5958.42.lgr N42 E56 M0.438 R4
./instances/Rome/grafo7389.42.lgr N42 E62 M0.568 R7
./instances/Rome/grafo10669.93.lgr N93 E130 M1.616 R19
./instances/Rome/grafo9580.97.lgr N97 E120 M1.306 R13
./instances/Rome/grafo10339.95.lgr N95 E138 M2.813 R24
./instances/Rome/grafo1803.17.lgr N17 E17 M0.072 O R0
./instances/Rome/grafo2619.15.lgr N15 E18 M0.124 O R0
./instances/Rome/grafo5574.35.lgr N35 E37 M0.146 O R0
./instances/Rome/grafo10976.92.lgr N92 E137 M2.69 R28
./instances/Rome/grafo363.10.lgr N10 E11 M0.091 O R0
./instances/Rome/grafo6627.57.lgr N57 E84 M0.917 R13
./instances/Rome/grafo1749.21.lgr N21 E32 M0.277 R3
./instances/Rome/grafo1350.29.lgr N29 E41 M0.255 R3
./instances/Rome/grafo10888.35.lgr N35 E46 M0.452 R4
./instances/Rome/grafo3611.53.lgr N53 E67 M0.394 R3
./instances/Rome/grafo6979.47.lgr N47 E64 M0.451 R4
./instances/Rome/grafo11128.36.lgr N36 E47 M0.378 R4
./instances/Rome/grafo4859.59.lgr N59 E78 M0.583 R6
./instances/Rome/grafo5406.62.lgr N62 E77 M0.483 R3
./instances/Rome/grafo2340.13.lgr N13 E14 M0.056 O R0
./instances/Rome/grafo9179.63.lgr N63 E74 M0.412 R3
./instances/Rome/grafo6078.76.lgr N76 E97 M0.75 R11
./instances/Rome/grafo1246.30.lgr N30 E36 M0.274 R1
./instances/Rome/grafo8611.88.lgr N88 E114 M1.019 R10
./instances/Rome/grafo7401.40.lgr N40 E52 M0.398 R3
./instances/Rome/grafo9073.68.lgr N68 E85 M0.457 R3
./instances/Rome/grafo9766.77.lgr N77 E106 M1.388 R11
./instances/Rome/grafo11162.100.lgr N100 E136 M1.985 R18
./instances/Rome/grafo3670.41.lgr N41 E57 M0.494 R4
./instances/Rome/grafo285.14.lgr N14 E19 M0.098 O R0
./instances/Rome/grafo4294.85.lgr N85 E107 M0.81 R8
./instances/Rome/grafo8893.96.lgr N96 E144 M3.676 R26
./instances/Rome/grafo8742.88.lgr N88 E115 M1.151 R13
./instances/Rome/grafo2469.23.lgr N23 E38 M0.259 R3
./instances/Rome/grafo7481.41.lgr N41 E59 M0.39 R3
./instances/Rome/grafo626.11.lgr N11 E16 M0.139 O R0
./instances/Rome/grafo11538.33.lgr N33 E38 M0.146 O R0
./instances/Rome/grafo3267.46.lgr N46 E53 M0.161 O R0
./instances/Rome/grafo9810.79.lgr N79 E101 M1.038 R12
./instances/Rome/grafo5331.46.lgr N46 E58 M0.452 R4
./instances/Rome/grafo2013.30.lgr N30 E38 M0.181 O R0
./instances/Rome/grafo8871.64.lgr N64 E85 M0.76 R9
./instances/Rome/grafo4617.76.lgr N76 E108 M1.031 R15
./instances/Rome/grafo4814.68.lgr N68 E90 M0.999 R8
./instances/Rome/grafo10330.96.lgr N96 E124 M1.344 R15
./instances/Rome/grafo4740.60.lgr N60 E79 M0.571 R5
./instances/Rome/grafo6142.40.lgr N40 E49 M0.493 R2
./instances/Rome/grafo1374.28.lgr N28 E32 M0.138 O R0
./instances/Rome/grafo8369.72.lgr N72 E79 M0.233 O R0
./instances/Rome/grafo8143.77.lgr N77 E99 M0.781 R9
./instances/Rome/grafo10091.96.lgr N96 E130 M1.571 R19
./instances/Rome/grafo5644.42.lgr N42 E47 M0.158 O R0
./instances/Rome/grafo8173.74.lgr N74 E110 M1.416 R18
./instances/Rome/grafo7738.56.lgr N56 E79 M0.837 R6
./instances/Rome/grafo11107.94.lgr N94 E123 M1.227 R11
./instances/Rome/grafo10187.33.lgr N33 E37 M0.165 O R0
./instances/Rome/grafo9258.62.lgr N62 E86 M0.824 R10
./instances/Rome/grafo436.12.lgr N12 E13 M0.062 O R0
./instances/Rome/grafo2293.13.lgr N13 E13 M0.044 O R0
./instances/Rome/grafo7525.60.lgr N60 E76 M0.503 R4
./instances/Rome/grafo4126.72.lgr N72 E89 M0.565 R5
./instances/Rome/grafo3162.54.lgr N54 E71 M0.567 R6
./instances/Rome/grafo889.21.lgr N21 E28 M0.126 O R0
./instances/Rome/grafo6640.79.lgr N79 E103 M0.734 R7
./instances/Rome/grafo3450.43.lgr N43 E52 M0.202 O R0
./instances/Rome/grafo5564.68.lgr N68 E94 M1.103 R13
./instances/Rome/grafo6511.46.lgr N46 E56 M0.327 R3
./instances/Rome/grafo6006.36.lgr N36 E44 M0.168 O R0
./instances/Rome/grafo11434.33.lgr N33 E43 M0.292 R2
./instances/Rome/grafo1658.14.lgr N14 E15 M0.094 O R0
./instances/Rome/grafo3616.51.lgr N51 E73 M0.64 R7
./instances/Rome/grafo668.16.lgr N16 E18 M0.072 O R0
./instances/Rome/grafo2943.21.lgr N21 E25 M0.124 O R0
./instances/Rome/grafo743.32.lgr N32 E37 M0.218 R1
./instances/Rome/grafo7295.43.lgr N43 E67 M0.681 R10
./instances/Rome/grafo11000.99.lgr N99 E145 M1.937 R22
./instances/Rome/grafo11651.36.lgr N36 E47 M0.308 R2
./instances/Rome/grafo8294.63.lgr N63 E96 M1.234 R15
./instances/Rome/grafo5374.35.lgr N35 E41 M0.226 R1
./instances/Rome/grafo8460.76.lgr N76 E102 M1.067 R16
./instances/Rome/grafo7136.55.lgr N55 E73 M0.471 R5
./instances/Rome/grafo6603.49.lgr N49 E84 M1.296 R13
./instances/Rome/grafo2481.15.lgr N15 E17 M0.09 O R0
./instances/Rome/grafo6803.61.lgr N61 E87 M0.779 R9
./instances/Rome/grafo5948.59.lgr N59 E80 M0.667 R10
./instances/Rome/grafo10412.94.lgr N94 E126 M1.683 R19
./instances/Rome/grafo316.11.lgr N11 E13 M0.108 O R0
./instances/Rome/grafo9061.69.lgr N69 E89 M0.581 R4
./instances/Rome/grafo10921.97.lgr N97 E130 M1.666 R17
./instances/Rome/grafo6972.40.lgr N40 E51 M0.16 O R0
./instances/Rome/grafo6881.40.lgr N40 E55 M0.378 R4
./instances/Rome/grafo7804.77.lgr N77 E95 M0.68 R9
./instances/Rome/grafo10869.96.lgr N96 E135 M1.857 R19
./instances/Rome/grafo2645.13.lgr N13 E18 M0.124 O R0
./instances/Rome/grafo2574.15.lgr N15 E18 M0.117 O R0
./instances/Rome/grafo6755.48.lgr N48 E58 M0.225 O R0
./instances/Rome/grafo11234.35.lgr N35 E35 M0.147 O R0
./instances/Rome/grafo6844.41.lgr N41 E53 M0.33 R1
./instances/Rome/grafo4130.57.lgr N57 E79 M0.793 R8
./instances/Rome/grafo7443.42.lgr N42 E57 M0.345 R3
./instances/Rome/grafo5275.37.lgr N37 E43 M0.245 R1
./instances/Rome/grafo8440.84.lgr N84 E118 M1.436 R17
./instances/Rome/grafo7181.52.lgr N52 E81 M0.945 R14
./instances/Rome/grafo9778.82.lgr N82 E108 M1.292 R14
./instances/Rome/grafo11290.93.lgr N93 E125 M1.626 R9
./instances/Rome/grafo1546.22.lgr N22 E22 M0.077 O R0
./instances/Rome/grafo11033.94.lgr N94 E121 M1.636 R12
./instances/Rome/grafo2763.20.lgr N20 E21 M0.114 O R0
./instances/Rome/grafo8789.95.lgr N95 E123 M1.491 R11
./instances/Rome/grafo9308.63.lgr N63 E93 M1.001 R15
./instances/Rome/grafo9824.85.lgr N85 E116 M1.204 R13
./instances/Rome/grafo4260.77.lgr N77 E100 M0.713 R6
./instances/Rome/grafo188.23.lgr N23 E24 M0.118 O R0
./instances/Rome/grafo2655.18.lgr N18 E26 M0.101 O R0
./instances/Rome/grafo2576.18.lgr N18 E25 M0.206 O R0
./instances/Rome/grafo5706.62.lgr N62 E87 M1.027 R6
./instances/Rome/grafo1283.28.lgr N28 E35 M0.155 O R0
./instances/Rome/grafo11602.95.lgr N95 E131 M1.512 R16
./instances/Rome/grafo5226.36.lgr N36 E46 M0.294 R2
./instances/Rome/grafo8840.90.lgr N90 E117 M1.216 R15
./instances/Rome/grafo11066.96.lgr N96 E127 M1.348 R14
./instances/Rome/grafo7161.37.lgr N37 E42 M0.24 R1
./instances/Rome/grafo8187.70.lgr N70 E89 M0.583 R7
./instances/Rome/grafo6777.65.lgr N65 E81 M0.52 R5
./instances/Rome/grafo7510.70.lgr N70 E100 M1.165 R16
./instances/Rome/grafo9532.80.lgr N80 E94 M0.812 R7
./instances/Rome/grafo4353.77.lgr N77 E100 M0.789 R7
./instances/Rome/grafo1388.29.lgr N29 E38 M0.213 O R0
./instances/Rome/grafo8981.93.lgr N93 E121 M1.153 R11
./instances/Rome/grafo854.12.lgr N12 E11 M0.072 O R0
./instances/Rome/grafo8453.83.lgr N83 E101 M0.665 R6
./instances/Rome/grafo9464.85.lgr N85 E126 M2.09 R26
./instances/Rome/grafo7294.57.lgr N57 E73 M0.491 R2
./instances/Rome/grafo9739.70.lgr N70 E85 M0.533 R5
./instances/Rome/grafo9884.33.lgr N33 E42 M0.14 O R0
./instances/Rome/grafo5670.37.lgr N37 E40 M0.197 O R0
./instances/Rome/grafo1393.52.lgr N52 E62 M0.243 O R0
./instances/Rome/grafo10036.31.lgr N31 E36 M0.136 O R0
./instances/Rome/grafo584.25.lgr N25 E29 M0.136 O R0
./instances/Rome/grafo9469.85.lgr N85 E109 M0.857 R9
./instances/Rome/grafo10481.95.lgr N95 E120 M1.098 R9
./instances/Rome/grafo11668.36.lgr N36 E44 M0.298 R1
./instances/Rome/grafo6761.78.lgr N78 E105 M1.116 R10
./instances/Rome/grafo1409.49.lgr N49 E61 M0.218 O R0
./instances/Rome/grafo6391.43.lgr N43 E62 M0.564 R7
./instances/Rome/grafo2984.37.lgr N37 E52 M0.395 R5
./instances/Rome/grafo5846.44.lgr N44 E62 M0.603 R4
./instances/Rome/grafo4420.64.lgr N64 E81 M0.434 R3
./instances/Rome/grafo5959.74.lgr N74 E91 M0.565 R5
./instances/Rome/grafo5291.37.lgr N37 E43 M0.15 O R0
./instances/Rome/grafo1177.16.lgr N16 E15 M0.063 O R0
./instances/Rome/grafo9216.65.lgr N65 E81 M0.452 R4
./instances/Rome/grafo4058.37.lgr N37 E42 M0.159 O R0
./instances/Rome/grafo11071.94.lgr N94 E124 M1.727 R14
./instances/Rome/grafo570.16.lgr N16 E21 M0.101 O R0
./instances/Rome/grafo8758.100.lgr N100 E126 M1.653 R15
./instances/Rome/grafo928.13.lgr N13 E15 M0.226 O R0
./instances/Rome/grafo4578.63.lgr N63 E80 M0.845 R6
./instances/Rome/grafo4014.43.lgr N43 E60 M0.653 R4
./instances/Rome/grafo1476.71.lgr N71 E95 M1.171 R10
./instances/Rome/grafo10749.32.lgr N32 E39 M0.255 R2
./instances/Rome/grafo5655.35.lgr N35 E43 M0.282 R1
./instances/Rome/grafo10167.96.lgr N96 E133 M1.706 R15
./instances/Rome/grafo4085.35.lgr N35 E51 M0.384 R5
./instances/Rome/grafo3538.40.lgr N40 E46 M0.16 O R0
./instances/Rome/grafo7455.41.lgr N41 E63 M0.604 R6
./instances/Rome/grafo8680.73.lgr N73 E95 M0.897 R10
./instances/Rome/grafo3941.40.lgr N40 E48 M0.152 O R0
./instances/Rome/grafo7408.38.lgr N38 E49 M0.268 R3
./instances/Rome/grafo1940.18.lgr N18 E24 M0.133 O R0
./instances/Rome/grafo10762.99.lgr N99 E133 M1.108 R19
./instances/Rome/grafo2916.16.lgr N16 E25 M0.121 O R0
./instances/Rome/grafo8069.73.lgr N73 E94 M0.811 R12
./instances/Rome/grafo3534.41.lgr N41 E49 M0.183 O R0
./instances/Rome/grafo7345.38.lgr N38 E49 M0.167 O R0
./instances/Rome/grafo6931.38.lgr N38 E51 M0.381 R2
./instances/Rome/grafo6160.49.lgr N49 E58 M0.28 R2
./instances/Rome/grafo4909.61.lgr N61 E77 M0.522 R5
./instances/Rome/grafo9549.78.lgr N78 E97 M0.701 R7
./instances/Rome/grafo2241.16.lgr N16 E20 M0.102 O R0
./instances/Rome/grafo7940.83.lgr N83 E117 M1.415 R16
./instances/Rome/grafo256.12.lgr N12 E11 M0.071 O R0
./instances/Rome/grafo3789.56.lgr N56 E79 M0.701 R9
./instances/Rome/grafo7726.46.lgr N46 E64 M0.341 R6
./instances/Rome/grafo11501.35.lgr N35 E40 M0.186 O R0
./instances/Rome/grafo10899.96.lgr N96 E121 M0.946 R11
./instances/Rome/grafo337.15.lgr N15 E23 M0.211 R3
./instances/Rome/grafo5820.35.lgr N35 E38 M0.129 O R0
./instances/Rome/grafo3263.40.lgr N40 E50 M0.173 O R0
./instances/Rome/grafo7516.69.lgr N69 E88 M0.639 R8
./instances/Rome/grafo3350.50.lgr N50 E65 M0.592 R5
./instances/Rome/grafo8925.89.lgr N89 E121 M1.331 R18
./instances/Rome/grafo2521.37.lgr N37 E39 M0.158 O R0
./instances/Rome/grafo6429.41.lgr N41 E64 M0.652 R13
./instances/Rome/grafo6199.42.lgr N42 E53 M0.277 R1
./instances/Rome/grafo8872.88.lgr N88 E117 M1.248 R14
./instances/Rome/grafo5465.40.lgr N40 E47 M0.266 R2
./instances/Rome/grafo1681.54.lgr N54 E74 M0.453 R9
./instances/Rome/grafo6321.54.lgr N54 E71 M0.63 R7
./instances/Rome/grafo11133.93.lgr N93 E127 M1.453 R17
./instances/Rome/grafo790.17.lgr N17 E18 M0.096 O R0
./instances/Rome/grafo1706.24.lgr N24 E30 M0.096 O R0
./instances/Rome/grafo5413.77.lgr N77 E101 M0.919 R14
./instances/Rome/grafo4949.56.lgr N56 E66 M0.19 O R0
./instances/Rome/grafo6181.40.lgr N40 E57 M0.54 R9
./instances/Rome/grafo5920.38.lgr N38 E54 M0.409 R6
./instances/Rome/grafo10093.98.lgr N98 E140 M2.304 R24
./instances/Rome/grafo11271.99.lgr N99 E141 M2.419 R24
./instances/Rome/grafo6828.47.lgr N47 E81 M1.105 R17
./instances/Rome/grafo3888.38.lgr N38 E53 M0.426 R5
./instances/Rome/grafo3934.44.lgr N44 E57 M0.44 R4
./instances/Rome/grafo8229.70.lgr N70 E98 M1.081 R11
./instances/Rome/grafo5791.44.lgr N44 E62 M0.441 R7
./instances/Rome/grafo5231.40.lgr N40 E56 M0.312 R4
./instances/Rome/grafo9261.82.lgr N82 E120 M1.485 R17
./instances/Rome/grafo6353.39.lgr N100 E50 M0.237 O R0
./instances/Rome/grafo6214.39.lgr N39 E51 M0.429 R3
./instances/Rome/grafo9634.92.lgr N92 E124 M1.57 R14
./instances/Rome/grafo8924.89.lgr N89 E125 M1.869 R21
./instances/Rome/grafo4833.83.lgr N83 E120 M2.324 R20
./instances/Rome/grafo4173.61.lgr N61 E96 M1.104 R16
./instances/Rome/grafo10641.99.lgr N99 E131 M1.21 R9
./instances/Rome/grafo8185.61.lgr N61 E84 M0.866 R9
./instances/Rome/grafo1032.10.lgr N10 E9 M0.081 O R0
./instances/Rome/grafo8828.89.lgr N89 E114 M1.406 R12
./instances/Rome/grafo11577.39.lgr N39 E49 M0.336 R4
./instances/Rome/grafo382.15.lgr N15 E17 M0.07 O R0
./instances/Rome/grafo8278.70.lgr N70 E113 M1.721 R22
./instances/Rome/grafo7102.49.lgr N49 E65 M0.272 R2
./instances/Rome/grafo2169.15.lgr N15 E21 M0.162 R1
./instances/Rome/grafo6637.59.lgr N59 E73 M0.609 R6
./instances/Rome/grafo7824.85.lgr N85 E126 M1.885 R21
./instances/Rome/grafo4958.66.lgr N66 E81 M0.573 R5
./instances/Rome/grafo10090.97.lgr N97 E118 M0.708 R5
./instances/Rome/grafo9731.81.lgr N81 E109 M0.995 R10
./instances/Rome/grafo10439.96.lgr N96 E130 M1.602 R17
./instances/Rome/grafo8476.95.lgr N95 E135 M1.841 R21
./instances/Rome/grafo1518.67.lgr N67 E85 M0.633 R6
./instances/Rome/grafo4380.49.lgr N49 E64 M0.384 R4
./instances/Rome/grafo1834.19.lgr N19 E23 M0.114 O R0
./instances/Rome/grafo10366.99.lgr N99 E134 M1.972 R23
./instances/Rome/grafo5752.35.lgr N35 E45 M0.177 R1
./instances/Rome/grafo1463.24.lgr N24 E25 M0.092 O R0
./instances/Rome/grafo4434.57.lgr N57 E80 M0.828 R10
./instances/Rome/grafo4895.53.lgr N53 E75 M1.035 R9
./instances/Rome/grafo8853.89.lgr N89 E118 M1.381 R16
./instances/Rome/grafo9705.73.lgr N73 E94 M0.767 R7
./instances/Rome/grafo3750.53.lgr N53 E66 M0.43 R4
./instances/Rome/grafo7299.41.lgr N41 E58 M0.382 R4
./instances/Rome/grafo2059.42.lgr N42 E52 M0.165 O R0
./instances/Rome/grafo11248.99.lgr N99 E132 M1.727 R18
./instances/Rome/grafo4382.58.lgr N58 E72 M0.186 O R0
./instances/Rome/grafo10570.95.lgr N95 E120 M1.232 R6
./instances/Rome/grafo9752.78.lgr N78 E97 M0.688 R6
./instances/Rome/grafo5146.41.lgr N41 E50 M0.29 R2
./instances/Rome/grafo8392.72.lgr N72 E87 M0.287 O R0
./instances/Rome/grafo8551.85.lgr N85 E129 M3.382 R28
./instances/Rome/grafo3880.32.lgr N32 E41 M0.156 O R0
./instances/Rome/grafo6323.41.lgr N41 E51 M0.241 R1
./instances/Rome/grafo7008.37.lgr N37 E50 M0.384 R3
./instances/Rome/grafo4702.63.lgr N63 E89 M0.95 R15
./instances/Rome/grafo8416.64.lgr N64 E79 M0.575 R6
./instances/Rome/grafo11143.98.lgr N98 E135 M1.918 R19
./instances/Rome/grafo10486.97.lgr N97 E125 M1.334 R15
./instances/Rome/grafo9575.65.lgr N65 E82 M0.643 R7
./instances/Rome/grafo11122.37.lgr N37 E44 M0.233 O R0
./instances/Rome/grafo922.14.lgr N14 E19 M0.078 O R0
./instances/Rome/grafo7407.54.lgr N54 E66 M0.38 R3
./instances/Rome/grafo438.22.lgr N22 E29 M0.12 O R0
./instances/Rome/grafo7956.80.lgr N80 E110 M1.194 R14
./instances/Rome/grafo3246.55.lgr N55 E76 M0.937 R11
./instances/Rome/grafo5058.62.lgr N62 E92 M1.072 R15
./instances/Rome/grafo7546.42.lgr N42 E49 M0.269 R1
./instances/Rome/grafo9146.79.lgr N79 E106 M1.113 R14
./instances/Rome/grafo6797.39.lgr N39 E57 M0.566 R7
./instances/Rome/grafo4457.74.lgr N74 E88 M0.336 R2
./instances/Rome/grafo2129.11.lgr N11 E17 M0.095 O R0
./instances/Rome/grafo8199.61.lgr N61 E85 M0.855 R13
./instances/Rome/grafo4595.77.lgr N77 E95 M0.68 R6
./instances/Rome/grafo4524.82.lgr N82 E118 M1.827 R18
./instances/Rome/grafo683.22.lgr N22 E27 M0.134 O R0
./instances/Rome/grafo8359.72.lgr N72 E87 M0.482 R5
./instances/Rome/grafo10686.96.lgr N96 E123 M1.187 R10
./instances/Rome/grafo10659.38.lgr N38 E57 M0.385 R3
./instances/Rome/grafo2422.20.lgr N20 E27 M0.095 O R0
./instances/Rome/grafo11124.37.lgr N37 E43 M0.207 O R0
./instances/Rome/grafo8393.72.lgr N72 E93 M0.646 R6
./instances/Rome/grafo7719.42.lgr N42 E60 M0.579 R8
./instances/Rome/grafo245.21.lgr N21 E22 M0.138 O R0
./instances/Rome/grafo2024.28.lgr N28 E31 M0.118 O R0
./instances/Rome/grafo4006.54.lgr N54 E64 M0.276 R1
./instances/Rome/grafo9700.68.lgr N68 E93 M0.793 R7
./instances/Rome/grafo3508.42.lgr N42 E59 M0.526 R6
./instances/Rome/grafo5083.59.lgr N59 E71 M0.452 R4
./instances/Rome/grafo6259.44.lgr N44 E67 M0.658 R8
./instances/Rome/grafo10268.97.lgr N97 E134 M1.786 R18
./instances/Rome/grafo1866.11.lgr N11 E17 M0.109 O R0
./instances/Rome/grafo4566.62.lgr N62 E85 M0.908 R13
./instances/Rome/grafo3028.24.lgr N24 E34 M0.223 R1
./instances/Rome/grafo1216.27.lgr N27 E28 M0.102 O R0
./instances/Rome/grafo9096.80.lgr N80 E108 M1.074 R11
./instances/Rome/grafo10367.96.lgr N96 E129 M1.711 R19
./instances/Rome/grafo3422.59.lgr N59 E96 M1.223 R19
./instances/Rome/grafo10532.99.lgr N99 E135 M2.031 R20
./instances/Rome/grafo11550.35.lgr N35 E44 M0.151 O R0
./instances/Rome/grafo5539.36.lgr N36 E45 M0.148 O R0
./instances/Rome/grafo10232.37.lgr N37 E49 M0.381 R5
./instances/Rome/grafo3431.58.lgr N58 E83 M0.675 R8
./instances/Rome/grafo11096.97.lgr N97 E138 M1.942 R23
./instances/Rome/grafo1250.29.lgr N29 E36 M0.144 O R0
./instances/Rome/grafo3912.54.lgr N54 E68 M0.509 R7
./instances/Rome/grafo11117.95.lgr N95 E130 M1.844 R17
./instances/Rome/grafo9984.96.lgr N96 E140 M2.488 R24
./instances/Rome/grafo2330.24.lgr N24 E27 M0.157 O R0
./instances/Rome/grafo2791.15.lgr N15 E15 M0.06 O R0
./instances/Rome/grafo1465.55.lgr N55 E65 M0.216 O R0
./instances/Rome/grafo11225.94.lgr N94 E122 M1.53 R18
./instances/Rome/grafo6784.55.lgr N55 E72 M0.423 R4
./instances/Rome/grafo2049.33.lgr N33 E38 M0.275 R1
./instances/Rome/grafo8136.61.lgr N61 E87 M0.729 R14
./instances/Rome/grafo8125.78.lgr N78 E98 M0.961 R9
./instances/Rome/grafo3798.41.lgr N41 E50 M0.324 R1
./instances/Rome/grafo4675.55.lgr N55 E83 M0.726 R11
./instances/Rome/grafo1383.51.lgr N51 E74 M0.678 R9
./instances/Rome/grafo10220.97.lgr N97 E137 M2.6 R21
./instances/Rome/grafo5262.37.lgr N37 E44 M0.27 R3
./instances/Rome/grafo4621.56.lgr N56 E67 M0.376 R4
./instances/Rome/grafo1036.20.lgr N20 E24 M0.102 O R0
./instances/Rome/grafo2648.27.lgr N27 E29 M0.123 O R0
./instances/Rome/grafo1762.21.lgr N21 E25 M0.243 O R0
./instances/Rome/grafo10797.94.lgr N94 E125 M1.207 R11
./instances/Rome/grafo4277.59.lgr N59 E79 M0.574 R6
./instances/Rome/grafo9047.80.lgr N80 E105 M0.921 R13
./instances/Rome/grafo7511.55.lgr N55 E76 M1.168 R7
./instances/Rome/grafo11173.41.lgr N41 E49 M0.336 R3
./instances/Rome/grafo2223.38.lgr N38 E44 M0.222 R1
./instances/Rome/grafo3655.39.lgr N39 E52 M0.326 R3
./instances/Rome/grafo3624.44.lgr N44 E54 M0.294 O R0
./instances/Rome/grafo9524.84.lgr N84 E116 M1.191 R13
./instances/Rome/grafo1839.13.lgr N13 E15 M0.056 O R0
./instances/Rome/grafo2069.32.lgr N32 E37 M0.116 O R0
./instances/Rome/grafo2971.11.lgr N11 E11 M0.071 O R0
./instances/Rome/grafo9759.81.lgr N81 E113 M1.573 R12
./instances/Rome/grafo553.16.lgr N16 E15 M0.092 O R0
./instances/Rome/grafo4387.57.lgr N57 E77 M0.746 R8
./instances/Rome/grafo10348.99.lgr N99 E131 M1.828 R18
./instances/Rome/grafo10208.98.lgr N98 E131 M1.527 R17
./instances/Rome/grafo208.38.lgr N38 E46 M0.377 R2
./instances/Rome/grafo4715.62.lgr N62 E76 M0.634 R4
./instances/Rome/grafo6533.83.lgr N83 E115 M1.533 R14
./instances/Rome/grafo834.11.lgr N11 E12 M0.146 O R0
./instances/Rome/grafo6066.36.lgr N36 E39 M0.125 O R0
./instances/Rome/grafo10572.92.lgr N92 E133 M2.578 R23
./instances/Rome/grafo5109.83.lgr N83 E114 M1.417 R13
./instances/Rome/grafo8850.90.lgr N90 E119 M1.653 R15
./instances/Rome/grafo10283.92.lgr N92 E131 M2.12 R22
./instances/Rome/grafo4123.77.lgr N77 E108 M1.043 R17
./instances/Rome/grafo11078.100.lgr N100 E130 M1.631 R16
./instances/Rome/grafo4040.30.lgr N30 E36 M0.132 O R0
./instances/Rome/grafo4947.53.lgr N53 E66 M0.37 R3
./instances/Rome/grafo2600.38.lgr N38 E46 M0.133 O R0
./instances/Rome/grafo9015.63.lgr N63 E84 M0.602 R6
./instances/Rome/grafo9974.39.lgr N39 E55 M0.417 R3
./instances/Rome/grafo1146.18.lgr N18 E29 M0.123 O R0
./instances/Rome/grafo2461.18.lgr N18 E24 M0.126 O R0
./instances/Rome/grafo6659.36.lgr N36 E54 M0.554 R8
./instances/Rome/grafo5473.46.lgr N46 E64 M0.56 R6
./instances/Rome/grafo1926.26.lgr N26 E34 M0.134 O R0
./instances/Rome/grafo145.31.lgr N31 E37 M0.228 R1
./instances/Rome/grafo6584.61.lgr N61 E84 M0.946 R9
./instances/Rome/grafo3407.34.lgr N34 E43 M0.16 O R0
./instances/Rome/grafo1621.51.lgr N51 E61 M0.271 R1
./instances/Rome/grafo5773.41.lgr N41 E50 M0.216 O R0
./instances/Rome/grafo429.20.lgr N20 E28 M0.131 O R0
./instances/Rome/grafo11243.37.lgr N37 E50 M0.428 R5
./instances/Rome/grafo10466.94.lgr N94 E121 M1.246 R13
./instances/Rome/grafo2268.20.lgr N20 E24 M0.113 O R0
./instances/Rome/grafo6925.44.lgr N44 E62 M0.603 R9
./instances/Rome/grafo10915.97.lgr N97 E134 M1.941 R21
./instances/Rome/grafo4349.65.lgr N65 E85 M0.675 R6
./instances/Rome/grafo7661.42.lgr N42 E60 M0.486 R7
./instances/Rome/grafo6542.79.lgr N79 E99 M0.669 R6
./instances/Rome/grafo7021.71.lgr N71 E89 M0.769 R5
./instances/Rome/grafo6635.56.lgr N56 E74 M0.384 R2
./instances/Rome/grafo8963.92.lgr N92 E139 M3.045 R30
./instances/Rome/grafo3316.34.lgr N34 E39 M0.154 O R0
./instances/Rome/grafo6543.37.lgr N37 E53 M0.328 R3
./instances/Rome/grafo837.10.lgr N10 E10 M0.059 O R0
./instances/Rome/grafo3618.38.lgr N38 E55 M0.463 R6
./instances/Rome/grafo11426.33.lgr N33 E38 M0.121 O R0
./instances/Rome/grafo10135.35.lgr N35 E43 M0.143 O R0
./instances/Rome/grafo11565.39.lgr N39 E45 M0.15 O R0
./instances/Rome/grafo1348.26.lgr N26 E27 M0.107 O R0
./instances/Rome/grafo8237.70.lgr N70 E98 M1.006 R13
./instances/Rome/grafo7476.38.lgr N38 E55 M0.306 R3
./instances/Rome/grafo1936.18.lgr N18 E27 M0.23 R2
./instances/Rome/grafo1972.10.lgr N10 E15 M0.1 O R0
./instances/Rome/grafo11094.98.lgr N98 E132 M1.769 R13
./instances/Rome/grafo2629.30.lgr N30 E37 M0.187 O R0
./instances/Rome/grafo11323.37.lgr N37 E47 M0.353 R3
./instances/Rome/grafo731.14.lgr N14 E15 M0.073 O R0
./instances/Rome/grafo7988.61.lgr N61 E87 M0.985 R11
./instances/Rome/grafo5210.74.lgr N74 E93 M0.744 R5
./instances/Rome/grafo6110.62.lgr N62 E80 M0.608 R7
./instances/Rome/grafo9232.69.lgr N69 E94 M1 R10
./instances/Rome/grafo3024.10.lgr N10 E10 M0.077 O R0
./instances/Rome/grafo8003.89.lgr N89 E115 M1.516 R14
./instances/Rome/grafo10370.98.lgr N98 E127 M1.871 R17
./instances/Rome/grafo5408.37.lgr N37 E57 M0.498 R7
./instances/Rome/grafo1857.10.lgr N10 E12 M0.091 O R0
./instances/Rome/grafo3845.54.lgr N54 E75 M0.586 R8
./instances/Rome/grafo852.19.lgr N19 E22 M0.094 O R0
./instances/Rome/grafo11652.39.lgr N39 E51 M0.301 R3
./instances/Rome/grafo8950.67.lgr N67 E76 M0.212 O R0
./instances/Rome/grafo9254.81.lgr N81 E105 M0.938 R9
./instances/Rome/grafo946.22.lgr N22 E25 M0.105 O R0
./instances/Rome/grafo9485.73.lgr N73 E98 M0.858 R10
./instances/Rome/grafo4900.59.lgr N59 E83 M0.68 R9
./instances/Rome/grafo2599.13.lgr N13 E17 M0.098 O R0
./instances/Rome/grafo11449.36.lgr N36 E43 M0.265 O R0
./instances/Rome/grafo1670.16.lgr N16 E20 M0.103 O R0
./instances/Rome/grafo5707.47.lgr N47 E57 M0.361 R2
./instances/Rome/grafo11174.91.lgr N91 E117 M1.035 R13
./instances/Rome/grafo8312.78.lgr N78 E106 M1.169 R13
./instances/Rome/grafo4725.75.lgr N75 E106 M1.226 R16
./instances/Rome/grafo1027.11.lgr N11 E13 M0.083 O R0
./instances/Rome/grafo1386.29.lgr N29 E40 M0.228 R2
./instances/Rome/grafo1661.19.lgr N19 E21 M0.172 O R0
./instances/Rome/grafo6203.42.lgr N42 E59 M0.609 R7
./instances/Rome/grafo6464.42.lgr N42 E57 M0.23 O R0
./instances/Rome/grafo6224.44.lgr N44 E61 M0.433 R6
./instances/Rome/grafo8291.77.lgr N77 E112 M1.104 R16
./instances/Rome/grafo151.33.lgr N33 E38 M0.144 O R0
./instances/Rome/grafo173.26.lgr N26 E31 M0.267 O R0
./instances/Rome/grafo6580.51.lgr N51 E67 M0.599 R8
./instances/Rome/grafo8930.97.lgr N97 E127 M1.592 R13
./instances/Rome/grafo129.48.lgr N48 E58 M0.299 R1
./instances/Rome/grafo5642.46.lgr N46 E68 M0.7 R9
./instances/Rome/grafo1686.16.lgr N16 E18 M0.113 O R0
./instances/Rome/grafo7265.44.lgr N44 E57 M0.291 R3
./instances/Rome/grafo7578.49.lgr N49 E57 M0.612 R1
./instances/Rome/grafo6372.43.lgr N43 E59 M0.506 R7
./instances/Rome/grafo6917.37.lgr N37 E42 M0.218 R2
./instances/Rome/grafo10274.99.lgr N99 E132 M1.567 R17
./instances/Rome/grafo11325.35.lgr N35 E36 M0.136 O R0
./instances/Rome/grafo4444.52.lgr N52 E73 M0.6 R8
./instances/Rome/grafo197.15.lgr N15 E15 M0.085 O R0
./instances/Rome/grafo9525.78.lgr N78 E102 M0.884 R9
./instances/Rome/grafo8182.61.lgr N61 E90 M0.913 R16
./instances/Rome/grafo10632.100.lgr N100 E147 M3.346 R28
./instances/Rome/grafo1105.19.lgr N19 E24 M0.188 R1
./instances/Rome/grafo8110.80.lgr N80 E105 M0.856 R8
./instances/Rome/grafo11246.93.lgr N93 E116 M1.003 R11
./instances/Rome/grafo7837.76.lgr N76 E102 M1.033 R12
./instances/Rome/grafo10714.99.lgr N99 E137 M1.784 R23
./instances/Rome/grafo10586.100.lgr N100 E137 M1.564 R20
./instances/Rome/grafo474.10.lgr N10 E10 M0.082 O R0
./instances/Rome/grafo7852.62.lgr N62 E82 M0.847 R11
./instances/Rome/grafo278.12.lgr N12 E16 M0.102 O R0
./instances/Rome/grafo4156.75.lgr N75 E102 M1.177 R11
./instances/Rome/grafo3348.43.lgr N43 E58 M0.629 R6
./instances/Rome/grafo3632.56.lgr N56 E88 M1.034 R15
./instances/Rome/grafo6018.42.lgr N42 E58 M0.33 R3
./instances/Rome/grafo3705.44.lgr N44 E57 M0.348 R1
./instances/Rome/grafo3120.62.lgr N62 E80 M0.624 R5
./instances/Rome/grafo2327.15.lgr N15 E19 M0.093 O R0
./instances/Rome/grafo9353.75.lgr N75 E113 M1.374 R21
./instances/Rome/grafo6641.40.lgr N40 E54 M0.422 R6
./instances/Rome/grafo3619.33.lgr N33 E45 M0.313 R4
./instances/Rome/grafo8727.79.lgr N79 E96 M0.773 R4
./instances/Rome/grafo1775.31.lgr N31 E40 M0.139 O R0
./instances/Rome/grafo4711.65.lgr N65 E85 M0.524 R8
./instances/Rome/grafo5652.40.lgr N40 E53 M0.276 R1
./instances/Rome/grafo11146.99.lgr N99 E127 M1.675 R15
./instances/Rome/grafo10645.95.lgr N95 E124 M1.515 R15
./instances/Rome/grafo2266.15.lgr N15 E16 M0.101 O R0
./instances/Rome/grafo9320.66.lgr N66 E87 M0.655 R5
./instances/Rome/grafo7789.62.lgr N62 E87 M0.796 R7
./instances/Rome/grafo1842.27.lgr N27 E35 M0.243 R1
./instances/Rome/grafo4078.49.lgr N49 E69 M0.568 R8
./instances/Rome/grafo3097.11.lgr N11 E12 M0.085 O R0
./instances/Rome/grafo7148.39.lgr N39 E50 M0.354 R4
./instances/Rome/grafo7713.46.lgr N46 E67 M0.626 R9
./instances/Rome/grafo11043.94.lgr N94 E132 M2.402 R21
./instances/Rome/grafo10297.98.lgr N98 E142 M2.313 R28
./instances/Rome/grafo777.14.lgr N14 E14 M0.07 O R0
./instances/Rome/grafo4789.71.lgr N71 E94 M0.677 R6
./instances/Rome/grafo7425.44.lgr N44 E53 M0.263 R2
./instances/Rome/grafo3063.91.lgr N91 E103 M0.522 R5
./instances/Rome/grafo9306.83.lgr N83 E112 M0.941 R12
./instances/Rome/grafo9841.70.lgr N70 E97 M1.136 R14
./instances/Rome/grafo3041.36.lgr N36 E53 M0.416 R6
./instances/Rome/grafo10372.100.lgr N100 E127 M1.469 R17
./instances/Rome/grafo7241.45.lgr N45 E62 M0.392 R3
./instances/Rome/grafo5972.40.lgr N40 E64 M0.668 R12
./instances/Rome/grafo5970.36.lgr N36 E46 M0.158 O R0
./instances/Rome/grafo9434.83.lgr N83 E117 M1.577 R15
./instances/Rome/grafo5870.80.lgr N80 E107 M0.83 R11
./instances/Rome/grafo11657.100.lgr N100 E131 M2.187 R21
./instances/Rome/grafo3761.45.lgr N45 E57 M0.179 O R0
./instances/Rome/grafo11457.92.lgr N92 E130 M2.332 R22
./instances/Rome/grafo10828.97.lgr N97 E135 M1.724 R21
./instances/Rome/grafo2063.29.lgr N29 E39 M0.255 R2
./instances/Rome/grafo11662.36.lgr N36 E48 M0.381 R2
./instances/Rome/grafo2537.16.lgr N16 E19 M0.132 O R0
./instances/Rome/grafo3884.39.lgr N39 E56 M0.473 R7
./instances/Rome/grafo8600.84.lgr N84 E118 M1.559 R18
./instances/Rome/grafo3250.43.lgr N43 E58 M0.536 R5
./instances/Rome/grafo2048.52.lgr N52 E65 M0.374 R2
./instances/Rome/grafo6843.43.lgr N43 E58 M0.407 R5
./instances/Rome/grafo7480.45.lgr N45 E69 M0.811 R13
./instances/Rome/grafo7872.63.lgr N63 E90 M0.642 R13
./instances/Rome/grafo10496.98.lgr N98 E137 M1.695 R16
./instances/Rome/grafo11036.97.lgr N97 E129 M1.249 R23
./instances/Rome/grafo8626.74.lgr N74 E99 M0.923 R13
./instances/Rome/grafo3409.57.lgr N57 E85 M0.659 R17
./instances/Rome/grafo11631.33.lgr N33 E43 M0.156 O R0
./instances/Rome/grafo229.13.lgr N13 E12 M0.114 O R0
./instances/Rome/grafo9242.72.lgr N72 E96 M1.105 R12
./instances/Rome/grafo6681.75.lgr N75 E106 M1.207 R13
./instances/Rome/grafo11559.31.lgr N31 E35 M0.145 O R0
./instances/Rome/grafo10537.95.lgr N95 E138 M1.876 R21
./instances/Rome/grafo736.13.lgr N13 E14 M0.071 O R0
./instances/Rome/grafo6766.85.lgr N85 E111 M0.984 R8
./instances/Rome/grafo4632.77.lgr N77 E109 M1.066 R8
./instances/Rome/grafo3994.39.lgr N39 E52 M0.197 R1
./instances/Rome/grafo2646.16.lgr N16 E27 M0.183 R1
./instances/Rome/grafo7587.95.lgr N95 E127 M1.184 R14
./instances/Rome/grafo1922.22.lgr N22 E29 M0.226 R1
./instances/Rome/grafo8606.60.lgr N60 E83 M0.628 R6
./instances/Rome/grafo6928.43.lgr N43 E56 M0.404 R3
./instances/Rome/grafo3706.64.lgr N64 E94 M1.139 R13
./instances/Rome/grafo6905.37.lgr N37 E48 M0.252 R2
./instances/Rome/grafo2031.34.lgr N34 E42 M0.224 R1
./instances/Rome/grafo8053.62.lgr N62 E91 M0.638 R12
./instances/Rome/grafo7543.43.lgr N43 E54 M0.256 R1
./instances/Rome/grafo2924.17.lgr N17 E22 M0.087 O R0
./instances/Rome/grafo9038.73.lgr N73 E94 M0.765 R9
./instances/Rome/grafo9461.78.lgr N78 E114 M1.414 R16
./instances/Rome/grafo1879.21.lgr N21 E30 M0.167 R1
./instances/Rome/grafo3049.20.lgr N20 E24 M0.134 O R0
./instances/Rome/grafo2411.56.lgr N56 E78 M0.628 R9
./instances/Rome/grafo9458.71.lgr N71 E94 M0.77 R8
./instances/Rome/grafo1838.21.lgr N21 E25 M0.122 O R0
./instances/Rome/grafo5532.81.lgr N81 E98 M0.531 R7
./instances/Rome/grafo10579.96.lgr N96 E119 M0.999 R10
./instances/Rome/grafo7093.36.lgr N36 E49 M0.389 R3
./instances/Rome/grafo3528.45.lgr N45 E53 M0.326 R1
./instances/Rome/grafo6788.55.lgr N55 E60 M0.197 O R0
./instances/Rome/grafo6964.83.lgr N83 E103 M0.599 R6
./instances/Rome/grafo3073.11.lgr N11 E11 M0.061 O R0
./instances/Rome/grafo1805.26.lgr N26 E31 M0.132 O R0
./instances/Rome/grafo11571.38.lgr N38 E45 M0.146 O R0
./instances/Rome/grafo8203.81.lgr N81 E112 M1.252 R14
./instances/Rome/grafo9486.81.lgr N81 E116 M1.276 R18
./instances/Rome/grafo4563.64.lgr N64 E87 M0.486 R8
./instances/Rome/grafo2953.11.lgr N11 E11 M0.074 O R0
./instances/Rome/grafo9879.37.lgr N37 E47 M0.274 R1
./instances/Rome/grafo3026.26.lgr N26 E32 M0.15 O R0
./instances/Rome/grafo1527.65.lgr N65 E77 M0.384 R2
./instances/Rome/grafo9234.63.lgr N63 E87 M0.801 R12
./instances/Rome/grafo11628.34.lgr N34 E40 M0.167 O R0
./instances/Rome/grafo9617.86.lgr N86 E107 M0.71 R11
./instances/Rome/grafo7754.49.lgr N49 E68 M0.386 R4
./instances/Rome/grafo5534.41.lgr N41 E49 M0.161 O R0
./instances/Rome/grafo1545.54.lgr N54 E71 M0.527 R5
./instances/Rome/grafo6691.47.lgr N47 E67 M0.616 R7
./instances/Rome/grafo3395.37.lgr N37 E51 M0.384 R5
./instances/Rome/grafo4066.39.lgr N39 E53 M0.458 R7
./instances/Rome/grafo4249.63.lgr N63 E85 M0.477 R8
./instances/Rome/grafo6115.40.lgr N40 E46 M0.209 O R0
./instances/Rome/grafo8243.71.lgr N71 E98 M0.753 R7
./instances/Rome/grafo10489.95.lgr N95 E138 M2.216 R26
./instances/Rome/grafo2807.22.lgr N22 E27 M0.125 O R0
./instances/Rome/grafo4971.81.lgr N81 E101 M0.71 R10
./instances/Rome/grafo6891.39.lgr N39 E51 M0.284 R4
./instances/Rome/grafo6900.39.lgr N39 E53 M0.277 R2
./instances/Rome/grafo10543.95.lgr N95 E125 M0.739 R13
./instances/Rome/grafo10205.97.lgr N97 E141 M2.158 R28
./instances/Rome/grafo4386.59.lgr N59 E73 M0.272 R2
./instances/Rome/grafo6432.44.lgr N44 E54 M0.179 O R0
./instances/Rome/grafo5701.45.lgr N45 E58 M0.316 R4
./instances/Rome/grafo6156.34.lgr N34 E45 M0.235 R3
./instances/Rome/grafo1462.65.lgr N65 E87 M0.612 R4
./instances/Rome/grafo11349.91.lgr N91 E107 M0.592 R4
./instances/Rome/grafo10421.99.lgr N99 E139 M2.036 R22
./instances/Rome/grafo6431.41.lgr N41 E51 M0.313 R3
./instances/Rome/grafo755.20.lgr N20 E21 M0.141 O R0
./instances/Rome/grafo8261.66.lgr N66 E82 M0.54 R5
./instances/Rome/grafo2445.26.lgr N26 E31 M0.116 O R0
./instances/Rome/grafo2981.26.lgr N26 E36 M0.207 R1
./instances/Rome/grafo812.14.lgr N14 E17 M0.094 O R0
./instances/Rome/grafo3775.45.lgr N45 E54 M0.302 R3
./instances/Rome/grafo3441.53.lgr N53 E61 M0.347 R2
./instances/Rome/grafo3741.95.lgr N95 E120 M0.832 R9
./instances/Rome/grafo973.14.lgr N14 E13 M0.061 O R0
./instances/Rome/grafo9953.33.lgr N33 E42 M0.152 O R0
./instances/Rome/grafo5980.40.lgr N40 E54 M0.284 R4
./instances/Rome/grafo9110.63.lgr N63 E89 M0.531 R9
./instances/Rome/grafo952.19.lgr N19 E22 M0.132 O R0
./instances/Rome/grafo10273.97.lgr N97 E136 M1.752 R24
./instances/Rome/grafo2105.10.lgr N10 E12 M0.097 O R0
./instances/Rome/grafo3478.45.lgr N45 E53 M0.15 O R0
./instances/Rome/grafo3726.51.lgr N51 E70 M0.427 R5
./instances/Rome/grafo5848.32.lgr N32 E39 M0.246 R2
./instances/Rome/grafo5734.36.lgr N36 E52 M0.456 R7
./instances/Rome/grafo9312.83.lgr N83 E111 M0.886 R8
./instances/Rome/grafo8591.74.lgr N74 E93 M0.477 R7
./instances/Rome/grafo2907.18.lgr N18 E21 M0.146 O R0
./instances/Rome/grafo4907.63.lgr N63 E83 M0.447 R5
./instances/Rome/grafo3238.55.lgr N55 E68 M0.449 R4
./instances/Rome/grafo2950.27.lgr N27 E36 M0.278 R1
./instances/Rome/grafo3766.38.lgr N38 E47 M0.14 O R0
./instances/Rome/grafo7388.50.lgr N50 E66 M0.507 R8
./instances/Rome/grafo2760.32.lgr N32 E38 M0.165 O R0
./instances/Rome/grafo6886.43.lgr N43 E62 M0.51 R9
./instances/Rome/grafo185.22.lgr N22 E26 M0.093 O R0
./instances/Rome/grafo10584.100.lgr N100 E129 M0.943 R15
./instances/Rome/grafo7770.57.lgr N57 E69 M0.427 R2
./instances/Rome/grafo3968.38.lgr N38 E45 M0.121 O R0
./instances/Rome/grafo5328.41.lgr N41 E53 M0.342 R3
./instances/Rome/grafo6063.43.lgr N43 E59 M0.329 R5
./instances/Rome/grafo1258.27.lgr N27 E31 M0.177 O R0
./instances/Rome/grafo8266.81.lgr N81 E115 M1.433 R21
./instances/Rome/grafo2738.14.lgr N14 E23 M0.121 O R0
./instances/Rome/grafo1813.28.lgr N28 E33 M0.116 O R0
./instances/Rome/grafo8794.79.lgr N79 E109 M0.89 R11
./instances/Rome/grafo4036.45.lgr N45 E52 M0.174 O R0
./instances/Rome/grafo8957.90.lgr N90 E133 M1.595 R21
./instances/Rome/grafo10180.98.lgr N98 E132 M1.087 R19
./instances/Rome/grafo2027.35.lgr N35 E46 M0.423 R4
./instances/Rome/grafo3531.54.lgr N54 E81 M1.037 R11
./instances/Rome/grafo8804.87.lgr N87 E130 M1.594 R15
./instances/Rome/grafo2982.39.lgr N39 E52 M0.283 R1
./instances/Rome/grafo514.13.lgr N13 E12 M0.082 O R0
./instances/Rome/grafo9958.90.lgr N90 E118 M0.969 R10
./instances/Rome/grafo9360.63.lgr N63 E80 M0.709 R7
./instances/Rome/grafo1473.65.lgr N65 E80 M0.388 R2
./instances/Rome/grafo4899.58.lgr N58 E80 M0.768 R9
./instances/Rome/grafo9384.64.lgr N64 E88 M0.835 R13
./instances/Rome/grafo5763.39.lgr N39 E54 M0.32 R6
./instances/Rome/grafo3928.44.lgr N44 E52 M0.3 R1
./instances/Rome/grafo8098.85.lgr N85 E111 M1.153 R12
./instances/Rome/grafo9052.66.lgr N66 E85 M0.59 R7
./instances/Rome/grafo6634.47.lgr N47 E52 M0.142 O R0
./instances/Rome/grafo7588.42.lgr N42 E62 M0.541 R8
./instances/Rome/grafo9442.63.lgr N63 E81 M0.516 R8
./instances/Rome/grafo9412.82.lgr N82 E117 M1.076 R21
./instances/Rome/grafo9018.85.lgr N85 E116 M1.332 R15
./instances/Rome/grafo4021.40.lgr N40 E51 M0.285 R1
./instances/Rome/grafo2154.14.lgr N14 E16 M0.107 O R0
./instances/Rome/grafo10133.32.lgr N32 E37 M0.131 O R0
./instances/Rome/grafo9801.69.lgr N69 E87 M0.486 R4
./instances/Rome/grafo1809.17.lgr N17 E17 M0.079 O R0
./instances/Rome/grafo6546.56.lgr N56 E70 M0.326 R2
./instances/Rome/grafo4787.58.lgr N58 E72 M0.329 R1
./instances/Rome/grafo948.15.lgr N15 E20 M0.133 O R0
./instances/Rome/grafo366.16.lgr N16 E16 M0.095 O R0
./instances/Rome/grafo8548.75.lgr N75 E98 M0.8 R11
./instances/Rome/grafo2703.36.lgr N36 E43 M0.214 O R0
./instances/Rome/grafo8356.70.lgr N70 E103 M1.288 R17
./instances/Rome/grafo3501.44.lgr N44 E63 M0.552 R8
./instances/Rome/grafo5048.61.lgr N61 E80 M0.42 R3
./instances/Rome/grafo7688.53.lgr N53 E65 M0.258 R1
./instances/Rome/grafo7228.41.lgr N41 E67 M0.836 R10
./instances/Rome/grafo9891.32.lgr N32 E37 M0.125 O R0
./instances/Rome/grafo2995.20.lgr N20 E24 M0.11 O R0
./instances/Rome/grafo3369.41.lgr N41 E56 M0.388 R5
./instances/Rome/grafo431.13.lgr N13 E15 M0.119 O R0
./instances/Rome/grafo10176.97.lgr N97 E142 M2.035 R30
./instances/Rome/grafo7069.83.lgr N83 E106 M0.784 R9
./instances/Rome/grafo9272.65.lgr N65 E81 M0.591 R7
./instances/Rome/grafo10373.94.lgr N94 E122 M1.118 R16
./instances/Rome/grafo7335.53.lgr N53 E69 M0.41 R2
./instances/Rome/grafo6693.58.lgr N58 E67 M0.227 O R0
./instances/Rome/grafo6673.57.lgr N57 E77 M0.588 R4
./instances/Rome/grafo10004.32.lgr N32 E37 M0.164 O R0
./instances/Rome/grafo10320.95.lgr N95 E130 M1.687 R18
./instances/Rome/grafo929.16.lgr N16 E21 M0.098 O R0
./instances/Rome/grafo6264.50.lgr N50 E72 M0.631 R9
./instances/Rome/grafo10212.97.lgr N97 E126 M1.255 R10
./instances/Rome/grafo8443.74.lgr N74 E101 M0.907 R9
./instances/Rome/grafo3954.37.lgr N37 E51 M0.348 R4
./instances/Rome/grafo10473.95.lgr N95 E125 M1.199 R11
./instances/Rome/grafo4555.77.lgr N77 E99 M0.561 R8
./instances/Rome/grafo1187.49.lgr N49 E64 M0.424 R3
./instances/Rome/grafo4634.61.lgr N61 E87 M0.751 R11
./instances/Rome/grafo4271.73.lgr N73 E91 M0.702 R5
./instances/Rome/grafo791.13.lgr N13 E15 M0.061 O R0
./instances/Rome/grafo6013.42.lgr N42 E57 M0.429 R2
./instances/Rome/grafo1077.11.lgr N11 E12 M0.054 O R0
./instances/Rome/grafo1268.55.lgr N55 E70 M0.35 R6
./instances/Rome/grafo9786.77.lgr N77 E106 M0.702 R11
./instances/Rome/grafo6789.55.lgr N55 E60 M0.219 O R0
./instances/Rome/grafo6173.62.lgr N62 E73 M0.502 R3
./instances/Rome/grafo9945.91.lgr N91 E123 M1.371 R17
./instances/Rome/grafo6451.47.lgr N47 E67 M0.566 R7
./instances/Rome/grafo7830.67.lgr N67 E95 M1.215 R17
./instances/Rome/grafo136.21.lgr N21 E26 M0.113 O R0
./instances/Rome/grafo10995.96.lgr N96 E130 M1.577 R19
./instances/Rome/grafo628.14.lgr N14 E17 M0.12 O R0
./instances/Rome/grafo10038.38.lgr N38 E46 M0.278 R4
./instances/Rome/grafo3452.41.lgr N41 E54 M0.357 R3
./instances/Rome/grafo5004.67.lgr N67 E101 M1.007 R15
./instances/Rome/grafo8058.80.lgr N80 E111 M0.933 R16
./instances/Rome/grafo7326.41.lgr N41 E50 M0.294 R2
./instances/Rome/grafo5383.78.lgr N78 E106 M1.132 R14
./instances/Rome/grafo2923.24.lgr N24 E27 M0.143 O R0
./instances/Rome/grafo8241.73.lgr N73 E93 M0.675 R7
./instances/Rome/grafo3958.51.lgr N51 E62 M0.435 R3
./instances/Rome/grafo11021.96.lgr N96 E131 M1.607 R18
./instances/Rome/grafo7521.37.lgr N37 E56 M0.727 R10
./instances/Rome/grafo8962.93.lgr N93 E109 M0.543 R3
./instances/Rome/grafo2331.15.lgr N15 E17 M0.105 O R0
./instances/Rome/grafo6295.45.lgr N45 E67 M0.57 R9
./instances/Rome/grafo5993.38.lgr N38 E44 M0.144 O R0
./instances/Rome/grafo2920.22.lgr N22 E36 M0.29 R4
./instances/Rome/grafo6044.47.lgr N47 E59 M0.417 R3
./instances/Rome/grafo9465.82.lgr N82 E112 M1.247 R14
./instances/Rome/grafo11552.39.lgr N39 E47 M0.374 R3
./instances/Rome/grafo9414.75.lgr N75 E114 M1.683 R23
./instances/Rome/grafo3013.23.lgr N23 E31 M0.277 R2
./instances/Rome/grafo5775.45.lgr N45 E63 M0.614 R8
./instances/Rome/grafo5441.43.lgr N43 E61 M0.543 R10
./instances/Rome/grafo6303.45.lgr N45 E58 M0.333 R4
./instances/Rome/grafo389.19.lgr N19 E26 M0.159 O R0
./instances/Rome/grafo6394.67.lgr N67 E85 M0.673 R6
./instances/Rome/grafo817.18.lgr N18 E19 M0.116 O R0
./instances/Rome/grafo4191.61.lgr N61 E78 M0.501 R2
./instances/Rome/grafo994.13.lgr N13 E16 M0.146 O R0
./instances/Rome/grafo10575.99.lgr N99 E137 M1.733 R25
./instances/Rome/grafo9413.80.lgr N80 E111 M1.213 R16
./instances/Rome/grafo6289.48.lgr N48 E65 M0.544 R7
./instances/Rome/grafo440.13.lgr N13 E14 M0.113 O R0
./instances/Rome/grafo9133.82.lgr N82 E107 M0.92 R9
./instances/Rome/grafo7135.48.lgr N48 E68 M0.43 R6
./instances/Rome/grafo9572.71.lgr N71 E96 M1.016 R16
./instances/Rome/grafo7124.41.lgr N41 E59 M0.596 R9
./instances/Rome/grafo7026.42.lgr N42 E55 M0.259 R3
./instances/Rome/grafo2769.23.lgr N23 E27 M0.121 O R0
./instances/Rome/grafo879.15.lgr N15 E20 M0.096 O R0
./instances/Rome/grafo10332.94.lgr N94 E128 M2.069 R20
./instances/Rome/grafo562.14.lgr N14 E22 M0.108 O R0
./instances/Rome/grafo5438.47.lgr N47 E68 M0.782 R10
./instances/Rome/grafo10940.39.lgr N39 E47 M0.26 R2
./instances/Rome/grafo6054.45.lgr N45 E60 M0.508 R6
./instances/Rome/grafo5782.36.lgr N36 E43 M0.157 O R0
./instances/Rome/grafo4863.61.lgr N61 E84 M0.546 R6
./instances/Rome/grafo983.19.lgr N19 E20 M0.091 O R0
./instances/Rome/grafo10933.94.lgr N94 E128 M1.771 R16
./instances/Rome/grafo11603.38.lgr N38 E46 M0.177 O R0
./instances/Rome/grafo4918.55.lgr N55 E65 M0.381 R1
./instances/Rome/grafo8636.74.lgr N74 E95 M0.98 R11
./instances/Rome/grafo1185.26.lgr N26 E32 M0.237 R3
./instances/Rome/grafo799.49.lgr N49 E59 M0.322 R3
./instances/Rome/grafo8094.86.lgr N86 E117 M1.45 R17
./instances/Rome/grafo11412.32.lgr N32 E36 M0.158 O R0
./instances/Rome/grafo9777.84.lgr N84 E105 M0.968 R9
./instances/Rome/grafo6591.55.lgr N55 E76 M0.916 R9
./instances/Rome/grafo8818.89.lgr N89 E121 M1.54 R14
./instances/Rome/grafo7875.62.lgr N62 E100 M1.107 R14
./instances/Rome/grafo6583.61.lgr N61 E84 M0.909 R9
./instances/Rome/grafo11340.36.lgr N36 E42 M0.262 O R0
./instances/Rome/grafo9354.68.lgr N68 E87 M0.853 R6
./instances/Rome/grafo8864.98.lgr N98 E141 M2.132 R25
./instances/Rome/grafo5474.48.lgr N48 E69 M0.515 R6
./instances/Rome/grafo9212.82.lgr N82 E124 M1.865 R17
./instances/Rome/grafo5624.37.lgr N37 E42 M0.165 O R0
./instances/Rome/grafo2090.17.lgr N17 E18 M0.103 O R0
./instances/Rome/grafo4089.57.lgr N57 E80 M0.695 R9
./instances/Rome/grafo5181.39.lgr N39 E47 M0.312 O R0
./instances/Rome/grafo11223.99.lgr N99 E151 M3.219 R34
./instances/Rome/grafo9769.77.lgr N77 E96 M0.754 R9
./instances/Rome/grafo4795.60.lgr N60 E93 M1.123 R17
./instances/Rome/grafo4828.65.lgr N65 E88 M0.455 R2
./instances/Rome/grafo10918.98.lgr N98 E140 M2.332 R28
./instances/Rome/grafo9890.37.lgr N37 E44 M0.188 O R0
./instances/Rome/grafo3277.42.lgr N42 E56 M0.405 R3
./instances/Rome/grafo10451.95.lgr N95 E132 M1.852 R20
./instances/Rome/grafo6257.42.lgr N42 E60 M0.414 R6
./instances/Rome/grafo730.12.lgr N12 E13 M0.069 O R0
./instances/Rome/grafo7269.40.lgr N40 E49 M0.29 R1
./instances/Rome/grafo7270.54.lgr N54 E69 M0.365 R2
./instances/Rome/grafo723.17.lgr N17 E20 M0.101 O R0
./instances/Rome/grafo1442.57.lgr N57 E76 M0.678 R8
./instances/Rome/grafo2235.41.lgr N41 E58 M0.53 R7
./instances/Rome/grafo745.32.lgr N32 E36 M0.126 O R0
./instances/Rome/grafo4028.39.lgr N39 E44 M0.147 O R0
./instances/Rome/grafo2659.13.lgr N13 E16 M0.128 O R0
./instances/Rome/grafo2167.38.lgr N38 E45 M0.218 O R0
./instances/Rome/grafo8153.78.lgr N78 E107 M1.185 R16
./instances/Rome/grafo982.15.lgr N15 E16 M0.094 O R0
./instances/Rome/grafo2336.17.lgr N17 E18 M0.093 O R0
./instances/Rome/grafo11399.32.lgr N32 E37 M0.139 O R0
./instances/Rome/grafo3548.42.lgr N42 E50 M0.155 O R0
./instances/Rome/grafo6795.38.lgr N38 E48 M0.209 R1
./instances/Rome/grafo234.12.lgr N12 E15 M0.094 O R0
./instances/Rome/grafo4450.70.lgr N70 E93 M0.965 R6
./instances/Rome/grafo10434.98.lgr N98 E140 M1.744 R18
./instances/Rome/grafo11498.40.lgr N40 E52 M0.469 R6
./instances/Rome/grafo9567.67.lgr N67 E96 M1.22 R16
./instances/Rome/grafo1215.62.lgr N62 E82 M0.604 R7
./instances/Rome/grafo10926.99.lgr N99 E139 M1.926 R19
./instances/Rome/grafo6650.54.lgr N54 E67 M0.39 R1
./instances/Rome/grafo9829.86.lgr N86 E109 M0.953 R14
./instances/Rome/grafo2823.17.lgr N17 E21 M0.097 O R0
./instances/Rome/grafo9854.91.lgr N91 E134 M2.149 R26
./instances/Rome/grafo2414.15.lgr N15 E22 M0.091 O R0
./instances/Rome/grafo1856.14.lgr N14 E14 M0.087 O R0
./instances/Rome/grafo6622.68.lgr N68 E77 M0.371 R1
./instances/Rome/grafo6721.56.lgr N56 E77 M0.937 R8
./instances/Rome/grafo2458.12.lgr N12 E13 M0.101 O R0
./instances/Rome/grafo4792.58.lgr N58 E69 M0.206 O R0
./instances/Rome/grafo4654.74.lgr N74 E109 M1.314 R16
./instances/Rome/grafo3440.55.lgr N55 E67 M0.361 R2
./instances/Rome/grafo3183.55.lgr N55 E67 M0.506 R5
./instances/Rome/grafo2270.32.lgr N32 E34 M0.128 O R0
./instances/Rome/grafo6039.46.lgr N46 E59 M0.336 R3
./instances/Rome/grafo4667.55.lgr N55 E72 M0.483 R4
./instances/Rome/grafo3191.43.lgr N43 E57 M0.545 R5
./instances/Rome/grafo5325.44.lgr N44 E62 M0.603 R6
./instances/Rome/grafo3564.61.lgr N61 E79 M0.853 R9
./instances/Rome/grafo356.19.lgr N19 E22 M0.112 O R0
./instances/Rome/grafo1164.10.lgr N10 E10 M0.111 O R0
./instances/Rome/grafo7179.56.lgr N56 E81 M0.668 R9
./instances/Rome/grafo6714.72.lgr N72 E95 M0.77 R9
./instances/Rome/grafo9807.86.lgr N86 E109 M0.708 R7
./instances/Rome/grafo2096.43.lgr N43 E58 M0.43 R5
./instances/Rome/grafo6416.38.lgr N38 E57 M0.652 R7
./instances/Rome/grafo5060.75.lgr N75 E99 M0.965 R13
./instances/Rome/grafo8590.73.lgr N73 E102 M1.085 R14
./instances/Rome/grafo8582.96.lgr N96 E126 M1.321 R12
./instances/Rome/grafo9909.38.lgr N38 E48 M0.237 R2
./instances/Rome/grafo184.41.lgr N41 E45 M0.163 O R0
./instances/Rome/grafo792.13.lgr N13 E14 M0.063 O R0
./instances/Rome/grafo6738.47.lgr N47 E68 M0.493 R7
./instances/Rome/grafo738.12.lgr N12 E15 M0.094 O R0
./instances/Rome/grafo3718.43.lgr N43 E59 M0.313 R5
./instances/Rome/grafo5358.47.lgr N47 E75 M0.762 R10
./instances/Rome/grafo9581.91.lgr N91 E129 M2.131 R16
./instances/Rome/grafo9793.77.lgr N77 E96 M0.683 R6
./instances/Rome/grafo10972.95.lgr N95 E138 M2.102 R26
./instances/Rome/grafo5099.78.lgr N78 E93 M0.563 R5
./instances/Rome/grafo11114.93.lgr N93 E137 M2.59 R28
./instances/Rome/grafo3477.57.lgr N57 E88 M0.995 R17
./instances/Rome/grafo4510.55.lgr N55 E75 M0.599 R7
./instances/Rome/grafo6896.82.lgr N82 E105 M0.86 R9
./instances/Rome/grafo10396.33.lgr N33 E38 M0.168 O R0
./instances/Rome/grafo10491.97.lgr N97 E137 M1.964 R20
./instances/Rome/grafo4060.39.lgr N39 E50 M0.308 R4
./instances/Rome/grafo207.12.lgr N12 E13 M0.068 O R0
./instances/Rome/grafo7449.40.lgr N40 E47 M0.145 O R0
./instances/Rome/grafo3174.39.lgr N39 E47 M0.323 R1
./instances/Rome/grafo9643.62.lgr N62 E73 M0.392 R5
./instances/Rome/grafo3669.43.lgr N43 E52 M0.254 R1
./instances/Rome/grafo8921.98.lgr N98 E152 M3.457 R31
./instances/Rome/grafo2310.39.lgr N39 E59 M0.357 R6
./instances/Rome/grafo10777.100.lgr N100 E133 M1.575 R16
./instances/Rome/grafo2398.37.lgr N37 E47 M0.268 R3
./instances/Rome/grafo3909.92.lgr N92 E124 M1.631 R17
./instances/Rome/grafo7107.42.lgr N42 E54 M0.306 R2
./instances/Rome/grafo3132.43.lgr N43 E53 M0.206 O R0
./instances/Rome/grafo6689.48.lgr N48 E57 M0.438 R3
./instances/Rome/grafo2544.28.lgr N28 E33 M0.121 O R0
./instances/Rome/grafo624.17.lgr N17 E18 M0.069 O R0
./instances/Rome/grafo8711.90.lgr N90 E121 M1.295 R13
./instances/Rome/grafo4172.58.lgr N58 E71 M0.277 O R0
./instances/Rome/grafo5537.43.lgr N43 E54 M0.405 R2
./instances/Rome/grafo6648.56.lgr N56 E74 M0.618 R7
./instances/Rome/grafo4289.79.lgr N79 E105 M1.416 R9
./instances/Rome/grafo6531.38.lgr N38 E51 M0.509 R6
./instances/Rome/grafo6809.46.lgr N46 E71 M0.734 R8
./instances/Rome/grafo10076.90.lgr N90 E129 M2.106 R24
./instances/Rome/grafo7052.59.lgr N59 E73 M0.574 R5
./instances/Rome/grafo658.15.lgr N15 E20 M0.146 O R0
./instances/Rome/grafo11528.35.lgr N35 E42 M0.157 O R0
./instances/Rome/grafo8741.87.lgr N87 E109 M0.736 R8
./instances/Rome/grafo6179.45.lgr N45 E57 M0.166 O R0
./instances/Rome/grafo10726.99.lgr N99 E140 M1.715 R23
./instances/Rome/grafo9429.86.lgr N86 E127 M2.002 R25
./instances/Rome/grafo7051.42.lgr N42 E53 M0.3 R3
./instances/Rome/grafo11396.34.lgr N34 E35 M0.144 O R0
./instances/Rome/grafo10326.93.lgr N93 E127 M1.524 R13
./instances/Rome/grafo11238.37.lgr N37 E47 M0.222 R1
./instances/Rome/grafo5337.43.lgr N43 E61 M0.296 R2
./instances/Rome/grafo10014.39.lgr N39 E52 M0.319 R3
./instances/Rome/grafo998.16.lgr N16 E15 M0.119 O R0
./instances/Rome/grafo8212.69.lgr N69 E95 M0.96 R10
./instances/Rome/grafo838.16.lgr N16 E15 M0.077 O R0
./instances/Rome/grafo9168.63.lgr N63 E81 M0.567 R5
./instances/Rome/grafo6934.41.lgr N41 E51 M0.28 R2
./instances/Rome/grafo11598.36.lgr N36 E46 M0.259 R3
./instances/Rome/grafo7028.37.lgr N37 E48 M0.363 R1
./instances/Rome/grafo11505.91.lgr N91 E131 M2.89 R23
./instances/Rome/grafo5654.49.lgr N49 E68 M0.56 R7
./instances/Rome/grafo5990.34.lgr N34 E45 M0.223 R1
./instances/Rome/grafo7781.93.lgr N93 E119 M0.961 R11
./instances/Rome/grafo4500.77.lgr N77 E101 M1.184 R11
./instances/Rome/grafo9764.74.lgr N74 E86 M0.581 R2
./instances/Rome/grafo1849.16.lgr N16 E20 M0.14 O R0
./instances/Rome/grafo6342.37.lgr N37 E42 M0.212 O R0
./instances/Rome/grafo537.26.lgr N26 E32 M0.121 O R0
./instances/Rome/grafo3275.43.lgr N43 E60 M0.366 R3
./instances/Rome/grafo1767.32.lgr N32 E42 M0.225 R1
./instances/Rome/grafo6872.54.lgr N54 E76 M1.003 R11
./instances/Rome/grafo452.14.lgr N14 E13 M0.076 O R0
./instances/Rome/grafo11456.32.lgr N32 E33 M0.137 O R0
./instances/Rome/grafo8495.86.lgr N86 E126 M1.617 R23
./instances/Rome/grafo8022.80.lgr N80 E112 M1.134 R13
./instances/Rome/grafo10041.41.lgr N41 E56 M0.259 R2
./instances/Rome/grafo4258.58.lgr N58 E76 M0.729 R8
./instances/Rome/grafo10594.94.lgr N94 E132 M1.841 R16
./instances/Rome/grafo11014.100.lgr N100 E138 M1.967 R22
./instances/Rome/grafo8362.85.lgr N85 E109 M0.847 R9
./instances/Rome/grafo5167.40.lgr N40 E54 M0.307 R2
./instances/Rome/grafo2132.37.lgr N37 E45 M0.137 O R0
./instances/Rome/grafo7259.44.lgr N44 E61 M0.471 R4
./instances/Rome/grafo2200.23.lgr N23 E29 M0.122 O R0
./instances/Rome/grafo176.30.lgr N30 E35 M0.125 O R0
./instances/Rome/grafo3982.53.lgr N53 E88 M1.236 R18
./instances/Rome/grafo1776.44.lgr N44 E54 M0.367 R2
./instances/Rome/grafo10983.34.lgr N34 E38 M0.12 O R0
./instances/Rome/grafo4894.55.lgr N55 E76 M0.641 R9
./instances/Rome/grafo10735.99.lgr N99 E136 M2.591 R22
./instances/Rome/grafo2251.48.lgr N48 E60 M0.207 O R0
./instances/Rome/grafo8607.60.lgr N60 E82 M0.748 R7
./instances/Rome/grafo3996.35.lgr N35 E47 M0.346 R3
./instances/Rome/grafo6103.41.lgr N41 E59 M0.47 R6
./instances/Rome/grafo8157.81.lgr N81 E113 M1.198 R14
./instances/Rome/grafo5387.34.lgr N34 E39 M0.157 O R0
./instances/Rome/grafo2492.34.lgr N34 E38 M0.136 O R0
./instances/Rome/grafo10607.94.lgr N94 E128 M1.712 R16
./instances/Rome/grafo3012.32.lgr N32 E38 M0.163 O R0
./instances/Rome/grafo6427.44.lgr N44 E62 M0.519 R5
./instances/Rome/grafo1017.15.lgr N15 E16 M0.094 O R0
./instances/Rome/grafo8421.83.lgr N83 E109 M1.056 R10
./instances/Rome/grafo6582.49.lgr N49 E62 M0.444 R2
./instances/Rome/grafo9208.76.lgr N76 E109 M1.185 R10
./instances/Rome/grafo3899.38.lgr N38 E54 M0.448 R6
./instances/Rome/grafo1711.33.lgr N33 E46 M0.27 R5
./instances/Rome/grafo4942.54.lgr N54 E77 M0.802 R10
./instances/Rome/grafo10589.93.lgr N93 E136 M1.816 R25
./instances/Rome/grafo5912.62.lgr N62 E75 M0.279 R1
./instances/Rome/grafo4888.62.lgr N62 E80 M0.623 R8
./instances/Rome/grafo378.14.lgr N14 E17 M0.069 O R0
./instances/Rome/grafo3331.44.lgr N44 E62 M0.392 R3
./instances/Rome/grafo1617.21.lgr N21 E24 M0.139 O R0
./instances/Rome/grafo10329.97.lgr N97 E135 M1.754 R17
./instances/Rome/grafo2882.17.lgr N17 E18 M0.064 O R0
./instances/Rome/grafo1044.23.lgr N23 E25 M0.126 O R0
./instances/Rome/grafo4867.57.lgr N57 E76 M0.476 R4
./instances/Rome/grafo10550.100.lgr N100 E124 M1.103 R10
./instances/Rome/grafo10478.94.lgr N94 E122 M0.782 R11
./instances/Rome/grafo10597.95.lgr N95 E117 M1.113 R10
./instances/Rome/grafo11580.93.lgr N93 E126 M1.342 R16
./instances/Rome/grafo1009.17.lgr N17 E17 M0.085 O R0
./instances/Rome/grafo183.28.lgr N28 E32 M0.223 O R0
./instances/Rome/grafo1576.29.lgr N29 E34 M0.162 O R0
./instances/Rome/grafo4016.54.lgr N54 E65 M0.314 R1
./instances/Rome/grafo8441.72.lgr N72 E92 M0.805 R10
./instances/Rome/grafo9938.38.lgr N38 E48 M0.173 O R0
./instances/Rome/grafo1420.68.lgr N68 E91 M0.705 R11
./instances/Rome/grafo8937.90.lgr N90 E120 M0.973 R14
./instances/Rome/grafo1542.49.lgr N49 E59 M0.185 O R0
./instances/Rome/grafo6423.57.lgr N57 E77 M0.608 R7
./instances/Rome/grafo6888.40.lgr N40 E44 M0.168 O R0
./instances/Rome/grafo1692.16.lgr N16 E17 M0.104 O R0
./instances/Rome/grafo10355.94.lgr N94 E119 M0.771 R8
./instances/Rome/grafo1591.52.lgr N52 E62 M0.252 R1
./instances/Rome/grafo1320.27.lgr N27 E37 M0.249 R1
./instances/Rome/grafo618.13.lgr N13 E18 M0.091 O R0
./instances/Rome/grafo8830.88.lgr N88 E123 M1.048 R16
./instances/Rome/grafo11233.93.lgr N93 E126 M1.006 R19
./instances/Rome/grafo6651.54.lgr N54 E67 M0.38 R1
./instances/Rome/grafo1997.27.lgr N27 E31 M0.103 O R0
./instances/Rome/grafo10043.32.lgr N32 E38 M0.158 O R0
./instances/Rome/grafo2153.19.lgr N19 E23 M0.195 O R0
./instances/Rome/grafo3171.40.lgr N40 E56 M0.384 R4
./instances/Rome/grafo3424.46.lgr N46 E56 M0.306 R1
./instances/Rome/grafo3662.46.lgr N46 E52 M0.182 O R0
./instances/Rome/grafo5979.56.lgr N56 E69 M0.362 R4
./instances/Rome/grafo1400.31.lgr N31 E44 M0.31 R4
./instances/Rome/grafo5304.33.lgr N33 E53 M0.401 R6
./instances/Rome/grafo1996.26.lgr N26 E32 M0.141 O R0
./instances/Rome/grafo3985.34.lgr N34 E39 M0.14 O R0
./instances/Rome/grafo1304.27.lgr N27 E29 M0.13 O R0
./instances/Rome/grafo6036.44.lgr N44 E61 M0.445 R5
./instances/Rome/grafo1182.50.lgr N50 E59 M0.161 O R0
./instances/Rome/grafo5676.39.lgr N39 E50 M0.25 R1
./instances/Rome/grafo9885.41.lgr N41 E54 M0.29 R2
./instances/Rome/grafo3790.51.lgr N51 E74 M0.723 R9
./instances/Rome/grafo6702.52.lgr N52 E73 M0.489 R5
./instances/Rome/grafo7835.61.lgr N61 E82 M0.847 R8
./instances/Rome/grafo3034.29.lgr N29 E40 M0.315 R1
./instances/Rome/grafo8024.85.lgr N85 E110 M1.151 R14
./instances/Rome/grafo1491.48.lgr N48 E62 M0.367 R2
./instances/Rome/grafo1919.21.lgr N21 E25 M0.112 O R0
./instances/Rome/grafo10404.97.lgr N97 E130 M1.789 R19
./instances/Rome/grafo4445.59.lgr N59 E81 M0.809 R11
./instances/Rome/grafo9226.75.lgr N75 E96 M0.771 R7
./instances/Rome/grafo2892.41.lgr N41 E47 M0.212 O R0
./instances/Rome/grafo4148.78.lgr N78 E105 M0.995 R14
./instances/Rome/grafo1384.27.lgr N27 E36 M0.207 O R0
./instances/Rome/grafo10816.93.lgr N93 E119 M1.179 R11
./instances/Rome/grafo9867.32.lgr N32 E33 M0.21 O R0
./instances/Rome/grafo3824.43.lgr N43 E59 M0.489 R5
./instances/Rome/grafo5417.44.lgr N44 E56 M0.362 R3
./instances/Rome/grafo10866.98.lgr N98 E135 M2.167 R20
./instances/Rome/grafo1707.18.lgr N18 E21 M0.141 O R0
./instances/Rome/grafo4619.63.lgr N63 E87 M0.784 R11
./instances/Rome/grafo524.14.lgr N14 E15 M0.068 O R0
./instances/Rome/grafo9630.95.lgr N95 E128 M1.425 R17
./instances/Rome/grafo9023.78.lgr N78 E109 M1.077 R18
./instances/Rome/grafo3738.42.lgr N42 E47 M0.17 O R0
./instances/Rome/grafo1275.26.lgr N26 E27 M0.109 O R0
./instances/Rome/grafo7293.68.lgr N68 E79 M0.293 R1
./instances/Rome/grafo2925.36.lgr N36 E40 M0.139 O R0
./instances/Rome/grafo4607.82.lgr N82 E108 M1.003 R12
./instances/Rome/grafo205.30.lgr N30 E33 M0.2 O R0
./instances/Rome/grafo11167.37.lgr N37 E48 M0.538 R5
./instances/Rome/grafo2625.14.lgr N14 E15 M0.105 O R0
./instances/Rome/grafo4157.67.lgr N67 E87 M1.053 R9
./instances/Rome/grafo4974.58.lgr N58 E79 M0.819 R10
./instances/Rome/grafo767.22.lgr N22 E22 M0.079 O R0
./instances/Rome/grafo7490.48.lgr N48 E68 M0.781 R9
./instances/Rome/grafo2125.16.lgr N16 E18 M0.111 O R0
./instances/Rome/grafo8076.62.lgr N62 E92 M1.12 R14
./instances/Rome/grafo788.16.lgr N16 E25 M0.225 R3
./instances/Rome/grafo8304.85.lgr N85 E123 M2.308 R22
./instances/Rome/grafo338.15.lgr N15 E16 M0.089 O R0
./instances/Rome/grafo1005.11.lgr N11 E11 M0.067 O R0
./instances/Rome/grafo8360.87.lgr N87 E105 M0.712 R7
./instances/Rome/grafo9770.79.lgr N79 E106 M1.106 R11
./instances/Rome/grafo8732.88.lgr N88 E110 M1.056 R12
./instances/Rome/grafo9230.83.lgr N83 E120 M1.542 R20
./instances/Rome/grafo4868.78.lgr N78 E114 M1.572 R25
./instances/Rome/grafo7278.42.lgr N42 E58 M0.556 R2
./instances/Rome/grafo3255.40.lgr N40 E46 M0.155 O R0
./instances/Rome/grafo691.12.lgr N12 E12 M0.067 O R0
./instances/Rome/grafo2952.38.lgr N38 E45 M0.176 O R0
./instances/Rome/grafo7221.99.lgr N99 E141 M2.081 R23
./instances/Rome/grafo6555.50.lgr N50 E63 M0.399 R4
./instances/Rome/grafo8616.76.lgr N76 E98 M0.841 R8
./instances/Rome/grafo5828.43.lgr N43 E52 M0.295 R2
./instances/Rome/grafo6031.58.lgr N58 E82 M0.809 R10
./instances/Rome/grafo10529.98.lgr N98 E131 M1.467 R16
./instances/Rome/grafo11330.35.lgr N35 E40 M0.245 R1
./instances/Rome/grafo5026.52.lgr N52 E70 M0.562 R8
./instances/Rome/grafo10269.99.lgr N99 E138 M1.783 R22
./instances/Rome/grafo4806.49.lgr N49 E63 M0.494 R3
./instances/Rome/grafo9331.85.lgr N85 E111 M0.865 R11
./instances/Rome/grafo6272.67.lgr N67 E73 M0.223 O R0
./instances/Rome/grafo9676.89.lgr N89 E124 M1.612 R20
./instances/Rome/grafo3317.36.lgr N36 E46 M0.248 R2
./instances/Rome/grafo321.15.lgr N15 E15 M0.062 O R0
./instances/Rome/grafo8155.61.lgr N61 E89 M0.88 R10
./instances/Rome/grafo1339.28.lgr N28 E41 M0.329 R5
./instances/Rome/grafo8734.89.lgr N89 E109 M0.801 R9
./instances/Rome/grafo240.11.lgr N11 E18 M0.124 O R0
./instances/Rome/grafo5548.42.lgr N42 E51 M0.24 R1
./instances/Rome/grafo4198.59.lgr N59 E75 M0.573 R7
./instances/Rome/grafo11506.91.lgr N91 E124 M1.602 R12
./instances/Rome/grafo3077.72.lgr N72 E92 M0.663 R7
./instances/Rome/grafo10061.99.lgr N99 E131 M1.759 R17
./instances/Rome/grafo5077.56.lgr N56 E79 M0.832 R8
./instances/Rome/grafo10198.94.lgr N94 E121 M1.117 R10
./instances/Rome/grafo6958.76.lgr N76 E107 M1.34 R13
./instances/Rome/grafo1023.11.lgr N11 E11 M0.11 O R0
./instances/Rome/grafo4955.59.lgr N59 E73 M0.569 R6
./instances/Rome/grafo11338.92.lgr N92 E122 M1.42 R17
./instances/Rome/grafo7920.77.lgr N77 E95 M0.669 R4
./instances/Rome/grafo11287.93.lgr N93 E131 M2.532 R22
./instances/Rome/grafo9981.38.lgr N38 E45 M0.141 O R0
./instances/Rome/grafo5688.34.lgr N34 E44 M0.217 R1
./instances/Rome/grafo7430.43.lgr N43 E70 M0.882 R15
./instances/Rome/grafo10628.96.lgr N96 E124 M1.382 R10
./instances/Rome/grafo2665.12.lgr N12 E12 M0.073 O R0
./instances/Rome/grafo11204.99.lgr N99 E143 M2.306 R21
./instances/Rome/grafo5909.47.lgr N47 E63 M0.588 R7
./instances/Rome/grafo5421.34.lgr N34 E41 M0.438 R2
./instances/Rome/grafo246.11.lgr N11 E10 M0.112 O R0
./instances/Rome/grafo8678.73.lgr N73 E108 M1.403 R16
./instances/Rome/grafo11503.39.lgr N39 E47 M0.177 O R0
./instances/Rome/grafo2095.29.lgr N29 E35 M0.247 R1
./instances/Rome/grafo7413.44.lgr N44 E67 M0.733 R8
./instances/Rome/grafo11027.92.lgr N92 E122 M1.943 R13
./instances/Rome/grafo2259.14.lgr N14 E14 M0.085 O R0
./instances/Rome/grafo5736.37.lgr N37 E48 M0.25 R1
./instances/Rome/grafo5916.44.lgr N44 E55 M0.257 R1
./instances/Rome/grafo10538.100.lgr N100 E141 M2.232 R24
./instances/Rome/grafo9189.77.lgr N77 E102 M0.822 R10
./instances/Rome/grafo6916.42.lgr N42 E52 M0.181 O R0
./instances/Rome/grafo4443.60.lgr N60 E83 M0.65 R6
./instances/Rome/grafo6090.78.lgr N78 E94 M0.559 R4
./instances/Rome/grafo8753.91.lgr N91 E125 M1.579 R17
./instances/Rome/grafo11235.35.lgr N35 E44 M0.141 O R0
./instances/Rome/grafo2857.27.lgr N27 E31 M0.154 O R0
./instances/Rome/grafo432.19.lgr N19 E20 M0.115 O R0
./instances/Rome/grafo10554.93.lgr N93 E110 M0.667 R2
./instances/Rome/grafo5716.40.lgr N40 E54 M0.452 R4
./instances/Rome/grafo3833.55.lgr N55 E68 M0.337 R3
./instances/Rome/grafo5311.54.lgr N54 E74 M0.494 R5
./instances/Rome/grafo10436.95.lgr N95 E145 M2.879 R30
./instances/Rome/grafo6657.59.lgr N59 E79 M0.736 R10
./instances/Rome/grafo9369.69.lgr N69 E89 M0.761 R9
./instances/Rome/grafo3355.55.lgr N55 E67 M0.331 R2
./instances/Rome/grafo8743.87.lgr N87 E116 M1.575 R16
./instances/Rome/grafo6677.37.lgr N37 E43 M0.324 O R0
./instances/Rome/grafo8859.89.lgr N89 E102 M0.645 R6
./instances/Rome/grafo7077.53.lgr N53 E73 M0.62 R9
./instances/Rome/grafo2782.17.lgr N17 E19 M0.088 O R0
./instances/Rome/grafo6578.38.lgr N38 E53 M0.321 R4
./instances/Rome/grafo9324.66.lgr N66 E106 M1.698 R23
./instances/Rome/grafo4653.62.lgr N62 E95 M1.582 R13
./instances/Rome/grafo10233.34.lgr N34 E39 M0.195 O R0
./instances/Rome/grafo7176.49.lgr N49 E59 M0.561 R4
./instances/Rome/grafo2166.20.lgr N20 E28 M0.293 R1
./instances/Rome/grafo7622.45.lgr N45 E62 M0.422 R5
./instances/Rome/grafo11660.34.lgr N34 E36 M0.161 O R0
./instances/Rome/grafo2674.18.lgr N18 E23 M0.215 R1
./instances/Rome/grafo2747.16.lgr N16 E19 M0.16 O R0
./instances/Rome/grafo10152.96.lgr N96 E125 M1.201 R12
./instances/Rome/grafo2815.35.lgr N35 E43 M0.269 R1
./instances/Rome/grafo3621.40.lgr N40 E50 M0.275 R2
./instances/Rome/grafo8706.86.lgr N86 E113 M0.944 R12
./instances/Rome/grafo5315.37.lgr N37 E55 M0.532 R8
./instances/Rome/grafo8070.68.lgr N68 E98 M1.219 R16
./instances/Rome/grafo6573.77.lgr N77 E92 M0.537 R5
./instances/Rome/grafo4435.54.lgr N54 E69 M0.401 R2
./instances/Rome/grafo8387.70.lgr N70 E91 M0.642 R7
./instances/Rome/grafo10795.32.lgr N32 E35 M0.183 O R0
./instances/Rome/grafo1671.17.lgr N17 E17 M0.08 O R0
./instances/Rome/grafo4079.53.lgr N53 E62 M0.316 R2
./instances/Rome/grafo7444.43.lgr N43 E55 M0.382 R4
./instances/Rome/grafo11587.37.lgr N37 E49 M0.249 R1
./instances/Rome/grafo7583.42.lgr N42 E56 M0.319 R2
./instances/Rome/grafo4394.55.lgr N55 E76 M0.682 R6
./instances/Rome/grafo8813.88.lgr N88 E125 M1.558 R18
./instances/Rome/grafo1655.26.lgr N26 E32 M0.157 O R0
./instances/Rome/grafo5393.73.lgr N73 E94 M0.913 R9
./instances/Rome/grafo630.21.lgr N21 E28 M0.128 O R0
./instances/Rome/grafo3126.39.lgr N39 E60 M0.62 R5
./instances/Rome/grafo11522.31.lgr N31 E36 M0.146 O R0
./instances/Rome/grafo4902.83.lgr N83 E106 M0.748 R8
./instances/Rome/grafo872.24.lgr N24 E28 M0.116 O R0
./instances/Rome/grafo3312.39.lgr N39 E49 M0.252 R1
./instances/Rome/grafo917.17.lgr N17 E20 M0.114 O R0
./instances/Rome/grafo11491.96.lgr N96 E125 M1.36 R16
./instances/Rome/grafo1619.60.lgr N60 E75 M0.398 R4
./instances/Rome/grafo8438.67.lgr N67 E99 M1.136 R15
./instances/Rome/grafo3837.37.lgr N37 E52 M0.263 R2
./instances/Rome/grafo3885.40.lgr N40 E51 M0.325 R2
./instances/Rome/grafo9949.91.lgr N91 E119 M1.247 R11
./instances/Rome/grafo6769.61.lgr N61 E83 M0.771 R5
./instances/Rome/grafo5511.43.lgr N43 E63 M0.752 R5
./instances/Rome/grafo6474.46.lgr N46 E59 M0.275 R1
./instances/Rome/grafo9432.89.lgr N89 E122 M1.508 R16
./instances/Rome/grafo5977.35.lgr N35 E45 M0.293 R2
./instances/Rome/grafo486.13.lgr N13 E16 M0.087 O R0
./instances/Rome/grafo1073.51.lgr N51 E64 M0.618 R5
./instances/Rome/grafo11164.40.lgr N40 E49 M0.462 R1
./instances/Rome/grafo11497.36.lgr N36 E54 M0.564 R9
./instances/Rome/grafo10405.97.lgr N97 E145 M2.716 R31
./instances/Rome/grafo155.10.lgr N10 E10 M0.058 O R0
./instances/Rome/grafo8557.90.lgr N90 E112 M0.722 R8
./instances/Rome/grafo5721.49.lgr N49 E64 M0.297 R1
./instances/Rome/grafo845.16.lgr N16 E17 M0.131 O R0
./instances/Rome/grafo6146.79.lgr N79 E106 M1.336 R16
./instances/Rome/grafo1946.31.lgr N31 E38 M0.378 R1
./instances/Rome/grafo4409.56.lgr N56 E67 M0.368 R1
./instances/Rome/grafo2020.35.lgr N35 E43 M0.176 O R0
./instances/Rome/grafo4591.59.lgr N59 E83 M0.889 R6
./instances/Rome/grafo5523.34.lgr N34 E40 M0.159 O R0
./instances/Rome/grafo3224.98.lgr N98 E141 M2.158 R22
./instances/Rome/grafo3419.44.lgr N44 E51 M0.251 R1
./instances/Rome/grafo2880.16.lgr N16 E18 M0.088 O R0
./instances/Rome/grafo1503.22.lgr N22 E26 M0.098 O R0
./instances/Rome/grafo3074.26.lgr N26 E37 M0.242 R2
./instances/Rome/grafo6450.37.lgr N37 E46 M0.26 R2
./instances/Rome/grafo3282.36.lgr N36 E40 M0.146 O R0
./instances/Rome/grafo7522.46.lgr N46 E68 M0.725 R12
./instances/Rome/grafo8276.60.lgr N60 E74 M0.485 R5
./instances/Rome/grafo2922.20.lgr N20 E24 M0.115 O R0
./instances/Rome/grafo9799.70.lgr N70 E105 M1.567 R18
./instances/Rome/grafo11384.30.lgr N30 E34 M0.132 O R0
./instances/Rome/grafo8388.72.lgr N72 E102 M1.315 R12
./instances/Rome/grafo7763.57.lgr N57 E83 M0.887 R9
./instances/Rome/grafo9522.79.lgr N79 E105 M1.026 R16
./instances/Rome/grafo7665.42.lgr N42 E67 M0.731 R12
./instances/Rome/grafo5679.60.lgr N60 E76 M0.525 R4
./instances/Rome/grafo5884.55.lgr N55 E79 M0.694 R8
./instances/Rome/grafo3037.23.lgr N23 E32 M0.143 O R0
./instances/Rome/grafo4884.63.lgr N63 E86 M0.766 R7
./instances/Rome/grafo11042.94.lgr N94 E129 M2.186 R20
./instances/Rome/grafo3420.41.lgr N41 E51 M0.301 R3
./instances/Rome/grafo7555.45.lgr N45 E58 M0.399 R3
./instances/Rome/grafo10993.95.lgr N95 E130 M2.116 R20
./instances/Rome/grafo6024.36.lgr N36 E44 M0.151 O R0
./instances/Rome/grafo3411.52.lgr N52 E68 M0.388 R3
./instances/Rome/grafo1938.12.lgr N12 E15 M0.118 O R0
./instances/Rome/grafo2155.33.lgr N33 E40 M0.318 R1
./instances/Rome/grafo8827.64.lgr N64 E90 M1.155 R14
./instances/Rome/grafo3904.57.lgr N57 E67 M0.373 R3
./instances/Rome/grafo5556.34.lgr N34 E39 M0.236 R1
./instances/Rome/grafo7720.44.lgr N44 E61 M0.481 R5
./instances/Rome/grafo6730.38.lgr N38 E54 M0.357 R2
./instances/Rome/grafo972.18.lgr N18 E19 M0.112 O R0
./instances/Rome/grafo2304.38.lgr N38 E51 M0.331 R6
./instances/Rome/grafo9365.63.lgr N63 E83 M0.624 R6
./instances/Rome/grafo8572.62.lgr N62 E87 M0.743 R11
./instances/Rome/grafo223.12.lgr N12 E11 M0.097 O R0
./instances/Rome/grafo5395.33.lgr N33 E46 M0.352 R4
./instances/Rome/grafo7856.80.lgr N80 E117 M1.398 R15
./instances/Rome/grafo2944.12.lgr N12 E14 M0.043 O R0
./instances/Rome/grafo8761.89.lgr N89 E117 M1.349 R15
./instances/Rome/grafo1654.10.lgr N10 E14 M0.085 O R0
./instances/Rome/grafo6516.35.lgr N35 E46 M0.38 R3
./instances/Rome/grafo6334.84.lgr N84 E103 M0.592 R4
./instances/Rome/grafo11618.41.lgr N41 E48 M0.239 O R0
./instances/Rome/grafo7806.63.lgr N63 E83 M0.674 R9
./instances/Rome/grafo10341.41.lgr N41 E50 M0.192 O R0
./instances/Rome/grafo9472.68.lgr N68 E92 M1.065 R11
./instances/Rome/grafo7849.77.lgr N77 E113 M1.559 R16
./instances/Rome/grafo1485.23.lgr N23 E22 M0.085 O R0
./instances/Rome/grafo9283.66.lgr N66 E90 M0.734 R7
./instances/Rome/grafo11360.32.lgr N32 E37 M0.214 O R0
./instances/Rome/grafo9950.100.lgr N100 E128 M1.461 R11
./instances/Rome/grafo3889.41.lgr N41 E55 M0.297 R4
./instances/Rome/grafo655.23.lgr N23 E23 M0.085 O R0
./instances/Rome/grafo8688.89.lgr N89 E123 M1.645 R17
./instances/Rome/grafo9515.67.lgr N67 E89 M1.063 R10
./instances/Rome/grafo2378.21.lgr N21 E25 M0.198 R1
./instances/Rome/grafo10999.92.lgr N92 E129 M1.618 R20
./instances/Rome/grafo10432.99.lgr N99 E146 M2.616 R27
./instances/Rome/grafo10302.96.lgr N96 E130 M1.817 R20
./instances/Rome/grafo2745.17.lgr N17 E19 M0.119 O R0
./instances/Rome/grafo3194.59.lgr N59 E67 M0.329 R1
./instances/Rome/grafo1528.50.lgr N50 E56 M0.169 O R0
./instances/Rome/grafo5622.37.lgr N37 E43 M0.374 R1
./instances/Rome/grafo869.10.lgr N10 E10 M0.077 O R0
./instances/Rome/grafo1425.60.lgr N60 E77 M0.619 R3
./instances/Rome/grafo1071.10.lgr N10 E10 M0.067 O R0
./instances/Rome/grafo7473.35.lgr N35 E41 M0.135 O R0
./instances/Rome/grafo7633.43.lgr N43 E58 M0.355 R1
./instances/Rome/grafo8200.76.lgr N76 E102 M0.995 R13
./instances/Rome/grafo7484.43.lgr N43 E49 M0.229 R1
./instances/Rome/grafo4092.38.lgr N38 E49 M0.322 R3
./instances/Rome/grafo11601.33.lgr N33 E34 M0.138 O R0
./instances/Rome/grafo6894.51.lgr N51 E68 M0.499 R2
./instances/Rome/grafo10424.93.lgr N93 E120 M1.154 R11
./instances/Rome/grafo7791.62.lgr N62 E83 M0.6 R6
./instances/Rome/grafo2197.13.lgr N13 E14 M0.063 O R0
./instances/Rome/grafo7079.41.lgr N41 E58 M0.503 R3
./instances/Rome/grafo8904.92.lgr N92 E124 M1.625 R18
./instances/Rome/grafo10130.97.lgr N97 E138 M1.889 R23
./instances/Rome/grafo1103.24.lgr N24 E28 M0.081 O R0
./instances/Rome/grafo9798.76.lgr N76 E91 M0.796 R8
./instances/Rome/grafo1826.19.lgr N19 E27 M0.101 O R0
./instances/Rome/grafo4217.54.lgr N54 E75 M0.68 R10
./instances/Rome/grafo7581.39.lgr N39 E51 M0.296 R1
./instances/Rome/grafo7233.37.lgr N37 E49 M0.276 R1
./instances/Rome/grafo4892.61.lgr N61 E79 M0.576 R7
./instances/Rome/grafo7332.49.lgr N49 E88 M1.822 R19
./instances/Rome/grafo9002.63.lgr N63 E87 M1.149 R7
./instances/Rome/grafo3602.44.lgr N44 E53 M0.236 O R0
./instances/Rome/grafo6662.46.lgr N46 E64 M0.712 R6
./instances/Rome/grafo3806.47.lgr N47 E52 M0.255 O R0
./instances/Rome/grafo1580.28.lgr N28 E34 M0.166 O R0
./instances/Rome/grafo621.19.lgr N19 E27 M0.152 O R0
./instances/Rome/grafo379.15.lgr N15 E17 M0.093 O R0
./instances/Rome/grafo6014.44.lgr N44 E59 M0.296 R4
./instances/Rome/grafo8599.83.lgr N83 E113 M1.176 R12
./instances/Rome/grafo3425.41.lgr N41 E52 M0.262 O R0
./instances/Rome/grafo6240.43.lgr N43 E53 M0.272 R2
./instances/Rome/grafo742.13.lgr N13 E15 M0.086 O R0
./instances/Rome/grafo6288.41.lgr N41 E62 M0.617 R8
./instances/Rome/grafo8480.91.lgr N91 E116 M1.027 R11
./instances/Rome/grafo6951.41.lgr N41 E54 M0.464 R1
./instances/Rome/grafo10270.93.lgr N93 E134 M2.02 R26
./instances/Rome/grafo6111.33.lgr N33 E40 M0.411 R3
./instances/Rome/grafo1807.12.lgr N12 E17 M0.145 R1
./instances/Rome/grafo5138.45.lgr N45 E62 M0.63 R6
./instances/Rome/grafo1334.30.lgr N30 E39 M0.141 O R0
./instances/Rome/grafo7339.46.lgr N46 E52 M0.244 R1
./instances/Rome/grafo1460.50.lgr N50 E62 M0.147 O R0
./instances/Rome/grafo367.14.lgr N14 E14 M0.068 O R0
./instances/Rome/grafo10211.92.lgr N92 E119 M1.163 R9
./instances/Rome/grafo7753.40.lgr N40 E59 M0.529 R7
./instances/Rome/grafo10737.99.lgr N99 E142 M2.457 R27
./instances/Rome/grafo1025.15.lgr N15 E16 M0.085 O R0
./instances/Rome/grafo2873.21.lgr N21 E25 M0.134 O R0
./instances/Rome/grafo1758.37.lgr N37 E45 M0.142 O R0
./instances/Rome/grafo9341.73.lgr N73 E100 M0.869 R10
./instances/Rome/grafo5690.74.lgr N74 E89 M0.522 R4
./instances/Rome/grafo7672.37.lgr N37 E46 M0.196 O R0
./instances/Rome/grafo4637.63.lgr N63 E85 M0.786 R11
./instances/Rome/grafo3796.44.lgr N44 E62 M0.449 R5
./instances/Rome/grafo5747.40.lgr N40 E50 M0.351 R4
./instances/Rome/grafo3160.48.lgr N48 E63 M0.51 R6
./instances/Rome/grafo2607.12.lgr N12 E15 M0.122 O R0
./instances/Rome/grafo4970.57.lgr N57 E80 M0.829 R7
./instances/Rome/grafo6325.42.lgr N42 E51 M0.237 R1
./instances/Rome/grafo2377.15.lgr N15 E15 M0.076 O R0
./instances/Rome/grafo4180.57.lgr N57 E82 M0.854 R10
./instances/Rome/grafo4923.63.lgr N63 E72 M0.415 R3
./instances/Rome/grafo10237.100.lgr N100 E141 M2.351 R26
./instances/Rome/grafo9762.78.lgr N78 E106 M1.115 R14
./instances/Rome/grafo1691.16.lgr N16 E19 M0.122 O R0
./instances/Rome/grafo1050.18.lgr N18 E28 M0.202 R2
./instances/Rome/grafo4108.41.lgr N41 E52 M0.274 R3
./instances/Rome/grafo10210.92.lgr N92 E118 M1.199 R12
./instances/Rome/grafo2120.13.lgr N13 E20 M0.218 R3
./instances/Rome/grafo5477.42.lgr N42 E50 M0.311 R2
./instances/Rome/grafo1084.11.lgr N11 E10 M0.071 O R0
./instances/Rome/grafo1266.23.lgr N23 E25 M0.158 O R0
./instances/Rome/grafo1055.19.lgr N19 E29 M0.137 O R0
./instances/Rome/grafo3977.37.lgr N37 E45 M0.282 R2
./instances/Rome/grafo757.16.lgr N16 E19 M0.07 O R0
./instances/Rome/grafo385.17.lgr N17 E24 M0.175 R1
./instances/Rome/grafo7503.44.lgr N44 E58 M0.44 R6
./instances/Rome/grafo9489.83.lgr N83 E110 M1.061 R16
./instances/Rome/grafo4644.84.lgr N84 E121 M2.574 R20
./instances/Rome/grafo7337.45.lgr N45 E62 M0.547 R7
./instances/Rome/grafo5015.80.lgr N80 E96 M0.578 R3
./instances/Rome/grafo6775.50.lgr N50 E63 M0.343 R2
./instances/Rome/grafo9000.64.lgr N64 E84 M0.905 R10
./instances/Rome/grafo10235.39.lgr N39 E53 M0.628 R2
./instances/Rome/grafo7163.44.lgr N44 E56 M0.554 R4
./instances/Rome/grafo9631.76.lgr N76 E107 M0.994 R11
./instances/Rome/grafo2389.39.lgr N39 E48 M0.233 R1
./instances/Rome/grafo7860.82.lgr N82 E113 M1.242 R13
./instances/Rome/grafo3164.38.lgr N38 E48 M0.174 O R0
./instances/Rome/grafo9381.79.lgr N79 E104 M1.363 R13
./instances/Rome/grafo8940.88.lgr N88 E109 M0.755 R5
./instances/Rome/grafo9714.66.lgr N66 E90 M0.989 R15
./instances/Rome/grafo5821.33.lgr N33 E43 M0.446 R1
./instances/Rome/grafo5852.35.lgr N35 E50 M0.321 R3
./instances/Rome/grafo3248.43.lgr N43 E61 M0.432 R4
./instances/Rome/grafo306.18.lgr N18 E25 M0.176 R1
./instances/Rome/grafo2260.14.lgr N14 E15 M0.134 O R0
./instances/Rome/grafo7680.40.lgr N40 E55 M0.366 R2
./instances/Rome/grafo9709.86.lgr N86 E121 M1.821 R22
./instances/Rome/grafo296.28.lgr N28 E36 M0.134 O R0
./instances/Rome/grafo9222.82.lgr N82 E113 M1.134 R13
./instances/Rome/grafo8477.89.lgr N89 E123 M1.781 R17
./instances/Rome/grafo1387.56.lgr N56 E70 M0.235 O R0
./instances/Rome/grafo10234.39.lgr N39 E51 M0.424 R6
./instances/Rome/grafo8667.96.lgr N96 E130 M2.081 R17
./instances/Rome/grafo9756.68.lgr N68 E86 M0.563 R6
./instances/Rome/grafo8458.75.lgr N75 E96 M0.849 R7
./instances/Rome/grafo3258.42.lgr N42 E58 M0.464 R5
./instances/Rome/grafo5498.34.lgr N34 E41 M0.137 O R0
./instances/Rome/grafo11123.32.lgr N32 E38 M0.151 O R0
./instances/Rome/grafo11678.34.lgr N34 E40 M0.137 O R0
./instances/Rome/grafo3046.25.lgr N25 E29 M0.13 O R0
./instances/Rome/grafo3814.39.lgr N39 E46 M0.221 R1
./instances/Rome/grafo7975.81.lgr N81 E98 M0.638 R5
./instances/Rome/grafo9191.69.lgr N69 E90 M0.683 R7
./instances/Rome/grafo5298.43.lgr N43 E56 M0.497 R6
./instances/Rome/grafo10475.98.lgr N98 E125 M1.074 R9
./instances/Rome/grafo10500.91.lgr N91 E120 M1.219 R14
./instances/Rome/grafo4199.64.lgr N64 E86 M0.603 R6
./instances/Rome/grafo1134.11.lgr N11 E12 M0.113 O R0
./instances/Rome/grafo6996.38.lgr N38 E51 M0.319 R4
./instances/Rome/grafo6771.46.lgr N46 E55 M0.205 O R0
./instances/Rome/grafo5944.44.lgr N44 E57 M0.189 O R0
./instances/Rome/grafo6826.36.lgr N36 E43 M0.256 R1
./instances/Rome/grafo5436.42.lgr N42 E59 M0.387 R4
./instances/Rome/grafo7987.79.lgr N79 E106 M1.06 R12
./instances/Rome/grafo1616.30.lgr N30 E37 M0.159 O R0
./instances/Rome/grafo11265.33.lgr N33 E37 M0.128 O R0
./instances/Rome/grafo8188.62.lgr N62 E89 M1.436 R15
./instances/Rome/grafo3279.45.lgr N45 E62 M0.697 R8
./instances/Rome/grafo9654.74.lgr N74 E94 M1.002 R6
./instances/Rome/grafo11386.34.lgr N34 E46 M0.283 R2
./instances/Rome/grafo8064.77.lgr N77 E107 M1.294 R11
./instances/Rome/grafo122.12.lgr N12 E11 M0.074 O R0
./instances/Rome/grafo8810.88.lgr N88 E119 M1.418 R14
./instances/Rome/grafo7933.62.lgr N62 E79 M0.56 R6
./instances/Rome/grafo700.14.lgr N14 E13 M0.064 O R0
./instances/Rome/grafo11281.34.lgr N34 E42 M0.136 O R0
./instances/Rome/grafo10802.37.lgr N37 E48 M0.317 R2
./instances/Rome/grafo4054.40.lgr N40 E53 M0.368 R3
./instances/Rome/grafo2408.18.lgr N18 E25 M0.333 R1
./instances/Rome/grafo7261.42.lgr N42 E62 M0.618 R7
./instances/Rome/grafo8381.75.lgr N75 E93 M0.663 R5
./instances/Rome/grafo3752.38.lgr N38 E46 M0.233 R1
./instances/Rome/grafo3202.35.lgr N35 E47 M0.32 R3
./instances/Rome/grafo10471.94.lgr N94 E125 M1.669 R15
./instances/Rome/grafo6948.38.lgr N38 E44 M0.151 O R0
./instances/Rome/grafo7870.61.lgr N61 E79 M0.61 R7
./instances/Rome/grafo1193.26.lgr N26 E28 M0.098 O R0
./instances/Rome/grafo4706.58.lgr N58 E83 M1.032 R11
./instances/Rome/grafo4606.64.lgr N64 E82 M0.684 R8
./instances/Rome/grafo6841.43.lgr N43 E56 M0.43 R5
./instances/Rome/grafo5669.43.lgr N43 E55 M0.372 R2
./instances/Rome/grafo4388.81.lgr N81 E118 M1.584 R17
./instances/Rome/grafo7342.44.lgr N44 E55 M0.672 R4
./instances/Rome/grafo2409.15.lgr N15 E18 M0.152 O R0
./instances/Rome/grafo4397.74.lgr N74 E104 M1.088 R12
./instances/Rome/grafo5650.78.lgr N78 E106 M1.081 R12
./instances/Rome/grafo3461.37.lgr N37 E59 M0.634 R11
./instances/Rome/grafo10502.91.lgr N91 E136 M2.662 R27
./instances/Rome/grafo8770.86.lgr N86 E107 M0.53 R3
./instances/Rome/grafo11417.37.lgr N37 E49 M0.348 R2
./instances/Rome/grafo5330.48.lgr N48 E67 M0.624 R6
./instances/Rome/grafo9026.87.lgr N87 E107 M1.084 R8
./instances/Rome/grafo539.22.lgr N22 E34 M0.316 R2
./instances/Rome/grafo1976.32.lgr N32 E43 M0.398 R2
./instances/Rome/grafo1863.21.lgr N21 E26 M0.127 O R0
./instances/Rome/grafo7689.37.lgr N37 E44 M0.172 O R0
./instances/Rome/grafo6420.39.lgr N39 E57 M0.49 R5
./instances/Rome/grafo7344.39.lgr N39 E51 M0.318 R3
./instances/Rome/grafo10627.96.lgr N96 E133 M1.975 R21
./instances/Rome/grafo6814.47.lgr N47 E64 M0.534 R6
./instances/Rome/grafo2402.36.lgr N36 E38 M0.116 O R0
./instances/Rome/grafo1004.11.lgr N11 E12 M0.059 O R0
./instances/Rome/grafo5847.35.lgr N35 E41 M0.155 O R0
./instances/Rome/grafo2746.38.lgr N38 E44 M0.175 O R0
./instances/Rome/grafo844.12.lgr N12 E18 M0.111 O R0
./instances/Rome/grafo4470.73.lgr N73 E95 M0.83 R11
./instances/Rome/grafo10298.97.lgr N97 E143 M1.665 R25
./instances/Rome/grafo9037.70.lgr N70 E95 M1.031 R14
./instances/Rome/grafo890.13.lgr N13 E16 M0.09 O R0
./instances/Rome/grafo3261.39.lgr N39 E44 M0.14 O R0
./instances/Rome/grafo3935.64.lgr N64 E85 M0.55 R10
./instances/Rome/grafo2375.19.lgr N19 E35 M0.359 R6
./instances/Rome/grafo11511.35.lgr N35 E36 M0.095 O R0
./instances/Rome/grafo3610.57.lgr N57 E80 M0.848 R10
./instances/Rome/grafo6457.58.lgr N58 E84 M1.012 R11
./instances/Rome/grafo263.11.lgr N11 E11 M0.072 O R0
./instances/Rome/grafo9870.35.lgr N35 E43 M0.162 O R0
./instances/Rome/grafo2864.39.lgr N39 E57 M0.58 R7
./instances/Rome/grafo10209.99.lgr N99 E145 M2.347 R28
./instances/Rome/grafo1441.71.lgr N71 E92 M0.517 R8
./instances/Rome/grafo333.19.lgr N19 E22 M0.168 O R0
./instances/Rome/grafo5489.78.lgr N78 E95 M0.663 R6
./instances/Rome/grafo3476.42.lgr N42 E60 M0.504 R6
./instances/Rome/grafo6409.40.lgr N40 E53 M0.326 R2
./instances/Rome/grafo9513.74.lgr N74 E100 M1.217 R10
./instances/Rome/grafo9089.73.lgr N73 E102 M1.234 R9
./instances/Rome/grafo6196.42.lgr N42 E69 M0.667 R8
./instances/Rome/grafo8907.97.lgr N97 E125 M1.326 R10
./instances/Rome/grafo7109.87.lgr N87 E112 M1.196 R16
./instances/Rome/grafo5073.78.lgr N78 E100 M0.68 R6
./instances/Rome/grafo3645.35.lgr N35 E52 M0.504 R5
./instances/Rome/grafo7253.39.lgr N39 E51 M0.305 R4
./instances/Rome/grafo203.13.lgr N13 E14 M0.074 O R0
./instances/Rome/grafo11305.99.lgr N99 E129 M1.386 R15
./instances/Rome/grafo1810.30.lgr N30 E40 M0.157 O R0
./instances/Rome/grafo3737.54.lgr N54 E77 M0.729 R7
./instances/Rome/grafo3661.46.lgr N46 E56 M0.252 R1
./instances/Rome/grafo6333.42.lgr N42 E54 M0.242 R1
./instances/Rome/grafo8302.81.lgr N81 E101 M1.019 R9
./instances/Rome/grafo11201.99.lgr N99 E136 M1.758 R25
./instances/Rome/grafo7730.51.lgr N51 E67 M0.445 R6
./instances/Rome/grafo4550.65.lgr N65 E91 M0.749 R9
./instances/Rome/grafo10246.96.lgr N96 E133 M1.847 R19
./instances/Rome/grafo10690.96.lgr N96 E116 M0.966 R8
./instances/Rome/grafo8762.86.lgr N86 E116 M1.53 R17
./instances/Rome/grafo6480.38.lgr N38 E50 M0.319 R3
./instances/Rome/grafo4746.67.lgr N67 E92 M0.994 R7
./instances/Rome/grafo10066.40.lgr N40 E53 M0.348 R3
./instances/Rome/grafo1112.16.lgr N16 E23 M0.101 O R0
./instances/Rome/grafo412.23.lgr N23 E27 M0.128 O R0
./instances/Rome/grafo1925.35.lgr N35 E36 M0.131 O R0
./instances/Rome/grafo9361.65.lgr N65 E81 M0.809 R7
./instances/Rome/grafo3710.43.lgr N43 E52 M0.357 R3
./instances/Rome/grafo8239.65.lgr N65 E94 M0.814 R10
./instances/Rome/grafo10590.96.lgr N96 E118 M0.844 R7
./instances/Rome/grafo8534.84.lgr N84 E119 M1.482 R20
./instances/Rome/grafo4631.63.lgr N63 E96 M1.324 R16
./instances/Rome/grafo727.13.lgr N13 E19 M0.087 O R0
./instances/Rome/grafo11079.39.lgr N39 E48 M0.143 O R0
./instances/Rome/grafo5540.75.lgr N75 E95 M0.792 R9
./instances/Rome/grafo235.13.lgr N13 E12 M0.066 O R0
./instances/Rome/grafo1401.45.lgr N45 E53 M0.314 O R0
./instances/Rome/grafo348.20.lgr N20 E21 M0.149 O R0
./instances/Rome/grafo10587.94.lgr N94 E119 M1.32 R11
./instances/Rome/grafo1102.29.lgr N29 E29 M0.12 O R0
./instances/Rome/grafo6740.50.lgr N50 E66 M0.454 R5
./instances/Rome/grafo6904.49.lgr N49 E63 M0.458 R5
./instances/Rome/grafo11147.100.lgr N100 E126 M1.406 R10
./instances/Rome/grafo2867.12.lgr N12 E16 M0.103 O R0
./instances/Rome/grafo1703.18.lgr N18 E20 M0.112 O R0
./instances/Rome/grafo9385.63.lgr N63 E83 M0.739 R9
./instances/Rome/grafo10544.93.lgr N93 E120 M1.131 R11
./instances/Rome/grafo168.31.lgr N31 E40 M0.308 O R0
./instances/Rome/grafo3188.56.lgr N56 E76 M0.687 R6
./instances/Rome/grafo4608.83.lgr N83 E114 M1.626 R15
./instances/Rome/grafo7565.57.lgr N57 E71 M0.52 R4
./instances/Rome/grafo7230.61.lgr N61 E95 M1.721 R21
./instances/Rome/grafo9809.67.lgr N67 E88 M0.584 R5
./instances/Rome/grafo8479.74.lgr N74 E87 M0.606 R5
./instances/Rome/grafo7117.42.lgr N42 E55 M0.41 R4
./instances/Rome/grafo8346.83.lgr N83 E106 M0.922 R8
./instances/Rome/grafo3117.38.lgr N38 E51 M0.279 R1
./instances/Rome/grafo2679.17.lgr N17 E19 M0.111 O R0
./instances/Rome/grafo6266.44.lgr N44 E60 M0.404 R4
./instances/Rome/grafo7539.37.lgr N37 E49 M0.321 R3
./instances/Rome/grafo7099.45.lgr N45 E56 M0.305 R2
./instances/Rome/grafo7550.51.lgr N51 E66 M0.451 R4
./instances/Rome/grafo3864.35.lgr N35 E42 M0.282 R3
./instances/Rome/grafo9919.32.lgr N32 E32 M0.08 O R0
./instances/Rome/grafo4090.43.lgr N43 E62 M0.592 R6
./instances/Rome/grafo4718.64.lgr N64 E97 M1.533 R13
./instances/Rome/grafo7594.88.lgr N88 E120 M2.419 R14
./instances/Rome/grafo5029.80.lgr N80 E108 M1.365 R12
./instances/Rome/grafo11659.37.lgr N37 E42 M0.151 O R0
./instances/Rome/grafo2410.22.lgr N22 E24 M0.119 O R0
./instances/Rome/grafo841.14.lgr N14 E13 M0.166 O R0
./instances/Rome/grafo11667.30.lgr N30 E34 M0.104 O R0
./instances/Rome/grafo5263.75.lgr N75 E99 M0.716 R10
./instances/Rome/grafo9823.90.lgr N90 E126 M1.242 R20
./instances/Rome/grafo3867.59.lgr N59 E80 M0.468 R8
./instances/Rome/grafo8679.73.lgr N73 E93 M0.696 R7
./instances/Rome/grafo5447.46.lgr N46 E62 M0.353 R2
./instances/Rome/grafo573.13.lgr N13 E19 M0.159 O R0
./instances/Rome/grafo7127.54.lgr N54 E78 M0.825 R10
./instances/Rome/grafo3514.35.lgr N35 E43 M0.243 R1
./instances/Rome/grafo4243.78.lgr N78 E102 M1.15 R12
./instances/Rome/grafo7554.38.lgr N38 E48 M0.156 O R0
./instances/Rome/grafo2942.31.lgr N31 E32 M0.127 O R0
./instances/Rome/grafo10945.98.lgr N98 E142 M2.947 R25
./instances/Rome/grafo10336.37.lgr N37 E46 M0.282 R2
./instances/Rome/grafo1812.19.lgr N19 E21 M0.155 O R0
./instances/Rome/grafo966.13.lgr N13 E13 M0.087 O R0
./instances/Rome/grafo8795.86.lgr N86 E112 M1.518 R14
./instances/Rome/grafo4348.83.lgr N83 E124 M2.221 R23
./instances/Rome/grafo6448.80.lgr N80 E93 M0.513 R3
./instances/Rome/grafo2029.31.lgr N31 E40 M0.141 O R0
./instances/Rome/grafo10731.32.lgr N32 E35 M0.125 O R0
./instances/Rome/grafo2649.22.lgr N22 E28 M0.209 O R0
./instances/Rome/grafo1305.51.lgr N51 E62 M0.355 R3
./instances/Rome/grafo6502.77.lgr N77 E95 M0.659 R5
./instances/Rome/grafo10121.95.lgr N95 E122 M1.638 R15
./instances/Rome/grafo8208.89.lgr N89 E115 M1.094 R14
./instances/Rome/grafo3367.40.lgr N40 E50 M0.259 R1
./instances/Rome/grafo11588.36.lgr N36 E46 M0.267 R1
./instances/Rome/grafo3439.42.lgr N42 E57 M0.289 R2
./instances/Rome/grafo9019.82.lgr N82 E101 M0.783 R8
./instances/Rome/grafo2997.23.lgr N23 E29 M0.14 O R0
./instances/Rome/grafo8005.84.lgr N84 E115 M1.001 R16
./instances/Rome/grafo2788.49.lgr N49 E57 M0.194 O R0
./instances/Rome/grafo5953.37.lgr N37 E55 M0.47 R7
./instances/Rome/grafo10264.99.lgr N99 E127 M1.156 R9
./instances/Rome/grafo8436.76.lgr N76 E108 M1.219 R14
./instances/Rome/grafo3597.49.lgr N49 E64 M0.515 R8
./instances/Rome/grafo7065.37.lgr N37 E46 M0.4 R2
./instances/Rome/grafo283.24.lgr N24 E28 M0.094 O R0
./instances/Rome/grafo3523.59.lgr N59 E85 M0.861 R11
./instances/Rome/grafo10626.100.lgr N100 E139 M1.965 R19
./instances/Rome/grafo6530.41.lgr N41 E54 M0.291 R1
./instances/Rome/grafo9072.74.lgr N74 E109 M1.446 R18
./instances/Rome/grafo4321.81.lgr N81 E100 M0.792 R9
./instances/Rome/grafo191.21.lgr N21 E24 M0.145 O R0
./instances/Rome/grafo9203.68.lgr N68 E79 M0.287 O R0
./instances/Rome/grafo10461.36.lgr N36 E45 M0.298 R3
./instances/Rome/grafo9936.90.lgr N90 E126 M1.81 R20
./instances/Rome/grafo1087.14.lgr N14 E19 M0.11 O R0
./instances/Rome/grafo6754.50.lgr N50 E63 M0.186 O R0
./instances/Rome/grafo2667.22.lgr N22 E22 M0.097 O R0
./instances/Rome/grafo3785.54.lgr N54 E70 M0.574 R6
./instances/Rome/grafo7462.38.lgr N38 E47 M0.372 R2
./instances/Rome/grafo5224.42.lgr N42 E58 M0.555 R7
./instances/Rome/grafo10410.93.lgr N93 E124 M1.184 R10
./instances/Rome/grafo9493.87.lgr N87 E122 M2.053 R17
./instances/Rome/grafo416.18.lgr N18 E18 M0.083 O R0
./instances/Rome/grafo4836.56.lgr N56 E78 M0.517 R3
./instances/Rome/grafo11595.36.lgr N36 E44 M0.153 O R0
./instances/Rome/grafo7769.56.lgr N56 E75 M0.488 R4
./instances/Rome/grafo2347.20.lgr N20 E22 M0.091 O R0
./instances/Rome/grafo7103.39.lgr N39 E53 M0.404 R4
./instances/Rome/grafo1893.18.lgr N18 E18 M0.067 O R0
./instances/Rome/grafo8869.60.lgr N60 E79 M0.47 R4
./instances/Rome/grafo2257.14.lgr N14 E16 M0.103 O R0
./instances/Rome/grafo1582.30.lgr N30 E34 M0.121 O R0
./instances/Rome/grafo4302.60.lgr N60 E78 M0.426 R3
./instances/Rome/grafo4205.52.lgr N52 E65 M0.365 R2
./instances/Rome/grafo5964.60.lgr N60 E78 M0.372 R2
./instances/Rome/grafo250.13.lgr N13 E19 M0.102 O R0
./instances/Rome/grafo8690.85.lgr N85 E107 M0.833 R7
./instances/Rome/grafo1272.26.lgr N26 E34 M0.191 R1
./instances/Rome/grafo11155.99.lgr N99 E125 M1.368 R15
./instances/Rome/grafo3086.49.lgr N49 E72 M0.773 R13
./instances/Rome/grafo2556.18.lgr N18 E22 M0.103 O R0
./instances/Rome/grafo10834.93.lgr N93 E133 M2.214 R22
./instances/Rome/grafo9743.80.lgr N80 E98 M0.719 R6
./instances/Rome/grafo9376.71.lgr N71 E84 M0.486 R4
./instances/Rome/grafo3755.52.lgr N52 E72 M0.728 R6
./instances/Rome/grafo10692.92.lgr N92 E121 M1.17 R12
./instances/Rome/grafo2373.16.lgr N16 E18 M0.103 O R0
./instances/Rome/grafo1113.20.lgr N20 E23 M0.093 O R0
./instances/Rome/grafo6668.49.lgr N49 E61 M0.374 R2
./instances/Rome/grafo1289.28.lgr N28 E31 M0.159 O R0
./instances/Rome/grafo11342.37.lgr N37 E42 M0.154 O R0
./instances/Rome/grafo189.30.lgr N30 E36 M0.133 O R0
./instances/Rome/grafo9846.81.lgr N81 E111 M1.083 R20
./instances/Rome/grafo3178.34.lgr N34 E42 M0.266 R1
./instances/Rome/grafo9411.65.lgr N65 E95 M1.006 R13
./instances/Rome/grafo7216.47.lgr N47 E77 M0.814 R14
./instances/Rome/grafo4275.56.lgr N56 E76 M0.79 R10
./instances/Rome/grafo10498.99.lgr N99 E129 M1.883 R15
./instances/Rome/grafo453.12.lgr N12 E11 M0.062 O R0
./instances/Rome/grafo1242.29.lgr N29 E35 M0.172 O R0
./instances/Rome/grafo1499.32.lgr N32 E50 M0.375 R6
./instances/Rome/grafo10910.94.lgr N94 E118 M0.646 R4
./instances/Rome/grafo5204.36.lgr N36 E49 M0.325 R4
./instances/Rome/grafo11139.98.lgr N98 E124 M1.896 R14
./instances/Rome/grafo1153.21.lgr N21 E23 M0.104 O R0
./instances/Rome/grafo4915.55.lgr N55 E74 M0.491 R6
./instances/Rome/grafo7440.42.lgr N42 E47 M0.179 O R0
./instances/Rome/grafo3974.37.lgr N37 E52 M0.331 R3
./instances/Rome/grafo3961.70.lgr N70 E96 M0.956 R11
./instances/Rome/grafo6021.50.lgr N50 E74 M0.702 R9
./instances/Rome/grafo3091.11.lgr N11 E11 M0.057 O R0
./instances/Rome/grafo2390.19.lgr N19 E23 M0.105 O R0
./instances/Rome/grafo10751.36.lgr N36 E48 M0.336 R4
./instances/Rome/grafo5142.36.lgr N36 E48 M0.297 R3
./instances/Rome/grafo9978.41.lgr N41 E53 M0.338 R3
./instances/Rome/grafo8974.79.lgr N79 E100 M0.906 R8
./instances/Rome/grafo2397.33.lgr N33 E39 M0.158 O R0
./instances/Rome/grafo3390.58.lgr N58 E83 M1.884 R11
./instances/Rome/grafo3792.39.lgr N39 E49 M0.242 R1
./instances/Rome/grafo6549.45.lgr N45 E58 M0.452 R3
./instances/Rome/grafo2540.22.lgr N22 E25 M0.105 O R0
./instances/Rome/grafo10127.94.lgr N94 E130 M2.452 R18
./instances/Rome/grafo520.14.lgr N14 E22 M0.118 O R0
./instances/Rome/grafo3688.54.lgr N54 E71 M0.565 R3
./instances/Rome/grafo1669.48.lgr N48 E59 M0.177 O R0
./instances/Rome/grafo6027.40.lgr N40 E55 M0.399 R4
./instances/Rome/grafo3296.40.lgr N40 E48 M0.255 R1
./instances/Rome/grafo2865.36.lgr N36 E45 M0.324 R1
./instances/Rome/grafo9017.61.lgr N61 E80 M0.731 R9
./instances/Rome/grafo9894.91.lgr N91 E128 M1.736 R17
./instances/Rome/grafo11010.97.lgr N97 E128 M1.609 R17
./instances/Rome/grafo8504.71.lgr N71 E89 M0.505 R4
./instances/Rome/grafo9827.62.lgr N62 E95 M1.224 R18
./instances/Rome/grafo6800.53.lgr N53 E69 M0.433 R7
./instances/Rome/grafo8415.84.lgr N84 E107 M0.814 R9
./instances/Rome/grafo8737.90.lgr N90 E124 M1.245 R11
./instances/Rome/grafo3519.40.lgr N40 E56 M0.447 R3
./instances/Rome/grafo6611.37.lgr N37 E54 M0.542 R7
./instances/Rome/grafo3490.52.lgr N52 E67 M0.963 R6
./instances/Rome/grafo8286.81.lgr N81 E117 M2.033 R18
./instances/Rome/grafo7569.39.lgr N39 E50 M0.521 R1
./instances/Rome/grafo10764.96.lgr N96 E131 M1.722 R16
./instances/Rome/grafo6850.45.lgr N45 E62 M0.337 R2
./instances/Rome/grafo8944.97.lgr N97 E126 M1.632 R16
./instances/Rome/grafo8835.87.lgr N87 E117 M1.385 R17
./instances/Rome/grafo9914.91.lgr N91 E120 M1.373 R12
./instances/Rome/grafo11440.90.lgr N90 E129 M1.827 R16
./instances/Rome/grafo192.13.lgr N13 E17 M0.158 R1
./instances/Rome/grafo11112.96.lgr N96 E138 M1.4 R24
./instances/Rome/grafo3047.33.lgr N33 E36 M0.113 O R0
./instances/Rome/grafo1920.11.lgr N11 E22 M0.214 R1
./instances/Rome/grafo3993.52.lgr N52 E82 M0.745 R15
./instances/Rome/grafo4495.63.lgr N63 E94 M1.203 R13
./instances/Rome/grafo8167.81.lgr N81 E106 M0.552 R8
./instances/Rome/grafo10447.99.lgr N99 E129 M1.23 R12
./instances/Rome/grafo9747.80.lgr N80 E121 M1.208 R24
./instances/Rome/grafo181.29.lgr N29 E40 M0.32 R4
./instances/Rome/grafo1123.10.lgr N10 E10 M0.112 O R0
./instances/Rome/grafo3942.40.lgr N40 E50 M0.316 R2
./instances/Rome/grafo10134.33.lgr N33 E34 M0.105 O R0
./instances/Rome/grafo7180.40.lgr N40 E52 M0.306 R2
./instances/Rome/grafo2669.13.lgr N13 E17 M0.108 O R0
./instances/Rome/grafo8648.73.lgr N73 E102 M0.931 R14
./instances/Rome/grafo2833.21.lgr N21 E24 M0.086 O R0
./instances/Rome/grafo4791.78.lgr N78 E99 M0.906 R8
./instances/Rome/grafo9920.38.lgr N38 E46 M0.136 O R0
./instances/Rome/grafo5456.42.lgr N42 E59 M0.601 R9
./instances/Rome/grafo9670.78.lgr N78 E100 M0.843 R10
./instances/Rome/grafo3397.49.lgr N49 E53 M0.143 O R0
./instances/Rome/grafo7884.83.lgr N83 E119 M1.411 R16
./instances/Rome/grafo8960.95.lgr N95 E129 M1.648 R21
./instances/Rome/grafo4004.41.lgr N41 E48 M0.18 O R0
./instances/Rome/grafo1270.60.lgr N60 E73 M0.285 R1
./instances/Rome/grafo1700.15.lgr N15 E19 M0.081 O R0
./instances/Rome/grafo5361.76.lgr N76 E107 M1.271 R16
./instances/Rome/grafo401.11.lgr N11 E13 M0.092 O R0
./instances/Rome/grafo10170.96.lgr N96 E127 M1.202 R13
./instances/Rome/grafo9583.62.lgr N62 E77 M0.359 R5
./instances/Rome/grafo456.29.lgr N29 E36 M0.243 R2
./instances/Rome/grafo4919.57.lgr N57 E74 M0.418 R4
./instances/Rome/grafo3283.47.lgr N47 E61 M0.315 R2
./instances/Rome/grafo7859.69.lgr N69 E88 M0.704 R7
./instances/Rome/grafo6183.43.lgr N43 E51 M0.257 R1
./instances/Rome/grafo900.11.lgr N11 E13 M0.091 O R0
./instances/Rome/grafo3639.42.lgr N42 E50 M0.179 O R0
./instances/Rome/grafo7876.79.lgr N79 E109 M0.902 R12
./instances/Rome/grafo11560.35.lgr N35 E47 M0.344 R3
./instances/Rome/grafo6069.38.lgr N38 E45 M0.283 R1
./instances/Rome/grafo471.18.lgr N18 E18 M0.076 O R0
./instances/Rome/grafo4250.65.lgr N65 E79 M0.452 R4
./instances/Rome/grafo4154.51.lgr N51 E65 M0.523 R4
./instances/Rome/grafo4415.56.lgr N56 E70 M0.458 R3
./instances/Rome/grafo6732.54.lgr N54 E69 M0.421 R3
./instances/Rome/grafo7909.74.lgr N74 E100 M0.824 R8
./instances/Rome/grafo7939.79.lgr N79 E106 M1.089 R13
./instances/Rome/grafo2812.11.lgr N11 E11 M0.061 O R0
./instances/Rome/grafo2896.10.lgr N10 E10 M0.089 O R0
./instances/Rome/grafo6817.94.lgr N94 E133 M2.107 R27
./instances/Rome/grafo1430.31.lgr N31 E50 M0.897 R4
./instances/Rome/grafo4534.81.lgr N81 E101 M0.751 R7
./instances/Rome/grafo1053.32.lgr N32 E41 M0.154 O R0
./instances/Rome/grafo647.78.lgr N78 E99 M0.855 R8
./instances/Rome/grafo871.14.lgr N14 E17 M0.222 O R0
./instances/Rome/grafo9375.65.lgr N65 E76 M0.373 R2
./instances/Rome/grafo6941.63.lgr N63 E82 M0.755 R4
./instances/Rome/grafo2978.86.lgr N86 E107 M0.858 R7
./instances/Rome/grafo9095.69.lgr N69 E91 M0.786 R8
./instances/Rome/grafo7023.45.lgr N45 E56 M0.376 R3
./instances/Rome/grafo4187.75.lgr N75 E101 M0.97 R7
./instances/Rome/grafo7681.40.lgr N40 E54 M0.419 R5
./instances/Rome/grafo4803.53.lgr N53 E70 M1.04 R6
./instances/Rome/grafo9715.81.lgr N81 E107 M0.779 R8
./instances/Rome/grafo3480.35.lgr N35 E35 M0.114 O R0
./instances/Rome/grafo6537.46.lgr N46 E52 M0.417 R1
./instances/Rome/grafo2400.26.lgr N26 E38 M0.285 R3
./instances/Rome/grafo10117.98.lgr N98 E125 M1.202 R14
./instances/Rome/grafo1300.66.lgr N66 E88 M0.998 R9
./instances/Rome/grafo1480.56.lgr N56 E77 M0.829 R11
./instances/Rome/grafo9246.63.lgr N63 E89 M0.805 R11
./instances/Rome/grafo4514.66.lgr N66 E81 M0.645 R7
./instances/Rome/grafo1637.31.lgr N31 E41 M0.369 R2
./instances/Rome/grafo2539.32.lgr N32 E39 M0.493 R2
./instances/Rome/grafo5155.36.lgr N36 E47 M0.228 R1
./instances/Rome/grafo5318.43.lgr N43 E57 M0.505 R3
./instances/Rome/grafo4823.62.lgr N62 E76 M0.231 O R0
./instances/Rome/grafo6810.82.lgr N82 E101 M1.539 R6
./instances/Rome/grafo921.16.lgr N16 E18 M0.11 O R0
./instances/Rome/grafo1205.56.lgr N56 E76 M0.749 R9
./instances/Rome/grafo9972.41.lgr N41 E57 M0.375 R5
./instances/Rome/grafo9245.82.lgr N82 E110 M1.116 R12
./instances/Rome/grafo2898.14.lgr N14 E18 M0.152 O R0
./instances/Rome/grafo8832.91.lgr N91 E115 M1.02 R10
./instances/Rome/grafo508.20.lgr N20 E21 M0.164 O R0
./instances/Rome/grafo11674.33.lgr N33 E39 M0.234 R1
./instances/Rome/grafo11364.38.lgr N38 E53 M0.325 R2
./instances/Rome/grafo4253.75.lgr N75 E100 M1.705 R12
./instances/Rome/grafo2690.41.lgr N41 E57 M0.376 R3
./instances/Rome/grafo3703.45.lgr N45 E67 M0.787 R7
./instances/Rome/grafo10705.97.lgr N97 E133 M2.209 R23
./instances/Rome/grafo6608.53.lgr N53 E76 M1.298 R10
./instances/Rome/grafo5857.38.lgr N38 E48 M0.33 R2
./instances/Rome/grafo4182.64.lgr N64 E91 M0.888 R11
./instances/Rome/grafo2608.18.lgr N18 E23 M0.146 O R0
./instances/Rome/grafo5079.64.lgr N64 E83 M0.744 R6
./instances/Rome/grafo2066.33.lgr N33 E39 M0.222 O R0
./instances/Rome/grafo1263.25.lgr N25 E29 M0.14 O R0
./instances/Rome/grafo10811.96.lgr N96 E142 M2.538 R24
./instances/Rome/grafo4838.58.lgr N58 E86 M0.734 R11
./instances/Rome/grafo6713.48.lgr N48 E67 M0.363 R3
./instances/Rome/grafo1371.26.lgr N26 E33 M0.137 O R0
./instances/Rome/grafo8108.85.lgr N85 E115 M1.943 R19
./instances/Rome/grafo9100.80.lgr N80 E105 M0.903 R10
./instances/Rome/grafo7809.71.lgr N71 E84 M0.466 R2
./instances/Rome/grafo4799.58.lgr N58 E76 M0.701 R7
./instances/Rome/grafo1264.28.lgr N28 E30 M0.108 O R0
./instances/Rome/grafo2271.71.lgr N71 E89 M0.846 R8
./instances/Rome/grafo5853.57.lgr N57 E80 M0.744 R5
./instances/Rome/grafo9028.69.lgr N69 E98 M1.211 R17
./instances/Rome/grafo2077.25.lgr N25 E30 M0.12 O R0
./instances/Rome/grafo6737.49.lgr N49 E63 M0.398 R5
./instances/Rome/grafo9886.38.lgr N38 E43 M0.162 O R0
./instances/Rome/grafo1376.29.lgr N29 E34 M0.133 O R0
./instances/Rome/grafo11527.33.lgr N33 E40 M0.126 O R0
./instances/Rome/grafo3110.38.lgr N38 E49 M0.35 R4
./instances/Rome/grafo5375.71.lgr N71 E93 M0.752 R8
./instances/Rome/grafo2359.12.lgr N12 E17 M0.162 O R0
./instances/Rome/grafo5925.45.lgr N45 E56 M0.31 R1
./instances/Rome/grafo2498.27.lgr N27 E32 M0.232 O R0
./instances/Rome/grafo11256.99.lgr N99 E126 M1.173 R11
./instances/Rome/grafo4509.64.lgr N64 E83 M0.667 R7
./instances/Rome/grafo4097.39.lgr N39 E55 M0.456 R6
./instances/Rome/grafo11467.37.lgr N37 E48 M0.159 O R0
./instances/Rome/grafo6909.67.lgr N67 E77 M0.412 R3
./instances/Rome/grafo9794.61.lgr N61 E91 M0.833 R12
./instances/Rome/grafo10230.37.lgr N37 E48 M0.149 O R0
./instances/Rome/grafo5124.36.lgr N36 E43 M0.264 R3
./instances/Rome/grafo7454.44.lgr N44 E57 M0.652 R3
./instances/Rome/grafo8523.71.lgr N71 E102 M1.162 R16
./instances/Rome/grafo8608.74.lgr N74 E98 M1.016 R8
./instances/Rome/grafo2940.19.lgr N19 E22 M0.122 O R0
./instances/Rome/grafo7061.53.lgr N53 E74 M0.71 R6
./instances/Rome/grafo7487.42.lgr N42 E53 M0.362 R3
./instances/Rome/grafo3169.51.lgr N51 E66 M0.408 R3
./instances/Rome/grafo1644.18.lgr N18 E21 M0.119 O R0
./instances/Rome/grafo689.10.lgr N10 E10 M0.078 O R0
./instances/Rome/grafo1379.32.lgr N32 E39 M0.211 O R0
./instances/Rome/grafo8059.61.lgr N61 E92 M1.305 R14
./instances/Rome/grafo9225.62.lgr N62 E77 M0.658 R4
./instances/Rome/grafo1584.70.lgr N70 E98 M1.177 R14
./instances/Rome/grafo7166.52.lgr N52 E69 M0.462 R2
./instances/Rome/grafo10844.39.lgr N39 E49 M0.298 R2
./instances/Rome/grafo2964.11.lgr N11 E12 M0.109 O R0
./instances/Rome/grafo8298.78.lgr N78 E116 M2.209 R23
./instances/Rome/grafo4871.53.lgr N53 E71 M0.377 R3
./instances/Rome/grafo8030.93.lgr N93 E109 M0.714 R6
./instances/Rome/grafo307.13.lgr N13 E13 M0.08 O R0
./instances/Rome/grafo1011.19.lgr N19 E24 M0.088 O R0
./instances/Rome/grafo2263.22.lgr N22 E24 M0.16 O R0
./instances/Rome/grafo8273.81.lgr N81 E107 M0.747 R11
./instances/Rome/grafo10114.95.lgr N95 E119 M0.766 R8
./instances/Rome/grafo4629.64.lgr N64 E90 M0.945 R12
./instances/Rome/grafo7429.44.lgr N44 E65 M0.592 R8
./instances/Rome/grafo2617.46.lgr N46 E55 M0.265 R1
./instances/Rome/grafo1596.26.lgr N26 E26 M0.098 O R0
./instances/Rome/grafo9712.67.lgr N67 E85 M0.638 R4
./instances/Rome/grafo11493.37.lgr N37 E52 M0.391 R5
./instances/Rome/grafo9178.64.lgr N64 E87 M0.633 R6
./instances/Rome/grafo813.13.lgr N13 E19 M0.19 O R0
./instances/Rome/grafo3442.52.lgr N52 E73 M0.547 R7
./instances/Rome/grafo11655.91.lgr N91 E125 M1.257 R15
./instances/Rome/grafo5308.39.lgr N39 E49 M0.392 R3
./instances/Rome/grafo4158.77.lgr N77 E113 M1.293 R15
./instances/Rome/grafo5629.39.lgr N39 E41 M0.158 O R0
./instances/Rome/grafo9214.66.lgr N66 E95 M0.826 R9
./instances/Rome/grafo5027.60.lgr N60 E85 M0.826 R10
./instances/Rome/grafo7992.70.lgr N70 E94 M0.91 R13
./instances/Rome/grafo7760.46.lgr N46 E57 M0.183 O R0
./instances/Rome/grafo1522.43.lgr N43 E53 M0.256 R1
./instances/Rome/grafo5950.43.lgr N43 E56 M0.409 R4
./instances/Rome/grafo275.16.lgr N16 E18 M0.122 O R0
./instances/Rome/grafo1529.73.lgr N73 E90 M0.577 R6
./instances/Rome/grafo7915.78.lgr N78 E109 M1.099 R12
./instances/Rome/grafo9893.38.lgr N38 E49 M0.214 O R0
./instances/Rome/grafo9740.73.lgr N73 E95 M0.973 R9
./instances/Rome/grafo4766.51.lgr N51 E73 M0.572 R5
./instances/Rome/grafo9380.62.lgr N62 E96 M1.218 R15
./instances/Rome/grafo8999.86.lgr N86 E112 M0.926 R12
./instances/Rome/grafo9623.82.lgr N82 E109 M1.256 R9
./instances/Rome/grafo9547.63.lgr N63 E89 M0.95 R13
./instances/Rome/grafo1697.11.lgr N11 E17 M0.161 R2
./instances/Rome/grafo478.33.lgr N33 E38 M0.124 O R0
./instances/Rome/grafo1045.29.lgr N29 E39 M0.177 R1
./instances/Rome/grafo1865.18.lgr N18 E20 M0.11 O R0
./instances/Rome/grafo2058.28.lgr N28 E29 M0.124 O R0
./instances/Rome/grafo158.21.lgr N21 E24 M0.076 O R0
./instances/Rome/grafo6091.33.lgr N33 E37 M0.123 O R0
./instances/Rome/grafo6479.38.lgr N38 E51 M0.313 R4
./instances/Rome/grafo11650.34.lgr N34 E41 M0.237 R1
./instances/Rome/grafo4593.62.lgr N62 E76 M0.352 R5
./instances/Rome/grafo2813.25.lgr N25 E29 M0.153 O R0
./instances/Rome/grafo3093.35.lgr N35 E47 M0.264 R3
./instances/Rome/grafo8051.61.lgr N61 E73 M0.48 R4
./instances/Rome/grafo1184.25.lgr N25 E25 M0.07 O R0
./instances/Rome/grafo3783.46.lgr N46 E58 M0.317 R4
./instances/Rome/grafo6095.35.lgr N35 E49 M0.287 R1
./instances/Rome/grafo5844.39.lgr N39 E48 M0.298 R2
./instances/Rome/grafo7329.59.lgr N59 E71 M0.507 R6
./instances/Rome/grafo392.13.lgr N13 E13 M0.063 O R0
./instances/Rome/grafo7025.47.lgr N47 E64 M0.538 R9
./instances/Rome/grafo5392.37.lgr N37 E49 M0.234 R3
./instances/Rome/grafo6654.87.lgr N87 E117 M1.515 R14
./instances/Rome/grafo4666.56.lgr N56 E75 M0.288 R3
./instances/Rome/grafo2726.38.lgr N38 E53 M0.472 R4
./instances/Rome/grafo5248.36.lgr N36 E43 M0.356 O R0
./instances/Rome/grafo7246.42.lgr N42 E53 M0.263 R2
./instances/Rome/grafo7119.42.lgr N42 E46 M0.164 O R0
./instances/Rome/grafo6937.34.lgr N34 E41 M0.152 R1
./instances/Rome/grafo328.10.lgr N10 E10 M0.054 O R0
./instances/Rome/grafo6345.43.lgr N43 E57 M0.365 R5
./instances/Rome/grafo1145.18.lgr N18 E24 M0.089 O R0
./instances/Rome/grafo7714.44.lgr N44 E72 M0.797 R13
./instances/Rome/grafo4627.53.lgr N53 E72 M0.305 R2
./instances/Rome/grafo2133.22.lgr N22 E24 M0.208 O R0
./instances/Rome/grafo477.13.lgr N13 E13 M0.063 O R0
./instances/Rome/grafo9717.64.lgr N64 E85 M0.589 R7
./instances/Rome/grafo4556.52.lgr N52 E68 M0.569 R4
./instances/Rome/grafo6008.43.lgr N43 E68 M0.647 R9
./instances/Rome/grafo11441.38.lgr N38 E43 M0.16 O R0
./instances/Rome/grafo8783.85.lgr N85 E112 M1.033 R13
./instances/Rome/grafo7656.40.lgr N40 E58 M0.374 R4
./instances/Rome/grafo6646.77.lgr N77 E104 M0.843 R9
./instances/Rome/grafo3769.48.lgr N48 E63 M0.489 R5
./instances/Rome/grafo2117.18.lgr N18 E20 M0.182 O R0
./instances/Rome/grafo6870.44.lgr N44 E64 M0.677 R7
./instances/Rome/grafo8008.95.lgr N95 E138 M2.322 R27
./instances/Rome/grafo4316.77.lgr N77 E99 M0.749 R8
./instances/Rome/grafo9003.84.lgr N84 E115 M1.177 R14
./instances/Rome/grafo6852.44.lgr N44 E61 M0.489 R3
./instances/Rome/grafo4262.77.lgr N77 E106 M0.764 R11
./instances/Rome/grafo3580.44.lgr N44 E64 M0.645 R7
./instances/Rome/grafo4689.59.lgr N59 E71 M0.256 O R0
./instances/Rome/grafo4844.58.lgr N58 E69 M0.308 R1
./instances/Rome/grafo4657.79.lgr N79 E113 M1.178 R13
./instances/Rome/grafo9054.99.lgr N99 E131 M0.96 R16
./instances/Rome/grafo6393.43.lgr N43 E62 M0.49 R5
./instances/Rome/grafo11333.39.lgr N39 E50 M0.256 R3
./instances/Rome/grafo9454.70.lgr N70 E109 M1.021 R19
./instances/Rome/grafo3510.96.lgr N96 E123 M0.877 R13
./instances/Rome/grafo503.11.lgr N11 E14 M0.077 O R0
./instances/Rome/grafo2939.19.lgr N19 E28 M0.379 R1
./instances/Rome/grafo8906.75.lgr N75 E97 M0.606 R11
./instances/Rome/grafo516.15.lgr N15 E16 M0.086 O R0
./instances/Rome/grafo11257.91.lgr N91 E129 M1.567 R18
./instances/Rome/grafo7158.39.lgr N39 E54 M0.379 R5
./instances/Rome/grafo10515.39.lgr N39 E54 M0.335 R2
./instances/Rome/grafo5533.47.lgr N47 E61 M0.376 R3
./instances/Rome/grafo6262.46.lgr N46 E64 M0.403 R4
./instances/Rome/grafo11377.36.lgr N36 E48 M0.3 R2
./instances/Rome/grafo2876.27.lgr N27 E32 M0.12 O R0
./instances/Rome/grafo1428.56.lgr N56 E69 M0.294 R3
./instances/Rome/grafo956.14.lgr N14 E15 M0.121 O R0
./instances/Rome/grafo1928.23.lgr N23 E28 M0.097 O R0
./instances/Rome/grafo10809.99.lgr N99 E131 M1.655 R18
./instances/Rome/grafo8558.90.lgr N90 E125 M1.2 R19
./instances/Rome/grafo7338.41.lgr N41 E50 M0.593 R2
./instances/Rome/grafo10698.95.lgr N95 E137 M1.467 R23
./instances/Rome/grafo1796.31.lgr N31 E40 M0.108 O R0
./instances/Rome/grafo1553.67.lgr N67 E84 M0.515 R4
./instances/Rome/grafo10605.99.lgr N99 E127 M1.249 R15
./instances/Rome/grafo454.17.lgr N17 E17 M0.088 O R0
./instances/Rome/grafo6568.56.lgr N56 E69 M0.365 R3
./instances/Rome/grafo1082.23.lgr N23 E24 M0.086 O R0
./instances/Rome/grafo2442.14.lgr N14 E18 M0.146 O R0
./instances/Rome/grafo5454.38.lgr N38 E48 M0.162 O R0
./instances/Rome/grafo7260.45.lgr N45 E61 M0.39 R4
./instances/Rome/grafo10609.100.lgr N100 E132 M0.917 R15
./instances/Rome/grafo11151.92.lgr N92 E121 M1.599 R17
./instances/Rome/grafo4652.74.lgr N74 E99 M0.826 R7
./instances/Rome/grafo120.40.lgr N40 E42 M0.122 O R0
./instances/Rome/grafo370.14.lgr N14 E19 M0.112 O R0
./instances/Rome/grafo6898.61.lgr N61 E72 M0.364 R3
./instances/Rome/grafo9039.66.lgr N66 E86 M0.793 R7
./instances/Rome/grafo11195.93.lgr N93 E130 M1.762 R13
./instances/Rome/grafo4504.62.lgr N62 E88 M1.052 R14
./instances/Rome/grafo3545.58.lgr N58 E83 M1.003 R12
./instances/Rome/grafo7787.71.lgr N71 E87 M0.487 R1
./instances/Rome/grafo10387.97.lgr N97 E137 M1.954 R21
./instances/Rome/grafo7823.80.lgr N80 E113 M0.841 R14
./instances/Rome/grafo2695.43.lgr N43 E52 M0.143 O R0
./instances/Rome/grafo11319.34.lgr N34 E40 M0.13 O R0
./instances/Rome/grafo3251.39.lgr N39 E47 M0.146 O R0
./instances/Rome/grafo10936.98.lgr N98 E124 M1.312 R14
./instances/Rome/grafo9991.39.lgr N39 E54 M0.376 R4
./instances/Rome/grafo159.24.lgr N24 E25 M0.112 O R0
./instances/Rome/grafo7636.43.lgr N43 E59 M0.41 R4
./instances/Rome/grafo6783.38.lgr N38 E45 M0.236 R1
./instances/Rome/grafo4896.68.lgr N68 E86 M0.512 R4
./instances/Rome/grafo9546.66.lgr N66 E92 M0.886 R11
./instances/Rome/grafo8692.87.lgr N87 E127 M2.062 R21
./instances/Rome/grafo6812.37.lgr N37 E50 M0.241 R1
./instances/Rome/grafo7930.84.lgr N84 E115 M1.002 R20
./instances/Rome/grafo7735.46.lgr N46 E60 M0.527 R8
./instances/Rome/grafo7191.41.lgr N41 E54 M0.427 R4
./instances/Rome/grafo8028.68.lgr N68 E94 M1.048 R13
./instances/Rome/grafo6920.40.lgr N40 E57 M0.477 R4
./instances/Rome/grafo9921.33.lgr N33 E36 M0.174 O R0
./instances/Rome/grafo10652.100.lgr N100 E141 M2.102 R21
./instances/Rome/grafo9748.67.lgr N67 E103 M1.293 R19
./instances/Rome/grafo7470.43.lgr N43 E52 M0.36 R2
./instances/Rome/grafo5595.42.lgr N42 E56 M0.324 R2
./instances/Rome/grafo3328.56.lgr N56 E76 M0.62 R7
./instances/Rome/grafo7652.40.lgr N40 E55 M0.468 R5
./instances/Rome/grafo10750.100.lgr N100 E135 M1.269 R17
./instances/Rome/grafo2836.39.lgr N39 E44 M0.138 O R0
./instances/Rome/grafo10310.93.lgr N93 E117 M1.029 R10
./instances/Rome/grafo6562.98.lgr N98 E138 M1.427 R24
./instances/Rome/grafo1490.47.lgr N47 E57 M0.208 R1
./instances/Rome/grafo955.13.lgr N13 E12 M0.063 O R0
./instances/Rome/grafo5913.37.lgr N37 E50 M0.406 R7
./instances/Rome/grafo5107.67.lgr N67 E80 M0.386 R2
./instances/Rome/grafo6092.34.lgr N34 E39 M0.127 O R0
./instances/Rome/grafo6320.49.lgr N49 E61 M0.337 R1
./instances/Rome/grafo396.15.lgr N15 E17 M0.063 O R0
./instances/Rome/grafo4361.58.lgr N58 E90 M1.005 R14
./instances/Rome/grafo1619.11.lgr N11 E15 M0.105 O R0
./instances/Rome/grafo4917.76.lgr N76 E100 M0.935 R13
./instances/Rome/grafo641.21.lgr N21 E23 M0.113 O R0
./instances/Rome/grafo4987.64.lgr N64 E77 M0.351 R2
./instances/Rome/grafo1427.51.lgr N51 E59 M0.301 O R0
./instances/Rome/grafo3372.46.lgr N46 E69 M0.929 R10
./instances/Rome/grafo6042.36.lgr N36 E43 M0.192 R1
./instances/Rome/grafo10978.98.lgr N98 E130 M1.433 R15
./instances/Rome/grafo8646.92.lgr N92 E135 M2.237 R26
./instances/Rome/grafo194.23.lgr N23 E30 M0.129 O R0
./instances/Rome/grafo2787.24.lgr N24 E35 M0.302 R4
./instances/Rome/grafo4129.78.lgr N78 E108 M1.164 R13
./instances/Rome/grafo1309.25.lgr N25 E26 M0.145 O R0
./instances/Rome/grafo1837.20.lgr N20 E24 M0.164 O R0
./instances/Rome/grafo3689.49.lgr N49 E65 M0.681 R9
./instances/Rome/grafo11250.99.lgr N99 E143 M1.972 R22
./instances/Rome/grafo10904.94.lgr N94 E129 M1.385 R15
./instances/Rome/grafo2714.11.lgr N11 E11 M0.074 O R0
./instances/Rome/grafo1794.17.lgr N17 E20 M0.117 O R0
./instances/Rome/grafo3215.58.lgr N58 E74 M0.398 R3
./instances/Rome/grafo11217.95.lgr N95 E131 M1.758 R21
./instances/Rome/grafo4517.80.lgr N80 E112 M1.333 R17
./instances/Rome/grafo5458.41.lgr N41 E58 M0.339 R5
./instances/Rome/grafo6339.47.lgr N47 E64 M0.433 R5
./instances/Rome/grafo5479.41.lgr N41 E50 M0.131 O R0
./instances/Rome/grafo3869.58.lgr N58 E73 M0.552 R4
./instances/Rome/grafo7387.39.lgr N39 E48 M0.388 R3
./instances/Rome/grafo10362.94.lgr N94 E136 M1.644 R20
./instances/Rome/grafo2015.35.lgr N35 E48 M0.319 R4
./instances/Rome/grafo6251.49.lgr N49 E68 M0.509 R7
./instances/Rome/grafo1579.32.lgr N32 E35 M0.144 O R0
./instances/Rome/grafo6758.46.lgr N46 E66 M0.54 R7
./instances/Rome/grafo288.15.lgr N15 E16 M0.105 O R0
./instances/Rome/grafo4178.74.lgr N74 E99 M0.706 R9
./instances/Rome/grafo7311.41.lgr N41 E45 M0.157 O R0
./instances/Rome/grafo660.13.lgr N13 E20 M0.1 O R0
./instances/Rome/grafo10806.97.lgr N97 E139 M2.048 R28
./instances/Rome/grafo11625.37.lgr N37 E51 M0.394 R5
./instances/Rome/grafo8824.91.lgr N91 E120 M1.316 R12
./instances/Rome/grafo625.14.lgr N14 E15 M0.062 O R0
./instances/Rome/grafo11535.97.lgr N97 E127 M0.979 R14
./instances/Rome/grafo8506.88.lgr N88 E124 M1.458 R20
./instances/Rome/grafo3666.53.lgr N53 E93 M1.437 R21
./instances/Rome/grafo6153.39.lgr N39 E52 M0.242 R1
./instances/Rome/grafo8517.75.lgr N75 E95 M0.829 R7
./instances/Rome/grafo1183.30.lgr N30 E39 M0.321 R1
./instances/Rome/grafo1666.19.lgr N19 E28 M0.184 R1
./instances/Rome/grafo9906.38.lgr N38 E51 M0.302 R2
./instances/Rome/grafo1594.25.lgr N25 E26 M0.133 O R0
./instances/Rome/grafo8074.68.lgr N68 E98 M0.817 R11
./instances/Rome/grafo2967.47.lgr N47 E58 M0.322 R2
./instances/Rome/grafo164.22.lgr N22 E27 M0.159 O R0
./instances/Rome/grafo10079.41.lgr N41 E57 M0.282 R5
./instances/Rome/grafo11326.35.lgr N35 E42 M0.216 R1
./instances/Rome/grafo847.22.lgr N22 E29 M0.11 O R0
./instances/Rome/grafo11415.35.lgr N35 E43 M0.117 O R0
./instances/Rome/grafo5661.48.lgr N48 E58 M0.275 R1
./instances/Rome/grafo6567.60.lgr N60 E85 M0.483 R8
./instances/Rome/grafo8063.70.lgr N70 E103 M0.987 R17
./instances/Rome/grafo3584.56.lgr N56 E80 M0.652 R13
./instances/Rome/grafo2684.33.lgr N33 E38 M0.161 O R0
./instances/Rome/grafo6815.84.lgr N84 E108 M1.053 R13
./instances/Rome/grafo7015.45.lgr N45 E53 M0.13 O R0
./instances/Rome/grafo6968.44.lgr N44 E67 M0.455 R4
./instances/Rome/grafo10275.97.lgr N97 E147 M1.886 R26
./instances/Rome/grafo11672.35.lgr N35 E47 M0.42 R4
./instances/Rome/grafo8792.98.lgr N98 E132 M0.978 R17
./instances/Rome/grafo2986.38.lgr N38 E50 M0.294 R3
./instances/Rome/grafo5359.41.lgr N41 E59 M0.395 R6
./instances/Rome/grafo2068.12.lgr N12 E16 M0.145 O R0
./instances/Rome/grafo8683.79.lgr N79 E102 M0.813 R11
./instances/Rome/grafo7827.77.lgr N77 E107 M1.305 R15
./instances/Rome/grafo6012.51.lgr N51 E81 M0.852 R13
./instances/Rome/grafo11532.39.lgr N39 E51 M0.301 R2
./instances/Rome/grafo8982.80.lgr N80 E106 M1.013 R9
./instances/Rome/grafo9396.88.lgr N88 E123 M0.971 R19
./instances/Rome/grafo5797.47.lgr N47 E64 M0.523 R7
./instances/Rome/grafo10457.36.lgr N36 E45 M0.291 R3
./instances/Rome/grafo11488.91.lgr N91 E127 M1.799 R26
./instances/Rome/grafo3135.34.lgr N34 E38 M0.139 O R0
./instances/Rome/grafo652.14.lgr N14 E13 M0.062 O R0
./instances/Rome/grafo7883.65.lgr N65 E88 M0.536 R9
./instances/Rome/grafo2878.19.lgr N19 E33 M0.316 R5
./instances/Rome/grafo3118.39.lgr N39 E52 M0.114 O R0
./instances/Rome/grafo4118.66.lgr N66 E79 M0.438 R1
./instances/Rome/grafo6765.68.lgr N68 E82 M0.324 R3
./instances/Rome/grafo3007.27.lgr N27 E30 M0.089 O R0
./instances/Rome/grafo8401.69.lgr N69 E100 M1.461 R16
./instances/Rome/grafo9065.70.lgr N70 E92 M0.745 R8
./instances/Rome/grafo6488.49.lgr N49 E63 M0.392 R1
./instances/Rome/grafo3881.39.lgr N39 E61 M0.398 R4
./instances/Rome/grafo1369.23.lgr N23 E24 M0.078 O R0
./instances/Rome/grafo8998.66.lgr N66 E99 M1.094 R14
./instances/Rome/grafo3682.49.lgr N49 E74 M0.79 R14
./instances/Rome/grafo11432.92.lgr N92 E126 M1.779 R19
./instances/Rome/grafo10184.100.lgr N100 E140 M1.859 R20
./instances/Rome/grafo3300.42.lgr N42 E55 M0.38 R4
./instances/Rome/grafo7898.68.lgr N68 E88 M0.541 R5
./instances/Rome/grafo1299.47.lgr N47 E57 M0.276 R1
./instances/Rome/grafo5506.43.lgr N43 E65 M0.613 R6
./instances/Rome/grafo4177.57.lgr N57 E76 M0.448 R7
./instances/Rome/grafo3507.51.lgr N51 E71 M0.757 R9
./instances/Rome/grafo2366.16.lgr N16 E20 M0.137 O R0
./instances/Rome/grafo5646.33.lgr N33 E38 M0.113 O R0
./instances/Rome/grafo9439.78.lgr N78 E105 M0.65 R10
./instances/Rome/grafo9918.34.lgr N34 E34 M0.149 O R0
./instances/Rome/grafo2570.15.lgr N15 E22 M0.1 O R0
./instances/Rome/grafo9329.65.lgr N65 E91 M0.611 R12
./instances/Rome/grafo11515.37.lgr N37 E46 M0.162 O R0
./instances/Rome/grafo8386.73.lgr N73 E99 M0.763 R5
./instances/Rome/grafo10887.31.lgr N31 E36 M0.125 O R0
./instances/Rome/grafo2704.25.lgr N25 E32 M0.097 O R0
./instances/Rome/grafo7547.47.lgr N47 E59 M0.413 R4
./instances/Rome/grafo3858.54.lgr N54 E68 M0.567 R5
./instances/Rome/grafo968.13.lgr N13 E21 M0.131 O R0
./instances/Rome/grafo5171.77.lgr N77 E91 M0.433 R2
./instances/Rome/grafo10245.92.lgr N92 E135 M2.212 R25
./instances/Rome/grafo681.35.lgr N35 E48 M0.277 R2
./instances/Rome/grafo9947.32.lgr N32 E40 M0.174 O R0
./instances/Rome/grafo3582.41.lgr N41 E51 M0.275 R2
./instances/Rome/grafo405.16.lgr N16 E17 M0.049 O R0
./instances/Rome/grafo8194.76.lgr N76 E107 M1.367 R16
./instances/Rome/grafo4278.55.lgr N55 E65 M0.354 R3
./instances/Rome/grafo8895.78.lgr N78 E104 M0.949 R10
./instances/Rome/grafo8284.84.lgr N84 E121 M1.708 R20
./instances/Rome/grafo11178.95.lgr N95 E137 M2.165 R25
./instances/Rome/grafo3980.54.lgr N54 E70 M0.376 R5
./instances/Rome/grafo7507.67.lgr N67 E86 M0.634 R8
./instances/Rome/grafo8269.82.lgr N82 E120 M1.54 R21
./instances/Rome/grafo6495.39.lgr N39 E56 M0.408 R7
./instances/Rome/grafo3136.56.lgr N56 E83 M0.665 R14
./instances/Rome/grafo5608.74.lgr N74 E104 M0.979 R16
./instances/Rome/grafo11073.100.lgr N100 E149 M1.692 R26
./instances/Rome/grafo5919.40.lgr N40 E56 M0.408 R3
./instances/Rome/grafo4975.74.lgr N74 E98 M0.78 R9
./instances/Rome/grafo6477.37.lgr N37 E43 M0.155 O R0
./instances/Rome/grafo10059.32.lgr N32 E39 M0.118 O R0
./instances/Rome/grafo4050.35.lgr N35 E43 M0.217 O R0
./instances/Rome/grafo231.12.lgr N12 E18 M0.092 O R0
./instances/Rome/grafo1451.75.lgr N75 E88 M0.483 R2
./instances/Rome/grafo6028.36.lgr N36 E43 M0.211 R1
./instances/Rome/grafo3700.38.lgr N38 E44 M0.16 O R0
./instances/Rome/grafo8509.74.lgr N74 E92 M0.431 R2
./instances/Rome/grafo11278.37.lgr N37 E47 M0.202 R2
./instances/Rome/grafo3936.39.lgr N39 E58 M0.396 R5
./instances/Rome/grafo7931.77.lgr N77 E103 M1.164 R16
./instances/Rome/grafo951.13.lgr N13 E18 M0.101 O R0
./instances/Rome/grafo2102.34.lgr N34 E41 M0.193 O R0
./instances/Rome/grafo8466.75.lgr N75 E100 M0.668 R13
./instances/Rome/grafo10192.39.lgr N39 E48 M0.13 O R0
./instances/Rome/grafo3084.36.lgr N36 E42 M0.15 O R0
./instances/Rome/grafo663.19.lgr N19 E20 M0.076 O R0
./instances/Rome/grafo7959.73.lgr N73 E95 M0.838 R9
./instances/Rome/grafo4934.59.lgr N59 E72 M0.342 R3
./instances/Rome/grafo11540.37.lgr N37 E48 M0.251 R2
./instances/Rome/grafo4649.85.lgr N85 E112 M1.158 R15
./instances/Rome/grafo7908.80.lgr N80 E113 M1.254 R13
./instances/Rome/grafo9845.75.lgr N75 E106 M1.274 R17
./instances/Rome/grafo10279.32.lgr N32 E37 M0.135 O R0
./instances/Rome/grafo765.37.lgr N37 E47 M0.217 O R0
./instances/Rome/grafo11373.38.lgr N38 E50 M0.29 R3
./instances/Rome/grafo10562.33.lgr N33 E39 M0.188 O R0
./instances/Rome/grafo5963.61.lgr N61 E83 M0.628 R5
./instances/Rome/grafo9703.65.lgr N65 E88 M0.709 R7
./instances/Rome/grafo9210.78.lgr N78 E108 M1.071 R12
./instances/Rome/grafo1492.54.lgr N54 E67 M0.33 R1
./instances/Rome/grafo8403.73.lgr N73 E94 M0.625 R7
./instances/Rome/grafo6514.39.lgr N39 E55 M0.468 R8
./instances/Rome/grafo8389.71.lgr N71 E87 M0.462 R3
./instances/Rome/grafo1585.26.lgr N26 E33 M0.223 R2
./instances/Rome/grafo10658.35.lgr N35 E41 M0.119 O R0
./instances/Rome/grafo6032.42.lgr N42 E51 M0.234 R2
./instances/Rome/grafo9876.33.lgr N33 E39 M0.135 O R0
./instances/Rome/grafo2832.13.lgr N13 E14 M0.063 O R0
./instances/Rome/grafo1038.23.lgr N23 E24 M0.084 O R0
./instances/Rome/grafo3036.60.lgr N60 E69 M0.201 O R0
./instances/Rome/grafo4732.74.lgr N74 E96 M0.715 R9
./instances/Rome/grafo11629.36.lgr N36 E46 M0.301 R2
./instances/Rome/grafo5429.36.lgr N36 E48 M0.349 R4
./instances/Rome/grafo10679.100.lgr N100 E129 M1.17 R12
./instances/Rome/grafo11401.33.lgr N33 E40 M0.157 O R0
./instances/Rome/grafo4998.61.lgr N61 E73 M0.348 R2
./instances/Rome/grafo6112.36.lgr N36 E48 M0.232 R3
./instances/Rome/grafo4908.80.lgr N80 E102 M0.755 R9
./instances/Rome/grafo424.18.lgr N18 E22 M0.132 O R0
./instances/Rome/grafo10754.35.lgr N35 E42 M0.135 O R0
./instances/Rome/grafo9816.69.lgr N69 E96 M1.058 R14
./instances/Rome/grafo10449.96.lgr N96 E126 M1.503 R17
./instances/Rome/grafo7624.41.lgr N41 E54 M0.246 R1
./instances/Rome/grafo475.15.lgr N15 E22 M0.108 O R0
./instances/Rome/grafo7935.71.lgr N71 E91 M0.446 R7
./instances/Rome/grafo1286.27.lgr N27 E31 M0.137 O R0
./instances/Rome/grafo9517.63.lgr N63 E76 M0.484 R5
./instances/Rome/grafo3335.40.lgr N40 E53 M0.461 R3
./instances/Rome/grafo3446.46.lgr N46 E62 M0.377 R2
./instances/Rome/grafo9916.31.lgr N31 E36 M0.102 O R0
./instances/Rome/grafo1935.13.lgr N13 E18 M0.134 O R0
./instances/Rome/grafo9688.67.lgr N67 E82 M0.519 R6
./instances/Rome/grafo6971.81.lgr N81 E108 M0.918 R10
./instances/Rome/grafo3000.38.lgr N38 E39 M0.137 O R0
./instances/Rome/grafo7722.43.lgr N43 E56 M0.433 R4
./instances/Rome/grafo5742.39.lgr N39 E56 M1.313 R7
./instances/Rome/grafo6327.51.lgr N51 E70 M0.498 R13
./instances/Rome/grafo8996.67.lgr N67 E87 M0.82 R10
./instances/Rome/grafo4978.79.lgr N79 E100 M0.68 R9
./instances/Rome/grafo1906.51.lgr N51 E62 M0.374 R2
./instances/Rome/grafo11350.91.lgr N91 E120 M1.012 R16
./instances/Rome/grafo1910.21.lgr N21 E27 M0.191 R1
./instances/Rome/grafo9760.64.lgr N64 E80 M0.491 R8
./instances/Rome/grafo1649.20.lgr N20 E22 M0.107 O R0
./instances/Rome/grafo9185.64.lgr N64 E89 M0.682 R8
./instances/Rome/grafo3596.37.lgr N37 E46 M0.174 R1
./instances/Rome/grafo6301.55.lgr N55 E69 M0.471 R4
./instances/Rome/grafo1860.20.lgr N20 E22 M0.183 O R0
./instances/Rome/grafo10213.99.lgr N99 E132 M1.205 R24
./instances/Rome/grafo4269.61.lgr N61 E93 M1.35 R18
./instances/Rome/grafo11599.91.lgr N91 E121 M1.32 R21
./instances/Rome/grafo3989.43.lgr N43 E56 M0.406 R3
./instances/Rome/grafo11437.36.lgr N36 E47 M0.388 R4
./instances/Rome/grafo7560.35.lgr N35 E45 M0.41 R5
./instances/Rome/grafo8765.86.lgr N86 E117 M1.172 R15
./instances/Rome/grafo8514.95.lgr N95 E130 M1.517 R15
./instances/Rome/grafo8987.65.lgr N65 E101 M1.514 R19
./instances/Rome/grafo11645.36.lgr N36 E50 M0.48 R6
./instances/Rome/grafo6043.44.lgr N44 E64 M0.513 R6
./instances/Rome/grafo517.17.lgr N17 E23 M0.106 O R0
./instances/Rome/grafo9669.63.lgr N63 E84 M0.675 R7
./instances/Rome/grafo9197.70.lgr N70 E101 M0.782 R18
./instances/Rome/grafo5856.34.lgr N34 E41 M0.201 R1
./instances/Rome/grafo11196.100.lgr N100 E121 M0.577 R6
./instances/Rome/grafo2478.47.lgr N47 E62 M0.658 R8
./instances/Rome/grafo144.12.lgr N12 E11 M0.058 O R0
./instances/Rome/grafo2021.27.lgr N27 E31 M0.117 O R0
./instances/Rome/grafo10512.36.lgr N36 E42 M0.167 O R0
./instances/Rome/grafo1129.15.lgr N15 E27 M0.185 R4
./instances/Rome/grafo10896.96.lgr N96 E115 M0.457 R6
./instances/Rome/grafo8531.88.lgr N88 E113 M1.283 R14
./instances/Rome/grafo4816.57.lgr N57 E77 M0.363 R7
./instances/Rome/grafo9436.82.lgr N82 E126 M2.035 R22
./instances/Rome/grafo2109.11.lgr N11 E18 M0.165 R1
./instances/Rome/grafo11179.99.lgr N99 E123 M0.97 R8
./instances/Rome/grafo8926.89.lgr N89 E122 M1.47 R16
./instances/Rome/grafo1782.15.lgr N15 E22 M0.113 O R0
./instances/Rome/grafo3871.88.lgr N88 E126 M1.931 R22
./instances/Rome/grafo5113.63.lgr N63 E85 M0.628 R6
./instances/Rome/grafo7848.68.lgr N68 E88 M0.621 R7
./instances/Rome/grafo1150.16.lgr N16 E21 M0.097 O R0
./instances/Rome/grafo986.12.lgr N12 E11 M0.08 O R0
./instances/Rome/grafo3123.63.lgr N63 E84 M0.598 R7
./instances/Rome/grafo8701.90.lgr N90 E130 M2.427 R22
./instances/Rome/grafo10736.99.lgr N99 E137 M2.123 R19
./instances/Rome/grafo9790.79.lgr N79 E103 M0.638 R7
./instances/Rome/grafo8118.83.lgr N83 E112 M1.192 R13
./instances/Rome/grafo10166.98.lgr N98 E133 M1.609 R17
./instances/Rome/grafo895.12.lgr N12 E11 M0.063 O R0
./instances/Rome/grafo2733.14.lgr N14 E16 M0.088 O R0
./instances/Rome/grafo10681.93.lgr N93 E124 M1.946 R18
./instances/Rome/grafo1245.25.lgr N25 E29 M0.142 O R0
./instances/Rome/grafo6847.37.lgr N37 E47 M0.153 O R0
./instances/Rome/grafo11251.93.lgr N93 E139 M2.263 R29
./instances/Rome/grafo10996.97.lgr N97 E131 M1.303 R14
./instances/Rome/grafo6913.44.lgr N44 E56 M0.308 R3
./instances/Rome/grafo2289.18.lgr N18 E20 M0.068 O R0
./instances/Rome/grafo4263.63.lgr N63 E77 M0.426 R4
./instances/Rome/grafo9702.81.lgr N81 E109 M1.206 R15
./instances/Rome/grafo3158.98.lgr N98 E133 M1.54 R16
./instances/Rome/grafo5368.35.lgr N35 E45 M0.227 R1
./instances/Rome/grafo1660.19.lgr N19 E23 M0.112 O R0
./instances/Rome/grafo7966.77.lgr N77 E104 M1.049 R14
./instances/Rome/grafo9683.67.lgr N67 E88 M0.713 R9
./instances/Rome/grafo5194.48.lgr N48 E65 M0.558 R7
./instances/Rome/grafo2505.13.lgr N13 E13 M0.091 O R0
./instances/Rome/grafo2499.23.lgr N23 E26 M0.114 O R0
./instances/Rome/grafo3601.44.lgr N44 E53 M0.168 O R0
./instances/Rome/grafo9628.81.lgr N81 E107 M0.862 R12
./instances/Rome/grafo3644.44.lgr N44 E54 M0.171 O R0
./instances/Rome/grafo10785.94.lgr N94 E134 M1.732 R23
./instances/Rome/grafo5050.55.lgr N55 E69 M0.453 R5
./instances/Rome/grafo11040.95.lgr N95 E134 M1.637 R19
./instances/Rome/grafo3684.50.lgr N50 E66 M0.443 R5
./instances/Rome/grafo2530.38.lgr N38 E52 M0.318 R2
./instances/Rome/grafo7563.42.lgr N42 E58 M0.271 R5
./instances/Rome/grafo8079.81.lgr N81 E114 M1.104 R13
./instances/Rome/grafo9873.35.lgr N35 E47 M0.246 R1
./instances/Rome/grafo9359.62.lgr N62 E84 M0.717 R8
./instances/Rome/grafo9059.65.lgr N65 E84 M0.509 R7
./instances/Rome/grafo8127.78.lgr N78 E126 M2.162 R26
./instances/Rome/grafo5934.35.lgr N35 E48 M0.355 R3
./instances/Rome/grafo3900.43.lgr N43 E60 M0.45 R6
./instances/Rome/grafo7009.37.lgr N37 E47 M0.288 R2
./instances/Rome/grafo2300.17.lgr N17 E20 M0.075 O R0
./instances/Rome/grafo11643.33.lgr N33 E37 M0.142 O R0
./instances/Rome/grafo1115.31.lgr N31 E43 M0.247 R3
./instances/Rome/grafo7297.39.lgr N39 E61 M0.431 R6
./instances/Rome/grafo6359.43.lgr N43 E59 M0.387 R7
./instances/Rome/grafo4830.72.lgr N72 E101 M1.258 R15
./instances/Rome/grafo1352.29.lgr N29 E34 M0.157 O R0
./instances/Rome/grafo6421.44.lgr N44 E54 M0.283 R1
./instances/Rome/grafo11475.35.lgr N35 E46 M0.152 O R0
./instances/Rome/grafo4270.69.lgr N69 E81 M0.436 R5
./instances/Rome/grafo3855.60.lgr N60 E78 M0.597 R8
./instances/Rome/grafo8462.76.lgr N76 E102 M0.984 R12
./instances/Rome/grafo605.22.lgr N22 E26 M0.068 O R0
./instances/Rome/grafo3778.37.lgr N37 E43 M0.243 R2
./instances/Rome/grafo3406.37.lgr N37 E49 M0.284 R1
./instances/Rome/grafo7952.77.lgr N77 E100 M0.71 R8
./instances/Rome/grafo11275.93.lgr N93 E135 M2.457 R28
./instances/Rome/grafo10422.97.lgr N97 E132 M2.058 R22
./instances/Rome/grafo1439.15.lgr N15 E21 M0.134 O R0
./instances/Rome/grafo6802.74.lgr N74 E99 M0.868 R13
./instances/Rome/grafo11617.35.lgr N35 E44 M0.203 O R0
./instances/Rome/grafo10943.95.lgr N95 E138 M2.406 R28
./instances/Rome/grafo7716.39.lgr N39 E49 M0.369 R2
./instances/Rome/grafo5158.43.lgr N43 E63 M0.641 R10
./instances/Rome/grafo8198.99.lgr N99 E140 M2.131 R25
./instances/Rome/grafo1232.27.lgr N27 E31 M0.107 O R0
./instances/Rome/grafo11579.36.lgr N36 E46 M0.252 R2
./instances/Rome/grafo11181.95.lgr N95 E141 M2.404 R27
./instances/Rome/grafo3988.43.lgr N43 E57 M0.307 R2
./instances/Rome/grafo174.27.lgr N27 E28 M0.151 O R0
./instances/Rome/grafo5730.33.lgr N33 E41 M0.314 R3
./instances/Rome/grafo1090.29.lgr N29 E33 M0.136 O R0
./instances/Rome/grafo3910.41.lgr N41 E49 M0.331 R2
./instances/Rome/grafo4526.66.lgr N66 E91 M0.941 R13
./instances/Rome/grafo4103.52.lgr N52 E65 M0.327 R2
./instances/Rome/grafo10428.35.lgr N35 E42 M0.158 O R0
./instances/Rome/grafo1327.50.lgr N50 E59 M0.172 O R0
./instances/Rome/grafo8062.83.lgr N83 E107 M1.759 R8
./instances/Rome/grafo10464.96.lgr N96 E119 M0.695 R5
./instances/Rome/grafo9346.91.lgr N91 E114 M1.554 R9
./instances/Rome/grafo6097.37.lgr N37 E48 M0.271 R1
./instances/Rome/grafo638.12.lgr N12 E17 M0.118 O R0
./instances/Rome/grafo6936.43.lgr N43 E52 M0.395 R3
./instances/Rome/grafo10746.36.lgr N36 E42 M0.165 O R0
./instances/Rome/grafo4980.59.lgr N59 E80 M0.913 R10
./instances/Rome/grafo10694.96.lgr N96 E137 M2.369 R20
./instances/Rome/grafo10453.97.lgr N97 E136 M2.023 R24
./instances/Rome/grafo11190.92.lgr N92 E130 M2.128 R24
./instances/Rome/grafo11282.35.lgr N35 E44 M0.294 R1
./instances/Rome/grafo2784.16.lgr N16 E20 M0.106 O R0
./instances/Rome/grafo530.13.lgr N13 E13 M0.071 O R0
./instances/Rome/grafo702.12.lgr N12 E14 M0.057 O R0
./instances/Rome/grafo8603.87.lgr N87 E111 M1.226 R9
./instances/Rome/grafo2342.18.lgr N18 E20 M0.11 O R0
./instances/Rome/grafo9878.34.lgr N34 E39 M0.121 O R0
./instances/Rome/grafo7192.45.lgr N45 E59 M0.342 R3
./instances/Rome/grafo4564.72.lgr N72 E97 M0.916 R8
./instances/Rome/grafo6846.51.lgr N51 E71 M0.501 R4
./instances/Rome/grafo2801.22.lgr N22 E24 M0.072 O R0
./instances/Rome/grafo1018.29.lgr N29 E36 M0.248 R1
./instances/Rome/grafo770.12.lgr N12 E12 M0.074 O R0
./instances/Rome/grafo9963.39.lgr N39 E46 M0.237 R1
./instances/Rome/grafo2234.14.lgr N14 E19 M0.119 O R0
./instances/Rome/grafo6725.86.lgr N86 E106 M0.871 R14
./instances/Rome/grafo2710.41.lgr N41 E49 M0.189 O R0
./instances/Rome/grafo11136.98.lgr N98 E122 M1.269 R10
./instances/Rome/grafo6154.44.lgr N44 E63 M0.72 R6
./instances/Rome/grafo5694.45.lgr N45 E63 M0.41 R5
./instances/Rome/grafo11405.92.lgr N92 E128 M2.061 R20
./instances/Rome/grafo7745.38.lgr N38 E46 M0.247 R1
./instances/Rome/grafo5289.37.lgr N37 E41 M0.197 O R0
./instances/Rome/grafo1525.65.lgr N65 E85 M0.679 R6
./instances/Rome/grafo5770.33.lgr N33 E38 M0.175 O R0
./instances/Rome/grafo11626.38.lgr N38 E48 M0.27 R2
./instances/Rome/grafo7780.90.lgr N90 E128 M2.186 R23
./instances/Rome/grafo7451.82.lgr N82 E117 M1.377 R13
./instances/Rome/grafo10046.40.lgr N40 E50 M0.435 R2
./instances/Rome/grafo6493.39.lgr N39 E50 M0.256 R2
./instances/Rome/grafo11210.33.lgr N33 E42 M0.132 O R0
./instances/Rome/grafo3914.42.lgr N42 E53 M0.311 R2
./instances/Rome/grafo7011.64.lgr N64 E80 M0.768 R6
./instances/Rome/grafo8932.89.lgr N89 E118 M1.611 R15
./instances/Rome/grafo2523.40.lgr N40 E51 M0.473 R2
./instances/Rome/grafo10682.98.lgr N98 E128 M1.186 R12
./instances/Rome/grafo2221.13.lgr N13 E13 M0.105 O R0
./instances/Rome/grafo4441.61.lgr N61 E75 M0.755 R2
./instances/Rome/grafo10975.96.lgr N96 E128 M1.596 R13
./instances/Rome/grafo5653.43.lgr N43 E46 M0.16 O R0
./instances/Rome/grafo5965.37.lgr N37 E52 M0.434 R4
./instances/Rome/grafo4306.56.lgr N56 E63 M0.15 O R0
./instances/Rome/grafo6804.48.lgr N48 E59 M0.385 R4
./instances/Rome/grafo5063.78.lgr N78 E102 M0.716 R5
./instances/Rome/grafo6519.56.lgr N56 E74 M0.604 R7
./instances/Rome/grafo8491.92.lgr N92 E133 M1.747 R22
./instances/Rome/grafo10693.98.lgr N98 E150 M2.955 R28
./instances/Rome/grafo2149.24.lgr N24 E30 M0.114 O R0
./instances/Rome/grafo6125.53.lgr N53 E65 M0.413 R3
./instances/Rome/grafo6811.36.lgr N36 E44 M0.16 O R0
./instances/Rome/grafo10243.95.lgr N95 E133 M1.265 R19
./instances/Rome/grafo4139.64.lgr N64 E85 M0.427 R5
./instances/Rome/grafo1567.57.lgr N57 E74 M0.329 R5
./instances/Rome/grafo9771.84.lgr N84 E102 M0.438 R5
./instances/Rome/grafo9599.81.lgr N81 E106 M0.865 R12
./instances/Rome/grafo10080.38.lgr N38 E47 M0.306 R4
./instances/Rome/grafo9129.77.lgr N77 E97 M0.667 R7
./instances/Rome/grafo6705.51.lgr N51 E60 M0.203 O R0
./instances/Rome/grafo10026.32.lgr N32 E38 M0.187 R2
./instances/Rome/grafo11521.91.lgr N91 E111 M0.611 R5
./instances/Rome/grafo941.29.lgr N29 E35 M0.104 O R0
./instances/Rome/grafo4924.62.lgr N62 E84 M0.441 R8
./instances/Rome/grafo5751.60.lgr N60 E75 M0.511 R6
./instances/Rome/grafo10655.34.lgr N34 E40 M0.124 O R0
./instances/Rome/grafo6710.73.lgr N73 E94 M0.61 R9
./instances/Rome/grafo4166.53.lgr N53 E66 M0.316 R1
./instances/Rome/grafo3107.32.lgr N32 E48 M0.389 R5
./instances/Rome/grafo5170.59.lgr N59 E76 M0.475 R4
./instances/Rome/grafo4299.55.lgr N55 E79 M0.79 R9
./instances/Rome/grafo4425.50.lgr N50 E68 M0.409 R7
./instances/Rome/grafo2026.28.lgr N28 E36 M0.222 R2
./instances/Rome/grafo4685.56.lgr N56 E71 M0.364 R1
./instances/Rome/grafo10171.99.lgr N99 E140 M1.965 R24
./instances/Rome/grafo10191.34.lgr N34 E38 M0.13 O R0
./instances/Rome/grafo2509.37.lgr N37 E46 M0.218 R1
./instances/Rome/grafo4513.53.lgr N53 E70 M0.312 R1
./instances/Rome/grafo4334.48.lgr N48 E65 M0.391 R5
./instances/Rome/grafo2370.22.lgr N22 E28 M0.133 O R0
./instances/Rome/grafo10970.100.lgr N100 E135 M1.274 R12
./instances/Rome/grafo1141.47.lgr N47 E59 M0.232 R2
./instances/Rome/grafo6395.57.lgr N57 E73 M0.419 R4
./instances/Rome/grafo705.16.lgr N16 E23 M0.188 R1
./instances/Rome/grafo6452.58.lgr N58 E79 M0.643 R10
./instances/Rome/grafo4131.78.lgr N78 E108 M0.931 R19
./instances/Rome/grafo4119.80.lgr N80 E114 M1.79 R22
./instances/Rome/grafo588.19.lgr N19 E20 M0.099 O R0
./instances/Rome/grafo759.11.lgr N11 E12 M0.087 O R0
./instances/Rome/grafo2901.13.lgr N13 E15 M0.071 O R0
./instances/Rome/grafo2052.38.lgr N38 E50 M0.366 R5
./instances/Rome/grafo4196.78.lgr N78 E106 M0.808 R12
./instances/Rome/grafo5938.75.lgr N75 E116 M1.8 R24
./instances/Rome/grafo5880.38.lgr N38 E52 M0.276 R5
./instances/Rome/grafo2612.37.lgr N37 E53 M0.372 R5
./instances/Rome/grafo9589.62.lgr N62 E100 M1.049 R21
./instances/Rome/grafo3622.36.lgr N36 E41 M0.158 O R0
./instances/Rome/grafo5407.39.lgr N39 E53 M0.365 R4
./instances/Rome/grafo10408.93.lgr N93 E123 M0.846 R12
./instances/Rome/grafo9680.83.lgr N83 E111 M0.953 R11
./instances/Rome/grafo10541.93.lgr N93 E124 M1.231 R17
./instances/Rome/grafo10560.95.lgr N95 E137 M2.112 R25
./instances/Rome/grafo5307.39.lgr N39 E54 M0.281 R3
./instances/Rome/grafo10548.94.lgr N94 E134 M1.812 R20
./instances/Rome/grafo8790.97.lgr N97 E133 M1.276 R19
./instances/Rome/grafo6718.59.lgr N59 E74 M0.301 R3
./instances/Rome/grafo10388.95.lgr N95 E136 M1.79 R19
./instances/Rome/grafo3879.96.lgr N96 E130 M1.791 R19
./instances/Rome/grafo7466.42.lgr N42 E62 M0.517 R8
./instances/Rome/grafo5619.39.lgr N39 E49 M0.175 R1
./instances/Rome/grafo1281.28.lgr N28 E30 M0.099 O R0
./instances/Rome/grafo3186.39.lgr N39 E49 M0.173 O R0
./instances/Rome/grafo9505.75.lgr N75 E97 M0.698 R12
./instances/Rome/grafo1952.26.lgr N26 E31 M0.188 O R0
./instances/Rome/grafo9758.72.lgr N72 E101 M1.238 R14
./instances/Rome/grafo294.21.lgr N21 E21 M0.081 O R0
./instances/Rome/grafo8900.94.lgr N94 E126 M1.809 R21
./instances/Rome/grafo6639.48.lgr N48 E60 M0.371 R4
./instances/Rome/grafo4082.60.lgr N60 E81 M0.759 R9
./instances/Rome/grafo807.12.lgr N12 E12 M0.055 O R0
./instances/Rome/grafo10520.99.lgr N99 E131 M1.464 R15
./instances/Rome/grafo9970.39.lgr N39 E46 M0.148 O R0
./instances/Rome/grafo5179.71.lgr N71 E98 M1.021 R14
./instances/Rome/grafo8643.89.lgr N89 E124 M1.641 R15
./instances/Rome/grafo5569.37.lgr N37 E46 M0.163 O R0
./instances/Rome/grafo2184.18.lgr N18 E21 M0.096 O R0
./instances/Rome/grafo2396.20.lgr N20 E24 M0.133 O R0
./instances/Rome/grafo5418.61.lgr N61 E83 M0.477 R4
./instances/Rome/grafo776.36.lgr N36 E52 M0.339 R4
./instances/Rome/grafo10591.99.lgr N99 E119 M0.849 R8
./instances/Rome/grafo10722.96.lgr N96 E139 M2.168 R26
./instances/Rome/grafo11289.93.lgr N93 E118 M1.331 R11
./instances/Rome/grafo1446.23.lgr N23 E24 M0.086 O R0
./instances/Rome/grafo5378.38.lgr N38 E46 M0.147 O R0
./instances/Rome/grafo121.20.lgr N20 E25 M0.106 O R0
./instances/Rome/grafo1251.25.lgr N25 E26 M0.058 O R0
./instances/Rome/grafo1630.31.lgr N31 E40 M0.127 O R0
./instances/Rome/grafo796.14.lgr N14 E19 M0.093 O R0
./instances/Rome/grafo1494.50.lgr N50 E57 M0.187 O R0
./instances/Rome/grafo3391.39.lgr N39 E61 M0.526 R7
./instances/Rome/grafo10012.40.lgr N40 E53 M0.272 R2
./instances/Rome/grafo2961.26.lgr N26 E31 M0.12 O R0
./instances/Rome/grafo2615.17.lgr N17 E18 M0.073 O R0
./instances/Rome/grafo7106.44.lgr N44 E61 M0.625 R6
./instances/Rome/grafo7247.39.lgr N39 E47 M0.29 R1
./instances/Rome/grafo8469.85.lgr N85 E107 M0.837 R6
./instances/Rome/grafo10567.38.lgr N38 E47 M0.271 R1
./instances/Rome/grafo4081.40.lgr N40 E46 M0.146 O R0
./instances/Rome/grafo7869.69.lgr N69 E100 M1.19 R16
./instances/Rome/grafo11380.97.lgr N97 E133 M2.035 R16
./instances/Rome/grafo6908.43.lgr N43 E48 M0.162 O R0
./instances/Rome/grafo2624.22.lgr N22 E27 M0.121 O R0
./instances/Rome/grafo1867.27.lgr N27 E30 M0.116 O R0
./instances/Rome/grafo131.23.lgr N23 E26 M0.18 O R0
./instances/Rome/grafo3874.40.lgr N40 E46 M0.258 O R0
./instances/Rome/grafo5632.36.lgr N36 E43 M0.266 R3
./instances/Rome/grafo4100.56.lgr N56 E75 M0.559 R4
./instances/Rome/grafo3021.25.lgr N25 E29 M0.095 O R0
./instances/Rome/grafo4661.55.lgr N55 E69 M0.359 R4
./instances/Rome/grafo7182.39.lgr N39 E55 M0.314 R4
./instances/Rome/grafo8452.85.lgr N85 E118 M2.228 R20
./instances/Rome/grafo2322.42.lgr N42 E50 M0.183 R1
./instances/Rome/grafo2012.30.lgr N30 E46 M0.217 R2
./instances/Rome/grafo2365.30.lgr N30 E34 M0.105 O R0
./instances/Rome/grafo5233.37.lgr N37 E47 M0.291 R1
./instances/Rome/grafo5902.74.lgr N74 E102 M1.142 R17
./instances/Rome/grafo6462.46.lgr N46 E56 M0.257 R1
./instances/Rome/grafo10227.96.lgr N96 E128 M1.148 R15
./instances/Rome/grafo5173.58.lgr N58 E83 M0.471 R8
./instances/Rome/grafo6588.49.lgr N49 E64 M0.313 R2
./instances/Rome/grafo4721.77.lgr N77 E98 M0.637 R4
./instances/Rome/grafo9501.66.lgr N66 E105 M1.616 R20
./instances/Rome/grafo2929.23.lgr N23 E31 M0.159 O R0
./instances/Rome/grafo9453.80.lgr N80 E114 M0.88 R13
./instances/Rome/grafo8673.98.lgr N98 E140 M2.402 R26
./instances/Rome/grafo10719.96.lgr N96 E133 M2.49 R24
./instances/Rome/grafo4827.55.lgr N55 E73 M0.45 R7
./instances/Rome/grafo6604.38.lgr N38 E44 M0.125 O R0
./instances/Rome/grafo3764.45.lgr N45 E59 M0.212 R2
./instances/Rome/grafo3672.59.lgr N59 E78 M0.429 R4
./instances/Rome/grafo3652.42.lgr N42 E61 M0.279 R5
./instances/Rome/grafo9056.96.lgr N96 E135 M2.447 R21
./instances/Rome/grafo6838.50.lgr N50 E60 M0.278 R3
./instances/Rome/grafo5066.51.lgr N51 E70 M0.307 R2
./instances/Rome/grafo9503.77.lgr N77 E109 M0.874 R14
./instances/Rome/grafo5463.42.lgr N42 E63 M0.379 R6
./instances/Rome/grafo4801.69.lgr N69 E95 M1.14 R11
./instances/Rome/grafo8411.78.lgr N78 E104 M0.648 R9
./instances/Rome/grafo5992.44.lgr N44 E67 M0.495 R8
./instances/Rome/grafo7160.54.lgr N54 E66 M0.358 R3
./instances/Rome/grafo1721.24.lgr N24 E27 M0.131 O R0
./instances/Rome/grafo1227.30.lgr N30 E39 M0.168 R1
./instances/Rome/grafo5218.36.lgr N36 E44 M0.114 O R0
./instances/Rome/grafo5264.36.lgr N36 E41 M0.138 O R0
./instances/Rome/grafo5427.38.lgr N38 E44 M0.127 O R0
./instances/Rome/grafo3742.36.lgr N36 E45 M0.233 O R0
./instances/Rome/grafo9484.60.lgr N60 E78 M0.532 R6
./instances/Rome/grafo8860.73.lgr N73 E101 M0.641 R12
./instances/Rome/grafo5334.41.lgr N41 E57 M0.374 R6
./instances/Rome/grafo1832.11.lgr N11 E12 M0.059 O R0
./instances/Rome/grafo7128.48.lgr N48 E60 M0.345 R3
./instances/Rome/grafo2644.17.lgr N17 E19 M0.09 O R0
./instances/Rome/grafo8191.86.lgr N86 E125 M1.717 R18
./instances/Rome/grafo2968.32.lgr N32 E41 M0.167 R1
./instances/Rome/grafo6880.44.lgr N44 E58 M0.355 R3
./instances/Rome/grafo5229.37.lgr N37 E53 M0.469 R9
./instances/Rome/grafo1625.27.lgr N27 E37 M0.249 R2
./instances/Rome/grafo6248.39.lgr N39 E50 M0.257 R1
./instances/Rome/grafo6425.78.lgr N78 E96 M0.688 R8
./instances/Rome/grafo919.12.lgr N12 E14 M0.094 O R0
./instances/Rome/grafo10482.94.lgr N94 E122 M1.251 R13
./instances/Rome/grafo9500.83.lgr N83 E117 M1.349 R16
./instances/Rome/grafo6468.83.lgr N83 E110 M1.478 R15
./instances/Rome/grafo2564.20.lgr N20 E22 M0.08 O R0
./instances/Rome/grafo5495.34.lgr N34 E43 M0.13 O R0
./instances/Rome/grafo8726.87.lgr N87 E128 M2.349 R23
./instances/Rome/grafo3038.38.lgr N38 E50 M0.389 R3
./instances/Rome/grafo10345.95.lgr N95 E130 M1.5 R17
./instances/Rome/grafo6415.55.lgr N55 E59 M0.196 O R0
./instances/Rome/grafo10106.100.lgr N100 E119 M0.539 R4
./instances/Rome/grafo6433.48.lgr N48 E64 M0.328 R4
./instances/Rome/grafo7743.37.lgr N37 E55 M0.339 R7
./instances/Rome/grafo9006.61.lgr N61 E80 M0.506 R6
./instances/Rome/grafo6923.39.lgr N39 E48 M0.295 R2
./instances/Rome/grafo2094.34.lgr N34 E39 M0.156 O R0
./instances/Rome/grafo7937.75.lgr N75 E96 M0.49 R8
./instances/Rome/grafo6535.49.lgr N49 E65 M0.41 R4
./instances/Rome/grafo7100.86.lgr N86 E120 M1.135 R17
./instances/Rome/grafo4887.78.lgr N78 E99 M0.813 R11
./instances/Rome/grafo6499.46.lgr N46 E68 M0.539 R10
./instances/Rome/grafo9957.39.lgr N39 E51 M0.364 R6
./instances/Rome/grafo2694.65.lgr N65 E78 M0.492 R5
./instances/Rome/grafo11661.38.lgr N38 E48 M0.33 R2
./instances/Rome/grafo7605.44.lgr N44 E65 M0.456 R4
./instances/Rome/grafo10444.100.lgr N100 E136 M1.281 R21
./instances/Rome/grafo7375.46.lgr N46 E60 M0.237 R3
./instances/Rome/grafo7520.45.lgr N45 E53 M0.247 R2
./instances/Rome/grafo3678.34.lgr N34 E42 M0.168 R1
./instances/Rome/grafo1092.42.lgr N42 E53 M0.388 R5
./instances/Rome/grafo11607.32.lgr N32 E38 M0.139 O R0
./instances/Rome/grafo9626.83.lgr N83 E115 M1.035 R15
./instances/Rome/grafo1506.43.lgr N43 E50 M0.19 R2
./instances/Rome/grafo5450.36.lgr N36 E42 M0.124 O R0
./instances/Rome/grafo8911.100.lgr N100 E128 M1.445 R15
./instances/Rome/grafo10383.99.lgr N99 E136 M2.027 R21
./instances/Rome/grafo334.12.lgr N12 E13 M0.094 O R0
./instances/Rome/grafo8473.93.lgr N93 E122 M1.266 R13
./instances/Rome/grafo1335.56.lgr N56 E81 M0.639 R6
./instances/Rome/grafo1557.23.lgr N23 E29 M0.09 O R0
./instances/Rome/grafo5131.48.lgr N48 E59 M0.191 O R0
./instances/Rome/grafo8245.83.lgr N83 E104 M0.525 R5
./instances/Rome/grafo7671.86.lgr N86 E110 M0.759 R8
./instances/Rome/grafo8782.88.lgr N88 E106 M0.625 R5
./instances/Rome/grafo8072.69.lgr N69 E88 M0.61 R5
./instances/Rome/grafo1378.46.lgr N46 E62 M0.44 R4
./instances/Rome/grafo4332.54.lgr N54 E69 M0.31 R2
./instances/Rome/grafo3613.41.lgr N41 E54 M0.333 R5
./instances/Rome/grafo4478.64.lgr N64 E83 M0.421 R6
./instances/Rome/grafo6876.41.lgr N41 E50 M0.225 R1
./instances/Rome/grafo9076.77.lgr N77 E103 M0.681 R8
./instances/Rome/grafo8271.81.lgr N81 E113 M1.34 R15
./instances/Rome/grafo4781.57.lgr N57 E74 M0.488 R8
./instances/Rome/grafo3800.42.lgr N42 E51 M0.222 R1
./instances/Rome/grafo7845.81.lgr N81 E114 M0.931 R17
./instances/Rome/grafo11301.93.lgr N93 E129 M2.006 R22
./instances/Rome/grafo10616.96.lgr N96 E130 M1.197 R20
./instances/Rome/grafo3589.56.lgr N56 E68 M0.348 R4
./instances/Rome/grafo7240.60.lgr N60 E87 M1.026 R13
./instances/Rome/grafo11524.100.lgr N100 E127 M1.262 R16
./instances/Rome/grafo6879.41.lgr N41 E51 M0.116 O R0
./instances/Rome/grafo1244.26.lgr N26 E28 M0.066 O R0
./instances/Rome/grafo8148.85.lgr N85 E119 M1.424 R19
./instances/Rome/grafo2969.39.lgr N39 E57 M0.414 R8
./instances/Rome/grafo2627.40.lgr N40 E49 M0.289 R1
./instances/Rome/grafo7049.42.lgr N42 E54 M0.257 R5
./instances/Rome/grafo10938.33.lgr N33 E36 M0.152 O R0
./instances/Rome/grafo5864.59.lgr N59 E84 M0.816 R9
./instances/Rome/grafo1861.17.lgr N17 E21 M0.13 R1
./instances/Rome/grafo1118.22.lgr N22 E23 M0.097 O R0
./instances/Rome/grafo987.27.lgr N27 E30 M0.094 O R0
./instances/Rome/grafo6015.39.lgr N39 E44 M0.113 O R0
./instances/Rome/grafo682.16.lgr N16 E18 M0.081 O R0
./instances/Rome/grafo7468.54.lgr N54 E81 M0.85 R12
./instances/Rome/grafo8945.94.lgr N94 E132 M1.261 R20
./instances/Rome/grafo8748.88.lgr N88 E107 M0.384 R1
./instances/Rome/grafo10897.95.lgr N95 E121 M1.056 R10
./instances/Rome/grafo4083.57.lgr N57 E78 M0.589 R11
./instances/Rome/grafo252.12.lgr N12 E11 M0.059 O R0
./instances/Rome/grafo4476.68.lgr N68 E95 M0.571 R12
./instances/Rome/grafo7759.56.lgr N56 E64 M0.189 O R0
./instances/Rome/grafo1757.20.lgr N20 E25 M0.115 O R0
./instances/Rome/grafo8112.61.lgr N61 E77 M0.4 R7
./instances/Rome/grafo10015.39.lgr N39 E45 M0.129 O R0
./instances/Rome/grafo4000.35.lgr N35 E41 M0.338 R1
./instances/Rome/grafo10415.94.lgr N94 E132 M1.455 R14
./instances/Rome/grafo11545.39.lgr N39 E47 M0.111 O R0
./instances/Rome/grafo783.15.lgr N15 E20 M0.081 O R0
./instances/Rome/grafo6987.39.lgr N39 E46 M0.152 O R0
./instances/Rome/grafo8814.88.lgr N88 E125 M1.601 R23
./instances/Rome/grafo2320.23.lgr N23 E35 M0.102 O R0
./instances/Rome/grafo3948.47.lgr N47 E66 M0.516 R6
./instances/Rome/grafo1072.14.lgr N14 E18 M0.072 O R0
./instances/Rome/grafo690.11.lgr N11 E17 M0.112 O R0
./instances/Rome/grafo4772.58.lgr N58 E75 M0.5 R7
./instances/Rome/grafo169.26.lgr N26 E38 M0.256 R3
./instances/Rome/grafo8377.92.lgr N92 E130 M1.268 R19
./instances/Rome/grafo10740.92.lgr N92 E117 M1.169 R9
./instances/Rome/grafo7283.39.lgr N39 E50 M0.177 R1
./instances/Rome/grafo4331.61.lgr N61 E78 M0.438 R3
./instances/Rome/grafo4852.58.lgr N58 E79 M0.482 R6
./instances/Rome/grafo5577.80.lgr N80 E104 M0.675 R13
./instances/Rome/grafo5184.36.lgr N36 E47 M0.323 R2
./instances/Rome/grafo3916.40.lgr N40 E51 M0.241 R3
./instances/Rome/grafo1833.46.lgr N46 E60 M0.364 R5
./instances/Rome/grafo6279.40.lgr N40 E52 M0.304 R6
./instances/Rome/grafo10331.100.lgr N100 E134 M1.537 R17
./instances/Rome/grafo6211.54.lgr N54 E64 M0.229 O R0
./instances/Rome/grafo9932.91.lgr N91 E132 M1.795 R20
./instances/Rome/grafo7493.60.lgr N60 E83 M0.533 R9
./instances/Rome/grafo9866.34.lgr N34 E34 M0.065 O R0
./instances/Rome/grafo4655.56.lgr N56 E80 M0.821 R10
./instances/Rome/grafo11462.39.lgr N39 E50 M0.279 R2
./instances/Rome/grafo8806.98.lgr N98 E121 M0.744 R7
./instances/Rome/grafo819.38.lgr N38 E49 M0.228 R2
./instances/Rome/grafo10588.93.lgr N93 E128 M1.182 R18
./instances/Rome/grafo3119.55.lgr N55 E82 M0.531 R10
./instances/Rome/grafo1303.68.lgr N68 E84 M0.39 R3
./instances/Rome/grafo2164.16.lgr N16 E18 M0.084 O R0
./instances/Rome/grafo7965.62.lgr N62 E94 M1.249 R17
./instances/Rome/grafo4920.63.lgr N63 E85 M0.556 R7
./instances/Rome/grafo2611.20.lgr N20 E19 M0.116 O R0
./instances/Rome/grafo3216.40.lgr N40 E47 M0.179 R1
./instances/Rome/grafo820.18.lgr N18 E21 M0.118 O R0
./instances/Rome/grafo1990.34.lgr N34 E38 M0.099 O R0
./instances/Rome/grafo408.11.lgr N11 E10 M0.068 O R0
./instances/Rome/grafo1974.23.lgr N23 E27 M0.16 R1
./instances/Rome/grafo10668.99.lgr N99 E128 M0.739 R15
./instances/Rome/grafo1489.67.lgr N67 E77 M0.199 O R0
./instances/Rome/grafo11206.91.lgr N91 E126 M1.578 R19
./instances/Rome/grafo2453.22.lgr N22 E29 M0.176 R1
./instances/Rome/grafo6522.59.lgr N59 E91 M1.157 R13
./instances/Rome/grafo11393.92.lgr N92 E135 M2.144 R29
./instances/Rome/grafo2827.37.lgr N37 E48 M0.229 R2
./instances/Rome/grafo6177.52.lgr N52 E69 M0.617 R8
./instances/Rome/grafo272.14.lgr N14 E13 M0.076 O R0
./instances/Rome/grafo2613.15.lgr N15 E17 M0.077 O R0
./instances/Rome/grafo11020.100.lgr N100 E145 M1.523 R28
./instances/Rome/grafo11015.98.lgr N98 E136 M2.097 R22
./instances/Rome/grafo5614.42.lgr N42 E56 M0.367 R4
./instances/Rome/grafo6757.58.lgr N58 E86 M0.816 R10
./instances/Rome/grafo3714.52.lgr N52 E76 M0.592 R13
./instances/Rome/grafo2130.31.lgr N31 E37 M0.106 O R0
./instances/Rome/grafo6107.57.lgr N57 E75 M0.538 R6
./instances/Rome/grafo6486.75.lgr N75 E107 M0.751 R10
./instances/Rome/grafo6461.48.lgr N48 E58 M0.23 R2
./instances/Rome/grafo11247.36.lgr N36 E47 M0.343 R5
./instances/Rome/grafo3103.88.lgr N88 E105 M0.484 R5
./instances/Rome/grafo3629.42.lgr N42 E55 M0.3 R2
./instances/Rome/grafo5137.59.lgr N59 E87 M0.88 R13
./instances/Rome/grafo4461.59.lgr N59 E79 M0.658 R5
./instances/Rome/grafo10335.40.lgr N40 E51 M0.23 R2
./instances/Rome/grafo6326.56.lgr N56 E84 M0.675 R8
./instances/Rome/grafo3791.57.lgr N57 E78 M0.647 R5
./instances/Rome/grafo119.24.lgr N24 E33 M0.169 O R0
./instances/Rome/grafo1324.27.lgr N27 E28 M0.09 O R0
./instances/Rome/grafo4602.51.lgr N51 E64 M0.294 R1
./instances/Rome/grafo4013.38.lgr N38 E49 M0.29 R2
./instances/Rome/grafo7495.41.lgr N41 E48 M0.169 O R0
./instances/Rome/grafo6081.42.lgr N42 E60 M0.317 R4
./instances/Rome/grafo7600.40.lgr N40 E55 M0.526 R7
./instances/Rome/grafo4254.77.lgr N77 E110 M1.177 R14
./instances/Rome/grafo4164.51.lgr N51 E65 M0.295 R4
./instances/Rome/grafo2856.16.lgr N16 E18 M0.076 O R0
./instances/Rome/grafo5346.40.lgr N40 E44 M0.208 R1
./instances/Rome/grafo2060.25.lgr N25 E26 M0.125 O R0
./instances/Rome/grafo4639.82.lgr N82 E107 M0.845 R11
./instances/Rome/grafo9020.65.lgr N65 E97 M1.096 R12
./instances/Rome/grafo1354.28.lgr N28 E36 M0.185 R2
./instances/Rome/grafo7465.43.lgr N43 E60 M0.563 R5
./instances/Rome/grafo5829.34.lgr N34 E41 M0.119 O R0
./instances/Rome/grafo540.16.lgr N16 E17 M0.097 O R0
./instances/Rome/grafo5425.56.lgr N56 E81 M0.469 R7
./instances/Rome/grafo7324.61.lgr N61 E78 M0.589 R8
./instances/Rome/grafo7644.47.lgr N47 E75 M0.868 R15
./instances/Rome/grafo5481.62.lgr N62 E101 M1.332 R20
./instances/Rome/grafo9713.73.lgr N73 E101 M0.818 R14
./instances/Rome/grafo2828.33.lgr N33 E37 M0.243 R1
./instances/Rome/grafo764.23.lgr N23 E26 M0.11 O R0
./instances/Rome/grafo6532.83.lgr N83 E115 M1.679 R14
./instances/Rome/grafo5890.48.lgr N48 E67 M0.443 R5
./instances/Rome/grafo5033.66.lgr N66 E88 M0.685 R9
./instances/Rome/grafo404.12.lgr N12 E13 M0.056 O R0
./instances/Rome/grafo7926.75.lgr N75 E93 M0.57 R6
./instances/Rome/grafo3114.40.lgr N40 E55 M0.382 R4
./instances/Rome/grafo1569.28.lgr N28 E36 M0.268 R2
./instances/Rome/grafo5865.36.lgr N36 E44 M0.154 O R0
./instances/Rome/grafo8103.71.lgr N71 E99 M0.969 R8
./instances/Rome/grafo594.11.lgr N11 E11 M0.055 O R0
./instances/Rome/grafo6571.45.lgr N45 E67 M0.656 R8
./instances/Rome/grafo9520.79.lgr N79 E109 M1.241 R15
./instances/Rome/grafo3453.56.lgr N56 E72 M0.539 R5
./instances/Rome/grafo11134.91.lgr N91 E116 M0.988 R11
./instances/Rome/grafo8384.61.lgr N61 E79 M0.603 R6
./instances/Rome/grafo9162.67.lgr N67 E90 M0.809 R8
./instances/Rome/grafo2705.15.lgr N15 E16 M0.1 O R0
./instances/Rome/grafo3142.39.lgr N39 E52 M0.326 R4
./instances/Rome/grafo11510.34.lgr N34 E34 M0.089 O R0
./instances/Rome/grafo4572.74.lgr N74 E98 M0.632 R10
./instances/Rome/grafo1396.61.lgr N61 E78 M0.348 R2
./instances/Rome/grafo6219.37.lgr N37 E45 M0.183 R1
./instances/Rome/grafo5796.37.lgr N37 E54 M0.315 R6
./instances/Rome/grafo654.25.lgr N25 E24 M0.124 O R0
./instances/Rome/grafo3605.35.lgr N35 E40 M0.115 O R0
./instances/Rome/grafo134.40.lgr N40 E49 M0.207 R2
./instances/Rome/grafo8242.82.lgr N82 E112 M1.025 R15
./instances/Rome/grafo8890.95.lgr N95 E123 M1.042 R11
./instances/Rome/grafo8849.65.lgr N65 E78 M0.402 R3
./instances/Rome/grafo7275.41.lgr N41 E59 M0.319 R2
./instances/Rome/grafo5579.39.lgr N39 E46 M0.294 R1
./instances/Rome/grafo6774.48.lgr N48 E62 M0.437 R5
./instances/Rome/grafo846.27.lgr N27 E32 M0.149 O R0
./instances/Rome/grafo10499.96.lgr N96 E125 M1.014 R14
./instances/Rome/grafo8090.86.lgr N86 E118 M0.894 R13
./instances/Rome/grafo11533.36.lgr N36 E48 M0.281 R4
./instances/Rome/grafo10853.92.lgr N92 E113 M1.157 R6
./instances/Rome/grafo8972.77.lgr N77 E111 M1.475 R18
./instances/Rome/grafo4169.83.lgr N83 E113 M1.121 R14
./instances/Rome/grafo5036.62.lgr N62 E84 M0.712 R7
./instances/Rome/grafo4807.72.lgr N72 E91 M0.591 R3
./instances/Rome/grafo1723.10.lgr N10 E15 M0.105 O R0
./instances/Rome/grafo8418.61.lgr N61 E80 M0.528 R7
./instances/Rome/grafo6487.53.lgr N53 E62 M0.192 O R0
./instances/Rome/grafo4206.58.lgr N58 E83 M0.823 R10
./instances/Rome/grafo6424.78.lgr N78 E96 M0.728 R8
./instances/Rome/grafo3262.92.lgr N92 E130 M1.295 R24
./instances/Rome/grafo5535.44.lgr N44 E47 M0.168 O R0
./instances/Rome/grafo8543.87.lgr N87 E111 M0.792 R9
./instances/Rome/grafo5397.41.lgr N41 E46 M0.195 O R0
./instances/Rome/grafo4542.59.lgr N59 E80 M0.669 R8
./instances/Rome/grafo8948.88.lgr N88 E129 M1.416 R25
./instances/Rome/grafo9566.70.lgr N70 E100 M1.033 R14
./instances/Rome/grafo5145.40.lgr N40 E50 M0.191 R1
./instances/Rome/grafo10160.96.lgr N96 E138 M2.991 R29
./instances/Rome/grafo1076.18.lgr N18 E24 M0.086 O R0
./instances/Rome/grafo11357.39.lgr N39 E48 M0.291 R3
./instances/Rome/grafo9419.60.lgr N60 E83 M0.895 R11
./instances/Rome/grafo9355.84.lgr N84 E117 M0.988 R13
./instances/Rome/grafo11389.92.lgr N92 E128 M1.726 R19
./instances/Rome/grafo627.27.lgr N27 E29 M0.094 O R0
./instances/Rome/grafo1471.24.lgr N24 E26 M0.13 O R0
./instances/Rome/grafo7640.45.lgr N45 E65 M0.555 R10
./instances/Rome/grafo9338.86.lgr N86 E111 M0.705 R11
./instances/Rome/grafo1746.27.lgr N27 E38 M0.256 R4
./instances/Rome/grafo5615.38.lgr N38 E46 M0.252 R1
./instances/Rome/grafo8918.96.lgr N96 E121 M0.765 R11
./instances/Rome/grafo3469.47.lgr N47 E57 M0.208 O R0
./instances/Rome/grafo5876.40.lgr N40 E50 M0.227 R1
./instances/Rome/grafo1450.56.lgr N56 E70 M0.345 R5
./instances/Rome/grafo734.14.lgr N14 E18 M0.087 O R0
./instances/Rome/grafo1247.58.lgr N58 E68 M0.298 R2
./instances/Rome/grafo9544.62.lgr N62 E91 M0.621 R15
./instances/Rome/grafo3924.44.lgr N44 E53 M0.25 R1
./instances/Rome/grafo3915.38.lgr N38 E44 M0.251 R2
./instances/Rome/grafo147.29.lgr N29 E28 M0.105 O R0
./instances/Rome/grafo4339.55.lgr N55 E67 M0.168 O R0
./instances/Rome/grafo3226.55.lgr N55 E74 M0.592 R7
./instances/Rome/grafo9275.79.lgr N79 E110 M0.821 R15
./instances/Rome/grafo5832.46.lgr N46 E58 M0.201 O R0
./instances/Rome/grafo8130.79.lgr N79 E123 M1.813 R24
./instances/Rome/grafo5285.76.lgr N76 E94 M0.557 R5
./instances/Rome/grafo10647.98.lgr N98 E132 M1.274 R18
./instances/Rome/grafo5817.42.lgr N42 E60 M0.597 R8
./instances/Rome/grafo10773.93.lgr N93 E126 M1.605 R19
./instances/Rome/grafo2847.18.lgr N18 E20 M0.075 O R0
./instances/Rome/grafo9757.68.lgr N68 E85 M0.771 R8
./instances/Rome/grafo7448.60.lgr N60 E81 M0.43 R7
./instances/Rome/grafo545.23.lgr N23 E28 M0.269 R1
./instances/Rome/grafo6682.63.lgr N63 E78 M0.436 R4
./instances/Rome/grafo1511.28.lgr N28 E30 M0.076 O R0
./instances/Rome/grafo2006.25.lgr N25 E36 M0.118 O R0
./instances/Rome/grafo8383.87.lgr N87 E116 M0.945 R11
./instances/Rome/grafo1673.20.lgr N20 E22 M0.058 O R0
./instances/Rome/grafo10077.31.lgr N31 E36 M0.13 O R0
./instances/Rome/grafo6216.45.lgr N45 E51 M0.148 O R0
./instances/Rome/grafo9352.80.lgr N80 E99 M0.642 R6
./instances/Rome/grafo10960.98.lgr N98 E131 M1.855 R19
./instances/Rome/grafo4102.42.lgr N42 E62 M0.452 R7
./instances/Rome/grafo7771.95.lgr N95 E132 M1.656 R19
./instances/Rome/grafo8311.86.lgr N86 E116 M1.674 R18
./instances/Rome/grafo1963.42.lgr N42 E63 M0.466 R6
./instances/Rome/grafo2996.37.lgr N37 E47 M0.297 R2
./instances/Rome/grafo7439.45.lgr N45 E54 M0.17 O R0
./instances/Rome/grafo6046.41.lgr N41 E57 M0.489 R6
./instances/Rome/grafo10097.95.lgr N95 E118 M1.105 R11
./instances/Rome/grafo3842.34.lgr N34 E40 M0.157 O R0
./instances/Rome/grafo2874.50.lgr N50 E54 M0.143 O R0
./instances/Rome/grafo538.18.lgr N18 E19 M0.127 O R0
./instances/Rome/grafo1253.27.lgr N27 E32 M0.137 O R0
./instances/Rome/grafo7205.39.lgr N39 E49 M0.137 O R0
./instances/Rome/grafo10169.93.lgr N93 E116 M0.648 R10
./instances/Rome/grafo7834.78.lgr N78 E104 M0.702 R11
./instances/Rome/grafo10629.100.lgr N100 E131 M1.682 R16
./instances/Rome/grafo3256.45.lgr N45 E63 M0.397 R7
./instances/Rome/grafo3937.58.lgr N58 E70 M0.206 O R0
./instances/Rome/grafo10363.98.lgr N98 E125 M0.744 R9
./instances/Rome/grafo5785.37.lgr N37 E50 M0.192 R2
./instances/Rome/grafo3967.59.lgr N59 E87 M1.034 R13
./instances/Rome/grafo3165.52.lgr N52 E72 M0.519 R9
./instances/Rome/grafo8296.86.lgr N86 E116 M1.549 R17
./instances/Rome/grafo5432.47.lgr N47 E68 M0.426 R10
./instances/Rome/grafo6538.81.lgr N81 E99 M0.743 R9
./instances/Rome/grafo1549.55.lgr N55 E66 M0.362 R3
./instances/Rome/grafo10357.94.lgr N94 E126 M1.231 R13
./instances/Rome/grafo5648.77.lgr N77 E94 M0.581 R7
./instances/Rome/grafo6756.38.lgr N38 E53 M0.225 R3
./instances/Rome/grafo8542.61.lgr N61 E84 M0.603 R6
./instances/Rome/grafo7957.62.lgr N62 E85 M0.484 R9
./instances/Rome/grafo5518.56.lgr N56 E72 M0.585 R6
./instances/Rome/grafo11180.34.lgr N34 E34 M0.115 O R0
./instances/Rome/grafo5312.39.lgr N39 E51 M0.278 R4
./instances/Rome/grafo7796.93.lgr N93 E126 M1.06 R13
./instances/Rome/grafo6966.45.lgr N45 E65 M0.501 R5
./instances/Rome/grafo7540.46.lgr N46 E71 M0.7 R10
./instances/Rome/grafo7627.57.lgr N57 E85 M0.846 R13
./instances/Rome/grafo2534.22.lgr N22 E25 M0.086 O R0
./instances/Rome/grafo2911.15.lgr N15 E20 M0.123 O R0
./instances/Rome/grafo9721.79.lgr N79 E121 M1.242 R24
./instances/Rome/grafo5268.43.lgr N43 E53 M0.324 R1
./instances/Rome/grafo9106.67.lgr N67 E84 M0.603 R7
./instances/Rome/grafo3487.55.lgr N55 E74 M0.405 R6
./instances/Rome/grafo7302.41.lgr N41 E57 M0.389 R3
./instances/Rome/grafo2918.16.lgr N16 E22 M0.105 O R0
./instances/Rome/grafo8586.60.lgr N60 E79 M0.518 R6
./instances/Rome/grafo8870.60.lgr N60 E75 M0.254 R2
./instances/Rome/grafo9099.83.lgr N83 E106 M0.979 R10
./instances/Rome/grafo3334.48.lgr N48 E67 M0.725 R10
./instances/Rome/grafo8772.79.lgr N79 E115 M1.576 R22
./instances/Rome/grafo2072.29.lgr N29 E43 M0.267 R4
./instances/Rome/grafo6832.38.lgr N38 E45 M0.159 O R0
./instances/Rome/grafo3768.42.lgr N42 E53 M0.273 R1
./instances/Rome/grafo10771.92.lgr N92 E127 M1.347 R17
./instances/Rome/grafo10022.31.lgr N31 E36 M0.131 O R0
./instances/Rome/grafo6458.40.lgr N40 E57 M0.408 R7
./instances/Rome/grafo4075.52.lgr N52 E66 M0.342 R5
./instances/Rome/grafo5740.61.lgr N61 E90 M1.127 R17
./instances/Rome/grafo346.19.lgr N19 E22 M0.097 O R0
./instances/Rome/grafo8100.60.lgr N60 E84 M0.507 R10
./instances/Rome/grafo10285.39.lgr N39 E59 M0.597 R11
./instances/Rome/grafo10379.95.lgr N95 E132 M1.961 R19
./instances/Rome/grafo10631.98.lgr N98 E132 M1.707 R22
./instances/Rome/grafo7474.43.lgr N43 E54 M0.277 R2
./instances/Rome/grafo9109.63.lgr N63 E88 M1.095 R13
./instances/Rome/grafo2528.37.lgr N37 E50 M0.207 R1
./instances/Rome/grafo10542.100.lgr N100 E133 M1.594 R18
./instances/Rome/grafo7751.44.lgr N44 E58 M0.227 R3
./instances/Rome/grafo7559.52.lgr N52 E67 M0.467 R6
./instances/Rome/grafo6772.75.lgr N75 E103 M0.583 R12
./instances/Rome/grafo3882.41.lgr N41 E52 M0.138 O R0
./instances/Rome/grafo3956.38.lgr N38 E54 M0.411 R4
./instances/Rome/grafo5668.37.lgr N37 E44 M0.113 O R0
./instances/Rome/grafo3591.57.lgr N57 E72 M0.387 R4
./instances/Rome/grafo5154.39.lgr N39 E57 M0.418 R9
./instances/Rome/grafo7062.53.lgr N53 E74 M0.55 R6
./instances/Rome/grafo1548.39.lgr N39 E44 M0.143 O R0
./instances/Rome/grafo6335.39.lgr N39 E54 M0.446 R7
./instances/Rome/grafo3468.44.lgr N44 E53 M0.202 R1
./instances/Rome/grafo3609.42.lgr N42 E55 M0.247 R1
./instances/Rome/grafo5017.63.lgr N63 E89 M0.878 R13
./instances/Rome/grafo5683.39.lgr N39 E52 M0.328 R3
./instances/Rome/grafo9307.82.lgr N82 E117 M1.246 R17
./instances/Rome/grafo5455.55.lgr N55 E76 M0.34 R4
./instances/Rome/grafo8769.86.lgr N86 E105 M0.787 R8
./instances/Rome/grafo6827.53.lgr N53 E69 M0.342 R5
./instances/Rome/grafo335.13.lgr N13 E19 M0.075 O R0
./instances/Rome/grafo221.15.lgr N15 E16 M0.09 O R0
./instances/Rome/grafo10663.99.lgr N99 E137 M1.753 R20
./instances/Rome/grafo4320.67.lgr N67 E85 M0.765 R9
./instances/Rome/grafo3630.54.lgr N54 E69 M0.417 R3
./instances/Rome/grafo8614.85.lgr N85 E118 M1.353 R14
./instances/Rome/grafo9445.89.lgr N89 E118 M1.451 R13
./instances/Rome/grafo7808.69.lgr N69 E88 M0.432 R5
./instances/Rome/grafo1877.33.lgr N33 E48 M0.419 R7
./instances/Rome/grafo7744.42.lgr N42 E52 M0.264 R2
./instances/Rome/grafo2111.10.lgr N10 E16 M0.101 O R0
./instances/Rome/grafo3308.97.lgr N97 E110 M0.503 R4
./instances/Rome/grafo276.17.lgr N17 E20 M0.115 O R0
./instances/Rome/grafo8463.72.lgr N72 E97 M0.881 R11
./instances/Rome/grafo1701.36.lgr N36 E41 M0.243 R2
./instances/Rome/grafo7885.83.lgr N83 E120 M1.226 R20
./instances/Rome/grafo480.15.lgr N15 E15 M0.084 O R0
./instances/Rome/grafo8634.75.lgr N75 E107 M1.177 R17
./instances/SteinLib/I320/i320-125.stp N320 E51040 M70518.4 R50086
./instances/Rome/grafo9979.38.lgr N38 E50 M0.32 R4
./instances/Rome/grafo9899.33.lgr N33 E34 M0.144 O R0
./instances/Rome/grafo7333.45.lgr N45 E73 M0.922 R12
./instances/Rome/grafo4906.61.lgr N61 E83 M0.6 R6
./instances/Rome/grafo10671.100.lgr N100 E144 M2.161 R24
./instances/Rome/grafo3276.49.lgr N49 E65 M0.504 R6
./instances/Rome/grafo8262.78.lgr N78 E107 M0.953 R10
./instances/Rome/grafo5728.60.lgr N60 E87 M0.968 R11
./instances/Rome/grafo5542.60.lgr N60 E76 M0.318 R2
./instances/Rome/grafo2372.16.lgr N16 E20 M0.081 O R0
./instances/Rome/grafo5733.39.lgr N39 E50 M0.28 R2
./instances/Rome/grafo10185.32.lgr N32 E38 M0.146 O R0
./instances/Rome/grafo2535.48.lgr N48 E59 M0.261 R1
./instances/Rome/grafo8559.87.lgr N87 E112 M1.156 R15
./instances/Rome/grafo11103.93.lgr N93 E116 M0.779 R10
./instances/Rome/grafo1198.29.lgr N29 E29 M0.09 O R0
./instances/Rome/grafo9046.84.lgr N84 E113 M1.308 R15
./instances/Rome/grafo2636.16.lgr N16 E22 M0.087 O R0
./instances/Rome/grafo7708.43.lgr N43 E57 M0.317 R6
./instances/Rome/grafo6617.84.lgr N84 E117 M1.719 R21
./instances/Rome/grafo1943.12.lgr N12 E15 M0.101 O R0
./instances/Rome/grafo3898.99.lgr N99 E136 M1.461 R20
./instances/Rome/grafo1291.28.lgr N28 E38 M0.214 R2
./instances/Rome/grafo4651.56.lgr N56 E76 M0.48 R9
./instances/Rome/grafo5187.43.lgr N43 E61 M0.415 R4
./instances/Rome/grafo6048.45.lgr N45 E62 M0.206 R2
./instances/Rome/grafo8983.63.lgr N63 E95 M1.155 R14
./instances/Rome/grafo2004.35.lgr N35 E40 M0.168 O R0
./instances/Rome/grafo8061.66.lgr N66 E88 M0.751 R12
./instances/Rome/grafo7675.39.lgr N39 E47 M0.154 O R0
./instances/Rome/grafo1902.12.lgr N12 E14 M0.092 O R0
./instances/Rome/grafo3187.39.lgr N39 E53 M0.264 R2
./instances/Rome/grafo8555.87.lgr N87 E114 M1.061 R11
./instances/Rome/grafo2054.29.lgr N29 E35 M0.136 O R0
./instances/Rome/grafo1836.45.lgr N45 E58 M0.341 R4
./instances/Rome/grafo7353.49.lgr N49 E67 M0.539 R8
./instances/Rome/grafo2171.19.lgr N19 E23 M0.127 O R0
./instances/Rome/grafo10840.36.lgr N36 E50 M0.344 R5
./instances/Rome/grafo9101.72.lgr N72 E102 M1.126 R17
./instances/Rome/grafo8876.88.lgr N88 E127 M1.325 R24
./instances/Rome/grafo4234.78.lgr N78 E107 M1.099 R10
./instances/Rome/grafo2557.37.lgr N37 E40 M0.203 O R0
./instances/Rome/grafo877.16.lgr N16 E17 M0.072 O R0
./instances/Rome/grafo7590.43.lgr N43 E54 M0.131 O R0
./instances/Rome/grafo1336.25.lgr N25 E26 M0.109 O R0
./instances/Rome/grafo9660.71.lgr N71 E97 M0.899 R9
./instances/Rome/grafo339.18.lgr N18 E18 M0.101 O R0
./instances/Rome/grafo1726.22.lgr N22 E26 M0.104 O R0
./instances/Rome/grafo6428.51.lgr N51 E67 M0.423 R4
./instances/Rome/grafo10535.100.lgr N100 E123 M0.801 R6
./instances/Rome/grafo3819.52.lgr N52 E67 M0.565 R6
./instances/Rome/grafo9541.80.lgr N80 E105 M1.399 R13
./instances/Rome/grafo2199.44.lgr N44 E50 M0.258 R2
./instances/Rome/grafo5651.41.lgr N41 E56 M0.385 R3
./instances/Rome/grafo3500.64.lgr N64 E92 M0.936 R13
./instances/Rome/grafo3022.36.lgr N36 E45 M0.284 R4
./instances/Rome/grafo4226.76.lgr N76 E96 M0.523 R5
./instances/Rome/grafo5719.40.lgr N40 E64 M0.808 R12
./instances/Rome/grafo1333.29.lgr N29 E31 M0.127 O R0
./instances/Rome/grafo2926.14.lgr N14 E14 M0.05 O R0
./instances/Rome/grafo7530.44.lgr N44 E59 M0.457 R6
./instances/Rome/grafo2799.16.lgr N16 E22 M0.088 O R0
./instances/Rome/grafo6836.72.lgr N72 E95 M0.971 R12
./instances/Rome/grafo8083.88.lgr N88 E122 M1.206 R11
./instances/Rome/grafo2361.21.lgr N21 E28 M0.093 O R0
./instances/Rome/grafo415.17.lgr N17 E24 M0.216 O R0
./instances/Rome/grafo2735.36.lgr N36 E45 M0.133 O R0
./instances/Rome/grafo9887.91.lgr N91 E127 M1.338 R22
./instances/Rome/grafo2142.16.lgr N16 E16 M0.077 O R0
./instances/Rome/grafo2050.27.lgr N27 E36 M0.133 O R0
./instances/Rome/grafo8746.93.lgr N93 E130 M1.758 R20
./instances/Rome/grafo11566.37.lgr N37 E53 M0.276 R5
./instances/Rome/grafo8785.89.lgr N89 E116 M1.4 R10
./instances/Rome/grafo11189.94.lgr N94 E133 M1.346 R22
./instances/Rome/grafo10164.98.lgr N98 E137 M1.959 R20
./instances/Rome/grafo5685.62.lgr N62 E90 M0.625 R14
./instances/Rome/grafo4488.54.lgr N54 E69 M0.612 R10
./instances/Rome/grafo11058.98.lgr N98 E130 M1.516 R16
./instances/Rome/grafo437.12.lgr N12 E13 M0.084 O R0
./instances/Rome/grafo7788.84.lgr N84 E116 M0.918 R16
./instances/Rome/grafo7142.47.lgr N47 E56 M0.235 R1
./instances/Rome/grafo735.15.lgr N15 E14 M0.066 O R0
./instances/Rome/grafo5568.40.lgr N40 E59 M0.424 R6
./instances/Rome/grafo8055.79.lgr N79 E101 M0.634 R6
./instances/Rome/grafo2180.27.lgr N27 E28 M0.096 O R0
./instances/Rome/grafo8845.92.lgr N92 E115 M0.541 R9
./instances/Rome/grafo6984.39.lgr N39 E52 M0.414 R5
./instances/Rome/grafo2178.22.lgr N22 E25 M0.113 O R0
./instances/Rome/grafo2949.12.lgr N12 E11 M0.047 O R0
./instances/Rome/grafo4586.80.lgr N80 E111 M1.27 R12
./instances/Rome/grafo2098.35.lgr N35 E42 M0.179 O R0
./instances/Rome/grafo5313.58.lgr N58 E80 M0.684 R9
./instances/Rome/grafo6481.38.lgr N38 E46 M0.209 R1
./instances/Rome/grafo2936.12.lgr N12 E13 M0.074 O R0
./instances/Rome/grafo679.20.lgr N20 E25 M0.102 O R0
./instances/Rome/grafo4866.78.lgr N78 E104 M0.915 R13
./instances/Rome/grafo5759.35.lgr N35 E39 M0.119 O R0
./instances/Rome/grafo11644.38.lgr N38 E48 M0.281 R2
./instances/Rome/grafo4945.50.lgr N50 E69 M1.07 R6
./instances/Rome/grafo4680.76.lgr N76 E96 M0.742 R10
./instances/Rome/grafo10042.39.lgr N39 E53 M0.275 R2
./instances/Rome/grafo11430.91.lgr N91 E121 M1.488 R18
./instances/Rome/grafo4330.58.lgr N58 E72 M0.324 R2
./instances/Rome/grafo6171.42.lgr N42 E59 M0.58 R8
./instances/Rome/grafo1533.50.lgr N50 E66 M0.387 R3
./instances/Rome/grafo6835.36.lgr N36 E41 M0.184 O R0
./instances/Rome/grafo9157.68.lgr N68 E92 M0.65 R9
./instances/Rome/grafo5555.39.lgr N39 E53 M0.38 R7
./instances/Rome/grafo3524.38.lgr N38 E43 M0.143 O R0
./instances/Rome/grafo8815.87.lgr N87 E110 M0.799 R7
./instances/Rome/grafo5851.56.lgr N56 E75 M0.571 R7
./instances/Rome/grafo1954.24.lgr N24 E27 M0.097 O R0
./instances/Rome/grafo3685.50.lgr N50 E72 M0.602 R12
./instances/Rome/grafo4088.45.lgr N45 E56 M0.347 R4
./instances/Rome/grafo2247.18.lgr N18 E25 M0.18 O R0
./instances/Rome/grafo5971.53.lgr N53 E83 M0.778 R12
./instances/Rome/grafo1385.29.lgr N29 E36 M0.126 O R0
./instances/Rome/grafo6010.35.lgr N35 E44 M0.244 R2
./instances/Rome/grafo4455.60.lgr N60 E93 M0.974 R17
./instances/Rome/grafo612.11.lgr N11 E11 M0.052 O R0
./instances/Rome/grafo9079.72.lgr N72 E91 M0.543 R3
./instances/Rome/grafo1633.17.lgr N17 E18 M0.053 O R0
./instances/Rome/grafo11261.32.lgr N32 E37 M0.14 O R0
./instances/Rome/grafo2743.39.lgr N39 E52 M0.262 R1
./instances/Rome/grafo10295.95.lgr N95 E131 M1.57 R22
./instances/Rome/grafo10977.94.lgr N94 E122 M1.001 R17
./instances/Rome/grafo2541.14.lgr N14 E21 M0.094 O R0
./instances/Rome/grafo9736.75.lgr N75 E91 M0.443 R2
./instances/Rome/grafo8525.60.lgr N60 E87 M0.492 R9
./instances/Rome/grafo9831.67.lgr N67 E91 M0.745 R5
./instances/Rome/grafo11344.35.lgr N35 E40 M0.124 O R0
./instances/Rome/grafo563.19.lgr N19 E29 M0.126 R1
./instances/Rome/grafo4132.54.lgr N54 E66 M0.184 O R0
./instances/Rome/grafo8593.87.lgr N87 E120 M1.401 R18
./instances/Rome/grafo4403.57.lgr N57 E79 M0.636 R8
./instances/Rome/grafo11570.34.lgr N34 E37 M0.098 O R0
./instances/Rome/grafo10000.38.lgr N38 E52 M0.396 R7
./instances/Rome/grafo4861.55.lgr N55 E76 M0.741 R6
./instances/Rome/grafo3827.42.lgr N42 E55 M0.258 R3
./instances/Rome/grafo5937.35.lgr N35 E38 M0.155 O R0
./instances/Rome/grafo4422.71.lgr N71 E97 M1.096 R12
./instances/Rome/grafo7415.39.lgr N39 E53 M0.312 R2
./instances/Rome/grafo10429.100.lgr N100 E132 M0.934 R14
./instances/Rome/grafo2014.23.lgr N23 E28 M0.104 O R0
./instances/Rome/grafo1346.65.lgr N65 E76 M0.369 R2
./instances/Rome/grafo3109.24.lgr N24 E32 M0.131 O R0
./instances/Rome/grafo4686.65.lgr N65 E85 M0.533 R5
./instances/Rome/grafo1769.16.lgr N16 E20 M0.077 O R0
./instances/Rome/grafo3144.54.lgr N54 E74 M0.684 R10
./instances/Rome/grafo8965.92.lgr N92 E109 M0.612 R5
./instances/Rome/grafo8549.100.lgr N100 E138 M1.067 R18
./instances/Rome/grafo1678.23.lgr N23 E27 M0.095 O R0
./instances/Rome/grafo9248.64.lgr N64 E93 M0.922 R15
./instances/Rome/grafo1414.66.lgr N66 E82 M0.566 R6
./instances/Rome/grafo5101.78.lgr N78 E106 M1.267 R11
./instances/Rome/grafo2455.40.lgr N40 E58 M0.383 R5
./instances/Rome/grafo213.18.lgr N18 E21 M0.086 O R0
./instances/Rome/grafo1614.14.lgr N14 E14 M0.048 O R0
./instances/Rome/grafo1086.18.lgr N18 E26 M0.164 R1
./instances/Rome/grafo8282.76.lgr N76 E108 M0.66 R14
./instances/Rome/grafo7643.61.lgr N61 E85 M0.839 R13
./instances/Rome/grafo6796.37.lgr N37 E49 M0.245 R2
./instances/Rome/grafo143.29.lgr N29 E30 M0.092 O R0
./instances/Rome/grafo4239.61.lgr N61 E76 M0.587 R4
./instances/Rome/grafo2781.41.lgr N41 E61 M0.419 R9
./instances/Rome/grafo5962.69.lgr N69 E88 M0.79 R4
./instances/Rome/grafo10577.100.lgr N100 E135 M1.808 R18
./instances/Rome/grafo733.43.lgr N43 E54 M0.185 R1
./instances/Rome/grafo2963.40.lgr N40 E49 M0.238 R1
./instances/Rome/grafo6221.53.lgr N53 E64 M0.362 R5
./instances/Rome/grafo7903.76.lgr N76 E105 M0.843 R12
./instances/Rome/grafo656.22.lgr N22 E28 M0.122 O R0
./instances/Rome/grafo161.31.lgr N31 E40 M0.213 R2
./instances/Rome/grafo9304.65.lgr N65 E91 M0.944 R14
./instances/Rome/grafo3281.34.lgr N34 E50 M0.268 R2
./instances/Rome/grafo7085.39.lgr N39 E57 M0.554 R11
./instances/Rome/grafo8091.70.lgr N70 E86 M0.531 R4
./instances/Rome/grafo7376.45.lgr N45 E65 M0.65 R12
./instances/Rome/grafo3575.41.lgr N41 E52 M0.353 R4
./instances/Rome/grafo7917.84.lgr N84 E118 M1.543 R20
./instances/Rome/grafo1759.26.lgr N26 E36 M0.236 R1
./instances/Rome/grafo4961.79.lgr N79 E100 M0.636 R8
./instances/Rome/grafo4295.64.lgr N64 E83 M0.475 R4
./instances/Rome/grafo1923.26.lgr N26 E29 M0.13 O R0
./instances/Rome/grafo2172.31.lgr N31 E32 M0.082 O R0
./instances/Rome/grafo9773.79.lgr N79 E97 M0.56 R4
./instances/Rome/grafo558.15.lgr N15 E19 M0.112 O R0
./instances/Rome/grafo1012.22.lgr N22 E24 M0.087 O R0
./instances/Rome/grafo4001.41.lgr N41 E51 M0.223 R1
./instances/Rome/grafo9543.65.lgr N65 E92 M0.945 R14
./instances/Rome/grafo4831.56.lgr N56 E86 M1.083 R15
./instances/Rome/grafo8829.87.lgr N87 E120 M1.629 R20
./instances/Rome/grafo5401.74.lgr N74 E96 M0.927 R12
./instances/Rome/grafo9637.62.lgr N62 E81 M0.681 R8
./instances/Rome/grafo10711.93.lgr N93 E123 M1.443 R14
./instances/Rome/grafo1117.11.lgr N11 E10 M0.067 O R0
./instances/Rome/grafo1114.24.lgr N24 E35 M0.118 O R0
./instances/Rome/grafo10886.97.lgr N97 E130 M1.004 R12
./instances/Rome/grafo5917.34.lgr N34 E41 M0.124 O R0
./instances/Rome/grafo6311.37.lgr N37 E41 M0.132 O R0
./instances/Rome/grafo8570.71.lgr N71 E90 M0.59 R6
./instances/Rome/grafo9640.68.lgr N68 E90 M0.522 R8
./instances/Rome/grafo2752.15.lgr N15 E24 M0.162 R1
./instances/Rome/grafo6818.57.lgr N57 E76 M0.525 R7
./instances/Rome/grafo4356.55.lgr N55 E73 M0.387 R5
./instances/Rome/grafo5416.33.lgr N33 E38 M0.25 R1
./instances/Rome/grafo3233.43.lgr N43 E49 M0.228 R2
./instances/Rome/grafo3745.41.lgr N41 E54 M0.25 R6
./instances/Rome/grafo2053.31.lgr N31 E37 M0.106 O R0
./instances/Rome/grafo5692.35.lgr N35 E48 M0.285 R3
./instances/Rome/grafo3220.36.lgr N36 E45 M0.301 R2
./instances/Rome/grafo7316.39.lgr N39 E50 M0.262 R1
./instances/Rome/grafo6102.33.lgr N33 E37 M0.173 O R0
./instances/Rome/grafo3788.38.lgr N38 E45 M0.171 O R0
./instances/Rome/grafo6109.36.lgr N36 E52 M0.289 R5
./instances/Rome/grafo10407.93.lgr N93 E121 M1.112 R13
./instances/Rome/grafo3284.54.lgr N54 E82 M0.995 R14
./instances/Rome/grafo11152.98.lgr N98 E134 M1.731 R19
./instances/Rome/grafo5049.63.lgr N63 E88 M0.597 R9
./instances/Rome/grafo7577.41.lgr N41 E54 M0.212 R1
./instances/Rome/grafo5746.45.lgr N45 E55 M0.15 O R0
./instances/Rome/grafo8707.92.lgr N92 E116 M1.365 R12
./instances/Rome/grafo2577.17.lgr N17 E21 M0.079 O R0
./instances/Rome/grafo4541.61.lgr N61 E80 M0.514 R6
./instances/Rome/grafo3430.39.lgr N39 E53 M0.378 R7
./instances/Rome/grafo937.11.lgr N11 E10 M0.069 O R0
./instances/Rome/grafo4553.62.lgr N62 E88 M0.793 R13
./instances/Rome/grafo1085.17.lgr N17 E18 M0.065 O R0
./instances/Rome/grafo4983.77.lgr N77 E105 M0.733 R8
./instances/Rome/grafo7203.57.lgr N57 E85 M1.075 R12
./instances/Rome/grafo4869.50.lgr N50 E69 M0.358 R6
./instances/Rome/grafo5163.62.lgr N62 E94 M1.257 R17
./instances/Rome/grafo6643.34.lgr N34 E45 M0.097 O R0
./instances/Rome/grafo3319.39.lgr N39 E54 M0.419 R5
./instances/Rome/grafo5621.43.lgr N43 E54 M0.311 R3
./instances/Rome/grafo3079.27.lgr N27 E35 M0.108 O R0
./instances/Rome/grafo10226.97.lgr N97 E123 M0.723 R12
./instances/Rome/grafo4010.40.lgr N40 E52 M0.202 O R0
./instances/Rome/grafo9067.61.lgr N61 E75 M0.52 R7
./instances/Rome/grafo6250.56.lgr N56 E65 M0.348 O R0
./instances/Rome/grafo4352.57.lgr N57 E67 M0.31 R2
./instances/Rome/grafo8395.61.lgr N61 E89 M0.864 R11
./instances/Rome/grafo8490.95.lgr N95 E137 M2.162 R28
./instances/Rome/grafo9817.62.lgr N62 E85 M0.572 R6
./instances/Rome/grafo8912.90.lgr N90 E117 M0.893 R11
./instances/Rome/grafo11088.97.lgr N97 E139 M2.446 R25
./instances/Rome/grafo5442.38.lgr N38 E46 M0.158 O R0
./instances/Rome/grafo9536.66.lgr N66 E93 M1.067 R14
./instances/Rome/grafo2700.25.lgr N25 E28 M0.106 O R0
./instances/Rome/grafo7382.48.lgr N48 E70 M0.548 R12
./instances/Rome/grafo9684.69.lgr N69 E95 M1.153 R11
./instances/Rome/grafo9657.68.lgr N68 E90 M1.09 R7
./instances/Rome/grafo1464.46.lgr N46 E53 M0.188 O R0
./instances/Rome/grafo10505.39.lgr N39 E52 M0.417 R6
./instances/Rome/grafo5104.57.lgr N57 E78 M0.632 R7
./instances/Rome/grafo9935.40.lgr N40 E50 M0.284 R2
./instances/Rome/grafo3210.36.lgr N36 E49 M0.402 R6
./instances/Rome/grafo10084.97.lgr N97 E147 M2.986 R30
./instances/Rome/grafo2238.33.lgr N33 E39 M0.138 O R0
./instances/Rome/grafo10495.97.lgr N97 E131 M1.425 R20
./instances/Rome/grafo2711.68.lgr N68 E82 M0.413 R2
./instances/Rome/grafo3851.57.lgr N57 E77 M0.571 R8
./instances/Rome/grafo7319.76.lgr N76 E102 M0.854 R11
./instances/Rome/grafo6261.40.lgr N40 E55 M0.227 R1
./instances/Rome/grafo1039.14.lgr N14 E21 M0.077 O R0
./instances/Rome/grafo5940.73.lgr N73 E89 M0.527 R5
./instances/Rome/grafo2946.11.lgr N11 E11 M0.046 O R0
./instances/Rome/grafo5126.43.lgr N43 E53 M0.212 R1
./instances/Rome/grafo3751.40.lgr N40 E54 M0.303 R2
./instances/Rome/grafo2230.39.lgr N39 E54 M0.351 R4
./instances/Rome/grafo10321.97.lgr N97 E134 M1.826 R23
./instances/Rome/grafo2717.17.lgr N17 E18 M0.074 O R0
./instances/Rome/grafo7010.49.lgr N49 E67 M0.497 R8
./instances/Rome/grafo2550.26.lgr N26 E29 M0.112 O R0
./instances/Rome/grafo3404.43.lgr N43 E53 M0.187 R1
./instances/Rome/grafo9996.32.lgr N32 E37 M0.124 O R0
./instances/Rome/grafo2682.17.lgr N17 E19 M0.08 O R0
./instances/Rome/grafo7657.41.lgr N41 E55 M0.312 R2
./instances/Rome/grafo9051.63.lgr N63 E95 M0.731 R15
./instances/Rome/grafo5076.78.lgr N78 E105 M1.804 R14
./instances/Rome/grafo2399.26.lgr N26 E31 M0.109 O R0
./instances/Rome/grafo3025.27.lgr N27 E32 M0.111 O R0
./instances/Rome/grafo7610.42.lgr N42 E55 M0.45 R5
./instances/Rome/grafo11431.92.lgr N92 E125 M1.457 R18
./instances/Rome/grafo2881.65.lgr N65 E76 M0.488 R5
./instances/Rome/grafo11314.92.lgr N92 E127 M1.295 R21
./instances/Rome/grafo2415.13.lgr N13 E13 M0.072 O R0
./instances/Rome/grafo3456.40.lgr N40 E48 M0.239 R1
./instances/Rome/grafo9510.65.lgr N65 E89 M0.79 R13
./instances/Rome/grafo5802.34.lgr N34 E41 M0.122 O R0
./instances/Rome/grafo1632.21.lgr N21 E26 M0.09 O R0
./instances/Rome/grafo3773.40.lgr N40 E54 M0.412 R5
./instances/Rome/grafo220.13.lgr N13 E16 M0.065 O R0
./instances/Rome/grafo10487.95.lgr N95 E121 M0.784 R9
./instances/Rome/grafo9559.64.lgr N64 E84 M0.657 R6
./instances/Rome/grafo3295.43.lgr N43 E53 M0.146 O R0
./instances/Rome/grafo2040.27.lgr N27 E35 M0.209 R1
./instances/Rome/grafo8687.86.lgr N86 E129 M2.124 R21
./instances/Rome/grafo8021.88.lgr N88 E114 M0.698 R9
./instances/Rome/grafo7070.59.lgr N59 E82 M0.662 R6
./instances/Rome/grafo439.11.lgr N11 E14 M0.089 O R0
./instances/Rome/grafo380.21.lgr N21 E25 M0.081 O R0
./instances/Rome/grafo9127.84.lgr N84 E120 M1.078 R18
./instances/Rome/grafo6528.72.lgr N72 E87 M0.411 R5
./instances/Rome/grafo6743.82.lgr N82 E104 M0.723 R8
./instances/Rome/grafo8935.88.lgr N88 E122 M1.234 R16
./instances/Rome/grafo300.13.lgr N13 E15 M0.08 O R0
./instances/Rome/grafo5339.43.lgr N43 E54 M0.244 R1
./instances/Rome/grafo4303.74.lgr N74 E94 M0.801 R7
./instances/Rome/grafo3357.53.lgr N53 E73 M0.426 R8
./instances/Rome/grafo7217.44.lgr N44 E53 M0.237 R2
./instances/Rome/grafo2418.17.lgr N17 E20 M0.054 O R0
./instances/Rome/grafo4727.66.lgr N66 E88 M0.429 R5
./instances/Rome/grafo4996.53.lgr N53 E69 M0.605 R3
./instances/Rome/grafo4358.55.lgr N55 E87 M0.899 R13
./instances/Rome/grafo9931.39.lgr N39 E48 M0.325 R2
./instances/Rome/grafo5377.74.lgr N74 E109 M1.418 R22
./instances/Rome/grafo4719.54.lgr N54 E78 M0.467 R8
./instances/Rome/grafo7692.42.lgr N42 E54 M0.234 R1
./instances/Rome/grafo11144.92.lgr N92 E136 M2.484 R27
./instances/Rome/grafo6503.59.lgr N59 E73 M0.46 R3
./instances/Rome/grafo3696.38.lgr N38 E50 M0.267 R3
./instances/Rome/grafo1273.26.lgr N26 E27 M0.07 O R0
./instances/Rome/grafo5360.36.lgr N36 E44 M0.205 R2
./instances/Rome/grafo2308.19.lgr N19 E21 M0.085 O R0
./instances/Rome/grafo3232.47.lgr N47 E55 M0.263 R1
./instances/Rome/grafo7255.49.lgr N49 E58 M0.289 R1
./instances/Rome/grafo10923.97.lgr N97 E133 M1.422 R17
./instances/Rome/grafo9251.65.lgr N65 E96 M1.131 R19
./instances/Rome/grafo7390.39.lgr N39 E59 M0.395 R6
./instances/Rome/grafo11216.94.lgr N94 E127 M1.5 R18
./instances/Rome/grafo10917.94.lgr N94 E132 M1.86 R15
./instances/Rome/grafo1981.24.lgr N24 E36 M0.255 R3
./instances/Rome/grafo1903.18.lgr N18 E21 M0.048 O R0
./instances/Rome/grafo1966.24.lgr N24 E34 M0.22 R1
./instances/Rome/grafo5376.48.lgr N48 E68 M0.512 R6
./instances/Rome/grafo11600.91.lgr N91 E119 M1.24 R12
./instances/Rome/grafo1764.20.lgr N20 E25 M0.14 R1
./instances/Rome/grafo4785.79.lgr N79 E109 M1.346 R16
./instances/Rome/grafo8619.84.lgr N84 E117 M1.664 R17
./instances/Rome/grafo1623.27.lgr N27 E30 M0.096 O R0
./instances/Rome/grafo2190.36.lgr N36 E42 M0.135 O R0
./instances/Rome/grafo8018.80.lgr N80 E105 M0.462 R6
./instances/Rome/grafo10865.100.lgr N100 E141 M1.85 R22
./instances/Rome/grafo2793.21.lgr N21 E20 M0.056 O R0
./instances/Rome/grafo988.11.lgr N11 E11 M0.07 O R0
./instances/Rome/grafo10085.35.lgr N35 E41 M0.095 O R0
./instances/Rome/grafo3856.38.lgr N38 E56 M0.489 R9
./instances/Rome/grafo6902.44.lgr N44 E57 M0.326 R3
./instances/Rome/grafo2354.13.lgr N13 E16 M0.075 O R0
./instances/Rome/grafo5743.61.lgr N61 E92 M0.946 R13
./instances/Rome/grafo5271.39.lgr N39 E46 M0.152 O R0
./instances/Rome/grafo9667.69.lgr N69 E89 M0.546 R5
./instances/Rome/grafo9650.78.lgr N78 E107 M1.546 R15
./instances/Rome/grafo1292.28.lgr N28 E36 M0.116 O R0
./instances/Rome/grafo5074.73.lgr N73 E95 M0.568 R10
./instances/Rome/grafo10008.42.lgr N42 E61 M0.413 R5
./instances/Rome/grafo5887.44.lgr N44 E52 M0.15 O R0
./instances/Rome/grafo4624.53.lgr N53 E64 M0.186 O R0
./instances/Rome/grafo9915.91.lgr N91 E119 M1.003 R9
./instances/Rome/grafo7403.43.lgr N43 E57 M0.378 R5
./instances/Rome/grafo11032.36.lgr N36 E45 M0.274 R2
./instances/Rome/grafo10612.94.lgr N94 E121 M0.964 R10
./instances/Rome/grafo11641.31.lgr N31 E36 M0.108 O R0
./instances/Rome/grafo1948.36.lgr N36 E45 M0.261 R2
./instances/Rome/grafo7167.87.lgr N87 E126 M1.503 R22
./instances/Rome/grafo3099.39.lgr N39 E47 M0.13 O R0
./instances/Rome/grafo10507.93.lgr N93 E128 M1.518 R13
./instances/Rome/grafo6426.48.lgr N48 E60 M0.409 R4
./instances/Rome/grafo6060.59.lgr N59 E72 M0.28 R3
./instances/Rome/grafo2562.19.lgr N19 E28 M0.167 R1
./instances/Rome/grafo697.15.lgr N15 E25 M0.083 O R0
./instances/Rome/grafo135.30.lgr N30 E40 M0.164 O R0
./instances/Rome/grafo940.20.lgr N20 E22 M0.096 O R0
./instances/Rome/grafo3056.26.lgr N26 E36 M0.224 R1
./instances/Rome/grafo9425.78.lgr N78 E100 M0.751 R11
./instances/Rome/grafo11596.34.lgr N34 E39 M0.12 O R0
./instances/Rome/grafo4713.61.lgr N61 E88 M0.698 R11
./instances/Rome/grafo5905.46.lgr N46 E56 M0.341 R3
./instances/Rome/grafo4372.50.lgr N50 E62 M0.164 O R0
./instances/Rome/grafo1310.46.lgr N46 E61 M0.393 R5
./instances/Rome/grafo11044.95.lgr N95 E138 M3.173 R28
./instances/Rome/grafo9924.39.lgr N39 E52 M0.419 R6
./instances/Rome/grafo4568.80.lgr N80 E115 M1.186 R19
./instances/Rome/grafo11322.38.lgr N38 E50 M0.27 R1
./instances/Rome/grafo6414.84.lgr N84 E99 M0.713 R5
./instances/Rome/grafo2759.16.lgr N16 E18 M0.09 O R0
./instances/Rome/grafo10003.40.lgr N40 E50 M0.251 R2
./instances/Rome/grafo4252.59.lgr N59 E83 M0.778 R11
./instances/Rome/grafo576.12.lgr N12 E14 M0.066 O R0
./instances/Rome/grafo10619.36.lgr N36 E41 M0.158 O R0
./instances/Rome/grafo7667.47.lgr N47 E62 M0.457 R4
./instances/Rome/grafo230.14.lgr N14 E19 M0.136 O R0
./instances/Rome/grafo9839.79.lgr N79 E99 M0.682 R6
./instances/Rome/grafo11536.91.lgr N91 E132 M1.722 R21
./instances/Rome/grafo7284.69.lgr N69 E87 M0.548 R4
./instances/Rome/grafo8367.76.lgr N76 E99 M0.883 R10
./instances/Rome/grafo9111.85.lgr N85 E118 M1.369 R14
./instances/Rome/grafo237.16.lgr N16 E17 M0.076 O R0
./instances/Rome/grafo1406.46.lgr N46 E56 M0.289 R1
./instances/Rome/grafo6089.47.lgr N47 E53 M0.164 O R0
./instances/Rome/grafo6466.51.lgr N51 E64 M0.282 R2
./instances/Rome/grafo6148.39.lgr N39 E50 M0.331 R5
./instances/Rome/grafo11215.93.lgr N93 E129 M1.893 R22
./instances/Rome/grafo3509.45.lgr N45 E66 M0.447 R8
./instances/Rome/grafo10653.100.lgr N100 E141 M1.786 R22
./instances/Rome/grafo3893.40.lgr N40 E44 M0.179 O R0
./instances/Rome/grafo6232.39.lgr N39 E51 M0.225 R3
./instances/Rome/grafo7291.39.lgr N39 E59 M0.381 R6
./instances/Rome/grafo3681.38.lgr N38 E48 M0.303 R2
./instances/Rome/grafo5954.49.lgr N49 E61 M0.438 R6
./instances/Rome/grafo9064.68.lgr N68 E88 M0.814 R8
./instances/Rome/grafo7953.79.lgr N79 E116 M1.456 R23
./instances/Rome/grafo10157.94.lgr N94 E120 M1.003 R7
./instances/Rome/grafo6956.39.lgr N39 E58 M0.576 R6
./instances/Rome/grafo1190.28.lgr N28 E32 M0.219 O R0
./instances/Rome/grafo9663.87.lgr N87 E119 M1.283 R19
./instances/Rome/grafo1319.25.lgr N25 E31 M0.095 O R0
./instances/Rome/grafo5480.46.lgr N46 E63 M0.423 R7
./instances/Rome/grafo3481.97.lgr N97 E117 M0.762 R3
./instances/Rome/grafo603.26.lgr N26 E27 M0.096 O R0
./instances/Rome/grafo5493.35.lgr N35 E53 M0.368 R7
./instances/Rome/grafo4163.70.lgr N70 E96 M1.005 R13
./instances/Rome/grafo5936.46.lgr N46 E61 M0.293 R4
./instances/Rome/grafo6094.39.lgr N39 E45 M0.125 O R0
./instances/Rome/grafo11353.92.lgr N92 E117 M0.829 R14
./instances/Rome/grafo7063.44.lgr N44 E52 M0.314 R2
./instances/Rome/grafo10624.91.lgr N91 E138 M2.521 R27
./instances/Rome/grafo1313.31.lgr N31 E38 M0.117 O R0
./instances/Rome/grafo2233.15.lgr N15 E20 M0.06 O R0
./instances/Rome/grafo4539.64.lgr N64 E86 M0.539 R6
./instances/Rome/grafo7651.42.lgr N42 E54 M0.32 R2
./instances/Rome/grafo7204.41.lgr N41 E54 M0.275 R1
./instances/Rome/grafo7175.46.lgr N46 E67 M0.707 R12
./instances/Rome/grafo11409.34.lgr N34 E35 M0.168 O R0
./instances/Rome/grafo9363.70.lgr N70 E95 M0.716 R9
./instances/Rome/grafo3310.46.lgr N46 E68 M1.376 R8
./instances/Rome/grafo10617.34.lgr N34 E45 M0.16 O R0
./instances/Rome/grafo4399.61.lgr N61 E76 M0.49 R5
./instances/Rome/grafo10252.96.lgr N96 E134 M1.653 R18
./instances/Rome/grafo3438.36.lgr N36 E52 M0.247 R1
./instances/Rome/grafo8842.89.lgr N89 E122 M1.699 R17
./instances/Rome/grafo3572.53.lgr N53 E76 M0.779 R11
./instances/Rome/grafo11129.34.lgr N34 E39 M0.137 O R0
./instances/Rome/grafo1236.48.lgr N48 E54 M0.146 O R0
./instances/Rome/grafo4326.73.lgr N73 E97 M0.888 R11
./instances/Rome/grafo7162.44.lgr N44 E59 M0.46 R4
./instances/Rome/grafo9940.39.lgr N39 E50 M0.315 R4
./instances/Rome/grafo2603.22.lgr N22 E27 M0.092 O R0
./instances/Rome/grafo637.13.lgr N13 E12 M0.064 O R0
./instances/Rome/grafo357.14.lgr N14 E21 M0.094 O R0
./instances/Rome/grafo2073.32.lgr N32 E34 M0.106 O R0
./instances/Rome/grafo196.30.lgr N30 E36 M0.137 O R0
./instances/Rome/grafo10546.98.lgr N98 E126 M1.219 R15
./instances/Rome/grafo3821.55.lgr N55 E87 M0.956 R13
./instances/Rome/grafo2460.14.lgr N14 E14 M0.049 O R0
./instances/Rome/grafo7279.40.lgr N40 E53 M0.262 R1
./instances/Rome/grafo11406.92.lgr N92 E121 M1.126 R13
./instances/Rome/grafo6379.39.lgr N39 E50 M0.21 R2
./instances/Rome/grafo3599.56.lgr N56 E80 M0.847 R13
./instances/Rome/grafo1096.44.lgr N44 E58 M0.453 R6
./instances/Rome/grafo672.39.lgr N39 E40 M0.143 O R0
./instances/Rome/grafo5461.38.lgr N38 E44 M0.13 O R0
./instances/Rome/grafo6505.80.lgr N80 E106 M0.732 R11
./instances/Rome/grafo2283.13.lgr N13 E18 M0.082 O R0
./instances/Rome/grafo828.22.lgr N22 E24 M0.063 O R0
./instances/Rome/grafo1419.47.lgr N47 E57 M0.157 O R0
./instances/Rome/grafo11166.34.lgr N34 E43 M0.197 R1
./instances/Rome/grafo6087.39.lgr N39 E46 M0.231 R1
./instances/Rome/grafo10994.94.lgr N94 E126 M1.282 R13
./instances/Rome/grafo1909.13.lgr N13 E18 M0.065 O R0
./instances/Rome/grafo8102.82.lgr N82 E117 M1.124 R20
./instances/Rome/grafo8089.80.lgr N80 E107 M0.852 R8
./instances/Rome/grafo7066.53.lgr N53 E77 M0.782 R10
./instances/Rome/grafo226.14.lgr N14 E16 M0.085 O R0
./instances/Rome/grafo684.12.lgr N12 E17 M0.084 O R0
./instances/Rome/grafo8470.93.lgr N93 E117 M0.838 R9
./instances/Rome/grafo2244.18.lgr N18 E20 M0.086 O R0
./instances/Rome/grafo2565.17.lgr N17 E23 M0.094 O R0
./instances/Rome/grafo8175.78.lgr N78 E95 M0.559 R5
./instances/Rome/grafo9905.33.lgr N33 E41 M0.199 R2
./instances/Rome/grafo5557.42.lgr N42 E50 M0.153 O R0
./instances/Rome/grafo10823.96.lgr N96 E129 M1.7 R18
./instances/Rome/grafo11429.37.lgr N37 E48 M0.233 R2
./instances/Rome/grafo459.17.lgr N17 E20 M0.095 O R0
./instances/Rome/grafo2470.16.lgr N16 E20 M0.096 O R0
./instances/Rome/grafo3593.44.lgr N44 E59 M0.227 R2
./instances/Rome/grafo6213.59.lgr N59 E88 M1.039 R16
./instances/Rome/grafo2434.21.lgr N21 E29 M0.082 O R0
./instances/Rome/grafo5410.36.lgr N36 E45 M0.168 R1
./instances/Rome/grafo310.14.lgr N14 E16 M0.103 O R0
./instances/Rome/grafo4020.40.lgr N40 E50 M0.249 R2
./instances/Rome/grafo4584.64.lgr N64 E89 M0.659 R12
./instances/Rome/grafo7083.91.lgr N91 E112 M0.786 R7
./instances/Rome/grafo7620.37.lgr N37 E46 M0.144 O R0
./instances/Rome/grafo4174.76.lgr N76 E98 M0.628 R9
./instances/Rome/grafo5041.57.lgr N57 E63 M0.183 O R0
./instances/Rome/grafo3018.24.lgr N24 E33 M0.176 R2
./instances/Rome/grafo3657.42.lgr N42 E56 M0.378 R4
./instances/Rome/grafo993.18.lgr N18 E23 M0.066 O R0
./instances/Rome/grafo215.20.lgr N20 E22 M0.09 O R0
./instances/Rome/grafo8325.61.lgr N61 E82 M0.501 R9
./instances/Rome/grafo8232.74.lgr N74 E98 M0.421 R5
./instances/Rome/grafo8288.82.lgr N82 E104 M0.857 R7
./instances/Rome/grafo7585.48.lgr N48 E70 M0.492 R6
./instances/Rome/grafo507.24.lgr N24 E24 M0.086 O R0
./instances/Rome/grafo2957.37.lgr N37 E52 M0.36 R6
./instances/Rome/grafo8444.83.lgr N83 E115 M1.024 R11
./instances/Rome/grafo4670.58.lgr N58 E74 M0.36 R6
./instances/Rome/grafo4604.78.lgr N78 E106 M0.855 R9
./instances/Rome/grafo9446.62.lgr N62 E86 M0.671 R6
./instances/Rome/grafo3598.55.lgr N55 E73 M0.518 R6
./instances/Rome/grafo2181.41.lgr N41 E52 M0.165 O R0
./instances/Rome/grafo2715.18.lgr N18 E21 M0.083 O R0
./instances/Rome/grafo10308.96.lgr N96 E125 M1.014 R16
./instances/Rome/grafo10179.97.lgr N97 E143 M1.905 R26
./instances/Rome/grafo11615.33.lgr N33 E42 M0.136 O R0
./instances/Rome/grafo11663.38.lgr N38 E52 M0.345 R4
./instances/Rome/grafo3732.58.lgr N58 E75 M0.544 R5
./instances/Rome/grafo5510.34.lgr N34 E44 M0.179 R1
./instances/Rome/grafo866.19.lgr N19 E21 M0.084 O R0
./instances/Rome/grafo5038.55.lgr N55 E73 M0.5 R4
./instances/Rome/grafo1734.11.lgr N11 E14 M0.085 O R0
./instances/Rome/grafo6003.37.lgr N37 E50 M0.304 R3
./instances/Rome/grafo7060.42.lgr N42 E63 M0.545 R8
./instances/Rome/grafo10312.91.lgr N91 E116 M1.132 R10
./instances/Rome/grafo11052.97.lgr N97 E134 M2.023 R23
./instances/Rome/grafo5572.82.lgr N82 E118 M2.129 R25
./instances/Rome/grafo8319.61.lgr N61 E87 M0.829 R9
./instances/Rome/grafo10901.94.lgr N94 E132 M1.976 R23
./instances/Rome/grafo10578.96.lgr N96 E139 M2.104 R22
./instances/Rome/grafo3177.39.lgr N39 E46 M0.247 R1
./instances/Rome/grafo352.12.lgr N12 E12 M0.048 O R0
./instances/Rome/grafo11483.33.lgr N33 E42 M0.129 O R0
./instances/Rome/grafo1589.31.lgr N31 E46 M0.285 R2
./instances/Rome/grafo3175.42.lgr N42 E57 M0.351 R4
./instances/Rome/grafo1635.16.lgr N16 E25 M0.098 O R0
./instances/Rome/grafo3866.35.lgr N35 E43 M0.286 R3
./instances/Rome/grafo8321.78.lgr N78 E117 M1.315 R20
./instances/Rome/grafo3149.41.lgr N41 E48 M0.162 O R0
./instances/Rome/grafo3347.35.lgr N35 E48 M0.379 R5
./instances/Rome/grafo676.11.lgr N11 E10 M0.045 O R0
./instances/Rome/grafo7014.47.lgr N47 E63 M0.344 R5
./instances/Rome/grafo7315.50.lgr N50 E64 M0.41 R5
./instances/Rome/grafo6009.42.lgr N42 E66 M0.675 R12
./instances/Rome/grafo7395.40.lgr N40 E55 M0.283 R4
./instances/Rome/grafo3665.54.lgr N54 E77 M0.862 R10
./instances/Rome/grafo6670.84.lgr N84 E121 M1.585 R17
./instances/Rome/grafo5565.41.lgr N41 E53 M0.24 R2
./instances/Rome/grafo1961.15.lgr N15 E16 M0.053 O R0
./instances/Rome/grafo4800.73.lgr N73 E89 M0.584 R7
./instances/Rome/grafo320.35.lgr N35 E44 M0.227 R1
./instances/Rome/grafo1454.49.lgr N49 E59 M0.25 R1
./instances/Rome/grafo918.24.lgr N24 E24 M0.124 O R0
./instances/Rome/grafo2061.25.lgr N25 E31 M0.139 O R0
./instances/Rome/grafo9336.63.lgr N63 E89 M0.841 R13
./instances/Rome/grafo4176.81.lgr N81 E102 M0.705 R9
./instances/Rome/grafo4193.74.lgr N74 E103 M0.706 R11
./instances/Rome/grafo4347.77.lgr N77 E101 M0.765 R10
./instances/Rome/grafo7913.71.lgr N71 E94 M0.861 R7
./instances/Rome/grafo287.19.lgr N19 E23 M0.11 O R0
./instances/Rome/grafo7183.53.lgr N53 E80 M0.758 R13
./instances/Rome/grafo8465.85.lgr N85 E116 M1.044 R13
./instances/Rome/grafo6067.36.lgr N36 E43 M0.262 R2
./instances/Rome/grafo4561.62.lgr N62 E82 M0.534 R4
./instances/Rome/grafo6942.46.lgr N46 E64 M0.59 R10
./instances/Rome/grafo3892.35.lgr N35 E41 M0.147 O R0
./instances/Rome/grafo7538.63.lgr N63 E79 M0.611 R8
./instances/Rome/grafo4724.75.lgr N75 E107 M1.409 R17
./instances/Rome/grafo3795.56.lgr N56 E62 M0.186 O R0
./instances/Rome/grafo9508.69.lgr N69 E86 M0.513 R4
./instances/Rome/grafo6347.46.lgr N46 E66 M0.526 R9
./instances/Rome/grafo4522.81.lgr N81 E94 M0.359 R1
./instances/Rome/grafo5553.37.lgr N37 E46 M0.269 R2
./instances/Rome/grafo9007.64.lgr N64 E101 M1.377 R18
./instances/Rome/grafo1566.58.lgr N58 E62 M0.184 O R0
./instances/Rome/grafo3463.58.lgr N58 E77 M0.632 R7
./instances/Rome/grafo7910.88.lgr N88 E125 M1.842 R21
./instances/Rome/grafo3736.39.lgr N39 E52 M0.301 R2
./instances/Rome/grafo10683.97.lgr N97 E124 M0.963 R7
./instances/Rome/grafo314.18.lgr N18 E18 M0.055 O R0
./instances/Rome/grafo6865.42.lgr N42 E52 M0.14 O R0
./instances/Rome/grafo4914.54.lgr N54 E71 M0.547 R7
./instances/Rome/grafo7402.57.lgr N57 E70 M0.44 R5
./instances/Rome/grafo391.15.lgr N15 E20 M0.098 O R0
./instances/Rome/grafo2515.12.lgr N12 E14 M0.043 O R0
./instances/Rome/grafo10949.95.lgr N95 E135 M2.548 R22
./instances/Rome/grafo386.15.lgr N15 E24 M0.161 R1
./instances/Rome/grafo10835.39.lgr N39 E45 M0.136 O R0
./instances/Rome/grafo3243.39.lgr N39 E51 M0.359 R4
./instances/Rome/grafo5153.33.lgr N33 E40 M0.204 O R0
./instances/Rome/grafo4648.59.lgr N59 E74 M0.509 R3
./instances/Rome/grafo2030.30.lgr N30 E44 M0.341 R3
./instances/Rome/grafo7043.96.lgr N96 E126 M1.638 R14
./instances/Rome/grafo9576.92.lgr N92 E123 M1.796 R18
./instances/Rome/grafo4298.73.lgr N73 E91 M0.625 R6
./instances/Rome/grafo11575.38.lgr N38 E46 M0.33 R3
./instances/Rome/grafo9078.70.lgr N70 E88 M0.744 R8
./instances/Rome/grafo5824.77.lgr N77 E95 M0.656 R4
./instances/Rome/grafo4069.50.lgr N50 E64 M0.666 R3
./instances/Rome/grafo9420.64.lgr N64 E85 M1.114 R10
./instances/Rome/grafo11332.34.lgr N34 E40 M0.159 O R0
./instances/Rome/grafo446.17.lgr N17 E23 M0.119 O R0
./instances/Rome/grafo10217.99.lgr N99 E133 M1.943 R20
./instances/Rome/grafo2456.22.lgr N22 E26 M0.09 O R0
./instances/Rome/grafo9194.62.lgr N62 E78 M0.487 R4
./instances/Rome/grafo7120.84.lgr N84 E111 M1.289 R11
./instances/Rome/grafo822.11.lgr N11 E13 M0.109 O R0
./instances/Rome/grafo8526.76.lgr N76 E101 M1.007 R14
./instances/Rome/grafo4529.77.lgr N77 E107 M1.029 R13
./instances/Rome/grafo5693.34.lgr N34 E46 M0.274 R1
./instances/Rome/grafo8968.90.lgr N90 E116 M0.743 R4
./instances/Rome/grafo9820.62.lgr N62 E82 M0.665 R10
./instances/Rome/grafo3287.40.lgr N40 E52 M0.171 O R0
./instances/Rome/grafo8306.76.lgr N76 E95 M0.824 R2
./instances/Rome/grafo5631.67.lgr N67 E85 M0.672 R9
./instances/Rome/grafo7452.45.lgr N45 E54 M0.14 O R0
./instances/Rome/grafo803.15.lgr N15 E18 M0.111 O R0
./instances/Rome/grafo8913.88.lgr N88 E107 M0.978 R6
./instances/Rome/grafo1081.15.lgr N15 E24 M0.124 O R0
./instances/Rome/grafo8461.64.lgr N64 E79 M0.65 R4
./instances/Rome/grafo10441.98.lgr N98 E137 M2.284 R25
./instances/Rome/grafo9649.70.lgr N70 E86 M0.601 R3
./instances/Rome/grafo5039.71.lgr N71 E96 M0.901 R8
./instances/Rome/grafo10882.95.lgr N95 E136 M2.025 R21
./instances/Rome/grafo4127.59.lgr N59 E79 M0.718 R9
./instances/Rome/grafo10262.100.lgr N100 E136 M1.735 R19
./instances/Rome/grafo9944.41.lgr N41 E49 M0.161 O R0
./instances/Rome/grafo671.13.lgr N13 E15 M0.089 O R0
./instances/Rome/grafo5680.37.lgr N37 E53 M0.429 R6
./instances/Rome/grafo3826.51.lgr N51 E63 M0.294 R1
./instances/Rome/grafo2464.34.lgr N34 E38 M0.134 O R0
./instances/Rome/grafo6912.37.lgr N37 E46 M0.163 O R0
./instances/Rome/grafo3680.99.lgr N99 E147 M2.641 R27
./instances/Rome/grafo6957.39.lgr N39 E54 M0.539 R6
./instances/Rome/grafo7650.37.lgr N37 E52 M0.722 R5
./instances/Rome/grafo1200.27.lgr N27 E36 M0.127 O R0
./instances/Rome/grafo451.23.lgr N23 E23 M0.063 O R0
./instances/Rome/grafo959.24.lgr N24 E26 M0.09 O R0
./instances/Rome/grafo2594.17.lgr N17 E21 M0.119 O R0
./instances/Rome/grafo5709.59.lgr N59 E76 M0.763 R6
./instances/Rome/grafo9597.96.lgr N96 E120 M1.755 R11
./instances/Rome/grafo496.15.lgr N15 E20 M0.105 O R0
./instances/Rome/grafo5211.40.lgr N40 E54 M0.429 R3
./instances/Rome/grafo9603.85.lgr N85 E110 M1.22 R16
./instances/Rome/grafo4527.64.lgr N64 E80 M0.406 R2
./instances/Rome/grafo1433.47.lgr N47 E60 M0.455 R2
./instances/Rome/grafo8329.78.lgr N78 E99 M0.806 R8
./instances/Rome/grafo1587.29.lgr N29 E35 M0.161 O R0
./instances/Rome/grafo133.16.lgr N16 E17 M0.117 O R0
./instances/Rome/grafo8099.75.lgr N75 E99 M1.18 R9
./instances/Rome/grafo7227.38.lgr N38 E54 M0.334 R4
./instances/Rome/grafo1590.45.lgr N45 E50 M0.157 O R0
./instances/Rome/grafo11423.35.lgr N35 E42 M0.139 O R0
./instances/Rome/grafo9195.66.lgr N66 E86 M0.662 R6
./instances/Rome/grafo7765.78.lgr N78 E99 M0.816 R9
./instances/Rome/grafo11093.100.lgr N100 E130 M1.441 R14
./instances/Rome/grafo3329.39.lgr N39 E50 M0.28 R3
./instances/Rome/grafo10058.32.lgr N32 E40 M0.187 R1
./instances/Rome/grafo6867.45.lgr N45 E73 M0.832 R16
./instances/Rome/grafo8154.91.lgr N91 E109 M0.523 R3
./instances/Rome/grafo9555.70.lgr N70 E92 M0.888 R11
./instances/Rome/grafo10961.96.lgr N96 E126 M1.455 R18
./instances/Rome/grafo2999.26.lgr N26 E30 M0.117 O R0
./instances/Rome/grafo2829.17.lgr N17 E20 M0.148 O R0
./instances/Rome/grafo7801.70.lgr N70 E88 M0.95 R6
./instances/Rome/grafo1677.21.lgr N21 E20 M0.08 O R0
./instances/Rome/grafo7697.45.lgr N45 E65 M0.494 R9
./instances/Rome/grafo3471.40.lgr N40 E51 M0.248 R2
./instances/Rome/grafo4936.83.lgr N83 E112 M1.309 R14
./instances/Rome/grafo8201.85.lgr N85 E117 M1.513 R17
./instances/Rome/grafo1426.65.lgr N65 E85 M0.696 R7
./instances/Rome/grafo11067.98.lgr N98 E137 M1.757 R17
./instances/Rome/grafo3265.41.lgr N41 E62 M0.523 R8
./instances/Rome/grafo6610.45.lgr N45 E63 M0.642 R7
./instances/Rome/grafo8014.88.lgr N88 E123 M1.521 R15
./instances/Rome/grafo200.11.lgr N11 E17 M0.098 O R0
./instances/Rome/grafo2335.12.lgr N12 E14 M0.084 O R0
./instances/Rome/grafo9123.68.lgr N68 E103 M1.274 R17
./instances/Rome/grafo855.15.lgr N15 E17 M0.103 O R0
./instances/Rome/grafo1524.46.lgr N46 E61 M0.336 R4
./instances/Rome/grafo10156.97.lgr N97 E148 M2.865 R31
./instances/Rome/grafo10545.93.lgr N93 E121 M1.082 R11
./instances/Rome/grafo9988.38.lgr N38 E48 M0.237 R1
./instances/Rome/grafo8066.79.lgr N79 E104 M1.099 R16
./instances/Rome/grafo11203.100.lgr N100 E131 M1.491 R17
./instances/Rome/grafo1252.30.lgr N30 E34 M0.123 O R0
./instances/Rome/grafo509.21.lgr N21 E29 M0.177 R1
./instances/Rome/grafo5306.43.lgr N43 E58 M0.781 R5
./instances/Rome/grafo1870.14.lgr N14 E21 M0.099 O R0
./instances/Rome/grafo6763.40.lgr N40 E60 M0.473 R6
./instances/Rome/grafo4114.58.lgr N58 E81 M0.68 R6
./instances/Rome/grafo354.12.lgr N12 E12 M0.063 O R0
./instances/Rome/grafo3362.51.lgr N51 E63 M0.453 R3
./instances/Rome/grafo5986.62.lgr N62 E88 M0.924 R14
./instances/Rome/grafo2379.35.lgr N35 E45 M0.279 R3
./instances/Rome/grafo7686.41.lgr N41 E57 M0.444 R6
./instances/Rome/grafo3398.59.lgr N59 E87 M0.86 R11
./instances/Rome/grafo7582.45.lgr N45 E55 M0.32 R2
./instances/Rome/grafo7595.74.lgr N74 E97 M0.648 R5
./instances/Rome/grafo10873.97.lgr N97 E131 M1.65 R19
./instances/Rome/grafo172.30.lgr N30 E33 M0.121 O R0
./instances/Rome/grafo9836.62.lgr N62 E81 M0.519 R5
./instances/Rome/grafo8516.79.lgr N79 E98 M0.838 R6
./instances/Rome/grafo1375.26.lgr N26 E31 M0.209 R1
./instances/Rome/grafo9070.67.lgr N67 E88 M0.804 R5
./instances/Rome/grafo6605.46.lgr N46 E57 M0.139 O R0
./instances/Rome/grafo3744.50.lgr N50 E72 M0.858 R12
./instances/Rome/grafo9749.68.lgr N68 E82 M0.624 R5
./instances/Rome/grafo2664.21.lgr N21 E25 M0.108 O R0
./instances/Rome/grafo9609.63.lgr N63 E92 M1.069 R13
./instances/Rome/grafo10468.99.lgr N99 E129 M1.388 R13
./instances/Rome/grafo699.14.lgr N14 E13 M0.052 O R0
./instances/Rome/grafo3990.39.lgr N39 E46 M0.128 O R0
./instances/Rome/grafo7349.43.lgr N43 E51 M0.301 R3
./instances/Rome/grafo7471.64.lgr N64 E76 M0.38 R1
./instances/Rome/grafo4454.68.lgr N68 E96 M0.943 R12
./instances/Rome/grafo11091.97.lgr N97 E125 M1.207 R18
./instances/Rome/grafo5047.60.lgr N60 E92 M1.246 R16
./instances/Rome/grafo10530.100.lgr N100 E130 M1.353 R11
./instances/Rome/grafo8892.100.lgr N100 E140 M2.837 R22
./instances/Rome/grafo3567.52.lgr N52 E68 M0.45 R6
./instances/Rome/grafo7980.62.lgr N62 E92 M1.321 R15
./instances/Rome/grafo8499.99.lgr N99 E130 M2.176 R19
./instances/Rome/grafo1900.19.lgr N19 E22 M0.111 O R0
./instances/Rome/grafo5476.43.lgr N43 E51 M0.433 R2
./instances/Rome/grafo8756.90.lgr N90 E117 M1.44 R10
./instances/Rome/grafo1398.24.lgr N24 E25 M0.089 O R0
./instances/Rome/grafo10005.39.lgr N39 E49 M0.297 R4
./instances/Rome/grafo5032.57.lgr N57 E69 M0.405 R2
./instances/Rome/grafo5197.34.lgr N34 E36 M0.127 O R0
./instances/Rome/grafo9600.65.lgr N65 E82 M0.513 R5
./instances/Rome/grafo4574.77.lgr N77 E103 M0.739 R7
./instances/Rome/grafo9968.38.lgr N38 E44 M0.145 O R0
./instances/Rome/grafo1895.14.lgr N14 E16 M0.086 O R0
./instances/Rome/grafo10032.38.lgr N38 E47 M0.233 R1
./instances/Rome/grafo4762.54.lgr N54 E70 M0.468 R4
./instances/Rome/grafo4835.59.lgr N59 E80 M0.786 R8
./instances/Rome/grafo10547.94.lgr N94 E137 M2.865 R24
./instances/Rome/grafo6442.45.lgr N45 E55 M0.29 R3
./instances/Rome/grafo8560.71.lgr N71 E93 M0.512 R5
./instances/Rome/grafo1127.19.lgr N19 E22 M0.174 O R0
./instances/Rome/grafo11476.32.lgr N32 E38 M0.12 O R0
./instances/Rome/grafo4656.66.lgr N66 E81 M0.543 R5
./instances/Rome/grafo9009.71.lgr N71 E83 M0.432 R4
./instances/Rome/grafo3053.42.lgr N42 E47 M0.126 O R0
./instances/Rome/grafo2630.22.lgr N22 E27 M0.122 O R0
./instances/Rome/grafo1029.16.lgr N16 E16 M0.068 O R0
./instances/Rome/grafo7924.72.lgr N72 E96 M0.804 R9
./instances/Rome/grafo5278.39.lgr N39 E61 M0.586 R11
./instances/Rome/grafo9332.89.lgr N89 E116 M1.398 R10
./instances/Rome/grafo277.13.lgr N13 E15 M0.085 O R0
./instances/Rome/grafo1708.21.lgr N21 E26 M0.099 O R0
./instances/Rome/grafo6686.42.lgr N42 E54 M0.295 R3
./instances/Rome/grafo891.13.lgr N13 E13 M0.068 O R0
./instances/Rome/grafo11208.38.lgr N38 E47 M0.366 R2
./instances/Rome/grafo9755.77.lgr N77 E109 M1.416 R11
./instances/Rome/grafo3860.42.lgr N42 E47 M0.25 R1
./instances/Rome/grafo6929.40.lgr N40 E56 M0.336 R3
./instances/Rome/grafo7199.56.lgr N56 E79 M0.691 R9
./instances/Rome/grafo3901.32.lgr N32 E38 M0.304 R1
./instances/Rome/grafo8363.69.lgr N69 E91 M0.508 R5
./instances/Rome/grafo9535.61.lgr N61 E78 M0.865 R8
./instances/Rome/grafo3466.56.lgr N56 E79 M0.811 R13
./instances/Rome/grafo8984.66.lgr N66 E92 M0.695 R10
./instances/Rome/grafo10649.95.lgr N95 E125 M1.829 R16
./instances/Rome/grafo3530.33.lgr N33 E38 M0.14 O R0
./instances/Rome/grafo7074.41.lgr N41 E50 M0.18 O R0
./instances/Rome/grafo9124.64.lgr N64 E89 M0.678 R9
./instances/Rome/grafo482.13.lgr N13 E18 M0.099 O R0
./instances/Rome/grafo6270.42.lgr N42 E54 M0.218 R1
./instances/Rome/grafo8177.88.lgr N88 E123 M1.789 R21
./instances/Rome/grafo7125.42.lgr N42 E52 M0.298 R2
./instances/Rome/grafo9976.34.lgr N34 E43 M0.196 R1
./instances/Rome/grafo10650.98.lgr N98 E141 M2.41 R24
./instances/Rome/grafo9601.64.lgr N64 E99 M1.108 R11
./instances/Rome/grafo11219.94.lgr N94 E131 M1.68 R18
./instances/Rome/grafo10313.94.lgr N94 E118 M1.087 R9
./instances/Rome/grafo312.27.lgr N27 E35 M0.135 O R0
./instances/Rome/grafo3190.53.lgr N53 E84 M0.802 R12
./instances/Rome/grafo4562.60.lgr N60 E79 M0.72 R11
./instances/Rome/grafo1538.68.lgr N68 E84 M0.538 R6
./instances/Rome/grafo4292.75.lgr N75 E103 M1.322 R12
./instances/Rome/grafo7613.54.lgr N54 E78 M0.621 R6
./instances/Rome/grafo10278.40.lgr N40 E55 M0.35 R1
./instances/Rome/grafo4115.57.lgr N57 E80 M1.354 R9
./instances/Rome/grafo5508.33.lgr N33 E41 M0.241 R1
./instances/Rome/grafo11084.36.lgr N36 E44 M0.403 R1
./instances/Rome/grafo10558.97.lgr N97 E131 M1.666 R12
./instances/Rome/grafo2749.33.lgr N33 E40 M0.225 R1
./instances/Rome/grafo9339.83.lgr N83 E108 M1.14 R12
./instances/Rome/grafo5052.53.lgr N53 E77 M0.744 R8
./instances/Rome/grafo8189.85.lgr N85 E116 M1.949 R18
./instances/Rome/grafo11232.92.lgr N92 E132 M1.638 R24
./instances/Rome/grafo10231.32.lgr N32 E35 M0.138 O R0
./instances/Rome/grafo11514.33.lgr N33 E40 M0.233 O R0
./instances/Rome/grafo5440.44.lgr N44 E60 M0.467 R4
./instances/Rome/grafo4837.77.lgr N77 E106 M1.339 R9
./instances/Rome/grafo11466.39.lgr N39 E47 M0.338 R1
./instances/Rome/grafo7685.40.lgr N40 E63 M0.607 R6
./instances/Rome/grafo7562.51.lgr N51 E81 M0.863 R14
./instances/Rome/grafo2689.21.lgr N21 E28 M0.089 O R0
./instances/Rome/grafo483.15.lgr N15 E20 M0.115 O R0
./instances/Rome/grafo1278.27.lgr N27 E30 M0.147 O R0
./instances/Rome/grafo2861.16.lgr N16 E15 M0.08 O R0
./instances/Rome/grafo3179.41.lgr N41 E56 M0.455 R7
./instances/Rome/grafo2067.25.lgr N25 E28 M0.127 O R0
./instances/Rome/grafo3228.40.lgr N40 E53 M0.195 O R0
./instances/Rome/grafo9724.64.lgr N64 E85 M0.855 R10
./instances/Rome/grafo10760.96.lgr N96 E145 M2.707 R28
./instances/Rome/grafo549.15.lgr N15 E19 M0.123 O R0
./instances/Rome/grafo797.14.lgr N14 E15 M0.087 O R0
./instances/Rome/grafo2108.26.lgr N26 E35 M0.209 R2
./instances/Rome/grafo1360.25.lgr N25 E30 M0.164 O R0
./instances/Rome/grafo9280.62.lgr N62 E75 M0.431 R3
./instances/Rome/grafo11452.38.lgr N38 E50 M0.332 R4
./instances/Rome/grafo3483.35.lgr N35 E41 M0.182 O R0
./instances/Rome/grafo11562.36.lgr N36 E53 M0.501 R4
./instances/Rome/grafo9710.78.lgr N78 E111 M1.726 R15
./instances/Rome/grafo6498.40.lgr N40 E52 M0.274 R2
./instances/Rome/grafo5638.36.lgr N36 E43 M0.203 O R0
./instances/Rome/grafo5196.73.lgr N73 E90 M0.846 R6
./instances/Rome/grafo2795.25.lgr N25 E31 M0.098 O R0
./instances/Rome/grafo7086.47.lgr N47 E58 M0.363 R5
./instances/Rome/grafo3921.34.lgr N34 E46 M0.344 R3
./instances/Rome/grafo6557.45.lgr N45 E58 M0.566 R2
./instances/Rome/grafo3101.11.lgr N11 E11 M0.07 O R0
./instances/Rome/grafo3389.46.lgr N46 E65 M0.631 R9
./instances/Rome/grafo7214.43.lgr N43 E55 M0.25 R2
./instances/Rome/grafo3999.42.lgr N42 E61 M0.555 R9
./instances/Rome/grafo8689.87.lgr N87 E127 M1.846 R21
./instances/Rome/grafo2514.15.lgr N15 E18 M0.103 O R0
./instances/Rome/grafo3743.35.lgr N35 E47 M0.201 R1
./instances/Rome/grafo1271.25.lgr N25 E30 M0.105 O R0
./instances/Rome/grafo3106.32.lgr N32 E38 M0.129 O R0
./instances/Rome/grafo6954.75.lgr N75 E91 M0.675 R5
./instances/Rome/grafo5570.37.lgr N37 E49 M0.16 O R0
./instances/Rome/grafo2983.25.lgr N25 E28 M0.145 O R0
./instances/Rome/grafo11109.94.lgr N94 E130 M1.56 R20
./instances/Rome/grafo5869.45.lgr N45 E60 M0.354 R3
./instances/Rome/grafo4024.42.lgr N42 E55 M0.259 R2
./instances/Rome/grafo7379.43.lgr N43 E58 M0.333 R3
./instances/Rome/grafo1306.27.lgr N27 E29 M0.118 O R0
./instances/Rome/grafo3919.38.lgr N38 E53 M0.371 R5
./instances/Rome/grafo9165.68.lgr N68 E91 M0.711 R10
./instances/Rome/grafo1412.28.lgr N28 E29 M0.148 O R0
./instances/Rome/grafo11654.35.lgr N35 E46 M0.436 R4
./instances/Rome/grafo10872.93.lgr N93 E115 M0.636 R7
./instances/Rome/grafo7485.42.lgr N42 E56 M0.398 R3
./instances/Rome/grafo814.14.lgr N14 E14 M0.089 O R0
./instances/Rome/grafo6390.48.lgr N48 E66 M0.581 R9
./instances/Rome/grafo6292.74.lgr N74 E104 M1.127 R14
./instances/Rome/grafo11276.92.lgr N92 E133 M2.338 R22
./instances/Rome/grafo8858.92.lgr N92 E127 M2.35 R21
./instances/Rome/grafo3071.23.lgr N23 E24 M0.107 O R0
./instances/Rome/grafo4120.76.lgr N76 E99 M0.82 R9
./instances/Rome/grafo8258.78.lgr N78 E105 M0.796 R13
./instances/Rome/grafo3304.36.lgr N36 E47 M0.291 R3
./instances/Rome/grafo10280.37.lgr N37 E48 M0.289 R3
./instances/Rome/grafo5731.45.lgr N45 E70 M0.725 R7
./instances/Rome/grafo6208.40.lgr N40 E53 M0.284 R1
./instances/Rome/grafo3555.40.lgr N40 E49 M0.222 R1
./instances/Rome/grafo10625.100.lgr N100 E128 M0.981 R9
./instances/Rome/grafo5635.47.lgr N47 E56 M0.299 R3
./instances/Rome/grafo7383.38.lgr N38 E44 M0.129 O R0
./instances/Rome/grafo9090.64.lgr N64 E88 M0.679 R9
./instances/Rome/grafo6906.45.lgr N45 E66 M0.793 R7
./instances/Rome/grafo7916.82.lgr N82 E104 M0.969 R13
./instances/Rome/grafo6599.36.lgr N36 E47 M0.356 R3
./instances/Rome/grafo778.15.lgr N15 E17 M0.087 O R0
./instances/Rome/grafo6708.49.lgr N49 E62 M0.258 R2
./instances/Rome/grafo7434.52.lgr N52 E64 M0.276 R1
./instances/Rome/grafo3302.35.lgr N35 E42 M0.195 O R0
./instances/Rome/grafo11035.99.lgr N99 E139 M2.018 R21
./instances/Rome/grafo9977.38.lgr N38 E46 M0.252 R1
./instances/Rome/grafo6123.38.lgr N38 E50 M0.299 R3
./instances/Rome/grafo10876.98.lgr N98 E140 M2.685 R24
./instances/Rome/grafo10708.35.lgr N35 E46 M0.641 R4
./instances/Rome/grafo3648.53.lgr N53 E63 M0.25 R1
./instances/Rome/grafo10222.99.lgr N99 E128 M1.932 R15
./instances/Rome/grafo4329.54.lgr N54 E68 M0.317 R1
./instances/Rome/grafo2580.15.lgr N15 E15 M0.06 O R0
./instances/Rome/grafo550.15.lgr N15 E19 M0.088 O R0
./instances/Rome/grafo10398.35.lgr N35 E40 M0.125 O R0
./instances/Rome/grafo5543.32.lgr N32 E37 M0.103 O R0
./instances/Rome/grafo9042.98.lgr N98 E131 M1.805 R19
./instances/Rome/grafo2785.14.lgr N14 E17 M0.084 O R0
./instances/Rome/grafo591.25.lgr N25 E26 M0.07 O R0
./instances/Rome/grafo7779.70.lgr N70 E90 M0.445 R3
./instances/Rome/grafo8426.75.lgr N75 E99 M0.988 R9
./instances/Rome/grafo9200.68.lgr N68 E94 M0.797 R11
./instances/Rome/grafo10946.92.lgr N92 E120 M1.145 R14
./instances/Rome/grafo2427.19.lgr N19 E24 M0.094 O R0
./instances/Rome/grafo997.11.lgr N11 E12 M0.076 O R0
./instances/Rome/grafo4274.75.lgr N75 E101 M1.425 R8
./instances/Rome/grafo11673.32.lgr N32 E37 M0.128 O R0
./instances/Rome/grafo6137.39.lgr N39 E47 M0.153 O R0
./instances/Rome/grafo10738.96.lgr N96 E124 M1.275 R11
./instances/Rome/grafo6587.45.lgr N45 E53 M0.248 R1
./instances/Rome/grafo5367.38.lgr N38 E47 M0.221 R2
./instances/Rome/grafo5274.35.lgr N35 E43 M0.131 O R0
./instances/Rome/grafo2970.38.lgr N38 E51 M0.304 R3
./instances/Rome/grafo8717.90.lgr N90 E118 M2.009 R16
./instances/Rome/grafo2161.29.lgr N29 E34 M0.127 O R0
./instances/Rome/grafo2846.21.lgr N21 E30 M0.108 O R0
./instances/Rome/grafo11076.97.lgr N97 E136 M2.269 R21
./instances/Rome/grafo3008.32.lgr N32 E47 M0.507 R6
./instances/Rome/grafo6882.65.lgr N65 E72 M0.207 O R0
./instances/Rome/grafo8567.85.lgr N85 E122 M2.207 R21
./instances/Rome/grafo2638.34.lgr N34 E35 M0.13 O R0
./instances/Rome/grafo5816.33.lgr N33 E37 M0.135 O R0
./instances/Rome/grafo6436.74.lgr N74 E95 M0.631 R6
./instances/Rome/grafo10929.94.lgr N94 E130 M1.896 R16
./instances/Rome/grafo5482.36.lgr N36 E46 M0.259 R2
./instances/Rome/grafo9565.86.lgr N86 E111 M1.045 R10
./instances/Rome/grafo3269.43.lgr N43 E58 M0.318 R2
./instances/Rome/grafo4424.56.lgr N56 E74 M0.44 R6
./instances/Rome/grafo785.16.lgr N16 E16 M0.067 O R0
./instances/Rome/grafo2546.19.lgr N19 E24 M0.099 O R0
./instances/Rome/grafo2078.29.lgr N29 E37 M0.242 R2
./instances/Rome/grafo1690.20.lgr N20 E24 M0.112 O R0
./instances/Rome/grafo1613.54.lgr N54 E71 M0.77 R6
./instances/Rome/grafo10154.94.lgr N94 E132 M2.256 R24
./instances/Rome/grafo7409.40.lgr N40 E48 M0.266 R2
./instances/Rome/grafo8414.74.lgr N74 E101 M0.956 R10
./instances/Rome/grafo5975.45.lgr N45 E52 M0.843 R2
./instances/Rome/grafo10040.32.lgr N32 E36 M0.105 O R0
./instances/Rome/grafo1887.56.lgr N56 E72 M0.304 R1
./instances/Rome/grafo560.18.lgr N18 E19 M0.053 O R0
./instances/Rome/grafo7874.70.lgr N70 E103 M1.682 R16
./instances/Rome/grafo2339.14.lgr N14 E15 M0.09 O R0
./instances/Rome/grafo1280.28.lgr N28 E32 M0.13 O R0
./instances/Rome/grafo816.17.lgr N17 E18 M0.05 O R0
./instances/Rome/grafo6370.51.lgr N51 E79 M1.138 R13
./instances/Rome/grafo1739.16.lgr N16 E21 M0.083 O R0
./instances/Rome/grafo11237.35.lgr N35 E41 M0.125 O R0
./instances/Rome/grafo3443.51.lgr N51 E73 M0.612 R9
./instances/Rome/grafo1544.45.lgr N45 E54 M0.27 R1
./instances/Rome/grafo1874.36.lgr N36 E48 M0.315 R4
./instances/Rome/grafo10881.97.lgr N97 E130 M1.549 R19
./instances/Rome/grafo8610.60.lgr N60 E77 M0.496 R4
./instances/Rome/grafo3815.55.lgr N55 E76 M0.603 R9
./instances/Rome/grafo8137.86.lgr N86 E122 M1.679 R22
./instances/Rome/grafo6399.55.lgr N55 E79 M0.794 R10
./instances/Rome/grafo9942.32.lgr N32 E37 M0.159 O R0
./instances/Rome/grafo10105.93.lgr N93 E137 M2.283 R26
./instances/Rome/grafo5899.38.lgr N38 E42 M0.131 O R0
./instances/Rome/grafo403.14.lgr N14 E15 M0.067 O R0
./instances/Rome/grafo5527.34.lgr N34 E47 M0.282 R2
./instances/Rome/grafo5400.74.lgr N74 E99 M1.041 R10
./instances/Rome/grafo8651.92.lgr N92 E126 M1.848 R20
./instances/Rome/grafo1729.13.lgr N13 E19 M0.077 O R0
./instances/Rome/grafo4288.64.lgr N64 E81 M0.61 R7
./instances/Rome/grafo8800.93.lgr N93 E129 M1.581 R17
./instances/Rome/grafo5255.47.lgr N47 E64 M0.493 R6
./instances/Rome/grafo467.15.lgr N15 E24 M0.085 O R0
./instances/Rome/grafo9843.83.lgr N83 E103 M0.716 R6
./instances/Rome/grafo9139.85.lgr N85 E122 M1.57 R20
./instances/Rome/grafo6792.59.lgr N59 E76 M0.466 R5
./instances/Rome/grafo7925.81.lgr N81 E116 M1.452 R21
./instances/Rome/grafo11647.90.lgr N90 E130 M2.886 R21
./instances/Rome/grafo710.15.lgr N15 E21 M0.15 R1
./instances/Rome/grafo10820.100.lgr N100 E141 M1.737 R19
./instances/Rome/grafo8757.96.lgr N96 E119 M1.706 R11
./instances/Rome/grafo1415.58.lgr N58 E65 M0.177 O R0
./instances/Rome/grafo748.11.lgr N11 E11 M0.076 O R0
./instances/Rome/grafo5297.44.lgr N44 E63 M1.047 R10
./instances/Rome/grafo619.13.lgr N13 E15 M0.05 O R0
./instances/Rome/grafo11388.40.lgr N40 E49 M0.271 R2
./instances/Rome/grafo9315.87.lgr N87 E117 M2.144 R17
./instances/Rome/grafo8910.91.lgr N91 E124 M1.945 R13
./instances/Rome/grafo971.17.lgr N17 E20 M0.074 O R0
./instances/Rome/grafo7206.43.lgr N43 E50 M0.34 R1
./instances/Rome/grafo9496.64.lgr N64 E89 M1.208 R13
./instances/Rome/grafo3031.16.lgr N16 E18 M0.097 O R0
./instances/Rome/grafo10787.95.lgr N95 E121 M1.752 R8
./instances/Rome/grafo8802.91.lgr N91 E131 M2.972 R20
./instances/Rome/grafo557.11.lgr N11 E12 M0.112 O R0
./instances/Rome/grafo3971.44.lgr N44 E48 M0.162 O R0
./instances/Rome/grafo7570.40.lgr N40 E52 M0.379 R1
./instances/Rome/grafo2121.13.lgr N13 E25 M0.101 O R0
./instances/Rome/grafo4747.55.lgr N55 E69 M0.425 R5
./instances/Rome/grafo981.16.lgr N16 E20 M0.08 O R0
./instances/Rome/grafo5893.38.lgr N38 E52 M0.35 R5
./instances/Rome/grafo5445.39.lgr N39 E50 M0.258 R1
./instances/Rome/grafo4640.75.lgr N75 E103 M1.168 R12
./instances/Rome/grafo7218.46.lgr N46 E54 M0.349 R1
./instances/Rome/grafo9137.82.lgr N82 E106 M1.242 R14
./instances/Rome/grafo9001.66.lgr N66 E96 M1.146 R15
./instances/Rome/grafo1301.31.lgr N31 E40 M0.125 O R0
./instances/Rome/grafo747.12.lgr N12 E13 M0.066 O R0
./instances/Rome/grafo8766.87.lgr N87 E116 M1.37 R15
./instances/Rome/grafo3128.37.lgr N37 E49 M0.343 R4
./instances/Rome/grafo3209.58.lgr N58 E75 M0.527 R4
./instances/Rome/grafo11007.93.lgr N93 E125 M1.754 R17
./instances/Rome/grafo165.30.lgr N30 E31 M0.087 O R0
./instances/Rome/grafo9595.86.lgr N86 E120 M1.447 R19
./instances/Rome/grafo9726.84.lgr N84 E124 M1.891 R22
./instances/Rome/grafo1790.16.lgr N16 E17 M0.101 O R0
./instances/Rome/grafo2868.17.lgr N17 E28 M0.181 R1
./instances/Rome/grafo6306.42.lgr N42 E61 M0.545 R7
./instances/Rome/grafo5133.33.lgr N33 E46 M0.481 R3
./instances/Rome/grafo8404.69.lgr N69 E100 M0.992 R16
./instances/Rome/grafo9327.89.lgr N89 E128 M1.221 R20
./instances/Rome/grafo6313.37.lgr N37 E42 M0.138 O R0
./instances/Rome/grafo7188.44.lgr N44 E62 M0.375 R3
./instances/Rome/grafo4362.83.lgr N83 E113 M1.168 R17
./instances/Rome/grafo1835.11.lgr N11 E15 M0.094 O R0
./instances/Rome/grafo10049.39.lgr N39 E50 M0.291 R2
./instances/Rome/grafo4043.37.lgr N37 E47 M0.227 R1
./instances/Rome/grafo6223.42.lgr N42 E45 M0.2 O R0
./instances/Rome/grafo6541.39.lgr N39 E54 M0.438 R5
./instances/Rome/grafo8627.82.lgr N82 E105 M0.785 R9
./instances/Rome/grafo1547.53.lgr N53 E68 M0.295 R1
./instances/Rome/grafo1991.31.lgr N31 E39 M0.262 R2
./instances/Rome/grafo4809.59.lgr N59 E80 M0.588 R8
./instances/Rome/grafo5551.37.lgr N37 E44 M0.151 O R0
./instances/Rome/grafo4351.63.lgr N63 E78 M0.451 R5
./instances/Rome/grafo4136.63.lgr N63 E98 M1.297 R17
./instances/Rome/grafo1296.46.lgr N46 E59 M0.295 R2
./instances/Rome/grafo8884.64.lgr N64 E88 M0.552 R7
./instances/Rome/grafo9618.72.lgr N72 E94 M0.717 R9
./instances/Rome/grafo1243.28.lgr N28 E29 M0.132 O R0
./instances/Rome/grafo1628.56.lgr N56 E72 M0.342 R2
./instances/Rome/grafo902.22.lgr N22 E22 M0.058 O R0
./instances/Rome/grafo10052.32.lgr N32 E33 M0.116 O R0
./instances/Rome/grafo7541.40.lgr N40 E53 M0.337 R5
./instances/Rome/grafo7113.57.lgr N57 E81 M0.801 R10
./instances/Rome/grafo856.11.lgr N11 E12 M0.045 O R0
./instances/Rome/grafo11193.93.lgr N93 E120 M0.81 R12
./instances/Rome/grafo9426.65.lgr N65 E106 M1.695 R21
./instances/Rome/grafo2107.31.lgr N31 E35 M0.117 O R0
./instances/Rome/grafo5830.40.lgr N40 E47 M0.174 O R0
./instances/Rome/grafo10177.96.lgr N96 E122 M1.237 R13
./instances/Rome/grafo11576.34.lgr N34 E37 M0.091 O R0
./instances/Rome/grafo3694.41.lgr N41 E59 M0.586 R7
./instances/Rome/grafo444.16.lgr N16 E15 M0.067 O R0
./instances/Rome/grafo1479.48.lgr N48 E53 M0.17 O R0
./instances/Rome/grafo9692.80.lgr N80 E117 M1.133 R16
./instances/Rome/grafo6459.57.lgr N57 E72 M0.406 R8
./instances/Rome/grafo6866.44.lgr N44 E59 M0.384 R2
./instances/Rome/grafo6004.42.lgr N42 E60 M0.233 R1
./instances/Rome/grafo4063.45.lgr N45 E69 M0.502 R9
./instances/Rome/grafo5414.41.lgr N41 E44 M0.134 O R0
./instances/Rome/grafo10095.93.lgr N93 E120 M1.182 R11
./instances/Rome/grafo2126.11.lgr N11 E15 M0.067 O R0
./instances/Rome/grafo7116.43.lgr N43 E53 M0.171 R1
./instances/Rome/grafo5596.37.lgr N37 E53 M0.366 R5
./instances/Rome/grafo10104.96.lgr N96 E134 M2.073 R21
./instances/Rome/grafo5245.43.lgr N43 E59 M0.248 R1
./instances/Rome/grafo11171.35.lgr N35 E40 M0.122 O R0
./instances/Rome/grafo1892.23.lgr N23 E24 M0.059 O R0
./instances/Rome/grafo2032.23.lgr N23 E27 M0.167 R1
./instances/Rome/grafo4794.71.lgr N71 E101 M1.715 R10
./instances/Rome/grafo8128.81.lgr N81 E123 M1.141 R19
./instances/Rome/grafo8923.90.lgr N90 E131 M1.889 R22
./instances/Rome/grafo5403.58.lgr N58 E77 M0.547 R5
./instances/Rome/grafo2683.13.lgr N13 E15 M0.111 O R0
./instances/Rome/grafo3330.39.lgr N39 E60 M0.657 R10
./instances/Rome/grafo7071.39.lgr N39 E56 M0.329 R4
./instances/Rome/grafo11263.41.lgr N41 E57 M0.427 R6
./instances/Rome/grafo2463.32.lgr N32 E40 M0.16 O R0
./instances/Rome/grafo6343.43.lgr N43 E55 M0.468 R4
./instances/Rome/grafo11291.99.lgr N99 E116 M0.615 R4
./instances/Rome/grafo2821.22.lgr N22 E30 M0.297 R1
./instances/Rome/grafo7960.62.lgr N62 E77 M0.443 R2
./instances/Rome/grafo10360.93.lgr N93 E118 M1.011 R10
./instances/Rome/grafo4952.62.lgr N62 E78 M0.413 R3
./instances/Rome/grafo4267.52.lgr N52 E71 M0.482 R5
./instances/Rome/grafo11324.100.lgr N100 E138 M2.502 R27
./instances/Rome/grafo9999.39.lgr N39 E49 M0.323 R4
./instances/Rome/grafo6316.60.lgr N60 E82 M0.631 R7
./instances/Rome/grafo6638.48.lgr N48 E60 M0.254 R1
./instances/Rome/grafo2208.21.lgr N21 E24 M0.1 O R0
./instances/Rome/grafo5656.45.lgr N45 E66 M0.476 R6
./instances/Rome/grafo4391.56.lgr N56 E70 M0.323 R2
./instances/Rome/grafo3664.37.lgr N37 E46 M0.261 R1
./instances/Rome/grafo5172.62.lgr N62 E87 M0.848 R9
./instances/Rome/grafo4743.76.lgr N76 E109 M1.403 R14
./instances/Rome/grafo5206.33.lgr N33 E43 M0.208 R1
./instances/Rome/grafo1502.33.lgr N33 E43 M0.215 R2
./instances/Rome/grafo4384.64.lgr N64 E88 M0.829 R13
./instances/Rome/grafo1736.27.lgr N27 E35 M0.131 O R0
./instances/Rome/grafo3323.56.lgr N56 E64 M0.179 O R0
./instances/Rome/grafo10364.100.lgr N100 E121 M0.891 R8
./instances/Rome/grafo10334.94.lgr N94 E123 M1.252 R7
./instances/Rome/grafo8949.94.lgr N94 E122 M2.08 R13
./instances/Rome/grafo9594.64.lgr N64 E86 M1.712 R8
./instances/Rome/grafo1882.19.lgr N19 E22 M0.13 O R0
./instances/Rome/grafo1407.68.lgr N68 E90 M1.004 R9
./instances/Rome/grafo10195.99.lgr N99 E142 M3.082 R24
./instances/Rome/grafo2660.22.lgr N22 E27 M0.103 O R0
./instances/Rome/grafo4755.70.lgr N70 E91 M0.657 R6
./instances/Rome/grafo5541.69.lgr N69 E86 M0.501 R4
./instances/Rome/grafo2662.19.lgr N19 E21 M0.064 O R0
./instances/Rome/grafo8248.86.lgr N86 E119 M1.651 R20
./instances/Rome/grafo703.19.lgr N19 E31 M0.173 R1
./instances/Rome/grafo5704.78.lgr N78 E107 M1.183 R15
./instances/Rome/grafo1058.14.lgr N14 E13 M0.08 O R0
./instances/Rome/grafo7863.67.lgr N67 E92 M0.758 R10
./instances/Rome/grafo7505.72.lgr N72 E89 M0.486 R4
./instances/Rome/grafo6517.35.lgr N35 E49 M0.484 R6
./instances/Rome/grafo8733.88.lgr N88 E121 M1.094 R18
./instances/Rome/grafo4027.45.lgr N45 E54 M0.28 R2
./instances/Rome/grafo7795.70.lgr N70 E93 M0.756 R11
./instances/Rome/grafo5896.60.lgr N60 E84 M0.824 R13
./instances/Rome/grafo5835.44.lgr N44 E53 M0.305 R1
./instances/Rome/grafo8217.68.lgr N68 E96 M0.811 R8
./instances/Rome/grafo10685.98.lgr N98 E144 M2.376 R26
./instances/Rome/grafo3479.56.lgr N56 E73 M0.497 R4
./instances/Rome/grafo4678.58.lgr N58 E75 M0.53 R5
./instances/Rome/grafo11537.91.lgr N91 E130 M2.125 R25
./instances/Rome/grafo2346.30.lgr N30 E33 M0.139 O R0
./instances/Rome/grafo8027.60.lgr N60 E71 M0.191 O R0
./instances/Rome/grafo6680.60.lgr N60 E80 M0.971 R10
./instances/Rome/grafo11022.32.lgr N32 E35 M0.137 O R0
./instances/Rome/grafo8867.97.lgr N97 E147 M2.547 R26
./instances/Rome/grafo10108.99.lgr N99 E129 M1.39 R13
./instances/Rome/grafo3003.40.lgr N40 E52 M0.163 O R0
./instances/Rome/grafo1890.33.lgr N33 E40 M0.131 O R0
./instances/Rome/grafo11454.31.lgr N31 E36 M0.123 O R0
./instances/Rome/grafo8505.79.lgr N79 E100 M0.622 R11
./instances/Rome/grafo3770.42.lgr N42 E51 M0.166 O R0
./instances/Rome/grafo4735.80.lgr N80 E108 M0.775 R13
./instances/Rome/grafo7378.88.lgr N88 E121 M1.461 R17
./instances/Rome/grafo1228.31.lgr N31 E37 M0.213 R1
./instances/Rome/grafo3212.57.lgr N57 E77 M0.654 R7
./instances/Rome/grafo4745.81.lgr N81 E115 M1.564 R21
./instances/Rome/grafo433.21.lgr N21 E28 M0.12 O R0
./instances/Rome/grafo8210.71.lgr N71 E96 M0.808 R9
./instances/Rome/grafo10920.95.lgr N95 E122 M1.034 R10
./instances/Rome/grafo1344.25.lgr N25 E26 M0.102 O R0
./instances/Rome/grafo11605.33.lgr N33 E42 M0.125 O R0
./instances/Rome/grafo11624.96.lgr N96 E129 M1.369 R20
./instances/Rome/grafo9180.64.lgr N64 E80 M0.448 R5
./instances/Rome/grafo10571.93.lgr N93 E129 M1.674 R17
./instances/Rome/grafo8639.75.lgr N75 E108 M1.121 R17
./instances/Rome/grafo3449.44.lgr N44 E61 M0.328 R2
./instances/Rome/grafo6417.39.lgr N39 E47 M0.236 R2
./instances/Rome/grafo4786.62.lgr N62 E81 M0.507 R4
./instances/Rome/grafo2955.38.lgr N38 E49 M0.318 R3
./instances/Rome/grafo7137.41.lgr N41 E59 M0.471 R6
./instances/Rome/grafo9452.66.lgr N66 E92 M0.943 R14
./instances/Rome/grafo2286.15.lgr N15 E16 M0.099 O R0
./instances/Rome/grafo6222.39.lgr N39 E49 M0.138 O R0
./instances/Rome/grafo10201.93.lgr N93 E123 M1.561 R15
./instances/Rome/grafo3573.43.lgr N43 E58 M0.404 R5
./instances/Rome/grafo8855.100.lgr N100 E134 M1.57 R14
./instances/Rome/grafo10173.97.lgr N97 E142 M1.994 R21
./instances/Rome/grafo4598.61.lgr N61 E79 M0.535 R6
./instances/Rome/grafo648.39.lgr N39 E41 M0.163 O R0
./instances/Rome/grafo4540.54.lgr N54 E66 M0.333 R2
./instances/Rome/grafo6438.45.lgr N45 E58 M0.379 R3
./instances/Rome/grafo9591.73.lgr N73 E107 M1.061 R14
./instances/Rome/grafo1955.10.lgr N10 E15 M0.083 O R0
./instances/Rome/grafo3065.17.lgr N17 E26 M0.101 O R0
./instances/Rome/grafo5580.47.lgr N47 E57 M0.257 R1
./instances/Rome/grafo2621.14.lgr N14 E17 M0.09 O R0
./instances/Rome/grafo2057.34.lgr N34 E45 M0.134 O R0
./instances/Rome/grafo9687.79.lgr N79 E116 M1.41 R18
./instances/Rome/grafo1181.30.lgr N30 E40 M0.312 R1
./instances/Rome/grafo11163.38.lgr N38 E50 M0.268 R2
./instances/Rome/grafo4400.56.lgr N56 E86 M0.96 R13
./instances/Rome/grafo10459.37.lgr N37 E46 M0.167 O R0
./instances/Rome/grafo4396.63.lgr N63 E83 M0.643 R7
./instances/Rome/grafo10635.95.lgr N95 E137 M2.508 R27
./instances/Rome/grafo7428.43.lgr N43 E52 M0.235 R1
./instances/Rome/grafo5760.43.lgr N43 E55 M0.307 R2
./instances/Rome/grafo2436.28.lgr N28 E37 M0.132 O R0
./instances/Rome/grafo9024.75.lgr N75 E96 M0.504 R4
./instances/Rome/grafo4575.60.lgr N60 E77 M0.523 R6
./instances/Rome/grafo372.27.lgr N27 E31 M0.114 O R0
./instances/Rome/grafo11068.96.lgr N96 E118 M1.009 R10
./instances/Rome/grafo4390.59.lgr N59 E89 M0.781 R14
./instances/Rome/grafo1109.24.lgr N24 E33 M0.167 R1
./instances/Rome/grafo3529.42.lgr N42 E54 M0.312 R4
./instances/Rome/grafo7748.51.lgr N51 E65 M0.472 R4
./instances/Rome/grafo5597.36.lgr N36 E43 M0.234 R1
./instances/Rome/grafo7362.38.lgr N38 E44 M0.197 R1
./instances/Rome/grafo11557.95.lgr N95 E133 M1.581 R21
./instances/Rome/grafo6644.38.lgr N38 E51 M0.343 R2
./instances/Rome/grafo5618.34.lgr N34 E42 M0.13 O R0
./instances/Rome/grafo4486.53.lgr N53 E70 M0.521 R4
./instances/Rome/grafo6389.84.lgr N84 E97 M0.493 R4
./instances/Rome/grafo5071.56.lgr N56 E74 M0.531 R5
./instances/Rome/grafo2343.12.lgr N12 E12 M0.078 O R0
./instances/Rome/grafo2338.14.lgr N14 E13 M0.072 O R0
./instances/Rome/grafo11670.41.lgr N41 E54 M0.345 R6
./instances/Rome/grafo6624.59.lgr N59 E73 M0.487 R5
./instances/Rome/grafo10697.95.lgr N95 E123 M1.191 R12
./instances/Rome/grafo8854.89.lgr N89 E123 M1.798 R24
./instances/Rome/grafo10299.94.lgr N94 E132 M1.796 R20
./instances/Rome/grafo6170.36.lgr N36 E43 M0.144 O R0
./instances/Rome/grafo3903.59.lgr N59 E83 M0.706 R8
./instances/Rome/grafo8776.96.lgr N96 E119 M1.144 R16
./instances/Rome/grafo11202.32.lgr N32 E38 M0.166 O R0
./instances/Rome/grafo5603.38.lgr N38 E52 M0.343 R3
./instances/Rome/grafo7042.57.lgr N57 E79 M0.523 R10
./instances/Rome/grafo5270.35.lgr N35 E39 M0.148 O R0
./instances/Rome/grafo714.13.lgr N13 E15 M0.07 O R0
./instances/Rome/grafo4776.65.lgr N65 E95 M0.829 R11
./instances/Rome/grafo5780.48.lgr N48 E68 M0.676 R8
./instances/Rome/grafo8903.97.lgr N97 E118 M1.039 R10
./instances/Rome/grafo5165.42.lgr N42 E58 M0.437 R4
./instances/Rome/grafo5713.46.lgr N46 E66 M0.497 R11
./instances/Rome/grafo5064.58.lgr N58 E67 M0.157 O R0
./instances/Rome/grafo11280.99.lgr N99 E143 M2.825 R25
./instances/Rome/grafo5253.41.lgr N41 E51 M0.104 O R0
./instances/Rome/grafo10919.97.lgr N97 E136 M2.497 R21
./instances/Rome/grafo8281.85.lgr N85 E117 M1.391 R18
./instances/Rome/grafo4921.83.lgr N83 E115 M1.566 R18
./instances/Rome/grafo9661.86.lgr N86 E132 M2.381 R28
./instances/Rome/grafo5526.46.lgr N46 E64 M0.56 R7
./instances/Rome/grafo4873.56.lgr N56 E73 M0.448 R3
./instances/Rome/grafo8694.81.lgr N81 E122 M1.63 R21
./instances/Rome/grafo10642.90.lgr N90 E118 M1.004 R16
./instances/Rome/grafo2272.20.lgr N20 E23 M0.109 O R0
./instances/Rome/grafo11404.92.lgr N92 E123 M1.55 R14
./instances/Rome/grafo2416.21.lgr N21 E24 M0.082 O R0
./instances/Rome/grafo11343.35.lgr N35 E44 M0.293 R1
./instances/Rome/grafo10533.100.lgr N100 E135 M1.499 R18
./instances/Rome/grafo2808.37.lgr N37 E44 M0.131 O R0
./instances/Rome/grafo11590.35.lgr N35 E38 M0.149 O R0
./instances/Rome/grafo3583.47.lgr N47 E61 M0.462 R5
./instances/Rome/grafo8714.73.lgr N73 E82 M0.265 R1
./instances/Rome/grafo5684.78.lgr N78 E95 M0.532 R6
./instances/Rome/grafo4328.51.lgr N51 E66 M0.458 R6
./instances/Rome/grafo5561.36.lgr N36 E38 M0.125 O R0
./instances/Rome/grafo10463.36.lgr N36 E50 M0.391 R4
./instances/Rome/grafo5164.47.lgr N47 E68 M0.548 R7
./instances/Rome/grafo7133.35.lgr N35 E38 M0.15 O R0
./instances/Rome/grafo8033.91.lgr N91 E113 M0.876 R4
./instances/Rome/grafo8909.89.lgr N89 E124 M1.56 R22
./instances/Rome/grafo8698.73.lgr N73 E93 M0.595 R9
./instances/Rome/grafo1577.26.lgr N26 E36 M0.319 R1
./instances/Rome/grafo1226.32.lgr N32 E34 M0.124 O R0
./instances/Rome/grafo6256.41.lgr N41 E53 M0.274 R2
./instances/Rome/grafo7683.38.lgr N38 E58 M0.39 R9
./instances/Rome/grafo4812.57.lgr N57 E75 M0.677 R7
./instances/Rome/grafo481.80.lgr N80 E108 M1.327 R10
./instances/Rome/grafo9849.35.lgr N35 E37 M0.147 O R0
./instances/Rome/grafo6962.40.lgr N40 E53 M0.304 R4
./instances/Rome/grafo6096.47.lgr N47 E59 M0.291 R2
./instances/Rome/grafo3749.42.lgr N42 E52 M0.249 R1
./instances/Rome/grafo1225.25.lgr N25 E27 M0.092 O R0
./instances/Rome/grafo1793.21.lgr N21 E26 M0.159 R1
./instances/Rome/grafo3377.36.lgr N36 E45 M0.151 O R0
./instances/Rome/grafo6626.54.lgr N54 E65 M0.24 R1
./instances/Rome/grafo9321.64.lgr N64 E103 M1.274 R16
./instances/Rome/grafo7134.39.lgr N39 E50 M0.314 R3
./instances/Rome/grafo2318.15.lgr N15 E16 M0.067 O R0
./instances/Rome/grafo9415.65.lgr N65 E85 M0.778 R9
./instances/Rome/grafo10472.32.lgr N32 E37 M0.12 O R0
./instances/Rome/grafo1008.12.lgr N12 E11 M0.059 O R0
./instances/Rome/grafo4144.83.lgr N83 E110 M1.19 R14
./instances/Rome/grafo1140.15.lgr N15 E22 M0.124 O R0
./instances/Rome/grafo3147.53.lgr N53 E66 M0.338 R2
./instances/Rome/grafo10446.95.lgr N95 E153 M3.757 R38
./instances/Rome/grafo8162.75.lgr N75 E96 M0.611 R7
./instances/Rome/grafo5871.39.lgr N39 E52 M0.408 R5
./instances/Rome/grafo8573.92.lgr N92 E113 M0.836 R10
./instances/Rome/grafo10831.98.lgr N98 E146 M2.186 R23
./instances/Rome/grafo167.22.lgr N22 E24 M0.076 O R0
./instances/Rome/grafo4160.51.lgr N51 E70 M0.551 R8
./instances/Rome/grafo10465.96.lgr N96 E129 M1.84 R18
./instances/Rome/grafo2543.38.lgr N38 E42 M0.142 O R0
./instances/Rome/grafo5689.61.lgr N61 E88 M0.855 R12
./instances/Rome/grafo611.12.lgr N12 E12 M0.047 O R0
./instances/Rome/grafo10138.33.lgr N33 E42 M0.153 O R0
./instances/Rome/grafo4033.42.lgr N42 E64 M0.535 R8
./instances/Rome/grafo4095.56.lgr N56 E79 M0.784 R13
./instances/Rome/grafo7623.45.lgr N45 E62 M0.564 R4
./instances/Rome/grafo6038.53.lgr N53 E63 M0.356 R3
./instances/Rome/grafo1621.10.lgr N10 E15 M0.067 O R0
./instances/Rome/grafo11121.32.lgr N32 E41 M0.142 O R0
./instances/Rome/grafo9746.68.lgr N68 E82 M0.486 R3
./instances/Rome/grafo1629.11.lgr N11 E11 M0.061 O R0
./instances/Rome/grafo1133.18.lgr N18 E23 M0.091 O R0
./instances/Rome/grafo3758.38.lgr N38 E56 M0.346 R4
./instances/Rome/grafo4122.55.lgr N55 E80 M0.618 R9
./instances/Rome/grafo5091.53.lgr N53 E77 M0.74 R10
./instances/Rome/grafo9539.71.lgr N71 E114 M1.939 R22
./instances/Rome/grafo4635.67.lgr N67 E79 M0.21 O R0
./instances/Rome/grafo7224.41.lgr N41 E58 M0.302 R1
./instances/Rome/grafo2177.17.lgr N17 E22 M0.112 O R0
./instances/Rome/grafo10399.33.lgr N33 E43 M0.124 O R0
./instances/Rome/grafo1571.43.lgr N43 E52 M0.172 O R0
./instances/Rome/grafo11335.100.lgr N100 E153 M2.986 R31
./instances/Rome/grafo9470.65.lgr N65 E87 M0.932 R8
./instances/Rome/grafo3983.97.lgr N97 E125 M0.949 R10
./instances/Rome/grafo3617.39.lgr N39 E48 M0.14 O R0
./instances/Rome/grafo11382.33.lgr N33 E33 M0.142 O R0
./instances/Rome/grafo6182.40.lgr N40 E53 M0.329 R3
./instances/Rome/grafo9135.85.lgr N85 E129 M2.307 R28
./instances/Rome/grafo2851.40.lgr N40 E52 M0.55 R4
./instances/Rome/grafo5725.76.lgr N76 E95 M0.83 R7
./instances/Rome/grafo2201.25.lgr N25 E29 M0.109 O R0
./instances/Rome/grafo4357.55.lgr N55 E74 M0.574 R6
./instances/Rome/grafo9553.79.lgr N79 E123 M1.897 R24
./instances/Rome/grafo7638.41.lgr N41 E54 M0.275 R2
./instances/Rome/grafo8031.68.lgr N68 E93 M1.116 R11
./instances/Rome/grafo4878.61.lgr N61 E79 M0.595 R7
./instances/Rome/grafo6699.46.lgr N46 E69 M0.859 R9
./instances/Rome/grafo6953.73.lgr N73 E102 M1.102 R13
./instances/Rome/grafo8000.99.lgr N99 E134 M1.946 R22
./instances/Rome/grafo6667.77.lgr N77 E109 M1.288 R15
./instances/Rome/grafo9806.86.lgr N86 E109 M0.833 R7
./instances/Rome/grafo8257.92.lgr N92 E122 M1.202 R15
./instances/Rome/grafo6819.42.lgr N42 E61 M0.427 R4
./instances/Rome/grafo7893.86.lgr N86 E113 M0.96 R13
./instances/Rome/grafo4765.80.lgr N80 E103 M0.772 R8
./instances/Rome/grafo8725.86.lgr N86 E121 M1.307 R16
./instances/Rome/grafo8032.68.lgr N68 E83 M0.395 R2
./instances/Rome/grafo10793.95.lgr N95 E135 M2.014 R23
./instances/Rome/grafo10944.96.lgr N96 E127 M1.496 R18
./instances/Rome/grafo3841.57.lgr N57 E77 M0.739 R12
./instances/Rome/grafo1197.74.lgr N74 E95 M0.714 R11
./instances/Rome/grafo8946.90.lgr N90 E125 M1.981 R21
./instances/Rome/grafo7802.71.lgr N71 E92 M0.748 R7
./instances/Rome/grafo6579.38.lgr N38 E49 M0.245 R2
./instances/Rome/grafo3156.56.lgr N56 E82 M0.81 R10
./instances/Rome/grafo7172.40.lgr N40 E54 M0.332 R3
./instances/Rome/grafo3693.43.lgr N43 E58 M0.435 R6
./instances/Rome/grafo2160.15.lgr N15 E19 M0.115 O R0
./instances/Rome/grafo1447.52.lgr N52 E62 M0.324 R2
./instances/Rome/grafo8181.72.lgr N72 E101 M1.103 R13
./instances/Rome/grafo10431.95.lgr N95 E132 M2.135 R17
./instances/Rome/grafo9390.63.lgr N63 E94 M1.095 R16
./instances/Rome/grafo7955.81.lgr N81 E107 M1.316 R13
./instances/Rome/grafo9552.72.lgr N72 E98 M1.484 R11
./instances/Rome/grafo2736.16.lgr N16 E19 M0.166 O R0
./instances/Rome/grafo4086.46.lgr N46 E55 M0.522 R1
./instances/Rome/grafo9558.65.lgr N65 E93 M1.435 R18
./instances/Rome/grafo784.18.lgr N18 E23 M0.113 O R0
./instances/Rome/grafo9267.79.lgr N79 E107 M1.266 R14
./instances/Rome/grafo10720.96.lgr N96 E127 M1.406 R14
./instances/Rome/grafo4819.72.lgr N72 E97 M0.87 R9
./instances/Rome/grafo10120.96.lgr N96 E125 M2.006 R16
./instances/Rome/grafo10808.98.lgr N98 E136 M2.335 R24
./instances/Rome/grafo707.15.lgr N15 E16 M0.129 O R0
./instances/Rome/grafo2435.18.lgr N18 E26 M0.18 O R0
./instances/Rome/grafo4912.65.lgr N65 E92 M0.949 R13
./instances/Rome/grafo950.19.lgr N19 E23 M0.088 O R0
./instances/Rome/grafo3368.39.lgr N39 E56 M0.404 R5
./instances/Rome/grafo9409.86.lgr N86 E113 M0.804 R14
./instances/Rome/grafo6924.48.lgr N48 E63 M0.364 R3
./instances/Rome/grafo3933.43.lgr N43 E57 M0.436 R4
./instances/Rome/grafo8085.76.lgr N76 E114 M1.157 R20
./instances/Rome/grafo8847.60.lgr N60 E83 M0.43 R7
./instances/Rome/grafo5042.56.lgr N56 E72 M0.371 R4
./instances/Rome/grafo5589.44.lgr N44 E59 M0.259 R2
./instances/Rome/grafo5013.82.lgr N82 E107 M0.82 R6
./instances/Rome/grafo8011.91.lgr N91 E114 M0.811 R9
./instances/Rome/grafo8994.73.lgr N73 E98 M0.953 R9
./instances/Rome/grafo6991.44.lgr N44 E59 M0.488 R4
./instances/Rome/grafo8938.90.lgr N90 E121 M1.336 R15
./instances/Rome/grafo717.10.lgr N10 E10 M0.049 O R0
./instances/Rome/grafo7129.41.lgr N41 E55 M0.365 R3
./instances/Rome/grafo9455.63.lgr N63 E80 M0.666 R7
./instances/Rome/grafo1248.26.lgr N26 E26 M0.077 O R0
./instances/Rome/grafo6589.37.lgr N37 E47 M0.327 R4
./instances/Rome/grafo8844.88.lgr N88 E114 M0.999 R10
./instances/Rome/grafo11447.37.lgr N37 E50 M0.327 R4
./instances/Rome/grafo2486.15.lgr N15 E16 M0.108 O R0
./instances/Rome/grafo6592.55.lgr N55 E76 M0.667 R9
./instances/Rome/grafo10826.93.lgr N93 E125 M1.24 R14
./instances/Rome/grafo248.27.lgr N27 E33 M0.125 O R0
./instances/Rome/grafo7986.77.lgr N77 E102 M0.948 R14
./instances/Rome/grafo10149.95.lgr N95 E134 M1.892 R22
./instances/Rome/grafo6155.39.lgr N39 E50 M0.205 O R0
./instances/Rome/grafo11154.95.lgr N95 E134 M1.969 R22
./instances/Rome/grafo7256.69.lgr N69 E95 M0.929 R14
./instances/Rome/grafo6889.38.lgr N38 E50 M0.33 R4
./instances/Rome/grafo964.13.lgr N13 E16 M0.097 O R0
./instances/Rome/grafo5090.76.lgr N76 E112 M1.704 R20
./instances/Rome/grafo5594.75.lgr N75 E92 M0.527 R7
./instances/Rome/grafo7303.46.lgr N46 E57 M0.345 R4
./instances/Rome/grafo10812.98.lgr N98 E128 M1.471 R17
./instances/Rome/grafo6231.39.lgr N39 E52 M0.33 R3
./instances/Rome/grafo7309.41.lgr N41 E60 M0.446 R6
./instances/Rome/grafo9588.62.lgr N62 E100 M1.459 R21
./instances/Rome/grafo7301.40.lgr N40 E50 M0.279 R2
./instances/Rome/grafo4742.77.lgr N77 E95 M0.584 R5
./instances/Rome/grafo8215.92.lgr N92 E125 M1.484 R13
./instances/Rome/grafo969.12.lgr N12 E12 M0.072 O R0
./instances/Rome/grafo1180.66.lgr N66 E87 M0.497 R5
./instances/Rome/grafo7213.73.lgr N73 E101 M0.985 R11
./instances/Rome/grafo1477.32.lgr N32 E37 M0.143 O R0
./instances/Rome/grafo141.28.lgr N28 E34 M0.119 O R0
./instances/Rome/grafo949.10.lgr N10 E10 M0.058 O R0
./instances/Rome/grafo2170.13.lgr N13 E18 M0.105 O R0
./instances/Rome/grafo7034.39.lgr N39 E48 M0.128 O R0
./instances/Rome/grafo1020.12.lgr N12 E11 M0.07 O R0
./instances/Rome/grafo5424.34.lgr N34 E41 M0.13 O R0
./instances/Rome/grafo953.18.lgr N18 E18 M0.053 O R0
./instances/Rome/grafo2173.21.lgr N21 E25 M0.136 O R0
./instances/Rome/grafo9153.74.lgr N74 E106 M1.057 R14
./instances/Rome/grafo9797.80.lgr N80 E107 M1.158 R7
./instances/Rome/grafo2803.14.lgr N14 E15 M0.076 O R0
./instances/Rome/grafo4532.63.lgr N63 E73 M0.207 O R0
./instances/Rome/grafo9457.79.lgr N79 E110 M0.972 R15
./instances/Rome/grafo1636.11.lgr N11 E20 M0.139 R2
./instances/Rome/grafo2243.46.lgr N46 E61 M0.424 R3
./instances/Rome/grafo7360.44.lgr N44 E58 M0.471 R6
./instances/Rome/grafo1777.23.lgr N23 E32 M0.117 O R0
./instances/Rome/grafo2112.28.lgr N28 E36 M0.135 O R0
./instances/Rome/grafo10390.95.lgr N95 E131 M1.373 R14
./instances/Rome/grafo5457.36.lgr N36 E43 M0.208 R1
./instances/Rome/grafo5242.39.lgr N39 E49 M0.325 R3
./instances/Rome/grafo9471.92.lgr N92 E122 M1.361 R15
./instances/Rome/grafo2642.13.lgr N13 E17 M0.134 O R0
./instances/Rome/grafo7938.69.lgr N69 E90 M0.766 R8
./instances/Rome/grafo8764.87.lgr N87 E125 M1.687 R22
./instances/Rome/grafo11302.99.lgr N99 E120 M0.678 R11
./instances/Rome/grafo6002.76.lgr N76 E101 M0.742 R12
./instances/Rome/grafo330.15.lgr N15 E16 M0.08 O R0
./instances/Rome/grafo2297.17.lgr N17 E20 M0.101 O R0
./instances/Rome/grafo7707.44.lgr N44 E63 M0.532 R7
./instances/Rome/grafo9154.66.lgr N66 E97 M1.028 R15
./instances/Rome/grafo6887.39.lgr N39 E51 M0.261 R1
./instances/Rome/grafo5753.46.lgr N46 E56 M0.3 R2
./instances/Rome/grafo11567.35.lgr N35 E43 M0.114 O R0
./instances/Rome/grafo8920.94.lgr N94 E121 M1.008 R6
./instances/Rome/grafo4238.64.lgr N64 E85 M0.864 R13
./instances/Rome/grafo6647.97.lgr N97 E127 M1.343 R15
./instances/Rome/grafo1639.14.lgr N14 E16 M0.06 O R0
./instances/Rome/grafo6329.44.lgr N44 E58 M0.284 R4
./instances/Rome/grafo3360.43.lgr N43 E56 M0.255 R2
./instances/Rome/grafo6419.45.lgr N45 E59 M0.431 R4
./instances/Rome/grafo3001.40.lgr N40 E56 M0.413 R6
./instances/Rome/grafo11258.94.lgr N94 E119 M1.066 R11
./instances/Rome/grafo1735.11.lgr N11 E14 M0.044 O R0
./instances/Rome/grafo8327.62.lgr N62 E85 M0.791 R11
./instances/Rome/grafo8067.80.lgr N80 E113 M1.179 R19
./instances/Rome/grafo7717.42.lgr N42 E49 M0.161 O R0
./instances/Rome/grafo8105.70.lgr N70 E100 M1.097 R13
./instances/Rome/grafo8919.92.lgr N92 E117 M0.808 R5
./instances/Rome/grafo1239.28.lgr N28 E31 M0.123 O R0
./instances/Rome/grafo6454.60.lgr N60 E78 M0.513 R6
./instances/Rome/grafo7921.71.lgr N71 E101 M1.229 R13
./instances/Rome/grafo2992.26.lgr N26 E28 M0.103 O R0
./instances/Rome/grafo3562.40.lgr N40 E53 M0.327 R3
./instances/Rome/grafo10406.97.lgr N97 E124 M1.05 R13
./instances/Rome/grafo3586.36.lgr N36 E41 M0.151 O R0
./instances/Rome/grafo5675.40.lgr N40 E44 M0.143 O R0
./instances/Rome/grafo9407.78.lgr N78 E102 M1.049 R12
./instances/Rome/grafo749.11.lgr N11 E10 M0.068 O R0
./instances/Rome/grafo3241.36.lgr N36 E47 M0.216 R1
./instances/Rome/grafo1372.25.lgr N25 E27 M0.102 O R0
./instances/Rome/grafo1994.14.lgr N14 E19 M0.122 O R0
./instances/Rome/grafo5108.72.lgr N72 E88 M0.561 R4
./instances/Rome/grafo10096.95.lgr N95 E130 M1.275 R16
./instances/Rome/grafo8541.86.lgr N86 E129 M1.481 R25
./instances/Rome/grafo9444.65.lgr N65 E96 M0.95 R11
./instances/Rome/grafo721.17.lgr N17 E20 M0.103 O R0
./instances/Rome/grafo3552.44.lgr N44 E51 M0.159 O R0
./instances/Rome/grafo4475.55.lgr N55 E67 M0.386 R4
./instances/Rome/grafo5659.46.lgr N46 E60 M0.226 R1
./instances/Rome/grafo9421.82.lgr N82 E114 M1.304 R16
./instances/Rome/grafo368.11.lgr N11 E13 M0.07 O R0
./instances/Rome/grafo1612.29.lgr N29 E32 M0.093 O R0
./instances/Rome/grafo4549.60.lgr N60 E79 M0.325 R5
./instances/Rome/grafo10493.94.lgr N94 E119 M1.195 R11
./instances/Rome/grafo8512.94.lgr N94 E132 M2.068 R19
./instances/Rome/grafo11242.41.lgr N41 E52 M0.226 R3
./instances/Rome/grafo4151.58.lgr N58 E75 M0.279 R1
./instances/Rome/grafo1727.21.lgr N21 E23 M0.097 O R0
./instances/Rome/grafo6075.36.lgr N36 E53 M0.326 R6
./instances/Rome/grafo6525.45.lgr N45 E51 M0.142 O R0
./instances/Rome/grafo1737.22.lgr N22 E28 M0.091 O R0
./instances/Rome/grafo6282.45.lgr N45 E56 M0.305 R2
./instances/Rome/grafo7840.78.lgr N78 E111 M0.96 R16
./instances/Rome/grafo857.11.lgr N11 E11 M0.054 O R0
./instances/Rome/grafo8724.89.lgr N89 E116 M1.545 R17
./instances/Rome/grafo11148.99.lgr N99 E138 M2.306 R23
./instances/Rome/grafo1034.29.lgr N29 E32 M0.116 O R0
./instances/Rome/grafo670.15.lgr N15 E18 M0.078 O R0
./instances/Rome/grafo8861.94.lgr N94 E107 M0.608 R3
./instances/Rome/grafo1424.47.lgr N47 E58 M0.283 R2
./instances/Rome/grafo9689.77.lgr N77 E103 M0.665 R11
./instances/Rome/grafo11191.100.lgr N100 E129 M1.058 R10
./instances/Rome/grafo11376.38.lgr N38 E48 M0.323 R2
./instances/Rome/grafo9813.74.lgr N74 E95 M0.771 R7
./instances/Rome/grafo1944.19.lgr N19 E24 M0.105 O R0
./instances/Rome/grafo5522.35.lgr N35 E40 M0.156 O R0
./instances/Rome/grafo1604.28.lgr N28 E32 M0.118 O R0
./instances/Rome/grafo4474.68.lgr N68 E99 M1.563 R17
./instances/Rome/grafo1520.51.lgr N51 E65 M0.435 R6
./instances/Rome/grafo10916.95.lgr N95 E118 M1.176 R11
./instances/Rome/grafo11379.92.lgr N92 E125 M1.377 R14
./instances/Rome/grafo2087.29.lgr N29 E36 M0.252 R1
./instances/Rome/grafo3058.42.lgr N42 E51 M0.231 R1
./instances/Rome/grafo9088.68.lgr N68 E97 M0.82 R9
./instances/Rome/grafo2567.13.lgr N13 E13 M0.143 O R0
./instances/Rome/grafo4874.52.lgr N52 E70 M0.593 R4
./instances/Rome/grafo3346.55.lgr N55 E74 M0.684 R7
./instances/Rome/grafo2658.18.lgr N18 E21 M0.173 O R0
./instances/Rome/grafo3192.41.lgr N41 E49 M0.185 O R0
./instances/Rome/grafo6967.69.lgr N69 E87 M0.96 R7
./instances/Rome/grafo3623.39.lgr N39 E47 M0.171 O R0
./instances/Rome/grafo10889.36.lgr N36 E42 M0.171 O R0
./instances/Rome/grafo9961.92.lgr N92 E123 M1.675 R16
./instances/Rome/grafo297.15.lgr N15 E19 M0.11 O R0
./instances/Rome/grafo1325.24.lgr N24 E23 M0.142 O R0
./instances/Rome/grafo10877.97.lgr N97 E124 M1.027 R11
./instances/Rome/grafo5487.36.lgr N36 E40 M0.147 O R0
./instances/Rome/grafo8492.86.lgr N86 E117 M1.43 R14
./instances/Rome/grafo10856.91.lgr N91 E119 M1.504 R16
./instances/Rome/grafo2196.16.lgr N16 E17 M0.094 O R0
./instances/Rome/grafo8653.74.lgr N74 E98 M0.926 R9
./instances/Rome/grafo4797.75.lgr N75 E105 M0.958 R13
./instances/Rome/grafo6825.35.lgr N35 E44 M0.238 R1
./instances/Rome/grafo8703.74.lgr N74 E99 M0.903 R15
./instances/Rome/grafo6676.68.lgr N68 E84 M0.346 R3
./instances/Rome/grafo9117.71.lgr N71 E100 M1.164 R15
./instances/Rome/grafo10129.99.lgr N99 E135 M2.275 R24
./instances/Rome/grafo3082.33.lgr N33 E43 M0.201 R1
./instances/Rome/grafo7210.43.lgr N43 E67 M0.575 R6
./instances/Rome/grafo9812.88.lgr N88 E113 M1.266 R13
./instances/Rome/grafo9290.75.lgr N75 E103 M1.026 R13
./instances/Rome/grafo7146.42.lgr N42 E54 M0.226 R1
./instances/Rome/grafo10814.98.lgr N98 E141 M2.294 R26
./instances/Rome/grafo9901.34.lgr N34 E35 M0.102 O R0
./instances/Rome/grafo7078.38.lgr N38 E47 M0.222 R1
./instances/Rome/grafo2474.22.lgr N22 E25 M0.097 O R0
./instances/Rome/grafo9563.63.lgr N63 E85 M1.258 R6
./instances/Rome/grafo9204.71.lgr N71 E106 M1.501 R17
./instances/Rome/grafo2706.13.lgr N13 E14 M0.057 O R0
./instances/Rome/grafo10286.97.lgr N97 E130 M1.453 R16
./instances/Rome/grafo1474.52.lgr N52 E73 M0.772 R8
./instances/Rome/grafo938.10.lgr N10 E14 M0.078 O R0
./instances/Rome/grafo6506.80.lgr N80 E106 M2.217 R11
./instances/Rome/grafo8225.88.lgr N88 E118 M2.62 R17
./instances/Rome/grafo11297.93.lgr N93 E127 M1.227 R13
./instances/Rome/grafo1010.10.lgr N10 E10 M0.05 O R0
./instances/Rome/grafo5758.60.lgr N60 E86 M1.243 R14
./instances/Rome/grafo160.30.lgr N30 E32 M0.114 O R0
./instances/Rome/grafo11403.44.lgr N44 E60 M0.369 R4
./instances/Rome/grafo8635.73.lgr N73 E101 M1.61 R15
./instances/Rome/grafo725.15.lgr N15 E15 M0.063 O R0
./instances/Rome/grafo7927.70.lgr N70 E103 M1.247 R21
./instances/Rome/grafo7393.42.lgr N42 E50 M0.468 R2
./instances/Rome/grafo5299.35.lgr N35 E44 M0.145 O R0
./instances/Rome/grafo10168.95.lgr N95 E122 M1.437 R13
./instances/Rome/grafo10748.39.lgr N39 E58 M0.476 R7
./instances/Rome/grafo5601.35.lgr N35 E38 M0.193 O R0
./instances/Rome/grafo6915.44.lgr N44 E58 M0.388 R3
./instances/Rome/grafo1951.14.lgr N14 E25 M0.245 R2
./instances/Rome/grafo3311.36.lgr N36 E47 M0.272 R2
./instances/Rome/grafo2859.37.lgr N37 E41 M0.13 O R0
./instances/Rome/grafo6684.56.lgr N56 E76 M0.498 R6
./instances/Rome/grafo1466.61.lgr N61 E78 M0.482 R3
./instances/Rome/grafo4197.71.lgr N71 E97 M0.911 R12
./instances/Rome/grafo5086.83.lgr N83 E112 M1.1 R10
./instances/Rome/grafo1249.28.lgr N28 E33 M0.133 O R0
./instances/Rome/grafo9498.71.lgr N71 E95 M0.829 R9
./instances/Rome/grafo9201.83.lgr N83 E110 M0.766 R10
./instances/Rome/grafo2595.13.lgr N13 E12 M0.068 O R0
./instances/Rome/grafo11383.38.lgr N38 E43 M0.151 O R0
./instances/Rome/grafo4366.55.lgr N55 E75 M0.54 R4
./instances/Rome/grafo10086.34.lgr N34 E42 M0.108 O R0
./instances/Rome/grafo10510.35.lgr N35 E42 M0.131 O R0
./instances/Rome/grafo1622.31.lgr N31 E41 M0.263 R3
./instances/Rome/grafo3497.37.lgr N37 E41 M0.123 O R0
./instances/Rome/grafo5616.43.lgr N43 E52 M0.14 O R0
./instances/Rome/grafo6080.62.lgr N62 E91 M1.198 R12
./instances/Rome/grafo4367.55.lgr N55 E72 M0.574 R5
./instances/Rome/grafo5610.62.lgr N62 E95 M1.1 R19
./instances/Rome/grafo5674.38.lgr N38 E48 M0.29 R1
./instances/Rome/grafo933.12.lgr N12 E11 M0.057 O R0
./instances/Rome/grafo9167.67.lgr N67 E96 M1.126 R13
./instances/Rome/grafo2432.15.lgr N15 E18 M0.096 O R0
./instances/Rome/grafo3835.39.lgr N39 E50 M0.224 R1
./instances/Rome/grafo4235.57.lgr N57 E88 M1.679 R16
./instances/Rome/grafo3536.60.lgr N60 E73 M0.345 R3
./instances/Rome/grafo522.24.lgr N24 E30 M0.11 O R0
./instances/Rome/grafo9108.67.lgr N67 E101 M1.309 R15
./instances/Rome/grafo970.12.lgr N12 E16 M0.089 O R0
./instances/Rome/grafo1416.48.lgr N48 E62 M0.329 R3
./instances/Rome/grafo9523.64.lgr N64 E85 M0.51 R7
./instances/Rome/grafo6158.42.lgr N42 E51 M0.225 R1
./instances/Rome/grafo3146.53.lgr N53 E78 M0.717 R9
./instances/Rome/grafo8224.100.lgr N100 E132 M1.543 R20
./instances/Rome/grafo3895.42.lgr N42 E55 M0.415 R6
./instances/Rome/grafo7298.41.lgr N41 E54 M0.36 R4
./instances/Rome/grafo4973.66.lgr N66 E93 M0.815 R9
./instances/Rome/grafo810.16.lgr N16 E17 M0.1 O R0
./instances/Rome/grafo6304.42.lgr N42 E55 M0.23 R1
./instances/Rome/grafo9343.80.lgr N80 E103 M0.955 R11
./instances/Rome/grafo7579.58.lgr N58 E73 M0.498 R9
./instances/Rome/grafo7663.45.lgr N45 E72 M0.721 R12
./instances/Rome/grafo8716.80.lgr N80 E101 M1.102 R8
./instances/Rome/grafo7072.43.lgr N43 E53 M0.268 R2
./instances/Rome/grafo5290.38.lgr N38 E48 M0.378 R3
./instances/Rome/grafo11420.92.lgr N92 E131 M1.763 R20
./instances/Rome/grafo1768.26.lgr N26 E30 M0.126 O R0
./instances/Rome/grafo2176.21.lgr N21 E26 M0.091 O R0
./instances/Rome/grafo2451.17.lgr N17 E20 M0.072 O R0
./instances/Rome/grafo6200.45.lgr N45 E59 M0.331 R2
./instances/Rome/grafo6068.72.lgr N72 E92 M0.692 R7
./instances/Rome/grafo7979.73.lgr N73 E94 M0.711 R8
./instances/Rome/grafo3862.36.lgr N36 E41 M0.216 R1
./instances/Rome/grafo6471.46.lgr N46 E61 M0.331 R5
./instances/Rome/grafo957.12.lgr N12 E11 M0.064 O R0
./instances/Rome/grafo6062.38.lgr N38 E52 M0.352 R3
./instances/Rome/grafo10761.95.lgr N95 E117 M1.191 R9
./instances/Rome/grafo5051.80.lgr N80 E116 M1.445 R21
./instances/Rome/grafo381.21.lgr N21 E23 M0.155 O R0
./instances/Rome/grafo6309.41.lgr N41 E55 M0.329 R1
./instances/Rome/grafo8169.61.lgr N61 E82 M0.701 R6
./instances/Rome/grafo6366.41.lgr N41 E51 M0.289 R2
./instances/Rome/grafo2583.16.lgr N16 E17 M0.072 O R0
./instances/Rome/grafo1130.23.lgr N23 E39 M0.304 R2
./instances/Rome/grafo3448.58.lgr N58 E85 M1.076 R14
./instances/Rome/grafo293.17.lgr N17 E20 M0.317 O R0
./instances/Rome/grafo4757.72.lgr N72 E97 M1.53 R7
./instances/Rome/grafo2634.14.lgr N14 E13 M0.071 O R0
./instances/Rome/grafo874.20.lgr N20 E25 M0.107 O R0
./instances/Rome/grafo6849.82.lgr N82 E104 M0.928 R8
./instances/Rome/grafo3320.37.lgr N37 E45 M0.119 O R0
./instances/Rome/grafo6037.36.lgr N36 E48 M0.3 R5
./instances/Rome/grafo5894.39.lgr N39 E56 M0.591 R10
./instances/Rome/grafo8979.80.lgr N80 E97 M0.663 R7
./instances/Rome/grafo3628.52.lgr N52 E71 M0.498 R6
./instances/Rome/grafo10377.94.lgr N94 E129 M1.622 R21
./instances/Rome/grafo2958.27.lgr N27 E32 M0.128 O R0
./instances/Rome/grafo10875.97.lgr N97 E122 M1.323 R13
./instances/Rome/grafo3607.56.lgr N56 E91 M1.221 R17
./instances/Rome/grafo8587.71.lgr N71 E87 M0.218 O R0
./instances/Rome/grafo6630.56.lgr N56 E68 M0.366 R2
./instances/Rome/grafo5968.35.lgr N35 E44 M0.317 R1
./instances/Rome/grafo880.17.lgr N17 E16 M0.073 O R0
./instances/Rome/grafo9219.65.lgr N65 E87 M0.553 R5
./instances/Rome/grafo8313.82.lgr N82 E108 M1.029 R7
./instances/Rome/grafo3959.42.lgr N42 E50 M0.148 O R0
./instances/Rome/grafo8334.95.lgr N95 E122 M0.992 R14
./instances/Rome/grafo7178.37.lgr N37 E53 M0.403 R6
./instances/Rome/grafo3033.38.lgr N38 E47 M0.164 O R0
./instances/Rome/grafo5243.44.lgr N44 E61 M0.459 R4
./instances/Rome/grafo6751.72.lgr N72 E92 M0.687 R4
./instances/Rome/grafo11421.31.lgr N31 E37 M0.133 O R0
./instances/Rome/grafo718.10.lgr N10 E10 M0.048 O R0
./instances/Rome/grafo5161.45.lgr N45 E73 M1.174 R13
./instances/Rome/grafo1147.18.lgr N18 E19 M0.068 O R0
./instances/Rome/grafo9303.90.lgr N90 E114 M1.285 R12
./instances/Rome/grafo8398.85.lgr N85 E113 M1.508 R16
./instances/Rome/grafo11402.95.lgr N95 E120 M1.079 R9
./instances/Rome/grafo1747.19.lgr N19 E29 M0.179 R1
./instances/Rome/grafo11469.96.lgr N96 E136 M1.878 R24
./instances/Rome/grafo7728.49.lgr N49 E62 M0.58 R3
./instances/Rome/grafo9738.100.lgr N100 E141 M2.045 R22
./instances/Rome/grafo8057.80.lgr N80 E111 M1.926 R16
./instances/Rome/grafo2175.25.lgr N25 E28 M0.178 O R0
./instances/Rome/grafo2406.23.lgr N23 E26 M0.157 O R0
./instances/Rome/grafo9487.73.lgr N73 E96 M1.451 R10
./instances/Rome/grafo11490.35.lgr N35 E44 M0.302 R3
./instances/Rome/grafo1845.17.lgr N17 E18 M0.136 O R0
./instances/Rome/grafo4117.56.lgr N56 E73 M0.741 R5
./instances/Rome/grafo1816.12.lgr N12 E19 M0.11 O R0
./instances/Rome/grafo7756.44.lgr N44 E62 M0.421 R5
./instances/Rome/grafo8628.85.lgr N85 E121 M2.299 R19
./instances/Rome/grafo1959.25.lgr N25 E30 M0.101 O R0
./instances/Rome/grafo10394.100.lgr N100 E127 M1.437 R8
./instances/Rome/grafo6982.85.lgr N85 E108 M0.968 R8
./instances/Rome/grafo2269.23.lgr N23 E27 M0.113 O R0
./instances/Rome/grafo9880.32.lgr N32 E40 M0.125 O R0
./instances/Rome/grafo4287.76.lgr N76 E101 M1.524 R9
./instances/Rome/grafo7855.69.lgr N69 E84 M0.385 R2
./instances/Rome/grafo9021.69.lgr N69 E103 M1.547 R13
./instances/Rome/grafo430.13.lgr N13 E14 M0.08 O R0
./instances/Rome/grafo3392.43.lgr N43 E52 M0.153 O R0
./instances/Rome/grafo1235.67.lgr N67 E88 M0.662 R10
./instances/Rome/grafo8952.90.lgr N90 E128 M1.726 R16
./instances/Rome/grafo4552.78.lgr N78 E108 M1.141 R13
./instances/Rome/grafo3541.55.lgr N55 E87 M1.331 R14
./instances/Rome/grafo2598.21.lgr N21 E28 M0.177 R1
./instances/Rome/grafo7226.38.lgr N38 E53 M0.363 R4
./instances/Rome/grafo5370.80.lgr N80 E111 M1.159 R16
./instances/Rome/grafo5623.45.lgr N45 E55 M0.142 O R0
./instances/Rome/grafo2489.19.lgr N19 E26 M0.108 O R0
./instances/Rome/grafo6052.37.lgr N37 E51 M0.409 R1
./instances/Rome/grafo8834.87.lgr N87 E112 M0.849 R11
./instances/Rome/grafo1075.47.lgr N47 E62 M0.372 R5
./instances/Rome/grafo10611.94.lgr N94 E122 M1.027 R9
./instances/Rome/grafo11046.97.lgr N97 E128 M1.448 R16
./instances/Rome/grafo3922.39.lgr N39 E50 M0.275 R1
./instances/Rome/grafo4972.58.lgr N58 E75 M0.449 R5
./instances/Rome/grafo6575.68.lgr N68 E100 M0.975 R15
./instances/Rome/grafo3813.39.lgr N39 E50 M0.366 R5
./instances/Rome/grafo6544.48.lgr N48 E61 M0.449 R5
./instances/Rome/grafo4113.59.lgr N59 E84 M0.823 R8
./instances/Rome/grafo4462.57.lgr N57 E67 M0.303 R1
./instances/Rome/grafo9948.91.lgr N91 E127 M1.83 R19
./instances/Rome/grafo8666.85.lgr N85 E110 M1.172 R10
./instances/Rome/grafo7746.43.lgr N43 E59 M0.453 R4
./instances/Rome/grafo925.21.lgr N21 E31 M0.232 R1
./instances/Rome/grafo10356.97.lgr N97 E127 M1.717 R11
./instances/Rome/grafo943.21.lgr N21 E26 M0.169 R1
./instances/Rome/grafo3418.49.lgr N49 E63 M0.319 R3
./instances/Rome/grafo528.18.lgr N18 E19 M0.074 O R0
./instances/Rome/grafo400.16.lgr N16 E17 M0.095 O R0
./instances/Rome/grafo8738.66.lgr N66 E98 M1.27 R15
./instances/Rome/grafo9833.81.lgr N81 E103 M0.838 R10
./instances/Rome/grafo5332.61.lgr N61 E83 M0.611 R6
./instances/Rome/grafo7357.37.lgr N37 E56 M0.417 R8
./instances/Rome/grafo3327.48.lgr N48 E73 M0.59 R10
./instances/Rome/grafo4993.65.lgr N65 E100 M1.432 R21
./instances/Rome/grafo7171.44.lgr N44 E70 M0.492 R6
./instances/Rome/grafo9323.79.lgr N79 E95 M0.5 R5
./instances/Rome/grafo4693.63.lgr N63 E82 M0.717 R5
./instances/Rome/grafo10660.37.lgr N37 E49 M0.277 R3
./instances/Rome/grafo3151.45.lgr N45 E58 M0.368 R4
./instances/Rome/grafo6030.59.lgr N59 E80 M0.641 R7
./instances/Rome/grafo4904.65.lgr N65 E78 M0.299 R1
./instances/Rome/grafo4940.56.lgr N56 E72 M0.432 R5
./instances/Rome/grafo7250.47.lgr N47 E67 M0.55 R8
./instances/Rome/grafo5371.43.lgr N43 E57 M0.381 R4
./instances/Rome/grafo2393.14.lgr N14 E16 M0.069 O R0
./instances/Rome/grafo10107.93.lgr N93 E133 M1.853 R18
./instances/Rome/grafo4406.73.lgr N73 E98 M0.949 R12
./instances/Rome/grafo3230.32.lgr N32 E40 M0.207 R2
./instances/Rome/grafo9198.81.lgr N81 E131 M2.446 R23
./instances/Rome/grafo3042.14.lgr N14 E18 M0.151 R1
./instances/Rome/grafo9041.92.lgr N92 E110 M0.7 R3
./instances/Rome/grafo6079.40.lgr N40 E49 M0.256 R2
./instances/Rome/grafo6051.37.lgr N37 E45 M0.132 O R0
./instances/Rome/grafo3838.45.lgr N45 E56 M0.437 R3
./instances/Rome/grafo5578.36.lgr N36 E41 M0.142 O R0
./instances/Rome/grafo859.30.lgr N30 E34 M0.142 O R0
./instances/Rome/grafo10932.94.lgr N94 E124 M1.565 R10
./instances/Rome/grafo3322.37.lgr N37 E46 M0.14 O R0
./instances/Rome/grafo6341.39.lgr N39 E51 M0.252 R3
./instances/Rome/grafo5464.46.lgr N46 E68 M0.602 R10
./instances/Rome/grafo3333.51.lgr N51 E71 M0.721 R11
./instances/Rome/grafo8686.89.lgr N89 E113 M0.711 R7
./instances/Rome/grafo8856.97.lgr N97 E126 M1.793 R17
./instances/Rome/grafo2869.37.lgr N37 E41 M0.13 O R0
./instances/Rome/grafo10054.40.lgr N40 E51 M0.311 R3
./instances/Rome/grafo2909.28.lgr N28 E32 M0.111 O R0
./instances/Rome/grafo180.27.lgr N27 E37 M0.103 O R0
./instances/Rome/grafo11676.38.lgr N38 E51 M0.382 R3
./instances/Rome/grafo10734.37.lgr N37 E51 M0.266 R2
./instances/Rome/grafo9159.64.lgr N64 E92 M0.841 R12
./instances/Rome/grafo8120.75.lgr N75 E104 M1.108 R12
./instances/Rome/grafo3729.37.lgr N37 E45 M0.142 O R0
./instances/Rome/grafo4183.60.lgr N60 E77 M0.593 R8
./instances/Rome/grafo10713.92.lgr N92 E136 M2.4 R25
./instances/Rome/grafo2255.39.lgr N39 E45 M0.15 O R0
./instances/Rome/grafo894.16.lgr N16 E24 M0.111 O R0
./instances/Rome/grafo2740.15.lgr N15 E21 M0.121 O R0
./instances/Rome/grafo2572.28.lgr N28 E34 M0.123 O R0
./instances/Rome/grafo7118.45.lgr N45 E65 M0.519 R11
./instances/Rome/grafo4520.66.lgr N66 E84 M0.598 R6
./instances/Rome/grafo1125.21.lgr N21 E29 M0.094 O R0
./instances/Rome/grafo5055.56.lgr N56 E77 M0.564 R7
./instances/Rome/grafo249.22.lgr N22 E31 M0.201 R1
./instances/Rome/grafo1554.47.lgr N47 E58 M0.299 R2
./instances/Rome/grafo5144.71.lgr N71 E101 M1.567 R19
./instances/Rome/grafo2140.25.lgr N25 E28 M0.073 O R0
./instances/Rome/grafo2333.13.lgr N13 E15 M0.082 O R0
./instances/Rome/grafo7864.75.lgr N75 E103 M0.931 R12
./instances/Rome/grafo11627.37.lgr N37 E53 M0.345 R6
./instances/Rome/grafo3137.42.lgr N42 E61 M0.524 R5
./instances/Rome/grafo8117.62.lgr N62 E94 M0.922 R14
./instances/Rome/grafo5695.34.lgr N34 E41 M0.233 R1
./instances/Rome/grafo593.12.lgr N12 E15 M0.08 O R0
./instances/Rome/grafo3781.41.lgr N41 E58 M0.345 R6
./instances/Rome/grafo2948.25.lgr N25 E30 M0.119 O R0
./instances/Rome/grafo3004.38.lgr N38 E43 M0.117 O R0
./instances/Rome/grafo7557.48.lgr N48 E67 M0.483 R7
./instances/Rome/grafo1207.29.lgr N29 E35 M0.149 O R0
./instances/Rome/grafo6369.56.lgr N56 E84 M0.811 R11
./instances/Rome/grafo4370.80.lgr N80 E112 M1.356 R15
./instances/Rome/grafo2718.20.lgr N20 E28 M0.233 R2
./instances/Rome/grafo1002.20.lgr N20 E21 M0.205 O R0
./instances/Rome/grafo10780.99.lgr N99 E149 M2.995 R33
./instances/Rome/grafo529.16.lgr N16 E22 M0.092 O R0
./instances/Rome/grafo3237.39.lgr N39 E49 M0.122 O R0
./instances/Rome/grafo5873.46.lgr N46 E57 M0.243 R1
./instances/Rome/grafo4959.59.lgr N59 E69 M0.295 R1
./instances/Rome/grafo9174.81.lgr N81 E103 M0.782 R11
./instances/Rome/grafo2870.14.lgr N14 E17 M0.091 O R0
./instances/Rome/grafo4467.54.lgr N54 E69 M0.387 R3
./instances/Rome/grafo7089.59.lgr N59 E82 M0.725 R9
./instances/Rome/grafo2691.23.lgr N23 E31 M0.134 O R0
./instances/Rome/grafo3201.40.lgr N40 E54 M0.387 R4
./instances/Rome/grafo8001.82.lgr N82 E107 M0.841 R9
./instances/Rome/grafo5236.38.lgr N38 E43 M0.149 O R0
./instances/Rome/grafo996.11.lgr N11 E13 M0.099 O R0
./instances/Rome/grafo11030.36.lgr N36 E47 M0.361 R4
./instances/Rome/grafo9499.66.lgr N66 E88 M0.776 R10
./instances/Rome/grafo8978.63.lgr N63 E98 M1.507 R17
./instances/Rome/grafo7879.80.lgr N80 E117 M1.751 R23
./instances/Rome/grafo2429.27.lgr N27 E37 M0.236 R1
./instances/Rome/grafo1624.23.lgr N23 E34 M0.239 R3
./instances/Rome/grafo266.13.lgr N13 E14 M0.063 O R0
./instances/Rome/grafo157.29.lgr N29 E32 M0.135 O R0
./instances/Rome/grafo4290.66.lgr N66 E84 M0.495 R6
./instances/Rome/grafo9990.31.lgr N31 E35 M0.114 O R0
./instances/Rome/grafo5805.42.lgr N42 E53 M0.139 O R0
./instances/Rome/grafo780.15.lgr N15 E17 M0.07 O R0
./instances/Rome/grafo10337.36.lgr N36 E40 M0.145 O R0
./instances/Rome/grafo4882.53.lgr N53 E75 M0.961 R7
./instances/Rome/grafo8138.72.lgr N72 E101 M1.666 R12
./instances/Rome/grafo4153.67.lgr N67 E94 M0.939 R12
./instances/Rome/grafo10024.32.lgr N32 E38 M0.544 R1
./instances/Rome/grafo7194.53.lgr N53 E69 M0.605 R7
./instances/Rome/grafo2387.29.lgr N29 E38 M0.166 O R0
./instances/Rome/grafo8285.74.lgr N74 E98 M0.803 R10
./instances/Rome/grafo6724.46.lgr N46 E66 M0.691 R8
./instances/Rome/grafo3244.39.lgr N39 E48 M0.219 R1
./instances/Rome/grafo11585.36.lgr N36 E49 M0.283 R1
./instances/Rome/grafo5034.78.lgr N78 E92 M0.839 R5
./instances/Rome/grafo1912.11.lgr N11 E17 M0.098 O R0
./instances/Rome/grafo450.35.lgr N35 E45 M0.216 R2
./instances/Rome/grafo6227.36.lgr N36 E47 M0.272 R1
./instances/Rome/grafo5552.47.lgr N47 E57 M0.305 R2
./instances/Rome/grafo11547.31.lgr N31 E36 M0.126 O R0
./instances/Rome/grafo3570.55.lgr N55 E66 M0.22 O R0
./instances/Rome/grafo1915.33.lgr N33 E44 M0.168 O R0
./instances/Rome/grafo8656.73.lgr N73 E96 M0.612 R6
./instances/Rome/grafo11075.97.lgr N97 E127 M2.527 R19
./instances/Rome/grafo3801.43.lgr N43 E52 M0.225 R1
./instances/Rome/grafo3493.46.lgr N46 E58 M0.293 R2
./instances/Rome/grafo1204.27.lgr N27 E31 M0.102 O R0
./instances/Rome/grafo1403.17.lgr N17 E23 M0.115 O R0
./instances/Rome/grafo2412.50.lgr N50 E61 M0.346 R3
./instances/Rome/grafo3399.61.lgr N61 E78 M0.526 R5
./instances/Rome/grafo4018.48.lgr N48 E60 M0.239 R1
./instances/Rome/grafo11525.36.lgr N36 E45 M0.139 O R0
./instances/Rome/grafo4319.61.lgr N61 E85 M0.722 R9
./instances/Rome/grafo1868.34.lgr N34 E39 M0.138 O R0
./instances/Rome/grafo2413.16.lgr N16 E20 M0.102 O R0
./instances/Rome/grafo4423.77.lgr N77 E96 M0.966 R6
./instances/Rome/grafo6501.40.lgr N40 E50 M0.15 O R0
./instances/Rome/grafo3668.59.lgr N59 E77 M0.625 R6
./instances/Rome/grafo9045.72.lgr N72 E92 M0.988 R5
./instances/Rome/grafo3522.37.lgr N37 E42 M0.151 O R0
./instances/Rome/grafo11085.97.lgr N97 E121 M1.039 R5
./instances/Rome/grafo7814.61.lgr N61 E90 M0.873 R12
./instances/Rome/grafo566.18.lgr N18 E20 M0.087 O R0
./instances/Rome/grafo7457.56.lgr N56 E82 M1.007 R11
./instances/Rome/grafo10100.99.lgr N99 E139 M1.936 R24
./instances/Rome/grafo8487.87.lgr N87 E112 M0.878 R10
./instances/Rome/grafo8565.71.lgr N71 E96 M1.029 R14
./instances/Rome/grafo9791.78.lgr N78 E112 M1.642 R18
./instances/Rome/grafo1581.46.lgr N46 E52 M0.154 O R0
./instances/Rome/grafo4623.70.lgr N70 E101 M1.183 R19
./instances/Rome/grafo7995.65.lgr N65 E94 M1.156 R17
./instances/Rome/grafo3807.38.lgr N38 E46 M0.213 R2
./instances/Rome/grafo1984.34.lgr N34 E43 M0.217 R2
./instances/Rome/grafo9592.72.lgr N72 E86 M0.372 R2
./instances/Rome/grafo9476.79.lgr N79 E109 M1.024 R12
./instances/Rome/grafo1682.21.lgr N21 E41 M0.358 R7
./instances/Rome/grafo4030.52.lgr N52 E65 M0.395 R1
./instances/Rome/grafo6265.41.lgr N41 E58 M0.536 R6
./instances/Rome/grafo7193.43.lgr N43 E64 M0.656 R9
./instances/Rome/grafo3090.24.lgr N24 E30 M0.143 O R0
./instances/Rome/grafo5602.45.lgr N45 E64 M0.462 R5
./instances/Rome/grafo10830.92.lgr N92 E129 M1.839 R15
./instances/Rome/grafo10747.38.lgr N38 E44 M0.14 O R0
./instances/Rome/grafo646.25.lgr N25 E25 M0.062 O R0
./instances/Rome/grafo10614.92.lgr N92 E129 M2.657 R24
./instances/Rome/grafo1417.52.lgr N52 E63 M0.302 R2
./instances/Rome/grafo4436.60.lgr N60 E78 M0.42 R4
./instances/Rome/grafo1516.71.lgr N71 E101 M1.056 R12
./instances/Rome/grafo5671.55.lgr N55 E83 M0.875 R10
./instances/Rome/grafo3472.92.lgr N92 E120 M1.247 R14
./instances/Rome/grafo2584.16.lgr N16 E22 M0.163 R2
./instances/Rome/grafo2508.24.lgr N24 E26 M0.091 O R0
./instances/Rome/grafo8709.87.lgr N87 E111 M1.284 R9
./instances/Rome/grafo6392.40.lgr N40 E57 M0.633 R6
./instances/Rome/grafo9013.84.lgr N84 E108 M1.025 R12
./instances/Rome/grafo3105.25.lgr N25 E35 M0.165 O R0
./instances/Rome/grafo2352.15.lgr N15 E17 M0.066 O R0
./instances/Rome/grafo9986.91.lgr N91 E122 M1.728 R16
./instances/Rome/grafo6348.43.lgr N43 E56 M0.337 R4
./instances/Rome/grafo6269.57.lgr N57 E75 M0.435 R5
./instances/Rome/grafo5327.40.lgr N40 E47 M0.221 R1
./instances/Rome/grafo3765.38.lgr N38 E46 M0.121 O R0
./instances/Rome/grafo299.19.lgr N19 E21 M0.094 O R0
./instances/Rome/grafo555.12.lgr N12 E13 M0.103 O R0
./instances/Rome/grafo3875.43.lgr N43 E49 M0.166 O R0
./instances/Rome/grafo11354.92.lgr N92 E133 M2.432 R19
./instances/Rome/grafo7709.42.lgr N42 E58 M0.584 R4
./instances/Rome/grafo2855.12.lgr N12 E17 M0.078 O R0
./instances/Rome/grafo7366.35.lgr N35 E43 M0.16 O R0
./instances/Rome/grafo9772.83.lgr N83 E109 M1.004 R13
./instances/Rome/grafo3428.57.lgr N57 E80 M0.729 R9
./instances/Rome/grafo1631.16.lgr N16 E21 M0.098 O R0
./instances/Rome/grafo2381.40.lgr N40 E47 M0.17 O R0
./instances/Rome/grafo9156.63.lgr N63 E82 M0.722 R8
./instances/Rome/grafo5504.40.lgr N40 E53 M0.299 R2
./instances/Rome/grafo11539.36.lgr N36 E42 M0.191 O R0
./instances/Rome/grafo5566.43.lgr N43 E58 M0.321 R5
./instances/Rome/grafo1931.20.lgr N20 E29 M0.1 O R0
./instances/Rome/grafo6168.47.lgr N47 E50 M0.143 O R0
./instances/Rome/grafo4242.51.lgr N51 E70 M0.469 R5
./instances/Rome/grafo2773.14.lgr N14 E15 M0.049 O R0
./instances/Rome/grafo2980.23.lgr N23 E34 M0.201 R1
./instances/Rome/grafo7308.40.lgr N40 E65 M0.519 R9
./instances/Rome/grafo3692.41.lgr N41 E59 M0.468 R6
./instances/Rome/grafo3303.46.lgr N46 E64 M0.462 R6
./instances/Rome/grafo8863.94.lgr N94 E121 M2.103 R13
./instances/Rome/grafo5666.43.lgr N43 E56 M0.262 R1
./instances/Rome/grafo6706.52.lgr N52 E67 M0.52 R4
./instances/Rome/grafo9706.88.lgr N88 E122 M2.029 R17
./instances/Rome/grafo11610.37.lgr N37 E47 M0.207 R1
./instances/Rome/grafo5989.49.lgr N49 E60 M0.347 R1
./instances/Rome/grafo599.18.lgr N18 E18 M0.064 O R0
./instances/Rome/grafo3423.54.lgr N54 E69 M0.431 R4
./instances/Rome/grafo9619.79.lgr N79 E111 M1.388 R18
./instances/Rome/grafo291.20.lgr N20 E20 M0.064 O R0
./instances/Rome/grafo3812.44.lgr N44 E63 M0.473 R7
./instances/Rome/grafo3877.33.lgr N33 E51 M0.288 R5
./instances/Rome/grafo2824.12.lgr N12 E14 M0.06 O R0
./instances/Rome/grafo4281.59.lgr N59 E76 M0.616 R9
./instances/Rome/grafo8307.72.lgr N72 E100 M1.234 R15
./instances/Rome/grafo10027.38.lgr N38 E50 M0.502 R3
./instances/Rome/grafo7514.43.lgr N43 E56 M0.31 R3
./instances/Rome/grafo11352.90.lgr N90 E126 M1.616 R19
./instances/Rome/grafo274.17.lgr N17 E17 M0.07 O R0
./instances/Rome/grafo3711.40.lgr N40 E53 M0.244 R1
./instances/Rome/grafo8275.82.lgr N82 E124 M1.904 R25
./instances/Rome/grafo9358.62.lgr N62 E82 M0.617 R8
./instances/Rome/grafo3445.37.lgr N37 E46 M0.222 R2
./instances/Rome/grafo6997.69.lgr N69 E88 M0.711 R7
./instances/Rome/grafo2688.17.lgr N17 E25 M0.178 R1
./instances/Rome/grafo9032.68.lgr N68 E91 M0.808 R7
./instances/Rome/grafo9864.91.lgr N91 E130 M2.085 R23
./instances/Rome/grafo3200.36.lgr N36 E47 M0.311 R2
./instances/Rome/grafo6671.36.lgr N36 E48 M0.13 O R0
./instances/Rome/grafo8728.87.lgr N87 E118 M1.471 R17
./instances/Rome/grafo6260.44.lgr N44 E56 M0.286 R2
./instances/Rome/grafo5156.56.lgr N56 E72 M0.533 R5
./instances/Rome/grafo6016.75.lgr N75 E101 M1.613 R14
./instances/Rome/grafo7690.44.lgr N44 E59 M0.299 R3
./instances/Rome/grafo8119.79.lgr N79 E104 M0.964 R12
./instances/Rome/grafo7911.88.lgr N88 E115 M1.134 R10
./instances/Rome/grafo3637.38.lgr N38 E48 M0.297 R4
./instances/Rome/grafo11616.91.lgr N91 E130 M1.922 R23
./instances/Rome/grafo2549.16.lgr N16 E20 M0.105 O R0
./instances/Rome/grafo3886.40.lgr N40 E52 M0.335 R4
./instances/Rome/grafo8171.62.lgr N62 E73 M0.312 R1
./instances/Rome/grafo6960.44.lgr N44 E61 M0.511 R6
./instances/Rome/grafo2038.29.lgr N29 E39 M0.201 O R0
./instances/Rome/grafo10772.100.lgr N100 E156 M2.745 R33
./instances/Rome/grafo1121.17.lgr N17 E20 M0.114 O R0
./instances/Rome/grafo10324.99.lgr N99 E118 M0.613 R5
./instances/Rome/grafo1330.28.lgr N28 E29 M0.114 O R0
./instances/Rome/grafo6439.41.lgr N41 E54 M0.448 R6
./instances/Rome/grafo4365.77.lgr N77 E107 M1.573 R12
./instances/Rome/grafo4431.62.lgr N62 E80 M0.663 R8
./instances/Rome/grafo6186.67.lgr N67 E76 M0.504 R4
./instances/Rome/grafo5576.59.lgr N59 E84 M0.946 R7
./instances/Rome/grafo7372.41.lgr N41 E56 M0.37 R4
./instances/Rome/grafo414.14.lgr N14 E14 M0.063 O R0
./instances/Rome/grafo5190.36.lgr N36 E43 M0.129 O R0
./instances/Rome/grafo4877.62.lgr N62 E85 M0.846 R11
./instances/Rome/grafo1317.68.lgr N68 E87 M0.483 R4
./instances/Rome/grafo3421.38.lgr N38 E52 M0.421 R6
./instances/Rome/grafo8251.73.lgr N73 E104 M1.228 R13
./instances/Rome/grafo1934.14.lgr N14 E14 M0.061 O R0
./instances/Rome/grafo3159.38.lgr N38 E48 M0.309 R3
./instances/Rome/grafo9408.61.lgr N61 E89 M0.662 R9
./instances/Rome/grafo9838.70.lgr N70 E101 M1.316 R17
./instances/Rome/grafo11254.99.lgr N99 E136 M1.712 R19
./instances/Rome/grafo622.23.lgr N23 E25 M0.109 O R0
./instances/Rome/grafo5025.79.lgr N79 E110 M1.085 R14
./instances/Rome/grafo8833.94.lgr N94 E127 M1.453 R17
./instances/Rome/grafo3641.52.lgr N52 E71 M0.529 R10
./instances/Rome/grafo3930.37.lgr N37 E43 M0.158 O R0
./instances/Rome/grafo552.27.lgr N27 E29 M0.093 O R0
./instances/Rome/grafo2084.25.lgr N25 E35 M0.279 R2
./instances/Rome/grafo4992.75.lgr N75 E97 M0.844 R11
./instances/Rome/grafo290.18.lgr N18 E19 M0.101 O R0
./instances/Rome/grafo206.12.lgr N12 E12 M0.087 O R0
./instances/Rome/grafo6305.62.lgr N62 E81 M0.647 R5
./instances/Rome/grafo3313.42.lgr N42 E58 M0.486 R4
./instances/Rome/grafo8399.70.lgr N70 E95 M0.875 R12
./instances/Rome/grafo1240.49.lgr N49 E63 M0.445 R6
./instances/Rome/grafo1132.19.lgr N19 E19 M0.057 O R0
./instances/Rome/grafo870.10.lgr N10 E10 M0.046 O R0
./instances/Rome/grafo11548.35.lgr N35 E46 M0.394 R4
./instances/Rome/grafo2086.39.lgr N39 E55 M0.403 R6
./instances/Rome/grafo11116.92.lgr N92 E112 M0.91 R8
./instances/Rome/grafo11081.34.lgr N34 E39 M0.153 O R0
./instances/Rome/grafo10087.39.lgr N39 E52 M0.31 R4
./instances/Rome/grafo7723.54.lgr N54 E73 M0.507 R5
./instances/Rome/grafo2183.16.lgr N16 E17 M0.103 O R0
./instances/Rome/grafo7397.40.lgr N40 E52 M0.346 R3
./instances/Rome/grafo8831.91.lgr N91 E111 M0.931 R7
./instances/Rome/grafo5470.34.lgr N34 E38 M0.137 O R0
./instances/Rome/grafo3571.42.lgr N42 E56 M0.26 R2
./instances/Rome/grafo6055.43.lgr N43 E56 M0.408 R5
./instances/Rome/grafo2633.17.lgr N17 E24 M0.085 O R0
./instances/Rome/grafo7427.66.lgr N66 E84 M0.614 R5
./instances/Rome/grafo666.12.lgr N12 E14 M0.111 O R0
./instances/Rome/grafo7727.42.lgr N42 E55 M0.295 R3
./instances/Rome/grafo3721.37.lgr N37 E57 M0.455 R7
./instances/Rome/grafo1212.53.lgr N53 E72 M0.488 R7
./instances/Rome/grafo1040.25.lgr N25 E32 M0.121 O R0
./instances/Rome/grafo8988.69.lgr N69 E82 M0.381 R2
./instances/Rome/grafo7087.37.lgr N37 E44 M0.28 R1
./instances/Rome/grafo4377.65.lgr N65 E82 M1.04 R9
./instances/Rome/grafo5678.77.lgr N77 E101 M0.765 R10
./instances/Rome/grafo1642.18.lgr N18 E19 M0.157 O R0
./instances/Rome/grafo1623.30.lgr N30 E41 M0.253 R1
./instances/Rome/grafo10565.32.lgr N32 E40 M0.167 O R0
./instances/Rome/grafo2454.34.lgr N34 E46 M0.155 O R0
./instances/Rome/grafo2185.24.lgr N24 E28 M0.12 O R0
./instances/Rome/grafo4449.75.lgr N75 E104 M1.017 R8
./instances/Rome/grafo5220.49.lgr N49 E64 M0.363 R3
./instances/Rome/grafo10838.37.lgr N37 E45 M0.311 R3
./instances/Rome/grafo10700.98.lgr N98 E139 M2.792 R23
./instances/Rome/grafo8990.61.lgr N61 E79 M0.696 R9
./instances/Rome/grafo9330.69.lgr N69 E92 M0.83 R12
./instances/Rome/grafo4910.60.lgr N60 E76 M0.371 R2
./instances/Rome/grafo840.17.lgr N17 E19 M0.115 O R0
./instances/Rome/grafo4748.66.lgr N66 E85 M0.675 R9
./instances/Rome/grafo10959.97.lgr N97 E131 M1.728 R21
./instances/Rome/grafo10702.33.lgr N33 E41 M0.259 R1
./instances/Rome/grafo798.26.lgr N26 E32 M0.177 R1
./instances/Rome/grafo10318.98.lgr N98 E137 M2.425 R24
./instances/Rome/grafo3069.88.lgr N88 E100 M0.648 R2
./instances/Rome/grafo9011.66.lgr N66 E86 M1.145 R12
./instances/Rome/grafo7348.60.lgr N60 E83 M0.563 R7
./instances/Rome/grafo1965.28.lgr N28 E37 M0.161 O R0
./instances/Rome/grafo2927.13.lgr N13 E14 M0.075 O R0
./instances/Rome/grafo9027.87.lgr N87 E129 M2.336 R25
./instances/Rome/grafo8760.71.lgr N71 E103 M1.526 R17
./instances/Rome/grafo6776.46.lgr N46 E69 M0.615 R12
./instances/Rome/grafo11268.93.lgr N93 E117 M0.861 R5
./instances/Rome/grafo6497.46.lgr N46 E62 M0.362 R3
./instances/Rome/grafo7886.80.lgr N80 E101 M0.688 R4
./instances/Rome/grafo4677.52.lgr N52 E72 M0.86 R6
./instances/Rome/grafo359.30.lgr N30 E37 M0.194 O R0
./instances/Rome/grafo6286.41.lgr N41 E51 M0.338 R4
./instances/Rome/grafo10640.94.lgr N94 E122 M1.778 R12
./instances/Rome/grafo10880.95.lgr N95 E119 M1.06 R12
./instances/Rome/grafo11474.41.lgr N41 E46 M0.205 O R0
./instances/Rome/grafo9130.71.lgr N71 E101 M1.337 R15
./instances/Rome/grafo7195.42.lgr N42 E51 M0.275 R1
./instances/Rome/grafo9126.82.lgr N82 E113 M1.315 R14
./instances/Rome/grafo3810.52.lgr N52 E64 M0.494 R3
./instances/Rome/grafo9732.64.lgr N64 E89 M1.171 R11
./instances/Rome/grafo6022.61.lgr N61 E86 M0.92 R10
./instances/Rome/grafo5128.37.lgr N37 E47 M0.348 R1
./instances/Rome/grafo3949.53.lgr N53 E74 M0.575 R7
./instances/Rome/grafo4681.63.lgr N63 E79 M0.798 R7
./instances/Rome/grafo3223.39.lgr N39 E40 M0.134 O R0
./instances/Rome/grafo11295.37.lgr N37 E48 M0.253 R1
./instances/Rome/grafo5420.41.lgr N41 E43 M0.184 O R0
./instances/Rome/grafo11359.37.lgr N37 E47 M0.513 R2
./instances/Rome/grafo6317.43.lgr N43 E78 M1.381 R20
./instances/Rome/grafo1817.28.lgr N28 E34 M0.177 O R0
./instances/Rome/grafo7358.60.lgr N60 E78 M0.632 R8
./instances/Rome/grafo10964.95.lgr N95 E122 M1.096 R12
./instances/Rome/grafo6166.46.lgr N46 E66 M0.423 R4
./instances/Rome/grafo1806.23.lgr N23 E28 M0.13 O R0
./instances/Rome/grafo1173.16.lgr N16 E20 M0.098 O R0
./instances/Rome/grafo4315.59.lgr N59 E80 M0.694 R10
./instances/Rome/grafo6322.44.lgr N44 E61 M0.576 R7
./instances/Rome/grafo9586.78.lgr N78 E100 M1.383 R11
./instances/Rome/grafo130.31.lgr N31 E36 M0.167 O R0
./instances/Rome/grafo1656.17.lgr N17 E22 M0.141 O R0
./instances/Rome/grafo8956.92.lgr N92 E120 M1.469 R14
./instances/Rome/grafo974.14.lgr N14 E13 M0.103 O R0
./instances/Rome/grafo1392.50.lgr N50 E63 M0.689 R4
./instances/Rome/grafo4788.60.lgr N60 E75 M0.747 R6
./instances/Rome/grafo7630.39.lgr N39 E46 M0.127 O R0
./instances/Rome/grafo1265.46.lgr N46 E53 M0.177 O R0
./instances/Rome/grafo3064.23.lgr N23 E25 M0.18 O R0
./instances/Rome/grafo1647.30.lgr N30 E33 M0.121 O R0
./instances/Rome/grafo1957.10.lgr N10 E15 M0.081 O R0
./instances/Rome/grafo4587.72.lgr N72 E96 M1.287 R9
./instances/Rome/grafo10361.97.lgr N97 E132 M2.274 R19
./instances/Rome/grafo6278.98.lgr N98 E131 M2.564 R17
./instances/Rome/grafo8953.94.lgr N94 E129 M2.248 R22
./instances/Rome/grafo2104.36.lgr N36 E45 M0.264 R2
./instances/Rome/grafo2510.48.lgr N48 E60 M0.326 R1
./instances/Rome/grafo5889.60.lgr N60 E84 M0.658 R8
./instances/Rome/grafo7412.43.lgr N43 E52 M0.236 R1
./instances/Rome/grafo2529.40.lgr N40 E48 M0.128 O R0
./instances/Rome/grafo5878.44.lgr N44 E56 M0.282 R2
./instances/Rome/grafo4503.59.lgr N59 E82 M0.971 R14
./instances/Rome/grafo9014.63.lgr N63 E88 M0.941 R16
./instances/Rome/grafo10782.95.lgr N95 E127 M1.741 R18
./instances/Rome/grafo1864.18.lgr N18 E18 M0.076 O R0
./instances/Rome/grafo4493.76.lgr N76 E113 M2.002 R20
./instances/Rome/grafo8562.61.lgr N61 E80 M0.635 R6
./instances/Rome/grafo9852.38.lgr N38 E48 M0.254 R2
./instances/Rome/grafo11182.99.lgr N99 E129 M1.817 R17
./instances/Rome/grafo5343.38.lgr N38 E44 M0.122 O R0
./instances/Rome/grafo4428.64.lgr N64 E90 M0.908 R10
./instances/Rome/grafo11285.93.lgr N93 E127 M1.654 R16
./instances/Rome/grafo3030.27.lgr N27 E33 M0.129 O R0
./instances/Rome/grafo5468.42.lgr N42 E58 M0.375 R7
./instances/Rome/grafo9393.66.lgr N66 E88 M0.78 R11
./instances/Rome/grafo2137.22.lgr N22 E21 M0.088 O R0
./instances/Rome/grafo5724.34.lgr N34 E39 M0.129 O R0
./instances/Rome/grafo8501.94.lgr N94 E110 M0.764 R8
./instances/Rome/grafo7355.45.lgr N45 E53 M0.263 R2
./instances/Rome/grafo9633.64.lgr N64 E88 M0.745 R10
./instances/Rome/grafo8836.88.lgr N88 E121 M1.857 R20
./instances/Rome/grafo2148.39.lgr N39 E45 M0.155 O R0
./instances/Rome/grafo6192.41.lgr N41 E54 M0.356 R4
./instances/Rome/grafo5388.36.lgr N36 E47 M0.22 R1
./instances/Rome/grafo360.17.lgr N17 E21 M0.117 O R0
./instances/Rome/grafo6273.43.lgr N43 E56 M0.397 R3
./instances/Rome/grafo7892.86.lgr N86 E107 M1.083 R9
./instances/Rome/grafo6035.35.lgr N35 E50 M0.256 R1
./instances/Rome/grafo8939.75.lgr N75 E93 M0.66 R5
./instances/Rome/grafo4665.76.lgr N76 E109 M1.164 R14
./instances/Rome/grafo2188.28.lgr N28 E40 M0.124 O R0
./instances/Rome/grafo6787.47.lgr N47 E57 M0.325 R2
./instances/Rome/grafo6998.44.lgr N44 E59 M0.387 R5
./instances/Rome/grafo1042.14.lgr N14 E18 M0.117 O R0
./instances/Rome/grafo6449.51.lgr N51 E65 M0.438 R4
./instances/Rome/grafo9835.77.lgr N77 E100 M0.597 R5
./instances/Rome/grafo2994.41.lgr N41 E52 M0.333 R3
./instances/Rome/grafo5333.43.lgr N43 E58 M0.486 R2
./instances/Rome/grafo5342.44.lgr N44 E60 M0.449 R5
./instances/Rome/grafo10715.92.lgr N92 E118 M1.229 R5
./instances/Rome/grafo7669.56.lgr N56 E73 M1.031 R7
./instances/Rome/grafo8684.86.lgr N86 E118 M1.56 R16
./instances/Rome/grafo10488.98.lgr N98 E145 M2.146 R25
./instances/Rome/grafo6596.38.lgr N38 E45 M0.2 O R0
./instances/Rome/grafo6298.44.lgr N44 E61 M0.483 R7
./instances/Rome/grafo11156.98.lgr N98 E117 M0.71 R5
./instances/Rome/grafo6717.38.lgr N38 E47 M0.276 R1
./instances/Rome/grafo3402.42.lgr N42 E62 M0.584 R10
./instances/Rome/grafo4228.58.lgr N58 E81 M0.733 R12
./instances/Rome/grafo2033.30.lgr N30 E37 M0.228 R1
./instances/Rome/grafo5587.48.lgr N48 E55 M0.344 R1
./instances/Rome/grafo10701.99.lgr N99 E120 M0.785 R5
./instances/Rome/grafo4410.78.lgr N78 E111 M1.312 R14
./instances/Rome/grafo8497.71.lgr N71 E104 M1.408 R18
./instances/Rome/grafo4612.61.lgr N61 E94 M1.01 R13
./instances/Rome/grafo2089.66.lgr N66 E84 M0.431 R3
./instances/Rome/grafo7725.41.lgr N41 E57 M0.406 R4
./instances/Rome/grafo5431.68.lgr N68 E96 M1.097 R12
./instances/Rome/grafo6539.47.lgr N47 E65 M0.469 R5
./instances/Rome/grafo2141.55.lgr N55 E76 M0.843 R10
./instances/Rome/grafo8597.83.lgr N83 E113 M1.222 R19
./instances/Rome/grafo1687.30.lgr N30 E32 M0.121 O R0
./instances/Rome/grafo3852.52.lgr N52 E68 M0.546 R8
./instances/Rome/grafo10206.97.lgr N97 E128 M1.397 R13
./instances/Rome/grafo6225.54.lgr N54 E82 M0.996 R12
./instances/Rome/grafo8908.96.lgr N96 E135 M1.917 R19
./instances/Rome/grafo692.22.lgr N22 E30 M0.128 O R0
./instances/Rome/grafo11270.93.lgr N93 E126 M1.51 R14
./instances/Rome/grafo3227.43.lgr N43 E65 M0.727 R11
./instances/Rome/grafo945.17.lgr N17 E22 M0.089 O R0
./instances/Rome/grafo4557.60.lgr N60 E74 M0.434 R5
./instances/Rome/grafo11372.33.lgr N33 E41 M0.133 O R0
./instances/Rome/grafo2604.18.lgr N18 E22 M0.09 O R0
./instances/Rome/grafo7740.38.lgr N38 E42 M0.141 O R0
./instances/Rome/grafo5547.33.lgr N33 E41 M0.125 O R0
./instances/Rome/grafo1151.11.lgr N11 E17 M0.082 O R0
./instances/Rome/grafo3324.44.lgr N44 E52 M0.15 O R0
./instances/Rome/grafo10958.98.lgr N98 E154 M3.72 R40
./instances/Rome/grafo5942.34.lgr N34 E46 M0.307 R2
./instances/Rome/grafo6594.50.lgr N50 E77 M0.859 R12
./instances/Rome/grafo8349.91.lgr N91 E133 M2.069 R24
./instances/Rome/grafo992.16.lgr N16 E22 M0.118 O R0
./instances/Rome/grafo9284.68.lgr N68 E94 M0.862 R15
./instances/Rome/grafo9802.75.lgr N75 E114 M1.956 R22
./instances/Rome/grafo261.14.lgr N14 E15 M0.054 O R0
./instances/Rome/grafo492.18.lgr N18 E19 M0.08 O R0
./instances/Rome/grafo547.16.lgr N16 E16 M0.064 O R0
./instances/Rome/grafo9822.62.lgr N62 E89 M0.828 R14
./instances/Rome/grafo8373.100.lgr N100 E138 M1.865 R19
./instances/Rome/grafo709.17.lgr N17 E21 M0.097 O R0
./instances/Rome/grafo3242.39.lgr N39 E51 M0.247 R2
./instances/Rome/grafo10378.100.lgr N100 E122 M0.768 R6
./instances/Rome/grafo2279.16.lgr N16 E18 M0.084 O R0
./instances/Rome/grafo3723.53.lgr N53 E73 M0.581 R5
./instances/Rome/grafo10162.93.lgr N93 E137 M2.193 R23
./instances/Rome/grafo10182.33.lgr N33 E33 M0.176 O R0
./instances/Rome/grafo6585.97.lgr N97 E132 M1.628 R16
./instances/Rome/grafo11140.98.lgr N98 E138 M2.309 R21
./instances/Rome/grafo387.13.lgr N13 E15 M0.108 O R0
./instances/Rome/grafo4413.64.lgr N64 E87 M0.837 R7
./instances/Rome/grafo11331.34.lgr N34 E41 M0.121 O R0
./instances/Rome/grafo7670.40.lgr N40 E56 M0.529 R4
./instances/Rome/grafo7374.39.lgr N39 E52 M0.577 R6
./instances/Rome/grafo152.21.lgr N21 E24 M0.093 O R0
./instances/Rome/grafo5831.61.lgr N61 E72 M0.389 R4
./instances/Rome/grafo1638.21.lgr N21 E25 M0.126 O R0
./instances/Rome/grafo6147.53.lgr N53 E63 M0.38 R3
./instances/Rome/grafo8297.87.lgr N87 E126 M1.807 R19
./instances/Rome/grafo6310.42.lgr N42 E63 M0.73 R10
./instances/Rome/grafo864.16.lgr N16 E20 M0.187 O R0
./instances/Rome/grafo8620.86.lgr N86 E120 M1.454 R17
./instances/Rome/grafo11207.34.lgr N34 E38 M0.117 O R0
./instances/Rome/grafo4465.55.lgr N55 E84 M0.991 R15
./instances/Rome/grafo7946.78.lgr N78 E102 M1.143 R14
./instances/Rome/grafo4705.64.lgr N64 E74 M0.322 R1
./instances/Rome/grafo7773.82.lgr N82 E114 M0.953 R9
./instances/Rome/grafo867.12.lgr N12 E11 M0.064 O R0
./instances/Rome/grafo2262.31.lgr N31 E40 M0.121 O R0
./instances/Rome/grafo1568.69.lgr N69 E89 M0.704 R3
./instances/Rome/grafo3804.40.lgr N40 E49 M0.339 R1
./instances/Rome/grafo2686.44.lgr N44 E52 M0.223 O R0
./instances/Rome/grafo5404.44.lgr N44 E60 M0.415 R6
./instances/Rome/grafo1158.24.lgr N24 E34 M0.112 O R0
./instances/Rome/grafo11184.93.lgr N93 E121 M1.415 R11
./instances/Rome/grafo11361.38.lgr N38 E46 M0.362 R2
./instances/Rome/grafo6130.52.lgr N52 E65 M0.477 R4
./instances/Rome/grafo9274.65.lgr N65 E91 M1.083 R13
./instances/Rome/grafo11145.99.lgr N99 E140 M2.378 R24
./instances/Rome/grafo9377.72.lgr N72 E101 M0.995 R12
./instances/Rome/grafo836.10.lgr N10 E10 M0.053 O R0
./instances/Rome/grafo4744.58.lgr N58 E75 M0.515 R4
./instances/Rome/grafo10789.91.lgr N91 E133 M2.326 R23
./instances/Rome/grafo9814.80.lgr N80 E104 M1.019 R10
./instances/Rome/grafo9149.67.lgr N67 E92 M0.987 R10
./instances/Rome/grafo7104.41.lgr N41 E56 M0.292 R1
./instances/Rome/grafo3494.39.lgr N39 E56 M0.427 R3
./instances/Rome/grafo4650.76.lgr N76 E110 M1.406 R13
./instances/Rome/grafo302.17.lgr N17 E19 M0.101 O R0
./instances/Rome/grafo1852.19.lgr N19 E25 M0.102 O R0
./instances/Rome/grafo1766.11.lgr N11 E17 M0.12 O R0
./instances/Rome/grafo5798.39.lgr N39 E55 M0.461 R5
./instances/Rome/grafo5866.76.lgr N76 E107 M1.274 R13
./instances/Rome/grafo2162.21.lgr N21 E26 M0.095 O R0
./instances/Rome/grafo2214.19.lgr N19 E21 M0.094 O R0
./instances/Rome/grafo260.14.lgr N14 E15 M0.083 O R0
./instances/Rome/grafo5503.78.lgr N78 E97 M0.697 R6
./instances/Rome/grafo9818.61.lgr N61 E88 M0.925 R7
./instances/Rome/grafo9348.77.lgr N77 E95 M0.766 R7
./instances/Rome/grafo4405.77.lgr N77 E101 M1.039 R10
./instances/Rome/grafo6793.67.lgr N67 E100 M1.353 R17
./instances/Rome/grafo868.12.lgr N12 E12 M0.053 O R0
./instances/Rome/grafo2476.86.lgr N86 E105 M0.458 R2
./instances/Rome/grafo8449.72.lgr N72 E97 M0.838 R8
./instances/Rome/grafo7703.84.lgr N84 E109 M0.74 R7
./instances/Rome/grafo7419.44.lgr N44 E58 M0.369 R5
./instances/Rome/grafo10709.98.lgr N98 E134 M1.733 R19
./instances/Rome/grafo3527.41.lgr N41 E54 M0.436 R3
./instances/Rome/grafo6606.70.lgr N70 E92 M0.934 R12
./instances/Rome/grafo7535.43.lgr N43 E59 M0.482 R5
./instances/Rome/grafo487.14.lgr N14 E14 M0.085 O R0
./instances/Rome/grafo6526.51.lgr N51 E65 M0.482 R4
./instances/Rome/grafo9438.76.lgr N76 E103 M1.074 R14
./instances/Rome/grafo364.14.lgr N14 E13 M0.067 O R0
./instances/Rome/grafo11620.33.lgr N33 E39 M0.116 O R0
./instances/Rome/grafo4192.70.lgr N70 E96 M0.975 R13
./instances/Rome/grafo4279.57.lgr N57 E71 M0.449 R4
./instances/Rome/grafo10634.96.lgr N96 E137 M2.03 R19
./instances/Rome/grafo9337.86.lgr N86 E124 M1.705 R19
./instances/Rome/grafo821.16.lgr N16 E22 M0.084 O R0
./instances/Rome/grafo3891.39.lgr N39 E49 M0.26 R1
./instances/Rome/grafo9259.64.lgr N64 E92 M1.01 R12
./instances/Rome/grafo1467.49.lgr N49 E64 M0.383 R4
./instances/Rome/grafo5945.45.lgr N45 E60 M0.504 R6
./instances/Rome/grafo8213.69.lgr N69 E95 M0.813 R10
./instances/Rome/grafo8017.64.lgr N64 E89 M0.669 R8
./instances/Rome/grafo9239.62.lgr N62 E85 M0.684 R8
./instances/Rome/grafo11200.93.lgr N93 E124 M1.717 R13
./instances/Rome/grafo2962.33.lgr N33 E38 M0.127 O R0
./instances/Rome/grafo506.43.lgr N43 E51 M0.309 R1
./instances/Rome/grafo7020.43.lgr N43 E61 M0.544 R7
./instances/Rome/grafo1620.27.lgr N27 E27 M0.107 O R0
./instances/Rome/grafo6430.71.lgr N71 E81 M0.445 R2
./instances/Rome/grafo4543.84.lgr N84 E111 M1.208 R10
./instances/Rome/grafo4691.62.lgr N62 E85 M0.93 R11
./instances/Rome/grafo8419.82.lgr N82 E108 M1.371 R10
./instances/Rome/grafo8530.76.lgr N76 E107 M2.063 R16
./instances/Rome/grafo636.29.lgr N29 E30 M0.096 O R0
./instances/Rome/grafo3518.36.lgr N36 E49 M0.385 R2
./instances/Rome/grafo8598.83.lgr N83 E109 M1.021 R13
./instances/Rome/grafo3259.38.lgr N38 E43 M0.142 O R0
./instances/Rome/grafo11509.31.lgr N31 E36 M0.122 O R0
./instances/Rome/grafo9696.62.lgr N62 E81 M0.683 R10
./instances/Rome/grafo3868.45.lgr N45 E51 M0.166 O R0
./instances/Rome/grafo10293.99.lgr N99 E135 M2.042 R18
./instances/Rome/grafo5982.44.lgr N44 E57 M0.266 R1
./instances/Rome/grafo7515.81.lgr N81 E97 M0.75 R7
./instances/Rome/grafo9883.34.lgr N34 E42 M0.125 O R0
./instances/Rome/grafo9328.68.lgr N68 E99 M0.84 R9
./instances/Rome/grafo678.17.lgr N17 E25 M0.105 O R0
./instances/Rome/grafo10359.95.lgr N95 E139 M2.833 R24
./instances/Rome/grafo1030.15.lgr N15 E16 M0.05 O R0
./instances/Rome/grafo2306.13.lgr N13 E14 M0.089 O R0
./instances/Rome/grafo10890.34.lgr N34 E39 M0.12 O R0
./instances/Rome/grafo2404.23.lgr N23 E28 M0.121 O R0
./instances/Rome/grafo6791.59.lgr N59 E76 M0.459 R5
./instances/Rome/grafo5811.41.lgr N41 E59 M0.356 R4
./instances/Rome/grafo2017.24.lgr N24 E28 M0.26 O R0
./instances/Rome/grafo2337.27.lgr N27 E37 M0.433 R1
./instances/Rome/grafo10260.98.lgr N98 E130 M1.456 R17
./instances/Rome/grafo7346.58.lgr N58 E78 M0.539 R6
./instances/Rome/grafo9309.78.lgr N78 E98 M0.676 R8
./instances/Rome/grafo4232.54.lgr N54 E60 M0.163 O R0
./instances/Rome/grafo4805.70.lgr N70 E88 M0.554 R6
./instances/Rome/grafo2045.28.lgr N28 E49 M0.454 R7
./instances/Rome/grafo4847.56.lgr N56 E86 M1.344 R11
./instances/Rome/grafo2276.16.lgr N16 E20 M0.076 O R0
./instances/Rome/grafo7575.41.lgr N41 E55 M0.344 R6
./instances/Rome/grafo7236.47.lgr N47 E70 M0.5 R6
./instances/Rome/grafo313.11.lgr N11 E10 M0.065 O R0
./instances/Rome/grafo4605.58.lgr N58 E84 M1.115 R14
./instances/Rome/grafo8959.90.lgr N90 E121 M1.595 R16
./instances/Rome/grafo2866.17.lgr N17 E24 M0.134 O R0
./instances/Rome/grafo8931.60.lgr N60 E77 M0.395 R2
./instances/Rome/grafo9528.63.lgr N63 E92 M1.103 R15
./instances/Rome/grafo1850.22.lgr N22 E28 M0.111 O R0
./instances/Rome/grafo7645.37.lgr N37 E51 M0.326 R6
./instances/Rome/grafo10374.97.lgr N97 E126 M1.52 R16
./instances/Rome/grafo1455.32.lgr N32 E38 M0.155 O R0
./instances/Rome/grafo6623.59.lgr N59 E73 M0.455 R5
./instances/Rome/grafo802.17.lgr N17 E20 M0.06 O R0
./instances/Rome/grafo2635.44.lgr N44 E51 M0.199 O R0
./instances/Rome/grafo1815.34.lgr N34 E37 M0.113 O R0
./instances/Rome/grafo9578.66.lgr N66 E82 M0.588 R5
./instances/Rome/grafo2145.29.lgr N29 E34 M0.106 O R0
./instances/Rome/grafo673.18.lgr N18 E22 M0.101 O R0
./instances/Rome/grafo7785.100.lgr N100 E136 M2.062 R15
./instances/Rome/grafo4210.53.lgr N53 E70 M0.51 R6
./instances/Rome/grafo4759.79.lgr N79 E108 M0.654 R7
./instances/Rome/grafo8822.88.lgr N88 E120 M0.908 R14
./instances/Rome/grafo1149.29.lgr N29 E31 M0.113 O R0
./instances/Rome/grafo3016.41.lgr N41 E49 M0.265 R1
./instances/Rome/grafo1298.66.lgr N66 E82 M0.463 R3
./instances/Rome/grafo11318.35.lgr N35 E47 M0.367 R4
./instances/Rome/grafo7580.79.lgr N79 E98 M0.747 R6
./instances/Rome/grafo8459.75.lgr N75 E93 M1.468 R5
./instances/Rome/grafo3458.53.lgr N53 E65 M0.325 R2
./instances/Rome/grafo7619.44.lgr N44 E68 M0.714 R11
./instances/Rome/grafo6829.67.lgr N67 E89 M0.819 R9
./instances/Rome/grafo6985.41.lgr N41 E49 M0.269 R3
./instances/Rome/grafo3280.39.lgr N39 E58 M0.329 R3
./instances/Rome/grafo7184.39.lgr N39 E54 M0.434 R6
./instances/Rome/grafo6856.46.lgr N46 E65 M0.693 R8
./instances/Rome/grafo9449.72.lgr N72 E100 M0.964 R13
./instances/Rome/grafo9911.91.lgr N91 E119 M1.211 R16
./instances/Rome/grafo1163.19.lgr N19 E18 M0.093 O R0
./instances/Rome/grafo11623.43.lgr N43 E54 M0.294 R1
./instances/Rome/grafo11252.93.lgr N93 E129 M2.066 R21
./instances/Rome/grafo1472.53.lgr N53 E68 M0.628 R7
./instances/Rome/grafo11017.97.lgr N97 E125 M1.305 R15
./instances/Rome/grafo9862.36.lgr N36 E51 M0.329 R4
./instances/Rome/grafo11460.37.lgr N37 E53 M0.361 R5
./instances/Rome/grafo5217.78.lgr N78 E100 M0.762 R10
./instances/Rome/grafo11453.91.lgr N91 E128 M1.863 R21
./instances/Rome/grafo8358.72.lgr N72 E104 M1.195 R14
./instances/Rome/grafo8778.90.lgr N90 E126 M1.738 R20
./instances/Rome/grafo9196.81.lgr N81 E121 M2.162 R21
./instances/Rome/grafo7296.42.lgr N42 E56 M0.454 R5
./instances/Rome/grafo6742.77.lgr N77 E104 M0.765 R9
./instances/Rome/grafo8622.75.lgr N75 E95 M0.785 R6
./instances/Rome/grafo2035.30.lgr N30 E45 M0.314 R2
./instances/Rome/grafo6204.45.lgr N45 E62 M0.418 R3
./instances/Rome/grafo3848.38.lgr N38 E48 M0.186 O R0
./instances/Rome/grafo7501.53.lgr N53 E65 M0.186 O R0
./instances/Rome/grafo3125.37.lgr N37 E42 M0.123 O R0
./instances/Rome/grafo6367.45.lgr N45 E72 M0.626 R12
./instances/Rome/grafo1752.21.lgr N21 E29 M0.106 O R0
./instances/Rome/grafo4767.78.lgr N78 E106 M1.232 R16
./instances/Rome/grafo10765.92.lgr N92 E119 M1.584 R9
./instances/Rome/grafo5744.34.lgr N34 E44 M0.284 R3
./instances/Rome/grafo505.13.lgr N13 E12 M0.07 O R0
./instances/Rome/grafo3435.99.lgr N99 E135 M2.221 R21
./instances/Rome/grafo7739.40.lgr N40 E44 M0.119 O R0
./instances/Rome/grafo7861.87.lgr N87 E118 M1.201 R14
./instances/Rome/grafo3057.34.lgr N34 E46 M0.244 R2
./instances/Rome/grafo5754.62.lgr N62 E89 M0.814 R10
./instances/Rome/grafo7891.83.lgr N83 E113 M1.045 R10
./instances/Rome/grafo10140.40.lgr N40 E48 M0.244 R1
./instances/Rome/grafo8936.94.lgr N94 E127 M1.776 R20
./instances/Rome/grafo4184.78.lgr N78 E109 M1.448 R15
./instances/Rome/grafo8020.77.lgr N77 E107 M1.135 R14
./instances/Rome/grafo4003.53.lgr N53 E72 M0.496 R6
./instances/Rome/grafo11419.92.lgr N92 E125 M1.441 R16
./instances/Rome/grafo3052.20.lgr N20 E23 M0.118 O R0
./instances/Rome/grafo2921.15.lgr N15 E17 M0.125 O R0
./instances/Rome/grafo7589.47.lgr N47 E73 M0.635 R8
./instances/Rome/grafo1883.15.lgr N15 E15 M0.077 O R0
./instances/Rome/grafo9460.64.lgr N64 E78 M0.48 R4
./instances/Rome/grafo4928.54.lgr N54 E72 M0.595 R6
./instances/Rome/grafo4985.58.lgr N58 E76 M0.4 R3
./instances/Rome/grafo2605.32.lgr N32 E41 M0.216 R1
./instances/Rome/grafo5525.40.lgr N40 E58 M0.282 R3
./instances/Rome/grafo455.10.lgr N10 E10 M0.046 O R0
./instances/Rome/grafo1625.19.lgr N19 E24 M0.153 R1
./instances/Rome/grafo6940.42.lgr N42 E60 M0.429 R5
./instances/Rome/grafo460.10.lgr N10 E9 M0.08 O R0
./instances/Rome/grafo9861.39.lgr N39 E54 M0.342 R3
./instances/Rome/grafo11309.36.lgr N36 E46 M0.249 R3
./instances/Rome/grafo4046.49.lgr N49 E67 M0.438 R5
./instances/Rome/grafo7469.41.lgr N41 E60 M0.605 R7
./instances/Rome/grafo6955.40.lgr N40 E52 M0.262 R2
./instances/Rome/grafo5592.48.lgr N48 E59 M0.449 R1
./instances/Rome/grafo7038.84.lgr N84 E113 M1.655 R14
./instances/Rome/grafo1381.70.lgr N70 E87 M0.513 R3
./instances/Rome/grafo675.11.lgr N11 E11 M0.097 O R0
./instances/Rome/grafo8427.65.lgr N65 E91 M0.944 R12
./instances/Rome/grafo1995.25.lgr N25 E33 M0.118 O R0
./instances/Rome/grafo9826.67.lgr N67 E100 M1.1 R16
./instances/Rome/grafo10420.97.lgr N97 E148 M2.798 R27
./instances/Rome/grafo1056.17.lgr N17 E22 M0.104 O R0
./instances/Rome/grafo4872.60.lgr N60 E103 M1.358 R22
./instances/Rome/grafo11408.92.lgr N92 E131 M2.012 R22
./instances/Rome/grafo7267.39.lgr N39 E49 M0.23 R1
./instances/Rome/grafo794.19.lgr N19 E21 M0.078 O R0
./instances/Rome/grafo11611.32.lgr N32 E38 M0.126 O R0
./instances/Rome/grafo10199.98.lgr N98 E123 M1.118 R8
./instances/Rome/grafo4201.74.lgr N74 E94 M0.79 R6
./instances/Rome/grafo6467.38.lgr N38 E43 M0.138 O R0
./instances/Rome/grafo11471.91.lgr N91 E130 M1.591 R18
./instances/Rome/grafo4664.63.lgr N63 E77 M0.557 R4
./instances/Rome/grafo8455.61.lgr N61 E90 M1.066 R13
./instances/Rome/grafo7792.96.lgr N96 E123 M1.238 R7
./instances/Rome/grafo2502.15.lgr N15 E20 M0.136 R1
./instances/Rome/grafo1634.17.lgr N17 E18 M0.061 O R0
./instances/Rome/grafo1046.17.lgr N17 E22 M0.085 O R0
./instances/Rome/grafo6805.62.lgr N62 E75 M0.493 R3
./instances/Rome/grafo7963.84.lgr N84 E100 M0.6 R6
./instances/Rome/grafo11428.39.lgr N39 E49 M0.314 R3
./instances/Rome/grafo5710.47.lgr N47 E62 M0.552 R6
./instances/Rome/grafo10676.100.lgr N100 E136 M2.162 R17
./instances/Rome/grafo4145.57.lgr N57 E72 M0.326 R1
./instances/Rome/grafo3410.48.lgr N48 E62 M0.388 R6
./instances/Rome/grafo4266.56.lgr N56 E85 M0.706 R12
./instances/Rome/grafo512.16.lgr N16 E16 M0.07 O R0
./instances/Rome/grafo7731.56.lgr N56 E70 M0.515 R6
./instances/Rome/grafo10101.92.lgr N92 E132 M1.918 R14
./instances/Rome/grafo239.15.lgr N15 E21 M0.105 O R0
./instances/Rome/grafo8340.69.lgr N69 E79 M0.21 O R0
./instances/Rome/grafo2295.22.lgr N22 E27 M0.097 O R0
./instances/Rome/grafo1223.30.lgr N30 E38 M0.141 O R0
./instances/Rome/grafo6703.52.lgr N52 E73 M0.444 R5
./instances/Rome/grafo2796.19.lgr N19 E22 M0.1 O R0
./instances/Rome/grafo3762.39.lgr N39 E52 M0.291 R3
./instances/Rome/grafo9266.66.lgr N66 E93 M1.103 R12
./instances/Rome/grafo3771.40.lgr N40 E53 M0.324 R2
./instances/Rome/grafo9604.82.lgr N82 E100 M0.496 R2
./instances/Rome/grafo9587.62.lgr N62 E93 M1.236 R16
./instances/Rome/grafo2932.40.lgr N40 E60 M0.57 R9
./instances/Rome/grafo8439.71.lgr N71 E90 M0.875 R8
./instances/Rome/grafo4282.77.lgr N77 E110 M1.819 R11
./instances/Rome/grafo2010.34.lgr N34 E41 M0.262 R1
./instances/Rome/grafo3760.56.lgr N56 E69 M0.556 R4
./instances/Rome/grafo9651.68.lgr N68 E90 M0.964 R7
./instances/Rome/grafo1457.24.lgr N24 E24 M0.124 O R0
./instances/Rome/grafo6704.47.lgr N47 E60 M0.295 R3
./instances/Rome/grafo11517.34.lgr N34 E45 M0.19 O R0
./instances/Rome/grafo1615.28.lgr N28 E35 M0.128 O R0
./instances/Rome/grafo5295.36.lgr N36 E41 M0.149 O R0
./instances/Rome/grafo7826.87.lgr N87 E120 M1.216 R12
./instances/Rome/grafo4099.39.lgr N39 E39 M0.104 O R0
./instances/Rome/grafo715.30.lgr N30 E32 M0.109 O R0
./instances/Rome/grafo1191.25.lgr N25 E27 M0.093 O R0
./instances/Rome/grafo1541.33.lgr N33 E44 M0.328 R2
./instances/Rome/grafo5898.76.lgr N76 E96 M0.619 R7
./instances/Rome/grafo11115.92.lgr N92 E142 M3.485 R30
./instances/Rome/grafo9243.78.lgr N78 E102 M0.891 R11
./instances/Rome/grafo8821.94.lgr N94 E131 M2.076 R23
./instances/Rome/grafo11568.95.lgr N95 E123 M1.089 R12
./instances/Rome/grafo9148.66.lgr N66 E88 M0.72 R9
./instances/Rome/grafo1211.56.lgr N56 E65 M0.182 O R0
./instances/Rome/grafo2302.16.lgr N16 E20 M0.145 R1
./instances/Rome/grafo10723.96.lgr N96 E112 M0.558 R2
./instances/Rome/grafo11113.98.lgr N98 E137 M1.718 R20
./instances/Rome/grafo2899.34.lgr N34 E43 M0.151 O R0
./instances/Rome/grafo1800.19.lgr N19 E24 M0.1 O R0
./instances/Rome/grafo10450.36.lgr N36 E46 M0.463 R3
./instances/Rome/grafo6840.58.lgr N58 E73 M0.537 R2
./instances/Rome/grafo2647.17.lgr N17 E19 M0.081 O R0
./instances/Rome/grafo4429.79.lgr N79 E105 M0.965 R9
./instances/Rome/grafo3229.40.lgr N40 E48 M0.163 O R0
./instances/Rome/grafo11465.34.lgr N34 E40 M0.14 O R0
./instances/Rome/grafo4460.55.lgr N55 E68 M0.435 R2
./instances/Rome/grafo5162.43.lgr N43 E58 M0.457 R5
./instances/Rome/grafo6445.49.lgr N49 E63 M0.367 R3
./instances/Rome/grafo7803.75.lgr N75 E106 M1.153 R16
./instances/Rome/grafo1592.27.lgr N27 E31 M0.118 O R0
./instances/Rome/grafo2632.19.lgr N19 E21 M0.091 O R0
./instances/Rome/grafo8448.86.lgr N86 E124 M2.191 R25
./instances/Rome/grafo4211.53.lgr N53 E72 M0.511 R5
./instances/Rome/grafo4811.62.lgr N62 E79 M0.532 R3
./instances/Rome/grafo8216.66.lgr N66 E89 M0.7 R10
./instances/Rome/grafo4834.74.lgr N74 E91 M0.599 R5
./instances/Rome/grafo8078.76.lgr N76 E98 M0.819 R6
./instances/Rome/grafo8874.60.lgr N60 E89 M0.945 R12
./instances/Rome/grafo3206.42.lgr N42 E57 M0.283 R3
./instances/Rome/grafo7039.45.lgr N45 E63 M0.508 R5
./instances/Rome/grafo5266.81.lgr N81 E100 M0.683 R7
./instances/Rome/grafo1389.26.lgr N26 E28 M0.084 O R0
./instances/Rome/grafo4202.83.lgr N83 E116 M1.242 R13
./instances/Rome/grafo2849.17.lgr N17 E19 M0.083 O R0
./instances/Rome/grafo1570.63.lgr N63 E74 M0.392 R2
./instances/Rome/grafo11337.92.lgr N92 E118 M1.044 R11
./instances/Rome/grafo1297.54.lgr N54 E67 M0.331 R2
./instances/Rome/grafo7504.50.lgr N50 E69 M0.615 R7
./instances/Rome/grafo4432.78.lgr N78 E105 M0.921 R10
./instances/Rome/grafo2725.38.lgr N38 E47 M0.266 R3
./instances/Rome/grafo4389.63.lgr N63 E87 M1.012 R15
./instances/Rome/grafo9716.64.lgr N64 E82 M0.639 R7
./instances/Rome/grafo7705.42.lgr N42 E52 M0.161 O R0
./instances/Rome/grafo6950.49.lgr N49 E64 M0.393 R2
./instances/Rome/grafo3574.36.lgr N36 E45 M0.142 O R0
./instances/Rome/grafo3667.44.lgr N44 E54 M0.174 O R0
./instances/Rome/grafo8878.93.lgr N93 E130 M2.019 R21
./instances/Rome/grafo6983.85.lgr N85 E108 M0.75 R8
./instances/Rome/grafo7873.72.lgr N72 E100 M0.945 R9
./instances/Rome/grafo494.13.lgr N13 E16 M0.081 O R0
./instances/Rome/grafo6059.41.lgr N41 E49 M0.12 O R0
./instances/Rome/grafo2696.26.lgr N26 E32 M0.101 O R0
./instances/Rome/grafo4404.66.lgr N66 E81 M0.398 R4
./instances/Rome/grafo3318.55.lgr N55 E75 M0.469 R6
./instances/Rome/grafo4412.61.lgr N61 E77 M0.391 R6
./instances/Rome/grafo8013.76.lgr N76 E98 M0.914 R6
./instances/Rome/grafo5613.35.lgr N35 E46 M0.285 R1
./instances/Rome/grafo9188.75.lgr N75 E92 M0.704 R6
./instances/Rome/grafo8624.85.lgr N85 E120 M1.415 R16
./instances/Rome/grafo5380.36.lgr N36 E45 M0.312 R4
./instances/Rome/grafo3687.41.lgr N41 E53 M0.298 R2
./instances/Rome/grafo5741.42.lgr N42 E58 M0.388 R5
./instances/Rome/grafo7611.40.lgr N40 E54 M0.462 R6
./instances/Rome/grafo2742.39.lgr N39 E52 M0.376 R4
./instances/Rome/grafo3784.36.lgr N36 E46 M0.553 R3
./instances/Rome/grafo6455.39.lgr N39 E51 M0.367 R4
./instances/Rome/grafo9085.63.lgr N63 E82 M0.789 R5
./instances/Rome/grafo8644.92.lgr N92 E122 M1.571 R14
./instances/Rome/grafo2479.34.lgr N34 E41 M0.112 O R0
./instances/Rome/grafo4615.59.lgr N59 E75 M0.385 R4
./instances/Rome/grafo1738.15.lgr N15 E15 M0.05 O R0
./instances/Rome/grafo11455.35.lgr N35 E35 M0.136 O R0
./instances/Rome/grafo7394.47.lgr N47 E57 M0.287 R1
./instances/Rome/grafo1811.18.lgr N18 E23 M0.088 O R0
./instances/Rome/grafo11266.40.lgr N40 E50 M0.425 R2
./instances/Rome/grafo6217.37.lgr N37 E53 M0.551 R7
./instances/Rome/grafo8669.91.lgr N91 E116 M0.881 R7
./instances/Rome/grafo2728.16.lgr N16 E17 M0.07 O R0
./instances/Rome/grafo3020.40.lgr N40 E42 M0.135 O R0
./instances/Rome/grafo3434.45.lgr N45 E60 M0.309 R3
./instances/Rome/grafo1624.44.lgr N44 E53 M0.16 O R0
./instances/Rome/grafo8475.61.lgr N61 E79 M0.51 R4
./instances/Rome/grafo10596.99.lgr N99 E140 M1.719 R24
./instances/Rome/grafo9646.71.lgr N71 E86 M0.446 R4
./instances/Rome/grafo1616.17.lgr N17 E21 M0.095 O R0
./instances/Rome/grafo7058.76.lgr N76 E96 M0.97 R9
./instances/Rome/grafo4498.77.lgr N77 E105 M1.034 R13
./instances/Rome/grafo7932.71.lgr N71 E102 M1.288 R15
./instances/Rome/grafo4203.75.lgr N75 E105 M1.029 R14
./instances/Rome/grafo6753.62.lgr N62 E89 M0.618 R14
./instances/Rome/grafo6209.43.lgr N43 E58 M0.382 R3
./instances/Rome/grafo10781.100.lgr N100 E142 M2.667 R24
./instances/Rome/grafo3557.64.lgr N64 E85 M0.486 R8
./instances/Rome/grafo3612.37.lgr N37 E57 M0.584 R6
./instances/Rome/grafo613.10.lgr N10 E9 M0.059 O R0
./instances/Rome/grafo1618.15.lgr N15 E16 M0.055 O R0
./instances/Rome/grafo10242.93.lgr N93 E121 M1.22 R15
./instances/Rome/grafo8422.71.lgr N71 E100 M1.114 R12
./instances/Rome/grafo11531.34.lgr N34 E38 M0.135 O R0
./instances/Rome/grafo4207.64.lgr N64 E88 M0.637 R8
./instances/Rome/grafo5657.33.lgr N33 E43 M0.397 R3
./instances/Rome/grafo5911.49.lgr N49 E66 M0.671 R6
./instances/Rome/grafo11327.39.lgr N39 E53 M0.286 R2
./instances/Rome/grafo2179.14.lgr N14 E19 M0.135 O R0
./instances/Rome/grafo1725.32.lgr N32 E41 M0.329 R1
./instances/Rome/grafo10716.97.lgr N97 E127 M1.355 R13
./instances/Rome/grafo1080.16.lgr N16 E18 M0.162 O R0
./instances/Rome/grafo8082.83.lgr N83 E112 M1.385 R12
./instances/Rome/grafo11381.92.lgr N92 E126 M1.555 R18
./instances/Rome/grafo6873.40.lgr N40 E54 M0.351 R3
./instances/Rome/grafo11443.35.lgr N35 E42 M0.132 O R0
./instances/Rome/grafo2837.25.lgr N25 E27 M0.086 O R0
./instances/Rome/grafo9951.33.lgr N33 E37 M0.128 O R0
./instances/Rome/grafo4501.60.lgr N60 E72 M0.299 R2
./instances/Rome/grafo3112.13.lgr N13 E14 M0.046 O R0
./instances/Rome/grafo2127.18.lgr N18 E23 M0.1 O R0
./instances/Rome/grafo2383.18.lgr N18 E26 M0.089 O R0
./instances/Rome/grafo10416.96.lgr N96 E138 M2.924 R27
./instances/Rome/grafo6190.41.lgr N41 E51 M0.275 R1
./instances/Rome/grafo9625.74.lgr N74 E92 M0.591 R5
./instances/Rome/grafo10346.97.lgr N97 E137 M2.353 R24
./instances/Rome/grafo7380.36.lgr N36 E47 M0.238 R1
./instances/Rome/grafo8933.60.lgr N60 E88 M0.94 R12
./instances/Rome/grafo1822.11.lgr N11 E17 M0.112 O R0
./instances/Rome/grafo3307.55.lgr N55 E72 M0.643 R11
./instances/Rome/grafo11105.95.lgr N95 E136 M1.729 R18
./instances/Rome/grafo289.40.lgr N40 E50 M0.14 O R0
./instances/Rome/grafo667.12.lgr N12 E12 M0.073 O R0
./instances/Rome/grafo5125.35.lgr N35 E41 M0.178 O R0
./instances/Rome/grafo1601.27.lgr N27 E32 M0.169 O R0
./instances/Rome/grafo4891.63.lgr N63 E87 M0.97 R7
./instances/Rome/grafo2554.20.lgr N20 E22 M0.107 O R0
./instances/Rome/grafo4029.34.lgr N34 E40 M0.114 O R0
./instances/Rome/grafo712.21.lgr N21 E27 M0.146 R1
./instances/Rome/grafo3970.56.lgr N56 E77 M0.641 R8
./instances/Rome/grafo10151.94.lgr N94 E140 M2.324 R24
./instances/Rome/grafo9554.74.lgr N74 E91 M0.807 R5
./instances/Rome/grafo10947.97.lgr N97 E128 M1.729 R19
./instances/Rome/grafo8665.74.lgr N74 E94 M0.96 R9
./instances/Rome/grafo2047.32.lgr N32 E34 M0.124 O R0
./instances/Rome/grafo5739.81.lgr N81 E113 M1.76 R18
./instances/Rome/grafo1904.39.lgr N39 E49 M0.421 R5
./instances/Rome/grafo5284.39.lgr N39 E54 M0.376 R5
./instances/Rome/grafo3285.42.lgr N42 E60 M0.374 R5
./instances/Rome/grafo3642.63.lgr N63 E92 M0.794 R14
./instances/Rome/grafo7189.52.lgr N52 E71 M0.381 R3
./instances/Rome/grafo9082.68.lgr N68 E93 M1.147 R9
./instances/Rome/grafo6548.46.lgr N46 E59 M0.354 R5
./instances/Rome/grafo4458.63.lgr N63 E87 M0.705 R8
./instances/Rome/grafo10867.95.lgr N95 E135 M2.387 R24
./instances/Rome/grafo9941.38.lgr N38 E48 M0.234 R2
./instances/Rome/grafo7880.62.lgr N62 E80 M0.402 R3
./instances/Rome/grafo6072.32.lgr N32 E38 M0.206 R1
./instances/Rome/grafo7867.60.lgr N60 E73 M0.423 R3
./instances/Rome/grafo1328.54.lgr N54 E71 M0.605 R7
./instances/Rome/grafo11097.96.lgr N96 E132 M2.107 R24
./instances/Rome/grafo1311.28.lgr N28 E34 M0.13 O R0
./instances/Rome/grafo4059.48.lgr N48 E64 M0.286 R1
./instances/Rome/grafo5200.35.lgr N35 E43 M0.205 R2
./instances/Rome/grafo4932.58.lgr N58 E87 M0.995 R12
./instances/Rome/grafo10531.96.lgr N96 E123 M1.422 R11
./instances/Rome/grafo7572.42.lgr N42 E50 M0.241 R1
./instances/Rome/grafo10215.93.lgr N93 E142 M2.584 R31
./instances/Rome/grafo11005.93.lgr N93 E121 M1.289 R11
./instances/Rome/grafo5185.41.lgr N41 E49 M0.162 O R0
./instances/Rome/grafo9488.65.lgr N65 E80 M0.462 R2
./instances/Rome/grafo8985.73.lgr N73 E102 M1.067 R14
./instances/Rome/grafo2894.13.lgr N13 E16 M0.098 O R0
./instances/Rome/grafo6373.49.lgr N49 E56 M0.311 R1
./instances/Rome/grafo10706.37.lgr N37 E47 M0.299 O R0
./instances/Rome/grafo1885.13.lgr N13 E16 M0.096 O R0
./instances/Rome/grafo8009.87.lgr N87 E111 M1.773 R12
./instances/Rome/grafo2444.29.lgr N29 E36 M0.226 O R0
./instances/Rome/grafo4701.54.lgr N54 E67 M0.379 R3
./instances/Rome/grafo8576.86.lgr N86 E122 M2.331 R23
./instances/Rome/grafo10354.99.lgr N99 E150 M3.125 R29
./instances/Rome/grafo6397.44.lgr N44 E56 M0.308 R2
./instances/Rome/grafo11459.37.lgr N37 E45 M0.207 R1
./instances/Rome/grafo10309.94.lgr N94 E132 M1.872 R22
./instances/Rome/grafo251.20.lgr N20 E23 M0.146 O R0
./instances/Rome/grafo3133.49.lgr N49 E61 M0.415 R5
./instances/Rome/grafo7576.38.lgr N38 E47 M0.228 R1
./instances/Rome/grafo9939.96.lgr N96 E119 M0.802 R7
./instances/Rome/grafo8668.91.lgr N91 E115 M1.61 R8
./instances/Rome/grafo4741.61.lgr N61 E85 M0.754 R9
./instances/Rome/grafo8109.77.lgr N77 E114 M1.817 R21
./instances/Rome/grafo8354.89.lgr N89 E116 M1.353 R17
./instances/Rome/grafo7423.43.lgr N43 E54 M0.46 R7
./instances/Rome/grafo11556.36.lgr N36 E42 M0.123 O R0
./instances/Rome/grafo8744.90.lgr N90 E127 M1.717 R20
./instances/Rome/grafo10136.39.lgr N39 E48 M0.275 R1
./instances/Rome/grafo4208.67.lgr N67 E92 M0.747 R7
./instances/Rome/grafo10613.96.lgr N96 E131 M1.502 R18
./instances/Rome/grafo6453.49.lgr N49 E56 M0.202 O R0
./instances/Rome/grafo7684.38.lgr N38 E54 M0.513 R3
./instances/Rome/grafo7970.74.lgr N74 E108 M1.406 R21
./instances/Rome/grafo3019.39.lgr N39 E55 M0.333 R4
./instances/Rome/grafo11102.98.lgr N98 E136 M2.178 R20
./instances/Rome/grafo5250.42.lgr N42 E51 M0.314 R2
./instances/Rome/grafo4756.51.lgr N51 E70 M0.524 R8
./instances/Rome/grafo9223.65.lgr N65 E85 M0.523 R5
./instances/Rome/grafo3603.44.lgr N44 E66 M0.68 R13
./instances/Rome/grafo7410.37.lgr N37 E51 M0.308 R2
./instances/Rome/grafo2637.21.lgr N21 E24 M0.115 O R0
./instances/Rome/grafo2114.21.lgr N21 E24 M0.098 O R0
./instances/Rome/grafo9779.61.lgr N61 E90 M0.941 R15
./instances/Rome/grafo3339.42.lgr N42 E53 M0.253 R2
./instances/Rome/grafo8041.68.lgr N68 E106 M1.477 R17
./instances/Rome/grafo3134.37.lgr N37 E45 M0.223 R1
./instances/Rome/grafo5037.75.lgr N75 E97 M1.132 R10
./instances/Rome/grafo7177.69.lgr N69 E88 M1.074 R7
./instances/Rome/grafo3462.42.lgr N42 E52 M0.3 R3
./instances/Rome/grafo2511.10.lgr N10 E10 M0.062 O R0
./instances/Rome/grafo4570.72.lgr N72 E90 M0.74 R4
./instances/Rome/grafo8230.70.lgr N70 E105 M1.158 R18
./instances/Rome/grafo10703.95.lgr N95 E126 M1.557 R10
./instances/Rome/grafo10927.95.lgr N95 E132 M1.946 R16
./instances/Rome/grafo2777.37.lgr N37 E47 M0.261 R2
./instances/Rome/grafo5098.58.lgr N58 E79 M0.663 R11
./instances/Rome/grafo4471.77.lgr N77 E107 M1.123 R13
./instances/Rome/grafo3044.26.lgr N26 E34 M0.179 O R0
./instances/Rome/grafo3271.53.lgr N53 E80 M0.913 R13
./instances/Rome/grafo7973.75.lgr N75 E118 M1.733 R24
./instances/Rome/grafo2701.20.lgr N20 E26 M0.213 O R0
./instances/Rome/grafo8780.96.lgr N96 E141 M2.128 R23
./instances/Rome/grafo9295.66.lgr N66 E96 M1.162 R19
./instances/Rome/grafo2586.15.lgr N15 E17 M0.076 O R0
./instances/Rome/grafo4159.50.lgr N50 E66 M0.371 R3
./instances/Rome/grafo10807.95.lgr N95 E140 M2.281 R23
./instances/Rome/grafo2076.29.lgr N29 E35 M0.18 R1
./instances/Rome/grafo3526.49.lgr N49 E71 M0.488 R9
./instances/Rome/grafo10644.100.lgr N100 E145 M2.063 R24
./instances/Rome/grafo5915.45.lgr N45 E54 M0.291 R2
./instances/Rome/grafo8852.90.lgr N90 E117 M0.958 R12
./instances/Rome/grafo7596.61.lgr N61 E85 M0.788 R8
./instances/Rome/grafo10942.35.lgr N35 E46 M0.374 R4
./instances/Rome/grafo3947.43.lgr N43 E63 M0.588 R10
./instances/Rome/grafo2526.13.lgr N13 E15 M0.1 O R0
./instances/Rome/grafo9081.64.lgr N64 E98 M0.8 R8
./instances/Rome/grafo10122.96.lgr N96 E124 M1.193 R15
./instances/Rome/grafo8029.75.lgr N75 E105 M0.785 R15
./instances/Rome/grafo5120.60.lgr N60 E76 M0.645 R6
./instances/Rome/grafo10934.95.lgr N95 E131 M1.651 R18
./instances/Rome/grafo5630.43.lgr N43 E55 M0.242 R3
./instances/Rome/grafo5819.38.lgr N38 E50 M0.27 R2
./instances/Rome/grafo5002.54.lgr N54 E64 M0.277 R1
./instances/Rome/grafo6993.40.lgr N40 E53 M0.366 R5
./instances/Rome/grafo6868.80.lgr N80 E111 M1.19 R16
./instances/Rome/grafo8174.75.lgr N75 E102 M1.061 R15
./instances/Rome/grafo9690.63.lgr N63 E88 M0.769 R10
./instances/Rome/grafo2222.17.lgr N17 E17 M0.124 O R0
./instances/Rome/grafo6242.93.lgr N93 E130 M1.402 R19
./instances/Rome/grafo6696.47.lgr N47 E66 M0.354 R7
./instances/Rome/grafo5765.44.lgr N44 E59 M0.396 R6
./instances/Rome/grafo10874.94.lgr N94 E122 M0.966 R8
./instances/Rome/grafo2789.23.lgr N23 E29 M0.103 O R0
./instances/Rome/grafo376.10.lgr N10 E9 M0.044 O R0
./instances/Rome/grafo2517.24.lgr N24 E28 M0.142 O R0
./instances/Rome/grafo7139.43.lgr N43 E57 M0.421 R5
./instances/Rome/grafo9784.85.lgr N85 E120 M1.522 R19
./instances/Rome/grafo6919.39.lgr N39 E57 M1.011 R6
./instances/Rome/grafo5955.43.lgr N43 E58 M0.441 R2
./instances/Rome/grafo6136.53.lgr N53 E79 M0.993 R13
./instances/Rome/grafo4072.44.lgr N44 E51 M0.166 O R0
./instances/Rome/grafo687.14.lgr N14 E22 M0.222 R1
./instances/Rome/grafo7040.43.lgr N43 E52 M0.237 R1
./instances/Rome/grafo5910.40.lgr N40 E59 M0.533 R6
./instances/Rome/grafo5169.75.lgr N75 E95 M0.805 R6
./instances/Rome/grafo2956.37.lgr N37 E39 M0.137 O R0
./instances/Rome/grafo9068.70.lgr N70 E90 M0.664 R9
./instances/Rome/grafo10382.94.lgr N94 E139 M2.536 R24
./instances/Rome/grafo238.10.lgr N10 E11 M0.052 O R0
./instances/Rome/grafo9896.38.lgr N38 E47 M0.292 R2
./instances/Rome/grafo1074.14.lgr N14 E19 M0.091 O R0
./instances/Rome/grafo3010.19.lgr N19 E26 M0.16 R1
./instances/Rome/grafo10922.100.lgr N100 E130 M1.825 R16
./instances/Rome/grafo8894.60.lgr N60 E72 M0.39 R3
./instances/Rome/grafo4694.76.lgr N76 E110 M1.624 R17
./instances/Rome/grafo2261.12.lgr N12 E14 M0.061 O R0
./instances/Rome/grafo4832.59.lgr N59 E74 M0.406 R4
./instances/Rome/grafo9400.63.lgr N63 E85 M0.678 R4
./instances/Rome/grafo3386.57.lgr N57 E86 M1.142 R11
./instances/Rome/grafo10123.96.lgr N96 E130 M1.935 R19
./instances/Rome/grafo10981.33.lgr N33 E39 M0.402 R1
./instances/Rome/grafo9707.62.lgr N62 E82 M0.714 R7
./instances/Rome/grafo10048.32.lgr N32 E39 M0.24 R1
./instances/Rome/grafo1168.24.lgr N24 E25 M0.137 O R0
./instances/Rome/grafo393.13.lgr N13 E18 M0.075 O R0
./instances/Rome/grafo1714.12.lgr N12 E18 M0.096 O R0
./instances/Rome/grafo3163.47.lgr N47 E75 M0.879 R13
./instances/Rome/grafo10476.95.lgr N95 E116 M0.734 R9
./instances/Rome/grafo7982.76.lgr N76 E97 M1.108 R12
./instances/Rome/grafo7567.45.lgr N45 E59 M0.417 R4
./instances/Rome/grafo2081.39.lgr N39 E52 M0.364 R5
./instances/Rome/grafo9097.65.lgr N65 E97 M1.055 R14
./instances/Rome/grafo1361.55.lgr N55 E66 M0.176 O R0
./instances/Rome/grafo6384.47.lgr N47 E72 M0.785 R11
./instances/Rome/grafo6351.79.lgr N79 E108 M1.202 R13
./instances/Rome/grafo11375.33.lgr N33 E39 M0.127 O R0
./instances/Rome/grafo6820.46.lgr N46 E55 M0.162 O R0
./instances/Rome/grafo329.17.lgr N17 E18 M0.072 O R0
./instances/Rome/grafo2062.42.lgr N42 E51 M0.247 R1
./instances/Rome/grafo4268.52.lgr N52 E65 M0.364 R1
./instances/Rome/grafo10925.95.lgr N95 E127 M1.483 R18
./instances/Rome/grafo10189.38.lgr N38 E46 M0.149 O R0
./instances/Rome/grafo1979.47.lgr N47 E64 M0.449 R3
./instances/Rome/grafo4323.78.lgr N78 E100 M0.713 R9
./instances/Rome/grafo464.17.lgr N17 E22 M0.086 O R0
./instances/Rome/grafo7649.58.lgr N58 E85 M0.941 R14
./instances/Rome/grafo10438.97.lgr N97 E128 M1.501 R15
./instances/Rome/grafo2093.36.lgr N36 E53 M0.327 R3
./instances/Rome/grafo4056.37.lgr N37 E50 M0.38 R4
./instances/Rome/grafo8975.72.lgr N72 E87 M0.491 R3
./instances/Rome/grafo3343.58.lgr N58 E70 M0.35 R3
./instances/Rome/grafo515.11.lgr N11 E11 M0.1 O R0
./instances/Rome/grafo4200.78.lgr N78 E103 M0.87 R12
./instances/Rome/grafo572.17.lgr N17 E18 M0.105 O R0
./instances/Rome/grafo7496.42.lgr N42 E56 M0.268 R3
./instances/Rome/grafo8095.76.lgr N76 E105 M0.985 R12
./instances/Rome/grafo4567.51.lgr N51 E64 M0.295 R1
./instances/Rome/grafo4808.59.lgr N59 E78 M0.405 R2
./instances/Rome/grafo8096.71.lgr N71 E96 M0.854 R12
./instances/Rome/grafo2305.21.lgr N21 E24 M0.111 O R0
./instances/Rome/grafo7115.52.lgr N52 E64 M0.402 R5
./instances/Rome/grafo2504.36.lgr N36 E49 M0.314 R5
./instances/Rome/grafo1512.26.lgr N26 E30 M0.198 O R0
./instances/Rome/grafo4219.64.lgr N64 E75 M0.474 R3
./instances/Rome/grafo10688.95.lgr N95 E137 M2.677 R25
./instances/Rome/grafo7548.35.lgr N35 E42 M0.149 O R0
./instances/Rome/grafo5793.45.lgr N45 E52 M0.2 R1
./instances/Rome/grafo4251.61.lgr N61 E90 M0.776 R10
./instances/Rome/grafo11188.99.lgr N99 E134 M2.072 R17
./instances/Rome/grafo2430.14.lgr N14 E15 M0.07 O R0
./instances/Rome/grafo3039.27.lgr N27 E31 M0.18 R1
./instances/Rome/grafo3797.55.lgr N55 E79 M0.659 R10
./instances/Rome/grafo3964.38.lgr N38 E48 M0.239 R1
./instances/Rome/grafo10178.99.lgr N99 E128 M1.662 R15
./instances/Rome/grafo10470.92.lgr N92 E135 M2.625 R26
./instances/Rome/grafo2003.29.lgr N29 E35 M0.119 O R0
./instances/Rome/grafo5122.39.lgr N39 E51 M0.26 R2
./instances/Rome/grafo4245.62.lgr N62 E84 M0.794 R9
./instances/Rome/grafo1006.11.lgr N11 E12 M0.086 O R0
./instances/Rome/grafo8135.81.lgr N81 E119 M1.805 R25
./instances/Rome/grafo10638.100.lgr N100 E141 M2.735 R24
./instances/Rome/grafo123.21.lgr N21 E26 M0.127 O R0
./instances/Rome/grafo2966.23.lgr N23 E26 M0.107 O R0
./instances/Rome/grafo3371.55.lgr N55 E60 M0.264 R1
./instances/Rome/grafo4956.51.lgr N51 E59 M0.18 O R0
./instances/Rome/grafo9652.63.lgr N63 E75 M0.404 R4
./instances/Rome/grafo9697.62.lgr N62 E87 M1.489 R9
./instances/Rome/grafo8519.70.lgr N70 E92 M0.776 R10
./instances/Rome/grafo458.14.lgr N14 E17 M0.079 O R0
./instances/Rome/grafo2571.21.lgr N21 E28 M0.083 O R0
./instances/Rome/grafo6859.69.lgr N69 E87 M0.567 R7
./instances/Rome/grafo3143.94.lgr N94 E132 M1.732 R17
./instances/Rome/grafo10124.100.lgr N100 E139 M2.496 R24
./instances/Rome/grafo4022.44.lgr N44 E63 M0.424 R4
./instances/Rome/grafo1495.58.lgr N58 E79 M0.488 R3
./instances/Rome/grafo6354.41.lgr N41 E56 M1.112 R7
./instances/Rome/grafo7132.87.lgr N87 E112 M1.672 R15
./instances/Rome/grafo2858.19.lgr N19 E22 M0.154 O R0
./instances/Rome/grafo7506.41.lgr N41 E55 M0.565 R4
./instances/Rome/grafo5530.77.lgr N77 E96 M1.123 R8
./instances/Rome/grafo7414.45.lgr N45 E66 M0.573 R8
./instances/Rome/grafo9057.64.lgr N64 E85 M0.865 R9
./instances/Rome/grafo8333.91.lgr N91 E122 M1.606 R19
./instances/Rome/grafo1629.26.lgr N26 E29 M0.161 O R0
./instances/Rome/grafo8337.73.lgr N73 E93 M0.835 R5
./instances/Rome/grafo9962.97.lgr N97 E124 M1.454 R15
./instances/Rome/grafo500.15.lgr N15 E17 M0.071 O R0
./instances/Rome/grafo10267.95.lgr N95 E125 M1.474 R13
./instances/Rome/grafo2822.36.lgr N36 E43 M0.155 O R0
./instances/Rome/grafo6959.37.lgr N37 E55 M0.684 R7
./instances/Rome/grafo10912.92.lgr N92 E126 M2.128 R17
./instances/Rome/grafo4494.62.lgr N62 E78 M0.422 R3
./instances/Rome/grafo9856.37.lgr N37 E50 M0.291 R3
./instances/Rome/grafo2640.19.lgr N19 E28 M0.174 R1
./instances/Rome/grafo5702.33.lgr N33 E47 M0.33 R1
./instances/Rome/grafo5941.41.lgr N41 E48 M0.257 R1
./instances/Rome/grafo737.14.lgr N14 E14 M0.049 O R0
./instances/Rome/grafo1459.56.lgr N56 E69 M0.351 R4
./instances/Rome/grafo9278.61.lgr N61 E85 M0.76 R7
./instances/Rome/grafo726.14.lgr N14 E15 M0.083 O R0
./instances/Rome/grafo10021.39.lgr N39 E48 M0.269 R1
./instances/Rome/grafo8580.91.lgr N91 E107 M0.922 R7
./instances/Rome/grafo8320.83.lgr N83 E110 M1.173 R16
./instances/Rome/grafo10307.99.lgr N99 E125 M1.38 R10
./instances/Rome/grafo3859.39.lgr N39 E53 M0.261 R1
./instances/Rome/grafo7778.88.lgr N88 E110 M0.771 R7
./instances/Rome/grafo4948.78.lgr N78 E104 M0.934 R11
./instances/Rome/grafo5057.53.lgr N53 E68 M0.295 R1
./instances/Rome/grafo11639.35.lgr N35 E42 M0.154 O R0
./instances/Rome/grafo7399.46.lgr N46 E63 M0.448 R6
./instances/Rome/grafo7478.38.lgr N38 E47 M0.215 O R0
./instances/Rome/grafo255.14.lgr N14 E16 M0.103 O R0
./instances/Rome/grafo7019.62.lgr N62 E90 M1.207 R15
./instances/Rome/grafo11400.38.lgr N38 E49 M0.284 R2
./instances/Rome/grafo5799.79.lgr N79 E106 M0.969 R14
./instances/Rome/grafo11407.92.lgr N92 E122 M1.147 R12
./instances/Rome/grafo7361.76.lgr N76 E92 M0.571 R7
./instances/Rome/grafo4087.65.lgr N65 E94 M0.873 R11
./instances/Rome/grafo9270.63.lgr N63 E79 M0.424 R4
./instances/Rome/grafo5673.73.lgr N73 E90 M0.574 R5
./instances/Rome/grafo9004.85.lgr N85 E120 M1.751 R21
./instances/Rome/grafo322.16.lgr N16 E15 M0.051 O R0
./instances/Rome/grafo4285.58.lgr N58 E72 M0.301 R1
./instances/Rome/grafo11070.94.lgr N94 E136 M2.376 R24
./instances/Rome/grafo713.12.lgr N12 E13 M0.066 O R0
./instances/Rome/grafo11366.92.lgr N92 E121 M1.548 R14
./instances/Rome/grafo10608.93.lgr N93 E138 M2.64 R25
./instances/Rome/grafo5966.35.lgr N35 E45 M0.212 R1
./instances/Rome/grafo571.12.lgr N12 E11 M0.056 O R0
./instances/Rome/grafo407.10.lgr N10 E9 M0.066 O R0
./instances/Rome/grafo1513.65.lgr N65 E84 M0.531 R4
./instances/Rome/grafo8787.91.lgr N91 E119 M1.229 R8
./instances/Rome/grafo1001.12.lgr N12 E12 M0.059 O R0
./instances/Rome/grafo10775.94.lgr N94 E124 M1.507 R17
./instances/Rome/grafo903.17.lgr N17 E18 M0.07 O R0
./instances/Rome/grafo7641.39.lgr N39 E58 M0.465 R9
./instances/Rome/grafo7467.54.lgr N54 E72 M0.356 R3
./instances/Rome/grafo5341.56.lgr N56 E79 M0.679 R10
./instances/Rome/grafo10675.95.lgr N95 E131 M2.06 R18
./instances/Rome/grafo10615.40.lgr N40 E50 M0.248 R1
./instances/Rome/grafo7330.40.lgr N40 E50 M0.239 R1
./instances/Rome/grafo10296.100.lgr N100 E130 M1.439 R14
./instances/Rome/grafo8781.88.lgr N88 E122 M1.511 R14
./instances/Rome/grafo1575.68.lgr N68 E84 M0.506 R4
./instances/Rome/grafo8309.78.lgr N78 E104 M0.788 R11
./instances/Rome/grafo8405.65.lgr N65 E92 M0.944 R14
./instances/Rome/grafo6864.55.lgr N55 E75 M0.548 R5
./instances/Rome/grafo6263.44.lgr N44 E66 M0.676 R12
./instances/Rome/grafo9521.79.lgr N79 E104 M0.894 R13
./instances/Rome/grafo583.15.lgr N15 E19 M0.089 O R0
./instances/Rome/grafo8729.87.lgr N87 E121 M1.307 R15
./instances/Rome/grafo11253.94.lgr N94 E127 M1.543 R17
./instances/Rome/grafo11024.38.lgr N38 E45 M0.166 O R0
./instances/Rome/grafo449.18.lgr N18 E25 M0.148 R1
./instances/Rome/grafo4704.60.lgr N60 E88 M0.944 R13
./instances/Rome/grafo4935.63.lgr N63 E77 M0.544 R4
./instances/Rome/grafo10718.98.lgr N98 E120 M0.897 R8
./instances/Rome/grafo8922.92.lgr N92 E130 M2.042 R25
./instances/Rome/grafo3495.42.lgr N42 E53 M0.275 R2
./instances/Rome/grafo7943.76.lgr N76 E98 M0.612 R5
./instances/Rome/grafo7974.69.lgr N69 E102 M1.316 R19
./instances/Rome/grafo6669.64.lgr N64 E84 M0.648 R8
./instances/Rome/grafo6167.40.lgr N40 E57 M0.453 R3
./instances/Rome/grafo10443.98.lgr N98 E125 M1.643 R15
./instances/Rome/grafo3029.32.lgr N32 E40 M0.145 O R0
./instances/Rome/grafo1366.56.lgr N56 E70 M0.35 R2
./instances/Rome/grafo395.35.lgr N35 E46 M0.265 R2
./instances/Rome/grafo4293.62.lgr N62 E77 M0.408 R3
./instances/Rome/grafo8141.79.lgr N79 E108 M1.403 R13
./instances/Rome/grafo2737.41.lgr N41 E54 M0.27 R3
./instances/Rome/grafo9537.69.lgr N69 E89 M0.821 R11
./instances/Rome/grafo8316.82.lgr N82 E126 M1.93 R27
./instances/Rome/grafo6629.37.lgr N37 E45 M0.254 R1
./instances/Rome/grafo3470.41.lgr N41 E51 M0.473 R2
./instances/Rome/grafo7897.74.lgr N74 E94 M0.603 R5
./instances/Rome/grafo10001.32.lgr N32 E32 M0.094 O R0
./instances/Rome/grafo6475.51.lgr N51 E66 M0.382 R2
./instances/Rome/grafo4149.60.lgr N60 E80 M0.605 R7
./instances/Rome/grafo6355.41.lgr N41 E60 M0.584 R5
./instances/Rome/grafo4038.40.lgr N40 E53 M0.621 R4
./instances/Rome/grafo8152.79.lgr N79 E103 M0.948 R11
./instances/Rome/grafo9863.91.lgr N91 E117 M1.152 R12
./instances/Rome/grafo7450.82.lgr N82 E117 M2.063 R13
./instances/Rome/grafo4506.55.lgr N55 E68 M0.296 R2
./instances/Rome/grafo8662.91.lgr N91 E133 M2.111 R19
./instances/Rome/grafo10214.94.lgr N94 E125 M1.969 R16
./instances/Rome/grafo4048.38.lgr N38 E46 M0.209 O R0
./instances/Rome/grafo8801.91.lgr N91 E127 M1.885 R26
./instances/Rome/grafo10158.91.lgr N91 E121 M1.244 R9
./instances/Rome/grafo595.13.lgr N13 E15 M0.137 O R0
./instances/Rome/grafo2215.36.lgr N36 E41 M0.203 O R0
./instances/Rome/grafo4368.64.lgr N64 E82 M0.574 R6
./instances/Rome/grafo7534.40.lgr N40 E54 M0.436 R1
./instances/Rome/grafo10699.98.lgr N98 E123 M0.978 R8
./instances/Rome/grafo2768.18.lgr N18 E23 M0.169 O R0
./instances/Rome/grafo1960.26.lgr N26 E29 M0.11 O R0
./instances/Rome/grafo7664.56.lgr N56 E74 M0.559 R8
./instances/Rome/grafo4393.77.lgr N77 E97 M0.715 R6
./instances/Rome/grafo5612.36.lgr N36 E42 M0.131 O R0
./instances/Rome/grafo3340.41.lgr N41 E54 M0.312 R3
./instances/Rome/grafo10070.32.lgr N32 E37 M0.113 O R0
./instances/Rome/grafo10190.34.lgr N34 E45 M0.322 R1
./instances/Rome/grafo1663.39.lgr N39 E50 M0.293 O R0
./instances/Rome/grafo8601.87.lgr N87 E135 M2.636 R28
./instances/Rome/grafo11418.36.lgr N36 E48 M0.383 R4
./instances/Rome/grafo5908.79.lgr N79 E100 M1.085 R9
./instances/Rome/grafo1116.16.lgr N16 E17 M0.091 O R0
./instances/Rome/grafo1662.14.lgr N14 E20 M0.099 O R0
./instances/Rome/grafo3197.41.lgr N41 E53 M0.291 R2
./instances/Rome/grafo1041.49.lgr N49 E53 M0.16 O R0
./instances/Rome/grafo5772.40.lgr N40 E49 M0.135 O R0
./instances/Rome/grafo835.23.lgr N23 E27 M0.104 O R0
./instances/Rome/grafo5085.81.lgr N81 E117 M1.719 R13
./instances/Rome/grafo6040.34.lgr N34 E35 M0.092 O R0
./instances/Rome/grafo10984.98.lgr N98 E132 M1.588 R18
./instances/Rome/grafo11064.94.lgr N94 E126 M1.772 R17
./instances/Rome/grafo7673.46.lgr N46 E56 M0.184 O R0
./instances/Rome/grafo3325.42.lgr N42 E52 M0.136 O R0
./instances/Rome/grafo9092.61.lgr N61 E99 M1.437 R18
./instances/Rome/grafo1917.11.lgr N11 E17 M0.11 O R0
./instances/Rome/grafo7807.76.lgr N76 E96 M0.763 R8
./instances/Rome/grafo7654.45.lgr N45 E59 M0.349 R4
./instances/Rome/grafo2211.16.lgr N16 E28 M0.224 R3
./instances/Rome/grafo9865.31.lgr N31 E36 M0.13 O R0
./instances/Rome/grafo3786.41.lgr N41 E50 M0.142 O R0
./instances/Rome/grafo10202.92.lgr N92 E131 M2.042 R19
./instances/Rome/grafo7968.71.lgr N71 E91 M0.689 R9
./instances/Rome/grafo369.20.lgr N20 E28 M0.107 O R0
./instances/Rome/grafo11296.36.lgr N36 E44 M0.212 R1
./instances/Rome/grafo4533.77.lgr N77 E105 M0.861 R13
./instances/Rome/grafo7766.40.lgr N40 E50 M0.418 R3
./instances/Rome/grafo7865.72.lgr N72 E102 M1.209 R14
./instances/Rome/grafo8992.66.lgr N66 E95 M1.326 R16
./instances/Rome/grafo3695.39.lgr N39 E47 M0.121 O R0
./instances/Rome/grafo10125.99.lgr N99 E114 M0.564 R4
./instances/Rome/grafo7170.43.lgr N43 E58 M0.544 R3
./instances/Rome/grafo2720.14.lgr N14 E17 M0.097 O R0
./instances/Rome/grafo8056.75.lgr N75 E88 M0.481 R3
./instances/Rome/grafo10968.99.lgr N99 E128 M1.113 R12
./instances/Rome/grafo6162.44.lgr N44 E56 M0.261 R1
./instances/Rome/grafo741.14.lgr N14 E14 M0.045 O R0
./instances/Rome/grafo6932.64.lgr N64 E88 M0.772 R10
./instances/Rome/grafo9269.64.lgr N64 E94 M1.502 R15
./instances/Rome/grafo8145.78.lgr N78 E98 M0.926 R7
./instances/Rome/grafo8345.85.lgr N85 E112 M1.569 R13
./instances/Rome/grafo1255.32.lgr N32 E37 M0.138 O R0
./instances/Rome/grafo4728.51.lgr N51 E65 M0.203 O R0
./instances/Rome/grafo6523.47.lgr N47 E65 M0.564 R8
./instances/Rome/grafo7231.51.lgr N51 E62 M0.289 O R0
./instances/Rome/grafo1413.45.lgr N45 E53 M0.204 O R0
./instances/Rome/grafo4468.50.lgr N50 E78 M0.902 R12
./instances/Rome/grafo10055.40.lgr N40 E56 M0.283 R1
./instances/Rome/grafo1169.18.lgr N18 E20 M0.171 O R0
./instances/Rome/grafo11316.99.lgr N99 E134 M1.818 R17
./instances/Rome/grafo7566.47.lgr N47 E54 M0.18 O R0
./instances/Rome/grafo1797.19.lgr N19 E27 M0.147 O R0
./instances/Rome/grafo6073.62.lgr N62 E75 M0.776 R5
./instances/Rome/grafo1913.11.lgr N11 E14 M0.099 O R0
./instances/Rome/grafo3525.40.lgr N40 E52 M0.282 R4
./instances/Rome/grafo11138.100.lgr N100 E129 M1.072 R13
./instances/Rome/grafo7508.56.lgr N56 E81 M1.559 R14
./instances/Rome/grafo11520.91.lgr N91 E129 M2.159 R21
./instances/Rome/grafo5717.41.lgr N41 E51 M0.375 R2
./instances/Rome/grafo6842.57.lgr N57 E74 M0.557 R6
./instances/Rome/grafo8139.83.lgr N83 E110 M1.155 R13
./instances/Rome/grafo1067.13.lgr N13 E13 M0.063 O R0
./instances/Rome/grafo7286.43.lgr N43 E56 M0.265 R2
./instances/Rome/grafo336.21.lgr N21 E22 M0.097 O R0
./instances/Rome/grafo9882.34.lgr N34 E39 M0.303 O R0
./instances/Rome/grafo9075.72.lgr N72 E91 M0.72 R7
./instances/Rome/grafo8661.64.lgr N64 E80 M0.61 R7
./instances/Rome/grafo5251.58.lgr N58 E72 M0.355 R2
./instances/Rome/grafo9761.68.lgr N68 E94 M0.851 R13
./instances/Rome/grafo5662.37.lgr N37 E47 M0.163 O R0
./instances/Rome/grafo8445.83.lgr N83 E103 M0.733 R8
./instances/Rome/grafo10525.100.lgr N100 E128 M1.17 R11
./instances/Rome/grafo138.38.lgr N38 E48 M0.284 R2
./instances/Rome/grafo5867.42.lgr N42 E52 M0.253 R1
./instances/Rome/grafo4969.54.lgr N54 E85 M0.56 R11
./instances/Rome/grafo4381.82.lgr N82 E120 M1.675 R17
./instances/Rome/grafo4076.48.lgr N48 E61 M0.263 R4
./instances/Rome/grafo10381.99.lgr N99 E128 M1.268 R16
./instances/Rome/grafo2884.18.lgr N18 E25 M0.159 R1
./instances/Rome/grafo9190.80.lgr N80 E104 M0.801 R11
./instances/Rome/grafo5774.42.lgr N42 E53 M0.184 O R0
./instances/Rome/grafo10967.93.lgr N93 E122 M0.735 R12
./instances/Rome/grafo5386.66.lgr N66 E96 M1.037 R13
./instances/Rome/grafo8372.77.lgr N77 E86 M0.211 O R0
./instances/Rome/grafo6649.56.lgr N56 E74 M0.567 R7
./instances/Rome/grafo4672.76.lgr N76 E119 M1.695 R20
./instances/Rome/grafo724.18.lgr N18 E21 M0.08 O R0
./instances/Rome/grafo3987.40.lgr N40 E56 M0.547 R8
./instances/Rome/grafo7947.78.lgr N78 E98 M0.691 R11
./instances/Rome/grafo3100.24.lgr N24 E28 M0.079 O R0
./instances/Rome/grafo6299.39.lgr N39 E55 M0.376 R5
./instances/Rome/grafo7659.34.lgr N34 E47 M0.23 R3
./instances/Rome/grafo3542.40.lgr N40 E53 M0.306 R4
./instances/Rome/grafo7797.100.lgr N100 E144 M2.811 R29
./instances/Rome/grafo3486.53.lgr N53 E68 M0.271 R3
./instances/Rome/grafo3950.55.lgr N55 E74 M0.553 R7
./instances/Rome/grafo8026.69.lgr N69 E79 M0.237 O R0
./instances/Rome/grafo6861.40.lgr N40 E47 M0.156 O R0
./instances/Rome/grafo5935.36.lgr N36 E42 M0.344 R1
./instances/Rome/grafo7798.74.lgr N74 E99 M0.642 R11
./instances/Rome/grafo4007.37.lgr N37 E47 M0.311 R2
./instances/Rome/grafo8292.70.lgr N70 E95 M1.097 R13
./instances/Rome/grafo1288.26.lgr N26 E29 M0.096 O R0
./instances/Rome/grafo8227.69.lgr N69 E107 M1.011 R23
./instances/Rome/grafo7573.59.lgr N59 E75 M0.569 R5
./instances/Rome/grafo4931.53.lgr N53 E64 M0.348 R1
./instances/Rome/grafo1188.54.lgr N54 E70 M0.253 O R0
./instances/Rome/grafo8857.99.lgr N99 E135 M1.585 R18
./instances/Rome/grafo2242.25.lgr N25 E32 M0.103 O R0
./instances/Rome/grafo10115.92.lgr N92 E117 M0.772 R10
./instances/Rome/grafo1628.25.lgr N25 E33 M0.215 R2
./instances/Rome/grafo4590.54.lgr N54 E72 M0.453 R4
./instances/Rome/grafo9250.73.lgr N73 E100 M0.935 R10
./instances/Rome/grafo6813.84.lgr N84 E120 M1.57 R19
./instances/Rome/grafo6822.47.lgr N47 E56 M0.266 R1
./instances/Rome/grafo6483.60.lgr N60 E83 M0.799 R9
./instances/Rome/grafo9672.70.lgr N70 E104 M1.214 R16
./instances/Rome/grafo2152.21.lgr N21 E22 M0.104 O R0
./instances/Rome/grafo4739.57.lgr N57 E72 M0.485 R3
./instances/Rome/grafo4716.53.lgr N53 E76 M0.887 R8
./instances/Rome/grafo5571.39.lgr N39 E55 M0.308 R5
./instances/Rome/grafo2814.21.lgr N21 E24 M0.085 O R0
./instances/Rome/grafo2296.15.lgr N15 E21 M0.088 O R0
./instances/Rome/grafo3365.43.lgr N43 E72 M0.52 R14
./instances/Rome/grafo11658.35.lgr N35 E48 M0.245 R3
./instances/Rome/grafo8252.78.lgr N78 E109 M1.288 R15
./instances/Rome/grafo4459.77.lgr N77 E110 M1.349 R13
./instances/Rome/grafo8290.81.lgr N81 E118 M1.662 R21
./instances/Rome/grafo2559.13.lgr N13 E15 M0.067 O R0
./instances/Rome/grafo6212.46.lgr N46 E67 M0.538 R8
./instances/Rome/grafo8151.76.lgr N76 E93 M0.571 R5
./instances/Rome/grafo8879.92.lgr N92 E119 M1.077 R13
./instances/Rome/grafo8412.76.lgr N76 E114 M1.703 R22
./instances/Rome/grafo10859.97.lgr N97 E137 M2.242 R23
./instances/Rome/grafo2034.31.lgr N31 E41 M0.252 R1
./instances/Rome/grafo8084.75.lgr N75 E90 M0.756 R6
./instances/Rome/grafo9507.66.lgr N66 E96 M1.497 R14
./instances/Rome/grafo3516.44.lgr N44 E60 M0.422 R6
./instances/Rome/grafo3978.47.lgr N47 E54 M0.32 R2
./instances/Rome/grafo7446.45.lgr N45 E56 M0.243 R1
./instances/Rome/grafo3152.43.lgr N43 E51 M0.278 R2
./instances/Rome/grafo10506.98.lgr N98 E134 M1.544 R13
./instances/Rome/grafo1231.35.lgr N35 E44 M0.224 R1
./instances/Rome/grafo1237.30.lgr N30 E35 M0.145 O R0
./instances/Rome/grafo7351.47.lgr N47 E59 M0.395 R3
./instances/Rome/grafo2767.20.lgr N20 E22 M0.061 O R0
./instances/Rome/grafo1156.14.lgr N14 E16 M0.077 O R0
./instances/Rome/grafo11061.94.lgr N94 E119 M0.974 R10
./instances/Rome/grafo10839.32.lgr N32 E36 M0.114 O R0
./instances/Rome/grafo6933.47.lgr N47 E61 M0.375 R4
./instances/Rome/grafo10254.94.lgr N94 E127 M1.461 R13
./instances/Rome/grafo9388.66.lgr N66 E80 M0.517 R5
./instances/Rome/grafo10131.98.lgr N98 E126 M1.338 R15
./instances/Rome/grafo10792.98.lgr N98 E137 M2.154 R19
./instances/Rome/grafo7488.46.lgr N46 E59 M0.361 R1
./instances/Rome/grafo4628.59.lgr N59 E80 M0.695 R9
./instances/Rome/grafo8650.91.lgr N91 E130 M1.106 R18
./instances/Rome/grafo1329.33.lgr N33 E39 M0.152 O R0
./instances/Rome/grafo5907.58.lgr N58 E85 M0.729 R9
./instances/Rome/grafo7263.99.lgr N99 E136 M2.301 R19
./instances/Rome/grafo6349.56.lgr N56 E74 M0.523 R6
./instances/Rome/grafo8156.69.lgr N69 E86 M0.584 R6
./instances/Rome/grafo4487.62.lgr N62 E86 M0.931 R13
./instances/Rome/grafo2209.20.lgr N20 E31 M0.219 R2
./instances/Rome/grafo5426.40.lgr N40 E50 M0.252 R2
./instances/Rome/grafo978.10.lgr N10 E10 M0.058 O R0
./instances/Rome/grafo1089.23.lgr N23 E22 M0.07 O R0
./instances/Rome/grafo4939.59.lgr N59 E71 M0.298 R1
./instances/Rome/grafo1648.18.lgr N18 E24 M0.14 O R0
./instances/Rome/grafo10841.35.lgr N35 E45 M0.34 R3
./instances/Rome/grafo11458.100.lgr N100 E142 M1.618 R22
./instances/Rome/grafo5718.46.lgr N46 E50 M0.164 O R0
./instances/Rome/grafo10739.93.lgr N93 E113 M0.951 R7
./instances/Rome/grafo9605.85.lgr N85 E117 M1.29 R15
./instances/Rome/grafo8107.77.lgr N77 E107 M1.134 R14
./instances/Rome/grafo10863.94.lgr N94 E126 M1.788 R14
./instances/Rome/grafo9542.87.lgr N87 E136 M2.513 R31
./instances/Rome/grafo3268.42.lgr N42 E56 M0.368 R4
./instances/Rome/grafo8691.89.lgr N89 E117 M1.235 R14
./instances/Rome/grafo4729.63.lgr N63 E80 M0.736 R10
./instances/Rome/grafo3945.59.lgr N59 E73 M0.46 R4
./instances/Rome/grafo8390.69.lgr N69 E94 M0.946 R6
./instances/Rome/grafo9512.65.lgr N65 E93 M0.937 R14
./instances/Rome/grafo6315.60.lgr N60 E82 M0.608 R7
./instances/Rome/grafo4284.72.lgr N72 E100 M0.981 R12
./instances/Rome/grafo7984.92.lgr N92 E123 M1.641 R18
./instances/Rome/grafo6157.42.lgr N42 E66 M0.627 R8
./instances/Rome/grafo6268.57.lgr N57 E75 M0.487 R5
./instances/Rome/grafo10906.97.lgr N97 E116 M0.658 R6
./instances/Rome/grafo435.12.lgr N12 E11 M0.056 O R0
./instances/Rome/grafo3725.37.lgr N37 E44 M0.174 R1
./instances/Rome/grafo6280.65.lgr N65 E83 M0.431 R4
./instances/Rome/grafo9926.33.lgr N33 E34 M0.08 O R0
./instances/Rome/grafo6205.42.lgr N42 E56 M0.358 R3
./instances/Rome/grafo4601.56.lgr N56 E71 M0.379 R4
./instances/Rome/grafo4472.68.lgr N68 E90 M0.508 R4
./instances/Rome/grafo4943.61.lgr N61 E74 M0.181 O R0
./instances/Rome/grafo7676.45.lgr N45 E61 M0.525 R8
./instances/Rome/grafo10034.40.lgr N40 E54 M0.428 R5
./instances/Rome/grafo11315.91.lgr N91 E131 M1.433 R15
./instances/Rome/grafo8805.80.lgr N80 E124 M2.342 R26
./instances/Rome/grafo11481.32.lgr N32 E38 M0.166 O R0
./instances/Rome/grafo8522.76.lgr N76 E99 M0.895 R11
./instances/Rome/grafo7945.81.lgr N81 E120 M1.924 R26
./instances/Rome/grafo10941.37.lgr N37 E49 M0.287 R3
./instances/Rome/grafo4842.58.lgr N58 E81 M0.846 R9
./instances/Rome/grafo645.17.lgr N17 E19 M0.08 O R0
./instances/Rome/grafo7614.42.lgr N42 E57 M0.519 R6
./instances/Rome/grafo8532.83.lgr N83 E110 M1.036 R11
./instances/Rome/grafo4994.65.lgr N65 E96 M1.154 R15
./instances/Rome/grafo2355.16.lgr N16 E17 M0.053 O R0
./instances/Rome/grafo9514.68.lgr N68 E89 M1.039 R9
./instances/Rome/grafo10636.95.lgr N95 E135 M1.778 R22
./instances/Rome/grafo10113.94.lgr N94 E139 M1.459 R28
./instances/Rome/grafo2998.18.lgr N18 E20 M0.089 O R0
./instances/Rome/grafo6764.94.lgr N94 E118 M1.26 R9
./instances/Rome/grafo9733.62.lgr N62 E81 M0.367 R6
./instances/Rome/grafo4957.87.lgr N87 E107 M0.638 R7
./instances/Rome/grafo6877.85.lgr N85 E120 M2.317 R17
./instances/Rome/grafo4780.56.lgr N56 E69 M0.419 R3
./instances/Rome/grafo7894.68.lgr N68 E94 M0.849 R12
./instances/Rome/grafo9422.86.lgr N86 E124 M1.237 R21
./instances/Rome/grafo4317.77.lgr N77 E102 M0.699 R6
./instances/Rome/grafo5001.74.lgr N74 E91 M0.721 R6
./instances/Rome/grafo8268.61.lgr N61 E90 M0.658 R16
./instances/Rome/grafo6837.54.lgr N54 E70 M0.284 R1
./instances/Rome/grafo2762.76.lgr N76 E98 M0.804 R8
./instances/Rome/grafo7033.41.lgr N41 E48 M0.18 R1
./instances/Rome/grafo10753.33.lgr N33 E42 M0.112 O R0
./instances/Rome/grafo8246.82.lgr N82 E106 M0.954 R12
./instances/Rome/grafo10618.38.lgr N38 E54 M0.33 R6
./instances/Rome/grafo1287.26.lgr N26 E28 M0.096 O R0
./instances/Rome/grafo351.13.lgr N13 E15 M0.051 O R0
./instances/Rome/grafo7370.49.lgr N49 E64 M0.412 R5
./instances/Rome/grafo11451.32.lgr N32 E35 M0.113 O R0
./instances/Rome/grafo8928.74.lgr N74 E99 M1.214 R14
./instances/Rome/grafo640.16.lgr N16 E16 M0.052 O R0
./instances/Rome/grafo1564.66.lgr N66 E85 M0.556 R6
./instances/Rome/grafo3315.96.lgr N96 E129 M1.692 R14
./instances/Rome/grafo3465.60.lgr N60 E80 M0.623 R10
./instances/Rome/grafo2231.16.lgr N16 E20 M0.083 O R0
./instances/Rome/grafo4944.58.lgr N58 E78 M0.624 R4
./instances/Rome/grafo3757.39.lgr N39 E62 M0.476 R11
./instances/Rome/grafo10019.38.lgr N38 E47 M0.198 R1
./instances/Rome/grafo9557.79.lgr N79 E116 M1.414 R19
./instances/Rome/grafo8768.86.lgr N86 E124 M1.066 R17
./instances/Rome/grafo897.12.lgr N12 E12 M0.059 O R0
./instances/Rome/grafo5261.72.lgr N72 E95 M0.821 R9
./instances/Rome/grafo298.20.lgr N20 E27 M0.075 O R0
./instances/Rome/grafo442.12.lgr N12 E12 M0.038 O R0
./instances/Rome/grafo6632.46.lgr N46 E60 M0.406 R5
./instances/Rome/grafo8092.84.lgr N84 E111 M1.069 R12
./instances/Rome/grafo8917.66.lgr N66 E100 M0.889 R18
./instances/Rome/grafo4752.81.lgr N81 E109 M0.952 R11
./instances/Rome/grafo853.16.lgr N16 E16 M0.067 O R0
./instances/Rome/grafo11037.99.lgr N99 E144 M2.102 R24
./instances/Rome/grafo10175.99.lgr N99 E143 M2.3 R23
./instances/Rome/grafo10980.95.lgr N95 E121 M0.829 R14
./instances/Rome/grafo9397.78.lgr N78 E96 M0.595 R7
./instances/Rome/grafo10710.93.lgr N93 E118 M1.216 R12
./instances/Rome/grafo8602.87.lgr N87 E118 M1.446 R16
./instances/Rome/grafo1626.28.lgr N28 E30 M0.069 O R0
./instances/Rome/grafo2501.19.lgr N19 E25 M0.094 O R0
./instances/Rome/grafo9573.65.lgr N65 E73 M0.2 O R0
./instances/Rome/grafo1172.19.lgr N19 E23 M0.089 O R0
./instances/Rome/grafo8793.100.lgr N100 E138 M1.877 R24
./instances/Rome/grafo5136.58.lgr N58 E81 M0.477 R10
./instances/Rome/grafo2516.21.lgr N21 E24 M0.087 O R0
./instances/Rome/grafo3759.53.lgr N53 E72 M0.475 R6
./instances/Rome/grafo9224.65.lgr N65 E100 M1.087 R14
./instances/Rome/grafo9404.65.lgr N65 E93 M0.908 R11
./instances/Rome/grafo8071.81.lgr N81 E112 M1.229 R15
./instances/Rome/grafo7321.39.lgr N39 E48 M0.155 O R0
./instances/Rome/grafo2323.25.lgr N25 E30 M0.198 R1
./instances/Rome/grafo10527.93.lgr N93 E133 M1.546 R24
./instances/Rome/grafo11649.38.lgr N38 E43 M0.116 O R0
./instances/Rome/grafo10292.100.lgr N100 E140 M2.272 R21
./instances/Rome/grafo7027.76.lgr N76 E100 M0.822 R9
./instances/Rome/grafo6688.46.lgr N46 E65 M0.596 R7
./instances/Rome/grafo5232.46.lgr N46 E63 M0.355 R4
./instances/Rome/grafo7822.85.lgr N85 E116 M1.178 R13
./instances/Rome/grafo10798.37.lgr N37 E47 M0.216 R1
./instances/Rome/grafo6267.38.lgr N38 E40 M0.142 O R0
./instances/Rome/grafo9093.61.lgr N61 E80 M0.641 R8
./instances/Rome/grafo1047.16.lgr N16 E20 M0.107 O R0
./instances/Rome/grafo3437.38.lgr N38 E45 M0.17 O R0
./instances/Rome/grafo7604.45.lgr N45 E65 M0.485 R8
./instances/Rome/grafo7055.55.lgr N55 E79 M0.721 R11
./instances/Rome/grafo7498.41.lgr N41 E52 M0.276 R2
./instances/Rome/grafo2273.40.lgr N40 E60 M0.414 R5
./instances/Rome/grafo7489.39.lgr N39 E52 M0.338 R2
./instances/Rome/grafo7710.37.lgr N37 E48 M0.181 O R0
./instances/Rome/grafo4643.71.lgr N71 E96 M0.599 R5
./instances/Rome/grafo9310.74.lgr N74 E101 M0.994 R12
./instances/Rome/grafo10039.98.lgr N98 E128 M1.788 R18
./instances/Rome/grafo9917.38.lgr N38 E48 M0.302 R2
./instances/Rome/grafo6350.56.lgr N56 E74 M0.503 R6
./instances/Rome/grafo1094.17.lgr N17 E19 M0.093 O R0
./instances/Rome/grafo2872.13.lgr N13 E16 M0.085 O R0
./instances/Rome/grafo698.20.lgr N20 E27 M0.181 R1
./instances/Rome/grafo10774.93.lgr N93 E127 M2.092 R18
./instances/Rome/grafo2482.15.lgr N15 E18 M0.107 O R0
./instances/Rome/grafo7877.70.lgr N70 E92 M0.854 R10
./instances/Rome/grafo2507.17.lgr N17 E26 M0.219 R1
./instances/Rome/grafo551.23.lgr N23 E29 M0.104 O R0
./instances/Rome/grafo241.16.lgr N16 E21 M0.077 O R0
./instances/Rome/grafo10585.93.lgr N93 E135 M2.006 R21
./instances/Rome/grafo4849.54.lgr N54 E68 M0.381 R3
./instances/Rome/grafo4717.59.lgr N59 E82 M0.685 R9
./instances/Rome/grafo7762.46.lgr N46 E55 M0.306 R3
./instances/Rome/grafo1106.21.lgr N21 E35 M0.252 R3
./instances/Rome/grafo8873.88.lgr N88 E105 M0.468 R4
./instances/Rome/grafo10779.96.lgr N96 E125 M0.802 R13
./instances/Rome/grafo10670.100.lgr N100 E136 M2.048 R19
./instances/Rome/grafo6159.52.lgr N52 E65 M0.318 R2
./instances/Rome/grafo7056.41.lgr N41 E51 M0.254 R1
./instances/Rome/grafo2800.24.lgr N24 E27 M0.068 O R0
./instances/Rome/grafo5240.43.lgr N43 E58 M0.289 R1
./instances/Rome/grafo10757.96.lgr N96 E134 M1.226 R16
./instances/Rome/grafo5488.58.lgr N58 E77 M0.692 R7
./instances/Rome/grafo11197.92.lgr N92 E122 M1.496 R20
./instances/Rome/grafo1321.25.lgr N25 E29 M0.085 O R0
./instances/Rome/grafo2228.14.lgr N14 E14 M0.046 O R0
./instances/Rome/grafo10564.37.lgr N37 E47 M0.277 R2
./instances/Rome/grafo7752.56.lgr N56 E69 M0.207 R2
./instances/Rome/grafo2110.11.lgr N11 E11 M0.044 O R0
./instances/Rome/grafo1397.26.lgr N26 E27 M0.081 O R0
./instances/Rome/grafo2253.18.lgr N18 E25 M0.078 O R0
./instances/Rome/grafo9753.85.lgr N85 E120 M1.244 R23
./instances/Rome/grafo228.19.lgr N19 E24 M0.077 O R0
./instances/Rome/grafo3426.53.lgr N53 E62 M0.332 R2
./instances/Rome/grafo8424.61.lgr N61 E83 M0.742 R11
./instances/Rome/grafo2809.11.lgr N11 E11 M0.062 O R0
./instances/Rome/grafo7647.42.lgr N42 E46 M0.145 O R0
./instances/Rome/grafo4537.75.lgr N75 E106 M1.043 R14
./instances/Rome/grafo1717.14.lgr N14 E14 M0.047 O R0
./instances/Rome/grafo8527.67.lgr N67 E85 M0.568 R6
./instances/Rome/grafo7527.41.lgr N41 E56 M0.323 R4
./instances/Rome/grafo3704.52.lgr N52 E71 M0.558 R8
./instances/Rome/grafo906.12.lgr N12 E11 M0.057 O R0
./instances/Rome/grafo8280.88.lgr N88 E119 M1.051 R12
./instances/Rome/grafo2653.14.lgr N14 E18 M0.072 O R0
./instances/Rome/grafo521.20.lgr N20 E21 M0.057 O R0
./instances/Rome/grafo5767.44.lgr N44 E55 M0.309 R2
./instances/Rome/grafo11442.33.lgr N33 E37 M0.149 O R0
./instances/Rome/grafo5517.37.lgr N37 E42 M0.137 O R0
./instances/Rome/grafo10651.90.lgr N90 E120 M1.173 R15
./instances/Rome/grafo5585.34.lgr N34 E41 M0.225 R2
./instances/Rome/grafo4938.71.lgr N71 E94 M0.74 R8
./instances/Rome/grafo10580.98.lgr N98 E134 M1.215 R16
./instances/Rome/grafo1373.27.lgr N27 E31 M0.093 O R0
./instances/Rome/grafo11135.95.lgr N95 E129 M1.779 R16
./instances/Rome/grafo8342.97.lgr N97 E132 M1.67 R16
./instances/Rome/grafo11656.91.lgr N91 E123 M0.973 R11
./instances/Rome/grafo1977.24.lgr N24 E23 M0.111 O R0
./instances/Rome/grafo8207.88.lgr N88 E111 M0.981 R11
./instances/Rome/grafo10677.95.lgr N95 E122 M0.989 R15
./instances/Rome/grafo2278.39.lgr N39 E50 M0.165 O R0
./instances/Rome/grafo10078.40.lgr N40 E51 M0.209 R1
./instances/Rome/grafo6246.41.lgr N41 E55 M0.286 R2
./instances/SteinLib/I320/i320-224.stp N320 E51040 M88034.9 R50086
./instances/Rome/grafo5214.59.lgr N59 E80 M0.405 R5
./instances/Rome/grafo1157.38.lgr N38 E48 M0.209 R1
./instances/Rome/grafo525.16.lgr N16 E20 M0.115 R1
./instances/Rome/grafo2202.20.lgr N20 E25 M0.15 O R0
./instances/Rome/grafo4544.82.lgr N82 E104 M0.7 R7
./instances/Rome/grafo8223.99.lgr N99 E148 M2.604 R28
./instances/Rome/grafo5219.38.lgr N38 E47 M0.11 O R0
./instances/Rome/grafo5868.43.lgr N43 E55 M0.291 R2
./instances/Rome/grafo2351.20.lgr N20 E26 M0.232 R2
./instances/Rome/grafo6332.47.lgr N47 E62 M0.502 R5
./instances/Rome/grafo1013.15.lgr N15 E23 M0.178 R1
./instances/Rome/grafo7691.71.lgr N71 E95 M0.86 R4
./instances/Rome/grafo1065.14.lgr N14 E13 M0.06 O R0
./instances/Rome/grafo947.15.lgr N15 E24 M0.166 R2
./instances/Rome/grafo3173.63.lgr N63 E87 M0.779 R11
./instances/Rome/grafo7895.77.lgr N77 E106 M0.572 R11
./instances/Rome/grafo7854.77.lgr N77 E110 M1.188 R18
./instances/Rome/grafo6243.37.lgr N37 E55 M0.515 R8
./instances/Rome/grafo4857.62.lgr N62 E76 M0.432 R3
./instances/Rome/grafo2656.49.lgr N49 E59 M0.352 R3
./instances/Rome/grafo2039.39.lgr N39 E45 M0.142 O R0
./instances/Rome/grafo9387.66.lgr N66 E84 M0.617 R7
./instances/Rome/grafo8161.67.lgr N67 E90 M0.842 R9
./instances/Rome/grafo3939.39.lgr N39 E50 M0.221 R1
./instances/Rome/grafo7698.40.lgr N40 E47 M0.201 R1
./instances/Rome/grafo2987.17.lgr N17 E20 M0.092 O R0
./instances/Rome/grafo775.17.lgr N17 E23 M0.145 O R0
./instances/Rome/grafo11365.92.lgr N92 E132 M1.965 R25
./instances/Rome/grafo7385.37.lgr N37 E42 M0.128 O R0
./instances/Rome/grafo10277.35.lgr N35 E45 M0.14 O R0
./instances/Rome/grafo3929.62.lgr N62 E76 M0.396 R3
./instances/Rome/grafo9519.65.lgr N65 E85 M0.611 R4
./instances/Rome/grafo6848.39.lgr N39 E52 M0.275 R2
./instances/Rome/grafo1753.16.lgr N16 E23 M0.136 O R0
./instances/Rome/grafo10574.94.lgr N94 E128 M1.905 R20
./instances/Rome/grafo10247.95.lgr N95 E126 M1.389 R12
./instances/Rome/grafo9317.65.lgr N65 E80 M0.478 R6
./instances/Rome/grafo9209.66.lgr N66 E80 M0.353 R2
./instances/Rome/grafo5872.33.lgr N33 E39 M0.105 O R0
./instances/Rome/grafo8343.75.lgr N75 E106 M1.177 R15
./instances/Rome/grafo4355.75.lgr N75 E101 M0.893 R9
./instances/Rome/grafo2362.36.lgr N36 E54 M0.38 R4
./instances/Rome/grafo7906.67.lgr N67 E86 M0.728 R11
./instances/Rome/grafo4889.58.lgr N58 E77 M0.482 R9
./instances/Rome/grafo5755.61.lgr N61 E85 M0.826 R9
./instances/Rome/grafo11220.92.lgr N92 E132 M2.315 R24
./instances/Rome/grafo11397.32.lgr N32 E33 M0.088 O R0
./instances/Rome/grafo4599.73.lgr N73 E85 M0.545 R5
./instances/Rome/grafo1765.22.lgr N22 E31 M0.106 O R0
./instances/Rome/grafo2477.47.lgr N47 E62 M0.507 R8
./instances/Rome/grafo10132.97.lgr N97 E134 M1.753 R18
./instances/Rome/grafo2757.38.lgr N38 E52 M0.315 R3
./instances/Rome/grafo6839.47.lgr N47 E53 M0.278 R2
./instances/Rome/grafo4369.51.lgr N51 E67 M0.412 R6
./instances/Rome/grafo8629.84.lgr N84 E114 M1.368 R16
./instances/Rome/grafo125.32.lgr N32 E37 M0.143 O R0
./instances/Rome/grafo2794.53.lgr N53 E73 M0.638 R9
./instances/Rome/grafo9693.78.lgr N78 E103 M0.621 R6
./instances/Rome/grafo7962.78.lgr N78 E113 M1.689 R18
./instances/Rome/grafo242.14.lgr N14 E16 M0.127 O R0
./instances/Rome/grafo7755.40.lgr N40 E57 M0.402 R5
./instances/Rome/grafo3844.52.lgr N52 E78 M0.887 R11
./instances/Rome/grafo7391.45.lgr N45 E61 M0.438 R4
./instances/Rome/grafo9406.84.lgr N84 E120 M1.593 R21
./instances/Rome/grafo6729.38.lgr N38 E51 M0.606 R5
./instances/Rome/grafo5301.37.lgr N37 E44 M0.282 R1
./instances/Rome/grafo4340.53.lgr N53 E69 M0.476 R2
./instances/Rome/grafo6598.71.lgr N71 E104 M1.37 R17
./instances/Rome/grafo9231.81.lgr N81 E116 M1.445 R19
./instances/Rome/grafo805.13.lgr N13 E22 M0.086 O R0
./instances/Rome/grafo5509.46.lgr N46 E66 M0.719 R10
./instances/Rome/grafo6101.36.lgr N36 E42 M0.21 R1
./instances/Rome/grafo2853.23.lgr N23 E34 M0.27 R3
./instances/Rome/grafo3087.14.lgr N14 E14 M0.053 O R0
./instances/Rome/grafo1048.18.lgr N18 E25 M0.09 O R0
./instances/Rome/grafo10460.36.lgr N36 E39 M0.123 O R0
./instances/Rome/grafo11558.37.lgr N37 E43 M0.153 O R0
./instances/Rome/grafo9898.40.lgr N40 E50 M0.209 R1
./instances/Rome/grafo5833.39.lgr N39 E54 M0.348 R4
./instances/Rome/grafo10524.97.lgr N97 E119 M0.649 R5
./instances/Rome/grafo1563.74.lgr N74 E92 M0.511 R3
./instances/Rome/grafo10371.95.lgr N95 E125 M1.267 R11
./instances/Rome/grafo10930.100.lgr N100 E130 M1.599 R17
./instances/Rome/grafo7138.42.lgr N42 E53 M0.317 R3
./instances/Rome/grafo3387.40.lgr N40 E53 M0.26 R3
./instances/Rome/grafo11299.93.lgr N93 E132 M1.7 R15
./instances/Rome/grafo1394.45.lgr N45 E57 M0.289 R1
./instances/Rome/grafo9233.64.lgr N64 E84 M0.554 R3
./instances/Rome/grafo8817.88.lgr N88 E127 M2.263 R26
./instances/Rome/grafo9792.80.lgr N80 E112 M0.851 R14
./instances/Rome/grafo7190.52.lgr N52 E71 M0.371 R3
./instances/Rome/grafo6874.42.lgr N42 E62 M0.402 R6
./instances/Rome/grafo6061.45.lgr N45 E60 M0.334 R2
./instances/Rome/grafo11063.92.lgr N92 E116 M0.943 R7
./instances/Rome/grafo10864.99.lgr N99 E140 M1.801 R24
./instances/Rome/grafo2776.20.lgr N20 E24 M0.167 R1
./instances/Rome/grafo596.14.lgr N14 E16 M0.102 O R0
./instances/Rome/grafo2392.14.lgr N14 E14 M0.051 O R0
./instances/Rome/grafo5209.60.lgr N60 E81 M0.427 R7
./instances/Rome/grafo5405.45.lgr N45 E58 M0.374 R4
./instances/Rome/grafo7694.39.lgr N39 E46 M0.107 O R0
./instances/Rome/grafo8364.87.lgr N87 E106 M0.8 R8
./instances/Rome/grafo6236.77.lgr N77 E94 M0.726 R6
./instances/Rome/grafo7445.49.lgr N49 E72 M0.748 R8
./instances/Rome/grafo5028.83.lgr N83 E117 M1.258 R17
./instances/Rome/grafo7045.45.lgr N45 E66 M0.273 R2
./instances/Rome/grafo9183.69.lgr N69 E85 M0.499 R3
./instances/Rome/grafo8214.94.lgr N94 E126 M1.527 R13
./instances/Rome/grafo3820.42.lgr N42 E52 M0.168 O R0
./instances/Rome/grafo8434.69.lgr N69 E99 M0.739 R12
./instances/Rome/grafo3940.41.lgr N41 E59 M0.43 R6
./instances/Rome/grafo4551.61.lgr N61 E77 M0.559 R6
./instances/Rome/grafo2281.16.lgr N16 E21 M0.094 O R0
./instances/Rome/grafo9475.65.lgr N65 E84 M0.511 R4
./instances/Rome/grafo1603.28.lgr N28 E32 M0.134 O R0
./instances/Rome/grafo1199.27.lgr N27 E30 M0.178 O R0
./instances/Rome/grafo10186.39.lgr N39 E48 M0.137 O R0
./instances/Rome/grafo5345.42.lgr N42 E55 M0.296 R3
./instances/Rome/grafo6636.56.lgr N56 E74 M0.357 R2
./instances/Rome/grafo10240.97.lgr N97 E134 M2.134 R22
./instances/Rome/grafo8365.87.lgr N87 E120 M1.611 R18
./instances/Rome/grafo5446.40.lgr N40 E50 M0.276 R5
./instances/Rome/grafo3896.38.lgr N38 E50 M0.281 R2
./instances/Rome/grafo11272.99.lgr N99 E133 M2.245 R18
./instances/Rome/grafo1448.52.lgr N52 E63 M0.376 R2
./instances/Rome/grafo2506.43.lgr N43 E56 M0.345 R6
./instances/Rome/grafo7152.57.lgr N57 E78 M0.702 R10
./instances/Rome/grafo2843.43.lgr N43 E51 M0.295 R1
./instances/Rome/grafo4951.60.lgr N60 E80 M0.674 R7
./instances/Rome/grafo10691.95.lgr N95 E123 M1.38 R10
./instances/Rome/grafo3699.99.lgr N99 E133 M1.772 R18
./instances/Rome/grafo1755.20.lgr N20 E22 M0.066 O R0
./instances/Rome/grafo2256.23.lgr N23 E26 M0.128 O R0
./instances/Rome/grafo5422.44.lgr N44 E63 M0.588 R7
./instances/Rome/grafo9305.62.lgr N62 E74 M0.442 R3
./instances/Rome/grafo3772.56.lgr N56 E83 M0.506 R7
./instances/Rome/grafo6715.52.lgr N52 E72 M0.451 R3
./instances/Rome/grafo10088.39.lgr N39 E55 M0.38 R4
./instances/Rome/grafo851.17.lgr N17 E19 M0.078 O R0
./instances/Rome/grafo518.15.lgr N15 E17 M0.076 O R0
./instances/Rome/grafo9459.79.lgr N79 E119 M2.014 R21
./instances/Rome/grafo4218.55.lgr N55 E67 M0.291 R3
./instances/Rome/grafo6976.40.lgr N40 E55 M0.389 R5
./instances/Rome/grafo9202.71.lgr N71 E107 M1.134 R20
./instances/Rome/grafo5340.34.lgr N34 E47 M0.313 R4
./instances/Rome/grafo795.14.lgr N14 E20 M0.076 O R0
./instances/Rome/grafo4898.64.lgr N64 E85 M0.628 R9
./instances/Rome/grafo10323.97.lgr N97 E128 M1.453 R16
./instances/Rome/grafo7248.41.lgr N41 E55 M0.294 R4
./instances/Rome/grafo3408.62.lgr N62 E73 M0.325 R1
./instances/Rome/grafo4738.65.lgr N65 E89 M0.684 R7
./instances/Rome/grafo911.12.lgr N12 E13 M0.067 O R0
./instances/Rome/grafo9664.80.lgr N80 E103 M0.758 R10
./instances/Rome/grafo6029.39.lgr N39 E52 M0.37 R2
./instances/Rome/grafo706.18.lgr N18 E25 M0.088 O R0
./instances/Rome/grafo4019.40.lgr N40 E46 M0.152 O R0
./instances/Rome/grafo1555.37.lgr N37 E48 M0.239 R1
./instances/Rome/grafo2350.11.lgr N11 E12 M0.069 O R0
./instances/Rome/grafo5573.34.lgr N34 E42 M0.132 O R0
./instances/Rome/grafo3299.53.lgr N53 E70 M0.523 R8
./instances/Rome/grafo10818.97.lgr N97 E128 M1.152 R14
./instances/Rome/grafo2206.19.lgr N19 E23 M0.104 O R0
./instances/Rome/grafo2512.12.lgr N12 E14 M0.045 O R0
./instances/Rome/grafo2447.39.lgr N39 E61 M0.63 R12
./instances/Rome/grafo10948.98.lgr N98 E130 M1.541 R12
./instances/Rome/grafo5991.34.lgr N34 E41 M0.205 R1
./instances/Rome/grafo11646.32.lgr N32 E34 M0.077 O R0
./instances/Rome/grafo8581.94.lgr N94 E121 M1.078 R11
./instances/Rome/grafo3836.53.lgr N53 E92 M1.242 R21
./instances/Rome/grafo604.12.lgr N12 E11 M0.059 O R0
./instances/Rome/grafo6356.37.lgr N37 E43 M0.16 O R0
./instances/Rome/grafo286.18.lgr N18 E20 M0.097 O R0
./instances/Rome/grafo9704.80.lgr N80 E110 M1.292 R17
./instances/Rome/grafo3292.56.lgr N56 E84 M1.08 R16
./instances/Rome/grafo6780.50.lgr N50 E70 M0.478 R5
./instances/Rome/grafo4708.76.lgr N76 E91 M0.373 R1
./instances/Rome/grafo10800.37.lgr N37 E45 M0.221 R2
./instances/Rome/grafo7082.53.lgr N53 E65 M0.417 R2
./instances/Rome/grafo1884.16.lgr N16 E16 M0.062 O R0
./instances/Rome/grafo4179.79.lgr N79 E100 M0.911 R11
./instances/Rome/grafo4723.58.lgr N58 E70 M0.523 R5
./instances/Rome/grafo3484.51.lgr N51 E68 M0.398 R9
./instances/Rome/grafo6618.82.lgr N82 E101 M0.548 R6
./instances/Rome/grafo4350.80.lgr N80 E106 M1.392 R12
./instances/Rome/grafo3887.38.lgr N38 E52 M0.372 R4
./instances/Rome/grafo9160.72.lgr N72 E100 M1.081 R12
./instances/Rome/grafo10788.98.lgr N98 E132 M1.636 R19
./instances/Rome/grafo5720.47.lgr N47 E64 M0.678 R4
./instances/Rome/grafo693.16.lgr N16 E19 M0.114 O R0
./instances/Rome/grafo1195.27.lgr N27 E31 M0.099 O R0
./instances/Rome/grafo6633.53.lgr N53 E77 M0.585 R8
./instances/Rome/grafo7325.43.lgr N43 E50 M0.242 R2
./instances/Rome/grafo2826.37.lgr N37 E51 M0.355 R3
./instances/Rome/grafo1443.67.lgr N67 E85 M0.664 R6
./instances/Rome/grafo11157.100.lgr N100 E138 M1.732 R17
./instances/Rome/grafo597.17.lgr N17 E24 M0.105 O R0
./instances/Rome/grafo5316.36.lgr N36 E41 M0.131 O R0
./instances/Rome/grafo6652.54.lgr N54 E74 M0.673 R7
./instances/Rome/grafo3502.58.lgr N58 E77 M0.667 R8
./instances/Rome/grafo9821.77.lgr N77 E95 M0.452 R7
./instances/Rome/grafo5634.43.lgr N43 E60 M0.454 R8
./instances/Rome/grafo1924.16.lgr N16 E18 M0.124 O R0
./instances/Rome/grafo2903.15.lgr N15 E16 M0.105 O R0
./instances/Rome/grafo1645.21.lgr N21 E23 M0.068 O R0
./instances/Rome/grafo11311.40.lgr N40 E51 M0.295 R2
./instances/Rome/grafo10593.98.lgr N98 E130 M1.335 R18
./instances/Rome/grafo4421.60.lgr N60 E73 M0.404 R3
./instances/Rome/grafo4840.59.lgr N59 E82 M0.547 R6
./instances/Rome/grafo7601.48.lgr N48 E64 M0.401 R7
./instances/Rome/grafo6476.39.lgr N39 E50 M0.371 R2
./instances/Rome/grafo2831.21.lgr N21 E33 M0.233 R1
./instances/Rome/grafo6762.34.lgr N34 E44 M0.128 O R0
./instances/Rome/grafo6642.35.lgr N35 E42 M0.25 R1
./instances/Rome/grafo3172.51.lgr N51 E71 M0.538 R7
./instances/Rome/grafo1269.26.lgr N26 E28 M0.08 O R0
./instances/Rome/grafo8515.61.lgr N61 E73 M0.331 R1
./instances/Rome/grafo7108.86.lgr N86 E106 M0.797 R10
./instances/Rome/grafo9040.63.lgr N63 E74 M0.154 O R0
./instances/Rome/grafo4818.65.lgr N65 E84 M0.919 R9
./instances/Rome/grafo2652.16.lgr N16 E20 M0.096 O R0
./instances/Rome/grafo3154.44.lgr N44 E57 M0.423 R4
./instances/Rome/grafo9466.69.lgr N69 E86 M0.608 R5
./instances/Rome/grafo3309.59.lgr N59 E84 M0.41 R6
./instances/Rome/grafo9895.33.lgr N33 E37 M0.124 O R0
./instances/Rome/grafo5790.37.lgr N37 E46 M0.233 R1
./instances/Rome/grafo5928.77.lgr N77 E91 M0.456 R5
./instances/Rome/grafo3634.40.lgr N40 E47 M0.146 O R0
./instances/Rome/grafo5286.37.lgr N37 E48 M0.227 R1
./instances/Rome/grafo4012.49.lgr N49 E65 M0.486 R4
./instances/Rome/grafo1438.49.lgr N49 E59 M0.337 R4
./instances/Rome/grafo1730.29.lgr N29 E35 M0.107 O R0
./instances/Rome/grafo829.17.lgr N17 E21 M0.102 O R0
./instances/Rome/grafo6491.51.lgr N51 E57 M0.167 O R0
./instances/Rome/grafo10784.98.lgr N98 E126 M0.8 R12
./instances/Rome/grafo6551.49.lgr N49 E66 M0.564 R7
./instances/Rome/grafo10937.100.lgr N100 E136 M1.85 R16
./instances/Rome/grafo5247.33.lgr N33 E38 M0.139 O R0
./instances/Rome/grafo10197.96.lgr N96 E135 M2.127 R23
./instances/Rome/grafo2009.23.lgr N23 E30 M0.2 R2
./instances/Rome/grafo7307.37.lgr N37 E47 M0.382 R3
./instances/Rome/grafo10172.99.lgr N99 E132 M1.526 R12
./instances/Rome/grafo1380.61.lgr N61 E72 M0.474 R6
./instances/Rome/grafo10433.97.lgr N97 E128 M1.401 R17
./instances/Rome/grafo7989.61.lgr N61 E87 M0.775 R11
./instances/Rome/grafo11092.97.lgr N97 E134 M1.994 R22
./instances/Rome/grafo2367.12.lgr N12 E15 M0.09 O R0
./instances/Rome/grafo5044.59.lgr N59 E84 M0.55 R9
./instances/Rome/grafo1672.19.lgr N19 E21 M0.135 O R0
./instances/Rome/grafo5812.46.lgr N46 E58 M0.499 R4
./instances/Rome/grafo9922.39.lgr N39 E50 M0.34 R3
./instances/Rome/grafo1368.31.lgr N31 E44 M0.265 R2
./instances/Rome/grafo10281.34.lgr N34 E42 M0.135 O R0
./instances/Rome/grafo1338.25.lgr N25 E26 M0.16 O R0
./instances/Rome/grafo9094.83.lgr N83 E111 M1.205 R11
./instances/Rome/grafo8166.75.lgr N75 E104 M1.41 R17
./instances/Rome/grafo3040.44.lgr N44 E50 M0.16 O R0
./instances/Rome/grafo8037.62.lgr N62 E81 M0.605 R6
./instances/Rome/grafo5472.43.lgr N43 E58 M0.408 R5
./instances/Rome/grafo6441.41.lgr N41 E54 M0.347 R2
./instances/Rome/grafo763.18.lgr N18 E23 M0.102 O R0
./instances/Rome/grafo9155.63.lgr N63 E83 M0.502 R5
./instances/Rome/grafo4720.81.lgr N81 E109 M1.066 R12
./instances/Rome/grafo5923.65.lgr N65 E92 M0.803 R12
./instances/Rome/grafo1170.27.lgr N27 E28 M0.108 O R0
./instances/Rome/grafo3649.38.lgr N38 E54 M0.388 R3
./instances/Rome/grafo11169.99.lgr N99 E128 M1.091 R14
./instances/Rome/grafo1918.16.lgr N16 E23 M0.145 O R0
./instances/Rome/grafo2282.20.lgr N20 E24 M0.1 O R0
./instances/Rome/grafo11262.41.lgr N41 E49 M0.286 R2
./instances/Rome/grafo7327.39.lgr N39 E51 M0.153 O R0
./instances/Rome/grafo3032.30.lgr N30 E35 M0.102 O R0
./instances/Rome/grafo2850.14.lgr N14 E17 M0.083 O R0
./instances/Rome/grafo388.13.lgr N13 E16 M0.082 O R0
./instances/Rome/grafo7998.71.lgr N71 E91 M0.776 R10
./instances/Rome/grafo10727.94.lgr N94 E131 M1.926 R22
./instances/Rome/grafo806.15.lgr N15 E16 M0.06 O R0
./instances/Rome/grafo7715.40.lgr N40 E56 M0.282 R4
./instances/Rome/grafo7761.44.lgr N44 E55 M0.273 R2
./instances/Rome/grafo5223.60.lgr N60 E83 M0.546 R8
./instances/Rome/grafo1062.15.lgr N15 E19 M0.067 O R0
./instances/Rome/grafo7418.99.lgr N99 E132 M1.431 R14
./instances/Rome/grafo5922.42.lgr N42 E54 M0.556 R5
./instances/Rome/grafo7343.44.lgr N44 E53 M0.239 R2
./instances/Rome/grafo3475.53.lgr N53 E70 M0.674 R9
./instances/Rome/grafo2734.25.lgr N25 E28 M0.101 O R0
./instances/Rome/grafo3746.62.lgr N62 E80 M0.458 R5
./instances/Rome/grafo9468.79.lgr N79 E109 M1.122 R15
./instances/Rome/grafo8811.96.lgr N96 E127 M2.143 R20
./instances/Rome/grafo6011.35.lgr N35 E45 M0.21 R3
./instances/Rome/grafo523.20.lgr N20 E23 M0.089 O R0
./instances/Rome/grafo3774.41.lgr N41 E47 M0.161 O R0
./instances/Rome/grafo4061.39.lgr N39 E47 M0.236 R2
./instances/Rome/grafo10224.95.lgr N95 E133 M1.808 R18
./instances/Rome/grafo8596.84.lgr N84 E111 M1.277 R16
./instances/Rome/grafo10534.100.lgr N100 E141 M1.62 R23
./instances/Rome/grafo2675.12.lgr N12 E14 M0.068 O R0
./instances/Rome/grafo6074.46.lgr N46 E62 M0.421 R3
./instances/Rome/grafo6413.62.lgr N62 E95 M0.831 R17
./instances/Rome/grafo5148.34.lgr N34 E37 M0.138 O R0
./instances/Rome/grafo284.28.lgr N28 E36 M0.22 R1
./instances/Rome/grafo11424.95.lgr N95 E129 M1.443 R15
./instances/Rome/grafo2245.17.lgr N17 E19 M0.06 O R0
./instances/Rome/grafo9892.34.lgr N34 E38 M0.114 O R0
./instances/Rome/grafo3505.43.lgr N43 E56 M0.311 R4
./instances/Rome/grafo11057.96.lgr N96 E133 M1.665 R28
./instances/Rome/grafo4419.61.lgr N61 E80 M0.707 R8
./instances/Rome/grafo2834.24.lgr N24 E28 M0.124 O R0
./instances/Rome/grafo4499.55.lgr N55 E72 M0.422 R3
./instances/Rome/grafo10380.98.lgr N98 E135 M1.824 R20
./instances/Rome/grafo2860.18.lgr N18 E21 M0.093 O R0
./instances/Rome/grafo1830.24.lgr N24 E29 M0.104 O R0
./instances/Rome/grafo7405.46.lgr N46 E64 M0.636 R8
./instances/Rome/grafo5985.62.lgr N62 E87 M0.884 R13
./instances/Rome/grafo3981.43.lgr N43 E53 M0.244 R1
./instances/Rome/grafo10146.97.lgr N97 E142 M1.652 R22
./instances/Rome/grafo958.13.lgr N13 E16 M0.084 O R0
./instances/Rome/grafo7003.56.lgr N56 E73 M0.438 R4
./instances/Rome/grafo8592.74.lgr N74 E102 M1.096 R11
./instances/Rome/grafo9482.79.lgr N79 E104 M1.06 R12
./instances/Rome/grafo10827.99.lgr N99 E135 M1.779 R19
./instances/Rome/grafo1449.21.lgr N21 E20 M0.06 O R0
./instances/Rome/grafo9238.85.lgr N85 E103 M0.785 R9
./instances/Rome/grafo1217.27.lgr N27 E29 M0.12 O R0
./instances/Rome/grafo831.16.lgr N16 E17 M0.043 O R0
./instances/Rome/grafo7629.42.lgr N42 E65 M0.613 R9
./instances/Rome/grafo3023.34.lgr N34 E42 M0.131 O R0
./instances/Rome/grafo11001.97.lgr N97 E136 M1.988 R21
./instances/Rome/grafo10687.96.lgr N96 E134 M2.056 R18
./instances/Rome/grafo2471.14.lgr N14 E16 M0.07 O R0
./instances/Rome/grafo3546.36.lgr N36 E49 M0.323 R4
./instances/Rome/grafo3298.58.lgr N58 E76 M0.548 R5
./instances/Rome/grafo3234.50.lgr N50 E65 M0.455 R6
./instances/Rome/grafo8211.77.lgr N77 E98 M0.42 R6
./instances/Rome/grafo2913.40.lgr N40 E58 M0.495 R9
./instances/Rome/grafo4922.61.lgr N61 E91 M0.944 R12
./instances/Rome/grafo6283.36.lgr N36 E45 M0.203 R1
./instances/Rome/grafo4168.76.lgr N76 E101 M1.064 R11
./instances/Rome/grafo8126.71.lgr N71 E99 M0.924 R12
./instances/Rome/grafo3911.34.lgr N34 E44 M0.178 R2
./instances/Rome/grafo1122.17.lgr N17 E17 M0.057 O R0
./instances/Rome/grafo11158.94.lgr N94 E120 M0.781 R8
./instances/Rome/grafo2457.37.lgr N37 E48 M0.275 R3
./instances/Rome/grafo5011.62.lgr N62 E85 M0.433 R7
./instances/Rome/grafo9900.39.lgr N39 E44 M0.156 O R0
./instances/Rome/grafo497.15.lgr N15 E17 M0.087 O R0
./instances/Rome/grafo9277.76.lgr N76 E102 M0.559 R9
./instances/Rome/grafo3932.38.lgr N38 E48 M0.13 O R0
./instances/Rome/grafo3454.39.lgr N39 E50 M0.326 R1
./instances/Rome/grafo11160.100.lgr N100 E122 M1.107 R12
./instances/Rome/grafo5499.38.lgr N38 E48 M0.268 R3
./instances/Rome/grafo5391.74.lgr N74 E100 M0.596 R10
./instances/Rome/grafo8882.100.lgr N100 E158 M4.076 R41
./instances/Rome/grafo5529.36.lgr N36 E44 M0.192 R1
./instances/Rome/grafo2719.21.lgr N21 E26 M0.095 O R0
./instances/Rome/grafo9574.74.lgr N74 E107 M1.487 R18
./instances/Rome/grafo7041.44.lgr N44 E52 M0.287 R1
./instances/Rome/grafo3166.57.lgr N57 E75 M0.632 R8
./instances/Rome/grafo6977.74.lgr N74 E101 M0.878 R13
./instances/Rome/grafo1043.15.lgr N15 E19 M0.093 O R0
./instances/Rome/grafo9562.66.lgr N66 E91 M0.872 R8
./instances/Rome/grafo8566.98.lgr N98 E139 M1.894 R20
./instances/Rome/grafo9091.86.lgr N86 E111 M0.826 R10
./instances/Rome/grafo6510.49.lgr N49 E59 M0.151 O R0
./instances/Rome/grafo2569.14.lgr N14 E16 M0.099 O R0
./instances/Rome/grafo2668.12.lgr N12 E13 M0.065 O R0
./instances/Rome/grafo4839.63.lgr N63 E87 M0.448 R8
./instances/Rome/grafo651.16.lgr N16 E15 M0.061 O R0
./instances/Rome/grafo11221.92.lgr N92 E113 M0.593 R10
./instances/Rome/grafo5756.32.lgr N32 E36 M0.122 O R0
./instances/Rome/grafo5092.52.lgr N52 E66 M0.426 R5
./instances/Rome/grafo3354.63.lgr N63 E83 M0.721 R7
./instances/Rome/grafo904.20.lgr N20 E22 M0.081 O R0
./instances/Rome/grafo4128.61.lgr N61 E88 M0.79 R11
./instances/Rome/grafo6128.47.lgr N47 E60 M0.471 R5
./instances/Rome/grafo1600.28.lgr N28 E37 M0.262 R3
./instances/Rome/grafo1844.42.lgr N42 E54 M0.412 R6
./instances/Rome/grafo9431.79.lgr N79 E103 M0.743 R8
./instances/Rome/grafo10315.98.lgr N98 E127 M1.422 R19
./instances/Rome/grafo1641.30.lgr N30 E33 M0.106 O R0
./instances/Rome/grafo4850.55.lgr N55 E75 M0.524 R5
./instances/Rome/grafo932.28.lgr N28 E35 M0.13 O R0
./instances/Rome/grafo5818.77.lgr N77 E111 M1.525 R20
./instances/Rome/grafo4690.61.lgr N61 E83 M0.497 R4
./instances/Rome/grafo6556.60.lgr N60 E88 M0.929 R12
./instances/Rome/grafo4536.83.lgr N83 E102 M0.788 R9
./instances/Rome/grafo3944.39.lgr N39 E54 M0.329 R2
./instances/Rome/grafo10729.36.lgr N36 E46 M0.241 R1
./instances/Rome/grafo8331.95.lgr N95 E120 M1.039 R10
./instances/Rome/grafo10712.98.lgr N98 E141 M2.243 R25
./instances/Rome/grafo11554.36.lgr N36 E50 M0.531 R4
./instances/Rome/grafo8417.61.lgr N61 E89 M0.758 R11
./instances/Rome/grafo6561.48.lgr N48 E68 M0.459 R4
./instances/Rome/grafo2610.17.lgr N17 E18 M0.136 O R0
./instances/Rome/grafo2839.37.lgr N37 E47 M0.263 R2
./instances/Rome/grafo1410.67.lgr N67 E85 M0.694 R7
./instances/Rome/grafo1206.29.lgr N29 E36 M0.112 O R0
./instances/Rome/grafo4749.61.lgr N61 E73 M0.396 R3
./instances/Rome/grafo11053.94.lgr N94 E132 M1.707 R15
./instances/Rome/grafo6253.41.lgr N41 E48 M0.158 O R0
./instances/Rome/grafo4204.74.lgr N74 E99 M0.933 R8
./instances/Rome/grafo10744.96.lgr N96 E129 M1.707 R17
./instances/Rome/grafo9043.73.lgr N73 E95 M0.654 R4
./instances/Rome/grafo9048.63.lgr N63 E74 M0.363 R2
./instances/Rome/grafo3969.54.lgr N54 E70 M0.482 R5
./instances/Rome/grafo1160.17.lgr N17 E23 M0.083 O R0
./instances/Rome/grafo9074.70.lgr N70 E90 M0.874 R7
./instances/Rome/grafo5486.43.lgr N43 E54 M0.368 R3
./instances/Rome/grafo8585.91.lgr N91 E123 M1.63 R21
./instances/Rome/grafo4439.80.lgr N80 E102 M0.807 R7
./instances/Rome/grafo772.11.lgr N11 E13 M0.11 O R0
./instances/Rome/grafo3799.44.lgr N44 E66 M0.711 R10
./instances/Rome/grafo2935.11.lgr N11 E11 M0.077 O R0
./instances/Rome/grafo1598.29.lgr N29 E33 M0.129 O R0
./instances/Rome/grafo5300.59.lgr N59 E80 M0.538 R5
./instances/Rome/grafo8809.94.lgr N94 E116 M1.054 R7
./instances/Rome/grafo1665.17.lgr N17 E17 M0.11 O R0
./instances/Rome/grafo2091.34.lgr N34 E47 M0.211 R1
./instances/Rome/grafo11529.36.lgr N36 E52 M0.289 R4
./instances/Rome/grafo113.28.lgr N28 E31 M0.135 O R0
./instances/Rome/grafo3802.41.lgr N41 E57 M0.412 R5
./instances/Rome/grafo3931.37.lgr N37 E47 M0.396 R5
./instances/Rome/grafo669.12.lgr N12 E12 M0.06 O R0
./instances/Rome/grafo2083.52.lgr N52 E63 M0.373 R4
./instances/Rome/grafo5839.36.lgr N36 E40 M0.206 R1
./instances/Rome/grafo7274.38.lgr N38 E54 M0.642 R5
./instances/Rome/grafo4383.75.lgr N75 E105 M1.345 R17
./instances/Rome/grafo3831.44.lgr N44 E52 M0.171 O R0
./instances/Rome/grafo3735.39.lgr N39 E53 M0.387 R5
./instances/Rome/grafo11445.36.lgr N36 E41 M0.138 O R0
./instances/Rome/grafo6845.40.lgr N40 E49 M0.31 R2
./instances/Rome/grafo11464.35.lgr N35 E47 M0.298 R4
./instances/Rome/grafo8671.93.lgr N93 E114 M0.753 R8
./instances/Rome/grafo2212.36.lgr N36 E41 M0.148 O R0
./instances/Rome/grafo447.14.lgr N14 E16 M0.08 O R0
./instances/Rome/grafo6241.46.lgr N46 E60 M0.433 R4
./instances/Rome/grafo4790.62.lgr N62 E85 M0.782 R8
./instances/Rome/grafo2298.13.lgr N13 E14 M0.049 O R0
./instances/Rome/grafo3383.38.lgr N38 E62 M0.721 R13
./instances/Rome/grafo8423.82.lgr N82 E109 M1.148 R10
./instances/Rome/grafo6628.46.lgr N46 E63 M0.484 R6
./instances/Rome/grafo11604.34.lgr N34 E43 M0.264 R3
./instances/Rome/grafo4820.66.lgr N66 E100 M1.392 R18
./instances/Rome/grafo3384.52.lgr N52 E81 M1.104 R14
./instances/Rome/grafo9473.64.lgr N64 E79 M0.542 R6
./instances/Rome/grafo4011.48.lgr N48 E62 M0.322 R4
./instances/Rome/grafo7841.83.lgr N83 E107 M1.006 R9
./instances/Rome/grafo8759.94.lgr N94 E124 M1.164 R16
./instances/Rome/grafo10163.93.lgr N93 E121 M1.317 R15
./instances/Rome/grafo3129.37.lgr N37 E48 M0.165 O R0
./instances/Rome/grafo5008.58.lgr N58 E77 M0.581 R8
./instances/Rome/grafo9571.67.lgr N67 E77 M0.465 R4
./instances/Rome/grafo11002.96.lgr N96 E133 M1.612 R16
./instances/Rome/grafo4068.38.lgr N38 E49 M0.319 R4
./instances/Rome/grafo3150.40.lgr N40 E46 M0.166 O R0
./instances/Rome/grafo6470.45.lgr N45 E66 M0.438 R7
./instances/Rome/grafo8146.77.lgr N77 E99 M0.896 R9
./instances/Rome/grafo1605.50.lgr N50 E54 M0.152 O R0
./instances/Rome/grafo5303.34.lgr N34 E44 M0.152 O R0
./instances/Rome/grafo4966.53.lgr N53 E66 M0.316 R2
./instances/Rome/grafo818.13.lgr N13 E14 M0.073 O R0
./instances/Rome/grafo5837.36.lgr N36 E56 M0.38 R4
./instances/Rome/grafo137.21.lgr N21 E36 M0.257 R3
./instances/Rome/grafo4885.71.lgr N71 E105 M1.345 R17
./instances/Rome/grafo1347.25.lgr N25 E29 M0.108 O R0
./instances/Rome/grafo8966.89.lgr N89 E107 M0.618 R5
./instances/Rome/grafo5611.76.lgr N76 E102 M1.03 R13
./instances/Rome/grafo3061.32.lgr N32 E46 M0.292 R3
./instances/Rome/grafo4213.71.lgr N71 E94 M0.83 R9
./instances/Rome/grafo10848.94.lgr N94 E119 M0.935 R6
./instances/Rome/grafo8190.73.lgr N73 E100 M0.918 R12
./instances/Rome/grafo4491.61.lgr N61 E79 M0.492 R6
./instances/Rome/grafo4032.42.lgr N42 E51 M0.15 O R0
./instances/Rome/grafo2203.33.lgr N33 E41 M0.212 R1
./instances/Rome/grafo6698.37.lgr N37 E54 M0.387 R4
./instances/Rome/grafo3677.51.lgr N51 E71 M0.577 R8
./instances/Rome/grafo461.10.lgr N10 E10 M0.059 O R0
./instances/Rome/grafo4376.60.lgr N60 E73 M0.404 R4
./instances/Rome/grafo10072.97.lgr N97 E136 M2.26 R19
./instances/Rome/grafo2820.14.lgr N14 E14 M0.071 O R0
./instances/Rome/grafo9430.65.lgr N65 E76 M0.598 R5
./instances/Rome/grafo1679.18.lgr N18 E24 M0.093 O R0
./instances/Rome/grafo4761.64.lgr N64 E93 M0.949 R14
./instances/Rome/grafo6607.51.lgr N51 E61 M0.162 O R0
./instances/Rome/grafo11050.98.lgr N98 E141 M2.364 R27
./instances/Rome/grafo5199.42.lgr N42 E61 M0.511 R7
./instances/Rome/grafo9511.84.lgr N84 E119 M1.853 R18
./instances/Rome/grafo5757.69.lgr N69 E100 M1.354 R13
./instances/Rome/grafo5105.52.lgr N52 E81 M0.916 R12
./instances/Rome/grafo5344.41.lgr N41 E52 M0.303 R3
./instances/Rome/grafo9627.80.lgr N80 E98 M0.614 R7
./instances/Rome/grafo1445.30.lgr N30 E38 M0.109 O R0
./instances/Rome/grafo789.24.lgr N24 E30 M0.113 O R0
./instances/Rome/grafo179.35.lgr N35 E42 M0.126 O R0
./instances/Rome/grafo3111.48.lgr N48 E54 M0.147 O R0
./instances/Rome/grafo7777.87.lgr N87 E111 M0.9 R12
./instances/Rome/grafo5826.73.lgr N73 E94 M0.816 R9
./instances/Rome/grafo8361.65.lgr N65 E84 M0.576 R6
./instances/Rome/grafo8696.73.lgr N73 E104 M1.036 R10
./instances/Rome/grafo1774.10.lgr N10 E15 M0.126 O R0
./instances/Rome/grafo10854.99.lgr N99 E135 M1.816 R14
./instances/Rome/grafo6619.48.lgr N48 E57 M0.338 R2
./instances/Rome/grafo9158.65.lgr N65 E87 M0.693 R10
./instances/Rome/grafo4052.41.lgr N41 E56 M0.433 R4
./instances/Rome/grafo511.13.lgr N13 E14 M0.085 O R0
./instances/Rome/grafo9362.98.lgr N98 E143 M2.982 R28
./instances/Rome/grafo5444.55.lgr N55 E70 M0.477 R6
./instances/Rome/grafo3092.24.lgr N24 E28 M0.114 O R0
./instances/Rome/grafo5781.35.lgr N35 E43 M0.236 R1
./instances/Rome/grafo5216.43.lgr N43 E57 M0.332 R3
./instances/Rome/grafo11485.39.lgr N39 E52 M0.327 R5
./instances/Rome/grafo7531.38.lgr N38 E44 M0.152 O R0
./instances/Rome/grafo6088.41.lgr N41 E48 M0.216 R1
./instances/Rome/grafo2639.29.lgr N29 E43 M0.229 R2
./instances/Rome/grafo6973.41.lgr N41 E58 M0.414 R7
./instances/Rome/grafo898.10.lgr N10 E9 M0.063 O R0
./instances/Rome/grafo11502.100.lgr N100 E126 M1.264 R13
./instances/Rome/grafo2210.28.lgr N28 E32 M0.095 O R0
./instances/Rome/grafo9325.63.lgr N63 E86 M0.851 R14
./instances/Rome/grafo1841.18.lgr N18 E26 M0.102 O R0
./instances/Rome/grafo5335.32.lgr N32 E37 M0.219 R1
./instances/Rome/grafo3400.93.lgr N93 E124 M1.382 R17
./instances/Rome/grafo8322.70.lgr N70 E102 M1.57 R16
./instances/Rome/grafo5469.81.lgr N81 E98 M0.502 R5
./instances/Rome/grafo8471.89.lgr N89 E117 M1.151 R11
./instances/Rome/grafo11468.36.lgr N36 E47 M0.296 R4
./instances/Rome/grafo3338.56.lgr N56 E71 M0.309 R1
./instances/Rome/grafo10759.96.lgr N96 E122 M0.919 R12
./instances/Rome/grafo7847.77.lgr N77 E117 M1.938 R26
./instances/Rome/grafo6134.45.lgr N45 E55 M0.26 R1
./instances/Rome/grafo5764.36.lgr N36 E43 M0.327 R2
./instances/Rome/grafo11546.97.lgr N97 E140 M1.32 R18
./instances/Rome/grafo2930.35.lgr N35 E37 M0.123 O R0
./instances/Rome/grafo7436.67.lgr N67 E89 M0.795 R10
./instances/Rome/grafo4017.44.lgr N44 E60 M0.428 R6
./instances/Rome/grafo9621.90.lgr N90 E112 M0.651 R7
./instances/Rome/grafo4783.80.lgr N80 E107 M0.814 R8
./instances/Rome/grafo7092.37.lgr N37 E47 M0.238 R1
./instances/Rome/grafo7266.70.lgr N70 E84 M0.438 R3
./instances/Rome/grafo9322.67.lgr N67 E92 M0.839 R9
./instances/Rome/grafo11648.90.lgr N90 E131 M1.826 R23
./instances/Rome/grafo5269.42.lgr N42 E54 M0.25 R1
./instances/Rome/grafo4684.63.lgr N63 E82 M0.858 R5
./instances/Rome/grafo4116.60.lgr N60 E88 M0.795 R12
./instances/Rome/grafo4466.66.lgr N66 E102 M1.193 R18
./instances/Rome/grafo6883.43.lgr N43 E54 M0.31 R2
./instances/Rome/grafo5035.56.lgr N56 E71 M0.492 R3
./instances/Rome/grafo4171.57.lgr N57 E80 M0.55 R8
./instances/Rome/grafo11313.96.lgr N96 E144 M2.667 R25
./instances/Rome/grafo6139.40.lgr N40 E51 M0.323 R3
./instances/Rome/grafo9910.32.lgr N32 E37 M0.197 R1
./instances/Rome/grafo4296.55.lgr N55 E68 M0.516 R6
./instances/Rome/grafo9679.66.lgr N66 E95 M1.119 R13
./instances/Rome/grafo1606.63.lgr N63 E85 M0.748 R8
./instances/Rome/grafo9666.72.lgr N72 E112 M1.449 R19
./instances/Rome/grafo9776.86.lgr N86 E113 M1.041 R10
./instances/Rome/grafo2023.16.lgr N16 E20 M0.128 O R0
./instances/Rome/grafo2766.26.lgr N26 E32 M0.116 O R0
./instances/Rome/grafo931.13.lgr N13 E15 M0.1 O R0
./instances/Rome/grafo2553.18.lgr N18 E19 M0.065 O R0
./instances/Rome/grafo3727.39.lgr N39 E53 M0.279 R2
./instances/Rome/grafo11041.97.lgr N97 E126 M1.243 R12
./instances/Rome/grafo2581.45.lgr N45 E54 M0.273 R1
./instances/Rome/grafo2845.14.lgr N14 E16 M0.05 O R0
./instances/Rome/grafo1162.11.lgr N11 E11 M0.044 O R0
./instances/Rome/grafo2421.17.lgr N17 E19 M0.132 O R0
./instances/Rome/grafo3643.36.lgr N36 E43 M0.102 O R0
./instances/Rome/grafo11245.92.lgr N92 E118 M1.019 R7
./instances/Rome/grafo8196.76.lgr N76 E92 M0.741 R9
./instances/Rome/grafo4147.81.lgr N81 E107 M0.904 R10
./instances/Rome/grafo5926.43.lgr N43 E62 M0.426 R7
./instances/Rome/grafo3213.44.lgr N44 E57 M0.336 R1
./instances/Rome/grafo10516.94.lgr N94 E138 M1.706 R25
./instances/Rome/grafo4817.55.lgr N55 E80 M0.932 R15
./instances/Rome/grafo4134.57.lgr N57 E84 M1.384 R13
./instances/Rome/grafo1831.17.lgr N17 E19 M0.113 O R0
./instances/Rome/grafo4111.35.lgr N35 E50 M0.286 R4
./instances/Rome/grafo11149.100.lgr N100 E136 M1.469 R18
./instances/Rome/grafo8226.90.lgr N90 E129 M1.793 R21
./instances/Rome/grafo7833.72.lgr N72 E105 M1.186 R15
./instances/Rome/grafo11367.92.lgr N92 E118 M1.74 R11
./instances/Rome/grafo11212.41.lgr N41 E56 M0.439 R5
./instances/Rome/grafo4760.55.lgr N55 E73 M0.572 R3
./instances/Rome/grafo6661.55.lgr N55 E72 M0.456 R5
./instances/Rome/grafo5045.55.lgr N55 E76 M0.627 R7
./instances/Rome/grafo9063.73.lgr N73 E98 M0.619 R11
./instances/Rome/grafo5353.39.lgr N39 E45 M0.157 O R0
./instances/Rome/grafo11392.90.lgr N90 E128 M1.847 R18
./instances/Rome/grafo3565.42.lgr N42 E52 M0.129 O R0
./instances/Rome/grafo5372.36.lgr N36 E47 M0.27 R2
./instances/Rome/grafo9301.61.lgr N61 E77 M0.594 R4
./instances/Rome/grafo6586.48.lgr N48 E69 M0.412 R8
./instances/Rome/grafo4418.53.lgr N53 E63 M0.341 R3
./instances/Rome/grafo1891.18.lgr N18 E19 M0.067 O R0
./instances/Rome/grafo1675.19.lgr N19 E21 M0.097 O R0
./instances/Rome/grafo10870.94.lgr N94 E129 M1.847 R23
./instances/Rome/grafo5581.45.lgr N45 E62 M0.518 R6
./instances/Rome/grafo2941.38.lgr N38 E54 M0.51 R8
./instances/Rome/grafo3861.99.lgr N99 E140 M1.75 R25
./instances/Rome/grafo9804.84.lgr N84 E121 M1.541 R22
./instances/Rome/grafo1713.19.lgr N19 E19 M0.055 O R0
./instances/Rome/grafo9989.32.lgr N32 E38 M0.13 O R0
./instances/Rome/grafo9136.67.lgr N67 E86 M0.658 R9
./instances/Rome/grafo5347.80.lgr N80 E95 M0.5 R3
./instances/Rome/grafo8353.89.lgr N89 E116 M0.86 R17
./instances/Rome/grafo10142.37.lgr N37 E47 M0.275 R3
./instances/Rome/grafo10425.93.lgr N93 E122 M0.945 R8
./instances/Rome/grafo4286.74.lgr N74 E111 M1.155 R21
./instances/Rome/grafo8129.79.lgr N79 E109 M1.291 R13
./instances/Rome/grafo11054.96.lgr N96 E127 M1.122 R20
./instances/Rome/grafo9954.32.lgr N32 E34 M0.11 O R0
./instances/Rome/grafo1052.22.lgr N22 E34 M0.243 R3
./instances/Rome/grafo1818.26.lgr N26 E28 M0.076 O R0
./instances/Rome/grafo4583.59.lgr N59 E80 M0.561 R9
./instances/Rome/grafo3240.46.lgr N46 E66 M0.616 R10
./instances/Rome/grafo9350.63.lgr N63 E85 M0.711 R10
./instances/Rome/grafo4774.65.lgr N65 E85 M1.229 R7
./instances/Rome/grafo11636.32.lgr N32 E32 M0.083 O R0
./instances/Rome/grafo3906.49.lgr N49 E61 M0.151 O R0
./instances/Rome/grafo4502.55.lgr N55 E76 M0.503 R11
./instances/Rome/grafo2890.12.lgr N12 E14 M0.064 O R0
./instances/Rome/grafo4221.55.lgr N55 E69 M0.347 R4
./instances/Rome/grafo5062.64.lgr N64 E78 M0.561 R8
./instances/Rome/grafo532.11.lgr N11 E11 M0.051 O R0
./instances/Rome/grafo1840.28.lgr N28 E34 M0.11 O R0
./instances/Rome/grafo8254.72.lgr N72 E85 M0.537 R6
./instances/Rome/grafo10074.90.lgr N90 E130 M2.082 R29
./instances/Rome/grafo11378.36.lgr N36 E47 M0.244 R5
./instances/Rome/grafo219.11.lgr N11 E13 M0.062 O R0
./instances/Rome/grafo9433.65.lgr N65 E101 M1.371 R23
./instances/Rome/grafo674.15.lgr N15 E18 M0.077 O R0
./instances/Rome/grafo8489.87.lgr N87 E106 M0.639 R7
./instances/Rome/grafo8943.98.lgr N98 E146 M2.136 R29
./instances/Rome/grafo2288.16.lgr N16 E24 M0.092 O R0
./instances/Rome/grafo1869.31.lgr N31 E33 M0.111 O R0
./instances/Rome/grafo5241.42.lgr N42 E55 M0.334 R5
./instances/Rome/grafo5604.39.lgr N39 E61 M0.409 R5
./instances/Rome/grafo3544.42.lgr N42 E60 M0.447 R8
./instances/Rome/grafo8528.84.lgr N84 E109 M0.946 R11
./instances/Rome/grafo8875.98.lgr N98 E131 M1.243 R13
./instances/Rome/grafo11608.32.lgr N32 E33 M0.154 O R0
./instances/Rome/grafo3405.57.lgr N57 E78 M0.689 R10
./instances/Rome/grafo7971.73.lgr N73 E92 M0.664 R8
./instances/Rome/grafo8899.89.lgr N89 E116 M1.078 R12
./instances/Rome/grafo11374.33.lgr N33 E44 M0.147 O R0
./instances/Rome/grafo3997.40.lgr N40 E56 M0.378 R3
./instances/Rome/grafo11355.92.lgr N92 E128 M1.319 R17
./instances/Rome/grafo6679.82.lgr N82 E107 M0.649 R6
./instances/Rome/grafo2597.15.lgr N15 E17 M0.085 O R0
./instances/Rome/grafo9855.35.lgr N35 E40 M0.147 O R0
./instances/Rome/grafo2578.34.lgr N34 E36 M0.106 O R0
./instances/Rome/grafo8113.70.lgr N70 E94 M1.003 R10
./instances/Rome/grafo4162.63.lgr N63 E81 M0.384 R5
./instances/Rome/grafo7574.86.lgr N86 E110 M0.987 R9
./instances/Rome/grafo1986.27.lgr N27 E34 M0.219 R3
./instances/Rome/grafo2325.13.lgr N13 E13 M0.07 O R0
./instances/Rome/grafo10044.38.lgr N38 E46 M0.243 R1
./instances/Rome/grafo843.14.lgr N14 E14 M0.049 O R0
./instances/Rome/grafo4141.64.lgr N64 E79 M0.415 R4
./instances/Rome/grafo5362.37.lgr N37 E45 M0.238 R1
./instances/Rome/grafo1458.48.lgr N48 E63 M0.402 R4
./instances/Rome/grafo9463.77.lgr N77 E103 M0.883 R12
./instances/Rome/grafo8355.87.lgr N87 E129 M1.356 R21
./instances/Rome/grafo504.25.lgr N25 E29 M0.091 O R0
./instances/Rome/grafo6577.38.lgr N38 E49 M0.238 R1
./instances/Rome/grafo3095.34.lgr N34 E44 M0.204 R1
./instances/Rome/grafo7658.44.lgr N44 E61 M0.393 R4
./instances/Rome/grafo3444.41.lgr N41 E53 M0.376 R6
./instances/Rome/grafo4341.56.lgr N56 E73 M0.517 R5
./instances/Rome/grafo3883.42.lgr N42 E65 M0.615 R8
./instances/Rome/grafo1391.27.lgr N27 E30 M0.111 O R0
./instances/Rome/grafo9678.79.lgr N79 E106 M0.89 R12
./instances/Rome/grafo8969.94.lgr N94 E134 M1.853 R25
./instances/Rome/grafo11038.100.lgr N100 E133 M1.8 R16
./instances/Rome/grafo7314.43.lgr N43 E53 M0.213 R1
./instances/Rome/grafo6234.39.lgr N39 E52 M0.311 R2
./instances/Rome/grafo5924.57.lgr N57 E74 M0.582 R8
./instances/Rome/grafo11486.37.lgr N37 E49 M0.115 O R0
./instances/Rome/grafo4769.53.lgr N53 E72 M0.44 R4
./instances/Rome/grafo4071.43.lgr N43 E60 M0.472 R7
./instances/Rome/grafo4876.60.lgr N60 E78 M0.487 R4
./instances/Rome/grafo5007.64.lgr N64 E78 M0.397 R2
./instances/Rome/grafo8336.71.lgr N71 E91 M0.905 R9
./instances/Rome/grafo178.33.lgr N33 E42 M0.272 R3
./instances/Rome/grafo2363.34.lgr N34 E39 M0.116 O R0
./instances/Rome/grafo9285.86.lgr N86 E115 M1.471 R13
./instances/Rome/grafo5544.67.lgr N67 E86 M0.458 R6
./instances/Rome/grafo1176.11.lgr N11 E13 M0.086 O R0
./instances/Rome/grafo9612.79.lgr N79 E99 M0.664 R4
./instances/Rome/grafo9260.68.lgr N68 E94 M0.917 R11
./instances/Rome/grafo4314.67.lgr N67 E102 M1.406 R19
./instances/Rome/grafo1872.23.lgr N23 E25 M0.111 O R0
./instances/Rome/grafo2401.17.lgr N17 E31 M0.208 R2
./instances/Rome/grafo6554.48.lgr N48 E70 M0.764 R12
./instances/Rome/grafo2420.16.lgr N16 E18 M0.083 O R0
./instances/Rome/grafo3547.37.lgr N37 E38 M0.169 O R0
./instances/Rome/grafo10819.95.lgr N95 E122 M1.239 R13
./instances/Rome/grafo10392.94.lgr N94 E132 M1.85 R21
./instances/Rome/grafo7046.48.lgr N48 E54 M0.17 O R0
./instances/Rome/grafo6658.59.lgr N59 E79 M0.787 R10
./instances/Rome/grafo8260.86.lgr N86 E123 M1.473 R19
./instances/Rome/grafo5783.36.lgr N36 E46 M0.384 R4
./instances/Rome/grafo9311.68.lgr N68 E88 M0.804 R10
./instances/Rome/grafo2345.17.lgr N17 E20 M0.097 O R0
./instances/Rome/grafo1024.20.lgr N20 E21 M0.088 O R0
./instances/Rome/grafo8043.72.lgr N72 E100 M0.9 R11
./instances/Rome/grafo3374.38.lgr N38 E48 M0.151 O R0
./instances/Rome/grafo2797.15.lgr N15 E17 M0.068 O R0
./instances/Rome/grafo2908.13.lgr N13 E12 M0.049 O R0
./instances/Rome/grafo4155.63.lgr N63 E73 M0.288 R1
./instances/Rome/grafo3270.41.lgr N41 E49 M0.153 O R0
./instances/Rome/grafo6595.38.lgr N38 E53 M0.658 R7
./instances/Rome/grafo9993.91.lgr N91 E128 M1.871 R22
./instances/Rome/grafo3876.94.lgr N94 E123 M1.565 R12
./instances/Rome/grafo9681.67.lgr N67 E87 M0.695 R7
./instances/Rome/grafo1881.19.lgr N19 E22 M0.1 O R0
./instances/Rome/grafo11082.33.lgr N33 E42 M0.145 O R0
./instances/Rome/grafo4528.55.lgr N55 E67 M0.328 O R0
./instances/Rome/grafo719.14.lgr N14 E13 M0.069 O R0
./instances/Rome/grafo4986.83.lgr N83 E107 M1.09 R11
./instances/Rome/grafo7151.85.lgr N85 E120 M1.247 R17
./instances/Rome/grafo8457.83.lgr N83 E108 M0.943 R13
./instances/Rome/grafo6489.48.lgr N48 E66 M0.384 R3
./instances/Rome/grafo2900.14.lgr N14 E14 M0.069 O R0
./instances/Rome/grafo9653.71.lgr N71 E80 M0.19 O R0
./instances/Rome/grafo6141.42.lgr N42 E54 M0.304 R3
./instances/Rome/grafo11131.36.lgr N36 E46 M0.251 R2
./instances/Rome/grafo186.30.lgr N30 E35 M0.106 O R0
./instances/Rome/grafo10630.94.lgr N94 E142 M2.541 R26
./instances/Rome/grafo1593.27.lgr N27 E30 M0.056 O R0
./instances/Rome/grafo1880.24.lgr N24 E26 M0.089 O R0
./instances/Rome/grafo5256.38.lgr N38 E43 M0.213 R1
./instances/Rome/grafo7235.38.lgr N38 E45 M0.143 O R0
./instances/Rome/grafo7662.38.lgr N38 E48 M0.15 O R0
./instances/Rome/grafo8218.92.lgr N92 E122 M1.237 R13
./instances/Rome/grafo3975.38.lgr N38 E52 M0.37 R4
./instances/Rome/grafo3211.52.lgr N52 E77 M0.838 R11
./instances/Rome/grafo8637.84.lgr N84 E122 M1.524 R19
./instances/Rome/grafo513.10.lgr N10 E10 M0.051 O R0
./instances/Rome/grafo1230.26.lgr N26 E29 M0.099 O R0
./instances/Rome/grafo377.13.lgr N13 E16 M0.076 O R0
./instances/Rome/grafo2708.39.lgr N39 E48 M0.219 R1
./instances/Rome/grafo11619.35.lgr N35 E42 M0.126 O R0
./instances/Rome/grafo5257.38.lgr N38 E47 M0.281 R1
./instances/Rome/grafo7732.42.lgr N42 E53 M0.241 R3
./instances/Rome/grafo8779.88.lgr N88 E123 M1.733 R20
./instances/Rome/grafo3168.39.lgr N39 E51 M0.148 O R0
./instances/Rome/grafo6620.56.lgr N56 E71 M0.271 R3
./instances/Rome/grafo2670.20.lgr N20 E28 M0.216 R2
./instances/Rome/grafo9150.82.lgr N82 E114 M1.51 R19
./instances/Rome/grafo4161.55.lgr N55 E73 M0.453 R4
./instances/Rome/grafo9648.64.lgr N64 E75 M0.325 R2
./instances/Rome/grafo8040.73.lgr N73 E103 M1.419 R16
./instances/Rome/grafo271.53.lgr N53 E67 M0.429 R8
./instances/Rome/grafo7544.40.lgr N40 E53 M0.456 R4
./instances/Rome/grafo9010.78.lgr N78 E99 M0.648 R6
./instances/Rome/grafo254.10.lgr N10 E11 M0.057 O R0
./instances/Rome/grafo11561.35.lgr N35 E39 M0.163 O R0
./instances/Rome/grafo426.19.lgr N19 E21 M0.068 O R0
./instances/Rome/grafo2915.27.lgr N27 E37 M0.255 R2
./instances/Rome/grafo11677.36.lgr N36 E49 M0.351 R3
./instances/Rome/grafo11175.94.lgr N94 E114 M0.803 R8
./instances/Rome/grafo8330.88.lgr N88 E125 M1.709 R20
./instances/Rome/grafo2692.85.lgr N85 E108 M0.64 R6
./instances/Rome/grafo4190.61.lgr N61 E90 M0.904 R12
./instances/Rome/grafo8255.81.lgr N81 E106 M0.956 R10
./instances/Rome/grafo9610.67.lgr N67 E94 M0.812 R10
./instances/Rome/grafo6382.40.lgr N40 E52 M0.285 R3
./instances/Rome/grafo4616.61.lgr N61 E81 M0.548 R4
./instances/Rome/grafo8898.60.lgr N60 E78 M0.498 R6
./instances/Rome/grafo6910.41.lgr N41 E55 M0.312 R4
./instances/Rome/grafo7978.90.lgr N90 E116 M1.117 R15
./instances/Rome/grafo2775.25.lgr N25 E26 M0.095 O R0
./instances/Rome/grafo1365.66.lgr N66 E86 M0.705 R7
./instances/Rome/grafo5998.38.lgr N38 E44 M0.123 O R0
./instances/Rome/grafo5466.42.lgr N42 E60 M0.423 R5
./instances/Rome/grafo5599.65.lgr N65 E87 M0.736 R9
./instances/Rome/grafo2082.34.lgr N34 E38 M0.139 O R0
./instances/Rome/grafo8375.70.lgr N70 E91 M0.781 R9
./instances/Rome/grafo3917.38.lgr N38 E58 M0.575 R9
./instances/Rome/grafo3822.94.lgr N94 E123 M1.541 R14
./instances/Rome/grafo2080.25.lgr N25 E32 M0.09 O R0
./instances/Rome/grafo8791.94.lgr N94 E136 M2.369 R23
./instances/Rome/grafo11039.96.lgr N96 E143 M2.757 R27
./instances/Rome/grafo3078.25.lgr N25 E31 M0.124 O R0
./instances/Rome/grafo11230.100.lgr N100 E129 M1.473 R13
./instances/Rome/grafo4034.40.lgr N40 E47 M0.233 R1
./instances/Rome/grafo927.11.lgr N11 E10 M0.072 O R0
./instances/Rome/grafo716.13.lgr N13 E13 M0.063 O R0
./instances/Rome/grafo3828.38.lgr N38 E40 M0.113 O R0
./instances/Rome/grafo3716.37.lgr N37 E53 M0.415 R4
./instances/Rome/grafo5983.41.lgr N41 E50 M0.253 R2
./instances/Rome/grafo5546.36.lgr N36 E52 M0.44 R6
./instances/Rome/grafo418.16.lgr N16 E18 M0.078 O R0
./instances/Rome/grafo5069.64.lgr N64 E82 M0.624 R8
./instances/Rome/grafo11205.94.lgr N94 E131 M1.501 R19
./instances/Rome/grafo8406.75.lgr N75 E108 M1.689 R15
./instances/Rome/grafo6560.37.lgr N37 E42 M0.12 O R0
./instances/Rome/grafo7509.36.lgr N36 E45 M0.245 R2
./instances/Rome/grafo1208.27.lgr N27 E33 M0.104 O R0
./instances/Rome/grafo1921.27.lgr N27 E31 M0.14 O R0
./instances/Rome/grafo5021.66.lgr N66 E84 M0.613 R8
./instances/Rome/grafo8819.87.lgr N87 E118 M1.322 R16
./instances/Rome/grafo915.24.lgr N24 E32 M0.245 R1
./instances/Rome/grafo6456.58.lgr N58 E84 M0.932 R11
./instances/Rome/grafo9314.88.lgr N88 E123 M1.444 R17
./instances/Rome/grafo7268.38.lgr N38 E46 M0.151 O R0
./instances/Rome/grafo5600.59.lgr N59 E78 M0.473 R4
./instances/Rome/grafo5292.37.lgr N37 E48 M0.144 O R0
./instances/Rome/grafo3521.40.lgr N40 E48 M0.277 R1
./instances/Rome/grafo1742.34.lgr N34 E43 M0.169 R1
./instances/Rome/grafo3923.35.lgr N35 E45 M0.309 R4
./instances/Rome/grafo1846.19.lgr N19 E24 M0.116 O R0
./instances/Rome/grafo1862.24.lgr N24 E27 M0.097 O R0
./instances/Rome/grafo3753.40.lgr N40 E53 M0.414 R8
./instances/Rome/grafo3511.54.lgr N54 E73 M0.765 R8
./instances/Rome/grafo8323.84.lgr N84 E106 M0.675 R6
./instances/Rome/grafo1819.22.lgr N22 E37 M0.234 R3
./instances/Rome/grafo4440.63.lgr N63 E86 M0.651 R7
./instances/Rome/grafo11003.100.lgr N100 E140 M2.396 R23
./instances/Rome/grafo3594.42.lgr N42 E56 M0.241 R1
./instances/Rome/grafo10965.99.lgr N99 E130 M1.193 R11
./instances/Rome/grafo2551.23.lgr N23 E31 M0.148 O R0
./instances/Rome/grafo8896.60.lgr N60 E79 M0.482 R5
./instances/Rome/grafo8537.84.lgr N84 E121 M1.72 R17
./instances/Rome/grafo10060.90.lgr N90 E121 M1.521 R16
./instances/Rome/grafo177.11.lgr N11 E12 M0.077 O R0
./instances/Rome/grafo3976.38.lgr N38 E53 M0.391 R4
./instances/Rome/grafo3553.46.lgr N46 E71 M0.519 R7
./instances/Rome/grafo6410.50.lgr N50 E69 M0.417 R4
./instances/Rome/grafo10553.98.lgr N98 E117 M0.604 R4
./instances/Rome/grafo1710.40.lgr N40 E49 M0.336 R2
./instances/Rome/grafo2227.17.lgr N17 E25 M0.095 O R0
./instances/Rome/grafo3378.35.lgr N35 E48 M0.241 R1
./instances/Rome/grafo4489.77.lgr N77 E107 M1.351 R17
./instances/Rome/grafo11006.97.lgr N97 E135 M1.707 R23
./instances/Rome/grafo6143.39.lgr N39 E55 M0.363 R2
./instances/Rome/grafo4770.60.lgr N60 E74 M0.476 R4
./instances/Rome/grafo8615.85.lgr N85 E110 M1.305 R13
./instances/Rome/grafo5067.64.lgr N64 E82 M0.341 R3
./instances/Rome/grafo2626.15.lgr N15 E22 M0.086 O R0
./instances/Rome/grafo8564.100.lgr N100 E134 M1.729 R18
./instances/Rome/grafo5490.53.lgr N53 E65 M0.338 R2
./instances/Rome/grafo6492.38.lgr N38 E50 M0.274 R3
./instances/Rome/grafo1611.56.lgr N56 E76 M0.586 R6
./instances/Rome/grafo632.13.lgr N13 E16 M0.083 O R0
./instances/Rome/grafo7006.43.lgr N43 E56 M0.342 R4
./instances/Rome/grafo4045.42.lgr N42 E56 M0.271 R2
./instances/Rome/grafo881.10.lgr N10 E9 M0.057 O R0
./instances/Rome/grafo9737.74.lgr N74 E97 M0.532 R8
./instances/Rome/grafo146.22.lgr N22 E31 M0.255 R1
./instances/Rome/grafo1699.21.lgr N21 E24 M0.12 O R0
./instances/Rome/grafo7035.37.lgr N37 E55 M0.371 R5
./instances/Rome/grafo10857.95.lgr N95 E126 M1.179 R13
./instances/Rome/grafo5590.44.lgr N44 E49 M0.138 O R0
./instances/Rome/grafo533.11.lgr N11 E11 M0.066 O R0
./instances/Rome/grafo11018.99.lgr N99 E130 M1.634 R17
./instances/Rome/grafo2779.27.lgr N27 E28 M0.091 O R0
./instances/Rome/grafo1186.47.lgr N47 E65 M0.517 R6
./instances/Rome/grafo2249.40.lgr N40 E49 M0.319 R2
./instances/Rome/grafo10467.100.lgr N100 E138 M1.612 R19
./instances/Rome/grafo139.24.lgr N24 E28 M0.257 O R0
./instances/Rome/grafo2356.21.lgr N21 E27 M0.106 O R0
./instances/Rome/grafo5350.58.lgr N58 E74 M0.365 R5
./instances/Rome/grafo443.13.lgr N13 E15 M0.074 O R0
./instances/Rome/grafo1597.28.lgr N28 E37 M0.139 O R0
./instances/Rome/grafo1715.22.lgr N22 E34 M0.159 R1
./instances/Rome/grafo2561.14.lgr N14 E18 M0.075 O R0
./instances/Rome/grafo9264.70.lgr N70 E89 M0.637 R4
./instances/Rome/grafo1015.16.lgr N16 E21 M0.099 O R0
./instances/Rome/grafo535.20.lgr N20 E26 M0.086 O R0
./instances/Rome/grafo7736.45.lgr N45 E70 M0.663 R11
./instances/Rome/grafo7866.69.lgr N69 E86 M0.701 R7
./instances/Rome/grafo10025.31.lgr N31 E37 M0.134 O R0
./instances/Rome/grafo9031.62.lgr N62 E77 M0.528 R3
./instances/Rome/grafo1342.59.lgr N59 E70 M0.38 R4
./instances/Rome/grafo6238.57.lgr N57 E87 M0.884 R13
./instances/Rome/grafo5814.36.lgr N36 E43 M0.211 R1
./instances/Rome/grafo6665.46.lgr N46 E59 M0.367 R5
./instances/Rome/grafo1602.26.lgr N26 E29 M0.124 O R0
./instances/Rome/grafo3488.36.lgr N36 E45 M0.265 R3
./instances/Rome/grafo11414.36.lgr N36 E47 M0.378 R4
./instances/Rome/grafo9808.72.lgr N72 E91 M0.577 R5
./instances/Rome/grafo11583.37.lgr N37 E46 M0.295 R2
./instances/Rome/grafo8080.76.lgr N76 E102 M0.823 R7
./instances/Rome/grafo4829.56.lgr N56 E69 M0.243 R3
./instances/Rome/grafo1078.11.lgr N11 E12 M0.081 O R0
./instances/Rome/grafo257.10.lgr N10 E10 M0.049 O R0
./instances/Rome/grafo6163.37.lgr N37 E43 M0.164 O R0
./instances/Rome/grafo8749.65.lgr N65 E91 M0.473 R7
./instances/Rome/grafo1530.24.lgr N24 E27 M0.095 O R0
./instances/Rome/grafo5389.58.lgr N58 E84 M0.885 R13
./instances/Rome/grafo3011.30.lgr N30 E41 M0.195 R2
./instances/Rome/grafo6019.39.lgr N39 E50 M0.253 R5
./instances/Rome/grafo11161.99.lgr N99 E120 M0.872 R7
./instances/Rome/grafo8451.69.lgr N69 E95 M0.791 R9
./instances/Rome/grafo1911.21.lgr N21 E26 M0.191 R1
./instances/Rome/grafo5883.36.lgr N36 E39 M0.133 O R0
./instances/Rome/grafo1780.18.lgr N18 E24 M0.085 O R0
./instances/Rome/grafo6056.39.lgr N39 E49 M0.134 O R0
./instances/Rome/grafo2426.12.lgr N12 E18 M0.069 O R0
./instances/Rome/grafo1740.10.lgr N10 E13 M0.088 O R0
./instances/Rome/grafo8784.94.lgr N94 E130 M1.767 R20
./instances/Rome/grafo8712.90.lgr N90 E119 M1.123 R11
./instances/Rome/grafo7813.62.lgr N62 E81 M0.63 R7
./instances/Rome/grafo10606.94.lgr N94 E127 M0.812 R13
./instances/Rome/grafo5586.60.lgr N60 E78 M0.433 R6
./instances/Rome/grafo2699.30.lgr N30 E38 M0.135 O R0
./instances/Rome/grafo5123.68.lgr N68 E94 M0.983 R14
./instances/Rome/grafo5771.42.lgr N42 E51 M0.17 O R0
./instances/Rome/grafo9925.91.lgr N91 E125 M1.563 R16
./instances/Rome/grafo8502.89.lgr N89 E107 M0.707 R8
./instances/Rome/grafo8868.60.lgr N60 E75 M0.465 R3
./instances/Rome/grafo6473.39.lgr N39 E49 M0.363 R2
./instances/Rome/grafo2118.15.lgr N15 E15 M0.08 O R0
./instances/Rome/grafo5159.59.lgr N59 E84 M0.78 R11
./instances/Rome/grafo5649.40.lgr N40 E46 M0.149 O R0
./instances/Rome/grafo7593.43.lgr N43 E60 M0.308 R4
./instances/Rome/grafo4647.62.lgr N62 E89 M1.025 R15
./instances/Rome/grafo5246.83.lgr N83 E115 M1.527 R20
./instances/Rome/grafo7016.58.lgr N58 E74 M0.454 R4
./instances/Rome/grafo8989.62.lgr N62 E80 M0.582 R8
./instances/Rome/grafo8209.91.lgr N91 E119 M0.955 R12
./instances/Rome/grafo2739.23.lgr N23 E28 M0.117 O R0
./instances/Rome/grafo10794.100.lgr N100 E130 M1.053 R16
./instances/Rome/grafo5952.38.lgr N38 E48 M0.313 R4
./instances/Rome/grafo3966.38.lgr N38 E42 M0.13 O R0
./instances/Rome/grafo9424.63.lgr N63 E85 M0.75 R8
./instances/Rome/grafo4763.68.lgr N68 E84 M0.617 R6
./instances/Rome/grafo10639.91.lgr N91 E120 M1.405 R17
./instances/Rome/grafo3920.39.lgr N39 E47 M0.134 O R0
./instances/Rome/grafo9913.31.lgr N31 E36 M0.142 O R0
./instances/Rome/grafo5227.38.lgr N38 E48 M0.281 R2
./instances/Rome/grafo10081.34.lgr N34 E42 M0.151 O R0
./instances/Rome/grafo8240.72.lgr N72 E96 M0.869 R11
./instances/Rome/grafo10962.100.lgr N100 E145 M2.277 R29
./instances/Rome/grafo9889.32.lgr N32 E33 M0.127 O R0
./instances/Rome/grafo5969.38.lgr N38 E49 M0.286 R2
./instances/Rome/grafo4346.54.lgr N54 E80 M0.886 R14
./instances/Rome/grafo4636.82.lgr N82 E117 M1.262 R13
./instances/Rome/grafo2448.15.lgr N15 E23 M0.078 O R0
./instances/Rome/grafo4215.62.lgr N62 E85 M0.817 R12
./instances/Rome/grafo9933.39.lgr N39 E48 M0.249 R1
./instances/Rome/grafo8350.79.lgr N79 E109 M0.912 R14
./instances/Rome/grafo4731.63.lgr N63 E86 M0.81 R9
./instances/Rome/grafo8958.89.lgr N89 E122 M2.185 R20
./instances/Rome/grafo935.21.lgr N21 E38 M0.21 R2
./instances/Rome/grafo8472.81.lgr N81 E109 M1.213 R14
./instances/Rome/grafo5129.53.lgr N53 E74 M0.377 R7
./instances/Rome/grafo6328.43.lgr N43 E50 M0.144 O R0
./instances/Rome/grafo10843.34.lgr N34 E39 M0.092 O R0
./instances/Rome/grafo11028.40.lgr N40 E56 M0.274 R2
./instances/Rome/grafo5575.39.lgr N39 E49 M0.241 R1
./instances/Rome/grafo7185.55.lgr N55 E60 M0.167 O R0
./instances/Rome/grafo1209.29.lgr N29 E32 M0.121 O R0
./instances/Rome/grafo8540.74.lgr N74 E98 M0.922 R14
./instances/Rome/grafo4360.78.lgr N78 E101 M0.714 R8
./instances/Rome/grafo2123.26.lgr N26 E28 M0.094 O R0
./instances/Rome/grafo7094.44.lgr N44 E61 M0.382 R5
./instances/Rome/grafo2490.22.lgr N22 E29 M0.208 R1
./instances/Rome/grafo9372.78.lgr N78 E105 M1.029 R11
./instances/Rome/grafo7187.38.lgr N38 E52 M0.293 R1
./instances/Rome/grafo1167.31.lgr N31 E34 M0.147 O R0
./instances/Rome/grafo4991.67.lgr N67 E89 M0.948 R8
./instances/Rome/grafo3712.95.lgr N95 E144 M2.552 R34
./instances/Rome/grafo2756.21.lgr N21 E26 M0.074 O R0
./instances/Rome/grafo11370.33.lgr N33 E38 M0.144 O R0
./instances/Rome/grafo6500.55.lgr N55 E75 M0.647 R9
./instances/Rome/grafo2265.12.lgr N12 E15 M0.093 O R0
./instances/Rome/grafo10469.100.lgr N100 E148 M2.147 R27
./instances/Rome/grafo6701.47.lgr N47 E74 M0.93 R13
./instances/Rome/grafo2258.47.lgr N47 E60 M0.332 R1
./instances/Rome/grafo2883.15.lgr N15 E16 M0.088 O R0
./instances/Rome/grafo3467.53.lgr N53 E60 M0.157 O R0
./instances/Rome/grafo2198.16.lgr N16 E20 M0.096 O R0
./instances/Rome/grafo9872.32.lgr N32 E43 M0.263 R3
./instances/Rome/grafo6402.39.lgr N39 E50 M0.25 R1
./instances/Rome/grafo7782.81.lgr N81 E102 M0.697 R5
./instances/Rome/grafo4310.74.lgr N74 E109 M1.371 R21
./instances/Rome/grafo2186.18.lgr N18 E23 M0.089 O R0
./instances/Rome/grafo2798.16.lgr N16 E18 M0.058 O R0
./instances/Rome/grafo2672.34.lgr N34 E40 M0.132 O R0
./instances/Rome/grafo10244.99.lgr N99 E141 M2.078 R27
./instances/Rome/grafo2707.12.lgr N12 E14 M0.087 O R0
./instances/Rome/grafo5019.63.lgr N63 E80 M0.657 R5
./instances/Rome/grafo9674.81.lgr N81 E116 M1.174 R17
./instances/Rome/grafo1484.46.lgr N46 E57 M0.268 R2
./instances/Rome/grafo8324.76.lgr N76 E109 M0.88 R18
./instances/Rome/grafo7747.40.lgr N40 E48 M0.139 O R0
./instances/Rome/grafo2651.12.lgr N12 E13 M0.072 O R0
./instances/Rome/grafo5750.44.lgr N44 E62 M0.398 R6
./instances/Rome/grafo1429.31.lgr N31 E45 M0.213 R3
./instances/Rome/grafo1340.26.lgr N26 E31 M0.15 O R0
./instances/Rome/grafo7001.40.lgr N40 E51 M0.098 O R0
./instances/Rome/grafo11187.98.lgr N98 E128 M1.852 R16
./instances/Rome/grafo6235.45.lgr N45 E53 M0.137 O R0
./instances/Rome/grafo6381.42.lgr N42 E50 M0.273 R2
./instances/Rome/grafo4854.57.lgr N57 E76 M0.349 R2
./instances/Rome/grafo876.38.lgr N38 E45 M0.128 O R0
./instances/Rome/grafo10207.98.lgr N98 E137 M2.118 R22
./instances/Rome/grafo4222.48.lgr N48 E62 M0.236 R1
./instances/Rome/grafo9934.34.lgr N34 E40 M0.173 O R0
./instances/Rome/grafo9138.65.lgr N65 E105 M1.699 R21
./instances/Rome/grafo7313.43.lgr N43 E52 M0.263 R2
./instances/Rome/grafo4862.51.lgr N51 E67 M0.409 R4
./instances/Rome/grafo7997.71.lgr N71 E96 M0.943 R11
./instances/Rome/grafo7258.46.lgr N46 E67 M0.636 R11
./instances/Rome/grafo1189.65.lgr N65 E81 M0.49 R3
./instances/Rome/grafo8186.90.lgr N90 E117 M1.259 R15
./instances/Rome/grafo5296.44.lgr N44 E58 M0.359 R3
./instances/Rome/grafo5787.33.lgr N33 E40 M0.143 O R0
./instances/Rome/grafo7438.39.lgr N39 E47 M0.135 O R0
./instances/Rome/grafo7007.41.lgr N41 E55 M0.412 R3
./instances/Rome/grafo4843.53.lgr N53 E70 M0.415 R4
./instances/Rome/grafo5792.60.lgr N60 E76 M0.531 R5
./instances/Rome/grafo3865.42.lgr N42 E56 M0.424 R2
./instances/Rome/grafo1064.21.lgr N21 E26 M0.089 O R0
./instances/Rome/grafo2267.36.lgr N36 E52 M0.406 R6
./instances/Rome/grafo977.19.lgr N19 E19 M0.066 O R0
./instances/Rome/grafo3272.38.lgr N38 E44 M0.135 O R0
./instances/Rome/grafo1178.29.lgr N29 E30 M0.093 O R0
./instances/Rome/grafo6760.54.lgr N54 E68 M0.543 R3
./instances/Rome/grafo6720.79.lgr N79 E102 M0.899 R13
./instances/Rome/grafo7494.44.lgr N44 E58 M0.412 R3
./instances/Rome/grafo1751.17.lgr N17 E21 M0.084 O R0
./instances/Rome/grafo10648.98.lgr N98 E145 M2.345 R27
./instances/Rome/grafo8664.89.lgr N89 E124 M1.631 R21
./instances/Rome/grafo3199.60.lgr N60 E72 M0.42 R4
./instances/Rome/grafo4937.56.lgr N56 E81 M0.953 R13
./instances/Rome/grafo2122.20.lgr N20 E21 M0.106 O R0
./instances/Rome/grafo5228.43.lgr N43 E56 M0.306 R1
./instances/Rome/grafo1234.25.lgr N25 E33 M0.212 R1
./instances/Rome/grafo8339.66.lgr N66 E90 M0.758 R8
./instances/Rome/grafo9577.97.lgr N97 E124 M0.851 R11
./instances/Rome/grafo2753.18.lgr N18 E24 M0.118 O R0
./instances/Rome/grafo1750.12.lgr N12 E18 M0.154 R1
./instances/Rome/grafo2622.38.lgr N38 E52 M0.327 R3
./instances/Rome/grafo7711.45.lgr N45 E53 M0.213 R1
./instances/Rome/grafo383.12.lgr N12 E14 M0.059 O R0
./instances/Rome/grafo7081.38.lgr N38 E59 M0.349 R6
./instances/Rome/grafo1698.33.lgr N33 E43 M0.223 R3
./instances/Rome/grafo944.14.lgr N14 E13 M0.068 O R0
./instances/Rome/grafo11606.33.lgr N33 E37 M0.127 O R0
./instances/Rome/grafo2885.16.lgr N16 E18 M0.11 O R0
./instances/Rome/grafo10480.95.lgr N95 E124 M0.857 R15
./instances/Rome/grafo6808.39.lgr N39 E45 M0.144 O R0
./instances/Rome/grafo5961.33.lgr N33 E41 M0.14 O R0
./instances/Rome/grafo3081.23.lgr N23 E27 M0.098 O R0
./instances/Rome/grafo10239.91.lgr N91 E123 M1.409 R17
./instances/Rome/grafo10728.34.lgr N34 E40 M0.116 O R0
./instances/Rome/grafo11130.33.lgr N33 E42 M0.127 O R0
./instances/Rome/grafo9518.68.lgr N68 E90 M0.745 R10
./instances/Rome/grafo4679.63.lgr N63 E87 M0.73 R8
./instances/Rome/grafo4062.56.lgr N56 E87 M0.837 R12
./instances/Rome/grafo9113.74.lgr N74 E94 M0.689 R6
./instances/Rome/grafo4753.69.lgr N69 E92 M0.535 R8
./instances/Rome/grafo4773.57.lgr N57 E79 M0.896 R8
./instances/Rome/grafo9904.33.lgr N33 E37 M0.143 O R0
./instances/Rome/grafo9240.77.lgr N77 E92 M0.561 R4
./instances/Rome/grafo6621.60.lgr N60 E78 M0.535 R7
./instances/Rome/grafo292.16.lgr N16 E17 M0.056 O R0
./instances/Rome/grafo8621.73.lgr N73 E103 M1.034 R14
./instances/Rome/grafo1202.28.lgr N28 E36 M0.118 O R0
./instances/Rome/grafo8496.61.lgr N61 E91 M1.012 R17
./instances/Rome/grafo11369.96.lgr N96 E138 M2.183 R24
./instances/Rome/grafo989.13.lgr N13 E14 M0.063 O R0
./instances/Rome/grafo9366.66.lgr N66 E85 M0.601 R7
./instances/Rome/grafo7606.51.lgr N51 E71 M0.567 R7
./instances/Rome/grafo4055.43.lgr N43 E61 M0.499 R6
./instances/Rome/grafo1434.30.lgr N30 E40 M0.204 R1
./instances/Rome/grafo5892.42.lgr N42 E53 M0.305 R2
./instances/Rome/grafo9302.66.lgr N66 E80 M0.38 R2
./instances/Rome/grafo11351.90.lgr N90 E125 M1.277 R15
./instances/Rome/grafo2806.15.lgr N15 E16 M0.069 O R0
./instances/Rome/grafo4880.56.lgr N56 E77 M0.656 R9
./instances/Rome/grafo10522.99.lgr N99 E136 M1.849 R18
./instances/Rome/grafo7500.53.lgr N53 E65 M0.178 O R0
./instances/Rome/grafo3048.41.lgr N41 E50 M0.282 R2
./instances/Rome/grafo5390.37.lgr N37 E45 M0.19 R1
./instances/Rome/grafo4407.55.lgr N55 E70 M0.501 R1
./instances/Rome/grafo6744.46.lgr N46 E61 M0.353 R2
./instances/Rome/grafo5520.35.lgr N35 E43 M0.219 O R0
./instances/Rome/grafo5119.76.lgr N76 E115 M1.674 R21
./instances/Rome/grafo5320.45.lgr N45 E53 M0.276 R1
./instances/Rome/grafo2731.18.lgr N18 E23 M0.086 O R0
./instances/Rome/grafo8488.85.lgr N85 E99 M0.523 R4
./instances/Rome/grafo10150.95.lgr N95 E129 M1.848 R17
./instances/Rome/grafo9665.65.lgr N65 E86 M0.192 O R0
./instances/Rome/grafo4073.40.lgr N40 E42 M0.12 O R0
./instances/Rome/grafo9903.33.lgr N33 E42 M0.155 O R0
./instances/Rome/grafo9098.64.lgr N64 E80 M0.494 R4
./instances/Rome/grafo7994.64.lgr N64 E83 M0.546 R4
./instances/Rome/grafo6482.87.lgr N87 E115 M1.274 R17
./instances/Rome/grafo3569.56.lgr N56 E75 M0.46 R5
./instances/Rome/grafo7564.57.lgr N57 E71 M0.706 R4
./instances/Rome/grafo3195.54.lgr N54 E76 M0.408 R5
./instances/Rome/grafo6378.44.lgr N44 E62 M0.483 R6
./instances/Rome/grafo5188.70.lgr N70 E89 M0.606 R5
./instances/Rome/grafo2139.11.lgr N11 E16 M0.096 O R0
./instances/Rome/grafo2450.14.lgr N14 E14 M0.039 O R0
./instances/Rome/grafo11228.94.lgr N94 E125 M1.421 R13
./instances/Rome/grafo10144.98.lgr N98 E134 M1.577 R15
./instances/Rome/grafo4189.62.lgr N62 E92 M1.014 R16
./instances/Rome/grafo5803.45.lgr N45 E50 M0.206 O R0
./instances/Rome/grafo11356.31.lgr N31 E37 M0.116 O R0
./instances/Rome/grafo6434.78.lgr N78 E97 M0.581 R3
./instances/Rome/grafo979.13.lgr N13 E21 M0.097 O R0
./instances/Rome/grafo4417.65.lgr N65 E90 M0.753 R12
./instances/Rome/grafo905.15.lgr N15 E18 M0.076 O R0
./instances/Rome/grafo9119.80.lgr N80 E120 M1.752 R22
./instances/Rome/grafo5505.35.lgr N35 E40 M0.232 R1
./instances/Rome/grafo7050.40.lgr N40 E51 M0.249 R2
./instances/Rome/grafo9169.67.lgr N67 E106 M1.486 R20
./instances/Rome/grafo6678.46.lgr N46 E55 M0.16 O R0
./instances/Rome/grafo7341.60.lgr N60 E78 M0.992 R8
./instances/Rome/grafo9768.75.lgr N75 E101 M0.885 R10
./instances/Rome/grafo9022.63.lgr N63 E82 M0.563 R6
./instances/Rome/grafo10250.100.lgr N100 E138 M2.007 R17
./instances/Rome/grafo6302.38.lgr N38 E47 M0.196 R2
./instances/Rome/grafo833.13.lgr N13 E17 M0.105 O R0
./instances/Rome/grafo3460.54.lgr N54 E82 M0.74 R11
./instances/Rome/grafo7472.45.lgr N45 E53 M0.169 O R0
./instances/Rome/grafo10892.37.lgr N37 E48 M0.264 R3
./instances/Rome/grafo7053.55.lgr N55 E73 M0.54 R5
./instances/Rome/grafo4307.64.lgr N64 E79 M1.121 R5
./instances/Rome/grafo6857.41.lgr N41 E54 M0.313 R3
./instances/Rome/grafo9382.67.lgr N67 E83 M0.514 R5
./instances/Rome/grafo1998.31.lgr N31 E36 M0.179 O R0
./instances/Rome/grafo6237.46.lgr N46 E58 M0.33 R2
./instances/Rome/grafo4722.64.lgr N64 E80 M0.518 R3
./instances/Rome/grafo4479.68.lgr N68 E90 M0.641 R8
./instances/Rome/grafo8820.92.lgr N92 E121 M1.512 R14
./instances/Rome/grafo9340.88.lgr N88 E117 M1.515 R17
./instances/Rome/grafo8961.75.lgr N75 E122 M2.403 R32
./instances/Rome/grafo2519.37.lgr N37 E40 M0.102 O R0
./instances/Rome/grafo1565.68.lgr N68 E83 M0.367 R2
./instances/Rome/grafo7364.36.lgr N36 E43 M0.249 R1
./instances/Rome/grafo7254.44.lgr N44 E72 M0.83 R14
./instances/Rome/grafo11504.39.lgr N39 E51 M0.248 R1
./instances/Rome/grafo5855.34.lgr N34 E37 M0.156 O R0
./instances/Rome/grafo1876.11.lgr N11 E19 M0.156 R1
./instances/Rome/grafo8019.84.lgr N84 E102 M0.512 R3
./instances/Rome/grafo7018.45.lgr N45 E67 M0.692 R9
./instances/Rome/grafo2542.16.lgr N16 E21 M0.146 O R0
./instances/Rome/grafo5697.40.lgr N40 E59 M0.498 R7
./instances/Rome/grafo11653.37.lgr N37 E51 M0.33 R1
./instances/Rome/grafo6300.47.lgr N47 E72 M0.641 R9
./instances/Rome/grafo7693.52.lgr N52 E74 M0.635 R9
./instances/Rome/grafo3005.58.lgr N58 E77 M0.407 R4
./instances/Rome/grafo9263.76.lgr N76 E106 M1.123 R17
./instances/Rome/grafo324.11.lgr N11 E11 M0.046 O R0
./instances/Rome/grafo5861.82.lgr N82 E113 M1.13 R14
./instances/Rome/grafo10656.98.lgr N98 E125 M1.224 R12
./instances/Rome/grafo5356.39.lgr N39 E49 M0.147 O R0
./instances/Rome/grafo7276.49.lgr N49 E64 M0.374 R6
./instances/Rome/grafo7701.43.lgr N43 E64 M0.582 R8
./instances/Rome/grafo10455.38.lgr N38 E42 M0.169 O R0
./instances/Rome/grafo1261.30.lgr N30 E40 M0.274 R4
./instances/Rome/grafo4933.58.lgr N58 E67 M0.194 O R0
./instances/Rome/grafo7993.75.lgr N75 E110 M1.128 R21
./instances/Rome/grafo2709.15.lgr N15 E17 M0.15 O R0
./instances/Rome/grafo7059.46.lgr N46 E53 M0.228 R1
./instances/Rome/grafo9701.84.lgr N84 E104 M0.674 R8
./instances/Rome/grafo896.16.lgr N16 E24 M0.169 R1
./instances/Rome/grafo358.30.lgr N30 E39 M0.193 O R0
./instances/Rome/grafo4585.66.lgr N66 E85 M0.749 R4
./instances/Rome/grafo9220.67.lgr N67 E101 M1.052 R14
./instances/Rome/grafo7828.68.lgr N68 E92 M0.945 R12
./instances/Rome/grafo9728.70.lgr N70 E86 M0.371 R2
./instances/Rome/grafo4335.60.lgr N60 E87 M0.8 R11
./instances/Rome/grafo4855.77.lgr N77 E106 M1.088 R15
./instances/Rome/grafo9624.65.lgr N65 E80 M0.416 R2
./instances/Rome/grafo3055.36.lgr N36 E46 M0.327 R3
./instances/Rome/grafo4659.59.lgr N59 E79 M0.719 R6
./instances/Rome/grafo6340.37.lgr N37 E44 M0.237 O R0
./instances/Rome/grafo7851.77.lgr N77 E100 M0.693 R6
./instances/Rome/grafo5584.48.lgr N48 E63 M0.391 R3
./instances/Rome/grafo7805.59.lgr N59 E76 M0.527 R7
./instances/Rome/grafo11422.34.lgr N34 E39 M0.129 O R0
./instances/Rome/grafo2374.37.lgr N37 E46 M0.102 O R0
./instances/Rome/grafo2290.19.lgr N19 E22 M0.109 O R0
./instances/Rome/grafo305.16.lgr N16 E19 M0.095 O R0
./instances/Rome/grafo4573.57.lgr N57 E82 M0.655 R11
./instances/Rome/grafo6893.51.lgr N51 E68 M0.408 R2
./instances/Rome/grafo9668.67.lgr N67 E83 M0.626 R7
./instances/Rome/grafo9173.71.lgr N71 E105 M0.921 R14
./instances/Rome/grafo10161.99.lgr N99 E148 M2.185 R28
./instances/Rome/grafo4379.76.lgr N76 E101 M0.852 R9
./instances/Rome/grafo3724.43.lgr N43 E54 M0.179 R1
./instances/Rome/grafo1748.16.lgr N16 E17 M0.075 O R0
./instances/Rome/grafo9803.86.lgr N86 E109 M0.708 R8
./instances/Rome/grafo3366.52.lgr N52 E65 M0.399 R4
./instances/Rome/grafo1220.25.lgr N25 E31 M0.139 O R0
./instances/Rome/grafo6025.56.lgr N56 E79 M0.652 R5
./instances/Rome/grafo8114.83.lgr N83 E114 M1.497 R17
./instances/Rome/grafo1828.27.lgr N27 E33 M0.129 O R0
./instances/Rome/grafo9347.96.lgr N96 E119 M0.9 R4
./instances/Rome/grafo2772.14.lgr N14 E14 M0.043 O R0
./instances/Rome/grafo10445.94.lgr N94 E140 M1.944 R27
./instances/Rome/grafo10514.39.lgr N39 E49 M0.207 R3
./instances/Rome/grafo2620.13.lgr N13 E16 M0.073 O R0
./instances/Rome/grafo4775.62.lgr N62 E90 M0.806 R11
./instances/Rome/grafo8995.69.lgr N69 E90 M0.362 R4
./instances/Rome/grafo3834.55.lgr N55 E80 M0.581 R5
./instances/Rome/grafo7318.55.lgr N55 E70 M0.523 R3
./instances/Rome/grafo8705.82.lgr N82 E108 M0.66 R12
./instances/Rome/grafo9529.87.lgr N87 E105 M0.612 R6
./instances/Rome/grafo9128.64.lgr N64 E94 M1.095 R14
./instances/Rome/grafo10327.97.lgr N97 E140 M2.349 R22
./instances/Rome/grafo8351.89.lgr N89 E127 M1.649 R16
./instances/Rome/grafo1110.20.lgr N20 E22 M0.077 O R0
./instances/Rome/grafo6406.43.lgr N43 E57 M0.339 R3
./instances/Rome/grafo4962.76.lgr N76 E105 M1.078 R17
./instances/Rome/grafo11391.96.lgr N96 E126 M1.366 R11
./instances/Rome/grafo3686.31.lgr N31 E36 M0.133 O R0
./instances/Rome/grafo7768.42.lgr N42 E53 M0.262 R1
./instances/Rome/grafo5478.32.lgr N32 E42 M0.234 R1
./instances/Rome/grafo2493.16.lgr N16 E19 M0.045 O R0
./instances/Rome/grafo2135.19.lgr N19 E23 M0.082 O R0
./instances/Rome/grafo4236.72.lgr N72 E103 M0.925 R15
./instances/Rome/grafo4505.53.lgr N53 E69 M0.621 R5
./instances/Rome/grafo9086.67.lgr N67 E96 M1.145 R13
./instances/Rome/grafo10519.98.lgr N98 E130 M1.378 R15
./instances/Rome/grafo9614.86.lgr N86 E112 M1.107 R13
./instances/Rome/grafo2360.17.lgr N17 E21 M0.113 O R0
./instances/Rome/grafo9636.76.lgr N76 E100 M0.736 R9
./instances/Rome/grafo10971.96.lgr N96 E119 M1.134 R11
./instances/Rome/grafo2917.14.lgr N14 E16 M0.124 O R0
./instances/Rome/grafo694.22.lgr N22 E23 M0.097 O R0
./instances/Rome/grafo8752.88.lgr N88 E110 M1.064 R10
./instances/Rome/grafo9698.79.lgr N79 E104 M1.037 R10
./instances/Rome/grafo5845.55.lgr N55 E80 M0.899 R13
./instances/Rome/grafo8165.77.lgr N77 E109 M1.084 R14
./instances/Rome/grafo7156.67.lgr N67 E86 M0.342 R5
./instances/Rome/grafo2536.25.lgr N25 E29 M0.157 O R0
./instances/Rome/grafo2051.25.lgr N25 E26 M0.099 O R0
./instances/Rome/grafo5351.35.lgr N35 E51 M0.341 R4
./instances/Rome/grafo4848.65.lgr N65 E80 M0.505 R4
./instances/Rome/grafo6324.37.lgr N37 E47 M0.187 O R0
./instances/Rome/grafo6907.38.lgr N38 E50 M0.223 R1
./instances/Rome/grafo574.12.lgr N12 E19 M0.162 R1
./instances/Rome/grafo9590.74.lgr N74 E99 M1.163 R12
./instances/Rome/grafo8432.86.lgr N86 E121 M1.196 R15
./instances/Rome/grafo2382.20.lgr N20 E26 M0.135 O R0
./instances/Rome/grafo7737.56.lgr N56 E79 M0.588 R6
./instances/Rome/grafo1510.48.lgr N48 E54 M0.156 O R0
./instances/Rome/grafo7168.39.lgr N39 E56 M0.534 R6
./instances/Rome/grafo8927.88.lgr N88 E127 M1.88 R21
./instances/Rome/grafo11438.37.lgr N37 E45 M0.116 O R0
./instances/Rome/grafo6922.40.lgr N40 E47 M0.14 O R0
./instances/Rome/grafo5808.33.lgr N33 E38 M0.134 O R0
./instances/Rome/grafo5626.57.lgr N57 E78 M0.406 R5
./instances/Rome/grafo5513.71.lgr N71 E93 M0.854 R8
./instances/Rome/grafo1696.24.lgr N24 E28 M0.096 O R0
./instances/Rome/grafo8649.86.lgr N86 E109 M0.976 R10
./instances/Rome/grafo7147.47.lgr N47 E62 M0.557 R1
./instances/Rome/grafo9034.68.lgr N68 E85 M0.609 R6
./instances/Rome/grafo3015.35.lgr N35 E38 M0.121 O R0
./instances/Rome/grafo309.26.lgr N26 E36 M0.109 O R0
./instances/Rome/grafo7220.42.lgr N42 E57 M0.521 R8
./instances/Rome/grafo3189.54.lgr N54 E84 M1.048 R16
./instances/Rome/grafo10908.98.lgr N98 E135 M1.09 R18
./instances/Rome/grafo5735.77.lgr N77 E100 M0.814 R11
./instances/Rome/grafo2205.38.lgr N38 E55 M0.333 R5
./instances/Rome/grafo3066.32.lgr N32 E48 M0.293 R4
./instances/Rome/grafo4535.52.lgr N52 E67 M0.402 R6
./instances/Rome/grafo9982.38.lgr N38 E49 M0.257 R2
./instances/Rome/grafo6165.43.lgr N43 E52 M0.239 R2
./instances/Rome/grafo11435.92.lgr N92 E117 M0.71 R5
./instances/Rome/grafo3691.41.lgr N41 E53 M0.33 R2
./instances/Rome/grafo6314.44.lgr N44 E58 M0.393 R3
./instances/Rome/grafo3733.62.lgr N62 E91 M1.106 R16
./instances/Rome/grafo3577.40.lgr N40 E50 M0.223 R1
./instances/Rome/grafo10259.100.lgr N100 E141 M2.012 R26
./instances/Rome/grafo6961.46.lgr N46 E52 M0.167 O R0
./instances/Rome/grafo8670.89.lgr N89 E109 M0.498 R3
./instances/Rome/grafo5282.58.lgr N58 E81 M0.651 R12
./instances/Rome/grafo6398.41.lgr N41 E53 M0.394 R4
./instances/Rome/grafo1760.28.lgr N28 E39 M0.242 R2
./instances/Rome/grafo9847.61.lgr N61 E80 M0.607 R8
./instances/Rome/grafo6444.64.lgr N64 E82 M0.688 R6
./instances/Rome/grafo8715.93.lgr N93 E120 M0.57 R6
./instances/Rome/grafo10928.100.lgr N100 E140 M1.969 R18
./instances/Rome/grafo4216.53.lgr N53 E79 M0.8 R11
./instances/Rome/grafo6120.43.lgr N43 E52 M0.139 O R0
./instances/Rome/grafo1312.26.lgr N26 E29 M0.11 O R0
./instances/Rome/grafo1219.44.lgr N44 E48 M0.146 O R0
./instances/Rome/grafo4777.61.lgr N61 E75 M0.358 R1
./instances/Rome/grafo7536.60.lgr N60 E76 M0.478 R4
./instances/Rome/grafo5116.74.lgr N74 E101 M0.922 R13
./instances/Rome/grafo1561.33.lgr N33 E42 M0.126 O R0
./instances/Rome/grafo3747.37.lgr N37 E52 M0.366 R1
./instances/Rome/grafo8052.70.lgr N70 E86 M0.467 R3
./instances/Rome/grafo6082.42.lgr N42 E58 M0.4 R5
./instances/Rome/grafo10322.97.lgr N97 E133 M1.824 R22
./instances/Rome/grafo6437.47.lgr N47 E70 M0.676 R8
./instances/Rome/grafo6293.68.lgr N68 E92 M0.888 R13
./instances/Rome/grafo4446.60.lgr N60 E82 M0.681 R7
./instances/Rome/grafo2990.35.lgr N35 E48 M0.259 R4
./instances/Rome/grafo2602.38.lgr N38 E48 M0.281 R2
./instances/Rome/grafo3955.55.lgr N55 E72 M0.482 R4
./instances/Rome/grafo8264.78.lgr N78 E114 M1.555 R18
./instances/Rome/grafo5423.76.lgr N76 E97 M0.6 R7
./instances/Rome/grafo7219.45.lgr N45 E59 M0.335 R3
./instances/Rome/grafo11244.36.lgr N36 E48 M0.371 R5
./instances/Rome/grafo677.17.lgr N17 E21 M0.08 O R0
./instances/Rome/grafo2525.16.lgr N16 E19 M0.114 O R0
./instances/Rome/grafo3816.42.lgr N42 E61 M0.426 R6
./instances/Rome/grafo3115.59.lgr N59 E73 M0.545 R6
./instances/Rome/grafo2075.32.lgr N32 E41 M0.307 R4
./instances/Rome/grafo5191.41.lgr N41 E61 M0.487 R7
./instances/Rome/grafo6198.41.lgr N41 E61 M0.415 R5
./instances/Rome/grafo11385.36.lgr N36 E48 M0.359 R4
./instances/Rome/grafo9734.64.lgr N64 E84 M0.452 R7
./instances/Rome/grafo7304.45.lgr N45 E53 M0.138 O R0
./instances/Rome/grafo850.12.lgr N12 E13 M0.051 O R0
./instances/Rome/grafo1482.53.lgr N53 E67 M0.419 R3
./instances/Rome/grafo10174.95.lgr N95 E131 M1.457 R20
./instances/Rome/grafo8645.92.lgr N92 E129 M1.964 R18
./instances/Rome/grafo2353.28.lgr N28 E32 M0.128 O R0
./instances/Rome/grafo1128.11.lgr N11 E12 M0.067 O R0
./instances/Rome/grafo2371.19.lgr N19 E24 M0.084 O R0
./instances/Rome/grafo4984.74.lgr N74 E103 M1.203 R18
./instances/Rome/grafo2001.12.lgr N12 E14 M0.092 O R0
./instances/Rome/grafo6860.44.lgr N44 E60 M0.337 R5
./instances/Rome/grafo390.13.lgr N13 E13 M0.127 O R0
./instances/Rome/grafo10305.100.lgr N100 E140 M1.47 R17
./instances/Rome/grafo9170.65.lgr N65 E94 M0.915 R16
./instances/Rome/grafo7923.62.lgr N62 E88 M0.938 R16
./instances/Rome/grafo5800.34.lgr N34 E39 M0.13 O R0
./instances/Rome/grafo3734.36.lgr N36 E46 M0.198 R2
./instances/Rome/grafo6939.38.lgr N38 E51 M0.272 R1
./instances/Rome/grafo10276.41.lgr N41 E55 M0.31 R4
./instances/Rome/grafo2951.19.lgr N19 E24 M0.114 O R0
./instances/Rome/grafo7359.38.lgr N38 E49 M0.262 R1
./instances/Rome/grafo5024.84.lgr N84 E116 M1.007 R16
./instances/Rome/grafo5748.57.lgr N57 E76 M0.674 R10
./instances/Rome/grafo1595.29.lgr N29 E30 M0.097 O R0
./instances/Rome/grafo5127.33.lgr N33 E40 M0.112 O R0
./instances/Rome/grafo3288.37.lgr N37 E50 M0.215 R2
./instances/Rome/grafo1945.16.lgr N16 E17 M0.087 O R0
./instances/Rome/grafo2810.12.lgr N12 E11 M0.073 O R0
./instances/Rome/grafo7660.59.lgr N59 E81 M0.58 R6
./instances/Rome/grafo5310.69.lgr N69 E87 M0.519 R8
./instances/Rome/grafo1898.10.lgr N10 E15 M0.071 O R0
./instances/Rome/grafo10623.98.lgr N98 E130 M1.592 R13
./instances/Rome/grafo7067.44.lgr N44 E55 M0.272 R2
./instances/Rome/grafo5385.36.lgr N36 E47 M0.244 R2
./instances/Rome/grafo5606.77.lgr N77 E111 M1.256 R19
./instances/Rome/grafo3870.38.lgr N38 E54 M0.454 R6
./instances/Rome/grafo849.11.lgr N11 E11 M0.061 O R0
./instances/Rome/grafo6152.41.lgr N41 E57 M0.334 R3
./instances/Rome/grafo1218.26.lgr N26 E28 M0.088 O R0
./instances/Rome/grafo760.13.lgr N13 E14 M0.042 O R0
./instances/Rome/grafo10931.94.lgr N94 E117 M0.97 R8
./instances/Rome/grafo2538.10.lgr N10 E10 M0.068 O R0
./instances/Rome/grafo4110.38.lgr N38 E52 M0.139 O R0
./instances/Rome/grafo5949.38.lgr N38 E50 M0.305 R3
./instances/Rome/grafo7571.41.lgr N41 E61 M0.538 R8
./instances/Rome/grafo9725.66.lgr N66 E94 M0.897 R14
./instances/Rome/grafo10678.98.lgr N98 E125 M0.844 R12
./instances/Rome/grafo9504.64.lgr N64 E88 M0.593 R7
./instances/Rome/grafo967.16.lgr N16 E17 M0.08 O R0
./instances/Rome/grafo1221.27.lgr N27 E36 M0.113 O R0
./instances/Rome/grafo6337.39.lgr N39 E44 M0.126 O R0
./instances/Rome/grafo3358.36.lgr N36 E42 M0.144 O R0
./instances/Rome/grafo4492.76.lgr N76 E102 M0.748 R8
./instances/Rome/grafo6122.41.lgr N41 E50 M0.378 R1
./instances/Rome/grafo886.15.lgr N15 E15 M0.051 O R0
./instances/Rome/grafo4903.75.lgr N75 E108 M1.121 R17
./instances/Rome/grafo9859.35.lgr N35 E42 M0.148 O R0
./instances/Rome/grafo11675.39.lgr N39 E50 M0.213 R3
./instances/Rome/grafo1098.10.lgr N10 E9 M0.05 O R0
./instances/Rome/grafo976.19.lgr N19 E25 M0.114 O R0
./instances/Rome/grafo2844.19.lgr N19 E30 M0.253 R3
./instances/Rome/grafo267.11.lgr N11 E11 M0.051 O R0
./instances/Rome/grafo4301.63.lgr N63 E87 M0.835 R14
./instances/Rome/grafo3321.38.lgr N38 E53 M0.411 R3
./instances/Rome/grafo2862.17.lgr N17 E21 M0.102 O R0
./instances/Rome/grafo1970.15.lgr N15 E17 M0.058 O R0
./instances/Rome/grafo5089.56.lgr N56 E83 M0.874 R11
./instances/Rome/grafo6945.44.lgr N44 E60 M0.398 R3
./instances/Rome/grafo7999.62.lgr N62 E82 M0.538 R5
./instances/Rome/grafo10657.39.lgr N39 E50 M0.369 R3
./instances/Rome/grafo9527.88.lgr N88 E118 M1.091 R12
./instances/Rome/grafo1825.26.lgr N26 E31 M0.138 O R0
./instances/Rome/grafo9249.66.lgr N66 E96 M1.054 R20
./instances/Rome/grafo8050.67.lgr N67 E86 M0.66 R7
./instances/Rome/grafo8510.100.lgr N100 E142 M2.08 R23
./instances/Rome/grafo2991.32.lgr N32 E43 M0.14 O R0
./instances/Rome/grafo10062.39.lgr N39 E44 M0.138 O R0
./instances/Rome/grafo2417.14.lgr N14 E18 M0.08 O R0
./instances/Rome/grafo10194.97.lgr N97 E134 M1.817 R18
./instances/Rome/grafo2871.17.lgr N17 E16 M0.092 O R0
./instances/Rome/grafo4430.72.lgr N72 E99 M0.774 R11
./instances/Rome/grafo325.13.lgr N13 E14 M0.074 O R0
./instances/Rome/grafo10536.99.lgr N99 E142 M2.14 R22
./instances/Rome/grafo1063.14.lgr N14 E15 M0.059 O R0
./instances/Rome/grafo4096.42.lgr N42 E65 M0.615 R10
./instances/Rome/grafo7817.66.lgr N66 E94 M1.163 R12
./instances/Rome/grafo3843.44.lgr N44 E61 M0.306 R2
./instances/Rome/grafo10458.31.lgr N31 E36 M0.123 O R0
./instances/Rome/grafo4481.77.lgr N77 E121 M1.774 R24
./instances/Rome/grafo491.12.lgr N12 E11 M0.065 O R0
./instances/Rome/grafo2532.14.lgr N14 E15 M0.052 O R0
./instances/Rome/grafo5558.80.lgr N80 E108 M1.038 R9
./instances/Rome/grafo8632.84.lgr N84 E111 M1.311 R14
./instances/Rome/grafo6150.41.lgr N41 E52 M0.299 R2
./instances/Rome/grafo1620.14.lgr N14 E15 M0.095 O R0
./instances/Rome/grafo5040.53.lgr N53 E72 M0.877 R8
./instances/Rome/grafo7625.47.lgr N47 E67 M0.629 R8
./instances/Rome/grafo8797.100.lgr N100 E129 M1.004 R17
./instances/Rome/grafo3671.38.lgr N38 E47 M0.132 O R0
./instances/Rome/grafo4109.51.lgr N51 E75 M0.761 R12
./instances/Rome/grafo2825.18.lgr N18 E19 M0.105 O R0
./instances/Rome/grafo10755.41.lgr N41 E56 M0.351 R4
./instances/Rome/grafo2841.17.lgr N17 E21 M0.107 O R0
./instances/Rome/grafo5956.79.lgr N79 E97 M0.473 R7
./instances/Rome/grafo5562.38.lgr N38 E48 M0.202 O R0
./instances/Rome/grafo6386.52.lgr N52 E79 M0.891 R8
./instances/Rome/grafo2472.47.lgr N47 E63 M0.524 R6
./instances/Rome/grafo8825.92.lgr N92 E124 M1.271 R15
./instances/Rome/grafo2618.21.lgr N21 E26 M0.088 O R0
./instances/Rome/grafo5462.55.lgr N55 E78 M0.897 R11
./instances/Rome/grafo4248.62.lgr N62 E81 M0.555 R5
./instances/Rome/grafo8328.67.lgr N67 E98 M0.915 R10
./instances/Rome/grafo11120.96.lgr N96 E128 M1.832 R11
./instances/Rome/grafo4610.82.lgr N82 E109 M0.964 R12
./instances/Rome/grafo1937.21.lgr N21 E24 M0.086 O R0
./instances/Rome/grafo1308.27.lgr N27 E30 M0.109 O R0
./instances/Rome/grafo1501.58.lgr N58 E72 M0.402 R4
./instances/Rome/grafo3364.52.lgr N52 E77 M0.888 R15
./instances/Rome/grafo1814.21.lgr N21 E28 M0.185 R1
./instances/Rome/grafo5265.40.lgr N40 E56 M0.411 R6
./instances/Rome/grafo8520.70.lgr N70 E92 M0.746 R9
./instances/Rome/grafo4548.60.lgr N60 E72 M0.397 R3
./instances/Rome/grafo9437.64.lgr N64 E82 M0.57 R6
./instances/Rome/grafo11198.98.lgr N98 E136 M1.671 R20
./instances/Rome/grafo384.19.lgr N19 E24 M0.134 O R0
./instances/Rome/grafo6126.39.lgr N39 E49 M0.165 O R0
./instances/Rome/grafo7542.40.lgr N40 E51 M0.3 R3
./instances/Rome/grafo11099.99.lgr N99 E151 M2.916 R29
./instances/Rome/grafo4175.56.lgr N56 E73 M0.543 R7
./instances/Rome/grafo1958.30.lgr N30 E33 M0.172 O R0
./instances/Rome/grafo9300.70.lgr N70 E96 M0.902 R12
./instances/Rome/grafo3363.37.lgr N37 E47 M0.253 R3
./instances/Rome/grafo2977.25.lgr N25 E28 M0.098 O R0
./instances/Rome/grafo11572.34.lgr N34 E47 M0.44 R2
./instances/Rome/grafo10497.95.lgr N95 E125 M1.315 R13
./instances/Rome/grafo4709.70.lgr N70 E97 M0.757 R8
./instances/Rome/grafo11635.92.lgr N92 E128 M1.852 R22
./instances/Rome/grafo5904.37.lgr N37 E50 M0.305 R4
./instances/Rome/grafo4995.59.lgr N59 E76 M0.666 R8
./instances/Rome/grafo4142.53.lgr N53 E74 M0.742 R7
./instances/Rome/grafo1779.21.lgr N21 E30 M0.178 R1
./instances/Rome/grafo9720.68.lgr N68 E91 M0.717 R9
./instances/Rome/grafo5207.43.lgr N43 E66 M0.506 R12
./instances/Rome/grafo5483.60.lgr N60 E75 M0.431 R4
./instances/Rome/grafo6050.34.lgr N34 E41 M0.136 O R0
./instances/Rome/grafo9326.77.lgr N77 E98 M0.777 R9
./instances/Rome/grafo8348.99.lgr N99 E133 M1.655 R15
./instances/Rome/grafo6862.47.lgr N47 E64 M0.562 R7
./instances/Rome/grafo3951.39.lgr N39 E58 M0.276 R2
./instances/Rome/grafo7200.42.lgr N42 E58 M0.335 R3
./instances/Rome/grafo10913.97.lgr N97 E130 M1.795 R20
./instances/Rome/grafo9016.74.lgr N74 E89 M0.552 R4
./instances/Rome/grafo7721.52.lgr N52 E71 M0.355 R2
./instances/Rome/grafo7842.68.lgr N68 E93 M0.75 R10
./instances/Rome/grafo10241.95.lgr N95 E128 M1.647 R17
./instances/Rome/grafo5502.37.lgr N37 E50 M0.207 R2
./instances/Rome/grafo2641.17.lgr N17 E23 M0.085 O R0
./instances/Rome/grafo5234.41.lgr N41 E51 M0.27 R2
./instances/Rome/grafo623.13.lgr N13 E12 M0.068 O R0
./instances/Rome/grafo4342.60.lgr N60 E76 M0.489 R5
./instances/Rome/grafo10601.93.lgr N93 E128 M1.713 R19
./instances/Rome/grafo1119.16.lgr N16 E22 M0.1 O R0
./instances/Rome/grafo8179.91.lgr N91 E112 M0.669 R12
./instances/Rome/grafo9969.33.lgr N33 E39 M0.128 O R0
./instances/Rome/grafo193.12.lgr N12 E13 M0.094 O R0
./instances/Rome/grafo5150.52.lgr N52 E70 M0.798 R5
./instances/Rome/grafo1689.31.lgr N31 E34 M0.132 O R0
./instances/Rome/grafo8561.77.lgr N77 E97 M0.636 R6
./instances/Rome/grafo11614.34.lgr N34 E39 M0.124 O R0
./instances/Rome/grafo608.13.lgr N13 E12 M0.047 O R0
./instances/Rome/grafo2906.21.lgr N21 E24 M0.078 O R0
./instances/Rome/grafo326.14.lgr N14 E19 M0.125 O R0
./instances/Rome/grafo3537.40.lgr N40 E61 M0.512 R9
./instances/Rome/grafo9632.68.lgr N68 E91 M0.767 R11
./instances/Rome/grafo4764.83.lgr N83 E112 M1.261 R11
./instances/Rome/grafo3683.41.lgr N41 E59 M0.552 R7
./instances/Rome/grafo8929.91.lgr N91 E126 M1.531 R17
./instances/Rome/grafo209.10.lgr N10 E10 M0.058 O R0
./instances/Rome/grafo10385.94.lgr N94 E128 M1.391 R18
./instances/Rome/grafo7896.67.lgr N67 E95 M0.974 R13
./instances/Rome/grafo10435.96.lgr N96 E123 M1.173 R10
./instances/Rome/grafo175.23.lgr N23 E24 M0.062 O R0
./instances/Rome/grafo1728.61.lgr N61 E71 M0.489 R1
./instances/Rome/grafo1855.20.lgr N20 E27 M0.114 O R0
./instances/Rome/grafo4345.61.lgr N61 E83 M0.742 R10
./instances/Rome/grafo8133.82.lgr N82 E110 M0.825 R9
./instances/Rome/grafo11637.38.lgr N38 E44 M0.25 R1
./instances/Rome/grafo2369.43.lgr N43 E53 M0.154 O R0
./instances/Rome/grafo1238.67.lgr N67 E86 M0.569 R5
./instances/Rome/grafo9187.67.lgr N67 E93 M0.825 R12
./instances/Rome/grafo2159.17.lgr N17 E19 M0.095 O R0
./instances/Rome/grafo4371.71.lgr N71 E96 M0.884 R10
./instances/Rome/grafo11569.93.lgr N93 E136 M2.254 R18
./instances/Rome/grafo9783.63.lgr N63 E82 M0.689 R10
./instances/Rome/grafo2628.10.lgr N10 E11 M0.043 O R0
./instances/Rome/grafo8774.88.lgr N88 E129 M1.887 R19
./instances/Rome/grafo6690.58.lgr N58 E70 M0.334 R2
./instances/Rome/grafo7944.85.lgr N85 E119 M1.732 R21
./instances/Rome/grafo10314.96.lgr N96 E124 M1.252 R12
./instances/Rome/grafo3973.53.lgr N53 E69 M0.48 R2
./instances/Rome/grafo580.29.lgr N29 E37 M0.184 R1
./instances/Rome/grafo7820.71.lgr N71 E95 M0.755 R8
./instances/Rome/grafo2582.27.lgr N27 E27 M0.096 O R0
./instances/Rome/grafo11574.33.lgr N33 E44 M0.182 R2
./instances/Rome/grafo2877.36.lgr N36 E53 M0.29 R6
./instances/Rome/grafo8042.62.lgr N62 E79 M0.554 R6
./instances/Rome/grafo10851.95.lgr N95 E134 M1.888 R20
./instances/Rome/grafo11051.100.lgr N100 E134 M1.195 R11
./instances/Rome/grafo5157.39.lgr N39 E54 M0.304 R2
./instances/Rome/grafo5850.43.lgr N43 E56 M0.353 R3
./instances/Rome/grafo7811.70.lgr N70 E97 M1.089 R15
./instances/Rome/grafo5117.56.lgr N56 E72 M0.521 R6
./instances/Rome/grafo5324.62.lgr N62 E81 M0.331 R4
./instances/Rome/grafo1418.50.lgr N50 E57 M0.271 R3
./instances/Rome/grafo6782.46.lgr N46 E68 M0.525 R5
./instances/Rome/grafo4165.61.lgr N61 E82 M0.449 R3
./instances/Rome/grafo4194.63.lgr N63 E82 M0.418 R5
./instances/Rome/grafo2065.70.lgr N70 E91 M0.984 R11
./instances/Rome/grafo5132.80.lgr N80 E106 M0.936 R11
./instances/Rome/grafo10492.96.lgr N96 E153 M2.881 R37
./instances/Rome/grafo8142.73.lgr N73 E110 M1.496 R18
./instances/Rome/grafo7075.45.lgr N45 E63 M0.538 R7
./instances/Rome/grafo3207.42.lgr N42 E57 M0.29 R2
./instances/Rome/grafo10103.98.lgr N98 E131 M1.684 R14
./instances/Rome/grafo6083.76.lgr N76 E110 M1.573 R16
./instances/Rome/grafo8310.86.lgr N86 E134 M2.515 R32
./instances/Rome/grafo7442.45.lgr N45 E53 M0.247 R1
./instances/Rome/grafo1326.27.lgr N27 E29 M0.113 O R0
./instances/Rome/grafo2985.43.lgr N43 E55 M0.324 R3
./instances/Rome/grafo7528.66.lgr N66 E81 M0.615 R7
./instances/Rome/grafo3337.40.lgr N40 E53 M0.251 R1
./instances/Rome/grafo10064.39.lgr N39 E59 M0.434 R5
./instances/Rome/grafo9114.79.lgr N79 E111 M1.188 R12
./instances/Rome/grafo7551.39.lgr N39 E48 M0.228 R2
./instances/Rome/grafo11194.100.lgr N100 E127 M0.929 R12
./instances/Rome/grafo3805.37.lgr N37 E49 M0.275 R2
./instances/Rome/grafo3138.60.lgr N60 E85 M0.804 R11
./instances/Rome/grafo9294.84.lgr N84 E100 M0.699 R5
./instances/Rome/grafo10479.98.lgr N98 E130 M1.824 R17
./instances/Rome/grafo3927.45.lgr N45 E55 M0.329 R3
./instances/Rome/grafo1609.28.lgr N28 E29 M0.105 O R0
./instances/Rome/grafo1674.12.lgr N12 E16 M0.065 O R0
./instances/Rome/grafo6504.56.lgr N56 E65 M0.161 O R0
./instances/Rome/grafo6999.94.lgr N94 E121 M1.04 R10
./instances/Rome/grafo6666.37.lgr N37 E45 M0.161 O R0
./instances/Rome/grafo3561.48.lgr N48 E68 M0.477 R5
./instances/Rome/grafo5115.65.lgr N65 E98 M0.747 R11
./instances/Rome/grafo7741.52.lgr N52 E63 M0.43 R2
./instances/Rome/grafo4041.57.lgr N57 E66 M0.339 R2
./instances/Rome/grafo9828.72.lgr N72 E95 M0.718 R8
./instances/Rome/grafo9192.67.lgr N67 E95 M1.021 R17
./instances/Rome/grafo9087.73.lgr N73 E94 M0.429 R1
./instances/Rome/grafo3556.61.lgr N61 E75 M0.467 R5
./instances/Rome/grafo9874.37.lgr N37 E46 M0.226 R1
./instances/Rome/grafo4453.57.lgr N57 E72 M0.49 R4
./instances/Rome/grafo5988.37.lgr N37 E47 M0.109 O R0
./instances/Rome/grafo5628.34.lgr N34 E41 M0.27 R3
./instances/Rome/grafo9545.75.lgr N75 E92 M0.602 R5
./instances/Rome/grafo6590.38.lgr N38 E49 M0.312 R3
./instances/Rome/grafo1531.47.lgr N47 E54 M0.161 O R0
./instances/Rome/grafo5727.43.lgr N43 E58 M0.414 R4
./instances/Rome/grafo7914.84.lgr N84 E116 M1.192 R12
./instances/Rome/grafo2589.26.lgr N26 E34 M0.22 R2
./instances/Rome/grafo7088.43.lgr N43 E57 M0.522 R8
./instances/Rome/grafo4793.63.lgr N63 E86 M0.815 R8
./instances/Rome/grafo1667.24.lgr N24 E29 M0.095 O R0
./instances/Rome/grafo6734.38.lgr N38 E41 M0.113 O R0
./instances/Rome/grafo8219.93.lgr N93 E117 M1.135 R12
./instances/Rome/grafo10483.34.lgr N34 E45 M0.285 R3
./instances/Rome/grafo6992.45.lgr N45 E60 M0.466 R5
./instances/Rome/grafo5005.82.lgr N82 E105 M0.787 R10
./instances/Rome/grafo9662.84.lgr N84 E119 M1.62 R18
./instances/Rome/grafo2500.12.lgr N12 E18 M0.089 O R0
./instances/Rome/grafo3254.40.lgr N40 E55 M0.284 R2
./instances/Rome/grafo428.19.lgr N19 E22 M0.086 O R0
./instances/Rome/grafo9494.61.lgr N61 E80 M0.562 R7
./instances/Rome/grafo575.25.lgr N25 E29 M0.096 O R0
./instances/Rome/grafo787.15.lgr N15 E18 M0.093 O R0
./instances/Rome/grafo6736.38.lgr N38 E53 M0.373 R5
./instances/Rome/grafo343.14.lgr N14 E15 M0.076 O R0
./instances/Rome/grafo10540.97.lgr N97 E121 M0.752 R13
./instances/Rome/grafo10474.94.lgr N94 E142 M2.909 R29
./instances/Rome/grafo9134.64.lgr N64 E88 M0.508 R7
./instances/Rome/grafo7479.39.lgr N39 E53 M0.349 R5
./instances/Rome/grafo8672.71.lgr N71 E98 M1.033 R11
./instances/Rome/grafo6000.76.lgr N76 E101 M1.101 R15
./instances/Rome/grafo332.82.lgr N82 E106 M0.958 R11
./instances/Rome/grafo11119.98.lgr N98 E135 M1.56 R16
./instances/Rome/grafo10358.95.lgr N95 E135 M1.658 R18
./instances/Rome/grafo2945.24.lgr N24 E28 M0.098 O R0
./instances/Rome/grafo311.16.lgr N16 E20 M0.099 O R0
./instances/Rome/grafo2518.13.lgr N13 E14 M0.059 O R0
./instances/Rome/grafo10871.95.lgr N95 E125 M1.246 R11
./instances/Rome/grafo8400.81.lgr N81 E114 M1.081 R16
./instances/Rome/grafo2468.15.lgr N15 E17 M0.089 O R0
./instances/Rome/grafo2988.25.lgr N25 E29 M0.073 O R0
./instances/Rome/grafo6733.57.lgr N57 E68 M0.36 R2
./instances/Rome/grafo6185.51.lgr N51 E69 M0.659 R8
./instances/Rome/grafo11482.39.lgr N39 E48 M0.233 R1
./instances/Rome/grafo1823.19.lgr N19 E25 M0.106 O R0
./instances/Rome/grafo6547.38.lgr N38 E64 M0.73 R13
./instances/Rome/grafo5130.44.lgr N44 E56 M0.254 R3
./instances/Rome/grafo1853.13.lgr N13 E15 M0.073 O R0
./instances/Rome/grafo8124.76.lgr N76 E98 M0.854 R11
./instances/Rome/grafo5641.37.lgr N37 E44 M0.137 O R0
./instances/Rome/grafo1478.56.lgr N56 E69 M0.398 R2
./instances/Rome/grafo419.15.lgr N15 E18 M0.043 O R0
./instances/Rome/grafo7002.38.lgr N38 E48 M0.32 R3
./instances/Rome/grafo5134.62.lgr N62 E80 M0.725 R8
./instances/Rome/grafo9983.91.lgr N91 E125 M1.496 R20
./instances/Rome/grafo3878.45.lgr N45 E55 M0.285 R1
./instances/Rome/grafo3719.40.lgr N40 E50 M0.258 R1
./instances/Rome/grafo6750.49.lgr N49 E79 M0.929 R12
./instances/Rome/grafo9217.88.lgr N88 E122 M1.216 R16
./instances/Rome/grafo7696.61.lgr N61 E88 M0.786 R11
./instances/Rome/grafo2959.38.lgr N38 E48 M0.261 R2
./instances/Rome/grafo9673.64.lgr N64 E89 M0.709 R9
./instances/Rome/grafo11307.32.lgr N32 E38 M0.138 O R0
./instances/Rome/grafo5582.38.lgr N38 E59 M0.446 R4
./instances/Rome/grafo8206.90.lgr N90 E114 M1.04 R13
./instances/Rome/grafo11634.32.lgr N32 E36 M0.152 O R0
./instances/Rome/grafo5643.40.lgr N40 E51 M0.154 O R0
./instances/Rome/grafo5031.64.lgr N64 E95 M0.951 R14
./instances/Rome/grafo6685.47.lgr N47 E63 M0.384 R3
./instances/Rome/grafo9241.89.lgr N89 E108 M0.646 R6
./instances/Rome/grafo10724.92.lgr N92 E120 M1.459 R8
./instances/Rome/grafo7904.82.lgr N82 E107 M1.022 R11
./instances/Rome/grafo9629.83.lgr N83 E112 M1.156 R14
./instances/Rome/grafo4858.74.lgr N74 E105 M1.002 R17
./instances/Rome/grafo6284.40.lgr N40 E55 M0.869 R6
./instances/Rome/grafo1422.22.lgr N22 E22 M0.079 O R0
./instances/Rome/grafo601.19.lgr N19 E23 M0.157 O R0
./instances/Rome/grafo5789.39.lgr N39 E58 M0.46 R5
./instances/Rome/grafo6564.42.lgr N42 E58 M0.297 R1
./instances/Rome/grafo10116.100.lgr N100 E149 M2.757 R32
./instances/Rome/grafo6863.40.lgr N40 E59 M0.388 R8
./instances/Rome/grafo3104.39.lgr N39 E53 M0.257 R1
./instances/Rome/grafo8550.79.lgr N79 E100 M0.699 R7
./instances/Rome/grafo1224.27.lgr N27 E27 M0.089 O R0
./instances/Rome/grafo711.13.lgr N13 E15 M0.042 O R0
./instances/Rome/grafo5777.38.lgr N38 E49 M0.313 R3
./instances/Rome/grafo8314.81.lgr N81 E108 M0.931 R12
./instances/Rome/grafo4603.50.lgr N50 E69 M0.302 R1
./instances/Rome/grafo4798.58.lgr N58 E78 M0.629 R7
./instances/Rome/grafo4483.61.lgr N61 E79 M0.44 R4
./instances/Rome/grafo5363.75.lgr N75 E101 M1.033 R11
./instances/Rome/grafo862.25.lgr N25 E28 M0.105 O R0
./instances/Rome/grafo3176.54.lgr N54 E65 M0.346 R2
./instances/Rome/grafo10767.38.lgr N38 E50 M0.321 R3
./instances/Rome/grafo8428.82.lgr N82 E124 M2.08 R25
./instances/Rome/grafo8244.72.lgr N72 E97 M0.574 R8
./instances/Rome/grafo7288.45.lgr N45 E60 M0.451 R6
./instances/Rome/grafo8823.93.lgr N93 E136 M1.998 R23
./instances/Rome/grafo6746.38.lgr N38 E47 M0.3 R1
./instances/Rome/grafo6576.49.lgr N49 E58 M0.17 O R0
./instances/Rome/grafo411.16.lgr N16 E23 M0.11 O R0
./instances/Rome/grafo3717.51.lgr N51 E72 M0.527 R6
./instances/Rome/grafo4138.60.lgr N60 E83 M0.755 R9
./instances/Rome/grafo740.11.lgr N11 E12 M0.046 O R0
./instances/Rome/grafo8773.88.lgr N88 E117 M0.88 R12
./instances/Rome/grafo942.31.lgr N31 E35 M0.13 O R0
./instances/Rome/grafo9868.37.lgr N37 E50 M0.353 R4
./instances/Rome/grafo6361.41.lgr N41 E60 M0.693 R6
./instances/Rome/grafo10452.94.lgr N94 E138 M1.575 R19
./instances/Rome/grafo2723.18.lgr N18 E28 M0.173 R2
./instances/Rome/grafo6875.54.lgr N54 E67 M0.453 R6
./instances/Rome/grafo10056.31.lgr N31 E36 M0.121 O R0
./instances/Rome/grafo7532.51.lgr N51 E71 M0.737 R8
./instances/Rome/grafo6731.51.lgr N51 E67 M0.425 R4
./instances/Rome/grafo11089.93.lgr N93 E114 M0.584 R2
./instances/Rome/grafo318.20.lgr N20 E25 M0.111 O R0
./instances/Rome/grafo373.13.lgr N13 E19 M0.072 O R0
./instances/Rome/grafo7271.41.lgr N41 E54 M0.365 R4
./instances/Rome/grafo5715.47.lgr N47 E69 M0.586 R7
./instances/Rome/grafo602.15.lgr N15 E19 M0.075 O R0
./instances/Rome/grafo2975.40.lgr N40 E49 M0.179 O R0
./instances/Rome/grafo5637.41.lgr N41 E49 M0.283 R2
./instances/Rome/grafo4044.52.lgr N52 E71 M0.685 R4
./instances/Rome/grafo4181.61.lgr N61 E78 M0.833 R7
./instances/Rome/grafo5277.44.lgr N44 E61 M0.529 R6
./instances/Rome/grafo4308.61.lgr N61 E80 M0.734 R11
./instances/Rome/grafo243.28.lgr N28 E33 M0.202 O R0
./instances/Rome/grafo7239.60.lgr N60 E87 M1.049 R13
./instances/Rome/grafo10733.39.lgr N39 E53 M0.316 R3
./instances/Rome/grafo4622.48.lgr N48 E59 M0.268 R1
./instances/Rome/grafo5221.44.lgr N44 E57 M0.281 R2
./instances/Rome/grafo7197.52.lgr N52 E68 M0.511 R6
./instances/Rome/grafo9257.62.lgr N62 E85 M0.732 R10
./instances/Rome/grafo9789.78.lgr N78 E103 M1.003 R10
./instances/Rome/grafo1083.14.lgr N14 E15 M0.058 O R0
./instances/Rome/grafo912.14.lgr N14 E13 M0.082 O R0
./instances/Rome/grafo2349.16.lgr N16 E18 M0.116 O R0
./instances/Rome/grafo4676.64.lgr N64 E91 M0.688 R9
./instances/Rome/grafo7608.88.lgr N88 E114 M1.389 R15
./instances/Rome/grafo214.22.lgr N22 E31 M0.104 O R0
./instances/Rome/grafo11288.93.lgr N93 E114 M0.618 R9
./instances/Rome/grafo6387.44.lgr N44 E60 M0.534 R4
./instances/Rome/grafo728.28.lgr N28 E33 M0.143 O R0
./instances/Rome/grafo2005.30.lgr N30 E37 M0.224 R1
./instances/Rome/grafo1126.10.lgr N10 E9 M0.044 O R0
./instances/Rome/grafo8638.75.lgr N75 E94 M0.716 R9
./instances/Rome/grafo1007.20.lgr N20 E22 M0.098 O R0
./instances/Rome/grafo217.14.lgr N14 E17 M0.096 O R0
./instances/Rome/grafo9561.83.lgr N83 E105 M0.722 R8
./instances/Rome/grafo9754.67.lgr N67 E96 M0.958 R12
./instances/Rome/grafo607.15.lgr N15 E17 M0.092 O R0
./instances/Rome/grafo6127.55.lgr N55 E79 M0.758 R11
./instances/Rome/grafo9389.77.lgr N77 E99 M0.723 R9
./instances/Rome/grafo472.12.lgr N12 E11 M0.075 O R0
./instances/Rome/grafo7030.46.lgr N46 E61 M0.304 R2
./instances/Rome/grafo1558.53.lgr N53 E64 M0.37 R2
./instances/Rome/grafo7186.52.lgr N52 E68 M0.574 R6
./instances/Rome/grafo8195.74.lgr N74 E86 M0.37 R2
./instances/Rome/grafo11086.96.lgr N96 E125 M1.403 R16
./instances/Rome/grafo4771.73.lgr N73 E102 M1.063 R15
./instances/Rome/grafo9351.73.lgr N73 E89 M0.308 R3
./instances/Rome/grafo10023.39.lgr N39 E51 M0.359 R4
./instances/Rome/grafo10411.98.lgr N98 E130 M1.26 R12
./instances/Rome/grafo3225.37.lgr N37 E53 M0.295 R3
./instances/Rome/grafo6377.42.lgr N42 E63 M0.663 R12
./instances/Rome/grafo5567.39.lgr N39 E52 M0.207 R1
./instances/Rome/grafo8708.96.lgr N96 E123 M1.208 R15
./instances/Rome/grafo1640.17.lgr N17 E19 M0.1 O R0
./instances/Rome/grafo8115.60.lgr N60 E74 M0.454 R4
./instances/Rome/grafo6411.45.lgr N45 E59 M0.368 R3
./instances/Rome/grafo9596.88.lgr N88 E123 M1.482 R17
./instances/Rome/grafo5897.80.lgr N80 E105 M0.63 R13
./instances/Rome/grafo7350.45.lgr N45 E62 M0.508 R5
./instances/Rome/grafo6728.60.lgr N60 E76 M0.496 R5
./instances/Rome/grafo9492.80.lgr N80 E106 M1.056 R14
./instances/Rome/grafo4395.79.lgr N79 E123 M1.872 R23
./instances/Rome/grafo8170.81.lgr N81 E107 M1.082 R11
./instances/Rome/grafo4392.61.lgr N61 E75 M0.499 R6
./instances/Rome/grafo2264.15.lgr N15 E17 M0.067 O R0
./instances/Rome/grafo3588.36.lgr N36 E40 M0.203 R1
./instances/Rome/grafo4433.61.lgr N61 E79 M0.646 R7
./instances/Rome/grafo5999.36.lgr N36 E43 M0.253 R3
./instances/Rome/grafo11347.93.lgr N93 E115 M0.963 R9
./instances/Rome/grafo8905.100.lgr N100 E127 M1.259 R12
./instances/Rome/grafo10569.36.lgr N36 E47 M0.325 R3
./instances/Rome/grafo1435.43.lgr N43 E55 M0.353 R4
./instances/Rome/grafo5981.35.lgr N35 E46 M0.254 R1
./instances/Rome/grafo6700.75.lgr N75 E99 M0.828 R10
./instances/Rome/grafo6285.44.lgr N44 E54 M0.373 R3
./instances/Rome/grafo2101.17.lgr N17 E17 M0.121 O R0
./instances/Rome/grafo7047.43.lgr N43 E55 M0.326 R1
./instances/Rome/grafo7818.83.lgr N83 E118 M1.572 R21
./instances/Rome/grafo7890.67.lgr N67 E76 M0.425 R3
./instances/Rome/grafo10852.94.lgr N94 E110 M0.702 R4
./instances/Rome/grafo7967.76.lgr N76 E100 M0.937 R13
./instances/Rome/grafo8293.73.lgr N73 E96 M0.88 R8
./instances/Rome/grafo2042.33.lgr N33 E43 M0.135 O R0
./instances/Rome/grafo5946.39.lgr N39 E55 M0.349 R5
./instances/Rome/grafo10563.41.lgr N41 E48 M0.205 R1
./instances/Rome/grafo8980.95.lgr N95 E122 M0.962 R11
./instances/Rome/grafo8754.91.lgr N91 E111 M0.361 R2
./instances/Rome/grafo2938.12.lgr N12 E12 M0.045 O R0
./instances/Rome/grafo8450.69.lgr N69 E96 M1.214 R14
./instances/Rome/grafo8971.63.lgr N63 E75 M0.512 R5
./instances/Rome/grafo9658.67.lgr N67 E79 M0.319 R1
./instances/Rome/grafo7244.41.lgr N41 E53 M0.357 R5
./instances/Rome/grafo5043.64.lgr N64 E84 M0.604 R8
./instances/Rome/grafo1468.62.lgr N62 E75 M0.48 R4
./instances/Rome/grafo7396.42.lgr N42 E48 M0.167 O R0
./instances/Rome/grafo5323.44.lgr N44 E52 M0.303 R1
./instances/Rome/grafo9033.80.lgr N80 E106 M1.163 R14
./instances/Rome/grafo7772.62.lgr N62 E79 M0.534 R5
./instances/Rome/grafo11666.37.lgr N37 E50 M0.282 R3
./instances/Rome/grafo10858.93.lgr N93 E118 M0.827 R6
./instances/Rome/grafo5121.74.lgr N74 E107 M1.181 R14
./instances/Rome/grafo4663.70.lgr N70 E104 M1.248 R18
./instances/Rome/grafo4106.62.lgr N62 E79 M0.648 R8
./instances/Rome/grafo10218.99.lgr N99 E142 M2.134 R24
./instances/Rome/grafo3293.36.lgr N36 E46 M0.133 O R0
./instances/Rome/grafo3767.36.lgr N36 E44 M0.254 R1
./instances/Rome/grafo6336.43.lgr N43 E54 M0.309 R3
./instances/Rome/grafo10300.94.lgr N94 E119 M0.755 R6
./instances/Rome/grafo882.26.lgr N26 E27 M0.088 O R0
./instances/Rome/grafo2207.36.lgr N36 E49 M0.314 R4
./instances/Rome/grafo8456.76.lgr N76 E102 M0.929 R11
./instances/Rome/grafo1722.12.lgr N12 E21 M0.193 R2
./instances/Rome/grafo1196.29.lgr N29 E36 M0.123 O R0
./instances/Rome/grafo10982.34.lgr N34 E42 M0.122 O R0
./instances/Rome/grafo1626.18.lgr N18 E27 M0.181 R1
./instances/Rome/grafo782.10.lgr N10 E9 M0.056 O R0
./instances/Rome/grafo8575.86.lgr N86 E117 M1.643 R17
./instances/Rome/grafo2291.14.lgr N14 E14 M0.079 O R0
./instances/Rome/grafo8077.83.lgr N83 E112 M0.749 R11
./instances/Rome/grafo3245.54.lgr N54 E76 M0.708 R10
./instances/Rome/grafo5409.36.lgr N36 E45 M0.281 R2
./instances/Rome/grafo6485.40.lgr N40 E51 M0.334 R3
./instances/Rome/grafo6352.44.lgr N44 E60 M0.422 R5
./instances/Rome/grafo9053.100.lgr N100 E127 M1.002 R15
./instances/Rome/grafo2391.38.lgr N38 E44 M0.153 O R0
./instances/Rome/grafo6901.43.lgr N43 E55 M0.399 R6
./instances/Rome/grafo1262.53.lgr N53 E74 M0.535 R6
./instances/Rome/grafo7821.76.lgr N76 E100 M0.829 R10
./instances/Rome/grafo2552.22.lgr N22 E26 M0.134 O R0
./instances/Rome/grafo265.10.lgr N10 E12 M0.054 O R0
./instances/Rome/grafo7742.46.lgr N46 E58 M0.336 R2
./instances/Rome/grafo8447.82.lgr N82 E123 M2.1 R24
./instances/Rome/grafo4064.59.lgr N59 E70 M0.327 R1
./instances/Rome/grafo2496.49.lgr N49 E59 M0.372 R3
./instances/Rome/grafo6239.56.lgr N56 E76 M0.585 R7
./instances/Rome/grafo3193.40.lgr N40 E48 M0.219 R1
./instances/Rome/grafo5801.45.lgr N45 E55 M0.291 R1
./instances/Rome/grafo9655.71.lgr N71 E88 M0.643 R6
./instances/Rome/grafo4402.84.lgr N84 E103 M0.747 R6
./instances/Rome/grafo11060.99.lgr N99 E135 M1.922 R21
./instances/Rome/grafo2138.17.lgr N17 E19 M0.112 O R0
./instances/Rome/grafo6184.81.lgr N81 E107 M0.79 R13
./instances/Rome/grafo5475.40.lgr N40 E50 M0.144 O R0
./instances/Rome/grafo4438.55.lgr N55 E66 M0.334 R1
./instances/Rome/grafo11425.38.lgr N38 E49 M0.319 R2
./instances/Rome/grafo6117.44.lgr N44 E49 M0.159 O R0
./instances/Rome/grafo6053.38.lgr N38 E48 M0.36 R1
./instances/Rome/grafo9997.40.lgr N40 E50 M0.334 R3
./instances/Rome/grafo4484.76.lgr N76 E101 M1.098 R12
./instances/Rome/grafo8865.100.lgr N100 E135 M2.074 R19
./instances/Rome/grafo8877.88.lgr N88 E132 M2.299 R26
./instances/Rome/grafo2424.35.lgr N35 E40 M0.169 O R0
./instances/Rome/grafo6164.41.lgr N41 E55 M0.346 R3
./instances/Rome/grafo3540.38.lgr N38 E57 M0.741 R4
./instances/Rome/grafo11023.33.lgr N33 E33 M0.112 O R0
./instances/Rome/grafo2497.49.lgr N49 E59 M0.381 R3
./instances/Rome/grafo1108.18.lgr N18 E25 M0.12 O R0
./instances/Rome/grafo3560.36.lgr N36 E45 M0.386 R2
./instances/Rome/grafo10204.100.lgr N100 E148 M2.65 R28
./instances/Rome/grafo5373.40.lgr N40 E58 M0.454 R5
./instances/Rome/grafo5061.58.lgr N58 E71 M0.902 R3
./instances/Rome/grafo10111.96.lgr N96 E122 M1.56 R11
./instances/Rome/grafo1854.22.lgr N22 E27 M0.087 O R0
./instances/Rome/grafo4256.56.lgr N56 E75 M0.436 R4
./instances/Rome/grafo9058.63.lgr N63 E82 M0.913 R9
./instances/Rome/grafo4135.68.lgr N68 E96 M1.459 R14
./instances/Rome/grafo5267.43.lgr N43 E58 M0.298 R3
./instances/Rome/grafo4881.66.lgr N66 E83 M0.638 R4
./instances/Rome/grafo3952.33.lgr N33 E39 M0.208 R1
./instances/Rome/grafo4953.81.lgr N81 E114 M1.512 R16
./instances/Rome/grafo2934.19.lgr N19 E21 M0.101 O R0
./instances/Rome/grafo8164.76.lgr N76 E96 M0.932 R9
./instances/Rome/grafo2897.29.lgr N29 E33 M0.105 O R0
./instances/Rome/grafo875.20.lgr N20 E21 M0.102 O R0
./instances/Rome/grafo7112.47.lgr N47 E61 M0.155 O R0
./instances/Rome/grafo11069.93.lgr N93 E139 M2.51 R30
./instances/Rome/grafo4318.55.lgr N55 E81 M0.881 R12
./instances/Rome/grafo7305.38.lgr N38 E53 M0.529 R5
./instances/Rome/grafo4941.74.lgr N74 E95 M0.91 R8
./instances/Rome/grafo9638.65.lgr N65 E90 M0.766 R9
./instances/Rome/grafo6944.47.lgr N47 E60 M0.308 R3
./instances/Rome/grafo6276.44.lgr N44 E62 M0.423 R5
./instances/Rome/grafo6773.53.lgr N53 E71 M0.639 R9
./instances/Rome/grafo3608.42.lgr N42 E53 M0.238 R1
./instances/Rome/grafo2483.25.lgr N25 E36 M0.271 R5
./instances/Rome/grafo3436.57.lgr N57 E76 M0.825 R9
./instances/Rome/grafo4710.78.lgr N78 E110 M1.898 R19
./instances/Rome/grafo10796.33.lgr N33 E38 M0.15 O R0
./instances/Rome/grafo801.13.lgr N13 E13 M0.068 O R0
./instances/Rome/grafo3385.54.lgr N54 E64 M0.326 R2
./instances/Rome/grafo10552.96.lgr N96 E144 M3.091 R27
./instances/Rome/grafo1827.13.lgr N13 E16 M0.054 O R0
./instances/Rome/grafo9741.69.lgr N69 E93 M1.009 R10
./instances/Rome/grafo8437.82.lgr N82 E116 M1.451 R15
./instances/Rome/grafo2419.14.lgr N14 E17 M0.113 O R0
./instances/Rome/grafo394.11.lgr N11 E15 M0.098 O R0
./instances/Rome/grafo4714.62.lgr N62 E80 M0.52 R6
./instances/Rome/grafo1967.35.lgr N35 E53 M0.498 R7
./instances/Rome/grafo6135.46.lgr N46 E69 M0.565 R9
./instances/Rome/grafo1552.62.lgr N62 E72 M0.304 R2
./instances/Rome/grafo8267.76.lgr N76 E98 M0.604 R6
./instances/Rome/grafo8220.96.lgr N96 E119 M0.882 R9
./instances/Rome/grafo11284.37.lgr N37 E50 M0.372 R2
./instances/Rome/grafo11211.33.lgr N33 E37 M0.156 O R0
./instances/Rome/grafo1337.42.lgr N42 E48 M0.241 R1
./instances/Rome/grafo3353.40.lgr N40 E46 M0.155 O R0
./instances/Rome/grafo8547.85.lgr N85 E104 M0.752 R7
./instances/Rome/grafo3060.28.lgr N28 E36 M0.187 R1
./instances/Rome/grafo9083.67.lgr N67 E82 M0.512 R6
./instances/Rome/grafo9946.41.lgr N41 E48 M0.264 R1
./instances/Rome/grafo3491.43.lgr N43 E61 M0.783 R6
./instances/Rome/grafo8049.74.lgr N74 E103 M1.242 R13
./instances/Rome/grafo5838.35.lgr N35 E41 M0.223 R1
./instances/Rome/grafo5806.48.lgr N48 E65 M0.409 R8
./instances/Rome/grafo6255.48.lgr N48 E67 M0.488 R6
./instances/Rome/grafo7097.42.lgr N42 E56 M0.354 R2
./instances/Rome/grafo5554.44.lgr N44 E61 M0.343 R3
./instances/Rome/grafo3787.61.lgr N61 E73 M0.575 R4
./instances/Rome/grafo9744.80.lgr N80 E109 M1.708 R16
./instances/Rome/grafo10905.97.lgr N97 E138 M2.147 R19
./instances/Rome/grafo2520.17.lgr N17 E24 M0.291 R2
./instances/Rome/grafo9987.91.lgr N91 E118 M1.252 R11
./instances/Rome/grafo3818.57.lgr N57 E77 M0.562 R6
./instances/Rome/grafo3352.55.lgr N55 E69 M0.429 O R0
./instances/Rome/grafo1871.17.lgr N17 E18 M0.07 O R0
./instances/Rome/grafo642.14.lgr N14 E15 M0.069 O R0
./instances/Rome/grafo1500.50.lgr N50 E71 M0.687 R13
./instances/Rome/grafo5140.62.lgr N62 E76 M0.489 R1
./instances/Rome/grafo899.14.lgr N14 E15 M0.195 O R0
./instances/Rome/grafo2750.17.lgr N17 E17 M0.071 O R0
./instances/Rome/grafo5703.38.lgr N38 E41 M0.149 O R0
./instances/Rome/grafo3963.47.lgr N47 E57 M0.251 R1
./instances/Rome/grafo8308.83.lgr N83 E102 M0.779 R9
./instances/Rome/grafo1771.22.lgr N22 E26 M0.122 O R0
./instances/Rome/grafo586.10.lgr N10 E10 M0.063 O R0
./instances/Rome/grafo4261.61.lgr N61 E90 M1.221 R9
./instances/Rome/grafo8015.81.lgr N81 E112 M1.359 R13
./instances/Rome/grafo1761.20.lgr N20 E26 M0.132 O R0
./instances/Rome/grafo1091.21.lgr N21 E29 M0.113 O R0
./instances/Rome/grafo1279.45.lgr N45 E58 M0.317 R3
./instances/Rome/grafo3832.52.lgr N52 E71 M0.574 R8
./instances/Rome/grafo567.14.lgr N14 E18 M0.112 O R0
./instances/Rome/grafo2194.48.lgr N48 E57 M0.179 O R0
./instances/Rome/grafo8144.82.lgr N82 E101 M0.686 R7
./instances/Rome/grafo9960.32.lgr N32 E37 M0.108 O R0
./instances/Rome/grafo10402.40.lgr N40 E47 M0.13 O R0
./instances/Rome/grafo774.17.lgr N17 E18 M0.073 O R0
./instances/Rome/grafo6100.34.lgr N34 E44 M0.263 R2
./instances/Rome/grafo8722.73.lgr N73 E97 M0.778 R10
./instances/Rome/grafo10053.32.lgr N32 E37 M0.111 O R0
./instances/Rome/grafo10770.35.lgr N35 E46 M0.385 R4
./instances/Rome/grafo2028.23.lgr N23 E32 M0.211 R1
./instances/Rome/grafo8205.74.lgr N74 E105 M1.431 R12
./instances/Rome/grafo5843.38.lgr N38 E45 M0.141 O R0
./instances/Rome/grafo510.13.lgr N13 E16 M0.112 O R0
./instances/Rome/grafo1999.38.lgr N38 E45 M0.155 O R0
./instances/Rome/grafo7424.45.lgr N45 E58 M0.378 R5
./instances/Rome/grafo8289.74.lgr N74 E101 M1.116 R7
./instances/Rome/grafo752.76.lgr N76 E95 M1.034 R8
./instances/Rome/grafo5088.54.lgr N54 E72 M0.652 R8
./instances/Rome/grafo6986.46.lgr N46 E63 M0.478 R5
./instances/Rome/grafo6741.55.lgr N55 E80 M1.059 R14
./instances/Rome/grafo8763.87.lgr N87 E119 M1.8 R18
./instances/Rome/grafo7919.81.lgr N81 E116 M2.078 R15
./instances/Rome/grafo544.25.lgr N25 E31 M0.113 O R0
./instances/Rome/grafo1851.17.lgr N17 E22 M0.102 O R0
./instances/Rome/grafo5149.41.lgr N41 E55 M0.461 R6
./instances/Rome/grafo5620.42.lgr N42 E51 M0.314 R2
./instances/Rome/grafo9102.66.lgr N66 E80 M0.444 R3
./instances/Rome/grafo7435.44.lgr N44 E53 M0.248 R2
./instances/Rome/grafo11489.31.lgr N31 E37 M0.128 O R0
./instances/Rome/grafo11029.32.lgr N32 E36 M0.101 O R0
./instances/Rome/grafo11669.39.lgr N39 E47 M0.214 R1
./instances/Rome/grafo1873.20.lgr N20 E27 M0.207 R1
./instances/Rome/grafo4094.40.lgr N40 E51 M0.226 R1
./instances/Rome/grafo10847.93.lgr N93 E115 M0.809 R6
./instances/Rome/grafo8366.76.lgr N76 E102 M0.989 R10
./instances/Rome/grafo1135.21.lgr N21 E22 M0.074 O R0
./instances/Rome/grafo1657.10.lgr N10 E15 M0.097 O R0
./instances/Rome/grafo9644.73.lgr N73 E92 M0.649 R3
./instances/Rome/grafo3579.52.lgr N52 E67 M0.889 R8
./instances/Rome/grafo10884.93.lgr N93 E122 M1.442 R13
./instances/Rome/grafo6041.76.lgr N76 E99 M0.96 R12
./instances/Rome/grafo5452.34.lgr N34 E42 M0.138 O R0
./instances/Rome/grafo8407.61.lgr N61 E76 M0.562 R4
./instances/Rome/grafo1021.14.lgr N14 E14 M0.053 O R0
./instances/Rome/grafo9796.73.lgr N73 E98 M0.947 R12
./instances/Rome/grafo473.10.lgr N10 E10 M0.058 O R0
./instances/Rome/grafo5726.45.lgr N45 E57 M0.372 R4
./instances/Rome/grafo10448.98.lgr N98 E124 M1.084 R9
./instances/Rome/grafo7243.37.lgr N37 E46 M0.252 R2
./instances/Rome/grafo11137.95.lgr N95 E126 M1.956 R16
./instances/Rome/grafo10301.94.lgr N94 E133 M2.359 R24
./instances/Rome/grafo11165.39.lgr N39 E51 M0.266 R2
./instances/Rome/grafo3673.40.lgr N40 E59 M0.378 R5
./instances/Rome/grafo7843.81.lgr N81 E107 M0.93 R10
./instances/Rome/grafo6144.43.lgr N43 E56 M0.539 R5
./instances/Rome/grafo8524.75.lgr N75 E91 M0.402 R5
./instances/Rome/grafo4712.64.lgr N64 E85 M0.681 R8
./instances/Rome/grafo8123.87.lgr N87 E127 M1.766 R18
./instances/Rome/grafo1349.31.lgr N31 E41 M0.223 R1
./instances/Rome/grafo204.15.lgr N15 E15 M0.047 O R0
./instances/Rome/grafo9025.85.lgr N85 E118 M1.507 R15
./instances/Rome/grafo3370.43.lgr N43 E57 M0.454 R6
./instances/Rome/grafo8618.89.lgr N89 E117 M1.191 R15
./instances/Rome/grafo9391.61.lgr N61 E78 M0.586 R2
./instances/Rome/grafo8378.99.lgr N99 E132 M1.899 R18
./instances/Rome/grafo1016.18.lgr N18 E19 M0.068 O R0
./instances/Rome/grafo10271.100.lgr N100 E132 M1.25 R19
./instances/Rome/grafo2698.16.lgr N16 E18 M0.087 O R0
./instances/Rome/grafo9276.72.lgr N72 E101 M1.023 R14
./instances/Rome/grafo5398.82.lgr N82 E111 M1.156 R13
./instances/Rome/grafo3908.41.lgr N41 E57 M0.372 R4
./instances/Rome/grafo756.12.lgr N12 E11 M0.051 O R0
./instances/Rome/grafo5875.37.lgr N37 E44 M0.166 O R0
./instances/Rome/grafo3638.57.lgr N57 E74 M0.503 R6
./instances/Rome/grafo2237.27.lgr N27 E34 M0.14 O R0
./instances/Rome/grafo3388.41.lgr N41 E56 M0.511 R5
./instances/Rome/grafo578.26.lgr N26 E27 M0.118 O R0
./instances/Rome/grafo4546.59.lgr N59 E74 M0.4 R4
./instances/Rome/grafo3182.36.lgr N36 E53 M0.485 R8
./instances/Rome/grafo10291.93.lgr N93 E137 M1.91 R23
./instances/Rome/grafo6614.74.lgr N74 E95 M0.54 R6
./instances/Rome/grafo2891.17.lgr N17 E21 M0.111 O R0
./instances/Rome/grafo5279.78.lgr N78 E114 M1.72 R19
./instances/Rome/grafo5281.61.lgr N61 E87 M0.631 R14
./instances/Rome/grafo2780.17.lgr N17 E23 M0.08 O R0
./instances/Rome/grafo281.14.lgr N14 E13 M0.078 O R0
./instances/Rome/grafo8693.86.lgr N86 E109 M0.766 R7
./instances/Rome/grafo7328.59.lgr N59 E71 M0.51 R6
./instances/Rome/grafo3161.39.lgr N39 E48 M0.183 O R0
./instances/Rome/grafo4025.52.lgr N52 E74 M0.69 R11
./instances/Rome/grafo3853.61.lgr N61 E79 M0.547 R6
./instances/Rome/grafo9253.76.lgr N76 E105 M1.084 R12
./instances/Rome/grafo7174.74.lgr N74 E96 M0.715 R13
./instances/Rome/grafo9750.77.lgr N77 E103 M1.135 R12
./instances/Rome/grafo7232.38.lgr N38 E53 M0.394 R5
./instances/Rome/grafo1233.70.lgr N70 E94 M0.842 R10
./instances/Rome/grafo5352.44.lgr N44 E70 M0.71 R13
./instances/Rome/grafo4588.56.lgr N56 E74 M0.606 R6
./instances/Rome/grafo126.22.lgr N22 E30 M0.171 R1
./instances/Rome/grafo9474.70.lgr N70 E90 M0.779 R7
./instances/Rome/grafo3857.39.lgr N39 E51 M0.407 R1
./instances/Rome/grafo4671.62.lgr N62 E84 M0.607 R8
./instances/Rome/grafo5453.40.lgr N40 E57 M0.382 R5
./instances/Rome/grafo9395.79.lgr N79 E99 M0.653 R7
./instances/Rome/grafo9923.31.lgr N31 E41 M0.42 R1
./instances/Rome/grafo1152.18.lgr N18 E24 M0.113 O R0
./instances/Rome/grafo9647.72.lgr N72 E92 M0.572 R6
./instances/Rome/grafo7858.83.lgr N83 E121 M1.869 R19
./instances/Rome/grafo4531.78.lgr N78 E109 M1.06 R15
./instances/Rome/grafo9560.80.lgr N80 E100 M0.814 R9
./instances/Rome/grafo11012.96.lgr N96 E135 M2.091 R26
./instances/Rome/grafo3960.36.lgr N36 E41 M0.125 O R0
./instances/Rome/grafo1896.21.lgr N21 E25 M0.108 O R0
./instances/Rome/grafo264.17.lgr N17 E22 M0.103 O R0
./instances/Rome/grafo3498.41.lgr N41 E53 M0.28 R3
./instances/Rome/grafo10112.98.lgr N98 E137 M1.727 R21
./instances/Rome/grafo961.10.lgr N10 E10 M0.052 O R0
./instances/Rome/grafo3451.43.lgr N43 E51 M0.258 R2
./instances/Rome/grafo4246.62.lgr N62 E88 M0.566 R10
./instances/Rome/grafo6076.34.lgr N34 E44 M0.136 O R0
./instances/Rome/grafo1745.17.lgr N17 E20 M0.097 O R0
./instances/Rome/grafo9008.91.lgr N91 E136 M1.489 R27
./instances/Rome/grafo270.20.lgr N20 E30 M0.09 O R0
./instances/Rome/grafo6878.43.lgr N43 E48 M0.161 O R0
./instances/Rome/grafo9860.40.lgr N40 E52 M0.311 R3
./instances/Rome/grafo10821.96.lgr N96 E115 M0.916 R7
./instances/Rome/grafo2854.23.lgr N23 E29 M0.129 O R0
./instances/Rome/grafo3794.41.lgr N41 E52 M0.292 R3
./instances/Rome/grafo7249.42.lgr N42 E56 M0.315 R4
./instances/Rome/grafo1488.48.lgr N48 E58 M0.295 R1
./instances/Rome/grafo4700.57.lgr N57 E76 M0.382 R3
./instances/Rome/grafo3184.91.lgr N91 E127 M1.833 R21
./instances/Rome/grafo3124.34.lgr N34 E43 M0.217 R1
./instances/Rome/grafo11300.91.lgr N91 E126 M1.739 R17
./instances/Rome/grafo5355.35.lgr N35 E41 M0.126 O R0
./instances/Rome/grafo1799.26.lgr N26 E30 M0.112 O R0
./instances/Rome/grafo7234.46.lgr N46 E63 M0.542 R8
./instances/Rome/grafo6258.41.lgr N41 E57 M0.346 R2
./instances/Rome/grafo5788.64.lgr N64 E77 M0.665 R5
./instances/Rome/grafo7518.46.lgr N46 E69 M0.626 R10
./instances/Rome/grafo6172.41.lgr N41 E50 M0.153 O R0
./instances/Rome/grafo2301.25.lgr N25 E37 M0.215 R1
./instances/Rome/grafo9780.77.lgr N77 E96 M0.487 R4
./instances/Rome/grafo7899.78.lgr N78 E100 M0.758 R10
./instances/Rome/grafo5550.42.lgr N42 E57 M0.262 R3
./instances/Rome/grafo6296.43.lgr N43 E59 M0.488 R6
./instances/Rome/grafo6033.43.lgr N43 E50 M0.28 R1
./instances/Rome/grafo4581.67.lgr N67 E82 M0.582 R5
./instances/Rome/grafo9335.78.lgr N78 E104 M1.077 R12
./instances/Rome/grafo6969.59.lgr N59 E79 M0.461 R6
./instances/Rome/grafo11059.98.lgr N98 E129 M1.539 R15
./instances/Rome/grafo7958.61.lgr N61 E87 M0.562 R13
./instances/Rome/grafo10181.93.lgr N93 E133 M1.882 R21
./instances/Rome/grafo118.43.lgr N43 E58 M0.421 R6
./instances/Rome/grafo10343.94.lgr N94 E118 M0.671 R4
./instances/Rome/grafo11104.95.lgr N95 E135 M2.401 R23
./instances/Rome/grafo2329.21.lgr N21 E24 M0.097 O R0
./instances/Rome/grafo11416.35.lgr N35 E38 M0.146 O R0
./instances/Rome/grafo9236.80.lgr N80 E120 M1.643 R20
./instances/Rome/grafo11118.99.lgr N99 E125 M1.076 R11
./instances/Rome/grafo2685.44.lgr N44 E52 M0.183 O R0
./instances/Rome/grafo1622.19.lgr N19 E20 M0.059 O R0
./instances/Rome/grafo9844.82.lgr N82 E103 M0.635 R6
./instances/Rome/grafo5288.36.lgr N36 E42 M0.258 O R0
./instances/Rome/grafo5023.55.lgr N55 E78 M0.557 R9
./instances/Rome/grafo2441.16.lgr N16 E20 M0.083 O R0
./instances/Rome/grafo2147.17.lgr N17 E20 M0.087 O R0
./instances/Rome/grafo6735.65.lgr N65 E88 M0.641 R6
./instances/Rome/grafo1627.30.lgr N30 E40 M0.193 R1
./instances/Rome/grafo1578.27.lgr N27 E30 M0.108 O R0
./instances/Rome/grafo6885.44.lgr N44 E56 M0.229 R1
./instances/Rome/grafo9050.75.lgr N75 E94 M0.7 R8
./instances/Rome/grafo1610.48.lgr N48 E66 M0.575 R8
./instances/Rome/grafo9556.62.lgr N62 E87 M0.749 R9
./instances/Rome/grafo3606.46.lgr N46 E54 M0.148 O R0
./instances/Rome/grafo1165.16.lgr N16 E23 M0.103 O R0
./instances/Rome/grafo7492.38.lgr N38 E57 M0.413 R5
./instances/Rome/grafo4300.60.lgr N60 E82 M0.623 R8
./instances/Rome/grafo3701.41.lgr N41 E58 M0.405 R7
./instances/Rome/grafo9695.77.lgr N77 E102 M0.863 R13
./instances/Rome/grafo9531.84.lgr N84 E111 M1.111 R11
./instances/Rome/grafo9642.69.lgr N69 E91 M0.692 R12
./instances/Rome/grafo7733.46.lgr N46 E56 M0.195 O R0
./instances/Rome/grafo2044.33.lgr N33 E43 M0.185 O R0
./instances/Rome/grafo5369.36.lgr N36 E44 M0.286 R1
./instances/Rome/grafo1683.11.lgr N11 E19 M0.224 R2
./instances/Rome/grafo2364.23.lgr N23 E26 M0.099 O R0
./instances/Rome/grafo4989.75.lgr N75 E99 M0.555 R10
./instances/Rome/grafo4576.71.lgr N71 E92 M0.948 R8
./instances/Rome/grafo6114.31.lgr N31 E39 M0.33 R2
./instances/Rome/grafo11286.92.lgr N92 E117 M0.94 R7
./instances/Rome/grafo11080.93.lgr N93 E126 M1.272 R15
./instances/Rome/grafo4865.80.lgr N80 E117 M1.724 R19
./instances/Rome/grafo7437.44.lgr N44 E52 M0.12 O R0
./instances/Rome/grafo7073.43.lgr N43 E51 M0.136 O R0
./instances/Rome/grafo4511.77.lgr N77 E103 M1.335 R14
./instances/Rome/grafo4977.65.lgr N65 E91 M0.973 R12
./instances/Rome/grafo4768.51.lgr N51 E57 M0.159 O R0
./instances/Rome/grafo3051.20.lgr N20 E23 M0.125 O R0
./instances/Rome/grafo8272.83.lgr N83 E120 M1.284 R20
./instances/Rome/grafo1573.29.lgr N29 E34 M0.111 O R0
./instances/Rome/grafo6180.41.lgr N41 E50 M0.163 O R0
./instances/Rome/grafo259.12.lgr N12 E11 M0.066 O R0
./instances/Rome/grafo7800.61.lgr N61 E84 M0.484 R9
./instances/Rome/grafo9116.80.lgr N80 E118 M1.943 R20
./instances/Rome/grafo2385.13.lgr N13 E14 M0.042 O R0
./instances/Rome/grafo1144.16.lgr N16 E21 M0.137 R1
./instances/Rome/grafo3697.49.lgr N49 E68 M0.596 R10
./instances/Rome/grafo410.14.lgr N14 E16 M0.096 O R0
./instances/Rome/grafo9606.87.lgr N87 E116 M0.997 R13
./instances/Rome/grafo10419.91.lgr N91 E132 M1.864 R22
./instances/Rome/grafo9262.72.lgr N72 E96 M0.947 R8
./instances/Rome/grafo9775.61.lgr N61 E79 M0.411 R2
./instances/Rome/grafo8168.76.lgr N76 E102 M0.929 R12
./instances/Rome/grafo2488.13.lgr N13 E13 M0.056 O R0
./instances/Rome/grafo445.22.lgr N22 E25 M0.088 O R0
./instances/Rome/grafo3503.57.lgr N57 E75 M0.525 R7
./instances/Rome/grafo10957.92.lgr N92 E122 M1.253 R10
./instances/Rome/grafo10752.35.lgr N35 E42 M0.199 R1
./instances/Rome/grafo1932.13.lgr N13 E17 M0.114 O R0
./instances/Rome/grafo4411.64.lgr N64 E79 M0.443 R5
./instances/Rome/grafo11083.37.lgr N37 E49 M0.268 R3
./instances/Rome/grafo5663.34.lgr N34 E39 M0.114 O R0
./instances/Rome/grafo3559.48.lgr N48 E69 M0.476 R9
./instances/Rome/grafo1785.37.lgr N37 E44 M0.222 O R0
./instances/Rome/grafo6869.43.lgr N43 E57 M0.37 R3
./instances/Rome/grafo9247.79.lgr N79 E99 M0.67 R6
./instances/Rome/grafo8371.96.lgr N96 E130 M1.426 R16
./instances/Rome/grafo3817.58.lgr N58 E87 M1.243 R16
./instances/Rome/grafo11336.36.lgr N36 E47 M0.336 R3
./instances/Rome/grafo1653.18.lgr N18 E18 M0.064 O R0
./instances/Rome/grafo6719.42.lgr N42 E59 M0.364 R4
./instances/Rome/grafo6540.56.lgr N56 E79 M0.704 R8
./instances/Rome/grafo9850.95.lgr N95 E128 M1.379 R16
./instances/Rome/grafo499.37.lgr N37 E48 M0.287 R3
./instances/Rome/grafo1290.27.lgr N27 E35 M0.122 O R0
./instances/Rome/grafo7012.42.lgr N42 E59 M0.453 R7
./instances/Rome/grafo182.23.lgr N23 E25 M0.127 O R0
./instances/Rome/grafo7320.38.lgr N38 E58 M0.369 R4
./instances/Rome/grafo3517.55.lgr N55 E66 M0.262 R1
./instances/Rome/grafo8132.69.lgr N69 E95 M1.138 R8
./instances/Rome/grafo1201.28.lgr N28 E38 M0.199 R2
./instances/Rome/grafo7961.63.lgr N63 E76 M0.405 R3
./instances/Rome/grafo11055.98.lgr N98 E126 M1.208 R11
./instances/Rome/grafo5460.80.lgr N80 E113 M1.346 R17
./instances/Rome/grafo1930.13.lgr N13 E13 M0.091 O R0
./instances/Rome/grafo4363.77.lgr N77 E102 M0.924 R10
./instances/Rome/grafo5014.61.lgr N61 E89 M1.1 R16
./instances/Rome/grafo2666.61.lgr N61 E68 M0.337 R2
./instances/Rome/grafo808.12.lgr N12 E11 M0.078 O R0
./instances/Rome/grafo2307.18.lgr N18 E23 M0.082 O R0
./instances/Rome/grafo1907.16.lgr N16 E18 M0.068 O R0
./instances/Rome/grafo773.12.lgr N12 E14 M0.077 O R0
./instances/Rome/grafo7646.50.lgr N50 E62 M0.321 R3
./instances/Rome/grafo10403.38.lgr N38 E53 M0.432 R4
./instances/Rome/grafo10805.98.lgr N98 E135 M2.081 R22
./instances/Rome/grafo980.20.lgr N20 E20 M0.07 O R0
./instances/Rome/grafo6460.40.lgr N40 E56 M0.349 R3
./instances/Rome/grafo7334.43.lgr N43 E63 M0.395 R5
./instances/Rome/grafo5349.39.lgr N39 E53 M0.373 R4
./instances/Rome/grafo3576.37.lgr N37 E49 M0.223 R3
./instances/Rome/grafo6631.46.lgr N46 E55 M0.268 R1
./instances/Rome/grafo2204.13.lgr N13 E13 M0.044 O R0
./instances/Rome/grafo9394.64.lgr N64 E87 M0.66 R8
./instances/Rome/grafo6831.47.lgr N47 E65 M0.627 R4
./instances/Rome/grafo4589.73.lgr N73 E99 M0.803 R8
./instances/Rome/grafo7985.93.lgr N93 E126 M1.351 R19
./instances/Rome/grafo2144.12.lgr N12 E18 M0.077 O R0
./instances/Rome/grafo7951.81.lgr N81 E99 M0.662 R6
./instances/Rome/grafo9333.80.lgr N80 E112 M1.054 R17
./instances/Rome/grafo7942.83.lgr N83 E121 M1.642 R22
./instances/Rome/grafo10769.36.lgr N36 E48 M0.29 R2
./instances/Rome/grafo6360.40.lgr N40 E57 M0.482 R6
./instances/Rome/grafo8494.90.lgr N90 E119 M1.347 R17
./instances/Rome/grafo1676.20.lgr N20 E22 M0.109 O R0
./instances/Rome/grafo11283.40.lgr N40 E52 M0.291 R2
./instances/Rome/grafo3520.40.lgr N40 E48 M0.208 R1
./instances/Rome/grafo10721.96.lgr N96 E125 M1.246 R13
./instances/Rome/grafo614.25.lgr N25 E29 M0.104 O R0
./instances/Rome/grafo1933.22.lgr N22 E26 M0.113 O R0
./instances/Rome/grafo6712.37.lgr N37 E39 M0.109 O R0
./instances/Rome/grafo8538.80.lgr N80 E114 M1.184 R19
./instances/Rome/grafo9677.68.lgr N68 E97 M0.754 R12
./instances/Rome/grafo6597.49.lgr N49 E71 M0.586 R6
./instances/Rome/grafo4929.81.lgr N81 E99 M0.61 R6
./instances/Rome/grafo3679.39.lgr N39 E43 M0.218 R1
./instances/Rome/grafo10633.100.lgr N100 E138 M1.281 R22
./instances/Rome/grafo9279.72.lgr N72 E109 M1.603 R23
./instances/Rome/grafo2616.25.lgr N25 E29 M0.087 O R0
./instances/Rome/grafo1014.14.lgr N14 E18 M0.077 O R0
./instances/Rome/grafo590.15.lgr N15 E22 M0.078 O R0
./instances/Rome/grafo5507.46.lgr N46 E62 M0.463 R7
./instances/Rome/grafo2693.13.lgr N13 E13 M0.094 O R0
./instances/Rome/grafo2575.13.lgr N13 E13 M0.093 O R0
./instances/Rome/grafo3913.43.lgr N43 E65 M0.754 R14
./instances/Rome/grafo9288.67.lgr N67 E93 M0.836 R10
./instances/Rome/grafo5110.58.lgr N58 E85 M0.823 R11
./instances/Rome/grafo8048.68.lgr N68 E94 M0.963 R13
./instances/Rome/grafo5677.42.lgr N42 E58 M0.464 R3
./instances/Rome/grafo2910.14.lgr N14 E16 M0.118 O R0
./instances/Rome/grafo4240.61.lgr N61 E82 M0.751 R7
./instances/Rome/grafo8623.74.lgr N74 E98 M1.016 R8
./instances/Rome/grafo1783.30.lgr N30 E37 M0.296 R2
./instances/Rome/grafo5888.37.lgr N37 E50 M0.335 R3
./instances/Rome/grafo9745.84.lgr N84 E114 M1.421 R16
./instances/Rome/grafo6494.62.lgr N62 E81 M0.741 R10
./instances/Rome/grafo4031.41.lgr N41 E62 M0.637 R11
./instances/Rome/grafo8054.85.lgr N85 E118 M1.027 R16
./instances/Rome/grafo7887.68.lgr N68 E96 M0.969 R10
./instances/Rome/grafo6778.37.lgr N37 E45 M0.148 O R0
./instances/Rome/grafo9858.34.lgr N34 E45 M0.146 O R0
./instances/Rome/grafo7857.90.lgr N90 E120 M1.291 R18
./instances/Rome/grafo7918.84.lgr N84 E135 M1.891 R28
./instances/Rome/grafo4231.62.lgr N62 E83 M0.726 R6
./instances/Rome/grafo2751.16.lgr N16 E25 M0.135 O R0
./instances/Rome/grafo6963.45.lgr N45 E58 M0.361 R4
./instances/Rome/grafo7242.37.lgr N37 E53 M0.37 R5
./instances/Rome/grafo10035.38.lgr N38 E47 M0.235 R1
./instances/Rome/grafo9973.96.lgr N96 E144 M3.694 R31
./instances/Rome/grafo9235.72.lgr N72 E93 M0.793 R11
./instances/Rome/grafo10147.94.lgr N94 E132 M2.504 R23
./instances/Rome/grafo441.11.lgr N11 E11 M0.08 O R0
./instances/Rome/grafo398.26.lgr N26 E27 M0.142 O R0
./instances/Rome/grafo4125.55.lgr N55 E74 M0.501 R4
./instances/Rome/grafo1599.29.lgr N29 E33 M0.14 O R0
./instances/Rome/grafo8483.76.lgr N76 E100 M1.608 R11
./instances/Rome/grafo2771.33.lgr N33 E42 M0.156 O R0
./instances/Rome/grafo2007.39.lgr N39 E51 M0.243 R3
./instances/Rome/grafo10523.97.lgr N97 E139 M2.453 R24
./instances/Rome/grafo885.18.lgr N18 E24 M0.13 O R0
./instances/Rome/grafo4037.35.lgr N35 E40 M0.167 O R0
./instances/Rome/grafo7155.60.lgr N60 E70 M0.187 O R0
./instances/Rome/grafo2016.25.lgr N25 E33 M0.238 R1
./instances/Rome/grafo5022.67.lgr N67 E103 M1.5 R19
./instances/Rome/grafo1101.25.lgr N25 E37 M0.257 R1
./instances/Rome/grafo10462.36.lgr N36 E40 M0.335 O R0
./instances/Rome/grafo3600.43.lgr N43 E61 M0.525 R6
./instances/Rome/grafo5885.46.lgr N46 E58 M0.397 R2
./instances/Rome/grafo273.11.lgr N11 E10 M0.053 O R0
./instances/Rome/grafo154.33.lgr N33 E34 M0.085 O R0
./instances/Rome/grafo9122.79.lgr N79 E111 M1.57 R18
./instances/Rome/grafo8887.89.lgr N89 E124 M1.322 R14
./instances/Rome/grafo5617.45.lgr N45 E54 M0.297 R2
./instances/Rome/grafo825.15.lgr N15 E17 M0.094 O R0
./instances/Rome/grafo5563.42.lgr N42 E52 M0.33 R2
./instances/Rome/grafo10985.96.lgr N96 E128 M1.404 R18
./instances/Rome/grafo3825.49.lgr N49 E66 M0.367 R3
./instances/Rome/grafo6247.88.lgr N88 E114 M1.106 R12
./instances/Rome/grafo761.13.lgr N13 E13 M0.055 O R0
./instances/Rome/grafo3926.54.lgr N54 E69 M0.575 R8
./instances/Rome/grafo1521.24.lgr N24 E38 M0.216 R1
./instances/Rome/grafo2475.34.lgr N34 E47 M0.374 R4
./instances/Rome/grafo7153.85.lgr N85 E120 M1.467 R17
./instances/Rome/grafo2348.37.lgr N37 E46 M0.278 R3
./instances/Rome/grafo6129.45.lgr N45 E55 M0.302 R1
./instances/Rome/grafo6613.59.lgr N59 E83 M0.886 R10
./instances/Rome/grafo5903.38.lgr N38 E48 M0.395 R3
./instances/Rome/grafo542.12.lgr N12 E14 M0.129 O R0
./instances/Rome/grafo2466.14.lgr N14 E13 M0.084 O R0
./instances/Rome/grafo5095.62.lgr N62 E90 M0.608 R9
./instances/Rome/grafo7537.41.lgr N41 E55 M0.502 R4
./instances/Rome/grafo2226.39.lgr N39 E63 M0.646 R8
./instances/Rome/grafo8045.68.lgr N68 E89 M0.594 R4
./instances/Rome/grafo11613.100.lgr N100 E125 M1.165 R10
./instances/Rome/grafo6469.47.lgr N47 E70 M0.672 R8
./instances/Rome/grafo2563.14.lgr N14 E17 M0.091 O R0
./instances/Rome/grafo4558.70.lgr N70 E92 M0.759 R8
./instances/Rome/grafo3342.61.lgr N61 E90 M1.059 R17
./instances/Rome/grafo4065.39.lgr N39 E47 M0.24 R1
./instances/Rome/grafo2294.16.lgr N16 E17 M0.11 O R0
./instances/Rome/grafo4751.57.lgr N57 E71 M0.492 R1
./instances/Rome/grafo11260.36.lgr N36 E41 M0.146 O R0
./instances/Rome/grafo2358.34.lgr N34 E41 M0.21 R1
./instances/Rome/grafo7310.47.lgr N47 E61 M0.507 R4
./instances/Rome/grafo2423.21.lgr N21 E26 M0.142 O R0
./instances/Rome/grafo9368.72.lgr N72 E93 M0.757 R8
./instances/Rome/grafo10442.97.lgr N97 E125 M1.043 R12
./instances/Rome/grafo7607.42.lgr N42 E60 M0.419 R6
./instances/Rome/grafo3447.35.lgr N35 E42 M0.15 O R0
./instances/Rome/grafo4283.56.lgr N56 E74 M0.451 R5
./instances/Rome/grafo5633.45.lgr N45 E55 M0.274 R2
./instances/Rome/grafo1949.29.lgr N29 E34 M0.134 O R0
./instances/Rome/grafo9132.62.lgr N62 E76 M0.408 R3
./instances/Rome/grafo6254.37.lgr N37 E46 M0.348 R2
./instances/Rome/grafo10188.38.lgr N38 E48 M0.297 R4
./instances/Rome/grafo5430.41.lgr N41 E49 M0.248 R1
./instances/Rome/grafo8454.78.lgr N78 E98 M0.834 R9
./instances/Rome/grafo2972.25.lgr N25 E29 M0.141 O R0
./instances/Rome/grafo7612.54.lgr N54 E78 M0.719 R6
./instances/Rome/grafo10261.96.lgr N96 E123 M1.11 R13
./instances/Rome/grafo493.12.lgr N12 E12 M0.098 O R0
./instances/Rome/grafo5807.32.lgr N32 E41 M0.335 R1
./instances/Rome/grafo2819.22.lgr N22 E25 M0.089 O R0
./instances/Rome/grafo3403.37.lgr N37 E42 M0.156 O R0
./instances/Rome/grafo10742.99.lgr N99 E130 M1.428 R14
./instances/Rome/grafo2993.23.lgr N23 E28 M0.138 O R0
./instances/Rome/grafo1257.31.lgr N31 E50 M0.412 R6
./instances/Rome/grafo4354.76.lgr N76 E106 M1.037 R12
./instances/Rome/grafo10263.97.lgr N97 E123 M1.176 R9
./instances/Rome/grafo4070.36.lgr N36 E43 M0.258 R1
./instances/Rome/grafo1983.29.lgr N29 E37 M0.129 O R0
./instances/Rome/grafo10153.100.lgr N100 E136 M1.708 R19
./instances/Rome/grafo10680.95.lgr N95 E126 M1.761 R14
./instances/Rome/grafo1716.20.lgr N20 E23 M0.156 O R0
./instances/Rome/grafo5056.58.lgr N58 E77 M0.622 R8
./instances/Rome/grafo830.27.lgr N27 E27 M0.097 O R0
./instances/Rome/grafo2473.22.lgr N22 E25 M0.09 O R0
./instances/Rome/grafo9186.62.lgr N62 E82 M0.891 R7
./instances/Rome/grafo10517.93.lgr N93 E133 M1.843 R22
./instances/Rome/grafo1859.32.lgr N32 E35 M0.133 O R0
./instances/Rome/grafo11411.37.lgr N37 E47 M0.602 R1
./instances/Rome/grafo3722.40.lgr N40 E58 M0.426 R5
./instances/Rome/grafo6550.83.lgr N83 E118 M1.435 R19
./instances/Rome/grafo5957.37.lgr N37 E39 M0.236 O R0
./instances/Rome/grafo8075.80.lgr N80 E111 M1.361 R12
./instances/Rome/grafo365.40.lgr N40 E47 M0.352 R1
./instances/Rome/grafo3730.47.lgr N47 E63 M0.707 R2
./instances/Rome/grafo7416.36.lgr N36 E47 M0.251 R1
./instances/Rome/grafo7983.73.lgr N73 E95 M0.903 R7
./instances/Rome/grafo5951.34.lgr N34 E43 M0.355 R2
./instances/Rome/grafo1079.19.lgr N19 E18 M0.064 O R0
./instances/Rome/grafo3614.54.lgr N54 E75 M0.627 R11
./instances/Rome/grafo9742.92.lgr N92 E125 M1.69 R18
./instances/Rome/grafo7819.87.lgr N87 E114 M1.224 R12
./instances/Rome/grafo2405.36.lgr N36 E47 M0.257 R1
./instances/Rome/grafo7024.45.lgr N45 E50 M0.148 O R0
./instances/Rome/grafo8234.70.lgr N70 E89 M0.741 R8
./instances/Rome/grafo8279.81.lgr N81 E112 M1.447 R16
./instances/Rome/grafo423.19.lgr N19 E21 M0.113 O R0
./instances/Rome/grafo11168.34.lgr N34 E40 M0.246 O R0
./instances/Rome/grafo8391.69.lgr N69 E87 M0.596 R5
./instances/Rome/grafo2187.19.lgr N19 E22 M0.167 O R0
./instances/Rome/grafo2341.24.lgr N24 E29 M0.179 O R0
./instances/Rome/grafo11334.37.lgr N37 E49 M0.395 R2
./instances/Rome/grafo5647.78.lgr N78 E96 M0.593 R6
./instances/Rome/grafo2748.22.lgr N22 E29 M0.11 O R0
./instances/Rome/grafo10365.97.lgr N97 E137 M2.338 R18
./instances/Rome/grafo10963.97.lgr N97 E127 M1.414 R14
./instances/Rome/grafo6435.36.lgr N36 E50 M0.419 R4
./instances/Rome/grafo865.28.lgr N28 E35 M0.111 O R0
./instances/Rome/grafo11368.92.lgr N92 E113 M1.108 R3
./instances/Rome/grafo4408.69.lgr N69 E91 M0.774 R10
./instances/Rome/grafo559.13.lgr N13 E15 M0.129 O R0
./instances/Rome/grafo10725.99.lgr N99 E129 M1.137 R10
./instances/Rome/grafo5235.32.lgr N32 E38 M0.238 R2
./instances/Rome/grafo1057.16.lgr N16 E17 M0.067 O R0
./instances/Rome/grafo1364.68.lgr N68 E87 M0.688 R6
./instances/Rome/grafo9107.63.lgr N63 E80 M0.565 R6
./instances/Rome/grafo211.14.lgr N14 E15 M0.044 O R0
./instances/Rome/grafo1969.14.lgr N14 E14 M0.056 O R0
./instances/Rome/grafo10350.96.lgr N96 E125 M1.386 R13
./instances/Rome/grafo7881.61.lgr N61 E74 M0.459 R3
./instances/Rome/grafo2115.12.lgr N12 E15 M0.07 O R0
./instances/Rome/grafo8721.74.lgr N74 E97 M0.778 R9
./instances/Rome/grafo463.15.lgr N15 E22 M0.115 O R0
./instances/Rome/grafo6093.36.lgr N36 E43 M0.296 R3
./instances/Rome/grafo4625.66.lgr N66 E85 M0.692 R9
./instances/Rome/grafo5996.78.lgr N78 E103 M0.977 R10
./instances/Rome/grafo9392.71.lgr N71 E94 M0.642 R6
./instances/Rome/grafo2088.38.lgr N38 E54 M0.843 R2
./instances/Rome/grafo5435.60.lgr N60 E85 M0.803 R8
./instances/Rome/grafo11507.91.lgr N91 E122 M1.727 R18
./instances/Rome/grafo344.36.lgr N36 E47 M0.345 R2
./instances/Rome/grafo6884.39.lgr N39 E51 M0.319 R2
./instances/Rome/grafo7356.49.lgr N49 E71 M0.614 R10
./instances/Rome/grafo11526.91.lgr N91 E118 M1.056 R10
./instances/Rome/grafo9141.60.lgr N60 E82 M0.572 R8
./instances/Rome/grafo6344.47.lgr N47 E63 M0.4 R4
./instances/Rome/grafo1627.10.lgr N10 E15 M0.072 O R0
./instances/Rome/grafo5439.78.lgr N78 E106 M1.064 R11
./instances/Rome/grafo10386.99.lgr N99 E132 M1.335 R15
./instances/Rome/grafo631.16.lgr N16 E17 M0.063 O R0
./instances/Rome/grafo1588.58.lgr N58 E66 M0.26 R1
./instances/Rome/grafo7064.44.lgr N44 E59 M0.388 R4
./instances/Rome/grafo6824.38.lgr N38 E49 M0.374 R1
./instances/Rome/grafo762.27.lgr N27 E31 M0.117 O R0
./instances/Rome/grafo2071.37.lgr N37 E58 M0.544 R9
./instances/Rome/grafo815.15.lgr N15 E15 M0.138 O R0
./instances/Rome/grafo422.17.lgr N17 E17 M0.067 O R0
./instances/Rome/grafo2319.14.lgr N14 E16 M0.09 O R0
./instances/Rome/grafo7207.55.lgr N55 E77 M0.676 R9
./instances/Rome/grafo1586.25.lgr N25 E29 M0.122 O R0
./instances/Rome/grafo8951.93.lgr N93 E125 M0.891 R12
./instances/Rome/grafo5010.56.lgr N56 E71 M0.326 R1
./instances/Rome/grafo7464.81.lgr N81 E108 M1.009 R13
./instances/Rome/grafo6520.84.lgr N84 E110 M1.554 R12
./instances/Rome/grafo218.17.lgr N17 E22 M0.12 O R0
./instances/Rome/grafo10193.38.lgr N38 E46 M0.269 R2
./instances/Rome/grafo10037.39.lgr N39 E50 M0.275 R2
./instances/Rome/grafo5881.62.lgr N62 E80 M0.695 R11
./instances/Rome/grafo5901.35.lgr N35 E50 M0.365 R7
./instances/Rome/grafo7252.40.lgr N40 E64 M0.778 R7
./instances/Rome/grafo10282.40.lgr N40 E59 M0.567 R7
./instances/Rome/grafo7679.41.lgr N41 E51 M0.308 R3
./instances/Rome/grafo5396.59.lgr N59 E84 M0.688 R9
./instances/Rome/grafo7950.62.lgr N62 E86 M0.758 R8
./instances/Rome/grafo3208.53.lgr N53 E80 M0.844 R14
./instances/Rome/grafo6858.43.lgr N43 E61 M1.394 R8
./instances/Rome/grafo4979.68.lgr N68 E97 M1.026 R16
./instances/Rome/grafo1784.32.lgr N32 E36 M0.247 R1
./instances/Rome/grafo406.13.lgr N13 E15 M0.116 O R0
./instances/Rome/grafo3145.36.lgr N36 E45 M0.249 R2
./instances/Rome/grafo3043.36.lgr N36 E42 M0.171 O R0
./instances/Rome/grafo3341.37.lgr N37 E50 M0.441 R6
./instances/Rome/grafo9416.67.lgr N67 E90 M0.74 R8
./instances/Rome/grafo3702.57.lgr N57 E70 M0.479 R5
./instances/Rome/grafo327.10.lgr N10 E10 M0.069 O R0
./instances/Rome/grafo11499.35.lgr N35 E39 M0.157 O R0
./instances/Rome/grafo3659.44.lgr N44 E55 M0.404 R3
./instances/Rome/grafo4463.59.lgr N59 E76 M0.584 R3
./instances/Rome/grafo4516.59.lgr N59 E79 M0.584 R7
./instances/Rome/grafo4596.59.lgr N59 E83 M0.758 R10
./instances/Rome/grafo8347.69.lgr N69 E76 M0.205 O R0
./instances/Rome/grafo5960.55.lgr N55 E79 M0.903 R10
./instances/Rome/grafo2403.15.lgr N15 E19 M0.107 O R0
./instances/Rome/grafo8697.74.lgr N74 E94 M0.628 R7
./instances/Rome/grafo4519.75.lgr N75 E98 M0.542 R4
./instances/Rome/grafo11048.94.lgr N94 E128 M1.706 R20
./instances/Rome/grafo4186.57.lgr N57 E72 M0.385 R2
./instances/Rome/grafo3108.24.lgr N24 E25 M0.095 O R0
./instances/Rome/grafo8631.87.lgr N87 E124 M2.023 R22
./instances/Rome/grafo1617.67.lgr N67 E80 M0.481 R4
./instances/Rome/grafo3991.57.lgr N57 E81 M0.687 R9
./instances/Rome/grafo1159.26.lgr N26 E33 M0.222 R2
./instances/Rome/grafo6930.39.lgr N39 E58 M0.43 R8
./instances/Rome/grafo9767.76.lgr N76 E103 M0.923 R9
./instances/Rome/grafo162.24.lgr N24 E32 M0.122 O R0
./instances/Rome/grafo11671.39.lgr N39 E52 M0.32 R3
./instances/Rome/grafo6376.48.lgr N48 E62 M0.468 R3
./instances/Rome/grafo10287.92.lgr N92 E111 M0.592 R6
./instances/Rome/grafo6507.59.lgr N59 E80 M0.85 R8
./instances/Rome/grafo9379.61.lgr N61 E76 M0.518 R4
./instances/Rome/grafo5997.62.lgr N62 E93 M1.282 R15
./instances/Rome/grafo9502.75.lgr N75 E111 M1.458 R15
./instances/Rome/grafo2838.36.lgr N36 E41 M0.146 O R0
./instances/Rome/grafo5494.54.lgr N54 E73 M0.495 R6
./instances/Rome/grafo10581.98.lgr N98 E128 M1.253 R15
./instances/Rome/grafo7032.41.lgr N41 E53 M0.332 R2
./instances/Rome/grafo3290.53.lgr N53 E74 M0.675 R8
./instances/Rome/grafo9908.91.lgr N91 E118 M1.303 R11
./instances/Rome/grafo6779.77.lgr N77 E99 M0.796 R7
./instances/Rome/grafo3489.63.lgr N63 E85 M0.585 R6
./instances/Rome/grafo4813.60.lgr N60 E74 M0.462 R4
./instances/Rome/grafo11597.37.lgr N37 E49 M0.408 R4
./instances/Rome/grafo3482.98.lgr N98 E134 M3.296 R20
./instances/Rome/grafo664.22.lgr N22 E26 M0.088 O R0
./instances/Rome/grafo8382.69.lgr N69 E85 M0.682 R6
./instances/Rome/grafo282.14.lgr N14 E18 M0.146 O R0
./instances/Rome/grafo448.11.lgr N11 E11 M0.074 O R0
./instances/Rome/grafo7529.93.lgr N93 E131 M1.769 R17
./instances/Rome/grafo355.14.lgr N14 E13 M0.085 O R0
./instances/Rome/grafo11062.99.lgr N99 E124 M0.919 R7
./instances/Rome/grafo427.26.lgr N26 E34 M0.113 O R0
./instances/Rome/grafo9103.80.lgr N80 E108 M1.049 R11
./instances/Rome/grafo4047.41.lgr N41 E48 M0.176 O R0
./instances/Rome/grafo7816.67.lgr N67 E98 M1.263 R10
./instances/Rome/grafo3381.40.lgr N40 E53 M0.387 R4
./instances/Rome/grafo543.12.lgr N12 E12 M0.135 O R0
./instances/Rome/grafo1798.23.lgr N23 E31 M0.146 O R0
./instances/Rome/grafo11594.37.lgr N37 E41 M0.148 O R0
./instances/Rome/grafo7556.54.lgr N54 E76 M0.67 R11
./instances/Rome/grafo616.19.lgr N19 E28 M0.084 O R0
./instances/Rome/grafo9374.65.lgr N65 E85 M1.141 R5
./instances/Rome/grafo8236.72.lgr N72 E92 M0.595 R7
./instances/Rome/grafo6821.47.lgr N47 E68 M0.729 R8
./instances/Rome/grafo10758.96.lgr N96 E142 M2.131 R28
./instances/Rome/grafo3116.40.lgr N40 E47 M0.24 O R0
./instances/Rome/grafo2218.13.lgr N13 E13 M0.074 O R0
./instances/Rome/grafo1214.26.lgr N26 E26 M0.086 O R0
./instances/Rome/grafo2657.49.lgr N49 E59 M0.367 R3
./instances/Rome/grafo680.37.lgr N37 E44 M0.157 O R0
./instances/Rome/grafo8431.73.lgr N73 E100 M0.956 R15
./instances/Rome/grafo8303.72.lgr N72 E103 M1.473 R14
./instances/Rome/grafo4916.78.lgr N78 E117 M2.035 R24
./instances/Rome/grafo1772.15.lgr N15 E25 M0.163 O R0
./instances/Rome/grafo6656.38.lgr N38 E46 M0.239 O R0
./instances/Rome/grafo4964.49.lgr N49 E63 M0.422 R3
./instances/Rome/grafo5238.32.lgr N32 E37 M0.155 O R0
./instances/Rome/grafo9256.79.lgr N79 E98 M0.957 R8
./instances/Rome/grafo9166.81.lgr N81 E119 M1.862 R22
./instances/Rome/grafo4521.66.lgr N66 E92 M0.803 R6
./instances/Rome/grafo11034.95.lgr N95 E132 M1.708 R25
./instances/Rome/grafo3847.35.lgr N35 E38 M0.134 O R0
./instances/Rome/grafo9084.72.lgr N72 E92 M0.452 R5
./instances/Rome/grafo3314.39.lgr N39 E51 M0.328 R4
./instances/Rome/grafo4864.58.lgr N58 E73 M0.375 R5
./instances/Rome/grafo907.10.lgr N10 E10 M0.085 O R0
./instances/Rome/grafo6707.49.lgr N49 E64 M0.368 R4
./instances/Rome/grafo2043.35.lgr N35 E45 M0.262 R1
./instances/Rome/grafo4447.61.lgr N61 E75 M0.463 R3
./instances/Rome/grafo5411.77.lgr N77 E100 M1.194 R11
./instances/Rome/grafo8897.88.lgr N88 E131 M1.473 R22
./instances/Rome/grafo6559.38.lgr N38 E47 M0.164 O R0
./instances/Rome/grafo7491.45.lgr N45 E61 M0.492 R8
./instances/Rome/grafo9495.67.lgr N67 E96 M1.194 R15
./instances/Rome/grafo8594.84.lgr N84 E115 M1.122 R19
./instances/Rome/grafo2357.23.lgr N23 E22 M0.079 O R0
./instances/Rome/grafo4796.58.lgr N58 E73 M0.617 R7
./instances/Rome/grafo9172.86.lgr N86 E122 M1.866 R18
./instances/Rome/grafo1719.13.lgr N13 E16 M0.133 O R0
./instances/Rome/grafo2334.16.lgr N16 E21 M0.11 O R0
./instances/Rome/grafo342.16.lgr N16 E20 M0.117 O R0
./instances/Rome/grafo7591.44.lgr N44 E61 M0.633 R10
./instances/Rome/grafo10689.98.lgr N98 E140 M1.945 R24
./instances/Rome/grafo4373.60.lgr N60 E82 M0.816 R8
./instances/Rome/grafo5354.42.lgr N42 E57 M0.542 R7
./instances/Rome/grafo10393.96.lgr N96 E139 M2.443 R23
./instances/Rome/grafo7954.69.lgr N69 E103 M1.11 R17
./instances/Rome/grafo353.13.lgr N13 E13 M0.126 O R0
./instances/Rome/grafo5995.42.lgr N42 E59 M0.686 R6
./instances/Rome/grafo1318.26.lgr N26 E36 M0.119 O R0
./instances/Rome/grafo6981.54.lgr N54 E74 M0.508 R9
./instances/Rome/grafo4170.58.lgr N58 E72 M0.389 R3
./instances/Rome/grafo6440.49.lgr N49 E64 M0.396 R4
./instances/Rome/grafo8073.82.lgr N82 E122 M1.97 R24
./instances/Rome/grafo1875.17.lgr N17 E22 M0.155 O R0
./instances/Rome/grafo3756.90.lgr N90 E127 M1.747 R20
./instances/Rome/grafo6794.48.lgr N48 E69 M0.645 R10
./instances/Rome/grafo1440.24.lgr N24 E32 M0.141 O R0
./instances/Rome/grafo8612.84.lgr N84 E119 M1.454 R21
./instances/Rome/grafo11519.39.lgr N39 E51 M0.192 O R0
./instances/Rome/grafo3474.39.lgr N39 E51 M0.265 R2
./instances/Rome/grafo3062.23.lgr N23 E37 M0.381 R6
./instances/Rome/grafo10165.96.lgr N96 E125 M1.33 R16
./instances/Rome/grafo5939.33.lgr N33 E40 M0.198 O R0
./instances/Rome/grafo7367.44.lgr N44 E54 M0.334 R4
./instances/Rome/grafo6446.57.lgr N57 E68 M0.393 R4
./instances/Rome/grafo3376.61.lgr N61 E86 M0.632 R10
./instances/Rome/grafo6210.49.lgr N49 E63 M0.439 R6
./instances/Rome/grafo1353.49.lgr N49 E54 M0.17 O R0
./instances/Rome/grafo10050.97.lgr N97 E133 M1.683 R17
./instances/Rome/grafo10637.94.lgr N94 E139 M1.889 R25
./instances/Rome/grafo3373.48.lgr N48 E74 M0.921 R12
./instances/Rome/grafo7655.49.lgr N49 E65 M0.492 R2
./instances/Rome/grafo8954.91.lgr N91 E132 M1.526 R25
./instances/Rome/grafo5809.36.lgr N36 E45 M0.296 R2
./instances/Rome/grafo5841.76.lgr N76 E100 M0.759 R12
./instances/Rome/grafo11427.35.lgr N35 E42 M0.147 O R0
./instances/Rome/grafo9371.77.lgr N77 E103 M1.018 R9
./instances/Rome/grafo11448.91.lgr N91 E127 M1.89 R22
./instances/Rome/grafo10695.98.lgr N98 E138 M2.923 R26
./instances/Rome/grafo8812.99.lgr N99 E155 M3.91 R33
./instances/Rome/grafo2587.24.lgr N24 E28 M0.136 O R0
./instances/Rome/grafo6816.84.lgr N84 E108 M1.105 R13
./instances/Rome/grafo4385.64.lgr N64 E85 M0.825 R7
./instances/Rome/grafo3615.44.lgr N44 E56 M0.266 R2
./instances/Rome/grafo148.28.lgr N28 E35 M0.151 O R0
./instances/Rome/grafo11328.32.lgr N32 E40 M0.133 O R0
./instances/Rome/grafo8533.60.lgr N60 E73 M0.414 R4
./instances/Rome/grafo5102.51.lgr N51 E60 M0.34 R2
./instances/Rome/grafo1171.22.lgr N22 E25 M0.107 O R0
./instances/Rome/grafo149.41.lgr N41 E54 M0.309 R4
./instances/Rome/grafo8380.93.lgr N93 E126 M1.711 R15
./instances/Rome/grafo1770.38.lgr N38 E45 M0.156 O R0
./instances/Rome/grafo7441.43.lgr N43 E60 M0.529 R7
./instances/Rome/grafo6716.46.lgr N46 E61 M0.438 R3
./instances/Rome/grafo6478.38.lgr N38 E51 M0.359 R2
./instances/Rome/grafo753.26.lgr N26 E28 M0.109 O R0
./instances/Rome/grafo4600.51.lgr N51 E62 M0.168 O R0
./instances/Rome/grafo2407.33.lgr N33 E40 M0.169 O R0
./instances/Rome/grafo8158.81.lgr N81 E113 M1.659 R18
./instances/Rome/grafo5485.34.lgr N34 E43 M0.287 R2
./instances/Rome/grafo2643.19.lgr N19 E22 M0.123 O R0
./instances/Rome/grafo7459.42.lgr N42 E55 M0.337 R5
./instances/Rome/grafo2491.18.lgr N18 E18 M0.06 O R0
./instances/Rome/grafo6727.38.lgr N38 E49 M0.321 R3
./instances/Rome/grafo3380.46.lgr N46 E56 M0.149 O R0
./instances/Rome/grafo8259.72.lgr N72 E102 M0.881 R16
./instances/Rome/grafo2928.15.lgr N15 E17 M0.15 O R0
./instances/Rome/grafo9616.63.lgr N63 E94 M1.07 R14
./instances/Rome/grafo8086.81.lgr N81 E118 M1.454 R19
./instances/Rome/grafo7251.40.lgr N40 E43 M0.125 O R0
./instances/Rome/grafo4185.54.lgr N54 E71 M0.42 R4
./instances/Rome/grafo2778.80.lgr N80 E101 M0.734 R7
./instances/Rome/grafo4188.58.lgr N58 E76 M0.368 R1
./instances/Rome/grafo8122.72.lgr N72 E95 M1.084 R10
./instances/Rome/grafo3512.33.lgr N33 E39 M0.103 O R0
./instances/Rome/grafo6978.43.lgr N43 E70 M0.736 R15
./instances/Rome/grafo6484.45.lgr N45 E50 M0.216 O R0
./instances/Rome/grafo2933.16.lgr N16 E18 M0.17 O R0
./instances/Rome/grafo7212.42.lgr N42 E53 M0.468 R3
./instances/Rome/grafo7475.40.lgr N40 E53 M0.339 R2
./instances/Rome/grafo4967.55.lgr N55 E66 M0.369 R3
./instances/Rome/grafo3089.25.lgr N25 E34 M0.12 O R0
./instances/Rome/grafo5769.35.lgr N35 E40 M0.219 R1
./instances/Rome/grafo7882.67.lgr N67 E81 M0.431 R3
./instances/Rome/grafo3415.49.lgr N49 E65 M0.494 R5
./instances/Rome/grafo8609.73.lgr N73 E101 M0.934 R11
./instances/Rome/grafo2156.33.lgr N33 E41 M0.162 O R0
./instances/Rome/grafo2324.17.lgr N17 E21 M0.102 O R0
./instances/Rome/grafo9184.61.lgr N61 E85 M0.838 R12
./instances/Rome/grafo6403.41.lgr N41 E56 M0.355 R4
./instances/Rome/grafo7381.44.lgr N44 E65 M0.501 R6
./instances/Rome/grafo8735.60.lgr N60 E86 M0.977 R14
./instances/Rome/grafo11582.34.lgr N34 E34 M0.15 O R0
./instances/Rome/grafo9237.82.lgr N82 E112 M1.224 R18
./instances/Rome/grafo6653.49.lgr N49 E64 M0.4 R3
./instances/Rome/grafo10568.39.lgr N39 E56 M0.375 R1
./instances/Rome/grafo1950.24.lgr N24 E27 M0.095 O R0
./instances/Rome/grafo7702.48.lgr N48 E69 M0.706 R10
./instances/Rome/grafo6823.47.lgr N47 E61 M0.441 R4
./instances/Rome/grafo5176.74.lgr N74 E100 M0.77 R10
./instances/Rome/grafo1000.14.lgr N14 E20 M0.104 O R0
./instances/Rome/grafo6574.47.lgr N47 E62 M0.368 R6
./instances/Rome/grafo8300.84.lgr N84 E115 M1.352 R13
./instances/Rome/grafo2875.22.lgr N22 E27 M0.086 O R0
./instances/Rome/grafo2232.15.lgr N15 E16 M0.096 O R0
./instances/Rome/grafo639.14.lgr N14 E20 M0.075 O R0
./instances/Rome/grafo2022.28.lgr N28 E31 M0.094 O R0
./instances/Rome/grafo4015.47.lgr N47 E66 M0.574 R7
./instances/Rome/grafo236.15.lgr N15 E16 M0.076 O R0
./instances/Rome/grafo7091.44.lgr N44 E56 M0.338 R3
./instances/Rome/grafo5768.43.lgr N43 E50 M0.179 O R0
./instances/Rome/grafo7068.49.lgr N49 E69 M0.549 R6
./instances/Rome/grafo10183.100.lgr N100 E132 M1.18 R12
./instances/Rome/grafo7159.54.lgr N54 E66 M0.382 R3
./instances/Rome/grafo434.20.lgr N20 E23 M0.115 O R0
./instances/Rome/grafo4039.60.lgr N60 E90 M1.037 R15
./instances/Rome/grafo10849.95.lgr N95 E138 M2.199 R22
./instances/Rome/grafo6297.45.lgr N45 E60 M0.316 R2
./instances/Rome/grafo2671.24.lgr N24 E25 M0.084 O R0
./instances/Rome/grafo2495.16.lgr N16 E23 M0.372 R3
./instances/Rome/grafo6472.40.lgr N40 E57 M0.39 R5
./instances/Rome/grafo4508.60.lgr N60 E77 M0.61 R4
./instances/Rome/grafo319.26.lgr N26 E28 M0.098 O R0
./instances/Rome/grafo1370.72.lgr N72 E89 M0.607 R4
./instances/Rome/grafo3130.41.lgr N41 E61 M0.377 R9
./instances/Rome/grafo7764.57.lgr N57 E83 M0.925 R9
./instances/Rome/grafo11264.33.lgr N33 E42 M0.209 O R0
./instances/Rome/grafo5987.43.lgr N43 E63 M0.804 R9
./instances/Rome/grafo9268.78.lgr N78 E117 M3.357 R21
./instances/Rome/grafo2770.24.lgr N24 E29 M0.112 O R0
./instances/Rome/grafo1989.31.lgr N31 E33 M0.107 O R0
./instances/Rome/grafo4080.37.lgr N37 E57 M0.471 R9
./instances/Rome/grafo9207.64.lgr N64 E99 M1.19 R19
./instances/Rome/grafo2085.29.lgr N29 E30 M0.197 O R0
./instances/Rome/grafo4112.34.lgr N34 E40 M0.203 O R0
./instances/Rome/grafo4133.58.lgr N58 E89 M1.021 R16
./instances/Rome/grafo1022.17.lgr N17 E18 M0.218 O R0
./instances/Rome/grafo4523.74.lgr N74 E93 M0.688 R8
./instances/Rome/grafo659.14.lgr N14 E17 M0.115 O R0
./instances/Rome/grafo8065.82.lgr N82 E118 M1.947 R19
./instances/Rome/grafo1456.29.lgr N29 E43 M0.4 R4
./instances/Rome/grafo490.40.lgr N40 E45 M0.166 O R0
./instances/Rome/grafo9171.84.lgr N84 E124 M1.265 R18
./instances/Rome/grafo10351.97.lgr N97 E140 M2.595 R24
./instances/Rome/grafo399.15.lgr N15 E16 M0.08 O R0
./instances/Rome/grafo9842.89.lgr N89 E123 M1.946 R22
./instances/Rome/grafo7022.58.lgr N58 E80 M0.775 R6
./instances/Rome/grafo8663.75.lgr N75 E96 M0.729 R7
./instances/Rome/grafo644.14.lgr N14 E17 M0.148 O R0
./instances/Rome/grafo1808.15.lgr N15 E15 M0.083 O R0
./instances/Rome/grafo8934.88.lgr N88 E124 M1.576 R16
./instances/Rome/grafo9451.61.lgr N61 E97 M2.267 R18
./instances/Rome/grafo1314.25.lgr N25 E27 M0.118 O R0
./instances/Rome/grafo8902.89.lgr N89 E119 M1.145 R16
./instances/Rome/grafo9685.83.lgr N83 E117 M1.224 R19
./instances/Rome/grafo3196.53.lgr N53 E65 M0.348 R1
./instances/Rome/grafo11638.33.lgr N33 E38 M0.18 O R0
./instances/Rome/grafo11016.98.lgr N98 E145 M3.634 R26
./instances/Rome/grafo10989.97.lgr N97 E126 M1.213 R12
./instances/Rome/grafo8193.88.lgr N88 E106 M1.405 R5
./instances/Rome/grafo5449.82.lgr N82 E101 M1.651 R7
./instances/Rome/grafo8376.70.lgr N70 E96 M0.829 R11
./instances/Rome/grafo4579.53.lgr N53 E65 M0.621 R4
./instances/Rome/grafo8796.88.lgr N88 E122 M2.038 R17
./instances/Rome/grafo6086.33.lgr N33 E41 M0.326 O R0
./instances/Rome/grafo7323.45.lgr N45 E60 M0.569 R6
./instances/Rome/grafo6892.39.lgr N39 E57 M0.521 R6
./instances/Rome/grafo6252.43.lgr N43 E62 M0.989 R8
./instances/Rome/grafo9805.71.lgr N71 E93 M0.619 R6
./instances/Rome/grafo10303.96.lgr N96 E142 M2.083 R26
./instances/Rome/grafo9930.38.lgr N38 E49 M0.287 R3
./instances/Rome/grafo9402.64.lgr N64 E90 M0.75 R7
./instances/Rome/grafo11664.35.lgr N35 E38 M0.198 O R0
./instances/Rome/grafo9582.80.lgr N80 E101 M0.7 R4
./instances/Rome/grafo3140.55.lgr N55 E68 M0.396 R3
./instances/Rome/grafo7868.77.lgr N77 E99 M1.44 R10
./instances/Rome/grafo568.20.lgr N20 E21 M0.089 O R0
./instances/Rome/grafo6790.46.lgr N46 E74 M0.867 R11
./instances/Rome/grafo11394.90.lgr N90 E122 M1.526 R20
./instances/Rome/grafo2056.20.lgr N20 E22 M0.147 O R0
./instances/Rome/grafo6799.36.lgr N36 E42 M0.181 O R0
./instances/Rome/grafo909.47.lgr N47 E52 M0.15 O R0
./instances/Rome/grafo190.20.lgr N20 E26 M0.228 R1
./instances/Rome/grafo7365.45.lgr N45 E51 M0.135 O R0
./instances/Rome/grafo8318.84.lgr N84 E110 M1.067 R10
./instances/Rome/grafo2673.11.lgr N11 E11 M0.08 O R0
./instances/Rome/grafo9012.91.lgr N91 E129 M1.667 R18
./instances/Rome/grafo262.11.lgr N11 E12 M0.113 O R0
./instances/Rome/grafo858.23.lgr N23 E28 M0.1 O R0
./instances/Rome/grafo826.22.lgr N22 E22 M0.101 O R0
./instances/Rome/grafo11341.33.lgr N33 E35 M0.137 O R0
./instances/Rome/grafo8299.74.lgr N74 E98 M0.884 R10
./instances/Rome/grafo10786.100.lgr N100 E131 M1.81 R10
./instances/Rome/grafo6926.42.lgr N42 E50 M0.388 R1
./instances/Rome/grafo750.12.lgr N12 E11 M0.098 O R0
./instances/Rome/grafo1843.12.lgr N12 E15 M0.157 O R0
./instances/Rome/grafo5415.62.lgr N62 E83 M0.601 R9
./instances/Rome/grafo1886.22.lgr N22 E21 M0.063 O R0
./instances/Rome/grafo3962.39.lgr N39 E50 M0.261 R1
./instances/Rome/grafo498.12.lgr N12 E16 M0.072 O R0
./instances/Rome/grafo10223.100.lgr N100 E135 M1.368 R20
./instances/Rome/grafo1355.27.lgr N27 E32 M0.176 O R0
./instances/Rome/grafo3274.52.lgr N52 E68 M0.622 R5
./instances/Rome/grafo7553.36.lgr N36 E52 M0.472 R7
./instances/Rome/grafo7497.46.lgr N46 E67 M0.669 R9
./instances/Rome/grafo9785.84.lgr N84 E108 M1.052 R12
./instances/Rome/grafo4280.58.lgr N58 E75 M0.625 R5
./instances/Rome/grafo6660.98.lgr N98 E134 M1.82 R21
./instances/Rome/grafo4707.54.lgr N54 E75 M0.565 R10
./instances/Rome/grafo5834.31.lgr N31 E36 M0.128 O R0
./instances/Rome/grafo7712.50.lgr N50 E67 M0.441 R3
./instances/Rome/grafo4273.73.lgr N73 E90 M0.436 R3
./instances/Rome/grafo1421.32.lgr N32 E45 M0.303 R1
./instances/Rome/grafo2099.37.lgr N37 E44 M0.181 O R0
./instances/Rome/grafo9998.38.lgr N38 E47 M0.245 R2
./instances/Rome/grafo3198.60.lgr N60 E80 M0.556 R6
./instances/Rome/grafo3604.37.lgr N37 E48 M0.257 O R0
./instances/Rome/grafo4901.58.lgr N58 E76 M0.594 R7
./instances/Rome/grafo4669.75.lgr N75 E96 M0.683 R7
./instances/Rome/grafo295.15.lgr N15 E21 M0.131 R1
./instances/Rome/grafo7363.39.lgr N39 E43 M0.177 O R0
./instances/Rome/grafo7905.67.lgr N67 E101 M1.342 R20
./instances/Rome/grafo3731.47.lgr N47 E69 M0.763 R9
./instances/Rome/grafo5053.60.lgr N60 E86 M0.856 R12
./instances/Rome/grafo6947.44.lgr N44 E55 M0.382 R1
./instances/Rome/grafo10621.37.lgr N37 E49 M0.415 R2
./instances/Rome/grafo2522.28.lgr N28 E35 M0.229 O R0
./instances/Rome/grafo2332.19.lgr N19 E20 M0.118 O R0
./instances/Rome/grafo1801.20.lgr N20 E23 M0.146 O R0
./instances/Rome/grafo3739.56.lgr N56 E67 M0.183 O R0
./instances/Rome/grafo3754.40.lgr N40 E45 M0.194 O R0
./instances/Rome/grafo4304.56.lgr N56 E65 M0.342 R1
./instances/Rome/grafo10868.96.lgr N96 E117 M0.709 R3
./instances/Rome/grafo4750.53.lgr N53 E64 M0.354 R2
./instances/Rome/grafo5699.85.lgr N85 E103 M0.645 R7
./instances/Rome/grafo4856.60.lgr N60 E80 M0.549 R4
./instances/Rome/grafo1139.15.lgr N15 E14 M0.073 O R0
./instances/Rome/grafo6363.48.lgr N48 E62 M0.555 R1
./instances/Rome/grafo554.10.lgr N10 E9 M0.042 O R0
./instances/Rome/grafo1792.16.lgr N16 E22 M0.114 O R0
./instances/Rome/grafo7695.56.lgr N56 E79 M0.69 R8
./instances/Rome/grafo1680.32.lgr N32 E44 M0.152 O R0
./instances/Rome/grafo5827.34.lgr N34 E40 M0.124 O R0
./instances/Rome/grafo4594.79.lgr N79 E104 M1.06 R10
./instances/Rome/grafo1724.19.lgr N19 E21 M0.112 O R0
./instances/Rome/grafo701.14.lgr N14 E20 M0.078 O R0
./instances/Rome/grafo3072.27.lgr N27 E35 M0.106 O R0
./instances/Rome/grafo1519.44.lgr N44 E52 M0.159 O R0
./instances/Rome/grafo5283.38.lgr N38 E61 M0.542 R7
./instances/Rome/grafo3840.45.lgr N45 E59 M0.355 R4
./instances/Rome/grafo8702.91.lgr N91 E129 M2.643 R18
./instances/Rome/grafo6218.34.lgr N34 E40 M0.157 O R0
./instances/Rome/grafo11224.34.lgr N34 E37 M0.142 O R0
./instances/Rome/grafo3549.40.lgr N40 E57 M0.563 R6
./instances/Rome/grafo10846.40.lgr N40 E59 M0.504 R5
./instances/Rome/grafo2601.17.lgr N17 E28 M0.232 R2
./instances/Rome/grafo6674.46.lgr N46 E62 M0.646 R2
./instances/Rome/grafo4093.39.lgr N39 E56 M0.371 R4
./instances/Rome/grafo3301.53.lgr N53 E83 M0.987 R13
./instances/Rome/grafo3925.65.lgr N65 E91 M0.849 R10
./instances/Rome/grafo10082.98.lgr N98 E125 M1.287 R12
./instances/Rome/grafo11004.98.lgr N98 E117 M0.794 R6
./instances/Rome/grafo6723.46.lgr N46 E64 M0.449 R3
./instances/Rome/grafo10791.34.lgr N34 E35 M0.162 O R0
./instances/Rome/grafo11111.94.lgr N94 E127 M1.416 R17
./instances/Rome/grafo470.17.lgr N17 E19 M0.129 O R0
./instances/Rome/grafo301.17.lgr N17 E22 M0.165 O R0
./instances/Rome/grafo10148.97.lgr N97 E134 M1.273 R13
./instances/Rome/grafo1259.29.lgr N29 E34 M0.148 O R0
./instances/Rome/grafo3286.59.lgr N59 E83 M0.75 R9
./instances/Rome/grafo7149.74.lgr N74 E93 M0.565 R4
./instances/Rome/grafo8507.75.lgr N75 E88 M0.241 O R0
./instances/Rome/grafo6049.36.lgr N36 E45 M0.228 R2
./instances/Rome/grafo9607.87.lgr N87 E116 M1.683 R13
./instances/Rome/grafo4988.62.lgr N62 E79 M0.671 R8
./instances/Rome/grafo7460.45.lgr N45 E58 M0.515 R6
./instances/Rome/grafo4638.68.lgr N68 E98 M2.21 R13
./instances/Rome/grafo7447.98.lgr N98 E129 M1.816 R14
./instances/Rome/grafo824.12.lgr N12 E12 M0.131 O R0
./instances/Rome/grafo2886.21.lgr N21 E22 M0.183 O R0
./instances/Rome/grafo1431.52.lgr N52 E70 M0.363 R4
./instances/Rome/grafo2428.19.lgr N19 E23 M0.124 O R0
./instances/Rome/grafo5531.37.lgr N37 E42 M0.121 O R0
./instances/Rome/grafo9569.70.lgr N70 E91 M0.842 R7
./instances/Rome/grafo10833.98.lgr N98 E132 M2.031 R14
./instances/Rome/grafo6994.46.lgr N46 E64 M0.616 R9
./instances/Rome/grafo413.20.lgr N20 E24 M0.118 O R0
./instances/Rome/grafo3076.34.lgr N34 E39 M0.117 O R0
./instances/Rome/grafo3998.48.lgr N48 E56 M0.188 O R0
./instances/Rome/grafo873.20.lgr N20 E25 M0.151 O R0
./instances/Rome/grafo8087.84.lgr N84 E114 M1.149 R13
./instances/Rome/grafo8023.99.lgr N99 E125 M2.689 R13
./instances/Rome/grafo5178.42.lgr N42 E58 M0.376 R3
./instances/Rome/grafo11348.35.lgr N35 E46 M0.374 R4
./instances/Rome/grafo3094.42.lgr N42 E49 M0.158 O R0
./instances/Rome/grafo2157.15.lgr N15 E15 M0.051 O R0
./instances/Rome/grafo1773.27.lgr N27 E33 M0.201 R1
./instances/Rome/grafo469.18.lgr N18 E21 M0.134 O R0
./instances/Rome/grafo8613.73.lgr N73 E91 M0.713 R7
./instances/Rome/grafo565.17.lgr N17 E17 M0.076 O R0
./instances/Rome/grafo984.18.lgr N18 E24 M0.122 O R0
./instances/Rome/grafo7609.42.lgr N42 E62 M0.481 R7
./instances/Rome/grafo5943.39.lgr N39 E49 M0.15 O R0
./instances/Rome/grafo5930.55.lgr N55 E77 M0.535 R8
./instances/Rome/grafo6362.44.lgr N44 E53 M0.314 R2
./instances/Rome/grafo8204.82.lgr N82 E107 M1.05 R12
./instances/Rome/grafo7996.95.lgr N95 E128 M1.693 R19
./instances/Rome/grafo832.21.lgr N21 E28 M0.182 R2
./instances/Rome/grafo10526.97.lgr N97 E133 M3.087 R19
./instances/Rome/grafo657.15.lgr N15 E22 M0.098 O R0
./instances/Rome/grafo425.13.lgr N13 E15 M0.156 O R0
./instances/Rome/grafo5658.65.lgr N65 E84 M0.553 R8
./instances/Rome/grafo893.17.lgr N17 E21 M0.068 O R0
./instances/Rome/grafo6570.65.lgr N65 E93 M1.063 R12
./instances/Rome/grafo4633.65.lgr N65 E83 M0.715 R8
./instances/Rome/grafo9344.98.lgr N98 E130 M1.398 R12
./instances/Rome/grafo7090.54.lgr N54 E72 M0.461 R6
./instances/Rome/grafo6132.44.lgr N44 E64 M0.516 R8
./instances/Rome/grafo3429.43.lgr N43 E65 M0.645 R5
./instances/Rome/grafo5863.74.lgr N74 E101 M0.963 R14
./instances/Rome/grafo5212.63.lgr N63 E78 M0.412 R3
./instances/Rome/grafo10883.93.lgr N93 E136 M2.508 R26
./instances/Rome/grafo2037.27.lgr N27 E31 M0.212 R1
./instances/Rome/grafo2764.16.lgr N16 E25 M0.185 R1
./instances/Rome/grafo6935.45.lgr N45 E64 M0.613 R8
./instances/Rome/grafo4150.64.lgr N64 E93 M1.798 R12
./instances/Rome/grafo5112.61.lgr N61 E77 M0.404 R5
./instances/Rome/grafo10256.96.lgr N96 E127 M1.172 R13
./instances/Rome/grafo5609.35.lgr N35 E41 M0.16 O R0
./instances/Rome/grafo589.12.lgr N12 E13 M0.093 O R0
./instances/Rome/grafo11534.91.lgr N91 E124 M1.033 R17
./instances/Rome/grafo7290.38.lgr N38 E47 M0.167 O R0
./instances/Rome/grafo5139.56.lgr N56 E74 M0.528 R5
./instances/Rome/grafo8816.67.lgr N67 E100 M1.106 R15
./instances/Rome/grafo7340.46.lgr N46 E60 M0.394 R6
./instances/Rome/grafo9735.75.lgr N75 E100 M0.646 R6
./instances/Rome/grafo3713.55.lgr N55 E84 M1.134 R14
./instances/Rome/grafo9671.63.lgr N63 E80 M0.582 R5
./instances/Rome/grafo8846.94.lgr N94 E121 M1.292 R13
./instances/Rome/grafo3155.39.lgr N39 E48 M0.177 O R0
./instances/Rome/grafo6385.49.lgr N49 E70 M0.685 R6
./instances/Rome/grafo3222.44.lgr N44 E56 M0.311 R2
./instances/Rome/grafo10842.33.lgr N33 E42 M0.257 O R0
./instances/Rome/grafo1066.11.lgr N11 E11 M0.071 O R0
./instances/Rome/grafo9851.32.lgr N32 E36 M0.143 O R0
./instances/Rome/grafo7463.84.lgr N84 E113 M1.459 R15
./instances/Rome/grafo127.21.lgr N21 E21 M0.101 O R0
./instances/Rome/grafo8583.85.lgr N85 E103 M0.715 R7
./instances/Rome/grafo4325.55.lgr N55 E72 M0.527 R4
./instances/Rome/grafo7776.78.lgr N78 E109 M1.043 R13
./instances/Rome/grafo7617.54.lgr N54 E81 M0.917 R13
./instances/Rome/grafo1953.32.lgr N32 E34 M0.19 O R0
./instances/Rome/grafo8410.81.lgr N81 E115 M1.129 R12
./instances/Rome/grafo6106.38.lgr N38 E47 M0.278 R2
./instances/Rome/grafo6422.89.lgr N89 E113 M0.933 R11
./instances/Rome/grafo3014.33.lgr N33 E44 M0.353 R3
./instances/Rome/grafo4464.59.lgr N59 E79 M0.486 R4
./instances/Rome/grafo8574.83.lgr N83 E115 M1.175 R15
./instances/Rome/grafo3839.44.lgr N44 E53 M0.257 R1
./instances/Rome/grafo2452.25.lgr N25 E32 M0.116 O R0
./instances/Rome/grafo11214.40.lgr N40 E52 M0.195 O R0
./instances/Rome/grafo5874.76.lgr N76 E104 M1.238 R15
./instances/Rome/grafo3459.43.lgr N43 E66 M0.75 R11
./instances/Rome/grafo3148.37.lgr N37 E47 M0.337 R2
./instances/Rome/grafo6663.39.lgr N39 E46 M0.268 O R0
./instances/Rome/grafo7317.67.lgr N67 E92 M0.722 R11
./instances/Rome/grafo1791.11.lgr N11 E15 M0.178 O R0
./instances/Rome/grafo6749.86.lgr N86 E103 M0.615 R4
./instances/Rome/grafo5682.38.lgr N38 E47 M0.22 O R0
./instances/Rome/grafo1028.16.lgr N16 E22 M0.278 O R0
./instances/Rome/grafo9840.82.lgr N82 E108 M1.164 R8
./instances/Rome/grafo5394.40.lgr N40 E48 M0.276 R2
./instances/Rome/grafo5097.71.lgr N71 E104 M1.729 R15
./instances/Rome/grafo5795.44.lgr N44 E66 M1.652 R8
./instances/Rome/grafo768.28.lgr N28 E31 M0.261 O R0
./instances/Rome/grafo7706.40.lgr N40 E51 M0.272 R1
./instances/Rome/grafo7990.94.lgr N94 E131 M2.064 R21
./instances/Rome/grafo7519.36.lgr N36 E42 M0.15 O R0
./instances/Rome/grafo8775.96.lgr N96 E122 M0.836 R10
./instances/Rome/grafo11508.91.lgr N91 E124 M3.254 R16
./instances/Rome/grafo1988.25.lgr N25 E26 M0.118 O R0
./instances/Rome/grafo10456.33.lgr N33 E38 M0.181 O R0
./instances/Rome/grafo8184.94.lgr N94 E120 M1.293 R13
./instances/Rome/grafo901.21.lgr N21 E24 M0.122 O R0
./instances/Rome/grafo662.14.lgr N14 E15 M0.06 O R0
./instances/Rome/grafo2252.15.lgr N15 E22 M0.092 O R0
./instances/Rome/grafo2513.24.lgr N24 E28 M0.279 O R0
./instances/Rome/grafo649.14.lgr N14 E25 M0.109 O R0
./instances/Rome/grafo2893.16.lgr N16 E19 M0.286 O R0
./instances/Rome/grafo402.10.lgr N10 E10 M0.06 O R0
./instances/Rome/grafo10730.38.lgr N38 E48 M0.45 R1
./instances/Rome/grafo8106.83.lgr N83 E112 M1.235 R12
./instances/Rome/grafo8481.96.lgr N96 E128 M3.156 R17
./instances/Rome/grafo3485.38.lgr N38 E46 M0.376 R2
./instances/Rome/grafo6174.40.lgr N40 E63 M0.612 R6
./instances/Rome/grafo9613.67.lgr N67 E91 M0.82 R10
./instances/Rome/grafo1295.25.lgr N25 E29 M0.225 O R0
./instances/Rome/grafo3264.54.lgr N54 E68 M0.567 R5
./instances/Rome/grafo4946.85.lgr N85 E120 M1.413 R16
./instances/Rome/grafo3532.99.lgr N99 E154 M3.979 R40
./instances/Rome/grafo9869.33.lgr N33 E38 M0.25 R2
./instances/Rome/grafo3217.60.lgr N60 E69 M0.204 O R0
./instances/Rome/grafo6312.58.lgr N58 E87 M1.221 R17
./instances/Rome/grafo1517.63.lgr N63 E74 M0.458 R1
./instances/Rome/grafo142.33.lgr N33 E37 M0.137 O R0
./instances/Rome/grafo6569.45.lgr N45 E58 M0.361 R3
./instances/Rome/grafo7080.41.lgr N41 E62 M0.514 R7
./instances/Rome/grafo7653.39.lgr N39 E49 M0.13 O R0
./instances/Rome/grafo11541.37.lgr N37 E47 M0.346 R3
./instances/Rome/grafo10265.100.lgr N100 E137 M1.861 R17
./instances/Rome/grafo6195.40.lgr N40 E48 M0.629 R1
./instances/Rome/grafo7700.43.lgr N43 E59 M0.477 R7
./instances/Rome/grafo347.13.lgr N13 E12 M0.133 O R0
./instances/Rome/grafo2755.25.lgr N25 E32 M0.151 O R0
./instances/Rome/grafo3636.46.lgr N46 E62 M0.678 R2
./instances/Rome/grafo4042.43.lgr N43 E47 M0.186 O R0
./instances/Rome/grafo1256.30.lgr N30 E33 M0.175 O R0
./instances/Rome/grafo4778.77.lgr N77 E106 M1.035 R10
./instances/Rome/grafo2394.31.lgr N31 E36 M0.157 O R0
./instances/Rome/grafo2716.14.lgr N14 E19 M0.128 O R0
./instances/Rome/grafo5276.34.lgr N34 E44 M0.654 R3
./instances/Rome/grafo4804.65.lgr N65 E83 M1.443 R7
./instances/Rome/grafo1659.11.lgr N11 E15 M0.073 O R0
./instances/Rome/grafo163.25.lgr N25 E37 M0.381 R5
./instances/Rome/grafo9551.78.lgr N78 E92 M0.518 R5
./instances/Rome/grafo5497.77.lgr N77 E95 M0.837 R7
./instances/Rome/grafo7076.44.lgr N44 E54 M0.337 R1
./instances/Rome/grafo1789.23.lgr N23 E28 M0.29 R1
./instances/Rome/grafo10998.100.lgr N100 E142 M2.105 R24
./instances/Rome/grafo1975.33.lgr N33 E46 M0.273 R3
./instances/Rome/grafo1093.15.lgr N15 E17 M0.096 O R0
./instances/Rome/grafo8914.88.lgr N88 E107 M0.857 R6
./instances/Rome/grafo7810.71.lgr N71 E92 M1.032 R11
./instances/Rome/grafo6374.39.lgr N39 E51 M0.325 R3
./instances/Rome/grafo417.13.lgr N13 E12 M0.074 O R0
./instances/Rome/grafo5260.35.lgr N35 E53 M0.55 R1
./instances/Rome/grafo7602.42.lgr N42 E56 M0.494 R5
./instances/Rome/grafo7812.72.lgr N72 E102 M0.869 R13
./instances/Rome/grafo6400.45.lgr N45 E58 M0.375 R3
./instances/Rome/grafo10974.97.lgr N97 E124 M1.109 R9
./instances/Rome/grafo7618.54.lgr N54 E81 M2.537 R13
./instances/Rome/grafo5357.48.lgr N48 E64 M0.509 R6
./instances/Rome/grafo4313.61.lgr N61 E89 M1.609 R10
./instances/Rome/grafo1523.27.lgr N27 E35 M0.261 R1
./instances/Rome/grafo10030.38.lgr N38 E52 M0.488 R3
./instances/Rome/grafo2174.17.lgr N17 E18 M0.077 O R0
./instances/Rome/grafo10417.95.lgr N95 E128 M1.843 R20
./instances/Rome/grafo1229.27.lgr N27 E31 M0.148 O R0
./instances/Rome/grafo10803.99.lgr N99 E132 M1.447 R12
./instances/Rome/grafo4101.91.lgr N91 E123 M1.713 R21
./instances/Rome/grafo7682.50.lgr N50 E67 M0.407 R4
./instances/Rome/grafo10559.98.lgr N98 E131 M2.398 R19
./instances/Rome/grafo8222.84.lgr N84 E109 M1.182 R11
./instances/Rome/grafo8283.83.lgr N83 E119 M2.437 R19
./instances/Rome/grafo1405.50.lgr N50 E61 M0.411 R3
./instances/Rome/grafo6098.40.lgr N40 E47 M0.192 O R0
./instances/Rome/grafo8976.85.lgr N85 E118 M1.67 R18
./instances/Rome/grafo10110.97.lgr N97 E117 M0.838 R4
./instances/Rome/grafo484.30.lgr N30 E35 M0.138 O R0
./instances/Rome/grafo5302.49.lgr N49 E72 M0.523 R7
./instances/Rome/grafo6921.43.lgr N43 E55 M0.415 R4
./instances/Rome/grafo5723.43.lgr N43 E59 M0.418 R5
./instances/Rome/grafo2328.28.lgr N28 E36 M0.127 O R0
./instances/Rome/grafo1382.48.lgr N48 E55 M0.147 O R0
./instances/Rome/grafo1614.25.lgr N25 E27 M0.129 O R0
./instances/Rome/grafo995.18.lgr N18 E17 M0.061 O R0
./instances/Rome/grafo2592.12.lgr N12 E16 M0.109 O R0
./instances/Rome/grafo3965.57.lgr N57 E70 M0.535 R4
./instances/Rome/grafo9144.81.lgr N81 E108 M1.215 R15
./instances/Rome/grafo8221.94.lgr N94 E124 M1.579 R13
./instances/Rome/grafo7084.47.lgr N47 E65 M0.629 R9
./instances/Rome/grafo1358.52.lgr N52 E70 M0.606 R5
./instances/Rome/grafo8231.74.lgr N74 E99 M1.546 R9
./instances/Rome/grafo8563.92.lgr N92 E130 M2.247 R18
./instances/Rome/grafo934.16.lgr N16 E22 M0.111 O R0
./instances/Rome/grafo7202.42.lgr N42 E58 M0.494 R6
./instances/Rome/grafo9386.66.lgr N66 E86 M0.706 R9
./instances/Rome/grafo8699.97.lgr N97 E126 M1.005 R11
./instances/Rome/grafo3740.55.lgr N55 E71 M0.487 R8
./instances/Rome/grafo3647.41.lgr N41 E58 M0.633 R8
./instances/Rome/grafo9383.63.lgr N63 E87 M0.721 R10
./instances/Rome/grafo1929.21.lgr N21 E24 M0.106 O R0
./instances/Rome/grafo999.13.lgr N13 E13 M0.097 O R0
./instances/Rome/grafo5381.36.lgr N36 E45 M0.22 R1
./instances/Rome/grafo5933.75.lgr N75 E103 M1.146 R13
./instances/Rome/grafo8851.90.lgr N90 E116 M1.181 R11
./instances/Rome/grafo10400.33.lgr N33 E38 M0.143 O R0
./instances/Rome/grafo985.15.lgr N15 E18 M0.112 O R0
./instances/Rome/grafo1322.30.lgr N30 E37 M0.194 O R0
./instances/Rome/grafo6490.57.lgr N57 E78 M0.731 R8
./instances/Rome/grafo11358.99.lgr N99 E128 M0.956 R11
./instances/Rome/grafo4754.61.lgr N61 E81 M0.933 R4
./instances/Rome/grafo4229.60.lgr N60 E79 M0.6 R4
./instances/Rome/grafo633.10.lgr N10 E9 M0.069 O R0
./instances/Rome/grafo8035.98.lgr N98 E133 M1.611 R17
./instances/Rome/grafo1643.10.lgr N10 E9 M0.109 O R0
./instances/Rome/grafo7238.65.lgr N65 E82 M1.604 R7
./instances/Rome/grafo6215.38.lgr N38 E45 M0.111 O R0
./instances/Rome/grafo4538.62.lgr N62 E85 M0.656 R7
./instances/Rome/grafo8947.89.lgr N89 E116 M0.96 R6
./instances/Rome/grafo6005.75.lgr N75 E109 M0.98 R16
./instances/Rome/grafo10743.96.lgr N96 E118 M0.936 R7
./instances/Rome/grafo7767.40.lgr N40 E54 M0.359 R5
./instances/Rome/grafo8039.65.lgr N65 E90 M0.872 R11
./instances/Rome/grafo10766.33.lgr N33 E38 M0.191 R1
./instances/Rome/grafo9066.71.lgr N71 E94 M0.83 R6
./instances/Rome/grafo6149.40.lgr N40 E48 M0.241 R2
./instances/Rome/grafo7825.74.lgr N74 E105 M0.989 R16
./instances/Rome/grafo1847.26.lgr N26 E29 M0.133 O R0
./instances/Rome/grafo1514.47.lgr N47 E55 M0.164 O R0
./instances/Rome/grafo6903.82.lgr N82 E102 M0.809 R9
./instances/Rome/grafo10966.96.lgr N96 E132 M1.739 R18
./instances/Rome/grafo6914.59.lgr N59 E86 M0.965 R9
./instances/Rome/grafo4167.53.lgr N53 E69 M0.647 R7
./instances/Rome/grafo5459.39.lgr N39 E46 M0.252 O R0
./instances/Rome/grafo2863.40.lgr N40 E50 M0.145 O R0
./instances/Rome/grafo3715.35.lgr N35 E40 M0.187 O R0
./instances/Rome/grafo11436.37.lgr N37 E47 M0.172 O R0
./instances/Rome/grafo3627.37.lgr N37 E37 M0.115 O R0
./instances/Rome/grafo4512.60.lgr N60 E73 M0.784 R5
./instances/Rome/grafo3181.55.lgr N55 E77 M0.433 R7
./instances/Rome/grafo3219.37.lgr N37 E54 M0.436 R5
./instances/Rome/grafo1323.26.lgr N26 E27 M0.167 O R0
./instances/Rome/grafo9356.66.lgr N66 E101 M2.545 R16
./instances/Rome/grafo11591.93.lgr N93 E135 M1.841 R20
./instances/Rome/grafo1888.15.lgr N15 E16 M0.098 O R0
./instances/Rome/grafo10879.92.lgr N92 E124 M1.657 R17
./instances/Rome/grafo9227.88.lgr N88 E125 M1.854 R17
./instances/Rome/grafo9781.79.lgr N79 E115 M0.861 R13
./instances/Rome/grafo9875.38.lgr N38 E49 M0.395 R3
./instances/Rome/grafo10987.96.lgr N96 E134 M2.47 R19
./instances/Rome/grafo5230.69.lgr N69 E101 M1.365 R19
./instances/Rome/grafo7637.99.lgr N99 E128 M1.284 R11
./instances/Rome/grafo1210.51.lgr N51 E60 M0.263 R1
./instances/Rome/grafo4911.57.lgr N57 E85 M1.006 R14
./instances/Rome/grafo7336.53.lgr N53 E69 M0.406 R2
./instances/Rome/grafo7306.36.lgr N36 E48 M0.315 R5
./instances/Rome/grafo2654.33.lgr N33 E49 M0.293 R5
./instances/Rome/grafo6927.50.lgr N50 E69 M0.365 R3
./instances/Rome/grafo9530.68.lgr N68 E103 M1.326 R16
./instances/Rome/grafo2547.17.lgr N17 E18 M0.106 O R0
./instances/Rome/grafo1497.71.lgr N71 E95 M0.646 R10
./instances/Rome/grafo4696.80.lgr N80 E121 M1.776 R25
./instances/Rome/grafo9602.82.lgr N82 E107 M1.006 R10
./instances/Rome/grafo4426.55.lgr N55 E72 M0.572 R5
./instances/Rome/grafo8521.73.lgr N73 E90 M0.441 R6
./instances/Rome/grafo2973.37.lgr N37 E45 M0.285 R1
./instances/Rome/grafo10776.96.lgr N96 E117 M0.809 R8
./instances/Rome/grafo11013.35.lgr N35 E43 M0.159 O R0
./instances/Rome/grafo7273.69.lgr N69 E93 M0.888 R15
./instances/Rome/grafo6664.47.lgr N47 E63 M0.435 R5
./instances/Rome/grafo7862.80.lgr N80 E104 M0.977 R12
./instances/Rome/grafo4845.79.lgr N79 E99 M0.823 R9
./instances/Rome/grafo2002.62.lgr N62 E77 M0.502 R2
./instances/Rome/grafo6275.39.lgr N39 E54 M0.334 R3
./instances/Rome/grafo7369.48.lgr N48 E62 M0.327 R2
./instances/Rome/grafo9584.86.lgr N86 E122 M1.453 R17
./instances/Rome/grafo5068.63.lgr N63 E87 M2.046 R9
./instances/Rome/grafo7964.75.lgr N75 E101 M0.678 R12
./instances/Rome/grafo1192.60.lgr N60 E79 M0.647 R6
./instances/Rome/grafo1535.48.lgr N48 E53 M0.474 O R0
./instances/Rome/grafo8368.89.lgr N89 E114 M1.68 R7
./instances/Rome/grafo3625.55.lgr N55 E68 M0.464 R5
./instances/Rome/grafo2677.21.lgr N21 E27 M0.115 O R0
./instances/Rome/grafo9423.72.lgr N72 E100 M0.88 R12
./instances/Rome/grafo6307.92.lgr N92 E126 M1.324 R15
./instances/Rome/grafo4241.63.lgr N63 E89 M0.777 R8
./instances/Rome/grafo7699.39.lgr N39 E50 M0.347 R3
./instances/Rome/grafo349.13.lgr N13 E14 M0.093 O R0
./instances/Rome/grafo124.28.lgr N28 E29 M0.157 O R0
./instances/Rome/grafo7642.42.lgr N42 E62 M0.385 R5
./instances/Rome/grafo2840.27.lgr N27 E34 M0.33 R3
./instances/Rome/grafo8655.95.lgr N95 E135 M1.629 R20
./instances/Rome/grafo4212.55.lgr N55 E69 M0.543 R6
./instances/Rome/grafo9848.76.lgr N76 E107 M1.139 R17
./instances/Rome/grafo7140.41.lgr N41 E53 M0.526 R2
./instances/Rome/grafo7901.69.lgr N69 E93 M0.832 R8
./instances/Rome/grafo2579.11.lgr N11 E11 M0.091 O R0
./instances/Rome/grafo2681.15.lgr N15 E23 M0.095 O R0
./instances/Rome/grafo2976.18.lgr N18 E20 M0.139 O R0
./instances/Rome/grafo2217.23.lgr N23 E29 M0.194 O R0
./instances/Rome/grafo7750.48.lgr N48 E68 M0.503 R6
./instances/Rome/grafo8745.90.lgr N90 E127 M3.298 R17
./instances/Rome/grafo5177.33.lgr N33 E41 M0.266 R3
./instances/Rome/grafo1069.16.lgr N16 E15 M0.08 O R0
./instances/Rome/grafo3748.54.lgr N54 E73 M0.702 R7
./instances/Rome/grafo10092.97.lgr N97 E130 M1.833 R17
./instances/Rome/grafo9349.64.lgr N64 E74 M0.834 R1
./instances/Rome/grafo661.16.lgr N16 E17 M0.348 O R0
./instances/Rome/grafo10249.94.lgr N94 E130 M1.837 R22
./instances/Rome/grafo7036.55.lgr N55 E72 M0.609 R5
./instances/Rome/grafo7289.57.lgr N57 E72 M0.465 R4
./instances/Rome/grafo8973.70.lgr N70 E95 M1.077 R12
./instances/Rome/grafo9273.78.lgr N78 E112 M1.263 R14
./instances/Rome/grafo7718.40.lgr N40 E52 M1.341 R3
./instances/Rome/grafo2817.15.lgr N15 E16 M0.077 O R0
./instances/Rome/grafo7969.78.lgr N78 E98 M0.772 R8
./instances/Rome/grafo617.17.lgr N17 E23 M0.168 O R0
./instances/Rome/grafo4152.70.lgr N70 E90 M0.501 R2
./instances/Rome/grafo5365.37.lgr N37 E46 M0.16 O R0
./instances/Rome/grafo5084.62.lgr N62 E81 M0.673 R5
./instances/Rome/grafo7941.80.lgr N80 E107 M2.179 R8
./instances/Rome/grafo1343.24.lgr N24 E27 M0.347 O R0
./instances/Rome/grafo3083.27.lgr N27 E32 M0.17 O R0
./instances/Rome/grafo4223.59.lgr N59 E85 M0.858 R9
./instances/Rome/grafo913.15.lgr N15 E15 M0.098 O R0
./instances/Rome/grafo10501.96.lgr N96 E138 M3.726 R26
./instances/Rome/grafo11362.35.lgr N35 E45 M0.173 O R0
./instances/Rome/grafo10599.97.lgr N97 E124 M1.042 R13
./instances/Rome/grafo8640.84.lgr N84 E118 M1.56 R16
./instances/Rome/grafo1985.33.lgr N33 E43 M0.329 R3
./instances/Rome/grafo6785.37.lgr N37 E53 M0.309 R4
./instances/Rome/grafo11592.34.lgr N34 E39 M0.487 R2
./instances/Rome/grafo6694.89.lgr N89 E103 M0.302 O R0
./instances/Rome/grafo3412.46.lgr N46 E65 M0.36 R2
./instances/Rome/grafo2765.18.lgr N18 E22 M0.089 O R0
./instances/Rome/grafo11312.91.lgr N91 E115 M1.075 R12
./instances/Rome/grafo9199.77.lgr N77 E113 M1.457 R17
./instances/Rome/grafo1820.18.lgr N18 E26 M0.109 O R0
./instances/Rome/grafo1712.22.lgr N22 E25 M0.178 O R0
./instances/Rome/grafo6786.45.lgr N45 E68 M0.673 R10
./instances/Rome/grafo6768.50.lgr N50 E62 M0.31 R4
./instances/Rome/grafo7786.69.lgr N69 E93 M0.79 R6
./instances/Rome/grafo10306.95.lgr N95 E129 M2.056 R17
./instances/Rome/grafo1411.32.lgr N32 E41 M0.221 R1
./instances/Rome/grafo9570.64.lgr N64 E82 M0.667 R6
./instances/Rome/grafo10006.98.lgr N98 E136 M1.816 R20
./instances/Rome/grafo6692.46.lgr N46 E66 M0.552 R8
./instances/Rome/grafo6418.89.lgr N89 E130 M2.761 R21
./instances/Rome/grafo2229.25.lgr N25 E42 M0.652 R5
./instances/Rome/grafo6188.44.lgr N44 E64 M0.533 R6
./instances/Rome/grafo5065.60.lgr N60 E74 M0.446 R5
./instances/Rome/grafo5974.39.lgr N39 E53 M0.267 R2
./instances/Rome/grafo6609.54.lgr N54 E66 M0.667 R2
./instances/Rome/grafo1316.28.lgr N28 E30 M0.102 O R0
./instances/Rome/grafo5804.37.lgr N37 E46 M0.32 O R0
./instances/Rome/grafo1423.33.lgr N33 E55 M0.574 R12
./instances/Rome/grafo3972.43.lgr N43 E59 M0.574 R4
./instances/Rome/grafo930.13.lgr N13 E19 M0.099 O R0
./instances/Rome/grafo4687.79.lgr N79 E111 M1.563 R19
./instances/Rome/grafo8942.96.lgr N96 E127 M1.438 R18
./instances/Rome/grafo8589.73.lgr N73 E92 M0.855 R7
./instances/Rome/grafo4853.49.lgr N49 E62 M0.546 R1
./instances/Rome/grafo11293.33.lgr N33 E38 M0.116 O R0
./instances/Rome/grafo1574.29.lgr N29 E35 M0.139 O R0
./instances/Rome/grafo4442.84.lgr N84 E109 M0.951 R8
./instances/Rome/grafo1148.17.lgr N17 E22 M0.137 O R0
./instances/Rome/grafo5810.59.lgr N59 E79 M0.801 R10
./instances/Rome/grafo11633.35.lgr N35 E46 M0.253 O R0
./instances/Rome/grafo7029.39.lgr N39 E51 M0.331 R4
./instances/Rome/grafo9992.40.lgr N40 E51 M0.397 R4
./instances/Rome/grafo11100.95.lgr N95 E137 M1.605 R20
./instances/Rome/grafo10294.100.lgr N100 E134 M1.832 R16
./instances/Rome/grafo10098.95.lgr N95 E134 M1.806 R20
./instances/Rome/grafo6380.39.lgr N39 E46 M0.15 O R0
./instances/Rome/grafo4309.54.lgr N54 E88 M0.938 R14
./instances/Rome/grafo2663.12.lgr N12 E13 M0.046 O R0
./instances/Rome/grafo371.14.lgr N14 E13 M0.062 O R0
./instances/Rome/grafo7900.77.lgr N77 E95 M0.651 R5
./instances/Rome/grafo9161.75.lgr N75 E112 M2.793 R19
./instances/Rome/grafo1556.63.lgr N63 E79 M1.448 R5
./instances/Rome/grafo6509.38.lgr N38 E52 M0.806 R2
./instances/Rome/grafo10573.93.lgr N93 E124 M1.517 R12
./instances/Rome/grafo5239.59.lgr N59 E84 M0.647 R8
./instances/Rome/grafo8121.61.lgr N61 E81 M0.678 R7
./instances/Rome/grafo9163.72.lgr N72 E112 M1.387 R19
./instances/Rome/grafo4592.56.lgr N56 E71 M0.397 R3
./instances/Rome/grafo2774.26.lgr N26 E26 M0.095 O R0
./instances/Rome/grafo4324.78.lgr N78 E105 M1.1 R13
./instances/Rome/grafo2092.29.lgr N29 E36 M0.135 O R0
./instances/Rome/grafo11530.34.lgr N34 E49 M0.305 R1
./instances/Rome/grafo3455.52.lgr N52 E65 M0.49 R4
./instances/Rome/grafo10674.99.lgr N99 E145 M2.339 R24
./instances/Rome/grafo5222.38.lgr N38 E43 M0.182 O R0
./instances/Rome/grafo5012.53.lgr N53 E72 M0.416 R3
./instances/Rome/grafo11395.31.lgr N31 E36 M0.128 O R0
./instances/Rome/grafo6383.49.lgr N49 E74 M0.774 R12
./instances/Rome/grafo1704.10.lgr N10 E15 M0.077 O R0
./instances/Rome/grafo6244.39.lgr N39 E52 M0.406 R4
./instances/Rome/grafo9608.83.lgr N83 E98 M0.615 R6
./instances/Rome/grafo2727.33.lgr N33 E40 M0.132 O R0
./instances/Rome/grafo883.14.lgr N14 E15 M0.108 O R0
./instances/Rome/grafo1302.65.lgr N65 E87 M0.8 R6
./instances/Rome/grafo1824.18.lgr N18 E23 M0.2 R1
./instances/Rome/grafo11410.37.lgr N37 E45 M0.239 R1
./instances/Rome/grafo5519.43.lgr N43 E60 M0.318 R3
./instances/Rome/grafo8047.70.lgr N70 E98 M1.177 R11
./instances/Rome/grafo8093.83.lgr N83 E122 M2.011 R17
./instances/Rome/grafo7678.52.lgr N52 E58 M0.288 R1
./instances/Rome/grafo8997.96.lgr N96 E141 M1.962 R25
./instances/Rome/grafo7934.76.lgr N76 E96 M0.799 R9
./instances/Rome/grafo10494.40.lgr N40 E50 M0.383 R2
./instances/Rome/grafo3050.36.lgr N36 E43 M0.151 O R0
./instances/Rome/grafo10126.98.lgr N98 E144 M3.247 R25
./instances/Rome/grafo4337.68.lgr N68 E95 M1.173 R18
./instances/Rome/grafo10236.95.lgr N95 E119 M0.971 R9
./instances/Rome/grafo10418.100.lgr N100 E141 M2.864 R28
./instances/Rome/grafo577.13.lgr N13 E14 M0.071 O R0
./instances/Rome/grafo11126.36.lgr N36 E46 M0.256 R3
./instances/Rome/grafo1481.61.lgr N61 E75 M0.382 R4
./instances/Rome/grafo8478.98.lgr N98 E140 M3.441 R16
./instances/Rome/grafo3551.39.lgr N39 E54 M0.422 R5
./instances/Rome/grafo1978.37.lgr N37 E47 M0.156 O R0
./instances/Rome/grafo9299.92.lgr N92 E126 M1.784 R19
./instances/Rome/grafo10290.95.lgr N95 E125 M1.192 R16
./instances/Rome/grafo1294.63.lgr N63 E79 M0.624 R4
./instances/Rome/grafo6534.48.lgr N48 E58 M0.498 R3
./instances/Rome/grafo5059.69.lgr N69 E100 M1.017 R15
./instances/Rome/grafo7280.52.lgr N52 E71 M0.776 R12
./instances/Rome/grafo2786.37.lgr N37 E53 M0.399 R5
./instances/Rome/grafo811.14.lgr N14 E20 M0.102 O R0
./instances/Rome/grafo2989.20.lgr N20 E25 M0.151 O R0
./instances/Rome/grafo10696.99.lgr N99 E138 M1.937 R21
./instances/Rome/grafo8839.89.lgr N89 E113 M1.828 R9
./instances/Rome/grafo10352.95.lgr N95 E123 M1.473 R11
./instances/Rome/grafo8034.91.lgr N91 E116 M0.969 R7
./instances/Rome/grafo9205.80.lgr N80 E112 M1.4 R14
./instances/Rome/grafo6581.61.lgr N61 E92 M1.335 R20
./instances/Rome/grafo5201.53.lgr N53 E66 M0.202 O R0
./instances/Rome/grafo6071.36.lgr N36 E43 M0.218 O R0
./instances/Rome/grafo6291.85.lgr N85 E108 M0.823 R7
./instances/Rome/grafo4312.62.lgr N62 E74 M0.413 R3
./instances/Rome/grafo7277.46.lgr N46 E61 M0.551 R9
./instances/Rome/grafo1685.23.lgr N23 E23 M0.083 O R0
./instances/Rome/grafo4826.79.lgr N79 E102 M0.997 R10
./instances/Rome/grafo5147.67.lgr N67 E88 M0.624 R7
./instances/Rome/grafo8554.84.lgr N84 E113 M1.437 R15
./instances/Rome/grafo7057.50.lgr N50 E74 M0.917 R14
./instances/Rome/grafo9289.89.lgr N89 E126 M2.514 R23
./instances/Rome/grafo8004.77.lgr N77 E115 M1.777 R17
./instances/Rome/grafo2744.18.lgr N18 E24 M0.185 O R0
./instances/Rome/grafo9479.68.lgr N68 E105 M1.302 R20
./instances/Rome/grafo6138.45.lgr N45 E57 M0.476 R5
./instances/Rome/grafo5087.77.lgr N77 E100 M1.628 R8
./instances/Rome/grafo3938.43.lgr N43 E53 M0.233 R4
./instances/Rome/grafo7704.42.lgr N42 E51 M0.277 R1
./instances/Rome/grafo7888.77.lgr N77 E106 M0.979 R8
./instances/Rome/grafo1362.31.lgr N31 E37 M0.173 O R0
./instances/Rome/grafo1786.21.lgr N21 E25 M0.225 O R0
./instances/Rome/grafo3504.35.lgr N35 E47 M0.34 R3
./instances/Rome/grafo1307.50.lgr N50 E71 M0.553 R7
./instances/Rome/grafo9815.62.lgr N62 E102 M1.113 R19
./instances/Rome/grafo2303.13.lgr N13 E19 M0.14 O R0
./instances/Rome/grafo9265.62.lgr N62 E83 M0.452 R5
./instances/Rome/grafo2531.41.lgr N41 E56 M0.305 R4
./instances/Rome/grafo8111.78.lgr N78 E104 M1.011 R11
./instances/Rome/grafo10028.96.lgr N96 E135 M2.165 R22
./instances/Rome/grafo6057.42.lgr N42 E55 M0.314 R1
./instances/Rome/grafo695.36.lgr N36 E54 M0.521 R7
./instances/Rome/grafo5664.72.lgr N72 E95 M1.029 R9
./instances/Rome/grafo224.17.lgr N17 E18 M0.127 O R0
./instances/Rome/grafo4140.54.lgr N54 E67 M0.528 R4
./instances/Rome/grafo8500.89.lgr N89 E121 M1.438 R21
./instances/Rome/grafo7013.44.lgr N44 E54 M0.137 O R0
./instances/Rome/grafo665.13.lgr N13 E13 M0.068 O R0
./instances/Rome/grafo5762.39.lgr N39 E59 M0.439 R7
./instances/Rome/grafo1509.32.lgr N32 E44 M0.259 R1
./instances/Rome/grafo1436.33.lgr N33 E39 M0.155 O R0
./instances/Rome/grafo10745.31.lgr N31 E36 M0.173 O R0
./instances/Rome/grafo9985.91.lgr N91 E119 M1.3 R12
./instances/Rome/grafo10861.100.lgr N100 E138 M2.558 R22
./instances/Rome/grafo2573.35.lgr N35 E43 M0.261 R1
./instances/Rome/grafo9659.64.lgr N64 E82 M0.666 R6
./instances/Rome/grafo3239.42.lgr N42 E48 M0.269 O R0
./instances/Rome/grafo3590.53.lgr N53 E78 M0.913 R14
./instances/Rome/grafo5111.69.lgr N69 E102 M1.248 R18
./instances/Rome/grafo1026.26.lgr N26 E36 M0.198 R1
./instances/Rome/grafo4026.43.lgr N43 E55 M0.324 R1
./instances/Rome/grafo4668.61.lgr N61 E90 M1.101 R13
./instances/Rome/grafo10083.38.lgr N38 E51 M0.356 R4
./instances/Rome/grafo7626.38.lgr N38 E41 M0.13 O R0
./instances/Rome/grafo9795.80.lgr N80 E117 M1.992 R18
./instances/Rome/grafo11072.98.lgr N98 E143 M4.355 R23
./instances/Rome/grafo6513.47.lgr N47 E56 M0.309 R2
./instances/Rome/grafo5135.39.lgr N39 E47 M0.187 R2
./instances/Rome/grafo11544.34.lgr N34 E34 M0.145 O R0
./instances/Rome/grafo10216.97.lgr N97 E128 M1.67 R13
./instances/Rome/grafo4333.81.lgr N81 E99 M0.775 R8
./instances/Rome/grafo171.30.lgr N30 E40 M0.249 R3
./instances/Rome/grafo7729.44.lgr N44 E52 M0.191 O R0
./instances/Rome/grafo4344.52.lgr N52 E69 M0.484 R6
./instances/Rome/grafo848.13.lgr N13 E14 M0.091 O R0
./instances/Rome/grafo5538.58.lgr N58 E76 M0.639 R7
./instances/Rome/grafo3809.43.lgr N43 E48 M0.257 R1
./instances/Rome/grafo10289.99.lgr N99 E125 M1.488 R16
./instances/Rome/grafo3054.18.lgr N18 E21 M0.15 O R0
./instances/Rome/grafo10219.99.lgr N99 E128 M2.023 R14
./instances/Rome/grafo5882.34.lgr N34 E40 M0.252 R2
./instances/Rome/grafo1894.22.lgr N22 E30 M0.102 O R0
./instances/Rome/grafo253.15.lgr N15 E15 M0.084 O R0
./instances/Rome/grafo5859.75.lgr N75 E96 M0.761 R10
./instances/Rome/grafo362.19.lgr N19 E18 M0.14 O R0
./instances/Rome/grafo5208.39.lgr N39 E51 M0.182 O R0
./instances/Rome/grafo10845.41.lgr N41 E53 M0.311 R3
./instances/Rome/grafo5326.44.lgr N44 E68 M0.623 R9
./instances/Rome/grafo7215.44.lgr N44 E54 M0.822 R1
./instances/Rome/grafo1505.24.lgr N24 E28 M0.179 O R0
./instances/Rome/grafo9994.91.lgr N91 E121 M1.007 R13
./instances/Rome/grafo4703.78.lgr N78 E108 M1.252 R10
./instances/Rome/grafo3396.61.lgr N61 E95 M1.941 R20
./instances/Rome/grafo10810.97.lgr N97 E144 M2.705 R34
./instances/Rome/grafo9367.61.lgr N61 E77 M0.426 R4
./instances/Rome/grafo8263.78.lgr N78 E109 M1.359 R17
./instances/Rome/grafo7150.41.lgr N41 E52 M0.405 R2
./instances/Rome/grafo10561.97.lgr N97 E129 M1.849 R17
./instances/Rome/grafo7044.41.lgr N41 E59 M0.426 R7
./instances/Rome/grafo11555.39.lgr N39 E52 M0.359 R3
./instances/Rome/grafo2889.18.lgr N18 E22 M0.122 O R0
./instances/Rome/grafo10894.97.lgr N97 E135 M2.052 R23
./instances/Rome/grafo3045.35.lgr N35 E42 M0.181 O R0
./instances/Rome/grafo4645.54.lgr N54 E66 M0.421 R1
./instances/Rome/grafo1120.10.lgr N10 E10 M0.097 O R0
./instances/Rome/grafo4227.60.lgr N60 E74 M0.995 R3
./instances/Rome/grafo1848.18.lgr N18 E22 M0.175 O R0
./instances/Rome/grafo11011.100.lgr N100 E139 M2.122 R21
./instances/Rome/grafo9509.64.lgr N64 E91 M0.796 R10
./instances/Rome/grafo4091.99.lgr N99 E136 M1.97 R17
./instances/Rome/grafo708.22.lgr N22 E30 M0.127 O R0
./instances/Rome/grafo280.11.lgr N11 E12 M0.094 O R0
./instances/Rome/grafo9902.32.lgr N32 E36 M0.217 O R0
./instances/Rome/grafo1461.69.lgr N69 E88 M0.849 R6
./instances/Rome/grafo232.16.lgr N16 E18 M0.131 O R0
./instances/Rome/grafo7784.66.lgr N66 E85 M0.429 R5
./instances/Rome/grafo860.31.lgr N31 E35 M0.117 O R0
./instances/Rome/grafo8433.75.lgr N75 E98 M0.952 R11
./instances/Rome/grafo3873.41.lgr N41 E51 M0.173 O R0
./instances/Rome/grafo9282.68.lgr N68 E81 M0.366 R2
./instances/Rome/grafo2116.32.lgr N32 E41 M0.41 R1
./instances/Rome/grafo5858.63.lgr N63 E83 M0.529 R4
./instances/Rome/grafo4968.77.lgr N77 E97 M1.035 R9
./instances/Rome/grafo10643.94.lgr N94 E118 M1.47 R12
./instances/Rome/grafo11047.92.lgr N92 E141 M2.561 R25
./instances/Rome/grafo2487.15.lgr N15 E17 M0.269 O R0
./instances/Rome/grafo10893.92.lgr N92 E129 M1.89 R20
./instances/Rome/grafo10007.31.lgr N31 E34 M0.15 O R0
./instances/Rome/grafo2309.34.lgr N34 E51 M0.403 R5
./instances/Rome/grafo2439.12.lgr N12 E12 M0.079 O R0
./instances/Rome/grafo11249.94.lgr N94 E128 M1.452 R16
./instances/Rome/grafo1973.27.lgr N27 E33 M0.201 O R0
./instances/Rome/grafo2527.14.lgr N14 E15 M0.087 O R0
./instances/Rome/grafo3984.39.lgr N39 E49 M0.319 R3
./instances/Rome/grafo210.10.lgr N10 E10 M0.063 O R0
./instances/Rome/grafo8536.61.lgr N61 E94 M1.123 R15
./instances/Rome/grafo233.11.lgr N11 E12 M0.109 O R0
./instances/Rome/grafo8233.76.lgr N76 E97 M0.762 R7
./instances/Rome/grafo3897.38.lgr N38 E48 M0.164 O R0
./instances/Rome/grafo9104.82.lgr N82 E117 M1.133 R12
./instances/Rome/grafo8101.82.lgr N82 E110 M2.506 R13
./instances/Rome/grafo9418.74.lgr N74 E94 M0.651 R5
./instances/Rome/grafo10898.95.lgr N95 E136 M1.888 R19
./instances/Rome/grafo6711.81.lgr N81 E98 M0.958 R8
./instances/Rome/grafo2446.46.lgr N46 E57 M0.336 R3
./instances/Rome/grafo150.31.lgr N31 E34 M0.128 O R0
./instances/Rome/grafo3294.43.lgr N43 E59 M0.297 R2
./instances/Rome/grafo8430.83.lgr N83 E118 M1.377 R19
./instances/Rome/grafo6745.35.lgr N35 E53 M0.364 R3
./instances/Rome/grafo7793.98.lgr N98 E134 M1.859 R19
./instances/Rome/grafo2046.38.lgr N38 E50 M0.236 R1
./instances/Rome/grafo7561.37.lgr N37 E49 M0.202 O R0
./instances/Rome/grafo9967.39.lgr N39 E46 M0.158 O R0
./instances/Rome/grafo10836.97.lgr N97 E139 M3.694 R20
./instances/Rome/grafo4597.55.lgr N55 E60 M0.199 O R0
./instances/Rome/grafo6161.47.lgr N47 E68 M0.887 R11
./instances/Rome/grafo5761.38.lgr N38 E46 M0.319 R1
./instances/Rome/grafo10602.94.lgr N94 E113 M0.902 R4
./instances/Rome/grafo6536.93.lgr N93 E116 M0.911 R8
./instances/Rome/grafo6572.38.lgr N38 E43 M0.144 O R0
./instances/Rome/grafo6949.43.lgr N43 E50 M0.297 R1
./instances/Rome/grafo4124.59.lgr N59 E82 M0.81 R8
./instances/Rome/grafo4547.64.lgr N64 E88 M1.036 R13
./instances/Rome/grafo2079.19.lgr N19 E21 M0.088 O R0
./instances/Rome/grafo462.10.lgr N10 E10 M0.132 O R0
./instances/Rome/grafo5877.37.lgr N37 E54 M0.563 R7
./instances/Rome/grafo1964.36.lgr N36 E51 M0.41 R4
./instances/Rome/grafo5070.52.lgr N52 E63 M0.268 R2
./instances/Rome/grafo10063.31.lgr N31 E36 M0.165 O R0
./instances/Rome/grafo9956.32.lgr N32 E39 M0.261 R1
./instances/Rome/grafo10790.98.lgr N98 E125 M1.33 R15
./instances/Rome/grafo9049.61.lgr N61 E83 M1.045 R10
./instances/Rome/grafo7431.44.lgr N44 E64 M0.496 R7
./instances/Rome/grafo5636.44.lgr N44 E49 M0.161 O R0
./instances/Rome/grafo7095.53.lgr N53 E68 M0.367 R3
./instances/Rome/grafo7482.41.lgr N41 E48 M0.205 R1
./instances/Rome/grafo7486.42.lgr N42 E57 M0.425 R5
./instances/Rome/grafo5729.53.lgr N53 E75 M0.587 R7
./instances/Rome/grafo10860.93.lgr N93 E138 M2.579 R26
./instances/Rome/grafo11573.35.lgr N35 E43 M0.169 O R0
./instances/Rome/grafo751.11.lgr N11 E12 M0.08 O R0
./instances/Rome/grafo635.13.lgr N13 E17 M0.173 R1
./instances/Rome/grafo4276.75.lgr N75 E96 M0.684 R7
./instances/Rome/grafo600.19.lgr N19 E21 M0.105 O R0
./instances/Rome/grafo1778.15.lgr N15 E20 M0.182 O R0
./instances/Rome/grafo5294.58.lgr N58 E77 M0.477 R5
./instances/Rome/grafo10139.95.lgr N95 E127 M1.848 R16
./instances/Rome/grafo5524.36.lgr N36 E48 M0.133 O R0
./instances/Rome/grafo9036.68.lgr N68 E95 M0.793 R12
./instances/Rome/grafo11612.36.lgr N36 E48 M0.277 R2
./instances/Rome/grafo536.14.lgr N14 E14 M0.137 O R0
./instances/Rome/grafo6527.69.lgr N69 E98 M1.251 R13
./instances/Rome/grafo11586.36.lgr N36 E42 M0.143 O R0
./instances/Rome/grafo3278.41.lgr N41 E56 M0.491 R6
./instances/Rome/grafo4098.39.lgr N39 E45 M0.198 O R0
./instances/Rome/grafo3550.53.lgr N53 E61 M0.519 R1
./instances/Rome/grafo5280.75.lgr N75 E96 M1.404 R10
./instances/Rome/grafo7110.40.lgr N40 E52 M0.436 R3
./instances/Rome/grafo3808.97.lgr N97 E129 M1.688 R14
./instances/Rome/grafo4926.78.lgr N78 E103 M1.029 R13
./instances/Rome/grafo4822.72.lgr N72 E100 M0.94 R15
./instances/Rome/grafo1054.11.lgr N11 E15 M0.075 O R0
./instances/Rome/grafo10955.94.lgr N94 E129 M1.49 R13
./instances/Rome/grafo7373.41.lgr N41 E58 M0.397 R3
./instances/Rome/grafo6612.59.lgr N59 E83 M0.789 R10
./instances/Rome/grafo11398.37.lgr N37 E43 M0.193 O R0
./instances/Rome/grafo170.49.lgr N49 E62 M0.406 R4
./instances/Rome/grafo2524.22.lgr N22 E26 M0.108 O R0
./instances/Rome/grafo8803.96.lgr N96 E135 M2.005 R21
./instances/Rome/grafo5020.62.lgr N62 E89 M1.187 R14
./instances/Rome/grafo6206.62.lgr N62 E95 M0.914 R13
./instances/Rome/grafo8256.83.lgr N83 E110 M1.064 R11
./instances/Rome/grafo5183.42.lgr N42 E58 M0.482 R4
./instances/Rome/grafo9718.76.lgr N76 E93 M0.553 R4
./instances/Rome/grafo6175.41.lgr N41 E42 M0.153 O R0
./instances/Rome/grafo10033.31.lgr N31 E36 M0.146 O R0
./instances/Rome/grafo10911.100.lgr N100 E135 M2.934 R17
./instances/Rome/grafo1274.57.lgr N57 E68 M0.349 R1
./instances/Rome/grafo6364.45.lgr N45 E59 M0.211 O R0
./instances/Rome/grafo1070.10.lgr N10 E10 M0.062 O R0
./instances/Rome/grafo6245.38.lgr N38 E49 M0.176 O R0
./instances/Rome/grafo9213.77.lgr N77 E115 M2.164 R13
./instances/Rome/grafo9364.64.lgr N64 E91 M0.819 R10
./instances/Rome/grafo6687.51.lgr N51 E72 M0.633 R8
./instances/Rome/grafo8970.97.lgr N97 E127 M1.154 R15
./instances/Rome/grafo8888.99.lgr N99 E125 M1.312 R13
./instances/Rome/grafo3417.38.lgr N38 E46 M0.144 O R0
./instances/Rome/grafo10903.93.lgr N93 E134 M2.272 R24
./instances/Rome/grafo914.26.lgr N26 E42 M0.393 R5
./instances/Rome/grafo1515.53.lgr N53 E68 M0.421 R4
./instances/Rome/grafo7628.47.lgr N47 E66 M0.63 R8
./instances/Rome/grafo10031.38.lgr N38 E49 M0.33 R2
./instances/Rome/grafo4641.79.lgr N79 E104 M1.111 R10
./instances/Rome/grafo2225.15.lgr N15 E18 M0.115 O R0
./instances/Rome/grafo350.21.lgr N21 E26 M0.118 O R0
./instances/Rome/grafo4698.55.lgr N55 E74 M0.586 R6
./instances/Rome/grafo6124.46.lgr N46 E64 M0.536 R7
./instances/Rome/grafo8915.91.lgr N91 E118 M1.127 R13
./instances/Rome/grafo9656.68.lgr N68 E93 M1.011 R10
./instances/Rome/grafo2275.27.lgr N27 E32 M0.148 O R0
./instances/Rome/grafo6970.44.lgr N44 E53 M0.345 R2
./instances/Rome/grafo8808.91.lgr N91 E116 M1.15 R6
./instances/Rome/grafo5667.36.lgr N36 E40 M0.165 O R0
./instances/Rome/grafo2437.25.lgr N25 E30 M0.117 O R0
./instances/Rome/grafo1537.24.lgr N24 E29 M0.09 O R0
./instances/Rome/grafo4614.76.lgr N76 E102 M1.7 R15
./instances/Rome/grafo9244.79.lgr N79 E98 M0.529 R3
./instances/Rome/grafo8986.65.lgr N65 E101 M1.543 R19
./instances/Rome/grafo7757.56.lgr N56 E64 M0.202 O R0
./instances/Rome/grafo2315.23.lgr N23 E26 M0.069 O R0
./instances/Rome/grafo6496.52.lgr N52 E75 M1.046 R8
./instances/Rome/grafo8848.90.lgr N90 E116 M1.296 R12
./instances/Rome/grafo6512.46.lgr N46 E56 M0.368 R2
./instances/Rome/grafo3379.36.lgr N36 E44 M0.3 R1
./instances/Rome/grafo5607.38.lgr N38 E52 M0.361 R5
./instances/Rome/grafo1277.34.lgr N34 E46 M0.321 R3
./instances/Rome/grafo11473.37.lgr N37 E42 M0.162 O R0
./instances/Rome/grafo9140.85.lgr N85 E123 M1.74 R23
./instances/Rome/grafo1694.32.lgr N32 E38 M0.216 O R0
./instances/Rome/grafo5273.41.lgr N41 E59 M0.471 R6
./instances/Rome/grafo11444.36.lgr N36 E46 M0.301 R3
./instances/Rome/grafo4954.81.lgr N81 E101 M0.616 R7
./instances/Rome/grafo9727.66.lgr N66 E89 M0.881 R12
./instances/Rome/grafo6194.58.lgr N58 E77 M0.642 R8
./instances/Rome/grafo4925.71.lgr N71 E89 M0.758 R4
./instances/Rome/grafo2712.23.lgr N23 E30 M0.183 O R0
./instances/Rome/grafo7878.79.lgr N79 E108 M1.11 R12
./instances/Rome/grafo10973.94.lgr N94 E125 M1.353 R16
./instances/Rome/grafo3578.58.lgr N58 E79 M0.646 R8
./instances/Rome/grafo9287.69.lgr N69 E88 M0.824 R7
./instances/Rome/grafo6911.44.lgr N44 E59 M0.574 R8
./instances/Rome/grafo6151.59.lgr N59 E75 M0.587 R4
./instances/Rome/grafo4609.65.lgr N65 E98 M1.172 R17
./instances/Rome/grafo6518.85.lgr N85 E107 M0.996 R10
./instances/Rome/grafo916.83.lgr N83 E110 M1.513 R11
./instances/Rome/grafo6798.37.lgr N37 E50 M0.252 O R0
./instances/Rome/grafo9943.38.lgr N38 E51 M0.315 R4
./instances/Rome/grafo10376.92.lgr N92 E125 M1.353 R16
./instances/Rome/grafo10518.94.lgr N94 E133 M2.95 R21
./instances/Rome/grafo6645.47.lgr N47 E77 M0.906 R13
./instances/Rome/grafo7054.55.lgr N55 E79 M0.683 R11
./instances/Rome/grafo5072.64.lgr N64 E86 M1.139 R12
./instances/Rome/grafo1019.11.lgr N11 E11 M0.07 O R0
./instances/Rome/grafo11480.93.lgr N93 E125 M1.947 R20
./instances/Rome/grafo10065.32.lgr N32 E40 M0.142 O R0
./instances/Rome/grafo11292.33.lgr N33 E46 M0.618 R4
./instances/Rome/grafo11267.92.lgr N92 E131 M3.714 R21
./instances/Rome/grafo117.20.lgr N20 E21 M0.105 O R0
./instances/Rome/grafo8755.93.lgr N93 E125 M1.724 R14
./instances/Rome/grafo6249.50.lgr N50 E68 M0.707 R8
./instances/Rome/grafo6207.40.lgr N40 E52 M0.356 R1
./instances/Rome/grafo4846.62.lgr N62 E76 M0.376 R3
./instances/Rome/grafo3830.39.lgr N39 E50 M0.251 R1
./instances/Rome/grafo9611.89.lgr N89 E135 M3.88 R25
./instances/Rome/grafo10013.31.lgr N31 E36 M0.146 O R0
./instances/Rome/grafo3141.42.lgr N42 E55 M0.354 R2
./instances/Rome/grafo685.11.lgr N11 E11 M0.115 O R0
./instances/Rome/grafo6563.44.lgr N44 E61 M0.611 R7
./instances/Rome/grafo2593.40.lgr N40 E55 M0.55 R9
./instances/Rome/grafo7282.36.lgr N36 E47 M0.261 R1
./instances/Rome/grafo8654.73.lgr N73 E101 M2.209 R14
./instances/Rome/grafo10551.90.lgr N90 E119 M1.212 R11
./instances/Rome/grafo1504.51.lgr N51 E68 M0.528 R5
./instances/Rome/grafo3543.72.lgr N72 E103 M1.174 R15
./instances/Rome/grafo1908.32.lgr N32 E39 M0.25 R1
./instances/Rome/grafo892.23.lgr N23 E25 M0.11 O R0
./instances/Rome/grafo5862.60.lgr N60 E87 M0.92 R8
./instances/Rome/grafo2055.39.lgr N39 E51 M0.29 R4
./instances/Rome/grafo10662.100.lgr N100 E136 M3.505 R20
./instances/Rome/grafo2676.22.lgr N22 E26 M0.121 O R0
./instances/Rome/grafo11413.96.lgr N96 E122 M1.483 R13
./instances/Rome/grafo10992.94.lgr N94 E133 M2.732 R23
./instances/Rome/grafo3763.53.lgr N53 E72 M1.314 R5
./instances/Rome/grafo9533.82.lgr N82 E112 M1.396 R15
./instances/Rome/grafo4569.58.lgr N58 E78 M0.614 R6
./instances/Rome/grafo2702.24.lgr N24 E36 M0.225 R2
./instances/Rome/grafo8147.69.lgr N69 E85 M0.617 R7
./instances/Rome/grafo8249.77.lgr N77 E111 M1.681 R18
./instances/Rome/grafo1154.22.lgr N22 E28 M0.189 R1
./instances/Rome/grafo5732.45.lgr N45 E61 M0.408 R6
./instances/Rome/grafo4477.76.lgr N76 E103 M1.398 R9
./instances/Rome/grafo8941.90.lgr N90 E113 M0.886 R6
./instances/Rome/grafo6371.41.lgr N41 E55 M0.311 R3
./instances/Rome/grafo5545.40.lgr N40 E62 M0.822 R7
./instances/Rome/grafo11045.94.lgr N94 E134 M2.291 R23
./instances/Rome/grafo6834.46.lgr N46 E67 M0.537 R7
./instances/Rome/grafo2606.26.lgr N26 E32 M0.119 O R0
./instances/Rome/grafo8677.74.lgr N74 E96 M1.028 R12
./instances/Rome/grafo9751.64.lgr N64 E93 M0.93 R13
./instances/Rome/grafo4480.64.lgr N64 E88 M0.628 R8
./instances/Rome/grafo10555.98.lgr N98 E130 M3.071 R15
./instances/Rome/grafo6228.46.lgr N46 E62 M0.382 R3
./instances/Rome/grafo5319.36.lgr N36 E44 M0.145 O R0
./instances/Rome/grafo10817.96.lgr N96 E126 M1.328 R11
./instances/Rome/grafo10325.96.lgr N96 E141 M2.438 R29
./instances/Rome/grafo5625.34.lgr N34 E40 M0.304 R1
./instances/Rome/grafo4613.77.lgr N77 E120 M1.79 R26
./instances/Rome/grafo8385.73.lgr N73 E97 M0.988 R7
./instances/Rome/grafo10440.93.lgr N93 E123 M0.986 R9
./instances/Rome/grafo7832.69.lgr N69 E91 M3.085 R8
./instances/Rome/grafo10118.97.lgr N97 E128 M1.721 R21
./instances/Rome/grafo6290.43.lgr N43 E62 M0.52 R6
./instances/Rome/grafo4272.76.lgr N76 E98 M1.655 R8
./instances/Rome/grafo564.12.lgr N12 E11 M0.09 O R0
./instances/Rome/grafo7631.39.lgr N39 E44 M0.146 O R0
./instances/Rome/grafo1155.11.lgr N11 E12 M0.135 O R0
./instances/Rome/grafo9907.32.lgr N32 E35 M0.248 O R0
./instances/Rome/grafo11159.93.lgr N93 E119 M1.147 R13
./instances/Rome/grafo5512.35.lgr N35 E40 M0.146 O R0
./instances/Rome/grafo2195.35.lgr N35 E46 M0.367 R4
./instances/Rome/grafo9615.81.lgr N81 E106 M0.76 R10
./instances/Rome/grafo6759.52.lgr N52 E61 M0.517 R3
./instances/Rome/grafo4565.56.lgr N56 E71 M0.658 R6
./instances/Rome/grafo5836.78.lgr N78 E95 M0.514 R2
./instances/Rome/grafo5338.46.lgr N46 E62 M0.51 R5
./instances/Rome/grafo2842.13.lgr N13 E13 M0.068 O R0
./instances/Rome/grafo397.11.lgr N11 E12 M0.107 O R0
./instances/Rome/grafo781.12.lgr N12 E12 M0.074 O R0
./instances/Rome/grafo227.39.lgr N39 E47 M0.157 O R0
./instances/Rome/grafo8579.88.lgr N88 E121 M1.688 R15
./instances/Rome/grafo2919.14.lgr N14 E15 M0.114 O R0
./instances/Rome/grafo5932.44.lgr N44 E54 M0.265 O R0
./instances/Rome/grafo5166.42.lgr N42 E54 M0.382 R3
./instances/Rome/grafo479.17.lgr N17 E23 M0.131 O R0
./instances/Rome/grafo9641.66.lgr N66 E79 M0.377 R2
./instances/Rome/grafo4976.81.lgr N81 E103 M0.678 R9
./instances/Rome/grafo9443.82.lgr N82 E110 M2.963 R15
./instances/Rome/grafo10598.99.lgr N99 E130 M1.695 R16
./instances/Rome/grafo7902.68.lgr N68 E96 M1.024 R12
./instances/Rome/grafo304.15.lgr N15 E17 M0.122 O R0
./instances/Rome/grafo962.10.lgr N10 E10 M0.102 O R0
./instances/Rome/grafo7285.40.lgr N40 E56 M0.633 R6
./instances/Rome/grafo6330.39.lgr N39 E52 M0.661 R3
./instances/Rome/grafo8446.76.lgr N76 E106 M1.52 R13
./instances/Rome/grafo9143.66.lgr N66 E84 M0.762 R5
./instances/Rome/grafo10756.42.lgr N42 E55 M0.456 R8
./instances/Rome/grafo5237.72.lgr N72 E98 M1.023 R13
./instances/Rome/grafo1051.34.lgr N34 E38 M0.18 O R0
./instances/Rome/grafo1980.28.lgr N28 E35 M0.116 O R0
./instances/Rome/grafo9467.64.lgr N64 E75 M0.387 R4
./instances/Rome/grafo6566.57.lgr N57 E79 M0.463 R5
./instances/Rome/grafo6058.42.lgr N42 E54 M0.499 R2
./instances/Rome/grafo11025.94.lgr N94 E130 M3.07 R20
./instances/Rome/grafo3676.38.lgr N38 E43 M0.246 R1
./instances/Rome/grafo8503.89.lgr N89 E107 M0.804 R8
./instances/Rome/grafo2312.11.lgr N11 E11 M0.154 O R0
./instances/Rome/grafo1688.13.lgr N13 E17 M0.177 O R0
./instances/Rome/grafo7432.40.lgr N40 E47 M0.146 O R0
./instances/Rome/grafo5994.33.lgr N33 E36 M0.127 O R0
./instances/Rome/grafo5382.45.lgr N45 E62 M0.392 R3
./instances/Rome/grafo9871.38.lgr N38 E57 M0.383 R5
./instances/Rome/grafo1947.14.lgr N14 E18 M0.145 O R0
./instances/Rome/grafo8467.71.lgr N71 E92 M1.088 R7
./instances/Rome/grafo374.18.lgr N18 E25 M0.192 O R0
./instances/Rome/grafo1351.28.lgr N28 E36 M0.248 O R0
./instances/Rome/grafo1927.21.lgr N21 E25 M0.139 O R0
./instances/Rome/grafo2721.27.lgr N27 E27 M0.073 O R0
./instances/Rome/grafo6465.39.lgr N39 E46 M0.22 R1
./instances/Rome/grafo3416.38.lgr N38 E50 M0.763 R1
./instances/Rome/grafo4259.64.lgr N64 E87 M1.208 R12
./instances/Rome/grafo2376.16.lgr N16 E20 M0.099 O R0
./instances/Rome/grafo606.21.lgr N21 E27 M0.127 O R0
./instances/Rome/grafo3345.63.lgr N63 E84 M0.683 R8
./instances/Rome/grafo4311.79.lgr N79 E118 M1.373 R19
./instances/Rome/grafo279.16.lgr N16 E19 M0.233 O R0
./instances/Rome/grafo1787.16.lgr N16 E16 M0.171 O R0
./instances/Rome/grafo6602.76.lgr N76 E106 M1.326 R15
./instances/Rome/grafo9286.77.lgr N77 E99 M1.038 R7
./instances/Rome/grafo1222.52.lgr N52 E59 M0.238 O R0
./instances/Rome/grafo4375.53.lgr N53 E63 M0.446 O R0
./instances/Rome/grafo9959.91.lgr N91 E113 M1.218 R12
./instances/Rome/grafo10799.34.lgr N34 E39 M0.175 O R0
./instances/Rome/grafo10850.94.lgr N94 E129 M1.323 R16
./instances/Rome/grafo7114.40.lgr N40 E49 M0.167 O R0
./instances/Rome/grafo2585.16.lgr N16 E18 M0.091 O R0
./instances/Rome/grafo7392.40.lgr N40 E53 M0.453 R4
./instances/Rome/grafo5419.35.lgr N35 E42 M0.346 O R0
./instances/Rome/grafo2313.13.lgr N13 E14 M0.096 O R0
./instances/Rome/grafo4214.58.lgr N58 E82 M0.732 R9
./instances/Rome/grafo202.13.lgr N13 E14 M0.162 O R0
./instances/Rome/grafo9729.69.lgr N69 E103 M1.314 R10
./instances/Rome/grafo2097.53.lgr N53 E69 M0.482 R3
./instances/Rome/grafo10914.96.lgr N96 E127 M1.397 R14
./instances/Rome/grafo2783.15.lgr N15 E17 M0.098 O R0
./instances/Rome/grafo4810.72.lgr N72 E88 M0.48 R5
./instances/Rome/grafo6396.45.lgr N45 E65 M0.628 R11
./instances/Rome/grafo5114.53.lgr N53 E69 M0.431 R3
./instances/Rome/grafo4965.52.lgr N52 E68 M0.454 R4
./instances/Rome/grafo526.12.lgr N12 E15 M0.097 O R0
./instances/Rome/grafo10667.98.lgr N98 E128 M1.851 R18
./instances/Rome/grafo10016.39.lgr N39 E52 M0.363 R5
./instances/Rome/grafo8588.71.lgr N71 E93 M0.783 R9
./instances/Rome/grafo2548.38.lgr N38 E46 M0.259 R2
./instances/Rome/grafo6233.36.lgr N36 E47 M0.179 O R0
./instances/Rome/grafo5973.46.lgr N46 E60 M0.365 R2
./instances/Rome/grafo7632.46.lgr N46 E68 M1.213 R8
./instances/Rome/grafo1260.51.lgr N51 E66 M0.682 R6
./instances/Rome/grafo1650.31.lgr N31 E39 M0.269 R2
./instances/Rome/grafo9370.66.lgr N66 E88 M1.11 R8
./instances/Rome/grafo2462.31.lgr N31 E43 M0.268 R1
./instances/Rome/grafo8518.73.lgr N73 E94 M0.813 R8
./instances/Rome/grafo8695.85.lgr N85 E112 M2.484 R13
./instances/Rome/grafo6375.52.lgr N52 E79 M0.628 R8
./instances/Rome/grafo923.17.lgr N17 E22 M0.114 O R0
./instances/Rome/grafo10900.93.lgr N93 E131 M1.821 R22
./instances/Rome/grafo8881.91.lgr N91 E130 M2.102 R25
./instances/Rome/grafo4658.76.lgr N76 E109 M1.401 R15
./instances/Rome/grafo5738.35.lgr N35 E44 M0.245 R1
./instances/Rome/grafo8885.88.lgr N88 E116 M1.408 R15
./instances/Rome/grafo6515.47.lgr N47 E62 M0.397 R5
./instances/Rome/grafo704.17.lgr N17 E19 M0.113 O R0
./instances/Rome/grafo6767.53.lgr N53 E73 M0.432 R6
./instances/Rome/grafo1060.11.lgr N11 E12 M0.059 O R0
./instances/Rome/grafo7599.40.lgr N40 E56 M0.51 R4
./instances/Rome/grafo7734.45.lgr N45 E55 M0.372 R4
./instances/Rome/grafo8183.63.lgr N63 E90 M1.011 R14
./instances/Rome/grafo10051.30.lgr N30 E35 M0.182 O R0
./instances/Rome/grafo7169.44.lgr N44 E56 M0.756 R3
./instances/Rome/grafo10673.93.lgr N93 E120 M1.259 R11
./instances/Rome/grafo1377.26.lgr N26 E26 M0.092 O R0
./instances/Rome/grafo7677.43.lgr N43 E57 M0.354 R4
./instances/Rome/grafo2106.17.lgr N17 E19 M0.069 O R0
./instances/Rome/grafo11273.92.lgr N92 E120 M1.648 R10
./instances/Rome/grafo7844.77.lgr N77 E101 M1.042 R11
./instances/Rome/grafo1968.25.lgr N25 E32 M0.198 R1
./instances/Rome/grafo8180.74.lgr N74 E95 M0.746 R6
./instances/Rome/grafo10340.33.lgr N33 E37 M0.182 O R0
./instances/Rome/grafo10610.95.lgr N95 E131 M2.931 R19
./instances/Rome/grafo6140.41.lgr N41 E52 M0.305 R2
./instances/Rome/grafo5598.37.lgr N37 E48 M0.245 R1
./instances/Rome/grafo11584.34.lgr N34 E45 M0.259 R1
./instances/Rome/grafo8771.66.lgr N66 E88 M0.56 R4
./instances/Rome/grafo8545.74.lgr N74 E106 M1.329 R16
./instances/Rome/grafo6084.57.lgr N57 E80 M0.643 R5
./instances/Rome/grafo8394.89.lgr N89 E122 M1.462 R15
./instances/Rome/grafo2128.19.lgr N19 E19 M0.105 O R0
./instances/Rome/grafo9271.66.lgr N66 E92 M1.031 R11
./instances/Rome/grafo7131.43.lgr N43 E56 M0.32 R4
./instances/Rome/grafo8657.88.lgr N88 E110 M1.074 R13
./instances/Rome/grafo4297.79.lgr N79 E117 M1.422 R17
./instances/Rome/grafo9708.70.lgr N70 E91 M0.693 R4
./instances/Rome/grafo7105.48.lgr N48 E58 M0.35 R3
./instances/Rome/grafo2545.20.lgr N20 E25 M0.133 O R0
./instances/Rome/grafo11209.36.lgr N36 E45 M0.284 R1
./instances/Rome/grafo8172.66.lgr N66 E101 M0.985 R13
./instances/Rome/grafo8150.81.lgr N81 E117 M1.298 R16
./instances/Rome/grafo2947.37.lgr N37 E45 M0.162 O R0
./instances/Rome/grafo1720.19.lgr N19 E25 M0.157 O R0
./instances/Rome/grafo4733.73.lgr N73 E95 M0.632 R6
./instances/Rome/grafo2277.18.lgr N18 E21 M0.111 O R0
./instances/Rome/grafo8807.87.lgr N87 E131 M2.336 R24
./instances/Rome/grafo6047.32.lgr N32 E35 M0.174 O R0
./instances/Rome/grafo2914.63.lgr N63 E80 M0.493 R5
./instances/Rome/grafo8464.73.lgr N73 E100 M0.885 R8
./instances/Rome/grafo696.12.lgr N12 E18 M0.157 O R0
./instances/Rome/grafo4322.56.lgr N56 E78 M0.625 R7
./instances/Rome/grafo1111.15.lgr N15 E23 M0.12 O R0
./instances/Rome/grafo1241.27.lgr N27 E33 M0.198 R2
./instances/Rome/grafo4104.39.lgr N39 E55 M0.347 R4
./instances/Rome/grafo7545.44.lgr N44 E60 M0.389 R4
./instances/Rome/grafo620.27.lgr N27 E27 M0.094 O R0
./instances/Rome/grafo4224.66.lgr N66 E95 M1.143 R10
./instances/Rome/grafo7976.80.lgr N80 E112 M1.281 R13
./instances/Rome/grafo11390.90.lgr N90 E128 M1.819 R20
./instances/Rome/grafo11008.99.lgr N99 E151 M3.92 R30
./instances/Rome/grafo3059.35.lgr N35 E44 M0.148 O R0
./instances/Rome/grafo8604.84.lgr N84 E120 M1.792 R20
./instances/Rome/grafo8556.84.lgr N84 E119 M2.321 R14
./instances/Rome/grafo10991.97.lgr N97 E134 M1.335 R17
./instances/Rome/grafo9069.69.lgr N69 E91 M1.017 R8
./instances/Rome/grafo9538.81.lgr N81 E120 M1.814 R23
./instances/Rome/grafo6675.44.lgr N44 E58 M0.551 R6
./instances/Rome/grafo2134.24.lgr N24 E30 M0.18 O R0
./instances/Rome/grafo5321.34.lgr N34 E41 M0.214 R1
./instances/Rome/grafo990.13.lgr N13 E13 M0.11 O R0
./instances/Rome/grafo3252.54.lgr N54 E62 M0.329 R3
./instances/Rome/grafo4688.59.lgr N59 E76 M0.52 R4
./instances/Rome/grafo11320.35.lgr N35 E42 M0.359 O R0
./instances/Rome/grafo936.12.lgr N12 E12 M0.053 O R0
./instances/Rome/grafo7347.40.lgr N40 E56 M0.382 R4
./instances/Rome/grafo1821.19.lgr N19 E21 M0.319 O R0
./instances/Rome/grafo6443.46.lgr N46 E62 M0.515 R5
./instances/Rome/grafo7354.93.lgr N93 E130 M3.436 R21
./instances/North/g.84.1.gml N84 E124 M0.798 R18
./instances/Rome/grafo2730.15.lgr N15 E15 M0.077 O R0
./instances/North/g.35.23.gml N35 E53 M0.365 R3
./instances/North/g.27.1.gml N27 E30 M0.135 O R0
./instances/North/g.62.5.gml N62 E65 M0.195 O R0
./instances/North/g.24.39.gml N24 E68 M0.798 R17
./instances/North/g.12.106.gml N12 E13 M0.115 O R0
./instances/North/g.10.41.gml N10 E20 M0.216 R1
./instances/North/g.33.8.gml N33 E130 M2.926 R68
./instances/North/g.26.27.gml N26 E31 M0.147 O R0
./instances/North/g.61.8.gml N61 E116 M2.436 R33
./instances/North/g.26.0.gml N26 E31 M0.159 O R0
./instances/North/g.56.11.gml N56 E71 M0.236 O R0
./instances/North/g.59.12.gml N59 E115 M3.381 R33
./instances/North/g.20.26.gml N20 E36 M0.154 O R0
./instances/North/g.54.3.gml N54 E71 M0.225 O R0
./instances/North/g.19.44.gml N19 E20 M0.111 O R0
./instances/North/g.34.13.gml N34 E36 M0.131 O R0
./instances/North/g.42.4.gml N42 E55 M0.142 O R0
./instances/North/g.14.16.gml N14 E13 M0.089 O R0
./instances/North/g.14.14.gml N14 E14 M0.12 O R0
./instances/North/g.14.67.gml N14 E17 M0.094 O R0
./instances/North/g.57.28.gml N57 E97 M0.875 R14
./instances/North/g.10.11.gml N10 E14 M0.065 O R0
./instances/North/g.12.123.gml N12 E11 M0.08 O R0
./instances/North/g.36.18.gml N36 E46 M0.231 R2
./instances/North/g.45.7.gml N45 E46 M0.135 O R0
./instances/North/g.36.23.gml N36 E37 M0.083 O R0
./instances/North/g.39.53.gml N39 E61 M0.931 R8
./instances/North/g.35.12.gml N35 E34 M0.177 O R0
./instances/North/g.20.45.gml N20 E41 M0.422 R11
./instances/North/g.21.41.gml N21 E31 M0.2 R1
./instances/North/g.13.48.gml N13 E51 M1.105 R22
./instances/North/g.27.11.gml N27 E26 M0.112 O R0
./instances/North/g.41.1.gml N41 E52 M0.129 O R0
./instances/North/g.15.13.gml N15 E14 M0.051 O R0
./instances/North/g.55.23.gml N55 E105 M2.087 R30
./instances/North/g.43.25.gml N43 E42 M0.167 O R0
./instances/North/g.91.1.gml N91 E90 M0.357 O R0
./instances/North/g.48.18.gml N48 E51 M0.177 O R0
./instances/North/g.15.43.gml N15 E14 M0.087 O R0
./instances/North/g.62.7.gml N62 E64 M0.17 O R0
./instances/North/g.90.1.gml N90 E150 M1.36 R10
./instances/North/g.39.47.gml N39 E49 M0.254 R3
./instances/North/g.16.91.gml N16 E25 M0.206 R1
./instances/North/g.24.33.gml N24 E30 M0.142 O R0
./instances/North/g.12.117.gml N12 E11 M0.084 O R0
./instances/North/g.43.5.gml N43 E48 M0.332 O R0
./instances/North/g.31.6.gml N31 E38 M0.143 O R0
./instances/North/g.13.62.gml N13 E17 M0.16 O R0
./instances/North/g.55.32.gml N55 E82 M1.621 R6
./instances/North/g.15.56.gml N15 E14 M0.07 O R0
./instances/North/g.15.8.gml N15 E18 M0.134 O R0
./instances/North/g.22.69.gml N22 E48 M0.608 R14
./instances/North/g.30.15.gml N30 E33 M0.076 O R0
./instances/North/g.40.17.gml N40 E48 M0.134 O R0
./instances/North/g.21.6.gml N21 E23 M0.22 O R0
./instances/North/g.96.4.gml N96 E97 M0.298 O R0
./instances/North/g.23.106.gml N23 E33 M0.414 R4
./instances/North/g.26.31.gml N26 E38 M0.164 O R0
./instances/North/g.57.29.gml N57 E102 M1.668 R19
./instances/North/g.15.7.gml N15 E18 M0.207 O R0
./instances/North/g.39.4.gml N39 E52 M0.291 R1
./instances/North/g.29.6.gml N29 E34 M0.108 O R0
./instances/North/g.87.5.gml N87 E189 M5.131 R53
./instances/North/g.14.39.gml N14 E13 M0.089 O R0
./instances/North/g.23.16.gml N23 E29 M0.151 O R0
./instances/North/g.80.6.gml N80 E79 M0.175 O R0
./instances/North/g.46.12.gml N46 E49 M0.172 O R0
./instances/North/g.12.0.gml N12 E15 M0.083 O R0
./instances/North/g.22.23.gml N22 E21 M0.127 O R0
./instances/North/g.24.6.gml N24 E31 M0.158 O R0
./instances/North/g.51.4.gml N51 E50 M0.153 O R0
./instances/North/g.23.118.gml N23 E28 M0.153 O R0
./instances/North/g.77.5.gml N77 E108 M0.971 R13
./instances/North/g.85.1.gml N85 E131 M2.285 R26
./instances/North/g.39.8.gml N39 E173 M4.645 R93
./instances/North/g.86.1.gml N86 E88 M0.547 O R0
./instances/North/g.55.33.gml N55 E72 M0.264 O R0
./instances/North/g.10.1.gml N10 E11 M0.072 O R0
./instances/North/g.28.3.gml N28 E37 M0.13 O R0
./instances/North/g.41.36.gml N41 E75 M0.604 R11
./instances/North/g.22.26.gml N22 E21 M0.092 O R0
./instances/North/g.12.124.gml N12 E12 M0.104 O R0
./instances/North/g.10.0.gml N10 E11 M0.067 O R0
./instances/North/g.69.5.gml N69 E68 M0.197 O R0
./instances/North/g.28.20.gml N28 E156 M3.66 R89
./instances/North/g.13.41.gml N13 E12 M0.101 O R0
./instances/North/g.48.6.gml N48 E58 M0.147 O R0
./instances/North/g.10.9.gml N10 E9 M0.092 O R0
./instances/North/g.10.12.gml N10 E10 M0.086 O R0
./instances/North/g.23.5.gml N23 E26 M0.146 O R0
./instances/North/g.25.28.gml N25 E35 M0.256 R2
./instances/North/g.29.13.gml N29 E28 M0.108 O R0
./instances/North/g.10.3.gml N10 E9 M0.14 O R0
./instances/North/g.27.15.gml N27 E32 M0.133 O R0
./instances/North/g.75.6.gml N75 E74 M0.216 O R0
./instances/North/g.57.23.gml N57 E64 M0.145 O R0
./instances/North/g.32.18.gml N32 E33 M0.248 O R0
./instances/North/g.18.16.gml N18 E17 M0.09 O R0
./instances/North/g.28.21.gml N28 E27 M0.178 O R0
./instances/North/g.36.15.gml N36 E35 M0.143 O R0
./instances/North/g.13.96.gml N13 E15 M0.083 O R0
./instances/North/g.10.83.gml N10 E15 M0.149 O R0
./instances/North/g.44.7.gml N44 E58 M0.442 R5
./instances/North/g.23.40.gml N23 E26 M0.171 O R0
./instances/North/g.10.4.gml N10 E9 M0.081 O R0
./instances/North/g.24.44.gml N24 E28 M0.104 O R0
./instances/North/g.24.41.gml N24 E44 M0.405 R10
./instances/North/g.39.28.gml N39 E54 M0.067 O R0
./instances/North/g.13.17.gml N13 E12 M0.051 O R0
./instances/North/g.12.104.gml N12 E18 M0.174 O R0
./instances/North/g.34.3.gml N34 E44 M0.413 R4
./instances/North/g.23.92.gml N23 E33 M0.16 O R0
./instances/North/g.44.0.gml N44 E56 M0.3 O R0
./instances/North/g.33.2.gml N33 E42 M0.169 O R0
./instances/North/g.61.7.gml N61 E117 M3.708 R39
./instances/North/g.10.34.gml N10 E25 M0.221 R4
./instances/North/g.13.25.gml N13 E12 M0.073 O R0
./instances/North/g.32.5.gml N32 E37 M0.113 O R0
./instances/North/g.55.24.gml N55 E105 M2.357 R28
./instances/North/g.26.26.gml N26 E31 M0.146 O R0
./instances/North/g.58.7.gml N58 E57 M0.219 O R0
./instances/North/g.41.9.gml N41 E61 M0.278 R3
./instances/North/g.33.3.gml N33 E40 M0.145 O R0
./instances/North/g.25.6.gml N25 E29 M0.096 O R0
./instances/North/g.33.16.gml N33 E63 M0.488 R12
./instances/North/g.27.3.gml N27 E26 M0.14 O R0
./instances/North/g.18.20.gml N18 E17 M0.097 O R0
./instances/North/g.79.6.gml N79 E85 M0.223 O R0
./instances/North/g.19.34.gml N19 E45 M0.127 O R0
./instances/North/g.19.22.gml N19 E33 M0.432 R4
./instances/North/g.17.7.gml N17 E16 M0.138 O R0
./instances/North/g.86.3.gml N86 E189 M2.971 R49
./instances/North/g.49.9.gml N49 E53 M0.178 O R0
./instances/North/g.20.8.gml N20 E24 M0.084 O R0
./instances/North/g.21.9.gml N21 E25 M0.103 O R0
./instances/North/g.31.4.gml N31 E38 M0.193 O R0
./instances/North/g.16.80.gml N16 E23 M0.095 O R0
./instances/North/g.43.9.gml N43 E52 M0.151 O R0
./instances/North/g.31.0.gml N31 E34 M0.252 O R0
./instances/North/g.12.145.gml N12 E25 M0.328 R2
./instances/North/g.28.24.gml N28 E31 M0.155 O R0
./instances/North/g.13.35.gml N13 E16 M0.096 O R0
./instances/North/g.23.115.gml N23 E30 M0.2 R2
./instances/North/g.30.31.gml N30 E55 M0.597 R12
./instances/North/g.21.45.gml N21 E26 M0.105 O R0
./instances/North/g.75.0.gml N75 E86 M0.397 R1
./instances/North/g.35.9.gml N35 E143 M3.029 R76
./instances/North/g.26.17.gml N26 E26 M0.071 O R0
./instances/North/g.34.2.gml N34 E42 M0.174 O R0
./instances/North/g.56.2.gml N56 E106 M2.005 R31
./instances/North/g.17.40.gml N17 E25 M0.219 R2
./instances/North/g.24.7.gml N24 E31 M0.192 O R0
./instances/North/g.22.35.gml N22 E40 M0.356 R9
./instances/North/g.52.0.gml N52 E59 M0.106 O R0
./instances/North/g.25.47.gml N25 E28 M0.137 O R0
./instances/North/g.40.13.gml N40 E47 M0.145 O R0
./instances/North/g.26.12.gml N26 E25 M0.084 O R0
./instances/North/g.48.29.gml N48 E48 M0.122 O R0
./instances/North/g.17.6.gml N17 E20 M0.178 O R0
./instances/North/g.44.9.gml N44 E49 M0.157 O R0
./instances/North/g.72.0.gml N72 E71 M0.195 O R0
./instances/North/g.18.35.gml N18 E21 M0.142 O R0
./instances/North/g.11.49.gml N11 E11 M0.047 O R0
./instances/North/g.24.2.gml N24 E30 M0.145 O R0
./instances/North/g.17.9.gml N17 E16 M0.201 O R0
./instances/North/g.62.3.gml N62 E120 M2.219 R37
./instances/North/g.14.25.gml N14 E23 M0.175 R1
./instances/North/g.77.2.gml N77 E78 M0.182 O R0
./instances/North/g.18.26.gml N18 E19 M0.107 O R0
./instances/North/g.12.49.gml N12 E12 M0.092 O R0
./instances/North/g.21.5.gml N21 E22 M0.084 O R0
./instances/North/g.47.1.gml N47 E66 M0.823 R4
./instances/North/g.43.26.gml N43 E42 M0.124 O R0
./instances/North/g.75.3.gml N75 E88 M0.21 O R0
./instances/North/g.34.4.gml N34 E43 M0.133 O R0
./instances/North/g.79.7.gml N79 E147 M2.296 R36
./instances/North/g.47.7.gml N47 E62 M0.33 R1
./instances/North/g.22.7.gml N22 E31 M0.135 O R0
./instances/North/g.17.3.gml N17 E22 M0.113 O R0
./instances/North/g.61.4.gml N61 E116 M4.191 R38
./instances/North/g.22.31.gml N22 E37 M0.325 R6
./instances/North/g.22.19.gml N22 E26 M0.307 O R0
./instances/North/g.44.19.gml N44 E78 M0.772 R11
./instances/North/g.21.22.gml N21 E31 M0.181 O R0
./instances/North/g.22.70.gml N22 E39 M0.411 R4
./instances/North/g.47.17.gml N47 E50 M0.124 O R0
./instances/North/g.43.7.gml N43 E54 M0.193 O R0
./instances/North/g.19.28.gml N19 E22 M0.133 O R0
./instances/North/g.21.11.gml N21 E22 M0.09 O R0
./instances/North/g.67.1.gml N67 E91 M0.215 O R0
./instances/North/g.11.7.gml N11 E10 M0.049 O R0
./instances/North/g.11.36.gml N11 E11 M0.05 O R0
./instances/North/g.32.8.gml N32 E31 M0.113 O R0
./instances/North/g.12.55.gml N12 E14 M0.07 O R0
./instances/North/g.20.42.gml N20 E29 M0.103 O R0
./instances/North/g.51.2.gml N51 E68 M0.413 R2
./instances/North/g.23.43.gml N23 E26 M0.126 O R0
./instances/North/g.47.25.gml N47 E64 M0.145 O R0
./instances/North/g.36.19.gml N36 E46 M0.336 R2
./instances/North/g.16.28.gml N16 E21 M0.108 O R0
./instances/North/g.58.6.gml N58 E71 M0.178 O R0
./instances/North/g.57.8.gml N57 E110 M1.942 R31
./instances/North/g.40.0.gml N40 E39 M0.156 O R0
./instances/North/g.41.2.gml N41 E55 M0.528 R1
./instances/North/g.13.60.gml N13 E15 M0.11 O R0
./instances/North/g.15.14.gml N15 E15 M0.066 O R0
./instances/North/g.21.23.gml N21 E28 M0.093 O R0
./instances/North/g.21.3.gml N21 E20 M0.072 O R0
./instances/North/g.41.26.gml N41 E82 M0.371 R3
./instances/North/g.15.24.gml N15 E14 M0.12 O R0
./instances/North/g.23.22.gml N23 E22 M0.094 O R0
./instances/North/g.76.4.gml N76 E109 M0.268 O R0
./instances/North/g.16.27.gml N16 E15 M0.067 O R0
./instances/North/g.11.9.gml N11 E12 M0.081 O R0
./instances/North/g.20.14.gml N20 E25 M0.431 R1
./instances/North/g.25.37.gml N25 E24 M0.107 O R0
./instances/North/g.12.138.gml N12 E20 M0.148 O R0
./instances/North/g.22.18.gml N22 E29 M0.117 O R0
./instances/North/g.25.5.gml N25 E32 M0.084 O R0
./instances/North/g.21.31.gml N21 E20 M0.104 O R0
./instances/North/g.46.4.gml N46 E69 M0.223 O R0
./instances/North/g.13.34.gml N13 E41 M0.321 R11
./instances/North/g.10.74.gml N10 E12 M0.118 O R0
./instances/North/g.10.42.gml N10 E9 M0.077 O R0
./instances/North/g.10.46.gml N10 E15 M0.203 R1
./instances/North/g.25.49.gml N25 E25 M0.078 O R0
./instances/North/g.13.117.gml N13 E22 M0.239 R1
./instances/North/g.30.3.gml N30 E44 M0.374 R1
./instances/North/g.12.109.gml N12 E12 M0.089 O R0
./instances/North/g.22.67.gml N22 E24 M0.102 O R0
./instances/North/g.22.68.gml N22 E24 M0.09 O R0
./instances/North/g.13.81.gml N13 E12 M0.102 O R0
./instances/North/g.47.2.gml N47 E62 M0.478 R6
./instances/North/g.10.7.gml N10 E12 M0.057 O R0
./instances/North/g.17.31.gml N17 E23 M0.103 O R0
./instances/North/g.18.13.gml N18 E17 M0.067 O R0
./instances/North/g.14.65.gml N14 E13 M0.048 O R0
./instances/North/g.16.63.gml N16 E25 M0.176 R1
./instances/North/g.11.69.gml N11 E14 M0.112 O R0
./instances/North/g.10.39.gml N10 E19 M0.145 O R0
./instances/North/g.39.44.gml N39 E72 M1.113 R15
./instances/North/g.25.52.gml N25 E25 M0.064 O R0
./instances/North/g.28.5.gml N28 E34 M0.14 O R0
./instances/North/g.12.118.gml N12 E20 M0.192 R1
./instances/North/g.18.19.gml N18 E24 M0.091 O R0
./instances/North/g.13.47.gml N13 E12 M0.079 O R0
./instances/North/g.44.1.gml N44 E61 M0.377 R3
./instances/North/g.63.22.gml N63 E102 M0.248 O R0
./instances/North/g.59.0.gml N59 E84 M0.662 R9
./instances/North/g.16.31.gml N16 E26 M0.185 R1
./instances/North/g.91.0.gml N91 E92 M0.314 O R0
./instances/North/g.87.4.gml N87 E189 M2.153 R52
./instances/North/g.20.1.gml N20 E42 M0.413 R10
./instances/North/g.33.7.gml N33 E37 M0.134 O R0
./instances/North/g.11.62.gml N11 E16 M0.125 O R0
./instances/North/g.26.9.gml N26 E30 M0.091 O R0
./instances/North/g.16.60.gml N16 E35 M0.338 R9
./instances/North/g.47.6.gml N47 E57 M0.174 O R0
./instances/North/g.30.2.gml N30 E45 M0.255 R3
./instances/North/g.14.59.gml N14 E14 M0.05 O R0
./instances/North/g.14.38.gml N14 E21 M0.247 R2
./instances/North/g.13.7.gml N13 E12 M0.073 O R0
./instances/North/g.64.8.gml N64 E122 M3.81 R37
./instances/North/g.38.4.gml N38 E45 M0.143 O R0
./instances/North/g.19.31.gml N19 E26 M0.211 R1
./instances/North/g.32.11.gml N32 E43 M0.239 R1
./instances/North/g.23.2.gml N23 E22 M0.113 O R0
./instances/North/g.76.1.gml N76 E106 M0.484 R2
./instances/North/g.21.15.gml N21 E29 M0.215 R1
./instances/North/g.18.21.gml N18 E23 M0.276 R1
./instances/North/g.32.17.gml N32 E31 M0.149 O R0
./instances/North/g.21.40.gml N21 E20 M0.075 O R0
./instances/North/g.15.6.gml N15 E16 M0.111 O R0
./instances/North/g.12.101.gml N12 E14 M0.156 O R0
./instances/North/g.12.111.gml N12 E24 M0.488 R5
./instances/North/g.47.27.gml N47 E79 M0.768 R14
./instances/North/g.12.122.gml N12 E15 M0.121 O R0
./instances/North/g.88.2.gml N88 E87 M0.228 O R0
./instances/North/g.12.140.gml N12 E20 M0.113 O R0
./instances/North/g.28.26.gml N28 E45 M0.245 R1
./instances/North/g.40.20.gml N40 E54 M0.177 O R0
./instances/North/g.57.22.gml N57 E100 M2.557 R22
./instances/North/g.10.37.gml N10 E11 M0.113 O R0
./instances/North/g.33.0.gml N33 E48 M0.236 R1
./instances/North/g.30.9.gml N30 E40 M0.177 O R0
./instances/North/g.95.2.gml N95 E94 M0.305 O R0
./instances/North/g.45.0.gml N45 E59 M0.217 O R0
./instances/North/g.17.41.gml N17 E27 M0.241 R3
./instances/North/g.37.15.gml N37 E48 M0.185 O R0
./instances/North/g.39.30.gml N39 E64 M0.336 R3
./instances/North/g.32.9.gml N32 E31 M0.107 O R0
./instances/North/g.84.2.gml N84 E86 M0.257 O R0
./instances/North/g.23.11.gml N23 E26 M0.162 O R0
./instances/North/g.24.43.gml N24 E69 M0.645 R17
./instances/North/g.24.8.gml N24 E31 M0.196 O R0
./instances/North/g.24.15.gml N24 E27 M0.128 O R0
./instances/North/g.49.17.gml N49 E53 M0.149 O R0
./instances/North/g.13.92.gml N13 E15 M0.1 O R0
./instances/North/g.15.29.gml N15 E25 M0.245 R1
./instances/North/g.37.4.gml N37 E52 M0.275 R1
./instances/North/g.51.5.gml N51 E61 M0.288 R1
./instances/North/g.31.29.gml N31 E72 M0.99 R15
./instances/North/g.63.18.gml N63 E121 M2.746 R38
./instances/North/g.40.27.gml N40 E39 M0.139 O R0
./instances/North/g.14.40.gml N14 E14 M0.08 O R0
./instances/North/g.79.5.gml N79 E113 M0.586 O R0
./instances/North/g.10.85.gml N10 E17 M0.153 R1
./instances/North/g.23.17.gml N23 E28 M0.088 O R0
./instances/North/g.14.20.gml N14 E27 M0.311 R3
./instances/North/g.23.76.gml N23 E38 M0.271 R6
./instances/North/g.12.90.gml N12 E16 M0.068 O R0
./instances/North/g.36.5.gml N36 E48 M0.151 O R0
./instances/North/g.69.0.gml N69 E68 M0.245 O R0
./instances/North/g.41.25.gml N41 E99 M0.881 R17
./instances/North/g.23.41.gml N23 E27 M0.1 O R0
./instances/North/g.10.68.gml N10 E13 M0.121 O R0
./instances/North/g.22.51.gml N22 E21 M0.097 O R0
./instances/North/g.64.7.gml N64 E134 M1.591 R44
./instances/North/g.26.8.gml N26 E32 M0.168 O R0
./instances/North/g.79.3.gml N79 E79 M0.188 O R0
./instances/North/g.99.2.gml N99 E150 M3.014 R18
./instances/North/g.12.79.gml N12 E26 M0.33 R7
./instances/North/g.25.45.gml N25 E44 M0.337 R5
./instances/North/g.79.0.gml N79 E95 M0.326 R1
./instances/North/g.33.1.gml N33 E46 M0.218 R1
./instances/North/g.33.6.gml N33 E39 M0.176 O R0
./instances/North/g.11.25.gml N11 E24 M0.436 R3
./instances/North/g.35.0.gml N35 E43 M0.156 O R0
./instances/North/g.33.5.gml N33 E35 M0.168 O R0
./instances/North/g.24.0.gml N24 E30 M0.13 O R0
./instances/North/g.46.5.gml N46 E59 M0.435 R4
./instances/North/g.49.16.gml N49 E81 M0.171 O R0
./instances/North/g.26.24.gml N26 E31 M0.168 O R0
./instances/North/g.90.3.gml N90 E89 M0.249 O R0
./instances/North/g.85.3.gml N85 E97 M0.382 R1
./instances/North/g.14.55.gml N14 E13 M0.113 O R0
./instances/North/g.21.34.gml N21 E22 M0.072 O R0
./instances/North/g.35.20.gml N35 E34 M0.12 O R0
./instances/North/g.36.0.gml N36 E45 M0.144 O R0
./instances/North/g.28.2.gml N28 E37 M0.306 R1
./instances/North/g.12.31.gml N12 E23 M0.268 R4
./instances/North/g.46.6.gml N46 E48 M0.138 O R0
./instances/North/g.49.8.gml N49 E61 M0.339 R1
./instances/North/g.64.16.gml N64 E68 M0.28 O R0
./instances/North/g.23.121.gml N23 E24 M0.142 O R0
./instances/North/g.25.34.gml N25 E44 M0.506 R4
./instances/North/g.22.76.gml N22 E34 M0.291 R1
./instances/North/g.20.2.gml N20 E32 M0.137 O R0
./instances/North/g.45.8.gml N45 E57 M0.386 O R0
./instances/North/g.73.8.gml N73 E101 M0.599 R3
./instances/North/g.44.14.gml N44 E54 M0.205 O R0
./instances/North/g.48.19.gml N48 E64 M0.172 O R0
./instances/North/g.41.12.gml N41 E44 M0.175 O R0
./instances/North/g.25.55.gml N25 E46 M0.68 R9
./instances/North/g.21.33.gml N21 E30 M0.172 R2
./instances/North/g.61.31.gml N61 E117 M2.458 R34
./instances/North/g.19.35.gml N19 E19 M0.135 O R0
./instances/North/g.57.0.gml N57 E77 M0.485 R3
./instances/North/g.48.4.gml N48 E63 M0.536 R6
./instances/North/g.20.28.gml N20 E30 M0.117 O R0
./instances/North/g.37.6.gml N37 E41 M0.132 O R0
./instances/North/g.25.26.gml N25 E35 M0.223 R2
./instances/North/g.25.40.gml N25 E35 M0.271 R2
./instances/North/g.48.31.gml N48 E48 M0.148 O R0
./instances/North/g.55.26.gml N55 E65 M0.379 R3
./instances/North/g.36.29.gml N36 E37 M0.127 O R0
./instances/North/g.99.0.gml N99 E154 M0.891 R6
./instances/North/g.27.7.gml N27 E26 M0.091 O R0
./instances/North/g.22.15.gml N22 E22 M0.063 O R0
./instances/North/g.35.15.gml N35 E67 M0.425 R8
./instances/North/g.82.4.gml N82 E164 M1.733 R22
./instances/North/g.18.5.gml N18 E18 M0.136 O R0
./instances/North/g.26.2.gml N26 E33 M0.161 O R0
./instances/North/g.23.81.gml N23 E67 M0.906 R21
./instances/North/g.28.1.gml N28 E41 M0.17 O R0
./instances/North/g.36.7.gml N36 E42 M0.129 O R0
./instances/North/g.12.40.gml N12 E32 M0.31 R6
./instances/North/g.11.76.gml N11 E20 M0.077 O R0
./instances/North/g.13.84.gml N13 E17 M0.12 O R0
./instances/North/g.26.3.gml N26 E31 M0.238 O R0
./instances/North/g.34.9.gml N34 E41 M0.465 R1
./instances/North/g.48.8.gml N48 E59 M0.208 O R0
./instances/North/g.17.21.gml N17 E26 M0.208 O R0
./instances/North/g.34.12.gml N34 E33 M0.287 O R0
./instances/North/g.22.42.gml N22 E25 M0.134 O R0
./instances/North/g.69.1.gml N69 E83 M0.183 O R0
./instances/North/g.23.119.gml N23 E24 M0.161 O R0
./instances/North/g.41.0.gml N41 E42 M0.168 O R0
./instances/North/g.50.7.gml N50 E75 M0.35 R7
./instances/North/g.47.9.gml N47 E62 M0.19 O R0
./instances/North/g.11.46.gml N11 E14 M0.247 O R0
./instances/North/g.100.1.gml N100 E191 M2.982 R45
./instances/North/g.92.1.gml N92 E142 M1.513 R17
./instances/North/g.10.75.gml N10 E12 M0.12 O R0
./instances/North/g.19.38.gml N19 E19 M0.112 O R0
./instances/North/g.13.9.gml N13 E12 M0.047 O R0
./instances/North/g.11.16.gml N11 E47 M0.577 R20
./instances/North/g.21.2.gml N21 E22 M0.06 O R0
./instances/North/g.23.14.gml N23 E27 M0.128 O R0
./instances/North/g.36.3.gml N36 E44 M0.149 O R0
./instances/North/g.57.5.gml N57 E165 M3.553 R72
./instances/North/g.26.13.gml N26 E45 M0.382 R5
./instances/North/g.25.1.gml N25 E184 M5.785 R117
./instances/North/g.16.65.gml N16 E15 M0.084 O R0
./instances/North/g.38.3.gml N38 E44 M0.126 O R0
./instances/North/g.18.1.gml N18 E33 M0.243 R4
./instances/North/g.16.58.gml N16 E16 M0.072 O R0
./instances/North/g.11.55.gml N11 E10 M0.059 O R0
./instances/North/g.31.8.gml N31 E58 M0.61 R10
./instances/North/g.35.7.gml N35 E41 M0.106 O R0
./instances/North/g.18.8.gml N18 E22 M0.121 O R0
./instances/North/g.21.14.gml N21 E20 M0.176 O R0
./instances/North/g.64.17.gml N64 E92 M0.576 R10
./instances/North/g.71.5.gml N71 E86 M0.241 O R0
./instances/North/g.13.52.gml N13 E33 M0.335 R6
./instances/North/g.46.11.gml N46 E61 M0.173 O R0
./instances/North/g.16.8.gml N16 E17 M0.09 O R0
./instances/North/g.29.3.gml N29 E40 M0.121 O R0
./instances/North/g.11.64.gml N11 E13 M0.11 O R0
./instances/North/g.52.4.gml N52 E53 M0.128 O R0
./instances/North/g.25.13.gml N25 E28 M0.137 O R0
./instances/North/g.61.35.gml N61 E60 M0.187 O R0
./instances/North/g.41.3.gml N41 E48 M0.272 R2
./instances/North/g.61.3.gml N61 E97 M0.91 R16
./instances/North/g.11.63.gml N11 E17 M0.114 O R0
./instances/North/g.25.8.gml N25 E28 M0.09 O R0
./instances/North/g.14.6.gml N14 E18 M0.193 O R0
./instances/North/g.12.91.gml N12 E27 M0.31 R5
./instances/North/g.58.4.gml N58 E89 M0.626 R13
./instances/North/g.12.9.gml N12 E17 M0.141 O R0
./instances/North/g.37.1.gml N37 E47 M0.155 O R0
./instances/North/g.96.9.gml N96 E95 M0.292 O R0
./instances/North/g.85.8.gml N85 E97 M0.495 R1
./instances/North/g.16.95.gml N16 E22 M0.103 O R0
./instances/North/g.61.55.gml N61 E79 M0.493 R2
./instances/North/g.56.4.gml N56 E103 M1.33 R28
./instances/North/g.73.9.gml N73 E91 M0.251 O R0
./instances/North/g.48.24.gml N48 E48 M0.213 O R0
./instances/North/g.28.9.gml N28 E27 M0.088 O R0
./instances/North/g.12.88.gml N12 E33 M0.39 R9
./instances/North/g.12.108.gml N12 E16 M0.17 R1
./instances/North/g.22.25.gml N22 E21 M0.077 O R0
./instances/North/g.18.6.gml N18 E20 M0.117 O R0
./instances/North/g.12.133.gml N12 E17 M0.109 O R0
./instances/North/g.11.21.gml N11 E10 M0.067 O R0
./instances/North/g.22.62.gml N22 E46 M0.409 R5
./instances/North/g.16.59.gml N16 E28 M0.13 O R0
./instances/North/g.92.3.gml N92 E91 M0.23 O R0
./instances/North/g.11.2.gml N11 E12 M0.203 O R0
./instances/North/g.31.37.gml N31 E46 M0.266 R2
./instances/North/g.54.1.gml N54 E101 M2.124 R25
./instances/North/g.19.12.gml N19 E22 M0.117 O R0
./instances/North/g.30.26.gml N30 E40 M0.252 R2
./instances/North/g.37.20.gml N37 E75 M0.75 R12
./instances/North/g.19.36.gml N19 E30 M0.132 O R0
./instances/North/g.35.4.gml N35 E43 M0.152 O R0
./instances/North/g.45.1.gml N45 E47 M0.116 O R0
./instances/North/g.69.2.gml N69 E72 M0.278 O R0
./instances/North/g.22.20.gml N22 E27 M0.133 O R0
./instances/North/g.79.1.gml N79 E79 M0.234 O R0
./instances/North/g.74.2.gml N74 E114 M0.606 R7
./instances/North/g.39.29.gml N39 E48 M0.174 O R0
./instances/North/g.56.0.gml N56 E55 M0.143 O R0
./instances/North/g.10.27.gml N10 E21 M0.187 R3
./instances/North/g.66.6.gml N66 E139 M2.764 R52
./instances/North/g.12.107.gml N12 E23 M0.228 R2
./instances/North/g.14.0.gml N14 E14 M0.107 O R0
./instances/North/g.16.64.gml N16 E29 M0.152 R1
./instances/North/g.16.52.gml N16 E15 M0.065 O R0
./instances/North/g.13.31.gml N13 E20 M0.089 O R0
./instances/North/g.27.12.gml N27 E36 M0.15 O R0
./instances/North/g.27.9.gml N27 E27 M0.073 O R0
./instances/North/g.18.41.gml N18 E17 M0.154 O R0
./instances/North/g.20.5.gml N20 E21 M0.148 O R0
./instances/North/g.45.9.gml N45 E45 M0.109 O R0
./instances/North/g.19.40.gml N19 E22 M0.118 O R0
./instances/North/g.24.36.gml N24 E29 M0.09 O R0
./instances/North/g.16.23.gml N16 E15 M0.102 O R0
./instances/North/g.32.21.gml N32 E59 M0.645 R10
./instances/North/g.28.6.gml N28 E35 M0.118 O R0
./instances/North/g.39.23.gml N39 E48 M0.128 O R0
./instances/North/g.12.135.gml N12 E11 M0.071 O R0
./instances/North/g.24.46.gml N24 E40 M0.325 R11
./instances/North/g.23.15.gml N23 E24 M0.109 O R0
./instances/North/g.28.7.gml N28 E28 M0.099 O R0
./instances/North/g.26.4.gml N26 E27 M0.096 O R0
./instances/North/g.56.9.gml N56 E73 M0.226 O R0
./instances/North/g.24.34.gml N24 E39 M0.216 R3
./instances/North/g.14.23.gml N14 E25 M0.166 R2
./instances/North/g.80.1.gml N80 E94 M0.356 R1
./instances/North/g.15.41.gml N15 E26 M0.229 R3
./instances/North/g.19.19.gml N19 E18 M0.055 O R0
./instances/North/g.47.5.gml N47 E60 M0.332 O R0
./instances/North/g.94.3.gml N94 E144 M0.869 R7
./instances/North/g.38.20.gml N38 E50 M0.133 O R0
./instances/North/g.39.46.gml N39 E49 M0.315 R3
./instances/North/g.31.36.gml N31 E41 M0.3 R2
./instances/North/g.39.9.gml N39 E106 M1.447 R42
./instances/North/g.42.5.gml N42 E109 M1.739 R41
./instances/North/g.13.120.gml N13 E12 M0.081 O R0
./instances/North/g.10.78.gml N10 E10 M0.049 O R0
./instances/North/g.13.51.gml N13 E51 M0.61 R22
./instances/North/g.18.12.gml N18 E20 M0.087 O R0
./instances/North/g.19.41.gml N19 E22 M0.145 O R0
./instances/North/g.27.0.gml N27 E34 M0.099 O R0
./instances/North/g.12.92.gml N12 E11 M0.056 O R0
./instances/North/g.11.68.gml N11 E13 M0.133 O R0
./instances/North/g.23.4.gml N23 E26 M0.091 O R0
./instances/North/g.14.31.gml N14 E13 M0.052 O R0
./instances/North/g.28.25.gml N28 E42 M0.206 O R0
./instances/North/g.13.38.gml N13 E15 M0.082 O R0
./instances/North/g.26.20.gml N26 E26 M0.077 O R0
./instances/North/g.15.10.gml N15 E20 M0.145 O R0
./instances/North/g.74.4.gml N74 E77 M0.264 O R0
./instances/North/g.47.23.gml N47 E53 M0.206 O R0
./instances/North/g.11.71.gml N11 E19 M0.224 R1
./instances/North/g.95.3.gml N95 E99 M0.216 O R0
./instances/North/g.35.10.gml N35 E39 M0.148 O R0
./instances/North/g.13.36.gml N13 E15 M0.085 O R0
./instances/North/g.15.49.gml N15 E14 M0.088 O R0
./instances/North/g.30.24.gml N30 E29 M0.068 O R0
./instances/North/g.43.20.gml N43 E43 M0.114 O R0
./instances/North/g.14.57.gml N14 E22 M0.163 R2
./instances/North/g.24.29.gml N24 E27 M0.13 O R0
./instances/North/g.40.7.gml N40 E49 M0.124 O R0
./instances/North/g.48.9.gml N48 E68 M0.327 R3
./instances/North/g.12.146.gml N12 E19 M0.072 O R0
./instances/North/g.12.98.gml N12 E23 M0.23 R3
./instances/North/g.15.32.gml N15 E16 M0.089 O R0
./instances/North/g.82.1.gml N82 E82 M0.143 O R0
./instances/North/g.25.0.gml N25 E34 M0.121 O R0
./instances/North/g.12.78.gml N12 E16 M0.232 R1
./instances/North/g.11.66.gml N11 E16 M0.099 O R0
./instances/North/g.37.8.gml N37 E68 M0.68 R10
./instances/North/g.58.3.gml N58 E111 M1.89 R31
./instances/North/g.83.3.gml N83 E82 M0.246 O R0
./instances/North/g.17.34.gml N17 E24 M0.263 R1
./instances/North/g.61.54.gml N61 E79 M0.402 R2
./instances/North/g.23.20.gml N23 E33 M0.102 O R0
./instances/North/g.61.11.gml N61 E116 M2.344 R35
./instances/North/g.11.45.gml N11 E13 M0.073 O R0
./instances/North/g.42.0.gml N42 E59 M0.253 R1
./instances/North/g.22.50.gml N22 E23 M0.079 O R0
./instances/North/g.12.126.gml N12 E20 M0.081 O R0
./instances/North/g.11.20.gml N11 E10 M0.062 O R0
./instances/North/g.25.4.gml N25 E28 M0.216 O R0
./instances/North/g.70.1.gml N70 E119 M0.924 R17
./instances/North/g.10.45.gml N10 E11 M0.133 O R0
./instances/North/g.23.72.gml N23 E25 M0.13 O R0
./instances/North/g.22.27.gml N22 E21 M0.066 O R0
./instances/North/g.37.3.gml N37 E50 M0.179 O R0
./instances/North/g.29.2.gml N29 E36 M0.12 O R0
./instances/North/g.55.30.gml N55 E130 M1.6 R31
./instances/North/g.42.20.gml N42 E78 M0.673 R16
./instances/North/g.18.37.gml N18 E17 M0.072 O R0
./instances/North/g.24.47.gml N24 E47 M0.305 R1
./instances/North/g.10.17.gml N10 E9 M0.045 O R0
./instances/North/g.24.3.gml N24 E30 M0.123 O R0
./instances/North/g.14.34.gml N14 E21 M0.172 R1
./instances/North/g.23.88.gml N23 E33 M0.123 O R0
./instances/North/g.16.9.gml N16 E21 M0.201 R1
./instances/North/g.17.30.gml N17 E82 M1.202 R40
./instances/North/g.13.83.gml N13 E12 M0.066 O R0
./instances/North/g.13.69.gml N13 E12 M0.139 O R0
./instances/North/g.20.52.gml N20 E19 M0.093 O R0
./instances/North/g.60.0.gml N60 E92 M0.636 R15
./instances/North/g.28.30.gml N28 E32 M0.179 O R0
./instances/North/g.18.34.gml N18 E21 M0.077 O R0
./instances/North/g.12.76.gml N12 E32 M0.349 R10
./instances/North/g.30.4.gml N30 E39 M0.113 O R0
./instances/North/g.11.73.gml N11 E13 M0.066 O R0
./instances/North/g.13.45.gml N13 E12 M0.082 O R0
./instances/North/g.22.4.gml N22 E31 M0.101 O R0
./instances/North/g.18.17.gml N18 E18 M0.128 O R0
./instances/North/g.10.50.gml N10 E13 M0.121 O R0
./instances/North/g.38.19.gml N38 E37 M0.129 O R0
./instances/North/g.39.7.gml N39 E173 M2.995 R91
./instances/North/g.25.53.gml N25 E30 M0.175 O R0
./instances/North/g.57.14.gml N57 E110 M2.231 R31
./instances/North/g.63.9.gml N63 E121 M2.692 R37
./instances/North/g.13.54.gml N13 E19 M0.237 R1
./instances/North/g.61.40.gml N61 E63 M0.18 O R0
./instances/North/g.17.17.gml N17 E16 M0.097 O R0
./instances/North/g.14.62.gml N14 E37 M0.325 R10
./instances/North/g.33.12.gml N33 E36 M0.142 O R0
./instances/North/g.22.0.gml N22 E32 M0.091 O R0
./instances/North/g.17.26.gml N17 E20 M0.104 O R0
./instances/North/g.62.1.gml N62 E68 M0.13 O R0
./instances/North/g.14.60.gml N14 E16 M0.095 O R0
./instances/North/g.17.8.gml N17 E24 M0.092 O R0
./instances/North/g.57.6.gml N57 E78 M0.214 O R0
./instances/North/g.64.9.gml N64 E68 M0.216 O R0
./instances/North/g.26.29.gml N26 E39 M0.273 R2
./instances/North/g.15.47.gml N15 E16 M0.052 O R0
./instances/North/g.33.4.gml N33 E38 M0.219 O R0
./instances/North/g.68.1.gml N68 E68 M0.214 O R0
./instances/North/g.22.49.gml N22 E31 M0.186 R1
./instances/North/g.63.8.gml N63 E121 M3.037 R37
./instances/North/g.10.28.gml N10 E13 M0.055 O R0
./instances/North/g.25.21.gml N25 E26 M0.137 O R0
./instances/North/g.81.0.gml N81 E97 M0.37 R1
./instances/North/g.40.5.gml N40 E56 M0.157 O R0
./instances/North/g.43.15.gml N43 E42 M0.134 O R0
./instances/North/g.32.22.gml N32 E38 M0.122 O R0
./instances/North/g.10.80.gml N10 E17 M0.124 R1
./instances/North/g.14.58.gml N14 E22 M0.16 R2
./instances/North/g.11.61.gml N11 E12 M0.091 O R0
./instances/North/g.13.53.gml N13 E31 M0.345 R6
./instances/North/g.19.4.gml N19 E24 M0.143 O R0
./instances/North/g.11.24.gml N11 E15 M0.056 O R0
./instances/North/g.11.6.gml N11 E12 M0.036 O R0
./instances/North/g.20.37.gml N20 E19 M0.122 O R0
./instances/North/g.35.26.gml N35 E44 M0.224 R1
./instances/North/g.15.28.gml N15 E65 M1.376 R31
./instances/North/g.29.9.gml N29 E110 M1.567 R58
./instances/North/g.40.12.gml N40 E49 M0.191 O R0
./instances/North/g.19.45.gml N19 E19 M0.099 O R0
./instances/North/g.87.6.gml N87 E87 M0.144 O R0
./instances/North/g.23.100.gml N23 E31 M0.24 R1
./instances/North/g.31.31.gml N31 E34 M0.135 O R0
./instances/North/g.17.4.gml N17 E20 M0.124 O R0
./instances/North/g.19.18.gml N19 E18 M0.075 O R0
./instances/North/g.15.48.gml N15 E26 M0.102 O R0
./instances/North/g.12.141.gml N12 E16 M0.108 O R0
./instances/North/g.28.22.gml N28 E27 M0.126 O R0
./instances/North/g.35.25.gml N35 E36 M0.143 O R0
./instances/North/g.18.29.gml N18 E20 M0.126 O R0
./instances/North/g.38.5.gml N38 E56 M0.149 O R0
./instances/North/g.52.2.gml N52 E62 M0.179 O R0
./instances/North/g.21.35.gml N21 E44 M0.387 R10
./instances/North/g.46.16.gml N46 E62 M0.16 O R0
./instances/North/g.13.30.gml N13 E14 M0.133 O R0
./instances/North/g.29.4.gml N29 E36 M0.283 O R0
./instances/North/g.10.90.gml N10 E15 M0.116 O R0
./instances/North/g.20.41.gml N20 E30 M0.244 R2
./instances/North/g.96.2.gml N96 E161 M2.073 R30
./instances/North/g.35.32.gml N35 E99 M1.492 R38
./instances/North/g.12.64.gml N12 E12 M0.129 O R0
./instances/North/g.47.8.gml N47 E62 M0.372 R1
./instances/North/g.11.22.gml N11 E10 M0.115 O R0
./instances/North/g.100.3.gml N100 E103 M0.376 O R0
./instances/North/g.55.6.gml N55 E111 M1.781 R31
./instances/North/g.15.50.gml N15 E20 M0.089 O R0
./instances/North/g.53.3.gml N53 E64 M0.304 R1
./instances/North/g.66.3.gml N66 E98 M0.659 R8
./instances/North/g.20.34.gml N20 E23 M0.119 O R0
./instances/North/g.44.10.gml N44 E52 M0.137 O R0
./instances/North/g.32.1.gml N32 E41 M0.171 O R0
./instances/North/g.49.19.gml N49 E64 M0.578 R6
./instances/North/g.19.8.gml N19 E22 M0.146 O R0
./instances/North/g.44.15.gml N44 E58 M0.248 R1
./instances/North/g.26.32.gml N26 E31 M0.117 O R0
./instances/North/g.21.0.gml N21 E20 M0.071 O R0
./instances/North/g.80.5.gml N80 E105 M0.406 R1
./instances/North/g.60.1.gml N60 E116 M1.644 R33
./instances/North/g.15.40.gml N15 E26 M0.233 R2
./instances/North/g.23.9.gml N23 E26 M0.129 O R0
./instances/North/g.58.0.gml N58 E82 M0.522 R6
./instances/North/g.38.21.gml N38 E60 M0.135 O R0
./instances/North/g.24.45.gml N24 E25 M0.134 O R0
./instances/North/g.21.8.gml N21 E24 M0.168 O R0
./instances/North/g.43.23.gml N43 E44 M0.199 O R0
./instances/North/g.40.9.gml N40 E60 M0.16 O R0
./instances/North/g.81.16.gml N81 E80 M0.193 O R0
./instances/North/g.57.9.gml N57 E110 M1.754 R30
./instances/North/g.23.107.gml N23 E33 M0.287 R3
./instances/North/g.15.12.gml N15 E14 M0.099 O R0
./instances/North/g.32.2.gml N32 E42 M0.13 O R0
./instances/North/g.23.85.gml N23 E67 M0.875 R19
./instances/North/g.49.6.gml N49 E52 M0.128 O R0
./instances/North/g.13.67.gml N13 E12 M0.084 O R0
./instances/North/g.52.3.gml N52 E51 M0.147 O R0
./instances/North/g.11.60.gml N11 E10 M0.074 O R0
./instances/North/g.12.52.gml N12 E12 M0.069 O R0
./instances/North/g.14.47.gml N14 E15 M0.083 O R0
./instances/North/g.27.14.gml N27 E40 M0.301 R2
./instances/North/g.15.22.gml N15 E28 M0.2 R3
./instances/North/g.10.61.gml N10 E17 M0.174 R1
./instances/North/g.23.7.gml N23 E26 M0.132 O R0
./instances/North/g.21.24.gml N21 E28 M0.127 O R0
./instances/North/g.89.0.gml N89 E93 M0.251 O R0
./instances/North/g.38.15.gml N38 E55 M0.404 R6
./instances/North/g.43.12.gml N43 E46 M0.144 O R0
./instances/North/g.42.3.gml N42 E59 M0.288 R2
./instances/North/g.20.50.gml N20 E45 M0.628 R13
./instances/North/g.36.4.gml N36 E48 M0.217 O R0
./instances/North/g.38.16.gml N38 E46 M0.211 O R0
./instances/North/g.22.8.gml N22 E21 M0.06 O R0
./instances/North/g.10.14.gml N10 E10 M0.055 O R0
./instances/North/g.10.88.gml N10 E20 M0.295 R2
./instances/North/g.11.28.gml N11 E12 M0.131 O R0
./instances/North/g.43.6.gml N43 E51 M0.156 O R0
./instances/North/g.20.39.gml N20 E31 M0.161 O R0
./instances/North/g.23.86.gml N23 E68 M0.751 R19
./instances/North/g.61.15.gml N61 E119 M2.575 R37
./instances/North/g.75.7.gml N75 E74 M0.257 O R0
./instances/North/g.39.1.gml N39 E49 M0.155 O R0
./instances/North/g.35.24.gml N35 E36 M0.119 O R0
./instances/North/g.30.6.gml N30 E33 M0.121 O R0
./instances/North/g.10.25.gml N10 E28 M0.258 R8
./instances/North/g.14.7.gml N14 E13 M0.045 O R0
./instances/North/g.13.94.gml N13 E32 M0.384 R9
./instances/North/g.37.9.gml N37 E43 M0.212 O R0
./instances/North/g.93.0.gml N93 E93 M0.212 O R0
./instances/North/g.21.1.gml N21 E88 M1.484 R36
./instances/North/g.54.8.gml N54 E68 M0.154 O R0
./instances/North/g.86.5.gml N86 E136 M0.938 R6
./instances/North/g.26.5.gml N26 E33 M0.123 O R0
./instances/North/g.13.87.gml N13 E19 M0.097 O R0
./instances/North/g.19.21.gml N19 E20 M0.044 O R0
./instances/North/g.74.1.gml N74 E85 M0.311 R1
./instances/North/g.11.35.gml N11 E10 M0.125 O R0
./instances/North/g.80.4.gml N80 E94 M0.545 R1
./instances/North/g.10.24.gml N10 E13 M0.067 O R0
./instances/North/g.17.12.gml N17 E16 M0.123 O R0
./instances/North/g.25.9.gml N25 E29 M0.163 O R0
./instances/North/g.20.49.gml N20 E36 M0.228 R1
./instances/North/g.58.10.gml N58 E106 M1.678 R22
./instances/North/g.15.11.gml N15 E16 M0.069 O R0
./instances/North/g.36.8.gml N36 E50 M0.182 O R0
./instances/North/g.25.12.gml N25 E28 M0.121 O R0
./instances/North/g.18.9.gml N18 E19 M0.076 O R0
./instances/North/g.20.13.gml N20 E89 M1.25 R41
./instances/North/g.16.70.gml N16 E15 M0.082 O R0
./instances/North/g.20.9.gml N20 E19 M0.064 O R0
./instances/North/g.30.11.gml N30 E41 M0.145 O R0
./instances/North/g.18.2.gml N18 E27 M0.12 O R0
./instances/North/g.14.61.gml N14 E16 M0.136 O R0
./instances/North/g.65.0.gml N65 E135 M1.06 R44
./instances/North/g.15.52.gml N15 E19 M0.097 O R0
./instances/North/g.42.26.gml N42 E47 M0.134 O R0
./instances/North/g.10.58.gml N10 E15 M0.199 O R0
./instances/North/g.55.9.gml N55 E105 M2.076 R31
./instances/North/g.18.30.gml N18 E26 M0.127 R1
./instances/North/g.49.5.gml N49 E65 M0.21 O R0
./instances/North/g.16.81.gml N16 E23 M0.115 O R0
./instances/North/g.24.26.gml N24 E26 M0.133 O R0
./instances/North/g.66.8.gml N66 E88 M0.289 R1
./instances/North/g.69.3.gml N69 E68 M0.214 O R0
./instances/North/g.16.50.gml N16 E27 M0.122 O R0
./instances/North/g.62.4.gml N62 E118 M2.429 R39
./instances/North/g.82.5.gml N82 E164 M1.648 R22
./instances/North/g.48.3.gml N48 E72 M0.35 R5
./instances/North/g.28.14.gml N28 E33 M0.166 O R0
./instances/North/g.47.26.gml N47 E71 M0.55 R3
./instances/North/g.16.21.gml N16 E17 M0.145 O R0
./instances/North/g.19.32.gml N19 E19 M0.152 O R0
./instances/North/g.94.2.gml N94 E174 M1.29 R29
./instances/North/g.61.25.gml N61 E119 M1.519 R35
./instances/North/g.31.3.gml N31 E36 M0.19 O R0
./instances/North/g.56.3.gml N56 E106 M2.179 R30
./instances/North/g.10.20.gml N10 E21 M0.245 R4
./instances/North/g.10.92.gml N10 E9 M0.054 O R0
./instances/North/g.12.102.gml N12 E14 M0.068 O R0
./instances/North/g.34.7.gml N34 E33 M0.143 O R0
./instances/North/g.14.22.gml N14 E25 M0.314 R3
./instances/North/g.31.1.gml N31 E35 M0.149 O R0
./instances/North/g.14.36.gml N14 E15 M0.109 O R0
./instances/North/g.24.30.gml N24 E27 M0.205 O R0
./instances/North/g.49.11.gml N49 E99 M0.934 R16
./instances/North/g.85.2.gml N85 E172 M2.37 R43
./instances/North/g.24.16.gml N24 E31 M0.197 O R0
./instances/North/g.43.14.gml N43 E46 M0.338 O R0
./instances/North/g.24.35.gml N24 E39 M0.302 R3
./instances/North/g.27.4.gml N27 E33 M0.164 O R0
./instances/North/g.40.22.gml N40 E72 M0.718 R12
./instances/North/g.28.12.gml N28 E33 M0.117 O R0
./instances/North/g.10.13.gml N10 E10 M0.088 O R0
./instances/North/g.86.2.gml N86 E122 M0.299 R2
./instances/North/g.41.4.gml N41 E40 M0.096 O R0
./instances/North/g.20.3.gml N20 E20 M0.092 O R0
./instances/North/g.38.6.gml N38 E57 M0.126 O R0
./instances/North/g.20.40.gml N20 E27 M0.126 O R0
./instances/North/g.22.41.gml N22 E25 M0.076 O R0
./instances/North/g.13.86.gml N13 E20 M0.231 R3
./instances/North/g.10.31.gml N10 E25 M0.289 R5
./instances/North/g.16.55.gml N16 E17 M0.082 O R0
./instances/North/g.56.5.gml N56 E81 M0.829 R10
./instances/North/g.23.21.gml N23 E38 M0.155 O R0
./instances/North/g.14.68.gml N14 E18 M0.129 O R0
./instances/North/g.43.24.gml N43 E42 M0.088 O R0
./instances/North/g.35.2.gml N35 E48 M0.152 O R0
./instances/North/g.42.27.gml N42 E42 M0.107 O R0
./instances/North/g.20.30.gml N20 E31 M0.202 O R0
./instances/North/g.18.11.gml N18 E26 M0.115 O R0
./instances/North/g.30.28.gml N30 E35 M0.181 O R0
./instances/North/g.12.62.gml N12 E25 M0.531 R6
./instances/North/g.21.12.gml N21 E21 M0.076 O R0
./instances/North/g.37.17.gml N37 E50 M0.209 O R0
./instances/North/g.32.25.gml N32 E128 M2.387 R63
./instances/North/g.59.2.gml N59 E122 M1.336 R35
./instances/North/g.10.71.gml N10 E10 M0.068 O R0
./instances/North/g.26.10.gml N26 E25 M0.076 O R0
./instances/North/g.12.105.gml N12 E19 M0.096 O R0
./instances/North/g.12.45.gml N12 E12 M0.073 O R0
./instances/North/g.11.57.gml N11 E11 M0.063 O R0
./instances/North/g.89.1.gml N89 E94 M0.208 O R0
./instances/North/g.11.23.gml N11 E24 M0.318 R3
./instances/North/g.23.108.gml N23 E33 M0.157 R2
./instances/North/g.13.79.gml N13 E19 M0.172 R1
./instances/North/g.20.51.gml N20 E21 M0.078 O R0
./instances/North/g.19.26.gml N19 E22 M0.088 O R0
./instances/North/g.77.1.gml N77 E76 M0.202 O R0
./instances/North/g.27.16.gml N27 E43 M0.218 R6
./instances/North/g.17.20.gml N17 E23 M0.111 O R0
./instances/North/g.23.102.gml N23 E30 M0.145 O R0
./instances/North/g.13.26.gml N13 E14 M0.099 O R0
./instances/North/g.15.2.gml N15 E14 M0.134 O R0
./instances/North/g.45.5.gml N45 E56 M0.17 O R0
./instances/North/g.12.66.gml N12 E11 M0.061 O R0
./instances/North/g.18.14.gml N18 E21 M0.087 O R0
./instances/North/g.12.121.gml N12 E18 M0.196 R2
./instances/North/g.15.9.gml N15 E16 M0.08 O R0
./instances/North/g.19.39.gml N19 E23 M0.11 O R0
./instances/North/g.13.68.gml N13 E12 M0.071 O R0
./instances/North/g.17.39.gml N17 E16 M0.083 O R0
./instances/North/g.26.11.gml N26 E31 M0.102 O R0
./instances/North/g.10.40.gml N10 E20 M0.125 O R0
./instances/North/g.22.21.gml N22 E23 M0.088 O R0
./instances/North/g.25.51.gml N25 E25 M0.064 O R0
./instances/North/g.15.31.gml N15 E16 M0.094 O R0
./instances/North/g.44.11.gml N44 E55 M0.138 O R0
./instances/North/g.24.9.gml N24 E28 M0.088 O R0
./instances/North/g.13.6.gml N13 E12 M0.064 O R0
./instances/North/g.12.7.gml N12 E14 M0.075 O R0
./instances/North/g.56.1.gml N56 E76 M0.203 O R0
./instances/North/g.63.1.gml N63 E83 M0.589 R5
./instances/North/g.26.19.gml N26 E26 M0.069 O R0
./instances/North/g.38.17.gml N38 E37 M0.21 O R0
./instances/North/g.12.22.gml N12 E24 M0.276 R5
./instances/North/g.28.8.gml N28 E27 M0.07 O R0
./instances/North/g.18.31.gml N18 E21 M0.069 O R0
./instances/North/g.29.1.gml N29 E39 M0.132 O R0
./instances/North/g.30.17.gml N30 E62 M0.71 R14
./instances/North/g.56.7.gml N56 E82 M0.75 R6
./instances/North/g.87.0.gml N87 E123 M0.401 R2
./instances/North/g.76.2.gml N76 E75 M0.196 O R0
./instances/North/g.13.77.gml N13 E12 M0.088 O R0
./instances/North/g.20.4.gml N20 E22 M0.171 O R0
./instances/North/g.42.21.gml N42 E58 M0.08 O R0
./instances/North/g.21.10.gml N21 E112 M2.886 R60
./instances/North/g.23.98.gml N23 E26 M0.111 O R0
./instances/North/g.12.34.gml N12 E17 M0.093 O R0
./instances/North/g.37.2.gml N37 E47 M0.134 O R0
./instances/North/g.19.20.gml N19 E20 M0.111 O R0
./instances/North/g.20.29.gml N20 E30 M0.205 O R0
./instances/North/g.44.16.gml N44 E80 M1.219 R14
./instances/North/g.23.112.gml N23 E22 M0.061 O R0
./instances/North/g.44.3.gml N44 E59 M0.229 R1
./instances/North/g.12.93.gml N12 E19 M0.084 O R0
./instances/North/g.19.6.gml N19 E24 M0.133 O R0
./instances/North/g.77.0.gml N77 E76 M0.172 O R0
./instances/North/g.26.23.gml N26 E31 M0.161 O R0
./instances/North/g.42.2.gml N42 E59 M0.349 R2
./instances/North/g.38.12.gml N38 E65 M0.846 R8
./instances/North/g.13.95.gml N13 E23 M0.241 R4
./instances/North/g.23.90.gml N23 E49 M0.338 R5
./instances/North/g.14.17.gml N14 E16 M0.082 O R0
./instances/North/g.14.43.gml N14 E13 M0.097 O R0
./instances/North/g.50.8.gml N50 E49 M0.138 O R0
./instances/North/g.20.7.gml N20 E26 M0.15 O R0
./instances/North/g.73.4.gml N73 E108 M2.252 R17
./instances/North/g.47.16.gml N47 E64 M0.569 R9
./instances/North/g.23.18.gml N23 E24 M0.098 O R0
./instances/North/g.10.38.gml N10 E21 M0.17 R2
./instances/North/g.57.18.gml N57 E83 M0.527 R10
./instances/North/g.19.27.gml N19 E22 M0.173 O R0
./instances/North/g.88.0.gml N88 E92 M0.28 O R0
./instances/North/g.32.12.gml N32 E37 M0.166 O R0
./instances/North/g.11.38.gml N11 E14 M0.096 O R0
./instances/North/g.19.23.gml N19 E19 M0.156 O R0
./instances/North/g.29.14.gml N29 E39 M0.117 O R0
./instances/North/g.69.7.gml N69 E97 M0.373 R6
./instances/North/g.20.31.gml N20 E35 M0.305 R6
./instances/North/g.24.18.gml N24 E28 M0.102 O R0
./instances/North/g.13.78.gml N13 E16 M0.099 O R0
./instances/North/g.42.15.gml N42 E84 M1.814 R21
./instances/North/g.47.3.gml N47 E59 M0.171 O R0
./instances/North/g.55.0.gml N55 E63 M0.173 O R0
./instances/North/g.40.3.gml N40 E39 M0.129 O R0
./instances/North/g.17.11.gml N17 E17 M0.05 O R0
./instances/North/g.61.9.gml N61 E119 M2.416 R37
./instances/North/g.19.43.gml N19 E18 M0.118 O R0
./instances/North/g.90.0.gml N90 E139 M0.428 R2
./instances/North/g.95.0.gml N95 E122 M0.396 R1
./instances/North/g.13.55.gml N13 E12 M0.159 O R0
./instances/North/g.45.4.gml N45 E47 M0.13 O R0
./instances/North/g.10.30.gml N10 E17 M0.13 R1
./instances/North/g.43.8.gml N43 E57 M0.614 R1
./instances/North/g.48.16.gml N48 E67 M0.381 R6
./instances/North/g.13.85.gml N13 E12 M0.075 O R0
./instances/North/g.18.18.gml N18 E18 M0.054 O R0
./instances/North/g.21.27.gml N21 E49 M0.319 R4
./instances/North/g.34.17.gml N34 E54 M0.42 R9
./instances/North/g.23.103.gml N23 E32 M0.239 R1
./instances/North/g.71.2.gml N71 E77 M0.203 O R0
./instances/North/g.13.105.gml N13 E15 M0.116 O R0
./instances/North/g.11.51.gml N11 E10 M0.169 O R0
./instances/North/g.14.21.gml N14 E25 M0.173 R3
./instances/North/g.23.77.gml N23 E38 M0.281 R6
./instances/North/g.40.8.gml N40 E131 M2.777 R61
./instances/North/g.12.113.gml N12 E16 M0.076 O R0
./instances/North/g.23.44.gml N23 E22 M0.077 O R0
./instances/North/g.51.0.gml N51 E58 M0.16 O R0
./instances/North/g.12.134.gml N12 E20 M0.134 O R0
./instances/North/g.49.12.gml N49 E99 M1.111 R16
./instances/North/g.21.29.gml N21 E21 M0.106 O R0
./instances/North/g.13.29.gml N13 E13 M0.051 O R0
./instances/North/g.41.13.gml N41 E72 M0.891 R12
./instances/North/g.42.34.gml N42 E88 M1.182 R20
./instances/North/g.92.4.gml N92 E91 M0.23 O R0
./instances/North/g.15.33.gml N15 E14 M0.065 O R0
./instances/North/g.23.83.gml N23 E49 M0.309 R5
./instances/North/g.11.17.gml N11 E47 M0.538 R20
./instances/North/g.96.5.gml N96 E97 M0.247 O R0
./instances/North/g.11.0.gml N11 E11 M0.074 O R0
./instances/North/g.23.96.gml N23 E69 M0.78 R19
./instances/North/g.15.35.gml N15 E14 M0.083 O R0
./instances/North/g.23.13.gml N23 E29 M0.152 O R0
./instances/North/g.12.128.gml N12 E16 M0.104 O R0
./instances/North/g.31.28.gml N31 E33 M0.099 O R0
./instances/North/g.10.56.gml N10 E12 M0.071 O R0
./instances/North/g.13.102.gml N13 E15 M0.167 O R0
./instances/North/g.18.7.gml N18 E18 M0.058 O R0
./instances/North/g.10.15.gml N10 E9 M0.093 O R0
./instances/North/g.86.0.gml N86 E120 M0.309 O R0
./instances/North/g.28.16.gml N28 E33 M0.154 O R0
./instances/North/g.16.82.gml N16 E23 M0.114 O R0
./instances/North/g.11.10.gml N11 E11 M0.047 O R0
./instances/North/g.16.61.gml N16 E24 M0.398 R2
./instances/North/g.34.8.gml N34 E44 M0.253 R1
./instances/North/g.39.0.gml N39 E38 M0.128 O R0
./instances/North/g.34.1.gml N34 E42 M0.152 O R0
./instances/North/g.23.1.gml N23 E30 M0.088 O R0
./instances/North/g.10.60.gml N10 E15 M0.084 O R0
./instances/North/g.39.56.gml N39 E48 M0.159 O R0
./instances/North/g.84.0.gml N84 E95 M0.197 O R0
./instances/North/g.10.89.gml N10 E12 M0.171 O R0
./instances/North/g.46.3.gml N46 E168 M1.138 R84
./instances/North/g.23.67.gml N23 E22 M0.089 O R0
./instances/North/g.41.7.gml N41 E49 M0.142 O R0
./instances/North/g.10.82.gml N10 E18 M0.135 R1
./instances/North/g.28.29.gml N28 E55 M0.688 R14
./instances/North/g.23.71.gml N23 E28 M0.078 O R0
./instances/North/g.48.35.gml N48 E47 M0.126 O R0
./instances/North/g.16.57.gml N16 E19 M0.12 O R0
./instances/North/g.13.76.gml N13 E15 M0.169 O R0
./instances/North/g.22.52.gml N22 E21 M0.101 O R0
./instances/North/g.30.19.gml N30 E29 M0.081 O R0
./instances/North/g.54.0.gml N54 E68 M0.207 O R0
./instances/North/g.12.63.gml N12 E31 M0.251 R5
./instances/North/g.17.18.gml N17 E16 M0.083 O R0
./instances/North/g.14.27.gml N14 E24 M0.21 R1
./instances/North/g.56.10.gml N56 E91 M0.865 R13
./instances/North/g.31.32.gml N31 E41 M0.29 R2
./instances/North/g.14.66.gml N14 E19 M0.06 O R0
./instances/North/g.23.45.gml N23 E22 M0.105 O R0
./instances/North/g.12.112.gml N12 E26 M0.406 R6
./instances/North/g.40.18.gml N40 E46 M0.125 O R0
./instances/North/g.32.14.gml N32 E44 M0.127 O R0
./instances/North/g.16.36.gml N16 E48 M0.425 R8
./instances/North/g.26.6.gml N26 E33 M0.121 O R0
./instances/North/g.13.21.gml N13 E14 M0.09 O R0
./instances/North/g.15.34.gml N15 E14 M0.054 O R0
./instances/North/g.18.0.gml N18 E21 M0.12 O R0
./instances/North/g.61.2.gml N61 E86 M0.594 R8
./instances/North/g.24.17.gml N24 E25 M0.082 O R0
./instances/North/g.13.111.gml N13 E15 M0.081 O R0
./instances/North/g.22.39.gml N22 E22 M0.067 O R0
./instances/North/g.13.49.gml N13 E51 M0.647 R22
./instances/North/g.20.22.gml N20 E21 M0.095 O R0
./instances/North/g.34.18.gml N34 E68 M0.8 R12
./instances/North/g.10.69.gml N10 E15 M0.136 O R0
./instances/North/g.42.23.gml N42 E62 M0.328 R3
./instances/North/g.96.3.gml N96 E101 M0.341 O R0
./instances/North/g.17.23.gml N17 E18 M0.122 O R0
./instances/North/g.15.59.gml N15 E21 M0.098 O R0
./instances/North/g.12.99.gml N12 E16 M0.081 O R0
./instances/North/g.11.75.gml N11 E12 M0.084 O R0
./instances/North/g.32.6.gml N32 E31 M0.115 O R0
./instances/North/g.43.18.gml N43 E42 M0.124 O R0
./instances/North/g.22.14.gml N22 E30 M0.173 O R0
./instances/North/g.62.2.gml N62 E117 M1.803 R33
./instances/North/g.14.26.gml N14 E23 M0.108 R1
./instances/North/g.14.2.gml N14 E15 M0.06 O R0
./instances/North/g.22.12.gml N22 E23 M0.106 O R0
./instances/North/g.47.30.gml N47 E95 M1.152 R15
./instances/North/g.15.38.gml N15 E14 M0.063 O R0
./instances/North/g.48.0.gml N48 E66 M0.281 R1
./instances/North/g.10.22.gml N10 E26 M0.265 R4
./instances/North/g.10.72.gml N10 E11 M0.064 O R0
./instances/North/g.16.76.gml N16 E15 M0.128 O R0
./instances/North/g.24.38.gml N24 E26 M0.097 O R0
./instances/North/g.12.75.gml N12 E32 M0.316 R6
./instances/North/g.74.5.gml N74 E87 M0.25 O R0
./instances/North/g.16.18.gml N16 E18 M0.101 O R0
./instances/North/g.12.60.gml N12 E26 M0.291 R7
./instances/North/g.16.66.gml N16 E32 M0.227 R6
./instances/North/g.14.19.gml N14 E14 M0.093 O R0
./instances/North/g.28.4.gml N28 E34 M0.116 O R0
./instances/North/g.22.36.gml N22 E21 M0.155 O R0
./instances/North/g.10.29.gml N10 E21 M0.231 R3
./instances/North/g.20.48.gml N20 E32 M0.419 R4
./instances/North/g.44.21.gml N44 E43 M0.114 O R0
./instances/North/g.20.6.gml N20 E32 M0.23 R3
./instances/North/g.32.10.gml N32 E44 M0.376 R4
./instances/North/g.47.32.gml N47 E47 M0.14 O R0
./instances/North/g.68.4.gml N68 E70 M0.233 O R0
./instances/North/g.62.0.gml N62 E111 M0.594 R14
./instances/North/g.26.22.gml N26 E33 M0.214 R1
./instances/North/g.75.2.gml N75 E74 M0.164 O R0
./instances/North/g.13.99.gml N13 E26 M0.313 R6
./instances/North/g.14.35.gml N14 E13 M0.06 O R0
./instances/North/g.10.93.gml N10 E15 M0.108 O R0
./instances/North/g.53.6.gml N53 E75 M0.28 O R0
./instances/North/g.75.5.gml N75 E74 M0.199 O R0
./instances/North/g.53.9.gml N53 E100 M1.359 R25
./instances/North/g.63.0.gml N63 E80 M0.564 R4
./instances/North/g.38.9.gml N38 E49 M0.133 O R0
./instances/North/g.17.10.gml N17 E52 M0.599 R16
./instances/North/g.23.39.gml N23 E24 M0.111 O R0
./instances/North/g.12.89.gml N12 E15 M0.142 O R0
./instances/North/g.60.9.gml N60 E115 M2.447 R38
./instances/North/g.99.1.gml N99 E150 M1.515 R18
./instances/North/g.11.50.gml N11 E12 M0.066 O R0
./instances/North/g.14.24.gml N14 E25 M0.187 R2
./instances/North/g.10.62.gml N10 E17 M0.181 R1
./instances/North/g.25.43.gml N25 E44 M0.353 R5
./instances/North/g.17.45.gml N17 E18 M0.141 O R0
./instances/North/g.24.1.gml N24 E24 M0.096 O R0
./instances/North/g.10.86.gml N10 E17 M0.15 R1
./instances/North/g.12.43.gml N12 E12 M0.069 O R0
./instances/North/g.55.13.gml N55 E105 M1.84 R29
./instances/North/g.17.24.gml N17 E19 M0.103 O R0
./instances/North/g.11.65.gml N11 E13 M0.188 O R0
./instances/North/g.36.16.gml N36 E95 M1.422 R40
./instances/North/g.13.114.gml N13 E12 M0.088 O R0
./instances/North/g.18.22.gml N18 E24 M0.183 R1
./instances/North/g.37.5.gml N37 E42 M0.112 O R0
./instances/North/g.31.2.gml N31 E36 M0.16 O R0
./instances/North/g.21.4.gml N21 E23 M0.124 O R0
./instances/North/g.32.13.gml N32 E37 M0.109 O R0
./instances/North/g.57.15.gml N57 E110 M2.55 R29
./instances/North/g.20.43.gml N20 E19 M0.085 O R0
./instances/North/g.30.8.gml N30 E34 M0.181 O R0
./instances/North/g.29.15.gml N29 E137 M4.023 R76
./instances/North/g.33.10.gml N33 E146 M3.918 R86
./instances/North/g.29.5.gml N29 E38 M0.118 O R0
./instances/North/g.25.36.gml N25 E67 M0.507 R11
./instances/North/g.13.12.gml N13 E13 M0.083 O R0
./instances/North/g.24.48.gml N24 E35 M0.109 O R0
./instances/North/g.15.20.gml N15 E14 M0.1 O R0
./instances/North/g.22.9.gml N22 E21 M0.141 O R0
./instances/North/g.25.48.gml N25 E27 M0.159 O R0
./instances/North/g.10.70.gml N10 E9 M0.134 O R0
./instances/North/g.20.46.gml N20 E64 M1.074 R25
./instances/North/g.17.2.gml N17 E20 M0.105 O R0
./instances/North/g.14.12.gml N14 E14 M0.112 O R0
./instances/North/g.25.7.gml N25 E30 M0.117 O R0
./instances/North/g.81.5.gml N81 E93 M0.229 O R0
./instances/North/g.25.46.gml N25 E28 M0.103 O R0
./instances/North/g.35.1.gml N35 E41 M0.174 O R0
./instances/North/g.13.91.gml N13 E14 M0.065 O R0
./instances/North/g.14.1.gml N14 E15 M0.095 O R0
./instances/North/g.31.34.gml N31 E43 M1.186 R4
./instances/North/g.10.2.gml N10 E11 M0.074 O R0
./instances/North/g.43.19.gml N43 E53 M0.178 O R0
./instances/North/g.29.16.gml N29 E38 M0.386 R3
./instances/North/g.73.7.gml N73 E77 M0.306 R1
./instances/North/g.48.23.gml N48 E47 M0.14 O R0
./instances/North/g.13.97.gml N13 E15 M0.114 O R0
./instances/North/g.23.8.gml N23 E27 M0.116 O R0
./instances/North/g.32.20.gml N32 E59 M0.531 R11
./instances/North/g.22.66.gml N22 E25 M0.127 O R0
./instances/North/g.23.19.gml N23 E25 M0.099 O R0
./instances/North/g.30.12.gml N30 E35 M0.149 O R0
./instances/North/g.23.75.gml N23 E26 M0.108 O R0
./instances/North/g.23.48.gml N23 E22 M0.144 O R0
./instances/North/g.57.21.gml N57 E56 M0.134 O R0
./instances/North/g.43.17.gml N43 E65 M0.339 R3
./instances/North/g.20.36.gml N20 E49 M0.415 R7
./instances/North/g.14.33.gml N14 E21 M0.184 R1
./instances/North/g.11.5.gml N11 E11 M0.093 O R0
./instances/North/g.55.8.gml N55 E105 M2.373 R30
./instances/North/g.12.51.gml N12 E12 M0.06 O R0
./instances/North/g.12.77.gml N12 E18 M0.245 R2
./instances/North/g.12.35.gml N12 E17 M0.148 O R0
./instances/North/g.11.30.gml N11 E15 M0.084 O R0
./instances/North/g.17.33.gml N17 E19 M0.084 O R0
./instances/North/g.47.15.gml N47 E46 M0.168 O R0
./instances/North/g.32.23.gml N32 E33 M0.173 O R0
./instances/North/g.13.46.gml N13 E13 M0.132 O R0
./instances/North/g.57.19.gml N57 E56 M0.149 O R0
./instances/North/g.11.3.gml N11 E10 M0.065 O R0
./instances/North/g.50.9.gml N50 E69 M0.559 R8
./instances/North/g.44.4.gml N44 E43 M0.102 O R0
./instances/North/g.23.117.gml N23 E31 M0.192 R1
./instances/North/g.13.93.gml N13 E16 M0.083 O R0
./instances/North/g.23.74.gml N23 E42 M0.121 O R0
./instances/North/g.26.1.gml N26 E37 M0.145 O R0
./instances/North/g.65.1.gml N65 E70 M0.212 O R0
./instances/North/g.42.32.gml N42 E64 M0.537 R7
./instances/North/g.15.3.gml N15 E16 M0.073 O R0
./instances/North/g.23.69.gml N23 E22 M0.123 O R0
./instances/North/g.16.5.gml N16 E17 M0.066 O R0
./instances/North/g.81.15.gml N81 E83 M0.259 O R0
./instances/North/g.17.28.gml N17 E18 M0.085 O R0
./instances/North/g.10.8.gml N10 E12 M0.073 O R0
./instances/North/g.64.14.gml N64 E68 M0.196 O R0
./instances/North/g.25.38.gml N25 E24 M0.072 O R0
./instances/North/g.30.25.gml N30 E29 M0.125 O R0
./instances/North/g.17.32.gml N17 E22 M0.129 O R0
./instances/North/g.42.7.gml N42 E48 M0.124 O R0
./instances/North/g.46.9.gml N46 E61 M0.481 R5
./instances/North/g.16.79.gml N16 E15 M0.082 O R0
./instances/North/g.16.16.gml N16 E20 M0.076 O R0
./instances/North/g.18.4.gml N18 E21 M0.059 O R0
./instances/North/g.37.19.gml N37 E61 M0.34 R4
./instances/North/g.19.9.gml N19 E22 M0.095 O R0
./instances/North/g.10.94.gml N10 E17 M0.154 R1
./instances/North/g.19.7.gml N19 E25 M0.171 R1
./instances/North/g.16.17.gml N16 E16 M0.084 O R0
./instances/North/g.11.29.gml N11 E23 M0.189 R1
./instances/North/g.39.45.gml N39 E39 M0.185 O R0
./instances/North/g.14.15.gml N14 E13 M0.068 O R0
./instances/North/g.12.8.gml N12 E21 M0.091 O R0
./instances/North/g.13.88.gml N13 E16 M0.078 O R0
./instances/North/g.36.22.gml N36 E63 M0.811 R12
./instances/North/g.30.23.gml N30 E37 M0.119 O R0
./instances/North/g.13.63.gml N13 E32 M0.271 R6
./instances/North/g.75.1.gml N75 E103 M0.21 O R0
./instances/North/g.32.15.gml N32 E35 M0.173 O R0
./instances/North/g.32.19.gml N32 E39 M0.122 O R0
./instances/North/g.22.60.gml N22 E24 M0.144 O R0
./instances/North/g.78.3.gml N78 E80 M0.225 O R0
./instances/North/g.30.5.gml N30 E35 M0.169 O R0
./instances/North/g.40.21.gml N40 E39 M0.097 O R0
./instances/North/g.17.37.gml N17 E16 M0.107 O R0
./instances/North/g.36.9.gml N36 E37 M0.104 O R0
./instances/North/g.11.72.gml N11 E19 M0.168 R1
./instances/North/g.25.22.gml N25 E26 M0.092 O R0
./instances/North/g.23.12.gml N23 E26 M0.123 O R0
./instances/North/g.58.9.gml N58 E113 M2.978 R32
./instances/North/g.77.6.gml N77 E79 M0.176 O R0
./instances/North/g.14.13.gml N14 E16 M0.126 O R0
./instances/North/g.18.10.gml N18 E21 M0.085 O R0
./instances/North/g.13.37.gml N13 E15 M0.115 O R0
./instances/North/g.39.57.gml N39 E60 M0.447 R8
./instances/North/g.13.80.gml N13 E17 M0.076 O R0
./instances/North/g.22.24.gml N22 E21 M0.114 O R0
./instances/North/g.42.9.gml N42 E45 M0.108 O R0
./instances/North/g.17.36.gml N17 E23 M0.146 O R0
./instances/North/g.20.53.gml N20 E22 M0.09 O R0
./instances/North/g.94.0.gml N94 E95 M0.188 O R0
./instances/North/g.53.13.gml N53 E82 M1.004 R12
./instances/North/g.19.25.gml N19 E22 M0.098 O R0
./instances/North/g.52.1.gml N52 E55 M0.176 O R0
./instances/North/g.13.61.gml N13 E20 M0.084 O R0
./instances/North/g.13.57.gml N13 E12 M0.069 O R0
./instances/North/g.21.17.gml N21 E26 M0.165 O R0
./instances/North/g.22.17.gml N22 E26 M0.129 O R0
./instances/North/g.46.19.gml N46 E70 M0.505 R3
./instances/North/g.57.27.gml N57 E195 M5.329 R108
./instances/North/g.15.21.gml N15 E17 M0.107 O R0
./instances/North/g.38.7.gml N38 E37 M0.14 O R0
./instances/North/g.30.1.gml N30 E45 M0.246 R2
./instances/North/g.67.0.gml N67 E66 M0.209 O R0
./instances/North/g.39.26.gml N39 E48 M0.218 O R0
./instances/North/g.18.24.gml N18 E24 M0.183 R1
./instances/North/g.19.29.gml N19 E22 M0.081 O R0
./instances/North/g.14.37.gml N14 E14 M0.069 O R0
./instances/North/g.13.42.gml N13 E13 M0.068 O R0
./instances/North/g.24.19.gml N24 E26 M0.048 O R0
./instances/North/g.25.16.gml N25 E28 M0.11 O R0
./instances/North/g.12.48.gml N12 E12 M0.064 O R0
./instances/North/g.42.25.gml N42 E47 M0.259 O R0
./instances/North/g.61.32.gml N61 E117 M2.68 R35
./instances/North/g.53.5.gml N53 E203 M3.772 R107
./instances/North/g.19.0.gml N19 E24 M0.142 R1
./instances/North/g.12.114.gml N12 E14 M0.122 O R0
./instances/North/g.10.6.gml N10 E9 M0.075 O R0
./instances/North/g.11.37.gml N11 E15 M0.094 O R0
./instances/North/g.10.91.gml N10 E14 M0.062 O R0
./instances/North/g.12.94.gml N12 E14 M0.075 O R0
./instances/North/g.97.1.gml N97 E163 M3.683 R40
./instances/North/g.15.23.gml N15 E28 M0.213 R3
./instances/North/g.29.7.gml N29 E33 M0.1 O R0
./instances/North/g.75.4.gml N75 E96 M0.303 R1
./instances/North/g.23.99.gml N23 E26 M0.209 O R0
./instances/North/g.22.54.gml N22 E30 M0.217 R1
./instances/North/g.59.9.gml N59 E115 M1.712 R33
./instances/North/g.25.33.gml N25 E44 M0.348 R4
./instances/North/g.31.9.gml N31 E58 M0.412 R11
./instances/North/g.62.6.gml N62 E62 M0.147 O R0
./instances/North/g.37.18.gml N37 E49 M0.499 O R0
./instances/North/g.12.110.gml N12 E11 M0.071 O R0
./instances/North/g.36.1.gml N36 E43 M0.143 O R0
./instances/North/g.13.44.gml N13 E19 M0.105 O R0
./instances/North/g.18.38.gml N18 E27 M0.177 R1
./instances/North/g.10.57.gml N10 E15 M0.105 O R0
./instances/North/g.25.32.gml N25 E44 M0.396 R4
./instances/North/g.35.3.gml N35 E48 M0.287 R1
./instances/North/g.21.30.gml N21 E20 M0.089 O R0
./instances/North/g.21.13.gml N21 E35 M0.121 O R0
./instances/North/g.22.44.gml N22 E25 M0.111 O R0
./instances/North/g.17.13.gml N17 E16 M0.101 O R0
./instances/North/g.69.4.gml N69 E68 M0.196 O R0
./instances/North/g.16.34.gml N16 E16 M0.086 O R0
./instances/North/g.14.9.gml N14 E15 M0.074 O R0
./instances/North/g.40.16.gml N40 E49 M0.135 O R0
./instances/North/g.18.28.gml N18 E18 M0.09 O R0
./instances/North/g.37.14.gml N37 E49 M0.246 R2
./instances/North/g.19.24.gml N19 E22 M0.131 O R0
./instances/North/g.40.19.gml N40 E73 M0.842 R15
./instances/North/g.92.0.gml N92 E192 M4.901 R72
./instances/North/g.90.2.gml N90 E89 M0.277 O R0
./instances/North/g.32.28.gml N32 E117 M2.13 R60
./instances/North/g.12.50.gml N12 E12 M0.069 O R0
./instances/North/g.26.30.gml N26 E33 M0.115 O R0
./instances/North/g.18.15.gml N18 E17 M0.086 O R0
./instances/North/g.64.18.gml N64 E192 M8.189 R86
./instances/North/g.18.36.gml N18 E29 M0.101 O R0
./instances/North/g.81.9.gml N81 E163 M2.623 R22
./instances/North/g.43.1.gml N43 E51 M0.18 O R0
./instances/North/g.46.17.gml N46 E62 M0.282 O R0
./instances/North/g.57.26.gml N57 E241 M11.444 R135
./instances/North/g.38.2.gml N38 E37 M0.12 O R0
./instances/North/g.30.20.gml N30 E37 M0.125 O R0
./instances/North/g.25.18.gml N25 E40 M0.601 R3
./instances/North/g.42.1.gml N42 E60 M0.271 R2
./instances/North/g.15.26.gml N15 E16 M0.101 O R0
./instances/North/g.28.23.gml N28 E31 M0.113 O R0
./instances/North/g.43.3.gml N43 E188 M5.811 R97
./instances/North/g.86.4.gml N86 E189 M3.841 R48
./instances/North/g.10.16.gml N10 E9 M0.058 O R0
./instances/North/g.42.8.gml N42 E90 M0.971 R30
./instances/North/g.54.2.gml N54 E59 M0.161 O R0
./instances/North/g.10.79.gml N10 E17 M0.15 R1
./instances/North/g.100.0.gml N100 E191 M2.492 R45
./instances/North/g.30.0.gml N30 E43 M0.236 R1
./instances/North/g.24.37.gml N24 E23 M0.109 O R0
./instances/North/g.13.116.gml N13 E21 M0.11 O R0
./instances/North/g.44.5.gml N44 E53 M0.173 O R0
./instances/North/g.54.6.gml N54 E53 M0.167 O R0
./instances/North/g.95.1.gml N95 E132 M0.476 R2
./instances/North/g.61.39.gml N61 E63 M0.159 O R0
./instances/North/g.59.14.gml N59 E85 M1.543 R10
./instances/North/g.44.22.gml N44 E60 M0.373 R6
./instances/North/g.15.17.gml N15 E14 M0.082 O R0
./instances/North/g.54.7.gml N54 E58 M0.103 O R0
./instances/North/g.38.8.gml N38 E40 M0.115 O R0
./instances/North/g.14.28.gml N14 E24 M0.261 R1
./instances/North/g.32.27.gml N32 E31 M0.099 O R0
./instances/North/g.15.39.gml N15 E14 M0.058 O R0
./instances/North/g.11.19.gml N11 E14 M0.111 O R0
./instances/North/g.37.12.gml N37 E43 M0.177 O R0
./instances/North/g.22.30.gml N22 E23 M0.08 O R0
./instances/North/g.20.47.gml N20 E32 M0.266 R4
./instances/North/g.23.37.gml N23 E22 M0.118 O R0
./instances/North/g.60.16.gml N60 E115 M2.211 R38
./instances/North/g.36.17.gml N36 E79 M1.087 R20
./instances/North/g.44.20.gml N44 E93 M1.131 R18
./instances/North/g.16.25.gml N16 E15 M0.076 O R0
./instances/North/g.16.62.gml N16 E15 M0.071 O R0
./instances/North/g.43.0.gml N43 E56 M0.14 O R0
./instances/North/g.66.7.gml N66 E88 M0.284 R1
./instances/North/g.19.11.gml N19 E24 M0.189 O R0
./instances/North/g.35.27.gml N35 E56 M0.447 R9
./instances/North/g.48.10.gml N48 E52 M0.198 O R0
./instances/North/g.22.37.gml N22 E25 M0.134 O R0
./instances/North/g.29.12.gml N29 E38 M0.115 O R0
./instances/North/g.17.42.gml N17 E16 M0.099 O R0
./instances/North/g.10.19.gml N10 E20 M0.341 R4
./instances/North/g.78.0.gml N78 E77 M0.251 O R0
./instances/North/g.10.5.gml N10 E14 M0.101 O R0
./instances/North/g.21.37.gml N21 E32 M0.202 R3
./instances/SteinLib/I320/i320-123.stp N320 E51040 M69568.5 R50086
./instances/SteinLib/I320/i320-022.stp N320 E51040 M90785.5 R50086
./instances/SteinLib/I640/i640-222.stp N640 E204480 M1.19947e+06 R202566
./instances/SteinLib/I320/i320-025.stp N320 E51040 M82314.6 R50086
./instances/SteinLib/I640/i640-123.stp N640 E204480 M1.29414e+06 R202566
./instances/SteinLib/I640/i640-021.stp N640 E204480 M1.3812e+06 R202566
./instances/SteinLib/I640/i640-125.stp N640 E204480 M1.5e+06 R202566
./instances/SteinLib/I640/i640-324.stp N640 E204480 M1.26763e+06 R202566
./instances/SteinLib/I640/i640-321.stp N640 E204480 M1.45804e+06 R202566
./instances/SteinLib/I640/i640-221.stp N640 E204480 M1.48797e+06 R202566
./instances/SteinLib/I640/i640-121.stp N640 E204480 M1.49915e+06 R202566
./instances/SteinLib/I640/i640-124.stp N640 E204480 M1.5079e+06 R202566
./instances/SteinLib/I640/i640-322.stp N640 E204480 M1.18046e+06 R202566
./instances/SteinLib/I640/i640-122.stp N640 E204480 M1.36963e+06 R202566
./instances/SteinLib/I640/i640-022.stp N640 E204480 M1.48e+06 R202566
./instances/SteinLib/I640/i640-223.stp N640 E204480 M1.4396e+06 R202566
./instances/SteinLib/I640/i640-024.stp N640 E204480 M1.03725e+06 R202566
./instances/SteinLib/I640/i640-023.stp N640 E204480 M1.18598e+06 R202566
./instances/SteinLib/I640/i640-225.stp N640 E204480 M1.16329e+06 R202566
./instances/Jung/ba-i5-d5-n100.5.gml N100 E475 M34.644 R292
./instances/Jung/ba-i3-d3-n100.4.gml N100 E291 M15.12 R128
./instances/Jung/ba-i3-d3-n100.0.gml N100 E291 M17.661 R127
./instances/Jung/ba-i2-d2-n100.3.gml N100 E196 M4.863 R48
./instances/Jung/ba-i5-d5-n100.14.gml N100 E475 M36.147 R296
./instances/Jung/ba-i2-d2-n100.11.gml N100 E196 M5.694 R63
./instances/Jung/ba-i3-d3-n100.16.gml N100 E291 M14.798 R132
./instances/Jung/ba-i5-d5-n100.13.gml N100 E475 M29.124 R295
./instances/Jung/ba-i5-d5-n100.15.gml N100 E475 M32.15 R309
./instances/Jung/ba-i2-d2-n100.14.gml N100 E196 M5.834 R49
./instances/Jung/ba-i20-d20-n100.11.gml N100 E1600 M162.576 R1380
./instances/Jung/ba-i20-d20-n100.19.gml N100 E1600 M171.297 R1374
./instances/Jung/ba-i2-d2-n1000.5.gml N1000 E1996 M861.63 R879
./instances/Jung/ba-i2-d2-n1000.17.gml N1000 E1996 M890.167 R801
./instances/Jung/ba-i5-d5-n100.16.gml N100 E475 M32.929 R303
./instances/Jung/ba-i5-d5-n100.3.gml N100 E475 M30.678 R314
./instances/Jung/ba-i2-d2-n1000.7.gml N1000 E1996 M802.524 R819
./instances/Jung/ba-i5-d5-n100.2.gml N100 E475 M28.062 R283
./instances/Jung/ba-i10-d10-n100.9.gml N100 E900 M73.306 R705
./instances/Jung/ba-i3-d3-n1000.14.gml N1000 E2991 M1834.91 R1825
./instances/Jung/ba-i3-d3-n1000.11.gml N1000 E2991 M1876.57 R1807
./instances/Jung/ba-i3-d3-n1000.12.gml N1000 E2991 M1869.43 R1699
./instances/Jung/ba-i2-d2-n1000.16.gml N1000 E1996 M829.448 R861
./instances/Jung/ba-i3-d3-n1000.17.gml N1000 E2991 M1974.81 R1813
./instances/Jung/ba-i5-d5-n1000.10.gml N1000 E4975 M4215.34 R3707
./instances/Jung/ba-i2-d2-n1000.19.gml N1000 E1996 M849.031 R867
./instances/Jung/ba-i10-d10-n1000.13.gml N1000 E9900 M12233.4 R8535
./instances/Jung/ba-i2-d2-n1000.9.gml N1000 E1996 M875.692 R870
./instances/Jung/ba-i20-d20-n100.10.gml N100 E1600 M160.885 R1378
./instances/Jung/ba-i20-d20-n100.3.gml N100 E1600 M162.75 R1379
./instances/Jung/ba-i10-d10-n100.4.gml N100 E900 M83.379 R701
./instances/Jung/ba-i2-d2-n100.9.gml N100 E196 M4.542 R51
./instances/Jung/ba-i20-d20-n1000.0.gml N1000 E19600 M32187.3 R18243
./instances/Jung/ba-i20-d20-n1000.10.gml N1000 E19600 M31232.5 R18234
./instances/Jung/ba-i3-d3-n100.13.gml N100 E291 M11.999 R125
./instances/Jung/ba-i3-d3-n100.12.gml N100 E291 M14.636 R127
./instances/Jung/ba-i3-d3-n1000.9.gml N1000 E2991 M1377.33 R1788
./instances/Jung/ba-i20-d20-n1000.9.gml N1000 E19600 M36983.4 R17937
./instances/Jung/ba-i10-d10-n100.0.gml N100 E900 M78.616 R687
./instances/Jung/ba-i20-d20-n1000.17.gml N1000 E19600 M35798.7 R17954
./instances/Jung/ba-i5-d5-n1000.13.gml N1000 E4975 M4464.72 R3662
./instances/Jung/ba-i2-d2-n10000.18.gml N10000 E19996 M389569 R8920
./instances/Jung/ba-i2-d2-n100.12.gml N100 E196 M4.606 R49
./instances/Jung/ba-i2-d2-n10000.19.gml N10000 E19996 M440400 R9622
./instances/Jung/ba-i2-d2-n10000.9.gml N10000 E19996 M473339 R9596
./instances/Jung/ba-i2-d2-n100.4.gml N100 E196 M5.554 R51
./instances/Jung/ba-i10-d10-n100.8.gml N100 E900 M77.597 R699
./instances/Jung/ba-i20-d20-n1000.13.gml N1000 E19600 M33634.2 R18015
./instances/Jung/ba-i2-d2-n10000.15.gml N10000 E19996 M461586 R9398
./instances/Jung/ba-i2-d2-n100.2.gml N100 E196 M6.448 R57
./instances/Jung/ba-i2-d2-n1000.14.gml N1000 E1996 M830.497 R856
./instances/Jung/ba-i5-d5-n100.18.gml N100 E475 M30.319 R303
./instances/Jung/ba-i5-d5-n1000.17.gml N1000 E4975 M4314.48 R3596
./instances/Jung/ba-i2-d2-n10000.2.gml N10000 E19996 M478643 R9630
./instances/Jung/ba-i2-d2-n1000.2.gml N1000 E1996 M844.377 R840
./instances/Jung/ba-i10-d10-n1000.4.gml N1000 E9900 M12105.7 R8507
./instances/Jung/ba-i3-d3-n100.15.gml N100 E291 M14.163 R121
./instances/Jung/ba-i10-d10-n1000.18.gml N1000 E9900 M12932.8 R8412
./instances/Jung/ba-i10-d10-n1000.11.gml N1000 E9900 M10311.1 R8653
./instances/Jung/ba-i2-d2-n1000.18.gml N1000 E1996 M802.824 R841
./instances/Jung/ba-i2-d2-n10000.10.gml N10000 E19996 M499072 R9634
./instances/Jung/ba-i2-d2-n100.5.gml N100 E196 M4.485 R53
./instances/Jung/ba-i3-d3-n100.17.gml N100 E291 M11.45 R124
./instances/Jung/ba-i10-d10-n1000.17.gml N1000 E9900 M11750.5 R8621
./instances/Jung/ba-i20-d20-n100.8.gml N100 E1600 M166.694 R1384
./instances/Jung/ba-i3-d3-n100.2.gml N100 E291 M12.235 R134
./instances/Jung/ba-i2-d2-n10000.17.gml N10000 E19996 M509067 R9656
./instances/Jung/ba-i20-d20-n1000.18.gml N1000 E19600 M38123.5 R18107
./instances/Jung/ba-i3-d3-n100.3.gml N100 E291 M13.493 R134
./instances/Jung/ba-i2-d2-n10000.3.gml N10000 E19996 M523619 R9585
./instances/Jung/ba-i3-d3-n100.7.gml N100 E291 M13.397 R113
./instances/Jung/ba-i20-d20-n100.18.gml N100 E1600 M161.005 R1372
./instances/Jung/ba-i3-d3-n10000.8.gml N10000 E29991 M898958 R19163
./instances/Jung/ba-i20-d20-n1000.5.gml N1000 E19600 M32625.7 R18126
./instances/Jung/ba-i5-d5-n100.11.gml N100 E475 M23.586 R288
./instances/Jung/ba-i3-d3-n10000.1.gml N10000 E29991 M951720 R19435
./instances/Jung/ba-i20-d20-n1000.15.gml N1000 E19600 M32015.4 R17981
./instances/Jung/ba-i10-d10-n1000.15.gml N1000 E9900 M12621.6 R8422
./instances/Jung/ba-i20-d20-n100.17.gml N100 E1600 M168.973 R1373
./instances/Jung/ba-i5-d5-n1000.0.gml N1000 E4975 M4513.22 R3609
./instances/Jung/ba-i10-d10-n1000.3.gml N1000 E9900 M11923.3 R8495
./instances/Jung/ba-i3-d3-n1000.0.gml N1000 E2991 M1541.59 R1760
./instances/Jung/ba-i20-d20-n100.13.gml N100 E1600 M109.515 R1377
./instances/Jung/ba-i3-d3-n10000.4.gml N10000 E29991 M1.12805e+06 R19556
./instances/Jung/ba-i20-d20-n100.6.gml N100 E1600 M171.045 R1366
./instances/Jung/ba-i2-d2-n1000.3.gml N1000 E1996 M806.971 R849
./instances/Jung/ba-i10-d10-n100.19.gml N100 E900 M66.4 R686
./instances/Jung/ba-i3-d3-n1000.15.gml N1000 E2991 M1781.97 R1803
./instances/Jung/ba-i3-d3-n10000.2.gml N10000 E29991 M1.09946e+06 R19508
./instances/Jung/ba-i5-d5-n1000.6.gml N1000 E4975 M4286.91 R3726
./instances/Jung/ba-i2-d2-n100.1.gml N100 E196 M4.719 R51
./instances/Jung/ba-i10-d10-n1000.6.gml N1000 E9900 M12740.7 R8449
./instances/Jung/ba-i5-d5-n1000.14.gml N1000 E4975 M4138.85 R3739
./instances/Jung/ba-i2-d2-n1000.13.gml N1000 E1996 M846.818 R883
./instances/Jung/ba-i2-d2-n10000.14.gml N10000 E19996 M482327 R9314
./instances/Jung/ba-i2-d2-n1000.12.gml N1000 E1996 M787.544 R863
./instances/Jung/ba-i2-d2-n100.0.gml N100 E196 M4.942 R51
./instances/Jung/ba-i5-d5-n1000.8.gml N1000 E4975 M4144.6 R3714
./instances/Jung/ba-i3-d3-n100.5.gml N100 E291 M12.876 R132
./instances/Jung/ba-i3-d3-n10000.16.gml N10000 E29991 M1.2634e+06 R19567
./instances/Jung/ba-i2-d2-n100.15.gml N100 E196 M5.711 R55
./instances/Jung/ba-i5-d5-n10000.3.gml N10000 E49975 M2.0017e+06 R38971
./instances/Jung/ba-i5-d5-n10000.13.gml N10000 E49975 M2.09124e+06 R39180
./instances/Jung/ba-i2-d2-n100.13.gml N100 E196 M4.2 R46
./instances/Jung/ba-i20-d20-n1000.8.gml N1000 E19600 M34763.1 R17985
./instances/Jung/ba-i2-d2-n1000.6.gml N1000 E1996 M810.076 R865
./instances/Jung/ba-i2-d2-n10000.0.gml N10000 E19996 M583279 R9646
./instances/Jung/ba-i5-d5-n10000.19.gml N10000 E49975 M1.88259e+06 R39206
./instances/Jung/ba-i5-d5-n10000.10.gml N10000 E49975 M2.38879e+06 R37760
./instances/Jung/ba-i3-d3-n10000.3.gml N10000 E29991 M1.25832e+06 R18607
./instances/Jung/ba-i20-d20-n100.5.gml N100 E1600 M158.846 R1373
./instances/Jung/ba-i5-d5-n1000.1.gml N1000 E4975 M4290.23 R3765
./instances/Jung/ba-i3-d3-n100.9.gml N100 E291 M13.099 R134
./instances/Jung/ba-i5-d5-n10000.7.gml N10000 E49975 M2.56501e+06 R39240
./instances/Jung/ba-i5-d5-n1000.9.gml N1000 E4975 M4355.06 R3695
./instances/Jung/ba-i3-d3-n10000.17.gml N10000 E29991 M1.11207e+06 R19545
./instances/Jung/ba-i3-d3-n10000.14.gml N10000 E29991 M1.11452e+06 R19522
./instances/Jung/ba-i5-d5-n1000.7.gml N1000 E4975 M4419.36 R3674
./instances/Jung/ba-i2-d2-n10000.16.gml N10000 E19996 M685224 R9623
./instances/Jung/ba-i3-d3-n1000.2.gml N1000 E2991 M1606.17 R1820
./instances/Jung/ba-i20-d20-n100.1.gml N100 E1600 M105.671 R1379
./instances/Jung/ba-i10-d10-n100.2.gml N100 E900 M74.064 R702
./instances/Jung/ba-i5-d5-n100.8.gml N100 E475 M30.197 R294
./instances/Jung/ba-i5-d5-n10000.12.gml N10000 E49975 M1.93214e+06 R39010
./instances/Jung/ba-i3-d3-n100.1.gml N100 E291 M11.529 R116
./instances/Jung/ba-i2-d2-n10000.12.gml N10000 E19996 M439660 R9528
./instances/Jung/ba-i2-d2-n1000.11.gml N1000 E1996 M744.33 R777
./instances/Jung/ba-i5-d5-n10000.6.gml N10000 E49975 M2.12597e+06 R38830
./instances/Jung/ba-i5-d5-n10000.17.gml N10000 E49975 M2.84433e+06 R38181
./instances/Jung/ba-i10-d10-n1000.1.gml N1000 E9900 M10274.2 R8448
./instances/Jung/ba-i3-d3-n100.6.gml N100 E291 M11.651 R126
./instances/Jung/ba-i5-d5-n10000.16.gml N10000 E49975 M2.29836e+06 R39358
./instances/Jung/ba-i10-d10-n10000.6.gml N10000 E99900 M5.56364e+06 R87195
./instances/Jung/ba-i10-d10-n10000.2.gml N10000 E99900 M5.21056e+06 R87302
./instances/Jung/ba-i10-d10-n10000.13.gml N10000 E99900 M5.77759e+06 R86653
./instances/Jung/ba-i20-d20-n100.7.gml N100 E1600 M161.507 R1384
./instances/Jung/ba-i10-d10-n10000.11.gml N10000 E99900 M5.88988e+06 R87020
./instances/Jung/ba-i10-d10-n100.12.gml N100 E900 M77.034 R700
./instances/Jung/ba-i3-d3-n10000.0.gml N10000 E29991 M1.16258e+06 R19527
./instances/Jung/ba-i2-d2-n1000.8.gml N1000 E1996 M802.763 R859
./instances/Jung/ba-i10-d10-n10000.15.gml N10000 E99900 M5.53951e+06 R89210
./instances/Jung/ba-i10-d10-n10000.3.gml N10000 E99900 M5.62876e+06 R88460
./instances/Jung/ba-i10-d10-n10000.4.gml N10000 E99900 M6.75695e+06 R87332
./instances/Jung/ba-i10-d10-n10000.19.gml N10000 E99900 M6.28765e+06 R87425
./instances/Jung/ba-i20-d20-n100.16.gml N100 E1600 M155.782 R1390
./instances/Jung/ba-i3-d3-n100.11.gml N100 E291 M12.164 R136
./instances/Jung/ba-i5-d5-n1000.11.gml N1000 E4975 M4094.92 R3767
./instances/Jung/ba-i2-d2-n100.18.gml N100 E196 M4.867 R49
./instances/Jung/ba-i5-d5-n1000.5.gml N1000 E4975 M4321.91 R3696
./instances/Jung/ba-i10-d10-n100.14.gml N100 E900 M72.465 R707
./instances/Jung/ba-i10-d10-n10000.7.gml N10000 E99900 M6.82401e+06 R87191
./instances/Jung/ba-i5-d5-n1000.18.gml N1000 E4975 M4062.81 R3712
./instances/Jung/ba-i5-d5-n10000.9.gml N10000 E49975 M2.39211e+06 R37890
./instances/Jung/ba-i20-d20-n1000.6.gml N1000 E19600 M31711.5 R18147
./instances/Jung/ba-i5-d5-n1000.16.gml N1000 E4975 M4239.32 R3669
./instances/Jung/ba-i5-d5-n10000.18.gml N10000 E49975 M2.21451e+06 R38299
./instances/Jung/ba-i5-d5-n100.12.gml N100 E475 M29.544 R315
./instances/Jung/ba-i5-d5-n1000.19.gml N1000 E4975 M4554.57 R3784
./instances/Jung/ba-i2-d2-n10000.13.gml N10000 E19996 M465731 R9632
./instances/Jung/ba-i10-d10-n1000.9.gml N1000 E9900 M10977.6 R8560
./instances/Jung/ba-i20-d20-n100.15.gml N100 E1600 M162.456 R1379
./instances/Jung/ba-i3-d3-n100.18.gml N100 E291 M15.103 R139
./instances/Jung/ba-i2-d2-n100.10.gml N100 E196 M6.083 R55
./instances/Jung/ba-i3-d3-n1000.16.gml N1000 E2991 M1943.09 R1800
./instances/Jung/ba-i3-d3-n1000.1.gml N1000 E2991 M1837.67 R1701
./instances/Jung/ba-i5-d5-n1000.2.gml N1000 E4975 M4417.1 R3708
./instances/Jung/ba-i5-d5-n100.9.gml N100 E475 M29.447 R302
./instances/Jung/ba-i3-d3-n10000.5.gml N10000 E29991 M979777 R19415
./instances/Jung/ba-i10-d10-n1000.12.gml N1000 E9900 M10866.9 R8529
./instances/Jung/ba-i10-d10-n100.1.gml N100 E900 M76.283 R703
./instances/Jung/ba-i5-d5-n1000.15.gml N1000 E4975 M4396.68 R3620
./instances/Jung/ba-i2-d2-n10000.7.gml N10000 E19996 M397231 R9559
./instances/Jung/ba-i3-d3-n100.10.gml N100 E291 M12.78 R136
./instances/Jung/ba-i3-d3-n10000.13.gml N10000 E29991 M900670 R19516
./instances/Jung/ba-i10-d10-n100.16.gml N100 E900 M78.277 R701
./instances/Jung/ba-i10-d10-n10000.1.gml N10000 E99900 M5.82444e+06 R87652
./instances/Jung/ba-i3-d3-n100.8.gml N100 E291 M13.004 R130
./instances/Jung/ba-i3-d3-n1000.7.gml N1000 E2991 M1808.41 R1727
./instances/Jung/ba-i5-d5-n100.4.gml N100 E475 M24.496 R301
./instances/Jung/ba-i5-d5-n10000.1.gml N10000 E49975 M2.3434e+06 R39248
./instances/Jung/ba-i20-d20-n1000.3.gml N1000 E19600 M33197.8 R18188
./instances/Jung/ba-i10-d10-n10000.18.gml N10000 E99900 M5.92158e+06 R89195
./instances/Jung/ba-i5-d5-n100.7.gml N100 E475 M32.652 R294
./instances/Jung/ba-i10-d10-n100.6.gml N100 E900 M75.54 R696
./instances/Jung/ba-i3-d3-n10000.15.gml N10000 E29991 M1.11733e+06 R19088
./instances/Jung/ba-i5-d5-n10000.8.gml N10000 E49975 M2.22404e+06 R38604
./instances/Jung/ba-i3-d3-n1000.19.gml N1000 E2991 M1924.87 R1807
./instances/Jung/ba-i10-d10-n100.11.gml N100 E900 M75.242 R696
./instances/Jung/ba-i5-d5-n10000.11.gml N10000 E49975 M2.16495e+06 R39096
./instances/Jung/ba-i3-d3-n100.14.gml N100 E291 M11.506 R124
./instances/Jung/ba-i10-d10-n100.17.gml N100 E900 M76.111 R694
./instances/Jung/ba-i2-d2-n100.7.gml N100 E196 M3.444 R38
./instances/Jung/ba-i2-d2-n1000.1.gml N1000 E1996 M848.457 R861
./instances/Jung/ba-i20-d20-n100.0.gml N100 E1600 M169.545 R1366
./instances/Jung/ba-i3-d3-n10000.7.gml N10000 E29991 M1.01935e+06 R19547
./instances/Jung/ba-i5-d5-n1000.3.gml N1000 E4975 M4094.47 R3739
./instances/Jung/ba-i3-d3-n10000.12.gml N10000 E29991 M1.12617e+06 R19561
./instances/Jung/ba-i20-d20-n1000.16.gml N1000 E19600 M32110.6 R18201
./instances/Jung/ba-i20-d20-n1000.12.gml N1000 E19600 M30689.2 R18212
./instances/Jung/ba-i20-d20-n100.12.gml N100 E1600 M160.484 R1382
./instances/Jung/ba-i3-d3-n10000.11.gml N10000 E29991 M1.20005e+06 R19106
./instances/Jung/ba-i20-d20-n100.14.gml N100 E1600 M166.304 R1377
./instances/Jung/ba-i10-d10-n1000.8.gml N1000 E9900 M11261.5 R8622
./instances/Jung/ba-i5-d5-n1000.4.gml N1000 E4975 M4466.07 R3605
./instances/Jung/ba-i2-d2-n10000.5.gml N10000 E19996 M410008 R9276
./instances/Jung/ba-i5-d5-n100.1.gml N100 E475 M28.437 R301
./instances/Jung/ba-i3-d3-n1000.6.gml N1000 E2991 M1635.72 R1680
./instances/Jung/ba-i3-d3-n10000.19.gml N10000 E29991 M1.19152e+06 R19593
./instances/Jung/ba-i5-d5-n10000.5.gml N10000 E49975 M2.17503e+06 R39335
./instances/Jung/ba-i5-d5-n100.6.gml N100 E475 M28.404 R298
./instances/Jung/ba-i5-d5-n1000.12.gml N1000 E4975 M4082.04 R3772
./instances/Jung/ba-i5-d5-n100.0.gml N100 E475 M30.874 R303
./instances/Jung/ba-i3-d3-n10000.9.gml N10000 E29991 M954783 R19476
./instances/Jung/ba-i10-d10-n1000.0.gml N1000 E9900 M13705.5 R8372
./instances/Jung/ba-i10-d10-n1000.10.gml N1000 E9900 M13035.7 R8355
./instances/Jung/ba-i5-d5-n10000.0.gml N10000 E49975 M2.42162e+06 R39423
./instances/Jung/ba-i10-d10-n10000.0.gml N10000 E99900 M6.07615e+06 R87027
./instances/Jung/ba-i10-d10-n100.7.gml N100 E900 M82.017 R685
./instances/Jung/ba-i10-d10-n100.15.gml N100 E900 M76.633 R698
./instances/Jung/ba-i3-d3-n10000.6.gml N10000 E29991 M1.10225e+06 R18995
./instances/Jung/ba-i3-d3-n1000.10.gml N1000 E2991 M2142.78 R1688
./instances/Jung/ba-i5-d5-n10000.15.gml N10000 E49975 M2.17387e+06 R39336
./instances/Jung/ba-i2-d2-n1000.10.gml N1000 E1996 M751.244 R797
./instances/Jung/ba-i3-d3-n1000.3.gml N1000 E2991 M1801.98 R1792
./instances/Jung/ba-i20-d20-n1000.7.gml N1000 E19600 M33316 R18196
./instances/Jung/ba-i20-d20-n1000.4.gml N1000 E19600 M45017.2 R17987
./instances/Jung/ba-i20-d20-n10000.8.gml N10000 E199600 M1.21175e+07 R188614
./instances/Jung/ba-i3-d3-n1000.5.gml N1000 E2991 M1503.12 R1752
./instances/Jung/ba-i20-d20-n1000.1.gml N1000 E19600 M33191.1 R18032
./instances/Jung/ba-i5-d5-n10000.14.gml N10000 E49975 M2.06965e+06 R38176
./instances/Jung/ba-i20-d20-n1000.11.gml N1000 E19600 M32148.9 R17980
./instances/Jung/ba-i10-d10-n1000.14.gml N1000 E9900 M11560.1 R8453
./instances/Jung/ba-i10-d10-n100.13.gml N100 E900 M71.983 R712
./instances/Jung/ba-i2-d2-n1000.0.gml N1000 E1996 M742.095 R836
./instances/Jung/ba-i2-d2-n1000.4.gml N1000 E1996 M619.846 R889
./instances/Jung/ba-i10-d10-n100.3.gml N100 E900 M79.28 R699
./instances/Jung/ba-i5-d5-n100.17.gml N100 E475 M32.264 R291
./instances/Jung/ba-i20-d20-n10000.19.gml N10000 E199600 M1.26285e+07 R188492
./instances/Jung/ba-i10-d10-n1000.7.gml N1000 E9900 M11713.1 R8576
./instances/Jung/ba-i20-d20-n10000.16.gml N10000 E199600 M1.34326e+07 R185764
./instances/Jung/ba-i20-d20-n10000.5.gml N10000 E199600 M1.15472e+07 R187795
./instances/Jung/ba-i3-d3-n1000.4.gml N1000 E2991 M1803.94 R1811
./instances/Jung/ba-i3-d3-n1000.18.gml N1000 E2991 M1736.3 R1653
./instances/Jung/ba-i2-d2-n10000.1.gml N10000 E19996 M440949 R9634
./instances/Jung/ba-i10-d10-n1000.19.gml N1000 E9900 M12824.9 R8461
./instances/Jung/ba-i3-d3-n10000.18.gml N10000 E29991 M1.1598e+06 R19152
./instances/Jung/ba-i5-d5-n10000.4.gml N10000 E49975 M2.13132e+06 R38824
./instances/Jung/ba-i2-d2-n1000.15.gml N1000 E1996 M850.967 R834
./instances/Jung/ba-i2-d2-n10000.11.gml N10000 E19996 M419335 R9622
./instances/Jung/ba-i2-d2-n100.6.gml N100 E196 M4.515 R43
./instances/Jung/ba-i5-d5-n100.19.gml N100 E475 M33.753 R285
./instances/Jung/ba-i2-d2-n100.19.gml N100 E196 M3.553 R43
./instances/Jung/ba-i3-d3-n1000.8.gml N1000 E2991 M1807.26 R1831
./instances/Jung/ba-i2-d2-n10000.4.gml N10000 E19996 M570473 R9070
./instances/Jung/ba-i10-d10-n1000.5.gml N1000 E9900 M10580.2 R8590
./instances/Jung/ba-i20-d20-n10000.0.gml N10000 E199600 M1.46458e+07 R185862
./instances/Jung/ba-i20-d20-n10000.4.gml N10000 E199600 M1.46737e+07 R185913
./instances/Jung/ba-i20-d20-n100.2.gml N100 E1600 M158.104 R1383
./instances/Jung/ba-i20-d20-n1000.2.gml N1000 E19600 M32184 R18010
./instances/Jung/ba-i20-d20-n1000.19.gml N1000 E19600 M31450.1 R18039
./instances/Jung/ba-i3-d3-n100.19.gml N100 E291 M11.898 R140
./instances/Jung/ba-i20-d20-n100.9.gml N100 E1600 M160.525 R1379
./instances/Jung/ba-i5-d5-n100.10.gml N100 E475 M22.341 R307
./instances/Jung/ba-i20-d20-n10000.11.gml N10000 E199600 M1.49377e+07 R186056
./instances/Jung/ba-i3-d3-n1000.13.gml N1000 E2991 M1840.54 R1771
./instances/Jung/ba-i2-d2-n100.16.gml N100 E196 M4.092 R60
./instances/Jung/ba-i10-d10-n100.5.gml N100 E900 M62.664 R701
./instances/Jung/ba-i10-d10-n1000.16.gml N1000 E9900 M12446.2 R8433
./instances/Jung/ba-i20-d20-n1000.14.gml N1000 E19600 M38107.7 R17952
./instances/Jung/ba-i2-d2-n100.17.gml N100 E196 M5.473 R54
./instances/Jung/ba-i10-d10-n100.10.gml N100 E900 M75.862 R712
./instances/Jung/ba-i10-d10-n10000.8.gml N10000 E99900 M6.1875e+06 R86944
./instances/Jung/ba-i2-d2-n100.8.gml N100 E196 M4.429 R55
./instances/Jung/ba-i10-d10-n1000.2.gml N1000 E9900 M13236.9 R8408
./instances/Jung/ba-i20-d20-n100.4.gml N100 E1600 M157.005 R1380
./instances/Jung/ba-i10-d10-n100.18.gml N100 E900 M76.511 R704
./instances/Jung/ba-i2-d2-n10000.6.gml N10000 E19996 M492314 R9609
./instances/Jung/ba-i10-d10-n10000.10.gml N10000 E99900 M6.25497e+06 R86871
./instances/Jung/ba-i3-d3-n10000.10.gml N10000 E29991 M1.20366e+06 R19407
./instances/Jung/ba-i10-d10-n10000.14.gml N10000 E99900 M5.98298e+06 R87061
./instances/Jung/ba-i5-d5-n10000.2.gml N10000 E49975 M2.41032e+06 R39283
./instances/Jung/ba-i2-d2-n10000.8.gml N10000 E19996 M451626 R9259
./instances/Jung/ba-i20-d20-n10000.10.gml N10000 E199600 M1.14989e+07 R188467
./instances/Jung/ba-i20-d20-n10000.12.gml N10000 E199600 M1.29451e+07 R187005
./instances/Jung/ba-i10-d10-n10000.17.gml N10000 E99900 M5.27847e+06 R87240
./instances/Jung/ba-i20-d20-n10000.6.gml N10000 E199600 M1.22823e+07 R188217
./instances/Jung/ba-i10-d10-n10000.9.gml N10000 E99900 M4.72278e+06 R89182
./instances/Jung/ba-i20-d20-n10000.9.gml N10000 E199600 M1.35025e+07 R186031
./instances/Jung/ba-i10-d10-n10000.16.gml N10000 E99900 M4.58745e+06 R87439
./instances/Jung/ba-i20-d20-n10000.18.gml N10000 E199600 M1.37425e+07 R185999
./instances/Jung/ba-i20-d20-n10000.17.gml N10000 E199600 M1.2738e+07 R186349
./instances/Jung/ba-i10-d10-n10000.12.gml N10000 E99900 M4.26903e+06 R89070
./instances/Jung/ba-i10-d10-n10000.5.gml N10000 E99900 M4.12581e+06 R87359
./instances/Jung/ba-i20-d20-n10000.1.gml N10000 E199600 M1.0834e+07 R188722
./instances/Jung/ba-i20-d20-n10000.13.gml N10000 E199600 M1.32887e+07 R185682
./instances/Jung/ba-i20-d20-n10000.3.gml N10000 E199600 M1.16074e+07 R186378
./instances/Jung/ba-i20-d20-n10000.7.gml N10000 E199600 M1.07965e+07 R188734
./instances/Jung/ba-i20-d20-n10000.15.gml N10000 E199600 M7.68733e+06 R188605
./instances/Jung/ba-i20-d20-n10000.14.gml N10000 E199600 M1.00803e+07 R185684
./instances/Jung/ba-i20-d20-n10000.2.gml N10000 E199600 M9.09465e+06 R186070
./instances/Regular/reg-d3-n100.7.gml N100 E150 R31 M3.904
./instances/Regular/reg-d5-n100.6.gml N100 E250 R116 M13.021
./instances/Regular/reg-d3-n100.6.gml N100 E150 R29 M3.609
./instances/Regular/reg-d5-n100.15.gml N100 E250 R119 M13.573
./instances/Regular/reg-d10-n100.9.gml N100 E500 R345 M37.583
./instances/Regular/reg-d2-n100.17.gml N100 E100 R0 M0.217 O
./instances/Regular/reg-d10-n100.12.gml N100 E500 R340 M41.051
./instances/Regular/reg-d2-n1000.9.gml N1000 E1000 R0 M1.723 O
./instances/Regular/reg-d2-n1000.17.gml N1000 E1000 R0 M1.715 O
./instances/Regular/reg-d20-n100.4.gml N100 E1000 R804 M64.605
./instances/Regular/reg-d20-n100.3.gml N100 E1000 R815 M77.291
./instances/Regular/reg-d2-n1000.14.gml N1000 E1000 R0 M1.68 O
./instances/Regular/reg-d2-n10000.16.gml N10000 E10000 R0 M24.02 O
./instances/Regular/reg-d10-n100.5.gml N100 E500 R337 M36.544
./instances/Regular/reg-d3-n100.2.gml N100 E150 R29 M3.345
./instances/Regular/reg-d20-n100.16.gml N100 E1000 R816 M69.971
./instances/Regular/reg-d20-n100.8.gml N100 E1000 R799 M102.28
./instances/Regular/reg-d3-n1000.17.gml N1000 E1500 R436 M379.027
./instances/Regular/reg-d3-n100.18.gml N100 E150 R29 M2.026
./instances/Regular/reg-d3-n1000.2.gml N1000 E1500 R444 M455.343
./instances/Regular/reg-d5-n100.9.gml N100 E250 R114 M11.69
./instances/Regular/reg-d5-n1000.2.gml N1000 E2500 R1402 M1474.34
./instances/Regular/reg-d2-n1000.19.gml N1000 E1000 R0 M2.053 O
./instances/Regular/reg-d5-n1000.8.gml N1000 E2500 R1393 M1537.84
./instances/Regular/reg-d5-n1000.0.gml N1000 E2500 R1389 M1636.06
./instances/Regular/reg-d2-n100.18.gml N100 E100 R0 M0.219 O
./instances/Regular/reg-d2-n10000.17.gml N10000 E10000 R0 M57.543 O
./instances/Regular/reg-d10-n100.11.gml N100 E500 R340 M36.698
./instances/Regular/reg-d10-n1000.1.gml N1000 E5000 R3824 M4677.49
./instances/Regular/reg-d2-n100.8.gml N100 E100 R0 M0.222 O
./instances/Regular/reg-d10-n1000.16.gml N1000 E5000 R3817 M4757.99
./instances/Regular/reg-d2-n1000.11.gml N1000 E1000 R0 M1.548 O
./instances/Regular/reg-d10-n1000.14.gml N1000 E5000 R3800 M4567.13
./instances/Regular/reg-d5-n1000.5.gml N1000 E2500 R1401 M1404.38
./instances/Regular/reg-d10-n1000.17.gml N1000 E5000 R3810 M4477.66
./instances/Regular/reg-d2-n1000.0.gml N1000 E1000 R0 M1.827 O
./instances/Regular/reg-d3-n1000.6.gml N1000 E1500 R441 M454.52
./instances/Regular/reg-d20-n1000.11.gml N1000 E10000 R8707 M12590.3
./instances/Regular/reg-d20-n1000.2.gml N1000 E10000 R8716 M12556.2
./instances/Regular/reg-d20-n1000.14.gml N1000 E10000 R8691 M13954.8
./instances/Regular/reg-d20-n1000.1.gml N1000 E10000 R8719 M11806.8
./instances/Regular/reg-d3-n100.10.gml N100 E150 R32 M3.006
./instances/Regular/reg-d10-n1000.15.gml N1000 E5000 R3829 M4507.12
./instances/Regular/reg-d3-n1000.12.gml N1000 E1500 R436 M455.004
./instances/Regular/reg-d5-n100.19.gml N100 E250 R115 M11.744
./instances/Regular/reg-d5-n1000.9.gml N1000 E2500 R1394 M990.369
./instances/Regular/reg-d2-n10000.14.gml N10000 E10000 R0 M25.528 O
./instances/Regular/reg-d3-n10000.12.gml N10000 E15000 R4809 M209081
./instances/Regular/reg-d2-n100.6.gml N100 E100 R0 M0.248 O
./instances/Regular/reg-d5-n100.18.gml N100 E250 R115 M10.029
./instances/Regular/reg-d2-n10000.19.gml N10000 E10000 R0 M60.98 O
./instances/Regular/reg-d2-n10000.6.gml N10000 E10000 R0 M60.727 O
./instances/Regular/reg-d3-n10000.19.gml N10000 E15000 R4791 M209340
./instances/Regular/reg-d3-n100.14.gml N100 E150 R31 M3.15
./instances/Regular/reg-d2-n10000.18.gml N10000 E10000 R0 M38.684 O
./instances/Regular/reg-d5-n1000.12.gml N1000 E2500 R1404 M1369.38
./instances/Regular/reg-d2-n1000.4.gml N1000 E1000 R0 M1.692 O
./instances/Regular/reg-d2-n100.19.gml N100 E100 R0 M0.201 O
./instances/Regular/reg-d3-n10000.5.gml N10000 E15000 R4809 M212151
./instances/Regular/reg-d5-n1000.4.gml N1000 E2500 R1388 M1465.1
./instances/Regular/reg-d2-n1000.1.gml N1000 E1000 R0 M1.565 O
./instances/Regular/reg-d2-n10000.7.gml N10000 E10000 R0 M43.713 O
./instances/Regular/reg-d3-n10000.2.gml N10000 E15000 R4801 M214110
./instances/Regular/reg-d20-n100.11.gml N100 E1000 R812 M88.781
./instances/Regular/reg-d20-n1000.19.gml N1000 E10000 R8704 M13160.7
./instances/Regular/reg-d2-n100.5.gml N100 E100 R0 M0.247 O
./instances/Regular/reg-d3-n10000.3.gml N10000 E15000 R4797 M212031
./instances/Regular/reg-d2-n1000.6.gml N1000 E1000 R0 M1.968 O
./instances/Regular/reg-d3-n10000.1.gml N10000 E15000 R4817 M239997
./instances/Regular/reg-d2-n100.7.gml N100 E100 R0 M0.204 O
./instances/Regular/reg-d3-n1000.14.gml N1000 E1500 R433 M465.68
./instances/Regular/reg-d3-n10000.13.gml N10000 E15000 R4803 M224872
./instances/Regular/reg-d3-n100.19.gml N100 E150 R34 M2.903
./instances/Regular/reg-d10-n1000.10.gml N1000 E5000 R3822 M4454.59
./instances/Regular/reg-d3-n100.0.gml N100 E150 R32 M2.929
./instances/Regular/reg-d2-n1000.18.gml N1000 E1000 R0 M1.741 O
./instances/Regular/reg-d3-n10000.8.gml N10000 E15000 R4806 M246146
./instances/Regular/reg-d10-n100.16.gml N100 E500 R345 M30.793
./instances/Regular/reg-d10-n1000.12.gml N1000 E5000 R3818 M4504.61
./instances/Regular/reg-d2-n1000.16.gml N1000 E1000 R0 M1.878 O
./instances/Regular/reg-d20-n1000.5.gml N1000 E10000 R8727 M12537.4
./instances/Regular/reg-d2-n10000.15.gml N10000 E10000 R0 M60.402 O
./instances/Regular/reg-d3-n100.13.gml N100 E150 R37 M2.77
./instances/Regular/reg-d3-n100.17.gml N100 E150 R31 M2.602
./instances/Regular/reg-d5-n1000.7.gml N1000 E2500 R1391 M1446.04
./instances/Regular/reg-d5-n100.3.gml N100 E250 R117 M10.427
./instances/Regular/reg-d20-n100.0.gml N100 E1000 R804 M89.084
./instances/Regular/reg-d20-n100.17.gml N100 E1000 R799 M91.009
./instances/Regular/reg-d3-n10000.4.gml N10000 E15000 R4802 M207370
./instances/Regular/reg-d5-n10000.15.gml N10000 E25000 R14667 M640445
./instances/Regular/reg-d5-n10000.19.gml N10000 E25000 R14644 M654407
./instances/Regular/reg-d10-n100.7.gml N100 E500 R340 M31.801
./instances/Regular/reg-d2-n1000.5.gml N1000 E1000 R0 M1.93 O
./instances/Regular/reg-d5-n10000.2.gml N10000 E25000 R14668 M729731
./instances/Regular/reg-d5-n10000.14.gml N10000 E25000 R14665 M739687
./instances/Regular/reg-d2-n100.13.gml N100 E100 R0 M0.214 O
./instances/Regular/reg-d3-n100.3.gml N100 E150 R32 M2.494
./instances/Regular/reg-d20-n1000.13.gml N1000 E10000 R8723 M12189.5
./instances/Regular/reg-d3-n1000.3.gml N1000 E1500 R435 M478.328
./instances/Regular/reg-d2-n100.3.gml N100 E100 R0 M0.292 O
./instances/Regular/reg-d10-n100.19.gml N100 E500 R343 M31.589
./instances/Regular/reg-d5-n10000.8.gml N10000 E25000 R14652 M704608
./instances/Regular/reg-d5-n10000.7.gml N10000 E25000 R14652 M943117
./instances/Regular/reg-d5-n1000.13.gml N1000 E2500 R1389 M1399.06
./instances/Regular/reg-d20-n100.5.gml N100 E1000 R808 M87.73
./instances/Regular/reg-d5-n1000.14.gml N1000 E2500 R1397 M1427.83
./instances/Regular/reg-d5-n100.16.gml N100 E250 R120 M10.273
./instances/Regular/reg-d20-n1000.18.gml N1000 E10000 R8697 M14394.2
./instances/Regular/reg-d20-n1000.7.gml N1000 E10000 R8720 M12315.9
./instances/Regular/reg-d2-n1000.12.gml N1000 E1000 R0 M2.153 O
./instances/Regular/reg-d5-n100.2.gml N100 E250 R117 M10.22
./instances/Regular/reg-d5-n1000.1.gml N1000 E2500 R1393 M1458.19
./instances/Regular/reg-d3-n100.16.gml N100 E150 R29 M2.786
./instances/Regular/reg-d5-n10000.0.gml N10000 E25000 R14651 M995926
./instances/Regular/reg-d10-n100.8.gml N100 E500 R338 M32.586
./instances/Regular/reg-d5-n1000.18.gml N1000 E2500 R1398 M1443.42
./instances/Regular/reg-d5-n10000.3.gml N10000 E25000 R14663 M1.05584e+06
./instances/Regular/reg-d5-n100.5.gml N100 E250 R112 M11.023
./instances/Regular/reg-d3-n100.1.gml N100 E150 R30 M2.352
./instances/Regular/reg-d5-n10000.13.gml N10000 E25000 R14659 M815614
./instances/Regular/reg-d5-n10000.9.gml N10000 E25000 R14662 M718911
./instances/Regular/reg-d5-n10000.11.gml N10000 E25000 R14662 M953432
./instances/Regular/reg-d3-n10000.6.gml N10000 E15000 R4798 M319478
./instances/Regular/reg-d3-n100.8.gml N100 E150 R30 M2.736
./instances/Regular/reg-d10-n100.10.gml N100 E500 R341 M32.745
./instances/Regular/reg-d3-n1000.0.gml N1000 E1500 R443 M447.453
./instances/Regular/reg-d10-n100.13.gml N100 E500 R345 M31.547
./instances/Regular/reg-d10-n100.0.gml N100 E500 R346 M33.213
./instances/Regular/reg-d10-n1000.7.gml N1000 E5000 R3811 M4325.17
./instances/Regular/reg-d2-n100.11.gml N100 E100 R0 M0.18 O
./instances/Regular/reg-d2-n100.9.gml N100 E100 R0 M0.212 O
./instances/Regular/reg-d3-n100.5.gml N100 E150 R34 M3.213
./instances/Regular/reg-d2-n1000.13.gml N1000 E1000 R0 M2.031 O
./instances/Regular/reg-d20-n1000.17.gml N1000 E10000 R8701 M11710.8
./instances/Regular/reg-d10-n10000.18.gml N10000 E50000 R39403 M1.85973e+06
./instances/Regular/reg-d5-n100.11.gml N100 E250 R120 M10.04
./instances/Regular/reg-d3-n100.12.gml N100 E150 R29 M2.844
./instances/Regular/reg-d20-n1000.8.gml N1000 E10000 R8715 M11244
./instances/Regular/reg-d3-n10000.14.gml N10000 E15000 R4814 M203731
./instances/Regular/reg-d20-n100.7.gml N100 E1000 R800 M88.306
./instances/Regular/reg-d2-n100.4.gml N100 E100 R0 M0.23 O
./instances/Regular/reg-d5-n1000.11.gml N1000 E2500 R1390 M1255.87
./instances/Regular/reg-d10-n10000.1.gml N10000 E50000 R39434 M2.11901e+06
./instances/Regular/reg-d10-n10000.7.gml N10000 E50000 R39415 M1.90959e+06
./instances/Regular/reg-d3-n1000.13.gml N1000 E1500 R434 M429.318
./instances/Regular/reg-d20-n1000.10.gml N1000 E10000 R8709 M11170.4
./instances/Regular/reg-d5-n10000.4.gml N10000 E25000 R14662 M1.13835e+06
./instances/Regular/reg-d2-n100.15.gml N100 E100 R0 M0.224 O
./instances/Regular/reg-d20-n100.13.gml N100 E1000 R798 M87.515
./instances/Regular/reg-d10-n10000.10.gml N10000 E50000 R39427 M2.42071e+06
./instances/Regular/reg-d20-n100.12.gml N100 E1000 R807 M89.613
./instances/Regular/reg-d10-n10000.5.gml N10000 E50000 R39452 M2.42852e+06
./instances/Regular/reg-d10-n10000.16.gml N10000 E50000 R39411 M2.22572e+06
./instances/Regular/reg-d10-n10000.13.gml N10000 E50000 R39426 M2.26703e+06
./instances/Regular/reg-d10-n100.1.gml N100 E500 R337 M22.329
./instances/Regular/reg-d10-n10000.15.gml N10000 E50000 R39383 M2.48502e+06
./instances/Regular/reg-d5-n1000.10.gml N1000 E2500 R1371 M1424.19
./instances/Regular/reg-d20-n1000.0.gml N1000 E10000 R8706 M12299.1
./instances/Regular/reg-d3-n10000.7.gml N10000 E15000 R4819 M257714
./instances/Regular/reg-d2-n1000.15.gml N1000 E1000 R0 M1.996 O
./instances/Regular/reg-d10-n100.2.gml N100 E500 R342 M31.54
./instances/Regular/reg-d10-n1000.2.gml N1000 E5000 R3809 M4635.78
./instances/Regular/reg-d5-n1000.17.gml N1000 E2500 R1387 M1419.93
./instances/Regular/reg-d3-n10000.16.gml N10000 E15000 R4801 M210602
./instances/Regular/reg-d10-n10000.11.gml N10000 E50000 R39445 M2.98111e+06
./instances/Regular/reg-d20-n100.1.gml N100 E1000 R815 M86.154
./instances/Regular/reg-d3-n10000.9.gml N10000 E15000 R4806 M308677
./instances/Regular/reg-d5-n10000.17.gml N10000 E25000 R14653 M670153
./instances/Regular/reg-d5-n100.4.gml N100 E250 R113 M10.25
./instances/Regular/reg-d5-n1000.3.gml N1000 E2500 R1391 M1415.56
./instances/Regular/reg-d3-n1000.11.gml N1000 E1500 R435 M444.833
./instances/Regular/reg-d5-n100.8.gml N100 E250 R118 M9.681
./instances/Regular/reg-d2-n10000.12.gml N10000 E10000 R0 M45.177 O
./instances/Regular/reg-d20-n100.10.gml N100 E1000 R801 M87.644
./instances/Regular/reg-d3-n1000.10.gml N1000 E1500 R440 M419.228
./instances/Regular/reg-d5-n100.1.gml N100 E250 R117 M9.845
./instances/Regular/reg-d3-n10000.17.gml N10000 E15000 R4801 M214270
./instances/Regular/reg-d10-n1000.3.gml N1000 E5000 R3808 M4339.99
./instances/Regular/reg-d10-n1000.0.gml N1000 E5000 R3804 M3889.55
./instances/Regular/reg-d10-n1000.11.gml N1000 E5000 R3821 M3521.9
./instances/Regular/reg-d20-n1000.9.gml N1000 E10000 R8702 M11472.7
./instances/Regular/reg-d10-n10000.0.gml N10000 E50000 R39424 M2.60868e+06
./instances/Regular/reg-d10-n100.18.gml N100 E500 R338 M31.903
./instances/Regular/reg-d5-n100.17.gml N100 E250 R119 M11.157
./instances/Regular/reg-d2-n1000.7.gml N1000 E1000 R0 M1.745 O
./instances/Regular/reg-d10-n100.4.gml N100 E500 R342 M32.602
./instances/Regular/reg-d5-n10000.16.gml N10000 E25000 R14658 M889113
./instances/Regular/reg-d10-n1000.19.gml N1000 E5000 R3820 M4618.92
./instances/Regular/reg-d10-n1000.18.gml N1000 E5000 R3814 M4481.77
./instances/Regular/reg-d5-n1000.15.gml N1000 E2500 R1383 M1432.99
./instances/Regular/reg-d20-n1000.3.gml N1000 E10000 R8725 M11972.3
./instances/Regular/reg-d20-n100.18.gml N100 E1000 R795 M88.924
./instances/Regular/reg-d2-n10000.0.gml N10000 E10000 R0 M42.703 O
./instances/Regular/reg-d2-n100.14.gml N100 E100 R0 M0.228 O
./instances/Regular/reg-d10-n10000.4.gml N10000 E50000 R39417 M2.4525e+06
./instances/Regular/reg-d3-n1000.15.gml N1000 E1500 R443 M454.429
./instances/Regular/reg-d3-n10000.15.gml N10000 E15000 R4805 M220708
./instances/Regular/reg-d20-n1000.16.gml N1000 E10000 R8716 M10920.4
./instances/Regular/reg-d10-n10000.17.gml N10000 E50000 R39427 M2.2466e+06
./instances/Regular/reg-d10-n1000.13.gml N1000 E5000 R3802 M4327.16
./instances/Regular/reg-d2-n10000.9.gml N10000 E10000 R0 M30.817 O
./instances/Regular/reg-d2-n10000.13.gml N10000 E10000 R0 M45.824 O
./instances/Regular/reg-d20-n1000.15.gml N1000 E10000 R8709 M11760.9
./instances/Regular/reg-d3-n10000.0.gml N10000 E15000 R4810 M235118
./instances/Regular/reg-d3-n100.15.gml N100 E150 R30 M3.194
./instances/Regular/reg-d3-n1000.4.gml N1000 E1500 R445 M447.999
./instances/Regular/reg-d2-n10000.11.gml N10000 E10000 R0 M51.897 O
./instances/Regular/reg-d3-n10000.18.gml N10000 E15000 R4791 M238113
./instances/Regular/reg-d5-n100.13.gml N100 E250 R117 M10.205
./instances/Regular/reg-d5-n10000.6.gml N10000 E25000 R14651 M765936
./instances/Regular/reg-d2-n100.10.gml N100 E100 R0 M0.218 O
./instances/Regular/reg-d5-n10000.12.gml N10000 E25000 R14646 M735096
./instances/Regular/reg-d3-n10000.11.gml N10000 E15000 R4819 M231686
./instances/Regular/reg-d10-n10000.14.gml N10000 E50000 R39397 M2.54191e+06
./instances/Regular/reg-d3-n10000.10.gml N10000 E15000 R4798 M245602
./instances/Regular/reg-d2-n10000.10.gml N10000 E10000 R0 M36.565 O
./instances/Regular/reg-d20-n10000.19.gml N10000 E100000 R89108 M4.19197e+06
./instances/Regular/reg-d2-n10000.1.gml N10000 E10000 R0 M46.351 O
./instances/Regular/reg-d3-n1000.16.gml N1000 E1500 R442 M453.079
./instances/Regular/reg-d20-n100.19.gml N100 E1000 R805 M88.57
./instances/Regular/reg-d3-n1000.1.gml N1000 E1500 R438 M447.873
./instances/Regular/reg-d5-n100.12.gml N100 E250 R119 M9.983
./instances/Regular/reg-d3-n1000.19.gml N1000 E1500 R443 M454.297
./instances/Regular/reg-d5-n100.14.gml N100 E250 R116 M11.192
./instances/Regular/reg-d3-n1000.5.gml N1000 E1500 R434 M461.771
./instances/Regular/reg-d20-n100.9.gml N100 E1000 R802 M90.231
./instances/Regular/reg-d2-n10000.2.gml N10000 E10000 R0 M63.854 O
./instances/Regular/reg-d10-n10000.8.gml N10000 E50000 R39435 M2.83098e+06
./instances/Regular/reg-d2-n100.12.gml N100 E100 R0 M0.206 O
./instances/Regular/reg-d3-n1000.18.gml N1000 E1500 R443 M429.237
./instances/Regular/reg-d10-n1000.6.gml N1000 E5000 R3819 M4816.73
./instances/Regular/reg-d3-n100.11.gml N100 E150 R31 M3
./instances/Regular/reg-d10-n1000.5.gml N1000 E5000 R3806 M4809.9
./instances/Regular/reg-d20-n1000.12.gml N1000 E10000 R8732 M10936.8
./instances/Regular/reg-d3-n1000.7.gml N1000 E1500 R442 M390.889
./instances/Regular/reg-d20-n1000.4.gml N1000 E10000 R8704 M11272
./instances/Regular/reg-d2-n10000.3.gml N10000 E10000 R0 M46.782 O
./instances/Regular/reg-d5-n100.0.gml N100 E250 R114 M10.486
./instances/Regular/reg-d10-n100.3.gml N100 E500 R336 M31.495
./instances/Regular/reg-d2-n100.1.gml N100 E100 R0 M0.208 O
./instances/Regular/reg-d2-n1000.2.gml N1000 E1000 R0 M1.097 O
./instances/Regular/reg-d2-n1000.3.gml N1000 E1000 R0 M1.323 O
./instances/Regular/reg-d2-n1000.10.gml N1000 E1000 R0 M1.776 O
./instances/Regular/reg-d10-n100.15.gml N100 E500 R327 M32.689
./instances/Regular/reg-d5-n10000.1.gml N10000 E25000 R14647 M910420
./instances/Regular/reg-d10-n100.17.gml N100 E500 R344 M32.135
./instances/Regular/reg-d20-n100.14.gml N100 E1000 R799 M86.659
./instances/Regular/reg-d20-n100.15.gml N100 E1000 R801 M90.772
./instances/Regular/reg-d5-n100.7.gml N100 E250 R114 M11.313
./instances/Regular/reg-d2-n100.16.gml N100 E100 R0 M0.242 O
./instances/Regular/reg-d5-n100.10.gml N100 E250 R121 M11.082
./instances/Regular/reg-d5-n1000.16.gml N1000 E2500 R1399 M1412.81
./instances/Regular/reg-d3-n100.4.gml N100 E150 R36 M2.957
./instances/Regular/reg-d20-n10000.15.gml N10000 E100000 R89068 M5.53106e+06
./instances/Regular/reg-d2-n1000.8.gml N1000 E1000 R0 M2.158 O
./instances/Regular/reg-d10-n100.6.gml N100 E500 R344 M31.968
./instances/Regular/reg-d3-n1000.8.gml N1000 E1500 R450 M463.609
./instances/Regular/reg-d10-n10000.19.gml N10000 E50000 R39427 M2.95011e+06
./instances/Regular/reg-d10-n1000.8.gml N1000 E5000 R3816 M4436.37
./instances/Regular/reg-d2-n10000.8.gml N10000 E10000 R0 M40.43 O
./instances/Regular/reg-d2-n100.2.gml N100 E100 R0 M0.235 O
./instances/Regular/reg-d5-n1000.19.gml N1000 E2500 R1386 M1492.85
./instances/Regular/reg-d20-n100.2.gml N100 E1000 R804 M89.7
./instances/Regular/reg-d10-n100.14.gml N100 E500 R338 M31.129
./instances/Regular/reg-d3-n1000.9.gml N1000 E1500 R436 M447.897
./instances/Regular/reg-d20-n1000.6.gml N1000 E10000 R8715 M11002.1
./instances/Regular/reg-d10-n1000.4.gml N1000 E5000 R3810 M4609.05
./instances/Regular/reg-d20-n10000.2.gml N10000 E100000 R89099 M5.51581e+06
./instances/Regular/reg-d20-n100.6.gml N100 E1000 R805 M90.765
./instances/Regular/reg-d10-n1000.9.gml N1000 E5000 R3817 M4444.08
./instances/Regular/reg-d2-n10000.4.gml N10000 E10000 R0 M50.534 O
./instances/Regular/reg-d2-n100.0.gml N100 E100 R0 M0.209 O
./instances/Regular/reg-d20-n10000.6.gml N10000 E100000 R89084 M6.06612e+06
./instances/Regular/reg-d5-n1000.6.gml N1000 E2500 R1389 M1427.04
./instances/Regular/reg-d10-n10000.3.gml N10000 E50000 R39429 M2.00386e+06
./instances/Regular/reg-d2-n10000.5.gml N10000 E10000 R0 M31.581 O
./instances/Regular/reg-d3-n100.9.gml N100 E150 R36 M3.017
./instances/Regular/reg-d20-n10000.10.gml N10000 E100000 R89084 M6.0256e+06
./instances/Regular/reg-d10-n10000.12.gml N10000 E50000 R39437 M3.15018e+06
./instances/Regular/reg-d10-n10000.6.gml N10000 E50000 R39425 M3.10762e+06
./instances/Regular/reg-d5-n10000.5.gml N10000 E25000 R14662 M598837
./instances/Regular/reg-d5-n10000.10.gml N10000 E25000 R14656 M858517
./instances/Regular/reg-d20-n10000.3.gml N10000 E100000 R89090 M5.46188e+06
./instances/Regular/reg-d20-n10000.17.gml N10000 E100000 R89090 M4.38386e+06
./instances/Regular/reg-d20-n10000.1.gml N10000 E100000 R89073 M5.75937e+06
./instances/Regular/reg-d5-n10000.18.gml N10000 E25000 R14671 M868094
./instances/Regular/reg-d20-n10000.12.gml N10000 E100000 R89096 M6.92125e+06
./instances/Regular/reg-d10-n10000.9.gml N10000 E50000 R39439 M1.79348e+06
./instances/Regular/reg-d20-n10000.0.gml N10000 E100000 R89130 M5.23424e+06
./instances/Regular/reg-d20-n10000.7.gml N10000 E100000 R89062 M5.49814e+06
./instances/Regular/reg-d20-n10000.11.gml N10000 E100000 R89086 M5.39476e+06
./instances/Regular/reg-d20-n10000.4.gml N10000 E100000 R89123 M5.80191e+06
./instances/Regular/reg-d10-n10000.2.gml N10000 E50000 R39425 M1.63735e+06
./instances/Regular/reg-d20-n10000.13.gml N10000 E100000 R89110 M5.02308e+06
./instances/Regular/reg-d20-n10000.8.gml N10000 E100000 R89112 M4.90393e+06
./instances/Regular/reg-d20-n10000.5.gml N10000 E100000 R89136 M4.25942e+06
./instances/Regular/reg-d20-n10000.18.gml N10000 E100000 R89070 M3.82923e+06
./instances/Regular/reg-d20-n10000.14.gml N10000 E100000 R89086 M4.56879e+06
./instances/Regular/reg-d20-n10000.9.gml N10000 E100000 R89107 M3.35077e+06
./instances/Regular/reg-d20-n10000.16.gml N10000 E100000 R89113 M3.1684e+06
./instances/Dimacs/gte_bad.1160 N49 E130 R36 M3.235
./instances/Dimacs/gte_bad.510 N49 E130 R36 M3.82
./instances/Dimacs/gte_bad.6410 N49 E130 R36 M1.754
./instances/Dimacs/gte_bad.160 N49 E130 R36 M1.752
./instances/Dimacs/gte_bad.1700 N49 E130 R36 M2.946
./instances/Dimacs/gte_bad.508829 N49 E130 R36 M3.153
./instances/Dimacs/gte_bad.469010 N49 E130 R36 M1.707
./instances/Dimacs/r422.geom N115 E380 R220 M15.391
./instances/Dimacs/gte_bad.60090 N49 E130 R36 M2.185
./instances/Dimacs/gte_bad.176280 N49 E130 R36 M3.333
./instances/Dimacs/gte_bad.460 N49 E130 R36 M1.632
./instances/Dimacs/gte_bad.15100 N49 E130 R36 M1.945
./instances/Dimacs/gte_bad.451760 N49 E130 R36 M2.999
./instances/Dimacs/gte_bad.20 N49 E130 R36 M1.657
./instances/Dimacs/gte_bad.200 N49 E130 R36 M2.613
./instances/Dimacs/gte_bad.298300 N49 E130 R36 M2.389
./instances/Dimacs/gte_bad.35620 N49 E130 R36 M1.8
./instances/Dimacs/gte_bad.6830 N49 E130 R36 M2.55
./instances/Dimacs/gte_bad.60 N49 E130 R36 M1.748
./instances/Dimacs/gte_bad.15710 N49 E130 R36 M1.734
./instances/Dimacs/gte_bad.40 N49 E130 R36 M1.624
./instances/Dimacs/gte_bad.49320 N49 E130 R36 M2.997
./instances/Dimacs/gte_bad.65330 N49 E130 R36 M1.578
./instances/Dimacs/r1002.geom N329 E997 R539 M106.767
./instances/Dimacs/r2392.geom N478 E2368 R1578 M427.051
./instances/Dimacs/r20726.geom N38692 E20423 R0 M5582.87 O


==> Results/boyer-myrvold.txt <==
./instances/SteinLib/SP/se03.stp N13 E21 M0.079 O R0
./instances/SteinLib/SP/design432.stp N8 E20 M0.076 R6
./instances/SteinLib/SP/antiwheel5.stp N33 E0 M0.167 O R0
./instances/SteinLib/SP/oddwheel3.stp N33 E0 M0.114 O R0
./instances/SteinLib/SP/oddcycle3.stp N33 E0 M0.07 O R0
./instances/SteinLib/MSM/msm4038.stp N237 E390 M0.616 O R0
./instances/SteinLib/MSM/msm0580.stp N338 E541 M0.774 O R0
./instances/SteinLib/MSM/msm3676.stp N957 E1554 M1.24 O R0
./instances/SteinLib/MSM/msm0654.stp N1290 E2270 M1.837 O R0
./instances/SteinLib/MSM/msm1008.stp N402 E695 M0.799 O R0
./instances/SteinLib/SP/w13c29.stp N783 E2262 M3.629 R1110
./instances/SteinLib/MSM/msm4224.stp N191 E302 M0.285 O R0
./instances/SteinLib/MSM/msm4414.stp N317 E476 M0.943 O R0
./instances/SteinLib/SP/w23c23.stp N1081 E3174 M5.202 R1546
./instances/SteinLib/MSM/msm2326.stp N418 E723 M0.862 O R0
./instances/SteinLib/MSM/msm4114.stp N402 E690 M0.829 O R0
./instances/SteinLib/MSM/msm1707.stp N278 E478 M0.775 O R0
./instances/SteinLib/MSM/msm1844.stp N90 E135 M0.29 O R0
./instances/SteinLib/MSM/msm4515.stp N777 E1358 M1.011 O R0
./instances/SteinLib/MSM/msm3277.stp N1704 E2991 M4.496 O R0
./instances/SteinLib/MSM/msm1234.stp N933 E1632 M2.269 O R0
./instances/SteinLib/MSM/msm0920.stp N752 E1264 M1.823 O R0
./instances/SteinLib/PUC/hc7p.stp N128 E448 M0.507 R272
./instances/SteinLib/MSM/msm4190.stp N391 E666 M0.969 O R0
./instances/SteinLib/MSM/msm0709.stp N1442 E2403 M3.112 O R0
./instances/SteinLib/MSM/msm1931.stp N875 E1522 M2.038 O R0
./instances/SteinLib/MSM/msm2705.stp N1359 E2458 M3.274 O R0
./instances/SteinLib/MSM/msm4312.stp N5181 E8893 M8.824 O R0
./instances/SteinLib/PUC/cc5-3u.stp N243 E1215 M2.495 R843
./instances/SteinLib/MSM/msm2000.stp N898 E1562 M1.326 O R0
./instances/SteinLib/SP/w3c571.stp N3997 E10278 M20.732 R3998
./instances/SteinLib/PUC/cc3-5p.stp N125 E750 M1.171 R526
./instances/SteinLib/MSM/msm1477.stp N1199 E2078 M3.16 O R0
./instances/SteinLib/PUC/hc7u.stp N128 E448 M0.564 R272
./instances/SteinLib/MSM/msm2601.stp N2961 E5100 M6.395 O R0
./instances/SteinLib/MSM/msm2152.stp N2132 E3702 M5.081 O R0
./instances/SteinLib/MSM/msm2802.stp N1709 E2963 M2.577 O R0
./instances/SteinLib/PUC/cc3-4p.stp N64 E288 M0.442 R176
./instances/SteinLib/PUC/cc3-4u.stp N64 E288 M0.402 R176
./instances/SteinLib/PUC/hc8u.stp N256 E1024 M1.973 R678
./instances/SteinLib/PUC/cc6-3u.stp N729 E4368 M11.062 R3278
./instances/SteinLib/MSM/msm2492.stp N4045 E7094 M5.187 O R0
./instances/SteinLib/PUC/cc10-2u.stp N1024 E5120 M11.628 R3751
./instances/SteinLib/MSM/msm2846.stp N3263 E5783 M6.929 O R0
./instances/SteinLib/MSM/msm3829.stp N4221 E7255 M9.82 O R0
./instances/SteinLib/PUC/cc9-2p.stp N512 E2304 M5.376 R1606
./instances/SteinLib/PUC/hc9u.stp N512 E2304 M5.474 R1629
./instances/SteinLib/PUC/cc9-2u.stp N512 E2304 M5.205 R1606
./instances/SteinLib/PUC/hc6u.stp N64 E192 M0.251 R98
./instances/SteinLib/PUC/hc6p.stp N64 E192 M0.25 R98
./instances/SteinLib/MSM/msm2525.stp N3031 E5239 M6.434 O R0
./instances/SteinLib/PUC/cc3-5u.stp N125 E750 M0.967 R526
./instances/SteinLib/PUC/cc6-2u.stp N64 E192 M0.311 R99
./instances/SteinLib/MSM/msm3727.stp N4640 E8255 M10.437 O R0
./instances/SteinLib/PUC/bipe2p.stp N550 E5013 M7.386 R4324
./instances/SteinLib/PUC/bipe2u.stp N550 E5013 M7.084 R4324
./instances/SteinLib/PUC/hc10p.stp N1024 E5120 M18.829 R3774
./instances/SteinLib/PUC/bip52u.stp N2200 E7997 M25.329 R5675
./instances/SteinLib/PUC/bip42p.stp N1200 E3982 M11.411 R2704
./instances/SteinLib/PUC/cc6-2p.stp N64 E192 M0.319 R99
./instances/SteinLib/PUC/hc9p.stp N512 E2304 M5.997 R1629
./instances/SteinLib/PUC/hc8p.stp N256 E1024 M2.16 R678
./instances/SteinLib/PUC/bip62p.stp N1200 E10002 M21.54 R8667
./instances/SteinLib/PUC/hc10u.stp N1024 E5120 M19.668 R3774
./instances/SteinLib/PUC/bip52p.stp N2200 E7997 M26.914 R5675
./instances/SteinLib/PUC/cc5-3p.stp N243 E1215 M2.247 R843
./instances/SteinLib/PUC/cc6-3p.stp N729 E4368 M10.946 R3291
./instances/SteinLib/PUC/cc11-2p.stp N2048 E11263 M64.528 R8523
./instances/SteinLib/PUC/bip42u.stp N1200 E3982 M11.351 R2704
./instances/SteinLib/PUC/bip62u.stp N1200 E10002 M22.014 R8667
./instances/SteinLib/P6E/p622.stp N100 E180 M0.165 O R0
./instances/SteinLib/P6E/p621.stp N100 E180 M0.232 O R0
./instances/SteinLib/P6E/p633.stp N200 E370 M0.416 O R0
./instances/SteinLib/P6E/p624.stp N100 E180 M0.227 O R0
./instances/SteinLib/P6E/p620.stp N100 E180 M0.244 O R0
./instances/SteinLib/P6E/p623.stp N100 E180 M0.225 O R0
./instances/SteinLib/P6E/p629.stp N100 E180 M0.168 O R0
./instances/SteinLib/P6E/p630.stp N200 E370 M0.432 O R0
./instances/SteinLib/P6E/p619.stp N100 E180 M0.256 O R0
./instances/SteinLib/P6E/p628.stp N100 E180 M0.226 O R0
./instances/SteinLib/P6E/p631.stp N200 E370 M0.428 O R0
./instances/SteinLib/P6E/p625.stp N100 E180 M0.246 O R0
./instances/SteinLib/P6E/p627.stp N100 E180 M0.243 O R0
./instances/SteinLib/P6E/p632.stp N200 E370 M0.435 O R0
./instances/SteinLib/P6E/p626.stp N100 E180 M0.246 O R0
./instances/SteinLib/PUC/cc7-3u.stp N2187 E15308 M100.416 R12105
./instances/SteinLib/PUC/cc10-2p.stp N1024 E5120 M20.157 R3751
./instances/SteinLib/PUC/cc3-10p.stp N1000 E13500 M37.459 R11594
./instances/SteinLib/PUC/cc3-11p.stp N1331 E19965 M60.593 R17422
./instances/SteinLib/PUC/cc3-10u.stp N1000 E13500 M40.691 R11594
./instances/SteinLib/E/e05.stp N2500 E3125 M41.272 R580
./instances/SteinLib/PUC/bipa2u.stp N3300 E18073 M74.585 R14598
./instances/SteinLib/PUC/cc11-2u.stp N2048 E11263 M71.769 R8520
./instances/SteinLib/PUC/cc7-3p.stp N2187 E15308 M111.49 R12105
./instances/SteinLib/PUC/hc11p.stp N2048 E11264 M85.963 R8580
./instances/SteinLib/E/e04.stp N2500 E3125 M46.792 R589
./instances/SteinLib/PUC/cc3-11u.stp N1331 E19965 M65.127 R17422
./instances/SteinLib/E/e08.stp N2500 E5000 M61.062 R2420
./instances/SteinLib/PUC/hc11u.stp N2048 E11264 M84.197 R8580
./instances/SteinLib/PUC/cc3-12p.stp N1728 E28512 M100.973 R25192
./instances/SteinLib/E/e02.stp N2500 E3125 M43.97 R591
./instances/SteinLib/E/e09.stp N2500 E5000 M68.287 R2414
./instances/SteinLib/E/e06.stp N2500 E5000 M56.956 R2422
./instances/SteinLib/I160/i160-015.stp N160 E812 M1.482 R610
./instances/SteinLib/I160/i160-104.stp N160 E240 M0.639 R59
./instances/SteinLib/PUC/bipa2p.stp N3300 E18073 M80.273 R14598
./instances/SteinLib/I160/i160-331.stp N160 E320 M0.516 R139
./instances/SteinLib/I160/i160-335.stp N160 E320 M0.765 R132
./instances/SteinLib/E/e03.stp N2500 E3125 M45.87 R584
./instances/SteinLib/I160/i160-043.stp N160 E2544 M2.35 R2272
./instances/SteinLib/I160/i160-234.stp N160 E320 M0.79 R138
./instances/SteinLib/I160/i160-001.stp N160 E240 M0.388 R63
./instances/SteinLib/I160/i160-231.stp N160 E320 M0.743 R135
./instances/SteinLib/E/e01.stp N2500 E3125 M48.003 R584
./instances/SteinLib/I160/i160-013.stp N160 E812 M1.305 R612
./instances/SteinLib/E/e15.stp N2500 E12500 M120.714 R9836
./instances/SteinLib/E/e12.stp N2500 E12500 M142.127 R9833
./instances/SteinLib/E/e14.stp N2500 E12500 M126.187 R9818
./instances/SteinLib/I160/i160-014.stp N160 E812 M1.049 R602
./instances/SteinLib/PUC/cc3-12u.stp N1728 E28512 M111.266 R25192
./instances/SteinLib/E/e07.stp N2500 E5000 M65.059 R2418
./instances/SteinLib/E/e10.stp N2500 E5000 M60.465 R2431
./instances/SteinLib/I160/i160-103.stp N160 E240 M0.583 R59
./instances/SteinLib/I160/i160-214.stp N160 E812 M0.866 R604
./instances/SteinLib/I160/i160-202.stp N160 E240 M0.627 R63
./instances/SteinLib/I160/i160-141.stp N160 E2544 M3.161 R2259
./instances/SteinLib/I160/i160-005.stp N160 E240 M0.616 R55
./instances/SteinLib/I160/i160-035.stp N160 E320 M0.75 R130
./instances/SteinLib/I160/i160-315.stp N160 E812 M1.255 R600
./instances/SteinLib/I160/i160-011.stp N160 E812 M1.254 R606
./instances/SteinLib/I160/i160-243.stp N160 E2544 M3.118 R2276
./instances/SteinLib/I160/i160-313.stp N160 E812 M1.3 R605
./instances/SteinLib/I160/i160-115.stp N160 E812 M1.444 R604
./instances/SteinLib/I160/i160-132.stp N160 E320 M0.767 R138
./instances/SteinLib/I160/i160-242.stp N160 E2544 M3.264 R2271
./instances/SteinLib/I160/i160-123.stp N160 E12720 M16.179 R12246
./instances/SteinLib/I160/i160-342.stp N160 E2544 M2.363 R2279
./instances/SteinLib/I160/i160-144.stp N160 E2544 M3.271 R2283
./instances/SteinLib/I160/i160-114.stp N160 E812 M1.411 R611
./instances/SteinLib/I160/i160-111.stp N160 E812 M1.324 R601
./instances/SteinLib/I160/i160-205.stp N160 E240 M0.609 R59
./instances/SteinLib/E/e11.stp N2500 E12500 M111.577 R9835
./instances/SteinLib/I160/i160-232.stp N160 E320 M0.728 R131
./instances/SteinLib/I160/i160-113.stp N160 E812 M1.31 R611
./instances/SteinLib/I160/i160-213.stp N160 E812 M1.304 R604
./instances/SteinLib/I160/i160-134.stp N160 E320 M0.754 R132
./instances/SteinLib/PUC/cc12-2u.stp N4096 E24574 M313.397 R19094
./instances/SteinLib/I160/i160-131.stp N160 E320 M0.772 R140
./instances/SteinLib/I160/i160-332.stp N160 E320 M0.73 R136
./instances/SteinLib/PUC/cc12-2p.stp N4096 E24574 M281.476 R19095
./instances/SteinLib/I160/i160-241.stp N160 E2544 M2.29 R2284
./instances/SteinLib/I160/i160-003.stp N160 E240 M0.564 R56
./instances/SteinLib/I160/i160-105.stp N160 E240 M0.635 R59
./instances/SteinLib/I160/i160-004.stp N160 E240 M0.648 R61
./instances/SteinLib/I160/i160-002.stp N160 E240 M0.602 R63
./instances/SteinLib/I160/i160-341.stp N160 E2544 M3.192 R2284
./instances/SteinLib/I160/i160-345.stp N160 E2544 M3.31 R2272
./instances/SteinLib/I160/i160-222.stp N160 E12720 M17.253 R12246
./instances/SteinLib/I160/i160-225.stp N160 E12720 M17.553 R12246
./instances/SteinLib/I160/i160-344.stp N160 E2544 M3.33 R2277
./instances/SteinLib/I160/i160-233.stp N160 E320 M0.766 R139
./instances/SteinLib/I160/i160-025.stp N160 E12720 M21.198 R12246
./instances/SteinLib/PUC/hc12u.stp N4096 E24576 M361.38 R19233
./instances/SteinLib/I160/i160-024.stp N160 E12720 M14.693 R12246
./instances/SteinLib/I160/i160-312.stp N160 E812 M0.905 R607
./instances/SteinLib/I160/i160-012.stp N160 E812 M1.414 R600
./instances/SteinLib/I160/i160-235.stp N160 E320 M0.801 R130
./instances/SteinLib/I160/i160-321.stp N160 E12720 M22.904 R12246
./instances/SteinLib/I160/i160-212.stp N160 E812 M0.916 R614
./instances/SteinLib/I160/i160-322.stp N160 E12720 M17.525 R12246
./instances/SteinLib/I160/i160-135.stp N160 E320 M0.768 R137
./instances/SteinLib/I160/i160-305.stp N160 E240 M0.62 R59
./instances/SteinLib/I160/i160-304.stp N160 E240 M0.556 R57
./instances/SteinLib/I160/i160-044.stp N160 E2544 M3.232 R2289
./instances/SteinLib/I160/i160-201.stp N160 E240 M0.643 R60
./instances/SteinLib/I160/i160-204.stp N160 E240 M0.562 R56
./instances/SteinLib/I160/i160-042.stp N160 E2544 M3.171 R2274
./instances/SteinLib/E/e13.stp N2500 E12500 M103.811 R9849
./instances/SteinLib/I160/i160-334.stp N160 E320 M0.521 R137
./instances/SteinLib/I160/i160-033.stp N160 E320 M0.825 R137
./instances/SteinLib/I160/i160-311.stp N160 E812 M1.317 R605
./instances/SteinLib/I160/i160-301.stp N160 E240 M0.583 R59
./instances/SteinLib/I160/i160-102.stp N160 E240 M0.622 R54
./instances/SteinLib/I160/i160-032.stp N160 E320 M0.676 R142
./instances/SteinLib/I160/i160-125.stp N160 E12720 M14.364 R12246
./instances/SteinLib/I160/i160-245.stp N160 E2544 M2.358 R2274
./instances/SteinLib/PUC/hc12p.stp N4096 E24576 M336.083 R19233
./instances/SteinLib/I160/i160-034.stp N160 E320 M0.536 R134
./instances/SteinLib/I160/i160-303.stp N160 E240 M0.582 R59
./instances/SteinLib/I160/i160-302.stp N160 E240 M0.64 R63
./instances/SteinLib/I160/i160-143.stp N160 E2544 M3.328 R2272
./instances/SteinLib/I160/i160-203.stp N160 E240 M0.4 R57
./instances/SteinLib/I160/i160-244.stp N160 E2544 M3.283 R2282
./instances/SteinLib/I160/i160-215.stp N160 E812 M1.297 R609
./instances/SteinLib/I160/i160-211.stp N160 E812 M1.27 R612
./instances/SteinLib/I160/i160-031.stp N160 E320 M0.831 R138
./instances/SteinLib/I160/i160-324.stp N160 E12720 M24.084 R12246
./instances/SteinLib/I160/i160-101.stp N160 E240 M0.609 R64
./instances/SteinLib/I160/i160-314.stp N160 E812 M1.334 R604
./instances/SteinLib/I160/i160-133.stp N160 E320 M0.767 R137
./instances/SteinLib/I160/i160-041.stp N160 E2544 M3.637 R2285
./instances/SteinLib/I160/i160-323.stp N160 E12720 M25.349 R12246
./instances/SteinLib/I160/i160-142.stp N160 E2544 M3.327 R2275
./instances/SteinLib/I160/i160-343.stp N160 E2544 M3.175 R2275
./instances/SteinLib/I160/i160-325.stp N160 E12720 M17.867 R12246
./instances/SteinLib/I160/i160-021.stp N160 E12720 M25.435 R12246
./instances/SteinLib/I160/i160-333.stp N160 E320 M0.758 R132
./instances/SteinLib/I160/i160-112.stp N160 E812 M1.304 R611
./instances/SteinLib/I160/i160-221.stp N160 E12720 M18.749 R12246
./instances/SteinLib/I160/i160-224.stp N160 E12720 M18.608 R12246
./instances/SteinLib/DIW/diw0250.stp N353 E608 M0.706 O R0
./instances/SteinLib/I160/i160-045.stp N160 E2544 M3.249 R2277
./instances/SteinLib/I160/i160-145.stp N160 E2544 M3.208 R2276
./instances/SteinLib/DIW/diw0540.stp N286 E465 M0.597 O R0
./instances/SteinLib/I160/i160-124.stp N160 E12720 M19.076 R12246
./instances/SteinLib/DIW/diw0523.stp N1080 E2015 M2.278 O R0
./instances/SteinLib/DIW/diw0495.stp N938 E1655 M1.829 O R0
./instances/SteinLib/DIW/diw0460.stp N339 E579 M0.681 O R0
./instances/SteinLib/I160/i160-122.stp N160 E12720 M17.8 R12246
./instances/SteinLib/DIW/diw0513.stp N918 E1684 M1.178 O R0
./instances/SteinLib/DIW/diw0393.stp N212 E381 M0.283 O R0
./instances/SteinLib/DIW/diw0313.stp N468 E822 M0.61 O R0
./instances/SteinLib/DIW/diw0487.stp N2414 E4386 M5.434 O R0
./instances/SteinLib/I160/i160-022.stp N160 E12720 M19.129 R12246
./instances/SteinLib/DIW/diw0260.stp N539 E985 M0.83 O R0
./instances/SteinLib/DIW/diw0445.stp N1804 E3311 M3.78 O R0
./instances/SteinLib/DIW/diw0473.stp N2213 E4135 M5.17 O R0
./instances/SteinLib/I160/i160-023.stp N160 E12720 M19.55 R12246
./instances/SteinLib/DMXA/dmxa0296.stp N233 E386 M0.477 O R0
./instances/SteinLib/DMXA/dmxa1109.stp N343 E559 M0.696 O R0
./instances/SteinLib/I160/i160-223.stp N160 E12720 M20.999 R12246
./instances/SteinLib/DMXA/dmxa0903.stp N632 E1087 M0.868 O R0
./instances/SteinLib/DMXA/dmxa0848.stp N499 E861 M0.94 O R0
./instances/SteinLib/DMXA/dmxa1516.stp N720 E1269 M1.484 O R0
./instances/SteinLib/DMXA/dmxa0628.stp N169 E280 M0.373 O R0
./instances/SteinLib/DIW/diw0559.stp N3738 E7013 M7.92 O R0
./instances/SteinLib/DMXA/dmxa0734.stp N663 E1154 M1.368 O R0
./instances/SteinLib/DMXA/dmxa1304.stp N298 E503 M0.632 O R0
./instances/SteinLib/I160/i160-121.stp N160 E12720 M17.225 R12246
./instances/SteinLib/DIW/diw0795.stp N3221 E5938 M6.891 O R0
./instances/SteinLib/DMXA/dmxa0454.stp N1848 E3286 M3.662 O R0
./instances/SteinLib/DIW/diw0459.stp N3636 E6789 M7.979 O R0
./instances/SteinLib/DMXA/dmxa1200.stp N770 E1383 M1.025 O R0
./instances/SteinLib/DMXA/dmxa1721.stp N1005 E1731 M1.972 O R0
./instances/SteinLib/DIW/diw0801.stp N3023 E5575 M6.922 O R0
./instances/SteinLib/D/d09.stp N1000 E2000 M11.026 R947
./instances/SteinLib/DMXA/dmxa0368.stp N2050 E3676 M4.086 O R0
./instances/SteinLib/D/d07.stp N1000 E2000 M9.96 R948
./instances/SteinLib/D/d02.stp N1000 E1250 M9.529 R213
./instances/SteinLib/D/d01.stp N1000 E1250 M9.679 R222
./instances/SteinLib/DMXA/dmxa1801.stp N2333 E4137 M5.235 O R0
./instances/SteinLib/D/d10.stp N1000 E2000 M11.654 R948
./instances/SteinLib/D/d05.stp N1000 E1250 M8.879 R218
./instances/SteinLib/DIW/diw0234.stp N5349 E10086 M13.26 O R0
./instances/SteinLib/D/d08.stp N1000 E2000 M8.53 R943
./instances/SteinLib/D/d04.stp N1000 E1250 M8.791 R224
./instances/SteinLib/D/d03.stp N1000 E1250 M9.203 R220
./instances/SteinLib/D/d11.stp N1000 E5000 M16.435 R3878
./instances/SteinLib/D/d06.stp N1000 E2000 M9.796 R949
./instances/SteinLib/DMXA/dmxa1010.stp N3983 E7108 M8.234 O R0
./instances/SteinLib/D/d14.stp N1000 E5000 M19.74 R3877
./instances/SteinLib/D/d12.stp N1000 E5000 M23.805 R3885
./instances/SteinLib/D/d13.stp N1000 E5000 M18.177 R3881
./instances/SteinLib/DIW/diw0778.stp N7231 E13727 M18.079 O R0
./instances/SteinLib/D/d15.stp N1000 E5000 M23.988 R3893
./instances/SteinLib/ALUE/alue7229.stp N940 E1474 M1.886 O R0
./instances/SteinLib/ALUE/alue6179.stp N3372 E5213 M8.147 O R0
./instances/SteinLib/ALUE/alue3146.stp N3626 E5869 M10.119 O R0
./instances/SteinLib/ALUE/alue6457.stp N3932 E6137 M9.654 O R0
./instances/SteinLib/DIW/diw0819.stp N10553 E20066 M32.917 O R0
./instances/SteinLib/ALUE/alue6951.stp N2818 E4419 M7.68 O R0
./instances/SteinLib/ALUE/alue2105.stp N1220 E1858 M1.721 O R0
./instances/SteinLib/ALUE/alue5067.stp N3524 E5560 M9.868 O R0
./instances/SteinLib/LIN/lin14.stp N828 E1472 M2.186 O R0
./instances/SteinLib/ALUE/alue2087.stp N1244 E1971 M2.768 O R0
./instances/SteinLib/ALUE/alue6735.stp N4119 E6696 M12.861 O R0
./instances/SteinLib/ALUE/alue5623.stp N4472 E6938 M16.345 O R0
./instances/SteinLib/DIW/diw0779.stp N11821 E22516 M36.894 O R0
./instances/SteinLib/ALUE/alue7066.stp N6405 E10454 M27.77 O R0
./instances/SteinLib/LIN/lin12.stp N818 E1462 M2.238 O R0
./instances/SteinLib/LIN/lin05.stp N160 E269 M0.436 O R0
./instances/SteinLib/LIN/lin06.stp N165 E274 M0.383 O R0
./instances/SteinLib/LIN/lin09.stp N313 E532 M0.795 O R0
./instances/SteinLib/LIN/lin10.stp N321 E540 M0.844 O R0
./instances/SteinLib/DIW/diw0820.stp N11749 E22384 M46.117 O R0
./instances/SteinLib/LIN/lin13.stp N822 E1466 M2.224 O R0
./instances/SteinLib/ALUE/alue5345.stp N5179 E8165 M19.292 O R0
./instances/SteinLib/LIN/lin19.stp N2010 E3662 M5.562 O R0
./instances/SteinLib/LIN/lin02.stp N55 E82 M0.167 O R0
./instances/SteinLib/LIN/lin20.stp N3675 E6709 M13.154 O R0
./instances/SteinLib/D/d17.stp N1000 E25000 M122.931 R23678
./instances/SteinLib/D/d19.stp N1000 E25000 M137.677 R23687
./instances/SteinLib/LIN/lin08.stp N311 E530 M0.51 O R0
./instances/SteinLib/D/d18.stp N1000 E25000 M124.329 R23657
./instances/SteinLib/LIN/lin03.stp N57 E84 M0.135 O R0
./instances/SteinLib/D/d20.stp N1000 E25000 M136.063 R23703
./instances/SteinLib/D/d16.stp N1000 E25000 M128.146 R23659
./instances/SteinLib/ALUE/alue5901.stp N11543 E18429 M36.421 O R0
./instances/SteinLib/LIN/lin22.stp N3692 E6726 M12.621 O R0
./instances/SteinLib/LIN/lin15.stp N840 E1484 M2.052 O R0
./instances/SteinLib/LIN/lin04.stp N157 E266 M0.393 O R0
./instances/SteinLib/LIN/lin01.stp N53 E80 M0.145 O R0
./instances/SteinLib/LIN/lin11.stp N816 E1460 M2.098 O R0
./instances/SteinLib/LIN/lin17.stp N1989 E3641 M5.365 O R0
./instances/SteinLib/LIN/lin07.stp N307 E526 M0.697 O R0
./instances/SteinLib/LIN/lin16.stp N1981 E3633 M5.216 O R0
./instances/SteinLib/LIN/lin27.stp N8017 E14753 M37.168 O R0
./instances/SteinLib/LIN/lin18.stp N1994 E3646 M5.252 O R0
./instances/SteinLib/E/e20.stp N2500 E62500 M502.829 R59539
./instances/SteinLib/LIN/lin24.stp N7998 E14734 M32.419 O R0
./instances/SteinLib/LIN/lin23.stp N3716 E6750 M12.237 O R0
./instances/SteinLib/ALUT/alut0787.stp N1160 E2089 M2.389 O R0
./instances/SteinLib/ALUT/alut0805.stp N966 E1666 M1.841 O R0
./instances/SteinLib/E/e17.stp N2500 E62500 M523.114 R59515
./instances/SteinLib/E/e19.stp N2500 E62500 M521.416 R59523
./instances/SteinLib/LIN/lin21.stp N3683 E6717 M11.162 O R0
./instances/SteinLib/ALUT/alut2764.stp N387 E626 M0.739 O R0
./instances/SteinLib/C/c07.stp N500 E1000 M2.053 R455
./instances/SteinLib/C/c01.stp N500 E625 M1.779 R94
./instances/SteinLib/E/e18.stp N2500 E62500 M525.872 R59526
./instances/SteinLib/ALUT/alut1181.stp N3041 E5693 M7.824 O R0
./instances/SteinLib/ALUT/alut2010.stp N6104 E11011 M14.97 O R0
./instances/SteinLib/E/e16.stp N2500 E62500 M542.048 R59510
./instances/SteinLib/LIN/lin26.stp N8013 E14749 M44.36 O R0
./instances/SteinLib/LIN/lin28.stp N8062 E14798 M35.053 O R0
./instances/SteinLib/C/c02.stp N500 E625 M2.704 R95
./instances/SteinLib/C/c10.stp N500 E1000 M3.178 R457
./instances/SteinLib/C/c09.stp N500 E1000 M2.956 R459
./instances/SteinLib/C/c05.stp N500 E625 M1.963 R100
./instances/SteinLib/C/c12.stp N500 E2500 M6.034 R1917
./instances/SteinLib/LIN/lin25.stp N8007 E14743 M40.753 O R0
./instances/SteinLib/C/c04.stp N500 E625 M2.962 R107
./instances/SteinLib/ALUT/alut2566.stp N5021 E9055 M11.895 O R0
./instances/SteinLib/C/c11.stp N500 E2500 M6.302 R1911
./instances/SteinLib/C/c06.stp N500 E1000 M3.245 R462
./instances/SteinLib/C/c03.stp N500 E625 M2.739 R94
./instances/SteinLib/C/c08.stp N500 E1000 M3.312 R464
./instances/SteinLib/C/c15.stp N500 E2500 M6.749 R1921
./instances/SteinLib/C/c14.stp N500 E2500 M7.234 R1918
./instances/SteinLib/C/c13.stp N500 E2500 M6.344 R1915
./instances/SteinLib/I640/i640-202.stp N640 E960 M3.593 R285
./instances/SteinLib/C/c17.stp N500 E12500 M34.648 R11761
./instances/SteinLib/C/c16.stp N500 E12500 M37.87 R11755
./instances/SteinLib/I640/i640-003.stp N640 E960 M3.898 R281
./instances/SteinLib/ALUT/alut2288.stp N9070 E16595 M29.67 O R0
./instances/SteinLib/C/c20.stp N500 E12500 M36.092 R11751
./instances/SteinLib/I640/i640-034.stp N640 E1280 M4.774 R599
./instances/SteinLib/I640/i640-113.stp N640 E4135 M10.975 R3393
./instances/SteinLib/I640/i640-301.stp N640 E960 M3.838 R283
./instances/SteinLib/I640/i640-115.stp N640 E4135 M10.524 R3403
./instances/SteinLib/I640/i640-331.stp N640 E1280 M5.024 R587
./instances/SteinLib/I640/i640-314.stp N640 E4135 M11.731 R3409
./instances/SteinLib/I640/i640-332.stp N640 E1280 M4.445 R598
./instances/SteinLib/LIN/lin32.stp N19112 E35665 M153.32 O R0
./instances/SteinLib/I640/i640-214.stp N640 E4135 M10.889 R3401
./instances/SteinLib/I640/i640-013.stp N640 E4135 M10.477 R3403
./instances/SteinLib/I640/i640-335.stp N640 E1280 M4.709 R597
./instances/SteinLib/C/c19.stp N500 E12500 M35.033 R11758
./instances/SteinLib/I640/i640-333.stp N640 E1280 M4.687 R601
./instances/SteinLib/I640/i640-033.stp N640 E1280 M4.757 R593
./instances/SteinLib/C/c18.stp N500 E12500 M29.854 R11727
./instances/SteinLib/I640/i640-213.stp N640 E4135 M7.894 R3401
./instances/SteinLib/LIN/lin29.stp N19083 E35636 M157.483 O R0
./instances/SteinLib/I640/i640-201.stp N640 E960 M3.708 R286
./instances/SteinLib/LIN/lin31.stp N19100 E35653 M152.496 O R0
./instances/SteinLib/I640/i640-001.stp N640 E960 M3.813 R292
./instances/SteinLib/I640/i640-012.stp N640 E4135 M10.898 R3402
./instances/SteinLib/I640/i640-111.stp N640 E4135 M7.218 R3403
./instances/SteinLib/LIN/lin33.stp N19177 E35730 M158.693 O R0
./instances/SteinLib/I640/i640-232.stp N640 E1280 M4.55 R597
./instances/SteinLib/I640/i640-114.stp N640 E4135 M10.213 R3408
./instances/SteinLib/I640/i640-312.stp N640 E4135 M11.762 R3411
./instances/SteinLib/I640/i640-014.stp N640 E4135 M10.311 R3382
./instances/SteinLib/I640/i640-334.stp N640 E1280 M5.07 R606
./instances/SteinLib/I640/i640-211.stp N640 E4135 M12.059 R3400
./instances/SteinLib/ALUE/alue7065.stp N34046 E54841 M130.109 O R0
./instances/SteinLib/I640/i640-315.stp N640 E4135 M10.94 R3404
./instances/SteinLib/I640/i640-233.stp N640 E1280 M4.686 R603
./instances/SteinLib/I640/i640-132.stp N640 E1280 M4.937 R594
./instances/SteinLib/I640/i640-015.stp N640 E4135 M11.027 R3423
./instances/SteinLib/LIN/lin30.stp N19091 E35644 M118.781 O R0
./instances/SteinLib/I640/i640-103.stp N640 E960 M3.586 R292
./instances/SteinLib/ALUE/alue7080.stp N34479 E55494 M135.708 O R0
./instances/SteinLib/I640/i640-235.stp N640 E1280 M4.944 R588
./instances/SteinLib/I640/i640-002.stp N640 E960 M4.006 R290
./instances/SteinLib/I640/i640-215.stp N640 E4135 M7.822 R3404
./instances/SteinLib/I640/i640-241.stp N640 E40896 M130.062 R39807
./instances/SteinLib/I640/i640-244.stp N640 E40896 M173.53 R39806
./instances/SteinLib/I640/i640-102.stp N640 E960 M3.479 R280
./instances/SteinLib/I640/i640-044.stp N640 E40896 M165.883 R39825
./instances/SteinLib/I640/i640-042.stp N640 E40896 M178.952 R39835
./instances/SteinLib/I640/i640-243.stp N640 E40896 M183.219 R39839
./instances/SteinLib/I640/i640-144.stp N640 E40896 M164.042 R39859
./instances/SteinLib/I640/i640-045.stp N640 E40896 M189.284 R39809
./instances/SteinLib/I640/i640-011.stp N640 E4135 M12.124 R3399
./instances/SteinLib/I640/i640-005.stp N640 E960 M4.184 R279
./instances/SteinLib/I640/i640-105.stp N640 E960 M4.328 R285
./instances/SteinLib/I640/i640-142.stp N640 E40896 M154.159 R39830
./instances/SteinLib/ALUT/alut2625.stp N36711 E68117 M151.809 O R0
./instances/SteinLib/I640/i640-344.stp N640 E40896 M182.813 R39809
./instances/SteinLib/ALUT/alut2610.stp N33901 E62816 M133.186 O R0
./instances/SteinLib/I640/i640-101.stp N640 E960 M3.72 R283
./instances/SteinLib/I640/i640-205.stp N640 E960 M4.165 R286
./instances/SteinLib/I640/i640-143.stp N640 E40896 M167.231 R39807
./instances/SteinLib/LIN/lin37.stp N38418 E71657 M383.384 O R0
./instances/SteinLib/I640/i640-303.stp N640 E960 M3.919 R292
./instances/SteinLib/I640/i640-234.stp N640 E1280 M4.387 R596
./instances/SteinLib/I640/i640-135.stp N640 E1280 M4.693 R605
./instances/SteinLib/LIN/lin36.stp N38307 E71546 M372.349 O R0
./instances/SteinLib/I640/i640-032.stp N640 E1280 M5.879 R599
./instances/SteinLib/LIN/lin34.stp N38282 E71521 M364.826 O R0
./instances/SteinLib/I640/i640-305.stp N640 E960 M3.749 R291
./instances/SteinLib/I640/i640-134.stp N640 E1280 M4.739 R601
./instances/SteinLib/I640/i640-035.stp N640 E1280 M4.356 R602
./instances/SteinLib/I640/i640-313.stp N640 E4135 M10.321 R3402
./instances/SteinLib/I640/i640-204.stp N640 E960 M3.561 R286
./instances/SteinLib/I640/i640-302.stp N640 E960 M3.744 R289
./instances/SteinLib/LIN/lin35.stp N38294 E71533 M362.994 O R0
./instances/SteinLib/I640/i640-041.stp N640 E40896 M125.107 R39818
./instances/SteinLib/I640/i640-043.stp N640 E40896 M150.95 R39836
./instances/SteinLib/I640/i640-245.stp N640 E40896 M122.962 R39818
./instances/SteinLib/I640/i640-311.stp N640 E4135 M10.463 R3399
./instances/SteinLib/I640/i640-242.stp N640 E40896 M141.211 R39826
./instances/SteinLib/I640/i640-203.stp N640 E960 M3.723 R285
./instances/SteinLib/I640/i640-133.stp N640 E1280 M4.42 R591
./instances/SteinLib/I640/i640-345.stp N640 E40896 M138.185 R39833
./instances/SteinLib/I640/i640-231.stp N640 E1280 M3.594 R600
./instances/SteinLib/I640/i640-004.stp N640 E960 M2.649 R293
./instances/SteinLib/I640/i640-212.stp N640 E4135 M11.056 R3403
./instances/SteinLib/I640/i640-112.stp N640 E4135 M10.303 R3391
./instances/SteinLib/I640/i640-131.stp N640 E1280 M4.396 R593
./instances/SteinLib/I640/i640-304.stp N640 E960 M3.73 R290
./instances/SteinLib/I640/i640-343.stp N640 E40896 M126.517 R39831
./instances/SteinLib/I640/i640-145.stp N640 E40896 M129.745 R39824
./instances/SteinLib/I640/i640-031.stp N640 E1280 M5.123 R596
./instances/SteinLib/I640/i640-341.stp N640 E40896 M117.704 R39818
./instances/SteinLib/I640/i640-104.stp N640 E960 M3.914 R291
./instances/SteinLib/I640/i640-141.stp N640 E40896 M159.976 R39802
./instances/SteinLib/I640/i640-342.stp N640 E40896 M142.269 R39818
./instances/SteinLib/2R/2r131.stp N2000 E5726 M66.624 R3959
./instances/SteinLib/2R/2r231.stp N2000 E5737 M66.771 R3971
./instances/SteinLib/2R/2r331.stp N2000 E5736 M65.955 R3929
./instances/SteinLib/2R/2r221.stp N2000 E5764 M52.793 R4025
./instances/SteinLib/2R/2r222.stp N2000 E5765 M66.482 R3994
./instances/SteinLib/2R/2r133.stp N2000 E5729 M65.964 R3953
./instances/SteinLib/2R/2r.crd!
./instances/SteinLib/2R/2r313.stp N2000 E5800 M56.478 R4065
./instances/SteinLib/2R/2r213.stp N2000 E5800 M66.812 R4065
./instances/SteinLib/2R/2r123.stp N2000 E5754 M69.686 R3939
./instances/SteinLib/2R/2r333.stp N2000 E5741 M71.5 R3977
./instances/SteinLib/2R/2r223.stp N2000 E5770 M74.173 R4013
./instances/SteinLib/2R/2r122.stp N2000 E5772 M61.821 R3976
./instances/SteinLib/2R/2r322.stp N2000 E5753 M67.086 R4022
./instances/SteinLib/2R/2r212.stp N2000 E5800 M67.987 R4065
./instances/SteinLib/2R/2r332.stp N2000 E5745 M64.96 R4007
./instances/SteinLib/2R/2r233.stp N2000 E5730 M49.691 R4008
./instances/SteinLib/2R/2r311.stp N2000 E5800 M71.22 R4065
./instances/SteinLib/2R/2r111.stp N2000 E5800 M55.625 R4065
./instances/SteinLib/2R/2r232.stp N2000 E5733 M63.902 R3988
./instances/SteinLib/I640/i640-323.stp N640 E204480 M904.537 R202566
./instances/SteinLib/2R/2r132.stp N2000 E5725 M76.231 R3975
./instances/SteinLib/2R/2r321.stp N2000 E5771 M72.236 R3972
./instances/SteinLib/2R/2r113.stp N2000 E5800 M67.971 R4065
./instances/SteinLib/2R/2r121.stp N2000 E5766 M49.604 R3989
./instances/SteinLib/2R/2r323.stp N2000 E5764 M77.008 R3989
./instances/SteinLib/2R/2r112.stp N2000 E5800 M68.553 R4065
./instances/SteinLib/TAQ/taq0910.stp N310 E514 M0.693 O R0
./instances/SteinLib/TAQ/taq0023.stp N572 E963 M1.375 O R0
./instances/SteinLib/2R/2r312.stp N2000 E5800 M69.087 R4065
./instances/SteinLib/TAQ/taq0920.stp N122 E194 M0.302 O R0
./instances/SteinLib/TAQ/taq0741.stp N712 E1217 M1.768 O R0
./instances/SteinLib/2R/2r211.stp N2000 E5800 M63.538 R4065
./instances/SteinLib/TAQ/taq0739.stp N837 E1438 M1.869 O R0
./instances/SteinLib/TAQ/taq0431.stp N1128 E1905 M1.742 O R0
./instances/SteinLib/I640/i640-025.stp N640 E204480 M947.834 R202566
./instances/SteinLib/TAQ/taq0751.stp N1051 E1791 M2.617 O R0
./instances/SteinLib/I640/i640-325.stp N640 E204480 M945.064 R202566
./instances/SteinLib/TAQ/taq0365.stp N4186 E7074 M11.765 O R0
./instances/SteinLib/TAQ/taq0891.stp N331 E560 M0.745 O R0
./instances/SteinLib/TAQ/taq0631.stp N609 E932 M1.27 O R0
./instances/SteinLib/TAQ/taq0978.stp N777 E1239 M1.86 O R0
./instances/SteinLib/I080/i080-144.stp N80 E632 M0.863 R499
./instances/SteinLib/I080/i080-243.stp N80 E632 M1.001 R496
./instances/SteinLib/I640/i640-125.stp N640 E204480 M1069.96 R202566
./instances/SteinLib/I640/i640-221.stp N640 E204480 M928.943 R202566
./instances/SteinLib/I080/i080-322.stp N80 E3160 M3.522 R2926
./instances/SteinLib/TAQ/taq0903.stp N6163 E10490 M27.614 O R0
./instances/SteinLib/I080/i080-303.stp N80 E120 M0.346 R27
./instances/SteinLib/I080/i080-101.stp N80 E120 M0.314 R24
./instances/SteinLib/I080/i080-321.stp N80 E3160 M2.584 R2926
./instances/SteinLib/I080/i080-225.stp N80 E3160 M3.437 R2926
./instances/SteinLib/I080/i080-112.stp N80 E350 M0.625 R237
./instances/SteinLib/I080/i080-305.stp N80 E120 M0.35 R24
./instances/SteinLib/I080/i080-345.stp N80 E632 M0.853 R504
./instances/SteinLib/I080/i080-313.stp N80 E350 M0.632 R239
./instances/SteinLib/I080/i080-125.stp N80 E3160 M3.806 R2926
./instances/SteinLib/I080/i080-342.stp N80 E632 M0.93 R501
./instances/SteinLib/I080/i080-233.stp N80 E160 M0.413 R58
./instances/SteinLib/I080/i080-332.stp N80 E160 M0.368 R61
./instances/SteinLib/I080/i080-242.stp N80 E632 M0.583 R506
./instances/SteinLib/I080/i080-334.stp N80 E160 M0.285 R60
./instances/SteinLib/TAQ/taq0014.stp N6466 E11046 M15.771 O R0
./instances/SteinLib/I080/i080-034.stp N80 E160 M0.379 R58
./instances/SteinLib/I080/i080-135.stp N80 E160 M0.385 R65
./instances/SteinLib/I080/i080-341.stp N80 E632 M0.809 R507
./instances/SteinLib/I080/i080-311.stp N80 E350 M0.567 R240
./instances/SteinLib/I080/i080-035.stp N80 E160 M0.391 R63
./instances/SteinLib/I080/i080-011.stp N80 E350 M0.561 R236
./instances/SteinLib/I080/i080-014.stp N80 E350 M0.412 R245
./instances/SteinLib/I080/i080-041.stp N80 E632 M0.846 R504
./instances/SteinLib/I080/i080-301.stp N80 E120 M0.377 R25
./instances/SteinLib/I080/i080-221.stp N80 E3160 M3.577 R2926
./instances/SteinLib/I080/i080-113.stp N80 E350 M0.571 R235
./instances/SteinLib/I080/i080-104.stp N80 E120 M0.353 R22
./instances/SteinLib/I080/i080-033.stp N80 E160 M0.42 R58
./instances/SteinLib/I080/i080-043.stp N80 E632 M0.868 R508
./instances/SteinLib/I080/i080-323.stp N80 E3160 M3.959 R2926
./instances/SteinLib/I080/i080-005.stp N80 E120 M0.315 R28
./instances/SteinLib/I080/i080-205.stp N80 E120 M0.325 R28
./instances/SteinLib/I080/i080-245.stp N80 E632 M0.848 R501
./instances/SteinLib/I080/i080-032.stp N80 E160 M0.394 R61
./instances/SteinLib/I080/i080-241.stp N80 E632 M0.941 R501
./instances/SteinLib/I080/i080-111.stp N80 E350 M0.652 R241
./instances/SteinLib/I080/i080-325.stp N80 E3160 M3.4 R2926
./instances/SteinLib/I080/i080-121.stp N80 E3160 M3.408 R2926
./instances/SteinLib/I080/i080-105.stp N80 E120 M0.265 R23
./instances/SteinLib/I080/i080-024.stp N80 E3160 M2.527 R2926
./instances/SteinLib/I080/i080-302.stp N80 E120 M0.323 R22
./instances/SteinLib/I080/i080-232.stp N80 E160 M0.383 R67
./instances/SteinLib/I080/i080-214.stp N80 E350 M0.625 R227
./instances/SteinLib/I080/i080-244.stp N80 E632 M0.89 R501
./instances/SteinLib/I080/i080-344.stp N80 E632 M0.828 R495
./instances/SteinLib/I080/i080-044.stp N80 E632 M0.793 R513
./instances/SteinLib/I080/i080-343.stp N80 E632 M0.627 R503
./instances/SteinLib/I080/i080-131.stp N80 E160 M0.389 R57
./instances/SteinLib/I080/i080-223.stp N80 E3160 M3.4 R2926
./instances/SteinLib/I080/i080-004.stp N80 E120 M0.297 R22
./instances/SteinLib/I080/i080-002.stp N80 E120 M0.335 R23
./instances/SteinLib/I080/i080-134.stp N80 E160 M0.377 R58
./instances/SteinLib/I080/i080-133.stp N80 E160 M0.403 R60
./instances/SteinLib/I080/i080-022.stp N80 E3160 M3.363 R2926
./instances/SteinLib/I080/i080-315.stp N80 E350 M0.582 R237
./instances/SteinLib/I080/i080-001.stp N80 E120 M0.321 R26
./instances/SteinLib/I080/i080-333.stp N80 E160 M0.39 R56
./instances/SteinLib/I080/i080-124.stp N80 E3160 M3.425 R2926
./instances/SteinLib/I080/i080-042.stp N80 E632 M0.714 R499
./instances/SteinLib/I080/i080-142.stp N80 E632 M0.834 R505
./instances/SteinLib/I080/i080-031.stp N80 E160 M0.264 R60
./instances/SteinLib/I080/i080-013.stp N80 E350 M0.563 R236
./instances/SteinLib/I080/i080-012.stp N80 E350 M0.533 R240
./instances/SteinLib/I080/i080-213.stp N80 E350 M0.572 R240
./instances/SteinLib/I080/i080-203.stp N80 E120 M0.296 R24
./instances/SteinLib/I080/i080-335.stp N80 E160 M0.278 R58
./instances/SteinLib/I080/i080-025.stp N80 E3160 M4.065 R2926
./instances/SteinLib/TAQ/taq0377.stp N6836 E11715 M22.987 O R0
./instances/SteinLib/I080/i080-314.stp N80 E350 M0.492 R234
./instances/SteinLib/I080/i080-045.stp N80 E632 M0.843 R513
./instances/SteinLib/I080/i080-145.stp N80 E632 M0.785 R495
./instances/SteinLib/I080/i080-143.stp N80 E632 M0.588 R506
./instances/SteinLib/I080/i080-304.stp N80 E120 M0.237 R25
./instances/SteinLib/I080/i080-331.stp N80 E160 M0.408 R61
./instances/SteinLib/I080/i080-141.stp N80 E632 M0.944 R505
./instances/SteinLib/I080/i080-211.stp N80 E350 M0.632 R236
./instances/SteinLib/I080/i080-215.stp N80 E350 M0.413 R238
./instances/SteinLib/I640/i640-321.stp N640 E204480 M973.413 R202566
./instances/SteinLib/I080/i080-312.stp N80 E350 M0.541 R234
./instances/SteinLib/I080/i080-114.stp N80 E350 M0.655 R241
./instances/SteinLib/I080/i080-102.stp N80 E120 M0.291 R25
./instances/SteinLib/I080/i080-015.stp N80 E350 M0.68 R236
./instances/SteinLib/I080/i080-231.stp N80 E160 M0.255 R59
./instances/SteinLib/I080/i080-202.stp N80 E120 M0.317 R25
./instances/SteinLib/I080/i080-222.stp N80 E3160 M3.462 R2926
./instances/SteinLib/I080/i080-003.stp N80 E120 M0.286 R24
./instances/SteinLib/I080/i080-201.stp N80 E120 M0.34 R28
./instances/SteinLib/I080/i080-204.stp N80 E120 M0.341 R22
./instances/SteinLib/I080/i080-123.stp N80 E3160 M3.301 R2926
./instances/SteinLib/I080/i080-212.stp N80 E350 M0.557 R233
./instances/SteinLib/I080/i080-115.stp N80 E350 M0.7 R231
./instances/SteinLib/I080/i080-023.stp N80 E3160 M3.427 R2926
./instances/SteinLib/I080/i080-235.stp N80 E160 M0.373 R58
./instances/SteinLib/I080/i080-132.stp N80 E160 M0.376 R64
./instances/SteinLib/I080/i080-103.stp N80 E120 M0.386 R27
./instances/SteinLib/I080/i080-122.stp N80 E3160 M3.509 R2926
./instances/SteinLib/I320/i320-333.stp N320 E640 M2.012 R282
./instances/SteinLib/I080/i080-234.stp N80 E160 M0.382 R62
./instances/SteinLib/I080/i080-021.stp N80 E3160 M2.562 R2926
./instances/SteinLib/I080/i080-324.stp N80 E3160 M3.981 R2926
./instances/SteinLib/I080/i080-224.stp N80 E3160 M3.508 R2926
./instances/SteinLib/I320/i320-034.stp N320 E640 M1.909 R291
./instances/SteinLib/I320/i320-103.stp N320 E480 M1.493 R132
./instances/SteinLib/I640/i640-124.stp N640 E204480 M994.286 R202566
./instances/SteinLib/I320/i320-232.stp N320 E640 M1.729 R285
./instances/SteinLib/I320/i320-031.stp N320 E640 M1.725 R276
./instances/SteinLib/I640/i640-121.stp N640 E204480 M1075.78 R202566
./instances/SteinLib/I320/i320-041.stp N320 E10208 M26.571 R9672
./instances/SteinLib/I320/i320-343.stp N320 E10208 M23.931 R9675
./instances/SteinLib/I320/i320-342.stp N320 E10208 M20.522 R9673
./instances/SteinLib/I320/i320-241.stp N320 E10208 M20.915 R9683
./instances/SteinLib/I320/i320-204.stp N320 E480 M1.566 R134
./instances/SteinLib/I320/i320-111.stp N320 E1845 M3.612 R1459
./instances/SteinLib/I320/i320-234.stp N320 E640 M1.867 R281
./instances/SteinLib/I320/i320-131.stp N320 E640 M1.748 R290
./instances/SteinLib/I320/i320-005.stp N320 E480 M1.292 R136
./instances/SteinLib/I320/i320-044.stp N320 E10208 M15.932 R9667
./instances/SteinLib/I320/i320-035.stp N320 E640 M1.768 R294
./instances/SteinLib/I320/i320-315.stp N320 E1845 M3.696 R1460
./instances/SteinLib/I320/i320-344.stp N320 E10208 M16.625 R9671
./instances/SteinLib/I320/i320-201.stp N320 E480 M1.423 R132
./instances/SteinLib/I320/i320-135.stp N320 E640 M1.9 R289
./instances/SteinLib/I320/i320-233.stp N320 E640 M1.944 R291
./instances/SteinLib/I320/i320-242.stp N320 E10208 M14.882 R9678
./instances/SteinLib/I320/i320-213.stp N320 E1845 M2.512 R1462
./instances/SteinLib/I320/i320-105.stp N320 E480 M1.012 R135
./instances/SteinLib/I640/i640-021.stp N640 E204480 M941.003 R202566
./instances/SteinLib/I320/i320-245.stp N320 E10208 M22.87 R9675
./instances/SteinLib/I320/i320-115.stp N320 E1845 M3.513 R1458
./instances/SteinLib/I320/i320-013.stp N320 E1845 M2.72 R1464
./instances/SteinLib/I640/i640-224.stp N640 E204480 M995.648 R202566
./instances/SteinLib/I320/i320-311.stp N320 E1845 M4.864 R1459
./instances/SteinLib/I640/i640-123.stp N640 E204480 M982.148 R202566
./instances/SteinLib/I320/i320-203.stp N320 E480 M1.454 R120
./instances/SteinLib/I640/i640-022.stp N640 E204480 M1004.39 R202566
./instances/SteinLib/I640/i640-223.stp N640 E204480 M968.969 R202566
./instances/SteinLib/I320/i320-215.stp N320 E1845 M4.14 R1461
./instances/SteinLib/I320/i320-032.stp N320 E640 M1.826 R291
./instances/SteinLib/I640/i640-222.stp N640 E204480 M1006.13 R202566
./instances/SteinLib/I320/i320-015.stp N320 E1845 M3.437 R1456
./instances/SteinLib/I320/i320-335.stp N320 E640 M1.709 R282
./instances/SteinLib/I320/i320-114.stp N320 E1845 M3.49 R1451
./instances/SteinLib/I320/i320-332.stp N320 E640 M1.932 R285
./instances/SteinLib/I640/i640-324.stp N640 E204480 M947.86 R202566
./instances/SteinLib/I320/i320-143.stp N320 E10208 M19.611 R9685
./instances/SteinLib/I320/i320-312.stp N320 E1845 M2.738 R1465
./instances/SteinLib/I320/i320-104.stp N320 E480 M1.507 R138
./instances/SteinLib/I320/i320-112.stp N320 E1845 M3.741 R1464
./instances/SteinLib/I320/i320-334.stp N320 E640 M1.787 R278
./instances/SteinLib/I320/i320-042.stp N320 E10208 M22.054 R9653
./instances/SteinLib/I320/i320-121.stp N320 E51040 M210.989 R50086
./instances/SteinLib/I320/i320-102.stp N320 E480 M1.837 R132
./instances/SteinLib/I320/i320-222.stp N320 E51040 M224.737 R50086
./instances/SteinLib/I320/i320-021.stp N320 E51040 M225.186 R50086
./instances/SteinLib/I320/i320-214.stp N320 E1845 M3.389 R1470
./instances/SteinLib/I320/i320-321.stp N320 E51040 M216.595 R50086
./instances/SteinLib/I640/i640-122.stp N640 E204480 M961.522 R202566
./instances/SteinLib/I320/i320-304.stp N320 E480 M1.491 R125
./instances/SteinLib/I320/i320-202.stp N320 E480 M1.47 R135
./instances/SteinLib/I320/i320-211.stp N320 E1845 M2.817 R1456
./instances/SteinLib/I320/i320-023.stp N320 E51040 M202.154 R50086
./instances/SteinLib/I320/i320-144.stp N320 E10208 M27.221 R9670
./instances/SteinLib/I320/i320-132.stp N320 E640 M1.578 R285
./instances/SteinLib/I320/i320-033.stp N320 E640 M1.808 R291
./instances/SteinLib/I320/i320-011.stp N320 E1845 M4.181 R1462
./instances/SteinLib/I320/i320-004.stp N320 E480 M1.192 R136
./instances/SteinLib/I320/i320-001.stp N320 E480 M1.59 R135
./instances/SteinLib/I320/i320-002.stp N320 E480 M1.376 R132
./instances/SteinLib/I320/i320-101.stp N320 E480 M1.447 R132
./instances/SteinLib/I320/i320-302.stp N320 E480 M1.829 R143
./instances/SteinLib/I320/i320-134.stp N320 E640 M2.008 R288
./instances/SteinLib/I320/i320-235.stp N320 E640 M1.79 R289
./instances/SteinLib/I320/i320-045.stp N320 E10208 M17.856 R9685
./instances/SteinLib/I320/i320-003.stp N320 E480 M1.26 R127
./instances/SteinLib/I320/i320-024.stp N320 E51040 M218.493 R50086
./instances/SteinLib/I320/i320-331.stp N320 E640 M1.897 R294
./instances/SteinLib/I320/i320-012.stp N320 E1845 M4.112 R1448
./instances/SteinLib/I320/i320-314.stp N320 E1845 M3.717 R1462
./instances/SteinLib/I320/i320-305.stp N320 E480 M1.401 R129
./instances/SteinLib/I320/i320-323.stp N320 E51040 M212.754 R50086
./instances/SteinLib/I640/i640-023.stp N640 E204480 M939.876 R202566
./instances/SteinLib/I320/i320-043.stp N320 E10208 M20.484 R9680
./instances/SteinLib/I320/i320-141.stp N320 E10208 M21.788 R9666
./instances/SteinLib/I320/i320-014.stp N320 E1845 M3.611 R1457
./instances/SteinLib/I320/i320-325.stp N320 E51040 M212.291 R50086
./instances/SteinLib/I640/i640-322.stp N640 E204480 M932.723 R202566
./instances/SteinLib/I320/i320-205.stp N320 E480 M1.408 R143
./instances/SteinLib/I320/i320-301.stp N320 E480 M1.476 R133
./instances/SteinLib/I320/i320-212.stp N320 E1845 M3.584 R1470
./instances/SteinLib/I320/i320-225.stp N320 E51040 M200.547 R50086
./instances/SteinLib/I320/i320-303.stp N320 E480 M1.389 R134
./instances/SteinLib/I320/i320-231.stp N320 E640 M1.575 R286
./instances/SteinLib/I320/i320-133.stp N320 E640 M1.717 R291
./instances/SteinLib/I320/i320-313.stp N320 E1845 M3.462 R1459
./instances/SteinLib/B/b04.stp N50 E100 M0.246 R33
./instances/SteinLib/B/b10.stp N75 E150 M0.354 R53
./instances/SteinLib/B/b18.stp N100 E200 M0.406 R79
./instances/SteinLib/B/b06.stp N50 E100 M0.237 R28
./instances/SteinLib/B/b03.stp N50 E63 M0.21 R1
./instances/SteinLib/B/b09.stp N75 E94 M0.294 R10
./instances/SteinLib/B/b07.stp N75 E94 M0.265 R3
./instances/SteinLib/B/b01.stp N50 E63 M0.21 R1
./instances/SteinLib/B/b12.stp N75 E150 M0.368 R59
./instances/SteinLib/I320/i320-113.stp N320 E1845 M3.446 R1465
./instances/SteinLib/B/b13.stp N100 E125 M0.352 R10
./instances/SteinLib/I320/i320-142.stp N320 E10208 M19.642 R9662
./instances/SteinLib/B/b05.stp N50 E100 M0.25 R38
./instances/SteinLib/B/b17.stp N100 E200 M0.436 R79
./instances/SteinLib/B/b16.stp N100 E200 M0.455 R80
./instances/SteinLib/B/b02.stp N50 E63 M0.23 R2
./instances/SteinLib/B/b14.stp N100 E125 M0.334 R11
./instances/SteinLib/B/b08.stp N75 E94 M0.267 R8
./instances/SteinLib/B/b11.stp N75 E150 M0.375 R55
./instances/SteinLib/B/b15.stp N100 E125 M0.361 R16
./instances/SteinLib/GAP/gap1307.stp N342 E552 M0.716 O R0
./instances/SteinLib/I320/i320-243.stp N320 E10208 M17.795 R9654
./instances/SteinLib/I320/i320-345.stp N320 E10208 M22.541 R9685
./instances/SteinLib/GAP/gap3036.stp N346 E583 M0.743 O R0
./instances/SteinLib/GAP/gap2800.stp N386 E653 M0.567 O R0
./instances/SteinLib/GAP/gap2975.stp N179 E293 M0.415 O R0
./instances/SteinLib/GAP/gap1413.stp N541 E906 M1.148 O R0
./instances/SteinLib/GAP/gap2740.stp N1196 E2084 M2.702 O R0
./instances/SteinLib/GAP/gap1810.stp N429 E702 M0.851 O R0
./instances/SteinLib/I320/i320-244.stp N320 E10208 M17.624 R9681
./instances/SteinLib/GAP/gap1500.stp N220 E374 M0.459 O R0
./instances/SteinLib/GAP/gap2119.stp N1724 E2975 M3.569 O R0
./instances/SteinLib/I320/i320-223.stp N320 E51040 M189.621 R50086
./instances/SteinLib/GAP/gap2007.stp N2039 E3548 M4.279 O R0
./instances/SteinLib/GAP/gap3100.stp N921 E1558 M1.86 O R0
./instances/SteinLib/GAP/gap1904.stp N735 E1256 M1.492 O R0
./instances/SteinLib/1R/1r.crd!
./instances/SteinLib/I320/i320-341.stp N320 E10208 M17.975 R9671
./instances/SteinLib/1R/1r321.stp N1250 E2338 M14.508 R1504
./instances/SteinLib/I320/i320-322.stp N320 E51040 M180.474 R50086
./instances/SteinLib/1R/1r213.stp N1250 E2352 M21.605 R1518
./instances/SteinLib/1R/1r323.stp N1250 E2341 M21.361 R1464
./instances/SteinLib/1R/1r332.stp N1250 E2333 M21.055 R1502
./instances/SteinLib/I320/i320-145.stp N320 E10208 M22.833 R9666
./instances/SteinLib/1R/1r113.stp N1250 E2352 M21.626 R1518
./instances/SteinLib/1R/1r123.stp N1250 E2343 M20.958 R1511
./instances/SteinLib/1R/1r211.stp N1250 E2352 M21.704 R1518
./instances/SteinLib/1R/1r333.stp N1250 E2331 M20.708 R1498
./instances/SteinLib/1R/1r232.stp N1250 E2335 M21.203 R1501
./instances/SteinLib/1R/1r111.stp N1250 E2352 M21.607 R1518
./instances/SteinLib/I320/i320-324.stp N320 E51040 M195.525 R50086
./instances/SteinLib/I320/i320-124.stp N320 E51040 M202.793 R50086
./instances/SteinLib/1R/1r312.stp N1250 E2352 M18.609 R1518
./instances/SteinLib/1R/1r322.stp N1250 E2336 M14.668 R1461
./instances/SteinLib/1R/1r121.stp N1250 E2340 M21.288 R1506
./instances/SteinLib/1R/1r133.stp N1250 E2326 M21.132 R1452
./instances/SteinLib/1R/1r233.stp N1250 E2327 M21.381 R1495
./instances/Rome/grafo1705.19.lgr N19 E24 M0.09 O R0
./instances/Rome/grafo754.16.lgr N16 E21 M0.068 O R0
./instances/SteinLib/1R/1r311.stp N1250 E2352 M20.031 R1518
./instances/Rome/grafo8826.100.lgr N100 E152 M0.45 R35
./instances/SteinLib/1R/1r313.stp N1250 E2352 M20.65 R1518
./instances/SteinLib/I640/i640-225.stp N640 E204480 M1024.12 R202566
./instances/Rome/grafo6357.46.lgr N46 E59 M0.216 R4
./instances/Rome/grafo8578.87.lgr N87 E125 M0.332 R23
./instances/Rome/grafo7121.40.lgr N40 E50 M0.195 R2
./instances/Rome/grafo3674.59.lgr N59 E90 M0.25 R17
./instances/Rome/grafo2158.14.lgr N14 E18 M0.046 O R0
./instances/SteinLib/1R/1r131.stp N1250 E2336 M19.095 R1504
./instances/Rome/grafo8718.97.lgr N97 E122 M0.339 R16
./instances/Rome/grafo5492.47.lgr N47 E61 M0.207 R4
./instances/Rome/grafo6943.82.lgr N82 E116 M0.339 R19
./instances/Rome/grafo3635.54.lgr N54 E70 M0.232 R4
./instances/Rome/grafo9980.32.lgr N32 E37 M0.115 R1
./instances/Rome/grafo7237.44.lgr N44 E56 M0.2 R5
./instances/Rome/grafo10029.40.lgr N40 E55 M0.198 R6
./instances/Rome/grafo5151.38.lgr N38 E58 M0.206 R10
./instances/Rome/grafo7621.44.lgr N44 E65 M0.22 R7
./instances/Rome/grafo1534.30.lgr N30 E32 M0.102 O R0
./instances/Rome/grafo10717.96.lgr N96 E127 M0.262 R11
./instances/Rome/grafo5976.43.lgr N43 E54 M0.185 R4
./instances/Rome/grafo2438.18.lgr N18 E23 M0.087 O R0
./instances/Rome/grafo720.14.lgr N14 E16 M0.088 O R0
./instances/Rome/grafo3660.45.lgr N45 E60 M0.173 R6
./instances/Rome/grafo9550.85.lgr N85 E125 M0.376 R22
./instances/SteinLib/1R/1r231.stp N1250 E2331 M26.667 R1498
./instances/SteinLib/1R/1r132.stp N1250 E2340 M26.617 R1506
./instances/Rome/grafo6806.83.lgr N83 E109 M0.328 R16
./instances/Rome/grafo5322.67.lgr N67 E91 M0.263 R10
./instances/Rome/grafo6119.42.lgr N42 E52 M0.134 R1
./instances/SteinLib/1R/1r212.stp N1250 E2352 M17.944 R1518
./instances/Rome/grafo9298.63.lgr N63 E85 M0.268 R7
./instances/Rome/grafo4890.80.lgr N80 E108 M0.288 R10
./instances/Rome/grafo4023.43.lgr N43 E62 M0.218 R11
./instances/SteinLib/1R/1r122.stp N1250 E2342 M17.756 R1508
./instances/Rome/grafo2151.20.lgr N20 E27 M0.084 O R0
./instances/Rome/grafo2219.15.lgr N15 E19 M0.049 O R0
./instances/Rome/grafo3218.42.lgr N42 E51 M0.188 R4
./instances/SteinLib/1R/1r221.stp N1250 E2341 M15.067 R1464
./instances/Rome/grafo7972.63.lgr N63 E90 M0.265 R11
./instances/Rome/grafo4195.55.lgr N55 E69 M0.22 R2
./instances/Rome/grafo9080.61.lgr N61 E89 M0.281 R12
./instances/Rome/grafo4730.58.lgr N58 E86 M0.18 R10
./instances/Rome/grafo1695.15.lgr N15 E17 M0.046 O R0
./instances/Rome/grafo10763.92.lgr N92 E129 M0.366 R24
./instances/Rome/grafo9152.66.lgr N66 E84 M0.233 R6
./instances/Rome/grafo10155.97.lgr N97 E129 M0.367 R21
./instances/Rome/grafo5054.69.lgr N69 E102 M0.292 R17
./instances/Rome/grafo9491.79.lgr N79 E97 M0.298 R8
./instances/Rome/grafo5560.45.lgr N45 E60 M0.156 R2
./instances/Rome/grafo5244.32.lgr N32 E38 M0.113 O R0
./instances/SteinLib/1R/1r331.stp N1250 E2319 M22.226 R1400
./instances/Rome/grafo2036.27.lgr N27 E32 M0.118 O R0
./instances/Rome/grafo8617.85.lgr N85 E116 M0.298 R16
./instances/Rome/grafo4230.52.lgr N52 E73 M0.215 R9
./instances/Rome/grafo4427.57.lgr N57 E79 M0.251 R11
./instances/Rome/grafo6404.55.lgr N55 E69 M0.237 R4
./instances/Rome/grafo629.14.lgr N14 E17 M0.032 O R0
./instances/Rome/grafo1543.54.lgr N54 E72 M0.229 R5
./instances/Rome/grafo5708.48.lgr N48 E75 M0.221 R18
./instances/Rome/grafo10935.94.lgr N94 E127 M0.365 R17
./instances/Rome/grafo7615.37.lgr N37 E44 M0.095 O R0
./instances/Rome/grafo1829.15.lgr N15 E19 M0.064 O R0
./instances/Rome/grafo786.20.lgr N20 E23 M0.079 O R0
./instances/Rome/grafo9877.39.lgr N39 E58 M0.129 R8
./instances/Rome/grafo739.15.lgr N15 E18 M0.078 O R0
./instances/Rome/grafo5687.43.lgr N43 E55 M0.149 R2
./instances/Rome/grafo4105.40.lgr N40 E43 M0.1 O R0
./instances/Rome/grafo2246.20.lgr N20 E30 M0.098 R2
./instances/SteinLib/1R/1r223.stp N1250 E2340 M25.773 R1463
./instances/Rome/grafo2533.18.lgr N18 E19 M0.047 O R0
./instances/SteinLib/1R/1r112.stp N1250 E2352 M25.243 R1518
./instances/Rome/grafo4697.59.lgr N59 E77 M0.256 R8
./instances/Rome/grafo592.14.lgr N14 E14 M0.029 O R0
./instances/Rome/grafo2555.14.lgr N14 E18 M0.062 O R0
./instances/Rome/grafo11065.100.lgr N100 E127 M0.327 R13
./instances/SteinLib/1R/1r222.stp N1250 E2343 M21.592 R1378
./instances/Rome/grafo9955.38.lgr N38 E46 M0.129 O R0
./instances/Rome/grafo9825.67.lgr N67 E79 M0.245 R3
./instances/Rome/grafo9927.40.lgr N40 E50 M0.181 R2
./instances/Rome/grafo4626.80.lgr N80 E99 M0.218 R7
./instances/Rome/grafo2895.15.lgr N15 E17 M0.058 O R0
./instances/Rome/grafo8408.84.lgr N84 E107 M0.282 R9
./instances/Rome/grafo3793.39.lgr N39 E53 M0.175 R6
./instances/Rome/grafo1733.20.lgr N20 E24 M0.092 O R0
./instances/Rome/grafo1143.18.lgr N18 E20 M0.077 O R0
./instances/Rome/grafo2741.29.lgr N29 E40 M0.146 R3
./instances/Rome/grafo2248.22.lgr N22 E28 M0.103 R2
./instances/Rome/grafo6407.47.lgr N47 E61 M0.166 R3
./instances/Rome/grafo10990.96.lgr N96 E133 M0.374 R24
./instances/Rome/grafo3872.35.lgr N35 E42 M0.133 O R0
./instances/Rome/grafo10566.36.lgr N36 E48 M0.115 R2
./instances/Rome/grafo6189.40.lgr N40 E55 M0.188 R8
./instances/Rome/grafo5272.54.lgr N54 E78 M0.155 R13
./instances/Rome/grafo5786.43.lgr N43 E53 M0.142 O R0
./instances/Rome/grafo4137.82.lgr N82 E117 M0.226 R20
./instances/Rome/grafo7123.45.lgr N45 E63 M0.141 R8
./instances/Rome/grafo722.15.lgr N15 E17 M0.045 O R0
./instances/Rome/grafo9620.71.lgr N71 E90 M0.284 R8
./instances/Rome/grafo2590.14.lgr N14 E14 M0.044 O R0
./instances/Rome/grafo926.14.lgr N14 E17 M0.034 O R0
./instances/Rome/grafo10253.97.lgr N97 E125 M0.355 R14
./instances/Rome/grafo1744.12.lgr N12 E15 M0.053 O R0
./instances/Rome/grafo10401.38.lgr N38 E48 M0.164 R3
./instances/Rome/grafo247.15.lgr N15 E16 M0.04 O R0
./instances/Rome/grafo5822.36.lgr N36 E45 M0.142 R2
./instances/Rome/grafo4860.54.lgr N54 E75 M0.226 R6
./instances/Rome/grafo6034.60.lgr N60 E75 M0.165 R4
./instances/Rome/grafo7936.89.lgr N89 E137 M0.383 R36
./instances/Rome/grafo1559.59.lgr N59 E69 M0.242 R4
./instances/Rome/grafo5443.43.lgr N43 E59 M0.206 R2
./instances/Rome/grafo5823.41.lgr N41 E60 M0.165 R9
./instances/Rome/grafo3070.31.lgr N31 E40 M0.117 O R0
./instances/Rome/grafo7145.56.lgr N56 E70 M0.234 R3
./instances/Rome/grafo3863.37.lgr N37 E43 M0.092 O R0
./instances/Rome/grafo11308.33.lgr N33 E38 M0.1 O R0
./instances/Rome/grafo7245.49.lgr N49 E65 M0.222 R4
./instances/Rome/grafo3085.49.lgr N49 E72 M0.242 R14
./instances/Rome/grafo8843.96.lgr N96 E121 M0.358 R9
./instances/Rome/grafo1788.33.lgr N33 E42 M0.129 O R0
./instances/Rome/grafo7005.42.lgr N42 E57 M0.128 R5
./instances/Rome/grafo4143.60.lgr N60 E72 M0.231 R3
./instances/Rome/grafo1097.16.lgr N16 E18 M0.058 O R0
./instances/Rome/grafo2236.16.lgr N16 E20 M0.081 O R0
./instances/Rome/grafo9477.63.lgr N63 E87 M0.264 R14
./instances/Rome/grafo1526.24.lgr N24 E25 M0.066 O R0
./instances/Rome/grafo10829.97.lgr N97 E136 M0.363 R21
./instances/Rome/grafo6616.45.lgr N45 E63 M0.151 R7
./instances/Rome/grafo8253.72.lgr N72 E106 M0.321 R19
./instances/Rome/grafo8977.66.lgr N66 E81 M0.193 R2
./instances/Rome/grafo5078.49.lgr N49 E64 M0.166 R6
./instances/Rome/grafo7209.40.lgr N40 E56 M0.141 R3
./instances/Rome/grafo4364.61.lgr N61 E95 M0.275 R19
./instances/Rome/grafo7322.58.lgr N58 E79 M0.216 R10
./instances/Rome/grafo7513.39.lgr N39 E55 M0.197 R8
./instances/Rome/grafo5891.37.lgr N37 E43 M0.125 O R0
./instances/Rome/grafo10333.33.lgr N33 E36 M0.111 O R0
./instances/Rome/grafo8402.61.lgr N61 E79 M0.254 R1
./instances/Rome/grafo2189.14.lgr N14 E16 M0.04 O R0
./instances/Rome/grafo9448.78.lgr N78 E106 M0.323 R11
./instances/Rome/grafo7839.80.lgr N80 E120 M0.27 R28
./instances/Rome/grafo8228.68.lgr N68 E104 M0.306 R24
./instances/Rome/grafo3620.38.lgr N38 E47 M0.168 R2
./instances/Rome/grafo6508.62.lgr N62 E70 M0.186 O R0
./instances/Rome/grafo6104.35.lgr N35 E41 M0.111 O R0
./instances/Rome/grafo4452.57.lgr N57 E76 M0.203 R6
./instances/Rome/grafo3554.37.lgr N37 E41 M0.085 O R0
./instances/Rome/grafo3361.44.lgr N44 E52 M0.141 O R0
./instances/Rome/grafo2311.15.lgr N15 E15 M0.052 O R0
./instances/Rome/grafo11277.34.lgr N34 E35 M0.08 O R0
./instances/Rome/grafo3566.36.lgr N36 E44 M0.121 R1
./instances/Rome/grafo10503.100.lgr N100 E132 M0.309 R15
./instances/Rome/grafo489.14.lgr N14 E15 M0.048 O R0
./instances/Rome/grafo3035.36.lgr N36 E50 M0.169 R6
./instances/Rome/grafo8513.100.lgr N100 E138 M0.291 R21
./instances/Rome/grafo6338.56.lgr N56 E69 M0.163 R3
./instances/Rome/grafo7523.50.lgr N50 E68 M0.232 R8
./instances/Rome/grafo2905.47.lgr N47 E52 M0.108 O R0
./instances/Rome/grafo3413.36.lgr N36 E53 M0.183 R8
./instances/Rome/grafo884.17.lgr N17 E23 M0.083 O R0
./instances/Rome/grafo6897.35.lgr N35 E47 M0.165 R3
./instances/Rome/grafo1282.27.lgr N27 E33 M0.092 O R0
./instances/Rome/grafo3305.47.lgr N47 E60 M0.159 O R0
./instances/Rome/grafo8511.94.lgr N94 E134 M0.371 R24
./instances/Rome/grafo5412.78.lgr N78 E101 M0.209 R13
./instances/Rome/grafo10409.96.lgr N96 E138 M0.409 R30
./instances/Rome/grafo323.15.lgr N15 E21 M0.082 O R0
./instances/Rome/grafo2384.11.lgr N11 E12 M0.031 O R0
./instances/Rome/grafo4497.61.lgr N61 E82 M0.263 R12
./instances/Rome/grafo1987.30.lgr N30 E38 M0.14 R1
./instances/Rome/grafo8681.86.lgr N86 E126 M0.342 R23
./instances/Rome/grafo4695.62.lgr N62 E85 M0.254 R11
./instances/Rome/grafo9881.32.lgr N32 E37 M0.117 O R0
./instances/Rome/grafo3306.41.lgr N41 E53 M0.198 R5
./instances/Rome/grafo4580.50.lgr N50 E63 M0.146 R9
./instances/Rome/grafo9832.92.lgr N92 E130 M0.351 R22
./instances/Rome/grafo9534.71.lgr N71 E98 M0.225 R13
./instances/Rome/grafo6412.65.lgr N65 E82 M0.228 R3
./instances/Rome/grafo11640.44.lgr N44 E59 M0.205 R4
./instances/Rome/grafo4121.65.lgr N65 E81 M0.259 R8
./instances/Rome/grafo9548.65.lgr N65 E79 M0.242 R6
./instances/Rome/grafo7225.37.lgr N37 E49 M0.167 R2
./instances/Rome/grafo8731.88.lgr N88 E115 M0.348 R16
./instances/Rome/grafo9030.92.lgr N92 E106 M0.296 R3
./instances/Rome/grafo7384.45.lgr N45 E56 M0.17 R1
./instances/Rome/grafo9952.34.lgr N34 E39 M0.111 O R0
./instances/Rome/grafo1914.28.lgr N28 E36 M0.087 O R0
./instances/Rome/grafo569.28.lgr N28 E31 M0.092 O R0
./instances/Rome/grafo10813.93.lgr N93 E126 M0.337 R17
./instances/Rome/grafo6995.75.lgr N75 E94 M0.286 R6
./instances/Rome/grafo3017.20.lgr N20 E25 M0.081 O R0
./instances/Rome/grafo7783.84.lgr N84 E105 M0.31 R9
./instances/Rome/grafo7126.88.lgr N88 E118 M0.296 R11
./instances/Rome/grafo6565.59.lgr N59 E73 M0.167 R7
./instances/Rome/grafo1345.30.lgr N30 E44 M0.157 R2
./instances/Rome/grafo9722.79.lgr N79 E110 M0.302 R19
./instances/Rome/grafo11589.32.lgr N32 E40 M0.088 O R0
./instances/Rome/grafo3496.54.lgr N54 E83 M0.223 R21
./instances/Rome/grafo9929.40.lgr N40 E56 M0.173 R8
./instances/Rome/grafo9319.82.lgr N82 E108 M0.296 R11
./instances/Rome/grafo2902.17.lgr N17 E26 M0.1 R1
./instances/Rome/grafo8740.87.lgr N87 E115 M0.258 R14
./instances/Rome/grafo2254.48.lgr N48 E66 M0.224 R4
./instances/Rome/grafo5471.39.lgr N39 E53 M0.181 R4
./instances/Rome/grafo4734.49.lgr N49 E59 M0.137 R4
./instances/Rome/grafo11176.100.lgr N100 E138 M0.349 R17
./instances/Rome/grafo4618.80.lgr N80 E104 M0.217 R15
./instances/Rome/grafo10822.97.lgr N97 E134 M0.37 R19
./instances/Rome/grafo9399.69.lgr N69 E96 M0.228 R17
./instances/SteinLib/I640/i640-024.stp N640 E204480 M919.818 R202566
./instances/Rome/grafo6045.72.lgr N72 E87 M0.178 R4
./instances/Rome/grafo1607.32.lgr N32 E42 M0.182 R1
./instances/Rome/grafo5879.36.lgr N36 E42 M0.113 O R0
./instances/Rome/grafo6946.42.lgr N42 E58 M0.22 R5
./instances/Rome/grafo1475.47.lgr N47 E60 M0.182 R2
./instances/Rome/grafo6672.48.lgr N48 E64 M0.169 R3
./instances/Rome/grafo5711.38.lgr N38 E44 M0.133 O R0
./instances/Rome/grafo7222.40.lgr N40 E54 M0.197 R6
./instances/Rome/grafo5665.67.lgr N67 E83 M0.258 R4
./instances/Rome/grafo6854.49.lgr N49 E63 M0.196 R3
./instances/Rome/grafo4646.62.lgr N62 E78 M0.238 R1
./instances/Rome/grafo9645.75.lgr N75 E94 M0.262 R8
./instances/Rome/grafo5174.44.lgr N44 E60 M0.204 R7
./instances/Rome/grafo501.13.lgr N13 E12 M0.052 O R0
./instances/Rome/grafo1033.24.lgr N24 E27 M0.083 O R0
./instances/Rome/grafo8720.100.lgr N100 E132 M0.409 R24
./instances/Rome/grafo8584.61.lgr N61 E74 M0.257 R5
./instances/Rome/grafo3185.52.lgr N52 E76 M0.241 R9
./instances/Rome/grafo8659.92.lgr N92 E135 M0.354 R27
./instances/Rome/grafo7533.50.lgr N50 E66 M0.222 R3
./instances/Rome/grafo8134.83.lgr N83 E116 M0.253 R15
./instances/Rome/grafo8420.81.lgr N81 E105 M0.322 R9
./instances/Rome/grafo2317.20.lgr N20 E22 M0.06 O R0
./instances/Rome/grafo6271.44.lgr N44 E51 M0.183 R1
./instances/Rome/grafo3375.39.lgr N39 E59 M0.182 R7
./instances/Rome/grafo5096.60.lgr N60 E76 M0.187 R9
./instances/Rome/grafo11087.96.lgr N96 E129 M0.291 R18
./instances/Rome/grafo187.15.lgr N15 E18 M0.055 O R0
./instances/Rome/grafo10454.33.lgr N33 E42 M0.121 O R0
./instances/Rome/grafo9403.66.lgr N66 E91 M0.274 R13
./instances/Rome/grafo1432.60.lgr N60 E77 M0.247 R6
./instances/Rome/grafo5784.66.lgr N66 E84 M0.249 R4
./instances/Rome/grafo10528.98.lgr N98 E134 M0.309 R25
./instances/Rome/grafo2000.24.lgr N24 E27 M0.075 O R0
./instances/Rome/grafo5366.51.lgr N51 E72 M0.16 R6
./instances/Rome/grafo7368.42.lgr N42 E51 M0.169 R2
./instances/Rome/grafo7164.56.lgr N56 E68 M0.158 R2
./instances/Rome/grafo6108.38.lgr N38 E44 M0.124 O R0
./instances/Rome/grafo800.12.lgr N12 E11 M0.045 O R0
./instances/Rome/grafo5521.36.lgr N36 E40 M0.099 R1
./instances/Rome/grafo5500.37.lgr N37 E48 M0.175 R4
./instances/Rome/grafo4378.79.lgr N79 E103 M0.235 R11
./instances/Rome/grafo8535.71.lgr N71 E93 M0.238 R11
./instances/Rome/grafo6201.53.lgr N53 E72 M0.22 R8
./instances/Rome/grafo303.11.lgr N11 E10 M0.038 O R0
./instances/Rome/grafo1452.49.lgr N49 E66 M0.21 R4
./instances/Rome/grafo6229.44.lgr N44 E56 M0.168 R2
./instances/Rome/grafo421.16.lgr N16 E22 M0.073 O R0
./instances/Rome/grafo1131.11.lgr N11 E12 M0.032 O R0
./instances/Rome/grafo6176.45.lgr N45 E65 M0.182 R9
./instances/Rome/grafo3214.33.lgr N33 E44 M0.148 R1
./instances/Rome/grafo5193.37.lgr N37 E45 M0.163 R3
./instances/Rome/grafo5225.41.lgr N41 E52 M0.173 R3
./instances/Rome/grafo3096.36.lgr N36 E51 M0.156 R2
./instances/Rome/grafo7426.47.lgr N47 E57 M0.155 R5
./instances/Rome/grafo11496.38.lgr N38 E47 M0.09 O R0
./instances/Rome/grafo6226.82.lgr N82 E110 M0.3 R16
./instances/Rome/grafo10956.95.lgr N95 E129 M0.35 R19
./instances/Rome/grafo11170.33.lgr N33 E42 M0.134 O R0
./instances/Rome/grafo7144.42.lgr N42 E53 M0.13 O R0
./instances/Rome/grafo5484.31.lgr N31 E32 M0.093 O R0
./instances/Rome/grafo9296.71.lgr N71 E94 M0.293 R9
./instances/Rome/grafo3592.44.lgr N44 E56 M0.125 R3
./instances/Rome/grafo9164.66.lgr N66 E96 M0.266 R13
./instances/Rome/grafo11622.37.lgr N37 E49 M0.171 R5
./instances/Rome/grafo10338.33.lgr N33 E42 M0.115 O R0
./instances/Rome/grafo2168.16.lgr N16 E18 M0.082 O R0
./instances/Rome/grafo3513.43.lgr N43 E48 M0.097 O R0
./instances/Rome/grafo5467.43.lgr N43 E73 M0.16 R15
./instances/Rome/grafo5860.55.lgr N55 E74 M0.174 R5
./instances/Rome/grafo8270.71.lgr N71 E91 M0.261 R11
./instances/Rome/grafo4824.53.lgr N53 E69 M0.222 R6
./instances/SteinLib/I320/i320-221.stp N320 E51040 M189.448 R50086
./instances/Rome/grafo1399.28.lgr N28 E32 M0.09 O R0
./instances/Rome/grafo5737.34.lgr N34 E37 M0.131 O R0
./instances/Rome/grafo6113.35.lgr N35 E38 M0.094 O R0
./instances/Rome/grafo10665.100.lgr N100 E127 M0.349 R14
./instances/Rome/grafo9579.63.lgr N63 E92 M0.271 R16
./instances/Rome/grafo1756.16.lgr N16 E20 M0.077 O R0
./instances/Rome/grafo4825.83.lgr N83 E110 M0.314 R18
./instances/Rome/grafo5779.45.lgr N45 E57 M0.18 R5
./instances/Rome/grafo8097.76.lgr N76 E111 M0.237 R25
./instances/Rome/grafo6447.87.lgr N87 E124 M0.305 R20
./instances/Rome/grafo9221.63.lgr N63 E100 M0.268 R21
./instances/Rome/grafo225.12.lgr N12 E19 M0.056 O R0
./instances/Rome/grafo6001.33.lgr N33 E40 M0.148 R1
./instances/Rome/grafo7037.45.lgr N45 E63 M0.229 R6
./instances/Rome/grafo9293.74.lgr N74 E99 M0.287 R17
./instances/Rome/grafo10654.96.lgr N96 E129 M0.259 R16
./instances/Rome/grafo3585.39.lgr N39 E46 M0.132 O R0
./instances/Rome/grafo4883.62.lgr N62 E82 M0.167 R9
./instances/SteinLib/I320/i320-122.stp N320 E51040 M184.934 R50086
./instances/Rome/grafo4851.58.lgr N58 E80 M0.243 R10
./instances/Rome/grafo1664.26.lgr N26 E32 M0.075 O R0
./instances/Rome/grafo8197.75.lgr N75 E101 M0.192 R11
./instances/Rome/grafo5384.58.lgr N58 E72 M0.18 R1
./instances/Rome/grafo10009.31.lgr N31 E37 M0.076 O R0
./instances/Rome/grafo2713.37.lgr N37 E48 M0.167 R4
./instances/Rome/grafo198.18.lgr N18 E26 M0.089 R1
./instances/Rome/grafo6890.71.lgr N71 E107 M0.297 R21
./instances/SteinLib/GAP/gap3128.stp N10393 E18043 M31.033 O R0
./instances/Rome/grafo4053.43.lgr N43 E58 M0.119 R6
./instances/Rome/grafo1284.29.lgr N29 E40 M0.116 R1
./instances/Rome/grafo9971.33.lgr N33 E36 M0.121 O R0
./instances/Rome/grafo11236.38.lgr N38 E52 M0.154 R2
./instances/Rome/grafo8140.72.lgr N72 E97 M0.209 R8
./instances/Rome/grafo8295.74.lgr N74 E102 M0.21 R18
./instances/Rome/grafo4107.37.lgr N37 E49 M0.163 R4
./instances/Rome/grafo2678.37.lgr N37 E45 M0.084 O R0
./instances/Rome/grafo3651.58.lgr N58 E74 M0.163 R5
./instances/Rome/grafo8397.61.lgr N61 E82 M0.185 R12
./instances/Rome/grafo9598.62.lgr N62 E80 M0.17 R3
./instances/Rome/grafo2459.15.lgr N15 E19 M0.075 O R0
./instances/Rome/grafo7458.43.lgr N43 E61 M0.198 R8
./instances/Rome/grafo531.17.lgr N17 E20 M0.08 O R0
./instances/Rome/grafo4084.41.lgr N41 E56 M0.151 R5
./instances/Rome/grafo7406.41.lgr N41 E48 M0.152 O R0
./instances/Rome/grafo10391.94.lgr N94 E129 M0.261 R19
./instances/Rome/grafo4960.58.lgr N58 E79 M0.176 R8
./instances/Rome/grafo6388.34.lgr N34 E46 M0.165 R4
./instances/Rome/grafo9112.82.lgr N82 E120 M0.322 R23
./instances/Rome/grafo5501.48.lgr N48 E65 M0.162 R6
./instances/Rome/grafo5046.80.lgr N80 E108 M0.224 R15
./instances/Rome/grafo10266.94.lgr N94 E140 M0.277 R28
./instances/Rome/grafo4782.66.lgr N66 E100 M0.278 R20
./instances/Rome/grafo8413.78.lgr N78 E98 M0.294 R7
./instances/Rome/grafo5448.35.lgr N35 E44 M0.111 O R0
./instances/Rome/grafo4525.72.lgr N72 E96 M0.194 R12
./instances/Rome/grafo10954.94.lgr N94 E120 M0.311 R11
./instances/Rome/grafo8916.91.lgr N91 E101 M0.204 R3
./instances/Rome/grafo6202.38.lgr N38 E44 M0.16 R1
./instances/Rome/grafo8317.60.lgr N60 E89 M0.184 R11
./instances/Rome/grafo758.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo5336.36.lgr N36 E49 M0.167 R5
./instances/Rome/grafo7004.43.lgr N43 E49 M0.102 O R0
./instances/Rome/grafo341.30.lgr N30 E39 M0.084 O R0
./instances/Rome/grafo2284.20.lgr N20 E30 M0.13 R3
./instances/Rome/grafo420.17.lgr N17 E25 M0.061 O R0
./instances/Rome/grafo534.15.lgr N15 E14 M0.035 O R0
./instances/Rome/grafo2280.15.lgr N15 E16 M0.047 O R0
./instances/Rome/grafo8647.91.lgr N91 E131 M0.265 R30
./instances/Rome/grafo11074.96.lgr N96 E129 M0.272 R19
./instances/Rome/grafo9857.31.lgr N31 E36 M0.087 O R0
./instances/Rome/grafo2852.16.lgr N16 E18 M0.074 O R0
./instances/Rome/grafo5886.41.lgr N41 E58 M0.133 R7
./instances/Rome/grafo11239.31.lgr N31 E38 M0.11 R1
./instances/Rome/grafo10069.40.lgr N40 E52 M0.127 R5
./instances/Rome/grafo920.24.lgr N24 E25 M0.094 O R0
./instances/Rome/grafo212.14.lgr N14 E14 M0.041 O R0
./instances/Rome/grafo115.30.lgr N30 E31 M0.095 O R0
./instances/Rome/grafo2596.25.lgr N25 E29 M0.064 O R0
./instances/Rome/grafo2802.17.lgr N17 E20 M0.081 O R0
./instances/Rome/grafo9345.67.lgr N67 E90 M0.226 R7
./instances/Rome/grafo8508.73.lgr N73 E92 M0.26 R8
./instances/Rome/grafo7838.67.lgr N67 E92 M0.224 R15
./instances/Rome/grafo2888.27.lgr N27 E34 M0.081 O R0
./instances/Rome/grafo3221.48.lgr N48 E59 M0.137 R3
./instances/Rome/grafo7461.72.lgr N72 E97 M0.293 R12
./instances/Rome/grafo5900.46.lgr N46 E60 M0.161 R5
./instances/Rome/grafo4398.57.lgr N57 E71 M0.224 R2
./instances/Rome/grafo9316.86.lgr N86 E109 M0.347 R12
./instances/Rome/grafo615.15.lgr N15 E22 M0.056 O R0
./instances/Rome/grafo1508.67.lgr N67 E85 M0.183 R9
./instances/Rome/grafo8739.99.lgr N99 E135 M0.384 R23
./instances/Rome/grafo11578.37.lgr N37 E49 M0.138 R1
./instances/Rome/grafo2480.18.lgr N18 E21 M0.066 O R0
./instances/Rome/grafo1470.51.lgr N51 E69 M0.223 R6
./instances/Rome/grafo2146.17.lgr N17 E17 M0.036 O R0
./instances/Rome/grafo6145.44.lgr N44 E54 M0.13 R1
./instances/Rome/grafo7526.38.lgr N38 E52 M0.178 R2
./instances/Rome/grafo6065.76.lgr N76 E110 M0.215 R20
./instances/Rome/grafo8788.91.lgr N91 E110 M0.227 R6
./instances/Rome/grafo2299.35.lgr N35 E40 M0.092 O R0
./instances/Rome/grafo4485.61.lgr N61 E85 M0.184 R7
./instances/Rome/grafo2314.27.lgr N27 E35 M0.072 O R0
./instances/Rome/grafo3698.56.lgr N56 E87 M0.168 R17
./instances/Rome/grafo8435.87.lgr N87 E106 M0.222 R5
./instances/Rome/grafo8625.85.lgr N85 E105 M0.305 R11
./instances/Rome/grafo6308.42.lgr N42 E62 M0.181 R7
./instances/Rome/grafo6747.51.lgr N51 E65 M0.209 R3
./instances/Rome/grafo4416.56.lgr N56 E70 M0.16 R5
./instances/Rome/grafo8149.82.lgr N82 E108 M0.218 R13
./instances/Rome/grafo7634.56.lgr N56 E86 M0.166 R13
./instances/Rome/grafo3506.34.lgr N34 E37 M0.086 O R0
./instances/Rome/grafo3633.38.lgr N38 E63 M0.204 R8
./instances/Rome/grafo4305.80.lgr N80 E104 M0.263 R12
./instances/Rome/grafo7157.43.lgr N43 E53 M0.187 R3
./instances/Rome/grafo11484.33.lgr N33 E37 M0.1 O R0
./instances/Rome/grafo1652.18.lgr N18 E20 M0.063 O R0
./instances/Rome/grafo8571.94.lgr N94 E139 M0.271 R31
./instances/Rome/grafo1100.11.lgr N11 E12 M0.053 O R0
./instances/Rome/grafo9211.63.lgr N63 E91 M0.185 R11
./instances/Rome/grafo11387.34.lgr N34 E42 M0.113 O R0
./instances/Rome/grafo1982.15.lgr N15 E17 M0.07 O R0
./instances/Rome/grafo4692.76.lgr N76 E101 M0.202 R11
./instances/Rome/grafo6625.99.lgr N99 E139 M0.285 R25
./instances/Rome/grafo11186.93.lgr N93 E128 M0.305 R17
./instances/Rome/grafo9635.99.lgr N99 E133 M0.263 R19
./instances/Rome/grafo9378.68.lgr N68 E81 M0.174 R5
./instances/Rome/grafo1003.11.lgr N11 E12 M0.045 O R0
./instances/Rome/grafo5825.35.lgr N35 E44 M0.085 O R0
./instances/Rome/grafo5514.39.lgr N39 E46 M0.13 R1
./instances/Rome/grafo4225.78.lgr N78 E106 M0.288 R14
./instances/Rome/grafo2912.21.lgr N21 E24 M0.061 O R0
./instances/Rome/grafo3654.43.lgr N43 E58 M0.157 R5
./instances/Rome/grafo10316.100.lgr N100 E134 M0.251 R21
./instances/Rome/grafo9966.39.lgr N39 E47 M0.093 O R0
./instances/Rome/grafo8068.77.lgr N77 E105 M0.22 R12
./instances/Rome/grafo2165.22.lgr N22 E23 M0.06 O R0
./instances/Rome/grafo9427.72.lgr N72 E99 M0.228 R13
./instances/Rome/grafo10369.100.lgr N100 E138 M0.268 R25
./instances/Rome/grafo7101.86.lgr N86 E120 M0.334 R20
./instances/Rome/grafo10909.96.lgr N96 E124 M0.249 R12
./instances/Rome/grafo10509.32.lgr N32 E38 M0.126 R1
./instances/Rome/grafo4963.64.lgr N64 E82 M0.259 R7
./instances/Rome/grafo8104.69.lgr N69 E100 M0.202 R14
./instances/Rome/grafo8955.96.lgr N96 E121 M0.319 R12
./instances/Rome/grafo5249.56.lgr N56 E85 M0.257 R16
./instances/Rome/grafo7352.42.lgr N42 E51 M0.122 R1
./instances/Rome/grafo1332.27.lgr N27 E35 M0.088 O R0
./instances/Rome/grafo3658.56.lgr N56 E78 M0.205 R9
./instances/Rome/grafo3002.37.lgr N37 E47 M0.091 O R0
./instances/Rome/grafo10229.36.lgr N36 E46 M0.094 O R0
./instances/Rome/grafo4233.75.lgr N75 E105 M0.284 R15
./instances/Rome/grafo1408.49.lgr N49 E59 M0.11 O R0
./instances/Rome/grafo3068.35.lgr N35 E50 M0.132 R7
./instances/Rome/grafo10804.35.lgr N35 E46 M0.16 R5
./instances/Rome/grafo688.10.lgr N10 E10 M0.034 O R0
./instances/Rome/grafo9417.65.lgr N65 E88 M0.181 R7
./instances/Rome/grafo6989.42.lgr N42 E56 M0.177 R7
./instances/Rome/grafo1363.29.lgr N29 E38 M0.115 O R0
./instances/Rome/grafo10583.94.lgr N94 E124 M0.228 R12
./instances/Rome/grafo10986.96.lgr N96 E122 M0.251 R15
./instances/Rome/grafo3823.37.lgr N37 E46 M0.117 R2
./instances/Rome/grafo1897.19.lgr N19 E20 M0.058 O R0
./instances/Rome/grafo244.20.lgr N20 E22 M0.087 O R0
./instances/Rome/grafo2835.17.lgr N17 E20 M0.058 O R0
./instances/Rome/grafo2805.18.lgr N18 E25 M0.114 R1
./instances/Rome/grafo3432.44.lgr N44 E55 M0.136 R4
./instances/Rome/grafo11500.36.lgr N36 E44 M0.168 R1
./instances/Rome/grafo2019.41.lgr N41 E47 M0.106 R1
./instances/Rome/grafo9540.68.lgr N68 E95 M0.206 R12
./instances/Rome/grafo10824.92.lgr N92 E116 M0.244 R11
./instances/Rome/grafo7889.71.lgr N71 E102 M0.25 R16
./instances/Rome/grafo9730.84.lgr N84 E118 M0.324 R18
./instances/Rome/grafo9398.66.lgr N66 E90 M0.268 R10
./instances/Rome/grafo1059.18.lgr N18 E18 M0.051 O R0
./instances/Rome/grafo2191.16.lgr N16 E19 M0.032 O R0
./instances/Rome/grafo6230.52.lgr N52 E64 M0.214 R4
./instances/Rome/grafo7674.93.lgr N93 E129 M0.375 R22
./instances/Rome/grafo8238.70.lgr N70 E89 M0.223 R5
./instances/Rome/grafo11298.99.lgr N99 E128 M0.242 R10
./instances/Rome/grafo1668.33.lgr N33 E41 M0.085 O R0
./instances/Rome/grafo3776.53.lgr N53 E77 M0.179 R11
./instances/Rome/grafo827.12.lgr N12 E13 M0.049 O R0
./instances/Rome/grafo11543.34.lgr N34 E41 M0.111 O R0
./instances/Rome/grafo7453.43.lgr N43 E66 M0.166 R5
./instances/Rome/grafo1732.17.lgr N17 E20 M0.058 O R0
./instances/Rome/grafo4662.50.lgr N50 E63 M0.155 R1
./instances/Rome/grafo6197.40.lgr N40 E56 M0.183 R6
./instances/Rome/grafo1486.51.lgr N51 E60 M0.218 R2
./instances/Rome/grafo6952.39.lgr N39 E41 M0.063 O R0
./instances/Rome/grafo3777.40.lgr N40 E54 M0.17 R1
./instances/Rome/grafo2240.12.lgr N12 E13 M0.049 O R0
./instances/Rome/grafo7098.41.lgr N41 E59 M0.127 R10
./instances/Rome/grafo10248.100.lgr N100 E126 M0.252 R14
./instances/Rome/grafo1763.12.lgr N12 E21 M0.092 O R0
./instances/Rome/grafo4067.44.lgr N44 E54 M0.129 R2
./instances/Rome/grafo195.15.lgr N15 E24 M0.076 O R0
./instances/Rome/grafo3027.26.lgr N26 E32 M0.095 O R0
./instances/Rome/grafo3249.44.lgr N44 E58 M0.131 R1
./instances/Rome/grafo6801.55.lgr N55 E78 M0.246 R11
./instances/Rome/grafo2761.37.lgr N37 E45 M0.086 O R0
./instances/Rome/grafo6099.74.lgr N74 E93 M0.281 R10
./instances/Rome/grafo11346.36.lgr N36 E49 M0.147 R6
./instances/Rome/grafo8660.64.lgr N64 E84 M0.209 R12
./instances/Rome/grafo3581.61.lgr N61 E81 M0.176 R11
./instances/Rome/grafo2931.11.lgr N11 E13 M0.06 O R0
./instances/Rome/grafo2937.25.lgr N25 E28 M0.072 O R0
./instances/Rome/grafo9151.63.lgr N63 E82 M0.244 R9
./instances/Rome/grafo9334.68.lgr N68 E101 M0.276 R14
./instances/Rome/grafo9811.91.lgr N91 E126 M0.249 R22
./instances/Rome/grafo1444.23.lgr N23 E25 M0.073 O R0
./instances/Rome/grafo1901.20.lgr N20 E26 M0.092 O R0
./instances/Rome/grafo5516.64.lgr N64 E98 M0.25 R22
./instances/Rome/grafo8374.76.lgr N76 E100 M0.211 R10
./instances/Rome/grafo527.17.lgr N17 E21 M0.072 O R0
./instances/Rome/grafo6600.47.lgr N47 E68 M0.157 R9
./instances/Rome/grafo8088.82.lgr N82 E106 M0.298 R12
./instances/Rome/grafo6277.42.lgr N42 E61 M0.167 R5
./instances/Rome/grafo1916.20.lgr N20 E23 M0.076 O R0
./instances/Rome/grafo8002.91.lgr N91 E121 M0.369 R15
./instances/Rome/grafo9292.63.lgr N63 E88 M0.211 R10
./instances/Rome/grafo11227.100.lgr N100 E142 M0.402 R25
./instances/Rome/grafo4927.78.lgr N78 E96 M0.243 R4
./instances/Rome/grafo7122.54.lgr N54 E76 M0.225 R9
./instances/Rome/grafo11553.37.lgr N37 E49 M0.124 R1
./instances/Rome/grafo11294.38.lgr N38 E56 M0.178 R7
./instances/Rome/grafo1795.11.lgr N11 E15 M0.068 O R0
./instances/Rome/grafo1572.26.lgr N26 E30 M0.073 O R0
./instances/Rome/grafo3626.49.lgr N49 E61 M0.145 R4
./instances/Rome/grafo1743.25.lgr N25 E32 M0.078 O R0
./instances/Rome/grafo2292.14.lgr N14 E19 M0.073 O R0
./instances/Rome/grafo3986.40.lgr N40 E57 M0.145 R7
./instances/Rome/grafo4343.79.lgr N79 E109 M0.322 R11
./instances/Rome/grafo2758.17.lgr N17 E20 M0.075 O R0
./instances/Rome/grafo11630.34.lgr N34 E40 M0.103 O R0
./instances/Rome/grafo939.15.lgr N15 E16 M0.073 O R0
./instances/Rome/grafo1939.22.lgr N22 E22 M0.053 O R0
./instances/Rome/grafo1754.13.lgr N13 E21 M0.083 R2
./instances/Rome/grafo11516.33.lgr N33 E43 M0.11 O R0
./instances/Rome/grafo3075.72.lgr N72 E92 M0.19 R8
./instances/Rome/grafo5141.42.lgr N42 E51 M0.101 O R0
./instances/Rome/grafo9834.81.lgr N81 E103 M0.24 R10
./instances/Rome/grafo6026.39.lgr N39 E61 M0.156 R7
./instances/Rome/grafo5645.41.lgr N41 E52 M0.164 R5
./instances/Rome/grafo2041.28.lgr N28 E39 M0.143 R1
./instances/Rome/grafo5003.58.lgr N58 E71 M0.21 R2
./instances/Rome/grafo1049.21.lgr N21 E22 M0.067 O R0
./instances/Rome/grafo1357.52.lgr N52 E57 M0.143 O R0
./instances/Rome/grafo4077.40.lgr N40 E51 M0.122 R1
./instances/Rome/grafo5364.47.lgr N47 E58 M0.193 R1
./instances/Rome/grafo4699.55.lgr N55 E78 M0.194 R9
./instances/Rome/grafo4051.37.lgr N37 E54 M0.157 R3
./instances/Rome/grafo4779.58.lgr N58 E84 M0.254 R12
./instances/Rome/grafo7850.66.lgr N66 E83 M0.196 R6
./instances/Rome/grafo1684.19.lgr N19 E23 M0.082 O R0
./instances/Rome/grafo8751.87.lgr N87 E113 M0.276 R9
./instances/Rome/grafo3539.40.lgr N40 E57 M0.132 R4
./instances/Rome/grafo5842.45.lgr N45 E51 M0.094 O R0
./instances/Rome/grafo6529.54.lgr N54 E67 M0.217 R6
./instances/Rome/grafo2163.24.lgr N24 E27 M0.086 O R0
./instances/Rome/grafo3131.40.lgr N40 E53 M0.123 R2
./instances/Rome/grafo3515.43.lgr N43 E55 M0.119 R3
./instances/Rome/grafo8442.76.lgr N76 E104 M0.221 R18
./instances/Rome/grafo10311.91.lgr N91 E112 M0.298 R11
./instances/Rome/grafo7292.50.lgr N50 E62 M0.222 R5
./instances/Rome/grafo9342.72.lgr N72 E92 M0.244 R12
./instances/Rome/grafo3253.44.lgr N44 E52 M0.178 R1
./instances/Rome/grafo3568.55.lgr N55 E87 M0.186 R20
./instances/Rome/grafo1175.19.lgr N19 E21 M0.083 O R0
./instances/Rome/grafo156.21.lgr N21 E24 M0.07 O R0
./instances/Rome/grafo4982.63.lgr N63 E90 M0.183 R9
./instances/Rome/grafo10778.100.lgr N100 E128 M0.371 R15
./instances/Rome/grafo1437.52.lgr N52 E59 M0.112 O R0
./instances/Rome/grafo140.22.lgr N22 E23 M0.06 O R0
./instances/Rome/grafo5006.58.lgr N58 E75 M0.195 R8
./instances/Rome/grafo2150.16.lgr N16 E19 M0.079 O R0
./instances/Rome/grafo7400.57.lgr N57 E70 M0.158 R5
./instances/Rome/grafo610.29.lgr N29 E38 M0.123 R2
./instances/Rome/grafo11446.96.lgr N96 E130 M0.312 R16
./instances/Rome/grafo4237.62.lgr N62 E88 M0.255 R14
./instances/Rome/grafo9481.67.lgr N67 E90 M0.197 R12
./instances/Rome/grafo2193.22.lgr N22 E30 M0.067 O R0
./instances/Rome/grafo5215.39.lgr N39 E43 M0.099 O R0
./instances/Rome/grafo10427.95.lgr N95 E126 M0.261 R19
./instances/Rome/grafo4642.63.lgr N63 E84 M0.253 R6
./instances/Rome/grafo3170.52.lgr N52 E78 M0.2 R12
./instances/Rome/grafo3359.37.lgr N37 E58 M0.177 R10
./instances/Rome/grafo11518.39.lgr N39 E51 M0.124 R2
./instances/Rome/grafo10141.38.lgr N38 E45 M0.122 O R0
./instances/Rome/grafo7552.43.lgr N43 E64 M0.156 R10
./instances/Rome/grafo7648.58.lgr N58 E85 M0.191 R16
./instances/Rome/grafo4451.51.lgr N51 E72 M0.176 R7
./instances/Rome/grafo1899.23.lgr N23 E29 M0.087 O R0
./instances/Rome/grafo3332.38.lgr N38 E43 M0.11 O R0
./instances/Rome/grafo5947.34.lgr N34 E44 M0.118 O R0
./instances/Rome/grafo5152.39.lgr N39 E50 M0.087 O R0
./instances/Rome/grafo861.12.lgr N12 E12 M0.033 O R0
./instances/Rome/grafo1099.11.lgr N11 E11 M0.042 O R0
./instances/Rome/grafo11492.35.lgr N35 E48 M0.139 R4
./instances/Rome/grafo8159.60.lgr N60 E85 M0.186 R9
./instances/Rome/grafo8409.78.lgr N78 E103 M0.287 R9
./instances/Rome/grafo1802.13.lgr N13 E18 M0.064 O R0
./instances/Rome/grafo9819.72.lgr N72 E102 M0.284 R17
./instances/Rome/grafo3946.37.lgr N37 E47 M0.088 O R0
./instances/Rome/grafo10075.31.lgr N31 E37 M0.082 O R0
./instances/Rome/grafo11177.98.lgr N98 E131 M0.354 R19
./instances/Rome/grafo2224.37.lgr N37 E45 M0.171 R4
./instances/Rome/grafo6545.71.lgr N71 E90 M0.214 R9
./instances/Rome/grafo7836.79.lgr N79 E111 M0.322 R15
./instances/Rome/grafo315.14.lgr N14 E16 M0.041 O R0
./instances/Rome/grafo8891.90.lgr N90 E114 M0.235 R11
./instances/Rome/grafo1702.30.lgr N30 E36 M0.097 O R0
./instances/Rome/grafo5978.41.lgr N41 E50 M0.138 O R0
./instances/Rome/grafo9694.79.lgr N79 E109 M0.225 R15
./instances/Rome/grafo11523.35.lgr N35 E46 M0.165 R5
./instances/Rome/grafo2018.28.lgr N28 E37 M0.143 R1
./instances/Rome/grafo10137.36.lgr N36 E45 M0.161 R3
./instances/Rome/grafo9428.85.lgr N85 E115 M0.219 R17
./instances/Rome/grafo4291.59.lgr N59 E78 M0.19 R8
./instances/Rome/grafo8730.86.lgr N86 E119 M0.33 R13
./instances/Rome/grafo116.28.lgr N28 E38 M0.108 O R0
./instances/Rome/grafo2368.14.lgr N14 E17 M0.072 O R0
./instances/Rome/grafo10891.95.lgr N95 E118 M0.345 R12
./instances/Rome/grafo1942.18.lgr N18 E19 M0.077 O R0
./instances/Rome/grafo766.12.lgr N12 E12 M0.049 O R0
./instances/Rome/grafo2011.39.lgr N39 E49 M0.128 R1
./instances/Rome/grafo5254.45.lgr N45 E53 M0.186 R2
./instances/Rome/grafo4515.62.lgr N62 E78 M0.17 R9
./instances/Rome/grafo10018.31.lgr N31 E36 M0.081 O R0
./instances/Rome/grafo2960.38.lgr N38 E48 M0.17 R2
./instances/Rome/grafo1031.16.lgr N16 E17 M0.058 O R0
./instances/Rome/grafo5259.40.lgr N40 E56 M0.141 R5
./instances/Rome/grafo6871.54.lgr N54 E76 M0.179 R14
./instances/Rome/grafo7272.48.lgr N48 E57 M0.118 O R0
./instances/Rome/grafo11150.99.lgr N99 E133 M0.303 R23
./instances/Rome/grafo1166.11.lgr N11 E12 M0.041 O R0
./instances/Rome/grafo11172.41.lgr N41 E51 M0.126 R3
./instances/Rome/grafo7666.42.lgr N42 E63 M0.166 R11
./instances/Rome/grafo908.12.lgr N12 E14 M0.072 O R0
./instances/Rome/grafo4981.65.lgr N65 E81 M0.171 R6
./instances/Rome/grafo2887.15.lgr N15 E17 M0.041 O R0
./instances/Rome/grafo10511.34.lgr N34 E41 M0.122 R2
./instances/Rome/grafo9125.71.lgr N71 E86 M0.269 R4
./instances/Rome/grafo5198.45.lgr N45 E66 M0.158 R9
./instances/Rome/grafo1507.32.lgr N32 E45 M0.138 R2
./instances/Rome/grafo11563.39.lgr N39 E50 M0.138 R3
./instances/Rome/grafo331.15.lgr N15 E16 M0.049 O R0
./instances/Rome/grafo8700.74.lgr N74 E95 M0.204 R9
./instances/Rome/grafo8682.87.lgr N87 E108 M0.33 R6
./instances/Rome/grafo9281.75.lgr N75 E96 M0.238 R8
./instances/Rome/grafo8736.91.lgr N91 E114 M0.285 R8
./instances/Rome/grafo2433.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo7281.46.lgr N46 E54 M0.134 R1
./instances/Rome/grafo7616.43.lgr N43 E64 M0.218 R9
./instances/Rome/grafo1137.10.lgr N10 E9 M0.043 O R0
./instances/Rome/grafo1941.21.lgr N21 E26 M0.125 R1
./instances/Rome/grafo5428.44.lgr N44 E62 M0.181 R7
./instances/Rome/grafo3646.37.lgr N37 E50 M0.117 R3
./instances/Rome/grafo4530.54.lgr N54 E76 M0.179 R13
./instances/Rome/grafo5528.36.lgr N36 E44 M0.159 R1
./instances/Rome/grafo10603.100.lgr N100 E136 M0.401 R20
./instances/Rome/grafo4437.80.lgr N80 E111 M0.215 R17
./instances/Rome/grafo8719.93.lgr N93 E136 M0.261 R29
./instances/Rome/grafo3707.43.lgr N43 E54 M0.172 R2
./instances/Rome/grafo7165.40.lgr N40 E55 M0.188 R7
./instances/Rome/grafo3236.60.lgr N60 E80 M0.164 R6
./instances/Rome/grafo8326.76.lgr N76 E115 M0.299 R21
./instances/Rome/grafo8964.89.lgr N89 E110 M0.31 R8
./instances/Rome/grafo10878.94.lgr N94 E138 M0.273 R25
./instances/Rome/grafo1142.15.lgr N15 E24 M0.066 O R0
./instances/Rome/grafo5681.79.lgr N79 E121 M0.325 R28
./instances/Rome/grafo4401.57.lgr N57 E86 M0.187 R15
./instances/Rome/grafo8265.69.lgr N69 E80 M0.15 O R0
./instances/Rome/grafo3995.97.lgr N97 E145 M0.331 R28
./instances/Rome/grafo5749.36.lgr N36 E41 M0.091 O R0
./instances/Rome/grafo10661.95.lgr N95 E128 M0.244 R17
./instances/Rome/grafo5854.78.lgr N78 E111 M0.254 R21
./instances/Rome/grafo2954.37.lgr N37 E50 M0.119 R1
./instances/Rome/grafo7568.38.lgr N38 E55 M0.149 R5
./instances/Rome/grafo5180.77.lgr N77 E102 M0.283 R11
./instances/Rome/grafo3427.56.lgr N56 E81 M0.245 R15
./instances/Rome/grafo9105.75.lgr N75 E106 M0.307 R20
./instances/Rome/grafo3433.37.lgr N37 E42 M0.154 R2
./instances/Rome/grafo4002.55.lgr N55 E82 M0.23 R13
./instances/Rome/grafo8482.73.lgr N73 E96 M0.295 R5
./instances/Rome/grafo8883.71.lgr N71 E86 M0.231 R5
./instances/Rome/grafo10513.37.lgr N37 E47 M0.173 R3
./instances/Rome/grafo11226.91.lgr N91 E117 M0.313 R10
./instances/Rome/grafo9800.72.lgr N72 E95 M0.219 R10
./instances/Rome/grafo10020.38.lgr N38 E50 M0.162 R6
./instances/Rome/grafo3291.35.lgr N35 E42 M0.096 O R0
./instances/Rome/grafo6726.47.lgr N47 E57 M0.135 R2
./instances/Rome/grafo1356.29.lgr N29 E34 M0.112 O R0
./instances/Rome/grafo8332.87.lgr N87 E116 M0.245 R9
./instances/Rome/grafo4821.55.lgr N55 E79 M0.247 R9
./instances/Rome/grafo10010.39.lgr N39 E50 M0.147 R4
./instances/Rome/grafo11439.92.lgr N92 E130 M0.294 R29
./instances/Rome/grafo7398.44.lgr N44 E58 M0.14 R4
./instances/Rome/grafo8713.93.lgr N93 E114 M0.231 R7
./instances/Rome/grafo1104.21.lgr N21 E24 M0.063 O R0
./instances/Rome/grafo5722.44.lgr N44 E55 M0.137 R5
./instances/Rome/grafo8676.94.lgr N94 E127 M0.316 R20
./instances/Rome/grafo1174.33.lgr N33 E41 M0.119 R1
./instances/Rome/grafo2287.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo2722.24.lgr N24 E31 M0.108 O R0
./instances/Rome/grafo6988.47.lgr N47 E62 M0.172 R3
./instances/Rome/grafo6274.48.lgr N48 E73 M0.214 R12
./instances/Rome/grafo6965.83.lgr N83 E103 M0.235 R6
./instances/Rome/grafo5030.67.lgr N67 E95 M0.294 R14
./instances/Rome/grafo10353.99.lgr N99 E140 M0.395 R28
./instances/Rome/grafo11255.94.lgr N94 E121 M0.27 R13
./instances/Rome/grafo4736.52.lgr N52 E65 M0.177 R4
./instances/Rome/grafo7592.59.lgr N59 E94 M0.2 R17
./instances/Rome/grafo2467.16.lgr N16 E19 M0.075 O R0
./instances/Rome/grafo10484.99.lgr N99 E147 M0.416 R28
./instances/Rome/grafo11621.40.lgr N40 E50 M0.171 R2
./instances/Rome/grafo488.25.lgr N25 E27 M0.068 O R0
./instances/Rome/grafo9181.67.lgr N67 E95 M0.233 R16
./instances/Rome/grafo2316.40.lgr N40 E57 M0.123 R9
./instances/Rome/grafo9142.60.lgr N60 E73 M0.172 R4
./instances/Rome/grafo5605.51.lgr N51 E77 M0.173 R12
./instances/Rome/grafo10832.94.lgr N94 E142 M0.386 R29
./instances/Rome/grafo5195.60.lgr N60 E78 M0.205 R6
./instances/Rome/grafo1878.16.lgr N16 E18 M0.066 O R0
./instances/Rome/grafo6408.47.lgr N47 E57 M0.178 R1
./instances/Rome/grafo2811.29.lgr N29 E40 M0.149 R1
./instances/Rome/grafo7456.43.lgr N43 E70 M0.156 R16
./instances/Rome/grafo3631.35.lgr N35 E41 M0.153 R1
./instances/Rome/grafo8991.99.lgr N99 E133 M0.371 R22
./instances/Rome/grafo6990.46.lgr N46 E56 M0.148 O R0
./instances/Rome/grafo6118.34.lgr N34 E42 M0.155 R1
./instances/Rome/grafo10592.98.lgr N98 E140 M0.384 R23
./instances/Rome/grafo4674.75.lgr N75 E113 M0.259 R17
./instances/Rome/grafo5984.42.lgr N42 E53 M0.132 R2
./instances/Rome/grafo9765.69.lgr N69 E91 M0.273 R7
./instances/Rome/grafo1367.25.lgr N25 E26 M0.064 O R0
./instances/Rome/grafo2965.22.lgr N22 E25 M0.067 O R0
./instances/Rome/grafo3080.43.lgr N43 E46 M0.093 O R0
./instances/Rome/grafo153.21.lgr N21 E33 M0.102 R3
./instances/Rome/grafo2239.17.lgr N17 E27 M0.063 O R0
./instances/Rome/grafo5691.46.lgr N46 E54 M0.134 R1
./instances/Rome/grafo11241.34.lgr N34 E39 M0.095 O R0
./instances/Rome/grafo6853.41.lgr N41 E50 M0.146 R1
./instances/Rome/grafo4930.64.lgr N64 E87 M0.284 R7
./instances/Rome/grafo8568.83.lgr N83 E107 M0.336 R14
./instances/Rome/grafo3464.93.lgr N93 E124 M0.335 R18
./instances/Rome/grafo5745.50.lgr N50 E76 M0.211 R13
./instances/Rome/grafo10902.33.lgr N33 E42 M0.148 R2
./instances/Rome/grafo3894.45.lgr N45 E57 M0.152 O R0
./instances/Rome/grafo1731.16.lgr N16 E19 M0.062 O R0
./instances/Rome/grafo5714.40.lgr N40 E52 M0.181 R1
./instances/Rome/grafo9853.36.lgr N36 E48 M0.171 R2
./instances/Rome/grafo11279.35.lgr N35 E39 M0.086 O R0
./instances/Rome/grafo8767.86.lgr N86 E118 M0.244 R15
./instances/Rome/grafo8116.60.lgr N60 E81 M0.2 R5
./instances/Rome/grafo9118.65.lgr N65 E84 M0.254 R3
./instances/Rome/grafo3235.58.lgr N58 E71 M0.206 R5
./instances/Rome/grafo11259.92.lgr N92 E106 M0.227 R3
./instances/Rome/grafo7198.37.lgr N37 E50 M0.099 O R0
./instances/SteinLib/I320/i320-022.stp N320 E51040 M150.584 R50086
./instances/Rome/grafo495.20.lgr N20 E20 M0.043 O R0
./instances/Rome/grafo4264.78.lgr N78 E111 M0.317 R19
./instances/Rome/grafo2609.15.lgr N15 E19 M0.076 O R0
./instances/Rome/grafo8429.81.lgr N81 E112 M0.203 R14
./instances/SteinLib/I320/i320-224.stp N320 E51040 M153.458 R50086
./instances/Rome/grafo10504.100.lgr N100 E129 M0.254 R15
./instances/Rome/grafo7687.53.lgr N53 E65 M0.147 R1
./instances/Rome/grafo10952.96.lgr N96 E137 M0.257 R28
./instances/Rome/grafo7196.45.lgr N45 E65 M0.203 R4
./instances/Rome/grafo1402.48.lgr N48 E56 M0.13 R1
./instances/Rome/grafo609.12.lgr N12 E12 M0.03 O R0
./instances/Rome/grafo10200.96.lgr N96 E128 M0.269 R13
./instances/Rome/grafo5672.48.lgr N48 E70 M0.148 R13
./instances/Rome/grafo3231.43.lgr N43 E53 M0.121 O R0
./instances/Rome/grafo1550.53.lgr N53 E67 M0.154 R4
./instances/Rome/grafo7584.69.lgr N69 E80 M0.247 R4
./instances/Rome/grafo4802.75.lgr N75 E98 M0.195 R5
./instances/Rome/grafo4247.82.lgr N82 E115 M0.322 R17
./instances/Rome/grafo771.19.lgr N19 E18 M0.047 O R0
./instances/Rome/grafo11218.99.lgr N99 E147 M0.347 R32
./instances/Rome/grafo1608.28.lgr N28 E29 M0.07 O R0
./instances/Rome/grafo3344.42.lgr N42 E52 M0.139 R2
./instances/Rome/grafo258.13.lgr N13 E14 M0.067 O R0
./instances/Rome/grafo11229.94.lgr N94 E125 M0.27 R14
./instances/Rome/grafo9297.70.lgr N70 E96 M0.195 R10
./instances/Rome/grafo1203.25.lgr N25 E28 M0.068 O R0
./instances/Rome/grafo8163.76.lgr N76 E106 M0.293 R20
./instances/Rome/grafo11479.37.lgr N37 E44 M0.087 O R0
./instances/Rome/grafo1095.11.lgr N11 E14 M0.044 O R0
./instances/Rome/grafo5080.79.lgr N79 E107 M0.227 R13
./instances/Rome/grafo7949.84.lgr N84 E109 M0.268 R9
./instances/Rome/grafo3098.18.lgr N18 E24 M0.065 O R0
./instances/Rome/grafo9912.31.lgr N31 E38 M0.076 O R0
./instances/Rome/grafo7853.76.lgr N76 E100 M0.209 R9
./instances/Rome/grafo7111.40.lgr N40 E51 M0.151 R3
./instances/Rome/grafo8552.71.lgr N71 E93 M0.196 R12
./instances/Rome/grafo4660.63.lgr N63 E88 M0.189 R15
./instances/Rome/grafo10384.99.lgr N99 E124 M0.242 R15
./instances/Rome/grafo11371.36.lgr N36 E39 M0.084 O R0
./instances/Rome/grafo4879.73.lgr N73 E97 M0.207 R6
./instances/Rome/grafo9788.80.lgr N80 E124 M0.231 R24
./instances/Rome/grafo3650.41.lgr N41 E54 M0.124 R2
./instances/Rome/grafo11090.93.lgr N93 E112 M0.208 R6
./instances/Rome/grafo9405.62.lgr N62 E82 M0.182 R9
./instances/Rome/grafo4146.50.lgr N50 E61 M0.148 R3
./instances/Rome/grafo10414.98.lgr N98 E132 M0.255 R22
./instances/Rome/grafo6899.40.lgr N40 E47 M0.098 O R0
./instances/Rome/grafo10225.99.lgr N99 E133 M0.286 R17
./instances/Rome/grafo5660.43.lgr N43 E62 M0.138 R9
./instances/Rome/grafo8723.73.lgr N73 E94 M0.198 R13
./instances/Rome/grafo9252.84.lgr N84 E119 M0.239 R24
./instances/Rome/grafo3260.33.lgr N33 E48 M0.118 R3
./instances/Rome/grafo9077.70.lgr N70 E78 M0.139 O R0
./instances/Rome/grafo10549.99.lgr N99 E140 M0.301 R23
./instances/Rome/grafo4490.65.lgr N65 E96 M0.195 R11
./instances/Rome/grafo1293.28.lgr N28 E32 M0.092 O R0
./instances/Rome/grafo1088.11.lgr N11 E17 M0.045 O R0
./instances/Rome/grafo308.14.lgr N14 E22 M0.077 O R0
./instances/Rome/grafo9837.78.lgr N78 E116 M0.202 R20
./instances/Rome/grafo4265.54.lgr N54 E70 M0.169 R3
./instances/Rome/grafo6615.46.lgr N46 E63 M0.176 R3
./instances/Rome/grafo3854.46.lgr N46 E65 M0.189 R6
./instances/Rome/grafo6748.38.lgr N38 E50 M0.127 R3
./instances/Rome/grafo7829.77.lgr N77 E109 M0.284 R14
./instances/Rome/grafo10258.96.lgr N96 E131 M0.304 R19
./instances/Rome/grafo10951.97.lgr N97 E122 M0.249 R10
./instances/Rome/grafo5106.73.lgr N73 E95 M0.223 R6
./instances/Rome/grafo11077.36.lgr N36 E40 M0.091 O R0
./instances/Rome/grafo5639.77.lgr N77 E94 M0.187 R6
./instances/Rome/grafo5168.45.lgr N45 E64 M0.155 R8
./instances/Rome/grafo5496.44.lgr N44 E58 M0.125 R6
./instances/Rome/grafo10143.93.lgr N93 E118 M0.266 R10
./instances/Rome/grafo6070.45.lgr N45 E61 M0.138 R8
./instances/Rome/grafo8993.87.lgr N87 E123 M0.248 R21
./instances/Rome/grafo7483.73.lgr N73 E92 M0.237 R8
./instances/Rome/grafo4496.56.lgr N56 E79 M0.171 R10
./instances/Rome/grafo6105.45.lgr N45 E68 M0.209 R13
./instances/Rome/grafo7774.81.lgr N81 E104 M0.222 R12
./instances/Rome/grafo2250.48.lgr N48 E60 M0.118 O R0
./instances/Rome/grafo9478.78.lgr N78 E100 M0.19 R9
./instances/Rome/grafo6405.55.lgr N55 E69 M0.203 R4
./instances/Rome/grafo5309.39.lgr N39 E46 M0.082 O R0
./instances/Rome/grafo10600.93.lgr N93 E132 M0.263 R23
./instances/Rome/grafo8176.86.lgr N86 E112 M0.312 R9
./instances/Rome/grafo9564.74.lgr N74 E99 M0.202 R9
./instances/Rome/grafo5591.38.lgr N38 E49 M0.098 O R0
./instances/Rome/grafo6553.46.lgr N46 E66 M0.16 R5
./instances/Rome/grafo9121.65.lgr N65 E83 M0.256 R7
./instances/Rome/grafo5082.60.lgr N60 E80 M0.174 R10
./instances/Rome/grafo8710.98.lgr N98 E126 M0.242 R11
./instances/Rome/grafo8967.95.lgr N95 E122 M0.25 R11
./instances/Rome/grafo5895.41.lgr N41 E52 M0.097 O R0
./instances/Rome/grafo9975.32.lgr N32 E39 M0.148 R2
./instances/Rome/grafo1469.67.lgr N67 E82 M0.201 R6
./instances/Rome/grafo2830.14.lgr N14 E15 M0.035 O R0
./instances/Rome/grafo1536.47.lgr N47 E52 M0.108 O R0
./instances/Rome/grafo5627.34.lgr N34 E44 M0.119 R1
./instances/Rome/grafo842.21.lgr N21 E24 M0.06 O R0
./instances/Rome/grafo5696.42.lgr N42 E55 M0.168 R5
./instances/Rome/grafo9255.67.lgr N67 E86 M0.176 R8
./instances/Rome/grafo5766.46.lgr N46 E72 M0.168 R12
./instances/Rome/grafo2025.30.lgr N30 E42 M0.114 R3
./instances/Rome/grafo11542.34.lgr N34 E45 M0.084 O R0
./instances/Rome/grafo8577.74.lgr N74 E95 M0.19 R11
./instances/Rome/grafo5203.33.lgr N33 E41 M0.114 R2
./instances/Rome/grafo11470.91.lgr N91 E131 M0.257 R30
./instances/Rome/grafo9435.72.lgr N72 E99 M0.2 R11
./instances/Rome/grafo7846.76.lgr N76 E113 M0.223 R18
./instances/Rome/grafo3088.40.lgr N40 E57 M0.125 R9
./instances/SteinLib/I320/i320-125.stp N320 E51040 M137.512 R50086
./instances/Rome/grafo4545.80.lgr N80 E114 M0.226 R15
./instances/Rome/grafo556.15.lgr N15 E17 M0.045 O R0
./instances/Rome/grafo7639.40.lgr N40 E54 M0.122 R5
./instances/Rome/grafo8315.77.lgr N77 E100 M0.216 R12
./instances/Rome/grafo4469.62.lgr N62 E77 M0.16 R8
./instances/Rome/grafo10556.100.lgr N100 E130 M0.262 R16
./instances/Rome/grafo5549.41.lgr N41 E61 M0.179 R4
./instances/Rome/grafo8016.85.lgr N85 E112 M0.209 R8
./instances/Rome/grafo3113.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo4582.64.lgr N64 E83 M0.248 R4
./instances/Rome/grafo2560.15.lgr N15 E17 M0.035 O R0
./instances/Rome/grafo4338.71.lgr N71 E98 M0.191 R16
./instances/Rome/grafo269.12.lgr N12 E12 M0.028 O R0
./instances/Rome/grafo7211.37.lgr N37 E47 M0.084 O R0
./instances/Rome/grafo7558.45.lgr N45 E74 M0.25 R14
./instances/Rome/grafo2388.28.lgr N28 E33 M0.078 O R0
./instances/Rome/grafo6524.45.lgr N45 E59 M0.138 R4
./instances/Rome/grafo6193.58.lgr N58 E77 M0.167 R10
./instances/Rome/grafo4518.50.lgr N50 E66 M0.148 R3
./instances/Rome/grafo4456.58.lgr N58 E74 M0.157 R4
./instances/Rome/grafo6695.59.lgr N59 E79 M0.162 R6
./instances/Rome/grafo8046.68.lgr N68 E86 M0.179 R7
./instances/Rome/grafo6697.42.lgr N42 E55 M0.135 R2
./instances/Rome/grafo9115.82.lgr N82 E112 M0.283 R14
./instances/Rome/grafo3849.39.lgr N39 E50 M0.129 R5
./instances/Rome/grafo11478.39.lgr N39 E55 M0.132 R6
./instances/Rome/grafo3720.35.lgr N35 E47 M0.154 R1
./instances/Rome/grafo11512.38.lgr N38 E46 M0.088 O R0
./instances/Rome/grafo8747.89.lgr N89 E130 M0.251 R24
./instances/Rome/grafo7922.82.lgr N82 E115 M0.23 R21
./instances/Rome/grafo4886.60.lgr N60 E73 M0.197 R5
./instances/Rome/grafo2974.36.lgr N36 E44 M0.143 R4
./instances/Rome/grafo5175.36.lgr N36 E45 M0.123 R3
./instances/Rome/grafo10145.94.lgr N94 E125 M0.245 R12
./instances/Rome/grafo10319.92.lgr N92 E124 M0.221 R19
./instances/Rome/grafo3326.42.lgr N42 E60 M0.196 R8
./instances/Rome/grafo7421.40.lgr N40 E55 M0.124 R1
./instances/SteinLib/I320/i320-123.stp N320 E51040 M149.617 R50086
./instances/Rome/grafo2494.17.lgr N17 E20 M0.055 O R0
./instances/Rome/grafo9462.68.lgr N68 E99 M0.197 R19
./instances/Rome/grafo7524.90.lgr N90 E113 M0.226 R8
./instances/Rome/grafo7262.57.lgr N57 E81 M0.21 R12
./instances/Rome/grafo1179.17.lgr N17 E19 M0.053 O R0
./instances/Rome/grafo9964.34.lgr N34 E38 M0.078 O R0
./instances/Rome/grafo8131.78.lgr N78 E114 M0.324 R19
./instances/Rome/grafo9723.72.lgr N72 E107 M0.204 R19
./instances/Rome/grafo10057.40.lgr N40 E59 M0.153 R7
./instances/Rome/grafo4577.51.lgr N51 E68 M0.156 R6
./instances/Rome/grafo7201.47.lgr N47 E62 M0.138 R5
./instances/Rome/grafo4758.72.lgr N72 E89 M0.252 R5
./instances/Rome/grafo6346.43.lgr N43 E62 M0.168 R7
./instances/Rome/grafo9175.70.lgr N70 E94 M0.229 R10
./instances/Rome/grafo3656.58.lgr N58 E75 M0.157 R8
./instances/Rome/grafo10582.94.lgr N94 E126 M0.244 R16
./instances/Rome/grafo7790.67.lgr N67 E94 M0.265 R15
./instances/Rome/grafo8357.82.lgr N82 E118 M0.247 R24
./instances/Rome/grafo5849.57.lgr N57 E82 M0.163 R9
./instances/Rome/grafo1956.41.lgr N41 E58 M0.154 R7
./instances/Rome/grafo10284.36.lgr N36 E48 M0.133 R2
./instances/Rome/grafo1138.15.lgr N15 E14 M0.033 O R0
./instances/Rome/grafo8862.89.lgr N89 E108 M0.208 R4
./instances/Rome/grafo8044.76.lgr N76 E99 M0.188 R12
./instances/Rome/grafo2680.17.lgr N17 E22 M0.059 O R0
./instances/Rome/grafo8484.87.lgr N87 E111 M0.218 R10
./instances/Rome/grafo4683.75.lgr N75 E87 M0.249 R3
./instances/Rome/grafo3663.36.lgr N36 E41 M0.086 O R0
./instances/Rome/grafo4035.40.lgr N40 E54 M0.123 R5
./instances/Rome/grafo6895.37.lgr N37 E54 M0.131 R7
./instances/Rome/grafo8036.94.lgr N94 E134 M0.244 R23
./instances/Rome/grafo11269.93.lgr N93 E131 M0.236 R23
./instances/Rome/grafo7208.43.lgr N43 E48 M0.091 O R0
./instances/Rome/grafo3595.39.lgr N39 E56 M0.134 R4
./instances/Rome/grafo8250.74.lgr N74 E111 M0.198 R16
./instances/Rome/grafo10089.37.lgr N37 E49 M0.14 R6
./instances/Rome/grafo11433.92.lgr N92 E135 M0.244 R27
./instances/Rome/grafo5189.72.lgr N72 E92 M0.196 R11
./instances/Rome/grafo10430.95.lgr N95 E120 M0.244 R14
./instances/Rome/grafo8474.90.lgr N90 E127 M0.241 R22
./instances/Rome/grafo2754.16.lgr N16 E24 M0.058 O R0
./instances/Rome/grafo6521.59.lgr N59 E84 M0.193 R12
./instances/Rome/grafo9774.76.lgr N76 E97 M0.205 R9
./instances/Rome/grafo4374.52.lgr N52 E73 M0.149 R12
./instances/Rome/grafo8178.85.lgr N85 E109 M0.204 R14
./instances/Rome/grafo10342.37.lgr N37 E47 M0.12 R3
./instances/Rome/grafo10317.91.lgr N91 E123 M0.259 R14
./instances/Rome/grafo3653.60.lgr N60 E86 M0.182 R15
./instances/Rome/grafo10221.95.lgr N95 E128 M0.246 R21
./instances/Rome/grafo1889.27.lgr N27 E34 M0.072 O R0
./instances/Rome/grafo6558.67.lgr N67 E88 M0.183 R9
./instances/Rome/grafo5536.38.lgr N38 E50 M0.124 R2
./instances/Rome/grafo4870.75.lgr N75 E102 M0.203 R12
./instances/Rome/grafo2070.37.lgr N37 E49 M0.12 R3
./instances/Rome/grafo887.13.lgr N13 E15 M0.05 O R0
./instances/Rome/grafo8837.87.lgr N87 E123 M0.242 R19
./instances/Rome/grafo9071.67.lgr N67 E78 M0.175 R1
./instances/Rome/grafo10979.39.lgr N39 E45 M0.118 R1
./instances/Rome/grafo10622.39.lgr N39 E54 M0.126 R3
./instances/Rome/grafo2124.49.lgr N49 E64 M0.144 R3
./instances/Rome/grafo10768.35.lgr N35 E49 M0.115 R3
./instances/Rome/grafo3205.44.lgr N44 E57 M0.121 R3
./instances/Rome/grafo166.10.lgr N10 E10 M0.04 O R0
./instances/Rome/grafo6085.79.lgr N79 E101 M0.202 R12
./instances/Rome/grafo2380.12.lgr N12 E12 M0.03 O R0
./instances/Rome/grafo11593.36.lgr N36 E56 M0.129 R9
./instances/Rome/grafo8798.93.lgr N93 E116 M0.231 R7
./instances/Rome/grafo8529.74.lgr N74 E96 M0.186 R10
./instances/Rome/grafo10837.95.lgr N95 E125 M0.233 R14
./instances/Rome/grafo3394.39.lgr N39 E53 M0.123 R4
./instances/Rome/grafo10395.36.lgr N36 E44 M0.086 O R0
./instances/Rome/grafo3139.89.lgr N89 E121 M0.228 R18
./instances/Rome/grafo6770.46.lgr N46 E60 M0.123 R4
./instances/Rome/grafo10102.97.lgr N97 E132 M0.238 R17
./instances/Rome/grafo11329.36.lgr N36 E49 M0.102 R7
./instances/Rome/grafo6007.45.lgr N45 E58 M0.129 R4
./instances/Rome/grafo1498.48.lgr N48 E59 M0.139 O R0
./instances/Rome/grafo3121.47.lgr N47 E54 M0.096 O R0
./instances/Rome/grafo7929.76.lgr N76 E98 M0.194 R8
./instances/Rome/grafo11494.34.lgr N34 E42 M0.117 O R0
./instances/Rome/grafo8544.61.lgr N61 E84 M0.167 R9
./instances/Rome/grafo991.13.lgr N13 E14 M0.055 O R0
./instances/Rome/grafo5016.61.lgr N61 E77 M0.169 R3
./instances/Rome/grafo1359.28.lgr N28 E30 M0.076 O R0
./instances/Rome/grafo8750.86.lgr N86 E115 M0.265 R16
./instances/Rome/grafo9490.80.lgr N80 E120 M0.263 R21
./instances/SteinLib/I320/i320-025.stp N320 E51040 M138.889 R50086
./instances/Rome/grafo4057.43.lgr N43 E46 M0.088 O R0
./instances/Rome/grafo9357.99.lgr N99 E147 M0.292 R35
./instances/Rome/grafo7300.41.lgr N41 E53 M0.122 R6
./instances/Rome/grafo9585.86.lgr N86 E122 M0.254 R18
./instances/Rome/grafo10939.33.lgr N33 E38 M0.082 O R0
./instances/Rome/grafo10045.38.lgr N38 E50 M0.116 R4
./instances/Rome/grafo579.35.lgr N35 E37 M0.06 O R0
./instances/Rome/grafo6191.41.lgr N41 E52 M0.135 R3
./instances/Rome/grafo9711.66.lgr N66 E88 M0.177 R8
./instances/Rome/grafo2220.17.lgr N17 E25 M0.062 O R0
./instances/Rome/grafo7775.77.lgr N77 E109 M0.249 R13
./instances/Rome/grafo2661.22.lgr N22 E30 M0.097 R1
./instances/Rome/grafo2558.34.lgr N34 E46 M0.113 R6
./instances/Rome/grafo7586.36.lgr N36 E50 M0.119 R3
./instances/Rome/grafo5118.62.lgr N62 E78 M0.174 R5
./instances/Rome/grafo1493.66.lgr N66 E84 M0.185 R6
./instances/Rome/grafo6722.58.lgr N58 E69 M0.162 R5
./instances/Rome/grafo823.16.lgr N16 E16 M0.049 O R0
./instances/Rome/grafo11477.36.lgr N36 E48 M0.11 R6
./instances/Rome/grafo3273.45.lgr N45 E58 M0.149 R3
./instances/Rome/grafo4473.48.lgr N48 E61 M0.092 O R0
./instances/Rome/grafo634.24.lgr N24 E31 M0.074 O R0
./instances/Rome/grafo5840.41.lgr N41 E58 M0.125 R6
./instances/Rome/grafo5143.34.lgr N34 E40 M0.079 O R0
./instances/Rome/grafo4620.60.lgr N60 E75 M0.157 R2
./instances/Rome/grafo1487.55.lgr N55 E71 M0.166 R8
./instances/Rome/grafo11240.36.lgr N36 E47 M0.112 R4
./instances/Rome/grafo2192.16.lgr N16 E18 M0.06 O R0
./instances/Rome/grafo5433.34.lgr N34 E40 M0.115 R1
./instances/Rome/grafo2503.40.lgr N40 E58 M0.138 R6
./instances/Rome/grafo7477.48.lgr N48 E70 M0.162 R14
./instances/Rome/grafo6830.43.lgr N43 E57 M0.125 R3
./instances/Rome/grafo6131.61.lgr N61 E79 M0.246 R3
./instances/Rome/grafo1858.19.lgr N19 E21 M0.057 O R0
./instances/Rome/grafo8396.85.lgr N85 E112 M0.271 R15
./instances/Rome/grafo10895.98.lgr N98 E130 M0.286 R18
./instances/Rome/grafo3257.61.lgr N61 E82 M0.187 R11
./instances/Rome/grafo1194.28.lgr N28 E30 M0.07 O R0
./instances/Rome/grafo3563.36.lgr N36 E46 M0.113 R1
./instances/Rome/grafo6918.36.lgr N36 E40 M0.089 O R0
./instances/Rome/grafo1285.26.lgr N26 E30 M0.097 R1
./instances/Rome/grafo8038.94.lgr N94 E125 M0.232 R18
./instances/Rome/grafo5202.35.lgr N35 E40 M0.084 O R0
./instances/Rome/grafo10741.92.lgr N92 E132 M0.267 R27
./instances/Rome/grafo8425.81.lgr N81 E110 M0.264 R16
./instances/Rome/grafo5813.37.lgr N37 E46 M0.144 R1
./instances/Rome/grafo6739.46.lgr N46 E66 M0.165 R9
./instances/Rome/grafo1496.52.lgr N52 E66 M0.147 R5
./instances/Rome/grafo4507.80.lgr N80 E123 M0.232 R26
./instances/Rome/grafo132.21.lgr N21 E27 M0.065 O R0
./instances/Rome/grafo3902.39.lgr N39 E53 M0.119 R3
./instances/Rome/grafo10437.97.lgr N97 E124 M0.217 R12
./instances/Rome/grafo10988.98.lgr N98 E127 M0.35 R8
./instances/Rome/grafo1781.14.lgr N14 E20 M0.057 O R0
./instances/Rome/grafo3492.51.lgr N51 E69 M0.159 R10
./instances/Rome/grafo9965.34.lgr N34 E49 M0.117 R4
./instances/Rome/grafo11472.91.lgr N91 E135 M0.298 R26
./instances/Rome/grafo2588.24.lgr N24 E28 M0.074 O R0
./instances/Rome/grafo1992.32.lgr N32 E36 M0.105 R1
./instances/Rome/grafo11274.93.lgr N93 E132 M0.243 R23
./instances/Rome/grafo6601.46.lgr N46 E66 M0.138 R8
./instances/Rome/grafo5000.80.lgr N80 E110 M0.197 R16
./instances/Rome/grafo2074.34.lgr N34 E34 M0.053 O R0
./instances/Rome/grafo3992.44.lgr N44 E61 M0.133 R6
./instances/Rome/grafo7404.43.lgr N43 E55 M0.131 R1
./instances/Rome/grafo3247.38.lgr N38 E43 M0.096 O R0
./instances/Rome/grafo3811.54.lgr N54 E77 M0.17 R9
./instances/Rome/grafo8595.89.lgr N89 E112 M0.224 R11
./instances/Rome/grafo8370.84.lgr N84 E113 M0.216 R15
./instances/Rome/grafo10344.100.lgr N100 E130 M0.255 R16
./instances/Rome/grafo5815.34.lgr N34 E39 M0.085 O R0
./instances/Rome/grafo201.13.lgr N13 E16 M0.054 O R0
./instances/Rome/grafo361.13.lgr N13 E14 M0.051 O R0
./instances/Rome/grafo6121.33.lgr N33 E41 M0.081 O R0
./instances/Rome/grafo9228.81.lgr N81 E117 M0.213 R20
./instances/Rome/grafo6064.46.lgr N46 E69 M0.156 R10
./instances/Rome/grafo6851.49.lgr N49 E64 M0.149 R7
./instances/Rome/grafo4074.42.lgr N42 E54 M0.115 R2
./instances/Rome/grafo3067.34.lgr N34 E39 M0.089 O R0
./instances/Rome/grafo5379.39.lgr N39 E43 M0.087 O R0
./instances/Rome/grafo7154.60.lgr N60 E70 M0.122 O R0
./instances/Rome/grafo9441.73.lgr N73 E98 M0.201 R14
./instances/Rome/grafo9291.63.lgr N63 E88 M0.175 R10
./instances/Rome/grafo9568.65.lgr N65 E92 M0.187 R13
./instances/Rome/grafo6318.43.lgr N43 E71 M0.156 R13
./instances/Rome/grafo8202.78.lgr N78 E112 M0.216 R19
./instances/Rome/grafo6220.36.lgr N36 E44 M0.101 O R0
./instances/Rome/grafo5293.76.lgr N76 E108 M0.189 R18
./instances/Rome/grafo582.15.lgr N15 E16 M0.036 O R0
./instances/Rome/grafo1905.13.lgr N13 E14 M0.039 O R0
./instances/Rome/grafo11125.100.lgr N100 E140 M0.267 R26
./instances/Rome/grafo8274.60.lgr N60 E72 M0.153 R2
./instances/Rome/grafo6281.56.lgr N56 E75 M0.2 R7
./instances/Rome/grafo6077.47.lgr N47 E54 M0.096 O R0
./instances/Rome/grafo10203.97.lgr N97 E141 M0.269 R33
./instances/Rome/grafo2216.15.lgr N15 E20 M0.06 O R0
./instances/Rome/grafo5686.37.lgr N37 E47 M0.116 R3
./instances/Rome/grafo3401.41.lgr N41 E53 M0.12 R3
./instances/Rome/grafo9215.69.lgr N69 E90 M0.181 R8
./instances/Rome/grafo2591.15.lgr N15 E23 M0.059 O R0
./instances/Rome/grafo9787.82.lgr N82 E114 M0.234 R21
./instances/Rome/grafo9995.94.lgr N94 E137 M0.241 R24
./instances/Rome/grafo7371.61.lgr N61 E88 M0.17 R13
./instances/Rome/grafo9450.84.lgr N84 E125 M0.239 R28
./instances/Rome/grafo10397.36.lgr N36 E46 M0.11 R3
./instances/Rome/grafo5252.38.lgr N38 E44 M0.112 R1
./instances/Rome/grafo732.35.lgr N35 E44 M0.09 O R0
./instances/Rome/grafo5434.75.lgr N75 E93 M0.192 R8
./instances/Rome/grafo468.19.lgr N19 E31 M0.105 R1
./instances/Rome/grafo3167.44.lgr N44 E60 M0.136 R6
./instances/Rome/grafo3728.37.lgr N37 E47 M0.115 R2
./instances/Rome/grafo4009.43.lgr N43 E55 M0.138 R2
./instances/Rome/grafo5186.55.lgr N55 E79 M0.169 R9
./instances/Rome/grafo1061.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo10255.93.lgr N93 E125 M0.255 R21
./instances/Rome/grafo2792.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo4815.57.lgr N57 E69 M0.155 R3
./instances/Rome/grafo2213.20.lgr N20 E28 M0.062 O R0
./instances/Rome/grafo6365.34.lgr N34 E38 M0.085 O R0
./instances/Rome/grafo1646.28.lgr N28 E33 M0.072 O R0
./instances/Rome/grafo3979.98.lgr N98 E136 M0.239 R27
./instances/Rome/grafo2131.19.lgr N19 E25 M0.067 O R0
./instances/Rome/grafo8786.91.lgr N91 E126 M0.228 R23
./instances/Rome/grafo9044.76.lgr N76 E95 M0.206 R9
./instances/Rome/grafo3127.57.lgr N57 E82 M0.161 R16
./instances/Rome/grafo6133.39.lgr N39 E52 M0.124 R3
./instances/Rome/grafo8301.76.lgr N76 E115 M0.243 R22
./instances/Rome/grafo8352.89.lgr N89 E120 M0.265 R18
./instances/Rome/grafo1213.68.lgr N68 E86 M0.182 R8
./instances/Rome/grafo2816.18.lgr N18 E28 M0.062 O R0
./instances/Rome/grafo8025.82.lgr N82 E104 M0.213 R8
./instances/Rome/grafo11141.95.lgr N95 E133 M0.26 R23
./instances/Rome/grafo10620.35.lgr N35 E41 M0.074 O R0
./instances/Rome/grafo6833.48.lgr N48 E69 M0.146 R9
./instances/Rome/grafo9120.64.lgr N64 E87 M0.173 R10
./instances/Rome/grafo3533.37.lgr N37 E57 M0.133 R8
./instances/Rome/grafo3850.54.lgr N54 E68 M0.151 R5
./instances/Rome/grafo11153.99.lgr N99 E130 M0.259 R22
./instances/Rome/grafo1453.63.lgr N63 E80 M0.164 R3
./instances/Rome/grafo5399.35.lgr N35 E36 M0.086 O R0
./instances/Rome/grafo5593.34.lgr N34 E41 M0.082 O R0
./instances/Rome/grafo11551.33.lgr N33 E38 M0.078 O R0
./instances/Rome/grafo3587.36.lgr N36 E48 M0.121 R2
./instances/Rome/grafo878.13.lgr N13 E16 M0.028 O R0
./instances/Rome/grafo6294.39.lgr N39 E58 M0.122 R9
./instances/Rome/grafo375.17.lgr N17 E19 M0.059 O R0
./instances/Rome/grafo8498.74.lgr N74 E102 M0.209 R16
./instances/Rome/grafo10704.37.lgr N37 E44 M0.116 R2
./instances/Rome/grafo11581.31.lgr N31 E36 M0.078 O R0
./instances/Rome/grafo6023.37.lgr N37 E50 M0.135 R2
./instances/Rome/grafo7173.78.lgr N78 E95 M0.192 R7
./instances/Rome/grafo6980.59.lgr N59 E79 M0.236 R6
./instances/Rome/grafo11665.40.lgr N40 E48 M0.124 R4
./instances/Rome/grafo8704.97.lgr N97 E127 M0.245 R16
./instances/Rome/grafo10228.95.lgr N95 E132 M0.26 R24
./instances/Rome/grafo5160.42.lgr N42 E53 M0.127 R3
./instances/Rome/grafo2344.12.lgr N12 E14 M0.024 O R0
./instances/Rome/grafo561.20.lgr N20 E25 M0.057 O R0
./instances/Rome/grafo1709.13.lgr N13 E19 M0.071 O R0
./instances/Rome/grafo10017.96.lgr N96 E140 M0.295 R28
./instances/Rome/grafo317.13.lgr N13 E21 M0.106 R1
./instances/Rome/grafo3690.38.lgr N38 E50 M0.112 R2
./instances/Rome/grafo9060.64.lgr N64 E81 M0.163 R3
./instances/Rome/grafo598.33.lgr N33 E49 M0.113 R5
./instances/Rome/grafo4255.53.lgr N53 E68 M0.163 R2
./instances/Rome/grafo5081.55.lgr N55 E70 M0.143 R1
./instances/Rome/grafo199.13.lgr N13 E19 M0.066 O R0
./instances/Rome/grafo8486.85.lgr N85 E115 M0.229 R17
./instances/Rome/grafo3414.36.lgr N36 E39 M0.09 O R0
./instances/Rome/grafo7386.46.lgr N46 E66 M0.18 R13
./instances/Rome/grafo5559.61.lgr N61 E75 M0.171 R6
./instances/Rome/grafo10477.91.lgr N91 E108 M0.221 R7
./instances/Rome/grafo4008.62.lgr N62 E79 M0.175 R5
./instances/Rome/grafo6187.81.lgr N81 E112 M0.224 R15
./instances/Rome/grafo3780.50.lgr N50 E63 M0.141 R2
./instances/Rome/grafo2386.28.lgr N28 E28 M0.048 O R0
./instances/Rome/grafo10328.92.lgr N92 E111 M0.22 R4
./instances/Rome/grafo10707.33.lgr N33 E37 M0.079 O R0
./instances/Rome/grafo6319.80.lgr N80 E109 M0.203 R15
./instances/Rome/grafo11185.94.lgr N94 E126 M0.244 R19
./instances/Rome/grafo8889.89.lgr N89 E119 M0.211 R12
./instances/Rome/grafo6463.84.lgr N84 E106 M0.217 R9
./instances/Rome/grafo8338.70.lgr N70 E88 M0.167 R7
./instances/Rome/grafo10557.98.lgr N98 E129 M0.266 R17
./instances/Rome/grafo457.12.lgr N12 E15 M0.051 O R0
./instances/Rome/grafo2395.28.lgr N28 E37 M0.107 R1
./instances/Rome/grafo2979.11.lgr N11 E11 M0.034 O R0
./instances/Rome/grafo1161.17.lgr N17 E18 M0.036 O R0
./instances/Rome/grafo485.16.lgr N16 E20 M0.059 O R0
./instances/Rome/grafo7597.44.lgr N44 E61 M0.139 R7
./instances/Rome/grafo10855.96.lgr N96 E113 M0.219 R4
./instances/Rome/grafo5588.75.lgr N75 E96 M0.199 R8
./instances/Rome/grafo5287.61.lgr N61 E88 M0.174 R12
./instances/Rome/grafo2143.19.lgr N19 E27 M0.075 R1
./instances/Rome/grafo1404.51.lgr N51 E70 M0.15 R8
./instances/Rome/grafo686.23.lgr N23 E25 M0.041 O R0
./instances/Rome/grafo465.10.lgr N10 E10 M0.036 O R0
./instances/Rome/grafo5192.34.lgr N34 E39 M0.081 O R0
./instances/Rome/grafo5093.80.lgr N80 E103 M0.19 R6
./instances/Rome/grafo2425.19.lgr N19 E23 M0.061 O R0
./instances/Rome/grafo965.15.lgr N15 E15 M0.031 O R0
./instances/Rome/grafo2790.16.lgr N16 E18 M0.059 O R0
./instances/Rome/grafo7981.85.lgr N85 E116 M0.225 R14
./instances/Rome/grafo5103.53.lgr N53 E72 M0.151 R7
./instances/Rome/grafo1532.51.lgr N51 E61 M0.144 R2
./instances/Rome/grafo3803.40.lgr N40 E56 M0.137 R5
./instances/Rome/grafo5437.50.lgr N50 E69 M0.165 R4
./instances/Rome/grafo2100.29.lgr N29 E38 M0.102 R3
./instances/Rome/grafo409.19.lgr N19 E22 M0.064 O R0
./instances/Rome/grafo9928.95.lgr N95 E120 M0.232 R6
./instances/Rome/grafo9691.79.lgr N79 E125 M0.236 R30
./instances/Rome/grafo975.36.lgr N36 E48 M0.114 R2
./instances/Rome/grafo9483.83.lgr N83 E109 M0.204 R10
./instances/Rome/grafo3006.35.lgr N35 E44 M0.11 R1
./instances/Rome/grafo3122.56.lgr N56 E84 M0.176 R15
./instances/Rome/grafo6331.42.lgr N42 E65 M0.154 R8
./instances/Rome/grafo1962.34.lgr N34 E39 M0.076 O R0
./instances/Rome/grafo8012.87.lgr N87 E120 M0.238 R18
./instances/Rome/grafo7096.45.lgr N45 E61 M0.151 R7
./instances/Rome/grafo3829.43.lgr N43 E61 M0.155 R4
./instances/Rome/grafo4049.37.lgr N37 E51 M0.119 R6
./instances/Rome/grafo5094.70.lgr N70 E91 M0.189 R11
./instances/Rome/grafo9830.71.lgr N71 E83 M0.18 R3
./instances/Rome/grafo804.21.lgr N21 E22 M0.037 O R0
./instances/Rome/grafo9447.64.lgr N64 E83 M0.175 R6
./instances/Rome/grafo9526.72.lgr N72 E98 M0.194 R11
./instances/Rome/grafo7517.38.lgr N38 E51 M0.12 R8
./instances/Rome/grafo8674.100.lgr N100 E135 M0.284 R24
./instances/Rome/grafo587.10.lgr N10 E10 M0.03 O R0
./instances/Rome/grafo954.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo10011.31.lgr N31 E36 M0.081 O R0
./instances/Rome/grafo4913.79.lgr N79 E109 M0.246 R16
./instances/Rome/grafo11127.31.lgr N31 E37 M0.08 O R0
./instances/Rome/grafo4999.55.lgr N55 E72 M0.169 R7
./instances/Rome/grafo7420.41.lgr N41 E58 M0.148 R6
./instances/Rome/grafo9218.80.lgr N80 E108 M0.194 R15
./instances/Rome/grafo11549.35.lgr N35 E46 M0.084 O R0
./instances/Rome/grafo2568.15.lgr N15 E16 M0.053 O R0
./instances/Rome/grafo8658.89.lgr N89 E127 M0.339 R22
./instances/Rome/grafo2008.33.lgr N33 E42 M0.108 R1
./instances/Rome/grafo7512.37.lgr N37 E45 M0.084 O R0
./instances/Rome/grafo5100.67.lgr N67 E89 M0.179 R10
./instances/Rome/grafo8886.91.lgr N91 E122 M0.225 R16
./instances/Rome/grafo10071.40.lgr N40 E50 M0.122 R2
./instances/Rome/grafo11495.39.lgr N39 E52 M0.117 R4
./instances/Rome/grafo4737.66.lgr N66 E86 M0.166 R11
./instances/Rome/grafo11108.94.lgr N94 E124 M0.257 R9
./instances/Rome/grafo9035.70.lgr N70 E99 M0.198 R17
./instances/Rome/grafo8485.85.lgr N85 E117 M0.223 R20
./instances/Rome/grafo1068.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo9029.66.lgr N66 E77 M0.139 O R0
./instances/Rome/grafo6401.45.lgr N45 E67 M0.157 R9
./instances/Rome/grafo5794.54.lgr N54 E71 M0.152 R4
./instances/Rome/grafo5929.71.lgr N71 E98 M0.204 R17
./instances/Rome/grafo2614.16.lgr N16 E19 M0.072 O R0
./instances/Rome/grafo4554.77.lgr N77 E100 M0.188 R5
./instances/Rome/grafo8493.75.lgr N75 E94 M0.197 R7
./instances/Rome/grafo2285.38.lgr N38 E52 M0.115 R7
./instances/Rome/grafo6593.38.lgr N38 E48 M0.111 R4
./instances/Rome/grafo5776.36.lgr N36 E45 M0.087 O R0
./instances/Rome/grafo1035.37.lgr N37 E51 M0.112 R8
./instances/Rome/grafo9506.70.lgr N70 E91 M0.184 R12
./instances/Rome/grafo1741.16.lgr N16 E16 M0.036 O R0
./instances/Rome/grafo7815.80.lgr N80 E121 M0.216 R22
./instances/Rome/grafo5698.37.lgr N37 E46 M0.117 R1
./instances/Rome/grafo6287.38.lgr N38 E53 M0.13 R3
./instances/Rome/grafo839.14.lgr N14 E17 M0.056 O R0
./instances/Rome/grafo11056.98.lgr N98 E136 M0.274 R23
./instances/Rome/grafo9682.65.lgr N65 E101 M0.187 R19
./instances/Rome/grafo7912.79.lgr N79 E112 M0.192 R12
./instances/Rome/grafo8468.85.lgr N85 E107 M0.209 R7
./instances/Rome/grafo548.13.lgr N13 E12 M0.034 O R0
./instances/Rome/grafo2848.40.lgr N40 E48 M0.113 R4
./instances/Rome/grafo10002.40.lgr N40 E45 M0.085 O R0
./instances/Rome/grafo9131.74.lgr N74 E105 M0.203 R13
./instances/Rome/grafo8335.93.lgr N93 E126 M0.232 R20
./instances/Rome/grafo1718.21.lgr N21 E29 M0.076 R1
./instances/Rome/grafo8539.87.lgr N87 E127 M0.231 R24
./instances/Rome/grafo11031.36.lgr N36 E41 M0.117 R1
./instances/Rome/grafo216.18.lgr N18 E19 M0.059 O R0
./instances/Rome/grafo10426.100.lgr N100 E138 M0.263 R21
./instances/Rome/grafo7411.89.lgr N89 E120 M0.218 R21
./instances/Rome/grafo744.28.lgr N28 E29 M0.063 O R0
./instances/Rome/grafo6807.38.lgr N38 E50 M0.162 R1
./instances/Rome/grafo6938.44.lgr N44 E61 M0.123 R6
./instances/Rome/grafo2650.30.lgr N30 E34 M0.077 O R0
./instances/Rome/grafo11642.36.lgr N36 E49 M0.112 R4
./instances/Rome/grafo5182.33.lgr N33 E38 M0.081 O R0
./instances/Rome/grafo4875.78.lgr N78 E117 M0.222 R22
./instances/Rome/grafo2103.66.lgr N66 E76 M0.158 R3
./instances/Rome/grafo10349.94.lgr N94 E128 M0.233 R20
./instances/Rome/grafo643.12.lgr N12 E14 M0.046 O R0
./instances/Rome/grafo2136.11.lgr N11 E17 M0.07 R1
./instances/Rome/grafo4990.61.lgr N61 E80 M0.167 R5
./instances/Rome/grafo6855.45.lgr N45 E54 M0.13 R1
./instances/Rome/grafo9229.77.lgr N77 E99 M0.197 R5
./instances/Rome/grafo3708.38.lgr N38 E54 M0.118 R8
./instances/Rome/grafo114.26.lgr N26 E30 M0.081 O R0
./instances/Rome/grafo1276.26.lgr N26 E32 M0.07 O R0
./instances/Rome/grafo793.13.lgr N13 E15 M0.054 O R0
./instances/Rome/grafo3675.42.lgr N42 E51 M0.094 O R0
./instances/Rome/grafo779.13.lgr N13 E15 M0.048 O R0
./instances/Rome/grafo10815.97.lgr N97 E126 M0.232 R14
./instances/Rome/grafo3349.47.lgr N47 E51 M0.095 O R0
./instances/Rome/grafo9897.39.lgr N39 E55 M0.118 R7
./instances/Rome/grafo4005.39.lgr N39 E52 M0.124 R4
./instances/Rome/grafo5258.36.lgr N36 E50 M0.116 R3
./instances/Rome/grafo11632.40.lgr N40 E59 M0.131 R7
./instances/Rome/grafo7031.43.lgr N43 E63 M0.145 R7
./instances/Rome/grafo4571.54.lgr N54 E76 M0.165 R4
./instances/Rome/grafo10067.41.lgr N41 E47 M0.088 O R0
./instances/Rome/grafo5640.50.lgr N50 E58 M0.146 O R0
./instances/Rome/grafo222.11.lgr N11 E10 M0.03 O R0
./instances/Rome/grafo8633.75.lgr N75 E102 M0.208 R15
./instances/Rome/grafo1618.47.lgr N47 E56 M0.135 R1
./instances/Rome/grafo3157.55.lgr N55 E73 M0.151 R5
./instances/Rome/grafo3953.36.lgr N36 E48 M0.118 R1
./instances/Rome/grafo7433.44.lgr N44 E55 M0.137 R3
./instances/Rome/grafo3779.52.lgr N52 E67 M0.15 R5
./instances/Rome/grafo10950.97.lgr N97 E143 M0.256 R28
./instances/Rome/grafo5329.57.lgr N57 E71 M0.151 R4
./instances/Rome/grafo8010.62.lgr N62 E88 M0.184 R11
./instances/Rome/grafo5967.37.lgr N37 E44 M0.09 O R0
./instances/Rome/grafo9401.80.lgr N80 E102 M0.204 R8
./instances/Rome/grafo4482.61.lgr N61 E76 M0.117 O R0
./instances/Rome/grafo650.12.lgr N12 E11 M0.034 O R0
./instances/Rome/grafo2274.35.lgr N35 E41 M0.082 O R0
./instances/Rome/grafo8799.90.lgr N90 E113 M0.246 R10
./instances/Rome/grafo8841.88.lgr N88 E118 M0.216 R19
./instances/Rome/grafo8277.82.lgr N82 E119 M0.205 R19
./instances/Rome/grafo10684.95.lgr N95 E126 M0.254 R16
./instances/Rome/grafo963.19.lgr N19 E21 M0.059 O R0
./instances/Rome/grafo10128.98.lgr N98 E130 M0.242 R13
./instances/Rome/grafo769.14.lgr N14 E13 M0.034 O R0
./instances/Rome/grafo10862.98.lgr N98 E136 M0.271 R21
./instances/Rome/grafo2631.34.lgr N34 E42 M0.108 R1
./instances/Rome/grafo585.15.lgr N15 E16 M0.032 O R0
./instances/Rome/grafo7000.40.lgr N40 E50 M0.118 R2
./instances/Rome/grafo8605.68.lgr N68 E104 M0.19 R20
./instances/Rome/grafo9410.67.lgr N67 E93 M0.185 R14
./instances/Rome/grafo11142.99.lgr N99 E144 M0.27 R26
./instances/Rome/grafo6368.45.lgr N45 E65 M0.136 R6
./instances/Rome/grafo5921.38.lgr N38 E52 M0.127 R7
./instances/Rome/grafo5712.36.lgr N36 E42 M0.081 O R0
./instances/Rome/grafo7422.40.lgr N40 E50 M0.122 R1
./instances/Rome/grafo10907.99.lgr N99 E137 M0.266 R25
./instances/Rome/grafo7331.41.lgr N41 E50 M0.095 O R0
./instances/Rome/grafo7749.41.lgr N41 E48 M0.119 R2
./instances/Rome/grafo7758.53.lgr N53 E77 M0.159 R12
./instances/Rome/grafo3266.46.lgr N46 E54 M0.092 O R0
./instances/Rome/grafo8344.73.lgr N73 E99 M0.211 R10
./instances/Rome/grafo7603.45.lgr N45 E73 M0.146 R14
./instances/Rome/grafo1395.61.lgr N61 E78 M0.159 R5
./instances/Rome/grafo10969.98.lgr N98 E131 M0.27 R19
./instances/Rome/grafo1993.32.lgr N32 E42 M0.119 R1
./instances/Rome/grafo9440.83.lgr N83 E108 M0.201 R8
./instances/Rome/grafo9177.83.lgr N83 E106 M0.222 R11
./instances/Rome/grafo4327.65.lgr N65 E77 M0.172 R3
./instances/Rome/grafo2321.38.lgr N38 E58 M0.133 R6
./instances/Rome/grafo10732.33.lgr N33 E37 M0.085 O R0
./instances/Rome/grafo4950.50.lgr N50 E64 M0.142 R1
./instances/Rome/grafo11213.37.lgr N37 E49 M0.156 R4
./instances/Rome/grafo4611.59.lgr N59 E81 M0.174 R6
./instances/Rome/grafo5314.38.lgr N38 E43 M0.083 O R0
./instances/Rome/grafo5348.46.lgr N46 E64 M0.139 R3
./instances/Rome/grafo11110.99.lgr N99 E135 M0.258 R23
./instances/Rome/grafo5213.31.lgr N31 E37 M0.08 O R0
./instances/Rome/grafo8081.80.lgr N80 E107 M0.186 R9
./instances/Rome/grafo5515.43.lgr N43 E64 M0.135 R7
./instances/Rome/grafo8287.77.lgr N77 E90 M0.179 R4
./instances/Rome/grafo9622.93.lgr N93 E124 M0.252 R16
./instances/Rome/grafo5906.34.lgr N34 E39 M0.08 O R0
./instances/Rome/grafo9937.91.lgr N91 E121 M0.278 R19
./instances/Rome/grafo11609.37.lgr N37 E44 M0.085 O R0
./instances/Rome/grafo2818.18.lgr N18 E21 M0.057 O R0
./instances/Rome/grafo9888.33.lgr N33 E38 M0.08 O R0
./instances/Rome/grafo3782.34.lgr N34 E43 M0.091 O R0
./instances/Rome/grafo128.35.lgr N35 E42 M0.09 O R0
./instances/Rome/grafo11192.92.lgr N92 E111 M0.239 R11
./instances/Rome/grafo3356.33.lgr N33 E40 M0.08 O R0
./instances/Rome/grafo476.19.lgr N19 E18 M0.038 O R0
./instances/Rome/grafo4905.56.lgr N56 E66 M0.144 R3
./instances/Rome/grafo2465.36.lgr N36 E44 M0.111 R1
./instances/Rome/grafo5451.41.lgr N41 E56 M0.119 R2
./instances/Rome/grafo5075.58.lgr N58 E75 M0.161 R8
./instances/Rome/grafo4220.78.lgr N78 E98 M0.191 R8
./instances/Rome/grafo7948.90.lgr N90 E125 M0.226 R20
./instances/Rome/grafo2566.40.lgr N40 E53 M0.122 R5
./instances/Rome/grafo1540.34.lgr N34 E44 M0.08 O R0
./instances/Rome/grafo3153.36.lgr N36 E43 M0.086 O R0
./instances/Rome/grafo6655.38.lgr N38 E53 M0.122 R1
./instances/Rome/grafo1107.15.lgr N15 E19 M0.055 O R0
./instances/Rome/grafo1254.45.lgr N45 E49 M0.094 O R0
./instances/Rome/grafo7549.38.lgr N38 E50 M0.124 R1
./instances/Rome/grafo1583.66.lgr N66 E81 M0.177 R5
./instances/Rome/grafo7871.77.lgr N77 E112 M0.216 R19
./instances/Rome/grafo9147.75.lgr N75 E106 M0.199 R17
./instances/Rome/grafo6781.47.lgr N47 E66 M0.155 R7
./instances/Rome/grafo11461.35.lgr N35 E42 M0.083 O R0
./instances/Rome/grafo10646.100.lgr N100 E154 M0.291 R39
./instances/Rome/grafo7598.43.lgr N43 E57 M0.126 R2
./instances/Rome/grafo4997.81.lgr N81 E106 M0.222 R7
./instances/Rome/grafo9686.73.lgr N73 E103 M0.2 R18
./instances/Rome/grafo3535.56.lgr N56 E68 M0.15 R4
./instances/Rome/grafo2904.37.lgr N37 E54 M0.118 R4
./instances/Rome/grafo2687.33.lgr N33 E46 M0.108 R4
./instances/Rome/grafo7141.42.lgr N42 E53 M0.125 R3
./instances/Rome/grafo1971.15.lgr N15 E20 M0.056 O R0
./instances/Rome/grafo1551.58.lgr N58 E72 M0.153 R2
./instances/Rome/grafo1562.49.lgr N49 E55 M0.1 O R0
./instances/Rome/grafo5705.46.lgr N46 E67 M0.155 R7
./instances/Rome/grafo9062.70.lgr N70 E92 M0.188 R9
./instances/Rome/grafo6017.62.lgr N62 E84 M0.179 R10
./instances/Rome/grafo7907.80.lgr N80 E127 M0.235 R31
./instances/Rome/grafo10801.35.lgr N35 E39 M0.084 O R0
./instances/Rome/grafo6178.40.lgr N40 E49 M0.115 R2
./instances/Rome/grafo2326.16.lgr N16 E21 M0.06 O R0
./instances/Rome/grafo960.26.lgr N26 E27 M0.069 O R0
./instances/Rome/grafo924.19.lgr N19 E21 M0.063 O R0
./instances/Rome/grafo3473.57.lgr N57 E73 M0.154 R5
./instances/Rome/grafo2485.13.lgr N13 E17 M0.052 O R0
./instances/Rome/grafo11026.33.lgr N33 E36 M0.077 O R0
./instances/Rome/grafo746.13.lgr N13 E14 M0.03 O R0
./instances/Rome/grafo11106.99.lgr N99 E136 M0.25 R20
./instances/Rome/grafo8675.93.lgr N93 E130 M0.25 R22
./instances/Rome/grafo10109.95.lgr N95 E126 M0.231 R21
./instances/Rome/grafo2697.16.lgr N16 E20 M0.053 O R0
./instances/Rome/grafo10924.98.lgr N98 E129 M0.253 R18
./instances/Rome/grafo6709.47.lgr N47 E55 M0.124 R1
./instances/Rome/grafo2804.19.lgr N19 E26 M0.063 O R0
./instances/Rome/grafo541.10.lgr N10 E10 M0.03 O R0
./instances/Rome/grafo9145.68.lgr N68 E86 M0.182 R6
./instances/Rome/grafo2732.37.lgr N37 E48 M0.116 R3
./instances/Rome/grafo5931.46.lgr N46 E63 M0.15 R5
./instances/Rome/grafo4726.51.lgr N51 E67 M0.14 R6
./instances/Rome/grafo2879.27.lgr N27 E31 M0.071 O R0
./instances/Rome/grafo5205.35.lgr N35 E42 M0.107 R2
./instances/Rome/grafo10953.93.lgr N93 E118 M0.24 R11
./instances/Rome/grafo2431.86.lgr N86 E105 M0.207 R5
./instances/Rome/grafo2449.19.lgr N19 E24 M0.079 R1
./instances/Rome/grafo10196.94.lgr N94 E121 M0.229 R10
./instances/Rome/grafo10508.100.lgr N100 E143 M0.272 R25
./instances/Rome/grafo11306.99.lgr N99 E124 M0.242 R9
./instances/Rome/grafo5491.74.lgr N74 E97 M0.207 R11
./instances/Rome/grafo9206.66.lgr N66 E84 M0.18 R4
./instances/Rome/grafo9763.69.lgr N69 E95 M0.193 R14
./instances/Rome/grafo10413.93.lgr N93 E129 M0.24 R19
./instances/Rome/grafo10885.98.lgr N98 E124 M0.249 R16
./instances/Rome/grafo3203.40.lgr N40 E51 M0.093 O R0
./instances/Rome/grafo11009.98.lgr N98 E126 M0.228 R16
./instances/Rome/grafo3957.57.lgr N57 E80 M0.159 R11
./instances/Rome/grafo9318.81.lgr N81 E108 M0.208 R14
./instances/Rome/grafo11339.91.lgr N91 E115 M0.216 R14
./instances/Rome/grafo3204.63.lgr N63 E87 M0.239 R12
./instances/Rome/grafo2623.41.lgr N41 E53 M0.125 R3
./instances/Rome/grafo8160.83.lgr N83 E119 M0.221 R23
./instances/Rome/grafo11463.33.lgr N33 E39 M0.078 O R0
./instances/Rome/grafo11303.93.lgr N93 E128 M0.232 R18
./instances/Rome/grafo7287.43.lgr N43 E62 M0.148 R7
./instances/Rome/grafo4209.61.lgr N61 E79 M0.185 R1
./instances/Rome/grafo1560.49.lgr N49 E59 M0.127 R3
./instances/Rome/grafo8777.98.lgr N98 E140 M0.252 R27
./instances/Rome/grafo5700.36.lgr N36 E49 M0.117 R3
./instances/Rome/grafo7724.54.lgr N54 E73 M0.155 R5
./instances/Rome/grafo7502.35.lgr N35 E43 M0.085 O R0
./instances/Rome/grafo1615.12.lgr N12 E15 M0.045 O R0
./instances/Rome/grafo3640.41.lgr N41 E53 M0.117 R2
./instances/Rome/grafo2119.21.lgr N21 E27 M0.08 R1
./instances/Rome/grafo1136.15.lgr N15 E17 M0.08 O R0
./instances/Rome/grafo8235.75.lgr N75 E97 M0.189 R10
./instances/Rome/grafo10672.98.lgr N98 E132 M0.245 R18
./instances/Rome/grafo7257.37.lgr N37 E48 M0.114 R1
./instances/Rome/grafo11345.38.lgr N38 E56 M0.144 R7
./instances/Rome/grafo1483.54.lgr N54 E67 M0.162 R2
./instances/Rome/grafo10389.94.lgr N94 E131 M0.293 R23
./instances/Rome/grafo3180.57.lgr N57 E80 M0.168 R10
./instances/Rome/grafo3351.38.lgr N38 E46 M0.113 R1
./instances/Rome/grafo1267.29.lgr N29 E33 M0.069 O R0
./instances/Rome/grafo888.12.lgr N12 E13 M0.054 O R0
./instances/Rome/grafo2443.22.lgr N22 E31 M0.103 R1
./instances/Rome/grafo1341.25.lgr N25 E27 M0.063 O R0
./instances/Rome/grafo11487.91.lgr N91 E122 M0.21 R15
./instances/Rome/grafo2113.19.lgr N19 E25 M0.062 O R0
./instances/Rome/grafo653.12.lgr N12 E12 M0.036 O R0
./instances/Rome/grafo7143.43.lgr N43 E54 M0.131 R4
./instances/Rome/grafo9176.67.lgr N67 E90 M0.202 R9
./instances/Rome/grafo9782.75.lgr N75 E96 M0.192 R11
./instances/Rome/grafo9699.86.lgr N86 E129 M0.243 R29
./instances/Rome/grafo5018.81.lgr N81 E102 M0.208 R11
./instances/Rome/grafo1539.34.lgr N34 E38 M0.083 O R0
./instances/Rome/grafo10595.95.lgr N95 E121 M0.227 R17
./instances/Rome/grafo9373.70.lgr N70 E87 M0.186 R11
./instances/Rome/grafo7130.90.lgr N90 E125 M0.283 R20
./instances/Rome/grafo7017.45.lgr N45 E66 M0.155 R4
./instances/Rome/grafo5583.33.lgr N33 E42 M0.118 R1
./instances/Rome/grafo2182.38.lgr N38 E52 M0.135 R4
./instances/Rome/grafo9719.74.lgr N74 E107 M0.21 R19
./instances/Rome/grafo6116.35.lgr N35 E43 M0.113 R2
./instances/Rome/grafo10159.95.lgr N95 E125 M0.227 R12
./instances/Rome/grafo8305.65.lgr N65 E89 M0.177 R13
./instances/Rome/grafo11101.95.lgr N95 E139 M0.352 R25
./instances/Rome/grafo10047.32.lgr N32 E38 M0.082 O R0
./instances/Rome/grafo11564.37.lgr N37 E47 M0.107 R2
./instances/Rome/grafo10485.94.lgr N94 E125 M0.235 R12
./instances/Rome/grafo5927.37.lgr N37 E52 M0.117 R4
./instances/Rome/grafo1124.15.lgr N15 E16 M0.032 O R0
./instances/Rome/grafo3382.99.lgr N99 E129 M0.26 R13
./instances/Rome/grafo7048.57.lgr N57 E74 M0.175 R6
./instances/Rome/grafo5305.63.lgr N63 E89 M0.183 R15
./instances/Rome/grafo5914.60.lgr N60 E82 M0.173 R9
./instances/Rome/grafo3457.38.lgr N38 E43 M0.088 O R0
./instances/Rome/grafo6552.45.lgr N45 E54 M0.1 O R0
./instances/Rome/grafo7668.43.lgr N43 E57 M0.131 R8
./instances/Rome/grafo8060.88.lgr N88 E117 M0.23 R15
./instances/Rome/grafo3336.36.lgr N36 E44 M0.112 R2
./instances/Rome/grafo3393.42.lgr N42 E53 M0.096 O R0
./instances/Rome/grafo10666.98.lgr N98 E128 M0.239 R8
./instances/Rome/grafo8642.91.lgr N91 E112 M0.208 R11
./instances/Rome/grafo3499.35.lgr N35 E47 M0.114 R1
./instances/Rome/grafo6974.39.lgr N39 E51 M0.123 R3
./instances/Rome/grafo7499.92.lgr N92 E120 M0.234 R13
./instances/Rome/grafo11321.35.lgr N35 E40 M0.073 O R0
./instances/Rome/grafo11019.93.lgr N93 E123 M0.239 R13
./instances/Rome/grafo340.15.lgr N15 E16 M0.055 O R0
./instances/Rome/grafo4682.55.lgr N55 E70 M0.16 R1
./instances/Rome/grafo6683.58.lgr N58 E69 M0.152 R1
./instances/Rome/grafo4893.51.lgr N51 E64 M0.107 O R0
./instances/Rome/grafo7977.87.lgr N87 E105 M0.236 R6
./instances/Rome/grafo3289.53.lgr N53 E76 M0.16 R13
./instances/Rome/grafo1804.19.lgr N19 E30 M0.096 R7
./instances/Rome/grafo2729.40.lgr N40 E46 M0.125 R1
./instances/Rome/grafo3102.34.lgr N34 E42 M0.12 R1
./instances/Rome/grafo8630.74.lgr N74 E101 M0.203 R15
./instances/Rome/grafo11310.35.lgr N35 E37 M0.084 O R0
./instances/Rome/grafo268.15.lgr N15 E15 M0.037 O R0
./instances/Rome/grafo11098.96.lgr N96 E131 M0.256 R16
./instances/Rome/grafo3905.36.lgr N36 E45 M0.118 R3
./instances/Rome/grafo7635.41.lgr N41 E53 M0.132 R5
./instances/Rome/grafo863.18.lgr N18 E19 M0.06 O R0
./instances/Rome/grafo3918.42.lgr N42 E56 M0.13 R4
./instances/Rome/grafo10304.94.lgr N94 E112 M0.215 R7
./instances/Rome/grafo7264.39.lgr N39 E51 M0.122 R6
./instances/Rome/grafo502.20.lgr N20 E22 M0.06 O R0
./instances/Rome/grafo8838.83.lgr N83 E114 M0.197 R16
./instances/Rome/grafo9497.85.lgr N85 E114 M0.225 R14
./instances/Rome/grafo11222.93.lgr N93 E123 M0.234 R16
./instances/Rome/grafo10997.100.lgr N100 E126 M0.283 R8
./instances/Rome/grafo1331.28.lgr N28 E33 M0.087 R1
./instances/Rome/grafo10099.94.lgr N94 E144 M0.256 R35
./instances/Rome/grafo6752.39.lgr N39 E51 M0.12 R6
./instances/Rome/grafo5402.43.lgr N43 E57 M0.135 R4
./instances/Rome/grafo3846.47.lgr N47 E65 M0.128 R6
./instances/Rome/grafo8247.81.lgr N81 E118 M0.23 R21
./instances/Rome/grafo729.15.lgr N15 E15 M0.033 O R0
./instances/Rome/grafo6169.47.lgr N47 E70 M0.149 R10
./instances/Rome/grafo7229.43.lgr N43 E49 M0.101 O R0
./instances/Rome/grafo4630.64.lgr N64 E79 M0.167 R4
./instances/Rome/grafo6020.39.lgr N39 E49 M0.115 R2
./instances/Rome/grafo3709.61.lgr N61 E85 M0.187 R13
./instances/Rome/grafo8546.75.lgr N75 E98 M0.206 R13
./instances/Rome/grafo3297.53.lgr N53 E74 M0.154 R13
./instances/Rome/grafo546.12.lgr N12 E11 M0.037 O R0
./instances/Rome/grafo910.10.lgr N10 E9 M0.038 O R0
./instances/Rome/grafo10368.96.lgr N96 E124 M0.237 R14
./instances/Rome/grafo4359.62.lgr N62 E83 M0.176 R7
./instances/Rome/grafo3009.17.lgr N17 E22 M0.06 O R0
./instances/Rome/grafo8553.84.lgr N84 E118 M0.248 R21
./instances/Rome/grafo6358.42.lgr N42 E61 M0.15 R6
./instances/Rome/grafo4244.61.lgr N61 E89 M0.173 R9
./instances/Rome/grafo5778.46.lgr N46 E69 M0.143 R7
./instances/Rome/grafo3943.51.lgr N51 E70 M0.16 R9
./instances/Rome/grafo3907.33.lgr N33 E42 M0.121 R1
./instances/Rome/grafo9193.73.lgr N73 E101 M0.196 R12
./instances/Rome/grafo11132.95.lgr N95 E133 M0.251 R21
./instances/Rome/grafo1315.29.lgr N29 E31 M0.048 O R0
./instances/Rome/grafo4559.65.lgr N65 E93 M0.19 R14
./instances/Rome/grafo4414.66.lgr N66 E91 M0.192 R12
./instances/Rome/grafo466.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo1390.27.lgr N27 E39 M0.112 R1
./instances/Rome/grafo9456.65.lgr N65 E82 M0.172 R6
./instances/Rome/grafo11095.93.lgr N93 E126 M0.235 R23
./instances/Rome/grafo10257.100.lgr N100 E124 M0.245 R11
./instances/Rome/grafo5317.57.lgr N57 E73 M0.173 R4
./instances/Rome/grafo7799.69.lgr N69 E93 M0.195 R12
./instances/Rome/grafo581.23.lgr N23 E35 M0.107 R1
./instances/Rome/grafo2724.23.lgr N23 E29 M0.073 O R0
./instances/Rome/grafo9675.63.lgr N63 E89 M0.191 R13
./instances/Rome/grafo10490.99.lgr N99 E134 M0.257 R20
./instances/Rome/grafo9516.64.lgr N64 E92 M0.18 R12
./instances/Rome/grafo11363.40.lgr N40 E54 M0.152 R7
./instances/Rome/grafo809.15.lgr N15 E14 M0.04 O R0
./instances/Rome/grafo10288.95.lgr N95 E140 M0.263 R27
./instances/Rome/grafo345.14.lgr N14 E13 M0.032 O R0
./instances/Rome/grafo4841.67.lgr N67 E90 M0.172 R10
./instances/Rome/grafo4257.81.lgr N81 E107 M0.215 R13
./instances/Rome/grafo1693.12.lgr N12 E13 M0.052 O R0
./instances/Rome/grafo9639.72.lgr N72 E80 M0.186 R3
./instances/Rome/grafo3558.39.lgr N39 E62 M0.14 R12
./instances/Rome/grafo2440.16.lgr N16 E20 M0.059 O R0
./instances/Rome/grafo11450.37.lgr N37 E46 M0.113 R1
./instances/Rome/grafo10068.31.lgr N31 E37 M0.078 O R0
./instances/Rome/grafo1651.20.lgr N20 E21 M0.038 O R0
./instances/Rome/grafo5918.45.lgr N45 E65 M0.147 R5
./instances/Rome/grafo2064.33.lgr N33 E42 M0.112 R1
./instances/Rome/grafo2484.17.lgr N17 E18 M0.061 O R0
./instances/Rome/grafo10825.98.lgr N98 E138 M0.267 R26
./instances/Rome/grafo7928.82.lgr N82 E110 M0.21 R20
./instances/Rome/grafo7831.71.lgr N71 E94 M0.185 R11
./instances/Rome/grafo1037.22.lgr N22 E30 M0.098 R1
./instances/Rome/grafo519.12.lgr N12 E15 M0.063 O R0
./instances/Rome/grafo7377.43.lgr N43 E58 M0.127 R7
./instances/Rome/grafo5958.42.lgr N42 E56 M0.133 R4
./instances/Rome/grafo8685.74.lgr N74 E94 M0.181 R6
./instances/Rome/grafo7389.42.lgr N42 E62 M0.177 R7
./instances/Rome/grafo10669.93.lgr N93 E130 M0.235 R19
./instances/Rome/grafo9580.97.lgr N97 E120 M0.227 R13
./instances/Rome/grafo1803.17.lgr N17 E17 M0.034 O R0
./instances/Rome/grafo10339.95.lgr N95 E138 M0.26 R26
./instances/Rome/grafo2619.15.lgr N15 E18 M0.055 O R0
./instances/Rome/grafo10976.92.lgr N92 E137 M0.247 R28
./instances/Rome/grafo5574.35.lgr N35 E37 M0.084 O R0
./instances/Rome/grafo6627.57.lgr N57 E84 M0.212 R15
./instances/Rome/grafo1350.29.lgr N29 E41 M0.11 R3
./instances/Rome/grafo363.10.lgr N10 E11 M0.066 O R0
./instances/Rome/grafo1749.21.lgr N21 E32 M0.097 R3
./instances/Rome/grafo4859.59.lgr N59 E78 M0.16 R8
./instances/Rome/grafo10888.35.lgr N35 E46 M0.114 R5
./instances/Rome/grafo3611.53.lgr N53 E67 M0.137 R3
./instances/Rome/grafo6979.47.lgr N47 E64 M0.137 R4
./instances/Rome/grafo11128.36.lgr N36 E47 M0.151 R4
./instances/Rome/grafo5406.62.lgr N62 E77 M0.171 R3
./instances/Rome/grafo2340.13.lgr N13 E14 M0.031 O R0
./instances/Rome/grafo9179.63.lgr N63 E74 M0.167 R3
./instances/Rome/grafo6078.76.lgr N76 E97 M0.21 R11
./instances/Rome/grafo11162.100.lgr N100 E136 M0.261 R19
./instances/Rome/grafo1246.30.lgr N30 E36 M0.099 R1
./instances/Rome/grafo8611.88.lgr N88 E114 M0.227 R11
./instances/Rome/grafo285.14.lgr N14 E19 M0.061 O R0
./instances/Rome/grafo9073.68.lgr N68 E85 M0.184 R3
./instances/Rome/grafo3670.41.lgr N41 E57 M0.131 R7
./instances/Rome/grafo7401.40.lgr N40 E52 M0.106 R4
./instances/Rome/grafo9766.77.lgr N77 E106 M0.205 R15
./instances/Rome/grafo8893.96.lgr N96 E144 M0.298 R35
./instances/Rome/grafo4294.85.lgr N85 E107 M0.217 R8
./instances/Rome/grafo8742.88.lgr N88 E115 M0.214 R13
./instances/Rome/grafo2469.23.lgr N23 E38 M0.103 R3
./instances/Rome/grafo7481.41.lgr N41 E59 M0.142 R4
./instances/Rome/grafo626.11.lgr N11 E16 M0.045 O R0
./instances/Rome/grafo11538.33.lgr N33 E38 M0.087 O R0
./instances/Rome/grafo3267.46.lgr N46 E53 M0.094 O R0
./instances/Rome/grafo9810.79.lgr N79 E101 M0.204 R13
./instances/Rome/grafo2013.30.lgr N30 E38 M0.078 O R0
./instances/Rome/grafo5331.46.lgr N46 E58 M0.133 R5
./instances/Rome/grafo8871.64.lgr N64 E85 M0.173 R9
./instances/Rome/grafo4617.76.lgr N76 E108 M0.213 R15
./instances/Rome/grafo10330.96.lgr N96 E124 M0.241 R15
./instances/Rome/grafo4814.68.lgr N68 E90 M0.185 R11
./instances/Rome/grafo4740.60.lgr N60 E79 M0.169 R6
./instances/Rome/grafo1374.28.lgr N28 E32 M0.071 O R0
./instances/Rome/grafo6142.40.lgr N40 E49 M0.126 R2
./instances/Rome/grafo10091.96.lgr N96 E130 M0.266 R21
./instances/Rome/grafo8369.72.lgr N72 E79 M0.139 O R0
./instances/Rome/grafo8143.77.lgr N77 E99 M0.222 R10
./instances/Rome/grafo5644.42.lgr N42 E47 M0.091 O R0
./instances/Rome/grafo8173.74.lgr N74 E110 M0.189 R21
./instances/Rome/grafo7738.56.lgr N56 E79 M0.155 R6
./instances/Rome/grafo11107.94.lgr N94 E123 M0.244 R12
./instances/Rome/grafo10187.33.lgr N33 E37 M0.077 O R0
./instances/Rome/grafo9258.62.lgr N62 E86 M0.181 R11
./instances/Rome/grafo436.12.lgr N12 E13 M0.033 O R0
./instances/Rome/grafo2293.13.lgr N13 E13 M0.032 O R0
./instances/Rome/grafo4126.72.lgr N72 E89 M0.185 R5
./instances/Rome/grafo7525.60.lgr N60 E76 M0.17 R4
./instances/Rome/grafo3162.54.lgr N54 E71 M0.152 R6
./instances/Rome/grafo889.21.lgr N21 E28 M0.071 O R0
./instances/Rome/grafo6640.79.lgr N79 E103 M0.221 R7
./instances/Rome/grafo5564.68.lgr N68 E94 M0.187 R14
./instances/Rome/grafo3450.43.lgr N43 E52 M0.1 O R0
./instances/Rome/grafo6511.46.lgr N46 E56 M0.125 R3
./instances/Rome/grafo6006.36.lgr N36 E44 M0.097 O R0
./instances/Rome/grafo11434.33.lgr N33 E43 M0.112 R2
./instances/Rome/grafo1658.14.lgr N14 E15 M0.054 O R0
./instances/Rome/grafo3616.51.lgr N51 E73 M0.148 R9
./instances/Rome/grafo668.16.lgr N16 E18 M0.049 O R0
./instances/Rome/grafo743.32.lgr N32 E37 M0.102 R1
./instances/Rome/grafo2943.21.lgr N21 E25 M0.063 O R0
./instances/Rome/grafo7295.43.lgr N43 E67 M0.156 R14
./instances/Rome/grafo11000.99.lgr N99 E145 M0.267 R22
./instances/Rome/grafo11651.36.lgr N36 E47 M0.117 R2
./instances/Rome/grafo8294.63.lgr N63 E96 M0.188 R19
./instances/Rome/grafo5374.35.lgr N35 E41 M0.109 R1
./instances/Rome/grafo8460.76.lgr N76 E102 M0.209 R16
./instances/Rome/grafo6603.49.lgr N49 E84 M0.179 R19
./instances/Rome/grafo7136.55.lgr N55 E73 M0.157 R5
./instances/Rome/grafo2481.15.lgr N15 E17 M0.03 O R0
./instances/Rome/grafo6803.61.lgr N61 E87 M0.176 R9
./instances/Rome/grafo5948.59.lgr N59 E80 M0.172 R10
./instances/Rome/grafo10412.94.lgr N94 E126 M0.232 R23
./instances/Rome/grafo316.11.lgr N11 E13 M0.034 O R0
./instances/Rome/grafo9061.69.lgr N69 E89 M0.178 R4
./instances/Rome/grafo10921.97.lgr N97 E130 M0.24 R20
./instances/Rome/grafo6881.40.lgr N40 E55 M0.117 R4
./instances/Rome/grafo6972.40.lgr N40 E51 M0.101 O R0
./instances/Rome/grafo2645.13.lgr N13 E18 M0.054 O R0
./instances/Rome/grafo7804.77.lgr N77 E95 M0.187 R9
./instances/Rome/grafo10869.96.lgr N96 E135 M0.266 R21
./instances/Rome/grafo2574.15.lgr N15 E18 M0.05 O R0
./instances/Rome/grafo11234.35.lgr N35 E35 M0.069 O R0
./instances/Rome/grafo6755.48.lgr N48 E58 M0.101 O R0
./instances/Rome/grafo6844.41.lgr N41 E53 M0.116 R3
./instances/Rome/grafo4130.57.lgr N57 E79 M0.167 R12
./instances/Rome/grafo7443.42.lgr N42 E57 M0.129 R4
./instances/Rome/grafo5275.37.lgr N37 E43 M0.11 R1
./instances/Rome/grafo8440.84.lgr N84 E118 M0.208 R20
./instances/Rome/grafo9778.82.lgr N82 E108 M0.223 R14
./instances/Rome/grafo7181.52.lgr N52 E81 M0.163 R14
./instances/Rome/grafo1546.22.lgr N22 E22 M0.044 O R0
./instances/Rome/grafo11290.93.lgr N93 E125 M0.242 R16
./instances/Rome/grafo2763.20.lgr N20 E21 M0.038 O R0
./instances/Rome/grafo11033.94.lgr N94 E121 M0.24 R14
./instances/Rome/grafo8789.95.lgr N95 E123 M0.231 R16
./instances/Rome/grafo9308.63.lgr N63 E93 M0.188 R15
./instances/Rome/grafo9824.85.lgr N85 E116 M0.228 R15
./instances/Rome/grafo4260.77.lgr N77 E100 M0.218 R6
./instances/Rome/grafo188.23.lgr N23 E24 M0.05 O R0
./instances/Rome/grafo2655.18.lgr N18 E26 M0.053 O R0
./instances/Rome/grafo1283.28.lgr N28 E35 M0.079 O R0
./instances/Rome/grafo11602.95.lgr N95 E131 M0.251 R16
./instances/Rome/grafo7161.37.lgr N37 E42 M0.115 R1
./instances/Rome/grafo2576.18.lgr N18 E25 M0.062 O R0
./instances/Rome/grafo5706.62.lgr N62 E87 M0.165 R7
./instances/Rome/grafo11066.96.lgr N96 E127 M0.225 R17
./instances/Rome/grafo8187.70.lgr N70 E89 M0.178 R7
./instances/Rome/grafo5226.36.lgr N36 E46 M0.113 R2
./instances/Rome/grafo8840.90.lgr N90 E117 M0.235 R16
./instances/Rome/grafo6777.65.lgr N65 E81 M0.173 R5
./instances/Rome/grafo7510.70.lgr N70 E100 M0.189 R17
./instances/Rome/grafo9532.80.lgr N80 E94 M0.184 R8
./instances/Rome/grafo4353.77.lgr N77 E100 M0.2 R7
./instances/Rome/grafo1388.29.lgr N29 E38 M0.077 O R0
./instances/Rome/grafo854.12.lgr N12 E11 M0.04 O R0
./instances/Rome/grafo8981.93.lgr N93 E121 M0.239 R11
./instances/Rome/grafo8453.83.lgr N83 E101 M0.213 R6
./instances/Rome/grafo9464.85.lgr N85 E126 M0.223 R28
./instances/Rome/grafo9739.70.lgr N70 E85 M0.189 R5
./instances/Rome/grafo7294.57.lgr N57 E73 M0.165 R3
./instances/Rome/grafo9884.33.lgr N33 E42 M0.077 O R0
./instances/Rome/grafo1393.52.lgr N52 E62 M0.115 O R0
./instances/Rome/grafo5670.37.lgr N37 E40 M0.088 O R0
./instances/Rome/grafo10036.31.lgr N31 E36 M0.082 O R0
./instances/Rome/grafo10481.95.lgr N95 E120 M0.234 R10
./instances/Rome/grafo9469.85.lgr N85 E109 M0.218 R10
./instances/Rome/grafo584.25.lgr N25 E29 M0.064 O R0
./instances/Rome/grafo11668.36.lgr N36 E44 M0.11 R2
./instances/Rome/grafo6761.78.lgr N78 E105 M0.242 R14
./instances/Rome/grafo6391.43.lgr N43 E62 M0.14 R8
./instances/Rome/grafo5846.44.lgr N44 E62 M0.15 R8
./instances/Rome/grafo1409.49.lgr N49 E61 M0.113 O R0
./instances/Rome/grafo2984.37.lgr N37 E52 M0.119 R5
./instances/Rome/grafo5959.74.lgr N74 E91 M0.185 R6
./instances/Rome/grafo4420.64.lgr N64 E81 M0.163 R3
./instances/Rome/grafo5291.37.lgr N37 E43 M0.085 O R0
./instances/Rome/grafo1177.16.lgr N16 E15 M0.04 O R0
./instances/Rome/grafo9216.65.lgr N65 E81 M0.179 R4
./instances/Rome/grafo4058.37.lgr N37 E42 M0.09 O R0
./instances/Rome/grafo11071.94.lgr N94 E124 M0.233 R15
./instances/Rome/grafo570.16.lgr N16 E21 M0.057 O R0
./instances/Rome/grafo8758.100.lgr N100 E126 M0.237 R15
./instances/Rome/grafo928.13.lgr N13 E15 M0.054 O R0
./instances/Rome/grafo4578.63.lgr N63 E80 M0.177 R7
./instances/Rome/grafo4014.43.lgr N43 E60 M0.128 R4
./instances/Rome/grafo1476.71.lgr N71 E95 M0.197 R10
./instances/Rome/grafo5655.35.lgr N35 E43 M0.108 R1
./instances/Rome/grafo10749.32.lgr N32 E39 M0.101 R2
./instances/Rome/grafo7455.41.lgr N41 E63 M0.142 R6
./instances/Rome/grafo10167.96.lgr N96 E133 M0.255 R17
./instances/Rome/grafo3538.40.lgr N40 E46 M0.084 O R0
./instances/Rome/grafo4085.35.lgr N35 E51 M0.118 R5
./instances/Rome/grafo8680.73.lgr N73 E95 M0.184 R11
./instances/Rome/grafo1940.18.lgr N18 E24 M0.056 O R0
./instances/Rome/grafo3941.40.lgr N40 E48 M0.103 O R0
./instances/Rome/grafo7408.38.lgr N38 E49 M0.126 R3
./instances/Rome/grafo2916.16.lgr N16 E25 M0.059 O R0
./instances/Rome/grafo10762.99.lgr N99 E133 M0.253 R19
./instances/Rome/grafo8069.73.lgr N73 E94 M0.192 R12
./instances/Rome/grafo3534.41.lgr N41 E49 M0.1 O R0
./instances/Rome/grafo7345.38.lgr N38 E49 M0.099 O R0
./instances/Rome/grafo6931.38.lgr N38 E51 M0.127 R5
./instances/Rome/grafo6160.49.lgr N49 E58 M0.124 R2
./instances/Rome/grafo2241.16.lgr N16 E20 M0.056 O R0
./instances/Rome/grafo9549.78.lgr N78 E97 M0.191 R8
./instances/Rome/grafo4909.61.lgr N61 E77 M0.171 R5
./instances/Rome/grafo7940.83.lgr N83 E117 M0.217 R17
./instances/Rome/grafo256.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo3789.56.lgr N56 E79 M0.163 R11
./instances/Rome/grafo7726.46.lgr N46 E64 M0.143 R6
./instances/Rome/grafo11501.35.lgr N35 E40 M0.08 O R0
./instances/Rome/grafo5820.35.lgr N35 E38 M0.076 O R0
./instances/Rome/grafo10899.96.lgr N96 E121 M0.25 R11
./instances/Rome/grafo337.15.lgr N15 E23 M0.075 R3
./instances/Rome/grafo7516.69.lgr N69 E88 M0.171 R9
./instances/Rome/grafo3263.40.lgr N40 E50 M0.093 O R0
./instances/Rome/grafo8925.89.lgr N89 E121 M0.236 R18
./instances/Rome/grafo3350.50.lgr N50 E65 M0.146 R6
./instances/Rome/grafo6429.41.lgr N41 E64 M0.144 R13
./instances/Rome/grafo2521.37.lgr N37 E39 M0.085 O R0
./instances/Rome/grafo6199.42.lgr N42 E53 M0.119 R1
./instances/Rome/grafo8872.88.lgr N88 E117 M0.222 R18
./instances/Rome/grafo5465.40.lgr N40 E47 M0.117 R2
./instances/Rome/grafo1681.54.lgr N54 E74 M0.16 R9
./instances/Rome/grafo6321.54.lgr N54 E71 M0.155 R7
./instances/Rome/grafo11133.93.lgr N93 E127 M0.234 R18
./instances/Rome/grafo790.17.lgr N17 E18 M0.035 O R0
./instances/Rome/grafo1706.24.lgr N24 E30 M0.076 O R0
./instances/Rome/grafo5413.77.lgr N77 E101 M0.202 R14
./instances/Rome/grafo4949.56.lgr N56 E66 M0.115 O R0
./instances/Rome/grafo5920.38.lgr N38 E54 M0.118 R7
./instances/Rome/grafo6181.40.lgr N40 E57 M0.134 R9
./instances/Rome/grafo10093.98.lgr N98 E140 M0.272 R24
./instances/Rome/grafo6828.47.lgr N47 E81 M0.157 R19
./instances/Rome/grafo11271.99.lgr N99 E141 M0.264 R26
./instances/Rome/grafo3888.38.lgr N38 E53 M0.117 R5
./instances/Rome/grafo3934.44.lgr N44 E57 M0.131 R4
./instances/Rome/grafo8229.70.lgr N70 E98 M0.188 R15
./instances/Rome/grafo5791.44.lgr N44 E62 M0.154 R7
./instances/Rome/grafo5231.40.lgr N40 E56 M0.115 R4
./instances/Rome/grafo9261.82.lgr N82 E120 M0.222 R18
./instances/Rome/grafo6353.39.lgr N100 E50 M0.139 O R0
./instances/Rome/grafo6214.39.lgr N39 E51 M0.118 R3
./instances/Rome/grafo8185.61.lgr N61 E84 M0.177 R12
./instances/Rome/grafo9634.92.lgr N92 E124 M0.24 R17
./instances/Rome/grafo4833.83.lgr N83 E120 M0.236 R23
./instances/Rome/grafo4173.61.lgr N61 E96 M0.186 R17
./instances/Rome/grafo8924.89.lgr N89 E125 M0.234 R21
./instances/Rome/grafo10641.99.lgr N99 E131 M0.249 R11
./instances/Rome/grafo1032.10.lgr N10 E9 M0.028 O R0
./instances/Rome/grafo8828.89.lgr N89 E114 M0.213 R17
./instances/Rome/grafo11577.39.lgr N39 E49 M0.117 R4
./instances/Rome/grafo382.15.lgr N15 E17 M0.041 O R0
./instances/Rome/grafo8278.70.lgr N70 E113 M0.206 R23
./instances/Rome/grafo7102.49.lgr N49 E65 M0.147 R2
./instances/Rome/grafo2169.15.lgr N15 E21 M0.097 R1
./instances/Rome/grafo6637.59.lgr N59 E73 M0.155 R6
./instances/Rome/grafo10090.97.lgr N97 E118 M0.237 R5
./instances/Rome/grafo7824.85.lgr N85 E126 M0.239 R24
./instances/Rome/grafo10439.96.lgr N96 E130 M0.236 R18
./instances/Rome/grafo4958.66.lgr N66 E81 M0.194 R6
./instances/Rome/grafo9731.81.lgr N81 E109 M0.213 R10
./instances/Rome/grafo8476.95.lgr N95 E135 M0.264 R23
./instances/Rome/grafo1518.67.lgr N67 E85 M0.174 R7
./instances/Rome/grafo4380.49.lgr N49 E64 M0.142 R4
./instances/Rome/grafo1834.19.lgr N19 E23 M0.061 O R0
./instances/Rome/grafo10366.99.lgr N99 E134 M0.26 R25
./instances/Rome/grafo5752.35.lgr N35 E45 M0.106 R1
./instances/Rome/grafo4434.57.lgr N57 E80 M0.166 R12
./instances/Rome/grafo1463.24.lgr N24 E25 M0.059 O R0
./instances/Rome/grafo4895.53.lgr N53 E75 M0.162 R14
./instances/Rome/grafo8853.89.lgr N89 E118 M0.229 R19
./instances/Rome/grafo9705.73.lgr N73 E94 M0.194 R8
./instances/Rome/grafo3750.53.lgr N53 E66 M0.142 R4
./instances/Rome/grafo7299.41.lgr N41 E58 M0.146 R4
./instances/Rome/grafo2059.42.lgr N42 E52 M0.089 O R0
./instances/Rome/grafo4382.58.lgr N58 E72 M0.118 O R0
./instances/Rome/grafo11248.99.lgr N99 E132 M0.245 R18
./instances/Rome/grafo9752.78.lgr N78 E97 M0.2 R6
./instances/Rome/grafo10570.95.lgr N95 E120 M0.233 R12
./instances/Rome/grafo5146.41.lgr N41 E50 M0.119 R2
./instances/Rome/grafo8392.72.lgr N72 E87 M0.147 O R0
./instances/Rome/grafo3880.32.lgr N32 E41 M0.081 O R0
./instances/Rome/grafo8551.85.lgr N85 E129 M0.249 R34
./instances/Rome/grafo6323.41.lgr N41 E51 M0.122 R1
./instances/Rome/grafo7008.37.lgr N37 E50 M0.188 R3
./instances/Rome/grafo4702.63.lgr N63 E89 M0.172 R17
./instances/Rome/grafo8416.64.lgr N64 E79 M0.158 R8
./instances/Rome/grafo11143.98.lgr N98 E135 M0.256 R21
./instances/Rome/grafo11122.37.lgr N37 E44 M0.087 O R0
./instances/Rome/grafo9575.65.lgr N65 E82 M0.165 R7
./instances/Rome/grafo10486.97.lgr N97 E125 M0.256 R15
./instances/Rome/grafo7407.54.lgr N54 E66 M0.154 R3
./instances/Rome/grafo922.14.lgr N14 E19 M0.056 O R0
./instances/Rome/grafo438.22.lgr N22 E29 M0.061 O R0
./instances/Rome/grafo3246.55.lgr N55 E76 M0.168 R13
./instances/Rome/grafo7956.80.lgr N80 E110 M0.301 R14
./instances/Rome/grafo7546.42.lgr N42 E49 M0.123 R1
./instances/Rome/grafo9146.79.lgr N79 E106 M0.206 R14
./instances/Rome/grafo5058.62.lgr N62 E92 M0.203 R15
./instances/Rome/grafo4457.74.lgr N74 E88 M0.168 R2
./instances/Rome/grafo6797.39.lgr N39 E57 M0.113 R7
./instances/Rome/grafo8199.61.lgr N61 E85 M0.168 R13
./instances/Rome/grafo2129.11.lgr N11 E17 M0.051 O R0
./instances/Rome/grafo4524.82.lgr N82 E118 M0.216 R20
./instances/Rome/grafo8359.72.lgr N72 E87 M0.174 R5
./instances/Rome/grafo4595.77.lgr N77 E95 M0.195 R6
./instances/Rome/grafo683.22.lgr N22 E27 M0.067 O R0
./instances/Rome/grafo10686.96.lgr N96 E123 M0.235 R11
./instances/Rome/grafo10659.38.lgr N38 E57 M0.142 R3
./instances/Rome/grafo2422.20.lgr N20 E27 M0.057 O R0
./instances/Rome/grafo11124.37.lgr N37 E43 M0.086 O R0
./instances/Rome/grafo8393.72.lgr N72 E93 M0.19 R6
./instances/Rome/grafo7719.42.lgr N42 E60 M0.17 R8
./instances/Rome/grafo245.21.lgr N21 E22 M0.06 O R0
./instances/Rome/grafo2024.28.lgr N28 E31 M0.068 O R0
./instances/Rome/grafo9700.68.lgr N68 E93 M0.186 R10
./instances/Rome/grafo3508.42.lgr N42 E59 M0.134 R7
./instances/Rome/grafo4006.54.lgr N54 E64 M0.139 R1
./instances/Rome/grafo6259.44.lgr N44 E67 M0.15 R11
./instances/Rome/grafo5083.59.lgr N59 E71 M0.154 R4
./instances/Rome/grafo10268.97.lgr N97 E134 M0.252 R24
./instances/Rome/grafo1866.11.lgr N11 E17 M0.054 O R0
./instances/Rome/grafo4566.62.lgr N62 E85 M0.175 R15
./instances/Rome/grafo3028.24.lgr N24 E34 M0.097 R1
./instances/Rome/grafo1216.27.lgr N27 E28 M0.067 O R0
./instances/Rome/grafo10367.96.lgr N96 E129 M0.25 R20
./instances/Rome/grafo9096.80.lgr N80 E108 M0.195 R14
./instances/Rome/grafo10532.99.lgr N99 E135 M0.263 R23
./instances/Rome/grafo3422.59.lgr N59 E96 M0.197 R21
./instances/Rome/grafo11550.35.lgr N35 E44 M0.082 O R0
./instances/Rome/grafo10232.37.lgr N37 E49 M0.125 R5
./instances/Rome/grafo5539.36.lgr N36 E45 M0.091 O R0
./instances/Rome/grafo3431.58.lgr N58 E83 M0.167 R9
./instances/Rome/grafo3912.54.lgr N54 E68 M0.149 R7
./instances/Rome/grafo11096.97.lgr N97 E138 M0.267 R25
./instances/Rome/grafo1250.29.lgr N29 E36 M0.076 O R0
./instances/Rome/grafo11117.95.lgr N95 E130 M0.248 R19
./instances/Rome/grafo2330.24.lgr N24 E27 M0.062 O R0
./instances/Rome/grafo9984.96.lgr N96 E140 M0.238 R25
./instances/Rome/grafo2791.15.lgr N15 E15 M0.034 O R0
./instances/Rome/grafo11225.94.lgr N94 E122 M0.242 R18
./instances/Rome/grafo1465.55.lgr N55 E65 M0.113 O R0
./instances/Rome/grafo2049.33.lgr N33 E38 M0.106 R1
./instances/Rome/grafo6784.55.lgr N55 E72 M0.161 R5
./instances/Rome/grafo8125.78.lgr N78 E98 M0.192 R9
./instances/Rome/grafo8136.61.lgr N61 E87 M0.179 R15
./instances/Rome/grafo3798.41.lgr N41 E50 M0.118 R1
./instances/Rome/grafo4675.55.lgr N55 E83 M0.169 R11
./instances/Rome/grafo1383.51.lgr N51 E74 M0.159 R9
./instances/Rome/grafo10220.97.lgr N97 E137 M0.254 R25
./instances/Rome/grafo5262.37.lgr N37 E44 M0.111 R3
./instances/Rome/grafo1036.20.lgr N20 E24 M0.082 O R0
./instances/Rome/grafo4621.56.lgr N56 E67 M0.147 R4
./instances/Rome/grafo2648.27.lgr N27 E29 M0.069 O R0
./instances/Rome/grafo1762.21.lgr N21 E25 M0.061 O R0
./instances/Rome/grafo10797.94.lgr N94 E125 M0.24 R11
./instances/Rome/grafo4277.59.lgr N59 E79 M0.162 R6
./instances/Rome/grafo9047.80.lgr N80 E105 M0.194 R13
./instances/Rome/grafo7511.55.lgr N55 E76 M0.161 R10
./instances/Rome/grafo2223.38.lgr N38 E44 M0.116 R1
./instances/Rome/grafo11173.41.lgr N41 E49 M0.117 R3
./instances/Rome/grafo3624.44.lgr N44 E54 M0.107 O R0
./instances/Rome/grafo9524.84.lgr N84 E116 M0.228 R13
./instances/Rome/grafo3655.39.lgr N39 E52 M0.123 R3
./instances/Rome/grafo1839.13.lgr N13 E15 M0.029 O R0
./instances/Rome/grafo2069.32.lgr N32 E37 M0.077 O R0
./instances/Rome/grafo2971.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo9759.81.lgr N81 E113 M0.212 R19
./instances/Rome/grafo10348.99.lgr N99 E131 M0.252 R18
./instances/Rome/grafo553.16.lgr N16 E15 M0.044 O R0
./instances/Rome/grafo4387.57.lgr N57 E77 M0.173 R9
./instances/Rome/grafo208.38.lgr N38 E46 M0.122 R2
./instances/Rome/grafo10208.98.lgr N98 E131 M0.251 R17
./instances/Rome/grafo6533.83.lgr N83 E115 M0.233 R16
./instances/Rome/grafo4715.62.lgr N62 E76 M0.18 R8
./instances/Rome/grafo6066.36.lgr N36 E39 M0.083 O R0
./instances/Rome/grafo834.11.lgr N11 E12 M0.047 O R0
./instances/Rome/grafo10572.92.lgr N92 E133 M0.254 R25
./instances/Rome/grafo5109.83.lgr N83 E114 M0.215 R16
./instances/Rome/grafo8850.90.lgr N90 E119 M0.216 R15
./instances/Rome/grafo10283.92.lgr N92 E131 M0.247 R25
./instances/Rome/grafo11078.100.lgr N100 E130 M0.252 R17
./instances/Rome/grafo4123.77.lgr N77 E108 M0.217 R17
./instances/Rome/grafo4947.53.lgr N53 E66 M0.16 R3
./instances/Rome/grafo2600.38.lgr N38 E46 M0.087 O R0
./instances/Rome/grafo4040.30.lgr N30 E36 M0.078 O R0
./instances/Rome/grafo9015.63.lgr N63 E84 M0.184 R7
./instances/Rome/grafo9974.39.lgr N39 E55 M0.134 R4
./instances/Rome/grafo1146.18.lgr N18 E29 M0.062 O R0
./instances/Rome/grafo2461.18.lgr N18 E24 M0.067 O R0
./instances/Rome/grafo6659.36.lgr N36 E54 M0.132 R8
./instances/Rome/grafo5473.46.lgr N46 E64 M0.144 R8
./instances/Rome/grafo1926.26.lgr N26 E34 M0.08 O R0
./instances/Rome/grafo145.31.lgr N31 E37 M0.102 R1
./instances/Rome/grafo6584.61.lgr N61 E84 M0.183 R12
./instances/Rome/grafo1621.51.lgr N51 E61 M0.129 R1
./instances/Rome/grafo3407.34.lgr N34 E43 M0.086 O R0
./instances/Rome/grafo5773.41.lgr N41 E50 M0.09 O R0
./instances/Rome/grafo429.20.lgr N20 E28 M0.064 O R0
./instances/Rome/grafo11243.37.lgr N37 E50 M0.181 R5
./instances/Rome/grafo2268.20.lgr N20 E24 M0.065 O R0
./instances/Rome/grafo10466.94.lgr N94 E121 M0.231 R15
./instances/Rome/grafo6925.44.lgr N44 E62 M0.139 R9
./instances/Rome/grafo4349.65.lgr N65 E85 M0.179 R9
./instances/Rome/grafo10915.97.lgr N97 E134 M0.253 R25
./instances/Rome/grafo7661.42.lgr N42 E60 M0.137 R9
./instances/Rome/grafo7021.71.lgr N71 E89 M0.18 R7
./instances/Rome/grafo6542.79.lgr N79 E99 M0.211 R6
./instances/Rome/grafo6635.56.lgr N56 E74 M0.159 R2
./instances/Rome/grafo8963.92.lgr N92 E139 M0.256 R34
./instances/Rome/grafo3316.34.lgr N34 E39 M0.079 O R0
./instances/Rome/grafo6543.37.lgr N37 E53 M0.122 R3
./instances/Rome/grafo3618.38.lgr N38 E55 M0.129 R6
./instances/Rome/grafo837.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo11426.33.lgr N33 E38 M0.071 O R0
./instances/Rome/grafo10135.35.lgr N35 E43 M0.086 O R0
./instances/Rome/grafo1348.26.lgr N26 E27 M0.047 O R0
./instances/Rome/grafo11565.39.lgr N39 E45 M0.09 O R0
./instances/Rome/grafo7476.38.lgr N38 E55 M0.113 R3
./instances/Rome/grafo8237.70.lgr N70 E98 M0.187 R13
./instances/Rome/grafo1936.18.lgr N18 E27 M0.088 R2
./instances/Rome/grafo2629.30.lgr N30 E37 M0.08 O R0
./instances/Rome/grafo11094.98.lgr N98 E132 M0.273 R15
./instances/Rome/grafo1972.10.lgr N10 E15 M0.055 O R0
./instances/Rome/grafo11323.37.lgr N37 E47 M0.118 R3
./instances/Rome/grafo731.14.lgr N14 E15 M0.05 O R0
./instances/Rome/grafo7988.61.lgr N61 E87 M0.173 R13
./instances/Rome/grafo5210.74.lgr N74 E93 M0.188 R5
./instances/Rome/grafo9232.69.lgr N69 E94 M0.181 R14
./instances/Rome/grafo3024.10.lgr N10 E10 M0.031 O R0
./instances/Rome/grafo6110.62.lgr N62 E80 M0.161 R8
./instances/Rome/grafo10370.98.lgr N98 E127 M0.261 R19
./instances/Rome/grafo8003.89.lgr N89 E115 M0.223 R18
./instances/Rome/grafo5408.37.lgr N37 E57 M0.139 R7
./instances/Rome/grafo3845.54.lgr N54 E75 M0.154 R8
./instances/Rome/grafo1857.10.lgr N10 E12 M0.044 O R0
./instances/Rome/grafo852.19.lgr N19 E22 M0.059 O R0
./instances/Rome/grafo11652.39.lgr N39 E51 M0.121 R3
./instances/Rome/grafo1670.16.lgr N16 E20 M0.057 O R0
./instances/Rome/grafo9254.81.lgr N81 E105 M0.218 R11
./instances/Rome/grafo4900.59.lgr N59 E83 M0.171 R9
./instances/Rome/grafo8950.67.lgr N67 E76 M0.124 O R0
./instances/Rome/grafo9485.73.lgr N73 E98 M0.192 R10
./instances/Rome/grafo2599.13.lgr N13 E17 M0.057 O R0
./instances/Rome/grafo11449.36.lgr N36 E43 M0.086 O R0
./instances/Rome/grafo946.22.lgr N22 E25 M0.061 O R0
./instances/Rome/grafo5707.47.lgr N47 E57 M0.148 R2
./instances/Rome/grafo11174.91.lgr N91 E117 M0.21 R15
./instances/Rome/grafo4725.75.lgr N75 E106 M0.208 R19
./instances/Rome/grafo8312.78.lgr N78 E106 M0.21 R16
./instances/Rome/grafo1386.29.lgr N29 E40 M0.105 R2
./instances/Rome/grafo6203.42.lgr N42 E59 M0.133 R8
./instances/Rome/grafo1027.11.lgr N11 E13 M0.044 O R0
./instances/Rome/grafo1661.19.lgr N19 E21 M0.06 O R0
./instances/Rome/grafo6224.44.lgr N44 E61 M0.121 R7
./instances/Rome/grafo6464.42.lgr N42 E57 M0.099 O R0
./instances/Rome/grafo8291.77.lgr N77 E112 M0.194 R17
./instances/Rome/grafo173.26.lgr N26 E31 M0.069 O R0
./instances/Rome/grafo151.33.lgr N33 E38 M0.087 O R0
./instances/Rome/grafo8930.97.lgr N97 E127 M0.234 R17
./instances/Rome/grafo6580.51.lgr N51 E67 M0.152 R8
./instances/Rome/grafo129.48.lgr N48 E58 M0.146 R1
./instances/Rome/grafo5642.46.lgr N46 E68 M0.145 R12
./instances/Rome/grafo1686.16.lgr N16 E18 M0.061 O R0
./instances/Rome/grafo7265.44.lgr N44 E57 M0.121 R3
./instances/Rome/grafo7578.49.lgr N49 E57 M0.125 R1
./instances/Rome/grafo6372.43.lgr N43 E59 M0.143 R7
./instances/Rome/grafo10274.99.lgr N99 E132 M0.261 R18
./instances/Rome/grafo6917.37.lgr N37 E42 M0.109 R2
./instances/Rome/grafo11325.35.lgr N35 E36 M0.084 O R0
./instances/Rome/grafo4444.52.lgr N52 E73 M0.162 R8
./instances/Rome/grafo197.15.lgr N15 E15 M0.035 O R0
./instances/Rome/grafo9525.78.lgr N78 E102 M0.199 R10
./instances/Rome/grafo8182.61.lgr N61 E90 M0.187 R18
./instances/Rome/grafo10632.100.lgr N100 E147 M0.275 R34
./instances/Rome/grafo1105.19.lgr N19 E24 M0.077 R1
./instances/Rome/grafo8110.80.lgr N80 E105 M0.226 R10
./instances/Rome/grafo7837.76.lgr N76 E102 M0.203 R13
./instances/Rome/grafo11246.93.lgr N93 E116 M0.229 R14
./instances/Rome/grafo10586.100.lgr N100 E137 M0.25 R20
./instances/Rome/grafo474.10.lgr N10 E10 M0.036 O R0
./instances/Rome/grafo10714.99.lgr N99 E137 M0.246 R24
./instances/Rome/grafo278.12.lgr N12 E16 M0.053 O R0
./instances/Rome/grafo4156.75.lgr N75 E102 M0.207 R12
./instances/Rome/grafo7852.62.lgr N62 E82 M0.17 R12
./instances/Rome/grafo3632.56.lgr N56 E88 M0.171 R15
./instances/Rome/grafo3348.43.lgr N43 E58 M0.136 R10
./instances/Rome/grafo6018.42.lgr N42 E58 M0.116 R3
./instances/Rome/grafo3705.44.lgr N44 E57 M0.141 R1
./instances/Rome/grafo3120.62.lgr N62 E80 M0.181 R5
./instances/Rome/grafo2327.15.lgr N15 E19 M0.056 O R0
./instances/Rome/grafo9353.75.lgr N75 E113 M0.195 R21
./instances/Rome/grafo6641.40.lgr N40 E54 M0.136 R6
./instances/Rome/grafo3619.33.lgr N33 E45 M0.109 R4
./instances/Rome/grafo8727.79.lgr N79 E96 M0.189 R4
./instances/Rome/grafo4711.65.lgr N65 E85 M0.165 R8
./instances/Rome/grafo1775.31.lgr N31 E40 M0.078 O R0
./instances/Rome/grafo11146.99.lgr N99 E127 M0.237 R16
./instances/Rome/grafo5652.40.lgr N40 E53 M0.119 R1
./instances/Rome/grafo2266.15.lgr N15 E16 M0.03 O R0
./instances/Rome/grafo7789.62.lgr N62 E87 M0.163 R11
./instances/Rome/grafo4078.49.lgr N49 E69 M0.15 R9
./instances/Rome/grafo10645.95.lgr N95 E124 M0.348 R17
./instances/Rome/grafo9320.66.lgr N66 E87 M0.241 R6
./instances/Rome/grafo1842.27.lgr N27 E35 M0.138 R1
./instances/Rome/grafo7148.39.lgr N39 E50 M0.124 R4
./instances/Rome/grafo3097.11.lgr N11 E12 M0.033 O R0
./instances/Rome/grafo7713.46.lgr N46 E67 M0.169 R9
./instances/Rome/grafo11043.94.lgr N94 E132 M0.257 R26
./instances/Rome/grafo10297.98.lgr N98 E142 M0.274 R33
./instances/Rome/grafo777.14.lgr N14 E14 M0.031 O R0
./instances/Rome/grafo4789.71.lgr N71 E94 M0.182 R6
./instances/Rome/grafo7425.44.lgr N44 E53 M0.122 R2
./instances/Rome/grafo3063.91.lgr N91 E103 M0.206 R5
./instances/Rome/grafo9841.70.lgr N70 E97 M0.199 R15
./instances/Rome/grafo9306.83.lgr N83 E112 M0.206 R12
./instances/Rome/grafo3041.36.lgr N36 E53 M0.127 R6
./instances/Rome/grafo10372.100.lgr N100 E127 M0.244 R19
./instances/Rome/grafo5972.40.lgr N40 E64 M0.137 R12
./instances/Rome/grafo7241.45.lgr N45 E62 M0.16 R3
./instances/Rome/grafo5970.36.lgr N36 E46 M0.093 O R0
./instances/Rome/grafo9434.83.lgr N83 E117 M0.219 R18
./instances/Rome/grafo5870.80.lgr N80 E107 M0.213 R11
./instances/Rome/grafo3761.45.lgr N45 E57 M0.107 O R0
./instances/Rome/grafo11657.100.lgr N100 E131 M0.284 R21
./instances/Rome/grafo11457.92.lgr N92 E130 M0.252 R26
./instances/Rome/grafo10828.97.lgr N97 E135 M0.275 R21
./instances/Rome/grafo2063.29.lgr N29 E39 M0.103 R2
./instances/Rome/grafo11662.36.lgr N36 E48 M0.124 R2
./instances/Rome/grafo2537.16.lgr N16 E19 M0.054 O R0
./instances/Rome/grafo8600.84.lgr N84 E118 M0.207 R21
./instances/Rome/grafo3884.39.lgr N39 E56 M0.14 R7
./instances/Rome/grafo2048.52.lgr N52 E65 M0.142 R2
./instances/Rome/grafo3250.43.lgr N43 E58 M0.128 R6
./instances/Rome/grafo6843.43.lgr N43 E58 M0.131 R5
./instances/Rome/grafo7480.45.lgr N45 E69 M0.146 R13
./instances/Rome/grafo3409.57.lgr N57 E85 M0.172 R17
./instances/Rome/grafo10496.98.lgr N98 E137 M0.254 R19
./instances/Rome/grafo7872.63.lgr N63 E90 M0.178 R13
./instances/Rome/grafo11036.97.lgr N97 E129 M0.247 R24
./instances/Rome/grafo8626.74.lgr N74 E99 M0.213 R13
./instances/Rome/grafo229.13.lgr N13 E12 M0.031 O R0
./instances/Rome/grafo11631.33.lgr N33 E43 M0.082 O R0
./instances/Rome/grafo9242.72.lgr N72 E96 M0.19 R15
./instances/Rome/grafo6681.75.lgr N75 E106 M0.194 R16
./instances/Rome/grafo11559.31.lgr N31 E35 M0.075 O R0
./instances/Rome/grafo10537.95.lgr N95 E138 M0.248 R22
./instances/Rome/grafo736.13.lgr N13 E14 M0.056 O R0
./instances/Rome/grafo6766.85.lgr N85 E111 M0.221 R9
./instances/Rome/grafo4632.77.lgr N77 E109 M0.21 R13
./instances/Rome/grafo3994.39.lgr N39 E52 M0.12 R1
./instances/Rome/grafo2646.16.lgr N16 E27 M0.071 R1
./instances/Rome/grafo7587.95.lgr N95 E127 M0.237 R14
./instances/Rome/grafo8606.60.lgr N60 E83 M0.177 R7
./instances/Rome/grafo1922.22.lgr N22 E29 M0.104 R1
./instances/Rome/grafo6928.43.lgr N43 E56 M0.131 R3
./instances/Rome/grafo3706.64.lgr N64 E94 M0.194 R19
./instances/Rome/grafo2031.34.lgr N34 E42 M0.105 R1
./instances/Rome/grafo6905.37.lgr N37 E48 M0.12 R2
./instances/Rome/grafo8053.62.lgr N62 E91 M0.177 R12
./instances/Rome/grafo2924.17.lgr N17 E22 M0.057 O R0
./instances/Rome/grafo7543.43.lgr N43 E54 M0.126 R1
./instances/Rome/grafo9038.73.lgr N73 E94 M0.191 R9
./instances/Rome/grafo1879.21.lgr N21 E30 M0.083 R1
./instances/Rome/grafo9461.78.lgr N78 E114 M0.216 R17
./instances/Rome/grafo2411.56.lgr N56 E78 M0.164 R9
./instances/Rome/grafo3049.20.lgr N20 E24 M0.085 O R0
./instances/Rome/grafo1838.21.lgr N21 E25 M0.067 O R0
./instances/Rome/grafo9458.71.lgr N71 E94 M0.194 R8
./instances/Rome/grafo5532.81.lgr N81 E98 M0.213 R7
./instances/Rome/grafo7093.36.lgr N36 E49 M0.115 R4
./instances/Rome/grafo10579.96.lgr N96 E119 M0.254 R12
./instances/Rome/grafo3528.45.lgr N45 E53 M0.124 R1
./instances/Rome/grafo6964.83.lgr N83 E103 M0.294 R6
./instances/Rome/grafo6788.55.lgr N55 E60 M0.107 O R0
./instances/Rome/grafo3073.11.lgr N11 E11 M0.041 O R0
./instances/Rome/grafo11571.38.lgr N38 E45 M0.085 O R0
./instances/Rome/grafo1805.26.lgr N26 E31 M0.089 O R0
./instances/Rome/grafo8203.81.lgr N81 E112 M0.215 R16
./instances/Rome/grafo9486.81.lgr N81 E116 M0.203 R21
./instances/Rome/grafo2953.11.lgr N11 E11 M0.031 O R0
./instances/Rome/grafo4563.64.lgr N64 E87 M0.178 R8
./instances/Rome/grafo9879.37.lgr N37 E47 M0.119 R1
./instances/Rome/grafo3026.26.lgr N26 E32 M0.069 O R0
./instances/Rome/grafo1527.65.lgr N65 E77 M0.171 R2
./instances/Rome/grafo9234.63.lgr N63 E87 M0.18 R12
./instances/Rome/grafo11628.34.lgr N34 E40 M0.084 O R0
./instances/Rome/grafo7754.49.lgr N49 E68 M0.152 R4
./instances/Rome/grafo5534.41.lgr N41 E49 M0.1 O R0
./instances/Rome/grafo9617.86.lgr N86 E107 M0.215 R12
./instances/Rome/grafo1545.54.lgr N54 E71 M0.156 R5
./instances/Rome/grafo6691.47.lgr N47 E67 M0.145 R7
./instances/Rome/grafo4066.39.lgr N39 E53 M0.156 R7
./instances/Rome/grafo4249.63.lgr N63 E85 M0.169 R8
./instances/Rome/grafo3395.37.lgr N37 E51 M0.114 R5
./instances/Rome/grafo6115.40.lgr N40 E46 M0.095 O R0
./instances/Rome/grafo4971.81.lgr N81 E101 M0.196 R10
./instances/Rome/grafo8243.71.lgr N71 E98 M0.197 R8
./instances/Rome/grafo10489.95.lgr N95 E138 M0.248 R27
./instances/Rome/grafo2807.22.lgr N22 E27 M0.071 O R0
./instances/Rome/grafo6900.39.lgr N39 E53 M0.122 R2
./instances/Rome/grafo6891.39.lgr N39 E51 M0.128 R4
./instances/Rome/grafo10205.97.lgr N97 E141 M0.273 R28
./instances/Rome/grafo10543.95.lgr N95 E125 M0.21 R15
./instances/Rome/grafo4386.59.lgr N59 E73 M0.162 R2
./instances/Rome/grafo6432.44.lgr N44 E54 M0.098 O R0
./instances/Rome/grafo1462.65.lgr N65 E87 M0.187 R4
./instances/Rome/grafo5701.45.lgr N45 E58 M0.162 R5
./instances/Rome/grafo6156.34.lgr N34 E45 M0.109 R3
./instances/Rome/grafo10421.99.lgr N99 E139 M0.264 R25
./instances/Rome/grafo6431.41.lgr N41 E51 M0.118 R3
./instances/Rome/grafo8261.66.lgr N66 E82 M0.162 R6
./instances/Rome/grafo755.20.lgr N20 E21 M0.065 O R0
./instances/Rome/grafo11349.91.lgr N91 E107 M0.209 R4
./instances/Rome/grafo2445.26.lgr N26 E31 M0.07 O R0
./instances/Rome/grafo2981.26.lgr N26 E36 M0.105 R1
./instances/Rome/grafo812.14.lgr N14 E17 M0.048 O R0
./instances/Rome/grafo3775.45.lgr N45 E54 M0.122 R3
./instances/Rome/grafo3441.53.lgr N53 E61 M0.139 R2
./instances/Rome/grafo3741.95.lgr N95 E120 M0.224 R11
./instances/Rome/grafo973.14.lgr N14 E13 M0.033 O R0
./instances/Rome/grafo9953.33.lgr N33 E42 M0.082 O R0
./instances/Rome/grafo5980.40.lgr N40 E54 M0.116 R4
./instances/Rome/grafo9110.63.lgr N63 E89 M0.176 R10
./instances/Rome/grafo952.19.lgr N19 E22 M0.069 O R0
./instances/Rome/grafo2105.10.lgr N10 E12 M0.047 O R0
./instances/Rome/grafo10273.97.lgr N97 E136 M0.261 R24
./instances/Rome/grafo3478.45.lgr N45 E53 M0.095 O R0
./instances/Rome/grafo5848.32.lgr N32 E39 M0.101 R2
./instances/Rome/grafo2907.18.lgr N18 E21 M0.056 O R0
./instances/Rome/grafo5734.36.lgr N36 E52 M0.164 R7
./instances/Rome/grafo3726.51.lgr N51 E70 M0.217 R5
./instances/Rome/grafo8591.74.lgr N74 E93 M0.189 R7
./instances/Rome/grafo4907.63.lgr N63 E83 M0.171 R5
./instances/Rome/grafo9312.83.lgr N83 E111 M0.301 R8
./instances/Rome/grafo3238.55.lgr N55 E68 M0.146 R4
./instances/Rome/grafo3766.38.lgr N38 E47 M0.113 O R0
./instances/Rome/grafo2950.27.lgr N27 E36 M0.1 R1
./instances/Rome/grafo6886.43.lgr N43 E62 M0.126 R10
./instances/Rome/grafo7388.50.lgr N50 E66 M0.21 R8
./instances/Rome/grafo2760.32.lgr N32 E38 M0.084 O R0
./instances/Rome/grafo185.22.lgr N22 E26 M0.065 O R0
./instances/Rome/grafo5328.41.lgr N41 E53 M0.129 R3
./instances/Rome/grafo10584.100.lgr N100 E129 M0.243 R16
./instances/Rome/grafo7770.57.lgr N57 E69 M0.185 R2
./instances/Rome/grafo3968.38.lgr N38 E45 M0.141 O R0
./instances/Rome/grafo6063.43.lgr N43 E59 M0.196 R5
./instances/Rome/grafo1258.27.lgr N27 E31 M0.1 O R0
./instances/Rome/grafo8266.81.lgr N81 E115 M0.31 R22
./instances/Rome/grafo2738.14.lgr N14 E23 M0.071 O R0
./instances/Rome/grafo1813.28.lgr N28 E33 M0.112 O R0
./instances/Rome/grafo8794.79.lgr N79 E109 M0.261 R11
./instances/Rome/grafo8957.90.lgr N90 E133 M0.359 R24
./instances/Rome/grafo4036.45.lgr N45 E52 M0.134 O R0
./instances/Rome/grafo10180.98.lgr N98 E132 M0.35 R20
./instances/Rome/grafo8804.87.lgr N87 E130 M0.347 R18
./instances/Rome/grafo514.13.lgr N13 E12 M0.046 O R0
./instances/Rome/grafo2027.35.lgr N35 E46 M0.15 R4
./instances/Rome/grafo3531.54.lgr N54 E81 M0.233 R15
./instances/Rome/grafo2982.39.lgr N39 E52 M0.133 R1
./instances/Rome/grafo4899.58.lgr N58 E80 M0.183 R10
./instances/Rome/grafo5763.39.lgr N39 E54 M0.152 R7
./instances/Rome/grafo3928.44.lgr N44 E52 M0.176 R1
./instances/Rome/grafo9360.63.lgr N63 E80 M0.236 R9
./instances/Rome/grafo1473.65.lgr N65 E80 M0.197 R2
./instances/Rome/grafo7588.42.lgr N42 E62 M0.144 R8
./instances/Rome/grafo9958.90.lgr N90 E118 M0.316 R10
./instances/Rome/grafo8098.85.lgr N85 E111 M0.221 R15
./instances/Rome/grafo9052.66.lgr N66 E85 M0.166 R7
./instances/Rome/grafo9384.64.lgr N64 E88 M0.252 R13
./instances/Rome/grafo6634.47.lgr N47 E52 M0.113 O R0
./instances/Rome/grafo9442.63.lgr N63 E81 M0.2 R8
./instances/Rome/grafo9018.85.lgr N85 E116 M0.259 R17
./instances/Rome/grafo4021.40.lgr N40 E51 M0.131 R1
./instances/Rome/grafo9412.82.lgr N82 E117 M0.316 R24
./instances/Rome/grafo10133.32.lgr N32 E37 M0.109 O R0
./instances/Rome/grafo2154.14.lgr N14 E16 M0.07 O R0
./instances/Rome/grafo1809.17.lgr N17 E17 M0.033 O R0
./instances/Rome/grafo9801.69.lgr N69 E87 M0.166 R5
./instances/Rome/grafo366.16.lgr N16 E16 M0.049 O R0
./instances/Rome/grafo6546.56.lgr N56 E70 M0.146 R2
./instances/Rome/grafo2703.36.lgr N36 E43 M0.091 O R0
./instances/Rome/grafo948.15.lgr N15 E20 M0.07 O R0
./instances/Rome/grafo4787.58.lgr N58 E72 M0.24 R1
./instances/Rome/grafo8548.75.lgr N75 E98 M0.213 R11
./instances/Rome/grafo8356.70.lgr N70 E103 M0.213 R20
./instances/Rome/grafo3501.44.lgr N44 E63 M0.147 R8
./instances/Rome/grafo5048.61.lgr N61 E80 M0.168 R3
./instances/Rome/grafo9891.32.lgr N32 E37 M0.078 O R0
./instances/Rome/grafo7228.41.lgr N41 E67 M0.146 R12
./instances/Rome/grafo10176.97.lgr N97 E142 M0.258 R32
./instances/Rome/grafo7688.53.lgr N53 E65 M0.145 R1
./instances/Rome/grafo3369.41.lgr N41 E56 M0.128 R6
./instances/Rome/grafo2995.20.lgr N20 E24 M0.058 O R0
./instances/Rome/grafo431.13.lgr N13 E15 M0.05 O R0
./instances/Rome/grafo9272.65.lgr N65 E81 M0.166 R7
./instances/Rome/grafo10373.94.lgr N94 E122 M0.236 R16
./instances/Rome/grafo7069.83.lgr N83 E106 M0.307 R15
./instances/Rome/grafo7335.53.lgr N53 E69 M0.155 R2
./instances/Rome/grafo10320.95.lgr N95 E130 M0.254 R22
./instances/Rome/grafo6693.58.lgr N58 E67 M0.114 O R0
./instances/Rome/grafo10004.32.lgr N32 E37 M0.107 O R0
./instances/Rome/grafo6264.50.lgr N50 E72 M0.161 R9
./instances/Rome/grafo929.16.lgr N16 E21 M0.055 O R0
./instances/Rome/grafo6673.57.lgr N57 E77 M0.184 R6
./instances/Rome/grafo10212.97.lgr N97 E126 M0.233 R12
./instances/Rome/grafo1187.49.lgr N49 E64 M0.15 R3
./instances/Rome/grafo8443.74.lgr N74 E101 M0.212 R10
./instances/Rome/grafo3954.37.lgr N37 E51 M0.162 R4
./instances/Rome/grafo10473.95.lgr N95 E125 M0.267 R14
./instances/Rome/grafo4634.61.lgr N61 E87 M0.176 R15
./instances/Rome/grafo4271.73.lgr N73 E91 M0.18 R5
./instances/Rome/grafo4555.77.lgr N77 E99 M0.193 R9
./instances/Rome/grafo791.13.lgr N13 E15 M0.031 O R0
./instances/Rome/grafo6013.42.lgr N42 E57 M0.143 R2
./instances/Rome/grafo1077.11.lgr N11 E12 M0.028 O R0
./instances/Rome/grafo1268.55.lgr N55 E70 M0.184 R6
./instances/Rome/grafo6789.55.lgr N55 E60 M0.109 O R0
./instances/Rome/grafo6173.62.lgr N62 E73 M0.163 R4
./instances/Rome/grafo9786.77.lgr N77 E106 M0.285 R12
./instances/Rome/grafo6451.47.lgr N47 E67 M0.142 R7
./instances/Rome/grafo9945.91.lgr N91 E123 M0.238 R18
./instances/Rome/grafo7830.67.lgr N67 E95 M0.185 R19
./instances/Rome/grafo628.14.lgr N14 E17 M0.056 O R0
./instances/Rome/grafo136.21.lgr N21 E26 M0.069 O R0
./instances/Rome/grafo10995.96.lgr N96 E130 M0.296 R21
./instances/Rome/grafo10038.38.lgr N38 E46 M0.127 R4
./instances/Rome/grafo3452.41.lgr N41 E54 M0.118 R4
./instances/Rome/grafo5004.67.lgr N67 E101 M0.257 R15
./instances/Rome/grafo8058.80.lgr N80 E111 M0.236 R17
./instances/Rome/grafo7326.41.lgr N41 E50 M0.122 R2
./instances/Rome/grafo5383.78.lgr N78 E106 M0.224 R19
./instances/Rome/grafo8241.73.lgr N73 E93 M0.183 R8
./instances/Rome/grafo2923.24.lgr N24 E27 M0.068 O R0
./instances/Rome/grafo11021.96.lgr N96 E131 M0.262 R19
./instances/Rome/grafo8962.93.lgr N93 E109 M0.221 R3
./instances/Rome/grafo7521.37.lgr N37 E56 M0.131 R11
./instances/Rome/grafo3958.51.lgr N51 E62 M0.153 R4
./instances/Rome/grafo2331.15.lgr N15 E17 M0.054 O R0
./instances/Rome/grafo5993.38.lgr N38 E44 M0.089 O R0
./instances/Rome/grafo6295.45.lgr N45 E67 M0.177 R9
./instances/Rome/grafo6044.47.lgr N47 E59 M0.144 R3
./instances/Rome/grafo2920.22.lgr N22 E36 M0.097 R4
./instances/Rome/grafo9465.82.lgr N82 E112 M0.229 R15
./instances/Rome/grafo11552.39.lgr N39 E47 M0.118 R3
./instances/Rome/grafo9414.75.lgr N75 E114 M0.214 R30
./instances/Rome/grafo5775.45.lgr N45 E63 M0.148 R10
./instances/Rome/grafo3013.23.lgr N23 E31 M0.094 R2
./instances/Rome/grafo6303.45.lgr N45 E58 M0.127 R4
./instances/Rome/grafo5441.43.lgr N43 E61 M0.137 R10
./instances/Rome/grafo389.19.lgr N19 E26 M0.06 O R0
./instances/Rome/grafo817.18.lgr N18 E19 M0.071 O R0
./instances/Rome/grafo6394.67.lgr N67 E85 M0.22 R9
./instances/Rome/grafo4191.61.lgr N61 E78 M0.168 R5
./instances/Rome/grafo994.13.lgr N13 E16 M0.054 O R0
./instances/Rome/grafo10575.99.lgr N99 E137 M0.303 R25
./instances/Rome/grafo9413.80.lgr N80 E111 M0.204 R16
./instances/Rome/grafo440.13.lgr N13 E14 M0.055 O R0
./instances/Rome/grafo6289.48.lgr N48 E65 M0.157 R7
./instances/Rome/grafo9133.82.lgr N82 E107 M0.209 R9
./instances/Rome/grafo7135.48.lgr N48 E68 M0.157 R6
./instances/Rome/grafo9572.71.lgr N71 E96 M0.198 R16
./instances/Rome/grafo7124.41.lgr N41 E59 M0.142 R10
./instances/Rome/grafo7026.42.lgr N42 E55 M0.12 R3
./instances/Rome/grafo2769.23.lgr N23 E27 M0.064 O R0
./instances/Rome/grafo10332.94.lgr N94 E128 M0.242 R26
./instances/Rome/grafo879.15.lgr N15 E20 M0.049 O R0
./instances/Rome/grafo5438.47.lgr N47 E68 M0.143 R11
./instances/Rome/grafo562.14.lgr N14 E22 M0.057 O R0
./instances/Rome/grafo6054.45.lgr N45 E60 M0.158 R6
./instances/Rome/grafo10940.39.lgr N39 E47 M0.115 R2
./instances/Rome/grafo5782.36.lgr N36 E43 M0.09 O R0
./instances/Rome/grafo4863.61.lgr N61 E84 M0.181 R6
./instances/Rome/grafo983.19.lgr N19 E20 M0.036 O R0
./instances/Rome/grafo11603.38.lgr N38 E46 M0.091 O R0
./instances/Rome/grafo10933.94.lgr N94 E128 M0.236 R21
./instances/Rome/grafo4918.55.lgr N55 E65 M0.143 R2
./instances/Rome/grafo1185.26.lgr N26 E32 M0.094 R3
./instances/Rome/grafo8636.74.lgr N74 E95 M0.187 R11
./instances/Rome/grafo799.49.lgr N49 E59 M0.151 R3
./instances/Rome/grafo11412.32.lgr N32 E36 M0.08 O R0
./instances/Rome/grafo8094.86.lgr N86 E117 M0.229 R17
./instances/Rome/grafo9777.84.lgr N84 E105 M0.212 R10
./instances/Rome/grafo8818.89.lgr N89 E121 M0.24 R17
./instances/Rome/grafo6591.55.lgr N55 E76 M0.203 R10
./instances/Rome/grafo7875.62.lgr N62 E100 M0.193 R14
./instances/Rome/grafo11340.36.lgr N36 E42 M0.084 O R0
./instances/Rome/grafo6583.61.lgr N61 E84 M0.244 R12
./instances/Rome/grafo8864.98.lgr N98 E141 M0.267 R26
./instances/Rome/grafo9354.68.lgr N68 E87 M0.171 R9
./instances/Rome/grafo5474.48.lgr N48 E69 M0.152 R6
./instances/Rome/grafo9212.82.lgr N82 E124 M0.238 R17
./instances/Rome/grafo5624.37.lgr N37 E42 M0.089 O R0
./instances/Rome/grafo2090.17.lgr N17 E18 M0.052 O R0
./instances/Rome/grafo4089.57.lgr N57 E80 M0.171 R10
./instances/Rome/grafo11223.99.lgr N99 E151 M0.274 R36
./instances/Rome/grafo5181.39.lgr N39 E47 M0.097 O R0
./instances/Rome/grafo4795.60.lgr N60 E93 M0.185 R17
./instances/Rome/grafo9769.77.lgr N77 E96 M0.208 R10
./instances/Rome/grafo10918.98.lgr N98 E140 M0.293 R31
./instances/Rome/grafo4828.65.lgr N65 E88 M0.191 R2
./instances/Rome/grafo9890.37.lgr N37 E44 M0.084 O R0
./instances/Rome/grafo3277.42.lgr N42 E56 M0.137 R3
./instances/Rome/grafo10451.95.lgr N95 E132 M0.258 R21
./instances/Rome/grafo6257.42.lgr N42 E60 M0.127 R7
./instances/Rome/grafo730.12.lgr N12 E13 M0.035 O R0
./instances/Rome/grafo7269.40.lgr N40 E49 M0.118 R1
./instances/Rome/grafo7270.54.lgr N54 E69 M0.142 R2
./instances/Rome/grafo723.17.lgr N17 E20 M0.059 O R0
./instances/Rome/grafo2235.41.lgr N41 E58 M0.135 R7
./instances/Rome/grafo745.32.lgr N32 E36 M0.069 O R0
./instances/Rome/grafo1442.57.lgr N57 E76 M0.163 R10
./instances/Rome/grafo4028.39.lgr N39 E44 M0.091 O R0
./instances/Rome/grafo2659.13.lgr N13 E16 M0.047 O R0
./instances/Rome/grafo2167.38.lgr N38 E45 M0.088 O R0
./instances/Rome/grafo982.15.lgr N15 E16 M0.056 O R0
./instances/Rome/grafo11399.32.lgr N32 E37 M0.075 O R0
./instances/Rome/grafo8153.78.lgr N78 E107 M0.206 R16
./instances/Rome/grafo2336.17.lgr N17 E18 M0.035 O R0
./instances/Rome/grafo3548.42.lgr N42 E50 M0.106 O R0
./instances/Rome/grafo234.12.lgr N12 E15 M0.045 O R0
./instances/Rome/grafo6795.38.lgr N38 E48 M0.122 R1
./instances/Rome/grafo4450.70.lgr N70 E93 M0.194 R12
./instances/Rome/grafo10434.98.lgr N98 E140 M0.279 R22
./instances/Rome/grafo11498.40.lgr N40 E52 M0.123 R6
./instances/Rome/grafo9567.67.lgr N67 E96 M0.187 R18
./instances/Rome/grafo1215.62.lgr N62 E82 M0.164 R8
./instances/Rome/grafo6650.54.lgr N54 E67 M0.161 R1
./instances/Rome/grafo10926.99.lgr N99 E139 M0.266 R24
./instances/Rome/grafo9829.86.lgr N86 E109 M0.212 R14
./instances/Rome/grafo2823.17.lgr N17 E21 M0.06 O R0
./instances/Rome/grafo2414.15.lgr N15 E22 M0.06 O R0
./instances/Rome/grafo9854.91.lgr N91 E134 M0.285 R30
./instances/Rome/grafo2458.12.lgr N12 E13 M0.032 O R0
./instances/Rome/grafo1856.14.lgr N14 E14 M0.031 O R0
./instances/Rome/grafo6622.68.lgr N68 E77 M0.169 R1
./instances/Rome/grafo4792.58.lgr N58 E69 M0.121 O R0
./instances/Rome/grafo4654.74.lgr N74 E109 M0.207 R18
./instances/Rome/grafo6721.56.lgr N56 E77 M0.164 R9
./instances/Rome/grafo3440.55.lgr N55 E67 M0.146 R2
./instances/Rome/grafo3183.55.lgr N55 E67 M0.158 R5
./instances/Rome/grafo2270.32.lgr N32 E34 M0.072 O R0
./instances/Rome/grafo6039.46.lgr N46 E59 M0.131 R4
./instances/Rome/grafo4667.55.lgr N55 E72 M0.167 R5
./instances/Rome/grafo3564.61.lgr N61 E79 M0.168 R10
./instances/Rome/grafo5325.44.lgr N44 E62 M0.154 R10
./instances/Rome/grafo3191.43.lgr N43 E57 M0.128 R6
./instances/Rome/grafo356.19.lgr N19 E22 M0.06 O R0
./instances/Rome/grafo1164.10.lgr N10 E10 M0.028 O R0
./instances/Rome/grafo7179.56.lgr N56 E81 M0.158 R9
./instances/Rome/grafo6714.72.lgr N72 E95 M0.194 R10
./instances/Rome/grafo2096.43.lgr N43 E58 M0.142 R5
./instances/Rome/grafo9807.86.lgr N86 E109 M0.245 R7
./instances/Rome/grafo6416.38.lgr N38 E57 M0.136 R9
./instances/Rome/grafo5060.75.lgr N75 E99 M0.21 R13
./instances/Rome/grafo8590.73.lgr N73 E102 M0.2 R17
./instances/Rome/grafo8582.96.lgr N96 E126 M0.242 R14
./instances/Rome/grafo9909.38.lgr N38 E48 M0.158 R2
./instances/Rome/grafo792.13.lgr N13 E14 M0.031 O R0
./instances/Rome/grafo184.41.lgr N41 E45 M0.091 O R0
./instances/Rome/grafo6738.47.lgr N47 E68 M0.146 R8
./instances/Rome/grafo3718.43.lgr N43 E59 M0.132 R5
./instances/Rome/grafo738.12.lgr N12 E15 M0.051 O R0
./instances/Rome/grafo5358.47.lgr N47 E75 M0.164 R10
./instances/Rome/grafo9581.91.lgr N91 E129 M0.238 R25
./instances/Rome/grafo9793.77.lgr N77 E96 M0.204 R8
./instances/Rome/grafo10972.95.lgr N95 E138 M0.264 R26
./instances/Rome/grafo5099.78.lgr N78 E93 M0.187 R5
./instances/Rome/grafo10396.33.lgr N33 E38 M0.078 O R0
./instances/Rome/grafo11114.93.lgr N93 E137 M0.254 R28
./instances/Rome/grafo3477.57.lgr N57 E88 M0.19 R17
./instances/Rome/grafo4510.55.lgr N55 E75 M0.167 R7
./instances/Rome/grafo6896.82.lgr N82 E105 M0.209 R9
./instances/Rome/grafo10491.97.lgr N97 E137 M0.242 R21
./instances/Rome/grafo7449.40.lgr N40 E47 M0.096 O R0
./instances/Rome/grafo207.12.lgr N12 E13 M0.029 O R0
./instances/Rome/grafo4060.39.lgr N39 E50 M0.125 R4
./instances/Rome/grafo3174.39.lgr N39 E47 M0.111 R1
./instances/Rome/grafo9643.62.lgr N62 E73 M0.156 R5
./instances/Rome/grafo8921.98.lgr N98 E152 M0.261 R37
./instances/Rome/grafo3669.43.lgr N43 E52 M0.127 R1
./instances/Rome/grafo2310.39.lgr N39 E59 M0.131 R6
./instances/Rome/grafo10777.100.lgr N100 E133 M0.268 R19
./instances/Rome/grafo2398.37.lgr N37 E47 M0.113 R3
./instances/Rome/grafo3909.92.lgr N92 E124 M0.239 R18
./instances/Rome/grafo3132.43.lgr N43 E53 M0.099 O R0
./instances/Rome/grafo7107.42.lgr N42 E54 M0.128 R2
./instances/Rome/grafo6689.48.lgr N48 E57 M0.135 R3
./instances/Rome/grafo2544.28.lgr N28 E33 M0.07 O R0
./instances/Rome/grafo624.17.lgr N17 E18 M0.036 O R0
./instances/Rome/grafo4172.58.lgr N58 E71 M0.131 O R0
./instances/Rome/grafo8711.90.lgr N90 E121 M0.225 R13
./instances/Rome/grafo6648.56.lgr N56 E74 M0.177 R7
./instances/Rome/grafo5537.43.lgr N43 E54 M0.129 R2
./instances/Rome/grafo4289.79.lgr N79 E105 M0.2 R11
./instances/Rome/grafo658.15.lgr N15 E20 M0.059 O R0
./instances/Rome/grafo6809.46.lgr N46 E71 M0.152 R11
./instances/Rome/grafo6531.38.lgr N38 E51 M0.121 R7
./instances/Rome/grafo7052.59.lgr N59 E73 M0.155 R7
./instances/Rome/grafo10076.90.lgr N90 E129 M0.244 R25
./instances/Rome/grafo11528.35.lgr N35 E42 M0.086 O R0
./instances/Rome/grafo6179.45.lgr N45 E57 M0.096 O R0
./instances/Rome/grafo8741.87.lgr N87 E109 M0.214 R9
./instances/Rome/grafo9429.86.lgr N86 E127 M0.234 R26
./instances/Rome/grafo10726.99.lgr N99 E140 M0.284 R23
./instances/Rome/grafo7051.42.lgr N42 E53 M0.123 R3
./instances/Rome/grafo11396.34.lgr N34 E35 M0.078 O R0
./instances/Rome/grafo10326.93.lgr N93 E127 M0.224 R15
./instances/Rome/grafo5337.43.lgr N43 E61 M0.139 R2
./instances/Rome/grafo11238.37.lgr N37 E47 M0.109 R1
./instances/Rome/grafo10014.39.lgr N39 E52 M0.122 R4
./instances/Rome/grafo8212.69.lgr N69 E95 M0.178 R13
./instances/Rome/grafo998.16.lgr N16 E15 M0.034 O R0
./instances/Rome/grafo6934.41.lgr N41 E51 M0.119 R2
./instances/Rome/grafo11598.36.lgr N36 E46 M0.115 R3
./instances/Rome/grafo11505.91.lgr N91 E131 M0.25 R27
./instances/Rome/grafo5990.34.lgr N34 E45 M0.114 R1
./instances/Rome/grafo838.16.lgr N16 E15 M0.035 O R0
./instances/Rome/grafo7781.93.lgr N93 E119 M0.23 R13
./instances/Rome/grafo9168.63.lgr N63 E81 M0.163 R7
./instances/Rome/grafo5654.49.lgr N49 E68 M0.159 R7
./instances/Rome/grafo7028.37.lgr N37 E48 M0.119 R2
./instances/Rome/grafo4500.77.lgr N77 E101 M0.197 R11
./instances/Rome/grafo9764.74.lgr N74 E86 M0.168 R3
./instances/Rome/grafo1849.16.lgr N16 E20 M0.06 O R0
./instances/Rome/grafo537.26.lgr N26 E32 M0.07 O R0
./instances/Rome/grafo3275.43.lgr N43 E60 M0.145 R3
./instances/Rome/grafo6342.37.lgr N37 E42 M0.086 O R0
./instances/Rome/grafo452.14.lgr N14 E13 M0.033 O R0
./instances/Rome/grafo1767.32.lgr N32 E42 M0.116 R1
./instances/Rome/grafo6872.54.lgr N54 E76 M0.224 R14
./instances/Rome/grafo11456.32.lgr N32 E33 M0.079 O R0
./instances/Rome/grafo8022.80.lgr N80 E112 M0.209 R15
./instances/Rome/grafo8495.86.lgr N86 E126 M0.227 R23
./instances/Rome/grafo4258.58.lgr N58 E76 M0.166 R11
./instances/Rome/grafo10041.41.lgr N41 E56 M0.137 R2
./instances/Rome/grafo5167.40.lgr N40 E54 M0.127 R2
./instances/Rome/grafo10594.94.lgr N94 E132 M0.257 R20
./instances/Rome/grafo8362.85.lgr N85 E109 M0.22 R10
./instances/Rome/grafo11014.100.lgr N100 E138 M0.257 R25
./instances/Rome/grafo2132.37.lgr N37 E45 M0.09 O R0
./instances/Rome/grafo7259.44.lgr N44 E61 M0.137 R5
./instances/Rome/grafo2200.23.lgr N23 E29 M0.069 O R0
./instances/Rome/grafo3982.53.lgr N53 E88 M0.16 R19
./instances/Rome/grafo176.30.lgr N30 E35 M0.081 O R0
./instances/Rome/grafo1776.44.lgr N44 E54 M0.144 R2
./instances/Rome/grafo10983.34.lgr N34 E38 M0.081 O R0
./instances/Rome/grafo4894.55.lgr N55 E76 M0.164 R10
./instances/Rome/grafo10735.99.lgr N99 E136 M0.247 R25
./instances/Rome/grafo2251.48.lgr N48 E60 M0.109 O R0
./instances/Rome/grafo8607.60.lgr N60 E82 M0.178 R8
./instances/Rome/grafo3996.35.lgr N35 E47 M0.133 R3
./instances/Rome/grafo6103.41.lgr N41 E59 M0.134 R6
./instances/Rome/grafo8157.81.lgr N81 E113 M0.238 R14
./instances/Rome/grafo5387.34.lgr N34 E39 M0.085 O R0
./instances/Rome/grafo2492.34.lgr N34 E38 M0.08 O R0
./instances/Rome/grafo10607.94.lgr N94 E128 M0.24 R19
./instances/Rome/grafo6427.44.lgr N44 E62 M0.135 R8
./instances/Rome/grafo3012.32.lgr N32 E38 M0.078 O R0
./instances/Rome/grafo1017.15.lgr N15 E16 M0.063 O R0
./instances/Rome/grafo8421.83.lgr N83 E109 M0.214 R13
./instances/Rome/grafo6582.49.lgr N49 E62 M0.134 R4
./instances/Rome/grafo3899.38.lgr N38 E54 M0.154 R6
./instances/Rome/grafo1711.33.lgr N33 E46 M0.124 R5
./instances/Rome/grafo9208.76.lgr N76 E109 M0.208 R13
./instances/Rome/grafo4942.54.lgr N54 E77 M0.155 R10
./instances/Rome/grafo10589.93.lgr N93 E136 M0.251 R26
./instances/Rome/grafo4888.62.lgr N62 E80 M0.17 R8
./instances/Rome/grafo5912.62.lgr N62 E75 M0.155 R1
./instances/Rome/grafo378.14.lgr N14 E17 M0.031 O R0
./instances/Rome/grafo3331.44.lgr N44 E62 M0.147 R4
./instances/Rome/grafo1617.21.lgr N21 E24 M0.067 O R0
./instances/Rome/grafo10329.97.lgr N97 E135 M0.253 R21
./instances/Rome/grafo2882.17.lgr N17 E18 M0.036 O R0
./instances/Rome/grafo1044.23.lgr N23 E25 M0.061 O R0
./instances/Rome/grafo10550.100.lgr N100 E124 M0.252 R13
./instances/Rome/grafo10597.95.lgr N95 E117 M0.242 R10
./instances/Rome/grafo10478.94.lgr N94 E122 M0.239 R11
./instances/Rome/grafo4867.57.lgr N57 E76 M0.167 R4
./instances/Rome/grafo11580.93.lgr N93 E126 M0.239 R16
./instances/Rome/grafo1009.17.lgr N17 E17 M0.058 O R0
./instances/Rome/grafo183.28.lgr N28 E32 M0.072 O R0
./instances/Rome/grafo1576.29.lgr N29 E34 M0.075 O R0
./instances/Rome/grafo8441.72.lgr N72 E92 M0.183 R11
./instances/Rome/grafo4016.54.lgr N54 E65 M0.145 R1
./instances/Rome/grafo9938.38.lgr N38 E48 M0.087 O R0
./instances/Rome/grafo8937.90.lgr N90 E120 M0.212 R15
./instances/Rome/grafo1542.49.lgr N49 E59 M0.146 O R0
./instances/Rome/grafo6888.40.lgr N40 E44 M0.091 O R0
./instances/Rome/grafo1692.16.lgr N16 E17 M0.055 O R0
./instances/Rome/grafo6423.57.lgr N57 E77 M0.155 R8
./instances/Rome/grafo10355.94.lgr N94 E119 M0.225 R10
./instances/Rome/grafo1420.68.lgr N68 E91 M0.184 R11
./instances/Rome/grafo1320.27.lgr N27 E37 M0.112 R1
./instances/Rome/grafo618.13.lgr N13 E18 M0.046 O R0
./instances/Rome/grafo1591.52.lgr N52 E62 M0.146 R1
./instances/Rome/grafo8830.88.lgr N88 E123 M0.233 R18
./instances/Rome/grafo2153.19.lgr N19 E23 M0.061 O R0
./instances/Rome/grafo10043.32.lgr N32 E38 M0.075 O R0
./instances/Rome/grafo1997.27.lgr N27 E31 M0.066 O R0
./instances/Rome/grafo6651.54.lgr N54 E67 M0.158 R1
./instances/Rome/grafo3424.46.lgr N46 E56 M0.129 R1
./instances/Rome/grafo11233.93.lgr N93 E126 M0.239 R19
./instances/Rome/grafo3171.40.lgr N40 E56 M0.11 R5
./instances/Rome/grafo5979.56.lgr N56 E69 M0.148 R4
./instances/Rome/grafo3662.46.lgr N46 E52 M0.095 O R0
./instances/Rome/grafo1400.31.lgr N31 E44 M0.107 R4
./instances/Rome/grafo3985.34.lgr N34 E39 M0.085 O R0
./instances/Rome/grafo5304.33.lgr N33 E53 M0.114 R6
./instances/Rome/grafo1304.27.lgr N27 E29 M0.069 O R0
./instances/Rome/grafo1996.26.lgr N26 E32 M0.075 O R0
./instances/Rome/grafo6702.52.lgr N52 E73 M0.152 R5
./instances/Rome/grafo1182.50.lgr N50 E59 M0.107 O R0
./instances/Rome/grafo3790.51.lgr N51 E74 M0.17 R11
./instances/Rome/grafo7835.61.lgr N61 E82 M0.165 R9
./instances/Rome/grafo9885.41.lgr N41 E54 M0.123 R2
./instances/Rome/grafo6036.44.lgr N44 E61 M0.14 R6
./instances/Rome/grafo5676.39.lgr N39 E50 M0.12 R1
./instances/Rome/grafo3034.29.lgr N29 E40 M0.107 R2
./instances/Rome/grafo8024.85.lgr N85 E110 M0.215 R16
./instances/Rome/grafo1491.48.lgr N48 E62 M0.15 R2
./instances/Rome/grafo1919.21.lgr N21 E25 M0.088 O R0
./instances/Rome/grafo10404.97.lgr N97 E130 M0.25 R19
./instances/Rome/grafo4445.59.lgr N59 E81 M0.176 R13
./instances/Rome/grafo9226.75.lgr N75 E96 M0.195 R8
./instances/Rome/grafo2892.41.lgr N41 E47 M0.093 O R0
./instances/Rome/grafo1384.27.lgr N27 E36 M0.098 O R0
./instances/Rome/grafo4148.78.lgr N78 E105 M0.343 R14
./instances/Rome/grafo5417.44.lgr N44 E56 M0.134 R3
./instances/Rome/grafo3824.43.lgr N43 E59 M0.139 R6
./instances/Rome/grafo9867.32.lgr N32 E33 M0.077 O R0
./instances/Rome/grafo10816.93.lgr N93 E119 M0.24 R13
./instances/Rome/grafo10866.98.lgr N98 E135 M0.265 R26
./instances/Rome/grafo1707.18.lgr N18 E21 M0.064 O R0
./instances/Rome/grafo4619.63.lgr N63 E87 M0.177 R11
./instances/Rome/grafo524.14.lgr N14 E15 M0.032 O R0
./instances/Rome/grafo9630.95.lgr N95 E128 M0.245 R17
./instances/Rome/grafo9023.78.lgr N78 E109 M0.188 R18
./instances/Rome/grafo3738.42.lgr N42 E47 M0.088 O R0
./instances/Rome/grafo1275.26.lgr N26 E27 M0.064 O R0
./instances/Rome/grafo2925.36.lgr N36 E40 M0.086 O R0
./instances/Rome/grafo7293.68.lgr N68 E79 M0.159 R1
./instances/Rome/grafo205.30.lgr N30 E33 M0.07 O R0
./instances/Rome/grafo4607.82.lgr N82 E108 M0.222 R13
./instances/Rome/grafo2625.14.lgr N14 E15 M0.032 O R0
./instances/Rome/grafo11167.37.lgr N37 E48 M0.111 R6
./instances/Rome/grafo7490.48.lgr N48 E68 M0.15 R11
./instances/Rome/grafo4157.67.lgr N67 E87 M0.179 R11
./instances/Rome/grafo4974.58.lgr N58 E79 M0.164 R10
./instances/Rome/grafo767.22.lgr N22 E22 M0.045 O R0
./instances/Rome/grafo788.16.lgr N16 E25 M0.082 R3
./instances/Rome/grafo1005.11.lgr N11 E11 M0.031 O R0
./instances/Rome/grafo2125.16.lgr N16 E18 M0.056 O R0
./instances/Rome/grafo8304.85.lgr N85 E123 M0.234 R25
./instances/Rome/grafo8076.62.lgr N62 E92 M0.187 R17
./instances/Rome/grafo338.15.lgr N15 E16 M0.033 O R0
./instances/Rome/grafo8360.87.lgr N87 E105 M0.204 R7
./instances/Rome/grafo9770.79.lgr N79 E106 M0.206 R14
./instances/Rome/grafo8732.88.lgr N88 E110 M0.233 R13
./instances/Rome/grafo9230.83.lgr N83 E120 M0.222 R22
./instances/Rome/grafo691.12.lgr N12 E12 M0.031 O R0
./instances/Rome/grafo4868.78.lgr N78 E114 M0.212 R26
./instances/Rome/grafo7278.42.lgr N42 E58 M0.149 R2
./instances/Rome/grafo2952.38.lgr N38 E45 M0.095 O R0
./instances/Rome/grafo3255.40.lgr N40 E46 M0.095 O R0
./instances/Rome/grafo7221.99.lgr N99 E141 M0.255 R24
./instances/Rome/grafo6555.50.lgr N50 E63 M0.163 R4
./instances/Rome/grafo5828.43.lgr N43 E52 M0.119 R2
./instances/Rome/grafo8616.76.lgr N76 E98 M0.212 R8
./instances/Rome/grafo10529.98.lgr N98 E131 M0.25 R17
./instances/Rome/grafo6031.58.lgr N58 E82 M0.163 R11
./instances/Rome/grafo11330.35.lgr N35 E40 M0.112 R1
./instances/Rome/grafo5026.52.lgr N52 E70 M0.158 R8
./instances/Rome/grafo10269.99.lgr N99 E138 M0.267 R23
./instances/Rome/grafo9331.85.lgr N85 E111 M0.232 R11
./instances/Rome/grafo4806.49.lgr N49 E63 M0.141 R3
./instances/Rome/grafo9676.89.lgr N89 E124 M0.229 R23
./instances/Rome/grafo8155.61.lgr N61 E89 M0.175 R10
./instances/Rome/grafo321.15.lgr N15 E15 M0.033 O R0
./instances/Rome/grafo8734.89.lgr N89 E109 M0.219 R9
./instances/Rome/grafo6272.67.lgr N67 E73 M0.122 O R0
./instances/Rome/grafo3317.36.lgr N36 E46 M0.113 R2
./instances/Rome/grafo1339.28.lgr N28 E41 M0.107 R5
./instances/Rome/grafo240.11.lgr N11 E18 M0.067 O R0
./instances/Rome/grafo4198.59.lgr N59 E75 M0.161 R7
./instances/Rome/grafo5077.56.lgr N56 E79 M0.174 R11
./instances/Rome/grafo10061.99.lgr N99 E131 M0.256 R21
./instances/Rome/grafo3077.72.lgr N72 E92 M0.188 R8
./instances/Rome/grafo1023.11.lgr N11 E11 M0.033 O R0
./instances/Rome/grafo5548.42.lgr N42 E51 M0.115 R1
./instances/Rome/grafo11506.91.lgr N91 E124 M0.227 R16
./instances/Rome/grafo6958.76.lgr N76 E107 M0.262 R17
./instances/Rome/grafo10198.94.lgr N94 E121 M0.244 R10
./instances/Rome/grafo11338.92.lgr N92 E122 M0.237 R18
./instances/Rome/grafo4955.59.lgr N59 E73 M0.158 R6
./instances/Rome/grafo7920.77.lgr N77 E95 M0.217 R4
./instances/Rome/grafo11287.93.lgr N93 E131 M0.233 R22
./instances/Rome/grafo9981.38.lgr N38 E45 M0.082 O R0
./instances/Rome/grafo5688.34.lgr N34 E44 M0.116 R1
./instances/Rome/grafo7430.43.lgr N43 E70 M0.149 R17
./instances/Rome/grafo10628.96.lgr N96 E124 M0.24 R13
./instances/Rome/grafo2665.12.lgr N12 E12 M0.033 O R0
./instances/Rome/grafo5909.47.lgr N47 E63 M0.163 R7
./instances/Rome/grafo5421.34.lgr N34 E41 M0.12 R2
./instances/Rome/grafo11204.99.lgr N99 E143 M0.27 R25
./instances/Rome/grafo8678.73.lgr N73 E108 M0.198 R19
./instances/Rome/grafo246.11.lgr N11 E10 M0.031 O R0
./instances/Rome/grafo2095.29.lgr N29 E35 M0.101 R1
./instances/Rome/grafo7413.44.lgr N44 E67 M0.164 R11
./instances/Rome/grafo11503.39.lgr N39 E47 M0.086 O R0
./instances/Rome/grafo11027.92.lgr N92 E122 M0.219 R17
./instances/Rome/grafo5736.37.lgr N37 E48 M0.119 R1
./instances/Rome/grafo2259.14.lgr N14 E14 M0.038 O R0
./instances/Rome/grafo5916.44.lgr N44 E55 M0.132 R1
./instances/Rome/grafo10538.100.lgr N100 E141 M0.27 R24
./instances/Rome/grafo6916.42.lgr N42 E52 M0.086 O R0
./instances/Rome/grafo9189.77.lgr N77 E102 M0.189 R10
./instances/Rome/grafo4443.60.lgr N60 E83 M0.171 R7
./instances/Rome/grafo6090.78.lgr N78 E94 M0.203 R4
./instances/Rome/grafo8753.91.lgr N91 E125 M0.253 R19
./instances/Rome/grafo11235.35.lgr N35 E44 M0.081 O R0
./instances/Rome/grafo2857.27.lgr N27 E31 M0.078 O R0
./instances/Rome/grafo432.19.lgr N19 E20 M0.068 O R0
./instances/Rome/grafo10554.93.lgr N93 E110 M0.215 R5
./instances/Rome/grafo3833.55.lgr N55 E68 M0.131 R3
./instances/Rome/grafo10436.95.lgr N95 E145 M0.259 R33
./instances/Rome/grafo5311.54.lgr N54 E74 M0.159 R6
./instances/Rome/grafo5716.40.lgr N40 E54 M0.125 R4
./instances/Rome/grafo6657.59.lgr N59 E79 M0.159 R11
./instances/Rome/grafo9369.69.lgr N69 E89 M0.182 R11
./instances/Rome/grafo8743.87.lgr N87 E116 M0.226 R18
./instances/Rome/grafo3355.55.lgr N55 E67 M0.143 R3
./instances/Rome/grafo6677.37.lgr N37 E43 M0.085 O R0
./instances/Rome/grafo8859.89.lgr N89 E102 M0.206 R6
./instances/Rome/grafo7077.53.lgr N53 E73 M0.151 R10
./instances/Rome/grafo6578.38.lgr N38 E53 M0.121 R4
./instances/Rome/grafo2782.17.lgr N17 E19 M0.053 O R0
./instances/Rome/grafo4653.62.lgr N62 E95 M0.188 R14
./instances/Rome/grafo9324.66.lgr N66 E106 M0.213 R25
./instances/Rome/grafo7176.49.lgr N49 E59 M0.144 R4
./instances/Rome/grafo2166.20.lgr N20 E28 M0.1 R1
./instances/Rome/grafo10233.34.lgr N34 E39 M0.082 O R0
./instances/Rome/grafo11660.34.lgr N34 E36 M0.081 O R0
./instances/Rome/grafo7622.45.lgr N45 E62 M0.135 R5
./instances/Rome/grafo2674.18.lgr N18 E23 M0.079 R1
./instances/Rome/grafo2747.16.lgr N16 E19 M0.058 O R0
./instances/Rome/grafo10152.96.lgr N96 E125 M0.224 R12
./instances/Rome/grafo2815.35.lgr N35 E43 M0.106 R1
./instances/Rome/grafo8706.86.lgr N86 E113 M0.212 R12
./instances/Rome/grafo3621.40.lgr N40 E50 M0.117 R2
./instances/Rome/grafo5315.37.lgr N37 E55 M0.14 R8
./instances/Rome/grafo8070.68.lgr N68 E98 M0.199 R17
./instances/Rome/grafo6573.77.lgr N77 E92 M0.191 R5
./instances/Rome/grafo4435.54.lgr N54 E69 M0.155 R2
./instances/Rome/grafo8387.70.lgr N70 E91 M0.185 R7
./instances/Rome/grafo1671.17.lgr N17 E17 M0.036 O R0
./instances/Rome/grafo4079.53.lgr N53 E62 M0.141 R2
./instances/Rome/grafo10795.32.lgr N32 E35 M0.072 O R0
./instances/Rome/grafo11587.37.lgr N37 E49 M0.128 R1
./instances/Rome/grafo7444.43.lgr N43 E55 M0.137 R5
./instances/Rome/grafo4394.55.lgr N55 E76 M0.164 R7
./instances/Rome/grafo7583.42.lgr N42 E56 M0.119 R2
./instances/Rome/grafo1655.26.lgr N26 E32 M0.104 O R0
./instances/Rome/grafo8813.88.lgr N88 E125 M0.225 R19
./instances/Rome/grafo5393.73.lgr N73 E94 M0.202 R11
./instances/Rome/grafo3126.39.lgr N39 E60 M0.144 R7
./instances/Rome/grafo630.21.lgr N21 E28 M0.065 O R0
./instances/Rome/grafo11522.31.lgr N31 E36 M0.077 O R0
./instances/Rome/grafo3312.39.lgr N39 E49 M0.115 R2
./instances/Rome/grafo4902.83.lgr N83 E106 M0.198 R8
./instances/Rome/grafo872.24.lgr N24 E28 M0.061 O R0
./instances/Rome/grafo917.17.lgr N17 E20 M0.057 O R0
./instances/Rome/grafo11491.96.lgr N96 E125 M0.226 R16
./instances/Rome/grafo1619.60.lgr N60 E75 M0.172 R4
./instances/Rome/grafo8438.67.lgr N67 E99 M0.205 R18
./instances/Rome/grafo3837.37.lgr N37 E52 M0.116 R2
./instances/Rome/grafo5511.43.lgr N43 E63 M0.141 R5
./instances/Rome/grafo3885.40.lgr N40 E51 M0.153 R2
./instances/Rome/grafo9949.91.lgr N91 E119 M0.222 R14
./instances/Rome/grafo6474.46.lgr N46 E59 M0.133 R1
./instances/Rome/grafo6769.61.lgr N61 E83 M0.169 R5
./instances/Rome/grafo486.13.lgr N13 E16 M0.049 O R0
./instances/Rome/grafo9432.89.lgr N89 E122 M0.259 R17
./instances/Rome/grafo5977.35.lgr N35 E45 M0.163 R2
./instances/Rome/grafo11164.40.lgr N40 E49 M0.121 R1
./instances/Rome/grafo11497.36.lgr N36 E54 M0.128 R9
./instances/Rome/grafo1073.51.lgr N51 E64 M0.142 R5
./instances/Rome/grafo10405.97.lgr N97 E145 M0.262 R32
./instances/Rome/grafo8557.90.lgr N90 E112 M0.199 R9
./instances/Rome/grafo155.10.lgr N10 E10 M0.028 O R0
./instances/Rome/grafo5721.49.lgr N49 E64 M0.14 R1
./instances/Rome/grafo845.16.lgr N16 E17 M0.04 O R0
./instances/Rome/grafo6146.79.lgr N79 E106 M0.221 R16
./instances/Rome/grafo1946.31.lgr N31 E38 M0.108 R1
./instances/Rome/grafo4409.56.lgr N56 E67 M0.144 R1
./instances/Rome/grafo2020.35.lgr N35 E43 M0.086 O R0
./instances/Rome/grafo4591.59.lgr N59 E83 M0.179 R8
./instances/Rome/grafo3224.98.lgr N98 E141 M0.267 R23
./instances/Rome/grafo3419.44.lgr N44 E51 M0.119 R1
./instances/Rome/grafo2880.16.lgr N16 E18 M0.032 O R0
./instances/Rome/grafo5523.34.lgr N34 E40 M0.078 O R0
./instances/Rome/grafo1503.22.lgr N22 E26 M0.065 O R0
./instances/Rome/grafo3074.26.lgr N26 E37 M0.107 R2
./instances/Rome/grafo3282.36.lgr N36 E40 M0.084 O R0
./instances/Rome/grafo6450.37.lgr N37 E46 M0.114 R2
./instances/Rome/grafo7522.46.lgr N46 E68 M0.157 R12
./instances/Rome/grafo2922.20.lgr N20 E24 M0.061 O R0
./instances/Rome/grafo9799.70.lgr N70 E105 M0.199 R21
./instances/Rome/grafo9522.79.lgr N79 E105 M0.201 R16
./instances/Rome/grafo7763.57.lgr N57 E83 M0.158 R12
./instances/Rome/grafo8388.72.lgr N72 E102 M0.197 R12
./instances/Rome/grafo8276.60.lgr N60 E74 M0.162 R5
./instances/Rome/grafo11384.30.lgr N30 E34 M0.074 O R0
./instances/Rome/grafo7665.42.lgr N42 E67 M0.142 R13
./instances/Rome/grafo3037.23.lgr N23 E32 M0.077 O R0
./instances/Rome/grafo5679.60.lgr N60 E76 M0.214 R5
./instances/Rome/grafo11042.94.lgr N94 E129 M0.239 R24
./instances/Rome/grafo4884.63.lgr N63 E86 M0.167 R8
./instances/Rome/grafo3420.41.lgr N41 E51 M0.137 R3
./instances/Rome/grafo7720.44.lgr N44 E61 M0.144 R5
./instances/Rome/grafo6024.36.lgr N36 E44 M0.102 O R0
./instances/Rome/grafo7555.45.lgr N45 E58 M0.208 R3
./instances/Rome/grafo3411.52.lgr N52 E68 M0.157 R3
./instances/Rome/grafo10993.95.lgr N95 E130 M0.335 R25
./instances/Rome/grafo5556.34.lgr N34 E39 M0.104 R1
./instances/Rome/grafo6730.38.lgr N38 E54 M0.165 R2
./instances/Rome/grafo1938.12.lgr N12 E15 M0.057 O R0
./instances/Rome/grafo972.18.lgr N18 E19 M0.056 O R0
./instances/Rome/grafo8827.64.lgr N64 E90 M0.174 R17
./instances/Rome/grafo2304.38.lgr N38 E51 M0.118 R6
./instances/Rome/grafo2155.33.lgr N33 E40 M0.11 R1
./instances/Rome/grafo3904.57.lgr N57 E67 M0.145 R3
./instances/Rome/grafo9365.63.lgr N63 E83 M0.176 R6
./instances/Rome/grafo8572.62.lgr N62 E87 M0.166 R12
./instances/Rome/grafo223.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo5884.55.lgr N55 E79 M0.162 R8
./instances/Rome/grafo5395.33.lgr N33 E46 M0.116 R4
./instances/Rome/grafo2944.12.lgr N12 E14 M0.028 O R0
./instances/Rome/grafo8761.89.lgr N89 E117 M0.328 R15
./instances/Rome/grafo7856.80.lgr N80 E117 M0.232 R19
./instances/Rome/grafo1654.10.lgr N10 E14 M0.058 O R0
./instances/Rome/grafo11618.41.lgr N41 E48 M0.093 O R0
./instances/Rome/grafo1485.23.lgr N23 E22 M0.047 O R0
./instances/Rome/grafo6334.84.lgr N84 E103 M0.203 R5
./instances/Rome/grafo6516.35.lgr N35 E46 M0.161 R3
./instances/Rome/grafo10341.41.lgr N41 E50 M0.106 O R0
./instances/Rome/grafo7806.63.lgr N63 E83 M0.177 R9
./instances/Rome/grafo9472.68.lgr N68 E92 M0.176 R11
./instances/Rome/grafo7849.77.lgr N77 E113 M0.207 R17
./instances/Rome/grafo9950.100.lgr N100 E128 M0.236 R16
./instances/Rome/grafo11360.32.lgr N32 E37 M0.089 O R0
./instances/Rome/grafo9283.66.lgr N66 E90 M0.186 R7
./instances/Rome/grafo3889.41.lgr N41 E55 M0.118 R4
./instances/Rome/grafo655.23.lgr N23 E23 M0.053 O R0
./instances/Rome/grafo2378.21.lgr N21 E25 M0.084 R1
./instances/Rome/grafo8688.89.lgr N89 E123 M0.229 R19
./instances/Rome/grafo10432.99.lgr N99 E146 M0.272 R32
./instances/Rome/grafo10999.92.lgr N92 E129 M0.257 R20
./instances/Rome/grafo9515.67.lgr N67 E89 M0.25 R11
./instances/Rome/grafo10302.96.lgr N96 E130 M0.268 R23
./instances/Rome/grafo5622.37.lgr N37 E43 M0.115 R1
./instances/Rome/grafo2745.17.lgr N17 E19 M0.057 O R0
./instances/Rome/grafo3194.59.lgr N59 E67 M0.16 R1
./instances/Rome/grafo1528.50.lgr N50 E56 M0.096 O R0
./instances/Rome/grafo1425.60.lgr N60 E77 M0.164 R3
./instances/Rome/grafo869.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo1071.10.lgr N10 E10 M0.034 O R0
./instances/Rome/grafo7473.35.lgr N35 E41 M0.079 O R0
./instances/Rome/grafo7633.43.lgr N43 E58 M0.131 R4
./instances/Rome/grafo8200.76.lgr N76 E102 M0.205 R13
./instances/Rome/grafo4092.38.lgr N38 E49 M0.126 R3
./instances/Rome/grafo7484.43.lgr N43 E49 M0.115 R1
./instances/Rome/grafo6894.51.lgr N51 E68 M0.146 R3
./instances/Rome/grafo11601.33.lgr N33 E34 M0.057 O R0
./instances/Rome/grafo10424.93.lgr N93 E120 M0.235 R11
./instances/Rome/grafo7791.62.lgr N62 E83 M0.175 R6
./instances/Rome/grafo2197.13.lgr N13 E14 M0.033 O R0
./instances/Rome/grafo8904.92.lgr N92 E124 M0.244 R18
./instances/Rome/grafo10130.97.lgr N97 E138 M0.276 R23
./instances/Rome/grafo7079.41.lgr N41 E58 M0.139 R6
./instances/Rome/grafo1103.24.lgr N24 E28 M0.045 O R0
./instances/Rome/grafo4217.54.lgr N54 E75 M0.153 R11
./instances/Rome/grafo7581.39.lgr N39 E51 M0.126 R1
./instances/Rome/grafo1826.19.lgr N19 E27 M0.064 O R0
./instances/Rome/grafo9798.76.lgr N76 E91 M0.193 R9
./instances/Rome/grafo7233.37.lgr N37 E49 M0.132 R1
./instances/Rome/grafo3602.44.lgr N44 E53 M0.102 O R0
./instances/Rome/grafo4892.61.lgr N61 E79 M0.159 R7
./instances/Rome/grafo9002.63.lgr N63 E87 M0.176 R7
./instances/Rome/grafo6662.46.lgr N46 E64 M0.164 R7
./instances/Rome/grafo621.19.lgr N19 E27 M0.064 O R0
./instances/Rome/grafo7332.49.lgr N49 E88 M0.162 R21
./instances/Rome/grafo3806.47.lgr N47 E52 M0.1 O R0
./instances/Rome/grafo379.15.lgr N15 E17 M0.037 O R0
./instances/Rome/grafo6014.44.lgr N44 E59 M0.122 R4
./instances/Rome/grafo1580.28.lgr N28 E34 M0.079 O R0
./instances/Rome/grafo8599.83.lgr N83 E113 M0.214 R12
./instances/Rome/grafo3425.41.lgr N41 E52 M0.096 O R0
./instances/Rome/grafo6240.43.lgr N43 E53 M0.12 R2
./instances/Rome/grafo6288.41.lgr N41 E62 M0.135 R8
./instances/Rome/grafo742.13.lgr N13 E15 M0.047 O R0
./instances/Rome/grafo8480.91.lgr N91 E116 M0.207 R12
./instances/Rome/grafo10270.93.lgr N93 E134 M0.247 R29
./instances/Rome/grafo1807.12.lgr N12 E17 M0.081 R1
./instances/Rome/grafo6111.33.lgr N33 E40 M0.101 R3
./instances/Rome/grafo1334.30.lgr N30 E39 M0.079 O R0
./instances/Rome/grafo5138.45.lgr N45 E62 M0.132 R8
./instances/Rome/grafo6951.41.lgr N41 E54 M0.155 R1
./instances/Rome/grafo1460.50.lgr N50 E62 M0.1 O R0
./instances/Rome/grafo367.14.lgr N14 E14 M0.033 O R0
./instances/Rome/grafo10211.92.lgr N92 E119 M0.234 R11
./instances/Rome/grafo7339.46.lgr N46 E52 M0.123 R1
./instances/Rome/grafo10737.99.lgr N99 E142 M0.283 R31
./instances/Rome/grafo7753.40.lgr N40 E59 M0.131 R9
./instances/Rome/grafo1025.15.lgr N15 E16 M0.032 O R0
./instances/Rome/grafo2873.21.lgr N21 E25 M0.06 O R0
./instances/Rome/grafo1758.37.lgr N37 E45 M0.089 O R0
./instances/Rome/grafo9341.73.lgr N73 E100 M0.204 R11
./instances/Rome/grafo5690.74.lgr N74 E89 M0.167 R4
./instances/Rome/grafo4637.63.lgr N63 E85 M0.177 R12
./instances/Rome/grafo7672.37.lgr N37 E46 M0.085 O R0
./instances/Rome/grafo3796.44.lgr N44 E62 M0.143 R5
./instances/Rome/grafo5747.40.lgr N40 E50 M0.122 R4
./instances/Rome/grafo3160.48.lgr N48 E63 M0.164 R6
./instances/Rome/grafo2607.12.lgr N12 E15 M0.05 O R0
./instances/Rome/grafo4970.57.lgr N57 E80 M0.171 R8
./instances/Rome/grafo6325.42.lgr N42 E51 M0.137 R1
./instances/Rome/grafo2377.15.lgr N15 E15 M0.039 O R0
./instances/Rome/grafo4180.57.lgr N57 E82 M0.169 R13
./instances/Rome/grafo4923.63.lgr N63 E72 M0.148 R3
./instances/Rome/grafo1691.16.lgr N16 E19 M0.055 O R0
./instances/Rome/grafo10237.100.lgr N100 E141 M0.268 R27
./instances/Rome/grafo9762.78.lgr N78 E106 M0.204 R15
./instances/Rome/grafo10210.92.lgr N92 E118 M0.229 R12
./instances/Rome/grafo1050.18.lgr N18 E28 M0.09 R2
./instances/Rome/grafo4108.41.lgr N41 E52 M0.129 R3
./instances/Rome/grafo5477.42.lgr N42 E50 M0.117 R2
./instances/Rome/grafo2120.13.lgr N13 E20 M0.078 R3
./instances/Rome/grafo1266.23.lgr N23 E25 M0.042 O R0
./instances/Rome/grafo1084.11.lgr N11 E10 M0.031 O R0
./instances/Rome/grafo3977.37.lgr N37 E45 M0.113 R2
./instances/Rome/grafo385.17.lgr N17 E24 M0.079 R1
./instances/Rome/grafo1055.19.lgr N19 E29 M0.058 O R0
./instances/Rome/grafo757.16.lgr N16 E19 M0.035 O R0
./instances/Rome/grafo9489.83.lgr N83 E110 M0.197 R16
./instances/Rome/grafo7503.44.lgr N44 E58 M0.135 R6
./instances/Rome/grafo4644.84.lgr N84 E121 M0.229 R21
./instances/Rome/grafo9000.64.lgr N64 E84 M0.175 R11
./instances/Rome/grafo7337.45.lgr N45 E62 M0.125 R9
./instances/Rome/grafo5015.80.lgr N80 E96 M0.204 R4
./instances/Rome/grafo6775.50.lgr N50 E63 M0.152 R2
./instances/Rome/grafo10235.39.lgr N39 E53 M0.126 R2
./instances/Rome/grafo7163.44.lgr N44 E56 M0.136 R4
./instances/Rome/grafo9631.76.lgr N76 E107 M0.211 R12
./instances/Rome/grafo7860.82.lgr N82 E113 M0.229 R17
./instances/Rome/grafo2389.39.lgr N39 E48 M0.116 R1
./instances/Rome/grafo3164.38.lgr N38 E48 M0.086 O R0
./instances/Rome/grafo9381.79.lgr N79 E104 M0.215 R14
./instances/Rome/grafo8940.88.lgr N88 E109 M0.216 R6
./instances/Rome/grafo9714.66.lgr N66 E90 M0.186 R15
./instances/Rome/grafo5821.33.lgr N33 E43 M0.109 R1
./instances/Rome/grafo5852.35.lgr N35 E50 M0.104 R3
./instances/Rome/grafo3248.43.lgr N43 E61 M0.136 R4
./instances/Rome/grafo306.18.lgr N18 E25 M0.079 R1
./instances/Rome/grafo2260.14.lgr N14 E15 M0.057 O R0
./instances/Rome/grafo7680.40.lgr N40 E55 M0.116 R4
./instances/Rome/grafo9709.86.lgr N86 E121 M0.221 R22
./instances/Rome/grafo296.28.lgr N28 E36 M0.081 O R0
./instances/Rome/grafo9222.82.lgr N82 E113 M0.216 R16
./instances/Rome/grafo1387.56.lgr N56 E70 M0.116 O R0
./instances/Rome/grafo8477.89.lgr N89 E123 M0.273 R19
./instances/Rome/grafo10234.39.lgr N39 E51 M0.115 R6
./instances/Rome/grafo9756.68.lgr N68 E86 M0.166 R7
./instances/Rome/grafo8667.96.lgr N96 E130 M0.24 R18
./instances/Rome/grafo5498.34.lgr N34 E41 M0.084 O R0
./instances/Rome/grafo3258.42.lgr N42 E58 M0.16 R6
./instances/Rome/grafo8458.75.lgr N75 E96 M0.183 R8
./instances/Rome/grafo11678.34.lgr N34 E40 M0.082 O R0
./instances/Rome/grafo11123.32.lgr N32 E38 M0.079 O R0
./instances/Rome/grafo3814.39.lgr N39 E46 M0.121 R1
./instances/Rome/grafo3046.25.lgr N25 E29 M0.064 O R0
./instances/Rome/grafo9191.69.lgr N69 E90 M0.176 R9
./instances/Rome/grafo7975.81.lgr N81 E98 M0.189 R6
./instances/Rome/grafo5298.43.lgr N43 E56 M0.144 R6
./instances/Rome/grafo4199.64.lgr N64 E86 M0.205 R7
./instances/Rome/grafo10475.98.lgr N98 E125 M0.264 R10
./instances/Rome/grafo6996.38.lgr N38 E51 M0.109 R4
./instances/Rome/grafo10500.91.lgr N91 E120 M0.244 R15
./instances/Rome/grafo1134.11.lgr N11 E12 M0.059 O R0
./instances/Rome/grafo5944.44.lgr N44 E57 M0.109 O R0
./instances/Rome/grafo6771.46.lgr N46 E55 M0.097 O R0
./instances/Rome/grafo6826.36.lgr N36 E43 M0.121 R1
./instances/Rome/grafo7987.79.lgr N79 E106 M0.233 R13
./instances/Rome/grafo5436.42.lgr N42 E59 M0.123 R5
./instances/Rome/grafo1616.30.lgr N30 E37 M0.079 O R0
./instances/Rome/grafo11265.33.lgr N33 E37 M0.084 O R0
./instances/Rome/grafo3279.45.lgr N45 E62 M0.142 R11
./instances/Rome/grafo8188.62.lgr N62 E89 M0.187 R18
./instances/Rome/grafo9654.74.lgr N74 E94 M0.192 R6
./instances/Rome/grafo11386.34.lgr N34 E46 M0.112 R2
./instances/Rome/grafo8064.77.lgr N77 E107 M0.226 R13
./instances/Rome/grafo122.12.lgr N12 E11 M0.034 O R0
./instances/Rome/grafo11281.34.lgr N34 E42 M0.081 O R0
./instances/Rome/grafo7933.62.lgr N62 E79 M0.167 R6
./instances/Rome/grafo700.14.lgr N14 E13 M0.037 O R0
./instances/Rome/grafo8810.88.lgr N88 E119 M0.239 R15
./instances/Rome/grafo8381.75.lgr N75 E93 M0.176 R5
./instances/Rome/grafo10802.37.lgr N37 E48 M0.122 R2
./instances/Rome/grafo2408.18.lgr N18 E25 M0.085 R1
./instances/Rome/grafo4054.40.lgr N40 E53 M0.14 R3
./instances/Rome/grafo7261.42.lgr N42 E62 M0.148 R9
./instances/Rome/grafo3202.35.lgr N35 E47 M0.113 R3
./instances/Rome/grafo3752.38.lgr N38 E46 M0.115 R1
./instances/Rome/grafo10471.94.lgr N94 E125 M0.247 R19
./instances/Rome/grafo6948.38.lgr N38 E44 M0.103 O R0
./instances/Rome/grafo7870.61.lgr N61 E79 M0.172 R9
./instances/Rome/grafo1193.26.lgr N26 E28 M0.045 O R0
./instances/Rome/grafo4606.64.lgr N64 E82 M0.165 R8
./instances/Rome/grafo4706.58.lgr N58 E83 M0.241 R13
./instances/Rome/grafo5669.43.lgr N43 E55 M0.123 R2
./instances/Rome/grafo7342.44.lgr N44 E55 M0.126 R4
./instances/Rome/grafo6841.43.lgr N43 E56 M0.141 R5
./instances/Rome/grafo4388.81.lgr N81 E118 M0.227 R20
./instances/Rome/grafo2409.15.lgr N15 E18 M0.058 O R0
./instances/Rome/grafo4397.74.lgr N74 E104 M0.209 R13
./instances/Rome/grafo5650.78.lgr N78 E106 M0.222 R14
./instances/Rome/grafo11417.37.lgr N37 E49 M0.138 R2
./instances/Rome/grafo10502.91.lgr N91 E136 M0.247 R32
./instances/Rome/grafo3461.37.lgr N37 E59 M0.133 R11
./instances/Rome/grafo8770.86.lgr N86 E107 M0.209 R3
./instances/Rome/grafo5330.48.lgr N48 E67 M0.159 R6
./instances/Rome/grafo1976.32.lgr N32 E43 M0.109 R2
./instances/Rome/grafo9026.87.lgr N87 E107 M0.213 R8
./instances/Rome/grafo539.22.lgr N22 E34 M0.098 R2
./instances/Rome/grafo1863.21.lgr N21 E26 M0.07 O R0
./instances/Rome/grafo6420.39.lgr N39 E57 M0.142 R5
./instances/Rome/grafo7689.37.lgr N37 E44 M0.091 O R0
./instances/Rome/grafo10627.96.lgr N96 E133 M0.265 R22
./instances/Rome/grafo7344.39.lgr N39 E51 M0.121 R3
./instances/Rome/grafo2402.36.lgr N36 E38 M0.084 O R0
./instances/Rome/grafo6814.47.lgr N47 E64 M0.148 R7
./instances/Rome/grafo1004.11.lgr N11 E12 M0.027 O R0
./instances/Rome/grafo5847.35.lgr N35 E41 M0.089 O R0
./instances/Rome/grafo844.12.lgr N12 E18 M0.052 O R0
./instances/Rome/grafo2746.38.lgr N38 E44 M0.099 O R0
./instances/Rome/grafo9037.70.lgr N70 E95 M0.186 R15
./instances/Rome/grafo890.13.lgr N13 E16 M0.057 O R0
./instances/Rome/grafo3261.39.lgr N39 E44 M0.082 O R0
./instances/Rome/grafo10298.97.lgr N97 E143 M0.274 R29
./instances/Rome/grafo4470.73.lgr N73 E95 M0.206 R12
./instances/Rome/grafo2375.19.lgr N19 E35 M0.103 R6
./instances/Rome/grafo3935.64.lgr N64 E85 M0.176 R10
./instances/Rome/grafo11511.35.lgr N35 E36 M0.062 O R0
./instances/Rome/grafo6457.58.lgr N58 E84 M0.177 R15
./instances/Rome/grafo263.11.lgr N11 E11 M0.031 O R0
./instances/Rome/grafo3610.57.lgr N57 E80 M0.171 R12
./instances/Rome/grafo9870.35.lgr N35 E43 M0.086 O R0
./instances/Rome/grafo10209.99.lgr N99 E145 M0.276 R30
./instances/Rome/grafo2864.39.lgr N39 E57 M0.132 R10
./instances/Rome/grafo1441.71.lgr N71 E92 M0.19 R8
./instances/Rome/grafo333.19.lgr N19 E22 M0.056 O R0
./instances/Rome/grafo5489.78.lgr N78 E95 M0.203 R6
./instances/Rome/grafo6409.40.lgr N40 E53 M0.117 R2
./instances/Rome/grafo3476.42.lgr N42 E60 M0.144 R6
./instances/Rome/grafo9089.73.lgr N73 E102 M0.205 R16
./instances/Rome/grafo6196.42.lgr N42 E69 M0.155 R9
./instances/Rome/grafo9513.74.lgr N74 E100 M0.19 R13
./instances/Rome/grafo8907.97.lgr N97 E125 M0.245 R14
./instances/Rome/grafo7109.87.lgr N87 E112 M0.21 R17
./instances/Rome/grafo5073.78.lgr N78 E100 M0.21 R6
./instances/Rome/grafo11305.99.lgr N99 E129 M0.246 R15
./instances/Rome/grafo7253.39.lgr N39 E51 M0.119 R4
./instances/Rome/grafo3737.54.lgr N54 E77 M0.17 R9
./instances/Rome/grafo1810.30.lgr N30 E40 M0.08 O R0
./instances/Rome/grafo3661.46.lgr N46 E56 M0.141 R1
./instances/Rome/grafo6333.42.lgr N42 E54 M0.124 R1
./instances/Rome/grafo3645.35.lgr N35 E52 M0.126 R6
./instances/Rome/grafo203.13.lgr N13 E14 M0.036 O R0
./instances/Rome/grafo11201.99.lgr N99 E136 M0.263 R25
./instances/Rome/grafo4746.67.lgr N67 E92 M0.196 R11
./instances/Rome/grafo8302.81.lgr N81 E101 M0.199 R9
./instances/Rome/grafo10246.96.lgr N96 E133 M0.269 R21
./instances/Rome/grafo8762.86.lgr N86 E116 M0.224 R20
./instances/Rome/grafo6480.38.lgr N38 E50 M0.115 R3
./instances/Rome/grafo1112.16.lgr N16 E23 M0.06 O R0
./instances/Rome/grafo10690.96.lgr N96 E116 M0.254 R8
./instances/Rome/grafo7730.51.lgr N51 E67 M0.146 R6
./instances/Rome/grafo10066.40.lgr N40 E53 M0.123 R3
./instances/Rome/grafo4550.65.lgr N65 E91 M0.182 R10
./instances/Rome/grafo412.23.lgr N23 E27 M0.063 O R0
./instances/Rome/grafo1925.35.lgr N35 E36 M0.081 O R0
./instances/Rome/grafo3710.43.lgr N43 E52 M0.119 R3
./instances/Rome/grafo9361.65.lgr N65 E81 M0.167 R8
./instances/Rome/grafo8239.65.lgr N65 E94 M0.191 R10
./instances/Rome/grafo11079.39.lgr N39 E48 M0.09 O R0
./instances/Rome/grafo4631.63.lgr N63 E96 M0.184 R19
./instances/Rome/grafo10590.96.lgr N96 E118 M0.226 R9
./instances/Rome/grafo1401.45.lgr N45 E53 M0.122 O R0
./instances/Rome/grafo8534.84.lgr N84 E119 M0.215 R21
./instances/Rome/grafo5540.75.lgr N75 E95 M0.195 R10
./instances/Rome/grafo727.13.lgr N13 E19 M0.055 O R0
./instances/Rome/grafo235.13.lgr N13 E12 M0.035 O R0
./instances/Rome/grafo348.20.lgr N20 E21 M0.056 O R0
./instances/Rome/grafo10587.94.lgr N94 E119 M0.225 R14
./instances/Rome/grafo1102.29.lgr N29 E29 M0.076 O R0
./instances/Rome/grafo6740.50.lgr N50 E66 M0.153 R5
./instances/Rome/grafo6904.49.lgr N49 E63 M0.142 R5
./instances/Rome/grafo2867.12.lgr N12 E16 M0.056 O R0
./instances/Rome/grafo1703.18.lgr N18 E20 M0.065 O R0
./instances/Rome/grafo11147.100.lgr N100 E126 M0.258 R13
./instances/Rome/grafo9385.63.lgr N63 E83 M0.188 R9
./instances/Rome/grafo168.31.lgr N31 E40 M0.08 O R0
./instances/Rome/grafo3188.56.lgr N56 E76 M0.189 R7
./instances/Rome/grafo7230.61.lgr N61 E95 M0.186 R24
./instances/Rome/grafo4608.83.lgr N83 E114 M0.208 R20
./instances/Rome/grafo10544.93.lgr N93 E120 M0.227 R11
./instances/Rome/grafo7565.57.lgr N57 E71 M0.184 R5
./instances/Rome/grafo9809.67.lgr N67 E88 M0.181 R5
./instances/Rome/grafo8479.74.lgr N74 E87 M0.172 R7
./instances/Rome/grafo7117.42.lgr N42 E55 M0.13 R4
./instances/Rome/grafo3117.38.lgr N38 E51 M0.122 R1
./instances/Rome/grafo2679.17.lgr N17 E19 M0.056 O R0
./instances/Rome/grafo7539.37.lgr N37 E49 M0.114 R3
./instances/Rome/grafo6266.44.lgr N44 E60 M0.135 R4
./instances/Rome/grafo8346.83.lgr N83 E106 M0.206 R11
./instances/Rome/grafo7550.51.lgr N51 E66 M0.136 R5
./instances/Rome/grafo7099.45.lgr N45 E56 M0.178 R2
./instances/Rome/grafo3864.35.lgr N35 E42 M0.119 R3
./instances/Rome/grafo9919.32.lgr N32 E32 M0.053 O R0
./instances/Rome/grafo4718.64.lgr N64 E97 M0.189 R17
./instances/Rome/grafo4090.43.lgr N43 E62 M0.154 R6
./instances/Rome/grafo7594.88.lgr N88 E120 M0.239 R16
./instances/Rome/grafo11659.37.lgr N37 E42 M0.076 O R0
./instances/Rome/grafo2410.22.lgr N22 E24 M0.058 O R0
./instances/Rome/grafo5029.80.lgr N80 E108 M0.211 R13
./instances/Rome/grafo841.14.lgr N14 E13 M0.033 O R0
./instances/Rome/grafo11667.30.lgr N30 E34 M0.072 O R0
./instances/Rome/grafo8679.73.lgr N73 E93 M0.187 R8
./instances/Rome/grafo5263.75.lgr N75 E99 M0.191 R13
./instances/Rome/grafo3867.59.lgr N59 E80 M0.168 R8
./instances/Rome/grafo9823.90.lgr N90 E126 M0.24 R23
./instances/Rome/grafo5447.46.lgr N46 E62 M0.168 R2
./instances/Rome/grafo573.13.lgr N13 E19 M0.057 O R0
./instances/Rome/grafo7127.54.lgr N54 E78 M0.164 R12
./instances/Rome/grafo3514.35.lgr N35 E43 M0.112 R1
./instances/Rome/grafo7554.38.lgr N38 E48 M0.085 O R0
./instances/Rome/grafo4243.78.lgr N78 E102 M0.212 R14
./instances/Rome/grafo10945.98.lgr N98 E142 M0.257 R32
./instances/Rome/grafo2942.31.lgr N31 E32 M0.045 O R0
./instances/Rome/grafo10336.37.lgr N37 E46 M0.114 R2
./instances/Rome/grafo1812.19.lgr N19 E21 M0.07 O R0
./instances/Rome/grafo966.13.lgr N13 E13 M0.036 O R0
./instances/Rome/grafo8795.86.lgr N86 E112 M0.217 R15
./instances/Rome/grafo4348.83.lgr N83 E124 M0.226 R26
./instances/Rome/grafo6448.80.lgr N80 E93 M0.186 R3
./instances/Rome/grafo2029.31.lgr N31 E40 M0.08 O R0
./instances/Rome/grafo2649.22.lgr N22 E28 M0.071 O R0
./instances/Rome/grafo10731.32.lgr N32 E35 M0.124 O R0
./instances/Rome/grafo1305.51.lgr N51 E62 M0.133 R3
./instances/Rome/grafo8208.89.lgr N89 E115 M0.212 R14
./instances/Rome/grafo6502.77.lgr N77 E95 M0.196 R6
./instances/Rome/grafo11588.36.lgr N36 E46 M0.111 R2
./instances/Rome/grafo10121.95.lgr N95 E122 M0.242 R17
./instances/Rome/grafo3367.40.lgr N40 E50 M0.128 R1
./instances/Rome/grafo3439.42.lgr N42 E57 M0.12 R2
./instances/Rome/grafo2997.23.lgr N23 E29 M0.071 O R0
./instances/Rome/grafo9019.82.lgr N82 E101 M0.205 R8
./instances/Rome/grafo8005.84.lgr N84 E115 M0.212 R17
./instances/Rome/grafo2788.49.lgr N49 E57 M0.105 O R0
./instances/Rome/grafo5953.37.lgr N37 E55 M0.139 R8
./instances/Rome/grafo10264.99.lgr N99 E127 M0.279 R11
./instances/Rome/grafo8436.76.lgr N76 E108 M0.207 R14
./instances/Rome/grafo7065.37.lgr N37 E46 M0.121 R2
./instances/Rome/grafo3523.59.lgr N59 E85 M0.174 R13
./instances/Rome/grafo3597.49.lgr N49 E64 M0.148 R8
./instances/Rome/grafo283.24.lgr N24 E28 M0.065 O R0
./instances/Rome/grafo6530.41.lgr N41 E54 M0.132 R1
./instances/Rome/grafo10626.100.lgr N100 E139 M0.247 R21
./instances/Rome/grafo9203.68.lgr N68 E79 M0.123 O R0
./instances/Rome/grafo9072.74.lgr N74 E109 M0.212 R21
./instances/Rome/grafo191.21.lgr N21 E24 M0.065 O R0
./instances/Rome/grafo4321.81.lgr N81 E100 M0.207 R10
./instances/Rome/grafo10461.36.lgr N36 E45 M0.117 R3
./instances/Rome/grafo6754.50.lgr N50 E63 M0.104 O R0
./instances/Rome/grafo9936.90.lgr N90 E126 M0.227 R22
./instances/Rome/grafo1087.14.lgr N14 E19 M0.055 O R0
./instances/Rome/grafo3785.54.lgr N54 E70 M0.16 R7
./instances/Rome/grafo2667.22.lgr N22 E22 M0.04 O R0
./instances/Rome/grafo5224.42.lgr N42 E58 M0.149 R7
./instances/Rome/grafo7462.38.lgr N38 E47 M0.119 R3
./instances/Rome/grafo10410.93.lgr N93 E124 M0.232 R11
./instances/Rome/grafo9493.87.lgr N87 E122 M0.242 R21
./instances/Rome/grafo416.18.lgr N18 E18 M0.037 O R0
./instances/Rome/grafo4836.56.lgr N56 E78 M0.162 R3
./instances/Rome/grafo11595.36.lgr N36 E44 M0.086 O R0
./instances/Rome/grafo7769.56.lgr N56 E75 M0.154 R4
./instances/Rome/grafo2347.20.lgr N20 E22 M0.035 O R0
./instances/Rome/grafo7103.39.lgr N39 E53 M0.121 R4
./instances/Rome/grafo1893.18.lgr N18 E18 M0.038 O R0
./instances/Rome/grafo8869.60.lgr N60 E79 M0.173 R4
./instances/Rome/grafo2257.14.lgr N14 E16 M0.055 O R0
./instances/Rome/grafo4302.60.lgr N60 E78 M0.156 R3
./instances/Rome/grafo1582.30.lgr N30 E34 M0.125 O R0
./instances/Rome/grafo4205.52.lgr N52 E65 M0.148 R2
./instances/Rome/grafo250.13.lgr N13 E19 M0.048 O R0
./instances/Rome/grafo5964.60.lgr N60 E78 M0.17 R2
./instances/Rome/grafo8690.85.lgr N85 E107 M0.202 R8
./instances/Rome/grafo1272.26.lgr N26 E34 M0.094 R1
./instances/Rome/grafo11155.99.lgr N99 E125 M0.254 R16
./instances/Rome/grafo3086.49.lgr N49 E72 M0.164 R14
./instances/Rome/grafo2556.18.lgr N18 E22 M0.057 O R0
./instances/Rome/grafo9376.71.lgr N71 E84 M0.168 R4
./instances/Rome/grafo9743.80.lgr N80 E98 M0.205 R7
./instances/Rome/grafo10834.93.lgr N93 E133 M0.25 R26
./instances/Rome/grafo2373.16.lgr N16 E18 M0.056 O R0
./instances/Rome/grafo3755.52.lgr N52 E72 M0.164 R6
./instances/Rome/grafo10692.92.lgr N92 E121 M0.259 R12
./instances/Rome/grafo1289.28.lgr N28 E31 M0.073 O R0
./instances/Rome/grafo6668.49.lgr N49 E61 M0.143 R2
./instances/Rome/grafo1113.20.lgr N20 E23 M0.047 O R0
./instances/Rome/grafo189.30.lgr N30 E36 M0.072 O R0
./instances/Rome/grafo11342.37.lgr N37 E42 M0.088 O R0
./instances/Rome/grafo9411.65.lgr N65 E95 M0.202 R14
./instances/Rome/grafo9846.81.lgr N81 E111 M0.2 R20
./instances/Rome/grafo3178.34.lgr N34 E42 M0.115 R1
./instances/Rome/grafo10498.99.lgr N99 E129 M0.251 R17
./instances/Rome/grafo7216.47.lgr N47 E77 M0.164 R14
./instances/Rome/grafo4275.56.lgr N56 E76 M0.176 R10
./instances/Rome/grafo1242.29.lgr N29 E35 M0.082 O R0
./instances/Rome/grafo453.12.lgr N12 E11 M0.035 O R0
./instances/Rome/grafo1499.32.lgr N32 E50 M0.119 R6
./instances/Rome/grafo10910.94.lgr N94 E118 M0.237 R4
./instances/Rome/grafo5204.36.lgr N36 E49 M0.154 R4
./instances/Rome/grafo1153.21.lgr N21 E23 M0.055 O R0
./instances/Rome/grafo11139.98.lgr N98 E124 M0.248 R15
./instances/Rome/grafo4915.55.lgr N55 E74 M0.157 R6
./instances/Rome/grafo7440.42.lgr N42 E47 M0.09 O R0
./instances/Rome/grafo3091.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo3961.70.lgr N70 E96 M0.201 R12
./instances/Rome/grafo3974.37.lgr N37 E52 M0.121 R3
./instances/Rome/grafo6021.50.lgr N50 E74 M0.15 R9
./instances/Rome/grafo2390.19.lgr N19 E23 M0.06 O R0
./instances/Rome/grafo10751.36.lgr N36 E48 M0.111 R4
./instances/Rome/grafo5142.36.lgr N36 E48 M0.119 R3
./instances/Rome/grafo9978.41.lgr N41 E53 M0.122 R4
./instances/Rome/grafo8974.79.lgr N79 E100 M0.203 R10
./instances/Rome/grafo2397.33.lgr N33 E39 M0.082 O R0
./instances/Rome/grafo3792.39.lgr N39 E49 M0.12 R1
./instances/Rome/grafo3390.58.lgr N58 E83 M0.195 R14
./instances/Rome/grafo6549.45.lgr N45 E58 M0.145 R3
./instances/Rome/grafo10127.94.lgr N94 E130 M0.245 R22
./instances/Rome/grafo2540.22.lgr N22 E25 M0.069 O R0
./instances/Rome/grafo3688.54.lgr N54 E71 M0.166 R5
./instances/Rome/grafo1669.48.lgr N48 E59 M0.098 O R0
./instances/Rome/grafo520.14.lgr N14 E22 M0.07 O R0
./instances/Rome/grafo6027.40.lgr N40 E55 M0.129 R4
./instances/Rome/grafo2865.36.lgr N36 E45 M0.127 R1
./instances/Rome/grafo3296.40.lgr N40 E48 M0.128 R1
./instances/Rome/grafo9017.61.lgr N61 E80 M0.169 R9
./instances/Rome/grafo6800.53.lgr N53 E69 M0.149 R7
./instances/Rome/grafo3519.40.lgr N40 E56 M0.129 R3
./instances/Rome/grafo11010.97.lgr N97 E128 M0.24 R20
./instances/Rome/grafo9827.62.lgr N62 E95 M0.186 R19
./instances/Rome/grafo8504.71.lgr N71 E89 M0.182 R4
./instances/Rome/grafo8737.90.lgr N90 E124 M0.239 R14
./instances/Rome/grafo9894.91.lgr N91 E128 M0.235 R18
./instances/Rome/grafo8415.84.lgr N84 E107 M0.207 R9
./instances/Rome/grafo6611.37.lgr N37 E54 M0.119 R8
./instances/Rome/grafo8286.81.lgr N81 E117 M0.221 R19
./instances/Rome/grafo3490.52.lgr N52 E67 M0.146 R6
./instances/Rome/grafo7569.39.lgr N39 E50 M0.119 R1
./instances/Rome/grafo10764.96.lgr N96 E131 M0.244 R18
./instances/Rome/grafo8944.97.lgr N97 E126 M0.244 R17
./instances/Rome/grafo6850.45.lgr N45 E62 M0.134 R2
./instances/Rome/grafo8835.87.lgr N87 E117 M0.225 R20
./instances/Rome/grafo11440.90.lgr N90 E129 M0.225 R20
./instances/Rome/grafo9914.91.lgr N91 E120 M0.235 R19
./instances/Rome/grafo192.13.lgr N13 E17 M0.077 R1
./instances/Rome/grafo1920.11.lgr N11 E22 M0.074 R1
./instances/Rome/grafo11112.96.lgr N96 E138 M0.256 R26
./instances/Rome/grafo3047.33.lgr N33 E36 M0.08 O R0
./instances/Rome/grafo3993.52.lgr N52 E82 M0.163 R15
./instances/Rome/grafo8167.81.lgr N81 E106 M0.201 R8
./instances/Rome/grafo4495.63.lgr N63 E94 M0.178 R14
./instances/Rome/grafo10447.99.lgr N99 E129 M0.286 R14
./instances/Rome/grafo9747.80.lgr N80 E121 M0.231 R28
./instances/Rome/grafo181.29.lgr N29 E40 M0.114 R4
./instances/Rome/grafo3942.40.lgr N40 E50 M0.12 R2
./instances/Rome/grafo1123.10.lgr N10 E10 M0.03 O R0
./instances/Rome/grafo7180.40.lgr N40 E52 M0.131 R2
./instances/Rome/grafo10134.33.lgr N33 E34 M0.053 O R0
./instances/Rome/grafo2669.13.lgr N13 E17 M0.054 O R0
./instances/Rome/grafo2833.21.lgr N21 E24 M0.056 O R0
./instances/Rome/grafo8648.73.lgr N73 E102 M0.202 R14
./instances/Rome/grafo4791.78.lgr N78 E99 M0.192 R10
./instances/Rome/grafo9920.38.lgr N38 E46 M0.087 O R0
./instances/Rome/grafo9670.78.lgr N78 E100 M0.196 R11
./instances/Rome/grafo3397.49.lgr N49 E53 M0.103 O R0
./instances/Rome/grafo5456.42.lgr N42 E59 M0.135 R9
./instances/Rome/grafo7884.83.lgr N83 E119 M0.234 R19
./instances/Rome/grafo8960.95.lgr N95 E129 M0.266 R23
./instances/Rome/grafo4004.41.lgr N41 E48 M0.091 O R0
./instances/Rome/grafo1270.60.lgr N60 E73 M0.161 R1
./instances/Rome/grafo1700.15.lgr N15 E19 M0.056 O R0
./instances/Rome/grafo5361.76.lgr N76 E107 M0.204 R17
./instances/Rome/grafo401.11.lgr N11 E13 M0.048 O R0
./instances/Rome/grafo10170.96.lgr N96 E127 M0.253 R14
./instances/Rome/grafo9583.62.lgr N62 E77 M0.156 R5
./instances/Rome/grafo4919.57.lgr N57 E74 M0.162 R4
./instances/Rome/grafo456.29.lgr N29 E36 M0.107 R2
./instances/Rome/grafo3283.47.lgr N47 E61 M0.14 R2
./instances/Rome/grafo7859.69.lgr N69 E88 M0.18 R9
./instances/Rome/grafo6183.43.lgr N43 E51 M0.132 R1
./instances/Rome/grafo900.11.lgr N11 E13 M0.047 O R0
./instances/Rome/grafo3639.42.lgr N42 E50 M0.099 O R0
./instances/Rome/grafo7876.79.lgr N79 E109 M0.225 R12
./instances/Rome/grafo6069.38.lgr N38 E45 M0.114 R1
./instances/Rome/grafo11560.35.lgr N35 E47 M0.107 R4
./instances/Rome/grafo471.18.lgr N18 E18 M0.036 O R0
./instances/Rome/grafo4250.65.lgr N65 E79 M0.163 R4
./instances/Rome/grafo4415.56.lgr N56 E70 M0.162 R4
./instances/Rome/grafo4154.51.lgr N51 E65 M0.147 R6
./instances/Rome/grafo7939.79.lgr N79 E106 M0.25 R13
./instances/Rome/grafo6732.54.lgr N54 E69 M0.153 R4
./instances/Rome/grafo7909.74.lgr N74 E100 M0.195 R9
./instances/Rome/grafo2812.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo6817.94.lgr N94 E133 M0.241 R30
./instances/Rome/grafo2896.10.lgr N10 E10 M0.031 O R0
./instances/Rome/grafo4534.81.lgr N81 E101 M0.206 R9
./instances/Rome/grafo9375.65.lgr N65 E76 M0.173 R2
./instances/Rome/grafo1430.31.lgr N31 E50 M0.111 R4
./instances/Rome/grafo647.78.lgr N78 E99 M0.198 R9
./instances/Rome/grafo1053.32.lgr N32 E41 M0.091 O R0
./instances/Rome/grafo9095.69.lgr N69 E91 M0.19 R8
./instances/Rome/grafo871.14.lgr N14 E17 M0.055 O R0
./instances/Rome/grafo6941.63.lgr N63 E82 M0.177 R7
./instances/Rome/grafo2978.86.lgr N86 E107 M0.21 R7
./instances/Rome/grafo7023.45.lgr N45 E56 M0.134 R3
./instances/Rome/grafo4187.75.lgr N75 E101 M0.206 R12
./instances/Rome/grafo4803.53.lgr N53 E70 M0.162 R6
./instances/Rome/grafo7681.40.lgr N40 E54 M0.132 R5
./instances/Rome/grafo3480.35.lgr N35 E35 M0.063 O R0
./instances/Rome/grafo9715.81.lgr N81 E107 M0.192 R9
./instances/Rome/grafo2400.26.lgr N26 E38 M0.106 R3
./instances/Rome/grafo6537.46.lgr N46 E52 M0.182 R1
./instances/Rome/grafo1300.66.lgr N66 E88 M0.185 R13
./instances/Rome/grafo10117.98.lgr N98 E125 M0.241 R15
./instances/Rome/grafo1480.56.lgr N56 E77 M0.174 R13
./instances/Rome/grafo9246.63.lgr N63 E89 M0.172 R13
./instances/Rome/grafo4514.66.lgr N66 E81 M0.177 R9
./instances/Rome/grafo1637.31.lgr N31 E41 M0.11 R2
./instances/Rome/grafo2539.32.lgr N32 E39 M0.116 R2
./instances/Rome/grafo5318.43.lgr N43 E57 M0.136 R3
./instances/Rome/grafo5155.36.lgr N36 E47 M0.117 R1
./instances/Rome/grafo6810.82.lgr N82 E101 M0.206 R8
./instances/Rome/grafo4823.62.lgr N62 E76 M0.12 O R0
./instances/Rome/grafo1205.56.lgr N56 E76 M0.171 R10
./instances/Rome/grafo9245.82.lgr N82 E110 M0.208 R14
./instances/Rome/grafo2898.14.lgr N14 E18 M0.058 O R0
./instances/Rome/grafo9972.41.lgr N41 E57 M0.125 R5
./instances/Rome/grafo921.16.lgr N16 E18 M0.061 O R0
./instances/Rome/grafo508.20.lgr N20 E21 M0.06 O R0
./instances/Rome/grafo8832.91.lgr N91 E115 M0.219 R10
./instances/Rome/grafo11674.33.lgr N33 E39 M0.108 R1
./instances/Rome/grafo11364.38.lgr N38 E53 M0.132 R2
./instances/Rome/grafo4253.75.lgr N75 E100 M0.191 R12
./instances/Rome/grafo2690.41.lgr N41 E57 M0.143 R3
./instances/Rome/grafo3703.45.lgr N45 E67 M0.158 R7
./instances/Rome/grafo2608.18.lgr N18 E23 M0.061 O R0
./instances/Rome/grafo4182.64.lgr N64 E91 M0.185 R11
./instances/Rome/grafo10705.97.lgr N97 E133 M0.253 R26
./instances/Rome/grafo5857.38.lgr N38 E48 M0.12 R2
./instances/Rome/grafo2066.33.lgr N33 E39 M0.084 O R0
./instances/Rome/grafo6608.53.lgr N53 E76 M0.159 R14
./instances/Rome/grafo5079.64.lgr N64 E83 M0.178 R9
./instances/Rome/grafo1263.25.lgr N25 E29 M0.064 O R0
./instances/Rome/grafo4838.58.lgr N58 E86 M0.18 R11
./instances/Rome/grafo10811.96.lgr N96 E142 M0.252 R28
./instances/Rome/grafo6713.48.lgr N48 E67 M0.151 R3
./instances/Rome/grafo1371.26.lgr N26 E33 M0.074 O R0
./instances/Rome/grafo8108.85.lgr N85 E115 M0.223 R19
./instances/Rome/grafo9100.80.lgr N80 E105 M0.2 R11
./instances/Rome/grafo7809.71.lgr N71 E84 M0.17 R2
./instances/Rome/grafo4799.58.lgr N58 E76 M0.17 R10
./instances/Rome/grafo2271.71.lgr N71 E89 M0.189 R11
./instances/Rome/grafo1264.28.lgr N28 E30 M0.072 O R0
./instances/Rome/grafo5853.57.lgr N57 E80 M0.173 R9
./instances/Rome/grafo9028.69.lgr N69 E98 M0.192 R17
./instances/Rome/grafo2077.25.lgr N25 E30 M0.074 O R0
./instances/Rome/grafo6737.49.lgr N49 E63 M0.137 R6
./instances/Rome/grafo9886.38.lgr N38 E43 M0.099 O R0
./instances/Rome/grafo1376.29.lgr N29 E34 M0.078 O R0
./instances/Rome/grafo11527.33.lgr N33 E40 M0.083 O R0
./instances/Rome/grafo3110.38.lgr N38 E49 M0.124 R4
./instances/Rome/grafo2359.12.lgr N12 E17 M0.054 O R0
./instances/Rome/grafo5375.71.lgr N71 E93 M0.182 R10
./instances/Rome/grafo5925.45.lgr N45 E56 M0.121 R2
./instances/Rome/grafo11256.99.lgr N99 E126 M0.231 R13
./instances/Rome/grafo2498.27.lgr N27 E32 M0.075 O R0
./instances/Rome/grafo4097.39.lgr N39 E55 M0.14 R6
./instances/Rome/grafo4509.64.lgr N64 E83 M0.177 R8
./instances/Rome/grafo11467.37.lgr N37 E48 M0.09 O R0
./instances/Rome/grafo6909.67.lgr N67 E77 M0.168 R3
./instances/Rome/grafo9794.61.lgr N61 E91 M0.173 R12
./instances/Rome/grafo10230.37.lgr N37 E48 M0.084 O R0
./instances/Rome/grafo8523.71.lgr N71 E102 M0.19 R17
./instances/Rome/grafo7454.44.lgr N44 E57 M0.134 R4
./instances/Rome/grafo5124.36.lgr N36 E43 M0.116 R3
./instances/Rome/grafo8608.74.lgr N74 E98 M0.208 R8
./instances/Rome/grafo2940.19.lgr N19 E22 M0.066 O R0
./instances/Rome/grafo7061.53.lgr N53 E74 M0.167 R7
./instances/Rome/grafo7487.42.lgr N42 E53 M0.134 R3
./instances/Rome/grafo3169.51.lgr N51 E66 M0.149 R4
./instances/Rome/grafo689.10.lgr N10 E10 M0.03 O R0
./instances/Rome/grafo1644.18.lgr N18 E21 M0.06 O R0
./instances/Rome/grafo1379.32.lgr N32 E39 M0.084 O R0
./instances/Rome/grafo8059.61.lgr N61 E92 M0.188 R16
./instances/Rome/grafo1584.70.lgr N70 E98 M0.194 R15
./instances/Rome/grafo7166.52.lgr N52 E69 M0.156 R3
./instances/Rome/grafo9225.62.lgr N62 E77 M0.166 R7
./instances/Rome/grafo10844.39.lgr N39 E49 M0.121 R2
./instances/Rome/grafo8298.78.lgr N78 E116 M0.225 R26
./instances/Rome/grafo2964.11.lgr N11 E12 M0.045 O R0
./instances/Rome/grafo4871.53.lgr N53 E71 M0.163 R3
./instances/Rome/grafo8030.93.lgr N93 E109 M0.222 R7
./instances/Rome/grafo307.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo2263.22.lgr N22 E24 M0.063 O R0
./instances/Rome/grafo1011.19.lgr N19 E24 M0.065 O R0
./instances/Rome/grafo10114.95.lgr N95 E119 M0.23 R8
./instances/Rome/grafo8273.81.lgr N81 E107 M0.201 R12
./instances/Rome/grafo4629.64.lgr N64 E90 M0.179 R14
./instances/Rome/grafo2617.46.lgr N46 E55 M0.127 R1
./instances/Rome/grafo7429.44.lgr N44 E65 M0.203 R10
./instances/Rome/grafo9712.67.lgr N67 E85 M0.177 R6
./instances/Rome/grafo1596.26.lgr N26 E26 M0.066 O R0
./instances/Rome/grafo11493.37.lgr N37 E52 M0.122 R5
./instances/Rome/grafo9178.64.lgr N64 E87 M0.184 R7
./instances/Rome/grafo813.13.lgr N13 E19 M0.059 O R0
./instances/Rome/grafo3442.52.lgr N52 E73 M0.154 R7
./instances/Rome/grafo11655.91.lgr N91 E125 M0.235 R16
./instances/Rome/grafo5308.39.lgr N39 E49 M0.135 R5
./instances/Rome/grafo4158.77.lgr N77 E113 M0.229 R17
./instances/Rome/grafo5629.39.lgr N39 E41 M0.089 O R0
./instances/Rome/grafo9214.66.lgr N66 E95 M0.188 R11
./instances/Rome/grafo7992.70.lgr N70 E94 M0.194 R14
./instances/Rome/grafo7760.46.lgr N46 E57 M0.093 O R0
./instances/Rome/grafo5027.60.lgr N60 E85 M0.176 R11
./instances/Rome/grafo1522.43.lgr N43 E53 M0.119 R1
./instances/Rome/grafo275.16.lgr N16 E18 M0.057 O R0
./instances/Rome/grafo5950.43.lgr N43 E56 M0.124 R4
./instances/Rome/grafo1529.73.lgr N73 E90 M0.182 R6
./instances/Rome/grafo7915.78.lgr N78 E109 M0.209 R14
./instances/Rome/grafo9893.38.lgr N38 E49 M0.083 O R0
./instances/Rome/grafo9740.73.lgr N73 E95 M0.22 R10
./instances/Rome/grafo4766.51.lgr N51 E73 M0.16 R6
./instances/Rome/grafo9380.62.lgr N62 E96 M0.22 R19
./instances/Rome/grafo8999.86.lgr N86 E112 M0.233 R16
./instances/Rome/grafo9623.82.lgr N82 E109 M0.229 R12
./instances/Rome/grafo9547.63.lgr N63 E89 M0.179 R15
./instances/Rome/grafo478.33.lgr N33 E38 M0.071 O R0
./instances/Rome/grafo1697.11.lgr N11 E17 M0.08 R2
./instances/Rome/grafo1045.29.lgr N29 E39 M0.105 R1
./instances/Rome/grafo1865.18.lgr N18 E20 M0.054 O R0
./instances/Rome/grafo2058.28.lgr N28 E29 M0.067 O R0
./instances/Rome/grafo6091.33.lgr N33 E37 M0.082 O R0
./instances/Rome/grafo158.21.lgr N21 E24 M0.045 O R0
./instances/Rome/grafo6479.38.lgr N38 E51 M0.112 R4
./instances/Rome/grafo11650.34.lgr N34 E41 M0.109 R1
./instances/Rome/grafo4593.62.lgr N62 E76 M0.156 R5
./instances/Rome/grafo3093.35.lgr N35 E47 M0.121 R3
./instances/Rome/grafo2813.25.lgr N25 E29 M0.064 O R0
./instances/Rome/grafo8051.61.lgr N61 E73 M0.176 R4
./instances/Rome/grafo1184.25.lgr N25 E25 M0.045 O R0
./instances/Rome/grafo6095.35.lgr N35 E49 M0.108 R1
./instances/Rome/grafo5844.39.lgr N39 E48 M0.119 R2
./instances/Rome/grafo3783.46.lgr N46 E58 M0.188 R4
./instances/Rome/grafo392.13.lgr N13 E13 M0.038 O R0
./instances/Rome/grafo7329.59.lgr N59 E71 M0.154 R6
./instances/Rome/grafo7025.47.lgr N47 E64 M0.146 R10
./instances/Rome/grafo5392.37.lgr N37 E49 M0.118 R3
./instances/Rome/grafo6654.87.lgr N87 E117 M0.218 R16
./instances/Rome/grafo4666.56.lgr N56 E75 M0.155 R3
./instances/Rome/grafo5248.36.lgr N36 E43 M0.094 O R0
./instances/Rome/grafo2726.38.lgr N38 E53 M0.119 R5
./instances/Rome/grafo7246.42.lgr N42 E53 M0.122 R2
./instances/Rome/grafo328.10.lgr N10 E10 M0.028 O R0
./instances/Rome/grafo6345.43.lgr N43 E57 M0.168 R5
./instances/Rome/grafo7119.42.lgr N42 E46 M0.089 O R0
./instances/Rome/grafo6937.34.lgr N34 E41 M0.11 R1
./instances/Rome/grafo1145.18.lgr N18 E24 M0.059 O R0
./instances/Rome/grafo7714.44.lgr N44 E72 M0.158 R13
./instances/Rome/grafo4627.53.lgr N53 E72 M0.152 R2
./instances/Rome/grafo2133.22.lgr N22 E24 M0.062 O R0
./instances/Rome/grafo477.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo9717.64.lgr N64 E85 M0.163 R7
./instances/Rome/grafo6008.43.lgr N43 E68 M0.158 R10
./instances/Rome/grafo4556.52.lgr N52 E68 M0.158 R7
./instances/Rome/grafo11441.38.lgr N38 E43 M0.089 O R0
./instances/Rome/grafo7656.40.lgr N40 E58 M0.123 R4
./instances/Rome/grafo2117.18.lgr N18 E20 M0.055 O R0
./instances/Rome/grafo9003.84.lgr N84 E115 M0.214 R16
./instances/Rome/grafo6646.77.lgr N77 E104 M0.219 R10
./instances/Rome/grafo8783.85.lgr N85 E112 M0.246 R15
./instances/Rome/grafo3769.48.lgr N48 E63 M0.151 R5
./instances/Rome/grafo6870.44.lgr N44 E64 M0.144 R10
./instances/Rome/grafo8008.95.lgr N95 E138 M0.266 R32
./instances/Rome/grafo4316.77.lgr N77 E99 M0.188 R8
./instances/Rome/grafo4262.77.lgr N77 E106 M0.187 R11
./instances/Rome/grafo6852.44.lgr N44 E61 M0.147 R5
./instances/Rome/grafo3580.44.lgr N44 E64 M0.144 R10
./instances/Rome/grafo4689.59.lgr N59 E71 M0.177 O R0
./instances/Rome/grafo4844.58.lgr N58 E69 M0.15 R1
./instances/Rome/grafo4657.79.lgr N79 E113 M0.209 R16
./instances/Rome/grafo2939.19.lgr N19 E28 M0.087 R1
./instances/Rome/grafo6393.43.lgr N43 E62 M0.139 R9
./instances/Rome/grafo9054.99.lgr N99 E131 M0.266 R16
./instances/Rome/grafo11333.39.lgr N39 E50 M0.12 R4
./instances/Rome/grafo9454.70.lgr N70 E109 M0.217 R21
./instances/Rome/grafo3510.96.lgr N96 E123 M0.239 R13
./instances/Rome/grafo503.11.lgr N11 E14 M0.046 O R0
./instances/Rome/grafo8906.75.lgr N75 E97 M0.214 R11
./instances/Rome/grafo516.15.lgr N15 E16 M0.035 O R0
./instances/Rome/grafo11257.91.lgr N91 E129 M0.239 R19
./instances/Rome/grafo7158.39.lgr N39 E54 M0.126 R5
./instances/Rome/grafo10515.39.lgr N39 E54 M0.124 R2
./instances/Rome/grafo6262.46.lgr N46 E64 M0.151 R4
./instances/Rome/grafo5533.47.lgr N47 E61 M0.127 R4
./instances/Rome/grafo11377.36.lgr N36 E48 M0.116 R2
./instances/Rome/grafo2876.27.lgr N27 E32 M0.078 O R0
./instances/Rome/grafo10809.99.lgr N99 E131 M0.248 R20
./instances/Rome/grafo1428.56.lgr N56 E69 M0.147 R3
./instances/Rome/grafo1928.23.lgr N23 E28 M0.064 O R0
./instances/Rome/grafo8558.90.lgr N90 E125 M0.262 R20
./instances/Rome/grafo956.14.lgr N14 E15 M0.038 O R0
./instances/Rome/grafo7338.41.lgr N41 E50 M0.117 R2
./instances/Rome/grafo1796.31.lgr N31 E40 M0.086 O R0
./instances/Rome/grafo10698.95.lgr N95 E137 M0.288 R25
./instances/Rome/grafo1553.67.lgr N67 E84 M0.183 R4
./instances/Rome/grafo10605.99.lgr N99 E127 M0.242 R16
./instances/Rome/grafo454.17.lgr N17 E17 M0.035 O R0
./instances/Rome/grafo1082.23.lgr N23 E24 M0.042 O R0
./instances/Rome/grafo6568.56.lgr N56 E69 M0.154 R3
./instances/Rome/grafo2442.14.lgr N14 E18 M0.055 O R0
./instances/Rome/grafo5454.38.lgr N38 E48 M0.089 O R0
./instances/Rome/grafo7260.45.lgr N45 E61 M0.148 R4
./instances/Rome/grafo11151.92.lgr N92 E121 M0.246 R20
./instances/Rome/grafo10609.100.lgr N100 E132 M0.255 R15
./instances/Rome/grafo4652.74.lgr N74 E99 M0.2 R10
./instances/Rome/grafo120.40.lgr N40 E42 M0.09 O R0
./instances/Rome/grafo370.14.lgr N14 E19 M0.055 O R0
./instances/Rome/grafo6898.61.lgr N61 E72 M0.178 R3
./instances/Rome/grafo9039.66.lgr N66 E86 M0.172 R7
./instances/Rome/grafo11195.93.lgr N93 E130 M0.255 R18
./instances/Rome/grafo4504.62.lgr N62 E88 M0.182 R16
./instances/Rome/grafo7787.71.lgr N71 E87 M0.173 R1
./instances/Rome/grafo3545.58.lgr N58 E83 M0.192 R13
./instances/Rome/grafo10936.98.lgr N98 E124 M0.232 R16
./instances/Rome/grafo10387.97.lgr N97 E137 M0.248 R22
./instances/Rome/grafo7823.80.lgr N80 E113 M0.208 R16
./instances/Rome/grafo2695.43.lgr N43 E52 M0.087 O R0
./instances/Rome/grafo9991.39.lgr N39 E54 M0.16 R4
./instances/Rome/grafo159.24.lgr N24 E25 M0.043 O R0
./instances/Rome/grafo11319.34.lgr N34 E40 M0.079 O R0
./instances/Rome/grafo3251.39.lgr N39 E47 M0.095 O R0
./instances/Rome/grafo7636.43.lgr N43 E59 M0.171 R4
./instances/Rome/grafo6783.38.lgr N38 E45 M0.16 R1
./instances/Rome/grafo4896.68.lgr N68 E86 M0.168 R5
./instances/Rome/grafo9546.66.lgr N66 E92 M0.187 R12
./instances/Rome/grafo8692.87.lgr N87 E127 M0.23 R25
./instances/Rome/grafo6812.37.lgr N37 E50 M0.119 R1
./instances/Rome/grafo7930.84.lgr N84 E115 M0.225 R21
./instances/Rome/grafo7735.46.lgr N46 E60 M0.149 R9
./instances/Rome/grafo7191.41.lgr N41 E54 M0.114 R5
./instances/Rome/grafo8028.68.lgr N68 E94 M0.196 R16
./instances/Rome/grafo9921.33.lgr N33 E36 M0.078 O R0
./instances/Rome/grafo6920.40.lgr N40 E57 M0.144 R4
./instances/Rome/grafo9748.67.lgr N67 E103 M0.203 R20
./instances/Rome/grafo10652.100.lgr N100 E141 M0.263 R25
./instances/Rome/grafo5595.42.lgr N42 E56 M0.12 R2
./instances/Rome/grafo7470.43.lgr N43 E52 M0.123 R3
./instances/Rome/grafo7652.40.lgr N40 E55 M0.128 R5
./instances/Rome/grafo3328.56.lgr N56 E76 M0.168 R8
./instances/Rome/grafo2836.39.lgr N39 E44 M0.104 O R0
./instances/Rome/grafo10750.100.lgr N100 E135 M0.247 R21
./instances/Rome/grafo10310.93.lgr N93 E117 M0.231 R10
./instances/Rome/grafo955.13.lgr N13 E12 M0.032 O R0
./instances/Rome/grafo6562.98.lgr N98 E138 M0.26 R24
./instances/Rome/grafo1490.47.lgr N47 E57 M0.133 R1
./instances/Rome/grafo5913.37.lgr N37 E50 M0.107 R7
./instances/Rome/grafo6320.49.lgr N49 E61 M0.144 R1
./instances/Rome/grafo5107.67.lgr N67 E80 M0.164 R2
./instances/Rome/grafo6092.34.lgr N34 E39 M0.085 O R0
./instances/Rome/grafo4361.58.lgr N58 E90 M0.19 R19
./instances/Rome/grafo396.15.lgr N15 E17 M0.03 O R0
./instances/Rome/grafo1619.11.lgr N11 E15 M0.05 O R0
./instances/Rome/grafo641.21.lgr N21 E23 M0.055 O R0
./instances/Rome/grafo4917.76.lgr N76 E100 M0.192 R14
./instances/Rome/grafo4987.64.lgr N64 E77 M0.163 R2
./instances/Rome/grafo3372.46.lgr N46 E69 M0.146 R13
./instances/Rome/grafo1427.51.lgr N51 E59 M0.1 O R0
./instances/Rome/grafo6042.36.lgr N36 E43 M0.11 R1
./instances/Rome/grafo10978.98.lgr N98 E130 M0.244 R19
./instances/Rome/grafo2787.24.lgr N24 E35 M0.117 R4
./instances/Rome/grafo8646.92.lgr N92 E135 M0.238 R30
./instances/Rome/grafo194.23.lgr N23 E30 M0.069 O R0
./instances/Rome/grafo1309.25.lgr N25 E26 M0.068 O R0
./instances/Rome/grafo1837.20.lgr N20 E24 M0.059 O R0
./instances/Rome/grafo4129.78.lgr N78 E108 M0.211 R17
./instances/Rome/grafo3689.49.lgr N49 E65 M0.157 R9
./instances/Rome/grafo11250.99.lgr N99 E143 M0.279 R24
./instances/Rome/grafo10904.94.lgr N94 E129 M0.255 R17
./instances/Rome/grafo2714.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo1794.17.lgr N17 E20 M0.056 O R0
./instances/Rome/grafo3215.58.lgr N58 E74 M0.159 R3
./instances/Rome/grafo4517.80.lgr N80 E112 M0.218 R17
./instances/Rome/grafo5458.41.lgr N41 E58 M0.172 R6
./instances/Rome/grafo6339.47.lgr N47 E64 M0.152 R8
./instances/Rome/grafo11217.95.lgr N95 E131 M0.297 R22
./instances/Rome/grafo3869.58.lgr N58 E73 M0.168 R7
./instances/Rome/grafo5479.41.lgr N41 E50 M0.09 O R0
./instances/Rome/grafo10362.94.lgr N94 E136 M0.26 R21
./instances/Rome/grafo7387.39.lgr N39 E48 M0.116 R3
./instances/Rome/grafo2015.35.lgr N35 E48 M0.112 R4
./instances/Rome/grafo6758.46.lgr N46 E66 M0.155 R7
./instances/Rome/grafo6251.49.lgr N49 E68 M0.144 R7
./instances/Rome/grafo1579.32.lgr N32 E35 M0.073 O R0
./instances/Rome/grafo288.15.lgr N15 E16 M0.047 O R0
./instances/Rome/grafo4178.74.lgr N74 E99 M0.207 R9
./instances/Rome/grafo7311.41.lgr N41 E45 M0.092 O R0
./instances/Rome/grafo660.13.lgr N13 E20 M0.055 O R0
./instances/Rome/grafo10806.97.lgr N97 E139 M0.259 R28
./instances/Rome/grafo11625.37.lgr N37 E51 M0.123 R5
./instances/Rome/grafo625.14.lgr N14 E15 M0.031 O R0
./instances/Rome/grafo11535.97.lgr N97 E127 M0.24 R16
./instances/Rome/grafo8824.91.lgr N91 E120 M0.252 R14
./instances/Rome/grafo8506.88.lgr N88 E124 M0.247 R21
./instances/Rome/grafo8517.75.lgr N75 E95 M0.189 R11
./instances/Rome/grafo3666.53.lgr N53 E93 M0.187 R25
./instances/Rome/grafo9906.38.lgr N38 E51 M0.128 R2
./instances/Rome/grafo6153.39.lgr N39 E52 M0.128 R1
./instances/Rome/grafo1183.30.lgr N30 E39 M0.105 R1
./instances/Rome/grafo1666.19.lgr N19 E28 M0.086 R1
./instances/Rome/grafo1594.25.lgr N25 E26 M0.063 O R0
./instances/Rome/grafo8074.68.lgr N68 E98 M0.19 R11
./instances/Rome/grafo2967.47.lgr N47 E58 M0.13 R2
./instances/Rome/grafo164.22.lgr N22 E27 M0.062 O R0
./instances/Rome/grafo10079.41.lgr N41 E57 M0.117 R6
./instances/Rome/grafo11326.35.lgr N35 E42 M0.114 R1
./instances/Rome/grafo847.22.lgr N22 E29 M0.066 O R0
./instances/Rome/grafo11415.35.lgr N35 E43 M0.089 O R0
./instances/Rome/grafo5661.48.lgr N48 E58 M0.133 R1
./instances/Rome/grafo6815.84.lgr N84 E108 M0.215 R14
./instances/Rome/grafo6567.60.lgr N60 E85 M0.182 R8
./instances/Rome/grafo8063.70.lgr N70 E103 M0.196 R22
./instances/Rome/grafo3584.56.lgr N56 E80 M0.162 R13
./instances/Rome/grafo2684.33.lgr N33 E38 M0.077 O R0
./instances/Rome/grafo7015.45.lgr N45 E53 M0.102 O R0
./instances/Rome/grafo6968.44.lgr N44 E67 M0.132 R4
./instances/Rome/grafo10275.97.lgr N97 E147 M0.282 R31
./instances/Rome/grafo11672.35.lgr N35 E47 M0.119 R5
./instances/Rome/grafo2986.38.lgr N38 E50 M0.115 R3
./instances/Rome/grafo5359.41.lgr N41 E59 M0.149 R6
./instances/Rome/grafo8792.98.lgr N98 E132 M0.293 R17
./instances/Rome/grafo8683.79.lgr N79 E102 M0.208 R11
./instances/Rome/grafo2068.12.lgr N12 E16 M0.054 O R0
./instances/Rome/grafo7827.77.lgr N77 E107 M0.214 R19
./instances/Rome/grafo6012.51.lgr N51 E81 M0.155 R13
./instances/Rome/grafo11532.39.lgr N39 E51 M0.114 R2
./instances/Rome/grafo8982.80.lgr N80 E106 M0.216 R14
./instances/Rome/grafo9396.88.lgr N88 E123 M0.236 R20
./instances/Rome/grafo5797.47.lgr N47 E64 M0.154 R7
./instances/Rome/grafo10457.36.lgr N36 E45 M0.107 R3
./instances/Rome/grafo3135.34.lgr N34 E38 M0.077 O R0
./instances/Rome/grafo11488.91.lgr N91 E127 M0.235 R26
./instances/Rome/grafo652.14.lgr N14 E13 M0.035 O R0
./instances/Rome/grafo7883.65.lgr N65 E88 M0.186 R9
./instances/Rome/grafo2878.19.lgr N19 E33 M0.098 R5
./instances/Rome/grafo3118.39.lgr N39 E52 M0.093 O R0
./instances/Rome/grafo4118.66.lgr N66 E79 M0.168 R1
./instances/Rome/grafo6765.68.lgr N68 E82 M0.171 R3
./instances/Rome/grafo3007.27.lgr N27 E30 M0.068 O R0
./instances/Rome/grafo8401.69.lgr N69 E100 M0.208 R20
./instances/Rome/grafo9065.70.lgr N70 E92 M0.191 R8
./instances/Rome/grafo3881.39.lgr N39 E61 M0.133 R4
./instances/Rome/grafo6488.49.lgr N49 E63 M0.153 R1
./instances/Rome/grafo1369.23.lgr N23 E24 M0.091 O R0
./instances/Rome/grafo8998.66.lgr N66 E99 M0.205 R17
./instances/Rome/grafo11432.92.lgr N92 E126 M0.227 R22
./instances/Rome/grafo3682.49.lgr N49 E74 M0.159 R14
./instances/Rome/grafo3300.42.lgr N42 E55 M0.128 R4
./instances/Rome/grafo10184.100.lgr N100 E140 M0.252 R23
./instances/Rome/grafo7898.68.lgr N68 E88 M0.175 R5
./instances/Rome/grafo1299.47.lgr N47 E57 M0.132 R1
./instances/Rome/grafo5506.43.lgr N43 E65 M0.155 R10
./instances/Rome/grafo5646.33.lgr N33 E38 M0.081 O R0
./instances/Rome/grafo4177.57.lgr N57 E76 M0.186 R8
./instances/Rome/grafo3507.51.lgr N51 E71 M0.159 R10
./instances/Rome/grafo2366.16.lgr N16 E20 M0.057 O R0
./instances/Rome/grafo9439.78.lgr N78 E105 M0.195 R11
./instances/Rome/grafo11515.37.lgr N37 E46 M0.087 O R0
./instances/Rome/grafo9918.34.lgr N34 E34 M0.059 O R0
./instances/Rome/grafo2570.15.lgr N15 E22 M0.066 O R0
./instances/Rome/grafo8386.73.lgr N73 E99 M0.192 R10
./instances/Rome/grafo9329.65.lgr N65 E91 M0.184 R12
./instances/Rome/grafo10887.31.lgr N31 E36 M0.08 O R0
./instances/Rome/grafo2704.25.lgr N25 E32 M0.066 O R0
./instances/Rome/grafo7547.47.lgr N47 E59 M0.159 R4
./instances/Rome/grafo968.13.lgr N13 E21 M0.054 O R0
./instances/Rome/grafo3858.54.lgr N54 E68 M0.151 R7
./instances/Rome/grafo10245.92.lgr N92 E135 M0.244 R28
./instances/Rome/grafo9947.32.lgr N32 E40 M0.08 O R0
./instances/Rome/grafo5171.77.lgr N77 E91 M0.195 R2
./instances/Rome/grafo681.35.lgr N35 E48 M0.126 R2
./instances/Rome/grafo405.16.lgr N16 E17 M0.033 O R0
./instances/Rome/grafo3582.41.lgr N41 E51 M0.152 R2
./instances/Rome/grafo8194.76.lgr N76 E107 M0.207 R20
./instances/Rome/grafo4278.55.lgr N55 E65 M0.142 R3
./instances/Rome/grafo8895.78.lgr N78 E104 M0.224 R12
./instances/Rome/grafo8284.84.lgr N84 E121 M0.275 R22
./instances/Rome/grafo11178.95.lgr N95 E137 M0.258 R28
./instances/Rome/grafo3980.54.lgr N54 E70 M0.158 R6
./instances/Rome/grafo8269.82.lgr N82 E120 M0.223 R21
./instances/Rome/grafo7507.67.lgr N67 E86 M0.175 R8
./instances/Rome/grafo6495.39.lgr N39 E56 M0.13 R8
./instances/Rome/grafo5919.40.lgr N40 E56 M0.114 R3
./instances/Rome/grafo3136.56.lgr N56 E83 M0.178 R15
./instances/Rome/grafo5608.74.lgr N74 E104 M0.192 R21
./instances/Rome/grafo11073.100.lgr N100 E149 M0.258 R32
./instances/Rome/grafo4975.74.lgr N74 E98 M0.205 R9
./instances/Rome/grafo10059.32.lgr N32 E39 M0.068 O R0
./instances/Rome/grafo6477.37.lgr N37 E43 M0.09 O R0
./instances/Rome/grafo4050.35.lgr N35 E43 M0.091 O R0
./instances/Rome/grafo231.12.lgr N12 E18 M0.055 O R0
./instances/Rome/grafo6028.36.lgr N36 E43 M0.111 R1
./instances/Rome/grafo1451.75.lgr N75 E88 M0.177 R2
./instances/Rome/grafo3700.38.lgr N38 E44 M0.082 O R0
./instances/Rome/grafo8509.74.lgr N74 E92 M0.235 R2
./instances/Rome/grafo3936.39.lgr N39 E58 M0.14 R5
./instances/Rome/grafo11278.37.lgr N37 E47 M0.126 R2
./instances/Rome/grafo951.13.lgr N13 E18 M0.047 O R0
./instances/Rome/grafo7931.77.lgr N77 E103 M0.213 R16
./instances/Rome/grafo2102.34.lgr N34 E41 M0.084 O R0
./instances/Rome/grafo663.19.lgr N19 E20 M0.037 O R0
./instances/Rome/grafo10192.39.lgr N39 E48 M0.09 O R0
./instances/Rome/grafo3084.36.lgr N36 E42 M0.086 O R0
./instances/Rome/grafo7959.73.lgr N73 E95 M0.191 R11
./instances/Rome/grafo8466.75.lgr N75 E100 M0.188 R13
./instances/Rome/grafo11540.37.lgr N37 E48 M0.116 R3
./instances/Rome/grafo4934.59.lgr N59 E72 M0.155 R3
./instances/Rome/grafo4649.85.lgr N85 E112 M0.222 R15
./instances/Rome/grafo10279.32.lgr N32 E37 M0.076 O R0
./instances/Rome/grafo7908.80.lgr N80 E113 M0.228 R14
./instances/Rome/grafo9845.75.lgr N75 E106 M0.211 R18
./instances/Rome/grafo765.37.lgr N37 E47 M0.09 O R0
./instances/Rome/grafo11373.38.lgr N38 E50 M0.127 R3
./instances/Rome/grafo10562.33.lgr N33 E39 M0.08 O R0
./instances/Rome/grafo5963.61.lgr N61 E83 M0.183 R6
./instances/Rome/grafo9703.65.lgr N65 E88 M0.18 R8
./instances/Rome/grafo1492.54.lgr N54 E67 M0.156 R1
./instances/Rome/grafo9210.78.lgr N78 E108 M0.227 R14
./instances/Rome/grafo8403.73.lgr N73 E94 M0.182 R7
./instances/Rome/grafo6514.39.lgr N39 E55 M0.126 R8
./instances/Rome/grafo8389.71.lgr N71 E87 M0.182 R3
./instances/Rome/grafo1585.26.lgr N26 E33 M0.104 R2
./instances/Rome/grafo9876.33.lgr N33 E39 M0.079 O R0
./instances/Rome/grafo10658.35.lgr N35 E41 M0.083 O R0
./instances/Rome/grafo6032.42.lgr N42 E51 M0.136 R2
./instances/Rome/grafo2832.13.lgr N13 E14 M0.029 O R0
./instances/Rome/grafo1038.23.lgr N23 E24 M0.04 O R0
./instances/Rome/grafo3036.60.lgr N60 E69 M0.146 O R0
./instances/Rome/grafo11629.36.lgr N36 E46 M0.117 R2
./instances/Rome/grafo4732.74.lgr N74 E96 M0.186 R9
./instances/Rome/grafo10679.100.lgr N100 E129 M0.242 R14
./instances/Rome/grafo5429.36.lgr N36 E48 M0.113 R4
./instances/Rome/grafo11401.33.lgr N33 E40 M0.084 O R0
./instances/Rome/grafo4998.61.lgr N61 E73 M0.194 R2
./instances/Rome/grafo6112.36.lgr N36 E48 M0.123 R3
./instances/Rome/grafo424.18.lgr N18 E22 M0.055 O R0
./instances/Rome/grafo4908.80.lgr N80 E102 M0.21 R10
./instances/Rome/grafo9816.69.lgr N69 E96 M0.195 R14
./instances/Rome/grafo10754.35.lgr N35 E42 M0.093 O R0
./instances/Rome/grafo10449.96.lgr N96 E126 M0.237 R18
./instances/Rome/grafo475.15.lgr N15 E22 M0.059 O R0
./instances/Rome/grafo7624.41.lgr N41 E54 M0.12 R1
./instances/Rome/grafo1286.27.lgr N27 E31 M0.069 O R0
./instances/Rome/grafo7935.71.lgr N71 E91 M0.183 R7
./instances/Rome/grafo9517.63.lgr N63 E76 M0.168 R5
./instances/Rome/grafo3446.46.lgr N46 E62 M0.151 R2
./instances/Rome/grafo9916.31.lgr N31 E36 M0.083 O R0
./instances/Rome/grafo3335.40.lgr N40 E53 M0.115 R5
./instances/Rome/grafo1935.13.lgr N13 E18 M0.056 O R0
./instances/Rome/grafo9688.67.lgr N67 E82 M0.167 R6
./instances/Rome/grafo6971.81.lgr N81 E108 M0.212 R11
./instances/Rome/grafo3000.38.lgr N38 E39 M0.089 O R0
./instances/Rome/grafo7722.43.lgr N43 E56 M0.134 R4
./instances/Rome/grafo5742.39.lgr N39 E56 M0.116 R11
./instances/Rome/grafo6327.51.lgr N51 E70 M0.154 R13
./instances/Rome/grafo1906.51.lgr N51 E62 M0.143 R2
./instances/Rome/grafo11350.91.lgr N91 E120 M0.218 R18
./instances/Rome/grafo1910.21.lgr N21 E27 M0.086 R1
./instances/Rome/grafo8996.67.lgr N67 E87 M0.278 R11
./instances/Rome/grafo4978.79.lgr N79 E100 M0.292 R11
./instances/Rome/grafo1649.20.lgr N20 E22 M0.062 O R0
./instances/Rome/grafo9760.64.lgr N64 E80 M0.167 R8
./instances/Rome/grafo9185.64.lgr N64 E89 M0.178 R10
./instances/Rome/grafo6301.55.lgr N55 E69 M0.147 R5
./instances/Rome/grafo3596.37.lgr N37 E46 M0.114 R1
./instances/Rome/grafo1860.20.lgr N20 E22 M0.063 O R0
./instances/Rome/grafo10213.99.lgr N99 E132 M0.286 R25
./instances/Rome/grafo4269.61.lgr N61 E93 M0.19 R22
./instances/Rome/grafo11599.91.lgr N91 E121 M0.24 R21
./instances/Rome/grafo3989.43.lgr N43 E56 M0.131 R4
./instances/Rome/grafo11437.36.lgr N36 E47 M0.117 R4
./instances/Rome/grafo7560.35.lgr N35 E45 M0.113 R5
./instances/Rome/grafo8765.86.lgr N86 E117 M0.224 R15
./instances/Rome/grafo8514.95.lgr N95 E130 M0.267 R17
./instances/Rome/grafo8987.65.lgr N65 E101 M0.19 R22
./instances/Rome/grafo11645.36.lgr N36 E50 M0.116 R6
./instances/Rome/grafo6043.44.lgr N44 E64 M0.151 R6
./instances/Rome/grafo9669.63.lgr N63 E84 M0.16 R9
./instances/Rome/grafo517.17.lgr N17 E23 M0.059 O R0
./instances/Rome/grafo9197.70.lgr N70 E101 M0.205 R18
./instances/Rome/grafo2478.47.lgr N47 E62 M0.162 R8
./instances/Rome/grafo5856.34.lgr N34 E41 M0.136 R1
./instances/Rome/grafo11196.100.lgr N100 E121 M0.238 R7
./instances/Rome/grafo144.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo2021.27.lgr N27 E31 M0.077 O R0
./instances/Rome/grafo10512.36.lgr N36 E42 M0.084 O R0
./instances/Rome/grafo1129.15.lgr N15 E27 M0.084 R4
./instances/Rome/grafo8531.88.lgr N88 E113 M0.223 R14
./instances/Rome/grafo10896.96.lgr N96 E115 M0.224 R6
./instances/Rome/grafo4816.57.lgr N57 E77 M0.218 R7
./instances/Rome/grafo2109.11.lgr N11 E18 M0.076 R1
./instances/Rome/grafo9436.82.lgr N82 E126 M0.227 R24
./instances/Rome/grafo11179.99.lgr N99 E123 M0.243 R8
./instances/Rome/grafo1782.15.lgr N15 E22 M0.059 O R0
./instances/Rome/grafo3871.88.lgr N88 E126 M0.233 R26
./instances/Rome/grafo8926.89.lgr N89 E122 M0.251 R18
./instances/Rome/grafo5113.63.lgr N63 E85 M0.174 R7
./instances/Rome/grafo7848.68.lgr N68 E88 M0.182 R7
./instances/Rome/grafo1150.16.lgr N16 E21 M0.059 O R0
./instances/Rome/grafo986.12.lgr N12 E11 M0.033 O R0
./instances/Rome/grafo3123.63.lgr N63 E84 M0.187 R7
./instances/Rome/grafo8701.90.lgr N90 E130 M0.235 R29
./instances/Rome/grafo10166.98.lgr N98 E133 M0.27 R19
./instances/Rome/grafo10736.99.lgr N99 E137 M0.263 R22
./instances/Rome/grafo9790.79.lgr N79 E103 M0.183 R8
./instances/Rome/grafo895.12.lgr N12 E11 M0.039 O R0
./instances/Rome/grafo8118.83.lgr N83 E112 M0.226 R16
./instances/Rome/grafo2733.14.lgr N14 E16 M0.056 O R0
./instances/Rome/grafo10681.93.lgr N93 E124 M0.248 R22
./instances/Rome/grafo1245.25.lgr N25 E29 M0.069 O R0
./instances/Rome/grafo6847.37.lgr N37 E47 M0.092 O R0
./instances/Rome/grafo11251.93.lgr N93 E139 M0.248 R32
./instances/Rome/grafo10996.97.lgr N97 E131 M0.257 R15
./instances/Rome/grafo6913.44.lgr N44 E56 M0.122 R3
./instances/Rome/grafo2289.18.lgr N18 E20 M0.035 O R0
./instances/Rome/grafo4263.63.lgr N63 E77 M0.168 R4
./instances/Rome/grafo3158.98.lgr N98 E133 M0.262 R17
./instances/Rome/grafo9702.81.lgr N81 E109 M0.209 R17
./instances/Rome/grafo5368.35.lgr N35 E45 M0.113 R1
./instances/Rome/grafo1660.19.lgr N19 E23 M0.054 O R0
./instances/Rome/grafo7966.77.lgr N77 E104 M0.24 R16
./instances/Rome/grafo9683.67.lgr N67 E88 M0.177 R9
./instances/Rome/grafo5194.48.lgr N48 E65 M0.151 R8
./instances/Rome/grafo2505.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo2499.23.lgr N23 E26 M0.06 O R0
./instances/Rome/grafo3601.44.lgr N44 E53 M0.106 O R0
./instances/Rome/grafo9628.81.lgr N81 E107 M0.214 R13
./instances/Rome/grafo3644.44.lgr N44 E54 M0.094 O R0
./instances/Rome/grafo10785.94.lgr N94 E134 M0.261 R24
./instances/Rome/grafo11040.95.lgr N95 E134 M0.255 R19
./instances/Rome/grafo5050.55.lgr N55 E69 M0.157 R5
./instances/Rome/grafo3684.50.lgr N50 E66 M0.145 R5
./instances/Rome/grafo7563.42.lgr N42 E58 M0.121 R5
./instances/Rome/grafo2530.38.lgr N38 E52 M0.119 R2
./instances/Rome/grafo8079.81.lgr N81 E114 M0.211 R14
./instances/Rome/grafo9873.35.lgr N35 E47 M0.143 R1
./instances/Rome/grafo9359.62.lgr N62 E84 M0.177 R10
./instances/Rome/grafo5934.35.lgr N35 E48 M0.123 R4
./instances/Rome/grafo9059.65.lgr N65 E84 M0.167 R9
./instances/Rome/grafo7009.37.lgr N37 E47 M0.128 R2
./instances/Rome/grafo8127.78.lgr N78 E126 M0.233 R29
./instances/Rome/grafo3900.43.lgr N43 E60 M0.124 R6
./instances/Rome/grafo2300.17.lgr N17 E20 M0.055 O R0
./instances/Rome/grafo11643.33.lgr N33 E37 M0.076 O R0
./instances/Rome/grafo1115.31.lgr N31 E43 M0.106 R3
./instances/Rome/grafo7297.39.lgr N39 E61 M0.136 R6
./instances/Rome/grafo6421.44.lgr N44 E54 M0.119 R2
./instances/Rome/grafo11475.35.lgr N35 E46 M0.087 O R0
./instances/Rome/grafo1352.29.lgr N29 E34 M0.076 O R0
./instances/Rome/grafo4830.72.lgr N72 E101 M0.202 R17
./instances/Rome/grafo6359.43.lgr N43 E59 M0.134 R8
./instances/Rome/grafo4270.69.lgr N69 E81 M0.174 R5
./instances/Rome/grafo8462.76.lgr N76 E102 M0.213 R12
./instances/Rome/grafo3778.37.lgr N37 E43 M0.112 R2
./instances/Rome/grafo3855.60.lgr N60 E78 M0.171 R8
./instances/Rome/grafo605.22.lgr N22 E26 M0.038 O R0
./instances/Rome/grafo3406.37.lgr N37 E49 M0.113 R1
./instances/Rome/grafo11275.93.lgr N93 E135 M0.25 R30
./instances/Rome/grafo7952.77.lgr N77 E100 M0.206 R8
./instances/Rome/grafo1439.15.lgr N15 E21 M0.057 O R0
./instances/Rome/grafo10422.97.lgr N97 E132 M0.262 R23
./instances/Rome/grafo6802.74.lgr N74 E99 M0.202 R13
./instances/Rome/grafo11617.35.lgr N35 E44 M0.083 O R0
./instances/Rome/grafo7716.39.lgr N39 E49 M0.12 R4
./instances/Rome/grafo10943.95.lgr N95 E138 M0.302 R31
./instances/Rome/grafo5158.43.lgr N43 E63 M0.146 R10
./instances/Rome/grafo8198.99.lgr N99 E140 M0.248 R27
./instances/Rome/grafo1232.27.lgr N27 E31 M0.064 O R0
./instances/Rome/grafo11579.36.lgr N36 E46 M0.11 R2
./instances/Rome/grafo11181.95.lgr N95 E141 M0.269 R27
./instances/Rome/grafo174.27.lgr N27 E28 M0.066 O R0
./instances/Rome/grafo3988.43.lgr N43 E57 M0.135 R2
./instances/Rome/grafo5730.33.lgr N33 E41 M0.115 R3
./instances/Rome/grafo1090.29.lgr N29 E33 M0.073 O R0
./instances/Rome/grafo3910.41.lgr N41 E49 M0.12 R2
./instances/Rome/grafo4526.66.lgr N66 E91 M0.183 R13
./instances/Rome/grafo4103.52.lgr N52 E65 M0.145 R2
./instances/Rome/grafo10428.35.lgr N35 E42 M0.084 O R0
./instances/Rome/grafo8062.83.lgr N83 E107 M0.194 R13
./instances/Rome/grafo1327.50.lgr N50 E59 M0.099 O R0
./instances/Rome/grafo9346.91.lgr N91 E114 M0.227 R11
./instances/Rome/grafo10464.96.lgr N96 E119 M0.235 R5
./instances/Rome/grafo638.12.lgr N12 E17 M0.054 O R0
./instances/Rome/grafo6097.37.lgr N37 E48 M0.112 R1
./instances/Rome/grafo6936.43.lgr N43 E52 M0.129 R3
./instances/Rome/grafo10746.36.lgr N36 E42 M0.087 O R0
./instances/Rome/grafo10694.96.lgr N96 E137 M0.252 R26
./instances/Rome/grafo10453.97.lgr N97 E136 M0.255 R25
./instances/Rome/grafo4980.59.lgr N59 E80 M0.166 R14
./instances/Rome/grafo11190.92.lgr N92 E130 M0.241 R26
./instances/Rome/grafo11282.35.lgr N35 E44 M0.119 R1
./instances/Rome/grafo2784.16.lgr N16 E20 M0.056 O R0
./instances/Rome/grafo530.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo702.12.lgr N12 E14 M0.029 O R0
./instances/Rome/grafo2342.18.lgr N18 E20 M0.06 O R0
./instances/Rome/grafo9878.34.lgr N34 E39 M0.085 O R0
./instances/Rome/grafo8603.87.lgr N87 E111 M0.227 R11
./instances/Rome/grafo6846.51.lgr N51 E71 M0.157 R5
./instances/Rome/grafo1018.29.lgr N29 E36 M0.094 R1
./instances/Rome/grafo2801.22.lgr N22 E24 M0.04 O R0
./instances/Rome/grafo4564.72.lgr N72 E97 M0.189 R11
./instances/Rome/grafo7192.45.lgr N45 E59 M0.136 R3
./instances/Rome/grafo770.12.lgr N12 E12 M0.041 O R0
./instances/Rome/grafo9963.39.lgr N39 E46 M0.111 R1
./instances/Rome/grafo2234.14.lgr N14 E19 M0.053 O R0
./instances/Rome/grafo11136.98.lgr N98 E122 M0.228 R12
./instances/Rome/grafo6725.86.lgr N86 E106 M0.213 R14
./instances/Rome/grafo6154.44.lgr N44 E63 M0.162 R6
./instances/Rome/grafo2710.41.lgr N41 E49 M0.091 O R0
./instances/Rome/grafo5694.45.lgr N45 E63 M0.133 R5
./instances/Rome/grafo5289.37.lgr N37 E41 M0.086 O R0
./instances/Rome/grafo11405.92.lgr N92 E128 M0.24 R23
./instances/Rome/grafo7745.38.lgr N38 E46 M0.12 R1
./instances/Rome/grafo1525.65.lgr N65 E85 M0.165 R10
./instances/Rome/grafo5770.33.lgr N33 E38 M0.072 O R0
./instances/Rome/grafo7451.82.lgr N82 E117 M0.23 R15
./instances/Rome/grafo11626.38.lgr N38 E48 M0.111 R2
./instances/Rome/grafo7780.90.lgr N90 E128 M0.259 R24
./instances/Rome/grafo10046.40.lgr N40 E50 M0.12 R2
./instances/Rome/grafo3914.42.lgr N42 E53 M0.128 R2
./instances/Rome/grafo7011.64.lgr N64 E80 M0.165 R6
./instances/Rome/grafo6493.39.lgr N39 E50 M0.161 R2
./instances/Rome/grafo11210.33.lgr N33 E42 M0.076 O R0
./instances/Rome/grafo8932.89.lgr N89 E118 M0.233 R15
./instances/Rome/grafo2523.40.lgr N40 E51 M0.125 R2
./instances/Rome/grafo10682.98.lgr N98 E128 M0.278 R12
./instances/Rome/grafo2221.13.lgr N13 E13 M0.05 O R0
./instances/Rome/grafo4441.61.lgr N61 E75 M0.157 R3
./instances/Rome/grafo5965.37.lgr N37 E52 M0.134 R5
./instances/Rome/grafo10975.96.lgr N96 E128 M0.233 R16
./instances/Rome/grafo5653.43.lgr N43 E46 M0.094 O R0
./instances/Rome/grafo4306.56.lgr N56 E63 M0.105 O R0
./instances/Rome/grafo6804.48.lgr N48 E59 M0.138 R4
./instances/Rome/grafo6519.56.lgr N56 E74 M0.164 R7
./instances/Rome/grafo5063.78.lgr N78 E102 M0.199 R7
./instances/Rome/grafo2149.24.lgr N24 E30 M0.065 O R0
./instances/Rome/grafo8491.92.lgr N92 E133 M0.245 R25
./instances/Rome/grafo10693.98.lgr N98 E150 M0.261 R32
./instances/Rome/grafo6125.53.lgr N53 E65 M0.16 R4
./instances/Rome/grafo6811.36.lgr N36 E44 M0.084 O R0
./instances/Rome/grafo10243.95.lgr N95 E133 M0.26 R19
./instances/Rome/grafo4139.64.lgr N64 E85 M0.161 R6
./instances/Rome/grafo10080.38.lgr N38 E47 M0.159 R4
./instances/Rome/grafo1567.57.lgr N57 E74 M0.167 R5
./instances/Rome/grafo9771.84.lgr N84 E102 M0.212 R5
./instances/Rome/grafo9599.81.lgr N81 E106 M0.208 R12
./instances/Rome/grafo9129.77.lgr N77 E97 M0.185 R7
./instances/Rome/grafo6705.51.lgr N51 E60 M0.107 O R0
./instances/Rome/grafo10026.32.lgr N32 E38 M0.101 R2
./instances/Rome/grafo941.29.lgr N29 E35 M0.075 O R0
./instances/Rome/grafo5751.60.lgr N60 E75 M0.182 R6
./instances/Rome/grafo11521.91.lgr N91 E111 M0.222 R5
./instances/Rome/grafo4924.62.lgr N62 E84 M0.18 R8
./instances/Rome/grafo6710.73.lgr N73 E94 M0.199 R11
./instances/Rome/grafo10655.34.lgr N34 E40 M0.083 O R0
./instances/Rome/grafo4166.53.lgr N53 E66 M0.136 R1
./instances/Rome/grafo3107.32.lgr N32 E48 M0.109 R6
./instances/Rome/grafo5170.59.lgr N59 E76 M0.188 R4
./instances/Rome/grafo4299.55.lgr N55 E79 M0.153 R11
./instances/Rome/grafo4425.50.lgr N50 E68 M0.146 R7
./instances/Rome/grafo2026.28.lgr N28 E36 M0.103 R2
./instances/Rome/grafo2509.37.lgr N37 E46 M0.118 R1
./instances/Rome/grafo4685.56.lgr N56 E71 M0.164 R1
./instances/Rome/grafo10191.34.lgr N34 E38 M0.077 O R0
./instances/Rome/grafo10171.99.lgr N99 E140 M0.27 R25
./instances/Rome/grafo4513.53.lgr N53 E70 M0.16 R1
./instances/Rome/grafo4334.48.lgr N48 E65 M0.136 R5
./instances/Rome/grafo2370.22.lgr N22 E28 M0.069 O R0
./instances/Rome/grafo10970.100.lgr N100 E135 M0.248 R18
./instances/Rome/grafo1141.47.lgr N47 E59 M0.141 R2
./instances/Rome/grafo6395.57.lgr N57 E73 M0.165 R4
./instances/Rome/grafo705.16.lgr N16 E23 M0.08 R1
./instances/Rome/grafo6452.58.lgr N58 E79 M0.169 R10
./instances/Rome/grafo4119.80.lgr N80 E114 M0.22 R26
./instances/Rome/grafo4131.78.lgr N78 E108 M0.224 R19
./instances/Rome/grafo759.11.lgr N11 E12 M0.028 O R0
./instances/Rome/grafo588.19.lgr N19 E20 M0.04 O R0
./instances/Rome/grafo2901.13.lgr N13 E15 M0.053 O R0
./instances/Rome/grafo2052.38.lgr N38 E50 M0.117 R5
./instances/Rome/grafo4196.78.lgr N78 E106 M0.204 R16
./instances/Rome/grafo5938.75.lgr N75 E116 M0.232 R25
./instances/Rome/grafo5880.38.lgr N38 E52 M0.112 R6
./instances/Rome/grafo2612.37.lgr N37 E53 M0.127 R5
./instances/Rome/grafo5407.39.lgr N39 E53 M0.126 R4
./instances/Rome/grafo9589.62.lgr N62 E100 M0.188 R24
./instances/Rome/grafo3622.36.lgr N36 E41 M0.083 O R0
./instances/Rome/grafo10408.93.lgr N93 E123 M0.253 R14
./instances/Rome/grafo9680.83.lgr N83 E111 M0.208 R11
./instances/Rome/grafo10541.93.lgr N93 E124 M0.257 R22
./instances/Rome/grafo10548.94.lgr N94 E134 M0.245 R20
./instances/Rome/grafo10560.95.lgr N95 E137 M0.255 R27
./instances/Rome/grafo5307.39.lgr N39 E54 M0.127 R4
./instances/Rome/grafo8790.97.lgr N97 E133 M0.249 R21
./instances/Rome/grafo6718.59.lgr N59 E74 M0.151 R3
./instances/Rome/grafo10388.95.lgr N95 E136 M0.246 R20
./instances/Rome/grafo3879.96.lgr N96 E130 M0.263 R23
./instances/Rome/grafo5619.39.lgr N39 E49 M0.121 R1
./instances/Rome/grafo7466.42.lgr N42 E62 M0.141 R9
./instances/Rome/grafo1281.28.lgr N28 E30 M0.067 O R0
./instances/Rome/grafo3186.39.lgr N39 E49 M0.087 O R0
./instances/Rome/grafo9505.75.lgr N75 E97 M0.19 R14
./instances/Rome/grafo9758.72.lgr N72 E101 M0.195 R16
./instances/Rome/grafo1952.26.lgr N26 E31 M0.078 O R0
./instances/Rome/grafo294.21.lgr N21 E21 M0.041 O R0
./instances/Rome/grafo8900.94.lgr N94 E126 M0.232 R23
./instances/Rome/grafo807.12.lgr N12 E12 M0.029 O R0
./instances/Rome/grafo6639.48.lgr N48 E60 M0.144 R4
./instances/Rome/grafo5569.37.lgr N37 E46 M0.094 O R0
./instances/Rome/grafo9970.39.lgr N39 E46 M0.083 O R0
./instances/Rome/grafo8643.89.lgr N89 E124 M0.229 R20
./instances/Rome/grafo10520.99.lgr N99 E131 M0.255 R17
./instances/Rome/grafo2184.18.lgr N18 E21 M0.057 O R0
./instances/Rome/grafo5179.71.lgr N71 E98 M0.198 R14
./instances/Rome/grafo4082.60.lgr N60 E81 M0.161 R10
./instances/Rome/grafo2396.20.lgr N20 E24 M0.06 O R0
./instances/Rome/grafo5418.61.lgr N61 E83 M0.162 R4
./instances/Rome/grafo776.36.lgr N36 E52 M0.122 R4
./instances/Rome/grafo10591.99.lgr N99 E119 M0.232 R9
./instances/Rome/grafo11289.93.lgr N93 E118 M0.233 R13
./instances/Rome/grafo10722.96.lgr N96 E139 M0.272 R27
./instances/Rome/grafo1446.23.lgr N23 E24 M0.044 O R0
./instances/Rome/grafo5378.38.lgr N38 E46 M0.09 O R0
./instances/Rome/grafo121.20.lgr N20 E25 M0.063 O R0
./instances/Rome/grafo1251.25.lgr N25 E26 M0.049 O R0
./instances/Rome/grafo796.14.lgr N14 E19 M0.054 O R0
./instances/Rome/grafo1630.31.lgr N31 E40 M0.081 O R0
./instances/Rome/grafo1494.50.lgr N50 E57 M0.105 O R0
./instances/Rome/grafo3391.39.lgr N39 E61 M0.133 R8
./instances/Rome/grafo2961.26.lgr N26 E31 M0.067 O R0
./instances/Rome/grafo10012.40.lgr N40 E53 M0.118 R2
./instances/Rome/grafo7106.44.lgr N44 E61 M0.145 R9
./instances/Rome/grafo2615.17.lgr N17 E18 M0.032 O R0
./instances/Rome/grafo8469.85.lgr N85 E107 M0.201 R7
./instances/Rome/grafo7247.39.lgr N39 E47 M0.122 R1
./instances/Rome/grafo10567.38.lgr N38 E47 M0.117 R1
./instances/Rome/grafo4081.40.lgr N40 E46 M0.092 O R0
./instances/Rome/grafo7869.69.lgr N69 E100 M0.186 R18
./instances/Rome/grafo11380.97.lgr N97 E133 M0.241 R22
./instances/Rome/grafo6908.43.lgr N43 E48 M0.097 O R0
./instances/Rome/grafo1867.27.lgr N27 E30 M0.064 O R0
./instances/Rome/grafo131.23.lgr N23 E26 M0.077 O R0
./instances/Rome/grafo3874.40.lgr N40 E46 M0.092 O R0
./instances/Rome/grafo2624.22.lgr N22 E27 M0.065 O R0
./instances/Rome/grafo4100.56.lgr N56 E75 M0.154 R6
./instances/Rome/grafo5632.36.lgr N36 E43 M0.142 R3
./instances/Rome/grafo4661.55.lgr N55 E69 M0.15 R4
./instances/Rome/grafo3021.25.lgr N25 E29 M0.062 O R0
./instances/Rome/grafo7182.39.lgr N39 E55 M0.136 R5
./instances/Rome/grafo8452.85.lgr N85 E118 M0.227 R22
./instances/Rome/grafo2322.42.lgr N42 E50 M0.12 R1
./instances/Rome/grafo6462.46.lgr N46 E56 M0.124 R1
./instances/Rome/grafo2012.30.lgr N30 E46 M0.111 R2
./instances/Rome/grafo5173.58.lgr N58 E83 M0.169 R8
./instances/Rome/grafo5233.37.lgr N37 E47 M0.122 R1
./instances/Rome/grafo5902.74.lgr N74 E102 M0.21 R18
./instances/Rome/grafo10227.96.lgr N96 E128 M0.243 R15
./instances/Rome/grafo2365.30.lgr N30 E34 M0.082 O R0
./instances/Rome/grafo6588.49.lgr N49 E64 M0.148 R2
./instances/Rome/grafo9501.66.lgr N66 E105 M0.19 R27
./instances/Rome/grafo4721.77.lgr N77 E98 M0.192 R5
./instances/Rome/grafo9453.80.lgr N80 E114 M0.209 R15
./instances/Rome/grafo2929.23.lgr N23 E31 M0.071 O R0
./instances/Rome/grafo6604.38.lgr N38 E44 M0.086 O R0
./instances/Rome/grafo8673.98.lgr N98 E140 M0.287 R28
./instances/Rome/grafo4827.55.lgr N55 E73 M0.159 R7
./instances/Rome/grafo10719.96.lgr N96 E133 M0.271 R30
./instances/Rome/grafo3764.45.lgr N45 E59 M0.139 R2
./instances/Rome/grafo3672.59.lgr N59 E78 M0.166 R4
./instances/Rome/grafo3652.42.lgr N42 E61 M0.131 R5
./instances/Rome/grafo9056.96.lgr N96 E135 M0.265 R27
./instances/Rome/grafo6838.50.lgr N50 E60 M0.147 R3
./instances/Rome/grafo5066.51.lgr N51 E70 M0.152 R2
./instances/Rome/grafo9503.77.lgr N77 E109 M0.22 R18
./instances/Rome/grafo5463.42.lgr N42 E63 M0.139 R7
./instances/Rome/grafo4801.69.lgr N69 E95 M0.194 R14
./instances/Rome/grafo8411.78.lgr N78 E104 M0.209 R9
./instances/Rome/grafo5992.44.lgr N44 E67 M0.157 R8
./instances/Rome/grafo7160.54.lgr N54 E66 M0.159 R3
./instances/Rome/grafo1721.24.lgr N24 E27 M0.061 O R0
./instances/Rome/grafo1227.30.lgr N30 E39 M0.115 R1
./instances/Rome/grafo5427.38.lgr N38 E44 M0.084 O R0
./instances/Rome/grafo9484.60.lgr N60 E78 M0.16 R6
./instances/Rome/grafo3742.36.lgr N36 E45 M0.086 O R0
./instances/Rome/grafo5218.36.lgr N36 E44 M0.087 O R0
./instances/Rome/grafo5264.36.lgr N36 E41 M0.091 O R0
./instances/Rome/grafo8860.73.lgr N73 E101 M0.202 R12
./instances/Rome/grafo7128.48.lgr N48 E60 M0.136 R3
./instances/Rome/grafo1832.11.lgr N11 E12 M0.027 O R0
./instances/Rome/grafo5334.41.lgr N41 E57 M0.126 R7
./instances/Rome/grafo2644.17.lgr N17 E19 M0.035 O R0
./instances/Rome/grafo8191.86.lgr N86 E125 M0.227 R22
./instances/Rome/grafo6880.44.lgr N44 E58 M0.144 R4
./instances/Rome/grafo2968.32.lgr N32 E41 M0.109 R1
./instances/Rome/grafo5229.37.lgr N37 E53 M0.118 R10
./instances/Rome/grafo1625.27.lgr N27 E37 M0.102 R2
./instances/Rome/grafo6425.78.lgr N78 E96 M0.187 R9
./instances/Rome/grafo6248.39.lgr N39 E50 M0.135 R1
./instances/Rome/grafo919.12.lgr N12 E14 M0.032 O R0
./instances/Rome/grafo10482.94.lgr N94 E122 M0.23 R15
./instances/Rome/grafo6468.83.lgr N83 E110 M0.214 R18
./instances/Rome/grafo2564.20.lgr N20 E22 M0.055 O R0
./instances/Rome/grafo9500.83.lgr N83 E117 M0.23 R16
./instances/Rome/grafo8726.87.lgr N87 E128 M0.229 R29
./instances/Rome/grafo5495.34.lgr N34 E43 M0.092 O R0
./instances/Rome/grafo10345.95.lgr N95 E130 M0.251 R19
./instances/Rome/grafo3038.38.lgr N38 E50 M0.116 R5
./instances/Rome/grafo6415.55.lgr N55 E59 M0.114 O R0
./instances/Rome/grafo10106.100.lgr N100 E119 M0.243 R4
./instances/Rome/grafo9006.61.lgr N61 E80 M0.161 R6
./instances/Rome/grafo6433.48.lgr N48 E64 M0.14 R5
./instances/Rome/grafo7743.37.lgr N37 E55 M0.131 R7
./instances/Rome/grafo2094.34.lgr N34 E39 M0.1 O R0
./instances/Rome/grafo6923.39.lgr N39 E48 M0.121 R3
./instances/Rome/grafo6535.49.lgr N49 E65 M0.152 R4
./instances/Rome/grafo7937.75.lgr N75 E96 M0.198 R8
./instances/Rome/grafo7100.86.lgr N86 E120 M0.23 R20
./instances/Rome/grafo6499.46.lgr N46 E68 M0.156 R10
./instances/Rome/grafo4887.78.lgr N78 E99 M0.192 R11
./instances/Rome/grafo9957.39.lgr N39 E51 M0.126 R6
./instances/Rome/grafo11661.38.lgr N38 E48 M0.11 R3
./instances/Rome/grafo7520.45.lgr N45 E53 M0.129 R2
./instances/Rome/grafo10444.100.lgr N100 E136 M0.268 R23
./instances/Rome/grafo7375.46.lgr N46 E60 M0.126 R3
./instances/Rome/grafo7605.44.lgr N44 E65 M0.148 R5
./instances/Rome/grafo2694.65.lgr N65 E78 M0.232 R5
./instances/Rome/grafo3678.34.lgr N34 E42 M0.114 R1
./instances/Rome/grafo1092.42.lgr N42 E53 M0.131 R5
./instances/Rome/grafo11607.32.lgr N32 E38 M0.076 O R0
./instances/Rome/grafo9626.83.lgr N83 E115 M0.213 R17
./instances/Rome/grafo5450.36.lgr N36 E42 M0.086 O R0
./instances/Rome/grafo1506.43.lgr N43 E50 M0.116 R2
./instances/Rome/grafo8911.100.lgr N100 E128 M0.249 R15
./instances/Rome/grafo10383.99.lgr N99 E136 M0.256 R26
./instances/Rome/grafo334.12.lgr N12 E13 M0.054 O R0
./instances/Rome/grafo8473.93.lgr N93 E122 M0.243 R17
./instances/Rome/grafo1335.56.lgr N56 E81 M0.161 R6
./instances/Rome/grafo1557.23.lgr N23 E29 M0.065 O R0
./instances/Rome/grafo8245.83.lgr N83 E104 M0.202 R8
./instances/Rome/grafo5131.48.lgr N48 E59 M0.103 O R0
./instances/Rome/grafo8782.88.lgr N88 E106 M0.214 R5
./instances/Rome/grafo7671.86.lgr N86 E110 M0.218 R8
./instances/Rome/grafo1378.46.lgr N46 E62 M0.139 R4
./instances/Rome/grafo8072.69.lgr N69 E88 M0.194 R6
./instances/Rome/grafo4332.54.lgr N54 E69 M0.147 R4
./instances/Rome/grafo3613.41.lgr N41 E54 M0.123 R5
./instances/Rome/grafo6876.41.lgr N41 E50 M0.117 R1
./instances/Rome/grafo4478.64.lgr N64 E83 M0.159 R7
./instances/Rome/grafo9076.77.lgr N77 E103 M0.207 R9
./instances/Rome/grafo8271.81.lgr N81 E113 M0.228 R15
./instances/Rome/grafo4781.57.lgr N57 E74 M0.166 R10
./instances/Rome/grafo3800.42.lgr N42 E51 M0.123 R1
./instances/Rome/grafo7845.81.lgr N81 E114 M0.212 R17
./instances/Rome/grafo11301.93.lgr N93 E129 M0.238 R26
./instances/Rome/grafo10616.96.lgr N96 E130 M0.257 R21
./instances/Rome/grafo3589.56.lgr N56 E68 M0.143 R4
./instances/Rome/grafo7240.60.lgr N60 E87 M0.173 R15
./instances/Rome/grafo6879.41.lgr N41 E51 M0.092 O R0
./instances/Rome/grafo11524.100.lgr N100 E127 M0.254 R16
./instances/Rome/grafo1244.26.lgr N26 E28 M0.061 O R0
./instances/Rome/grafo8148.85.lgr N85 E119 M0.201 R21
./instances/Rome/grafo2969.39.lgr N39 E57 M0.137 R8
./instances/Rome/grafo2627.40.lgr N40 E49 M0.118 R2
./instances/Rome/grafo7049.42.lgr N42 E54 M0.123 R5
./instances/Rome/grafo10938.33.lgr N33 E36 M0.081 O R0
./instances/Rome/grafo5864.59.lgr N59 E84 M0.171 R12
./instances/Rome/grafo1118.22.lgr N22 E23 M0.06 O R0
./instances/Rome/grafo1861.17.lgr N17 E21 M0.077 R1
./instances/Rome/grafo987.27.lgr N27 E30 M0.068 O R0
./instances/Rome/grafo6015.39.lgr N39 E44 M0.092 O R0
./instances/Rome/grafo682.16.lgr N16 E18 M0.061 O R0
./instances/Rome/grafo7468.54.lgr N54 E81 M0.161 R13
./instances/Rome/grafo8945.94.lgr N94 E132 M0.257 R23
./instances/Rome/grafo8748.88.lgr N88 E107 M0.233 R1
./instances/Rome/grafo252.12.lgr N12 E11 M0.033 O R0
./instances/Rome/grafo10897.95.lgr N95 E121 M0.25 R11
./instances/Rome/grafo4083.57.lgr N57 E78 M0.155 R11
./instances/Rome/grafo7759.56.lgr N56 E64 M0.108 O R0
./instances/Rome/grafo4476.68.lgr N68 E95 M0.184 R12
./instances/Rome/grafo8112.61.lgr N61 E77 M0.17 R7
./instances/Rome/grafo1757.20.lgr N20 E25 M0.061 O R0
./instances/Rome/grafo10015.39.lgr N39 E45 M0.084 O R0
./instances/Rome/grafo4000.35.lgr N35 E41 M0.109 R1
./instances/Rome/grafo783.15.lgr N15 E20 M0.073 O R0
./instances/Rome/grafo10415.94.lgr N94 E132 M0.258 R18
./instances/Rome/grafo6987.39.lgr N39 E46 M0.095 O R0
./instances/Rome/grafo8814.88.lgr N88 E125 M0.239 R24
./instances/Rome/grafo11545.39.lgr N39 E47 M0.09 O R0
./instances/Rome/grafo3948.47.lgr N47 E66 M0.183 R7
./instances/Rome/grafo2320.23.lgr N23 E35 M0.075 O R0
./instances/Rome/grafo690.11.lgr N11 E17 M0.052 O R0
./instances/Rome/grafo1072.14.lgr N14 E18 M0.055 O R0
./instances/Rome/grafo4772.58.lgr N58 E75 M0.155 R7
./instances/Rome/grafo10740.92.lgr N92 E117 M0.219 R12
./instances/Rome/grafo8377.92.lgr N92 E130 M0.236 R24
./instances/Rome/grafo7283.39.lgr N39 E50 M0.12 R1
./instances/Rome/grafo4331.61.lgr N61 E78 M0.155 R3
./instances/Rome/grafo169.26.lgr N26 E38 M0.108 R3
./instances/Rome/grafo4852.58.lgr N58 E79 M0.169 R6
./instances/Rome/grafo5577.80.lgr N80 E104 M0.21 R13
./instances/Rome/grafo5184.36.lgr N36 E47 M0.157 R2
./instances/Rome/grafo1833.46.lgr N46 E60 M0.13 R5
./instances/Rome/grafo3916.40.lgr N40 E51 M0.118 R3
./instances/Rome/grafo6279.40.lgr N40 E52 M0.126 R7
./instances/Rome/grafo6211.54.lgr N54 E64 M0.111 O R0
./instances/Rome/grafo10331.100.lgr N100 E134 M0.247 R18
./instances/Rome/grafo4655.56.lgr N56 E80 M0.157 R13
./instances/Rome/grafo7493.60.lgr N60 E83 M0.162 R10
./instances/Rome/grafo9932.91.lgr N91 E132 M0.248 R22
./instances/Rome/grafo11462.39.lgr N39 E50 M0.111 R2
./instances/Rome/grafo9866.34.lgr N34 E34 M0.06 O R0
./instances/Rome/grafo8806.98.lgr N98 E121 M0.233 R7
./instances/Rome/grafo819.38.lgr N38 E49 M0.115 R2
./instances/Rome/grafo10588.93.lgr N93 E128 M0.257 R20
./instances/Rome/grafo3119.55.lgr N55 E82 M0.175 R10
./instances/Rome/grafo1303.68.lgr N68 E84 M0.165 R3
./instances/Rome/grafo2164.16.lgr N16 E18 M0.057 O R0
./instances/Rome/grafo4920.63.lgr N63 E85 M0.185 R9
./instances/Rome/grafo3216.40.lgr N40 E47 M0.12 R1
./instances/Rome/grafo2611.20.lgr N20 E19 M0.04 O R0
./instances/Rome/grafo7965.62.lgr N62 E94 M0.186 R19
./instances/Rome/grafo1990.34.lgr N34 E38 M0.079 O R0
./instances/Rome/grafo820.18.lgr N18 E21 M0.059 O R0
./instances/Rome/grafo408.11.lgr N11 E10 M0.033 O R0
./instances/Rome/grafo1974.23.lgr N23 E27 M0.085 R1
./instances/Rome/grafo1489.67.lgr N67 E77 M0.131 O R0
./instances/Rome/grafo2453.22.lgr N22 E29 M0.095 R1
./instances/Rome/grafo10668.99.lgr N99 E128 M0.23 R15
./instances/Rome/grafo11206.91.lgr N91 E126 M0.236 R20
./instances/Rome/grafo6522.59.lgr N59 E91 M0.179 R15
./instances/Rome/grafo6177.52.lgr N52 E69 M0.149 R8
./instances/Rome/grafo2827.37.lgr N37 E48 M0.124 R2
./instances/Rome/grafo272.14.lgr N14 E13 M0.033 O R0
./instances/Rome/grafo11393.92.lgr N92 E135 M0.262 R30
./instances/Rome/grafo2613.15.lgr N15 E17 M0.054 O R0
./instances/Rome/grafo11020.100.lgr N100 E145 M0.289 R29
./instances/Rome/grafo11015.98.lgr N98 E136 M0.25 R23
./instances/Rome/grafo5614.42.lgr N42 E56 M0.121 R4
./instances/Rome/grafo6757.58.lgr N58 E86 M0.201 R12
./instances/Rome/grafo3714.52.lgr N52 E76 M0.161 R13
./instances/Rome/grafo2130.31.lgr N31 E37 M0.063 O R0
./instances/Rome/grafo6486.75.lgr N75 E107 M0.199 R14
./instances/Rome/grafo6107.57.lgr N57 E75 M0.163 R7
./instances/Rome/grafo6461.48.lgr N48 E58 M0.141 R2
./instances/Rome/grafo11247.36.lgr N36 E47 M0.107 R5
./instances/Rome/grafo3103.88.lgr N88 E105 M0.216 R6
./instances/Rome/grafo3629.42.lgr N42 E55 M0.126 R2
./instances/Rome/grafo5137.59.lgr N59 E87 M0.172 R13
./instances/Rome/grafo6326.56.lgr N56 E84 M0.162 R14
./instances/Rome/grafo4461.59.lgr N59 E79 M0.172 R6
./instances/Rome/grafo10335.40.lgr N40 E51 M0.121 R2
./instances/Rome/grafo3791.57.lgr N57 E78 M0.167 R7
./instances/Rome/grafo1324.27.lgr N27 E28 M0.069 O R0
./instances/Rome/grafo119.24.lgr N24 E33 M0.076 O R0
./instances/Rome/grafo4013.38.lgr N38 E49 M0.115 R2
./instances/Rome/grafo6081.42.lgr N42 E60 M0.135 R4
./instances/Rome/grafo4602.51.lgr N51 E64 M0.139 R1
./instances/Rome/grafo7495.41.lgr N41 E48 M0.089 O R0
./instances/Rome/grafo7600.40.lgr N40 E55 M0.134 R7
./instances/Rome/grafo4254.77.lgr N77 E110 M0.197 R17
./instances/Rome/grafo4164.51.lgr N51 E65 M0.183 R4
./instances/Rome/grafo5346.40.lgr N40 E44 M0.106 R1
./instances/Rome/grafo2060.25.lgr N25 E26 M0.069 O R0
./instances/Rome/grafo2856.16.lgr N16 E18 M0.058 O R0
./instances/Rome/grafo9020.65.lgr N65 E97 M0.195 R14
./instances/Rome/grafo7465.43.lgr N43 E60 M0.142 R9
./instances/Rome/grafo5829.34.lgr N34 E41 M0.081 O R0
./instances/Rome/grafo4639.82.lgr N82 E107 M0.2 R11
./instances/Rome/grafo1354.28.lgr N28 E36 M0.101 R2
./instances/Rome/grafo540.16.lgr N16 E17 M0.056 O R0
./instances/Rome/grafo5425.56.lgr N56 E81 M0.162 R8
./instances/Rome/grafo7324.61.lgr N61 E78 M0.176 R8
./instances/Rome/grafo7644.47.lgr N47 E75 M0.165 R15
./instances/Rome/grafo5481.62.lgr N62 E101 M0.181 R21
./instances/Rome/grafo2828.33.lgr N33 E37 M0.098 R1
./instances/Rome/grafo9713.73.lgr N73 E101 M0.186 R17
./instances/Rome/grafo764.23.lgr N23 E26 M0.066 O R0
./instances/Rome/grafo6532.83.lgr N83 E115 M0.204 R16
./instances/Rome/grafo5890.48.lgr N48 E67 M0.149 R5
./instances/Rome/grafo404.12.lgr N12 E13 M0.03 O R0
./instances/Rome/grafo5033.66.lgr N66 E88 M0.183 R15
./instances/Rome/grafo7926.75.lgr N75 E93 M0.184 R6
./instances/Rome/grafo3114.40.lgr N40 E55 M0.127 R4
./instances/Rome/grafo1569.28.lgr N28 E36 M0.104 R3
./instances/Rome/grafo5865.36.lgr N36 E44 M0.085 O R0
./instances/Rome/grafo8103.71.lgr N71 E99 M0.196 R12
./instances/Rome/grafo9520.79.lgr N79 E109 M0.228 R18
./instances/Rome/grafo6571.45.lgr N45 E67 M0.154 R9
./instances/Rome/grafo594.11.lgr N11 E11 M0.033 O R0
./instances/Rome/grafo3453.56.lgr N56 E72 M0.152 R5
./instances/Rome/grafo11134.91.lgr N91 E116 M0.232 R11
./instances/Rome/grafo9162.67.lgr N67 E90 M0.186 R10
./instances/Rome/grafo8384.61.lgr N61 E79 M0.178 R6
./instances/Rome/grafo2705.15.lgr N15 E16 M0.032 O R0
./instances/Rome/grafo3142.39.lgr N39 E52 M0.115 R4
./instances/Rome/grafo3605.35.lgr N35 E40 M0.081 O R0
./instances/Rome/grafo11510.34.lgr N34 E34 M0.069 O R0
./instances/Rome/grafo4572.74.lgr N74 E98 M0.19 R12
./instances/Rome/grafo1396.61.lgr N61 E78 M0.165 R2
./instances/Rome/grafo6219.37.lgr N37 E45 M0.115 R1
./instances/Rome/grafo5796.37.lgr N37 E54 M0.125 R7
./instances/Rome/grafo134.40.lgr N40 E49 M0.125 R2
./instances/Rome/grafo654.25.lgr N25 E24 M0.045 O R0
./instances/Rome/grafo8242.82.lgr N82 E112 M0.217 R18
./instances/Rome/grafo8890.95.lgr N95 E123 M0.224 R12
./instances/Rome/grafo7275.41.lgr N41 E59 M0.131 R2
./instances/Rome/grafo8849.65.lgr N65 E78 M0.171 R3
./instances/Rome/grafo5579.39.lgr N39 E46 M0.112 R1
./instances/Rome/grafo6774.48.lgr N48 E62 M0.155 R5
./instances/Rome/grafo846.27.lgr N27 E32 M0.072 O R0
./instances/Rome/grafo8090.86.lgr N86 E118 M0.218 R18
./instances/Rome/grafo10499.96.lgr N96 E125 M0.216 R17
./instances/Rome/grafo10853.92.lgr N92 E113 M0.232 R8
./instances/Rome/grafo11533.36.lgr N36 E48 M0.112 R6
./instances/Rome/grafo8972.77.lgr N77 E111 M0.207 R19
./instances/Rome/grafo4169.83.lgr N83 E113 M0.213 R15
./instances/Rome/grafo5036.62.lgr N62 E84 M0.172 R8
./instances/Rome/grafo1723.10.lgr N10 E15 M0.054 O R0
./instances/Rome/grafo4807.72.lgr N72 E91 M0.193 R5
./instances/Rome/grafo8418.61.lgr N61 E80 M0.171 R7
./instances/Rome/grafo4206.58.lgr N58 E83 M0.172 R11
./instances/Rome/grafo6487.53.lgr N53 E62 M0.114 O R0
./instances/Rome/grafo3262.92.lgr N92 E130 M0.246 R24
./instances/Rome/grafo6424.78.lgr N78 E96 M0.189 R9
./instances/Rome/grafo5535.44.lgr N44 E47 M0.097 O R0
./instances/Rome/grafo5397.41.lgr N41 E46 M0.093 O R0
./instances/Rome/grafo4542.59.lgr N59 E80 M0.159 R9
./instances/Rome/grafo8543.87.lgr N87 E111 M0.21 R9
./instances/Rome/grafo5145.40.lgr N40 E50 M0.123 R1
./instances/Rome/grafo8948.88.lgr N88 E129 M0.26 R26
./instances/Rome/grafo10160.96.lgr N96 E138 M0.26 R32
./instances/Rome/grafo11357.39.lgr N39 E48 M0.118 R3
./instances/Rome/grafo9566.70.lgr N70 E100 M0.202 R15
./instances/Rome/grafo1076.18.lgr N18 E24 M0.061 O R0
./instances/Rome/grafo9419.60.lgr N60 E83 M0.163 R15
./instances/Rome/grafo9355.84.lgr N84 E117 M0.238 R18
./instances/Rome/grafo11389.92.lgr N92 E128 M0.257 R20
./instances/Rome/grafo627.27.lgr N27 E29 M0.066 O R0
./instances/Rome/grafo9338.86.lgr N86 E111 M0.21 R13
./instances/Rome/grafo7640.45.lgr N45 E65 M0.146 R10
./instances/Rome/grafo1746.27.lgr N27 E38 M0.105 R4
./instances/Rome/grafo1471.24.lgr N24 E26 M0.071 O R0
./instances/Rome/grafo5615.38.lgr N38 E46 M0.118 R1
./instances/Rome/grafo8918.96.lgr N96 E121 M0.239 R12
./instances/Rome/grafo3469.47.lgr N47 E57 M0.102 O R0
./instances/Rome/grafo5876.40.lgr N40 E50 M0.12 R1
./instances/Rome/grafo734.14.lgr N14 E18 M0.059 O R0
./instances/Rome/grafo1450.56.lgr N56 E70 M0.149 R5
./instances/Rome/grafo9544.62.lgr N62 E91 M0.185 R15
./instances/Rome/grafo1247.58.lgr N58 E68 M0.152 R2
./instances/Rome/grafo3915.38.lgr N38 E44 M0.112 R2
./instances/Rome/grafo3924.44.lgr N44 E53 M0.119 R1
./instances/Rome/grafo4339.55.lgr N55 E67 M0.111 O R0
./instances/Rome/grafo147.29.lgr N29 E28 M0.049 O R0
./instances/Rome/grafo9275.79.lgr N79 E110 M0.201 R16
./instances/Rome/grafo3226.55.lgr N55 E74 M0.164 R7
./instances/Rome/grafo5832.46.lgr N46 E58 M0.103 O R0
./instances/Rome/grafo5285.76.lgr N76 E94 M0.194 R6
./instances/Rome/grafo8130.79.lgr N79 E123 M0.235 R26
./instances/Rome/grafo10647.98.lgr N98 E132 M0.255 R21
./instances/Rome/grafo5817.42.lgr N42 E60 M0.137 R8
./instances/Rome/grafo10773.93.lgr N93 E126 M0.249 R22
./instances/Rome/grafo2847.18.lgr N18 E20 M0.051 O R0
./instances/Rome/grafo7448.60.lgr N60 E81 M0.162 R8
./instances/Rome/grafo9757.68.lgr N68 E85 M0.176 R8
./instances/Rome/grafo6682.63.lgr N63 E78 M0.17 R4
./instances/Rome/grafo545.23.lgr N23 E28 M0.082 R1
./instances/Rome/grafo1511.28.lgr N28 E30 M0.049 O R0
./instances/Rome/grafo2006.25.lgr N25 E36 M0.077 O R0
./instances/Rome/grafo1673.20.lgr N20 E22 M0.034 O R0
./instances/Rome/grafo8383.87.lgr N87 E116 M0.223 R16
./instances/Rome/grafo10077.31.lgr N31 E36 M0.078 O R0
./instances/Rome/grafo10960.98.lgr N98 E131 M0.251 R23
./instances/Rome/grafo6216.45.lgr N45 E51 M0.096 O R0
./instances/Rome/grafo9352.80.lgr N80 E99 M0.199 R7
./instances/Rome/grafo4102.42.lgr N42 E62 M0.14 R7
./instances/Rome/grafo7771.95.lgr N95 E132 M0.253 R20
./instances/Rome/grafo8311.86.lgr N86 E116 M0.231 R22
./instances/Rome/grafo1963.42.lgr N42 E63 M0.14 R6
./instances/Rome/grafo2996.37.lgr N37 E47 M0.12 R2
./instances/Rome/grafo6046.41.lgr N41 E57 M0.129 R6
./instances/Rome/grafo7439.45.lgr N45 E54 M0.099 O R0
./instances/Rome/grafo3842.34.lgr N34 E40 M0.087 O R0
./instances/Rome/grafo10097.95.lgr N95 E118 M0.219 R14
./instances/Rome/grafo10169.93.lgr N93 E116 M0.229 R10
./instances/Rome/grafo1253.27.lgr N27 E32 M0.071 O R0
./instances/Rome/grafo7834.78.lgr N78 E104 M0.21 R12
./instances/Rome/grafo2874.50.lgr N50 E54 M0.091 O R0
./instances/Rome/grafo7205.39.lgr N39 E49 M0.09 O R0
./instances/Rome/grafo538.18.lgr N18 E19 M0.058 O R0
./instances/Rome/grafo3256.45.lgr N45 E63 M0.133 R10
./instances/Rome/grafo10629.100.lgr N100 E131 M0.246 R19
./instances/Rome/grafo3937.58.lgr N58 E70 M0.127 O R0
./instances/Rome/grafo5785.37.lgr N37 E50 M0.125 R2
./instances/Rome/grafo3967.59.lgr N59 E87 M0.186 R16
./instances/Rome/grafo10363.98.lgr N98 E125 M0.249 R9
./instances/Rome/grafo3165.52.lgr N52 E72 M0.163 R10
./instances/Rome/grafo6538.81.lgr N81 E99 M0.199 R9
./instances/Rome/grafo8296.86.lgr N86 E116 M0.233 R19
./instances/Rome/grafo5432.47.lgr N47 E68 M0.149 R10
./instances/Rome/grafo1549.55.lgr N55 E66 M0.194 R3
./instances/Rome/grafo5648.77.lgr N77 E94 M0.196 R8
./instances/Rome/grafo10357.94.lgr N94 E126 M0.231 R13
./instances/Rome/grafo6756.38.lgr N38 E53 M0.126 R3
./instances/Rome/grafo8542.61.lgr N61 E84 M0.167 R6
./instances/Rome/grafo7957.62.lgr N62 E85 M0.173 R10
./instances/Rome/grafo5518.56.lgr N56 E72 M0.15 R8
./instances/Rome/grafo11180.34.lgr N34 E34 M0.06 O R0
./instances/Rome/grafo5312.39.lgr N39 E51 M0.115 R4
./instances/Rome/grafo7796.93.lgr N93 E126 M0.241 R18
./instances/Rome/grafo6966.45.lgr N45 E65 M0.141 R5
./instances/Rome/grafo7540.46.lgr N46 E71 M0.148 R10
./instances/Rome/grafo7627.57.lgr N57 E85 M0.192 R14
./instances/Rome/grafo2534.22.lgr N22 E25 M0.062 O R0
./instances/Rome/grafo2911.15.lgr N15 E20 M0.059 O R0
./instances/Rome/grafo9721.79.lgr N79 E121 M0.218 R24
./instances/Rome/grafo9106.67.lgr N67 E84 M0.175 R7
./instances/Rome/grafo5268.43.lgr N43 E53 M0.14 R1
./instances/Rome/grafo7302.41.lgr N41 E57 M0.129 R4
./instances/Rome/grafo3487.55.lgr N55 E74 M0.152 R7
./instances/Rome/grafo2918.16.lgr N16 E22 M0.059 O R0
./instances/Rome/grafo8586.60.lgr N60 E79 M0.171 R6
./instances/Rome/grafo9099.83.lgr N83 E106 M0.201 R13
./instances/Rome/grafo8772.79.lgr N79 E115 M0.213 R24
./instances/Rome/grafo8870.60.lgr N60 E75 M0.155 R2
./instances/Rome/grafo3334.48.lgr N48 E67 M0.145 R11
./instances/Rome/grafo6832.38.lgr N38 E45 M0.089 O R0
./instances/Rome/grafo2072.29.lgr N29 E43 M0.111 R4
./instances/Rome/grafo3768.42.lgr N42 E53 M0.126 R1
./instances/Rome/grafo10771.92.lgr N92 E127 M0.248 R18
./instances/Rome/grafo10022.31.lgr N31 E36 M0.081 O R0
./instances/Rome/grafo4075.52.lgr N52 E66 M0.171 R5
./instances/Rome/grafo6458.40.lgr N40 E57 M0.121 R7
./instances/Rome/grafo346.19.lgr N19 E22 M0.064 O R0
./instances/Rome/grafo5740.61.lgr N61 E90 M0.181 R18
./instances/Rome/grafo10285.39.lgr N39 E59 M0.13 R11
./instances/Rome/grafo8100.60.lgr N60 E84 M0.18 R10
./instances/Rome/grafo10631.98.lgr N98 E132 M0.239 R23
./instances/Rome/grafo10379.95.lgr N95 E132 M0.256 R23
./instances/Rome/grafo7474.43.lgr N43 E54 M0.133 R2
./instances/Rome/grafo9109.63.lgr N63 E88 M0.178 R15
./instances/Rome/grafo2528.37.lgr N37 E50 M0.112 R1
./instances/Rome/grafo7751.44.lgr N44 E58 M0.119 R3
./instances/Rome/grafo10542.100.lgr N100 E133 M0.258 R18
./instances/Rome/grafo6772.75.lgr N75 E103 M0.233 R12
./instances/Rome/grafo7559.52.lgr N52 E67 M0.146 R6
./instances/Rome/grafo3882.41.lgr N41 E52 M0.095 O R0
./instances/Rome/grafo3956.38.lgr N38 E54 M0.117 R6
./instances/Rome/grafo3591.57.lgr N57 E72 M0.153 R4
./instances/Rome/grafo5668.37.lgr N37 E44 M0.089 O R0
./instances/Rome/grafo5154.39.lgr N39 E57 M0.126 R11
./instances/Rome/grafo7062.53.lgr N53 E74 M0.163 R7
./instances/Rome/grafo6335.39.lgr N39 E54 M0.128 R7
./instances/Rome/grafo3468.44.lgr N44 E53 M0.128 R1
./instances/Rome/grafo3609.42.lgr N42 E55 M0.13 R2
./instances/Rome/grafo5017.63.lgr N63 E89 M0.179 R13
./instances/Rome/grafo5683.39.lgr N39 E52 M0.111 R3
./instances/Rome/grafo1548.39.lgr N39 E44 M0.098 O R0
./instances/Rome/grafo9307.82.lgr N82 E117 M0.216 R17
./instances/Rome/grafo5455.55.lgr N55 E76 M0.165 R4
./instances/Rome/grafo335.13.lgr N13 E19 M0.061 O R0
./instances/Rome/grafo6827.53.lgr N53 E69 M0.154 R5
./instances/Rome/grafo8769.86.lgr N86 E105 M0.208 R10
./instances/Rome/grafo10663.99.lgr N99 E137 M0.248 R22
./instances/Rome/grafo3630.54.lgr N54 E69 M0.15 R5
./instances/Rome/grafo4320.67.lgr N67 E85 M0.187 R10
./instances/Rome/grafo221.15.lgr N15 E16 M0.034 O R0
./instances/Rome/grafo1877.33.lgr N33 E48 M0.116 R7
./instances/Rome/grafo8614.85.lgr N85 E118 M0.208 R19
./instances/Rome/grafo7808.69.lgr N69 E88 M0.188 R6
./instances/Rome/grafo9445.89.lgr N89 E118 M0.237 R16
./instances/Rome/grafo2111.10.lgr N10 E16 M0.051 O R0
./instances/Rome/grafo3308.97.lgr N97 E110 M0.233 R4
./instances/Rome/grafo8463.72.lgr N72 E97 M0.194 R14
./instances/Rome/grafo7744.42.lgr N42 E52 M0.123 R2
./instances/Rome/grafo276.17.lgr N17 E20 M0.055 O R0
./instances/Rome/grafo1701.36.lgr N36 E41 M0.107 R2
./instances/Rome/grafo480.15.lgr N15 E15 M0.032 O R0
./instances/Rome/grafo7885.83.lgr N83 E120 M0.221 R22
./instances/Rome/grafo9979.38.lgr N38 E50 M0.121 R4
./instances/Rome/grafo8634.75.lgr N75 E107 M0.214 R18
./instances/Rome/grafo9899.33.lgr N33 E34 M0.079 O R0
./instances/Rome/grafo7333.45.lgr N45 E73 M0.218 R16
./instances/Rome/grafo10671.100.lgr N100 E144 M0.268 R26
./instances/Rome/grafo5728.60.lgr N60 E87 M0.189 R14
./instances/Rome/grafo4906.61.lgr N61 E83 M0.185 R6
./instances/Rome/grafo3276.49.lgr N49 E65 M0.151 R6
./instances/Rome/grafo8262.78.lgr N78 E107 M0.247 R12
./instances/Rome/grafo5542.60.lgr N60 E76 M0.157 R2
./instances/Rome/grafo2372.16.lgr N16 E20 M0.06 O R0
./instances/Rome/grafo5733.39.lgr N39 E50 M0.129 R2
./instances/Rome/grafo10185.32.lgr N32 E38 M0.081 O R0
./instances/Rome/grafo8559.87.lgr N87 E112 M0.217 R16
./instances/Rome/grafo2535.48.lgr N48 E59 M0.146 R1
./instances/Rome/grafo11103.93.lgr N93 E116 M0.22 R12
./instances/Rome/grafo9046.84.lgr N84 E113 M0.223 R18
./instances/Rome/grafo2636.16.lgr N16 E22 M0.063 O R0
./instances/Rome/grafo1198.29.lgr N29 E29 M0.045 O R0
./instances/Rome/grafo6617.84.lgr N84 E117 M0.22 R21
./instances/Rome/grafo7708.43.lgr N43 E57 M0.132 R7
./instances/Rome/grafo3898.99.lgr N99 E136 M0.244 R21
./instances/Rome/grafo4651.56.lgr N56 E76 M0.155 R9
./instances/Rome/grafo1291.28.lgr N28 E38 M0.126 R2
./instances/Rome/grafo1943.12.lgr N12 E15 M0.069 O R0
./instances/Rome/grafo8983.63.lgr N63 E95 M0.194 R18
./instances/Rome/grafo5187.43.lgr N43 E61 M0.139 R5
./instances/Rome/grafo6048.45.lgr N45 E62 M0.133 R2
./instances/Rome/grafo7675.39.lgr N39 E47 M0.097 O R0
./instances/Rome/grafo8061.66.lgr N66 E88 M0.184 R12
./instances/Rome/grafo2004.35.lgr N35 E40 M0.087 O R0
./instances/Rome/grafo3187.39.lgr N39 E53 M0.164 R2
./instances/Rome/grafo8555.87.lgr N87 E114 M0.229 R13
./instances/Rome/grafo1836.45.lgr N45 E58 M0.135 R4
./instances/Rome/grafo1902.12.lgr N12 E14 M0.081 O R0
./instances/Rome/grafo2054.29.lgr N29 E35 M0.074 O R0
./instances/Rome/grafo10840.36.lgr N36 E50 M0.11 R5
./instances/Rome/grafo7353.49.lgr N49 E67 M0.147 R8
./instances/Rome/grafo2171.19.lgr N19 E23 M0.061 O R0
./instances/Rome/grafo8876.88.lgr N88 E127 M0.238 R26
./instances/Rome/grafo9101.72.lgr N72 E102 M0.195 R20
./instances/Rome/grafo4234.78.lgr N78 E107 M0.212 R10
./instances/Rome/grafo2557.37.lgr N37 E40 M0.114 O R0
./instances/Rome/grafo877.16.lgr N16 E17 M0.054 O R0
./instances/Rome/grafo1336.25.lgr N25 E26 M0.059 O R0
./instances/Rome/grafo9660.71.lgr N71 E97 M0.208 R12
./instances/Rome/grafo7590.43.lgr N43 E54 M0.094 O R0
./instances/Rome/grafo339.18.lgr N18 E18 M0.055 O R0
./instances/Rome/grafo1726.22.lgr N22 E26 M0.063 O R0
./instances/Rome/grafo3819.52.lgr N52 E67 M0.153 R6
./instances/Rome/grafo6428.51.lgr N51 E67 M0.17 R4
./instances/Rome/grafo10535.100.lgr N100 E123 M0.245 R6
./instances/Rome/grafo9541.80.lgr N80 E105 M0.2 R15
./instances/Rome/grafo2199.44.lgr N44 E50 M0.118 R2
./instances/Rome/grafo5651.41.lgr N41 E56 M0.127 R4
./instances/Rome/grafo3500.64.lgr N64 E92 M0.187 R17
./instances/Rome/grafo5719.40.lgr N40 E64 M0.143 R15
./instances/Rome/grafo4226.76.lgr N76 E96 M0.199 R5
./instances/Rome/grafo2799.16.lgr N16 E22 M0.063 O R0
./instances/Rome/grafo1333.29.lgr N29 E31 M0.068 O R0
./instances/Rome/grafo3022.36.lgr N36 E45 M0.113 R4
./instances/Rome/grafo2926.14.lgr N14 E14 M0.033 O R0
./instances/Rome/grafo8083.88.lgr N88 E122 M0.276 R12
./instances/Rome/grafo6836.72.lgr N72 E95 M0.196 R13
./instances/Rome/grafo7530.44.lgr N44 E59 M0.14 R6
./instances/Rome/grafo2735.36.lgr N36 E45 M0.088 O R0
./instances/Rome/grafo9887.91.lgr N91 E127 M0.251 R24
./instances/Rome/grafo415.17.lgr N17 E24 M0.059 O R0
./instances/Rome/grafo2050.27.lgr N27 E36 M0.072 O R0
./instances/Rome/grafo2361.21.lgr N21 E28 M0.066 O R0
./instances/Rome/grafo8746.93.lgr N93 E130 M0.258 R21
./instances/Rome/grafo2142.16.lgr N16 E16 M0.038 O R0
./instances/Rome/grafo11566.37.lgr N37 E53 M0.129 R5
./instances/Rome/grafo8785.89.lgr N89 E116 M0.229 R15
./instances/Rome/grafo10164.98.lgr N98 E137 M0.249 R22
./instances/Rome/grafo11058.98.lgr N98 E130 M0.25 R19
./instances/Rome/grafo11189.94.lgr N94 E133 M0.256 R24
./instances/Rome/grafo5685.62.lgr N62 E90 M0.173 R14
./instances/Rome/grafo4488.54.lgr N54 E69 M0.165 R10
./instances/Rome/grafo7788.84.lgr N84 E116 M0.208 R18
./instances/Rome/grafo437.12.lgr N12 E13 M0.054 O R0
./instances/Rome/grafo7142.47.lgr N47 E56 M0.133 R1
./instances/Rome/grafo8055.79.lgr N79 E101 M0.204 R6
./instances/Rome/grafo5568.40.lgr N40 E59 M0.122 R6
./instances/Rome/grafo735.15.lgr N15 E14 M0.036 O R0
./instances/Rome/grafo6984.39.lgr N39 E52 M0.125 R6
./instances/Rome/grafo8845.92.lgr N92 E115 M0.203 R9
./instances/Rome/grafo2180.27.lgr N27 E28 M0.043 O R0
./instances/Rome/grafo2178.22.lgr N22 E25 M0.078 O R0
./instances/Rome/grafo2949.12.lgr N12 E11 M0.035 O R0
./instances/Rome/grafo4586.80.lgr N80 E111 M0.215 R17
./instances/Rome/grafo2098.35.lgr N35 E42 M0.08 O R0
./instances/Rome/grafo5313.58.lgr N58 E80 M0.168 R10
./instances/Rome/grafo6481.38.lgr N38 E46 M0.119 R1
./instances/Rome/grafo2936.12.lgr N12 E13 M0.046 O R0
./instances/Rome/grafo4866.78.lgr N78 E104 M0.196 R14
./instances/Rome/grafo679.20.lgr N20 E25 M0.063 O R0
./instances/Rome/grafo5759.35.lgr N35 E39 M0.113 O R0
./instances/Rome/grafo4945.50.lgr N50 E69 M0.159 R8
./instances/Rome/grafo11644.38.lgr N38 E48 M0.112 R3
./instances/Rome/grafo4680.76.lgr N76 E96 M0.187 R10
./instances/Rome/grafo10042.39.lgr N39 E53 M0.137 R2
./instances/Rome/grafo6171.42.lgr N42 E59 M0.145 R9
./instances/Rome/grafo11430.91.lgr N91 E121 M0.252 R19
./instances/Rome/grafo4330.58.lgr N58 E72 M0.153 R2
./instances/Rome/grafo1533.50.lgr N50 E66 M0.145 R3
./instances/Rome/grafo6835.36.lgr N36 E41 M0.096 O R0
./instances/Rome/grafo5555.39.lgr N39 E53 M0.111 R7
./instances/Rome/grafo9157.68.lgr N68 E92 M0.183 R9
./instances/Rome/grafo8815.87.lgr N87 E110 M0.211 R10
./instances/Rome/grafo3524.38.lgr N38 E43 M0.088 O R0
./instances/Rome/grafo5851.56.lgr N56 E75 M0.179 R7
./instances/Rome/grafo3685.50.lgr N50 E72 M0.151 R12
./instances/Rome/grafo1954.24.lgr N24 E27 M0.063 O R0
./instances/Rome/grafo2247.18.lgr N18 E25 M0.062 O R0
./instances/Rome/grafo4088.45.lgr N45 E56 M0.133 R4
./instances/Rome/grafo1385.29.lgr N29 E36 M0.072 O R0
./instances/Rome/grafo5971.53.lgr N53 E83 M0.169 R12
./instances/Rome/grafo6010.35.lgr N35 E44 M0.114 R2
./instances/Rome/grafo612.11.lgr N11 E11 M0.031 O R0
./instances/Rome/grafo4455.60.lgr N60 E93 M0.2 R17
./instances/Rome/grafo9079.72.lgr N72 E91 M0.182 R7
./instances/Rome/grafo1633.17.lgr N17 E18 M0.039 O R0
./instances/Rome/grafo10295.95.lgr N95 E131 M0.266 R24
./instances/Rome/grafo2743.39.lgr N39 E52 M0.121 R1
./instances/Rome/grafo9736.75.lgr N75 E91 M0.193 R3
./instances/Rome/grafo11261.32.lgr N32 E37 M0.102 O R0
./instances/Rome/grafo2541.14.lgr N14 E21 M0.057 O R0
./instances/Rome/grafo10977.94.lgr N94 E122 M0.238 R17
./instances/Rome/grafo9831.67.lgr N67 E91 M0.183 R5
./instances/Rome/grafo11344.35.lgr N35 E40 M0.081 O R0
./instances/Rome/grafo8525.60.lgr N60 E87 M0.177 R9
./instances/Rome/grafo563.19.lgr N19 E29 M0.083 R1
./instances/Rome/grafo8593.87.lgr N87 E120 M0.239 R20
./instances/Rome/grafo4403.57.lgr N57 E79 M0.168 R10
./instances/Rome/grafo4132.54.lgr N54 E66 M0.11 O R0
./instances/Rome/grafo4861.55.lgr N55 E76 M0.166 R10
./instances/Rome/grafo11570.34.lgr N34 E37 M0.079 O R0
./instances/Rome/grafo10000.38.lgr N38 E52 M0.114 R7
./instances/Rome/grafo5937.35.lgr N35 E38 M0.088 O R0
./instances/Rome/grafo3827.42.lgr N42 E55 M0.137 R3
./instances/Rome/grafo4422.71.lgr N71 E97 M0.195 R13
./instances/Rome/grafo7415.39.lgr N39 E53 M0.126 R2
./instances/Rome/grafo2014.23.lgr N23 E28 M0.08 O R0
./instances/Rome/grafo10429.100.lgr N100 E132 M0.248 R16
./instances/Rome/grafo4686.65.lgr N65 E85 M0.177 R5
./instances/Rome/grafo1346.65.lgr N65 E76 M0.168 R2
./instances/Rome/grafo3109.24.lgr N24 E32 M0.071 O R0
./instances/Rome/grafo1769.16.lgr N16 E20 M0.06 O R0
./instances/Rome/grafo8965.92.lgr N92 E109 M0.213 R6
./instances/Rome/grafo3144.54.lgr N54 E74 M0.154 R11
./instances/Rome/grafo8549.100.lgr N100 E138 M0.258 R20
./instances/Rome/grafo9248.64.lgr N64 E93 M0.185 R15
./instances/Rome/grafo1678.23.lgr N23 E27 M0.074 O R0
./instances/Rome/grafo1414.66.lgr N66 E82 M0.167 R7
./instances/Rome/grafo5101.78.lgr N78 E106 M0.206 R11
./instances/Rome/grafo2455.40.lgr N40 E58 M0.113 R6
./instances/Rome/grafo213.18.lgr N18 E21 M0.065 O R0
./instances/Rome/grafo1086.18.lgr N18 E26 M0.082 R1
./instances/Rome/grafo1614.14.lgr N14 E14 M0.043 O R0
./instances/Rome/grafo8282.76.lgr N76 E108 M0.198 R14
./instances/Rome/grafo7643.61.lgr N61 E85 M0.164 R13
./instances/Rome/grafo2781.41.lgr N41 E61 M0.151 R9
./instances/Rome/grafo143.29.lgr N29 E30 M0.045 O R0
./instances/Rome/grafo6796.37.lgr N37 E49 M0.113 R2
./instances/Rome/grafo4239.61.lgr N61 E76 M0.173 R5
./instances/Rome/grafo7903.76.lgr N76 E105 M0.197 R13
./instances/Rome/grafo10577.100.lgr N100 E135 M0.262 R20
./instances/Rome/grafo5962.69.lgr N69 E88 M0.187 R10
./instances/Rome/grafo733.43.lgr N43 E54 M0.121 R1
./instances/Rome/grafo2963.40.lgr N40 E49 M0.105 R1
./instances/Rome/grafo6221.53.lgr N53 E64 M0.128 R6
./instances/Rome/grafo656.22.lgr N22 E28 M0.066 O R0
./instances/Rome/grafo9304.65.lgr N65 E91 M0.176 R14
./instances/Rome/grafo161.31.lgr N31 E40 M0.12 R2
./instances/Rome/grafo8091.70.lgr N70 E86 M0.176 R4
./instances/Rome/grafo3281.34.lgr N34 E50 M0.12 R2
./instances/Rome/grafo7376.45.lgr N45 E65 M0.152 R12
./instances/Rome/grafo7085.39.lgr N39 E57 M0.19 R11
./instances/Rome/grafo3575.41.lgr N41 E52 M0.12 R4
./instances/Rome/grafo4961.79.lgr N79 E100 M0.195 R8
./instances/Rome/grafo1759.26.lgr N26 E36 M0.117 R1
./instances/Rome/grafo7917.84.lgr N84 E118 M0.227 R21
./instances/Rome/grafo4295.64.lgr N64 E83 M0.165 R4
./instances/Rome/grafo9773.79.lgr N79 E97 M0.206 R4
./instances/Rome/grafo1923.26.lgr N26 E29 M0.079 O R0
./instances/Rome/grafo2172.31.lgr N31 E32 M0.049 O R0
./instances/Rome/grafo558.15.lgr N15 E19 M0.061 O R0
./instances/Rome/grafo4001.41.lgr N41 E51 M0.122 R1
./instances/Rome/grafo4831.56.lgr N56 E86 M0.166 R18
./instances/Rome/grafo9543.65.lgr N65 E92 M0.188 R14
./instances/Rome/grafo1012.22.lgr N22 E24 M0.064 O R0
./instances/Rome/grafo8829.87.lgr N87 E120 M0.232 R21
./instances/Rome/grafo10711.93.lgr N93 E123 M0.242 R18
./instances/Rome/grafo9637.62.lgr N62 E81 M0.165 R8
./instances/Rome/grafo5401.74.lgr N74 E96 M0.201 R12
./instances/Rome/grafo1114.24.lgr N24 E35 M0.083 O R0
./instances/Rome/grafo10886.97.lgr N97 E130 M0.27 R12
./instances/Rome/grafo6311.37.lgr N37 E41 M0.081 O R0
./instances/Rome/grafo1117.11.lgr N11 E10 M0.03 O R0
./instances/Rome/grafo5917.34.lgr N34 E41 M0.076 O R0
./instances/Rome/grafo8570.71.lgr N71 E90 M0.172 R7
./instances/Rome/grafo9640.68.lgr N68 E90 M0.176 R8
./instances/Rome/grafo6818.57.lgr N57 E76 M0.167 R7
./instances/Rome/grafo2752.15.lgr N15 E24 M0.078 R1
./instances/Rome/grafo4356.55.lgr N55 E73 M0.154 R6
./instances/Rome/grafo3233.43.lgr N43 E49 M0.121 R2
./instances/Rome/grafo5416.33.lgr N33 E38 M0.104 R1
./instances/Rome/grafo3745.41.lgr N41 E54 M0.161 R6
./instances/Rome/grafo2053.31.lgr N31 E37 M0.075 O R0
./instances/Rome/grafo7316.39.lgr N39 E50 M0.116 R1
./instances/Rome/grafo5692.35.lgr N35 E48 M0.114 R4
./instances/Rome/grafo6102.33.lgr N33 E37 M0.078 O R0
./instances/Rome/grafo3220.36.lgr N36 E45 M0.119 R2
./instances/Rome/grafo3788.38.lgr N38 E45 M0.091 O R0
./instances/Rome/grafo10407.93.lgr N93 E121 M0.226 R14
./instances/Rome/grafo6109.36.lgr N36 E52 M0.132 R5
./instances/Rome/grafo5049.63.lgr N63 E88 M0.189 R9
./instances/Rome/grafo11152.98.lgr N98 E134 M0.258 R22
./instances/Rome/grafo3284.54.lgr N54 E82 M0.164 R17
./instances/Rome/grafo7577.41.lgr N41 E54 M0.142 R1
./instances/Rome/grafo5746.45.lgr N45 E55 M0.099 O R0
./instances/Rome/grafo8707.92.lgr N92 E116 M0.327 R13
./instances/Rome/grafo937.11.lgr N11 E10 M0.029 O R0
./instances/Rome/grafo3430.39.lgr N39 E53 M0.122 R7
./instances/Rome/grafo4541.61.lgr N61 E80 M0.16 R6
./instances/Rome/grafo2577.17.lgr N17 E21 M0.059 O R0
./instances/Rome/grafo4553.62.lgr N62 E88 M0.187 R14
./instances/Rome/grafo1085.17.lgr N17 E18 M0.036 O R0
./instances/Rome/grafo4983.77.lgr N77 E105 M0.199 R9
./instances/Rome/grafo4869.50.lgr N50 E69 M0.156 R6
./instances/Rome/grafo7203.57.lgr N57 E85 M0.183 R17
./instances/Rome/grafo5163.62.lgr N62 E94 M0.179 R19
./instances/Rome/grafo6643.34.lgr N34 E45 M0.088 O R0
./instances/Rome/grafo3319.39.lgr N39 E54 M0.118 R5
./instances/Rome/grafo4010.40.lgr N40 E52 M0.093 O R0
./instances/Rome/grafo10226.97.lgr N97 E123 M0.237 R12
./instances/Rome/grafo3079.27.lgr N27 E35 M0.076 O R0
./instances/Rome/grafo6250.56.lgr N56 E65 M0.111 O R0
./instances/Rome/grafo5621.43.lgr N43 E54 M0.123 R3
./instances/Rome/grafo8395.61.lgr N61 E89 M0.178 R11
./instances/Rome/grafo9067.61.lgr N61 E75 M0.156 R7
./instances/Rome/grafo8490.95.lgr N95 E137 M0.266 R29
./instances/Rome/grafo8912.90.lgr N90 E117 M0.208 R11
./instances/Rome/grafo4352.57.lgr N57 E67 M0.145 R2
./instances/Rome/grafo9817.62.lgr N62 E85 M0.179 R6
./instances/Rome/grafo11088.97.lgr N97 E139 M0.256 R33
./instances/Rome/grafo5442.38.lgr N38 E46 M0.086 O R0
./instances/Rome/grafo2700.25.lgr N25 E28 M0.063 O R0
./instances/Rome/grafo9536.66.lgr N66 E93 M0.18 R16
./instances/Rome/grafo9657.68.lgr N68 E90 M0.186 R7
./instances/Rome/grafo9684.69.lgr N69 E95 M0.175 R13
./instances/Rome/grafo10505.39.lgr N39 E52 M0.124 R6
./instances/Rome/grafo7382.48.lgr N48 E70 M0.145 R13
./instances/Rome/grafo1464.46.lgr N46 E53 M0.104 O R0
./instances/Rome/grafo5104.57.lgr N57 E78 M0.175 R7
./instances/Rome/grafo3210.36.lgr N36 E49 M0.118 R7
./instances/Rome/grafo9935.40.lgr N40 E50 M0.16 R2
./instances/Rome/grafo10084.97.lgr N97 E147 M0.28 R36
./instances/Rome/grafo2238.33.lgr N33 E39 M0.085 O R0
./instances/Rome/grafo10495.97.lgr N97 E131 M0.251 R23
./instances/Rome/grafo3851.57.lgr N57 E77 M0.163 R8
./instances/Rome/grafo2711.68.lgr N68 E82 M0.172 R3
./instances/Rome/grafo1039.14.lgr N14 E21 M0.057 O R0
./instances/Rome/grafo7319.76.lgr N76 E102 M0.197 R14
./instances/Rome/grafo6261.40.lgr N40 E55 M0.117 R2
./instances/Rome/grafo5940.73.lgr N73 E89 M0.187 R5
./instances/Rome/grafo2946.11.lgr N11 E11 M0.033 O R0
./instances/Rome/grafo5126.43.lgr N43 E53 M0.122 R1
./instances/Rome/grafo3751.40.lgr N40 E54 M0.13 R2
./instances/Rome/grafo10321.97.lgr N97 E134 M0.279 R24
./instances/Rome/grafo2230.39.lgr N39 E54 M0.12 R4
./instances/Rome/grafo7010.49.lgr N49 E67 M0.155 R8
./instances/Rome/grafo2717.17.lgr N17 E18 M0.052 O R0
./instances/Rome/grafo2550.26.lgr N26 E29 M0.064 O R0
./instances/Rome/grafo9996.32.lgr N32 E37 M0.085 O R0
./instances/Rome/grafo3404.43.lgr N43 E53 M0.127 R1
./instances/Rome/grafo2682.17.lgr N17 E19 M0.061 O R0
./instances/Rome/grafo7657.41.lgr N41 E55 M0.14 R2
./instances/Rome/grafo5076.78.lgr N78 E105 M0.225 R15
./instances/Rome/grafo2399.26.lgr N26 E31 M0.07 O R0
./instances/Rome/grafo9051.63.lgr N63 E95 M0.179 R16
./instances/Rome/grafo11431.92.lgr N92 E125 M0.251 R19
./instances/Rome/grafo7610.42.lgr N42 E55 M0.131 R6
./instances/Rome/grafo2415.13.lgr N13 E13 M0.035 O R0
./instances/Rome/grafo3025.27.lgr N27 E32 M0.073 O R0
./instances/Rome/grafo11314.92.lgr N92 E127 M0.224 R22
./instances/Rome/grafo2881.65.lgr N65 E76 M0.179 R5
./instances/Rome/grafo3456.40.lgr N40 E48 M0.124 R1
./instances/Rome/grafo9510.65.lgr N65 E89 M0.206 R13
./instances/Rome/grafo5802.34.lgr N34 E41 M0.086 O R0
./instances/Rome/grafo1632.21.lgr N21 E26 M0.064 O R0
./instances/Rome/grafo3773.40.lgr N40 E54 M0.126 R5
./instances/Rome/grafo220.13.lgr N13 E16 M0.047 O R0
./instances/Rome/grafo10487.95.lgr N95 E121 M0.314 R11
./instances/Rome/grafo9559.64.lgr N64 E84 M0.182 R8
./instances/Rome/grafo3295.43.lgr N43 E53 M0.098 O R0
./instances/Rome/grafo2040.27.lgr N27 E35 M0.112 R1
./instances/Rome/grafo8687.86.lgr N86 E129 M0.224 R25
./instances/Rome/grafo7070.59.lgr N59 E82 M0.17 R7
./instances/Rome/grafo8021.88.lgr N88 E114 M0.227 R9
./instances/Rome/grafo439.11.lgr N11 E14 M0.049 O R0
./instances/Rome/grafo380.21.lgr N21 E25 M0.103 O R0
./instances/Rome/grafo6528.72.lgr N72 E87 M0.171 R5
./instances/Rome/grafo9127.84.lgr N84 E120 M0.245 R20
./instances/Rome/grafo6743.82.lgr N82 E104 M0.206 R8
./instances/Rome/grafo5339.43.lgr N43 E54 M0.128 R1
./instances/Rome/grafo300.13.lgr N13 E15 M0.05 O R0
./instances/Rome/grafo8935.88.lgr N88 E122 M0.227 R18
./instances/Rome/grafo4303.74.lgr N74 E94 M0.191 R9
./instances/Rome/grafo3357.53.lgr N53 E73 M0.15 R9
./instances/Rome/grafo7217.44.lgr N44 E53 M0.123 R2
./instances/Rome/grafo2418.17.lgr N17 E20 M0.039 O R0
./instances/Rome/grafo4727.66.lgr N66 E88 M0.176 R6
./instances/Rome/grafo4996.53.lgr N53 E69 M0.155 R5
./instances/Rome/grafo4358.55.lgr N55 E87 M0.172 R13
./instances/Rome/grafo9931.39.lgr N39 E48 M0.124 R3
./instances/Rome/grafo5377.74.lgr N74 E109 M0.229 R25
./instances/Rome/grafo7692.42.lgr N42 E54 M0.13 R1
./instances/Rome/grafo4719.54.lgr N54 E78 M0.159 R8
./instances/Rome/grafo11144.92.lgr N92 E136 M0.25 R29
./instances/Rome/grafo6503.59.lgr N59 E73 M0.151 R4
./instances/Rome/grafo3696.38.lgr N38 E50 M0.122 R3
./instances/Rome/grafo1273.26.lgr N26 E27 M0.058 O R0
./instances/Rome/grafo2308.19.lgr N19 E21 M0.06 O R0
./instances/Rome/grafo5360.36.lgr N36 E44 M0.144 R2
./instances/Rome/grafo3232.47.lgr N47 E55 M0.133 R1
./instances/Rome/grafo7255.49.lgr N49 E58 M0.129 R1
./instances/Rome/grafo9251.65.lgr N65 E96 M0.193 R19
./instances/Rome/grafo10923.97.lgr N97 E133 M0.277 R18
./instances/Rome/grafo7390.39.lgr N39 E59 M0.125 R6
./instances/Rome/grafo11216.94.lgr N94 E127 M0.251 R19
./instances/Rome/grafo1981.24.lgr N24 E36 M0.103 R3
./instances/Rome/grafo10917.94.lgr N94 E132 M0.248 R16
./instances/Rome/grafo1903.18.lgr N18 E21 M0.045 O R0
./instances/Rome/grafo1966.24.lgr N24 E34 M0.097 R1
./instances/Rome/grafo11600.91.lgr N91 E119 M0.271 R18
./instances/Rome/grafo1623.27.lgr N27 E30 M0.065 O R0
./instances/Rome/grafo8619.84.lgr N84 E117 M0.234 R21
./instances/Rome/grafo4785.79.lgr N79 E109 M0.202 R16
./instances/Rome/grafo5376.48.lgr N48 E68 M0.147 R7
./instances/Rome/grafo1764.20.lgr N20 E25 M0.081 R1
./instances/Rome/grafo2190.36.lgr N36 E42 M0.078 O R0
./instances/Rome/grafo2793.21.lgr N21 E20 M0.041 O R0
./instances/Rome/grafo8018.80.lgr N80 E105 M0.204 R6
./instances/Rome/grafo10865.100.lgr N100 E141 M0.267 R23
./instances/Rome/grafo3856.38.lgr N38 E56 M0.127 R9
./instances/Rome/grafo988.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo10085.35.lgr N35 E41 M0.09 O R0
./instances/Rome/grafo6902.44.lgr N44 E57 M0.13 R3
./instances/Rome/grafo2354.13.lgr N13 E16 M0.054 O R0
./instances/Rome/grafo5743.61.lgr N61 E92 M0.186 R14
./instances/Rome/grafo9667.69.lgr N69 E89 M0.186 R6
./instances/Rome/grafo9650.78.lgr N78 E107 M0.199 R17
./instances/Rome/grafo5271.39.lgr N39 E46 M0.091 O R0
./instances/Rome/grafo1292.28.lgr N28 E36 M0.076 O R0
./instances/Rome/grafo5074.73.lgr N73 E95 M0.189 R10
./instances/Rome/grafo10008.42.lgr N42 E61 M0.143 R5
./instances/Rome/grafo4624.53.lgr N53 E64 M0.098 O R0
./instances/Rome/grafo5887.44.lgr N44 E52 M0.1 O R0
./instances/Rome/grafo9915.91.lgr N91 E119 M0.215 R11
./instances/Rome/grafo11032.36.lgr N36 E45 M0.108 R2
./instances/Rome/grafo10612.94.lgr N94 E121 M0.238 R10
./instances/Rome/grafo1948.36.lgr N36 E45 M0.109 R2
./instances/Rome/grafo7403.43.lgr N43 E57 M0.121 R5
./instances/Rome/grafo11641.31.lgr N31 E36 M0.082 O R0
./instances/Rome/grafo7167.87.lgr N87 E126 M0.233 R25
./instances/Rome/grafo3099.39.lgr N39 E47 M0.088 O R0
./instances/Rome/grafo10507.93.lgr N93 E128 M0.23 R16
./instances/Rome/grafo6060.59.lgr N59 E72 M0.166 R3
./instances/Rome/grafo6426.48.lgr N48 E60 M0.137 R4
./instances/Rome/grafo697.15.lgr N15 E25 M0.06 O R0
./instances/Rome/grafo940.20.lgr N20 E22 M0.061 O R0
./instances/Rome/grafo135.30.lgr N30 E40 M0.107 O R0
./instances/Rome/grafo2562.19.lgr N19 E28 M0.091 R1
./instances/Rome/grafo9425.78.lgr N78 E100 M0.195 R12
./instances/Rome/grafo3056.26.lgr N26 E36 M0.1 R1
./instances/Rome/grafo4713.61.lgr N61 E88 M0.175 R14
./instances/Rome/grafo11596.34.lgr N34 E39 M0.085 O R0
./instances/Rome/grafo5905.46.lgr N46 E56 M0.13 R3
./instances/Rome/grafo1310.46.lgr N46 E61 M0.127 R5
./instances/Rome/grafo4372.50.lgr N50 E62 M0.109 O R0
./instances/Rome/grafo9924.39.lgr N39 E52 M0.124 R6
./instances/Rome/grafo11044.95.lgr N95 E138 M0.254 R30
./instances/Rome/grafo11322.38.lgr N38 E50 M0.124 R1
./instances/Rome/grafo6414.84.lgr N84 E99 M0.205 R8
./instances/Rome/grafo4568.80.lgr N80 E115 M0.215 R19
./instances/Rome/grafo10003.40.lgr N40 E50 M0.119 R2
./instances/Rome/grafo2759.16.lgr N16 E18 M0.053 O R0
./instances/Rome/grafo576.12.lgr N12 E14 M0.027 O R0
./instances/Rome/grafo4252.59.lgr N59 E83 M0.168 R12
./instances/Rome/grafo10619.36.lgr N36 E41 M0.084 O R0
./instances/Rome/grafo7667.47.lgr N47 E62 M0.14 R6
./instances/Rome/grafo9839.79.lgr N79 E99 M0.206 R6
./instances/Rome/grafo230.14.lgr N14 E19 M0.057 O R0
./instances/Rome/grafo11536.91.lgr N91 E132 M0.25 R23
./instances/Rome/grafo7284.69.lgr N69 E87 M0.173 R5
./instances/Rome/grafo8367.76.lgr N76 E99 M0.191 R10
./instances/Rome/grafo9111.85.lgr N85 E118 M0.227 R17
./instances/Rome/grafo1406.46.lgr N46 E56 M0.128 R3
./instances/Rome/grafo6089.47.lgr N47 E53 M0.098 O R0
./instances/Rome/grafo237.16.lgr N16 E17 M0.033 O R0
./instances/Rome/grafo6466.51.lgr N51 E64 M0.148 R2
./instances/Rome/grafo6148.39.lgr N39 E50 M0.119 R5
./instances/Rome/grafo11215.93.lgr N93 E129 M0.255 R22
./instances/Rome/grafo3509.45.lgr N45 E66 M0.166 R10
./instances/Rome/grafo3893.40.lgr N40 E44 M0.088 O R0
./instances/Rome/grafo10653.100.lgr N100 E141 M0.269 R23
./instances/Rome/grafo6232.39.lgr N39 E51 M0.106 R3
./instances/Rome/grafo7291.39.lgr N39 E59 M0.131 R10
./instances/Rome/grafo5954.49.lgr N49 E61 M0.138 R6
./instances/Rome/grafo3681.38.lgr N38 E48 M0.115 R2
./instances/Rome/grafo9064.68.lgr N68 E88 M0.195 R9
./instances/Rome/grafo1190.28.lgr N28 E32 M0.069 O R0
./instances/Rome/grafo7953.79.lgr N79 E116 M0.237 R23
./instances/Rome/grafo9663.87.lgr N87 E119 M0.223 R22
./instances/Rome/grafo603.26.lgr N26 E27 M0.045 O R0
./instances/Rome/grafo10157.94.lgr N94 E120 M0.222 R9
./instances/Rome/grafo3481.97.lgr N97 E117 M0.218 R4
./instances/Rome/grafo5493.35.lgr N35 E53 M0.112 R7
./instances/Rome/grafo6956.39.lgr N39 E58 M0.123 R7
./instances/Rome/grafo1319.25.lgr N25 E31 M0.067 O R0
./instances/Rome/grafo5480.46.lgr N46 E63 M0.144 R7
./instances/Rome/grafo4163.70.lgr N70 E96 M0.194 R14
./instances/Rome/grafo5936.46.lgr N46 E61 M0.133 R4
./instances/Rome/grafo2233.15.lgr N15 E20 M0.048 O R0
./instances/Rome/grafo10624.91.lgr N91 E138 M0.251 R30
./instances/Rome/grafo1313.31.lgr N31 E38 M0.079 O R0
./instances/Rome/grafo7204.41.lgr N41 E54 M0.125 R1
./instances/Rome/grafo7651.42.lgr N42 E54 M0.123 R3
./instances/Rome/grafo6094.39.lgr N39 E45 M0.089 O R0
./instances/Rome/grafo11353.92.lgr N92 E117 M0.226 R16
./instances/Rome/grafo7063.44.lgr N44 E52 M0.125 R2
./instances/Rome/grafo4539.64.lgr N64 E86 M0.164 R6
./instances/Rome/grafo7175.46.lgr N46 E67 M0.147 R12
./instances/Rome/grafo11409.34.lgr N34 E35 M0.076 O R0
./instances/Rome/grafo3310.46.lgr N46 E68 M0.146 R11
./instances/Rome/grafo9363.70.lgr N70 E95 M0.193 R9
./instances/Rome/grafo10252.96.lgr N96 E134 M0.27 R20
./instances/Rome/grafo4399.61.lgr N61 E76 M0.168 R5
./instances/Rome/grafo10617.34.lgr N34 E45 M0.081 O R0
./instances/Rome/grafo8842.89.lgr N89 E122 M0.251 R22
./instances/Rome/grafo3438.36.lgr N36 E52 M0.119 R1
./instances/Rome/grafo3572.53.lgr N53 E76 M0.168 R13
./instances/Rome/grafo11129.34.lgr N34 E39 M0.086 O R0
./instances/Rome/grafo4326.73.lgr N73 E97 M0.194 R11
./instances/Rome/grafo7162.44.lgr N44 E59 M0.145 R7
./instances/Rome/grafo637.13.lgr N13 E12 M0.033 O R0
./instances/Rome/grafo1236.48.lgr N48 E54 M0.096 O R0
./instances/Rome/grafo357.14.lgr N14 E21 M0.06 O R0
./instances/Rome/grafo2073.32.lgr N32 E34 M0.076 O R0
./instances/Rome/grafo9940.39.lgr N39 E50 M0.117 R4
./instances/Rome/grafo3821.55.lgr N55 E87 M0.176 R14
./instances/Rome/grafo10546.98.lgr N98 E126 M0.239 R17
./instances/Rome/grafo196.30.lgr N30 E36 M0.077 O R0
./instances/Rome/grafo2603.22.lgr N22 E27 M0.069 O R0
./instances/Rome/grafo7279.40.lgr N40 E53 M0.121 R1
./instances/Rome/grafo11406.92.lgr N92 E121 M0.217 R15
./instances/Rome/grafo2460.14.lgr N14 E14 M0.034 O R0
./instances/Rome/grafo6379.39.lgr N39 E50 M0.114 R2
./instances/Rome/grafo3599.56.lgr N56 E80 M0.168 R14
./instances/Rome/grafo1096.44.lgr N44 E58 M0.147 R6
./instances/Rome/grafo672.39.lgr N39 E40 M0.1 O R0
./instances/Rome/grafo6505.80.lgr N80 E106 M0.202 R12
./instances/Rome/grafo5461.38.lgr N38 E44 M0.087 O R0
./instances/Rome/grafo2283.13.lgr N13 E18 M0.055 O R0
./instances/Rome/grafo828.22.lgr N22 E24 M0.039 O R0
./instances/Rome/grafo1419.47.lgr N47 E57 M0.097 O R0
./instances/Rome/grafo11166.34.lgr N34 E43 M0.133 R1
./instances/Rome/grafo10994.94.lgr N94 E126 M0.242 R15
./instances/Rome/grafo6087.39.lgr N39 E46 M0.109 R1
./instances/Rome/grafo1909.13.lgr N13 E18 M0.058 O R0
./instances/Rome/grafo8102.82.lgr N82 E117 M0.226 R23
./instances/Rome/grafo8089.80.lgr N80 E107 M0.199 R8
./instances/Rome/grafo7066.53.lgr N53 E77 M0.155 R11
./instances/Rome/grafo226.14.lgr N14 E16 M0.056 O R0
./instances/Rome/grafo8470.93.lgr N93 E117 M0.236 R9
./instances/Rome/grafo684.12.lgr N12 E17 M0.055 O R0
./instances/Rome/grafo2565.17.lgr N17 E23 M0.059 O R0
./instances/Rome/grafo2244.18.lgr N18 E20 M0.054 O R0
./instances/Rome/grafo9905.33.lgr N33 E41 M0.108 R2
./instances/Rome/grafo8175.78.lgr N78 E95 M0.2 R5
./instances/Rome/grafo5557.42.lgr N42 E50 M0.092 O R0
./instances/Rome/grafo10823.96.lgr N96 E129 M0.273 R23
./instances/Rome/grafo11429.37.lgr N37 E48 M0.128 R2
./instances/Rome/grafo459.17.lgr N17 E20 M0.056 O R0
./instances/Rome/grafo2470.16.lgr N16 E20 M0.053 O R0
./instances/Rome/grafo3593.44.lgr N44 E59 M0.141 R2
./instances/Rome/grafo6213.59.lgr N59 E88 M0.173 R18
./instances/Rome/grafo2434.21.lgr N21 E29 M0.058 O R0
./instances/Rome/grafo5410.36.lgr N36 E45 M0.122 R1
./instances/Rome/grafo310.14.lgr N14 E16 M0.054 O R0
./instances/Rome/grafo4584.64.lgr N64 E89 M0.184 R12
./instances/Rome/grafo4020.40.lgr N40 E50 M0.12 R2
./instances/Rome/grafo7083.91.lgr N91 E112 M0.235 R7
./instances/Rome/grafo4174.76.lgr N76 E98 M0.189 R13
./instances/Rome/grafo7620.37.lgr N37 E46 M0.089 O R0
./instances/Rome/grafo5041.57.lgr N57 E63 M0.112 O R0
./instances/Rome/grafo3657.42.lgr N42 E56 M0.209 R4
./instances/Rome/grafo3018.24.lgr N24 E33 M0.11 R2
./instances/Rome/grafo993.18.lgr N18 E23 M0.06 O R0
./instances/Rome/grafo215.20.lgr N20 E22 M0.074 O R0
./instances/Rome/grafo8325.61.lgr N61 E82 M0.16 R9
./instances/Rome/grafo8288.82.lgr N82 E104 M0.211 R10
./instances/Rome/grafo7585.48.lgr N48 E70 M0.148 R6
./instances/Rome/grafo8232.74.lgr N74 E98 M0.191 R5
./instances/Rome/grafo507.24.lgr N24 E24 M0.042 O R0
./instances/Rome/grafo8444.83.lgr N83 E115 M0.218 R17
./instances/Rome/grafo2957.37.lgr N37 E52 M0.119 R7
./instances/Rome/grafo4604.78.lgr N78 E106 M0.199 R10
./instances/Rome/grafo4670.58.lgr N58 E74 M0.15 R6
./instances/Rome/grafo2181.41.lgr N41 E52 M0.095 O R0
./instances/Rome/grafo9446.62.lgr N62 E86 M0.17 R7
./instances/Rome/grafo3598.55.lgr N55 E73 M0.175 R7
./instances/Rome/grafo10179.97.lgr N97 E143 M0.274 R29
./instances/Rome/grafo2715.18.lgr N18 E21 M0.062 O R0
./instances/Rome/grafo10308.96.lgr N96 E125 M0.248 R18
./instances/Rome/grafo3732.58.lgr N58 E75 M0.167 R6
./instances/Rome/grafo11663.38.lgr N38 E52 M0.122 R4
./instances/Rome/grafo11615.33.lgr N33 E42 M0.08 O R0
./instances/Rome/grafo5038.55.lgr N55 E73 M0.15 R6
./instances/Rome/grafo5510.34.lgr N34 E44 M0.109 R1
./instances/Rome/grafo1734.11.lgr N11 E14 M0.053 O R0
./instances/Rome/grafo866.19.lgr N19 E21 M0.057 O R0
./instances/Rome/grafo6003.37.lgr N37 E50 M0.117 R4
./instances/Rome/grafo7060.42.lgr N42 E63 M0.155 R9
./instances/Rome/grafo11052.97.lgr N97 E134 M0.262 R28
./instances/Rome/grafo5572.82.lgr N82 E118 M0.229 R26
./instances/Rome/grafo10312.91.lgr N91 E116 M0.219 R10
./instances/Rome/grafo10578.96.lgr N96 E139 M0.271 R27
./instances/Rome/grafo8319.61.lgr N61 E87 M0.179 R11
./instances/Rome/grafo3177.39.lgr N39 E46 M0.111 R1
./instances/Rome/grafo10901.94.lgr N94 E132 M0.248 R25
./instances/Rome/grafo11483.33.lgr N33 E42 M0.082 O R0
./instances/Rome/grafo352.12.lgr N12 E12 M0.043 O R0
./instances/Rome/grafo3175.42.lgr N42 E57 M0.13 R4
./instances/Rome/grafo1589.31.lgr N31 E46 M0.122 R2
./instances/Rome/grafo1635.16.lgr N16 E25 M0.058 O R0
./instances/Rome/grafo8321.78.lgr N78 E117 M0.223 R23
./instances/Rome/grafo3866.35.lgr N35 E43 M0.112 R3
./instances/Rome/grafo3347.35.lgr N35 E48 M0.125 R7
./instances/Rome/grafo676.11.lgr N11 E10 M0.032 O R0
./instances/Rome/grafo3149.41.lgr N41 E48 M0.091 O R0
./instances/Rome/grafo7315.50.lgr N50 E64 M0.147 R5
./instances/Rome/grafo6009.42.lgr N42 E66 M0.146 R12
./instances/Rome/grafo7014.47.lgr N47 E63 M0.154 R6
./instances/Rome/grafo7395.40.lgr N40 E55 M0.134 R4
./instances/Rome/grafo6670.84.lgr N84 E121 M0.233 R19
./instances/Rome/grafo5565.41.lgr N41 E53 M0.121 R2
./instances/Rome/grafo320.35.lgr N35 E44 M0.112 R1
./instances/Rome/grafo3665.54.lgr N54 E77 M0.167 R11
./instances/Rome/grafo4800.73.lgr N73 E89 M0.176 R7
./instances/Rome/grafo1961.15.lgr N15 E16 M0.033 O R0
./instances/Rome/grafo9336.63.lgr N63 E89 M0.223 R14
./instances/Rome/grafo1454.49.lgr N49 E59 M0.129 R1
./instances/Rome/grafo918.24.lgr N24 E24 M0.044 O R0
./instances/Rome/grafo2061.25.lgr N25 E31 M0.07 O R0
./instances/Rome/grafo4176.81.lgr N81 E102 M0.198 R10
./instances/Rome/grafo4347.77.lgr N77 E101 M0.203 R10
./instances/Rome/grafo7913.71.lgr N71 E94 M0.178 R11
./instances/Rome/grafo4193.74.lgr N74 E103 M0.214 R11
./instances/Rome/grafo8465.85.lgr N85 E116 M0.252 R16
./instances/Rome/grafo287.19.lgr N19 E23 M0.085 O R0
./instances/Rome/grafo7183.53.lgr N53 E80 M0.166 R14
./instances/Rome/grafo6067.36.lgr N36 E43 M0.112 R2
./instances/Rome/grafo4561.62.lgr N62 E82 M0.169 R5
./instances/Rome/grafo7538.63.lgr N63 E79 M0.166 R9
./instances/Rome/grafo6942.46.lgr N46 E64 M0.146 R10
./instances/Rome/grafo4724.75.lgr N75 E107 M0.209 R19
./instances/Rome/grafo3795.56.lgr N56 E62 M0.105 O R0
./instances/Rome/grafo3892.35.lgr N35 E41 M0.089 O R0
./instances/Rome/grafo9508.69.lgr N69 E86 M0.19 R4
./instances/Rome/grafo6347.46.lgr N46 E66 M0.143 R9
./instances/Rome/grafo4522.81.lgr N81 E94 M0.198 R1
./instances/Rome/grafo5553.37.lgr N37 E46 M0.125 R2
./instances/Rome/grafo9007.64.lgr N64 E101 M0.188 R20
./instances/Rome/grafo1566.58.lgr N58 E62 M0.105 O R0
./instances/Rome/grafo3463.58.lgr N58 E77 M0.166 R9
./instances/Rome/grafo7910.88.lgr N88 E125 M0.228 R23
./instances/Rome/grafo3736.39.lgr N39 E52 M0.121 R2
./instances/Rome/grafo10683.97.lgr N97 E124 M0.238 R8
./instances/Rome/grafo314.18.lgr N18 E18 M0.041 O R0
./instances/Rome/grafo4914.54.lgr N54 E71 M0.155 R7
./instances/Rome/grafo7402.57.lgr N57 E70 M0.158 R5
./instances/Rome/grafo6865.42.lgr N42 E52 M0.097 O R0
./instances/Rome/grafo391.15.lgr N15 E20 M0.057 O R0
./instances/Rome/grafo2515.12.lgr N12 E14 M0.027 O R0
./instances/Rome/grafo10835.39.lgr N39 E45 M0.086 O R0
./instances/Rome/grafo10949.95.lgr N95 E135 M0.263 R27
./instances/Rome/grafo386.15.lgr N15 E24 M0.077 R1
./instances/Rome/grafo3243.39.lgr N39 E51 M0.126 R6
./instances/Rome/grafo5153.33.lgr N33 E40 M0.085 O R0
./instances/Rome/grafo4648.59.lgr N59 E74 M0.149 R3
./instances/Rome/grafo9576.92.lgr N92 E123 M0.239 R21
./instances/Rome/grafo7043.96.lgr N96 E126 M0.259 R17
./instances/Rome/grafo2030.30.lgr N30 E44 M0.12 R3
./instances/Rome/grafo9078.70.lgr N70 E88 M0.184 R10
./instances/Rome/grafo11575.38.lgr N38 E46 M0.114 R4
./instances/Rome/grafo4298.73.lgr N73 E91 M0.19 R6
./instances/Rome/grafo4069.50.lgr N50 E64 M0.153 R5
./instances/Rome/grafo9420.64.lgr N64 E85 M0.162 R13
./instances/Rome/grafo5824.77.lgr N77 E95 M0.202 R5
./instances/Rome/grafo446.17.lgr N17 E23 M0.064 O R0
./instances/Rome/grafo11332.34.lgr N34 E40 M0.08 O R0
./instances/Rome/grafo9194.62.lgr N62 E78 M0.166 R4
./instances/Rome/grafo10217.99.lgr N99 E133 M0.244 R20
./instances/Rome/grafo2456.22.lgr N22 E26 M0.062 O R0
./instances/Rome/grafo7120.84.lgr N84 E111 M0.21 R14
./instances/Rome/grafo4529.77.lgr N77 E107 M0.206 R14
./instances/Rome/grafo822.11.lgr N11 E13 M0.05 O R0
./instances/Rome/grafo8526.76.lgr N76 E101 M0.208 R14
./instances/Rome/grafo8968.90.lgr N90 E116 M0.218 R5
./instances/Rome/grafo5693.34.lgr N34 E46 M0.111 R1
./instances/Rome/grafo9820.62.lgr N62 E82 M0.172 R10
./instances/Rome/grafo3287.40.lgr N40 E52 M0.095 O R0
./instances/Rome/grafo5631.67.lgr N67 E85 M0.188 R10
./instances/Rome/grafo8306.76.lgr N76 E95 M0.216 R5
./instances/Rome/grafo803.15.lgr N15 E18 M0.053 O R0
./instances/Rome/grafo7452.45.lgr N45 E54 M0.095 O R0
./instances/Rome/grafo8913.88.lgr N88 E107 M0.223 R8
./instances/Rome/grafo1081.15.lgr N15 E24 M0.067 O R0
./instances/Rome/grafo8461.64.lgr N64 E79 M0.165 R4
./instances/Rome/grafo10441.98.lgr N98 E137 M0.254 R29
./instances/Rome/grafo5039.71.lgr N71 E96 M0.205 R12
./instances/Rome/grafo10882.95.lgr N95 E136 M0.261 R22
./instances/Rome/grafo9649.70.lgr N70 E86 M0.173 R3
./instances/Rome/grafo10262.100.lgr N100 E136 M0.259 R20
./instances/Rome/grafo9944.41.lgr N41 E49 M0.086 O R0
./instances/Rome/grafo4127.59.lgr N59 E79 M0.17 R9
./instances/Rome/grafo671.13.lgr N13 E15 M0.029 O R0
./instances/Rome/grafo5680.37.lgr N37 E53 M0.147 R6
./instances/Rome/grafo3826.51.lgr N51 E63 M0.14 R1
./instances/Rome/grafo2464.34.lgr N34 E38 M0.091 O R0
./instances/Rome/grafo6912.37.lgr N37 E46 M0.084 O R0
./instances/Rome/grafo6957.39.lgr N39 E54 M0.129 R7
./instances/Rome/grafo3680.99.lgr N99 E147 M0.273 R31
./instances/Rome/grafo451.23.lgr N23 E23 M0.042 O R0
./instances/Rome/grafo959.24.lgr N24 E26 M0.062 O R0
./instances/Rome/grafo7650.37.lgr N37 E52 M0.128 R6
./instances/Rome/grafo1200.27.lgr N27 E36 M0.078 O R0
./instances/Rome/grafo5709.59.lgr N59 E76 M0.166 R7
./instances/Rome/grafo2594.17.lgr N17 E21 M0.062 O R0
./instances/Rome/grafo9597.96.lgr N96 E120 M0.231 R11
./instances/Rome/grafo5211.40.lgr N40 E54 M0.131 R3
./instances/Rome/grafo496.15.lgr N15 E20 M0.06 O R0
./instances/Rome/grafo9603.85.lgr N85 E110 M0.215 R16
./instances/Rome/grafo1433.47.lgr N47 E60 M0.157 R2
./instances/Rome/grafo8329.78.lgr N78 E99 M0.214 R9
./instances/Rome/grafo4527.64.lgr N64 E80 M0.165 R2
./instances/Rome/grafo133.16.lgr N16 E17 M0.034 O R0
./instances/Rome/grafo1587.29.lgr N29 E35 M0.078 O R0
./instances/Rome/grafo8099.75.lgr N75 E99 M0.188 R12
./instances/Rome/grafo11423.35.lgr N35 E42 M0.083 O R0
./instances/Rome/grafo1590.45.lgr N45 E50 M0.096 O R0
./instances/Rome/grafo7227.38.lgr N38 E54 M0.118 R4
./instances/Rome/grafo11093.100.lgr N100 E130 M0.266 R16
./instances/Rome/grafo7765.78.lgr N78 E99 M0.212 R9
./instances/Rome/grafo6867.45.lgr N45 E73 M0.161 R16
./instances/Rome/grafo3329.39.lgr N39 E50 M0.117 R3
./instances/Rome/grafo9195.66.lgr N66 E86 M0.172 R7
./instances/Rome/grafo10058.32.lgr N32 E40 M0.104 R1
./instances/Rome/grafo8154.91.lgr N91 E109 M0.209 R4
./instances/Rome/grafo10961.96.lgr N96 E126 M0.252 R19
./instances/Rome/grafo9555.70.lgr N70 E92 M0.182 R12
./instances/Rome/grafo7801.70.lgr N70 E88 M0.177 R7
./instances/Rome/grafo2829.17.lgr N17 E20 M0.059 O R0
./instances/Rome/grafo2999.26.lgr N26 E30 M0.068 O R0
./instances/Rome/grafo1677.21.lgr N21 E20 M0.042 O R0
./instances/Rome/grafo7697.45.lgr N45 E65 M0.13 R9
./instances/Rome/grafo4936.83.lgr N83 E112 M0.221 R15
./instances/Rome/grafo3471.40.lgr N40 E51 M0.107 R2
./instances/Rome/grafo8201.85.lgr N85 E117 M0.229 R18
./instances/Rome/grafo3265.41.lgr N41 E62 M0.139 R10
./instances/Rome/grafo11067.98.lgr N98 E137 M0.24 R19
./instances/Rome/grafo6610.45.lgr N45 E63 M0.144 R9
./instances/Rome/grafo1426.65.lgr N65 E85 M0.176 R8
./instances/Rome/grafo200.11.lgr N11 E17 M0.053 O R0
./instances/Rome/grafo8014.88.lgr N88 E123 M0.274 R17
./instances/Rome/grafo855.15.lgr N15 E17 M0.056 O R0
./instances/Rome/grafo9123.68.lgr N68 E103 M0.194 R19
./instances/Rome/grafo2335.12.lgr N12 E14 M0.054 O R0
./instances/Rome/grafo1524.46.lgr N46 E61 M0.129 R5
./instances/Rome/grafo10156.97.lgr N97 E148 M0.259 R35
./instances/Rome/grafo10545.93.lgr N93 E121 M0.24 R12
./instances/Rome/grafo9988.38.lgr N38 E48 M0.124 R1
./instances/Rome/grafo11203.100.lgr N100 E131 M0.242 R17
./instances/Rome/grafo8066.79.lgr N79 E104 M0.208 R16
./instances/Rome/grafo5306.43.lgr N43 E58 M0.117 R7
./instances/Rome/grafo1252.30.lgr N30 E34 M0.081 O R0
./instances/Rome/grafo509.21.lgr N21 E29 M0.078 R1
./instances/Rome/grafo4114.58.lgr N58 E81 M0.177 R8
./instances/Rome/grafo1870.14.lgr N14 E21 M0.067 O R0
./instances/Rome/grafo6763.40.lgr N40 E60 M0.147 R7
./instances/Rome/grafo354.12.lgr N12 E12 M0.028 O R0
./instances/Rome/grafo3362.51.lgr N51 E63 M0.14 R3
./instances/Rome/grafo2379.35.lgr N35 E45 M0.116 R3
./instances/Rome/grafo7686.41.lgr N41 E57 M0.14 R6
./instances/Rome/grafo5986.62.lgr N62 E88 M0.184 R14
./instances/Rome/grafo3398.59.lgr N59 E87 M0.184 R12
./instances/Rome/grafo7582.45.lgr N45 E55 M0.128 R3
./instances/Rome/grafo7595.74.lgr N74 E97 M0.199 R6
./instances/Rome/grafo10873.97.lgr N97 E131 M0.268 R19
./instances/Rome/grafo9836.62.lgr N62 E81 M0.187 R5
./instances/Rome/grafo172.30.lgr N30 E33 M0.068 O R0
./instances/Rome/grafo8516.79.lgr N79 E98 M0.201 R9
./instances/Rome/grafo1375.26.lgr N26 E31 M0.093 R1
./instances/Rome/grafo9070.67.lgr N67 E88 M0.215 R11
./instances/Rome/grafo3744.50.lgr N50 E72 M0.149 R13
./instances/Rome/grafo9749.68.lgr N68 E82 M0.173 R5
./instances/Rome/grafo6605.46.lgr N46 E57 M0.096 O R0
./instances/Rome/grafo10468.99.lgr N99 E129 M0.236 R13
./instances/Rome/grafo9609.63.lgr N63 E92 M0.189 R16
./instances/Rome/grafo2664.21.lgr N21 E25 M0.064 O R0
./instances/Rome/grafo7349.43.lgr N43 E51 M0.118 R3
./instances/Rome/grafo3990.39.lgr N39 E46 M0.086 O R0
./instances/Rome/grafo699.14.lgr N14 E13 M0.034 O R0
./instances/Rome/grafo7471.64.lgr N64 E76 M0.156 R1
./instances/Rome/grafo4454.68.lgr N68 E96 M0.185 R13
./instances/Rome/grafo11091.97.lgr N97 E125 M0.224 R18
./instances/Rome/grafo5047.60.lgr N60 E92 M0.175 R19
./instances/Rome/grafo8892.100.lgr N100 E140 M0.263 R27
./instances/Rome/grafo10530.100.lgr N100 E130 M0.254 R15
./instances/Rome/grafo3567.52.lgr N52 E68 M0.175 R6
./instances/Rome/grafo8499.99.lgr N99 E130 M0.254 R21
./instances/Rome/grafo1900.19.lgr N19 E22 M0.062 O R0
./instances/Rome/grafo7980.62.lgr N62 E92 M0.182 R17
./instances/Rome/grafo8756.90.lgr N90 E117 M0.219 R10
./instances/Rome/grafo5476.43.lgr N43 E51 M0.118 R3
./instances/Rome/grafo5032.57.lgr N57 E69 M0.158 R4
./instances/Rome/grafo1398.24.lgr N24 E25 M0.071 O R0
./instances/Rome/grafo10005.39.lgr N39 E49 M0.12 R4
./instances/Rome/grafo4574.77.lgr N77 E103 M0.204 R7
./instances/Rome/grafo10032.38.lgr N38 E47 M0.114 R1
./instances/Rome/grafo5197.34.lgr N34 E36 M0.077 O R0
./instances/Rome/grafo9600.65.lgr N65 E82 M0.16 R6
./instances/Rome/grafo9968.38.lgr N38 E44 M0.09 O R0
./instances/Rome/grafo1895.14.lgr N14 E16 M0.052 O R0
./instances/Rome/grafo4835.59.lgr N59 E80 M0.159 R8
./instances/Rome/grafo10547.94.lgr N94 E137 M0.265 R26
./instances/Rome/grafo4762.54.lgr N54 E70 M0.16 R5
./instances/Rome/grafo6442.45.lgr N45 E55 M0.122 R3
./instances/Rome/grafo8560.71.lgr N71 E93 M0.201 R5
./instances/Rome/grafo1127.19.lgr N19 E22 M0.065 O R0
./instances/Rome/grafo4656.66.lgr N66 E81 M0.166 R5
./instances/Rome/grafo9009.71.lgr N71 E83 M0.173 R4
./instances/Rome/grafo11476.32.lgr N32 E38 M0.076 O R0
./instances/Rome/grafo2630.22.lgr N22 E27 M0.068 O R0
./instances/Rome/grafo3053.42.lgr N42 E47 M0.083 O R0
./instances/Rome/grafo1029.16.lgr N16 E16 M0.034 O R0
./instances/Rome/grafo7924.72.lgr N72 E96 M0.188 R10
./instances/Rome/grafo5278.39.lgr N39 E61 M0.134 R13
./instances/Rome/grafo9332.89.lgr N89 E116 M0.235 R10
./instances/Rome/grafo277.13.lgr N13 E15 M0.048 O R0
./instances/Rome/grafo6686.42.lgr N42 E54 M0.121 R3
./instances/Rome/grafo1708.21.lgr N21 E26 M0.061 O R0
./instances/Rome/grafo9755.77.lgr N77 E109 M0.2 R19
./instances/Rome/grafo891.13.lgr N13 E13 M0.029 O R0
./instances/Rome/grafo11208.38.lgr N38 E47 M0.119 R3
./instances/Rome/grafo3860.42.lgr N42 E47 M0.115 R1
./instances/Rome/grafo6929.40.lgr N40 E56 M0.116 R4
./instances/Rome/grafo7199.56.lgr N56 E79 M0.162 R9
./instances/Rome/grafo8363.69.lgr N69 E91 M0.175 R5
./instances/Rome/grafo9535.61.lgr N61 E78 M0.175 R8
./instances/Rome/grafo3901.32.lgr N32 E38 M0.099 R1
./instances/Rome/grafo8984.66.lgr N66 E92 M0.179 R10
./instances/Rome/grafo10649.95.lgr N95 E125 M0.242 R16
./instances/Rome/grafo3466.56.lgr N56 E79 M0.155 R13
./instances/Rome/grafo7074.41.lgr N41 E50 M0.096 O R0
./instances/Rome/grafo9124.64.lgr N64 E89 M0.202 R9
./instances/Rome/grafo3530.33.lgr N33 E38 M0.081 O R0
./instances/Rome/grafo8177.88.lgr N88 E123 M0.229 R23
./instances/Rome/grafo482.13.lgr N13 E18 M0.062 O R0
./instances/Rome/grafo6270.42.lgr N42 E54 M0.119 R1
./instances/Rome/grafo10650.98.lgr N98 E141 M0.249 R28
./instances/Rome/grafo7125.42.lgr N42 E52 M0.12 R2
./instances/Rome/grafo9601.64.lgr N64 E99 M0.19 R18
./instances/Rome/grafo9976.34.lgr N34 E43 M0.105 R1
./instances/Rome/grafo11219.94.lgr N94 E131 M0.245 R20
./instances/Rome/grafo10313.94.lgr N94 E118 M0.235 R10
./instances/Rome/grafo3190.53.lgr N53 E84 M0.168 R12
./instances/Rome/grafo312.27.lgr N27 E35 M0.075 O R0
./instances/Rome/grafo4562.60.lgr N60 E79 M0.159 R11
./instances/Rome/grafo1538.68.lgr N68 E84 M0.218 R7
./instances/Rome/grafo7613.54.lgr N54 E78 M0.161 R7
./instances/Rome/grafo4292.75.lgr N75 E103 M0.215 R13
./instances/Rome/grafo4115.57.lgr N57 E80 M0.159 R11
./instances/Rome/grafo5508.33.lgr N33 E41 M0.118 R1
./instances/Rome/grafo10278.40.lgr N40 E55 M0.122 R1
./instances/Rome/grafo10558.97.lgr N97 E131 M0.241 R17
./instances/Rome/grafo11084.36.lgr N36 E44 M0.111 R3
./instances/Rome/grafo2749.33.lgr N33 E40 M0.108 R1
./instances/Rome/grafo9339.83.lgr N83 E108 M0.229 R16
./instances/Rome/grafo5052.53.lgr N53 E77 M0.153 R10
./instances/Rome/grafo10231.32.lgr N32 E35 M0.066 O R0
./instances/Rome/grafo5440.44.lgr N44 E60 M0.138 R4
./instances/Rome/grafo8189.85.lgr N85 E116 M0.237 R20
./instances/Rome/grafo11232.92.lgr N92 E132 M0.222 R27
./instances/Rome/grafo4837.77.lgr N77 E106 M0.208 R15
./instances/Rome/grafo7562.51.lgr N51 E81 M0.158 R14
./instances/Rome/grafo11514.33.lgr N33 E40 M0.134 O R0
./instances/Rome/grafo483.15.lgr N15 E20 M0.056 O R0
./instances/Rome/grafo11466.39.lgr N39 E47 M0.116 R1
./instances/Rome/grafo7685.40.lgr N40 E63 M0.14 R8
./instances/Rome/grafo1278.27.lgr N27 E30 M0.069 O R0
./instances/Rome/grafo2689.21.lgr N21 E28 M0.063 O R0
./instances/Rome/grafo2067.25.lgr N25 E28 M0.066 O R0
./instances/Rome/grafo2861.16.lgr N16 E15 M0.037 O R0
./instances/Rome/grafo3179.41.lgr N41 E56 M0.123 R8
./instances/Rome/grafo9724.64.lgr N64 E85 M0.193 R10
./instances/Rome/grafo549.15.lgr N15 E19 M0.051 O R0
./instances/Rome/grafo3228.40.lgr N40 E53 M0.088 O R0
./instances/Rome/grafo797.14.lgr N14 E15 M0.033 O R0
./instances/Rome/grafo2108.26.lgr N26 E35 M0.099 R2
./instances/Rome/grafo10760.96.lgr N96 E145 M0.266 R31
./instances/Rome/grafo1360.25.lgr N25 E30 M0.064 O R0
./instances/Rome/grafo9280.62.lgr N62 E75 M0.165 R3
./instances/Rome/grafo3483.35.lgr N35 E41 M0.089 O R0
./instances/Rome/grafo11452.38.lgr N38 E50 M0.123 R5
./instances/Rome/grafo9710.78.lgr N78 E111 M0.21 R21
./instances/Rome/grafo11562.36.lgr N36 E53 M0.111 R4
./instances/Rome/grafo5638.36.lgr N36 E43 M0.092 O R0
./instances/Rome/grafo6498.40.lgr N40 E52 M0.124 R2
./instances/Rome/grafo5196.73.lgr N73 E90 M0.238 R8
./instances/Rome/grafo7086.47.lgr N47 E58 M0.135 R5
./instances/Rome/grafo3921.34.lgr N34 E46 M0.112 R3
./instances/Rome/grafo6557.45.lgr N45 E58 M0.133 R4
./instances/Rome/grafo2795.25.lgr N25 E31 M0.076 O R0
./instances/Rome/grafo3389.46.lgr N46 E65 M0.149 R9
./instances/Rome/grafo3101.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo7214.43.lgr N43 E55 M0.13 R2
./instances/Rome/grafo3999.42.lgr N42 E61 M0.156 R9
./instances/Rome/grafo8689.87.lgr N87 E127 M0.23 R22
./instances/Rome/grafo2514.15.lgr N15 E18 M0.055 O R0
./instances/Rome/grafo3743.35.lgr N35 E47 M0.114 R1
./instances/Rome/grafo6954.75.lgr N75 E91 M0.189 R7
./instances/Rome/grafo3106.32.lgr N32 E38 M0.08 O R0
./instances/Rome/grafo1271.25.lgr N25 E30 M0.065 O R0
./instances/Rome/grafo5570.37.lgr N37 E49 M0.09 O R0
./instances/Rome/grafo2983.25.lgr N25 E28 M0.069 O R0
./instances/Rome/grafo11109.94.lgr N94 E130 M0.25 R20
./instances/Rome/grafo5869.45.lgr N45 E60 M0.146 R3
./instances/Rome/grafo1306.27.lgr N27 E29 M0.068 O R0
./instances/Rome/grafo7379.43.lgr N43 E58 M0.131 R4
./instances/Rome/grafo4024.42.lgr N42 E55 M0.129 R2
./instances/Rome/grafo3919.38.lgr N38 E53 M0.119 R5
./instances/Rome/grafo1412.28.lgr N28 E29 M0.071 O R0
./instances/Rome/grafo9165.68.lgr N68 E91 M0.186 R12
./instances/Rome/grafo11654.35.lgr N35 E46 M0.115 R5
./instances/Rome/grafo814.14.lgr N14 E14 M0.033 O R0
./instances/Rome/grafo7485.42.lgr N42 E56 M0.121 R5
./instances/Rome/grafo10872.93.lgr N93 E115 M0.216 R7
./instances/Rome/grafo6390.48.lgr N48 E66 M0.148 R9
./instances/Rome/grafo6292.74.lgr N74 E104 M0.2 R16
./instances/Rome/grafo11276.92.lgr N92 E133 M0.254 R23
./instances/Rome/grafo8858.92.lgr N92 E127 M0.241 R24
./instances/Rome/grafo4120.76.lgr N76 E99 M0.198 R9
./instances/Rome/grafo3071.23.lgr N23 E24 M0.073 O R0
./instances/Rome/grafo8258.78.lgr N78 E105 M0.185 R14
./instances/Rome/grafo3304.36.lgr N36 E47 M0.11 R3
./instances/Rome/grafo5731.45.lgr N45 E70 M0.176 R11
./instances/Rome/grafo10280.37.lgr N37 E48 M0.116 R3
./instances/Rome/grafo3555.40.lgr N40 E49 M0.119 R1
./instances/Rome/grafo6208.40.lgr N40 E53 M0.13 R1
./instances/Rome/grafo10625.100.lgr N100 E128 M0.259 R9
./instances/Rome/grafo7383.38.lgr N38 E44 M0.092 O R0
./instances/Rome/grafo9090.64.lgr N64 E88 M0.175 R9
./instances/Rome/grafo5635.47.lgr N47 E56 M0.115 R3
./instances/Rome/grafo6599.36.lgr N36 E47 M0.113 R4
./instances/Rome/grafo7916.82.lgr N82 E104 M0.209 R14
./instances/Rome/grafo6906.45.lgr N45 E66 M0.138 R9
./instances/Rome/grafo6708.49.lgr N49 E62 M0.145 R2
./instances/Rome/grafo778.15.lgr N15 E17 M0.057 O R0
./instances/Rome/grafo7434.52.lgr N52 E64 M0.134 R1
./instances/Rome/grafo11035.99.lgr N99 E139 M0.266 R24
./instances/Rome/grafo3302.35.lgr N35 E42 M0.09 O R0
./instances/Rome/grafo10876.98.lgr N98 E140 M0.281 R29
./instances/Rome/grafo9977.38.lgr N38 E46 M0.131 R1
./instances/Rome/grafo6123.38.lgr N38 E50 M0.116 R3
./instances/Rome/grafo2580.15.lgr N15 E15 M0.032 O R0
./instances/Rome/grafo10708.35.lgr N35 E46 M0.117 R5
./instances/Rome/grafo10222.99.lgr N99 E128 M0.235 R16
./instances/Rome/grafo550.15.lgr N15 E19 M0.066 O R0
./instances/Rome/grafo4329.54.lgr N54 E68 M0.15 R1
./instances/Rome/grafo3648.53.lgr N53 E63 M0.143 R1
./instances/Rome/grafo9042.98.lgr N98 E131 M0.255 R21
./instances/Rome/grafo5543.32.lgr N32 E37 M0.08 O R0
./instances/Rome/grafo10398.35.lgr N35 E40 M0.088 O R0
./instances/Rome/grafo2785.14.lgr N14 E17 M0.057 O R0
./instances/Rome/grafo591.25.lgr N25 E26 M0.043 O R0
./instances/Rome/grafo7779.70.lgr N70 E90 M0.184 R3
./instances/Rome/grafo9200.68.lgr N68 E94 M0.19 R11
./instances/Rome/grafo8426.75.lgr N75 E99 M0.212 R14
./instances/Rome/grafo10946.92.lgr N92 E120 M0.224 R14
./instances/Rome/grafo2427.19.lgr N19 E24 M0.06 O R0
./instances/Rome/grafo997.11.lgr N11 E12 M0.051 O R0
./instances/Rome/grafo4274.75.lgr N75 E101 M0.189 R10
./instances/Rome/grafo11673.32.lgr N32 E37 M0.076 O R0
./instances/Rome/grafo10738.96.lgr N96 E124 M0.229 R15
./instances/Rome/grafo6137.39.lgr N39 E47 M0.096 O R0
./instances/Rome/grafo6587.45.lgr N45 E53 M0.122 R1
./instances/Rome/grafo5367.38.lgr N38 E47 M0.124 R2
./instances/Rome/grafo5274.35.lgr N35 E43 M0.086 O R0
./instances/Rome/grafo8717.90.lgr N90 E118 M0.221 R16
./instances/Rome/grafo2970.38.lgr N38 E51 M0.116 R3
./instances/Rome/grafo2161.29.lgr N29 E34 M0.068 O R0
./instances/Rome/grafo2846.21.lgr N21 E30 M0.07 O R0
./instances/Rome/grafo3008.32.lgr N32 E47 M0.114 R7
./instances/Rome/grafo11076.97.lgr N97 E136 M0.246 R25
./instances/Rome/grafo6882.65.lgr N65 E72 M0.124 O R0
./instances/Rome/grafo8567.85.lgr N85 E122 M0.231 R21
./instances/Rome/grafo2638.34.lgr N34 E35 M0.08 O R0
./instances/Rome/grafo5816.33.lgr N33 E37 M0.077 O R0
./instances/Rome/grafo6436.74.lgr N74 E95 M0.216 R6
./instances/Rome/grafo10929.94.lgr N94 E130 M0.258 R24
./instances/Rome/grafo5482.36.lgr N36 E46 M0.145 R2
./instances/Rome/grafo4424.56.lgr N56 E74 M0.161 R6
./instances/Rome/grafo785.16.lgr N16 E16 M0.036 O R0
./instances/Rome/grafo3269.43.lgr N43 E58 M0.141 R2
./instances/Rome/grafo2546.19.lgr N19 E24 M0.062 O R0
./instances/Rome/grafo9565.86.lgr N86 E111 M0.217 R14
./instances/Rome/grafo10154.94.lgr N94 E132 M0.245 R26
./instances/Rome/grafo2078.29.lgr N29 E37 M0.126 R2
./instances/Rome/grafo1690.20.lgr N20 E24 M0.064 O R0
./instances/Rome/grafo1613.54.lgr N54 E71 M0.15 R8
./instances/Rome/grafo7409.40.lgr N40 E48 M0.115 R2
./instances/Rome/grafo8414.74.lgr N74 E101 M0.227 R13
./instances/Rome/grafo5975.45.lgr N45 E52 M0.124 R2
./instances/Rome/grafo1887.56.lgr N56 E72 M0.162 R1
./instances/Rome/grafo10040.32.lgr N32 E36 M0.07 O R0
./instances/Rome/grafo7874.70.lgr N70 E103 M0.194 R16
./instances/Rome/grafo560.18.lgr N18 E19 M0.036 O R0
./instances/Rome/grafo6370.51.lgr N51 E79 M0.154 R14
./instances/Rome/grafo2339.14.lgr N14 E15 M0.049 O R0
./instances/Rome/grafo816.17.lgr N17 E18 M0.034 O R0
./instances/Rome/grafo1280.28.lgr N28 E32 M0.074 O R0
./instances/Rome/grafo11237.35.lgr N35 E41 M0.084 O R0
./instances/Rome/grafo3443.51.lgr N51 E73 M0.149 R9
./instances/Rome/grafo10881.97.lgr N97 E130 M0.242 R20
./instances/Rome/grafo1544.45.lgr N45 E54 M0.123 R1
./instances/Rome/grafo1739.16.lgr N16 E21 M0.065 O R0
./instances/Rome/grafo1874.36.lgr N36 E48 M0.118 R4
./instances/Rome/grafo8610.60.lgr N60 E77 M0.157 R5
./instances/Rome/grafo3815.55.lgr N55 E76 M0.165 R9
./instances/Rome/grafo8137.86.lgr N86 E122 M0.236 R22
./instances/Rome/grafo10105.93.lgr N93 E137 M0.254 R29
./instances/Rome/grafo6399.55.lgr N55 E79 M0.162 R10
./instances/Rome/grafo5527.34.lgr N34 E47 M0.114 R2
./instances/Rome/grafo9942.32.lgr N32 E37 M0.079 O R0
./instances/Rome/grafo403.14.lgr N14 E15 M0.047 O R0
./instances/Rome/grafo5899.38.lgr N38 E42 M0.093 O R0
./instances/Rome/grafo8800.93.lgr N93 E129 M0.239 R17
./instances/Rome/grafo8651.92.lgr N92 E126 M0.236 R24
./instances/Rome/grafo5400.74.lgr N74 E99 M0.223 R14
./instances/Rome/grafo4288.64.lgr N64 E81 M0.161 R7
./instances/Rome/grafo1729.13.lgr N13 E19 M0.056 O R0
./instances/Rome/grafo5255.47.lgr N47 E64 M0.207 R6
./instances/Rome/grafo9843.83.lgr N83 E103 M0.204 R7
./instances/Rome/grafo9139.85.lgr N85 E122 M0.238 R21
./instances/Rome/grafo467.15.lgr N15 E24 M0.058 O R0
./instances/Rome/grafo7925.81.lgr N81 E116 M0.214 R21
./instances/Rome/grafo6792.59.lgr N59 E76 M0.158 R5
./instances/Rome/grafo11647.90.lgr N90 E130 M0.252 R22
./instances/Rome/grafo10820.100.lgr N100 E141 M0.271 R19
./instances/Rome/grafo8757.96.lgr N96 E119 M0.229 R13
./instances/Rome/grafo619.13.lgr N13 E15 M0.03 O R0
./instances/Rome/grafo710.15.lgr N15 E21 M0.075 R1
./instances/Rome/grafo5297.44.lgr N44 E63 M0.138 R11
./instances/Rome/grafo8910.91.lgr N91 E124 M0.253 R17
./instances/Rome/grafo11388.40.lgr N40 E49 M0.117 R2
./instances/Rome/grafo748.11.lgr N11 E11 M0.031 O R0
./instances/Rome/grafo9315.87.lgr N87 E117 M0.235 R20
./instances/Rome/grafo1415.58.lgr N58 E65 M0.114 O R0
./instances/Rome/grafo971.17.lgr N17 E20 M0.033 O R0
./instances/Rome/grafo7206.43.lgr N43 E50 M0.116 R1
./instances/Rome/grafo9496.64.lgr N64 E89 M0.181 R14
./instances/Rome/grafo10787.95.lgr N95 E121 M0.25 R9
./instances/Rome/grafo8802.91.lgr N91 E131 M0.247 R25
./instances/Rome/grafo557.11.lgr N11 E12 M0.054 O R0
./instances/Rome/grafo3031.16.lgr N16 E18 M0.058 O R0
./instances/Rome/grafo3971.44.lgr N44 E48 M0.125 O R0
./instances/Rome/grafo981.16.lgr N16 E20 M0.057 O R0
./instances/Rome/grafo4747.55.lgr N55 E69 M0.155 R5
./instances/Rome/grafo2121.13.lgr N13 E25 M0.067 O R0
./instances/Rome/grafo5893.38.lgr N38 E52 M0.103 R5
./instances/Rome/grafo7570.40.lgr N40 E52 M0.172 R1
./instances/Rome/grafo4640.75.lgr N75 E103 M0.204 R12
./instances/Rome/grafo5445.39.lgr N39 E50 M0.12 R1
./instances/Rome/grafo9137.82.lgr N82 E106 M0.209 R14
./instances/Rome/grafo7218.46.lgr N46 E54 M0.13 R1
./instances/Rome/grafo9001.66.lgr N66 E96 M0.188 R15
./instances/Rome/grafo8766.87.lgr N87 E116 M0.223 R15
./instances/Rome/grafo747.12.lgr N12 E13 M0.029 O R0
./instances/Rome/grafo1301.31.lgr N31 E40 M0.079 O R0
./instances/Rome/grafo3128.37.lgr N37 E49 M0.112 R5
./instances/Rome/grafo3209.58.lgr N58 E75 M0.182 R4
./instances/Rome/grafo11007.93.lgr N93 E125 M0.245 R18
./instances/Rome/grafo165.30.lgr N30 E31 M0.048 O R0
./instances/Rome/grafo9595.86.lgr N86 E120 M0.218 R21
./instances/Rome/grafo9726.84.lgr N84 E124 M0.252 R25
./instances/Rome/grafo1790.16.lgr N16 E17 M0.038 O R0
./instances/Rome/grafo2868.17.lgr N17 E28 M0.103 R1
./instances/Rome/grafo9327.89.lgr N89 E128 M0.233 R21
./instances/Rome/grafo6306.42.lgr N42 E61 M0.179 R8
./instances/Rome/grafo8404.69.lgr N69 E100 M0.192 R16
./instances/Rome/grafo5133.33.lgr N33 E46 M0.113 R3
./instances/Rome/grafo7188.44.lgr N44 E62 M0.139 R3
./instances/Rome/grafo4362.83.lgr N83 E113 M0.222 R17
./instances/Rome/grafo6313.37.lgr N37 E42 M0.073 O R0
./instances/Rome/grafo10049.39.lgr N39 E50 M0.12 R2
./instances/Rome/grafo1835.11.lgr N11 E15 M0.049 O R0
./instances/Rome/grafo4043.37.lgr N37 E47 M0.115 R1
./instances/Rome/grafo8627.82.lgr N82 E105 M0.201 R9
./instances/Rome/grafo6223.42.lgr N42 E45 M0.097 O R0
./instances/Rome/grafo6541.39.lgr N39 E54 M0.12 R5
./instances/Rome/grafo1991.31.lgr N31 E39 M0.114 R2
./instances/Rome/grafo4809.59.lgr N59 E80 M0.163 R8
./instances/Rome/grafo5551.37.lgr N37 E44 M0.086 O R0
./instances/Rome/grafo1547.53.lgr N53 E68 M0.141 R1
./instances/Rome/grafo4136.63.lgr N63 E98 M0.189 R19
./instances/Rome/grafo4351.63.lgr N63 E78 M0.178 R5
./instances/Rome/grafo1296.46.lgr N46 E59 M0.131 R2
./instances/Rome/grafo8884.64.lgr N64 E88 M0.165 R7
./instances/Rome/grafo9618.72.lgr N72 E94 M0.183 R10
./instances/Rome/grafo1628.56.lgr N56 E72 M0.148 R2
./instances/Rome/grafo1243.28.lgr N28 E29 M0.067 O R0
./instances/Rome/grafo902.22.lgr N22 E22 M0.043 O R0
./instances/Rome/grafo7541.40.lgr N40 E53 M0.13 R5
./instances/Rome/grafo7113.57.lgr N57 E81 M0.156 R13
./instances/Rome/grafo11193.93.lgr N93 E120 M0.236 R12
./instances/Rome/grafo10052.32.lgr N32 E33 M0.054 O R0
./instances/Rome/grafo856.11.lgr N11 E12 M0.028 O R0
./instances/Rome/grafo9426.65.lgr N65 E106 M0.206 R21
./instances/Rome/grafo10177.96.lgr N96 E122 M0.243 R16
./instances/Rome/grafo5830.40.lgr N40 E47 M0.092 O R0
./instances/Rome/grafo2107.31.lgr N31 E35 M0.075 O R0
./instances/Rome/grafo3694.41.lgr N41 E59 M0.135 R8
./instances/Rome/grafo1479.48.lgr N48 E53 M0.118 O R0
./instances/Rome/grafo11576.34.lgr N34 E37 M0.053 O R0
./instances/Rome/grafo9692.80.lgr N80 E117 M0.19 R19
./instances/Rome/grafo6459.57.lgr N57 E72 M0.154 R8
./instances/Rome/grafo6866.44.lgr N44 E59 M0.132 R6
./instances/Rome/grafo444.16.lgr N16 E15 M0.045 O R0
./instances/Rome/grafo6004.42.lgr N42 E60 M0.124 R1
./instances/Rome/grafo4063.45.lgr N45 E69 M0.155 R11
./instances/Rome/grafo5414.41.lgr N41 E44 M0.089 O R0
./instances/Rome/grafo2126.11.lgr N11 E15 M0.053 O R0
./instances/Rome/grafo5596.37.lgr N37 E53 M0.118 R5
./instances/Rome/grafo10095.93.lgr N93 E120 M0.232 R13
./instances/Rome/grafo7116.43.lgr N43 E53 M0.131 R1
./instances/Rome/grafo5245.43.lgr N43 E59 M0.138 R2
./instances/Rome/grafo10104.96.lgr N96 E134 M0.251 R23
./instances/Rome/grafo11171.35.lgr N35 E40 M0.083 O R0
./instances/Rome/grafo2032.23.lgr N23 E27 M0.097 R1
./instances/Rome/grafo1892.23.lgr N23 E24 M0.038 O R0
./instances/Rome/grafo4794.71.lgr N71 E101 M0.207 R12
./instances/Rome/grafo8128.81.lgr N81 E123 M0.231 R21
./instances/Rome/grafo2683.13.lgr N13 E15 M0.053 O R0
./instances/Rome/grafo5403.58.lgr N58 E77 M0.161 R5
./instances/Rome/grafo8923.90.lgr N90 E131 M0.263 R24
./instances/Rome/grafo7071.39.lgr N39 E56 M0.128 R4
./instances/Rome/grafo3330.39.lgr N39 E60 M0.124 R12
./instances/Rome/grafo11263.41.lgr N41 E57 M0.114 R7
./instances/Rome/grafo2463.32.lgr N32 E40 M0.082 O R0
./instances/Rome/grafo6343.43.lgr N43 E55 M0.123 R4
./instances/Rome/grafo11291.99.lgr N99 E116 M0.239 R6
./instances/Rome/grafo7960.62.lgr N62 E77 M0.171 R3
./instances/Rome/grafo2821.22.lgr N22 E30 M0.096 R1
./instances/Rome/grafo4952.62.lgr N62 E78 M0.16 R3
./instances/Rome/grafo10360.93.lgr N93 E118 M0.245 R10
./instances/Rome/grafo11324.100.lgr N100 E138 M0.264 R28
./instances/Rome/grafo4267.52.lgr N52 E71 M0.158 R5
./instances/Rome/grafo9999.39.lgr N39 E49 M0.114 R4
./instances/Rome/grafo6638.48.lgr N48 E60 M0.128 R1
./instances/Rome/grafo6316.60.lgr N60 E82 M0.166 R7
./instances/Rome/grafo5656.45.lgr N45 E66 M0.156 R6
./instances/Rome/grafo2208.21.lgr N21 E24 M0.067 O R0
./instances/Rome/grafo4391.56.lgr N56 E70 M0.159 R3
./instances/Rome/grafo4743.76.lgr N76 E109 M0.216 R14
./instances/Rome/grafo3664.37.lgr N37 E46 M0.116 R1
./instances/Rome/grafo5172.62.lgr N62 E87 M0.172 R9
./instances/Rome/grafo4384.64.lgr N64 E88 M0.176 R14
./instances/Rome/grafo1502.33.lgr N33 E43 M0.11 R2
./instances/Rome/grafo5206.33.lgr N33 E43 M0.109 R1
./instances/Rome/grafo3323.56.lgr N56 E64 M0.112 O R0
./instances/Rome/grafo1736.27.lgr N27 E35 M0.072 O R0
./instances/Rome/grafo9594.64.lgr N64 E86 M0.171 R10
./instances/Rome/grafo10364.100.lgr N100 E121 M0.246 R8
./instances/Rome/grafo10334.94.lgr N94 E123 M0.224 R11
./instances/Rome/grafo8949.94.lgr N94 E122 M0.227 R15
./instances/Rome/grafo1882.19.lgr N19 E22 M0.059 O R0
./instances/Rome/grafo10195.99.lgr N99 E142 M0.27 R26
./instances/Rome/grafo1407.68.lgr N68 E90 M0.189 R11
./instances/Rome/grafo2660.22.lgr N22 E27 M0.064 O R0
./instances/Rome/grafo4755.70.lgr N70 E91 M0.185 R6
./instances/Rome/grafo2662.19.lgr N19 E21 M0.035 O R0
./instances/Rome/grafo5541.69.lgr N69 E86 M0.174 R4
./instances/Rome/grafo8248.86.lgr N86 E119 M0.259 R21
./instances/Rome/grafo703.19.lgr N19 E31 M0.085 R1
./instances/Rome/grafo1058.14.lgr N14 E13 M0.034 O R0
./instances/Rome/grafo5704.78.lgr N78 E107 M0.214 R18
./instances/Rome/grafo7863.67.lgr N67 E92 M0.181 R10
./instances/Rome/grafo8733.88.lgr N88 E121 M0.21 R21
./instances/Rome/grafo6517.35.lgr N35 E49 M0.113 R6
./instances/Rome/grafo7505.72.lgr N72 E89 M0.167 R4
./instances/Rome/grafo4027.45.lgr N45 E54 M0.122 R2
./instances/Rome/grafo5835.44.lgr N44 E53 M0.139 R1
./instances/Rome/grafo7795.70.lgr N70 E93 M0.192 R11
./instances/Rome/grafo5896.60.lgr N60 E84 M0.178 R13
./instances/Rome/grafo8217.68.lgr N68 E96 M0.185 R9
./instances/Rome/grafo3479.56.lgr N56 E73 M0.167 R5
./instances/Rome/grafo10685.98.lgr N98 E144 M0.255 R29
./instances/Rome/grafo11537.91.lgr N91 E130 M0.262 R27
./instances/Rome/grafo4678.58.lgr N58 E75 M0.164 R6
./instances/Rome/grafo2346.30.lgr N30 E33 M0.075 O R0
./instances/Rome/grafo8027.60.lgr N60 E71 M0.116 O R0
./instances/Rome/grafo11022.32.lgr N32 E35 M0.075 O R0
./instances/Rome/grafo6680.60.lgr N60 E80 M0.172 R10
./instances/Rome/grafo8867.97.lgr N97 E147 M0.279 R28
./instances/Rome/grafo10108.99.lgr N99 E129 M0.248 R17
./instances/Rome/grafo11454.31.lgr N31 E36 M0.074 O R0
./instances/Rome/grafo3003.40.lgr N40 E52 M0.103 O R0
./instances/Rome/grafo1890.33.lgr N33 E40 M0.086 O R0
./instances/Rome/grafo8505.79.lgr N79 E100 M0.199 R11
./instances/Rome/grafo7378.88.lgr N88 E121 M0.236 R17
./instances/Rome/grafo3770.42.lgr N42 E51 M0.094 O R0
./instances/Rome/grafo4735.80.lgr N80 E108 M0.252 R14
./instances/Rome/grafo1228.31.lgr N31 E37 M0.107 R1
./instances/Rome/grafo3212.57.lgr N57 E77 M0.163 R8
./instances/Rome/grafo433.21.lgr N21 E28 M0.074 O R0
./instances/Rome/grafo4745.81.lgr N81 E115 M0.214 R24
./instances/Rome/grafo8210.71.lgr N71 E96 M0.189 R10
./instances/Rome/grafo1344.25.lgr N25 E26 M0.059 O R0
./instances/Rome/grafo11605.33.lgr N33 E42 M0.078 O R0
./instances/Rome/grafo9180.64.lgr N64 E80 M0.169 R5
./instances/Rome/grafo10920.95.lgr N95 E122 M0.234 R12
./instances/Rome/grafo3449.44.lgr N44 E61 M0.137 R2
./instances/Rome/grafo4786.62.lgr N62 E81 M0.158 R5
./instances/Rome/grafo10571.93.lgr N93 E129 M0.246 R20
./instances/Rome/grafo11624.96.lgr N96 E129 M0.241 R20
./instances/Rome/grafo8639.75.lgr N75 E108 M0.2 R17
./instances/Rome/grafo7137.41.lgr N41 E59 M0.135 R6
./instances/Rome/grafo6417.39.lgr N39 E47 M0.116 R2
./instances/Rome/grafo6222.39.lgr N39 E49 M0.099 O R0
./instances/Rome/grafo2955.38.lgr N38 E49 M0.134 R3
./instances/Rome/grafo9452.66.lgr N66 E92 M0.206 R16
./instances/Rome/grafo2286.15.lgr N15 E16 M0.053 O R0
./instances/Rome/grafo10201.93.lgr N93 E123 M0.231 R19
./instances/Rome/grafo3573.43.lgr N43 E58 M0.128 R5
./instances/Rome/grafo8855.100.lgr N100 E134 M0.251 R16
./instances/Rome/grafo4598.61.lgr N61 E79 M0.18 R6
./instances/Rome/grafo10173.97.lgr N97 E142 M0.26 R23
./instances/Rome/grafo648.39.lgr N39 E41 M0.091 O R0
./instances/Rome/grafo9591.73.lgr N73 E107 M0.201 R17
./instances/Rome/grafo6438.45.lgr N45 E58 M0.144 R4
./instances/Rome/grafo4540.54.lgr N54 E66 M0.163 R2
./instances/Rome/grafo5580.47.lgr N47 E57 M0.144 R1
./instances/Rome/grafo1955.10.lgr N10 E15 M0.052 O R0
./instances/Rome/grafo3065.17.lgr N17 E26 M0.062 O R0
./instances/Rome/grafo2057.34.lgr N34 E45 M0.083 O R0
./instances/Rome/grafo2621.14.lgr N14 E17 M0.048 O R0
./instances/Rome/grafo9687.79.lgr N79 E116 M0.219 R19
./instances/Rome/grafo4400.56.lgr N56 E86 M0.163 R15
./instances/Rome/grafo1181.30.lgr N30 E40 M0.105 R1
./instances/Rome/grafo11163.38.lgr N38 E50 M0.124 R2
./instances/Rome/grafo4396.63.lgr N63 E83 M0.17 R8
./instances/Rome/grafo10459.37.lgr N37 E46 M0.087 O R0
./instances/Rome/grafo10635.95.lgr N95 E137 M0.275 R28
./instances/Rome/grafo5760.43.lgr N43 E55 M0.138 R2
./instances/Rome/grafo7428.43.lgr N43 E52 M0.117 R1
./instances/Rome/grafo2436.28.lgr N28 E37 M0.082 O R0
./instances/Rome/grafo9024.75.lgr N75 E96 M0.19 R4
./instances/Rome/grafo4575.60.lgr N60 E77 M0.166 R6
./instances/Rome/grafo11068.96.lgr N96 E118 M0.234 R10
./instances/Rome/grafo4390.59.lgr N59 E89 M0.173 R14
./instances/Rome/grafo372.27.lgr N27 E31 M0.078 O R0
./instances/Rome/grafo7748.51.lgr N51 E65 M0.15 R4
./instances/Rome/grafo1109.24.lgr N24 E33 M0.092 R1
./instances/Rome/grafo3529.42.lgr N42 E54 M0.144 R4
./instances/Rome/grafo5597.36.lgr N36 E43 M0.114 R1
./instances/Rome/grafo7362.38.lgr N38 E44 M0.114 R1
./instances/Rome/grafo11557.95.lgr N95 E133 M0.24 R23
./instances/Rome/grafo5618.34.lgr N34 E42 M0.084 O R0
./instances/Rome/grafo6644.38.lgr N38 E51 M0.129 R2
./instances/Rome/grafo2343.12.lgr N12 E12 M0.03 O R0
./instances/Rome/grafo6389.84.lgr N84 E97 M0.205 R4
./instances/Rome/grafo2338.14.lgr N14 E13 M0.037 O R0
./instances/Rome/grafo5071.56.lgr N56 E74 M0.156 R6
./instances/Rome/grafo11670.41.lgr N41 E54 M0.135 R6
./instances/Rome/grafo6624.59.lgr N59 E73 M0.159 R5
./instances/Rome/grafo10697.95.lgr N95 E123 M0.228 R12
./instances/Rome/grafo8854.89.lgr N89 E123 M0.223 R25
./instances/Rome/grafo10299.94.lgr N94 E132 M0.27 R21
./instances/Rome/grafo5603.38.lgr N38 E52 M0.122 R3
./instances/Rome/grafo6170.36.lgr N36 E43 M0.094 O R0
./instances/Rome/grafo3903.59.lgr N59 E83 M0.177 R8
./instances/Rome/grafo8776.96.lgr N96 E119 M0.233 R17
./instances/Rome/grafo11202.32.lgr N32 E38 M0.074 O R0
./instances/Rome/grafo7042.57.lgr N57 E79 M0.165 R10
./instances/Rome/grafo4486.53.lgr N53 E70 M0.152 R7
./instances/Rome/grafo5270.35.lgr N35 E39 M0.088 O R0
./instances/Rome/grafo4776.65.lgr N65 E95 M0.194 R13
./instances/Rome/grafo5780.48.lgr N48 E68 M0.148 R10
./instances/Rome/grafo8903.97.lgr N97 E118 M0.348 R11
./instances/Rome/grafo5165.42.lgr N42 E58 M0.143 R4
./instances/Rome/grafo11280.99.lgr N99 E143 M0.282 R27
./instances/Rome/grafo5713.46.lgr N46 E66 M0.147 R12
./instances/Rome/grafo5064.58.lgr N58 E67 M0.115 O R0
./instances/Rome/grafo10919.97.lgr N97 E136 M0.276 R23
./instances/Rome/grafo5253.41.lgr N41 E51 M0.107 O R0
./instances/Rome/grafo8281.85.lgr N85 E117 M0.237 R19
./instances/Rome/grafo9661.86.lgr N86 E132 M0.237 R29
./instances/Rome/grafo714.13.lgr N13 E15 M0.03 O R0
./instances/Rome/grafo4921.83.lgr N83 E115 M0.232 R20
./instances/Rome/grafo4873.56.lgr N56 E73 M0.168 R3
./instances/Rome/grafo2272.20.lgr N20 E23 M0.058 O R0
./instances/Rome/grafo5526.46.lgr N46 E64 M0.151 R8
./instances/Rome/grafo8694.81.lgr N81 E122 M0.235 R23
./instances/Rome/grafo11404.92.lgr N92 E123 M0.241 R15
./instances/Rome/grafo10642.90.lgr N90 E118 M0.239 R17
./instances/Rome/grafo2416.21.lgr N21 E24 M0.061 O R0
./instances/Rome/grafo11343.35.lgr N35 E44 M0.111 R2
./instances/Rome/grafo10533.100.lgr N100 E135 M0.266 R19
./instances/Rome/grafo11590.35.lgr N35 E38 M0.086 O R0
./instances/Rome/grafo2808.37.lgr N37 E44 M0.085 O R0
./instances/Rome/grafo5684.78.lgr N78 E95 M0.188 R6
./instances/Rome/grafo3583.47.lgr N47 E61 M0.196 R5
./instances/Rome/grafo4328.51.lgr N51 E66 M0.15 R6
./instances/Rome/grafo8714.73.lgr N73 E82 M0.173 R1
./instances/Rome/grafo10463.36.lgr N36 E50 M0.118 R4
./instances/Rome/grafo5561.36.lgr N36 E38 M0.084 O R0
./instances/Rome/grafo5164.47.lgr N47 E68 M0.154 R8
./instances/Rome/grafo8909.89.lgr N89 E124 M0.235 R22
./instances/Rome/grafo7133.35.lgr N35 E38 M0.074 O R0
./instances/Rome/grafo8698.73.lgr N73 E93 M0.185 R10
./instances/Rome/grafo8033.91.lgr N91 E113 M0.234 R7
./instances/Rome/grafo1577.26.lgr N26 E36 M0.097 R1
./instances/Rome/grafo6256.41.lgr N41 E53 M0.115 R2
./instances/Rome/grafo1226.32.lgr N32 E34 M0.076 O R0
./instances/Rome/grafo7683.38.lgr N38 E58 M0.129 R9
./instances/Rome/grafo4812.57.lgr N57 E75 M0.16 R9
./instances/Rome/grafo9849.35.lgr N35 E37 M0.078 O R0
./instances/Rome/grafo481.80.lgr N80 E108 M0.203 R15
./instances/Rome/grafo6962.40.lgr N40 E53 M0.115 R4
./instances/Rome/grafo6096.47.lgr N47 E59 M0.14 R2
./instances/Rome/grafo1793.21.lgr N21 E26 M0.083 R1
./instances/Rome/grafo1225.25.lgr N25 E27 M0.067 O R0
./instances/Rome/grafo3749.42.lgr N42 E52 M0.121 R1
./instances/Rome/grafo3377.36.lgr N36 E45 M0.094 O R0
./instances/Rome/grafo9321.64.lgr N64 E103 M0.184 R18
./instances/Rome/grafo6626.54.lgr N54 E65 M0.149 R1
./instances/Rome/grafo9415.65.lgr N65 E85 M0.185 R10
./instances/Rome/grafo1008.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo2318.15.lgr N15 E16 M0.054 O R0
./instances/Rome/grafo7134.39.lgr N39 E50 M0.113 R4
./instances/Rome/grafo4144.83.lgr N83 E110 M0.226 R14
./instances/Rome/grafo10472.32.lgr N32 E37 M0.073 O R0
./instances/Rome/grafo10446.95.lgr N95 E153 M0.266 R39
./instances/Rome/grafo3147.53.lgr N53 E66 M0.146 R2
./instances/Rome/grafo1140.15.lgr N15 E22 M0.057 O R0
./instances/Rome/grafo5871.39.lgr N39 E52 M0.131 R5
./instances/Rome/grafo8162.75.lgr N75 E96 M0.189 R8
./instances/Rome/grafo8573.92.lgr N92 E113 M0.218 R10
./instances/Rome/grafo10831.98.lgr N98 E146 M0.277 R24
./instances/Rome/grafo4160.51.lgr N51 E70 M0.152 R8
./instances/Rome/grafo10465.96.lgr N96 E129 M0.247 R19
./instances/Rome/grafo167.22.lgr N22 E24 M0.058 O R0
./instances/Rome/grafo2543.38.lgr N38 E42 M0.106 O R0
./instances/Rome/grafo611.12.lgr N12 E12 M0.029 O R0
./instances/Rome/grafo5689.61.lgr N61 E88 M0.17 R13
./instances/Rome/grafo10138.33.lgr N33 E42 M0.08 O R0
./instances/Rome/grafo4033.42.lgr N42 E64 M0.137 R8
./instances/Rome/grafo4095.56.lgr N56 E79 M0.17 R13
./instances/Rome/grafo11121.32.lgr N32 E41 M0.085 O R0
./instances/Rome/grafo7623.45.lgr N45 E62 M0.136 R8
./instances/Rome/grafo1621.10.lgr N10 E15 M0.052 O R0
./instances/Rome/grafo6038.53.lgr N53 E63 M0.14 R3
./instances/Rome/grafo9746.68.lgr N68 E82 M0.173 R4
./instances/Rome/grafo3758.38.lgr N38 E56 M0.121 R4
./instances/Rome/grafo1629.11.lgr N11 E11 M0.03 O R0
./instances/Rome/grafo1133.18.lgr N18 E23 M0.063 O R0
./instances/Rome/grafo9539.71.lgr N71 E114 M0.204 R29
./instances/Rome/grafo5091.53.lgr N53 E77 M0.17 R10
./instances/Rome/grafo4122.55.lgr N55 E80 M0.157 R9
./instances/Rome/grafo7224.41.lgr N41 E58 M0.159 R1
./instances/Rome/grafo4635.67.lgr N67 E79 M0.135 O R0
./instances/Rome/grafo2177.17.lgr N17 E22 M0.063 O R0
./instances/Rome/grafo11335.100.lgr N100 E153 M0.289 R32
./instances/Rome/grafo10399.33.lgr N33 E43 M0.077 O R0
./instances/Rome/grafo9470.65.lgr N65 E87 M0.177 R10
./instances/Rome/grafo3983.97.lgr N97 E125 M0.238 R12
./instances/Rome/grafo1571.43.lgr N43 E52 M0.093 O R0
./instances/Rome/grafo6182.40.lgr N40 E53 M0.127 R3
./instances/Rome/grafo11382.33.lgr N33 E33 M0.08 O R0
./instances/Rome/grafo3617.39.lgr N39 E48 M0.086 O R0
./instances/Rome/grafo9135.85.lgr N85 E129 M0.242 R31
./instances/Rome/grafo5725.76.lgr N76 E95 M0.191 R7
./instances/Rome/grafo2851.40.lgr N40 E52 M0.113 R5
./instances/Rome/grafo2201.25.lgr N25 E29 M0.069 O R0
./instances/Rome/grafo4357.55.lgr N55 E74 M0.151 R6
./instances/Rome/grafo9553.79.lgr N79 E123 M0.244 R25
./instances/Rome/grafo7638.41.lgr N41 E54 M0.189 R2
./instances/Rome/grafo8031.68.lgr N68 E93 M0.188 R12
./instances/Rome/grafo6953.73.lgr N73 E102 M0.195 R14
./instances/Rome/grafo4878.61.lgr N61 E79 M0.165 R7
./instances/Rome/grafo6699.46.lgr N46 E69 M0.146 R14
./instances/Rome/grafo8000.99.lgr N99 E134 M0.268 R22
./instances/Rome/grafo6667.77.lgr N77 E109 M0.21 R19
./instances/Rome/grafo9806.86.lgr N86 E109 M0.237 R7
./instances/Rome/grafo8257.92.lgr N92 E122 M0.215 R17
./instances/Rome/grafo6819.42.lgr N42 E61 M0.131 R5
./instances/Rome/grafo4765.80.lgr N80 E103 M0.211 R8
./instances/Rome/grafo7893.86.lgr N86 E113 M0.191 R13
./instances/Rome/grafo8725.86.lgr N86 E121 M0.211 R17
./instances/Rome/grafo8032.68.lgr N68 E83 M0.177 R2
./instances/Rome/grafo10793.95.lgr N95 E135 M0.251 R24
./instances/Rome/grafo10944.96.lgr N96 E127 M0.246 R19
./instances/Rome/grafo3841.57.lgr N57 E77 M0.169 R13
./instances/Rome/grafo3156.56.lgr N56 E82 M0.168 R10
./instances/Rome/grafo1197.74.lgr N74 E95 M0.183 R12
./instances/Rome/grafo8946.90.lgr N90 E125 M0.354 R25
./instances/Rome/grafo6579.38.lgr N38 E49 M0.116 R2
./instances/Rome/grafo2160.15.lgr N15 E19 M0.053 O R0
./instances/Rome/grafo7802.71.lgr N71 E92 M0.182 R9
./instances/Rome/grafo7172.40.lgr N40 E54 M0.119 R5
./instances/Rome/grafo3693.43.lgr N43 E58 M0.145 R6
./instances/Rome/grafo10431.95.lgr N95 E132 M0.239 R21
./instances/Rome/grafo8181.72.lgr N72 E101 M0.186 R13
./instances/Rome/grafo1447.52.lgr N52 E62 M0.129 R3
./instances/Rome/grafo9390.63.lgr N63 E94 M0.187 R18
./instances/Rome/grafo9552.72.lgr N72 E98 M0.198 R15
./instances/Rome/grafo7955.81.lgr N81 E107 M0.209 R15
./instances/Rome/grafo2736.16.lgr N16 E19 M0.052 O R0
./instances/Rome/grafo4086.46.lgr N46 E55 M0.124 R2
./instances/Rome/grafo9558.65.lgr N65 E93 M0.189 R18
./instances/Rome/grafo10720.96.lgr N96 E127 M0.251 R17
./instances/Rome/grafo9267.79.lgr N79 E107 M0.222 R16
./instances/Rome/grafo784.18.lgr N18 E23 M0.061 O R0
./instances/Rome/grafo10120.96.lgr N96 E125 M0.229 R17
./instances/Rome/grafo2435.18.lgr N18 E26 M0.06 O R0
./instances/Rome/grafo4819.72.lgr N72 E97 M0.192 R10
./instances/Rome/grafo10808.98.lgr N98 E136 M0.271 R26
./instances/Rome/grafo707.15.lgr N15 E16 M0.049 O R0
./instances/Rome/grafo4912.65.lgr N65 E92 M0.185 R15
./instances/Rome/grafo9409.86.lgr N86 E113 M0.213 R15
./instances/Rome/grafo950.19.lgr N19 E23 M0.061 O R0
./instances/Rome/grafo3368.39.lgr N39 E56 M0.139 R5
./instances/Rome/grafo3933.43.lgr N43 E57 M0.121 R7
./instances/Rome/grafo6924.48.lgr N48 E63 M0.154 R3
./instances/Rome/grafo717.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo8085.76.lgr N76 E114 M0.202 R22
./instances/Rome/grafo8847.60.lgr N60 E83 M0.17 R7
./instances/Rome/grafo5042.56.lgr N56 E72 M0.153 R4
./instances/Rome/grafo5013.82.lgr N82 E107 M0.199 R10
./instances/Rome/grafo5589.44.lgr N44 E59 M0.123 R2
./instances/Rome/grafo8011.91.lgr N91 E114 M0.211 R9
./instances/Rome/grafo6991.44.lgr N44 E59 M0.122 R6
./instances/Rome/grafo8994.73.lgr N73 E98 M0.201 R13
./instances/Rome/grafo8938.90.lgr N90 E121 M0.237 R17
./instances/Rome/grafo7129.41.lgr N41 E55 M0.117 R4
./instances/Rome/grafo1248.26.lgr N26 E26 M0.05 O R0
./instances/Rome/grafo9455.63.lgr N63 E80 M0.172 R9
./instances/Rome/grafo6589.37.lgr N37 E47 M0.119 R4
./instances/Rome/grafo8844.88.lgr N88 E114 M0.219 R11
./instances/Rome/grafo11447.37.lgr N37 E50 M0.114 R4
./instances/Rome/grafo2486.15.lgr N15 E16 M0.06 O R0
./instances/Rome/grafo6592.55.lgr N55 E76 M0.155 R10
./instances/Rome/grafo248.27.lgr N27 E33 M0.087 O R0
./instances/Rome/grafo10826.93.lgr N93 E125 M0.238 R14
./instances/Rome/grafo10149.95.lgr N95 E134 M0.256 R22
./instances/Rome/grafo11154.95.lgr N95 E134 M0.242 R27
./instances/Rome/grafo7986.77.lgr N77 E102 M0.201 R15
./instances/Rome/grafo6155.39.lgr N39 E50 M0.09 O R0
./instances/Rome/grafo7256.69.lgr N69 E95 M0.187 R14
./instances/Rome/grafo6889.38.lgr N38 E50 M0.118 R4
./instances/Rome/grafo5090.76.lgr N76 E112 M0.235 R24
./instances/Rome/grafo964.13.lgr N13 E16 M0.078 O R0
./instances/Rome/grafo7303.46.lgr N46 E57 M0.143 R4
./instances/Rome/grafo10812.98.lgr N98 E128 M0.257 R21
./instances/Rome/grafo6231.39.lgr N39 E52 M0.123 R3
./instances/Rome/grafo9588.62.lgr N62 E100 M0.191 R24
./instances/Rome/grafo5594.75.lgr N75 E92 M0.196 R9
./instances/Rome/grafo7309.41.lgr N41 E60 M0.141 R7
./instances/Rome/grafo4742.77.lgr N77 E95 M0.185 R6
./instances/Rome/grafo7301.40.lgr N40 E50 M0.115 R2
./instances/Rome/grafo8215.92.lgr N92 E125 M0.226 R15
./instances/Rome/grafo1477.32.lgr N32 E37 M0.074 O R0
./instances/Rome/grafo1180.66.lgr N66 E87 M0.168 R5
./instances/Rome/grafo7213.73.lgr N73 E101 M0.195 R12
./instances/Rome/grafo7034.39.lgr N39 E48 M0.089 O R0
./instances/Rome/grafo949.10.lgr N10 E10 M0.034 O R0
./instances/Rome/grafo969.12.lgr N12 E12 M0.032 O R0
./instances/Rome/grafo141.28.lgr N28 E34 M0.071 O R0
./instances/Rome/grafo2170.13.lgr N13 E18 M0.055 O R0
./instances/Rome/grafo5424.34.lgr N34 E41 M0.087 O R0
./instances/Rome/grafo1020.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo953.18.lgr N18 E18 M0.037 O R0
./instances/Rome/grafo9153.74.lgr N74 E106 M0.182 R18
./instances/Rome/grafo2173.21.lgr N21 E25 M0.07 O R0
./instances/Rome/grafo2803.14.lgr N14 E15 M0.031 O R0
./instances/Rome/grafo9797.80.lgr N80 E107 M0.226 R10
./instances/Rome/grafo4532.63.lgr N63 E73 M0.131 O R0
./instances/Rome/grafo2243.46.lgr N46 E61 M0.15 R4
./instances/Rome/grafo9457.79.lgr N79 E110 M0.235 R15
./instances/Rome/grafo1636.11.lgr N11 E20 M0.074 R2
./instances/Rome/grafo7360.44.lgr N44 E58 M0.141 R6
./instances/Rome/grafo1777.23.lgr N23 E32 M0.07 O R0
./instances/Rome/grafo10390.95.lgr N95 E131 M0.247 R17
./instances/Rome/grafo2112.28.lgr N28 E36 M0.08 O R0
./instances/Rome/grafo9471.92.lgr N92 E122 M0.24 R17
./instances/Rome/grafo5242.39.lgr N39 E49 M0.113 R3
./instances/Rome/grafo5457.36.lgr N36 E43 M0.109 R1
./instances/Rome/grafo7938.69.lgr N69 E90 M0.179 R10
./instances/Rome/grafo8764.87.lgr N87 E125 M0.24 R24
./instances/Rome/grafo11302.99.lgr N99 E120 M0.234 R12
./instances/Rome/grafo2642.13.lgr N13 E17 M0.054 O R0
./instances/Rome/grafo6002.76.lgr N76 E101 M0.182 R12
./instances/Rome/grafo330.15.lgr N15 E16 M0.052 O R0
./instances/Rome/grafo2297.17.lgr N17 E20 M0.057 O R0
./instances/Rome/grafo7707.44.lgr N44 E63 M0.15 R7
./instances/Rome/grafo9154.66.lgr N66 E97 M0.19 R17
./instances/Rome/grafo11567.35.lgr N35 E43 M0.079 O R0
./instances/Rome/grafo6887.39.lgr N39 E51 M0.14 R1
./instances/Rome/grafo5753.46.lgr N46 E56 M0.141 R2
./instances/Rome/grafo8920.94.lgr N94 E121 M0.25 R8
./instances/Rome/grafo1639.14.lgr N14 E16 M0.031 O R0
./instances/Rome/grafo6647.97.lgr N97 E127 M0.345 R15
./instances/Rome/grafo4238.64.lgr N64 E85 M0.178 R13
./instances/Rome/grafo6329.44.lgr N44 E58 M0.118 R5
./instances/Rome/grafo3360.43.lgr N43 E56 M0.128 R2
./instances/Rome/grafo3001.40.lgr N40 E56 M0.122 R6
./instances/Rome/grafo6419.45.lgr N45 E59 M0.115 R6
./instances/Rome/grafo8067.80.lgr N80 E113 M0.232 R23
./instances/Rome/grafo11258.94.lgr N94 E119 M0.232 R12
./instances/Rome/grafo8327.62.lgr N62 E85 M0.168 R12
./instances/Rome/grafo1735.11.lgr N11 E14 M0.037 O R0
./instances/Rome/grafo7717.42.lgr N42 E49 M0.11 O R0
./instances/Rome/grafo8919.92.lgr N92 E117 M0.227 R6
./instances/Rome/grafo8105.70.lgr N70 E100 M0.197 R15
./instances/Rome/grafo1239.28.lgr N28 E31 M0.07 O R0
./instances/Rome/grafo7921.71.lgr N71 E101 M0.192 R16
./instances/Rome/grafo6454.60.lgr N60 E78 M0.163 R7
./instances/Rome/grafo3562.40.lgr N40 E53 M0.126 R3
./instances/Rome/grafo2992.26.lgr N26 E28 M0.071 O R0
./instances/Rome/grafo9407.78.lgr N78 E102 M0.201 R14
./instances/Rome/grafo10406.97.lgr N97 E124 M0.231 R13
./instances/Rome/grafo3586.36.lgr N36 E41 M0.091 O R0
./instances/Rome/grafo5675.40.lgr N40 E44 M0.092 O R0
./instances/Rome/grafo3241.36.lgr N36 E47 M0.115 R1
./instances/Rome/grafo1372.25.lgr N25 E27 M0.091 O R0
./instances/Rome/grafo10096.95.lgr N95 E130 M0.24 R16
./instances/Rome/grafo1994.14.lgr N14 E19 M0.073 O R0
./instances/Rome/grafo749.11.lgr N11 E10 M0.03 O R0
./instances/Rome/grafo5108.72.lgr N72 E88 M0.182 R5
./instances/Rome/grafo9444.65.lgr N65 E96 M0.175 R11
./instances/Rome/grafo721.17.lgr N17 E20 M0.06 O R0
./instances/Rome/grafo8541.86.lgr N86 E129 M0.246 R30
./instances/Rome/grafo3552.44.lgr N44 E51 M0.093 O R0
./instances/Rome/grafo4475.55.lgr N55 E67 M0.152 R4
./instances/Rome/grafo5659.46.lgr N46 E60 M0.131 R2
./instances/Rome/grafo1612.29.lgr N29 E32 M0.061 O R0
./instances/Rome/grafo9421.82.lgr N82 E114 M0.21 R18
./instances/Rome/grafo368.11.lgr N11 E13 M0.052 O R0
./instances/Rome/grafo10493.94.lgr N94 E119 M0.226 R14
./instances/Rome/grafo4549.60.lgr N60 E79 M0.187 R5
./instances/Rome/grafo11242.41.lgr N41 E52 M0.114 R4
./instances/Rome/grafo8512.94.lgr N94 E132 M0.26 R22
./instances/Rome/grafo4151.58.lgr N58 E75 M0.183 R1
./instances/Rome/grafo1727.21.lgr N21 E23 M0.062 O R0
./instances/Rome/grafo6075.36.lgr N36 E53 M0.114 R8
./instances/Rome/grafo6525.45.lgr N45 E51 M0.104 O R0
./instances/Rome/grafo7840.78.lgr N78 E111 M0.201 R16
./instances/Rome/grafo1737.22.lgr N22 E28 M0.06 O R0
./instances/Rome/grafo6282.45.lgr N45 E56 M0.132 R2
./instances/Rome/grafo8724.89.lgr N89 E116 M0.221 R19
./instances/Rome/grafo11148.99.lgr N99 E138 M0.267 R27
./instances/Rome/grafo1034.29.lgr N29 E32 M0.071 O R0
./instances/Rome/grafo8861.94.lgr N94 E107 M0.205 R3
./instances/Rome/grafo1424.47.lgr N47 E58 M0.122 R2
./instances/Rome/grafo857.11.lgr N11 E11 M0.037 O R0
./instances/Rome/grafo670.15.lgr N15 E18 M0.055 O R0
./instances/Rome/grafo11191.100.lgr N100 E129 M0.25 R10
./instances/Rome/grafo9689.77.lgr N77 E103 M0.188 R11
./instances/Rome/grafo11376.38.lgr N38 E48 M0.112 R3
./instances/Rome/grafo1944.19.lgr N19 E24 M0.058 O R0
./instances/Rome/grafo9813.74.lgr N74 E95 M0.187 R9
./instances/Rome/grafo4474.68.lgr N68 E99 M0.187 R21
./instances/Rome/grafo1604.28.lgr N28 E32 M0.072 O R0
./instances/Rome/grafo5522.35.lgr N35 E40 M0.083 O R0
./instances/Rome/grafo10916.95.lgr N95 E118 M0.235 R13
./instances/Rome/grafo11379.92.lgr N92 E125 M0.238 R14
./instances/Rome/grafo2087.29.lgr N29 E36 M0.101 R1
./instances/Rome/grafo3058.42.lgr N42 E51 M0.118 R1
./instances/Rome/grafo1520.51.lgr N51 E65 M0.174 R7
./instances/Rome/grafo9088.68.lgr N68 E97 M0.201 R10
./instances/Rome/grafo3346.55.lgr N55 E74 M0.156 R7
./instances/Rome/grafo4874.52.lgr N52 E70 M0.158 R5
./instances/Rome/grafo2567.13.lgr N13 E13 M0.051 O R0
./instances/Rome/grafo2658.18.lgr N18 E21 M0.062 O R0
./instances/Rome/grafo6967.69.lgr N69 E87 M0.176 R7
./instances/Rome/grafo3192.41.lgr N41 E49 M0.097 O R0
./instances/Rome/grafo9961.92.lgr N92 E123 M0.23 R17
./instances/Rome/grafo10889.36.lgr N36 E42 M0.077 O R0
./instances/Rome/grafo3623.39.lgr N39 E47 M0.09 O R0
./instances/Rome/grafo10877.97.lgr N97 E124 M0.225 R12
./instances/Rome/grafo1325.24.lgr N24 E23 M0.05 O R0
./instances/Rome/grafo5487.36.lgr N36 E40 M0.078 O R0
./instances/Rome/grafo297.15.lgr N15 E19 M0.053 O R0
./instances/Rome/grafo8492.86.lgr N86 E117 M0.236 R16
./instances/Rome/grafo2196.16.lgr N16 E17 M0.034 O R0
./instances/Rome/grafo10856.91.lgr N91 E119 M0.242 R19
./instances/Rome/grafo8703.74.lgr N74 E99 M0.183 R15
./instances/Rome/grafo8653.74.lgr N74 E98 M0.191 R10
./instances/Rome/grafo4797.75.lgr N75 E105 M0.216 R13
./instances/Rome/grafo6825.35.lgr N35 E44 M0.113 R1
./instances/Rome/grafo6676.68.lgr N68 E84 M0.168 R3
./instances/Rome/grafo9117.71.lgr N71 E100 M0.201 R15
./instances/Rome/grafo7210.43.lgr N43 E67 M0.144 R6
./instances/Rome/grafo10129.99.lgr N99 E135 M0.251 R26
./instances/Rome/grafo3082.33.lgr N33 E43 M0.127 R1
./instances/Rome/grafo9812.88.lgr N88 E113 M0.218 R14
./instances/Rome/grafo10814.98.lgr N98 E141 M0.258 R29
./instances/Rome/grafo9290.75.lgr N75 E103 M0.18 R13
./instances/Rome/grafo7146.42.lgr N42 E54 M0.116 R1
./instances/Rome/grafo9901.34.lgr N34 E35 M0.057 O R0
./instances/Rome/grafo7078.38.lgr N38 E47 M0.112 R1
./instances/Rome/grafo9563.63.lgr N63 E85 M0.18 R13
./instances/Rome/grafo9204.71.lgr N71 E106 M0.198 R19
./instances/Rome/grafo2474.22.lgr N22 E25 M0.063 O R0
./instances/Rome/grafo2706.13.lgr N13 E14 M0.03 O R0
./instances/Rome/grafo10286.97.lgr N97 E130 M0.249 R17
./instances/Rome/grafo938.10.lgr N10 E14 M0.045 O R0
./instances/Rome/grafo1474.52.lgr N52 E73 M0.157 R9
./instances/Rome/grafo10168.95.lgr N95 E122 M0.229 R15
./instances/Rome/grafo8225.88.lgr N88 E118 M0.22 R19
./instances/Rome/grafo11297.93.lgr N93 E127 M0.229 R13
./instances/Rome/grafo1010.10.lgr N10 E10 M0.028 O R0
./instances/Rome/grafo5758.60.lgr N60 E86 M0.173 R15
./instances/Rome/grafo11403.44.lgr N44 E60 M0.15 R4
./instances/Rome/grafo8635.73.lgr N73 E101 M0.188 R17
./instances/Rome/grafo160.30.lgr N30 E32 M0.075 O R0
./instances/Rome/grafo725.15.lgr N15 E15 M0.032 O R0
./instances/Rome/grafo7927.70.lgr N70 E103 M0.204 R21
./instances/Rome/grafo7393.42.lgr N42 E50 M0.122 R2
./instances/Rome/grafo5299.35.lgr N35 E44 M0.088 O R0
./instances/Rome/grafo6506.80.lgr N80 E106 M0.21 R12
./instances/Rome/grafo10748.39.lgr N39 E58 M0.137 R7
./instances/Rome/grafo5601.35.lgr N35 E38 M0.077 O R0
./instances/Rome/grafo6915.44.lgr N44 E58 M0.137 R3
./instances/Rome/grafo1951.14.lgr N14 E25 M0.08 R2
./instances/Rome/grafo1249.28.lgr N28 E33 M0.074 O R0
./instances/Rome/grafo3311.36.lgr N36 E47 M0.117 R2
./instances/Rome/grafo2859.37.lgr N37 E41 M0.086 O R0
./instances/Rome/grafo6684.56.lgr N56 E76 M0.166 R6
./instances/Rome/grafo1466.61.lgr N61 E78 M0.158 R3
./instances/Rome/grafo5086.83.lgr N83 E112 M0.218 R12
./instances/Rome/grafo4197.71.lgr N71 E97 M0.194 R15
./instances/Rome/grafo9498.71.lgr N71 E95 M0.187 R10
./instances/Rome/grafo9201.83.lgr N83 E110 M0.191 R10
./instances/Rome/grafo11383.38.lgr N38 E43 M0.094 O R0
./instances/Rome/grafo10510.35.lgr N35 E42 M0.087 O R0
./instances/Rome/grafo4366.55.lgr N55 E75 M0.167 R5
./instances/Rome/grafo2595.13.lgr N13 E12 M0.036 O R0
./instances/Rome/grafo1622.31.lgr N31 E41 M0.119 R3
./instances/Rome/grafo10086.34.lgr N34 E42 M0.085 O R0
./instances/Rome/grafo3497.37.lgr N37 E41 M0.078 O R0
./instances/Rome/grafo6080.62.lgr N62 E91 M0.189 R15
./instances/Rome/grafo4367.55.lgr N55 E72 M0.155 R5
./instances/Rome/grafo5616.43.lgr N43 E52 M0.096 O R0
./instances/Rome/grafo5610.62.lgr N62 E95 M0.195 R19
./instances/Rome/grafo5674.38.lgr N38 E48 M0.116 R1
./instances/Rome/grafo9167.67.lgr N67 E96 M0.186 R15
./instances/Rome/grafo933.12.lgr N12 E11 M0.037 O R0
./instances/Rome/grafo3835.39.lgr N39 E50 M0.117 R1
./instances/Rome/grafo2432.15.lgr N15 E18 M0.054 O R0
./instances/Rome/grafo4235.57.lgr N57 E88 M0.184 R20
./instances/Rome/grafo9108.67.lgr N67 E101 M0.203 R18
./instances/Rome/grafo522.24.lgr N24 E30 M0.073 O R0
./instances/Rome/grafo3536.60.lgr N60 E73 M0.165 R3
./instances/Rome/grafo9523.64.lgr N64 E85 M0.196 R7
./instances/Rome/grafo1416.48.lgr N48 E62 M0.137 R3
./instances/Rome/grafo970.12.lgr N12 E16 M0.053 O R0
./instances/Rome/grafo3146.53.lgr N53 E78 M0.16 R10
./instances/Rome/grafo6158.42.lgr N42 E51 M0.141 R1
./instances/Rome/grafo8224.100.lgr N100 E132 M0.256 R20
./instances/Rome/grafo3895.42.lgr N42 E55 M0.124 R6
./instances/Rome/grafo7298.41.lgr N41 E54 M0.122 R4
./instances/Rome/grafo4973.66.lgr N66 E93 M0.187 R9
./instances/Rome/grafo6304.42.lgr N42 E55 M0.122 R1
./instances/Rome/grafo810.16.lgr N16 E17 M0.058 O R0
./instances/Rome/grafo9343.80.lgr N80 E103 M0.206 R12
./instances/Rome/grafo7579.58.lgr N58 E73 M0.16 R9
./instances/Rome/grafo7663.45.lgr N45 E72 M0.151 R12
./instances/Rome/grafo5290.38.lgr N38 E48 M0.118 R4
./instances/Rome/grafo8716.80.lgr N80 E101 M0.202 R10
./instances/Rome/grafo11420.92.lgr N92 E131 M0.253 R22
./instances/Rome/grafo7072.43.lgr N43 E53 M0.128 R2
./instances/Rome/grafo2176.21.lgr N21 E26 M0.069 O R0
./instances/Rome/grafo2451.17.lgr N17 E20 M0.063 O R0
./instances/Rome/grafo1768.26.lgr N26 E30 M0.07 O R0
./instances/Rome/grafo7979.73.lgr N73 E94 M0.192 R9
./instances/Rome/grafo6200.45.lgr N45 E59 M0.128 R3
./instances/Rome/grafo6471.46.lgr N46 E61 M0.124 R5
./instances/Rome/grafo6068.72.lgr N72 E92 M0.182 R9
./instances/Rome/grafo3862.36.lgr N36 E41 M0.111 R1
./instances/Rome/grafo957.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo6062.38.lgr N38 E52 M0.122 R3
./instances/Rome/grafo5051.80.lgr N80 E116 M0.206 R22
./instances/Rome/grafo10761.95.lgr N95 E117 M0.22 R14
./instances/Rome/grafo6309.41.lgr N41 E55 M0.138 R2
./instances/Rome/grafo381.21.lgr N21 E23 M0.038 O R0
./instances/Rome/grafo8169.61.lgr N61 E82 M0.167 R6
./instances/Rome/grafo6366.41.lgr N41 E51 M0.121 R3
./instances/Rome/grafo2583.16.lgr N16 E17 M0.037 O R0
./instances/Rome/grafo1130.23.lgr N23 E39 M0.103 R2
./instances/Rome/grafo293.17.lgr N17 E20 M0.055 O R0
./instances/Rome/grafo4757.72.lgr N72 E97 M0.188 R9
./instances/Rome/grafo3448.58.lgr N58 E85 M0.17 R15
./instances/Rome/grafo874.20.lgr N20 E25 M0.065 O R0
./instances/Rome/grafo2634.14.lgr N14 E13 M0.033 O R0
./instances/Rome/grafo6849.82.lgr N82 E104 M0.217 R8
./instances/Rome/grafo3320.37.lgr N37 E45 M0.086 O R0
./instances/Rome/grafo5894.39.lgr N39 E56 M0.131 R10
./instances/Rome/grafo6037.36.lgr N36 E48 M0.112 R5
./instances/Rome/grafo8979.80.lgr N80 E97 M0.187 R10
./instances/Rome/grafo10377.94.lgr N94 E129 M0.257 R22
./instances/Rome/grafo3628.52.lgr N52 E71 M0.154 R6
./instances/Rome/grafo2958.27.lgr N27 E32 M0.076 O R0
./instances/Rome/grafo8587.71.lgr N71 E87 M0.139 O R0
./instances/Rome/grafo6630.56.lgr N56 E68 M0.161 R2
./instances/Rome/grafo3607.56.lgr N56 E91 M0.197 R17
./instances/Rome/grafo9219.65.lgr N65 E87 M0.186 R5
./instances/Rome/grafo5968.35.lgr N35 E44 M0.117 R1
./instances/Rome/grafo10875.97.lgr N97 E122 M0.235 R15
./instances/Rome/grafo880.17.lgr N17 E16 M0.037 O R0
./instances/Rome/grafo8313.82.lgr N82 E108 M0.219 R13
./instances/Rome/grafo7178.37.lgr N37 E53 M0.111 R7
./instances/Rome/grafo8334.95.lgr N95 E122 M0.222 R14
./instances/Rome/grafo3959.42.lgr N42 E50 M0.084 O R0
./instances/Rome/grafo5243.44.lgr N44 E61 M0.136 R7
./instances/Rome/grafo6751.72.lgr N72 E92 M0.195 R6
./instances/Rome/grafo3033.38.lgr N38 E47 M0.095 O R0
./instances/Rome/grafo5161.45.lgr N45 E73 M0.163 R16
./instances/Rome/grafo718.10.lgr N10 E10 M0.03 O R0
./instances/Rome/grafo11421.31.lgr N31 E37 M0.073 O R0
./instances/Rome/grafo1147.18.lgr N18 E19 M0.038 O R0
./instances/Rome/grafo9303.90.lgr N90 E114 M0.214 R15
./instances/Rome/grafo11402.95.lgr N95 E120 M0.228 R11
./instances/Rome/grafo1747.19.lgr N19 E29 M0.083 R1
./instances/Rome/grafo8398.85.lgr N85 E113 M0.23 R18
./instances/Rome/grafo11469.96.lgr N96 E136 M0.265 R25
./instances/Rome/grafo9738.100.lgr N100 E141 M0.263 R24
./instances/Rome/grafo8057.80.lgr N80 E111 M0.229 R21
./instances/Rome/grafo7728.49.lgr N49 E62 M0.138 R3
./instances/Rome/grafo9487.73.lgr N73 E96 M0.195 R13
./instances/Rome/grafo2406.23.lgr N23 E26 M0.069 O R0
./instances/Rome/grafo2175.25.lgr N25 E28 M0.094 O R0
./instances/Rome/grafo1845.17.lgr N17 E18 M0.038 O R0
./instances/Rome/grafo11490.35.lgr N35 E44 M0.114 R3
./instances/Rome/grafo4117.56.lgr N56 E73 M0.173 R5
./instances/Rome/grafo1816.12.lgr N12 E19 M0.052 O R0
./instances/Rome/grafo10394.100.lgr N100 E127 M0.249 R11
./instances/Rome/grafo7756.44.lgr N44 E62 M0.144 R5
./instances/Rome/grafo1959.25.lgr N25 E30 M0.068 O R0
./instances/Rome/grafo8628.85.lgr N85 E121 M0.218 R20
./instances/Rome/grafo6982.85.lgr N85 E108 M0.22 R8
./instances/Rome/grafo2269.23.lgr N23 E27 M0.067 O R0
./instances/Rome/grafo7855.69.lgr N69 E84 M0.181 R2
./instances/Rome/grafo8952.90.lgr N90 E128 M0.241 R19
./instances/Rome/grafo4287.76.lgr N76 E101 M0.245 R11
./instances/Rome/grafo9880.32.lgr N32 E40 M0.094 O R0
./instances/Rome/grafo9021.69.lgr N69 E103 M0.201 R15
./instances/Rome/grafo4552.78.lgr N78 E108 M0.216 R15
./instances/Rome/grafo430.13.lgr N13 E14 M0.053 O R0
./instances/Rome/grafo1235.67.lgr N67 E88 M0.188 R10
./instances/Rome/grafo3392.43.lgr N43 E52 M0.099 O R0
./instances/Rome/grafo3541.55.lgr N55 E87 M0.166 R20
./instances/Rome/grafo2598.21.lgr N21 E28 M0.092 R1
./instances/Rome/grafo5623.45.lgr N45 E55 M0.118 O R0
./instances/Rome/grafo5370.80.lgr N80 E111 M0.204 R16
./instances/Rome/grafo7226.38.lgr N38 E53 M0.14 R4
./instances/Rome/grafo6052.37.lgr N37 E51 M0.119 R1
./instances/Rome/grafo2489.19.lgr N19 E26 M0.061 O R0
./instances/Rome/grafo8834.87.lgr N87 E112 M0.209 R11
./instances/Rome/grafo11046.97.lgr N97 E128 M0.253 R18
./instances/Rome/grafo1075.47.lgr N47 E62 M0.127 R5
./instances/Rome/grafo10611.94.lgr N94 E122 M0.23 R10
./instances/Rome/grafo3922.39.lgr N39 E50 M0.116 R1
./instances/Rome/grafo6575.68.lgr N68 E100 M0.212 R15
./instances/Rome/grafo4972.58.lgr N58 E75 M0.158 R5
./instances/Rome/grafo3813.39.lgr N39 E50 M0.116 R5
./instances/Rome/grafo6544.48.lgr N48 E61 M0.155 R6
./instances/Rome/grafo4113.59.lgr N59 E84 M0.184 R10
./instances/Rome/grafo4462.57.lgr N57 E67 M0.177 R1
./instances/Rome/grafo9948.91.lgr N91 E127 M0.244 R25
./instances/Rome/grafo8666.85.lgr N85 E110 M0.239 R13
./instances/Rome/grafo7746.43.lgr N43 E59 M0.133 R6
./instances/Rome/grafo925.21.lgr N21 E31 M0.103 R3
./instances/Rome/grafo3418.49.lgr N49 E63 M0.137 R3
./instances/Rome/grafo10356.97.lgr N97 E127 M0.252 R12
./instances/Rome/grafo943.21.lgr N21 E26 M0.109 R1
./instances/Rome/grafo528.18.lgr N18 E19 M0.036 O R0
./instances/Rome/grafo8738.66.lgr N66 E98 M0.2 R20
./instances/Rome/grafo5332.61.lgr N61 E83 M0.171 R6
./instances/Rome/grafo400.16.lgr N16 E17 M0.056 O R0
./instances/Rome/grafo9833.81.lgr N81 E103 M0.213 R10
./instances/Rome/grafo7357.37.lgr N37 E56 M0.109 R8
./instances/Rome/grafo4993.65.lgr N65 E100 M0.201 R24
./instances/Rome/grafo3327.48.lgr N48 E73 M0.157 R10
./instances/Rome/grafo9323.79.lgr N79 E95 M0.19 R5
./instances/Rome/grafo4693.63.lgr N63 E82 M0.172 R5
./instances/Rome/grafo7171.44.lgr N44 E70 M0.154 R6
./instances/Rome/grafo10660.37.lgr N37 E49 M0.109 R3
./instances/Rome/grafo6030.59.lgr N59 E80 M0.18 R10
./instances/Rome/grafo3151.45.lgr N45 E58 M0.144 R4
./instances/Rome/grafo4904.65.lgr N65 E78 M0.169 R1
./instances/Rome/grafo4940.56.lgr N56 E72 M0.152 R5
./instances/Rome/grafo5371.43.lgr N43 E57 M0.115 R4
./instances/Rome/grafo7250.47.lgr N47 E67 M0.141 R8
./instances/Rome/grafo2393.14.lgr N14 E16 M0.051 O R0
./instances/Rome/grafo10107.93.lgr N93 E133 M0.243 R23
./instances/Rome/grafo3230.32.lgr N32 E40 M0.107 R2
./instances/Rome/grafo4406.73.lgr N73 E98 M0.191 R13
./instances/Rome/grafo9041.92.lgr N92 E110 M0.208 R3
./instances/Rome/grafo9198.81.lgr N81 E131 M0.262 R29
./instances/Rome/grafo6079.40.lgr N40 E49 M0.123 R2
./instances/Rome/grafo3042.14.lgr N14 E18 M0.074 R1
./instances/Rome/grafo3838.45.lgr N45 E56 M0.131 R4
./instances/Rome/grafo6051.37.lgr N37 E45 M0.091 O R0
./instances/Rome/grafo859.30.lgr N30 E34 M0.076 O R0
./instances/Rome/grafo5578.36.lgr N36 E41 M0.079 O R0
./instances/Rome/grafo10932.94.lgr N94 E124 M0.247 R14
./instances/Rome/grafo5464.46.lgr N46 E68 M0.147 R10
./instances/Rome/grafo3322.37.lgr N37 E46 M0.088 O R0
./instances/Rome/grafo6341.39.lgr N39 E51 M0.112 R3
./instances/Rome/grafo3333.51.lgr N51 E71 M0.161 R11
./instances/Rome/grafo8686.89.lgr N89 E113 M0.213 R7
./instances/Rome/grafo10054.40.lgr N40 E51 M0.124 R3
./instances/Rome/grafo8856.97.lgr N97 E126 M0.243 R17
./instances/Rome/grafo2909.28.lgr N28 E32 M0.069 O R0
./instances/Rome/grafo2869.37.lgr N37 E41 M0.09 O R0
./instances/Rome/grafo180.27.lgr N27 E37 M0.082 O R0
./instances/Rome/grafo11676.38.lgr N38 E51 M0.117 R3
./instances/Rome/grafo8120.75.lgr N75 E104 M0.22 R12
./instances/Rome/grafo10734.37.lgr N37 E51 M0.114 R2
./instances/Rome/grafo9159.64.lgr N64 E92 M0.215 R13
./instances/Rome/grafo4183.60.lgr N60 E77 M0.155 R8
./instances/Rome/grafo3729.37.lgr N37 E45 M0.082 O R0
./instances/Rome/grafo2255.39.lgr N39 E45 M0.084 O R0
./instances/Rome/grafo10713.92.lgr N92 E136 M0.247 R25
./instances/Rome/grafo894.16.lgr N16 E24 M0.061 O R0
./instances/Rome/grafo2740.15.lgr N15 E21 M0.062 O R0
./instances/Rome/grafo7118.45.lgr N45 E65 M0.153 R11
./instances/Rome/grafo2572.28.lgr N28 E34 M0.078 O R0
./instances/Rome/grafo4520.66.lgr N66 E84 M0.18 R7
./instances/Rome/grafo1125.21.lgr N21 E29 M0.069 O R0
./instances/Rome/grafo5055.56.lgr N56 E77 M0.167 R7
./instances/Rome/grafo249.22.lgr N22 E31 M0.099 R1
./instances/Rome/grafo1554.47.lgr N47 E58 M0.134 R2
./instances/Rome/grafo5144.71.lgr N71 E101 M0.192 R20
./instances/Rome/grafo2140.25.lgr N25 E28 M0.045 O R0
./instances/Rome/grafo2333.13.lgr N13 E15 M0.052 O R0
./instances/Rome/grafo7864.75.lgr N75 E103 M0.197 R13
./instances/Rome/grafo8117.62.lgr N62 E94 M0.189 R14
./instances/Rome/grafo3137.42.lgr N42 E61 M0.135 R8
./instances/Rome/grafo11627.37.lgr N37 E53 M0.139 R6
./instances/Rome/grafo5695.34.lgr N34 E41 M0.116 R1
./instances/Rome/grafo593.12.lgr N12 E15 M0.033 O R0
./instances/Rome/grafo3781.41.lgr N41 E58 M0.124 R6
./instances/Rome/grafo3004.38.lgr N38 E43 M0.084 O R0
./instances/Rome/grafo2948.25.lgr N25 E30 M0.072 O R0
./instances/Rome/grafo7557.48.lgr N48 E67 M0.202 R8
./instances/Rome/grafo2718.20.lgr N20 E28 M0.084 R2
./instances/Rome/grafo1207.29.lgr N29 E35 M0.077 O R0
./instances/Rome/grafo10780.99.lgr N99 E149 M0.279 R34
./instances/Rome/grafo4370.80.lgr N80 E112 M0.208 R17
./instances/Rome/grafo6369.56.lgr N56 E84 M0.168 R13
./instances/Rome/grafo1002.20.lgr N20 E21 M0.059 O R0
./instances/Rome/grafo3237.39.lgr N39 E49 M0.089 O R0
./instances/Rome/grafo529.16.lgr N16 E22 M0.061 O R0
./instances/Rome/grafo5873.46.lgr N46 E57 M0.132 R1
./instances/Rome/grafo4959.59.lgr N59 E69 M0.149 R1
./instances/Rome/grafo9174.81.lgr N81 E103 M0.211 R11
./instances/Rome/grafo4467.54.lgr N54 E69 M0.159 R3
./instances/Rome/grafo2870.14.lgr N14 E17 M0.048 O R0
./instances/Rome/grafo7089.59.lgr N59 E82 M0.165 R9
./instances/Rome/grafo2691.23.lgr N23 E31 M0.067 O R0
./instances/Rome/grafo3201.40.lgr N40 E54 M0.132 R4
./instances/Rome/grafo8001.82.lgr N82 E107 M0.2 R13
./instances/Rome/grafo5236.38.lgr N38 E43 M0.1 O R0
./instances/Rome/grafo996.11.lgr N11 E13 M0.052 O R0
./instances/Rome/grafo11030.36.lgr N36 E47 M0.113 R4
./instances/Rome/grafo7879.80.lgr N80 E117 M0.218 R23
./instances/Rome/grafo8978.63.lgr N63 E98 M0.209 R18
./instances/Rome/grafo266.13.lgr N13 E14 M0.037 O R0
./instances/Rome/grafo9499.66.lgr N66 E88 M0.178 R10
./instances/Rome/grafo2429.27.lgr N27 E37 M0.102 R2
./instances/Rome/grafo1624.23.lgr N23 E34 M0.097 R4
./instances/Rome/grafo4290.66.lgr N66 E84 M0.164 R6
./instances/Rome/grafo9990.31.lgr N31 E35 M0.08 O R0
./instances/Rome/grafo157.29.lgr N29 E32 M0.069 O R0
./instances/Rome/grafo780.15.lgr N15 E17 M0.035 O R0
./instances/Rome/grafo5805.42.lgr N42 E53 M0.09 O R0
./instances/Rome/grafo4882.53.lgr N53 E75 M0.152 R9
./instances/Rome/grafo10337.36.lgr N36 E40 M0.086 O R0
./instances/Rome/grafo4153.67.lgr N67 E94 M0.19 R12
./instances/Rome/grafo8138.72.lgr N72 E101 M0.208 R17
./instances/Rome/grafo10024.32.lgr N32 E38 M0.112 R1
./instances/Rome/grafo7194.53.lgr N53 E69 M0.154 R7
./instances/Rome/grafo6724.46.lgr N46 E66 M0.154 R11
./instances/Rome/grafo8285.74.lgr N74 E98 M0.215 R11
./instances/Rome/grafo11585.36.lgr N36 E49 M0.125 R1
./instances/Rome/grafo3244.39.lgr N39 E48 M0.12 R1
./instances/Rome/grafo2387.29.lgr N29 E38 M0.077 O R0
./instances/Rome/grafo5034.78.lgr N78 E92 M0.194 R5
./instances/Rome/grafo450.35.lgr N35 E45 M0.113 R2
./instances/Rome/grafo1912.11.lgr N11 E17 M0.051 O R0
./instances/Rome/grafo6227.36.lgr N36 E47 M0.116 R2
./instances/Rome/grafo5552.47.lgr N47 E57 M0.123 R3
./instances/Rome/grafo11547.31.lgr N31 E36 M0.077 O R0
./instances/Rome/grafo3570.55.lgr N55 E66 M0.115 O R0
./instances/Rome/grafo1915.33.lgr N33 E44 M0.089 O R0
./instances/Rome/grafo8656.73.lgr N73 E96 M0.195 R6
./instances/Rome/grafo3801.43.lgr N43 E52 M0.132 R1
./instances/Rome/grafo11075.97.lgr N97 E127 M0.296 R19
./instances/Rome/grafo1204.27.lgr N27 E31 M0.073 O R0
./instances/Rome/grafo3493.46.lgr N46 E58 M0.136 R2
./instances/Rome/grafo3399.61.lgr N61 E78 M0.162 R6
./instances/Rome/grafo2412.50.lgr N50 E61 M0.135 R3
./instances/Rome/grafo1403.17.lgr N17 E23 M0.061 O R0
./instances/Rome/grafo2413.16.lgr N16 E20 M0.056 O R0
./instances/Rome/grafo1868.34.lgr N34 E39 M0.09 O R0
./instances/Rome/grafo4319.61.lgr N61 E85 M0.181 R9
./instances/Rome/grafo4018.48.lgr N48 E60 M0.171 R1
./instances/Rome/grafo11525.36.lgr N36 E45 M0.084 O R0
./instances/Rome/grafo4423.77.lgr N77 E96 M0.19 R10
./instances/Rome/grafo6501.40.lgr N40 E50 M0.093 O R0
./instances/Rome/grafo3668.59.lgr N59 E77 M0.17 R7
./instances/Rome/grafo9045.72.lgr N72 E92 M0.196 R5
./instances/Rome/grafo7814.61.lgr N61 E90 M0.186 R12
./instances/Rome/grafo3522.37.lgr N37 E42 M0.089 O R0
./instances/Rome/grafo11085.97.lgr N97 E121 M0.235 R8
./instances/Rome/grafo10100.99.lgr N99 E139 M0.27 R25
./instances/Rome/grafo7457.56.lgr N56 E82 M0.158 R11
./instances/Rome/grafo566.18.lgr N18 E20 M0.053 O R0
./instances/Rome/grafo8487.87.lgr N87 E112 M0.205 R12
./instances/Rome/grafo9791.78.lgr N78 E112 M0.207 R22
./instances/Rome/grafo1581.46.lgr N46 E52 M0.093 O R0
./instances/Rome/grafo8565.71.lgr N71 E96 M0.194 R14
./instances/Rome/grafo7995.65.lgr N65 E94 M0.193 R19
./instances/Rome/grafo4623.70.lgr N70 E101 M0.188 R20
./instances/Rome/grafo3807.38.lgr N38 E46 M0.113 R2
./instances/Rome/grafo1984.34.lgr N34 E43 M0.118 R2
./instances/Rome/grafo9476.79.lgr N79 E109 M0.218 R14
./instances/Rome/grafo9592.72.lgr N72 E86 M0.235 R2
./instances/Rome/grafo1682.21.lgr N21 E41 M0.101 R8
./instances/Rome/grafo6265.41.lgr N41 E58 M0.146 R8
./instances/Rome/grafo4030.52.lgr N52 E65 M0.152 R3
./instances/Rome/grafo7193.43.lgr N43 E64 M0.14 R11
./instances/Rome/grafo5602.45.lgr N45 E64 M0.142 R5
./instances/Rome/grafo3090.24.lgr N24 E30 M0.062 O R0
./instances/Rome/grafo646.25.lgr N25 E25 M0.042 O R0
./instances/Rome/grafo10830.92.lgr N92 E129 M0.234 R15
./instances/Rome/grafo10747.38.lgr N38 E44 M0.088 O R0
./instances/Rome/grafo10614.92.lgr N92 E129 M0.25 R28
./instances/Rome/grafo1417.52.lgr N52 E63 M0.137 R2
./instances/Rome/grafo4436.60.lgr N60 E78 M0.17 R4
./instances/Rome/grafo1516.71.lgr N71 E101 M0.203 R12
./instances/Rome/grafo5671.55.lgr N55 E83 M0.168 R12
./instances/Rome/grafo2584.16.lgr N16 E22 M0.091 R2
./instances/Rome/grafo3472.92.lgr N92 E120 M0.297 R14
./instances/Rome/grafo8709.87.lgr N87 E111 M0.23 R13
./instances/Rome/grafo2508.24.lgr N24 E26 M0.069 O R0
./instances/Rome/grafo6392.40.lgr N40 E57 M0.125 R6
./instances/Rome/grafo3105.25.lgr N25 E35 M0.078 O R0
./instances/Rome/grafo9013.84.lgr N84 E108 M0.213 R12
./instances/Rome/grafo2352.15.lgr N15 E17 M0.035 O R0
./instances/Rome/grafo9986.91.lgr N91 E122 M0.237 R20
./instances/Rome/grafo6348.43.lgr N43 E56 M0.126 R4
./instances/Rome/grafo5327.40.lgr N40 E47 M0.119 R1
./instances/Rome/grafo6269.57.lgr N57 E75 M0.168 R5
./instances/Rome/grafo3765.38.lgr N38 E46 M0.087 O R0
./instances/Rome/grafo299.19.lgr N19 E21 M0.051 O R0
./instances/Rome/grafo555.12.lgr N12 E13 M0.032 O R0
./instances/Rome/grafo3875.43.lgr N43 E49 M0.093 O R0
./instances/Rome/grafo2855.12.lgr N12 E17 M0.055 O R0
./instances/Rome/grafo11354.92.lgr N92 E133 M0.247 R22
./instances/Rome/grafo7709.42.lgr N42 E58 M0.138 R4
./instances/Rome/grafo7366.35.lgr N35 E43 M0.093 O R0
./instances/Rome/grafo2381.40.lgr N40 E47 M0.094 O R0
./instances/Rome/grafo9772.83.lgr N83 E109 M0.213 R15
./instances/Rome/grafo3428.57.lgr N57 E80 M0.2 R10
./instances/Rome/grafo9156.63.lgr N63 E82 M0.169 R9
./instances/Rome/grafo1631.16.lgr N16 E21 M0.06 O R0
./instances/Rome/grafo11539.36.lgr N36 E42 M0.087 O R0
./instances/Rome/grafo5504.40.lgr N40 E53 M0.125 R2
./instances/Rome/grafo5566.43.lgr N43 E58 M0.123 R5
./instances/Rome/grafo6168.47.lgr N47 E50 M0.091 O R0
./instances/Rome/grafo1931.20.lgr N20 E29 M0.066 O R0
./instances/Rome/grafo7308.40.lgr N40 E65 M0.151 R9
./instances/Rome/grafo4242.51.lgr N51 E70 M0.157 R5
./instances/Rome/grafo2980.23.lgr N23 E34 M0.105 R1
./instances/Rome/grafo2773.14.lgr N14 E15 M0.03 O R0
./instances/Rome/grafo8863.94.lgr N94 E121 M0.232 R15
./instances/Rome/grafo3692.41.lgr N41 E59 M0.143 R8
./instances/Rome/grafo3303.46.lgr N46 E64 M0.138 R6
./instances/Rome/grafo5666.43.lgr N43 E56 M0.127 R1
./instances/Rome/grafo6706.52.lgr N52 E67 M0.158 R7
./instances/Rome/grafo9706.88.lgr N88 E122 M0.242 R23
./instances/Rome/grafo11610.37.lgr N37 E47 M0.115 R1
./instances/Rome/grafo5989.49.lgr N49 E60 M0.141 R1
./instances/Rome/grafo599.18.lgr N18 E18 M0.037 O R0
./instances/Rome/grafo9619.79.lgr N79 E111 M0.213 R19
./instances/Rome/grafo3423.54.lgr N54 E69 M0.15 R4
./instances/Rome/grafo3812.44.lgr N44 E63 M0.123 R8
./instances/Rome/grafo2824.12.lgr N12 E14 M0.024 O R0
./instances/Rome/grafo291.20.lgr N20 E20 M0.037 O R0
./instances/Rome/grafo3877.33.lgr N33 E51 M0.131 R5
./instances/Rome/grafo4281.59.lgr N59 E76 M0.162 R9
./instances/Rome/grafo8307.72.lgr N72 E100 M0.192 R15
./instances/Rome/grafo10027.38.lgr N38 E50 M0.118 R3
./instances/Rome/grafo11352.90.lgr N90 E126 M0.242 R20
./instances/Rome/grafo274.17.lgr N17 E17 M0.042 O R0
./instances/Rome/grafo7514.43.lgr N43 E56 M0.133 R3
./instances/Rome/grafo3711.40.lgr N40 E53 M0.116 R1
./instances/Rome/grafo8275.82.lgr N82 E124 M0.242 R26
./instances/Rome/grafo9358.62.lgr N62 E82 M0.161 R8
./instances/Rome/grafo6997.69.lgr N69 E88 M0.18 R9
./instances/Rome/grafo9032.68.lgr N68 E91 M0.2 R11
./instances/Rome/grafo3445.37.lgr N37 E46 M0.122 R2
./instances/Rome/grafo2688.17.lgr N17 E25 M0.085 R1
./instances/Rome/grafo9864.91.lgr N91 E130 M0.26 R26
./instances/Rome/grafo3200.36.lgr N36 E47 M0.116 R3
./instances/Rome/grafo6671.36.lgr N36 E48 M0.095 O R0
./instances/Rome/grafo8728.87.lgr N87 E118 M0.225 R19
./instances/Rome/grafo5156.56.lgr N56 E72 M0.151 R7
./instances/Rome/grafo7690.44.lgr N44 E59 M0.15 R3
./instances/Rome/grafo6016.75.lgr N75 E101 M0.203 R17
./instances/Rome/grafo6260.44.lgr N44 E56 M0.186 R2
./instances/Rome/grafo8119.79.lgr N79 E104 M0.199 R12
./instances/Rome/grafo7911.88.lgr N88 E115 M0.221 R13
./instances/Rome/grafo11616.91.lgr N91 E130 M0.263 R24
./instances/Rome/grafo3637.38.lgr N38 E48 M0.115 R4
./instances/Rome/grafo8171.62.lgr N62 E73 M0.161 R1
./instances/Rome/grafo3886.40.lgr N40 E52 M0.127 R4
./instances/Rome/grafo2549.16.lgr N16 E20 M0.059 O R0
./instances/Rome/grafo2038.29.lgr N29 E39 M0.077 O R0
./instances/Rome/grafo6960.44.lgr N44 E61 M0.146 R6
./instances/Rome/grafo10324.99.lgr N99 E118 M0.23 R5
./instances/Rome/grafo1121.17.lgr N17 E20 M0.058 O R0
./instances/Rome/grafo10772.100.lgr N100 E156 M0.295 R34
./instances/Rome/grafo1330.28.lgr N28 E29 M0.067 O R0
./instances/Rome/grafo4365.77.lgr N77 E107 M0.228 R15
./instances/Rome/grafo6439.41.lgr N41 E54 M0.12 R6
./instances/Rome/grafo5576.59.lgr N59 E84 M0.182 R7
./instances/Rome/grafo4431.62.lgr N62 E80 M0.164 R8
./instances/Rome/grafo7372.41.lgr N41 E56 M0.127 R4
./instances/Rome/grafo6186.67.lgr N67 E76 M0.171 R4
./instances/Rome/grafo414.14.lgr N14 E14 M0.03 O R0
./instances/Rome/grafo5190.36.lgr N36 E43 M0.091 O R0
./instances/Rome/grafo4877.62.lgr N62 E85 M0.185 R12
./instances/Rome/grafo1317.68.lgr N68 E87 M0.177 R4
./instances/Rome/grafo3421.38.lgr N38 E52 M0.117 R6
./instances/Rome/grafo1934.14.lgr N14 E14 M0.03 O R0
./instances/Rome/grafo3159.38.lgr N38 E48 M0.115 R3
./instances/Rome/grafo8251.73.lgr N73 E104 M0.213 R17
./instances/Rome/grafo9838.70.lgr N70 E101 M0.189 R19
./instances/Rome/grafo9408.61.lgr N61 E89 M0.162 R9
./instances/Rome/grafo11254.99.lgr N99 E136 M0.279 R20
./instances/Rome/grafo622.23.lgr N23 E25 M0.066 O R0
./instances/Rome/grafo5025.79.lgr N79 E110 M0.211 R14
./instances/Rome/grafo3641.52.lgr N52 E71 M0.163 R10
./instances/Rome/grafo8833.94.lgr N94 E127 M0.246 R18
./instances/Rome/grafo3930.37.lgr N37 E43 M0.113 O R0
./instances/Rome/grafo552.27.lgr N27 E29 M0.065 O R0
./instances/Rome/grafo2084.25.lgr N25 E35 M0.107 R2
./instances/Rome/grafo4992.75.lgr N75 E97 M0.185 R12
./instances/Rome/grafo290.18.lgr N18 E19 M0.077 O R0
./instances/Rome/grafo206.12.lgr N12 E12 M0.033 O R0
./instances/Rome/grafo6305.62.lgr N62 E81 M0.185 R6
./instances/Rome/grafo3313.42.lgr N42 E58 M0.135 R7
./instances/Rome/grafo8399.70.lgr N70 E95 M0.189 R12
./instances/Rome/grafo1132.19.lgr N19 E19 M0.043 O R0
./instances/Rome/grafo1240.49.lgr N49 E63 M0.141 R6
./instances/Rome/grafo870.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo11116.92.lgr N92 E112 M0.211 R11
./instances/Rome/grafo2086.39.lgr N39 E55 M0.122 R6
./instances/Rome/grafo11548.35.lgr N35 E46 M0.113 R5
./instances/Rome/grafo11081.34.lgr N34 E39 M0.08 O R0
./instances/Rome/grafo10087.39.lgr N39 E52 M0.116 R4
./instances/Rome/grafo7723.54.lgr N54 E73 M0.153 R5
./instances/Rome/grafo8831.91.lgr N91 E111 M0.217 R10
./instances/Rome/grafo7397.40.lgr N40 E52 M0.126 R3
./instances/Rome/grafo2183.16.lgr N16 E17 M0.057 O R0
./instances/Rome/grafo3571.42.lgr N42 E56 M0.125 R2
./instances/Rome/grafo5470.34.lgr N34 E38 M0.087 O R0
./instances/Rome/grafo6055.43.lgr N43 E56 M0.135 R5
./instances/Rome/grafo2633.17.lgr N17 E24 M0.061 O R0
./instances/Rome/grafo666.12.lgr N12 E14 M0.046 O R0
./instances/Rome/grafo7427.66.lgr N66 E84 M0.162 R8
./instances/Rome/grafo1212.53.lgr N53 E72 M0.151 R7
./instances/Rome/grafo7727.42.lgr N42 E55 M0.122 R3
./instances/Rome/grafo3721.37.lgr N37 E57 M0.121 R8
./instances/Rome/grafo8988.69.lgr N69 E82 M0.18 R2
./instances/Rome/grafo1040.25.lgr N25 E32 M0.076 O R0
./instances/Rome/grafo4377.65.lgr N65 E82 M0.176 R10
./instances/Rome/grafo1642.18.lgr N18 E19 M0.056 O R0
./instances/Rome/grafo7087.37.lgr N37 E44 M0.116 R1
./instances/Rome/grafo5678.77.lgr N77 E101 M0.193 R11
./instances/Rome/grafo1623.30.lgr N30 E41 M0.106 R1
./instances/Rome/grafo10565.32.lgr N32 E40 M0.076 O R0
./instances/Rome/grafo2185.24.lgr N24 E28 M0.062 O R0
./instances/Rome/grafo4449.75.lgr N75 E104 M0.216 R12
./instances/Rome/grafo2454.34.lgr N34 E46 M0.109 O R0
./instances/Rome/grafo5220.49.lgr N49 E64 M0.128 R4
./instances/Rome/grafo10838.37.lgr N37 E45 M0.113 R3
./instances/Rome/grafo10700.98.lgr N98 E139 M0.274 R29
./instances/Rome/grafo8990.61.lgr N61 E79 M0.164 R9
./instances/Rome/grafo9330.69.lgr N69 E92 M0.192 R12
./instances/Rome/grafo840.17.lgr N17 E19 M0.057 O R0
./instances/Rome/grafo4910.60.lgr N60 E76 M0.161 R2
./instances/Rome/grafo10959.97.lgr N97 E131 M0.256 R23
./instances/Rome/grafo4748.66.lgr N66 E85 M0.172 R9
./instances/Rome/grafo10318.98.lgr N98 E137 M0.269 R27
./instances/Rome/grafo10702.33.lgr N33 E41 M0.111 R1
./instances/Rome/grafo798.26.lgr N26 E32 M0.095 R1
./instances/Rome/grafo3069.88.lgr N88 E100 M0.185 R2
./instances/Rome/grafo9011.66.lgr N66 E86 M0.195 R12
./instances/Rome/grafo1965.28.lgr N28 E37 M0.075 O R0
./instances/Rome/grafo7348.60.lgr N60 E83 M0.161 R7
./instances/Rome/grafo9027.87.lgr N87 E129 M0.251 R25
./instances/Rome/grafo2927.13.lgr N13 E14 M0.041 O R0
./instances/Rome/grafo8760.71.lgr N71 E103 M0.195 R17
./instances/Rome/grafo6776.46.lgr N46 E69 M0.148 R12
./instances/Rome/grafo11268.93.lgr N93 E117 M0.232 R7
./instances/Rome/grafo6497.46.lgr N46 E62 M0.129 R3
./instances/Rome/grafo7886.80.lgr N80 E101 M0.198 R5
./instances/Rome/grafo4677.52.lgr N52 E72 M0.146 R7
./instances/Rome/grafo6286.41.lgr N41 E51 M0.12 R5
./instances/Rome/grafo359.30.lgr N30 E37 M0.078 O R0
./instances/Rome/grafo10640.94.lgr N94 E122 M0.232 R17
./instances/Rome/grafo10880.95.lgr N95 E119 M0.229 R12
./instances/Rome/grafo11474.41.lgr N41 E46 M0.086 O R0
./instances/Rome/grafo9130.71.lgr N71 E101 M0.2 R16
./instances/Rome/grafo7195.42.lgr N42 E51 M0.117 R1
./instances/Rome/grafo3810.52.lgr N52 E64 M0.148 R3
./instances/Rome/grafo6022.61.lgr N61 E86 M0.202 R10
./instances/Rome/grafo9126.82.lgr N82 E113 M0.224 R14
./instances/Rome/grafo3949.53.lgr N53 E74 M0.16 R7
./instances/Rome/grafo9732.64.lgr N64 E89 M0.185 R12
./instances/Rome/grafo5128.37.lgr N37 E47 M0.111 R1
./instances/Rome/grafo4681.63.lgr N63 E79 M0.164 R8
./instances/Rome/grafo11295.37.lgr N37 E48 M0.114 R1
./instances/Rome/grafo3223.39.lgr N39 E40 M0.066 O R0
./instances/Rome/grafo6317.43.lgr N43 E78 M0.156 R21
./instances/Rome/grafo5420.41.lgr N41 E43 M0.092 O R0
./instances/Rome/grafo11359.37.lgr N37 E47 M0.115 R3
./instances/Rome/grafo1817.28.lgr N28 E34 M0.074 O R0
./instances/Rome/grafo7358.60.lgr N60 E78 M0.16 R8
./instances/Rome/grafo10964.95.lgr N95 E122 M0.227 R12
./instances/Rome/grafo1173.16.lgr N16 E20 M0.062 O R0
./instances/Rome/grafo1806.23.lgr N23 E28 M0.067 O R0
./instances/Rome/grafo6166.46.lgr N46 E66 M0.163 R4
./instances/Rome/grafo6322.44.lgr N44 E61 M0.137 R7
./instances/Rome/grafo4315.59.lgr N59 E80 M0.169 R10
./instances/Rome/grafo9586.78.lgr N78 E100 M0.196 R11
./instances/Rome/grafo130.31.lgr N31 E36 M0.076 O R0
./instances/Rome/grafo1656.17.lgr N17 E22 M0.057 O R0
./instances/Rome/grafo8956.92.lgr N92 E120 M0.233 R16
./instances/Rome/grafo974.14.lgr N14 E13 M0.032 O R0
./instances/Rome/grafo4788.60.lgr N60 E75 M0.155 R7
./instances/Rome/grafo1265.46.lgr N46 E53 M0.094 O R0
./instances/Rome/grafo1392.50.lgr N50 E63 M0.138 R4
./instances/Rome/grafo7630.39.lgr N39 E46 M0.087 O R0
./instances/Rome/grafo3064.23.lgr N23 E25 M0.067 O R0
./instances/Rome/grafo1647.30.lgr N30 E33 M0.076 O R0
./instances/Rome/grafo4587.72.lgr N72 E96 M0.182 R14
./instances/Rome/grafo1957.10.lgr N10 E15 M0.048 O R0
./instances/Rome/grafo6278.98.lgr N98 E131 M0.241 R22
./instances/Rome/grafo10361.97.lgr N97 E132 M0.237 R19
./instances/Rome/grafo8953.94.lgr N94 E129 M0.253 R22
./instances/Rome/grafo5889.60.lgr N60 E84 M0.18 R8
./instances/Rome/grafo2510.48.lgr N48 E60 M0.147 R2
./instances/Rome/grafo2104.36.lgr N36 E45 M0.118 R2
./instances/Rome/grafo7412.43.lgr N43 E52 M0.124 R1
./instances/Rome/grafo2529.40.lgr N40 E48 M0.094 O R0
./instances/Rome/grafo5878.44.lgr N44 E56 M0.14 R2
./instances/Rome/grafo10782.95.lgr N95 E127 M0.244 R21
./instances/Rome/grafo4503.59.lgr N59 E82 M0.171 R14
./instances/Rome/grafo9014.63.lgr N63 E88 M0.178 R16
./instances/Rome/grafo4493.76.lgr N76 E113 M0.194 R25
./instances/Rome/grafo11182.99.lgr N99 E129 M0.241 R19
./instances/Rome/grafo1864.18.lgr N18 E18 M0.039 O R0
./instances/Rome/grafo8562.61.lgr N61 E80 M0.164 R7
./instances/Rome/grafo11285.93.lgr N93 E127 M0.228 R20
./instances/Rome/grafo4428.64.lgr N64 E90 M0.177 R11
./instances/Rome/grafo5343.38.lgr N38 E44 M0.081 O R0
./instances/Rome/grafo9393.66.lgr N66 E88 M0.166 R11
./instances/Rome/grafo9852.38.lgr N38 E48 M0.124 R3
./instances/Rome/grafo5468.42.lgr N42 E58 M0.129 R7
./instances/Rome/grafo3030.27.lgr N27 E33 M0.072 O R0
./instances/Rome/grafo8501.94.lgr N94 E110 M0.235 R9
./instances/Rome/grafo5724.34.lgr N34 E39 M0.082 O R0
./instances/Rome/grafo2137.22.lgr N22 E21 M0.042 O R0
./instances/Rome/grafo7355.45.lgr N45 E53 M0.127 R2
./instances/Rome/grafo9633.64.lgr N64 E88 M0.194 R11
./instances/Rome/grafo2148.39.lgr N39 E45 M0.098 O R0
./instances/Rome/grafo8836.88.lgr N88 E121 M0.227 R23
./instances/Rome/grafo5388.36.lgr N36 E47 M0.112 R1
./instances/Rome/grafo6192.41.lgr N41 E54 M0.15 R5
./instances/Rome/grafo6273.43.lgr N43 E56 M0.14 R3
./instances/Rome/grafo7892.86.lgr N86 E107 M0.209 R9
./instances/Rome/grafo360.17.lgr N17 E21 M0.059 O R0
./instances/Rome/grafo8939.75.lgr N75 E93 M0.182 R7
./instances/Rome/grafo4665.76.lgr N76 E109 M0.198 R15
./instances/Rome/grafo6035.35.lgr N35 E50 M0.114 R1
./instances/Rome/grafo2188.28.lgr N28 E40 M0.078 O R0
./instances/Rome/grafo6998.44.lgr N44 E59 M0.142 R5
./instances/Rome/grafo6787.47.lgr N47 E57 M0.145 R2
./instances/Rome/grafo9835.77.lgr N77 E100 M0.207 R5
./instances/Rome/grafo1042.14.lgr N14 E18 M0.051 O R0
./instances/Rome/grafo6449.51.lgr N51 E65 M0.158 R4
./instances/Rome/grafo2994.41.lgr N41 E52 M0.117 R3
./instances/Rome/grafo5333.43.lgr N43 E58 M0.136 R2
./instances/Rome/grafo7669.56.lgr N56 E73 M0.164 R8
./instances/Rome/grafo10715.92.lgr N92 E118 M0.251 R5
./instances/Rome/grafo5342.44.lgr N44 E60 M0.148 R6
./instances/Rome/grafo8684.86.lgr N86 E118 M0.232 R19
./instances/Rome/grafo10488.98.lgr N98 E145 M0.274 R27
./instances/Rome/grafo11156.98.lgr N98 E117 M0.217 R6
./instances/Rome/grafo6596.38.lgr N38 E45 M0.086 O R0
./instances/Rome/grafo6298.44.lgr N44 E61 M0.146 R7
./instances/Rome/grafo3402.42.lgr N42 E62 M0.125 R10
./instances/Rome/grafo4228.58.lgr N58 E81 M0.173 R12
./instances/Rome/grafo6717.38.lgr N38 E47 M0.125 R1
./instances/Rome/grafo5587.48.lgr N48 E55 M0.133 R1
./instances/Rome/grafo10701.99.lgr N99 E120 M0.233 R7
./instances/Rome/grafo8497.71.lgr N71 E104 M0.205 R20
./instances/Rome/grafo4410.78.lgr N78 E111 M0.216 R17
./instances/Rome/grafo4612.61.lgr N61 E94 M0.257 R15
./instances/Rome/grafo5431.68.lgr N68 E96 M0.194 R15
./instances/Rome/grafo2033.30.lgr N30 E37 M0.159 R2
./instances/Rome/grafo7725.41.lgr N41 E57 M0.117 R7
./instances/Rome/grafo2089.66.lgr N66 E84 M0.165 R3
./instances/Rome/grafo8597.83.lgr N83 E113 M0.216 R20
./instances/Rome/grafo6539.47.lgr N47 E65 M0.148 R7
./instances/Rome/grafo2141.55.lgr N55 E76 M0.153 R12
./instances/Rome/grafo1687.30.lgr N30 E32 M0.084 O R0
./instances/Rome/grafo10206.97.lgr N97 E128 M0.236 R15
./instances/Rome/grafo3852.52.lgr N52 E68 M0.156 R8
./instances/Rome/grafo6225.54.lgr N54 E82 M0.176 R16
./instances/Rome/grafo11270.93.lgr N93 E126 M0.239 R16
./instances/Rome/grafo692.22.lgr N22 E30 M0.067 O R0
./instances/Rome/grafo8908.96.lgr N96 E135 M0.248 R21
./instances/Rome/grafo945.17.lgr N17 E22 M0.059 O R0
./instances/Rome/grafo3227.43.lgr N43 E65 M0.152 R12
./instances/Rome/grafo2604.18.lgr N18 E22 M0.065 O R0
./instances/Rome/grafo4557.60.lgr N60 E74 M0.16 R5
./instances/Rome/grafo7740.38.lgr N38 E42 M0.09 O R0
./instances/Rome/grafo11372.33.lgr N33 E41 M0.086 O R0
./instances/Rome/grafo5547.33.lgr N33 E41 M0.078 O R0
./instances/Rome/grafo1151.11.lgr N11 E17 M0.054 O R0
./instances/Rome/grafo10958.98.lgr N98 E154 M0.271 R42
./instances/Rome/grafo3324.44.lgr N44 E52 M0.098 O R0
./instances/Rome/grafo5942.34.lgr N34 E46 M0.121 R2
./instances/Rome/grafo8349.91.lgr N91 E133 M0.247 R26
./instances/Rome/grafo6594.50.lgr N50 E77 M0.167 R14
./instances/Rome/grafo9284.68.lgr N68 E94 M0.188 R15
./instances/Rome/grafo992.16.lgr N16 E22 M0.058 O R0
./instances/Rome/grafo9802.75.lgr N75 E114 M0.222 R25
./instances/Rome/grafo492.18.lgr N18 E19 M0.06 O R0
./instances/Rome/grafo261.14.lgr N14 E15 M0.032 O R0
./instances/Rome/grafo8373.100.lgr N100 E138 M0.268 R20
./instances/Rome/grafo9822.62.lgr N62 E89 M0.169 R14
./instances/Rome/grafo709.17.lgr N17 E21 M0.075 O R0
./instances/Rome/grafo547.16.lgr N16 E16 M0.033 O R0
./instances/Rome/grafo3242.39.lgr N39 E51 M0.112 R2
./instances/Rome/grafo10378.100.lgr N100 E122 M0.328 R7
./instances/Rome/grafo2279.16.lgr N16 E18 M0.031 O R0
./instances/Rome/grafo3723.53.lgr N53 E73 M0.16 R7
./instances/Rome/grafo10162.93.lgr N93 E137 M0.242 R25
./instances/Rome/grafo10182.33.lgr N33 E33 M0.115 O R0
./instances/Rome/grafo6585.97.lgr N97 E132 M0.254 R18
./instances/Rome/grafo4413.64.lgr N64 E87 M0.185 R8
./instances/Rome/grafo387.13.lgr N13 E15 M0.053 O R0
./instances/Rome/grafo11331.34.lgr N34 E41 M0.086 O R0
./instances/Rome/grafo11140.98.lgr N98 E138 M0.261 R24
./instances/Rome/grafo7670.40.lgr N40 E56 M0.136 R6
./instances/Rome/grafo152.21.lgr N21 E24 M0.061 O R0
./instances/Rome/grafo7374.39.lgr N39 E52 M0.132 R6
./instances/Rome/grafo5831.61.lgr N61 E72 M0.166 R4
./instances/Rome/grafo6147.53.lgr N53 E63 M0.143 R3
./instances/Rome/grafo8297.87.lgr N87 E126 M0.208 R26
./instances/Rome/grafo1638.21.lgr N21 E25 M0.066 O R0
./instances/Rome/grafo864.16.lgr N16 E20 M0.059 O R0
./instances/Rome/grafo6310.42.lgr N42 E63 M0.146 R11
./instances/Rome/grafo8620.86.lgr N86 E120 M0.224 R19
./instances/Rome/grafo11207.34.lgr N34 E38 M0.079 O R0
./instances/Rome/grafo4465.55.lgr N55 E84 M0.162 R17
./instances/Rome/grafo7946.78.lgr N78 E102 M0.201 R16
./instances/Rome/grafo867.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo7773.82.lgr N82 E114 M0.228 R9
./instances/Rome/grafo4705.64.lgr N64 E74 M0.166 R1
./instances/Rome/grafo2262.31.lgr N31 E40 M0.073 O R0
./instances/Rome/grafo3804.40.lgr N40 E49 M0.113 R3
./instances/Rome/grafo1568.69.lgr N69 E89 M0.183 R5
./instances/Rome/grafo5404.44.lgr N44 E60 M0.127 R6
./instances/Rome/grafo2686.44.lgr N44 E52 M0.095 O R0
./instances/Rome/grafo1158.24.lgr N24 E34 M0.075 O R0
./instances/Rome/grafo11184.93.lgr N93 E121 M0.216 R15
./instances/Rome/grafo11361.38.lgr N38 E46 M0.121 R2
./instances/Rome/grafo6130.52.lgr N52 E65 M0.149 R4
./instances/Rome/grafo9274.65.lgr N65 E91 M0.187 R13
./instances/Rome/grafo11145.99.lgr N99 E140 M0.265 R26
./instances/Rome/grafo836.10.lgr N10 E10 M0.032 O R0
./instances/Rome/grafo9377.72.lgr N72 E101 M0.188 R12
./instances/Rome/grafo4744.58.lgr N58 E75 M0.151 R4
./instances/Rome/grafo10789.91.lgr N91 E133 M0.281 R24
./instances/Rome/grafo9149.67.lgr N67 E92 M0.213 R13
./instances/Rome/grafo9814.80.lgr N80 E104 M0.199 R12
./instances/Rome/grafo7104.41.lgr N41 E56 M0.132 R1
./instances/Rome/grafo3494.39.lgr N39 E56 M0.12 R6
./instances/Rome/grafo4650.76.lgr N76 E110 M0.227 R13
./instances/Rome/grafo302.17.lgr N17 E19 M0.056 O R0
./instances/Rome/grafo1852.19.lgr N19 E25 M0.058 O R0
./instances/Rome/grafo5798.39.lgr N39 E55 M0.126 R5
./instances/Rome/grafo1766.11.lgr N11 E17 M0.054 O R0
./instances/Rome/grafo260.14.lgr N14 E15 M0.053 O R0
./instances/Rome/grafo5866.76.lgr N76 E107 M0.204 R13
./instances/Rome/grafo2214.19.lgr N19 E21 M0.058 O R0
./instances/Rome/grafo2162.21.lgr N21 E26 M0.066 O R0
./instances/Rome/grafo9818.61.lgr N61 E88 M0.174 R11
./instances/Rome/grafo5503.78.lgr N78 E97 M0.202 R7
./instances/Rome/grafo6793.67.lgr N67 E100 M0.22 R17
./instances/Rome/grafo9348.77.lgr N77 E95 M0.194 R7
./instances/Rome/grafo2476.86.lgr N86 E105 M0.213 R2
./instances/Rome/grafo4405.77.lgr N77 E101 M0.203 R10
./instances/Rome/grafo8449.72.lgr N72 E97 M0.178 R11
./instances/Rome/grafo868.12.lgr N12 E12 M0.03 O R0
./instances/Rome/grafo7419.44.lgr N44 E58 M0.129 R5
./instances/Rome/grafo7703.84.lgr N84 E109 M0.219 R7
./instances/Rome/grafo10709.98.lgr N98 E134 M0.25 R19
./instances/Rome/grafo3527.41.lgr N41 E54 M0.134 R5
./instances/Rome/grafo6606.70.lgr N70 E92 M0.199 R14
./instances/Rome/grafo7535.43.lgr N43 E59 M0.152 R6
./instances/Rome/grafo487.14.lgr N14 E14 M0.037 O R0
./instances/Rome/grafo9438.76.lgr N76 E103 M0.205 R14
./instances/Rome/grafo6526.51.lgr N51 E65 M0.143 R4
./instances/Rome/grafo11620.33.lgr N33 E39 M0.081 O R0
./instances/Rome/grafo364.14.lgr N14 E13 M0.033 O R0
./instances/Rome/grafo4192.70.lgr N70 E96 M0.191 R13
./instances/Rome/grafo10634.96.lgr N96 E137 M0.248 R22
./instances/Rome/grafo4279.57.lgr N57 E71 M0.15 R5
./instances/Rome/grafo821.16.lgr N16 E22 M0.058 O R0
./instances/Rome/grafo1467.49.lgr N49 E64 M0.168 R4
./instances/Rome/grafo9259.64.lgr N64 E92 M0.178 R16
./instances/Rome/grafo3891.39.lgr N39 E49 M0.119 R2
./instances/Rome/grafo9337.86.lgr N86 E124 M0.229 R20
./instances/Rome/grafo5945.45.lgr N45 E60 M0.137 R7
./instances/Rome/grafo8017.64.lgr N64 E89 M0.183 R9
./instances/Rome/grafo8213.69.lgr N69 E95 M0.18 R13
./instances/Rome/grafo9239.62.lgr N62 E85 M0.179 R8
./instances/Rome/grafo11200.93.lgr N93 E124 M0.242 R13
./instances/Rome/grafo506.43.lgr N43 E51 M0.116 R3
./instances/Rome/grafo7020.43.lgr N43 E61 M0.135 R9
./instances/Rome/grafo2962.33.lgr N33 E38 M0.084 O R0
./instances/Rome/grafo1620.27.lgr N27 E27 M0.049 O R0
./instances/Rome/grafo6430.71.lgr N71 E81 M0.166 R2
./instances/Rome/grafo4543.84.lgr N84 E111 M0.214 R12
./instances/Rome/grafo4691.62.lgr N62 E85 M0.174 R12
./instances/Rome/grafo8530.76.lgr N76 E107 M0.221 R17
./instances/Rome/grafo3518.36.lgr N36 E49 M0.115 R2
./instances/Rome/grafo636.29.lgr N29 E30 M0.047 O R0
./instances/Rome/grafo8598.83.lgr N83 E109 M0.206 R15
./instances/Rome/grafo8419.82.lgr N82 E108 M0.216 R14
./instances/Rome/grafo11509.31.lgr N31 E36 M0.076 O R0
./instances/Rome/grafo9696.62.lgr N62 E81 M0.175 R11
./instances/Rome/grafo3259.38.lgr N38 E43 M0.089 O R0
./instances/Rome/grafo3868.45.lgr N45 E51 M0.098 O R0
./instances/Rome/grafo10293.99.lgr N99 E135 M0.318 R22
./instances/Rome/grafo5982.44.lgr N44 E57 M0.135 R1
./instances/Rome/grafo7515.81.lgr N81 E97 M0.194 R7
./instances/Rome/grafo9883.34.lgr N34 E42 M0.08 O R0
./instances/Rome/grafo9328.68.lgr N68 E99 M0.203 R10
./instances/Rome/grafo10359.95.lgr N95 E139 M0.245 R30
./instances/Rome/grafo678.17.lgr N17 E25 M0.061 O R0
./instances/Rome/grafo1030.15.lgr N15 E16 M0.031 O R0
./instances/Rome/grafo2306.13.lgr N13 E14 M0.06 O R0
./instances/Rome/grafo10890.34.lgr N34 E39 M0.082 O R0
./instances/Rome/grafo5811.41.lgr N41 E59 M0.134 R4
./instances/Rome/grafo6791.59.lgr N59 E76 M0.158 R5
./instances/Rome/grafo2404.23.lgr N23 E28 M0.067 O R0
./instances/Rome/grafo2337.27.lgr N27 E37 M0.101 R1
./instances/Rome/grafo2017.24.lgr N24 E28 M0.063 O R0
./instances/Rome/grafo7346.58.lgr N58 E78 M0.154 R6
./instances/Rome/grafo10260.98.lgr N98 E130 M0.242 R17
./instances/Rome/grafo4232.54.lgr N54 E60 M0.101 O R0
./instances/Rome/grafo4847.56.lgr N56 E86 M0.188 R16
./instances/Rome/grafo9309.78.lgr N78 E98 M0.201 R8
./instances/Rome/grafo4805.70.lgr N70 E88 M0.198 R7
./instances/Rome/grafo2045.28.lgr N28 E49 M0.113 R8
./instances/Rome/grafo7575.41.lgr N41 E55 M0.112 R6
./instances/Rome/grafo2276.16.lgr N16 E20 M0.051 O R0
./instances/Rome/grafo7236.47.lgr N47 E70 M0.154 R7
./instances/Rome/grafo313.11.lgr N11 E10 M0.031 O R0
./instances/Rome/grafo4605.58.lgr N58 E84 M0.164 R14
./instances/Rome/grafo9528.63.lgr N63 E92 M0.176 R18
./instances/Rome/grafo8959.90.lgr N90 E121 M0.249 R20
./instances/Rome/grafo2866.17.lgr N17 E24 M0.067 O R0
./instances/Rome/grafo8931.60.lgr N60 E77 M0.16 R3
./instances/Rome/grafo7645.37.lgr N37 E51 M0.117 R6
./instances/Rome/grafo1850.22.lgr N22 E28 M0.07 O R0
./instances/Rome/grafo10374.97.lgr N97 E126 M0.24 R18
./instances/Rome/grafo1455.32.lgr N32 E38 M0.085 O R0
./instances/Rome/grafo802.17.lgr N17 E20 M0.035 O R0
./instances/Rome/grafo6623.59.lgr N59 E73 M0.16 R5
./instances/Rome/grafo9578.66.lgr N66 E82 M0.165 R5
./instances/Rome/grafo1815.34.lgr N34 E37 M0.051 O R0
./instances/Rome/grafo2635.44.lgr N44 E51 M0.1 O R0
./instances/Rome/grafo2145.29.lgr N29 E34 M0.075 O R0
./instances/Rome/grafo7785.100.lgr N100 E136 M0.25 R17
./instances/Rome/grafo673.18.lgr N18 E22 M0.059 O R0
./instances/Rome/grafo4759.79.lgr N79 E108 M0.221 R7
./instances/Rome/grafo4210.53.lgr N53 E70 M0.155 R6
./instances/Rome/grafo8822.88.lgr N88 E120 M0.22 R14
./instances/Rome/grafo1149.29.lgr N29 E31 M0.069 O R0
./instances/Rome/grafo1298.66.lgr N66 E82 M0.162 R4
./instances/Rome/grafo3016.41.lgr N41 E49 M0.115 R1
./instances/Rome/grafo7619.44.lgr N44 E68 M0.151 R11
./instances/Rome/grafo11318.35.lgr N35 E47 M0.104 R5
./instances/Rome/grafo3458.53.lgr N53 E65 M0.155 R2
./instances/Rome/grafo8459.75.lgr N75 E93 M0.181 R6
./instances/Rome/grafo7580.79.lgr N79 E98 M0.194 R9
./instances/Rome/grafo6829.67.lgr N67 E89 M0.177 R9
./instances/Rome/grafo3280.39.lgr N39 E58 M0.123 R3
./instances/Rome/grafo6985.41.lgr N41 E49 M0.112 R3
./instances/Rome/grafo7184.39.lgr N39 E54 M0.124 R6
./instances/Rome/grafo6856.46.lgr N46 E65 M0.154 R9
./instances/Rome/grafo11623.43.lgr N43 E54 M0.118 R1
./instances/Rome/grafo9449.72.lgr N72 E100 M0.197 R15
./instances/Rome/grafo9911.91.lgr N91 E119 M0.229 R17
./instances/Rome/grafo1163.19.lgr N19 E18 M0.041 O R0
./instances/Rome/grafo11252.93.lgr N93 E129 M0.268 R26
./instances/Rome/grafo1472.53.lgr N53 E68 M0.151 R7
./instances/Rome/grafo11017.97.lgr N97 E125 M0.23 R17
./instances/Rome/grafo5217.78.lgr N78 E100 M0.195 R10
./instances/Rome/grafo9862.36.lgr N36 E51 M0.116 R5
./instances/Rome/grafo11453.91.lgr N91 E128 M0.245 R23
./instances/Rome/grafo11460.37.lgr N37 E53 M0.113 R5
./instances/Rome/grafo8358.72.lgr N72 E104 M0.197 R18
./instances/Rome/grafo8778.90.lgr N90 E126 M0.241 R22
./instances/Rome/grafo9196.81.lgr N81 E121 M0.24 R26
./instances/Rome/grafo7296.42.lgr N42 E56 M0.126 R6
./instances/Rome/grafo8622.75.lgr N75 E95 M0.197 R8
./instances/Rome/grafo6742.77.lgr N77 E104 M0.204 R9
./instances/Rome/grafo6204.45.lgr N45 E62 M0.138 R4
./instances/Rome/grafo2035.30.lgr N30 E45 M0.109 R2
./instances/Rome/grafo3848.38.lgr N38 E48 M0.088 O R0
./instances/Rome/grafo3125.37.lgr N37 E42 M0.083 O R0
./instances/Rome/grafo7501.53.lgr N53 E65 M0.111 O R0
./instances/Rome/grafo6367.45.lgr N45 E72 M0.16 R12
./instances/Rome/grafo1752.21.lgr N21 E29 M0.067 O R0
./instances/Rome/grafo10765.92.lgr N92 E119 M0.232 R11
./instances/Rome/grafo4767.78.lgr N78 E106 M0.197 R16
./instances/Rome/grafo5744.34.lgr N34 E44 M0.109 R3
./instances/Rome/grafo505.13.lgr N13 E12 M0.033 O R0
./instances/Rome/grafo3435.99.lgr N99 E135 M0.272 R25
./instances/Rome/grafo7739.40.lgr N40 E44 M0.095 O R0
./instances/Rome/grafo7861.87.lgr N87 E118 M0.219 R16
./instances/Rome/grafo3057.34.lgr N34 E46 M0.121 R2
./instances/Rome/grafo5754.62.lgr N62 E89 M0.184 R11
./instances/Rome/grafo7891.83.lgr N83 E113 M0.22 R13
./instances/Rome/grafo8936.94.lgr N94 E127 M0.238 R20
./instances/Rome/grafo4184.78.lgr N78 E109 M0.218 R18
./instances/Rome/grafo10140.40.lgr N40 E48 M0.117 R1
./instances/Rome/grafo8020.77.lgr N77 E107 M0.199 R15
./instances/Rome/grafo11419.92.lgr N92 E125 M0.246 R18
./instances/Rome/grafo4003.53.lgr N53 E72 M0.155 R6
./instances/Rome/grafo2921.15.lgr N15 E17 M0.067 O R0
./instances/Rome/grafo7589.47.lgr N47 E73 M0.184 R8
./instances/Rome/grafo1883.15.lgr N15 E15 M0.033 O R0
./instances/Rome/grafo3052.20.lgr N20 E23 M0.063 O R0
./instances/Rome/grafo4928.54.lgr N54 E72 M0.161 R7
./instances/Rome/grafo9460.64.lgr N64 E78 M0.165 R4
./instances/Rome/grafo4985.58.lgr N58 E76 M0.165 R4
./instances/Rome/grafo2605.32.lgr N32 E41 M0.123 R1
./instances/Rome/grafo5525.40.lgr N40 E58 M0.121 R3
./instances/Rome/grafo455.10.lgr N10 E10 M0.026 O R0
./instances/Rome/grafo6940.42.lgr N42 E60 M0.139 R6
./instances/Rome/grafo9861.39.lgr N39 E54 M0.116 R3
./instances/Rome/grafo1625.19.lgr N19 E24 M0.084 R1
./instances/Rome/grafo460.10.lgr N10 E9 M0.038 O R0
./instances/Rome/grafo4046.49.lgr N49 E67 M0.147 R5
./instances/Rome/grafo7469.41.lgr N41 E60 M0.145 R10
./instances/Rome/grafo11309.36.lgr N36 E46 M0.117 R3
./instances/Rome/grafo6955.40.lgr N40 E52 M0.121 R2
./instances/Rome/grafo5592.48.lgr N48 E59 M0.121 R1
./instances/Rome/grafo7038.84.lgr N84 E113 M0.213 R16
./instances/Rome/grafo1381.70.lgr N70 E87 M0.189 R4
./instances/Rome/grafo675.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo8427.65.lgr N65 E91 M0.184 R13
./instances/Rome/grafo10420.97.lgr N97 E148 M0.276 R30
./instances/Rome/grafo9826.67.lgr N67 E100 M0.192 R17
./instances/Rome/grafo1995.25.lgr N25 E33 M0.072 O R0
./instances/Rome/grafo4872.60.lgr N60 E103 M0.195 R23
./instances/Rome/grafo1056.17.lgr N17 E22 M0.059 O R0
./instances/Rome/grafo794.19.lgr N19 E21 M0.054 O R0
./instances/Rome/grafo7267.39.lgr N39 E49 M0.121 R1
./instances/Rome/grafo11408.92.lgr N92 E131 M0.246 R26
./instances/Rome/grafo10199.98.lgr N98 E123 M0.266 R11
./instances/Rome/grafo4201.74.lgr N74 E94 M0.186 R8
./instances/Rome/grafo11611.32.lgr N32 E38 M0.08 O R0
./instances/Rome/grafo6467.38.lgr N38 E43 M0.09 O R0
./instances/Rome/grafo11471.91.lgr N91 E130 M0.243 R19
./instances/Rome/grafo8455.61.lgr N61 E90 M0.184 R15
./instances/Rome/grafo4664.63.lgr N63 E77 M0.164 R4
./instances/Rome/grafo7792.96.lgr N96 E123 M0.218 R12
./instances/Rome/grafo2502.15.lgr N15 E20 M0.077 R1
./instances/Rome/grafo1634.17.lgr N17 E18 M0.028 O R0
./instances/Rome/grafo6805.62.lgr N62 E75 M0.177 R5
./instances/Rome/grafo1046.17.lgr N17 E22 M0.058 O R0
./instances/Rome/grafo7963.84.lgr N84 E100 M0.187 R6
./instances/Rome/grafo11428.39.lgr N39 E49 M0.114 R3
./instances/Rome/grafo5710.47.lgr N47 E62 M0.141 R7
./instances/Rome/grafo10676.100.lgr N100 E136 M0.25 R22
./instances/Rome/grafo4145.57.lgr N57 E72 M0.154 R1
./instances/Rome/grafo3410.48.lgr N48 E62 M0.137 R6
./instances/Rome/grafo4266.56.lgr N56 E85 M0.162 R12
./instances/Rome/grafo512.16.lgr N16 E16 M0.033 O R0
./instances/Rome/grafo7731.56.lgr N56 E70 M0.178 R6
./instances/Rome/grafo239.15.lgr N15 E21 M0.054 O R0
./instances/Rome/grafo10101.92.lgr N92 E132 M0.252 R19
./instances/Rome/grafo1223.30.lgr N30 E38 M0.075 O R0
./instances/Rome/grafo8340.69.lgr N69 E79 M0.126 O R0
./instances/Rome/grafo2295.22.lgr N22 E27 M0.067 O R0
./instances/Rome/grafo6703.52.lgr N52 E73 M0.15 R5
./instances/Rome/grafo9266.66.lgr N66 E93 M0.18 R14
./instances/Rome/grafo2796.19.lgr N19 E22 M0.063 O R0
./instances/Rome/grafo3762.39.lgr N39 E52 M0.13 R3
./instances/Rome/grafo9587.62.lgr N62 E93 M0.196 R19
./instances/Rome/grafo3771.40.lgr N40 E53 M0.12 R2
./instances/Rome/grafo8439.71.lgr N71 E90 M0.172 R11
./instances/Rome/grafo9604.82.lgr N82 E100 M0.196 R4
./instances/Rome/grafo4282.77.lgr N77 E110 M0.224 R13
./instances/Rome/grafo3760.56.lgr N56 E69 M0.149 R4
./instances/Rome/grafo2932.40.lgr N40 E60 M0.156 R9
./instances/Rome/grafo2010.34.lgr N34 E41 M0.111 R2
./instances/Rome/grafo9651.68.lgr N68 E90 M0.177 R7
./instances/Rome/grafo11517.34.lgr N34 E45 M0.079 O R0
./instances/Rome/grafo1457.24.lgr N24 E24 M0.063 O R0
./instances/Rome/grafo6704.47.lgr N47 E60 M0.129 R3
./instances/Rome/grafo5295.36.lgr N36 E41 M0.088 O R0
./instances/Rome/grafo1615.28.lgr N28 E35 M0.07 O R0
./instances/Rome/grafo4099.39.lgr N39 E39 M0.059 O R0
./instances/Rome/grafo7826.87.lgr N87 E120 M0.227 R13
./instances/Rome/grafo715.30.lgr N30 E32 M0.071 O R0
./instances/Rome/grafo1191.25.lgr N25 E27 M0.076 O R0
./instances/Rome/grafo1541.33.lgr N33 E44 M0.111 R3
./instances/Rome/grafo11115.92.lgr N92 E142 M0.254 R35
./instances/Rome/grafo5898.76.lgr N76 E96 M0.203 R7
./instances/Rome/grafo9243.78.lgr N78 E102 M0.193 R11
./instances/Rome/grafo8821.94.lgr N94 E131 M0.239 R25
./instances/Rome/grafo11568.95.lgr N95 E123 M0.257 R12
./instances/Rome/grafo9148.66.lgr N66 E88 M0.189 R9
./instances/Rome/grafo1211.56.lgr N56 E65 M0.121 O R0
./instances/Rome/grafo2302.16.lgr N16 E20 M0.077 R1
./instances/Rome/grafo10723.96.lgr N96 E112 M0.218 R4
./instances/Rome/grafo11113.98.lgr N98 E137 M0.261 R20
./instances/Rome/grafo2899.34.lgr N34 E43 M0.088 O R0
./instances/Rome/grafo1800.19.lgr N19 E24 M0.065 O R0
./instances/Rome/grafo6840.58.lgr N58 E73 M0.171 R2
./instances/Rome/grafo10450.36.lgr N36 E46 M0.129 R3
./instances/Rome/grafo2647.17.lgr N17 E19 M0.057 O R0
./instances/Rome/grafo4429.79.lgr N79 E105 M0.216 R12
./instances/Rome/grafo3229.40.lgr N40 E48 M0.095 O R0
./instances/Rome/grafo4460.55.lgr N55 E68 M0.152 R3
./instances/Rome/grafo11465.34.lgr N34 E40 M0.079 O R0
./instances/Rome/grafo8448.86.lgr N86 E124 M0.233 R30
./instances/Rome/grafo6445.49.lgr N49 E63 M0.143 R3
./instances/Rome/grafo2632.19.lgr N19 E21 M0.057 O R0
./instances/Rome/grafo7803.75.lgr N75 E106 M0.188 R17
./instances/Rome/grafo5162.43.lgr N43 E58 M0.137 R5
./instances/Rome/grafo4811.62.lgr N62 E79 M0.161 R5
./instances/Rome/grafo1592.27.lgr N27 E31 M0.075 O R0
./instances/Rome/grafo4211.53.lgr N53 E72 M0.154 R6
./instances/Rome/grafo8216.66.lgr N66 E89 M0.172 R10
./instances/Rome/grafo4834.74.lgr N74 E91 M0.182 R5
./instances/Rome/grafo8078.76.lgr N76 E98 M0.203 R8
./instances/Rome/grafo3206.42.lgr N42 E57 M0.122 R3
./instances/Rome/grafo8874.60.lgr N60 E89 M0.182 R14
./instances/Rome/grafo7039.45.lgr N45 E63 M0.134 R5
./instances/Rome/grafo5266.81.lgr N81 E100 M0.192 R9
./instances/Rome/grafo1389.26.lgr N26 E28 M0.045 O R0
./instances/Rome/grafo4202.83.lgr N83 E116 M0.225 R21
./instances/Rome/grafo2849.17.lgr N17 E19 M0.057 O R0
./instances/Rome/grafo1570.63.lgr N63 E74 M0.167 R2
./instances/Rome/grafo7504.50.lgr N50 E69 M0.148 R7
./instances/Rome/grafo11337.92.lgr N92 E118 M0.239 R11
./instances/Rome/grafo1297.54.lgr N54 E67 M0.139 R2
./instances/Rome/grafo4432.78.lgr N78 E105 M0.226 R10
./instances/Rome/grafo2725.38.lgr N38 E47 M0.111 R3
./instances/Rome/grafo4389.63.lgr N63 E87 M0.173 R15
./instances/Rome/grafo9716.64.lgr N64 E82 M0.165 R8
./instances/Rome/grafo6950.49.lgr N49 E64 M0.147 R4
./instances/Rome/grafo7705.42.lgr N42 E52 M0.092 O R0
./instances/Rome/grafo3574.36.lgr N36 E45 M0.083 O R0
./instances/Rome/grafo3667.44.lgr N44 E54 M0.097 O R0
./instances/Rome/grafo8878.93.lgr N93 E130 M0.285 R24
./instances/Rome/grafo6983.85.lgr N85 E108 M0.198 R8
./instances/Rome/grafo494.13.lgr N13 E16 M0.059 O R0
./instances/Rome/grafo6059.41.lgr N41 E49 M0.1 O R0
./instances/Rome/grafo7873.72.lgr N72 E100 M0.196 R13
./instances/Rome/grafo2696.26.lgr N26 E32 M0.064 O R0
./instances/Rome/grafo4404.66.lgr N66 E81 M0.162 R6
./instances/Rome/grafo3318.55.lgr N55 E75 M0.166 R6
./instances/Rome/grafo9188.75.lgr N75 E92 M0.197 R6
./instances/Rome/grafo8013.76.lgr N76 E98 M0.186 R9
./instances/Rome/grafo4412.61.lgr N61 E77 M0.158 R6
./instances/Rome/grafo5613.35.lgr N35 E46 M0.115 R1
./instances/Rome/grafo8624.85.lgr N85 E120 M0.222 R18
./instances/Rome/grafo3687.41.lgr N41 E53 M0.118 R2
./instances/Rome/grafo5741.42.lgr N42 E58 M0.124 R5
./instances/Rome/grafo7611.40.lgr N40 E54 M0.136 R6
./instances/Rome/grafo5380.36.lgr N36 E45 M0.109 R4
./instances/Rome/grafo2742.39.lgr N39 E52 M0.127 R4
./instances/Rome/grafo3784.36.lgr N36 E46 M0.122 R4
./instances/Rome/grafo6455.39.lgr N39 E51 M0.13 R4
./instances/Rome/grafo9085.63.lgr N63 E82 M0.174 R10
./instances/Rome/grafo2479.34.lgr N34 E41 M0.093 O R0
./instances/Rome/grafo8644.92.lgr N92 E122 M0.222 R15
./instances/Rome/grafo4615.59.lgr N59 E75 M0.175 R4
./instances/Rome/grafo7394.47.lgr N47 E57 M0.142 R1
./instances/Rome/grafo1738.15.lgr N15 E15 M0.032 O R0
./instances/Rome/grafo1811.18.lgr N18 E23 M0.058 O R0
./instances/Rome/grafo11455.35.lgr N35 E35 M0.069 O R0
./instances/Rome/grafo6217.37.lgr N37 E53 M0.126 R8
./instances/Rome/grafo2728.16.lgr N16 E17 M0.032 O R0
./instances/Rome/grafo8669.91.lgr N91 E116 M0.23 R8
./instances/Rome/grafo11266.40.lgr N40 E50 M0.117 R3
./instances/Rome/grafo3434.45.lgr N45 E60 M0.134 R3
./instances/Rome/grafo3020.40.lgr N40 E42 M0.092 O R0
./instances/Rome/grafo8475.61.lgr N61 E79 M0.162 R4
./instances/Rome/grafo1624.44.lgr N44 E53 M0.127 O R0
./instances/Rome/grafo10596.99.lgr N99 E140 M0.304 R26
./instances/Rome/grafo7058.76.lgr N76 E96 M0.19 R13
./instances/Rome/grafo1616.17.lgr N17 E21 M0.058 O R0
./instances/Rome/grafo7932.71.lgr N71 E102 M0.211 R16
./instances/Rome/grafo9646.71.lgr N71 E86 M0.178 R5
./instances/Rome/grafo4498.77.lgr N77 E105 M0.206 R14
./instances/Rome/grafo4203.75.lgr N75 E105 M0.214 R15
./instances/Rome/grafo6209.43.lgr N43 E58 M0.113 R3
./instances/Rome/grafo6753.62.lgr N62 E89 M0.191 R14
./instances/Rome/grafo3612.37.lgr N37 E57 M0.131 R6
./instances/Rome/grafo3557.64.lgr N64 E85 M0.166 R8
./instances/Rome/grafo10781.100.lgr N100 E142 M0.269 R27
./instances/Rome/grafo613.10.lgr N10 E9 M0.03 O R0
./instances/Rome/grafo1618.15.lgr N15 E16 M0.039 O R0
./instances/Rome/grafo4207.64.lgr N64 E88 M0.175 R8
./instances/Rome/grafo5657.33.lgr N33 E43 M0.107 R3
./instances/Rome/grafo11531.34.lgr N34 E38 M0.086 O R0
./instances/Rome/grafo8422.71.lgr N71 E100 M0.203 R16
./instances/Rome/grafo10242.93.lgr N93 E121 M0.231 R15
./instances/Rome/grafo1725.32.lgr N32 E41 M0.107 R1
./instances/Rome/grafo5911.49.lgr N49 E66 M0.146 R7
./instances/Rome/grafo2179.14.lgr N14 E19 M0.055 O R0
./instances/Rome/grafo11327.39.lgr N39 E53 M0.12 R2
./instances/Rome/grafo10716.97.lgr N97 E127 M0.241 R13
./instances/Rome/grafo11381.92.lgr N92 E126 M0.223 R19
./instances/Rome/grafo1080.16.lgr N16 E18 M0.056 O R0
./instances/Rome/grafo6873.40.lgr N40 E54 M0.129 R3
./instances/Rome/grafo8082.83.lgr N83 E112 M0.212 R16
./instances/Rome/grafo2837.25.lgr N25 E27 M0.062 O R0
./instances/Rome/grafo11443.35.lgr N35 E42 M0.092 O R0
./instances/Rome/grafo9951.33.lgr N33 E37 M0.081 O R0
./instances/Rome/grafo3112.13.lgr N13 E14 M0.03 O R0
./instances/Rome/grafo10416.96.lgr N96 E138 M0.268 R27
./instances/Rome/grafo4501.60.lgr N60 E72 M0.146 R2
./instances/Rome/grafo2383.18.lgr N18 E26 M0.078 O R0
./instances/Rome/grafo2127.18.lgr N18 E23 M0.061 O R0
./instances/Rome/grafo9625.74.lgr N74 E92 M0.181 R6
./instances/Rome/grafo6190.41.lgr N41 E51 M0.122 R2
./instances/Rome/grafo10346.97.lgr N97 E137 M0.262 R27
./instances/Rome/grafo8933.60.lgr N60 E88 M0.191 R13
./instances/Rome/grafo7380.36.lgr N36 E47 M0.137 R1
./instances/Rome/grafo3307.55.lgr N55 E72 M0.159 R11
./instances/Rome/grafo1822.11.lgr N11 E17 M0.052 O R0
./instances/Rome/grafo11105.95.lgr N95 E136 M0.245 R21
./instances/Rome/grafo5125.35.lgr N35 E41 M0.078 O R0
./instances/Rome/grafo667.12.lgr N12 E12 M0.031 O R0
./instances/Rome/grafo289.40.lgr N40 E50 M0.091 O R0
./instances/Rome/grafo1601.27.lgr N27 E32 M0.077 O R0
./instances/Rome/grafo4029.34.lgr N34 E40 M0.078 O R0
./instances/Rome/grafo4891.63.lgr N63 E87 M0.168 R7
./instances/Rome/grafo712.21.lgr N21 E27 M0.08 R1
./instances/Rome/grafo2554.20.lgr N20 E22 M0.061 O R0
./instances/Rome/grafo10947.97.lgr N97 E128 M0.241 R19
./instances/Rome/grafo9554.74.lgr N74 E91 M0.202 R8
./instances/Rome/grafo10151.94.lgr N94 E140 M0.289 R25
./instances/Rome/grafo3970.56.lgr N56 E77 M0.175 R9
./instances/Rome/grafo8665.74.lgr N74 E94 M0.192 R12
./instances/Rome/grafo5739.81.lgr N81 E113 M0.22 R20
./instances/Rome/grafo2047.32.lgr N32 E34 M0.077 O R0
./instances/Rome/grafo1904.39.lgr N39 E49 M0.116 R5
./instances/Rome/grafo5284.39.lgr N39 E54 M0.123 R5
./instances/Rome/grafo3285.42.lgr N42 E60 M0.13 R5
./instances/Rome/grafo9082.68.lgr N68 E93 M0.203 R12
./instances/Rome/grafo3642.63.lgr N63 E92 M0.171 R14
./instances/Rome/grafo10867.95.lgr N95 E135 M0.262 R26
./instances/Rome/grafo4458.63.lgr N63 E87 M0.167 R9
./instances/Rome/grafo7189.52.lgr N52 E71 M0.165 R3
./instances/Rome/grafo6548.46.lgr N46 E59 M0.144 R5
./instances/Rome/grafo7880.62.lgr N62 E80 M0.181 R3
./instances/Rome/grafo9941.38.lgr N38 E48 M0.117 R2
./instances/Rome/grafo6072.32.lgr N32 E38 M0.105 R1
./instances/Rome/grafo1328.54.lgr N54 E71 M0.165 R8
./instances/Rome/grafo11097.96.lgr N96 E132 M0.251 R25
./instances/Rome/grafo7867.60.lgr N60 E73 M0.155 R4
./instances/Rome/grafo1311.28.lgr N28 E34 M0.074 O R0
./instances/Rome/grafo4059.48.lgr N48 E64 M0.143 R1
./instances/Rome/grafo5200.35.lgr N35 E43 M0.113 R2
./instances/Rome/grafo4932.58.lgr N58 E87 M0.178 R17
./instances/Rome/grafo10215.93.lgr N93 E142 M0.264 R32
./instances/Rome/grafo10531.96.lgr N96 E123 M0.247 R14
./instances/Rome/grafo9488.65.lgr N65 E80 M0.159 R2
./instances/Rome/grafo11005.93.lgr N93 E121 M0.24 R13
./instances/Rome/grafo7572.42.lgr N42 E50 M0.133 R1
./instances/Rome/grafo5185.41.lgr N41 E49 M0.086 O R0
./instances/Rome/grafo8985.73.lgr N73 E102 M0.194 R16
./instances/Rome/grafo6373.49.lgr N49 E56 M0.125 R2
./instances/Rome/grafo2894.13.lgr N13 E16 M0.06 O R0
./instances/Rome/grafo10706.37.lgr N37 E47 M0.09 O R0
./instances/Rome/grafo8009.87.lgr N87 E111 M0.219 R14
./instances/Rome/grafo2444.29.lgr N29 E36 M0.103 O R0
./instances/Rome/grafo1885.13.lgr N13 E16 M0.048 O R0
./instances/Rome/grafo8576.86.lgr N86 E122 M0.228 R23
./instances/Rome/grafo6397.44.lgr N44 E56 M0.127 R2
./instances/Rome/grafo4701.54.lgr N54 E67 M0.163 R3
./instances/Rome/grafo10354.99.lgr N99 E150 M0.273 R30
./instances/Rome/grafo11459.37.lgr N37 E45 M0.112 R1
./instances/Rome/grafo10309.94.lgr N94 E132 M0.264 R24
./instances/Rome/grafo251.20.lgr N20 E23 M0.085 O R0
./instances/Rome/grafo3133.49.lgr N49 E61 M0.147 R5
./instances/Rome/grafo8668.91.lgr N91 E115 M0.222 R8
./instances/Rome/grafo9939.96.lgr N96 E119 M0.219 R7
./instances/Rome/grafo7576.38.lgr N38 E47 M0.119 R1
./instances/Rome/grafo4741.61.lgr N61 E85 M0.175 R10
./instances/Rome/grafo8109.77.lgr N77 E114 M0.213 R25
./instances/Rome/grafo8354.89.lgr N89 E116 M0.217 R17
./instances/Rome/grafo7423.43.lgr N43 E54 M0.129 R7
./instances/Rome/grafo8744.90.lgr N90 E127 M0.241 R22
./instances/Rome/grafo11556.36.lgr N36 E42 M0.086 O R0
./instances/Rome/grafo4208.67.lgr N67 E92 M0.183 R9
./instances/Rome/grafo10136.39.lgr N39 E48 M0.117 R1
./instances/Rome/grafo6453.49.lgr N49 E56 M0.097 O R0
./instances/Rome/grafo7684.38.lgr N38 E54 M0.121 R3
./instances/Rome/grafo3019.39.lgr N39 E55 M0.125 R4
./instances/Rome/grafo4756.51.lgr N51 E70 M0.157 R8
./instances/Rome/grafo10613.96.lgr N96 E131 M0.259 R18
./instances/Rome/grafo7970.74.lgr N74 E108 M0.21 R21
./instances/Rome/grafo3603.44.lgr N44 E66 M0.149 R13
./instances/Rome/grafo5250.42.lgr N42 E51 M0.123 R3
./instances/Rome/grafo9223.65.lgr N65 E85 M0.181 R5
./instances/Rome/grafo11102.98.lgr N98 E136 M0.252 R22
./instances/Rome/grafo2637.21.lgr N21 E24 M0.061 O R0
./instances/Rome/grafo7410.37.lgr N37 E51 M0.117 R2
./instances/Rome/grafo2114.21.lgr N21 E24 M0.061 O R0
./instances/Rome/grafo9779.61.lgr N61 E90 M0.168 R15
./instances/Rome/grafo3339.42.lgr N42 E53 M0.113 R2
./instances/Rome/grafo3134.37.lgr N37 E45 M0.117 R1
./instances/Rome/grafo8041.68.lgr N68 E106 M0.2 R17
./instances/Rome/grafo7177.69.lgr N69 E88 M0.202 R8
./instances/Rome/grafo5037.75.lgr N75 E97 M0.208 R10
./instances/Rome/grafo2511.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo4570.72.lgr N72 E90 M0.19 R4
./instances/Rome/grafo3462.42.lgr N42 E52 M0.125 R3
./instances/Rome/grafo8230.70.lgr N70 E105 M0.213 R18
./instances/Rome/grafo10927.95.lgr N95 E132 M0.256 R17
./instances/Rome/grafo10703.95.lgr N95 E126 M0.226 R14
./instances/Rome/grafo2777.37.lgr N37 E47 M0.125 R2
./instances/Rome/grafo5098.58.lgr N58 E79 M0.18 R11
./instances/Rome/grafo4471.77.lgr N77 E107 M0.207 R14
./instances/Rome/grafo3271.53.lgr N53 E80 M0.162 R13
./instances/Rome/grafo7973.75.lgr N75 E118 M0.223 R24
./instances/Rome/grafo2701.20.lgr N20 E26 M0.06 O R0
./instances/Rome/grafo3044.26.lgr N26 E34 M0.076 O R0
./instances/Rome/grafo8780.96.lgr N96 E141 M0.297 R26
./instances/Rome/grafo10807.95.lgr N95 E140 M0.261 R26
./instances/Rome/grafo9295.66.lgr N66 E96 M0.197 R19
./instances/Rome/grafo2586.15.lgr N15 E17 M0.059 O R0
./instances/Rome/grafo4159.50.lgr N50 E66 M0.152 R3
./instances/Rome/grafo2076.29.lgr N29 E35 M0.109 R1
./instances/Rome/grafo3526.49.lgr N49 E71 M0.147 R10
./instances/Rome/grafo10644.100.lgr N100 E145 M0.256 R27
./instances/Rome/grafo8852.90.lgr N90 E117 M0.232 R12
./instances/Rome/grafo5915.45.lgr N45 E54 M0.125 R2
./instances/Rome/grafo7596.61.lgr N61 E85 M0.182 R9
./instances/Rome/grafo3947.43.lgr N43 E63 M0.149 R10
./instances/Rome/grafo10942.35.lgr N35 E46 M0.117 R5
./instances/Rome/grafo2526.13.lgr N13 E15 M0.056 O R0
./instances/Rome/grafo9081.64.lgr N64 E98 M0.189 R9
./instances/Rome/grafo10122.96.lgr N96 E124 M0.228 R16
./instances/Rome/grafo10934.95.lgr N95 E131 M0.255 R20
./instances/Rome/grafo5120.60.lgr N60 E76 M0.16 R6
./instances/Rome/grafo8029.75.lgr N75 E105 M0.201 R15
./instances/Rome/grafo5630.43.lgr N43 E55 M0.118 R3
./instances/Rome/grafo5002.54.lgr N54 E64 M0.129 R1
./instances/Rome/grafo5819.38.lgr N38 E50 M0.121 R2
./instances/Rome/grafo6868.80.lgr N80 E111 M0.201 R20
./instances/Rome/grafo9690.63.lgr N63 E88 M0.186 R10
./instances/Rome/grafo6993.40.lgr N40 E53 M0.121 R5
./instances/Rome/grafo5765.44.lgr N44 E59 M0.147 R6
./instances/Rome/grafo8174.75.lgr N75 E102 M0.209 R16
./instances/Rome/grafo2222.17.lgr N17 E17 M0.054 O R0
./instances/Rome/grafo6696.47.lgr N47 E66 M0.138 R7
./instances/Rome/grafo6242.93.lgr N93 E130 M0.259 R19
./instances/Rome/grafo2517.24.lgr N24 E28 M0.077 O R0
./instances/Rome/grafo10874.94.lgr N94 E122 M0.24 R9
./instances/Rome/grafo376.10.lgr N10 E9 M0.029 O R0
./instances/Rome/grafo2789.23.lgr N23 E29 M0.069 O R0
./instances/Rome/grafo6919.39.lgr N39 E57 M0.137 R6
./instances/Rome/grafo7139.43.lgr N43 E57 M0.139 R5
./instances/Rome/grafo6136.53.lgr N53 E79 M0.156 R14
./instances/Rome/grafo9784.85.lgr N85 E120 M0.22 R20
./instances/Rome/grafo5955.43.lgr N43 E58 M0.156 R2
./instances/Rome/grafo4072.44.lgr N44 E51 M0.089 O R0
./instances/Rome/grafo687.14.lgr N14 E22 M0.078 R1
./instances/Rome/grafo7040.43.lgr N43 E52 M0.119 R1
./instances/Rome/grafo5169.75.lgr N75 E95 M0.198 R10
./instances/Rome/grafo5910.40.lgr N40 E59 M0.138 R7
./instances/Rome/grafo2956.37.lgr N37 E39 M0.081 O R0
./instances/Rome/grafo9068.70.lgr N70 E90 M0.209 R9
./instances/Rome/grafo10382.94.lgr N94 E139 M0.301 R27
./instances/Rome/grafo238.10.lgr N10 E11 M0.026 O R0
./instances/Rome/grafo1074.14.lgr N14 E19 M0.056 O R0
./instances/Rome/grafo9896.38.lgr N38 E47 M0.116 R2
./instances/Rome/grafo10922.100.lgr N100 E130 M0.25 R17
./instances/Rome/grafo3010.19.lgr N19 E26 M0.091 R1
./instances/Rome/grafo8894.60.lgr N60 E72 M0.159 R3
./instances/Rome/grafo2261.12.lgr N12 E14 M0.03 O R0
./instances/Rome/grafo4694.76.lgr N76 E110 M0.207 R21
./instances/Rome/grafo4832.59.lgr N59 E74 M0.16 R4
./instances/Rome/grafo10123.96.lgr N96 E130 M0.256 R20
./instances/Rome/grafo9400.63.lgr N63 E85 M0.183 R5
./instances/Rome/grafo3386.57.lgr N57 E86 M0.165 R15
./instances/Rome/grafo10048.32.lgr N32 E39 M0.105 R2
./instances/Rome/grafo9707.62.lgr N62 E82 M0.164 R8
./instances/Rome/grafo1168.24.lgr N24 E25 M0.078 O R0
./instances/Rome/grafo10981.33.lgr N33 E39 M0.108 R1
./instances/Rome/grafo393.13.lgr N13 E18 M0.057 O R0
./instances/Rome/grafo1714.12.lgr N12 E18 M0.053 O R0
./instances/Rome/grafo10476.95.lgr N95 E116 M0.223 R9
./instances/Rome/grafo7982.76.lgr N76 E97 M0.186 R14
./instances/Rome/grafo3163.47.lgr N47 E75 M0.177 R15
./instances/Rome/grafo7567.45.lgr N45 E59 M0.135 R5
./instances/Rome/grafo9097.65.lgr N65 E97 M0.196 R14
./instances/Rome/grafo2081.39.lgr N39 E52 M0.124 R5
./instances/Rome/grafo6351.79.lgr N79 E108 M0.207 R17
./instances/Rome/grafo6384.47.lgr N47 E72 M0.151 R12
./instances/Rome/grafo1361.55.lgr N55 E66 M0.119 O R0
./instances/Rome/grafo329.17.lgr N17 E18 M0.036 O R0
./instances/Rome/grafo6820.46.lgr N46 E55 M0.102 O R0
./instances/Rome/grafo11375.33.lgr N33 E39 M0.078 O R0
./instances/Rome/grafo10925.95.lgr N95 E127 M0.229 R19
./instances/Rome/grafo2062.42.lgr N42 E51 M0.122 R1
./instances/Rome/grafo4268.52.lgr N52 E65 M0.156 R1
./instances/Rome/grafo1979.47.lgr N47 E64 M0.146 R5
./instances/Rome/grafo464.17.lgr N17 E22 M0.055 O R0
./instances/Rome/grafo10189.38.lgr N38 E46 M0.092 O R0
./instances/Rome/grafo4323.78.lgr N78 E100 M0.196 R9
./instances/Rome/grafo10438.97.lgr N97 E128 M0.234 R17
./instances/Rome/grafo7649.58.lgr N58 E85 M0.193 R16
./instances/Rome/grafo4056.37.lgr N37 E50 M0.116 R4
./instances/Rome/grafo8975.72.lgr N72 E87 M0.181 R5
./instances/Rome/grafo2093.36.lgr N36 E53 M0.117 R4
./instances/Rome/grafo8095.76.lgr N76 E105 M0.217 R12
./instances/Rome/grafo4200.78.lgr N78 E103 M0.204 R12
./instances/Rome/grafo7496.42.lgr N42 E56 M0.122 R3
./instances/Rome/grafo572.17.lgr N17 E18 M0.056 O R0
./instances/Rome/grafo3343.58.lgr N58 E70 M0.153 R3
./instances/Rome/grafo515.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo4567.51.lgr N51 E64 M0.132 R2
./instances/Rome/grafo8096.71.lgr N71 E96 M0.187 R13
./instances/Rome/grafo2305.21.lgr N21 E24 M0.063 O R0
./instances/Rome/grafo4808.59.lgr N59 E78 M0.167 R2
./instances/Rome/grafo2504.36.lgr N36 E49 M0.103 R5
./instances/Rome/grafo7115.52.lgr N52 E64 M0.139 R5
./instances/Rome/grafo10688.95.lgr N95 E137 M0.261 R29
./instances/Rome/grafo4219.64.lgr N64 E75 M0.21 R3
./instances/Rome/grafo1512.26.lgr N26 E30 M0.077 O R0
./instances/Rome/grafo7548.35.lgr N35 E42 M0.122 O R0
./instances/Rome/grafo5793.45.lgr N45 E52 M0.119 R1
./instances/Rome/grafo4251.61.lgr N61 E90 M0.19 R10
./instances/Rome/grafo11188.99.lgr N99 E134 M0.256 R22
./instances/Rome/grafo3797.55.lgr N55 E79 M0.174 R10
./instances/Rome/grafo3039.27.lgr N27 E31 M0.095 R1
./instances/Rome/grafo2430.14.lgr N14 E15 M0.053 O R0
./instances/Rome/grafo3964.38.lgr N38 E48 M0.112 R1
./instances/Rome/grafo10470.92.lgr N92 E135 M0.259 R27
./instances/Rome/grafo2003.29.lgr N29 E35 M0.084 O R0
./instances/Rome/grafo10178.99.lgr N99 E128 M0.263 R15
./instances/Rome/grafo4245.62.lgr N62 E84 M0.179 R10
./instances/Rome/grafo5122.39.lgr N39 E51 M0.122 R2
./instances/Rome/grafo1006.11.lgr N11 E12 M0.056 O R0
./instances/Rome/grafo8135.81.lgr N81 E119 M0.195 R28
./instances/Rome/grafo10638.100.lgr N100 E141 M0.27 R28
./instances/Rome/grafo123.21.lgr N21 E26 M0.064 O R0
./instances/Rome/grafo3371.55.lgr N55 E60 M0.133 R1
./instances/Rome/grafo2966.23.lgr N23 E26 M0.065 O R0
./instances/Rome/grafo4956.51.lgr N51 E59 M0.112 O R0
./instances/Rome/grafo9697.62.lgr N62 E87 M0.163 R9
./instances/Rome/grafo9652.63.lgr N63 E75 M0.158 R4
./instances/Rome/grafo8519.70.lgr N70 E92 M0.197 R10
./instances/Rome/grafo2571.21.lgr N21 E28 M0.059 O R0
./instances/Rome/grafo458.14.lgr N14 E17 M0.057 O R0
./instances/Rome/grafo6859.69.lgr N69 E87 M0.192 R7
./instances/Rome/grafo4022.44.lgr N44 E63 M0.141 R5
./instances/Rome/grafo10124.100.lgr N100 E139 M0.255 R28
./instances/Rome/grafo3143.94.lgr N94 E132 M0.256 R19
./instances/Rome/grafo6354.41.lgr N41 E56 M0.127 R9
./instances/Rome/grafo1495.58.lgr N58 E79 M0.161 R3
./instances/Rome/grafo7132.87.lgr N87 E112 M0.218 R16
./instances/Rome/grafo7506.41.lgr N41 E55 M0.125 R4
./instances/Rome/grafo5530.77.lgr N77 E96 M0.191 R11
./instances/Rome/grafo2858.19.lgr N19 E22 M0.061 O R0
./instances/Rome/grafo8333.91.lgr N91 E122 M0.237 R20
./instances/Rome/grafo9057.64.lgr N64 E85 M0.18 R9
./instances/Rome/grafo7414.45.lgr N45 E66 M0.144 R10
./instances/Rome/grafo8337.73.lgr N73 E93 M0.187 R7
./instances/Rome/grafo1629.26.lgr N26 E29 M0.075 O R0
./instances/Rome/grafo9962.97.lgr N97 E124 M0.226 R16
./instances/Rome/grafo500.15.lgr N15 E17 M0.03 O R0
./instances/Rome/grafo10267.95.lgr N95 E125 M0.235 R14
./instances/Rome/grafo2822.36.lgr N36 E43 M0.086 O R0
./instances/Rome/grafo6959.37.lgr N37 E55 M0.139 R7
./instances/Rome/grafo9856.37.lgr N37 E50 M0.118 R3
./instances/Rome/grafo10912.92.lgr N92 E126 M0.265 R17
./instances/Rome/grafo4494.62.lgr N62 E78 M0.17 R3
./instances/Rome/grafo2640.19.lgr N19 E28 M0.123 R1
./instances/Rome/grafo5941.41.lgr N41 E48 M0.117 R1
./instances/Rome/grafo5702.33.lgr N33 E47 M0.112 R1
./instances/Rome/grafo9278.61.lgr N61 E85 M0.166 R9
./instances/Rome/grafo737.14.lgr N14 E14 M0.031 O R0
./instances/Rome/grafo726.14.lgr N14 E15 M0.039 O R0
./instances/Rome/grafo10021.39.lgr N39 E48 M0.115 R1
./instances/Rome/grafo1459.56.lgr N56 E69 M0.223 R4
./instances/Rome/grafo10307.99.lgr N99 E125 M0.248 R11
./instances/Rome/grafo8320.83.lgr N83 E110 M0.224 R17
./instances/Rome/grafo8580.91.lgr N91 E107 M0.21 R7
./instances/Rome/grafo4948.78.lgr N78 E104 M0.201 R14
./instances/Rome/grafo7778.88.lgr N88 E110 M0.224 R7
./instances/Rome/grafo3859.39.lgr N39 E53 M0.135 R1
./instances/Rome/grafo11639.35.lgr N35 E42 M0.09 O R0
./instances/Rome/grafo7399.46.lgr N46 E63 M0.126 R8
./instances/Rome/grafo7478.38.lgr N38 E47 M0.085 O R0
./instances/Rome/grafo5057.53.lgr N53 E68 M0.15 R1
./instances/Rome/grafo255.14.lgr N14 E16 M0.048 O R0
./instances/Rome/grafo7019.62.lgr N62 E90 M0.174 R19
./instances/Rome/grafo5799.79.lgr N79 E106 M0.215 R14
./instances/Rome/grafo11407.92.lgr N92 E122 M0.221 R13
./instances/Rome/grafo11400.38.lgr N38 E49 M0.106 R3
./instances/Rome/grafo7361.76.lgr N76 E92 M0.187 R7
./instances/Rome/grafo5673.73.lgr N73 E90 M0.192 R5
./instances/Rome/grafo4087.65.lgr N65 E94 M0.193 R12
./instances/Rome/grafo9270.63.lgr N63 E79 M0.17 R4
./instances/Rome/grafo4285.58.lgr N58 E72 M0.151 R1
./instances/Rome/grafo322.16.lgr N16 E15 M0.042 O R0
./instances/Rome/grafo9004.85.lgr N85 E120 M0.228 R22
./instances/Rome/grafo11070.94.lgr N94 E136 M0.268 R25
./instances/Rome/grafo713.12.lgr N12 E13 M0.033 O R0
./instances/Rome/grafo10608.93.lgr N93 E138 M0.259 R27
./instances/Rome/grafo11366.92.lgr N92 E121 M0.215 R15
./instances/Rome/grafo5966.35.lgr N35 E45 M0.125 R1
./instances/Rome/grafo571.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo407.10.lgr N10 E9 M0.029 O R0
./instances/Rome/grafo1513.65.lgr N65 E84 M0.163 R4
./instances/Rome/grafo10775.94.lgr N94 E124 M0.231 R17
./instances/Rome/grafo1001.12.lgr N12 E12 M0.03 O R0
./instances/Rome/grafo8787.91.lgr N91 E119 M0.328 R9
./instances/Rome/grafo7641.39.lgr N39 E58 M0.127 R10
./instances/Rome/grafo903.17.lgr N17 E18 M0.036 O R0
./instances/Rome/grafo7467.54.lgr N54 E72 M0.155 R3
./instances/Rome/grafo5341.56.lgr N56 E79 M0.157 R10
./instances/Rome/grafo10675.95.lgr N95 E131 M0.255 R23
./instances/Rome/grafo10296.100.lgr N100 E130 M0.258 R16
./instances/Rome/grafo10615.40.lgr N40 E50 M0.121 R1
./instances/Rome/grafo7330.40.lgr N40 E50 M0.111 R2
./instances/Rome/grafo8781.88.lgr N88 E122 M0.226 R17
./instances/Rome/grafo8405.65.lgr N65 E92 M0.179 R15
./instances/Rome/grafo8309.78.lgr N78 E104 M0.185 R11
./instances/Rome/grafo1575.68.lgr N68 E84 M0.166 R4
./instances/Rome/grafo6864.55.lgr N55 E75 M0.154 R6
./instances/Rome/grafo6263.44.lgr N44 E66 M0.152 R12
./instances/Rome/grafo9521.79.lgr N79 E104 M0.231 R13
./instances/Rome/grafo11253.94.lgr N94 E127 M0.241 R19
./instances/Rome/grafo583.15.lgr N15 E19 M0.058 O R0
./instances/Rome/grafo8729.87.lgr N87 E121 M0.218 R16
./instances/Rome/grafo11024.38.lgr N38 E45 M0.09 O R0
./instances/Rome/grafo4704.60.lgr N60 E88 M0.162 R15
./instances/Rome/grafo449.18.lgr N18 E25 M0.087 R1
./instances/Rome/grafo4935.63.lgr N63 E77 M0.164 R5
./instances/Rome/grafo8922.92.lgr N92 E130 M0.262 R27
./instances/Rome/grafo10718.98.lgr N98 E120 M0.231 R8
./instances/Rome/grafo7943.76.lgr N76 E98 M0.19 R5
./instances/Rome/grafo6167.40.lgr N40 E57 M0.122 R4
./instances/Rome/grafo3495.42.lgr N42 E53 M0.12 R2
./instances/Rome/grafo7974.69.lgr N69 E102 M0.196 R19
./instances/Rome/grafo6669.64.lgr N64 E84 M0.165 R8
./instances/Rome/grafo1366.56.lgr N56 E70 M0.156 R3
./instances/Rome/grafo3029.32.lgr N32 E40 M0.088 O R0
./instances/Rome/grafo10443.98.lgr N98 E125 M0.25 R16
./instances/Rome/grafo4293.62.lgr N62 E77 M0.165 R3
./instances/Rome/grafo8141.79.lgr N79 E108 M0.208 R16
./instances/Rome/grafo395.35.lgr N35 E46 M0.118 R2
./instances/Rome/grafo9537.69.lgr N69 E89 M0.184 R12
./instances/Rome/grafo8316.82.lgr N82 E126 M0.213 R31
./instances/Rome/grafo2737.41.lgr N41 E54 M0.124 R3
./instances/Rome/grafo3470.41.lgr N41 E51 M0.122 R2
./instances/Rome/grafo6629.37.lgr N37 E45 M0.115 R1
./instances/Rome/grafo7897.74.lgr N74 E94 M0.167 R6
./instances/Rome/grafo6475.51.lgr N51 E66 M0.145 R4
./instances/Rome/grafo10001.32.lgr N32 E32 M0.053 O R0
./instances/Rome/grafo4149.60.lgr N60 E80 M0.162 R8
./instances/Rome/grafo4038.40.lgr N40 E53 M0.119 R5
./instances/Rome/grafo6355.41.lgr N41 E60 M0.136 R8
./instances/Rome/grafo9863.91.lgr N91 E117 M0.218 R15
./instances/Rome/grafo8152.79.lgr N79 E103 M0.21 R13
./instances/Rome/grafo7450.82.lgr N82 E117 M0.225 R15
./instances/Rome/grafo4506.55.lgr N55 E68 M0.145 R2
./instances/Rome/grafo8662.91.lgr N91 E133 M0.261 R21
./instances/Rome/grafo10214.94.lgr N94 E125 M0.231 R16
./instances/Rome/grafo8801.91.lgr N91 E127 M0.247 R26
./instances/Rome/grafo4048.38.lgr N38 E46 M0.09 O R0
./instances/Rome/grafo2215.36.lgr N36 E41 M0.083 O R0
./instances/Rome/grafo10158.91.lgr N91 E121 M0.229 R10
./instances/Rome/grafo595.13.lgr N13 E15 M0.048 O R0
./instances/Rome/grafo4368.64.lgr N64 E82 M0.176 R6
./instances/Rome/grafo7534.40.lgr N40 E54 M0.123 R1
./instances/Rome/grafo2768.18.lgr N18 E23 M0.055 O R0
./instances/Rome/grafo10699.98.lgr N98 E123 M0.218 R8
./instances/Rome/grafo7664.56.lgr N56 E74 M0.155 R9
./instances/Rome/grafo1960.26.lgr N26 E29 M0.069 O R0
./instances/Rome/grafo5612.36.lgr N36 E42 M0.089 O R0
./instances/Rome/grafo4393.77.lgr N77 E97 M0.196 R6
./instances/Rome/grafo10070.32.lgr N32 E37 M0.085 O R0
./instances/Rome/grafo3340.41.lgr N41 E54 M0.126 R3
./instances/Rome/grafo10190.34.lgr N34 E45 M0.11 R1
./instances/Rome/grafo8601.87.lgr N87 E135 M0.258 R28
./instances/Rome/grafo1663.39.lgr N39 E50 M0.097 O R0
./instances/Rome/grafo11418.36.lgr N36 E48 M0.114 R6
./instances/Rome/grafo5908.79.lgr N79 E100 M0.194 R10
./instances/Rome/grafo1116.16.lgr N16 E17 M0.056 O R0
./instances/Rome/grafo1662.14.lgr N14 E20 M0.058 O R0
./instances/Rome/grafo1041.49.lgr N49 E53 M0.104 O R0
./instances/Rome/grafo3197.41.lgr N41 E53 M0.123 R2
./instances/Rome/grafo5772.40.lgr N40 E49 M0.084 O R0
./instances/Rome/grafo835.23.lgr N23 E27 M0.066 O R0
./instances/Rome/grafo5085.81.lgr N81 E117 M0.217 R19
./instances/Rome/grafo6040.34.lgr N34 E35 M0.052 O R0
./instances/Rome/grafo7673.46.lgr N46 E56 M0.111 O R0
./instances/Rome/grafo11064.94.lgr N94 E126 M0.241 R17
./instances/Rome/grafo10984.98.lgr N98 E132 M0.259 R18
./instances/Rome/grafo3325.42.lgr N42 E52 M0.1 O R0
./instances/Rome/grafo1917.11.lgr N11 E17 M0.054 O R0
./instances/Rome/grafo9092.61.lgr N61 E99 M0.181 R20
./instances/Rome/grafo7654.45.lgr N45 E59 M0.138 R5
./instances/Rome/grafo2211.16.lgr N16 E28 M0.081 R3
./instances/Rome/grafo7807.76.lgr N76 E96 M0.195 R8
./instances/Rome/grafo9865.31.lgr N31 E36 M0.075 O R0
./instances/Rome/grafo10202.92.lgr N92 E131 M0.242 R20
./instances/Rome/grafo3786.41.lgr N41 E50 M0.088 O R0
./instances/Rome/grafo369.20.lgr N20 E28 M0.064 O R0
./instances/Rome/grafo7968.71.lgr N71 E91 M0.182 R9
./instances/Rome/grafo4533.77.lgr N77 E105 M0.218 R13
./instances/Rome/grafo11296.36.lgr N36 E44 M0.112 R1
./instances/Rome/grafo7865.72.lgr N72 E102 M0.199 R17
./instances/Rome/grafo7170.43.lgr N43 E58 M0.144 R3
./instances/Rome/grafo8992.66.lgr N66 E95 M0.186 R17
./instances/Rome/grafo2720.14.lgr N14 E17 M0.056 O R0
./instances/Rome/grafo7766.40.lgr N40 E50 M0.126 R3
./instances/Rome/grafo10125.99.lgr N99 E114 M0.276 R4
./instances/Rome/grafo3695.39.lgr N39 E47 M0.086 O R0
./instances/Rome/grafo6932.64.lgr N64 E88 M0.173 R12
./instances/Rome/grafo10968.99.lgr N99 E128 M0.23 R12
./instances/Rome/grafo6162.44.lgr N44 E56 M0.127 R1
./instances/Rome/grafo8056.75.lgr N75 E88 M0.199 R3
./instances/Rome/grafo741.14.lgr N14 E14 M0.029 O R0
./instances/Rome/grafo9269.64.lgr N64 E94 M0.176 R15
./instances/Rome/grafo8145.78.lgr N78 E98 M0.194 R9
./instances/Rome/grafo8345.85.lgr N85 E112 M0.215 R13
./instances/Rome/grafo4728.51.lgr N51 E65 M0.119 O R0
./instances/Rome/grafo1255.32.lgr N32 E37 M0.079 O R0
./instances/Rome/grafo4468.50.lgr N50 E78 M0.173 R12
./instances/Rome/grafo6523.47.lgr N47 E65 M0.155 R8
./instances/Rome/grafo7231.51.lgr N51 E62 M0.11 O R0
./instances/Rome/grafo1413.45.lgr N45 E53 M0.097 O R0
./instances/Rome/grafo10055.40.lgr N40 E56 M0.144 R1
./instances/Rome/grafo1169.18.lgr N18 E20 M0.062 O R0
./instances/Rome/grafo11316.99.lgr N99 E134 M0.271 R19
./instances/Rome/grafo7566.47.lgr N47 E54 M0.103 O R0
./instances/Rome/grafo1797.19.lgr N19 E27 M0.061 O R0
./instances/Rome/grafo6073.62.lgr N62 E75 M0.156 R5
./instances/Rome/grafo3525.40.lgr N40 E52 M0.122 R4
./instances/Rome/grafo11138.100.lgr N100 E129 M0.237 R13
./instances/Rome/grafo7508.56.lgr N56 E81 M0.164 R14
./instances/Rome/grafo6842.57.lgr N57 E74 M0.156 R6
./instances/Rome/grafo1913.11.lgr N11 E14 M0.052 O R0
./instances/Rome/grafo5717.41.lgr N41 E51 M0.139 R2
./instances/Rome/grafo11520.91.lgr N91 E129 M0.249 R23
./instances/Rome/grafo8139.83.lgr N83 E110 M0.22 R14
./instances/Rome/grafo336.21.lgr N21 E22 M0.039 O R0
./instances/Rome/grafo7286.43.lgr N43 E56 M0.113 R2
./instances/Rome/grafo1067.13.lgr N13 E13 M0.032 O R0
./instances/Rome/grafo8661.64.lgr N64 E80 M0.168 R7
./instances/Rome/grafo9882.34.lgr N34 E39 M0.085 O R0
./instances/Rome/grafo9075.72.lgr N72 E91 M0.171 R8
./instances/Rome/grafo9761.68.lgr N68 E94 M0.2 R14
./instances/Rome/grafo5251.58.lgr N58 E72 M0.185 R2
./instances/Rome/grafo5662.37.lgr N37 E47 M0.088 O R0
./instances/Rome/grafo10525.100.lgr N100 E128 M0.242 R12
./instances/Rome/grafo5867.42.lgr N42 E52 M0.117 R1
./instances/Rome/grafo8445.83.lgr N83 E103 M0.224 R8
./instances/Rome/grafo2884.18.lgr N18 E25 M0.073 R1
./instances/Rome/grafo138.38.lgr N38 E48 M0.118 R5
./instances/Rome/grafo4969.54.lgr N54 E85 M0.168 R11
./instances/Rome/grafo4381.82.lgr N82 E120 M0.233 R18
./instances/Rome/grafo10381.99.lgr N99 E128 M0.247 R16
./instances/Rome/grafo4076.48.lgr N48 E61 M0.138 R4
./instances/Rome/grafo9190.80.lgr N80 E104 M0.199 R12
./instances/Rome/grafo5386.66.lgr N66 E96 M0.185 R16
./instances/Rome/grafo5774.42.lgr N42 E53 M0.098 O R0
./instances/Rome/grafo10967.93.lgr N93 E122 M0.222 R13
./instances/Rome/grafo8372.77.lgr N77 E86 M0.13 O R0
./instances/Rome/grafo6649.56.lgr N56 E74 M0.153 R7
./instances/Rome/grafo724.18.lgr N18 E21 M0.064 O R0
./instances/Rome/grafo3987.40.lgr N40 E56 M0.127 R8
./instances/Rome/grafo4672.76.lgr N76 E119 M0.245 R20
./instances/Rome/grafo7947.78.lgr N78 E98 M0.215 R11
./instances/Rome/grafo6299.39.lgr N39 E55 M0.131 R5
./instances/Rome/grafo3100.24.lgr N24 E28 M0.064 O R0
./instances/Rome/grafo3542.40.lgr N40 E53 M0.12 R4
./instances/Rome/grafo7659.34.lgr N34 E47 M0.112 R3
./instances/Rome/grafo7797.100.lgr N100 E144 M0.263 R31
./instances/Rome/grafo3950.55.lgr N55 E74 M0.158 R7
./instances/Rome/grafo3486.53.lgr N53 E68 M0.164 R3
./instances/Rome/grafo6861.40.lgr N40 E47 M0.091 O R0
./instances/Rome/grafo8026.69.lgr N69 E79 M0.141 O R0
./instances/Rome/grafo5935.36.lgr N36 E42 M0.133 R1
./instances/Rome/grafo4007.37.lgr N37 E47 M0.109 R4
./instances/Rome/grafo7798.74.lgr N74 E99 M0.178 R13
./instances/Rome/grafo8292.70.lgr N70 E95 M0.194 R14
./instances/Rome/grafo8227.69.lgr N69 E107 M0.206 R24
./instances/Rome/grafo1288.26.lgr N26 E29 M0.065 O R0
./instances/Rome/grafo7573.59.lgr N59 E75 M0.159 R5
./instances/Rome/grafo1188.54.lgr N54 E70 M0.127 O R0
./instances/Rome/grafo8857.99.lgr N99 E135 M0.248 R23
./instances/Rome/grafo4931.53.lgr N53 E64 M0.163 R1
./instances/Rome/grafo10115.92.lgr N92 E117 M0.237 R12
./instances/Rome/grafo2242.25.lgr N25 E32 M0.071 O R0
./instances/Rome/grafo1628.25.lgr N25 E33 M0.1 R2
./instances/Rome/grafo4590.54.lgr N54 E72 M0.149 R4
./instances/Rome/grafo6813.84.lgr N84 E120 M0.229 R20
./instances/Rome/grafo6483.60.lgr N60 E83 M0.168 R12
./instances/Rome/grafo9250.73.lgr N73 E100 M0.195 R13
./instances/Rome/grafo9672.70.lgr N70 E104 M0.205 R17
./instances/Rome/grafo6822.47.lgr N47 E56 M0.14 R2
./instances/Rome/grafo4739.57.lgr N57 E72 M0.158 R3
./instances/Rome/grafo2152.21.lgr N21 E22 M0.038 O R0
./instances/Rome/grafo2296.15.lgr N15 E21 M0.061 O R0
./instances/Rome/grafo4716.53.lgr N53 E76 M0.177 R12
./instances/Rome/grafo2814.21.lgr N21 E24 M0.063 O R0
./instances/Rome/grafo5571.39.lgr N39 E55 M0.115 R7
./instances/Rome/grafo3365.43.lgr N43 E72 M0.158 R14
./instances/Rome/grafo11658.35.lgr N35 E48 M0.122 R3
./instances/Rome/grafo8252.78.lgr N78 E109 M0.209 R16
./instances/Rome/grafo8290.81.lgr N81 E118 M0.223 R23
./instances/Rome/grafo4459.77.lgr N77 E110 M0.189 R21
./instances/Rome/grafo6212.46.lgr N46 E67 M0.138 R10
./instances/Rome/grafo2559.13.lgr N13 E15 M0.034 O R0
./instances/Rome/grafo8151.76.lgr N76 E93 M0.184 R5
./instances/Rome/grafo8879.92.lgr N92 E119 M0.219 R13
./instances/Rome/grafo10859.97.lgr N97 E137 M0.252 R25
./instances/Rome/grafo8412.76.lgr N76 E114 M0.228 R23
./instances/Rome/grafo8084.75.lgr N75 E90 M0.185 R6
./instances/Rome/grafo2034.31.lgr N31 E41 M0.11 R1
./instances/Rome/grafo9507.66.lgr N66 E96 M0.245 R18
./instances/Rome/grafo3978.47.lgr N47 E54 M0.179 R2
./instances/Rome/grafo3152.43.lgr N43 E51 M0.112 R2
./instances/Rome/grafo3516.44.lgr N44 E60 M0.132 R6
./instances/Rome/grafo7446.45.lgr N45 E56 M0.126 R1
./instances/Rome/grafo10506.98.lgr N98 E134 M0.253 R16
./instances/Rome/grafo1231.35.lgr N35 E44 M0.108 R1
./instances/Rome/grafo1237.30.lgr N30 E35 M0.08 O R0
./instances/Rome/grafo7351.47.lgr N47 E59 M0.144 R4
./instances/Rome/grafo11061.94.lgr N94 E119 M0.251 R10
./instances/Rome/grafo1156.14.lgr N14 E16 M0.049 O R0
./instances/Rome/grafo2767.20.lgr N20 E22 M0.035 O R0
./instances/Rome/grafo10254.94.lgr N94 E127 M0.233 R17
./instances/Rome/grafo10839.32.lgr N32 E36 M0.079 O R0
./instances/Rome/grafo6933.47.lgr N47 E61 M0.136 R4
./instances/Rome/grafo10792.98.lgr N98 E137 M0.27 R25
./instances/Rome/grafo9388.66.lgr N66 E80 M0.175 R6
./instances/Rome/grafo10131.98.lgr N98 E126 M0.274 R15
./instances/Rome/grafo7488.46.lgr N46 E59 M0.13 R1
./instances/Rome/grafo4628.59.lgr N59 E80 M0.167 R9
./instances/Rome/grafo7263.99.lgr N99 E136 M0.261 R26
./instances/Rome/grafo8650.91.lgr N91 E130 M0.255 R19
./instances/Rome/grafo5907.58.lgr N58 E85 M0.165 R11
./instances/Rome/grafo1329.33.lgr N33 E39 M0.08 O R0
./instances/Rome/grafo8156.69.lgr N69 E86 M0.18 R6
./instances/Rome/grafo6349.56.lgr N56 E74 M0.194 R6
./instances/Rome/grafo4487.62.lgr N62 E86 M0.187 R14
./instances/Rome/grafo5426.40.lgr N40 E50 M0.117 R2
./instances/Rome/grafo2209.20.lgr N20 E31 M0.092 R2
./instances/Rome/grafo978.10.lgr N10 E10 M0.042 O R0
./instances/Rome/grafo1089.23.lgr N23 E22 M0.052 O R0
./instances/Rome/grafo4939.59.lgr N59 E71 M0.161 R1
./instances/Rome/grafo1648.18.lgr N18 E24 M0.061 O R0
./instances/Rome/grafo10841.35.lgr N35 E45 M0.126 R3
./instances/Rome/grafo11458.100.lgr N100 E142 M0.271 R22
./instances/Rome/grafo5718.46.lgr N46 E50 M0.097 O R0
./instances/Rome/grafo9605.85.lgr N85 E117 M0.242 R15
./instances/Rome/grafo10739.93.lgr N93 E113 M0.227 R9
./instances/Rome/grafo8107.77.lgr N77 E107 M0.21 R15
./instances/Rome/grafo9542.87.lgr N87 E136 M0.26 R33
./instances/Rome/grafo4729.63.lgr N63 E80 M0.167 R10
./instances/Rome/grafo10863.94.lgr N94 E126 M0.27 R19
./instances/Rome/grafo3268.42.lgr N42 E56 M0.156 R4
./instances/Rome/grafo8390.69.lgr N69 E94 M0.192 R12
./instances/Rome/grafo8691.89.lgr N89 E117 M0.223 R17
./instances/Rome/grafo9512.65.lgr N65 E93 M0.192 R15
./instances/Rome/grafo10906.97.lgr N97 E116 M0.212 R6
./instances/Rome/grafo3945.59.lgr N59 E73 M0.157 R5
./instances/Rome/grafo4284.72.lgr N72 E100 M0.19 R12
./instances/Rome/grafo7984.92.lgr N92 E123 M0.221 R20
./instances/Rome/grafo6315.60.lgr N60 E82 M0.171 R7
./instances/Rome/grafo6280.65.lgr N65 E83 M0.176 R4
./instances/Rome/grafo6157.42.lgr N42 E66 M0.141 R9
./instances/Rome/grafo435.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo6268.57.lgr N57 E75 M0.169 R5
./instances/Rome/grafo9926.33.lgr N33 E34 M0.049 O R0
./instances/Rome/grafo3725.37.lgr N37 E44 M0.13 R1
./instances/Rome/grafo6205.42.lgr N42 E56 M0.123 R5
./instances/Rome/grafo7676.45.lgr N45 E61 M0.13 R8
./instances/Rome/grafo4943.61.lgr N61 E74 M0.121 O R0
./instances/Rome/grafo4601.56.lgr N56 E71 M0.152 R4
./instances/Rome/grafo4472.68.lgr N68 E90 M0.257 R9
./instances/Rome/grafo11315.91.lgr N91 E131 M0.252 R17
./instances/Rome/grafo8805.80.lgr N80 E124 M0.223 R28
./instances/Rome/grafo11481.32.lgr N32 E38 M0.077 O R0
./instances/Rome/grafo10034.40.lgr N40 E54 M0.139 R5
./instances/Rome/grafo8522.76.lgr N76 E99 M0.194 R11
./instances/Rome/grafo10941.37.lgr N37 E49 M0.106 R3
./instances/Rome/grafo7945.81.lgr N81 E120 M0.218 R27
./instances/Rome/grafo4842.58.lgr N58 E81 M0.18 R9
./instances/Rome/grafo645.17.lgr N17 E19 M0.06 O R0
./instances/Rome/grafo7614.42.lgr N42 E57 M0.132 R8
./instances/Rome/grafo8532.83.lgr N83 E110 M0.23 R11
./instances/Rome/grafo4994.65.lgr N65 E96 M0.21 R17
./instances/Rome/grafo2355.16.lgr N16 E17 M0.035 O R0
./instances/Rome/grafo10636.95.lgr N95 E135 M0.256 R22
./instances/Rome/grafo9514.68.lgr N68 E89 M0.193 R9
./instances/Rome/grafo10113.94.lgr N94 E139 M0.251 R28
./instances/Rome/grafo2998.18.lgr N18 E20 M0.063 O R0
./instances/Rome/grafo6764.94.lgr N94 E118 M0.233 R10
./instances/Rome/grafo9733.62.lgr N62 E81 M0.165 R6
./instances/Rome/grafo6877.85.lgr N85 E120 M0.237 R18
./instances/Rome/grafo4780.56.lgr N56 E69 M0.155 R4
./instances/Rome/grafo4957.87.lgr N87 E107 M0.217 R7
./instances/Rome/grafo7894.68.lgr N68 E94 M0.188 R12
./instances/Rome/grafo4317.77.lgr N77 E102 M0.202 R6
./instances/Rome/grafo9422.86.lgr N86 E124 M0.221 R23
./instances/Rome/grafo5001.74.lgr N74 E91 M0.188 R7
./instances/Rome/grafo8268.61.lgr N61 E90 M0.183 R16
./instances/Rome/grafo6837.54.lgr N54 E70 M0.165 R1
./instances/Rome/grafo2762.76.lgr N76 E98 M0.21 R8
./instances/Rome/grafo7033.41.lgr N41 E48 M0.118 R1
./instances/Rome/grafo10753.33.lgr N33 E42 M0.087 O R0
./instances/Rome/grafo1287.26.lgr N26 E28 M0.066 O R0
./instances/Rome/grafo10618.38.lgr N38 E54 M0.135 R6
./instances/Rome/grafo8246.82.lgr N82 E106 M0.207 R13
./instances/Rome/grafo351.13.lgr N13 E15 M0.036 O R0
./instances/Rome/grafo7370.49.lgr N49 E64 M0.147 R8
./instances/Rome/grafo11451.32.lgr N32 E35 M0.078 O R0
./instances/Rome/grafo8928.74.lgr N74 E99 M0.193 R15
./instances/Rome/grafo640.16.lgr N16 E16 M0.035 O R0
./instances/Rome/grafo1564.66.lgr N66 E85 M0.191 R6
./instances/Rome/grafo3465.60.lgr N60 E80 M0.17 R10
./instances/Rome/grafo3315.96.lgr N96 E129 M0.259 R18
./instances/Rome/grafo4944.58.lgr N58 E78 M0.182 R5
./instances/Rome/grafo2231.16.lgr N16 E20 M0.063 O R0
./instances/Rome/grafo3757.39.lgr N39 E62 M0.145 R11
./instances/Rome/grafo10019.38.lgr N38 E47 M0.105 R1
./instances/Rome/grafo9557.79.lgr N79 E116 M0.262 R21
./instances/Rome/grafo8768.86.lgr N86 E124 M0.248 R18
./instances/Rome/grafo5261.72.lgr N72 E95 M0.195 R10
./instances/Rome/grafo897.12.lgr N12 E12 M0.03 O R0
./instances/Rome/grafo298.20.lgr N20 E27 M0.066 O R0
./instances/Rome/grafo6632.46.lgr N46 E60 M0.123 R6
./instances/Rome/grafo442.12.lgr N12 E12 M0.03 O R0
./instances/Rome/grafo8092.84.lgr N84 E111 M0.206 R12
./instances/Rome/grafo8917.66.lgr N66 E100 M0.198 R21
./instances/Rome/grafo4752.81.lgr N81 E109 M0.221 R13
./instances/Rome/grafo11037.99.lgr N99 E144 M0.275 R29
./instances/Rome/grafo853.16.lgr N16 E16 M0.033 O R0
./instances/Rome/grafo10175.99.lgr N99 E143 M0.285 R26
./instances/Rome/grafo10980.95.lgr N95 E121 M0.223 R16
./instances/Rome/grafo10710.93.lgr N93 E118 M0.225 R14
./instances/Rome/grafo9397.78.lgr N78 E96 M0.194 R7
./instances/Rome/grafo8602.87.lgr N87 E118 M0.221 R17
./instances/Rome/grafo2501.19.lgr N19 E25 M0.072 O R0
./instances/Rome/grafo1626.28.lgr N28 E30 M0.046 O R0
./instances/Rome/grafo9573.65.lgr N65 E73 M0.125 O R0
./instances/Rome/grafo8793.100.lgr N100 E138 M0.271 R24
./instances/Rome/grafo1172.19.lgr N19 E23 M0.066 O R0
./instances/Rome/grafo3759.53.lgr N53 E72 M0.15 R6
./instances/Rome/grafo5136.58.lgr N58 E81 M0.172 R10
./instances/Rome/grafo9404.65.lgr N65 E93 M0.179 R12
./instances/Rome/grafo2516.21.lgr N21 E24 M0.067 O R0
./instances/Rome/grafo8071.81.lgr N81 E112 M0.21 R17
./instances/Rome/grafo7321.39.lgr N39 E48 M0.093 O R0
./instances/Rome/grafo9224.65.lgr N65 E100 M0.19 R15
./instances/Rome/grafo2323.25.lgr N25 E30 M0.104 R1
./instances/Rome/grafo10527.93.lgr N93 E133 M0.25 R24
./instances/Rome/grafo7027.76.lgr N76 E100 M0.192 R9
./instances/Rome/grafo10292.100.lgr N100 E140 M0.251 R23
./instances/Rome/grafo5232.46.lgr N46 E63 M0.124 R4
./instances/Rome/grafo7822.85.lgr N85 E116 M0.237 R17
./instances/Rome/grafo10798.37.lgr N37 E47 M0.111 R1
./instances/Rome/grafo6688.46.lgr N46 E65 M0.149 R8
./instances/Rome/grafo9093.61.lgr N61 E80 M0.157 R9
./instances/Rome/grafo6267.38.lgr N38 E40 M0.085 O R0
./instances/Rome/grafo7055.55.lgr N55 E79 M0.16 R11
./instances/Rome/grafo1047.16.lgr N16 E20 M0.06 O R0
./instances/Rome/grafo3437.38.lgr N38 E45 M0.087 O R0
./instances/Rome/grafo7604.45.lgr N45 E65 M0.137 R8
./instances/Rome/grafo7498.41.lgr N41 E52 M0.138 R2
./instances/Rome/grafo7489.39.lgr N39 E52 M0.13 R2
./instances/Rome/grafo7710.37.lgr N37 E48 M0.108 O R0
./instances/Rome/grafo4643.71.lgr N71 E96 M0.194 R5
./instances/Rome/grafo10039.98.lgr N98 E128 M0.242 R21
./instances/Rome/grafo11649.38.lgr N38 E43 M0.09 O R0
./instances/Rome/grafo6350.56.lgr N56 E74 M0.153 R6
./instances/Rome/grafo9310.74.lgr N74 E101 M0.192 R15
./instances/Rome/grafo2273.40.lgr N40 E60 M0.124 R6
./instances/Rome/grafo9917.38.lgr N38 E48 M0.111 R2
./instances/Rome/grafo1094.17.lgr N17 E19 M0.037 O R0
./instances/Rome/grafo698.20.lgr N20 E27 M0.086 R1
./instances/Rome/grafo10774.93.lgr N93 E127 M0.247 R22
./instances/Rome/grafo2872.13.lgr N13 E16 M0.061 O R0
./instances/Rome/grafo2482.15.lgr N15 E18 M0.064 O R0
./instances/Rome/grafo7877.70.lgr N70 E92 M0.181 R13
./instances/Rome/grafo2507.17.lgr N17 E26 M0.089 R1
./instances/Rome/grafo551.23.lgr N23 E29 M0.06 O R0
./instances/Rome/grafo241.16.lgr N16 E21 M0.061 O R0
./instances/Rome/grafo10585.93.lgr N93 E135 M0.247 R23
./instances/Rome/grafo4717.59.lgr N59 E82 M0.177 R9
./instances/Rome/grafo4849.54.lgr N54 E68 M0.143 R3
./instances/Rome/grafo7762.46.lgr N46 E55 M0.139 R3
./instances/Rome/grafo1106.21.lgr N21 E35 M0.097 R3
./instances/Rome/grafo8873.88.lgr N88 E105 M0.193 R4
./instances/Rome/grafo10779.96.lgr N96 E125 M0.267 R13
./instances/Rome/grafo6159.52.lgr N52 E65 M0.149 R2
./instances/Rome/grafo10670.100.lgr N100 E136 M0.266 R24
./instances/Rome/grafo7056.41.lgr N41 E51 M0.118 R1
./instances/Rome/grafo5240.43.lgr N43 E58 M0.14 R3
./instances/Rome/grafo2800.24.lgr N24 E27 M0.038 O R0
./instances/Rome/grafo10757.96.lgr N96 E134 M0.243 R19
./instances/Rome/grafo5488.58.lgr N58 E77 M0.164 R9
./instances/Rome/grafo11197.92.lgr N92 E122 M0.232 R20
./instances/Rome/grafo2228.14.lgr N14 E14 M0.031 O R0
./instances/Rome/grafo1321.25.lgr N25 E29 M0.066 O R0
./instances/Rome/grafo10564.37.lgr N37 E47 M0.114 R2
./instances/Rome/grafo7752.56.lgr N56 E69 M0.147 R2
./instances/Rome/grafo2110.11.lgr N11 E11 M0.031 O R0
./instances/Rome/grafo1397.26.lgr N26 E27 M0.045 O R0
./instances/Rome/grafo9753.85.lgr N85 E120 M0.246 R25
./instances/Rome/grafo3426.53.lgr N53 E62 M0.149 R2
./instances/Rome/grafo2253.18.lgr N18 E25 M0.06 O R0
./instances/Rome/grafo8424.61.lgr N61 E83 M0.185 R11
./instances/Rome/grafo228.19.lgr N19 E24 M0.06 O R0
./instances/Rome/grafo4537.75.lgr N75 E106 M0.209 R15
./instances/Rome/grafo7647.42.lgr N42 E46 M0.087 O R0
./instances/Rome/grafo2809.11.lgr N11 E11 M0.03 O R0
./instances/Rome/grafo8527.67.lgr N67 E85 M0.17 R6
./instances/Rome/grafo1717.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo906.12.lgr N12 E11 M0.04 O R0
./instances/Rome/grafo7527.41.lgr N41 E56 M0.123 R4
./instances/Rome/grafo3704.52.lgr N52 E71 M0.152 R8
./instances/Rome/grafo8280.88.lgr N88 E119 M0.234 R15
./instances/Rome/grafo5767.44.lgr N44 E55 M0.125 R3
./instances/Rome/grafo521.20.lgr N20 E21 M0.037 O R0
./instances/Rome/grafo2653.14.lgr N14 E18 M0.06 O R0
./instances/Rome/grafo5517.37.lgr N37 E42 M0.083 O R0
./instances/Rome/grafo5585.34.lgr N34 E41 M0.117 R2
./instances/Rome/grafo4938.71.lgr N71 E94 M0.185 R8
./instances/Rome/grafo10651.90.lgr N90 E120 M0.234 R16
./instances/Rome/grafo1373.27.lgr N27 E31 M0.071 O R0
./instances/Rome/grafo11442.33.lgr N33 E37 M0.081 O R0
./instances/Rome/grafo11135.95.lgr N95 E129 M0.248 R17
./instances/Rome/grafo11656.91.lgr N91 E123 M0.232 R14
./instances/Rome/grafo8207.88.lgr N88 E111 M0.219 R11
./instances/Rome/grafo1977.24.lgr N24 E23 M0.052 O R0
./instances/Rome/grafo8342.97.lgr N97 E132 M0.254 R17
./instances/Rome/grafo10580.98.lgr N98 E134 M0.257 R20
./instances/Rome/grafo10677.95.lgr N95 E122 M0.224 R17
./instances/Rome/grafo10078.40.lgr N40 E51 M0.114 R1
./instances/Rome/grafo2278.39.lgr N39 E50 M0.091 O R0
./instances/Rome/grafo6246.41.lgr N41 E55 M0.13 R2
./instances/Rome/grafo525.16.lgr N16 E20 M0.076 R1
./instances/Rome/grafo2202.20.lgr N20 E25 M0.059 O R0
./instances/Rome/grafo1157.38.lgr N38 E48 M0.12 R1
./instances/Rome/grafo5214.59.lgr N59 E80 M0.174 R5
./instances/Rome/grafo5868.43.lgr N43 E55 M0.188 R2
./instances/Rome/grafo2351.20.lgr N20 E26 M0.082 R2
./instances/Rome/grafo4544.82.lgr N82 E104 M0.202 R7
./instances/Rome/grafo8223.99.lgr N99 E148 M0.267 R31
./instances/Rome/grafo5219.38.lgr N38 E47 M0.089 O R0
./instances/Rome/grafo1065.14.lgr N14 E13 M0.034 O R0
./instances/Rome/grafo6332.47.lgr N47 E62 M0.14 R7
./instances/Rome/grafo7691.71.lgr N71 E95 M0.204 R9
./instances/Rome/grafo1013.15.lgr N15 E23 M0.081 R1
./instances/Rome/grafo947.15.lgr N15 E24 M0.081 R2
./instances/Rome/grafo3173.63.lgr N63 E87 M0.166 R12
./instances/Rome/grafo7895.77.lgr N77 E106 M0.203 R11
./instances/Rome/grafo4857.62.lgr N62 E76 M0.164 R3
./instances/Rome/grafo6243.37.lgr N37 E55 M0.124 R8
./instances/Rome/grafo9387.66.lgr N66 E84 M0.183 R8
./instances/Rome/grafo7854.77.lgr N77 E110 M0.285 R19
./instances/Rome/grafo2656.49.lgr N49 E59 M0.136 R3
./instances/Rome/grafo8161.67.lgr N67 E90 M0.197 R9
./instances/Rome/grafo2039.39.lgr N39 E45 M0.095 O R0
./instances/Rome/grafo7698.40.lgr N40 E47 M0.132 R1
./instances/Rome/grafo2987.17.lgr N17 E20 M0.057 O R0
./instances/Rome/grafo3939.39.lgr N39 E50 M0.114 R1
./instances/Rome/grafo775.17.lgr N17 E23 M0.059 O R0
./instances/Rome/grafo7385.37.lgr N37 E42 M0.086 O R0
./instances/Rome/grafo11365.92.lgr N92 E132 M0.239 R27
./instances/Rome/grafo9519.65.lgr N65 E85 M0.193 R5
./instances/Rome/grafo10277.35.lgr N35 E45 M0.087 O R0
./instances/Rome/grafo3929.62.lgr N62 E76 M0.194 R3
./instances/Rome/grafo6848.39.lgr N39 E52 M0.127 R2
./instances/Rome/grafo1753.16.lgr N16 E23 M0.06 O R0
./instances/Rome/grafo10574.94.lgr N94 E128 M0.253 R23
./instances/Rome/grafo10247.95.lgr N95 E126 M0.238 R14
./instances/Rome/grafo9317.65.lgr N65 E80 M0.178 R6
./instances/Rome/grafo9209.66.lgr N66 E80 M0.174 R2
./instances/Rome/grafo8343.75.lgr N75 E106 M0.227 R17
./instances/Rome/grafo2362.36.lgr N36 E54 M0.125 R4
./instances/Rome/grafo5872.33.lgr N33 E39 M0.11 O R0
./instances/Rome/grafo4355.75.lgr N75 E101 M0.21 R10
./instances/Rome/grafo7906.67.lgr N67 E86 M0.181 R11
./instances/Rome/grafo5755.61.lgr N61 E85 M0.178 R10
./instances/Rome/grafo10132.97.lgr N97 E134 M0.245 R21
./instances/Rome/grafo11220.92.lgr N92 E132 M0.245 R26
./instances/Rome/grafo11397.32.lgr N32 E33 M0.051 O R0
./instances/Rome/grafo4889.58.lgr N58 E77 M0.159 R9
./instances/Rome/grafo2757.38.lgr N38 E52 M0.125 R3
./instances/Rome/grafo4599.73.lgr N73 E85 M0.18 R5
./instances/Rome/grafo1765.22.lgr N22 E31 M0.078 O R0
./instances/Rome/grafo2477.47.lgr N47 E62 M0.139 R8
./instances/Rome/grafo8629.84.lgr N84 E114 M0.221 R16
./instances/Rome/grafo4369.51.lgr N51 E67 M0.144 R6
./instances/Rome/grafo6839.47.lgr N47 E53 M0.135 R2
./instances/Rome/grafo2794.53.lgr N53 E73 M0.153 R10
./instances/Rome/grafo9693.78.lgr N78 E103 M0.218 R6
./instances/Rome/grafo125.32.lgr N32 E37 M0.068 O R0
./instances/Rome/grafo3844.52.lgr N52 E78 M0.164 R15
./instances/Rome/grafo7962.78.lgr N78 E113 M0.225 R22
./instances/Rome/grafo242.14.lgr N14 E16 M0.054 O R0
./instances/Rome/grafo7755.40.lgr N40 E57 M0.12 R5
./instances/Rome/grafo9406.84.lgr N84 E120 M0.224 R24
./instances/Rome/grafo7391.45.lgr N45 E61 M0.143 R4
./instances/Rome/grafo5301.37.lgr N37 E44 M0.109 R1
./instances/Rome/grafo6729.38.lgr N38 E51 M0.124 R6
./instances/Rome/grafo6598.71.lgr N71 E104 M0.19 R19
./instances/Rome/grafo9231.81.lgr N81 E116 M0.211 R20
./instances/Rome/grafo4340.53.lgr N53 E69 M0.162 R4
./instances/Rome/grafo805.13.lgr N13 E22 M0.057 O R0
./instances/Rome/grafo6101.36.lgr N36 E42 M0.11 R1
./instances/Rome/grafo5509.46.lgr N46 E66 M0.148 R11
./instances/Rome/grafo11558.37.lgr N37 E43 M0.083 O R0
./instances/Rome/grafo2853.23.lgr N23 E34 M0.101 R3
./instances/Rome/grafo5833.39.lgr N39 E54 M0.126 R4
./instances/Rome/grafo9898.40.lgr N40 E50 M0.118 R1
./instances/Rome/grafo3087.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo10460.36.lgr N36 E39 M0.085 O R0
./instances/Rome/grafo1048.18.lgr N18 E25 M0.063 O R0
./instances/Rome/grafo11299.93.lgr N93 E132 M0.236 R18
./instances/Rome/grafo10524.97.lgr N97 E119 M0.221 R5
./instances/Rome/grafo10371.95.lgr N95 E125 M0.235 R16
./instances/Rome/grafo3387.40.lgr N40 E53 M0.112 R3
./instances/Rome/grafo1563.74.lgr N74 E92 M0.197 R3
./instances/Rome/grafo10930.100.lgr N100 E130 M0.248 R20
./instances/Rome/grafo7138.42.lgr N42 E53 M0.127 R3
./instances/Rome/grafo1394.45.lgr N45 E57 M0.128 R1
./instances/Rome/grafo9233.64.lgr N64 E84 M0.168 R5
./instances/Rome/grafo8817.88.lgr N88 E127 M0.241 R29
./instances/Rome/grafo7190.52.lgr N52 E71 M0.173 R3
./instances/Rome/grafo9792.80.lgr N80 E112 M0.219 R17
./instances/Rome/grafo11063.92.lgr N92 E116 M0.212 R12
./instances/Rome/grafo6874.42.lgr N42 E62 M0.15 R6
./instances/Rome/grafo6061.45.lgr N45 E60 M0.133 R3
./instances/Rome/grafo10864.99.lgr N99 E140 M0.246 R28
./instances/Rome/grafo2776.20.lgr N20 E24 M0.071 R1
./instances/Rome/grafo596.14.lgr N14 E16 M0.057 O R0
./instances/Rome/grafo5405.45.lgr N45 E58 M0.126 R4
./instances/Rome/grafo2392.14.lgr N14 E14 M0.033 O R0
./instances/Rome/grafo5209.60.lgr N60 E81 M0.164 R8
./instances/Rome/grafo7694.39.lgr N39 E46 M0.082 O R0
./instances/Rome/grafo8364.87.lgr N87 E106 M0.202 R9
./instances/Rome/grafo6236.77.lgr N77 E94 M0.186 R6
./instances/Rome/grafo5028.83.lgr N83 E117 M0.219 R17
./instances/Rome/grafo7445.49.lgr N49 E72 M0.153 R12
./instances/Rome/grafo9183.69.lgr N69 E85 M0.181 R3
./instances/Rome/grafo8214.94.lgr N94 E126 M0.241 R18
./instances/Rome/grafo7045.45.lgr N45 E66 M0.15 R3
./instances/Rome/grafo3820.42.lgr N42 E52 M0.102 O R0
./instances/Rome/grafo3940.41.lgr N41 E59 M0.123 R6
./instances/Rome/grafo8434.69.lgr N69 E99 M0.201 R12
./instances/Rome/grafo1603.28.lgr N28 E32 M0.074 O R0
./instances/Rome/grafo4551.61.lgr N61 E77 M0.162 R6
./instances/Rome/grafo2281.16.lgr N16 E21 M0.057 O R0
./instances/Rome/grafo9475.65.lgr N65 E84 M0.166 R5
./instances/Rome/grafo1199.27.lgr N27 E30 M0.078 O R0
./instances/Rome/grafo10240.97.lgr N97 E134 M0.26 R24
./instances/Rome/grafo5345.42.lgr N42 E55 M0.13 R3
./instances/Rome/grafo10186.39.lgr N39 E48 M0.103 O R0
./instances/Rome/grafo8365.87.lgr N87 E120 M0.228 R21
./instances/Rome/grafo6636.56.lgr N56 E74 M0.161 R2
./instances/Rome/grafo3896.38.lgr N38 E50 M0.139 R2
./instances/Rome/grafo5446.40.lgr N40 E50 M0.117 R5
./instances/Rome/grafo11272.99.lgr N99 E133 M0.25 R19
./instances/Rome/grafo1448.52.lgr N52 E63 M0.149 R2
./instances/Rome/grafo7152.57.lgr N57 E78 M0.2 R10
./instances/Rome/grafo2506.43.lgr N43 E56 M0.179 R7
./instances/Rome/grafo4951.60.lgr N60 E80 M0.167 R8
./instances/Rome/grafo3699.99.lgr N99 E133 M0.304 R20
./instances/Rome/grafo2843.43.lgr N43 E51 M0.127 R1
./instances/Rome/grafo2256.23.lgr N23 E26 M0.065 O R0
./instances/Rome/grafo1755.20.lgr N20 E22 M0.056 O R0
./instances/Rome/grafo5422.44.lgr N44 E63 M0.145 R7
./instances/Rome/grafo10691.95.lgr N95 E123 M0.238 R16
./instances/Rome/grafo9305.62.lgr N62 E74 M0.18 R4
./instances/Rome/grafo3772.56.lgr N56 E83 M0.17 R7
./instances/Rome/grafo6715.52.lgr N52 E72 M0.157 R4
./instances/Rome/grafo518.15.lgr N15 E17 M0.068 O R0
./instances/Rome/grafo10088.39.lgr N39 E55 M0.117 R5
./instances/Rome/grafo851.17.lgr N17 E19 M0.058 O R0
./instances/Rome/grafo9459.79.lgr N79 E119 M0.243 R25
./instances/Rome/grafo9202.71.lgr N71 E107 M0.21 R20
./instances/Rome/grafo4218.55.lgr N55 E67 M0.138 R3
./instances/Rome/grafo6976.40.lgr N40 E55 M0.122 R6
./instances/Rome/grafo5340.34.lgr N34 E47 M0.108 R4
./instances/Rome/grafo4898.64.lgr N64 E85 M0.174 R9
./instances/Rome/grafo3408.62.lgr N62 E73 M0.157 R1
./instances/Rome/grafo795.14.lgr N14 E20 M0.061 O R0
./instances/Rome/grafo4738.65.lgr N65 E89 M0.191 R8
./instances/Rome/grafo1555.37.lgr N37 E48 M0.12 R1
./instances/Rome/grafo4019.40.lgr N40 E46 M0.095 O R0
./instances/Rome/grafo9664.80.lgr N80 E103 M0.205 R11
./instances/Rome/grafo10323.97.lgr N97 E128 M0.243 R18
./instances/Rome/grafo6029.39.lgr N39 E52 M0.127 R2
./instances/Rome/grafo706.18.lgr N18 E25 M0.064 O R0
./instances/Rome/grafo911.12.lgr N12 E13 M0.029 O R0
./instances/Rome/grafo7248.41.lgr N41 E55 M0.127 R4
./instances/Rome/grafo2350.11.lgr N11 E12 M0.029 O R0
./instances/Rome/grafo5573.34.lgr N34 E42 M0.081 O R0
./instances/Rome/grafo10818.97.lgr N97 E128 M0.236 R16
./instances/Rome/grafo3299.53.lgr N53 E70 M0.151 R8
./instances/Rome/grafo2206.19.lgr N19 E23 M0.061 O R0
./instances/Rome/grafo10948.98.lgr N98 E130 M0.264 R17
./instances/Rome/grafo2512.12.lgr N12 E14 M0.036 O R0
./instances/Rome/grafo2447.39.lgr N39 E61 M0.128 R15
./instances/Rome/grafo3836.53.lgr N53 E92 M0.176 R21
./instances/Rome/grafo11646.32.lgr N32 E34 M0.049 O R0
./instances/Rome/grafo5991.34.lgr N34 E41 M0.107 R1
./instances/Rome/grafo604.12.lgr N12 E11 M0.038 O R0
./instances/Rome/grafo8581.94.lgr N94 E121 M0.289 R11
./instances/Rome/grafo9704.80.lgr N80 E110 M0.211 R18
./instances/Rome/grafo6356.37.lgr N37 E43 M0.094 O R0
./instances/Rome/grafo3292.56.lgr N56 E84 M0.167 R19
./instances/Rome/grafo286.18.lgr N18 E20 M0.058 O R0
./instances/Rome/grafo6780.50.lgr N50 E70 M0.152 R5
./instances/Rome/grafo4708.76.lgr N76 E91 M0.176 R1
./instances/Rome/grafo10800.37.lgr N37 E45 M0.124 R2
./instances/Rome/grafo7082.53.lgr N53 E65 M0.145 R2
./instances/Rome/grafo4723.58.lgr N58 E70 M0.151 R6
./instances/Rome/grafo1884.16.lgr N16 E16 M0.033 O R0
./instances/Rome/grafo4179.79.lgr N79 E100 M0.206 R13
./instances/Rome/grafo3484.51.lgr N51 E68 M0.169 R9
./instances/Rome/grafo4350.80.lgr N80 E106 M0.2 R14
./instances/Rome/grafo6618.82.lgr N82 E101 M0.202 R6
./instances/Rome/grafo9160.72.lgr N72 E100 M0.195 R15
./instances/Rome/grafo3887.38.lgr N38 E52 M0.132 R4
./instances/Rome/grafo10788.98.lgr N98 E132 M0.243 R21
./instances/Rome/grafo5720.47.lgr N47 E64 M0.142 R6
./instances/Rome/grafo6633.53.lgr N53 E77 M0.159 R8
./instances/Rome/grafo693.16.lgr N16 E19 M0.06 O R0
./instances/Rome/grafo1195.27.lgr N27 E31 M0.068 O R0
./instances/Rome/grafo2826.37.lgr N37 E51 M0.113 R3
./instances/Rome/grafo1443.67.lgr N67 E85 M0.19 R7
./instances/Rome/grafo11157.100.lgr N100 E138 M0.246 R21
./instances/Rome/grafo7325.43.lgr N43 E50 M0.123 R2
./instances/Rome/grafo6652.54.lgr N54 E74 M0.178 R8
./instances/Rome/grafo597.17.lgr N17 E24 M0.064 O R0
./instances/Rome/grafo5316.36.lgr N36 E41 M0.09 O R0
./instances/Rome/grafo3502.58.lgr N58 E77 M0.169 R8
./instances/Rome/grafo1924.16.lgr N16 E18 M0.056 O R0
./instances/Rome/grafo9821.77.lgr N77 E95 M0.19 R7
./instances/Rome/grafo2903.15.lgr N15 E16 M0.054 O R0
./instances/Rome/grafo5634.43.lgr N43 E60 M0.126 R8
./instances/Rome/grafo1645.21.lgr N21 E23 M0.037 O R0
./instances/Rome/grafo11311.40.lgr N40 E51 M0.13 R2
./instances/Rome/grafo10593.98.lgr N98 E130 M0.257 R19
./instances/Rome/grafo4421.60.lgr N60 E73 M0.159 R4
./instances/Rome/grafo6476.39.lgr N39 E50 M0.124 R2
./instances/Rome/grafo7601.48.lgr N48 E64 M0.146 R7
./instances/Rome/grafo6762.34.lgr N34 E44 M0.078 O R0
./instances/Rome/grafo6642.35.lgr N35 E42 M0.108 R2
./instances/Rome/grafo4840.59.lgr N59 E82 M0.157 R6
./instances/Rome/grafo2831.21.lgr N21 E33 M0.111 R1
./instances/Rome/grafo3172.51.lgr N51 E71 M0.162 R7
./instances/Rome/grafo1269.26.lgr N26 E28 M0.067 O R0
./instances/Rome/grafo8515.61.lgr N61 E73 M0.153 R1
./instances/Rome/grafo4818.65.lgr N65 E84 M0.166 R11
./instances/Rome/grafo7108.86.lgr N86 E106 M0.206 R10
./instances/Rome/grafo9040.63.lgr N63 E74 M0.119 O R0
./instances/Rome/grafo2652.16.lgr N16 E20 M0.051 O R0
./instances/Rome/grafo9466.69.lgr N69 E86 M0.176 R7
./instances/Rome/grafo3154.44.lgr N44 E57 M0.156 R4
./instances/Rome/grafo9895.33.lgr N33 E37 M0.079 O R0
./instances/Rome/grafo3634.40.lgr N40 E47 M0.086 O R0
./instances/Rome/grafo5928.77.lgr N77 E91 M0.172 R5
./instances/Rome/grafo1438.49.lgr N49 E59 M0.149 R4
./instances/Rome/grafo5790.37.lgr N37 E46 M0.11 R1
./instances/Rome/grafo3309.59.lgr N59 E84 M0.176 R6
./instances/Rome/grafo4012.49.lgr N49 E65 M0.145 R7
./instances/Rome/grafo5286.37.lgr N37 E48 M0.119 R1
./instances/Rome/grafo6491.51.lgr N51 E57 M0.11 O R0
./instances/Rome/grafo1730.29.lgr N29 E35 M0.077 O R0
./instances/Rome/grafo829.17.lgr N17 E21 M0.064 O R0
./instances/Rome/grafo10784.98.lgr N98 E126 M0.235 R13
./instances/Rome/grafo10197.96.lgr N96 E135 M0.263 R26
./instances/Rome/grafo6551.49.lgr N49 E66 M0.147 R7
./instances/Rome/grafo2009.23.lgr N23 E30 M0.093 R2
./instances/Rome/grafo5247.33.lgr N33 E38 M0.087 O R0
./instances/Rome/grafo7307.37.lgr N37 E47 M0.112 R4
./instances/Rome/grafo10937.100.lgr N100 E136 M0.249 R20
./instances/Rome/grafo10172.99.lgr N99 E132 M0.249 R17
./instances/Rome/grafo1380.61.lgr N61 E72 M0.16 R6
./instances/Rome/grafo10433.97.lgr N97 E128 M0.233 R18
./instances/Rome/grafo7989.61.lgr N61 E87 M0.162 R13
./instances/Rome/grafo11092.97.lgr N97 E134 M0.256 R23
./instances/Rome/grafo1672.19.lgr N19 E21 M0.062 O R0
./instances/Rome/grafo2367.12.lgr N12 E15 M0.046 O R0
./instances/Rome/grafo5044.59.lgr N59 E84 M0.171 R11
./instances/Rome/grafo5812.46.lgr N46 E58 M0.133 R5
./instances/Rome/grafo9922.39.lgr N39 E50 M0.118 R3
./instances/Rome/grafo1368.31.lgr N31 E44 M0.108 R2
./instances/Rome/grafo10281.34.lgr N34 E42 M0.085 O R0
./instances/Rome/grafo1338.25.lgr N25 E26 M0.061 O R0
./instances/Rome/grafo3040.44.lgr N44 E50 M0.085 O R0
./instances/Rome/grafo9094.83.lgr N83 E111 M0.245 R15
./instances/Rome/grafo8166.75.lgr N75 E104 M0.205 R20
./instances/Rome/grafo6441.41.lgr N41 E54 M0.122 R2
./instances/Rome/grafo8037.62.lgr N62 E81 M0.188 R8
./instances/Rome/grafo5472.43.lgr N43 E58 M0.125 R6
./instances/Rome/grafo9155.63.lgr N63 E83 M0.18 R5
./instances/Rome/grafo4720.81.lgr N81 E109 M0.219 R14
./instances/Rome/grafo763.18.lgr N18 E23 M0.053 O R0
./instances/Rome/grafo5923.65.lgr N65 E92 M0.181 R12
./instances/Rome/grafo3649.38.lgr N38 E54 M0.134 R4
./instances/Rome/grafo1170.27.lgr N27 E28 M0.068 O R0
./instances/Rome/grafo11169.99.lgr N99 E128 M0.249 R15
./instances/Rome/grafo1918.16.lgr N16 E23 M0.056 O R0
./instances/Rome/grafo2282.20.lgr N20 E24 M0.058 O R0
./instances/Rome/grafo7327.39.lgr N39 E51 M0.092 O R0
./instances/Rome/grafo11262.41.lgr N41 E49 M0.117 R2
./instances/Rome/grafo2850.14.lgr N14 E17 M0.054 O R0
./instances/Rome/grafo3032.30.lgr N30 E35 M0.069 O R0
./instances/Rome/grafo388.13.lgr N13 E16 M0.052 O R0
./instances/Rome/grafo7998.71.lgr N71 E91 M0.187 R10
./instances/Rome/grafo7761.44.lgr N44 E55 M0.124 R2
./instances/Rome/grafo10727.94.lgr N94 E131 M0.248 R23
./instances/Rome/grafo806.15.lgr N15 E16 M0.031 O R0
./instances/Rome/grafo7715.40.lgr N40 E56 M0.117 R4
./instances/Rome/grafo5223.60.lgr N60 E83 M0.166 R11
./instances/Rome/grafo5922.42.lgr N42 E54 M0.119 R5
./instances/Rome/grafo7418.99.lgr N99 E132 M0.283 R14
./instances/Rome/grafo1062.15.lgr N15 E19 M0.05 O R0
./instances/Rome/grafo7343.44.lgr N44 E53 M0.126 R2
./instances/Rome/grafo3475.53.lgr N53 E70 M0.164 R10
./instances/Rome/grafo2734.25.lgr N25 E28 M0.066 O R0
./instances/Rome/grafo9468.79.lgr N79 E109 M0.217 R16
./instances/Rome/grafo3746.62.lgr N62 E80 M0.17 R5
./instances/Rome/grafo8811.96.lgr N96 E127 M0.234 R21
./instances/Rome/grafo6011.35.lgr N35 E45 M0.112 R3
./instances/Rome/grafo523.20.lgr N20 E23 M0.059 O R0
./instances/Rome/grafo3774.41.lgr N41 E47 M0.102 O R0
./instances/Rome/grafo4061.39.lgr N39 E47 M0.114 R2
./instances/Rome/grafo10224.95.lgr N95 E133 M0.258 R22
./instances/Rome/grafo8596.84.lgr N84 E111 M0.21 R16
./instances/Rome/grafo2675.12.lgr N12 E14 M0.025 O R0
./instances/Rome/grafo10534.100.lgr N100 E141 M0.258 R24
./instances/Rome/grafo6074.46.lgr N46 E62 M0.144 R4
./instances/Rome/grafo6413.62.lgr N62 E95 M0.176 R18
./instances/Rome/grafo5148.34.lgr N34 E37 M0.081 O R0
./instances/Rome/grafo11424.95.lgr N95 E129 M0.252 R21
./instances/Rome/grafo284.28.lgr N28 E36 M0.103 R1
./instances/Rome/grafo2245.17.lgr N17 E19 M0.035 O R0
./instances/Rome/grafo4419.61.lgr N61 E80 M0.16 R8
./instances/Rome/grafo9892.34.lgr N34 E38 M0.077 O R0
./instances/Rome/grafo3505.43.lgr N43 E56 M0.125 R4
./instances/Rome/grafo11057.96.lgr N96 E133 M0.239 R28
./instances/Rome/grafo2834.24.lgr N24 E28 M0.074 O R0
./instances/Rome/grafo10380.98.lgr N98 E135 M0.249 R22
./instances/Rome/grafo1830.24.lgr N24 E29 M0.068 O R0
./instances/Rome/grafo4499.55.lgr N55 E72 M0.16 R3
./instances/Rome/grafo7405.46.lgr N46 E64 M0.142 R9
./instances/Rome/grafo2860.18.lgr N18 E21 M0.068 O R0
./instances/Rome/grafo10146.97.lgr N97 E142 M0.256 R26
./instances/Rome/grafo5985.62.lgr N62 E87 M0.195 R14
./instances/Rome/grafo3981.43.lgr N43 E53 M0.128 R1
./instances/Rome/grafo7003.56.lgr N56 E73 M0.152 R4
./instances/Rome/grafo958.13.lgr N13 E16 M0.058 O R0
./instances/Rome/grafo8592.74.lgr N74 E102 M0.201 R15
./instances/Rome/grafo9482.79.lgr N79 E104 M0.199 R13
./instances/Rome/grafo10827.99.lgr N99 E135 M0.26 R23
./instances/Rome/grafo1449.21.lgr N21 E20 M0.042 O R0
./instances/Rome/grafo9238.85.lgr N85 E103 M0.203 R9
./instances/Rome/grafo1217.27.lgr N27 E29 M0.069 O R0
./instances/Rome/grafo7629.42.lgr N42 E65 M0.148 R12
./instances/Rome/grafo831.16.lgr N16 E17 M0.037 O R0
./instances/Rome/grafo3298.58.lgr N58 E76 M0.158 R6
./instances/Rome/grafo10687.96.lgr N96 E134 M0.249 R22
./instances/Rome/grafo11001.97.lgr N97 E136 M0.267 R22
./instances/Rome/grafo3023.34.lgr N34 E42 M0.083 O R0
./instances/Rome/grafo3234.50.lgr N50 E65 M0.142 R6
./instances/Rome/grafo2471.14.lgr N14 E16 M0.047 O R0
./instances/Rome/grafo3546.36.lgr N36 E49 M0.127 R4
./instances/Rome/grafo2913.40.lgr N40 E58 M0.124 R12
./instances/Rome/grafo4922.61.lgr N61 E91 M0.183 R13
./instances/Rome/grafo4168.76.lgr N76 E101 M0.197 R13
./instances/Rome/grafo1122.17.lgr N17 E17 M0.05 O R0
./instances/Rome/grafo8211.77.lgr N77 E98 M0.258 R6
./instances/Rome/grafo8126.71.lgr N71 E99 M0.2 R12
./instances/Rome/grafo6283.36.lgr N36 E45 M0.122 R1
./instances/Rome/grafo3911.34.lgr N34 E44 M0.113 R2
./instances/Rome/grafo11158.94.lgr N94 E120 M0.215 R9
./instances/Rome/grafo5011.62.lgr N62 E85 M0.173 R7
./instances/Rome/grafo2457.37.lgr N37 E48 M0.109 R3
./instances/Rome/grafo9900.39.lgr N39 E44 M0.095 O R0
./instances/Rome/grafo497.15.lgr N15 E17 M0.052 O R0
./instances/Rome/grafo3932.38.lgr N38 E48 M0.097 O R0
./instances/Rome/grafo3454.39.lgr N39 E50 M0.123 R1
./instances/Rome/grafo9277.76.lgr N76 E102 M0.204 R9
./instances/Rome/grafo8882.100.lgr N100 E158 M0.292 R46
./instances/Rome/grafo11160.100.lgr N100 E122 M0.227 R12
./instances/Rome/grafo9574.74.lgr N74 E107 M0.207 R19
./instances/Rome/grafo5529.36.lgr N36 E44 M0.118 R1
./instances/Rome/grafo5391.74.lgr N74 E100 M0.272 R12
./instances/Rome/grafo5499.38.lgr N38 E48 M0.163 R3
./instances/Rome/grafo2719.21.lgr N21 E26 M0.077 O R0
./instances/Rome/grafo3166.57.lgr N57 E75 M0.155 R9
./instances/Rome/grafo8566.98.lgr N98 E139 M0.271 R22
./instances/Rome/grafo7041.44.lgr N44 E52 M0.121 R1
./instances/Rome/grafo9091.86.lgr N86 E111 M0.217 R11
./instances/Rome/grafo1043.15.lgr N15 E19 M0.056 O R0
./instances/Rome/grafo6977.74.lgr N74 E101 M0.193 R13
./instances/Rome/grafo2668.12.lgr N12 E13 M0.028 O R0
./instances/Rome/grafo9562.66.lgr N66 E91 M0.188 R11
./instances/Rome/grafo6510.49.lgr N49 E59 M0.109 O R0
./instances/Rome/grafo4839.63.lgr N63 E87 M0.166 R8
./instances/Rome/grafo2569.14.lgr N14 E16 M0.057 O R0
./instances/Rome/grafo651.16.lgr N16 E15 M0.035 O R0
./instances/Rome/grafo5756.32.lgr N32 E36 M0.085 O R0
./instances/Rome/grafo3354.63.lgr N63 E83 M0.191 R8
./instances/Rome/grafo4128.61.lgr N61 E88 M0.183 R11
./instances/Rome/grafo11221.92.lgr N92 E113 M0.222 R10
./instances/Rome/grafo5092.52.lgr N52 E66 M0.136 R5
./instances/Rome/grafo904.20.lgr N20 E22 M0.042 O R0
./instances/Rome/grafo1600.28.lgr N28 E37 M0.112 R3
./instances/Rome/grafo6128.47.lgr N47 E60 M0.148 R6
./instances/Rome/grafo10315.98.lgr N98 E127 M0.259 R19
./instances/Rome/grafo1844.42.lgr N42 E54 M0.125 R6
./instances/Rome/grafo932.28.lgr N28 E35 M0.077 O R0
./instances/Rome/grafo9431.79.lgr N79 E103 M0.199 R8
./instances/Rome/grafo5818.77.lgr N77 E111 M0.212 R20
./instances/Rome/grafo1641.30.lgr N30 E33 M0.073 O R0
./instances/Rome/grafo4850.55.lgr N55 E75 M0.154 R6
./instances/Rome/grafo4690.61.lgr N61 E83 M0.167 R4
./instances/Rome/grafo6556.60.lgr N60 E88 M0.178 R13
./instances/Rome/grafo8331.95.lgr N95 E120 M0.224 R10
./instances/Rome/grafo4536.83.lgr N83 E102 M0.205 R10
./instances/Rome/grafo10729.36.lgr N36 E46 M0.111 R1
./instances/Rome/grafo3944.39.lgr N39 E54 M0.125 R2
./instances/Rome/grafo10712.98.lgr N98 E141 M0.266 R27
./instances/Rome/grafo2610.17.lgr N17 E18 M0.056 O R0
./instances/Rome/grafo8417.61.lgr N61 E89 M0.185 R12
./instances/Rome/grafo11554.36.lgr N36 E50 M0.114 R6
./instances/Rome/grafo11053.94.lgr N94 E132 M0.238 R17
./instances/Rome/grafo6561.48.lgr N48 E68 M0.145 R5
./instances/Rome/grafo2839.37.lgr N37 E47 M0.114 R2
./instances/Rome/grafo1410.67.lgr N67 E85 M0.176 R7
./instances/Rome/grafo4749.61.lgr N61 E73 M0.169 R4
./instances/Rome/grafo1206.29.lgr N29 E36 M0.08 O R0
./instances/Rome/grafo6253.41.lgr N41 E48 M0.085 O R0
./instances/Rome/grafo10744.96.lgr N96 E129 M0.242 R21
./instances/Rome/grafo9043.73.lgr N73 E95 M0.194 R6
./instances/Rome/grafo9048.63.lgr N63 E74 M0.158 R2
./instances/Rome/grafo4204.74.lgr N74 E99 M0.19 R11
./instances/Rome/grafo3969.54.lgr N54 E70 M0.149 R5
./instances/Rome/grafo1160.17.lgr N17 E23 M0.062 O R0
./instances/Rome/grafo9074.70.lgr N70 E90 M0.179 R9
./instances/Rome/grafo5486.43.lgr N43 E54 M0.128 R4
./instances/Rome/grafo8585.91.lgr N91 E123 M0.245 R22
./instances/Rome/grafo772.11.lgr N11 E13 M0.05 O R0
./instances/Rome/grafo4439.80.lgr N80 E102 M0.218 R7
./instances/Rome/grafo3799.44.lgr N44 E66 M0.145 R11
./instances/Rome/grafo8809.94.lgr N94 E116 M0.22 R8
./instances/Rome/grafo5300.59.lgr N59 E80 M0.166 R5
./instances/Rome/grafo2091.34.lgr N34 E47 M0.116 R1
./instances/Rome/grafo2935.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo11529.36.lgr N36 E52 M0.104 R4
./instances/Rome/grafo1665.17.lgr N17 E17 M0.034 O R0
./instances/Rome/grafo113.28.lgr N28 E31 M0.077 O R0
./instances/Rome/grafo3802.41.lgr N41 E57 M0.131 R5
./instances/Rome/grafo1598.29.lgr N29 E33 M0.067 O R0
./instances/Rome/grafo2083.52.lgr N52 E63 M0.167 R4
./instances/Rome/grafo669.12.lgr N12 E12 M0.029 O R0
./instances/Rome/grafo5839.36.lgr N36 E40 M0.121 R1
./instances/Rome/grafo3931.37.lgr N37 E47 M0.117 R6
./instances/Rome/grafo4383.75.lgr N75 E105 M0.234 R17
./instances/Rome/grafo7274.38.lgr N38 E54 M0.119 R5
./instances/Rome/grafo3831.44.lgr N44 E52 M0.088 O R0
./instances/Rome/grafo11445.36.lgr N36 E41 M0.081 O R0
./instances/Rome/grafo6845.40.lgr N40 E49 M0.117 R2
./instances/Rome/grafo3735.39.lgr N39 E53 M0.124 R5
./instances/Rome/grafo11464.35.lgr N35 E47 M0.112 R5
./instances/Rome/grafo2212.36.lgr N36 E41 M0.125 O R0
./instances/Rome/grafo6241.46.lgr N46 E60 M0.138 R5
./instances/Rome/grafo8671.93.lgr N93 E114 M0.227 R9
./instances/Rome/grafo447.14.lgr N14 E16 M0.051 O R0
./instances/Rome/grafo4790.62.lgr N62 E85 M0.162 R10
./instances/Rome/grafo2298.13.lgr N13 E14 M0.029 O R0
./instances/Rome/grafo3383.38.lgr N38 E62 M0.146 R13
./instances/Rome/grafo8423.82.lgr N82 E109 M0.222 R14
./instances/Rome/grafo6628.46.lgr N46 E63 M0.142 R6
./instances/Rome/grafo4820.66.lgr N66 E100 M0.189 R19
./instances/Rome/grafo11604.34.lgr N34 E43 M0.116 R3
./instances/Rome/grafo3384.52.lgr N52 E81 M0.18 R17
./instances/Rome/grafo9473.64.lgr N64 E79 M0.181 R6
./instances/Rome/grafo8759.94.lgr N94 E124 M0.234 R18
./instances/Rome/grafo7841.83.lgr N83 E107 M0.204 R12
./instances/Rome/grafo10163.93.lgr N93 E121 M0.238 R15
./instances/Rome/grafo9571.67.lgr N67 E77 M0.161 R4
./instances/Rome/grafo4011.48.lgr N48 E62 M0.127 R5
./instances/Rome/grafo3129.37.lgr N37 E48 M0.118 O R0
./instances/Rome/grafo5008.58.lgr N58 E77 M0.167 R8
./instances/Rome/grafo11002.96.lgr N96 E133 M0.24 R18
./instances/Rome/grafo3150.40.lgr N40 E46 M0.094 O R0
./instances/Rome/grafo4068.38.lgr N38 E49 M0.121 R4
./instances/Rome/grafo6470.45.lgr N45 E66 M0.145 R8
./instances/Rome/grafo8146.77.lgr N77 E99 M0.192 R9
./instances/Rome/grafo4966.53.lgr N53 E66 M0.191 R2
./instances/Rome/grafo1605.50.lgr N50 E54 M0.095 O R0
./instances/Rome/grafo818.13.lgr N13 E14 M0.031 O R0
./instances/Rome/grafo137.21.lgr N21 E36 M0.102 R3
./instances/Rome/grafo5303.34.lgr N34 E44 M0.09 O R0
./instances/Rome/grafo5837.36.lgr N36 E56 M0.137 R4
./instances/Rome/grafo4885.71.lgr N71 E105 M0.212 R20
./instances/Rome/grafo1347.25.lgr N25 E29 M0.069 O R0
./instances/Rome/grafo5611.76.lgr N76 E102 M0.202 R15
./instances/Rome/grafo3061.32.lgr N32 E46 M0.115 R3
./instances/Rome/grafo8966.89.lgr N89 E107 M0.212 R6
./instances/Rome/grafo10848.94.lgr N94 E119 M0.232 R7
./instances/Rome/grafo4213.71.lgr N71 E94 M0.188 R11
./instances/Rome/grafo4491.61.lgr N61 E79 M0.172 R6
./instances/Rome/grafo8190.73.lgr N73 E100 M0.2 R14
./instances/Rome/grafo6698.37.lgr N37 E54 M0.128 R4
./instances/Rome/grafo3677.51.lgr N51 E71 M0.153 R8
./instances/Rome/grafo4032.42.lgr N42 E51 M0.097 O R0
./instances/Rome/grafo2203.33.lgr N33 E41 M0.112 R1
./instances/Rome/grafo10072.97.lgr N97 E136 M0.257 R27
./instances/Rome/grafo461.10.lgr N10 E10 M0.032 O R0
./instances/Rome/grafo4761.64.lgr N64 E93 M0.179 R15
./instances/Rome/grafo4376.60.lgr N60 E73 M0.166 R4
./instances/Rome/grafo2820.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo9430.65.lgr N65 E76 M0.164 R5
./instances/Rome/grafo1679.18.lgr N18 E24 M0.06 O R0
./instances/Rome/grafo6607.51.lgr N51 E61 M0.143 O R0
./instances/Rome/grafo11050.98.lgr N98 E141 M0.26 R28
./instances/Rome/grafo9511.84.lgr N84 E119 M0.233 R18
./instances/Rome/grafo5757.69.lgr N69 E100 M0.192 R16
./instances/Rome/grafo5199.42.lgr N42 E61 M0.13 R9
./instances/Rome/grafo5105.52.lgr N52 E81 M0.152 R14
./instances/Rome/grafo5344.41.lgr N41 E52 M0.122 R3
./instances/Rome/grafo1445.30.lgr N30 E38 M0.072 O R0
./instances/Rome/grafo3111.48.lgr N48 E54 M0.095 O R0
./instances/Rome/grafo9627.80.lgr N80 E98 M0.193 R7
./instances/Rome/grafo179.35.lgr N35 E42 M0.089 O R0
./instances/Rome/grafo789.24.lgr N24 E30 M0.07 O R0
./instances/Rome/grafo5826.73.lgr N73 E94 M0.185 R10
./instances/Rome/grafo7777.87.lgr N87 E111 M0.222 R12
./instances/Rome/grafo8361.65.lgr N65 E84 M0.171 R6
./instances/Rome/grafo8696.73.lgr N73 E104 M0.205 R12
./instances/Rome/grafo1774.10.lgr N10 E15 M0.056 O R0
./instances/Rome/grafo6619.48.lgr N48 E57 M0.157 R2
./instances/Rome/grafo9158.65.lgr N65 E87 M0.179 R10
./instances/Rome/grafo10854.99.lgr N99 E135 M0.251 R20
./instances/Rome/grafo511.13.lgr N13 E14 M0.054 O R0
./instances/Rome/grafo4052.41.lgr N41 E56 M0.122 R4
./instances/Rome/grafo5444.55.lgr N55 E70 M0.15 R6
./instances/Rome/grafo9362.98.lgr N98 E143 M0.271 R32
./instances/Rome/grafo5781.35.lgr N35 E43 M0.113 R1
./instances/Rome/grafo11485.39.lgr N39 E52 M0.148 R5
./instances/Rome/grafo5216.43.lgr N43 E57 M0.14 R3
./instances/Rome/grafo2639.29.lgr N29 E43 M0.11 R2
./instances/Rome/grafo3092.24.lgr N24 E28 M0.065 O R0
./instances/Rome/grafo7531.38.lgr N38 E44 M0.085 O R0
./instances/Rome/grafo6088.41.lgr N41 E48 M0.135 R1
./instances/Rome/grafo6973.41.lgr N41 E58 M0.13 R7
./instances/Rome/grafo9325.63.lgr N63 E86 M0.176 R14
./instances/Rome/grafo898.10.lgr N10 E9 M0.029 O R0
./instances/Rome/grafo1841.18.lgr N18 E26 M0.061 O R0
./instances/Rome/grafo11502.100.lgr N100 E126 M0.231 R13
./instances/Rome/grafo2210.28.lgr N28 E32 M0.066 O R0
./instances/Rome/grafo5335.32.lgr N32 E37 M0.114 R1
./instances/Rome/grafo5469.81.lgr N81 E98 M0.19 R5
./instances/Rome/grafo3338.56.lgr N56 E71 M0.151 R1
./instances/Rome/grafo3400.93.lgr N93 E124 M0.236 R17
./instances/Rome/grafo8322.70.lgr N70 E102 M0.197 R16
./instances/Rome/grafo11468.36.lgr N36 E47 M0.113 R4
./instances/Rome/grafo8471.89.lgr N89 E117 M0.23 R12
./instances/Rome/grafo10759.96.lgr N96 E122 M0.232 R12
./instances/Rome/grafo7847.77.lgr N77 E117 M0.225 R27
./instances/Rome/grafo5764.36.lgr N36 E43 M0.111 R2
./instances/Rome/grafo6134.45.lgr N45 E55 M0.137 R1
./instances/Rome/grafo2930.35.lgr N35 E37 M0.079 O R0
./instances/Rome/grafo11546.97.lgr N97 E140 M0.266 R21
./instances/Rome/grafo7436.67.lgr N67 E89 M0.167 R11
./instances/Rome/grafo9621.90.lgr N90 E112 M0.206 R8
./instances/Rome/grafo4017.44.lgr N44 E60 M0.154 R6
./instances/Rome/grafo4783.80.lgr N80 E107 M0.211 R8
./instances/Rome/grafo7092.37.lgr N37 E47 M0.114 R1
./instances/Rome/grafo11648.90.lgr N90 E131 M0.238 R23
./instances/Rome/grafo7266.70.lgr N70 E84 M0.164 R4
./instances/Rome/grafo9322.67.lgr N67 E92 M0.187 R11
./instances/Rome/grafo5269.42.lgr N42 E54 M0.112 R1
./instances/Rome/grafo4684.63.lgr N63 E82 M0.19 R10
./instances/Rome/grafo4116.60.lgr N60 E88 M0.169 R13
./instances/Rome/grafo4466.66.lgr N66 E102 M0.202 R19
./instances/Rome/grafo5035.56.lgr N56 E71 M0.165 R5
./instances/Rome/grafo4171.57.lgr N57 E80 M0.171 R8
./instances/Rome/grafo11313.96.lgr N96 E144 M0.264 R26
./instances/Rome/grafo6883.43.lgr N43 E54 M0.13 R2
./instances/Rome/grafo6139.40.lgr N40 E51 M0.129 R3
./instances/Rome/grafo4296.55.lgr N55 E68 M0.162 R6
./instances/Rome/grafo9910.32.lgr N32 E37 M0.101 R2
./instances/Rome/grafo9679.66.lgr N66 E95 M0.181 R13
./instances/Rome/grafo9666.72.lgr N72 E112 M0.207 R22
./instances/Rome/grafo1606.63.lgr N63 E85 M0.179 R9
./instances/Rome/grafo2023.16.lgr N16 E20 M0.058 O R0
./instances/Rome/grafo2766.26.lgr N26 E32 M0.072 O R0
./instances/Rome/grafo9776.86.lgr N86 E113 M0.212 R11
./instances/Rome/grafo931.13.lgr N13 E15 M0.054 O R0
./instances/Rome/grafo11041.97.lgr N97 E126 M0.246 R14
./instances/Rome/grafo2553.18.lgr N18 E19 M0.035 O R0
./instances/Rome/grafo3727.39.lgr N39 E53 M0.122 R2
./instances/Rome/grafo2581.45.lgr N45 E54 M0.13 R1
./instances/Rome/grafo2845.14.lgr N14 E16 M0.03 O R0
./instances/Rome/grafo1162.11.lgr N11 E11 M0.031 O R0
./instances/Rome/grafo2421.17.lgr N17 E19 M0.053 O R0
./instances/Rome/grafo3643.36.lgr N36 E43 M0.092 O R0
./instances/Rome/grafo11245.92.lgr N92 E118 M0.218 R8
./instances/Rome/grafo8196.76.lgr N76 E92 M0.197 R9
./instances/Rome/grafo4147.81.lgr N81 E107 M0.263 R11
./instances/Rome/grafo5926.43.lgr N43 E62 M0.134 R7
./instances/Rome/grafo3213.44.lgr N44 E57 M0.127 R2
./instances/Rome/grafo4134.57.lgr N57 E84 M0.175 R17
./instances/Rome/grafo4817.55.lgr N55 E80 M0.182 R17
./instances/Rome/grafo10516.94.lgr N94 E138 M0.258 R26
./instances/Rome/grafo1831.17.lgr N17 E19 M0.057 O R0
./instances/Rome/grafo11149.100.lgr N100 E136 M0.27 R19
./instances/Rome/grafo4111.35.lgr N35 E50 M0.106 R4
./instances/Rome/grafo11367.92.lgr N92 E118 M0.23 R13
./instances/Rome/grafo8226.90.lgr N90 E129 M0.254 R22
./instances/Rome/grafo4760.55.lgr N55 E73 M0.161 R6
./instances/Rome/grafo7833.72.lgr N72 E105 M0.217 R16
./instances/Rome/grafo5045.55.lgr N55 E76 M0.158 R8
./instances/Rome/grafo11212.41.lgr N41 E56 M0.163 R5
./instances/Rome/grafo6661.55.lgr N55 E72 M0.147 R5
./instances/Rome/grafo5353.39.lgr N39 E45 M0.086 O R0
./instances/Rome/grafo9063.73.lgr N73 E98 M0.185 R11
./instances/Rome/grafo9301.61.lgr N61 E77 M0.171 R4
./instances/Rome/grafo11392.90.lgr N90 E128 M0.229 R22
./instances/Rome/grafo3565.42.lgr N42 E52 M0.093 O R0
./instances/Rome/grafo5372.36.lgr N36 E47 M0.109 R3
./instances/Rome/grafo6586.48.lgr N48 E69 M0.154 R8
./instances/Rome/grafo4418.53.lgr N53 E63 M0.128 R3
./instances/Rome/grafo1675.19.lgr N19 E21 M0.061 O R0
./instances/Rome/grafo10870.94.lgr N94 E129 M0.235 R24
./instances/Rome/grafo1891.18.lgr N18 E19 M0.037 O R0
./instances/Rome/grafo5581.45.lgr N45 E62 M0.136 R7
./instances/Rome/grafo2941.38.lgr N38 E54 M0.128 R8
./instances/Rome/grafo3861.99.lgr N99 E140 M0.268 R25
./instances/Rome/grafo1713.19.lgr N19 E19 M0.034 O R0
./instances/Rome/grafo9804.84.lgr N84 E121 M0.223 R23
./instances/Rome/grafo5347.80.lgr N80 E95 M0.198 R3
./instances/Rome/grafo9136.67.lgr N67 E86 M0.17 R9
./instances/Rome/grafo9989.32.lgr N32 E38 M0.094 O R0
./instances/Rome/grafo8353.89.lgr N89 E116 M0.232 R17
./instances/Rome/grafo8129.79.lgr N79 E109 M0.212 R15
./instances/Rome/grafo10142.37.lgr N37 E47 M0.113 R3
./instances/Rome/grafo10425.93.lgr N93 E122 M0.252 R9
./instances/Rome/grafo4286.74.lgr N74 E111 M0.2 R28
./instances/Rome/grafo1052.22.lgr N22 E34 M0.094 R3
./instances/Rome/grafo11054.96.lgr N96 E127 M0.236 R20
./instances/Rome/grafo9954.32.lgr N32 E34 M0.082 O R0
./instances/Rome/grafo1818.26.lgr N26 E28 M0.067 O R0
./instances/Rome/grafo3240.46.lgr N46 E66 M0.154 R10
./instances/Rome/grafo4583.59.lgr N59 E80 M0.168 R10
./instances/Rome/grafo9350.63.lgr N63 E85 M0.174 R13
./instances/Rome/grafo4774.65.lgr N65 E85 M0.183 R9
./instances/Rome/grafo3906.49.lgr N49 E61 M0.108 O R0
./instances/Rome/grafo11636.32.lgr N32 E32 M0.053 O R0
./instances/Rome/grafo4502.55.lgr N55 E76 M0.157 R11
./instances/Rome/grafo2890.12.lgr N12 E14 M0.025 O R0
./instances/Rome/grafo10074.90.lgr N90 E130 M0.228 R29
./instances/Rome/grafo5062.64.lgr N64 E78 M0.167 R9
./instances/Rome/grafo4221.55.lgr N55 E69 M0.149 R5
./instances/Rome/grafo532.11.lgr N11 E11 M0.035 O R0
./instances/Rome/grafo8254.72.lgr N72 E85 M0.173 R6
./instances/Rome/grafo1840.28.lgr N28 E34 M0.076 O R0
./instances/Rome/grafo219.11.lgr N11 E13 M0.027 O R0
./instances/Rome/grafo11378.36.lgr N36 E47 M0.107 R5
./instances/Rome/grafo9433.65.lgr N65 E101 M0.199 R25
./instances/Rome/grafo8489.87.lgr N87 E106 M0.206 R7
./instances/Rome/grafo2288.16.lgr N16 E24 M0.062 O R0
./instances/Rome/grafo8943.98.lgr N98 E146 M0.376 R31
./instances/Rome/grafo674.15.lgr N15 E18 M0.057 O R0
./instances/Rome/grafo1869.31.lgr N31 E33 M0.072 O R0
./instances/Rome/grafo8528.84.lgr N84 E109 M0.215 R11
./instances/Rome/grafo5241.42.lgr N42 E55 M0.128 R5
./instances/Rome/grafo3544.42.lgr N42 E60 M0.125 R8
./instances/Rome/grafo5604.39.lgr N39 E61 M0.145 R5
./instances/Rome/grafo8875.98.lgr N98 E131 M0.263 R14
./instances/Rome/grafo3405.57.lgr N57 E78 M0.158 R10
./instances/Rome/grafo7971.73.lgr N73 E92 M0.197 R8
./instances/Rome/grafo11608.32.lgr N32 E33 M0.079 O R0
./instances/Rome/grafo11374.33.lgr N33 E44 M0.084 O R0
./instances/Rome/grafo8899.89.lgr N89 E116 M0.215 R16
./instances/Rome/grafo3997.40.lgr N40 E56 M0.14 R3
./instances/Rome/grafo2597.15.lgr N15 E17 M0.048 O R0
./instances/Rome/grafo11355.92.lgr N92 E128 M0.235 R17
./instances/Rome/grafo9855.35.lgr N35 E40 M0.084 O R0
./instances/Rome/grafo2578.34.lgr N34 E36 M0.076 O R0
./instances/Rome/grafo6679.82.lgr N82 E107 M0.216 R6
./instances/Rome/grafo8113.70.lgr N70 E94 M0.184 R13
./instances/Rome/grafo1986.27.lgr N27 E34 M0.097 R3
./instances/Rome/grafo4162.63.lgr N63 E81 M0.168 R5
./instances/Rome/grafo2325.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo843.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo7574.86.lgr N86 E110 M0.221 R12
./instances/Rome/grafo10044.38.lgr N38 E46 M0.117 R1
./instances/Rome/grafo4141.64.lgr N64 E79 M0.162 R4
./instances/Rome/grafo8355.87.lgr N87 E129 M0.241 R22
./instances/Rome/grafo9463.77.lgr N77 E103 M0.206 R12
./instances/Rome/grafo5362.37.lgr N37 E45 M0.124 R1
./instances/Rome/grafo7658.44.lgr N44 E61 M0.141 R4
./instances/Rome/grafo1458.48.lgr N48 E63 M0.149 R4
./instances/Rome/grafo3095.34.lgr N34 E44 M0.116 R1
./instances/Rome/grafo6577.38.lgr N38 E49 M0.119 R1
./instances/Rome/grafo1391.27.lgr N27 E30 M0.067 O R0
./instances/Rome/grafo504.25.lgr N25 E29 M0.063 O R0
./instances/Rome/grafo4341.56.lgr N56 E73 M0.165 R5
./instances/Rome/grafo9678.79.lgr N79 E106 M0.191 R12
./instances/Rome/grafo3883.42.lgr N42 E65 M0.155 R8
./instances/Rome/grafo3444.41.lgr N41 E53 M0.112 R6
./instances/Rome/grafo11038.100.lgr N100 E133 M0.254 R20
./instances/Rome/grafo8969.94.lgr N94 E134 M0.258 R26
./instances/Rome/grafo7314.43.lgr N43 E53 M0.123 R1
./instances/Rome/grafo6234.39.lgr N39 E52 M0.12 R2
./instances/Rome/grafo5924.57.lgr N57 E74 M0.163 R8
./instances/Rome/grafo4769.53.lgr N53 E72 M0.163 R4
./instances/Rome/grafo11486.37.lgr N37 E49 M0.085 O R0
./instances/Rome/grafo4071.43.lgr N43 E60 M0.158 R8
./instances/Rome/grafo8336.71.lgr N71 E91 M0.198 R11
./instances/Rome/grafo4876.60.lgr N60 E78 M0.186 R4
./instances/Rome/grafo5007.64.lgr N64 E78 M0.158 R2
./instances/Rome/grafo9285.86.lgr N86 E115 M0.242 R17
./instances/Rome/grafo178.33.lgr N33 E42 M0.115 R3
./instances/Rome/grafo5544.67.lgr N67 E86 M0.17 R8
./instances/Rome/grafo2363.34.lgr N34 E39 M0.077 O R0
./instances/Rome/grafo4314.67.lgr N67 E102 M0.202 R22
./instances/Rome/grafo9260.68.lgr N68 E94 M0.193 R13
./instances/Rome/grafo9612.79.lgr N79 E99 M0.196 R5
./instances/Rome/grafo1176.11.lgr N11 E13 M0.05 O R0
./instances/Rome/grafo1872.23.lgr N23 E25 M0.063 O R0
./instances/Rome/grafo6554.48.lgr N48 E70 M0.16 R13
./instances/Rome/grafo2420.16.lgr N16 E18 M0.058 O R0
./instances/Rome/grafo2401.17.lgr N17 E31 M0.093 R2
./instances/Rome/grafo3547.37.lgr N37 E38 M0.086 O R0
./instances/Rome/grafo7046.48.lgr N48 E54 M0.096 O R0
./instances/Rome/grafo10819.95.lgr N95 E122 M0.251 R14
./instances/Rome/grafo10392.94.lgr N94 E132 M0.301 R24
./instances/Rome/grafo6658.59.lgr N59 E79 M0.182 R11
./instances/Rome/grafo8260.86.lgr N86 E123 M0.252 R20
./instances/Rome/grafo5783.36.lgr N36 E46 M0.114 R4
./instances/Rome/grafo2345.17.lgr N17 E20 M0.059 O R0
./instances/Rome/grafo9311.68.lgr N68 E88 M0.186 R10
./instances/Rome/grafo8043.72.lgr N72 E100 M0.202 R11
./instances/Rome/grafo1024.20.lgr N20 E21 M0.06 O R0
./instances/Rome/grafo3374.38.lgr N38 E48 M0.086 O R0
./instances/Rome/grafo2908.13.lgr N13 E12 M0.033 O R0
./instances/Rome/grafo2797.15.lgr N15 E17 M0.049 O R0
./instances/Rome/grafo4155.63.lgr N63 E73 M0.165 R1
./instances/Rome/grafo6595.38.lgr N38 E53 M0.139 R8
./instances/Rome/grafo3270.41.lgr N41 E49 M0.085 O R0
./instances/Rome/grafo3876.94.lgr N94 E123 M0.223 R16
./instances/Rome/grafo9993.91.lgr N91 E128 M0.245 R26
./instances/Rome/grafo9681.67.lgr N67 E87 M0.175 R9
./instances/Rome/grafo4528.55.lgr N55 E67 M0.115 O R0
./instances/Rome/grafo11082.33.lgr N33 E42 M0.078 O R0
./instances/Rome/grafo1881.19.lgr N19 E22 M0.063 O R0
./instances/Rome/grafo719.14.lgr N14 E13 M0.034 O R0
./instances/Rome/grafo4986.83.lgr N83 E107 M0.214 R14
./instances/Rome/grafo7151.85.lgr N85 E120 M0.235 R17
./instances/Rome/grafo8457.83.lgr N83 E108 M0.199 R13
./instances/Rome/grafo6489.48.lgr N48 E66 M0.144 R3
./instances/Rome/grafo9653.71.lgr N71 E80 M0.126 O R0
./instances/Rome/grafo2900.14.lgr N14 E14 M0.055 O R0
./instances/Rome/grafo6141.42.lgr N42 E54 M0.119 R3
./instances/Rome/grafo186.30.lgr N30 E35 M0.077 O R0
./instances/Rome/grafo5256.38.lgr N38 E43 M0.125 R1
./instances/Rome/grafo11131.36.lgr N36 E46 M0.116 R2
./instances/Rome/grafo1880.24.lgr N24 E26 M0.077 O R0
./instances/Rome/grafo10630.94.lgr N94 E142 M0.269 R30
./instances/Rome/grafo1593.27.lgr N27 E30 M0.041 O R0
./instances/Rome/grafo7235.38.lgr N38 E45 M0.096 O R0
./instances/Rome/grafo8218.92.lgr N92 E122 M0.214 R16
./instances/Rome/grafo7662.38.lgr N38 E48 M0.09 O R0
./instances/Rome/grafo513.10.lgr N10 E10 M0.028 O R0
./instances/Rome/grafo3975.38.lgr N38 E52 M0.12 R5
./instances/Rome/grafo8637.84.lgr N84 E122 M0.24 R19
./instances/Rome/grafo3211.52.lgr N52 E77 M0.163 R12
./instances/Rome/grafo1230.26.lgr N26 E29 M0.068 O R0
./instances/Rome/grafo2708.39.lgr N39 E48 M0.12 R1
./instances/Rome/grafo377.13.lgr N13 E16 M0.053 O R0
./instances/Rome/grafo11619.35.lgr N35 E42 M0.087 O R0
./instances/Rome/grafo3168.39.lgr N39 E51 M0.088 O R0
./instances/Rome/grafo5257.38.lgr N38 E47 M0.157 R1
./instances/Rome/grafo8779.88.lgr N88 E123 M0.351 R22
./instances/Rome/grafo7732.42.lgr N42 E53 M0.125 R3
./instances/Rome/grafo2670.20.lgr N20 E28 M0.077 R3
./instances/Rome/grafo6620.56.lgr N56 E71 M0.159 R3
./instances/Rome/grafo9150.82.lgr N82 E114 M0.22 R19
./instances/Rome/grafo8040.73.lgr N73 E103 M0.207 R17
./instances/Rome/grafo4161.55.lgr N55 E73 M0.158 R7
./instances/Rome/grafo9648.64.lgr N64 E75 M0.172 R2
./instances/Rome/grafo7544.40.lgr N40 E53 M0.146 R5
./instances/Rome/grafo271.53.lgr N53 E67 M0.158 R8
./instances/Rome/grafo254.10.lgr N10 E11 M0.026 O R0
./instances/Rome/grafo9010.78.lgr N78 E99 M0.198 R6
./instances/Rome/grafo11561.35.lgr N35 E39 M0.088 O R0
./instances/Rome/grafo11677.36.lgr N36 E49 M0.116 R3
./instances/Rome/grafo426.19.lgr N19 E21 M0.036 O R0
./instances/Rome/grafo2915.27.lgr N27 E37 M0.103 R2
./instances/Rome/grafo11175.94.lgr N94 E114 M0.228 R9
./instances/Rome/grafo4190.61.lgr N61 E90 M0.19 R14
./instances/Rome/grafo4616.61.lgr N61 E81 M0.157 R5
./instances/Rome/grafo8330.88.lgr N88 E125 M0.226 R23
./instances/Rome/grafo8255.81.lgr N81 E106 M0.217 R11
./instances/Rome/grafo8898.60.lgr N60 E78 M0.182 R6
./instances/Rome/grafo7978.90.lgr N90 E116 M0.211 R16
./instances/Rome/grafo2692.85.lgr N85 E108 M0.212 R6
./instances/Rome/grafo9610.67.lgr N67 E94 M0.192 R11
./instances/Rome/grafo6382.40.lgr N40 E52 M0.116 R3
./instances/Rome/grafo6910.41.lgr N41 E55 M0.112 R4
./instances/Rome/grafo2775.25.lgr N25 E26 M0.064 O R0
./instances/Rome/grafo5466.42.lgr N42 E60 M0.125 R6
./instances/Rome/grafo1365.66.lgr N66 E86 M0.189 R8
./instances/Rome/grafo5998.38.lgr N38 E44 M0.089 O R0
./instances/Rome/grafo5599.65.lgr N65 E87 M0.258 R10
./instances/Rome/grafo3917.38.lgr N38 E58 M0.127 R11
./instances/Rome/grafo3822.94.lgr N94 E123 M0.235 R20
./instances/Rome/grafo2082.34.lgr N34 E38 M0.073 O R0
./instances/Rome/grafo8375.70.lgr N70 E91 M0.201 R11
./instances/Rome/grafo11039.96.lgr N96 E143 M0.285 R29
./instances/Rome/grafo2080.25.lgr N25 E32 M0.064 O R0
./instances/Rome/grafo8791.94.lgr N94 E136 M0.252 R26
./instances/Rome/grafo927.11.lgr N11 E10 M0.03 O R0
./instances/Rome/grafo11230.100.lgr N100 E129 M0.255 R16
./instances/Rome/grafo3078.25.lgr N25 E31 M0.067 O R0
./instances/Rome/grafo716.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo4034.40.lgr N40 E47 M0.132 R1
./instances/Rome/grafo3828.38.lgr N38 E40 M0.082 O R0
./instances/Rome/grafo5546.36.lgr N36 E52 M0.122 R6
./instances/Rome/grafo5983.41.lgr N41 E50 M0.112 R2
./instances/Rome/grafo3716.37.lgr N37 E53 M0.111 R6
./instances/Rome/grafo11205.94.lgr N94 E131 M0.239 R20
./instances/Rome/grafo5069.64.lgr N64 E82 M0.17 R8
./instances/Rome/grafo418.16.lgr N16 E18 M0.061 O R0
./instances/Rome/grafo8406.75.lgr N75 E108 M0.209 R17
./instances/Rome/grafo6560.37.lgr N37 E42 M0.093 O R0
./instances/Rome/grafo1208.27.lgr N27 E33 M0.071 O R0
./instances/Rome/grafo7509.36.lgr N36 E45 M0.117 R2
./instances/Rome/grafo5021.66.lgr N66 E84 M0.175 R8
./instances/Rome/grafo8819.87.lgr N87 E118 M0.222 R16
./instances/Rome/grafo1921.27.lgr N27 E31 M0.068 O R0
./instances/Rome/grafo915.24.lgr N24 E32 M0.094 R1
./instances/Rome/grafo7268.38.lgr N38 E46 M0.089 O R0
./instances/Rome/grafo9314.88.lgr N88 E123 M0.259 R18
./instances/Rome/grafo6456.58.lgr N58 E84 M0.174 R15
./instances/Rome/grafo5600.59.lgr N59 E78 M0.165 R5
./instances/Rome/grafo5292.37.lgr N37 E48 M0.08 O R0
./instances/Rome/grafo3521.40.lgr N40 E48 M0.124 R1
./instances/Rome/grafo1742.34.lgr N34 E43 M0.112 R1
./instances/Rome/grafo3923.35.lgr N35 E45 M0.109 R4
./instances/Rome/grafo1846.19.lgr N19 E24 M0.06 O R0
./instances/Rome/grafo3753.40.lgr N40 E53 M0.126 R8
./instances/Rome/grafo1862.24.lgr N24 E27 M0.066 O R0
./instances/Rome/grafo3511.54.lgr N54 E73 M0.158 R12
./instances/Rome/grafo4440.63.lgr N63 E86 M0.179 R7
./instances/Rome/grafo11003.100.lgr N100 E140 M0.265 R26
./instances/Rome/grafo8323.84.lgr N84 E106 M0.272 R6
./instances/Rome/grafo1819.22.lgr N22 E37 M0.099 R3
./instances/Rome/grafo3594.42.lgr N42 E56 M0.125 R1
./instances/Rome/grafo10965.99.lgr N99 E130 M0.244 R14
./instances/Rome/grafo8537.84.lgr N84 E121 M0.238 R20
./instances/Rome/grafo8896.60.lgr N60 E79 M0.165 R5
./instances/Rome/grafo2551.23.lgr N23 E31 M0.075 O R0
./instances/Rome/grafo3976.38.lgr N38 E53 M0.122 R4
./instances/Rome/grafo10060.90.lgr N90 E121 M0.236 R20
./instances/Rome/grafo6410.50.lgr N50 E69 M0.147 R4
./instances/Rome/grafo3553.46.lgr N46 E71 M0.164 R7
./instances/Rome/grafo177.11.lgr N11 E12 M0.05 O R0
./instances/Rome/grafo10553.98.lgr N98 E117 M0.225 R4
./instances/Rome/grafo1710.40.lgr N40 E49 M0.12 R2
./instances/Rome/grafo2227.17.lgr N17 E25 M0.056 O R0
./instances/Rome/grafo4489.77.lgr N77 E107 M0.222 R20
./instances/Rome/grafo11006.97.lgr N97 E135 M0.29 R26
./instances/Rome/grafo3378.35.lgr N35 E48 M0.114 R1
./instances/Rome/grafo6143.39.lgr N39 E55 M0.132 R2
./instances/Rome/grafo4770.60.lgr N60 E74 M0.162 R4
./instances/Rome/grafo8615.85.lgr N85 E110 M0.221 R13
./instances/Rome/grafo5067.64.lgr N64 E82 M0.171 R4
./instances/Rome/grafo8564.100.lgr N100 E134 M0.245 R19
./instances/Rome/grafo1611.56.lgr N56 E76 M0.153 R6
./instances/Rome/grafo2626.15.lgr N15 E22 M0.059 O R0
./instances/Rome/grafo5490.53.lgr N53 E65 M0.14 R2
./instances/Rome/grafo6492.38.lgr N38 E50 M0.123 R3
./instances/Rome/grafo632.13.lgr N13 E16 M0.052 O R0
./instances/Rome/grafo7006.43.lgr N43 E56 M0.153 R4
./instances/Rome/grafo4045.42.lgr N42 E56 M0.12 R2
./instances/Rome/grafo533.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo881.10.lgr N10 E9 M0.029 O R0
./instances/Rome/grafo9737.74.lgr N74 E97 M0.196 R9
./instances/Rome/grafo146.22.lgr N22 E31 M0.11 R1
./instances/Rome/grafo10857.95.lgr N95 E126 M0.233 R15
./instances/Rome/grafo1699.21.lgr N21 E24 M0.061 O R0
./instances/Rome/grafo7035.37.lgr N37 E55 M0.127 R5
./instances/Rome/grafo5590.44.lgr N44 E49 M0.109 O R0
./instances/Rome/grafo2779.27.lgr N27 E28 M0.046 O R0
./instances/Rome/grafo11018.99.lgr N99 E130 M0.25 R19
./instances/Rome/grafo1186.47.lgr N47 E65 M0.145 R6
./instances/Rome/grafo10467.100.lgr N100 E138 M0.259 R21
./instances/Rome/grafo2249.40.lgr N40 E49 M0.12 R2
./instances/Rome/grafo139.24.lgr N24 E28 M0.064 O R0
./instances/Rome/grafo2356.21.lgr N21 E27 M0.056 O R0
./instances/Rome/grafo443.13.lgr N13 E15 M0.053 O R0
./instances/Rome/grafo1715.22.lgr N22 E34 M0.106 R1
./instances/Rome/grafo5350.58.lgr N58 E74 M0.16 R6
./instances/Rome/grafo1597.28.lgr N28 E37 M0.078 O R0
./instances/Rome/grafo9264.70.lgr N70 E89 M0.176 R6
./instances/Rome/grafo2561.14.lgr N14 E18 M0.054 O R0
./instances/Rome/grafo1015.16.lgr N16 E21 M0.057 O R0
./instances/Rome/grafo7736.45.lgr N45 E70 M0.156 R12
./instances/Rome/grafo7866.69.lgr N69 E86 M0.183 R8
./instances/Rome/grafo535.20.lgr N20 E26 M0.065 O R0
./instances/Rome/grafo9031.62.lgr N62 E77 M0.161 R5
./instances/Rome/grafo10025.31.lgr N31 E37 M0.078 O R0
./instances/Rome/grafo1342.59.lgr N59 E70 M0.149 R4
./instances/Rome/grafo6238.57.lgr N57 E87 M0.18 R14
./instances/Rome/grafo3488.36.lgr N36 E45 M0.111 R3
./instances/Rome/grafo6665.46.lgr N46 E59 M0.168 R5
./instances/Rome/grafo5814.36.lgr N36 E43 M0.12 R1
./instances/Rome/grafo8080.76.lgr N76 E102 M0.203 R10
./instances/Rome/grafo1602.26.lgr N26 E29 M0.067 O R0
./instances/Rome/grafo11583.37.lgr N37 E46 M0.111 R2
./instances/Rome/grafo11414.36.lgr N36 E47 M0.118 R4
./instances/Rome/grafo9808.72.lgr N72 E91 M0.183 R5
./instances/Rome/grafo6163.37.lgr N37 E43 M0.106 O R0
./instances/Rome/grafo257.10.lgr N10 E10 M0.042 O R0
./instances/Rome/grafo1078.11.lgr N11 E12 M0.045 O R0
./instances/Rome/grafo4829.56.lgr N56 E69 M0.144 R3
./instances/Rome/grafo8749.65.lgr N65 E91 M0.173 R8
./instances/Rome/grafo1911.21.lgr N21 E26 M0.084 R1
./instances/Rome/grafo5389.58.lgr N58 E84 M0.163 R14
./instances/Rome/grafo1530.24.lgr N24 E27 M0.065 O R0
./instances/Rome/grafo3011.30.lgr N30 E41 M0.112 R2
./instances/Rome/grafo8451.69.lgr N69 E95 M0.208 R9
./instances/Rome/grafo5883.36.lgr N36 E39 M0.086 O R0
./instances/Rome/grafo6019.39.lgr N39 E50 M0.125 R5
./instances/Rome/grafo11161.99.lgr N99 E120 M0.277 R8
./instances/Rome/grafo6056.39.lgr N39 E49 M0.088 O R0
./instances/Rome/grafo1780.18.lgr N18 E24 M0.062 O R0
./instances/Rome/grafo2426.12.lgr N12 E18 M0.056 O R0
./instances/Rome/grafo1740.10.lgr N10 E13 M0.045 O R0
./instances/Rome/grafo8784.94.lgr N94 E130 M0.245 R22
./instances/Rome/grafo8712.90.lgr N90 E119 M0.238 R11
./instances/Rome/grafo7813.62.lgr N62 E81 M0.244 R8
./instances/Rome/grafo5771.42.lgr N42 E51 M0.093 O R0
./instances/Rome/grafo2699.30.lgr N30 E38 M0.091 O R0
./instances/Rome/grafo5586.60.lgr N60 E78 M0.164 R8
./instances/Rome/grafo10606.94.lgr N94 E127 M0.238 R16
./instances/Rome/grafo8502.89.lgr N89 E107 M0.207 R8
./instances/Rome/grafo5123.68.lgr N68 E94 M0.205 R14
./instances/Rome/grafo9925.91.lgr N91 E125 M0.264 R18
./instances/Rome/grafo2118.15.lgr N15 E15 M0.037 O R0
./instances/Rome/grafo5159.59.lgr N59 E84 M0.162 R11
./instances/Rome/grafo8868.60.lgr N60 E75 M0.221 R4
./instances/Rome/grafo6473.39.lgr N39 E49 M0.108 R4
./instances/Rome/grafo5246.83.lgr N83 E115 M0.219 R21
./instances/Rome/grafo7593.43.lgr N43 E60 M0.13 R4
./instances/Rome/grafo5649.40.lgr N40 E46 M0.095 O R0
./instances/Rome/grafo4647.62.lgr N62 E89 M0.186 R16
./instances/Rome/grafo7016.58.lgr N58 E74 M0.158 R4
./instances/Rome/grafo2739.23.lgr N23 E28 M0.065 O R0
./instances/Rome/grafo8989.62.lgr N62 E80 M0.163 R8
./instances/Rome/grafo8209.91.lgr N91 E119 M0.233 R13
./instances/Rome/grafo10794.100.lgr N100 E130 M0.263 R17
./instances/Rome/grafo5952.38.lgr N38 E48 M0.113 R4
./instances/Rome/grafo9424.63.lgr N63 E85 M0.179 R9
./instances/Rome/grafo4763.68.lgr N68 E84 M0.176 R6
./instances/Rome/grafo10639.91.lgr N91 E120 M0.237 R19
./instances/Rome/grafo3966.38.lgr N38 E42 M0.086 O R0
./instances/Rome/grafo9913.31.lgr N31 E36 M0.083 O R0
./instances/Rome/grafo3920.39.lgr N39 E47 M0.093 O R0
./instances/Rome/grafo5227.38.lgr N38 E48 M0.117 R2
./instances/Rome/grafo4636.82.lgr N82 E117 M0.197 R15
./instances/Rome/grafo5969.38.lgr N38 E49 M0.121 R2
./instances/Rome/grafo9889.32.lgr N32 E33 M0.075 O R0
./instances/Rome/grafo8240.72.lgr N72 E96 M0.187 R11
./instances/Rome/grafo10081.34.lgr N34 E42 M0.084 O R0
./instances/Rome/grafo10962.100.lgr N100 E145 M0.263 R31
./instances/Rome/grafo4346.54.lgr N54 E80 M0.162 R14
./instances/Rome/grafo4215.62.lgr N62 E85 M0.17 R12
./instances/Rome/grafo2448.15.lgr N15 E23 M0.06 O R0
./instances/Rome/grafo9933.39.lgr N39 E48 M0.12 R1
./instances/Rome/grafo8958.89.lgr N89 E122 M0.23 R20
./instances/Rome/grafo8350.79.lgr N79 E109 M0.205 R15
./instances/Rome/grafo935.21.lgr N21 E38 M0.107 R2
./instances/Rome/grafo5575.39.lgr N39 E49 M0.12 R1
./instances/Rome/grafo8472.81.lgr N81 E109 M0.212 R16
./instances/Rome/grafo6328.43.lgr N43 E50 M0.1 O R0
./instances/Rome/grafo11028.40.lgr N40 E56 M0.121 R2
./instances/Rome/grafo5129.53.lgr N53 E74 M0.154 R7
./instances/Rome/grafo4731.63.lgr N63 E86 M0.262 R10
./instances/Rome/grafo10843.34.lgr N34 E39 M0.097 O R0
./instances/Rome/grafo7185.55.lgr N55 E60 M0.108 O R0
./instances/Rome/grafo8540.74.lgr N74 E98 M0.204 R15
./instances/Rome/grafo1209.29.lgr N29 E32 M0.069 O R0
./instances/Rome/grafo4360.78.lgr N78 E101 M0.197 R8
./instances/Rome/grafo9372.78.lgr N78 E105 M0.206 R12
./instances/Rome/grafo7094.44.lgr N44 E61 M0.141 R5
./instances/Rome/grafo2490.22.lgr N22 E29 M0.099 R1
./instances/Rome/grafo2123.26.lgr N26 E28 M0.067 O R0
./instances/Rome/grafo1167.31.lgr N31 E34 M0.078 O R0
./instances/Rome/grafo7187.38.lgr N38 E52 M0.115 R1
./instances/Rome/grafo3712.95.lgr N95 E144 M0.281 R36
./instances/Rome/grafo4991.67.lgr N67 E89 M0.185 R8
./instances/Rome/grafo2265.12.lgr N12 E15 M0.052 O R0
./instances/Rome/grafo11370.33.lgr N33 E38 M0.078 O R0
./instances/Rome/grafo6500.55.lgr N55 E75 M0.161 R9
./instances/Rome/grafo2756.21.lgr N21 E26 M0.067 O R0
./instances/Rome/grafo2258.47.lgr N47 E60 M0.147 R1
./instances/Rome/grafo10469.100.lgr N100 E148 M0.271 R28
./instances/Rome/grafo2883.15.lgr N15 E16 M0.05 O R0
./instances/Rome/grafo6701.47.lgr N47 E74 M0.164 R13
./instances/Rome/grafo2198.16.lgr N16 E20 M0.061 O R0
./instances/Rome/grafo6402.39.lgr N39 E50 M0.119 R2
./instances/Rome/grafo3467.53.lgr N53 E60 M0.099 O R0
./instances/Rome/grafo9872.32.lgr N32 E43 M0.112 R3
./instances/Rome/grafo4310.74.lgr N74 E109 M0.204 R21
./instances/Rome/grafo7782.81.lgr N81 E102 M0.206 R6
./instances/Rome/grafo2672.34.lgr N34 E40 M0.087 O R0
./instances/Rome/grafo2186.18.lgr N18 E23 M0.06 O R0
./instances/Rome/grafo10244.99.lgr N99 E141 M0.291 R29
./instances/Rome/grafo2707.12.lgr N12 E14 M0.05 O R0
./instances/Rome/grafo5019.63.lgr N63 E80 M0.186 R8
./instances/Rome/grafo2798.16.lgr N16 E18 M0.032 O R0
./instances/Rome/grafo1484.46.lgr N46 E57 M0.126 R2
./instances/Rome/grafo9674.81.lgr N81 E116 M0.232 R17
./instances/Rome/grafo7747.40.lgr N40 E48 M0.095 O R0
./instances/Rome/grafo8324.76.lgr N76 E109 M0.203 R22
./instances/Rome/grafo2651.12.lgr N12 E13 M0.03 O R0
./instances/Rome/grafo5750.44.lgr N44 E62 M0.129 R6
./instances/Rome/grafo1340.26.lgr N26 E31 M0.068 O R0
./instances/Rome/grafo1429.31.lgr N31 E45 M0.111 R3
./instances/Rome/grafo7001.40.lgr N40 E51 M0.089 O R0
./instances/Rome/grafo4854.57.lgr N57 E76 M0.146 R2
./instances/Rome/grafo11187.98.lgr N98 E128 M0.242 R20
./instances/Rome/grafo6235.45.lgr N45 E53 M0.098 O R0
./instances/Rome/grafo6381.42.lgr N42 E50 M0.134 R2
./instances/Rome/grafo876.38.lgr N38 E45 M0.09 O R0
./instances/Rome/grafo10207.98.lgr N98 E137 M0.278 R24
./instances/Rome/grafo9138.65.lgr N65 E105 M0.189 R26
./instances/Rome/grafo9934.34.lgr N34 E40 M0.086 O R0
./instances/Rome/grafo4862.51.lgr N51 E67 M0.145 R4
./instances/Rome/grafo7313.43.lgr N43 E52 M0.122 R2
./instances/Rome/grafo7997.71.lgr N71 E96 M0.187 R12
./instances/Rome/grafo4222.48.lgr N48 E62 M0.14 R1
./instances/Rome/grafo7258.46.lgr N46 E67 M0.148 R12
./instances/Rome/grafo8186.90.lgr N90 E117 M0.247 R16
./instances/Rome/grafo1189.65.lgr N65 E81 M0.171 R3
./instances/Rome/grafo5296.44.lgr N44 E58 M0.13 R4
./instances/Rome/grafo5787.33.lgr N33 E40 M0.084 O R0
./instances/Rome/grafo4843.53.lgr N53 E70 M0.159 R4
./instances/Rome/grafo7007.41.lgr N41 E55 M0.137 R5
./instances/Rome/grafo7438.39.lgr N39 E47 M0.103 O R0
./instances/Rome/grafo5792.60.lgr N60 E76 M0.158 R6
./instances/Rome/grafo2267.36.lgr N36 E52 M0.121 R7
./instances/Rome/grafo3865.42.lgr N42 E56 M0.133 R5
./instances/Rome/grafo977.19.lgr N19 E19 M0.043 O R0
./instances/Rome/grafo1064.21.lgr N21 E26 M0.067 O R0
./instances/Rome/grafo3272.38.lgr N38 E44 M0.086 O R0
./instances/Rome/grafo6760.54.lgr N54 E68 M0.147 R5
./instances/Rome/grafo1178.29.lgr N29 E30 M0.068 O R0
./instances/Rome/grafo6720.79.lgr N79 E102 M0.201 R13
./instances/Rome/grafo7494.44.lgr N44 E58 M0.123 R5
./instances/Rome/grafo10648.98.lgr N98 E145 M0.274 R31
./instances/Rome/grafo1751.17.lgr N17 E21 M0.054 O R0
./instances/Rome/grafo8664.89.lgr N89 E124 M0.249 R24
./instances/Rome/grafo3199.60.lgr N60 E72 M0.163 R4
./instances/Rome/grafo4937.56.lgr N56 E81 M0.162 R15
./instances/Rome/grafo2122.20.lgr N20 E21 M0.076 O R0
./instances/Rome/grafo5228.43.lgr N43 E56 M0.129 R1
./instances/Rome/grafo8339.66.lgr N66 E90 M0.18 R9
./instances/Rome/grafo1234.25.lgr N25 E33 M0.104 R1
./instances/Rome/grafo1750.12.lgr N12 E18 M0.072 R1
./instances/Rome/grafo9577.97.lgr N97 E124 M0.221 R11
./instances/Rome/grafo2753.18.lgr N18 E24 M0.061 O R0
./instances/Rome/grafo7711.45.lgr N45 E53 M0.124 R1
./instances/Rome/grafo2622.38.lgr N38 E52 M0.126 R3
./instances/Rome/grafo383.12.lgr N12 E14 M0.052 O R0
./instances/Rome/grafo7081.38.lgr N38 E59 M0.123 R6
./instances/Rome/grafo1698.33.lgr N33 E43 M0.106 R3
./instances/Rome/grafo11606.33.lgr N33 E37 M0.079 O R0
./instances/Rome/grafo2885.16.lgr N16 E18 M0.059 O R0
./instances/Rome/grafo944.14.lgr N14 E13 M0.034 O R0
./instances/Rome/grafo10480.95.lgr N95 E124 M0.237 R15
./instances/Rome/grafo3081.23.lgr N23 E27 M0.062 O R0
./instances/Rome/grafo10239.91.lgr N91 E123 M0.239 R17
./instances/Rome/grafo5961.33.lgr N33 E41 M0.078 O R0
./instances/Rome/grafo6808.39.lgr N39 E45 M0.085 O R0
./instances/Rome/grafo11130.33.lgr N33 E42 M0.083 O R0
./instances/Rome/grafo9518.68.lgr N68 E90 M0.175 R10
./instances/Rome/grafo10728.34.lgr N34 E40 M0.084 O R0
./instances/Rome/grafo4679.63.lgr N63 E87 M0.183 R10
./instances/Rome/grafo4062.56.lgr N56 E87 M0.176 R13
./instances/Rome/grafo4753.69.lgr N69 E92 M0.17 R8
./instances/Rome/grafo4773.57.lgr N57 E79 M0.156 R12
./instances/Rome/grafo9113.74.lgr N74 E94 M0.197 R7
./instances/Rome/grafo9240.77.lgr N77 E92 M0.193 R5
./instances/Rome/grafo9904.33.lgr N33 E37 M0.081 O R0
./instances/Rome/grafo6621.60.lgr N60 E78 M0.16 R7
./instances/Rome/grafo292.16.lgr N16 E17 M0.033 O R0
./instances/Rome/grafo8621.73.lgr N73 E103 M0.204 R14
./instances/Rome/grafo8496.61.lgr N61 E91 M0.186 R17
./instances/Rome/grafo11369.96.lgr N96 E138 M0.245 R25
./instances/Rome/grafo1202.28.lgr N28 E36 M0.081 O R0
./instances/Rome/grafo9366.66.lgr N66 E85 M0.177 R7
./instances/Rome/grafo7606.51.lgr N51 E71 M0.159 R7
./instances/Rome/grafo989.13.lgr N13 E14 M0.042 O R0
./instances/Rome/grafo4055.43.lgr N43 E61 M0.144 R6
./instances/Rome/grafo5892.42.lgr N42 E53 M0.124 R2
./instances/Rome/grafo1434.30.lgr N30 E40 M0.11 R1
./instances/Rome/grafo9302.66.lgr N66 E80 M0.179 R2
./instances/Rome/grafo10522.99.lgr N99 E136 M0.242 R24
./instances/Rome/grafo2806.15.lgr N15 E16 M0.031 O R0
./instances/Rome/grafo4880.56.lgr N56 E77 M0.176 R9
./instances/Rome/grafo4407.55.lgr N55 E70 M0.152 R1
./instances/Rome/grafo11351.90.lgr N90 E125 M0.229 R17
./instances/Rome/grafo7500.53.lgr N53 E65 M0.115 O R0
./instances/Rome/grafo3048.41.lgr N41 E50 M0.117 R2
./instances/Rome/grafo5390.37.lgr N37 E45 M0.122 R1
./instances/Rome/grafo5520.35.lgr N35 E43 M0.09 O R0
./instances/Rome/grafo6744.46.lgr N46 E61 M0.139 R2
./instances/Rome/grafo5320.45.lgr N45 E53 M0.135 R1
./instances/Rome/grafo5119.76.lgr N76 E115 M0.214 R23
./instances/Rome/grafo8488.85.lgr N85 E99 M0.197 R4
./instances/Rome/grafo10150.95.lgr N95 E129 M0.262 R19
./instances/Rome/grafo9665.65.lgr N65 E86 M0.123 O R0
./instances/Rome/grafo2731.18.lgr N18 E23 M0.073 O R0
./instances/Rome/grafo4073.40.lgr N40 E42 M0.06 O R0
./instances/Rome/grafo9903.33.lgr N33 E42 M0.077 O R0
./instances/Rome/grafo9098.64.lgr N64 E80 M0.171 R4
./instances/Rome/grafo7994.64.lgr N64 E83 M0.169 R5
./instances/Rome/grafo6482.87.lgr N87 E115 M0.22 R17
./instances/Rome/grafo6378.44.lgr N44 E62 M0.134 R6
./instances/Rome/grafo3569.56.lgr N56 E75 M0.153 R5
./instances/Rome/grafo5188.70.lgr N70 E89 M0.194 R5
./instances/Rome/grafo7564.57.lgr N57 E71 M0.158 R5
./instances/Rome/grafo2139.11.lgr N11 E16 M0.054 O R0
./instances/Rome/grafo3195.54.lgr N54 E76 M0.161 R5
./instances/Rome/grafo10144.98.lgr N98 E134 M0.25 R17
./instances/Rome/grafo2450.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo11228.94.lgr N94 E125 M0.233 R16
./instances/Rome/grafo4189.62.lgr N62 E92 M0.18 R16
./instances/Rome/grafo11356.31.lgr N31 E37 M0.079 O R0
./instances/Rome/grafo5803.45.lgr N45 E50 M0.093 O R0
./instances/Rome/grafo4417.65.lgr N65 E90 M0.171 R12
./instances/Rome/grafo979.13.lgr N13 E21 M0.056 O R0
./instances/Rome/grafo6434.78.lgr N78 E97 M0.207 R5
./instances/Rome/grafo9119.80.lgr N80 E120 M0.225 R23
./instances/Rome/grafo905.15.lgr N15 E18 M0.058 O R0
./instances/Rome/grafo9169.67.lgr N67 E106 M0.211 R24
./instances/Rome/grafo7050.40.lgr N40 E51 M0.15 R2
./instances/Rome/grafo5505.35.lgr N35 E40 M0.105 R1
./instances/Rome/grafo6678.46.lgr N46 E55 M0.103 O R0
./instances/Rome/grafo7341.60.lgr N60 E78 M0.158 R12
./instances/Rome/grafo10250.100.lgr N100 E138 M0.266 R21
./instances/Rome/grafo833.13.lgr N13 E17 M0.055 O R0
./instances/Rome/grafo9768.75.lgr N75 E101 M0.189 R11
./instances/Rome/grafo9022.63.lgr N63 E82 M0.18 R6
./instances/Rome/grafo7472.45.lgr N45 E53 M0.101 O R0
./instances/Rome/grafo3460.54.lgr N54 E82 M0.162 R11
./instances/Rome/grafo6302.38.lgr N38 E47 M0.116 R2
./instances/Rome/grafo4307.64.lgr N64 E79 M0.164 R7
./instances/Rome/grafo10892.37.lgr N37 E48 M0.121 R3
./instances/Rome/grafo7053.55.lgr N55 E73 M0.155 R5
./instances/Rome/grafo6857.41.lgr N41 E54 M0.139 R3
./instances/Rome/grafo9382.67.lgr N67 E83 M0.177 R5
./instances/Rome/grafo6237.46.lgr N46 E58 M0.145 R2
./instances/Rome/grafo1998.31.lgr N31 E36 M0.077 O R0
./instances/Rome/grafo4722.64.lgr N64 E80 M0.173 R4
./instances/Rome/grafo4479.68.lgr N68 E90 M0.196 R8
./instances/Rome/grafo8961.75.lgr N75 E122 M0.217 R35
./instances/Rome/grafo9340.88.lgr N88 E117 M0.235 R19
./instances/Rome/grafo1565.68.lgr N68 E83 M0.181 R2
./instances/Rome/grafo8820.92.lgr N92 E121 M0.216 R17
./instances/Rome/grafo7254.44.lgr N44 E72 M0.156 R17
./instances/Rome/grafo2519.37.lgr N37 E40 M0.08 O R0
./instances/Rome/grafo7364.36.lgr N36 E43 M0.109 R1
./instances/Rome/grafo5855.34.lgr N34 E37 M0.076 O R0
./instances/Rome/grafo11504.39.lgr N39 E51 M0.131 R1
./instances/Rome/grafo8019.84.lgr N84 E102 M0.198 R4
./instances/Rome/grafo7018.45.lgr N45 E67 M0.14 R11
./instances/Rome/grafo5697.40.lgr N40 E59 M0.132 R9
./instances/Rome/grafo1876.11.lgr N11 E19 M0.073 R1
./instances/Rome/grafo2542.16.lgr N16 E21 M0.056 O R0
./instances/Rome/grafo7693.52.lgr N52 E74 M0.152 R9
./instances/Rome/grafo11653.37.lgr N37 E51 M0.119 R2
./instances/Rome/grafo6300.47.lgr N47 E72 M0.148 R9
./instances/Rome/grafo3005.58.lgr N58 E77 M0.164 R4
./instances/Rome/grafo9263.76.lgr N76 E106 M0.209 R18
./instances/Rome/grafo5861.82.lgr N82 E113 M0.211 R14
./instances/Rome/grafo324.11.lgr N11 E11 M0.031 O R0
./instances/Rome/grafo10656.98.lgr N98 E125 M0.234 R12
./instances/Rome/grafo5356.39.lgr N39 E49 M0.09 O R0
./instances/Rome/grafo7276.49.lgr N49 E64 M0.14 R6
./instances/Rome/grafo7701.43.lgr N43 E64 M0.163 R9
./instances/Rome/grafo1261.30.lgr N30 E40 M0.106 R4
./instances/Rome/grafo4933.58.lgr N58 E67 M0.131 O R0
./instances/Rome/grafo2709.15.lgr N15 E17 M0.056 O R0
./instances/Rome/grafo10455.38.lgr N38 E42 M0.091 O R0
./instances/Rome/grafo7059.46.lgr N46 E53 M0.124 R1
./instances/Rome/grafo9701.84.lgr N84 E104 M0.203 R11
./instances/Rome/grafo9220.67.lgr N67 E101 M0.203 R15
./instances/Rome/grafo896.16.lgr N16 E24 M0.078 R1
./instances/Rome/grafo7993.75.lgr N75 E110 M0.201 R21
./instances/Rome/grafo358.30.lgr N30 E39 M0.082 O R0
./instances/Rome/grafo4585.66.lgr N66 E85 M0.172 R7
./instances/Rome/grafo7828.68.lgr N68 E92 M0.18 R12
./instances/Rome/grafo4855.77.lgr N77 E106 M0.21 R17
./instances/Rome/grafo9728.70.lgr N70 E86 M0.163 R2
./instances/Rome/grafo4335.60.lgr N60 E87 M0.17 R12
./instances/Rome/grafo6340.37.lgr N37 E44 M0.086 O R0
./instances/Rome/grafo4659.59.lgr N59 E79 M0.203 R8
./instances/Rome/grafo9624.65.lgr N65 E80 M0.184 R2
./instances/Rome/grafo3055.36.lgr N36 E46 M0.123 R4
./instances/Rome/grafo7851.77.lgr N77 E100 M0.204 R6
./instances/Rome/grafo2374.37.lgr N37 E46 M0.092 O R0
./instances/Rome/grafo5584.48.lgr N48 E63 M0.139 R4
./instances/Rome/grafo7805.59.lgr N59 E76 M0.174 R7
./instances/Rome/grafo11422.34.lgr N34 E39 M0.081 O R0
./instances/Rome/grafo2290.19.lgr N19 E22 M0.06 O R0
./instances/Rome/grafo305.16.lgr N16 E19 M0.058 O R0
./instances/Rome/grafo4573.57.lgr N57 E82 M0.166 R14
./instances/Rome/grafo10161.99.lgr N99 E148 M0.258 R28
./instances/Rome/grafo9668.67.lgr N67 E83 M0.173 R7
./instances/Rome/grafo9173.71.lgr N71 E105 M0.2 R18
./instances/Rome/grafo6893.51.lgr N51 E68 M0.156 R3
./instances/Rome/grafo4379.76.lgr N76 E101 M0.196 R11
./instances/Rome/grafo3724.43.lgr N43 E54 M0.12 R1
./instances/Rome/grafo1748.16.lgr N16 E17 M0.069 O R0
./instances/Rome/grafo9803.86.lgr N86 E109 M0.218 R8
./instances/Rome/grafo6025.56.lgr N56 E79 M0.159 R5
./instances/Rome/grafo1220.25.lgr N25 E31 M0.072 O R0
./instances/Rome/grafo8114.83.lgr N83 E114 M0.214 R20
./instances/Rome/grafo3366.52.lgr N52 E65 M0.146 R4
./instances/Rome/grafo9347.96.lgr N96 E119 M0.217 R6
./instances/Rome/grafo1828.27.lgr N27 E33 M0.063 O R0
./instances/Rome/grafo10445.94.lgr N94 E140 M0.256 R30
./instances/Rome/grafo2772.14.lgr N14 E14 M0.033 O R0
./instances/Rome/grafo2620.13.lgr N13 E16 M0.051 O R0
./instances/Rome/grafo7318.55.lgr N55 E70 M0.15 R5
./instances/Rome/grafo10514.39.lgr N39 E49 M0.137 R3
./instances/Rome/grafo4775.62.lgr N62 E90 M0.161 R12
./instances/Rome/grafo3834.55.lgr N55 E80 M0.166 R5
./instances/Rome/grafo8995.69.lgr N69 E90 M0.173 R4
./instances/Rome/grafo8705.82.lgr N82 E108 M0.246 R13
./instances/Rome/grafo8351.89.lgr N89 E127 M0.267 R18
./instances/Rome/grafo10327.97.lgr N97 E140 M0.269 R28
./instances/Rome/grafo9128.64.lgr N64 E94 M0.195 R16
./instances/Rome/grafo9529.87.lgr N87 E105 M0.213 R6
./instances/Rome/grafo4962.76.lgr N76 E105 M0.2 R18
./instances/Rome/grafo6406.43.lgr N43 E57 M0.123 R3
./instances/Rome/grafo11391.96.lgr N96 E126 M0.228 R14
./instances/Rome/grafo1110.20.lgr N20 E22 M0.055 O R0
./instances/Rome/grafo3686.31.lgr N31 E36 M0.078 O R0
./instances/Rome/grafo7768.42.lgr N42 E53 M0.136 R1
./instances/Rome/grafo5478.32.lgr N32 E42 M0.111 R2
./instances/Rome/grafo2493.16.lgr N16 E19 M0.029 O R0
./instances/Rome/grafo2135.19.lgr N19 E23 M0.059 O R0
./instances/Rome/grafo4236.72.lgr N72 E103 M0.182 R16
./instances/Rome/grafo10519.98.lgr N98 E130 M0.249 R15
./instances/Rome/grafo4505.53.lgr N53 E69 M0.155 R6
./instances/Rome/grafo9614.86.lgr N86 E112 M0.203 R14
./instances/Rome/grafo2360.17.lgr N17 E21 M0.052 O R0
./instances/Rome/grafo9086.67.lgr N67 E96 M0.184 R16
./instances/Rome/grafo9636.76.lgr N76 E100 M0.201 R9
./instances/Rome/grafo10971.96.lgr N96 E119 M0.233 R12
./instances/Rome/grafo2917.14.lgr N14 E16 M0.054 O R0
./instances/Rome/grafo694.22.lgr N22 E23 M0.064 O R0
./instances/Rome/grafo8752.88.lgr N88 E110 M0.213 R13
./instances/Rome/grafo9698.79.lgr N79 E104 M0.214 R11
./instances/Rome/grafo8165.77.lgr N77 E109 M0.194 R15
./instances/Rome/grafo5845.55.lgr N55 E80 M0.158 R16
./instances/Rome/grafo2536.25.lgr N25 E29 M0.069 O R0
./instances/Rome/grafo5351.35.lgr N35 E51 M0.113 R4
./instances/Rome/grafo7156.67.lgr N67 E86 M0.175 R5
./instances/Rome/grafo2051.25.lgr N25 E26 M0.062 O R0
./instances/Rome/grafo4848.65.lgr N65 E80 M0.163 R5
./instances/Rome/grafo6324.37.lgr N37 E47 M0.087 O R0
./instances/Rome/grafo574.12.lgr N12 E19 M0.072 R1
./instances/Rome/grafo6907.38.lgr N38 E50 M0.123 R1
./instances/Rome/grafo9590.74.lgr N74 E99 M0.194 R14
./instances/Rome/grafo7737.56.lgr N56 E79 M0.157 R6
./instances/Rome/grafo2382.20.lgr N20 E26 M0.077 O R0
./instances/Rome/grafo8432.86.lgr N86 E121 M0.221 R18
./instances/Rome/grafo1510.48.lgr N48 E54 M0.092 O R0
./instances/Rome/grafo8927.88.lgr N88 E127 M0.245 R25
./instances/Rome/grafo7168.39.lgr N39 E56 M0.139 R7
./instances/Rome/grafo5808.33.lgr N33 E38 M0.085 O R0
./instances/Rome/grafo6922.40.lgr N40 E47 M0.09 O R0
./instances/Rome/grafo11438.37.lgr N37 E45 M0.09 O R0
./instances/Rome/grafo5513.71.lgr N71 E93 M0.183 R8
./instances/Rome/grafo5626.57.lgr N57 E78 M0.164 R5
./instances/Rome/grafo1696.24.lgr N24 E28 M0.065 O R0
./instances/Rome/grafo8649.86.lgr N86 E109 M0.246 R12
./instances/Rome/grafo9034.68.lgr N68 E85 M0.184 R7
./instances/Rome/grafo7147.47.lgr N47 E62 M0.136 R7
./instances/Rome/grafo7220.42.lgr N42 E57 M0.175 R8
./instances/Rome/grafo3015.35.lgr N35 E38 M0.081 O R0
./instances/Rome/grafo309.26.lgr N26 E36 M0.089 O R0
./instances/Rome/grafo3189.54.lgr N54 E84 M0.162 R17
./instances/Rome/grafo2205.38.lgr N38 E55 M0.114 R5
./instances/Rome/grafo5735.77.lgr N77 E100 M0.204 R11
./instances/Rome/grafo10908.98.lgr N98 E135 M0.248 R19
./instances/Rome/grafo3066.32.lgr N32 E48 M0.116 R4
./instances/Rome/grafo4535.52.lgr N52 E67 M0.139 R6
./instances/Rome/grafo9982.38.lgr N38 E49 M0.112 R2
./instances/Rome/grafo6165.43.lgr N43 E52 M0.139 R2
./instances/Rome/grafo11435.92.lgr N92 E117 M0.218 R5
./instances/Rome/grafo3691.41.lgr N41 E53 M0.128 R3
./instances/Rome/grafo10259.100.lgr N100 E141 M0.319 R28
./instances/Rome/grafo6314.44.lgr N44 E58 M0.137 R4
./instances/Rome/grafo3733.62.lgr N62 E91 M0.193 R19
./instances/Rome/grafo3577.40.lgr N40 E50 M0.115 R1
./instances/Rome/grafo6961.46.lgr N46 E52 M0.096 O R0
./instances/Rome/grafo6398.41.lgr N41 E53 M0.126 R4
./instances/Rome/grafo8670.89.lgr N89 E109 M0.208 R3
./instances/Rome/grafo5282.58.lgr N58 E81 M0.181 R12
./instances/Rome/grafo9847.61.lgr N61 E80 M0.17 R8
./instances/Rome/grafo1760.28.lgr N28 E39 M0.104 R5
./instances/Rome/grafo4216.53.lgr N53 E79 M0.154 R12
./instances/Rome/grafo6444.64.lgr N64 E82 M0.175 R8
./instances/Rome/grafo10928.100.lgr N100 E140 M0.264 R21
./instances/Rome/grafo8715.93.lgr N93 E120 M0.232 R6
./instances/Rome/grafo1312.26.lgr N26 E29 M0.071 O R0
./instances/Rome/grafo6120.43.lgr N43 E52 M0.089 O R0
./instances/Rome/grafo1219.44.lgr N44 E48 M0.094 O R0
./instances/Rome/grafo4777.61.lgr N61 E75 M0.156 R1
./instances/Rome/grafo7536.60.lgr N60 E76 M0.166 R4
./instances/Rome/grafo5116.74.lgr N74 E101 M0.193 R13
./instances/Rome/grafo1561.33.lgr N33 E42 M0.077 O R0
./instances/Rome/grafo3747.37.lgr N37 E52 M0.111 R1
./instances/Rome/grafo8052.70.lgr N70 E86 M0.17 R3
./instances/Rome/grafo6082.42.lgr N42 E58 M0.129 R5
./instances/Rome/grafo10322.97.lgr N97 E133 M0.257 R25
./instances/Rome/grafo6293.68.lgr N68 E92 M0.18 R14
./instances/Rome/grafo6437.47.lgr N47 E70 M0.141 R10
./instances/Rome/grafo2990.35.lgr N35 E48 M0.118 R5
./instances/Rome/grafo4446.60.lgr N60 E82 M0.165 R8
./instances/Rome/grafo2602.38.lgr N38 E48 M0.118 R2
./instances/Rome/grafo3955.55.lgr N55 E72 M0.166 R5
./instances/Rome/grafo8264.78.lgr N78 E114 M0.205 R22
./instances/Rome/grafo11244.36.lgr N36 E48 M0.119 R5
./instances/Rome/grafo7219.45.lgr N45 E59 M0.141 R3
./instances/Rome/grafo3816.42.lgr N42 E61 M0.151 R6
./instances/Rome/grafo5423.76.lgr N76 E97 M0.202 R7
./instances/Rome/grafo2525.16.lgr N16 E19 M0.058 O R0
./instances/Rome/grafo677.17.lgr N17 E21 M0.063 O R0
./instances/Rome/grafo3115.59.lgr N59 E73 M0.189 R6
./instances/Rome/grafo2075.32.lgr N32 E41 M0.114 R4
./instances/Rome/grafo5191.41.lgr N41 E61 M0.13 R9
./instances/Rome/grafo11385.36.lgr N36 E48 M0.103 R5
./instances/Rome/grafo6198.41.lgr N41 E61 M0.147 R5
./instances/Rome/grafo9734.64.lgr N64 E84 M0.168 R7
./instances/Rome/grafo850.12.lgr N12 E13 M0.032 O R0
./instances/Rome/grafo7304.45.lgr N45 E53 M0.104 O R0
./instances/Rome/grafo10174.95.lgr N95 E131 M0.254 R20
./instances/Rome/grafo1482.53.lgr N53 E67 M0.142 R4
./instances/Rome/grafo4984.74.lgr N74 E103 M0.21 R18
./instances/Rome/grafo1128.11.lgr N11 E12 M0.05 O R0
./instances/Rome/grafo2371.19.lgr N19 E24 M0.06 O R0
./instances/Rome/grafo8645.92.lgr N92 E129 M0.251 R23
./instances/Rome/grafo2353.28.lgr N28 E32 M0.067 O R0
./instances/Rome/grafo2001.12.lgr N12 E14 M0.05 O R0
./instances/Rome/grafo6860.44.lgr N44 E60 M0.142 R5
./instances/Rome/grafo390.13.lgr N13 E13 M0.051 O R0
./instances/Rome/grafo10305.100.lgr N100 E140 M0.232 R19
./instances/Rome/grafo9170.65.lgr N65 E94 M0.181 R17
./instances/Rome/grafo7923.62.lgr N62 E88 M0.183 R16
./instances/Rome/grafo5800.34.lgr N34 E39 M0.082 O R0
./instances/Rome/grafo6939.38.lgr N38 E51 M0.121 R3
./instances/Rome/grafo10276.41.lgr N41 E55 M0.124 R4
./instances/Rome/grafo3734.36.lgr N36 E46 M0.123 R2
./instances/Rome/grafo7359.38.lgr N38 E49 M0.12 R1
./instances/Rome/grafo2951.19.lgr N19 E24 M0.059 O R0
./instances/Rome/grafo5024.84.lgr N84 E116 M0.211 R18
./instances/Rome/grafo5748.57.lgr N57 E76 M0.168 R10
./instances/Rome/grafo1595.29.lgr N29 E30 M0.068 O R0
./instances/Rome/grafo5127.33.lgr N33 E40 M0.08 O R0
./instances/Rome/grafo1945.16.lgr N16 E17 M0.05 O R0
./instances/Rome/grafo7660.59.lgr N59 E81 M0.175 R6
./instances/Rome/grafo2810.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo3288.37.lgr N37 E50 M0.114 R2
./instances/Rome/grafo10623.98.lgr N98 E130 M0.245 R16
./instances/Rome/grafo5310.69.lgr N69 E87 M0.186 R8
./instances/Rome/grafo1898.10.lgr N10 E15 M0.051 O R0
./instances/Rome/grafo5385.36.lgr N36 E47 M0.108 R2
./instances/Rome/grafo7067.44.lgr N44 E55 M0.132 R2
./instances/Rome/grafo5606.77.lgr N77 E111 M0.201 R19
./instances/Rome/grafo849.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo3870.38.lgr N38 E54 M0.122 R6
./instances/Rome/grafo1218.26.lgr N26 E28 M0.066 O R0
./instances/Rome/grafo6152.41.lgr N41 E57 M0.151 R3
./instances/Rome/grafo760.13.lgr N13 E14 M0.028 O R0
./instances/Rome/grafo10931.94.lgr N94 E117 M0.232 R8
./instances/Rome/grafo2538.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo4110.38.lgr N38 E52 M0.092 O R0
./instances/Rome/grafo5949.38.lgr N38 E50 M0.118 R3
./instances/Rome/grafo7571.41.lgr N41 E61 M0.139 R8
./instances/Rome/grafo9725.66.lgr N66 E94 M0.182 R14
./instances/Rome/grafo9504.64.lgr N64 E88 M0.183 R7
./instances/Rome/grafo10678.98.lgr N98 E125 M0.242 R13
./instances/Rome/grafo967.16.lgr N16 E17 M0.057 O R0
./instances/Rome/grafo1221.27.lgr N27 E36 M0.08 O R0
./instances/Rome/grafo6337.39.lgr N39 E44 M0.089 O R0
./instances/Rome/grafo3358.36.lgr N36 E42 M0.092 O R0
./instances/Rome/grafo4492.76.lgr N76 E102 M0.194 R9
./instances/Rome/grafo6122.41.lgr N41 E50 M0.119 R2
./instances/Rome/grafo886.15.lgr N15 E15 M0.033 O R0
./instances/Rome/grafo4903.75.lgr N75 E108 M0.195 R18
./instances/Rome/grafo9859.35.lgr N35 E42 M0.09 O R0
./instances/Rome/grafo976.19.lgr N19 E25 M0.06 O R0
./instances/Rome/grafo11675.39.lgr N39 E50 M0.118 R3
./instances/Rome/grafo267.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo1098.10.lgr N10 E9 M0.031 O R0
./instances/Rome/grafo2844.19.lgr N19 E30 M0.082 R3
./instances/Rome/grafo3321.38.lgr N38 E53 M0.125 R5
./instances/Rome/grafo4301.63.lgr N63 E87 M0.176 R16
./instances/Rome/grafo2862.17.lgr N17 E21 M0.064 O R0
./instances/Rome/grafo5089.56.lgr N56 E83 M0.179 R13
./instances/Rome/grafo1970.15.lgr N15 E17 M0.031 O R0
./instances/Rome/grafo6945.44.lgr N44 E60 M0.129 R5
./instances/Rome/grafo7999.62.lgr N62 E82 M0.172 R5
./instances/Rome/grafo9527.88.lgr N88 E118 M0.209 R12
./instances/Rome/grafo10657.39.lgr N39 E50 M0.107 R3
./instances/Rome/grafo1825.26.lgr N26 E31 M0.073 O R0
./instances/Rome/grafo8510.100.lgr N100 E142 M0.271 R25
./instances/Rome/grafo9249.66.lgr N66 E96 M0.197 R20
./instances/Rome/grafo10062.39.lgr N39 E44 M0.091 O R0
./instances/Rome/grafo8050.67.lgr N67 E86 M0.205 R8
./instances/Rome/grafo2991.32.lgr N32 E43 M0.088 O R0
./instances/Rome/grafo10194.97.lgr N97 E134 M0.252 R20
./instances/Rome/grafo2417.14.lgr N14 E18 M0.058 O R0
./instances/Rome/grafo4430.72.lgr N72 E99 M0.195 R11
./instances/Rome/grafo10536.99.lgr N99 E142 M0.253 R25
./instances/Rome/grafo2871.17.lgr N17 E16 M0.042 O R0
./instances/Rome/grafo325.13.lgr N13 E14 M0.036 O R0
./instances/Rome/grafo1063.14.lgr N14 E15 M0.027 O R0
./instances/Rome/grafo4096.42.lgr N42 E65 M0.136 R10
./instances/Rome/grafo4481.77.lgr N77 E121 M0.222 R28
./instances/Rome/grafo7817.66.lgr N66 E94 M0.187 R16
./instances/Rome/grafo3843.44.lgr N44 E61 M0.136 R3
./instances/Rome/grafo10458.31.lgr N31 E36 M0.08 O R0
./instances/Rome/grafo491.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo2532.14.lgr N14 E15 M0.03 O R0
./instances/Rome/grafo5558.80.lgr N80 E108 M0.217 R12
./instances/Rome/grafo8632.84.lgr N84 E111 M0.223 R17
./instances/Rome/grafo6150.41.lgr N41 E52 M0.121 R2
./instances/Rome/grafo5040.53.lgr N53 E72 M0.159 R12
./instances/Rome/grafo7625.47.lgr N47 E67 M0.186 R8
./instances/Rome/grafo1620.14.lgr N14 E15 M0.05 O R0
./instances/Rome/grafo4109.51.lgr N51 E75 M0.163 R12
./instances/Rome/grafo8797.100.lgr N100 E129 M0.238 R21
./instances/Rome/grafo3671.38.lgr N38 E47 M0.086 O R0
./instances/Rome/grafo10755.41.lgr N41 E56 M0.136 R4
./instances/Rome/grafo2825.18.lgr N18 E19 M0.06 O R0
./instances/Rome/grafo5562.38.lgr N38 E48 M0.102 O R0
./instances/Rome/grafo2841.17.lgr N17 E21 M0.061 O R0
./instances/Rome/grafo5956.79.lgr N79 E97 M0.199 R8
./instances/Rome/grafo8825.92.lgr N92 E124 M0.219 R19
./instances/Rome/grafo6386.52.lgr N52 E79 M0.169 R9
./instances/Rome/grafo2618.21.lgr N21 E26 M0.062 O R0
./instances/Rome/grafo5462.55.lgr N55 E78 M0.161 R12
./instances/Rome/grafo2472.47.lgr N47 E63 M0.148 R7
./instances/Rome/grafo11120.96.lgr N96 E128 M0.239 R19
./instances/Rome/grafo4248.62.lgr N62 E81 M0.162 R5
./instances/Rome/grafo1501.58.lgr N58 E72 M0.161 R4
./instances/Rome/grafo4610.82.lgr N82 E109 M0.192 R13
./instances/Rome/grafo8328.67.lgr N67 E98 M0.182 R11
./instances/Rome/grafo1937.21.lgr N21 E24 M0.058 O R0
./instances/Rome/grafo3364.52.lgr N52 E77 M0.168 R15
./instances/Rome/grafo1308.27.lgr N27 E30 M0.071 O R0
./instances/Rome/grafo1814.21.lgr N21 E28 M0.083 R1
./instances/Rome/grafo5265.40.lgr N40 E56 M0.125 R7
./instances/Rome/grafo9437.64.lgr N64 E82 M0.17 R6
./instances/Rome/grafo8520.70.lgr N70 E92 M0.195 R9
./instances/Rome/grafo11198.98.lgr N98 E136 M0.249 R21
./instances/Rome/grafo4548.60.lgr N60 E72 M0.166 R3
./instances/Rome/grafo384.19.lgr N19 E24 M0.076 O R0
./instances/Rome/grafo6126.39.lgr N39 E49 M0.098 O R0
./instances/Rome/grafo7542.40.lgr N40 E51 M0.118 R3
./instances/Rome/grafo1958.30.lgr N30 E33 M0.082 O R0
./instances/Rome/grafo4175.56.lgr N56 E73 M0.153 R7
./instances/Rome/grafo11099.99.lgr N99 E151 M0.293 R31
./instances/Rome/grafo3363.37.lgr N37 E47 M0.118 R3
./instances/Rome/grafo2977.25.lgr N25 E28 M0.067 O R0
./instances/Rome/grafo9300.70.lgr N70 E96 M0.195 R12
./instances/Rome/grafo4709.70.lgr N70 E97 M0.187 R9
./instances/Rome/grafo11572.34.lgr N34 E47 M0.12 R2
./instances/Rome/grafo10497.95.lgr N95 E125 M0.251 R16
./instances/Rome/grafo11635.92.lgr N92 E128 M0.228 R24
./instances/Rome/grafo4995.59.lgr N59 E76 M0.161 R8
./instances/Rome/grafo5904.37.lgr N37 E50 M0.121 R4
./instances/Rome/grafo1779.21.lgr N21 E30 M0.089 R1
./instances/Rome/grafo4142.53.lgr N53 E74 M0.156 R9
./instances/Rome/grafo5483.60.lgr N60 E75 M0.166 R4
./instances/Rome/grafo5207.43.lgr N43 E66 M0.155 R12
./instances/Rome/grafo6050.34.lgr N34 E41 M0.095 O R0
./instances/Rome/grafo3951.39.lgr N39 E58 M0.123 R2
./instances/Rome/grafo9720.68.lgr N68 E91 M0.187 R9
./instances/Rome/grafo9326.77.lgr N77 E98 M0.194 R10
./instances/Rome/grafo6862.47.lgr N47 E64 M0.141 R8
./instances/Rome/grafo8348.99.lgr N99 E133 M0.245 R19
./instances/Rome/grafo10913.97.lgr N97 E130 M0.236 R24
./instances/Rome/grafo7200.42.lgr N42 E58 M0.138 R3
./instances/Rome/grafo10241.95.lgr N95 E128 M0.238 R17
./instances/Rome/grafo9016.74.lgr N74 E89 M0.191 R4
./instances/Rome/grafo7721.52.lgr N52 E71 M0.162 R2
./instances/Rome/grafo5234.41.lgr N41 E51 M0.122 R2
./instances/Rome/grafo7842.68.lgr N68 E93 M0.184 R11
./instances/Rome/grafo623.13.lgr N13 E12 M0.032 O R0
./instances/Rome/grafo2641.17.lgr N17 E23 M0.06 O R0
./instances/Rome/grafo5502.37.lgr N37 E50 M0.136 R2
./instances/Rome/grafo8179.91.lgr N91 E112 M0.221 R13
./instances/Rome/grafo4342.60.lgr N60 E76 M0.193 R6
./instances/Rome/grafo1119.16.lgr N16 E22 M0.064 O R0
./instances/Rome/grafo9969.33.lgr N33 E39 M0.081 O R0
./instances/Rome/grafo193.12.lgr N12 E13 M0.053 O R0
./instances/Rome/grafo10601.93.lgr N93 E128 M0.252 R21
./instances/Rome/grafo5150.52.lgr N52 E70 M0.169 R7
./instances/Rome/grafo8561.77.lgr N77 E97 M0.197 R6
./instances/Rome/grafo1689.31.lgr N31 E34 M0.076 O R0
./instances/Rome/grafo326.14.lgr N14 E19 M0.056 O R0
./instances/Rome/grafo11614.34.lgr N34 E39 M0.08 O R0
./instances/Rome/grafo3537.40.lgr N40 E61 M0.142 R9
./instances/Rome/grafo608.13.lgr N13 E12 M0.033 O R0
./instances/Rome/grafo4764.83.lgr N83 E112 M0.216 R13
./instances/Rome/grafo2906.21.lgr N21 E24 M0.057 O R0
./instances/Rome/grafo8929.91.lgr N91 E126 M0.23 R21
./instances/Rome/grafo3683.41.lgr N41 E59 M0.132 R8
./instances/Rome/grafo9632.68.lgr N68 E91 M0.196 R11
./instances/Rome/grafo10435.96.lgr N96 E123 M0.235 R12
./instances/Rome/grafo10385.94.lgr N94 E128 M0.26 R20
./instances/Rome/grafo209.10.lgr N10 E10 M0.028 O R0
./instances/Rome/grafo175.23.lgr N23 E24 M0.043 O R0
./instances/Rome/grafo7896.67.lgr N67 E95 M0.195 R14
./instances/Rome/grafo1728.61.lgr N61 E71 M0.156 R1
./instances/Rome/grafo1855.20.lgr N20 E27 M0.056 O R0
./instances/Rome/grafo1238.67.lgr N67 E86 M0.192 R5
./instances/Rome/grafo2369.43.lgr N43 E53 M0.107 O R0
./instances/Rome/grafo11637.38.lgr N38 E44 M0.113 R1
./instances/Rome/grafo8133.82.lgr N82 E110 M0.207 R9
./instances/Rome/grafo4345.61.lgr N61 E83 M0.175 R11
./instances/Rome/grafo9187.67.lgr N67 E93 M0.191 R13
./instances/Rome/grafo2159.17.lgr N17 E19 M0.05 O R0
./instances/Rome/grafo11569.93.lgr N93 E136 M0.25 R28
./instances/Rome/grafo9783.63.lgr N63 E82 M0.169 R10
./instances/Rome/grafo8774.88.lgr N88 E129 M0.246 R23
./instances/Rome/grafo4371.71.lgr N71 E96 M0.197 R11
./instances/Rome/grafo2628.10.lgr N10 E11 M0.029 O R0
./instances/Rome/grafo7944.85.lgr N85 E119 M0.222 R23
./instances/Rome/grafo3973.53.lgr N53 E69 M0.164 R3
./instances/Rome/grafo10314.96.lgr N96 E124 M0.245 R15
./instances/Rome/grafo6690.58.lgr N58 E70 M0.164 R2
./instances/Rome/grafo7820.71.lgr N71 E95 M0.193 R9
./instances/Rome/grafo2582.27.lgr N27 E27 M0.052 O R0
./instances/Rome/grafo580.29.lgr N29 E37 M0.105 R1
./instances/Rome/grafo11574.33.lgr N33 E44 M0.104 R2
./instances/Rome/grafo10851.95.lgr N95 E134 M0.255 R21
./instances/Rome/grafo11051.100.lgr N100 E134 M0.251 R11
./instances/Rome/grafo8042.62.lgr N62 E79 M0.162 R7
./instances/Rome/grafo2877.36.lgr N36 E53 M0.12 R6
./instances/Rome/grafo5157.39.lgr N39 E54 M0.125 R2
./instances/Rome/grafo7811.70.lgr N70 E97 M0.192 R16
./instances/Rome/grafo5850.43.lgr N43 E56 M0.132 R3
./instances/Rome/grafo5117.56.lgr N56 E72 M0.172 R6
./instances/Rome/grafo4165.61.lgr N61 E82 M0.173 R4
./instances/Rome/grafo1418.50.lgr N50 E57 M0.139 R3
./instances/Rome/grafo5324.62.lgr N62 E81 M0.175 R4
./instances/Rome/grafo6782.46.lgr N46 E68 M0.151 R5
./instances/Rome/grafo4194.63.lgr N63 E82 M0.166 R5
./instances/Rome/grafo2065.70.lgr N70 E91 M0.176 R12
./instances/Rome/grafo5132.80.lgr N80 E106 M0.206 R12
./instances/Rome/grafo8142.73.lgr N73 E110 M0.199 R19
./instances/Rome/grafo7075.45.lgr N45 E63 M0.136 R7
./instances/Rome/grafo10492.96.lgr N96 E153 M0.286 R40
./instances/Rome/grafo10103.98.lgr N98 E131 M0.25 R17
./instances/Rome/grafo6083.76.lgr N76 E110 M0.293 R21
./instances/Rome/grafo3207.42.lgr N42 E57 M0.152 R2
./instances/Rome/grafo7442.45.lgr N45 E53 M0.121 R1
./instances/Rome/grafo8310.86.lgr N86 E134 M0.229 R34
./instances/Rome/grafo1326.27.lgr N27 E29 M0.074 O R0
./instances/Rome/grafo2985.43.lgr N43 E55 M0.128 R3
./instances/Rome/grafo7528.66.lgr N66 E81 M0.182 R8
./instances/Rome/grafo3337.40.lgr N40 E53 M0.123 R1
./instances/Rome/grafo10064.39.lgr N39 E59 M0.13 R5
./instances/Rome/grafo9114.79.lgr N79 E111 M0.221 R14
./instances/Rome/grafo11194.100.lgr N100 E127 M0.273 R14
./instances/Rome/grafo7551.39.lgr N39 E48 M0.126 R2
./instances/Rome/grafo3805.37.lgr N37 E49 M0.112 R2
./instances/Rome/grafo3138.60.lgr N60 E85 M0.18 R11
./instances/Rome/grafo10479.98.lgr N98 E130 M0.252 R22
./instances/Rome/grafo9294.84.lgr N84 E100 M0.204 R8
./instances/Rome/grafo3927.45.lgr N45 E55 M0.127 R3
./instances/Rome/grafo6999.94.lgr N94 E121 M0.229 R11
./instances/Rome/grafo1609.28.lgr N28 E29 M0.048 O R0
./instances/Rome/grafo6504.56.lgr N56 E65 M0.117 O R0
./instances/Rome/grafo1674.12.lgr N12 E16 M0.047 O R0
./instances/Rome/grafo3561.48.lgr N48 E68 M0.148 R5
./instances/Rome/grafo6666.37.lgr N37 E45 M0.084 O R0
./instances/Rome/grafo7741.52.lgr N52 E63 M0.144 R2
./instances/Rome/grafo5115.65.lgr N65 E98 M0.191 R12
./instances/Rome/grafo9192.67.lgr N67 E95 M0.195 R17
./instances/Rome/grafo4041.57.lgr N57 E66 M0.204 R2
./instances/Rome/grafo9087.73.lgr N73 E94 M0.191 R1
./instances/Rome/grafo9828.72.lgr N72 E95 M0.285 R8
./instances/Rome/grafo3556.61.lgr N61 E75 M0.179 R5
./instances/Rome/grafo9874.37.lgr N37 E46 M0.113 R1
./instances/Rome/grafo5988.37.lgr N37 E47 M0.086 O R0
./instances/Rome/grafo5628.34.lgr N34 E41 M0.11 R3
./instances/Rome/grafo6590.38.lgr N38 E49 M0.113 R3
./instances/Rome/grafo4453.57.lgr N57 E72 M0.223 R5
./instances/Rome/grafo5727.43.lgr N43 E58 M0.137 R4
./instances/Rome/grafo9545.75.lgr N75 E92 M0.183 R6
./instances/Rome/grafo1531.47.lgr N47 E54 M0.094 O R0
./instances/Rome/grafo7914.84.lgr N84 E116 M0.221 R15
./instances/Rome/grafo2589.26.lgr N26 E34 M0.1 R2
./instances/Rome/grafo7088.43.lgr N43 E57 M0.129 R8
./instances/Rome/grafo8219.93.lgr N93 E117 M0.225 R12
./instances/Rome/grafo4793.63.lgr N63 E86 M0.266 R12
./instances/Rome/grafo6734.38.lgr N38 E41 M0.082 O R0
./instances/Rome/grafo1667.24.lgr N24 E29 M0.066 O R0
./instances/Rome/grafo5005.82.lgr N82 E105 M0.205 R10
./instances/Rome/grafo10483.34.lgr N34 E45 M0.106 R3
./instances/Rome/grafo9662.84.lgr N84 E119 M0.233 R21
./instances/Rome/grafo6992.45.lgr N45 E60 M0.149 R7
./instances/Rome/grafo2500.12.lgr N12 E18 M0.057 O R0
./instances/Rome/grafo3254.40.lgr N40 E55 M0.131 R2
./instances/Rome/grafo428.19.lgr N19 E22 M0.059 O R0
./instances/Rome/grafo6736.38.lgr N38 E53 M0.121 R6
./instances/Rome/grafo9494.61.lgr N61 E80 M0.165 R8
./instances/Rome/grafo575.25.lgr N25 E29 M0.063 O R0
./instances/Rome/grafo787.15.lgr N15 E18 M0.07 O R0
./instances/Rome/grafo10474.94.lgr N94 E142 M0.254 R33
./instances/Rome/grafo343.14.lgr N14 E15 M0.05 O R0
./instances/Rome/grafo10540.97.lgr N97 E121 M0.239 R13
./instances/Rome/grafo7479.39.lgr N39 E53 M0.124 R5
./instances/Rome/grafo9134.64.lgr N64 E88 M0.179 R8
./instances/Rome/grafo6000.76.lgr N76 E101 M0.204 R15
./instances/Rome/grafo8672.71.lgr N71 E98 M0.194 R14
./instances/Rome/grafo10358.95.lgr N95 E135 M0.258 R19
./instances/Rome/grafo332.82.lgr N82 E106 M0.216 R13
./instances/Rome/grafo11119.98.lgr N98 E135 M0.276 R16
./instances/Rome/grafo2945.24.lgr N24 E28 M0.071 O R0
./instances/Rome/grafo2518.13.lgr N13 E14 M0.026 O R0
./instances/Rome/grafo10871.95.lgr N95 E125 M0.239 R12
./instances/Rome/grafo8400.81.lgr N81 E114 M0.223 R19
./instances/Rome/grafo311.16.lgr N16 E20 M0.059 O R0
./instances/Rome/grafo2468.15.lgr N15 E17 M0.054 O R0
./instances/Rome/grafo6733.57.lgr N57 E68 M0.157 R2
./instances/Rome/grafo2988.25.lgr N25 E29 M0.063 O R0
./instances/Rome/grafo6185.51.lgr N51 E69 M0.146 R10
./instances/Rome/grafo5130.44.lgr N44 E56 M0.13 R3
./instances/Rome/grafo11482.39.lgr N39 E48 M0.117 R1
./instances/Rome/grafo1823.19.lgr N19 E25 M0.061 O R0
./instances/Rome/grafo6547.38.lgr N38 E64 M0.139 R13
./instances/Rome/grafo8124.76.lgr N76 E98 M0.19 R12
./instances/Rome/grafo1853.13.lgr N13 E15 M0.056 O R0
./instances/Rome/grafo419.15.lgr N15 E18 M0.033 O R0
./instances/Rome/grafo5641.37.lgr N37 E44 M0.116 O R0
./instances/Rome/grafo7002.38.lgr N38 E48 M0.118 R3
./instances/Rome/grafo1478.56.lgr N56 E69 M0.164 R2
./instances/Rome/grafo5134.62.lgr N62 E80 M0.175 R9
./instances/Rome/grafo9983.91.lgr N91 E125 M0.227 R20
./instances/Rome/grafo3719.40.lgr N40 E50 M0.136 R1
./instances/Rome/grafo3878.45.lgr N45 E55 M0.126 R1
./instances/Rome/grafo9217.88.lgr N88 E122 M0.232 R16
./instances/Rome/grafo6750.49.lgr N49 E79 M0.153 R13
./instances/Rome/grafo2959.38.lgr N38 E48 M0.117 R2
./instances/Rome/grafo7696.61.lgr N61 E88 M0.186 R11
./instances/Rome/grafo9673.64.lgr N64 E89 M0.193 R9
./instances/Rome/grafo11307.32.lgr N32 E38 M0.084 O R0
./instances/Rome/grafo8206.90.lgr N90 E114 M0.211 R14
./instances/Rome/grafo5582.38.lgr N38 E59 M0.135 R5
./instances/Rome/grafo11634.32.lgr N32 E36 M0.073 O R0
./instances/Rome/grafo5643.40.lgr N40 E51 M0.127 O R0
./instances/Rome/grafo5031.64.lgr N64 E95 M0.19 R18
./instances/Rome/grafo10724.92.lgr N92 E120 M0.25 R12
./instances/Rome/grafo9241.89.lgr N89 E108 M0.228 R7
./instances/Rome/grafo6685.47.lgr N47 E63 M0.139 R3
./instances/Rome/grafo6284.40.lgr N40 E55 M0.14 R7
./instances/Rome/grafo7904.82.lgr N82 E107 M0.221 R13
./instances/Rome/grafo9629.83.lgr N83 E112 M0.21 R15
./instances/Rome/grafo601.19.lgr N19 E23 M0.061 O R0
./instances/Rome/grafo4858.74.lgr N74 E105 M0.201 R17
./instances/Rome/grafo5789.39.lgr N39 E58 M0.136 R6
./instances/Rome/grafo1422.22.lgr N22 E22 M0.039 O R0
./instances/Rome/grafo10116.100.lgr N100 E149 M0.281 R35
./instances/Rome/grafo3104.39.lgr N39 E53 M0.132 R1
./instances/Rome/grafo6564.42.lgr N42 E58 M0.13 R1
./instances/Rome/grafo6863.40.lgr N40 E59 M0.158 R8
./instances/Rome/grafo1224.27.lgr N27 E27 M0.046 O R0
./instances/Rome/grafo8550.79.lgr N79 E100 M0.191 R7
./instances/Rome/grafo8314.81.lgr N81 E108 M0.214 R12
./instances/Rome/grafo711.13.lgr N13 E15 M0.029 O R0
./instances/Rome/grafo5777.38.lgr N38 E49 M0.137 R3
./instances/Rome/grafo5363.75.lgr N75 E101 M0.201 R14
./instances/Rome/grafo4798.58.lgr N58 E78 M0.159 R7
./instances/Rome/grafo4603.50.lgr N50 E69 M0.154 R1
./instances/Rome/grafo862.25.lgr N25 E28 M0.056 O R0
./instances/Rome/grafo4483.61.lgr N61 E79 M0.167 R4
./instances/Rome/grafo3176.54.lgr N54 E65 M0.149 R2
./instances/Rome/grafo10767.38.lgr N38 E50 M0.129 R3
./instances/Rome/grafo7288.45.lgr N45 E60 M0.119 R7
./instances/Rome/grafo8428.82.lgr N82 E124 M0.228 R28
./instances/Rome/grafo8244.72.lgr N72 E97 M0.206 R10
./instances/Rome/grafo411.16.lgr N16 E23 M0.061 O R0
./instances/Rome/grafo6576.49.lgr N49 E58 M0.101 O R0
./instances/Rome/grafo8823.93.lgr N93 E136 M0.243 R24
./instances/Rome/grafo8773.88.lgr N88 E117 M0.216 R14
./instances/Rome/grafo6746.38.lgr N38 E47 M0.116 R3
./instances/Rome/grafo3717.51.lgr N51 E72 M0.157 R6
./instances/Rome/grafo942.31.lgr N31 E35 M0.075 O R0
./instances/Rome/grafo4138.60.lgr N60 E83 M0.173 R10
./instances/Rome/grafo740.11.lgr N11 E12 M0.03 O R0
./instances/Rome/grafo6361.41.lgr N41 E60 M0.145 R7
./instances/Rome/grafo9868.37.lgr N37 E50 M0.145 R4
./instances/Rome/grafo2723.18.lgr N18 E28 M0.078 R2
./instances/Rome/grafo10452.94.lgr N94 E138 M0.265 R23
./instances/Rome/grafo7532.51.lgr N51 E71 M0.198 R9
./instances/Rome/grafo10056.31.lgr N31 E36 M0.088 O R0
./instances/Rome/grafo6875.54.lgr N54 E67 M0.171 R6
./instances/Rome/grafo6731.51.lgr N51 E67 M0.155 R4
./instances/Rome/grafo11089.93.lgr N93 E114 M0.232 R3
./instances/Rome/grafo318.20.lgr N20 E25 M0.061 O R0
./instances/Rome/grafo373.13.lgr N13 E19 M0.061 O R0
./instances/Rome/grafo7271.41.lgr N41 E54 M0.142 R4
./instances/Rome/grafo5715.47.lgr N47 E69 M0.146 R9
./instances/Rome/grafo2975.40.lgr N40 E49 M0.09 O R0
./instances/Rome/grafo602.15.lgr N15 E19 M0.056 O R0
./instances/Rome/grafo4181.61.lgr N61 E78 M0.161 R9
./instances/Rome/grafo4044.52.lgr N52 E71 M0.154 R6
./instances/Rome/grafo5637.41.lgr N41 E49 M0.119 R2
./instances/Rome/grafo4308.61.lgr N61 E80 M0.175 R11
./instances/Rome/grafo243.28.lgr N28 E33 M0.078 O R0
./instances/Rome/grafo5277.44.lgr N44 E61 M0.154 R6
./instances/Rome/grafo7239.60.lgr N60 E87 M0.176 R15
./instances/Rome/grafo10733.39.lgr N39 E53 M0.128 R3
./instances/Rome/grafo4622.48.lgr N48 E59 M0.14 R1
./instances/Rome/grafo5221.44.lgr N44 E57 M0.149 R2
./instances/Rome/grafo9257.62.lgr N62 E85 M0.175 R10
./instances/Rome/grafo7197.52.lgr N52 E68 M0.147 R6
./instances/Rome/grafo1083.14.lgr N14 E15 M0.033 O R0
./instances/Rome/grafo2349.16.lgr N16 E18 M0.059 O R0
./instances/Rome/grafo9789.78.lgr N78 E103 M0.203 R13
./instances/Rome/grafo912.14.lgr N14 E13 M0.031 O R0
./instances/Rome/grafo7608.88.lgr N88 E114 M0.229 R16
./instances/Rome/grafo4676.64.lgr N64 E91 M0.17 R9
./instances/Rome/grafo214.22.lgr N22 E31 M0.068 O R0
./instances/Rome/grafo11288.93.lgr N93 E114 M0.213 R9
./instances/Rome/grafo6387.44.lgr N44 E60 M0.132 R6
./instances/Rome/grafo8638.75.lgr N75 E94 M0.199 R10
./instances/Rome/grafo2005.30.lgr N30 E37 M0.1 R1
./instances/Rome/grafo1126.10.lgr N10 E9 M0.032 O R0
./instances/Rome/grafo728.28.lgr N28 E33 M0.071 O R0
./instances/Rome/grafo9561.83.lgr N83 E105 M0.211 R8
./instances/Rome/grafo217.14.lgr N14 E17 M0.053 O R0
./instances/Rome/grafo9754.67.lgr N67 E96 M0.193 R12
./instances/Rome/grafo1007.20.lgr N20 E22 M0.061 O R0
./instances/Rome/grafo6127.55.lgr N55 E79 M0.158 R12
./instances/Rome/grafo9389.77.lgr N77 E99 M0.215 R9
./instances/Rome/grafo472.12.lgr N12 E11 M0.034 O R0
./instances/Rome/grafo1558.53.lgr N53 E64 M0.152 R2
./instances/Rome/grafo7030.46.lgr N46 E61 M0.145 R2
./instances/Rome/grafo7186.52.lgr N52 E68 M0.155 R6
./instances/Rome/grafo8195.74.lgr N74 E86 M0.185 R2
./instances/Rome/grafo4771.73.lgr N73 E102 M0.217 R15
./instances/Rome/grafo9351.73.lgr N73 E89 M0.184 R3
./instances/Rome/grafo11086.96.lgr N96 E125 M0.331 R17
./instances/Rome/grafo10023.39.lgr N39 E51 M0.123 R5
./instances/Rome/grafo3225.37.lgr N37 E53 M0.112 R3
./instances/Rome/grafo6377.42.lgr N42 E63 M0.161 R12
./instances/Rome/grafo10411.98.lgr N98 E130 M0.259 R14
./instances/Rome/grafo5567.39.lgr N39 E52 M0.12 R1
./instances/Rome/grafo1640.17.lgr N17 E19 M0.058 O R0
./instances/Rome/grafo8115.60.lgr N60 E74 M0.162 R4
./instances/Rome/grafo6411.45.lgr N45 E59 M0.139 R3
./instances/Rome/grafo9596.88.lgr N88 E123 M0.258 R17
./instances/Rome/grafo7350.45.lgr N45 E62 M0.15 R7
./instances/Rome/grafo607.15.lgr N15 E17 M0.052 O R0
./instances/Rome/grafo5897.80.lgr N80 E105 M0.184 R13
./instances/Rome/grafo9492.80.lgr N80 E106 M0.236 R14
./instances/Rome/grafo6728.60.lgr N60 E76 M0.158 R5
./instances/Rome/grafo4395.79.lgr N79 E123 M0.234 R28
./instances/Rome/grafo8708.96.lgr N96 E123 M0.223 R15
./instances/Rome/grafo8170.81.lgr N81 E107 M0.207 R12
./instances/Rome/grafo4392.61.lgr N61 E75 M0.163 R6
./instances/Rome/grafo2264.15.lgr N15 E17 M0.055 O R0
./instances/Rome/grafo3588.36.lgr N36 E40 M0.115 R1
./instances/Rome/grafo4433.61.lgr N61 E79 M0.176 R7
./instances/Rome/grafo11347.93.lgr N93 E115 M0.23 R10
./instances/Rome/grafo8905.100.lgr N100 E127 M0.24 R15
./instances/Rome/grafo5999.36.lgr N36 E43 M0.116 R3
./instances/Rome/grafo10569.36.lgr N36 E47 M0.116 R3
./instances/Rome/grafo6700.75.lgr N75 E99 M0.198 R11
./instances/Rome/grafo1435.43.lgr N43 E55 M0.128 R4
./instances/Rome/grafo6285.44.lgr N44 E54 M0.128 R3
./instances/Rome/grafo5981.35.lgr N35 E46 M0.107 R2
./instances/Rome/grafo7818.83.lgr N83 E118 M0.218 R23
./instances/Rome/grafo2101.17.lgr N17 E17 M0.058 O R0
./instances/Rome/grafo7047.43.lgr N43 E55 M0.138 R1
./instances/Rome/grafo10852.94.lgr N94 E110 M0.221 R4
./instances/Rome/grafo7967.76.lgr N76 E100 M0.198 R13
./instances/Rome/grafo7890.67.lgr N67 E76 M0.163 R3
./instances/Rome/grafo5946.39.lgr N39 E55 M0.122 R5
./instances/Rome/grafo8293.73.lgr N73 E96 M0.191 R8
./instances/Rome/grafo2042.33.lgr N33 E43 M0.078 O R0
./instances/Rome/grafo10563.41.lgr N41 E48 M0.12 R1
./instances/Rome/grafo8980.95.lgr N95 E122 M0.244 R13
./instances/Rome/grafo8450.69.lgr N69 E96 M0.203 R18
./instances/Rome/grafo8754.91.lgr N91 E111 M0.223 R2
./instances/Rome/grafo2938.12.lgr N12 E12 M0.028 O R0
./instances/Rome/grafo8971.63.lgr N63 E75 M0.217 R5
./instances/Rome/grafo7244.41.lgr N41 E53 M0.114 R5
./instances/Rome/grafo5043.64.lgr N64 E84 M0.172 R8
./instances/Rome/grafo9658.67.lgr N67 E79 M0.181 R1
./instances/Rome/grafo7396.42.lgr N42 E48 M0.09 O R0
./instances/Rome/grafo9033.80.lgr N80 E106 M0.204 R15
./instances/Rome/grafo1468.62.lgr N62 E75 M0.165 R4
./instances/Rome/grafo5323.44.lgr N44 E52 M0.123 R1
./instances/Rome/grafo7772.62.lgr N62 E79 M0.174 R5
./instances/Rome/grafo10858.93.lgr N93 E118 M0.215 R6
./instances/Rome/grafo5121.74.lgr N74 E107 M0.218 R14
./instances/Rome/grafo11666.37.lgr N37 E50 M0.112 R3
./instances/Rome/grafo4663.70.lgr N70 E104 M0.192 R18
./instances/Rome/grafo10218.99.lgr N99 E142 M0.268 R24
./instances/Rome/grafo10300.94.lgr N94 E119 M0.242 R7
./instances/Rome/grafo4106.62.lgr N62 E79 M0.174 R9
./instances/Rome/grafo3293.36.lgr N36 E46 M0.086 O R0
./instances/Rome/grafo6336.43.lgr N43 E54 M0.12 R4
./instances/Rome/grafo2207.36.lgr N36 E49 M0.117 R4
./instances/Rome/grafo882.26.lgr N26 E27 M0.041 O R0
./instances/Rome/grafo3767.36.lgr N36 E44 M0.114 R1
./instances/Rome/grafo8456.76.lgr N76 E102 M0.201 R12
./instances/Rome/grafo10982.34.lgr N34 E42 M0.08 O R0
./instances/Rome/grafo1722.12.lgr N12 E21 M0.082 R3
./instances/Rome/grafo1196.29.lgr N29 E36 M0.08 O R0
./instances/Rome/grafo1626.18.lgr N18 E27 M0.085 R1
./instances/Rome/grafo2291.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo8575.86.lgr N86 E117 M0.23 R20
./instances/Rome/grafo782.10.lgr N10 E9 M0.03 O R0
./instances/Rome/grafo8077.83.lgr N83 E112 M0.204 R11
./instances/Rome/grafo3245.54.lgr N54 E76 M0.161 R10
./instances/Rome/grafo5409.36.lgr N36 E45 M0.113 R2
./instances/Rome/grafo6352.44.lgr N44 E60 M0.135 R5
./instances/Rome/grafo9053.100.lgr N100 E127 M0.24 R15
./instances/Rome/grafo6485.40.lgr N40 E51 M0.123 R4
./instances/Rome/grafo1262.53.lgr N53 E74 M0.164 R7
./instances/Rome/grafo7821.76.lgr N76 E100 M0.245 R10
./instances/Rome/grafo2391.38.lgr N38 E44 M0.083 O R0
./instances/Rome/grafo6901.43.lgr N43 E55 M0.127 R6
./instances/Rome/grafo8447.82.lgr N82 E123 M0.226 R27
./instances/Rome/grafo7742.46.lgr N46 E58 M0.14 R2
./instances/Rome/grafo2552.22.lgr N22 E26 M0.072 O R0
./instances/Rome/grafo265.10.lgr N10 E12 M0.027 O R0
./instances/Rome/grafo6239.56.lgr N56 E76 M0.152 R7
./instances/Rome/grafo4064.59.lgr N59 E70 M0.149 R1
./instances/Rome/grafo2496.49.lgr N49 E59 M0.138 R3
./instances/Rome/grafo3193.40.lgr N40 E48 M0.116 R1
./instances/Rome/grafo5801.45.lgr N45 E55 M0.133 R1
./instances/Rome/grafo11060.99.lgr N99 E135 M0.252 R22
./instances/Rome/grafo9655.71.lgr N71 E88 M0.182 R7
./instances/Rome/grafo4402.84.lgr N84 E103 M0.206 R9
./instances/Rome/grafo2138.17.lgr N17 E19 M0.052 O R0
./instances/Rome/grafo6184.81.lgr N81 E107 M0.215 R13
./instances/Rome/grafo5475.40.lgr N40 E50 M0.089 O R0
./instances/Rome/grafo4438.55.lgr N55 E66 M0.145 R1
./instances/Rome/grafo6053.38.lgr N38 E48 M0.128 R1
./instances/Rome/grafo6117.44.lgr N44 E49 M0.09 O R0
./instances/Rome/grafo4484.76.lgr N76 E101 M0.203 R13
./instances/Rome/grafo11425.38.lgr N38 E49 M0.115 R3
./instances/Rome/grafo8865.100.lgr N100 E135 M0.245 R20
./instances/Rome/grafo9997.40.lgr N40 E50 M0.112 R3
./instances/Rome/grafo6164.41.lgr N41 E55 M0.137 R3
./instances/Rome/grafo8877.88.lgr N88 E132 M0.237 R27
./instances/Rome/grafo2424.35.lgr N35 E40 M0.081 O R0
./instances/Rome/grafo3540.38.lgr N38 E57 M0.117 R5
./instances/Rome/grafo11023.33.lgr N33 E33 M0.068 O R0
./instances/Rome/grafo3560.36.lgr N36 E45 M0.111 R2
./instances/Rome/grafo2497.49.lgr N49 E59 M0.155 R3
./instances/Rome/grafo1108.18.lgr N18 E25 M0.06 O R0
./instances/Rome/grafo10204.100.lgr N100 E148 M0.273 R28
./instances/Rome/grafo5061.58.lgr N58 E71 M0.16 R3
./instances/Rome/grafo5373.40.lgr N40 E58 M0.118 R7
./instances/Rome/grafo10111.96.lgr N96 E122 M0.226 R13
./instances/Rome/grafo1854.22.lgr N22 E27 M0.065 O R0
./instances/Rome/grafo4256.56.lgr N56 E75 M0.154 R4
./instances/Rome/grafo9058.63.lgr N63 E82 M0.165 R11
./instances/Rome/grafo4135.68.lgr N68 E96 M0.183 R18
./instances/Rome/grafo3952.33.lgr N33 E39 M0.109 R1
./instances/Rome/grafo4953.81.lgr N81 E114 M0.213 R18
./instances/Rome/grafo4881.66.lgr N66 E83 M0.166 R6
./instances/Rome/grafo5267.43.lgr N43 E58 M0.126 R3
./instances/Rome/grafo2934.19.lgr N19 E21 M0.037 O R0
./instances/Rome/grafo8164.76.lgr N76 E96 M0.184 R11
./instances/Rome/grafo2897.29.lgr N29 E33 M0.072 O R0
./instances/Rome/grafo11069.93.lgr N93 E139 M0.263 R30
./instances/Rome/grafo7112.47.lgr N47 E61 M0.1 O R0
./instances/Rome/grafo4318.55.lgr N55 E81 M0.169 R14
./instances/Rome/grafo875.20.lgr N20 E21 M0.062 O R0
./instances/Rome/grafo7305.38.lgr N38 E53 M0.11 R5
./instances/Rome/grafo9638.65.lgr N65 E90 M0.178 R10
./instances/Rome/grafo4941.74.lgr N74 E95 M0.193 R9
./instances/Rome/grafo6944.47.lgr N47 E60 M0.13 R3
./instances/Rome/grafo6276.44.lgr N44 E62 M0.133 R5
./instances/Rome/grafo4710.78.lgr N78 E110 M0.203 R20
./instances/Rome/grafo6773.53.lgr N53 E71 M0.201 R10
./instances/Rome/grafo3608.42.lgr N42 E53 M0.125 R1
./instances/Rome/grafo3436.57.lgr N57 E76 M0.172 R9
./instances/Rome/grafo2483.25.lgr N25 E36 M0.102 R5
./instances/Rome/grafo10796.33.lgr N33 E38 M0.076 O R0
./instances/Rome/grafo10552.96.lgr N96 E144 M0.269 R34
./instances/Rome/grafo801.13.lgr N13 E13 M0.032 O R0
./instances/Rome/grafo3385.54.lgr N54 E64 M0.148 R2
./instances/Rome/grafo9741.69.lgr N69 E93 M0.187 R10
./instances/Rome/grafo1827.13.lgr N13 E16 M0.029 O R0
./instances/Rome/grafo8437.82.lgr N82 E116 M0.219 R18
./instances/Rome/grafo394.11.lgr N11 E15 M0.051 O R0
./instances/Rome/grafo2419.14.lgr N14 E17 M0.057 O R0
./instances/Rome/grafo4714.62.lgr N62 E80 M0.171 R6
./instances/Rome/grafo1967.35.lgr N35 E53 M0.123 R9
./instances/Rome/grafo6135.46.lgr N46 E69 M0.182 R9
./instances/Rome/grafo1552.62.lgr N62 E72 M0.171 R2
./instances/Rome/grafo8220.96.lgr N96 E119 M0.218 R10
./instances/Rome/grafo8267.76.lgr N76 E98 M0.197 R6
./instances/Rome/grafo11284.37.lgr N37 E50 M0.123 R2
./instances/Rome/grafo11211.33.lgr N33 E37 M0.083 O R0
./instances/Rome/grafo1337.42.lgr N42 E48 M0.121 R1
./instances/Rome/grafo8547.85.lgr N85 E104 M0.212 R8
./instances/Rome/grafo3353.40.lgr N40 E46 M0.091 O R0
./instances/Rome/grafo9083.67.lgr N67 E82 M0.16 R6
./instances/Rome/grafo9946.41.lgr N41 E48 M0.119 R1
./instances/Rome/grafo5806.48.lgr N48 E65 M0.141 R8
./instances/Rome/grafo3060.28.lgr N28 E36 M0.102 R1
./instances/Rome/grafo8049.74.lgr N74 E103 M0.203 R14
./instances/Rome/grafo3491.43.lgr N43 E61 M0.143 R6
./instances/Rome/grafo5838.35.lgr N35 E41 M0.104 R2
./instances/Rome/grafo6255.48.lgr N48 E67 M0.149 R6
./instances/Rome/grafo7097.42.lgr N42 E56 M0.129 R2
./instances/Rome/grafo3787.61.lgr N61 E73 M0.167 R4
./instances/Rome/grafo5554.44.lgr N44 E61 M0.136 R3
./instances/Rome/grafo10905.97.lgr N97 E138 M0.256 R25
./instances/Rome/grafo9987.91.lgr N91 E118 M0.24 R15
./instances/Rome/grafo9744.80.lgr N80 E109 M0.209 R20
./instances/Rome/grafo3818.57.lgr N57 E77 M0.185 R6
./instances/Rome/grafo3352.55.lgr N55 E69 M0.107 O R0
./instances/Rome/grafo2520.17.lgr N17 E24 M0.083 R2
./instances/Rome/grafo1871.17.lgr N17 E18 M0.034 O R0
./instances/Rome/grafo1500.50.lgr N50 E71 M0.154 R13
./instances/Rome/grafo642.14.lgr N14 E15 M0.047 O R0
./instances/Rome/grafo2750.17.lgr N17 E17 M0.036 O R0
./instances/Rome/grafo5140.62.lgr N62 E76 M0.16 R1
./instances/Rome/grafo899.14.lgr N14 E15 M0.047 O R0
./instances/Rome/grafo8308.83.lgr N83 E102 M0.191 R9
./instances/Rome/grafo5703.38.lgr N38 E41 M0.082 O R0
./instances/Rome/grafo1771.22.lgr N22 E26 M0.066 O R0
./instances/Rome/grafo3963.47.lgr N47 E57 M0.129 R1
./instances/Rome/grafo586.10.lgr N10 E10 M0.031 O R0
./instances/Rome/grafo8015.81.lgr N81 E112 M0.237 R16
./instances/Rome/grafo4261.61.lgr N61 E90 M0.178 R9
./instances/Rome/grafo1761.20.lgr N20 E26 M0.062 O R0
./instances/Rome/grafo1091.21.lgr N21 E29 M0.072 O R0
./instances/Rome/grafo3832.52.lgr N52 E71 M0.168 R8
./instances/Rome/grafo1279.45.lgr N45 E58 M0.126 R4
./instances/Rome/grafo9960.32.lgr N32 E37 M0.083 O R0
./instances/Rome/grafo2194.48.lgr N48 E57 M0.104 O R0
./instances/Rome/grafo8144.82.lgr N82 E101 M0.215 R8
./instances/Rome/grafo774.17.lgr N17 E18 M0.035 O R0
./instances/Rome/grafo6100.34.lgr N34 E44 M0.11 R3
./instances/Rome/grafo567.14.lgr N14 E18 M0.058 O R0
./instances/Rome/grafo8722.73.lgr N73 E97 M0.185 R11
./instances/Rome/grafo10402.40.lgr N40 E47 M0.089 O R0
./instances/Rome/grafo10770.35.lgr N35 E46 M0.109 R5
./instances/Rome/grafo10053.32.lgr N32 E37 M0.078 O R0
./instances/Rome/grafo2028.23.lgr N23 E32 M0.1 R2
./instances/Rome/grafo8205.74.lgr N74 E105 M0.199 R14
./instances/Rome/grafo5843.38.lgr N38 E45 M0.095 O R0
./instances/Rome/grafo7424.45.lgr N45 E58 M0.129 R5
./instances/Rome/grafo1999.38.lgr N38 E45 M0.085 O R0
./instances/Rome/grafo510.13.lgr N13 E16 M0.055 O R0
./instances/Rome/grafo752.76.lgr N76 E95 M0.182 R9
./instances/Rome/grafo5088.54.lgr N54 E72 M0.154 R10
./instances/Rome/grafo8289.74.lgr N74 E101 M0.299 R8
./instances/Rome/grafo6986.46.lgr N46 E63 M0.136 R5
./instances/Rome/grafo6741.55.lgr N55 E80 M0.169 R16
./instances/Rome/grafo8763.87.lgr N87 E119 M0.218 R21
./instances/Rome/grafo7919.81.lgr N81 E116 M0.229 R18
./instances/Rome/grafo544.25.lgr N25 E31 M0.066 O R0
./instances/Rome/grafo1851.17.lgr N17 E22 M0.057 O R0
./instances/Rome/grafo5149.41.lgr N41 E55 M0.135 R7
./instances/Rome/grafo5620.42.lgr N42 E51 M0.123 R3
./instances/Rome/grafo11489.31.lgr N31 E37 M0.077 O R0
./instances/Rome/grafo7435.44.lgr N44 E53 M0.126 R2
./instances/Rome/grafo9102.66.lgr N66 E80 M0.174 R3
./instances/Rome/grafo1873.20.lgr N20 E27 M0.077 R2
./instances/Rome/grafo11029.32.lgr N32 E36 M0.065 O R0
./instances/Rome/grafo11669.39.lgr N39 E47 M0.123 R1
./instances/Rome/grafo4094.40.lgr N40 E51 M0.118 R1
./instances/Rome/grafo1135.21.lgr N21 E22 M0.039 O R0
./instances/Rome/grafo8366.76.lgr N76 E102 M0.205 R12
./instances/Rome/grafo1657.10.lgr N10 E15 M0.052 O R0
./instances/Rome/grafo9644.73.lgr N73 E92 M0.196 R5
./instances/Rome/grafo10847.93.lgr N93 E115 M0.224 R7
./instances/Rome/grafo3579.52.lgr N52 E67 M0.149 R11
./instances/Rome/grafo10884.93.lgr N93 E122 M0.236 R15
./instances/Rome/grafo6041.76.lgr N76 E99 M0.199 R13
./instances/Rome/grafo5452.34.lgr N34 E42 M0.085 O R0
./instances/Rome/grafo5726.45.lgr N45 E57 M0.129 R4
./instances/Rome/grafo8407.61.lgr N61 E76 M0.23 R5
./instances/Rome/grafo1021.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo9796.73.lgr N73 E98 M0.218 R14
./instances/Rome/grafo473.10.lgr N10 E10 M0.031 O R0
./instances/Rome/grafo11137.95.lgr N95 E126 M0.243 R20
./instances/Rome/grafo10448.98.lgr N98 E124 M0.251 R10
./instances/Rome/grafo7243.37.lgr N37 E46 M0.112 R2
./instances/Rome/grafo10301.94.lgr N94 E133 M0.261 R25
./instances/Rome/grafo7843.81.lgr N81 E107 M0.191 R11
./instances/Rome/grafo3673.40.lgr N40 E59 M0.115 R6
./instances/Rome/grafo11165.39.lgr N39 E51 M0.119 R2
./instances/Rome/grafo8524.75.lgr N75 E91 M0.182 R6
./instances/Rome/grafo6144.43.lgr N43 E56 M0.119 R6
./instances/Rome/grafo8123.87.lgr N87 E127 M0.229 R20
./instances/Rome/grafo4712.64.lgr N64 E85 M0.165 R8
./instances/Rome/grafo1349.31.lgr N31 E41 M0.115 R1
./instances/Rome/grafo9025.85.lgr N85 E118 M0.225 R18
./instances/Rome/grafo204.15.lgr N15 E15 M0.034 O R0
./instances/Rome/grafo8618.89.lgr N89 E117 M0.235 R15
./instances/Rome/grafo3370.43.lgr N43 E57 M0.143 R6
./instances/Rome/grafo8378.99.lgr N99 E132 M0.268 R19
./instances/Rome/grafo9391.61.lgr N61 E78 M0.165 R5
./instances/Rome/grafo1016.18.lgr N18 E19 M0.036 O R0
./instances/Rome/grafo756.12.lgr N12 E11 M0.034 O R0
./instances/Rome/grafo2698.16.lgr N16 E18 M0.055 O R0
./instances/Rome/grafo10271.100.lgr N100 E132 M0.264 R23
./instances/Rome/grafo9276.72.lgr N72 E101 M0.197 R14
./instances/Rome/grafo5398.82.lgr N82 E111 M0.212 R13
./instances/Rome/grafo3908.41.lgr N41 E57 M0.12 R7
./instances/Rome/grafo3638.57.lgr N57 E74 M0.158 R6
./instances/Rome/grafo3388.41.lgr N41 E56 M0.178 R6
./instances/Rome/grafo2237.27.lgr N27 E34 M0.076 O R0
./instances/Rome/grafo5875.37.lgr N37 E44 M0.09 O R0
./instances/Rome/grafo578.26.lgr N26 E27 M0.068 O R0
./instances/Rome/grafo2891.17.lgr N17 E21 M0.058 O R0
./instances/Rome/grafo10291.93.lgr N93 E137 M0.261 R24
./instances/Rome/grafo4546.59.lgr N59 E74 M0.167 R4
./instances/Rome/grafo3182.36.lgr N36 E53 M0.115 R8
./instances/Rome/grafo6614.74.lgr N74 E95 M0.191 R6
./instances/Rome/grafo5279.78.lgr N78 E114 M0.226 R23
./instances/Rome/grafo2780.17.lgr N17 E23 M0.058 O R0
./instances/Rome/grafo5281.61.lgr N61 E87 M0.185 R15
./instances/Rome/grafo281.14.lgr N14 E13 M0.034 O R0
./instances/Rome/grafo8693.86.lgr N86 E109 M0.227 R7
./instances/Rome/grafo7328.59.lgr N59 E71 M0.154 R6
./instances/Rome/grafo4025.52.lgr N52 E74 M0.158 R11
./instances/Rome/grafo3161.39.lgr N39 E48 M0.092 O R0
./instances/Rome/grafo3853.61.lgr N61 E79 M0.165 R6
./instances/Rome/grafo9253.76.lgr N76 E105 M0.192 R13
./instances/Rome/grafo7174.74.lgr N74 E96 M0.201 R14
./instances/Rome/grafo7232.38.lgr N38 E53 M0.135 R5
./instances/Rome/grafo9750.77.lgr N77 E103 M0.202 R15
./instances/Rome/grafo5352.44.lgr N44 E70 M0.143 R13
./instances/Rome/grafo1233.70.lgr N70 E94 M0.191 R11
./instances/Rome/grafo4588.56.lgr N56 E74 M0.166 R7
./instances/Rome/grafo9474.70.lgr N70 E90 M0.185 R10
./instances/Rome/grafo126.22.lgr N22 E30 M0.126 R1
./instances/Rome/grafo3857.39.lgr N39 E51 M0.128 R1
./instances/Rome/grafo4671.62.lgr N62 E84 M0.196 R8
./instances/Rome/grafo9395.79.lgr N79 E99 M0.235 R8
./instances/Rome/grafo5453.40.lgr N40 E57 M0.122 R5
./instances/Rome/grafo9923.31.lgr N31 E41 M0.101 R1
./instances/Rome/grafo1152.18.lgr N18 E24 M0.061 O R0
./instances/Rome/grafo7858.83.lgr N83 E121 M0.239 R22
./instances/Rome/grafo9647.72.lgr N72 E92 M0.179 R7
./instances/Rome/grafo4531.78.lgr N78 E109 M0.22 R17
./instances/Rome/grafo11012.96.lgr N96 E135 M0.25 R29
./instances/Rome/grafo9560.80.lgr N80 E100 M0.195 R9
./instances/Rome/grafo3960.36.lgr N36 E41 M0.082 O R0
./instances/Rome/grafo1896.21.lgr N21 E25 M0.065 O R0
./instances/Rome/grafo10112.98.lgr N98 E137 M0.259 R25
./instances/Rome/grafo264.17.lgr N17 E22 M0.06 O R0
./instances/Rome/grafo3498.41.lgr N41 E53 M0.12 R3
./instances/Rome/grafo6076.34.lgr N34 E44 M0.082 O R0
./instances/Rome/grafo3451.43.lgr N43 E51 M0.124 R2
./instances/Rome/grafo961.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo4246.62.lgr N62 E88 M0.176 R10
./instances/Rome/grafo1745.17.lgr N17 E20 M0.057 O R0
./instances/Rome/grafo9008.91.lgr N91 E136 M0.24 R28
./instances/Rome/grafo6878.43.lgr N43 E48 M0.098 O R0
./instances/Rome/grafo270.20.lgr N20 E30 M0.06 O R0
./instances/Rome/grafo9860.40.lgr N40 E52 M0.122 R3
./instances/Rome/grafo2854.23.lgr N23 E29 M0.071 O R0
./instances/Rome/grafo10821.96.lgr N96 E115 M0.226 R7
./instances/Rome/grafo3794.41.lgr N41 E52 M0.121 R3
./instances/Rome/grafo1488.48.lgr N48 E58 M0.144 R1
./instances/Rome/grafo7249.42.lgr N42 E56 M0.122 R4
./instances/Rome/grafo3184.91.lgr N91 E127 M0.245 R21
./instances/Rome/grafo4700.57.lgr N57 E76 M0.168 R3
./instances/Rome/grafo1799.26.lgr N26 E30 M0.067 O R0
./instances/Rome/grafo11300.91.lgr N91 E126 M0.257 R19
./instances/Rome/grafo5355.35.lgr N35 E41 M0.077 O R0
./instances/Rome/grafo5788.64.lgr N64 E77 M0.177 R7
./instances/Rome/grafo3124.34.lgr N34 E43 M0.115 R1
./instances/Rome/grafo6258.41.lgr N41 E57 M0.138 R2
./instances/Rome/grafo7234.46.lgr N46 E63 M0.141 R8
./instances/Rome/grafo2301.25.lgr N25 E37 M0.108 R1
./instances/Rome/grafo7518.46.lgr N46 E69 M0.156 R10
./instances/Rome/grafo9780.77.lgr N77 E96 M0.2 R4
./instances/Rome/grafo7899.78.lgr N78 E100 M0.195 R11
./instances/Rome/grafo6172.41.lgr N41 E50 M0.093 O R0
./instances/Rome/grafo6296.43.lgr N43 E59 M0.141 R7
./instances/Rome/grafo6033.43.lgr N43 E50 M0.117 R3
./instances/Rome/grafo5550.42.lgr N42 E57 M0.136 R3
./instances/Rome/grafo4581.67.lgr N67 E82 M0.176 R7
./instances/Rome/grafo9335.78.lgr N78 E104 M0.231 R13
./instances/Rome/grafo11059.98.lgr N98 E129 M0.245 R16
./instances/Rome/grafo6969.59.lgr N59 E79 M0.166 R6
./instances/Rome/grafo10181.93.lgr N93 E133 M0.258 R23
./instances/Rome/grafo7958.61.lgr N61 E87 M0.176 R13
./instances/Rome/grafo2329.21.lgr N21 E24 M0.059 O R0
./instances/Rome/grafo11104.95.lgr N95 E135 M0.249 R31
./instances/Rome/grafo118.43.lgr N43 E58 M0.135 R6
./instances/Rome/grafo11416.35.lgr N35 E38 M0.079 O R0
./instances/Rome/grafo10343.94.lgr N94 E118 M0.225 R4
./instances/Rome/grafo9236.80.lgr N80 E120 M0.229 R21
./instances/Rome/grafo11118.99.lgr N99 E125 M0.242 R12
./instances/Rome/grafo2685.44.lgr N44 E52 M0.098 O R0
./instances/Rome/grafo9844.82.lgr N82 E103 M0.205 R6
./instances/Rome/grafo5288.36.lgr N36 E42 M0.085 O R0
./instances/Rome/grafo1622.19.lgr N19 E20 M0.038 O R0
./instances/Rome/grafo2441.16.lgr N16 E20 M0.06 O R0
./instances/Rome/grafo5023.55.lgr N55 E78 M0.179 R11
./instances/Rome/grafo1627.30.lgr N30 E40 M0.109 R1
./instances/Rome/grafo6735.65.lgr N65 E88 M0.174 R7
./instances/Rome/grafo2147.17.lgr N17 E20 M0.06 O R0
./instances/Rome/grafo9556.62.lgr N62 E87 M0.171 R9
./instances/Rome/grafo1578.27.lgr N27 E30 M0.071 O R0
./instances/Rome/grafo9050.75.lgr N75 E94 M0.201 R8
./instances/Rome/grafo6885.44.lgr N44 E56 M0.116 R1
./instances/Rome/grafo1610.48.lgr N48 E66 M0.151 R9
./instances/Rome/grafo1165.16.lgr N16 E23 M0.059 O R0
./instances/Rome/grafo7492.38.lgr N38 E57 M0.121 R6
./instances/Rome/grafo3606.46.lgr N46 E54 M0.094 O R0
./instances/Rome/grafo3701.41.lgr N41 E58 M0.133 R10
./instances/Rome/grafo4300.60.lgr N60 E82 M0.16 R9
./instances/Rome/grafo9695.77.lgr N77 E102 M0.194 R13
./instances/Rome/grafo9531.84.lgr N84 E111 M0.233 R11
./instances/Rome/grafo9642.69.lgr N69 E91 M0.181 R12
./instances/Rome/grafo7733.46.lgr N46 E56 M0.102 O R0
./instances/Rome/grafo2044.33.lgr N33 E43 M0.091 O R0
./instances/Rome/grafo5369.36.lgr N36 E44 M0.109 R2
./instances/Rome/grafo4576.71.lgr N71 E92 M0.18 R12
./instances/Rome/grafo2364.23.lgr N23 E26 M0.064 O R0
./instances/Rome/grafo1683.11.lgr N11 E19 M0.109 R2
./instances/Rome/grafo6114.31.lgr N31 E39 M0.106 R3
./instances/Rome/grafo4989.75.lgr N75 E99 M0.246 R10
./instances/Rome/grafo4865.80.lgr N80 E117 M0.228 R22
./instances/Rome/grafo11080.93.lgr N93 E126 M0.236 R16
./instances/Rome/grafo11286.92.lgr N92 E117 M0.224 R10
./instances/Rome/grafo7073.43.lgr N43 E51 M0.096 O R0
./instances/Rome/grafo7437.44.lgr N44 E52 M0.089 O R0
./instances/Rome/grafo4977.65.lgr N65 E91 M0.186 R13
./instances/Rome/grafo4511.77.lgr N77 E103 M0.207 R16
./instances/Rome/grafo4768.51.lgr N51 E57 M0.102 O R0
./instances/Rome/grafo3051.20.lgr N20 E23 M0.063 O R0
./instances/Rome/grafo8272.83.lgr N83 E120 M0.216 R20
./instances/Rome/grafo9116.80.lgr N80 E118 M0.221 R24
./instances/Rome/grafo259.12.lgr N12 E11 M0.033 O R0
./instances/Rome/grafo1573.29.lgr N29 E34 M0.082 O R0
./instances/Rome/grafo6180.41.lgr N41 E50 M0.094 O R0
./instances/Rome/grafo7800.61.lgr N61 E84 M0.17 R9
./instances/Rome/grafo3697.49.lgr N49 E68 M0.154 R10
./instances/Rome/grafo1144.16.lgr N16 E21 M0.074 R1
./instances/Rome/grafo2385.13.lgr N13 E14 M0.028 O R0
./instances/Rome/grafo410.14.lgr N14 E16 M0.053 O R0
./instances/Rome/grafo10419.91.lgr N91 E132 M0.25 R23
./instances/Rome/grafo9262.72.lgr N72 E96 M0.196 R12
./instances/Rome/grafo445.22.lgr N22 E25 M0.061 O R0
./instances/Rome/grafo8168.76.lgr N76 E102 M0.2 R12
./instances/Rome/grafo9606.87.lgr N87 E116 M0.285 R13
./instances/Rome/grafo9775.61.lgr N61 E79 M0.162 R2
./instances/Rome/grafo2488.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo3503.57.lgr N57 E75 M0.159 R7
./instances/Rome/grafo10752.35.lgr N35 E42 M0.107 R1
./instances/Rome/grafo1932.13.lgr N13 E17 M0.062 O R0
./instances/Rome/grafo10957.92.lgr N92 E122 M0.234 R12
./instances/Rome/grafo11083.37.lgr N37 E49 M0.112 R3
./instances/Rome/grafo4411.64.lgr N64 E79 M0.229 R5
./instances/Rome/grafo3559.48.lgr N48 E69 M0.152 R11
./instances/Rome/grafo5663.34.lgr N34 E39 M0.076 O R0
./instances/Rome/grafo1785.37.lgr N37 E44 M0.093 O R0
./instances/Rome/grafo6869.43.lgr N43 E57 M0.138 R3
./instances/Rome/grafo9247.79.lgr N79 E99 M0.205 R6
./instances/Rome/grafo8371.96.lgr N96 E130 M0.244 R17
./instances/Rome/grafo3817.58.lgr N58 E87 M0.164 R19
./instances/Rome/grafo11336.36.lgr N36 E47 M0.11 R4
./instances/Rome/grafo1653.18.lgr N18 E18 M0.037 O R0
./instances/Rome/grafo9850.95.lgr N95 E128 M0.241 R17
./instances/Rome/grafo6540.56.lgr N56 E79 M0.159 R8
./instances/Rome/grafo7012.42.lgr N42 E59 M0.142 R7
./instances/Rome/grafo1290.27.lgr N27 E35 M0.082 O R0
./instances/Rome/grafo182.23.lgr N23 E25 M0.065 O R0
./instances/Rome/grafo499.37.lgr N37 E48 M0.113 R3
./instances/Rome/grafo7320.38.lgr N38 E58 M0.14 R4
./instances/Rome/grafo3517.55.lgr N55 E66 M0.143 R1
./instances/Rome/grafo5460.80.lgr N80 E113 M0.221 R19
./instances/Rome/grafo8132.69.lgr N69 E95 M0.185 R13
./instances/Rome/grafo7961.63.lgr N63 E76 M0.199 R4
./instances/Rome/grafo11055.98.lgr N98 E126 M0.233 R11
./instances/Rome/grafo1201.28.lgr N28 E38 M0.101 R2
./instances/Rome/grafo1930.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo2666.61.lgr N61 E68 M0.15 R2
./instances/Rome/grafo6719.42.lgr N42 E59 M0.135 R4
./instances/Rome/grafo5014.61.lgr N61 E89 M0.182 R17
./instances/Rome/grafo4363.77.lgr N77 E102 M0.211 R11
./instances/Rome/grafo808.12.lgr N12 E11 M0.033 O R0
./instances/Rome/grafo1907.16.lgr N16 E18 M0.037 O R0
./instances/Rome/grafo773.12.lgr N12 E14 M0.054 O R0
./instances/Rome/grafo2307.18.lgr N18 E23 M0.065 O R0
./instances/Rome/grafo7646.50.lgr N50 E62 M0.126 R4
./instances/Rome/grafo7334.43.lgr N43 E63 M0.137 R5
./instances/Rome/grafo10403.38.lgr N38 E53 M0.121 R6
./instances/Rome/grafo10805.98.lgr N98 E135 M0.254 R23
./instances/Rome/grafo6460.40.lgr N40 E56 M0.133 R4
./instances/Rome/grafo3576.37.lgr N37 E49 M0.116 R3
./instances/Rome/grafo980.20.lgr N20 E20 M0.037 O R0
./instances/Rome/grafo6631.46.lgr N46 E55 M0.128 R2
./instances/Rome/grafo2204.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo9394.64.lgr N64 E87 M0.176 R8
./instances/Rome/grafo5349.39.lgr N39 E53 M0.128 R4
./instances/Rome/grafo6831.47.lgr N47 E65 M0.148 R9
./instances/Rome/grafo4589.73.lgr N73 E99 M0.193 R9
./instances/Rome/grafo7985.93.lgr N93 E126 M0.227 R19
./instances/Rome/grafo7951.81.lgr N81 E99 M0.198 R6
./instances/Rome/grafo7942.83.lgr N83 E121 M0.214 R22
./instances/Rome/grafo2144.12.lgr N12 E18 M0.054 O R0
./instances/Rome/grafo9333.80.lgr N80 E112 M0.234 R17
./instances/Rome/grafo8494.90.lgr N90 E119 M0.241 R19
./instances/Rome/grafo6360.40.lgr N40 E57 M0.127 R6
./instances/Rome/grafo10769.36.lgr N36 E48 M0.123 R2
./instances/Rome/grafo11283.40.lgr N40 E52 M0.127 R2
./instances/Rome/grafo1676.20.lgr N20 E22 M0.063 O R0
./instances/Rome/grafo10721.96.lgr N96 E125 M0.253 R13
./instances/Rome/grafo614.25.lgr N25 E29 M0.065 O R0
./instances/Rome/grafo3520.40.lgr N40 E48 M0.126 R1
./instances/Rome/grafo1933.22.lgr N22 E26 M0.064 O R0
./instances/Rome/grafo8538.80.lgr N80 E114 M0.215 R19
./instances/Rome/grafo6712.37.lgr N37 E39 M0.076 O R0
./instances/Rome/grafo9677.68.lgr N68 E97 M0.244 R12
./instances/Rome/grafo6597.49.lgr N49 E71 M0.153 R8
./instances/Rome/grafo4929.81.lgr N81 E99 M0.206 R6
./instances/Rome/grafo9279.72.lgr N72 E109 M0.206 R24
./instances/Rome/grafo10633.100.lgr N100 E138 M0.264 R23
./instances/Rome/grafo3679.39.lgr N39 E43 M0.118 R1
./instances/Rome/grafo590.15.lgr N15 E22 M0.054 O R0
./instances/Rome/grafo5507.46.lgr N46 E62 M0.136 R7
./instances/Rome/grafo2616.25.lgr N25 E29 M0.062 O R0
./instances/Rome/grafo1014.14.lgr N14 E18 M0.057 O R0
./instances/Rome/grafo2693.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo2575.13.lgr N13 E13 M0.036 O R0
./instances/Rome/grafo5677.42.lgr N42 E58 M0.124 R6
./instances/Rome/grafo3913.43.lgr N43 E65 M0.151 R14
./instances/Rome/grafo8048.68.lgr N68 E94 M0.19 R13
./instances/Rome/grafo9288.67.lgr N67 E93 M0.202 R10
./instances/Rome/grafo5110.58.lgr N58 E85 M0.174 R11
./instances/Rome/grafo4240.61.lgr N61 E82 M0.166 R10
./instances/Rome/grafo2910.14.lgr N14 E16 M0.054 O R0
./instances/Rome/grafo8623.74.lgr N74 E98 M0.204 R13
./instances/Rome/grafo1783.30.lgr N30 E37 M0.099 R2
./instances/Rome/grafo5888.37.lgr N37 E50 M0.114 R3
./instances/Rome/grafo9745.84.lgr N84 E114 M0.32 R22
./instances/Rome/grafo4031.41.lgr N41 E62 M0.136 R12
./instances/Rome/grafo6494.62.lgr N62 E81 M0.169 R10
./instances/Rome/grafo7887.68.lgr N68 E96 M0.186 R13
./instances/Rome/grafo8054.85.lgr N85 E118 M0.22 R17
./instances/Rome/grafo6778.37.lgr N37 E45 M0.094 O R0
./instances/Rome/grafo9858.34.lgr N34 E45 M0.08 O R0
./instances/Rome/grafo7918.84.lgr N84 E135 M0.231 R32
./instances/Rome/grafo4231.62.lgr N62 E83 M0.197 R6
./instances/Rome/grafo7857.90.lgr N90 E120 M0.245 R18
./instances/Rome/grafo7242.37.lgr N37 E53 M0.119 R5
./instances/Rome/grafo2751.16.lgr N16 E25 M0.062 O R0
./instances/Rome/grafo10035.38.lgr N38 E47 M0.121 R1
./instances/Rome/grafo6963.45.lgr N45 E58 M0.125 R4
./instances/Rome/grafo9973.96.lgr N96 E144 M0.263 R34
./instances/Rome/grafo9235.72.lgr N72 E93 M0.195 R11
./instances/Rome/grafo441.11.lgr N11 E11 M0.027 O R0
./instances/Rome/grafo10147.94.lgr N94 E132 M0.252 R24
./instances/Rome/grafo398.26.lgr N26 E27 M0.065 O R0
./instances/Rome/grafo4125.55.lgr N55 E74 M0.157 R4
./instances/Rome/grafo8483.76.lgr N76 E100 M0.195 R15
./instances/Rome/grafo885.18.lgr N18 E24 M0.059 O R0
./instances/Rome/grafo1599.29.lgr N29 E33 M0.072 O R0
./instances/Rome/grafo10523.97.lgr N97 E139 M0.272 R29
./instances/Rome/grafo2771.33.lgr N33 E42 M0.086 O R0
./instances/Rome/grafo2007.39.lgr N39 E51 M0.117 R3
./instances/Rome/grafo4037.35.lgr N35 E40 M0.087 O R0
./instances/Rome/grafo7155.60.lgr N60 E70 M0.115 O R0
./instances/Rome/grafo5022.67.lgr N67 E103 M0.219 R25
./instances/Rome/grafo2016.25.lgr N25 E33 M0.101 R2
./instances/Rome/grafo10462.36.lgr N36 E40 M0.077 O R0
./instances/Rome/grafo1101.25.lgr N25 E37 M0.103 R1
./instances/Rome/grafo3600.43.lgr N43 E61 M0.13 R6
./instances/Rome/grafo5885.46.lgr N46 E58 M0.133 R3
./instances/Rome/grafo273.11.lgr N11 E10 M0.038 O R0
./instances/Rome/grafo9122.79.lgr N79 E111 M0.214 R22
./instances/Rome/grafo154.33.lgr N33 E34 M0.055 O R0
./instances/Rome/grafo8887.89.lgr N89 E124 M0.241 R15
./instances/Rome/grafo5617.45.lgr N45 E54 M0.149 R2
./instances/Rome/grafo5563.42.lgr N42 E52 M0.121 R3
./instances/Rome/grafo825.15.lgr N15 E17 M0.06 O R0
./instances/Rome/grafo10985.96.lgr N96 E128 M0.247 R18
./instances/Rome/grafo3825.49.lgr N49 E66 M0.152 R3
./instances/Rome/grafo3926.54.lgr N54 E69 M0.149 R8
./instances/Rome/grafo2475.34.lgr N34 E47 M0.118 R4
./instances/Rome/grafo761.13.lgr N13 E13 M0.03 O R0
./instances/Rome/grafo6247.88.lgr N88 E114 M0.213 R14
./instances/Rome/grafo1521.24.lgr N24 E38 M0.106 R2
./instances/Rome/grafo2348.37.lgr N37 E46 M0.109 R3
./instances/Rome/grafo7153.85.lgr N85 E120 M0.229 R17
./instances/Rome/grafo6129.45.lgr N45 E55 M0.12 R1
./instances/Rome/grafo5903.38.lgr N38 E48 M0.125 R3
./instances/Rome/grafo2466.14.lgr N14 E13 M0.038 O R0
./instances/Rome/grafo6613.59.lgr N59 E83 M0.175 R11
./instances/Rome/grafo5095.62.lgr N62 E90 M0.168 R9
./instances/Rome/grafo7537.41.lgr N41 E55 M0.138 R5
./instances/Rome/grafo542.12.lgr N12 E14 M0.057 O R0
./instances/Rome/grafo2226.39.lgr N39 E63 M0.138 R9
./instances/Rome/grafo8045.68.lgr N68 E89 M0.17 R5
./instances/Rome/grafo11613.100.lgr N100 E125 M0.241 R12
./instances/Rome/grafo6469.47.lgr N47 E70 M0.151 R9
./instances/Rome/grafo2563.14.lgr N14 E17 M0.06 O R0
./instances/Rome/grafo3342.61.lgr N61 E90 M0.18 R18
./instances/Rome/grafo4558.70.lgr N70 E92 M0.191 R8
./instances/Rome/grafo4751.57.lgr N57 E71 M0.158 R2
./instances/Rome/grafo4065.39.lgr N39 E47 M0.117 R1
./instances/Rome/grafo2294.16.lgr N16 E17 M0.058 O R0
./instances/Rome/grafo11260.36.lgr N36 E41 M0.09 O R0
./instances/Rome/grafo2423.21.lgr N21 E26 M0.056 O R0
./instances/Rome/grafo2358.34.lgr N34 E41 M0.151 R1
./instances/Rome/grafo7310.47.lgr N47 E61 M0.139 R5
./instances/Rome/grafo10442.97.lgr N97 E125 M0.249 R14
./instances/Rome/grafo7607.42.lgr N42 E60 M0.13 R6
./instances/Rome/grafo9368.72.lgr N72 E93 M0.191 R8
./instances/Rome/grafo3447.35.lgr N35 E42 M0.085 O R0
./instances/Rome/grafo4283.56.lgr N56 E74 M0.158 R5
./instances/Rome/grafo5633.45.lgr N45 E55 M0.128 R2
./instances/Rome/grafo6254.37.lgr N37 E46 M0.113 R4
./instances/Rome/grafo9132.62.lgr N62 E76 M0.154 R3
./instances/Rome/grafo1949.29.lgr N29 E34 M0.076 O R0
./instances/Rome/grafo10188.38.lgr N38 E48 M0.117 R4
./instances/Rome/grafo5430.41.lgr N41 E49 M0.116 R1
./instances/Rome/grafo8454.78.lgr N78 E98 M0.191 R10
./instances/Rome/grafo7612.54.lgr N54 E78 M0.183 R7
./instances/Rome/grafo493.12.lgr N12 E12 M0.031 O R0
./instances/Rome/grafo2972.25.lgr N25 E29 M0.062 O R0
./instances/Rome/grafo5807.32.lgr N32 E41 M0.107 R1
./instances/Rome/grafo10261.96.lgr N96 E123 M0.226 R13
./instances/Rome/grafo3403.37.lgr N37 E42 M0.085 O R0
./instances/Rome/grafo10742.99.lgr N99 E130 M0.231 R15
./instances/Rome/grafo2819.22.lgr N22 E25 M0.062 O R0
./instances/Rome/grafo10263.97.lgr N97 E123 M0.243 R10
./instances/Rome/grafo2993.23.lgr N23 E28 M0.065 O R0
./instances/Rome/grafo4354.76.lgr N76 E106 M0.21 R13
./instances/Rome/grafo1257.31.lgr N31 E50 M0.112 R6
./instances/Rome/grafo10153.100.lgr N100 E136 M0.254 R21
./instances/Rome/grafo4070.36.lgr N36 E43 M0.122 R1
./instances/Rome/grafo1983.29.lgr N29 E37 M0.08 O R0
./instances/Rome/grafo10517.93.lgr N93 E133 M0.246 R24
./instances/Rome/grafo1859.32.lgr N32 E35 M0.079 O R0
./instances/Rome/grafo10680.95.lgr N95 E126 M0.24 R18
./instances/Rome/grafo830.27.lgr N27 E27 M0.046 O R0
./instances/Rome/grafo1716.20.lgr N20 E23 M0.061 O R0
./instances/Rome/grafo9186.62.lgr N62 E82 M0.178 R8
./instances/Rome/grafo5056.58.lgr N58 E77 M0.159 R8
./instances/Rome/grafo2473.22.lgr N22 E25 M0.06 O R0
./instances/Rome/grafo11411.37.lgr N37 E47 M0.118 R1
./instances/Rome/grafo3722.40.lgr N40 E58 M0.141 R7
./instances/Rome/grafo6550.83.lgr N83 E118 M0.225 R19
./instances/Rome/grafo8075.80.lgr N80 E111 M0.222 R14
./instances/Rome/grafo3730.47.lgr N47 E63 M0.138 R3
./instances/Rome/grafo5957.37.lgr N37 E39 M0.089 O R0
./instances/Rome/grafo7416.36.lgr N36 E47 M0.122 R1
./instances/Rome/grafo365.40.lgr N40 E47 M0.12 R1
./instances/Rome/grafo7983.73.lgr N73 E95 M0.195 R8
./instances/Rome/grafo7819.87.lgr N87 E114 M0.232 R14
./instances/Rome/grafo5951.34.lgr N34 E43 M0.107 R2
./instances/Rome/grafo9742.92.lgr N92 E125 M0.241 R21
./instances/Rome/grafo3614.54.lgr N54 E75 M0.17 R11
./instances/Rome/grafo1079.19.lgr N19 E18 M0.041 O R0
./instances/Rome/grafo8234.70.lgr N70 E89 M0.181 R9
./instances/Rome/grafo2405.36.lgr N36 E47 M0.12 R1
./instances/Rome/grafo7024.45.lgr N45 E50 M0.093 O R0
./instances/Rome/grafo423.19.lgr N19 E21 M0.054 O R0
./instances/Rome/grafo8279.81.lgr N81 E112 M0.217 R21
./instances/Rome/grafo11168.34.lgr N34 E40 M0.096 O R0
./instances/Rome/grafo8391.69.lgr N69 E87 M0.204 R5
./instances/Rome/grafo2187.19.lgr N19 E22 M0.061 O R0
./instances/Rome/grafo11334.37.lgr N37 E49 M0.122 R2
./instances/Rome/grafo2341.24.lgr N24 E29 M0.079 O R0
./instances/Rome/grafo10365.97.lgr N97 E137 M0.256 R22
./instances/Rome/grafo5647.78.lgr N78 E96 M0.198 R7
./instances/Rome/grafo2748.22.lgr N22 E29 M0.066 O R0
./instances/Rome/grafo10963.97.lgr N97 E127 M0.25 R17
./instances/Rome/grafo865.28.lgr N28 E35 M0.072 O R0
./instances/Rome/grafo6435.36.lgr N36 E50 M0.105 R5
./instances/Rome/grafo559.13.lgr N13 E15 M0.054 O R0
./instances/Rome/grafo4408.69.lgr N69 E91 M0.191 R10
./instances/Rome/grafo11368.92.lgr N92 E113 M0.237 R9
./instances/Rome/grafo10725.99.lgr N99 E129 M0.255 R11
./instances/Rome/grafo1057.16.lgr N16 E17 M0.032 O R0
./instances/Rome/grafo1364.68.lgr N68 E87 M0.238 R8
./instances/Rome/grafo5235.32.lgr N32 E38 M0.103 R2
./instances/Rome/grafo1969.14.lgr N14 E14 M0.03 O R0
./instances/Rome/grafo9107.63.lgr N63 E80 M0.176 R6
./instances/Rome/grafo211.14.lgr N14 E15 M0.03 O R0
./instances/Rome/grafo10350.96.lgr N96 E125 M0.256 R16
./instances/Rome/grafo7881.61.lgr N61 E74 M0.154 R3
./instances/Rome/grafo8721.74.lgr N74 E97 M0.194 R9
./instances/Rome/grafo2115.12.lgr N12 E15 M0.026 O R0
./instances/Rome/grafo463.15.lgr N15 E22 M0.058 O R0
./instances/Rome/grafo6093.36.lgr N36 E43 M0.109 R4
./instances/Rome/grafo4625.66.lgr N66 E85 M0.177 R10
./instances/Rome/grafo5996.78.lgr N78 E103 M0.196 R13
./instances/Rome/grafo9392.71.lgr N71 E94 M0.199 R6
./instances/Rome/grafo5435.60.lgr N60 E85 M0.185 R9
./instances/Rome/grafo2088.38.lgr N38 E54 M0.135 R2
./instances/Rome/grafo6884.39.lgr N39 E51 M0.13 R2
./instances/Rome/grafo11507.91.lgr N91 E122 M0.23 R18
./instances/Rome/grafo344.36.lgr N36 E47 M0.114 R2
./instances/Rome/grafo7356.49.lgr N49 E71 M0.161 R10
./instances/Rome/grafo9141.60.lgr N60 E82 M0.184 R8
./instances/Rome/grafo11526.91.lgr N91 E118 M0.242 R10
./instances/Rome/grafo5439.78.lgr N78 E106 M0.206 R14
./instances/Rome/grafo1627.10.lgr N10 E15 M0.05 O R0
./instances/Rome/grafo6344.47.lgr N47 E63 M0.139 R5
./instances/Rome/grafo10386.99.lgr N99 E132 M0.361 R15
./instances/Rome/grafo1588.58.lgr N58 E66 M0.152 R1
./instances/Rome/grafo7064.44.lgr N44 E59 M0.149 R5
./instances/Rome/grafo631.16.lgr N16 E17 M0.033 O R0
./instances/Rome/grafo6824.38.lgr N38 E49 M0.126 R1
./instances/Rome/grafo422.17.lgr N17 E17 M0.035 O R0
./instances/Rome/grafo2071.37.lgr N37 E58 M0.123 R11
./instances/Rome/grafo762.27.lgr N27 E31 M0.068 O R0
./instances/Rome/grafo815.15.lgr N15 E15 M0.033 O R0
./instances/Rome/grafo7207.55.lgr N55 E77 M0.16 R9
./instances/Rome/grafo1586.25.lgr N25 E29 M0.062 O R0
./instances/Rome/grafo2319.14.lgr N14 E16 M0.064 O R0
./instances/Rome/grafo8951.93.lgr N93 E125 M0.22 R13
./instances/Rome/grafo5010.56.lgr N56 E71 M0.165 R1
./instances/Rome/grafo218.17.lgr N17 E22 M0.053 O R0
./instances/Rome/grafo6520.84.lgr N84 E110 M0.21 R12
./instances/Rome/grafo7464.81.lgr N81 E108 M0.219 R14
./instances/Rome/grafo5881.62.lgr N62 E80 M0.167 R12
./instances/Rome/grafo10193.38.lgr N38 E46 M0.117 R2
./instances/Rome/grafo10037.39.lgr N39 E50 M0.109 R2
./instances/Rome/grafo5901.35.lgr N35 E50 M0.122 R7
./instances/Rome/grafo7679.41.lgr N41 E51 M0.122 R3
./instances/Rome/grafo7252.40.lgr N40 E64 M0.164 R15
./instances/Rome/grafo10282.40.lgr N40 E59 M0.133 R7
./instances/Rome/grafo5396.59.lgr N59 E84 M0.163 R9
./instances/Rome/grafo7950.62.lgr N62 E86 M0.163 R11
./instances/Rome/grafo3208.53.lgr N53 E80 M0.166 R14
./instances/Rome/grafo406.13.lgr N13 E15 M0.053 O R0
./instances/Rome/grafo6858.43.lgr N43 E61 M0.131 R8
./instances/Rome/grafo4979.68.lgr N68 E97 M0.195 R16
./instances/Rome/grafo1784.32.lgr N32 E36 M0.104 R1
./instances/Rome/grafo3145.36.lgr N36 E45 M0.112 R2
./instances/Rome/grafo3043.36.lgr N36 E42 M0.085 O R0
./instances/Rome/grafo3341.37.lgr N37 E50 M0.114 R7
./instances/Rome/grafo327.10.lgr N10 E10 M0.028 O R0
./instances/Rome/grafo9416.67.lgr N67 E90 M0.194 R9
./instances/Rome/grafo3702.57.lgr N57 E70 M0.169 R5
./instances/Rome/grafo3659.44.lgr N44 E55 M0.128 R3
./instances/Rome/grafo11499.35.lgr N35 E39 M0.088 O R0
./instances/Rome/grafo4463.59.lgr N59 E76 M0.167 R3
./instances/Rome/grafo4516.59.lgr N59 E79 M0.175 R7
./instances/Rome/grafo8347.69.lgr N69 E76 M0.142 O R0
./instances/Rome/grafo4596.59.lgr N59 E83 M0.175 R10
./instances/Rome/grafo8697.74.lgr N74 E94 M0.188 R8
./instances/Rome/grafo5960.55.lgr N55 E79 M0.159 R10
./instances/Rome/grafo2403.15.lgr N15 E19 M0.072 O R0
./instances/Rome/grafo4519.75.lgr N75 E98 M0.209 R4
./instances/Rome/grafo11048.94.lgr N94 E128 M0.246 R22
./instances/Rome/grafo4186.57.lgr N57 E72 M0.165 R2
./instances/Rome/grafo3108.24.lgr N24 E25 M0.043 O R0
./instances/Rome/grafo1617.67.lgr N67 E80 M0.175 R5
./instances/Rome/grafo8631.87.lgr N87 E124 M0.291 R23
./instances/Rome/grafo3991.57.lgr N57 E81 M0.234 R9
./instances/Rome/grafo1159.26.lgr N26 E33 M0.093 R2
./instances/Rome/grafo9767.76.lgr N76 E103 M0.196 R10
./instances/Rome/grafo6930.39.lgr N39 E58 M0.117 R8
./instances/Rome/grafo162.24.lgr N24 E32 M0.07 O R0
./instances/Rome/grafo6376.48.lgr N48 E62 M0.14 R5
./instances/Rome/grafo11671.39.lgr N39 E52 M0.146 R3
./instances/Rome/grafo9379.61.lgr N61 E76 M0.168 R4
./instances/Rome/grafo10287.92.lgr N92 E111 M0.194 R7
./instances/Rome/grafo5997.62.lgr N62 E93 M0.18 R20
./instances/Rome/grafo9502.75.lgr N75 E111 M0.197 R18
./instances/Rome/grafo5494.54.lgr N54 E73 M0.16 R6
./instances/Rome/grafo7032.41.lgr N41 E53 M0.111 R2
./instances/Rome/grafo2838.36.lgr N36 E41 M0.086 O R0
./instances/Rome/grafo3290.53.lgr N53 E74 M0.161 R9
./instances/Rome/grafo10581.98.lgr N98 E128 M0.243 R15
./instances/Rome/grafo9908.91.lgr N91 E118 M0.231 R11
./instances/Rome/grafo6779.77.lgr N77 E99 M0.203 R8
./instances/Rome/grafo3489.63.lgr N63 E85 M0.165 R7
./instances/Rome/grafo6507.59.lgr N59 E80 M0.158 R10
./instances/Rome/grafo3482.98.lgr N98 E134 M0.251 R23
./instances/Rome/grafo4813.60.lgr N60 E74 M0.151 R5
./instances/Rome/grafo8382.69.lgr N69 E85 M0.168 R6
./instances/Rome/grafo11597.37.lgr N37 E49 M0.127 R4
./instances/Rome/grafo282.14.lgr N14 E18 M0.071 O R0
./instances/Rome/grafo7529.93.lgr N93 E131 M0.24 R17
./instances/Rome/grafo448.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo11062.99.lgr N99 E124 M0.242 R9
./instances/Rome/grafo355.14.lgr N14 E13 M0.033 O R0
./instances/Rome/grafo664.22.lgr N22 E26 M0.063 O R0
./instances/Rome/grafo427.26.lgr N26 E34 M0.066 O R0
./instances/Rome/grafo543.12.lgr N12 E12 M0.031 O R0
./instances/Rome/grafo4047.41.lgr N41 E48 M0.094 O R0
./instances/Rome/grafo3381.40.lgr N40 E53 M0.113 R6
./instances/Rome/grafo9103.80.lgr N80 E108 M0.203 R12
./instances/Rome/grafo7816.67.lgr N67 E98 M0.197 R12
./instances/Rome/grafo1798.23.lgr N23 E31 M0.066 O R0
./instances/Rome/grafo11594.37.lgr N37 E41 M0.09 O R0
./instances/Rome/grafo7556.54.lgr N54 E76 M0.161 R11
./instances/Rome/grafo616.19.lgr N19 E28 M0.064 O R0
./instances/Rome/grafo6821.47.lgr N47 E68 M0.156 R9
./instances/Rome/grafo9374.65.lgr N65 E85 M0.173 R5
./instances/Rome/grafo10758.96.lgr N96 E142 M0.255 R29
./instances/Rome/grafo3116.40.lgr N40 E47 M0.095 O R0
./instances/Rome/grafo2218.13.lgr N13 E13 M0.033 O R0
./instances/Rome/grafo8236.72.lgr N72 E92 M0.191 R7
./instances/Rome/grafo2657.49.lgr N49 E59 M0.139 R3
./instances/Rome/grafo1214.26.lgr N26 E26 M0.072 O R0
./instances/Rome/grafo4916.78.lgr N78 E117 M0.241 R26
./instances/Rome/grafo680.37.lgr N37 E44 M0.09 O R0
./instances/Rome/grafo8431.73.lgr N73 E100 M0.196 R15
./instances/Rome/grafo8303.72.lgr N72 E103 M0.197 R19
./instances/Rome/grafo4964.49.lgr N49 E63 M0.173 R3
./instances/Rome/grafo6656.38.lgr N38 E46 M0.083 O R0
./instances/Rome/grafo1772.15.lgr N15 E25 M0.057 O R0
./instances/Rome/grafo5238.32.lgr N32 E37 M0.073 O R0
./instances/Rome/grafo11034.95.lgr N95 E132 M0.243 R25
./instances/Rome/grafo9256.79.lgr N79 E98 M0.206 R10
./instances/Rome/grafo9166.81.lgr N81 E119 M0.229 R23
./instances/Rome/grafo3847.35.lgr N35 E38 M0.083 O R0
./instances/Rome/grafo4521.66.lgr N66 E92 M0.179 R9
./instances/Rome/grafo9084.72.lgr N72 E92 M0.187 R6
./instances/Rome/grafo4864.58.lgr N58 E73 M0.158 R5
./instances/Rome/grafo3314.39.lgr N39 E51 M0.172 R4
./instances/Rome/grafo4447.61.lgr N61 E75 M0.167 R3
./instances/Rome/grafo907.10.lgr N10 E10 M0.038 O R0
./instances/Rome/grafo5411.77.lgr N77 E100 M0.2 R14
./instances/Rome/grafo6707.49.lgr N49 E64 M0.15 R4
./instances/Rome/grafo2043.35.lgr N35 E45 M0.112 R1
./instances/Rome/grafo8897.88.lgr N88 E131 M0.284 R27
./instances/Rome/grafo7491.45.lgr N45 E61 M0.15 R8
./instances/Rome/grafo6559.38.lgr N38 E47 M0.096 O R0
./instances/Rome/grafo9495.67.lgr N67 E96 M0.184 R16
./instances/Rome/grafo2357.23.lgr N23 E22 M0.045 O R0
./instances/Rome/grafo8594.84.lgr N84 E115 M0.213 R21
./instances/Rome/grafo9172.86.lgr N86 E122 M0.253 R21
./instances/Rome/grafo1719.13.lgr N13 E16 M0.054 O R0
./instances/Rome/grafo342.16.lgr N16 E20 M0.06 O R0
./instances/Rome/grafo4796.58.lgr N58 E73 M0.166 R8
./instances/Rome/grafo2334.16.lgr N16 E21 M0.059 O R0
./instances/Rome/grafo7591.44.lgr N44 E61 M0.144 R10
./instances/Rome/grafo10689.98.lgr N98 E140 M0.265 R24
./instances/Rome/grafo10393.96.lgr N96 E139 M0.282 R26
./instances/Rome/grafo5354.42.lgr N42 E57 M0.138 R7
./instances/Rome/grafo5995.42.lgr N42 E59 M0.119 R10
./instances/Rome/grafo4373.60.lgr N60 E82 M0.168 R8
./instances/Rome/grafo353.13.lgr N13 E13 M0.033 O R0
./instances/Rome/grafo7954.69.lgr N69 E103 M0.211 R18
./instances/Rome/grafo4170.58.lgr N58 E72 M0.146 R3
./instances/Rome/grafo1318.26.lgr N26 E36 M0.077 O R0
./instances/Rome/grafo8073.82.lgr N82 E122 M0.243 R26
./instances/Rome/grafo6981.54.lgr N54 E74 M0.163 R9
./instances/Rome/grafo6440.49.lgr N49 E64 M0.134 R4
./instances/Rome/grafo6794.48.lgr N48 E69 M0.158 R10
./instances/Rome/grafo3756.90.lgr N90 E127 M0.233 R21
./instances/Rome/grafo8612.84.lgr N84 E119 M0.216 R24
./instances/Rome/grafo1875.17.lgr N17 E22 M0.058 O R0
./instances/Rome/grafo3474.39.lgr N39 E51 M0.119 R2
./instances/Rome/grafo1440.24.lgr N24 E32 M0.071 O R0
./instances/Rome/grafo11519.39.lgr N39 E51 M0.088 O R0
./instances/Rome/grafo10165.96.lgr N96 E125 M0.235 R19
./instances/Rome/grafo5939.33.lgr N33 E40 M0.084 O R0
./instances/Rome/grafo3062.23.lgr N23 E37 M0.098 R6
./instances/Rome/grafo7367.44.lgr N44 E54 M0.132 R4
./instances/Rome/grafo6446.57.lgr N57 E68 M0.16 R4
./instances/Rome/grafo3376.61.lgr N61 E86 M0.169 R12
./instances/Rome/grafo6210.49.lgr N49 E63 M0.143 R6
./instances/Rome/grafo10050.97.lgr N97 E133 M0.253 R18
./instances/Rome/grafo1353.49.lgr N49 E54 M0.099 O R0
./instances/Rome/grafo10637.94.lgr N94 E139 M0.243 R27
./instances/Rome/grafo3373.48.lgr N48 E74 M0.17 R14
./instances/Rome/grafo8954.91.lgr N91 E132 M0.243 R28
./instances/Rome/grafo7655.49.lgr N49 E65 M0.146 R5
./instances/Rome/grafo5809.36.lgr N36 E45 M0.116 R3
./instances/Rome/grafo10695.98.lgr N98 E138 M0.263 R28
./instances/Rome/grafo5841.76.lgr N76 E100 M0.192 R13
./instances/Rome/grafo11427.35.lgr N35 E42 M0.092 O R0
./instances/Rome/grafo11448.91.lgr N91 E127 M0.238 R26
./instances/Rome/grafo9371.77.lgr N77 E103 M0.207 R10
./instances/Rome/grafo8812.99.lgr N99 E155 M0.299 R37
./instances/Rome/grafo2587.24.lgr N24 E28 M0.06 O R0
./instances/Rome/grafo4385.64.lgr N64 E85 M0.175 R8
./instances/Rome/grafo6816.84.lgr N84 E108 M0.205 R14
./instances/Rome/grafo3615.44.lgr N44 E56 M0.138 R2
./instances/Rome/grafo8533.60.lgr N60 E73 M0.159 R4
./instances/Rome/grafo148.28.lgr N28 E35 M0.081 O R0
./instances/Rome/grafo11328.32.lgr N32 E40 M0.069 O R0
./instances/Rome/grafo149.41.lgr N41 E54 M0.112 R4
./instances/Rome/grafo5102.51.lgr N51 E60 M0.149 R2
./instances/Rome/grafo1171.22.lgr N22 E25 M0.063 O R0
./instances/Rome/grafo1770.38.lgr N38 E45 M0.088 O R0
./instances/Rome/grafo8380.93.lgr N93 E126 M0.24 R20
./instances/Rome/grafo7441.43.lgr N43 E60 M0.137 R7
./instances/Rome/grafo6716.46.lgr N46 E61 M0.143 R3
./instances/Rome/grafo6478.38.lgr N38 E51 M0.122 R2
./instances/Rome/grafo753.26.lgr N26 E28 M0.068 O R0
./instances/Rome/grafo4600.51.lgr N51 E62 M0.099 O R0
./instances/Rome/grafo2407.33.lgr N33 E40 M0.083 O R0
./instances/Rome/grafo5485.34.lgr N34 E43 M0.112 R3
./instances/Rome/grafo7459.42.lgr N42 E55 M0.116 R5
./instances/Rome/grafo8158.81.lgr N81 E113 M0.221 R22
./instances/Rome/grafo2643.19.lgr N19 E22 M0.062 O R0
./instances/Rome/grafo6727.38.lgr N38 E49 M0.122 R3
./instances/Rome/grafo8259.72.lgr N72 E102 M0.198 R18
./instances/Rome/grafo2491.18.lgr N18 E18 M0.038 O R0
./instances/Rome/grafo2778.80.lgr N80 E101 M0.195 R7
./instances/Rome/grafo9616.63.lgr N63 E94 M0.186 R14
./instances/Rome/grafo3380.46.lgr N46 E56 M0.099 O R0
./instances/Rome/grafo4185.54.lgr N54 E71 M0.154 R4
./instances/Rome/grafo4188.58.lgr N58 E76 M0.148 R1
./instances/Rome/grafo2928.15.lgr N15 E17 M0.056 O R0
./instances/Rome/grafo8086.81.lgr N81 E118 M0.229 R21
./instances/Rome/grafo7251.40.lgr N40 E43 M0.092 O R0
./instances/Rome/grafo3512.33.lgr N33 E39 M0.084 O R0
./instances/Rome/grafo8122.72.lgr N72 E95 M0.184 R14
./instances/Rome/grafo6978.43.lgr N43 E70 M0.154 R16
./instances/Rome/grafo2933.16.lgr N16 E18 M0.031 O R0
./instances/Rome/grafo7212.42.lgr N42 E53 M0.123 R4
./instances/Rome/grafo6484.45.lgr N45 E50 M0.095 O R0
./instances/Rome/grafo3089.25.lgr N25 E34 M0.074 O R0
./instances/Rome/grafo4967.55.lgr N55 E66 M0.145 R3
./instances/Rome/grafo7475.40.lgr N40 E53 M0.157 R2
./instances/Rome/grafo3415.49.lgr N49 E65 M0.159 R6
./instances/Rome/grafo5769.35.lgr N35 E40 M0.11 R1
./instances/Rome/grafo7882.67.lgr N67 E81 M0.177 R3
./instances/Rome/grafo2156.33.lgr N33 E41 M0.091 O R0
./instances/Rome/grafo8609.73.lgr N73 E101 M0.209 R13
./instances/Rome/grafo2324.17.lgr N17 E21 M0.057 O R0
./instances/Rome/grafo9184.61.lgr N61 E85 M0.172 R14
./instances/Rome/grafo6403.41.lgr N41 E56 M0.121 R4
./instances/Rome/grafo8735.60.lgr N60 E86 M0.162 R15
./instances/Rome/grafo7381.44.lgr N44 E65 M0.145 R6
./instances/Rome/grafo11582.34.lgr N34 E34 M0.059 O R0
./instances/Rome/grafo9237.82.lgr N82 E112 M0.226 R19
./instances/Rome/grafo10568.39.lgr N39 E56 M0.136 R3
./instances/Rome/grafo6653.49.lgr N49 E64 M0.145 R3
./instances/Rome/grafo7702.48.lgr N48 E69 M0.147 R11
./instances/Rome/grafo1950.24.lgr N24 E27 M0.055 O R0
./instances/Rome/grafo2875.22.lgr N22 E27 M0.061 O R0
./instances/Rome/grafo6823.47.lgr N47 E61 M0.151 R4
./instances/Rome/grafo8300.84.lgr N84 E115 M0.264 R16
./instances/Rome/grafo5176.74.lgr N74 E100 M0.21 R13
./instances/Rome/grafo6574.47.lgr N47 E62 M0.133 R6
./instances/Rome/grafo1000.14.lgr N14 E20 M0.053 O R0
./instances/Rome/grafo2232.15.lgr N15 E16 M0.029 O R0
./instances/Rome/grafo639.14.lgr N14 E20 M0.048 O R0
./instances/Rome/grafo2022.28.lgr N28 E31 M0.06 O R0
./instances/Rome/grafo4015.47.lgr N47 E66 M0.148 R8
./instances/Rome/grafo236.15.lgr N15 E16 M0.031 O R0
./instances/Rome/grafo7091.44.lgr N44 E56 M0.121 R3
./instances/Rome/grafo7159.54.lgr N54 E66 M0.147 R3
./instances/Rome/grafo5768.43.lgr N43 E50 M0.093 O R0
./instances/Rome/grafo7068.49.lgr N49 E69 M0.156 R6
./instances/Rome/grafo10183.100.lgr N100 E132 M0.249 R14
./instances/Rome/grafo4039.60.lgr N60 E90 M0.172 R18
./instances/Rome/grafo434.20.lgr N20 E23 M0.06 O R0
./instances/Rome/grafo10849.95.lgr N95 E138 M0.257 R24
./instances/Rome/grafo2671.24.lgr N24 E25 M0.042 O R0
./instances/Rome/grafo2495.16.lgr N16 E23 M0.083 R3
./instances/Rome/grafo6297.45.lgr N45 E60 M0.135 R2
./instances/Rome/grafo6472.40.lgr N40 E57 M0.127 R6
./instances/Rome/grafo3130.41.lgr N41 E61 M0.129 R9
./instances/Rome/grafo1370.72.lgr N72 E89 M0.173 R5
./instances/Rome/grafo319.26.lgr N26 E28 M0.069 O R0
./instances/Rome/grafo4508.60.lgr N60 E77 M0.157 R5
./instances/Rome/grafo9268.78.lgr N78 E117 M0.216 R21
./instances/Rome/grafo7764.57.lgr N57 E83 M0.162 R12
./instances/Rome/grafo5987.43.lgr N43 E63 M0.145 R13
./instances/Rome/grafo2770.24.lgr N24 E29 M0.063 O R0
./instances/Rome/grafo11264.33.lgr N33 E42 M0.077 O R0
./instances/Rome/grafo1989.31.lgr N31 E33 M0.072 O R0
./instances/Rome/grafo9207.64.lgr N64 E99 M0.197 R19
./instances/Rome/grafo4080.37.lgr N37 E57 M0.12 R10
./instances/Rome/grafo2085.29.lgr N29 E30 M0.067 O R0
./instances/Rome/grafo4133.58.lgr N58 E89 M0.176 R16
./instances/Rome/grafo1022.17.lgr N17 E18 M0.058 O R0
./instances/Rome/grafo4112.34.lgr N34 E40 M0.089 O R0
./instances/Rome/grafo4523.74.lgr N74 E93 M0.18 R9
./instances/Rome/grafo8065.82.lgr N82 E118 M0.228 R20
./instances/Rome/grafo659.14.lgr N14 E17 M0.053 O R0
./instances/Rome/grafo1456.29.lgr N29 E43 M0.113 R5
./instances/Rome/grafo490.40.lgr N40 E45 M0.092 O R0
./instances/Rome/grafo10351.97.lgr N97 E140 M0.253 R26
./instances/Rome/grafo7022.58.lgr N58 E80 M0.184 R6
./instances/Rome/grafo9171.84.lgr N84 E124 M0.234 R19
./instances/Rome/grafo9842.89.lgr N89 E123 M0.238 R23
./instances/Rome/grafo399.15.lgr N15 E16 M0.035 O R0
./instances/Rome/grafo8663.75.lgr N75 E96 M0.205 R8
./instances/Rome/grafo1808.15.lgr N15 E15 M0.032 O R0
./instances/Rome/grafo644.14.lgr N14 E17 M0.055 O R0
./instances/Rome/grafo8934.88.lgr N88 E124 M0.243 R20
./instances/Rome/grafo9451.61.lgr N61 E97 M0.203 R22
./instances/Rome/grafo1314.25.lgr N25 E27 M0.069 O R0
./instances/Rome/grafo8902.89.lgr N89 E119 M0.227 R16
./instances/Rome/grafo11638.33.lgr N33 E38 M0.084 O R0
./instances/Rome/grafo9685.83.lgr N83 E117 M0.243 R19
./instances/Rome/grafo3196.53.lgr N53 E65 M0.149 R1
./instances/Rome/grafo11016.98.lgr N98 E145 M0.282 R29
./instances/Rome/grafo8193.88.lgr N88 E106 M0.204 R5
./instances/Rome/grafo10989.97.lgr N97 E126 M0.224 R16
./instances/Rome/grafo5449.82.lgr N82 E101 M0.204 R8
./instances/Rome/grafo8376.70.lgr N70 E96 M0.202 R13
./instances/Rome/grafo4579.53.lgr N53 E65 M0.149 R4
./instances/Rome/grafo6086.33.lgr N33 E41 M0.083 O R0
./instances/Rome/grafo8796.88.lgr N88 E122 M0.228 R20
./instances/Rome/grafo7323.45.lgr N45 E60 M0.124 R8
./instances/Rome/grafo6892.39.lgr N39 E57 M0.147 R7
./instances/Rome/grafo6252.43.lgr N43 E62 M0.141 R10
./instances/Rome/grafo9805.71.lgr N71 E93 M0.169 R6
./instances/Rome/grafo10303.96.lgr N96 E142 M0.255 R26
./instances/Rome/grafo9930.38.lgr N38 E49 M0.113 R3
./instances/Rome/grafo11664.35.lgr N35 E38 M0.084 O R0
./instances/Rome/grafo9402.64.lgr N64 E90 M0.191 R10
./instances/Rome/grafo9582.80.lgr N80 E101 M0.195 R6
./instances/Rome/grafo7868.77.lgr N77 E99 M0.203 R11
./instances/Rome/grafo3140.55.lgr N55 E68 M0.151 R3
./instances/Rome/grafo6790.46.lgr N46 E74 M0.155 R12
./instances/Rome/grafo568.20.lgr N20 E21 M0.037 O R0
./instances/Rome/grafo6799.36.lgr N36 E42 M0.084 O R0
./instances/Rome/grafo11394.90.lgr N90 E122 M0.246 R20
./instances/Rome/grafo909.47.lgr N47 E52 M0.096 O R0
./instances/Rome/grafo2056.20.lgr N20 E22 M0.06 O R0
./instances/Rome/grafo190.20.lgr N20 E26 M0.084 R1
./instances/Rome/grafo2673.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo8318.84.lgr N84 E110 M0.212 R12
./instances/Rome/grafo7365.45.lgr N45 E51 M0.092 O R0
./instances/Rome/grafo262.11.lgr N11 E12 M0.057 O R0
./instances/Rome/grafo11341.33.lgr N33 E35 M0.09 O R0
./instances/Rome/grafo9012.91.lgr N91 E129 M0.252 R19
./instances/Rome/grafo826.22.lgr N22 E22 M0.061 O R0
./instances/Rome/grafo858.23.lgr N23 E28 M0.063 O R0
./instances/Rome/grafo8299.74.lgr N74 E98 M0.201 R10
./instances/Rome/grafo10786.100.lgr N100 E131 M0.253 R12
./instances/Rome/grafo750.12.lgr N12 E11 M0.036 O R0
./instances/Rome/grafo6926.42.lgr N42 E50 M0.117 R1
./instances/Rome/grafo1843.12.lgr N12 E15 M0.066 O R0
./instances/Rome/grafo3962.39.lgr N39 E50 M0.121 R1
./instances/Rome/grafo5415.62.lgr N62 E83 M0.169 R9
./instances/Rome/grafo498.12.lgr N12 E16 M0.029 O R0
./instances/Rome/grafo1886.22.lgr N22 E21 M0.05 O R0
./instances/Rome/grafo3274.52.lgr N52 E68 M0.148 R7
./instances/Rome/grafo10223.100.lgr N100 E135 M0.246 R20
./instances/Rome/grafo1355.27.lgr N27 E32 M0.07 O R0
./instances/Rome/grafo7497.46.lgr N46 E67 M0.148 R11
./instances/Rome/grafo7553.36.lgr N36 E52 M0.118 R8
./instances/Rome/grafo6660.98.lgr N98 E134 M0.241 R22
./instances/Rome/grafo9785.84.lgr N84 E108 M0.224 R12
./instances/Rome/grafo4280.58.lgr N58 E75 M0.166 R7
./instances/Rome/grafo5834.31.lgr N31 E36 M0.079 O R0
./instances/Rome/grafo4707.54.lgr N54 E75 M0.162 R10
./instances/Rome/grafo7712.50.lgr N50 E67 M0.17 R3
./instances/Rome/grafo1421.32.lgr N32 E45 M0.112 R1
./instances/Rome/grafo2099.37.lgr N37 E44 M0.088 O R0
./instances/Rome/grafo4273.73.lgr N73 E90 M0.193 R3
./instances/Rome/grafo9998.38.lgr N38 E47 M0.119 R2
./instances/Rome/grafo3198.60.lgr N60 E80 M0.162 R7
./instances/Rome/grafo4901.58.lgr N58 E76 M0.173 R7
./instances/Rome/grafo295.15.lgr N15 E21 M0.066 R1
./instances/Rome/grafo3604.37.lgr N37 E48 M0.088 O R0
./instances/Rome/grafo4669.75.lgr N75 E96 M0.196 R7
./instances/Rome/grafo7905.67.lgr N67 E101 M0.203 R21
./instances/Rome/grafo5053.60.lgr N60 E86 M0.165 R12
./instances/Rome/grafo7363.39.lgr N39 E43 M0.093 O R0
./instances/Rome/grafo3731.47.lgr N47 E69 M0.157 R9
./instances/Rome/grafo6947.44.lgr N44 E55 M0.123 R1
./instances/Rome/grafo10621.37.lgr N37 E49 M0.13 R2
./instances/Rome/grafo2522.28.lgr N28 E35 M0.077 O R0
./instances/Rome/grafo2332.19.lgr N19 E20 M0.058 O R0
./instances/Rome/grafo1801.20.lgr N20 E23 M0.059 O R0
./instances/Rome/grafo3739.56.lgr N56 E67 M0.115 O R0
./instances/Rome/grafo3754.40.lgr N40 E45 M0.089 O R0
./instances/Rome/grafo1139.15.lgr N15 E14 M0.036 O R0
./instances/Rome/grafo4304.56.lgr N56 E65 M0.149 R1
./instances/Rome/grafo10868.96.lgr N96 E117 M0.225 R4
./instances/Rome/grafo4750.53.lgr N53 E64 M0.132 R2
./instances/Rome/grafo5699.85.lgr N85 E103 M0.21 R7
./instances/Rome/grafo4856.60.lgr N60 E80 M0.163 R4
./instances/Rome/grafo6363.48.lgr N48 E62 M0.144 R6
./instances/Rome/grafo7695.56.lgr N56 E79 M0.16 R10
./instances/Rome/grafo1792.16.lgr N16 E22 M0.058 O R0
./instances/Rome/grafo554.10.lgr N10 E9 M0.029 O R0
./instances/Rome/grafo5827.34.lgr N34 E40 M0.087 O R0
./instances/Rome/grafo1680.32.lgr N32 E44 M0.085 O R0
./instances/Rome/grafo4594.79.lgr N79 E104 M0.214 R13
./instances/Rome/grafo1724.19.lgr N19 E21 M0.059 O R0
./instances/Rome/grafo701.14.lgr N14 E20 M0.056 O R0
./instances/Rome/grafo3072.27.lgr N27 E35 M0.073 O R0
./instances/Rome/grafo3840.45.lgr N45 E59 M0.144 R4
./instances/Rome/grafo1519.44.lgr N44 E52 M0.1 O R0
./instances/Rome/grafo8702.91.lgr N91 E129 M0.25 R21
./instances/Rome/grafo6218.34.lgr N34 E40 M0.079 O R0
./instances/Rome/grafo5283.38.lgr N38 E61 M0.151 R7
./instances/Rome/grafo10846.40.lgr N40 E59 M0.125 R9
./instances/Rome/grafo3549.40.lgr N40 E57 M0.129 R6
./instances/Rome/grafo11224.34.lgr N34 E37 M0.08 O R0
./instances/Rome/grafo2601.17.lgr N17 E28 M0.09 R2
./instances/Rome/grafo6674.46.lgr N46 E62 M0.162 R2
./instances/Rome/grafo4093.39.lgr N39 E56 M0.119 R4
./instances/Rome/grafo3301.53.lgr N53 E83 M0.162 R14
./instances/Rome/grafo3925.65.lgr N65 E91 M0.185 R10
./instances/Rome/grafo11004.98.lgr N98 E117 M0.233 R6
./instances/Rome/grafo10082.98.lgr N98 E125 M0.255 R12
./instances/Rome/grafo11111.94.lgr N94 E127 M0.243 R17
./instances/Rome/grafo6723.46.lgr N46 E64 M0.14 R5
./instances/Rome/grafo10791.34.lgr N34 E35 M0.079 O R0
./instances/Rome/grafo301.17.lgr N17 E22 M0.064 O R0
./instances/Rome/grafo470.17.lgr N17 E19 M0.054 O R0
./instances/Rome/grafo1259.29.lgr N29 E34 M0.076 O R0
./instances/Rome/grafo3286.59.lgr N59 E83 M0.17 R9
./instances/Rome/grafo8507.75.lgr N75 E88 M0.131 O R0
./instances/Rome/grafo10148.97.lgr N97 E134 M0.256 R15
./instances/Rome/grafo7149.74.lgr N74 E93 M0.242 R4
./instances/Rome/grafo6049.36.lgr N36 E45 M0.158 R2
./instances/Rome/grafo9607.87.lgr N87 E116 M0.214 R13
./instances/Rome/grafo7460.45.lgr N45 E58 M0.144 R6
./instances/Rome/grafo4988.62.lgr N62 E79 M0.171 R8
./instances/Rome/grafo4638.68.lgr N68 E98 M0.202 R14
./instances/Rome/grafo1431.52.lgr N52 E70 M0.13 R4
./instances/Rome/grafo7447.98.lgr N98 E129 M0.231 R18
./instances/Rome/grafo2886.21.lgr N21 E22 M0.061 O R0
./instances/Rome/grafo824.12.lgr N12 E12 M0.032 O R0
./instances/Rome/grafo2428.19.lgr N19 E23 M0.055 O R0
./instances/Rome/grafo5531.37.lgr N37 E42 M0.084 O R0
./instances/Rome/grafo10833.98.lgr N98 E132 M0.253 R22
./instances/Rome/grafo6994.46.lgr N46 E64 M0.14 R9
./instances/Rome/grafo9569.70.lgr N70 E91 M0.193 R9
./instances/Rome/grafo413.20.lgr N20 E24 M0.063 O R0
./instances/Rome/grafo3076.34.lgr N34 E39 M0.094 O R0
./instances/Rome/grafo873.20.lgr N20 E25 M0.066 O R0
./instances/Rome/grafo3998.48.lgr N48 E56 M0.102 O R0
./instances/Rome/grafo8023.99.lgr N99 E125 M0.248 R14
./instances/Rome/grafo8087.84.lgr N84 E114 M0.222 R14
./instances/Rome/grafo3094.42.lgr N42 E49 M0.1 O R0
./instances/Rome/grafo11348.35.lgr N35 E46 M0.111 R5
./instances/Rome/grafo5178.42.lgr N42 E58 M0.141 R3
./instances/Rome/grafo565.17.lgr N17 E17 M0.036 O R0
./instances/Rome/grafo2157.15.lgr N15 E15 M0.034 O R0
./instances/Rome/grafo469.18.lgr N18 E21 M0.059 O R0
./instances/Rome/grafo1773.27.lgr N27 E33 M0.101 R1
./instances/Rome/grafo8613.73.lgr N73 E91 M0.18 R9
./instances/Rome/grafo984.18.lgr N18 E24 M0.068 O R0
./instances/Rome/grafo7609.42.lgr N42 E62 M0.146 R7
./instances/Rome/grafo5943.39.lgr N39 E49 M0.085 O R0
./instances/Rome/grafo8204.82.lgr N82 E107 M0.208 R12
./instances/Rome/grafo5930.55.lgr N55 E77 M0.166 R8
./instances/Rome/grafo6362.44.lgr N44 E53 M0.13 R3
./instances/Rome/grafo10526.97.lgr N97 E133 M0.257 R23
./instances/Rome/grafo7996.95.lgr N95 E128 M0.241 R21
./instances/Rome/grafo832.21.lgr N21 E28 M0.094 R2
./instances/Rome/grafo657.15.lgr N15 E22 M0.066 O R0
./instances/Rome/grafo425.13.lgr N13 E15 M0.05 O R0
./instances/Rome/grafo5658.65.lgr N65 E84 M0.177 R8
./instances/Rome/grafo893.17.lgr N17 E21 M0.033 O R0
./instances/Rome/grafo4633.65.lgr N65 E83 M0.179 R8
./instances/Rome/grafo6570.65.lgr N65 E93 M0.195 R12
./instances/Rome/grafo3429.43.lgr N43 E65 M0.138 R5
./instances/Rome/grafo9344.98.lgr N98 E130 M0.253 R15
./instances/Rome/grafo5863.74.lgr N74 E101 M0.195 R14
./instances/Rome/grafo7090.54.lgr N54 E72 M0.153 R6
./instances/Rome/grafo6132.44.lgr N44 E64 M0.14 R8
./instances/Rome/grafo5212.63.lgr N63 E78 M0.164 R5
./instances/Rome/grafo10883.93.lgr N93 E136 M0.243 R27
./instances/Rome/grafo6935.45.lgr N45 E64 M0.137 R8
./instances/Rome/grafo2037.27.lgr N27 E31 M0.098 R1
./instances/Rome/grafo2764.16.lgr N16 E25 M0.083 R1
./instances/Rome/grafo4150.64.lgr N64 E93 M0.17 R18
./instances/Rome/grafo10256.96.lgr N96 E127 M0.241 R14
./instances/Rome/grafo5112.61.lgr N61 E77 M0.153 R6
./instances/Rome/grafo5609.35.lgr N35 E41 M0.111 O R0
./instances/Rome/grafo589.12.lgr N12 E13 M0.034 O R0
./instances/Rome/grafo11534.91.lgr N91 E124 M0.23 R18
./instances/Rome/grafo7290.38.lgr N38 E47 M0.112 O R0
./instances/Rome/grafo5139.56.lgr N56 E74 M0.155 R5
./instances/Rome/grafo7340.46.lgr N46 E60 M0.138 R6
./instances/Rome/grafo9735.75.lgr N75 E100 M0.196 R7
./instances/Rome/grafo3713.55.lgr N55 E84 M0.173 R19
./instances/Rome/grafo8816.67.lgr N67 E100 M0.193 R17
./instances/Rome/grafo9671.63.lgr N63 E80 M0.163 R7
./instances/Rome/grafo3155.39.lgr N39 E48 M0.092 O R0
./instances/Rome/grafo3222.44.lgr N44 E56 M0.127 R2
./instances/Rome/grafo8846.94.lgr N94 E121 M0.229 R14
./instances/Rome/grafo10842.33.lgr N33 E42 M0.084 O R0
./instances/Rome/grafo6385.49.lgr N49 E70 M0.164 R9
./instances/Rome/grafo7463.84.lgr N84 E113 M0.211 R18
./instances/Rome/grafo9851.32.lgr N32 E36 M0.087 O R0
./instances/Rome/grafo1066.11.lgr N11 E11 M0.03 O R0
./instances/Rome/grafo127.21.lgr N21 E21 M0.059 O R0
./instances/Rome/grafo7776.78.lgr N78 E109 M0.209 R14
./instances/Rome/grafo4325.55.lgr N55 E72 M0.158 R5
./instances/Rome/grafo1953.32.lgr N32 E34 M0.079 O R0
./instances/Rome/grafo8583.85.lgr N85 E103 M0.225 R7
./instances/Rome/grafo7617.54.lgr N54 E81 M0.202 R13
./instances/Rome/grafo8410.81.lgr N81 E115 M0.217 R12
./instances/Rome/grafo6106.38.lgr N38 E47 M0.118 R2
./instances/Rome/grafo6422.89.lgr N89 E113 M0.221 R12
./instances/Rome/grafo3839.44.lgr N44 E53 M0.113 R1
./instances/Rome/grafo4464.59.lgr N59 E79 M0.163 R4
./instances/Rome/grafo8574.83.lgr N83 E115 M0.208 R18
./instances/Rome/grafo3014.33.lgr N33 E44 M0.113 R3
./instances/Rome/grafo11214.40.lgr N40 E52 M0.094 O R0
./instances/Rome/grafo2452.25.lgr N25 E32 M0.07 O R0
./instances/Rome/grafo5874.76.lgr N76 E104 M0.205 R15
./instances/Rome/grafo3459.43.lgr N43 E66 M0.137 R12
./instances/Rome/grafo7317.67.lgr N67 E92 M0.181 R12
./instances/Rome/grafo6663.39.lgr N39 E46 M0.092 O R0
./instances/Rome/grafo3148.37.lgr N37 E47 M0.114 R2
./instances/Rome/grafo6749.86.lgr N86 E103 M0.213 R4
./instances/Rome/grafo1028.16.lgr N16 E22 M0.062 O R0
./instances/Rome/grafo1791.11.lgr N11 E15 M0.058 O R0
./instances/Rome/grafo5682.38.lgr N38 E47 M0.088 O R0
./instances/Rome/grafo9840.82.lgr N82 E108 M0.224 R10
./instances/Rome/grafo5795.44.lgr N44 E66 M0.149 R10
./instances/Rome/grafo5394.40.lgr N40 E48 M0.114 R2
./instances/Rome/grafo768.28.lgr N28 E31 M0.071 O R0
./instances/Rome/grafo5097.71.lgr N71 E104 M0.194 R17
./instances/Rome/grafo7990.94.lgr N94 E131 M0.239 R24
./instances/Rome/grafo7519.36.lgr N36 E42 M0.086 O R0
./instances/Rome/grafo7706.40.lgr N40 E51 M0.122 R1
./instances/Rome/grafo11508.91.lgr N91 E124 M0.232 R16
./instances/Rome/grafo8775.96.lgr N96 E122 M0.233 R10
./instances/Rome/grafo2513.24.lgr N24 E28 M0.067 O R0
./instances/Rome/grafo10456.33.lgr N33 E38 M0.082 O R0
./instances/Rome/grafo8184.94.lgr N94 E120 M0.223 R15
./instances/Rome/grafo1988.25.lgr N25 E26 M0.064 O R0
./instances/Rome/grafo901.21.lgr N21 E24 M0.064 O R0
./instances/Rome/grafo649.14.lgr N14 E25 M0.061 O R0
./instances/Rome/grafo402.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo662.14.lgr N14 E15 M0.044 O R0
./instances/Rome/grafo2893.16.lgr N16 E19 M0.057 O R0
./instances/Rome/grafo2252.15.lgr N15 E22 M0.058 O R0
./instances/Rome/grafo8481.96.lgr N96 E128 M0.249 R18
./instances/Rome/grafo10730.38.lgr N38 E48 M0.113 R1
./instances/Rome/grafo3485.38.lgr N38 E46 M0.117 R2
./instances/Rome/grafo8106.83.lgr N83 E112 M0.205 R19
./instances/Rome/grafo9613.67.lgr N67 E91 M0.199 R10
./instances/Rome/grafo6174.40.lgr N40 E63 M0.137 R7
./instances/Rome/grafo1295.25.lgr N25 E29 M0.064 O R0
./instances/Rome/grafo3532.99.lgr N99 E154 M0.263 R40
./instances/Rome/grafo3264.54.lgr N54 E68 M0.145 R5
./instances/Rome/grafo4946.85.lgr N85 E120 M0.229 R19
./instances/Rome/grafo6312.58.lgr N58 E87 M0.184 R19
./instances/Rome/grafo1517.63.lgr N63 E74 M0.16 R1
./instances/Rome/grafo3217.60.lgr N60 E69 M0.159 O R0
./instances/Rome/grafo9869.33.lgr N33 E38 M0.103 R2
./instances/Rome/grafo142.33.lgr N33 E37 M0.082 O R0
./instances/Rome/grafo6569.45.lgr N45 E58 M0.147 R3
./instances/Rome/grafo7080.41.lgr N41 E62 M0.149 R7
./instances/Rome/grafo10265.100.lgr N100 E137 M0.261 R20
./instances/Rome/grafo6195.40.lgr N40 E48 M0.115 R1
./instances/Rome/grafo11541.37.lgr N37 E47 M0.117 R3
./instances/Rome/grafo347.13.lgr N13 E12 M0.033 O R0
./instances/Rome/grafo7653.39.lgr N39 E49 M0.084 O R0
./instances/Rome/grafo2755.25.lgr N25 E32 M0.07 O R0
./instances/Rome/grafo7700.43.lgr N43 E59 M0.125 R7
./instances/Rome/grafo3636.46.lgr N46 E62 M0.129 R2
./instances/Rome/grafo2394.31.lgr N31 E36 M0.072 O R0
./instances/Rome/grafo4042.43.lgr N43 E47 M0.086 O R0
./instances/Rome/grafo1256.30.lgr N30 E33 M0.069 O R0
./instances/Rome/grafo4778.77.lgr N77 E106 M0.204 R11
./instances/Rome/grafo5276.34.lgr N34 E44 M0.106 R3
./instances/Rome/grafo2716.14.lgr N14 E19 M0.067 O R0
./instances/Rome/grafo4804.65.lgr N65 E83 M0.173 R8
./instances/Rome/grafo5497.77.lgr N77 E95 M0.192 R9
./instances/Rome/grafo163.25.lgr N25 E37 M0.102 R5
./instances/Rome/grafo1659.11.lgr N11 E15 M0.053 O R0
./instances/Rome/grafo9551.78.lgr N78 E92 M0.178 R5
./instances/Rome/grafo7076.44.lgr N44 E54 M0.119 R1
./instances/Rome/grafo1975.33.lgr N33 E46 M0.113 R3
./instances/Rome/grafo10998.100.lgr N100 E142 M0.279 R26
./instances/Rome/grafo1789.23.lgr N23 E28 M0.086 R1
./instances/Rome/grafo8914.88.lgr N88 E107 M0.207 R8
./instances/Rome/grafo1093.15.lgr N15 E17 M0.042 O R0
./instances/Rome/grafo7810.71.lgr N71 E92 M0.187 R12
./instances/Rome/grafo417.13.lgr N13 E12 M0.033 O R0
./instances/Rome/grafo6374.39.lgr N39 E51 M0.119 R3
./instances/Rome/grafo6400.45.lgr N45 E58 M0.132 R4
./instances/Rome/grafo5260.35.lgr N35 E53 M0.128 R1
./instances/Rome/grafo7602.42.lgr N42 E56 M0.139 R7
./instances/Rome/grafo7812.72.lgr N72 E102 M0.183 R15
./instances/Rome/grafo7618.54.lgr N54 E81 M0.16 R13
./instances/Rome/grafo10974.97.lgr N97 E124 M0.24 R11
./instances/Rome/grafo5357.48.lgr N48 E64 M0.142 R6
./instances/Rome/grafo1523.27.lgr N27 E35 M0.098 R1
./instances/Rome/grafo4313.61.lgr N61 E89 M0.18 R15
./instances/Rome/grafo2174.17.lgr N17 E18 M0.034 O R0
./instances/Rome/grafo10030.38.lgr N38 E52 M0.12 R3
./instances/Rome/grafo10417.95.lgr N95 E128 M0.246 R22
./instances/Rome/grafo1229.27.lgr N27 E31 M0.068 O R0
./instances/Rome/grafo4101.91.lgr N91 E123 M0.243 R22
./instances/Rome/grafo10803.99.lgr N99 E132 M0.265 R14
./instances/Rome/grafo7682.50.lgr N50 E67 M0.151 R4
./instances/Rome/grafo10559.98.lgr N98 E131 M0.251 R21
./instances/Rome/grafo8222.84.lgr N84 E109 M0.216 R15
./instances/Rome/grafo8283.83.lgr N83 E119 M0.242 R19
./instances/Rome/grafo8976.85.lgr N85 E118 M0.236 R21
./instances/Rome/grafo6098.40.lgr N40 E47 M0.094 O R0
./instances/Rome/grafo10110.97.lgr N97 E117 M0.242 R4
./instances/Rome/grafo1405.50.lgr N50 E61 M0.126 R3
./instances/Rome/grafo484.30.lgr N30 E35 M0.07 O R0
./instances/Rome/grafo6921.43.lgr N43 E55 M0.127 R4
./instances/Rome/grafo5723.43.lgr N43 E59 M0.135 R6
./instances/Rome/grafo5302.49.lgr N49 E72 M0.183 R7
./instances/Rome/grafo1614.25.lgr N25 E27 M0.066 O R0
./instances/Rome/grafo2328.28.lgr N28 E36 M0.08 O R0
./instances/Rome/grafo1382.48.lgr N48 E55 M0.097 O R0
./instances/Rome/grafo995.18.lgr N18 E17 M0.041 O R0
./instances/Rome/grafo2592.12.lgr N12 E16 M0.047 O R0
./instances/Rome/grafo3965.57.lgr N57 E70 M0.163 R5
./instances/Rome/grafo9144.81.lgr N81 E108 M0.203 R17
./instances/Rome/grafo8221.94.lgr N94 E124 M0.225 R15
./instances/Rome/grafo7084.47.lgr N47 E65 M0.136 R9
./instances/Rome/grafo1358.52.lgr N52 E70 M0.178 R5
./instances/Rome/grafo8563.92.lgr N92 E130 M0.248 R18
./instances/Rome/grafo8231.74.lgr N74 E99 M0.189 R10
./instances/Rome/grafo934.16.lgr N16 E22 M0.064 O R0
./instances/Rome/grafo7202.42.lgr N42 E58 M0.139 R8
./instances/Rome/grafo9386.66.lgr N66 E86 M0.169 R13
./instances/Rome/grafo8699.97.lgr N97 E126 M0.212 R13
./instances/Rome/grafo3647.41.lgr N41 E58 M0.141 R11
./instances/Rome/grafo1929.21.lgr N21 E24 M0.069 O R0
./instances/Rome/grafo3740.55.lgr N55 E71 M0.153 R8
./instances/Rome/grafo9383.63.lgr N63 E87 M0.191 R10
./instances/Rome/grafo999.13.lgr N13 E13 M0.033 O R0
./instances/Rome/grafo5381.36.lgr N36 E45 M0.112 R1
./instances/Rome/grafo5933.75.lgr N75 E103 M0.232 R15
./instances/Rome/grafo8851.90.lgr N90 E116 M0.22 R14
./instances/Rome/grafo985.15.lgr N15 E18 M0.06 O R0
./instances/Rome/grafo10400.33.lgr N33 E38 M0.082 O R0
./instances/Rome/grafo1322.30.lgr N30 E37 M0.082 O R0
./instances/Rome/grafo11358.99.lgr N99 E128 M0.213 R13
./instances/Rome/grafo6490.57.lgr N57 E78 M0.169 R10
./instances/Rome/grafo4754.61.lgr N61 E81 M0.169 R5
./instances/Rome/grafo8035.98.lgr N98 E133 M0.249 R19
./instances/Rome/grafo4229.60.lgr N60 E79 M0.169 R6
./instances/Rome/grafo633.10.lgr N10 E9 M0.03 O R0
./instances/Rome/grafo7238.65.lgr N65 E82 M0.183 R7
./instances/Rome/grafo1643.10.lgr N10 E9 M0.03 O R0
./instances/Rome/grafo6215.38.lgr N38 E45 M0.086 O R0
./instances/Rome/grafo4538.62.lgr N62 E85 M0.169 R7
./instances/Rome/grafo8947.89.lgr N89 E116 M0.215 R8
./instances/Rome/grafo10743.96.lgr N96 E118 M0.242 R7
./instances/Rome/grafo8039.65.lgr N65 E90 M0.185 R12
./instances/Rome/grafo7767.40.lgr N40 E54 M0.138 R5
./instances/Rome/grafo6005.75.lgr N75 E109 M0.211 R20
./instances/Rome/grafo9066.71.lgr N71 E94 M0.194 R9
./instances/Rome/grafo10766.33.lgr N33 E38 M0.101 R1
./instances/Rome/grafo6149.40.lgr N40 E48 M0.114 R2
./instances/Rome/grafo1514.47.lgr N47 E55 M0.101 O R0
./instances/Rome/grafo7825.74.lgr N74 E105 M0.231 R16
./instances/Rome/grafo10966.96.lgr N96 E132 M0.243 R18
./instances/Rome/grafo1847.26.lgr N26 E29 M0.065 O R0
./instances/Rome/grafo6903.82.lgr N82 E102 M0.202 R9
./instances/Rome/grafo4167.53.lgr N53 E69 M0.155 R7
./instances/Rome/grafo6914.59.lgr N59 E86 M0.191 R12
./instances/Rome/grafo5459.39.lgr N39 E46 M0.085 O R0
./instances/Rome/grafo11436.37.lgr N37 E47 M0.091 O R0
./instances/Rome/grafo3715.35.lgr N35 E40 M0.096 O R0
./instances/Rome/grafo3627.37.lgr N37 E37 M0.066 O R0
./instances/Rome/grafo2863.40.lgr N40 E50 M0.089 O R0
./instances/Rome/grafo4512.60.lgr N60 E73 M0.151 R5
./instances/Rome/grafo11591.93.lgr N93 E135 M0.252 R21
./instances/Rome/grafo3181.55.lgr N55 E77 M0.16 R7
./instances/Rome/grafo9356.66.lgr N66 E101 M0.193 R23
./instances/Rome/grafo3219.37.lgr N37 E54 M0.125 R7
./instances/Rome/grafo1323.26.lgr N26 E27 M0.079 O R0
./instances/Rome/grafo1888.15.lgr N15 E16 M0.055 O R0
./instances/Rome/grafo10879.92.lgr N92 E124 M0.241 R20
./instances/Rome/grafo9875.38.lgr N38 E49 M0.14 R4
./instances/Rome/grafo9781.79.lgr N79 E115 M0.208 R13
./instances/Rome/grafo9227.88.lgr N88 E125 M0.25 R18
./instances/Rome/grafo10987.96.lgr N96 E134 M0.272 R21
./instances/Rome/grafo7637.99.lgr N99 E128 M0.243 R12
./instances/Rome/grafo5230.69.lgr N69 E101 M0.194 R20
./instances/Rome/grafo1210.51.lgr N51 E60 M0.123 R1
./instances/Rome/grafo4911.57.lgr N57 E85 M0.166 R16
./instances/Rome/grafo2654.33.lgr N33 E49 M0.113 R5
./instances/Rome/grafo7336.53.lgr N53 E69 M0.157 R2
./instances/Rome/grafo7306.36.lgr N36 E48 M0.12 R5
./instances/Rome/grafo9530.68.lgr N68 E103 M0.207 R19
./instances/Rome/grafo4696.80.lgr N80 E121 M0.225 R26
./instances/Rome/grafo2547.17.lgr N17 E18 M0.035 O R0
./instances/Rome/grafo6927.50.lgr N50 E69 M0.147 R6
./instances/Rome/grafo1497.71.lgr N71 E95 M0.192 R11
./instances/Rome/grafo9602.82.lgr N82 E107 M0.221 R10
./instances/Rome/grafo4426.55.lgr N55 E72 M0.162 R5
./instances/Rome/grafo8521.73.lgr N73 E90 M0.183 R6
./instances/Rome/grafo10776.96.lgr N96 E117 M0.226 R8
./instances/Rome/grafo7273.69.lgr N69 E93 M0.185 R15
./instances/Rome/grafo2973.37.lgr N37 E45 M0.11 R1
./instances/Rome/grafo11013.35.lgr N35 E43 M0.079 O R0
./instances/Rome/grafo6664.47.lgr N47 E63 M0.139 R5
./instances/Rome/grafo4845.79.lgr N79 E99 M0.208 R9
./instances/Rome/grafo7862.80.lgr N80 E104 M0.203 R13
./instances/Rome/grafo2002.62.lgr N62 E77 M0.173 R2
./instances/Rome/grafo6275.39.lgr N39 E54 M0.132 R3
./instances/Rome/grafo5068.63.lgr N63 E87 M0.169 R10
./instances/Rome/grafo9584.86.lgr N86 E122 M0.228 R18
./instances/Rome/grafo7369.48.lgr N48 E62 M0.132 R2
./instances/Rome/grafo7964.75.lgr N75 E101 M0.206 R13
./instances/Rome/grafo8368.89.lgr N89 E114 M0.231 R8
./instances/Rome/grafo1192.60.lgr N60 E79 M0.185 R6
./instances/Rome/grafo1535.48.lgr N48 E53 M0.098 O R0
./instances/Rome/grafo3625.55.lgr N55 E68 M0.163 R5
./instances/Rome/grafo2677.21.lgr N21 E27 M0.063 O R0
./instances/Rome/grafo9423.72.lgr N72 E100 M0.2 R13
./instances/Rome/grafo6307.92.lgr N92 E126 M0.25 R15
./instances/Rome/grafo7642.42.lgr N42 E62 M0.15 R6
./instances/Rome/grafo4241.63.lgr N63 E89 M0.179 R10
./instances/Rome/grafo349.13.lgr N13 E14 M0.036 O R0
./instances/Rome/grafo7699.39.lgr N39 E50 M0.123 R5
./instances/Rome/grafo124.28.lgr N28 E29 M0.069 O R0
./instances/Rome/grafo2840.27.lgr N27 E34 M0.103 R3
./instances/Rome/grafo8655.95.lgr N95 E135 M0.247 R26
./instances/Rome/grafo9848.76.lgr N76 E107 M0.216 R18
./instances/Rome/grafo4212.55.lgr N55 E69 M0.157 R6
./instances/Rome/grafo7901.69.lgr N69 E93 M0.18 R8
./instances/Rome/grafo7140.41.lgr N41 E53 M0.109 R2
./instances/Rome/grafo2681.15.lgr N15 E23 M0.059 O R0
./instances/Rome/grafo2579.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo2976.18.lgr N18 E20 M0.053 O R0
./instances/Rome/grafo7750.48.lgr N48 E68 M0.151 R6
./instances/Rome/grafo8745.90.lgr N90 E127 M0.23 R21
./instances/Rome/grafo2217.23.lgr N23 E29 M0.073 O R0
./instances/Rome/grafo1069.16.lgr N16 E15 M0.037 O R0
./instances/Rome/grafo10092.97.lgr N97 E130 M0.252 R20
./instances/Rome/grafo5177.33.lgr N33 E41 M0.11 R3
./instances/Rome/grafo661.16.lgr N16 E17 M0.061 O R0
./instances/Rome/grafo3748.54.lgr N54 E73 M0.152 R9
./instances/Rome/grafo7036.55.lgr N55 E72 M0.157 R5
./instances/Rome/grafo10249.94.lgr N94 E130 M0.251 R25
./instances/Rome/grafo9349.64.lgr N64 E74 M0.151 R1
./instances/Rome/grafo8973.70.lgr N70 E95 M0.213 R14
./instances/Rome/grafo9273.78.lgr N78 E112 M0.236 R15
./instances/Rome/grafo2817.15.lgr N15 E16 M0.032 O R0
./instances/Rome/grafo7289.57.lgr N57 E72 M0.169 R4
./instances/Rome/grafo7718.40.lgr N40 E52 M0.128 R3
./instances/Rome/grafo7969.78.lgr N78 E98 M0.209 R10
./instances/Rome/grafo617.17.lgr N17 E23 M0.061 O R0
./instances/Rome/grafo4152.70.lgr N70 E90 M0.193 R2
./instances/Rome/grafo5365.37.lgr N37 E46 M0.083 O R0
./instances/Rome/grafo5084.62.lgr N62 E81 M0.167 R8
./instances/Rome/grafo3083.27.lgr N27 E32 M0.071 O R0
./instances/Rome/grafo7941.80.lgr N80 E107 M0.216 R13
./instances/Rome/grafo1343.24.lgr N24 E27 M0.069 O R0
./instances/Rome/grafo4223.59.lgr N59 E85 M0.159 R10
./instances/Rome/grafo10599.97.lgr N97 E124 M0.237 R14
./instances/Rome/grafo11362.35.lgr N35 E45 M0.083 O R0
./instances/Rome/grafo10501.96.lgr N96 E138 M0.314 R28
./instances/Rome/grafo913.15.lgr N15 E15 M0.03 O R0
./instances/Rome/grafo11592.34.lgr N34 E39 M0.101 R2
./instances/Rome/grafo8640.84.lgr N84 E118 M0.217 R18
./instances/Rome/grafo1985.33.lgr N33 E43 M0.111 R3
./instances/Rome/grafo6694.89.lgr N89 E103 M0.161 O R0
./instances/Rome/grafo6785.37.lgr N37 E53 M0.13 R4
./instances/Rome/grafo3412.46.lgr N46 E65 M0.154 R2
./instances/Rome/grafo9199.77.lgr N77 E113 M0.213 R20
./instances/Rome/grafo2765.18.lgr N18 E22 M0.06 O R0
./instances/Rome/grafo11312.91.lgr N91 E115 M0.242 R12
./instances/Rome/grafo1820.18.lgr N18 E26 M0.058 O R0
./instances/Rome/grafo1712.22.lgr N22 E25 M0.061 O R0
./instances/Rome/grafo6786.45.lgr N45 E68 M0.144 R11
./instances/Rome/grafo7786.69.lgr N69 E93 M0.265 R8
./instances/Rome/grafo6768.50.lgr N50 E62 M0.132 R4
./instances/Rome/grafo10006.98.lgr N98 E136 M0.264 R22
./instances/Rome/grafo10306.95.lgr N95 E129 M0.234 R18
./instances/Rome/grafo1411.32.lgr N32 E41 M0.113 R1
./instances/Rome/grafo9570.64.lgr N64 E82 M0.174 R6
./instances/Rome/grafo6692.46.lgr N46 E66 M0.146 R8
./instances/Rome/grafo6418.89.lgr N89 E130 M0.246 R24
./instances/Rome/grafo2229.25.lgr N25 E42 M0.144 R5
./instances/Rome/grafo5065.60.lgr N60 E74 M0.157 R5
./instances/Rome/grafo5974.39.lgr N39 E53 M0.124 R2
./instances/Rome/grafo6188.44.lgr N44 E64 M0.183 R6
./instances/Rome/grafo6609.54.lgr N54 E66 M0.156 R2
./instances/Rome/grafo5804.37.lgr N37 E46 M0.084 O R0
./instances/Rome/grafo1316.28.lgr N28 E30 M0.045 O R0
./instances/Rome/grafo930.13.lgr N13 E19 M0.054 O R0
./instances/Rome/grafo1423.33.lgr N33 E55 M0.116 R12
./instances/Rome/grafo3972.43.lgr N43 E59 M0.137 R8
./instances/Rome/grafo8942.96.lgr N96 E127 M0.229 R21
./instances/Rome/grafo4853.49.lgr N49 E62 M0.135 R1
./instances/Rome/grafo4687.79.lgr N79 E111 M0.217 R20
./instances/Rome/grafo1574.29.lgr N29 E35 M0.074 O R0
./instances/Rome/grafo8589.73.lgr N73 E92 M0.195 R9
./instances/Rome/grafo11293.33.lgr N33 E38 M0.077 O R0
./instances/Rome/grafo4442.84.lgr N84 E109 M0.214 R10
./instances/Rome/grafo1148.17.lgr N17 E22 M0.059 O R0
./instances/Rome/grafo5810.59.lgr N59 E79 M0.167 R12
./instances/Rome/grafo11633.35.lgr N35 E46 M0.083 O R0
./instances/Rome/grafo7029.39.lgr N39 E51 M0.162 R4
./instances/Rome/grafo9992.40.lgr N40 E51 M0.121 R4
./instances/Rome/grafo10294.100.lgr N100 E134 M0.252 R18
./instances/Rome/grafo10098.95.lgr N95 E134 M0.253 R20
./instances/Rome/grafo11100.95.lgr N95 E137 M0.247 R22
./instances/Rome/grafo6380.39.lgr N39 E46 M0.097 O R0
./instances/Rome/grafo4309.54.lgr N54 E88 M0.165 R14
./instances/Rome/grafo9161.75.lgr N75 E112 M0.197 R22
./instances/Rome/grafo371.14.lgr N14 E13 M0.033 O R0
./instances/Rome/grafo2663.12.lgr N12 E13 M0.032 O R0
./instances/Rome/grafo7900.77.lgr N77 E95 M0.214 R5
./instances/Rome/grafo6509.38.lgr N38 E52 M0.127 R2
./instances/Rome/grafo1556.63.lgr N63 E79 M0.157 R5
./instances/Rome/grafo10573.93.lgr N93 E124 M0.225 R15
./instances/Rome/grafo9163.72.lgr N72 E112 M0.214 R21
./instances/Rome/grafo8121.61.lgr N61 E81 M0.168 R8
./instances/Rome/grafo5239.59.lgr N59 E84 M0.169 R8
./instances/Rome/grafo4592.56.lgr N56 E71 M0.152 R3
./instances/Rome/grafo2092.29.lgr N29 E36 M0.078 O R0
./instances/Rome/grafo4324.78.lgr N78 E105 M0.195 R14
./instances/Rome/grafo2774.26.lgr N26 E26 M0.044 O R0
./instances/Rome/grafo11530.34.lgr N34 E49 M0.114 R1
./instances/Rome/grafo6383.49.lgr N49 E74 M0.15 R14
./instances/Rome/grafo10674.99.lgr N99 E145 M0.276 R26
./instances/Rome/grafo3455.52.lgr N52 E65 M0.15 R4
./instances/Rome/grafo5012.53.lgr N53 E72 M0.161 R3
./instances/Rome/grafo5222.38.lgr N38 E43 M0.087 O R0
./instances/Rome/grafo11395.31.lgr N31 E36 M0.078 O R0
./instances/Rome/grafo6244.39.lgr N39 E52 M0.124 R4
./instances/Rome/grafo9608.83.lgr N83 E98 M0.193 R6
./instances/Rome/grafo1704.10.lgr N10 E15 M0.053 O R0
./instances/Rome/grafo2727.33.lgr N33 E40 M0.093 O R0
./instances/Rome/grafo883.14.lgr N14 E15 M0.029 O R0
./instances/Rome/grafo1302.65.lgr N65 E87 M0.156 R6
./instances/Rome/grafo1824.18.lgr N18 E23 M0.079 R1
./instances/Rome/grafo11410.37.lgr N37 E45 M0.11 R1
./instances/Rome/grafo8093.83.lgr N83 E122 M0.233 R22
./instances/Rome/grafo8047.70.lgr N70 E98 M0.191 R17
./instances/Rome/grafo5519.43.lgr N43 E60 M0.124 R4
./instances/Rome/grafo8997.96.lgr N96 E141 M0.252 R25
./instances/Rome/grafo7678.52.lgr N52 E58 M0.135 R1
./instances/Rome/grafo7934.76.lgr N76 E96 M0.223 R9
./instances/Rome/grafo10494.40.lgr N40 E50 M0.118 R2
./instances/Rome/grafo3050.36.lgr N36 E43 M0.096 O R0
./instances/Rome/grafo10126.98.lgr N98 E144 M0.259 R26
./instances/Rome/grafo10418.100.lgr N100 E141 M0.248 R28
./instances/Rome/grafo4337.68.lgr N68 E95 M0.276 R18
./instances/Rome/grafo10236.95.lgr N95 E119 M0.229 R9
./instances/Rome/grafo1481.61.lgr N61 E75 M0.166 R4
./instances/Rome/grafo8478.98.lgr N98 E140 M0.258 R24
./instances/Rome/grafo11126.36.lgr N36 E46 M0.11 R3
./instances/Rome/grafo3551.39.lgr N39 E54 M0.114 R5
./instances/Rome/grafo577.13.lgr N13 E14 M0.056 O R0
./instances/Rome/grafo9299.92.lgr N92 E126 M0.245 R21
./instances/Rome/grafo1978.37.lgr N37 E47 M0.091 O R0
./instances/Rome/grafo10290.95.lgr N95 E125 M0.245 R16
./instances/Rome/grafo1294.63.lgr N63 E79 M0.157 R4
./instances/Rome/grafo5059.69.lgr N69 E100 M0.188 R15
./instances/Rome/grafo6534.48.lgr N48 E58 M0.135 R4
./instances/Rome/grafo7280.52.lgr N52 E71 M0.147 R12
./instances/Rome/grafo811.14.lgr N14 E20 M0.054 O R0
./instances/Rome/grafo2786.37.lgr N37 E53 M0.117 R6
./instances/Rome/grafo10696.99.lgr N99 E138 M0.249 R22
./instances/Rome/grafo2989.20.lgr N20 E25 M0.058 O R0
./instances/Rome/grafo8839.89.lgr N89 E113 M0.22 R11
./instances/Rome/grafo10352.95.lgr N95 E123 M0.244 R15
./instances/Rome/grafo9205.80.lgr N80 E112 M0.21 R17
./instances/Rome/grafo8034.91.lgr N91 E116 M0.219 R7
./instances/Rome/grafo6581.61.lgr N61 E92 M0.186 R21
./instances/Rome/grafo6291.85.lgr N85 E108 M0.219 R7
./instances/Rome/grafo6071.36.lgr N36 E43 M0.089 O R0
./instances/Rome/grafo5201.53.lgr N53 E66 M0.111 O R0
./instances/Rome/grafo4312.62.lgr N62 E74 M0.156 R3
./instances/Rome/grafo1685.23.lgr N23 E23 M0.043 O R0
./instances/Rome/grafo7277.46.lgr N46 E61 M0.128 R9
./instances/Rome/grafo4826.79.lgr N79 E102 M0.205 R10
./instances/Rome/grafo8554.84.lgr N84 E113 M0.204 R18
./instances/Rome/grafo5147.67.lgr N67 E88 M0.17 R8
./instances/Rome/grafo7057.50.lgr N50 E74 M0.161 R15
./instances/Rome/grafo2744.18.lgr N18 E24 M0.062 O R0
./instances/Rome/grafo9289.89.lgr N89 E126 M0.244 R24
./instances/Rome/grafo8004.77.lgr N77 E115 M0.227 R20
./instances/Rome/grafo9479.68.lgr N68 E105 M0.192 R20
./instances/Rome/grafo6138.45.lgr N45 E57 M0.129 R5
./instances/Rome/grafo5087.77.lgr N77 E100 M0.199 R8
./instances/Rome/grafo7704.42.lgr N42 E51 M0.123 R1
./instances/Rome/grafo3938.43.lgr N43 E53 M0.117 R4
./instances/Rome/grafo1362.31.lgr N31 E37 M0.079 O R0
./instances/Rome/grafo7888.77.lgr N77 E106 M0.225 R10
./instances/Rome/grafo1307.50.lgr N50 E71 M0.15 R7
./instances/Rome/grafo9815.62.lgr N62 E102 M0.192 R20
./instances/Rome/grafo1786.21.lgr N21 E25 M0.061 O R0
./instances/Rome/grafo3504.35.lgr N35 E47 M0.12 R3
./instances/Rome/grafo2303.13.lgr N13 E19 M0.056 O R0
./instances/Rome/grafo9265.62.lgr N62 E83 M0.163 R5
./instances/Rome/grafo8111.78.lgr N78 E104 M0.198 R14
./instances/Rome/grafo6057.42.lgr N42 E55 M0.129 R1
./instances/Rome/grafo2531.41.lgr N41 E56 M0.124 R4
./instances/Rome/grafo5664.72.lgr N72 E95 M0.193 R10
./instances/Rome/grafo695.36.lgr N36 E54 M0.117 R8
./instances/Rome/grafo10028.96.lgr N96 E135 M0.265 R24
./instances/Rome/grafo5762.39.lgr N39 E59 M0.122 R7
./instances/Rome/grafo8500.89.lgr N89 E121 M0.236 R22
./instances/Rome/grafo224.17.lgr N17 E18 M0.034 O R0
./instances/Rome/grafo4140.54.lgr N54 E67 M0.147 R4
./instances/Rome/grafo7013.44.lgr N44 E54 M0.086 O R0
./instances/Rome/grafo665.13.lgr N13 E13 M0.034 O R0
./instances/Rome/grafo10745.31.lgr N31 E36 M0.075 O R0
./instances/Rome/grafo1436.33.lgr N33 E39 M0.08 O R0
./instances/Rome/grafo1509.32.lgr N32 E44 M0.115 R2
./instances/Rome/grafo2573.35.lgr N35 E43 M0.106 R1
./instances/Rome/grafo10861.100.lgr N100 E138 M0.256 R26
./instances/Rome/grafo9985.91.lgr N91 E119 M0.232 R12
./instances/Rome/grafo3239.42.lgr N42 E48 M0.096 O R0
./instances/Rome/grafo3590.53.lgr N53 E78 M0.167 R15
./instances/Rome/grafo9659.64.lgr N64 E82 M0.181 R7
./instances/Rome/grafo5111.69.lgr N69 E102 M0.194 R18
./instances/Rome/grafo4026.43.lgr N43 E55 M0.136 R1
./instances/Rome/grafo4668.61.lgr N61 E90 M0.177 R15
./instances/Rome/grafo1026.26.lgr N26 E36 M0.096 R1
./instances/Rome/grafo9795.80.lgr N80 E117 M0.221 R23
./instances/Rome/grafo10083.38.lgr N38 E51 M0.12 R4
./instances/Rome/grafo11072.98.lgr N98 E143 M0.263 R28
./instances/Rome/grafo7626.38.lgr N38 E41 M0.088 O R0
./instances/Rome/grafo6513.47.lgr N47 E56 M0.143 R2
./instances/Rome/grafo5135.39.lgr N39 E47 M0.123 R2
./instances/Rome/grafo10216.97.lgr N97 E128 M0.227 R16
./instances/Rome/grafo11544.34.lgr N34 E34 M0.074 O R0
./instances/Rome/grafo171.30.lgr N30 E40 M0.107 R3
./instances/Rome/grafo7729.44.lgr N44 E52 M0.098 O R0
./instances/Rome/grafo4333.81.lgr N81 E99 M0.21 R8
./instances/Rome/grafo848.13.lgr N13 E14 M0.038 O R0
./instances/Rome/grafo4344.52.lgr N52 E69 M0.144 R8
./instances/Rome/grafo10289.99.lgr N99 E125 M0.248 R18
./instances/Rome/grafo5538.58.lgr N58 E76 M0.156 R7
./instances/Rome/grafo3054.18.lgr N18 E21 M0.057 O R0
./instances/Rome/grafo3809.43.lgr N43 E48 M0.124 R1
./instances/Rome/grafo5882.34.lgr N34 E40 M0.111 R2
./instances/Rome/grafo10219.99.lgr N99 E128 M0.246 R15
./instances/Rome/grafo1894.22.lgr N22 E30 M0.073 O R0
./instances/Rome/grafo253.15.lgr N15 E15 M0.034 O R0
./instances/Rome/grafo5859.75.lgr N75 E96 M0.184 R11
./instances/Rome/grafo362.19.lgr N19 E18 M0.041 O R0
./instances/Rome/grafo10845.41.lgr N41 E53 M0.125 R3
./instances/Rome/grafo5208.39.lgr N39 E51 M0.093 O R0
./instances/Rome/grafo5326.44.lgr N44 E68 M0.156 R9
./instances/Rome/grafo7215.44.lgr N44 E54 M0.12 R2
./instances/Rome/grafo1505.24.lgr N24 E28 M0.07 O R0
./instances/Rome/grafo4703.78.lgr N78 E108 M0.207 R12
./instances/Rome/grafo9994.91.lgr N91 E121 M0.225 R14
./instances/Rome/grafo10810.97.lgr N97 E144 M0.291 R34
./instances/Rome/grafo9367.61.lgr N61 E77 M0.173 R4
./instances/Rome/grafo3396.61.lgr N61 E95 M0.193 R20
./instances/Rome/grafo7044.41.lgr N41 E59 M0.127 R7
./instances/Rome/grafo8263.78.lgr N78 E109 M0.218 R17
./instances/Rome/grafo7150.41.lgr N41 E52 M0.109 R2
./instances/Rome/grafo10561.97.lgr N97 E129 M0.245 R17
./instances/Rome/grafo3045.35.lgr N35 E42 M0.089 O R0
./instances/Rome/grafo11555.39.lgr N39 E52 M0.119 R3
./instances/Rome/grafo2889.18.lgr N18 E22 M0.06 O R0
./instances/Rome/grafo10894.97.lgr N97 E135 M0.27 R25
./instances/Rome/grafo4227.60.lgr N60 E74 M0.171 R3
./instances/Rome/grafo1120.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo4645.54.lgr N54 E66 M0.153 R1
./instances/Rome/grafo11011.100.lgr N100 E139 M0.242 R21
./instances/Rome/grafo4091.99.lgr N99 E136 M0.267 R23
./instances/Rome/grafo9509.64.lgr N64 E91 M0.17 R10
./instances/Rome/grafo708.22.lgr N22 E30 M0.078 O R0
./instances/Rome/grafo1848.18.lgr N18 E22 M0.052 O R0
./instances/Rome/grafo9902.32.lgr N32 E36 M0.08 O R0
./instances/Rome/grafo280.11.lgr N11 E12 M0.03 O R0
./instances/Rome/grafo1461.69.lgr N69 E88 M0.182 R7
./instances/Rome/grafo232.16.lgr N16 E18 M0.048 O R0
./instances/Rome/grafo7784.66.lgr N66 E85 M0.174 R5
./instances/Rome/grafo860.31.lgr N31 E35 M0.079 O R0
./instances/Rome/grafo8433.75.lgr N75 E98 M0.195 R11
./instances/Rome/grafo3873.41.lgr N41 E51 M0.088 O R0
./instances/Rome/grafo2116.32.lgr N32 E41 M0.109 R1
./instances/Rome/grafo9282.68.lgr N68 E81 M0.165 R2
./instances/Rome/grafo10643.94.lgr N94 E118 M0.231 R15
./instances/Rome/grafo11047.92.lgr N92 E141 M0.27 R29
./instances/Rome/grafo4968.77.lgr N77 E97 M0.191 R10
./instances/Rome/grafo5858.63.lgr N63 E83 M0.191 R4
./instances/Rome/grafo2487.15.lgr N15 E17 M0.055 O R0
./instances/Rome/grafo10893.92.lgr N92 E129 M0.25 R22
./instances/Rome/grafo10007.31.lgr N31 E34 M0.089 O R0
./instances/Rome/grafo2309.34.lgr N34 E51 M0.123 R7
./instances/Rome/grafo2439.12.lgr N12 E12 M0.028 O R0
./instances/Rome/grafo1973.27.lgr N27 E33 M0.071 O R0
./instances/Rome/grafo11249.94.lgr N94 E128 M0.239 R17
./instances/Rome/grafo2527.14.lgr N14 E15 M0.03 O R0
./instances/Rome/grafo3984.39.lgr N39 E49 M0.117 R3
./instances/Rome/grafo210.10.lgr N10 E10 M0.032 O R0
./instances/Rome/grafo8536.61.lgr N61 E94 M0.179 R17
./instances/Rome/grafo233.11.lgr N11 E12 M0.045 O R0
./instances/Rome/grafo8233.76.lgr N76 E97 M0.186 R8
./instances/Rome/grafo8101.82.lgr N82 E110 M0.202 R17
./instances/Rome/grafo3897.38.lgr N38 E48 M0.087 O R0
./instances/Rome/grafo9104.82.lgr N82 E117 M0.253 R14
./instances/Rome/grafo9418.74.lgr N74 E94 M0.186 R6
./instances/Rome/grafo2446.46.lgr N46 E57 M0.121 R3
./instances/Rome/grafo10898.95.lgr N95 E136 M0.268 R21
./instances/Rome/grafo6711.81.lgr N81 E98 M0.201 R10
./instances/Rome/grafo150.31.lgr N31 E34 M0.07 O R0
./instances/Rome/grafo8430.83.lgr N83 E118 M0.195 R20
./instances/Rome/grafo3294.43.lgr N43 E59 M0.128 R2
./instances/Rome/grafo6745.35.lgr N35 E53 M0.127 R3
./instances/Rome/grafo7793.98.lgr N98 E134 M0.256 R21
./instances/Rome/grafo2046.38.lgr N38 E50 M0.113 R1
./instances/Rome/grafo7561.37.lgr N37 E49 M0.087 O R0
./instances/Rome/grafo10836.97.lgr N97 E139 M0.248 R24
./instances/Rome/grafo9967.39.lgr N39 E46 M0.088 O R0
./instances/Rome/grafo4597.55.lgr N55 E60 M0.104 O R0
./instances/Rome/grafo6161.47.lgr N47 E68 M0.166 R11
./instances/Rome/grafo10602.94.lgr N94 E113 M0.218 R4
./instances/Rome/grafo5761.38.lgr N38 E46 M0.112 R1
./instances/Rome/grafo6536.93.lgr N93 E116 M0.222 R9
./instances/Rome/grafo4547.64.lgr N64 E88 M0.174 R14
./instances/Rome/grafo6572.38.lgr N38 E43 M0.092 O R0
./instances/Rome/grafo4124.59.lgr N59 E82 M0.166 R11
./instances/Rome/grafo6949.43.lgr N43 E50 M0.123 R1
./instances/Rome/grafo2079.19.lgr N19 E21 M0.036 O R0
./instances/Rome/grafo1964.36.lgr N36 E51 M0.116 R4
./instances/Rome/grafo462.10.lgr N10 E10 M0.03 O R0
./instances/Rome/grafo5877.37.lgr N37 E54 M0.135 R8
./instances/Rome/grafo10063.31.lgr N31 E36 M0.077 O R0
./instances/Rome/grafo10790.98.lgr N98 E125 M0.239 R17
./instances/Rome/grafo9956.32.lgr N32 E39 M0.108 R1
./instances/Rome/grafo5070.52.lgr N52 E63 M0.182 R2
./instances/Rome/grafo5636.44.lgr N44 E49 M0.091 O R0
./instances/Rome/grafo7431.44.lgr N44 E64 M0.131 R8
./instances/Rome/grafo9049.61.lgr N61 E83 M0.227 R13
./instances/Rome/grafo7095.53.lgr N53 E68 M0.135 R4
./instances/Rome/grafo7486.42.lgr N42 E57 M0.134 R5
./instances/Rome/grafo10860.93.lgr N93 E138 M0.264 R26
./instances/Rome/grafo7482.41.lgr N41 E48 M0.125 R1
./instances/Rome/grafo5729.53.lgr N53 E75 M0.153 R7
./instances/Rome/grafo11573.35.lgr N35 E43 M0.082 O R0
./instances/Rome/grafo4276.75.lgr N75 E96 M0.198 R7
./instances/Rome/grafo751.11.lgr N11 E12 M0.05 O R0
./instances/Rome/grafo1778.15.lgr N15 E20 M0.059 O R0
./instances/Rome/grafo600.19.lgr N19 E21 M0.054 O R0
./instances/Rome/grafo10139.95.lgr N95 E127 M0.261 R18
./instances/Rome/grafo635.13.lgr N13 E17 M0.079 R1
./instances/Rome/grafo5294.58.lgr N58 E77 M0.155 R5
./instances/Rome/grafo11612.36.lgr N36 E48 M0.117 R2
./instances/Rome/grafo5524.36.lgr N36 E48 M0.083 O R0
./instances/Rome/grafo9036.68.lgr N68 E95 M0.186 R13
./instances/Rome/grafo536.14.lgr N14 E14 M0.031 O R0
./instances/Rome/grafo6527.69.lgr N69 E98 M0.188 R15
./instances/Rome/grafo11586.36.lgr N36 E42 M0.083 O R0
./instances/Rome/grafo3278.41.lgr N41 E56 M0.118 R8
./instances/Rome/grafo3550.53.lgr N53 E61 M0.136 R1
./instances/Rome/grafo4098.39.lgr N39 E45 M0.088 O R0
./instances/Rome/grafo7110.40.lgr N40 E52 M0.133 R3
./instances/Rome/grafo5280.75.lgr N75 E96 M0.213 R13
./instances/Rome/grafo3808.97.lgr N97 E129 M0.268 R15
./instances/Rome/grafo4926.78.lgr N78 E103 M0.204 R13
./instances/Rome/grafo4822.72.lgr N72 E100 M0.19 R15
./instances/Rome/grafo7373.41.lgr N41 E58 M0.113 R3
./instances/Rome/grafo10955.94.lgr N94 E129 M0.262 R17
./instances/Rome/grafo1054.11.lgr N11 E15 M0.046 O R0
./instances/Rome/grafo6612.59.lgr N59 E83 M0.19 R11
./instances/Rome/grafo11398.37.lgr N37 E43 M0.089 O R0
./instances/Rome/grafo170.49.lgr N49 E62 M0.142 R4
./instances/Rome/grafo2524.22.lgr N22 E26 M0.061 O R0
./instances/Rome/grafo8803.96.lgr N96 E135 M0.244 R24
./instances/Rome/grafo5020.62.lgr N62 E89 M0.167 R17
./instances/Rome/grafo8256.83.lgr N83 E110 M0.217 R11
./instances/Rome/grafo6206.62.lgr N62 E95 M0.178 R13
./instances/Rome/grafo9718.76.lgr N76 E93 M0.177 R4
./instances/Rome/grafo5183.42.lgr N42 E58 M0.135 R6
./instances/Rome/grafo6175.41.lgr N41 E42 M0.088 O R0
./instances/Rome/grafo10911.100.lgr N100 E135 M0.244 R19
./instances/Rome/grafo10033.31.lgr N31 E36 M0.077 O R0
./instances/Rome/grafo6364.45.lgr N45 E59 M0.102 O R0
./instances/Rome/grafo1274.57.lgr N57 E68 M0.149 R1
./instances/Rome/grafo9213.77.lgr N77 E115 M0.245 R14
./instances/Rome/grafo1070.10.lgr N10 E10 M0.028 O R0
./instances/Rome/grafo6245.38.lgr N38 E49 M0.092 O R0
./instances/Rome/grafo9364.64.lgr N64 E91 M0.179 R10
./instances/Rome/grafo6687.51.lgr N51 E72 M0.154 R8
./instances/Rome/grafo10903.93.lgr N93 E134 M0.248 R26
./instances/Rome/grafo8888.99.lgr N99 E125 M0.227 R16
./instances/Rome/grafo3417.38.lgr N38 E46 M0.088 O R0
./instances/Rome/grafo8970.97.lgr N97 E127 M0.244 R15
./instances/Rome/grafo7628.47.lgr N47 E66 M0.15 R8
./instances/Rome/grafo1515.53.lgr N53 E68 M0.177 R4
./instances/Rome/grafo10031.38.lgr N38 E49 M0.131 R3
./instances/Rome/grafo914.26.lgr N26 E42 M0.107 R5
./instances/Rome/grafo350.21.lgr N21 E26 M0.062 O R0
./instances/Rome/grafo4641.79.lgr N79 E104 M0.198 R13
./instances/Rome/grafo2225.15.lgr N15 E18 M0.054 O R0
./instances/Rome/grafo4698.55.lgr N55 E74 M0.155 R6
./instances/Rome/grafo9656.68.lgr N68 E93 M0.185 R14
./instances/Rome/grafo6124.46.lgr N46 E64 M0.15 R7
./instances/Rome/grafo6970.44.lgr N44 E53 M0.13 R2
./instances/Rome/grafo8915.91.lgr N91 E118 M0.224 R13
./instances/Rome/grafo2275.27.lgr N27 E32 M0.082 O R0
./instances/Rome/grafo5667.36.lgr N36 E40 M0.085 O R0
./instances/Rome/grafo8808.91.lgr N91 E116 M0.218 R7
./instances/Rome/grafo1537.24.lgr N24 E29 M0.068 O R0
./instances/Rome/grafo2437.25.lgr N25 E30 M0.07 O R0
./instances/Rome/grafo9244.79.lgr N79 E98 M0.193 R3
./instances/Rome/grafo4614.76.lgr N76 E102 M0.191 R15
./instances/Rome/grafo8986.65.lgr N65 E101 M0.19 R22
./instances/Rome/grafo2315.23.lgr N23 E26 M0.038 O R0
./instances/Rome/grafo7757.56.lgr N56 E64 M0.106 O R0
./instances/Rome/grafo8848.90.lgr N90 E116 M0.237 R14
./instances/Rome/grafo6496.52.lgr N52 E75 M0.16 R9
./instances/Rome/grafo6512.46.lgr N46 E56 M0.125 R3
./instances/Rome/grafo3379.36.lgr N36 E44 M0.114 R1
./instances/Rome/grafo1277.34.lgr N34 E46 M0.114 R3
./instances/Rome/grafo5607.38.lgr N38 E52 M0.126 R6
./instances/Rome/grafo11473.37.lgr N37 E42 M0.088 O R0
./instances/Rome/grafo9140.85.lgr N85 E123 M0.23 R23
./instances/Rome/grafo1694.32.lgr N32 E38 M0.081 O R0
./instances/Rome/grafo11444.36.lgr N36 E46 M0.114 R3
./instances/Rome/grafo5273.41.lgr N41 E59 M0.14 R6
./instances/Rome/grafo9727.66.lgr N66 E89 M0.176 R12
./instances/Rome/grafo4954.81.lgr N81 E101 M0.218 R7
./instances/Rome/grafo4925.71.lgr N71 E89 M0.184 R7
./instances/Rome/grafo2712.23.lgr N23 E30 M0.071 O R0
./instances/Rome/grafo6194.58.lgr N58 E77 M0.162 R10
./instances/Rome/grafo10973.94.lgr N94 E125 M0.248 R18
./instances/Rome/grafo7878.79.lgr N79 E108 M0.213 R15
./instances/Rome/grafo3578.58.lgr N58 E79 M0.163 R8
./instances/Rome/grafo6911.44.lgr N44 E59 M0.14 R8
./instances/Rome/grafo9287.69.lgr N69 E88 M0.183 R9
./instances/Rome/grafo4609.65.lgr N65 E98 M0.192 R20
./instances/Rome/grafo6151.59.lgr N59 E75 M0.158 R4
./instances/Rome/grafo6518.85.lgr N85 E107 M0.207 R12
./instances/Rome/grafo6798.37.lgr N37 E50 M0.09 O R0
./instances/Rome/grafo916.83.lgr N83 E110 M0.209 R13
./instances/Rome/grafo10518.94.lgr N94 E133 M0.257 R23
./instances/Rome/grafo10376.92.lgr N92 E125 M0.231 R18
./instances/Rome/grafo6645.47.lgr N47 E77 M0.166 R13
./instances/Rome/grafo9943.38.lgr N38 E51 M0.122 R4
./instances/Rome/grafo7054.55.lgr N55 E79 M0.175 R11
./instances/Rome/grafo5072.64.lgr N64 E86 M0.171 R12
./instances/Rome/grafo1019.11.lgr N11 E11 M0.03 O R0
./instances/Rome/grafo10065.32.lgr N32 E40 M0.074 O R0
./instances/Rome/grafo11292.33.lgr N33 E46 M0.116 R4
./instances/Rome/grafo11480.93.lgr N93 E125 M0.233 R22
./instances/Rome/grafo11267.92.lgr N92 E131 M0.238 R23
./instances/Rome/grafo9611.89.lgr N89 E135 M0.24 R29
./instances/Rome/grafo117.20.lgr N20 E21 M0.04 O R0
./instances/Rome/grafo6249.50.lgr N50 E68 M0.153 R11
./instances/Rome/grafo4846.62.lgr N62 E76 M0.167 R3
./instances/Rome/grafo8755.93.lgr N93 E125 M0.227 R15
./instances/Rome/grafo6207.40.lgr N40 E52 M0.118 R1
./instances/Rome/grafo3830.39.lgr N39 E50 M0.124 R1
./instances/Rome/grafo10013.31.lgr N31 E36 M0.08 O R0
./instances/Rome/grafo3141.42.lgr N42 E55 M0.132 R2
./instances/Rome/grafo685.11.lgr N11 E11 M0.03 O R0
./instances/Rome/grafo6563.44.lgr N44 E61 M0.139 R8
./instances/Rome/grafo2593.40.lgr N40 E55 M0.151 R9
./instances/Rome/grafo7282.36.lgr N36 E47 M0.122 R1
./instances/Rome/grafo8654.73.lgr N73 E101 M0.206 R15
./instances/Rome/grafo1504.51.lgr N51 E68 M0.156 R6
./instances/Rome/grafo10551.90.lgr N90 E119 M0.248 R11
./instances/Rome/grafo3543.72.lgr N72 E103 M0.204 R21
./instances/Rome/grafo1908.32.lgr N32 E39 M0.107 R1
./instances/Rome/grafo5862.60.lgr N60 E87 M0.204 R8
./instances/Rome/grafo2055.39.lgr N39 E51 M0.12 R4
./instances/Rome/grafo892.23.lgr N23 E25 M0.061 O R0
./instances/Rome/grafo10662.100.lgr N100 E136 M0.261 R24
./instances/Rome/grafo2676.22.lgr N22 E26 M0.059 O R0
./instances/Rome/grafo9533.82.lgr N82 E112 M0.222 R15
./instances/Rome/grafo3763.53.lgr N53 E72 M0.153 R6
./instances/Rome/grafo11413.96.lgr N96 E122 M0.249 R15
./instances/Rome/grafo10992.94.lgr N94 E133 M0.24 R26
./instances/Rome/grafo4569.58.lgr N58 E78 M0.169 R7
./instances/Rome/grafo8249.77.lgr N77 E111 M0.22 R21
./instances/Rome/grafo2702.24.lgr N24 E36 M0.099 R2
./instances/Rome/grafo8147.69.lgr N69 E85 M0.163 R7
./instances/Rome/grafo1154.22.lgr N22 E28 M0.082 R1
./instances/Rome/grafo4477.76.lgr N76 E103 M0.191 R12
./instances/Rome/grafo8941.90.lgr N90 E113 M0.213 R7
./instances/Rome/grafo5732.45.lgr N45 E61 M0.138 R6
./instances/Rome/grafo11045.94.lgr N94 E134 M0.258 R27
./instances/Rome/grafo2606.26.lgr N26 E32 M0.073 O R0
./instances/Rome/grafo5545.40.lgr N40 E62 M0.143 R9
./instances/Rome/grafo6371.41.lgr N41 E55 M0.156 R3
./instances/Rome/grafo8677.74.lgr N74 E96 M0.203 R12
./instances/Rome/grafo6834.46.lgr N46 E67 M0.142 R10
./instances/Rome/grafo10555.98.lgr N98 E130 M0.247 R17
./instances/Rome/grafo10817.96.lgr N96 E126 M0.236 R14
./instances/Rome/grafo5319.36.lgr N36 E44 M0.074 O R0
./instances/Rome/grafo9751.64.lgr N64 E93 M0.248 R13
./instances/Rome/grafo4480.64.lgr N64 E88 M0.191 R8
./instances/Rome/grafo6228.46.lgr N46 E62 M0.134 R4
./instances/Rome/grafo10325.96.lgr N96 E141 M0.264 R31
./instances/Rome/grafo4613.77.lgr N77 E120 M0.195 R30
./instances/Rome/grafo5625.34.lgr N34 E40 M0.106 R1
./instances/Rome/grafo10440.93.lgr N93 E123 M0.238 R10
./instances/Rome/grafo8385.73.lgr N73 E97 M0.193 R11
./instances/Rome/grafo7832.69.lgr N69 E91 M0.211 R11
./instances/Rome/grafo6290.43.lgr N43 E62 M0.14 R6
./instances/Rome/grafo10118.97.lgr N97 E128 M0.237 R21
./instances/Rome/grafo564.12.lgr N12 E11 M0.033 O R0
./instances/Rome/grafo4272.76.lgr N76 E98 M0.188 R9
./instances/Rome/grafo7631.39.lgr N39 E44 M0.087 O R0
./instances/Rome/grafo9907.32.lgr N32 E35 M0.07 O R0
./instances/Rome/grafo1155.11.lgr N11 E12 M0.049 O R0
./instances/Rome/grafo5512.35.lgr N35 E40 M0.085 O R0
./instances/Rome/grafo11159.93.lgr N93 E119 M0.217 R16
./instances/Rome/grafo2195.35.lgr N35 E46 M0.111 R4
./instances/Rome/grafo6759.52.lgr N52 E61 M0.139 R3
./instances/Rome/grafo9615.81.lgr N81 E106 M0.213 R10
./instances/Rome/grafo5836.78.lgr N78 E95 M0.186 R2
./instances/Rome/grafo4565.56.lgr N56 E71 M0.15 R6
./instances/Rome/grafo2842.13.lgr N13 E13 M0.032 O R0
./instances/Rome/grafo397.11.lgr N11 E12 M0.062 O R0
./instances/Rome/grafo5338.46.lgr N46 E62 M0.149 R5
./instances/Rome/grafo781.12.lgr N12 E12 M0.03 O R0
./instances/Rome/grafo227.39.lgr N39 E47 M0.092 O R0
./instances/Rome/grafo2919.14.lgr N14 E15 M0.052 O R0
./instances/Rome/grafo8579.88.lgr N88 E121 M0.222 R20
./instances/Rome/grafo5166.42.lgr N42 E54 M0.124 R3
./instances/Rome/grafo5932.44.lgr N44 E54 M0.098 O R0
./instances/Rome/grafo479.17.lgr N17 E23 M0.055 O R0
./instances/Rome/grafo9443.82.lgr N82 E110 M0.226 R16
./instances/Rome/grafo4976.81.lgr N81 E103 M0.216 R9
./instances/Rome/grafo9641.66.lgr N66 E79 M0.156 R2
./instances/Rome/grafo962.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo7902.68.lgr N68 E96 M0.188 R17
./instances/Rome/grafo304.15.lgr N15 E17 M0.061 O R0
./instances/Rome/grafo10598.99.lgr N99 E130 M0.247 R18
./instances/Rome/grafo6330.39.lgr N39 E52 M0.132 R3
./instances/Rome/grafo7285.40.lgr N40 E56 M0.136 R6
./instances/Rome/grafo9143.66.lgr N66 E84 M0.182 R5
./instances/Rome/grafo5237.72.lgr N72 E98 M0.186 R14
./instances/Rome/grafo8446.76.lgr N76 E106 M0.21 R17
./instances/Rome/grafo10756.42.lgr N42 E55 M0.127 R8
./instances/Rome/grafo1051.34.lgr N34 E38 M0.075 O R0
./instances/Rome/grafo1980.28.lgr N28 E35 M0.073 O R0
./instances/Rome/grafo6566.57.lgr N57 E79 M0.164 R5
./instances/Rome/grafo9467.64.lgr N64 E75 M0.162 R4
./instances/Rome/grafo6058.42.lgr N42 E54 M0.13 R3
./instances/Rome/grafo11025.94.lgr N94 E130 M0.245 R23
./instances/Rome/grafo2312.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo3676.38.lgr N38 E43 M0.1 R1
./instances/Rome/grafo8503.89.lgr N89 E107 M0.224 R8
./instances/Rome/grafo5994.33.lgr N33 E36 M0.083 O R0
./instances/Rome/grafo7432.40.lgr N40 E47 M0.093 O R0
./instances/Rome/grafo1688.13.lgr N13 E17 M0.056 O R0
./instances/Rome/grafo5382.45.lgr N45 E62 M0.141 R3
./instances/Rome/grafo1947.14.lgr N14 E18 M0.056 O R0
./instances/Rome/grafo8467.71.lgr N71 E92 M0.184 R12
./instances/Rome/grafo9871.38.lgr N38 E57 M0.138 R6
./instances/Rome/grafo374.18.lgr N18 E25 M0.06 O R0
./instances/Rome/grafo1351.28.lgr N28 E36 M0.08 O R0
./instances/Rome/grafo2721.27.lgr N27 E27 M0.052 O R0
./instances/Rome/grafo1927.21.lgr N21 E25 M0.061 O R0
./instances/Rome/grafo3416.38.lgr N38 E50 M0.125 R1
./instances/Rome/grafo4259.64.lgr N64 E87 M0.169 R13
./instances/Rome/grafo2376.16.lgr N16 E20 M0.056 O R0
./instances/Rome/grafo6465.39.lgr N39 E46 M0.116 R1
./instances/Rome/grafo606.21.lgr N21 E27 M0.065 O R0
./instances/Rome/grafo1787.16.lgr N16 E16 M0.034 O R0
./instances/Rome/grafo3345.63.lgr N63 E84 M0.192 R8
./instances/Rome/grafo4311.79.lgr N79 E118 M0.205 R21
./instances/Rome/grafo279.16.lgr N16 E19 M0.057 O R0
./instances/Rome/grafo9286.77.lgr N77 E99 M0.197 R7
./instances/Rome/grafo4375.53.lgr N53 E63 M0.114 O R0
./instances/Rome/grafo1222.52.lgr N52 E59 M0.104 O R0
./instances/Rome/grafo6602.76.lgr N76 E106 M0.217 R19
./instances/Rome/grafo2585.16.lgr N16 E18 M0.059 O R0
./instances/Rome/grafo10799.34.lgr N34 E39 M0.081 O R0
./instances/Rome/grafo9959.91.lgr N91 E113 M0.231 R14
./instances/Rome/grafo10850.94.lgr N94 E129 M0.23 R17
./instances/Rome/grafo7114.40.lgr N40 E49 M0.095 O R0
./instances/Rome/grafo7392.40.lgr N40 E53 M0.142 R4
./instances/Rome/grafo5419.35.lgr N35 E42 M0.088 O R0
./instances/Rome/grafo2313.13.lgr N13 E14 M0.06 O R0
./instances/Rome/grafo4214.58.lgr N58 E82 M0.174 R9
./instances/Rome/grafo202.13.lgr N13 E14 M0.031 O R0
./instances/Rome/grafo9729.69.lgr N69 E103 M0.186 R17
./instances/Rome/grafo2097.53.lgr N53 E69 M0.146 R4
./instances/Rome/grafo10914.96.lgr N96 E127 M0.31 R15
./instances/Rome/grafo2783.15.lgr N15 E17 M0.058 O R0
./instances/Rome/grafo4810.72.lgr N72 E88 M0.188 R5
./instances/Rome/grafo6396.45.lgr N45 E65 M0.143 R11
./instances/Rome/grafo4965.52.lgr N52 E68 M0.147 R7
./instances/Rome/grafo5114.53.lgr N53 E69 M0.156 R4
./instances/Rome/grafo526.12.lgr N12 E15 M0.054 O R0
./instances/Rome/grafo8588.71.lgr N71 E93 M0.194 R9
./instances/Rome/grafo10016.39.lgr N39 E52 M0.122 R5
./instances/Rome/grafo10667.98.lgr N98 E128 M0.25 R18
./instances/Rome/grafo6233.36.lgr N36 E47 M0.083 O R0
./instances/Rome/grafo5973.46.lgr N46 E60 M0.145 R2
./instances/Rome/grafo2462.31.lgr N31 E43 M0.112 R1
./instances/Rome/grafo7632.46.lgr N46 E68 M0.146 R8
./instances/Rome/grafo1260.51.lgr N51 E66 M0.147 R6
./instances/Rome/grafo2548.38.lgr N38 E46 M0.113 R2
./instances/Rome/grafo9370.66.lgr N66 E88 M0.185 R14
./instances/Rome/grafo1650.31.lgr N31 E39 M0.106 R2
./instances/Rome/grafo8695.85.lgr N85 E112 M0.223 R13
./instances/Rome/grafo8881.91.lgr N91 E130 M0.256 R25
./instances/Rome/grafo8518.73.lgr N73 E94 M0.191 R8
./instances/Rome/grafo923.17.lgr N17 E22 M0.063 O R0
./instances/Rome/grafo6375.52.lgr N52 E79 M0.168 R9
./instances/Rome/grafo5738.35.lgr N35 E44 M0.118 R1
./instances/Rome/grafo4658.76.lgr N76 E109 M0.203 R18
./instances/Rome/grafo10900.93.lgr N93 E131 M0.253 R23
./instances/Rome/grafo8885.88.lgr N88 E116 M0.252 R15
./instances/Rome/grafo6515.47.lgr N47 E62 M0.131 R5
./instances/Rome/grafo704.17.lgr N17 E19 M0.058 O R0
./instances/Rome/grafo6767.53.lgr N53 E73 M0.151 R6
./instances/Rome/grafo7599.40.lgr N40 E56 M0.121 R4
./instances/Rome/grafo1060.11.lgr N11 E12 M0.03 O R0
./instances/Rome/grafo8183.63.lgr N63 E90 M0.192 R14
./instances/Rome/grafo7734.45.lgr N45 E55 M0.114 R4
./instances/Rome/grafo7169.44.lgr N44 E56 M0.121 R3
./instances/Rome/grafo10673.93.lgr N93 E120 M0.208 R13
./instances/Rome/grafo10051.30.lgr N30 E35 M0.106 O R0
./instances/Rome/grafo1377.26.lgr N26 E26 M0.044 O R0
./instances/Rome/grafo7677.43.lgr N43 E57 M0.122 R4
./instances/Rome/grafo2106.17.lgr N17 E19 M0.035 O R0
./instances/Rome/grafo11273.92.lgr N92 E120 M0.222 R11
./instances/Rome/grafo1968.25.lgr N25 E32 M0.091 R1
./instances/Rome/grafo7844.77.lgr N77 E101 M0.209 R13
./instances/Rome/grafo8180.74.lgr N74 E95 M0.172 R6
./instances/Rome/grafo10340.33.lgr N33 E37 M0.078 O R0
./instances/Rome/grafo11584.34.lgr N34 E45 M0.121 R1
./instances/Rome/grafo10610.95.lgr N95 E131 M0.255 R23
./instances/Rome/grafo5598.37.lgr N37 E48 M0.144 R1
./instances/Rome/grafo6140.41.lgr N41 E52 M0.129 R2
./instances/Rome/grafo8771.66.lgr N66 E88 M0.178 R6
./instances/Rome/grafo8545.74.lgr N74 E106 M0.205 R18
./instances/Rome/grafo6084.57.lgr N57 E80 M0.164 R6
./instances/Rome/grafo2128.19.lgr N19 E19 M0.037 O R0
./instances/Rome/grafo8394.89.lgr N89 E122 M0.238 R19
./instances/Rome/grafo4297.79.lgr N79 E117 M0.201 R18
./instances/Rome/grafo9271.66.lgr N66 E92 M0.171 R12
./instances/Rome/grafo8657.88.lgr N88 E110 M0.225 R15
./instances/Rome/grafo9708.70.lgr N70 E91 M0.203 R4
./instances/Rome/grafo7131.43.lgr N43 E56 M0.15 R4
./instances/Rome/grafo7105.48.lgr N48 E58 M0.133 R3
./instances/Rome/grafo2545.20.lgr N20 E25 M0.064 O R0
./instances/Rome/grafo2947.37.lgr N37 E45 M0.084 O R0
./instances/Rome/grafo8172.66.lgr N66 E101 M0.195 R15
./instances/Rome/grafo11209.36.lgr N36 E45 M0.152 R1
./instances/Rome/grafo8150.81.lgr N81 E117 M0.212 R18
./instances/Rome/grafo1720.19.lgr N19 E25 M0.067 O R0
./instances/Rome/grafo4733.73.lgr N73 E95 M0.183 R6
./instances/Rome/grafo6047.32.lgr N32 E35 M0.075 O R0
./instances/Rome/grafo2277.18.lgr N18 E21 M0.058 O R0
./instances/Rome/grafo8464.73.lgr N73 E100 M0.193 R8
./instances/Rome/grafo4322.56.lgr N56 E78 M0.156 R8
./instances/Rome/grafo8807.87.lgr N87 E131 M0.241 R27
./instances/Rome/grafo1111.15.lgr N15 E23 M0.057 O R0
./instances/Rome/grafo2914.63.lgr N63 E80 M0.163 R5
./instances/Rome/grafo696.12.lgr N12 E18 M0.053 O R0
./instances/Rome/grafo7545.44.lgr N44 E60 M0.132 R5
./instances/Rome/grafo4104.39.lgr N39 E55 M0.119 R4
./instances/Rome/grafo11390.90.lgr N90 E128 M0.228 R22
./instances/Rome/grafo1241.27.lgr N27 E33 M0.092 R2
./instances/Rome/grafo7976.80.lgr N80 E112 M0.229 R14
./instances/Rome/grafo4224.66.lgr N66 E95 M0.192 R14
./instances/Rome/grafo620.27.lgr N27 E27 M0.074 O R0
./instances/Rome/grafo8604.84.lgr N84 E120 M0.237 R20
./instances/Rome/grafo3059.35.lgr N35 E44 M0.08 O R0
./instances/Rome/grafo11008.99.lgr N99 E151 M0.286 R33
./instances/Rome/grafo6675.44.lgr N44 E58 M0.148 R7
./instances/Rome/grafo9069.69.lgr N69 E91 M0.185 R12
./instances/Rome/grafo10991.97.lgr N97 E134 M0.263 R17
./instances/Rome/grafo9538.81.lgr N81 E120 M0.215 R26
./instances/Rome/grafo8556.84.lgr N84 E119 M0.223 R17
./instances/Rome/grafo990.13.lgr N13 E13 M0.055 O R0
./instances/Rome/grafo5321.34.lgr N34 E41 M0.109 R1
./instances/Rome/grafo2134.24.lgr N24 E30 M0.066 O R0
./instances/Rome/grafo11320.35.lgr N35 E42 M0.081 O R0
./instances/Rome/grafo3252.54.lgr N54 E62 M0.133 R3
./instances/Rome/grafo4688.59.lgr N59 E76 M0.167 R4
./instances/Rome/grafo7347.40.lgr N40 E56 M0.131 R4
./instances/Rome/grafo1821.19.lgr N19 E21 M0.069 O R0
./instances/Rome/grafo6443.46.lgr N46 E62 M0.145 R5
./instances/Rome/grafo936.12.lgr N12 E12 M0.032 O R0
./instances/Rome/grafo2730.15.lgr N15 E15 M0.035 O R0
./instances/Rome/grafo7354.93.lgr N93 E130 M0.25 R25
./instances/North/g.27.1.gml N27 E30 M0.034 O R0
./instances/North/g.35.23.gml N35 E53 M0.113 R3
./instances/North/g.84.1.gml N84 E124 M0.192 R19
./instances/North/g.24.39.gml N24 E68 M0.125 R17
./instances/North/g.12.106.gml N12 E13 M0.052 O R0
./instances/North/g.62.5.gml N62 E65 M0.121 O R0
./instances/North/g.26.27.gml N26 E31 M0.074 O R0
./instances/North/g.33.8.gml N33 E130 M0.165 R72
./instances/North/g.10.41.gml N10 E20 M0.089 R1
./instances/North/g.26.0.gml N26 E31 M0.073 O R0
./instances/North/g.61.8.gml N61 E116 M0.197 R38
./instances/North/g.56.11.gml N56 E71 M0.112 O R0
./instances/North/g.19.44.gml N19 E20 M0.045 O R0
./instances/North/g.20.26.gml N20 E36 M0.068 O R0
./instances/North/g.59.12.gml N59 E115 M0.183 R37
./instances/North/g.54.3.gml N54 E71 M0.122 O R0
./instances/North/g.14.16.gml N14 E13 M0.033 O R0
./instances/North/g.57.28.gml N57 E97 M0.176 R14
./instances/North/g.42.4.gml N42 E55 M0.095 O R0
./instances/North/g.34.13.gml N34 E36 M0.071 O R0
./instances/North/g.12.123.gml N12 E11 M0.033 O R0
./instances/North/g.10.11.gml N10 E14 M0.062 O R0
./instances/North/g.36.18.gml N36 E46 M0.119 R2
./instances/North/g.14.67.gml N14 E17 M0.052 O R0
./instances/North/g.45.7.gml N45 E46 M0.072 O R0
./instances/North/g.14.14.gml N14 E14 M0.029 O R0
./instances/North/g.36.23.gml N36 E37 M0.065 O R0
./instances/North/g.35.12.gml N35 E34 M0.063 O R0
./instances/North/g.39.53.gml N39 E61 M0.124 R11
./instances/North/g.13.48.gml N13 E51 M0.094 R23
./instances/North/g.20.45.gml N20 E41 M0.107 R12
./instances/North/g.21.41.gml N21 E31 M0.093 R1
./instances/North/g.27.11.gml N27 E26 M0.068 O R0
./instances/North/g.41.1.gml N41 E52 M0.094 O R0
./instances/North/g.15.13.gml N15 E14 M0.034 O R0
./instances/North/g.43.25.gml N43 E42 M0.079 O R0
./instances/North/g.91.1.gml N91 E90 M0.174 O R0
./instances/North/g.62.7.gml N62 E64 M0.094 O R0
./instances/North/g.15.43.gml N15 E14 M0.041 O R0
./instances/North/g.48.18.gml N48 E51 M0.092 O R0
./instances/North/g.39.47.gml N39 E49 M0.116 R3
./instances/North/g.16.91.gml N16 E25 M0.095 R1
./instances/North/g.90.1.gml N90 E150 M0.255 R10
./instances/North/g.24.33.gml N24 E30 M0.077 O R0
./instances/North/g.12.117.gml N12 E11 M0.039 O R0
./instances/North/g.13.62.gml N13 E17 M0.052 O R0
./instances/North/g.43.5.gml N43 E48 M0.08 O R0
./instances/North/g.31.6.gml N31 E38 M0.076 O R0
./instances/North/g.15.56.gml N15 E14 M0.036 O R0
./instances/North/g.15.8.gml N15 E18 M0.056 O R0
./instances/North/g.55.23.gml N55 E105 M0.166 R35
./instances/North/g.30.15.gml N30 E33 M0.056 O R0
./instances/North/g.96.4.gml N96 E97 M0.172 O R0
./instances/North/g.26.31.gml N26 E38 M0.071 O R0
./instances/North/g.21.6.gml N21 E23 M0.06 O R0
./instances/North/g.22.69.gml N22 E48 M0.111 R16
./instances/North/g.40.17.gml N40 E48 M0.086 O R0
./instances/North/g.55.32.gml N55 E82 M0.157 R6
./instances/North/g.23.106.gml N23 E33 M0.098 R4
./instances/North/g.15.7.gml N15 E18 M0.052 O R0
./instances/North/g.29.6.gml N29 E34 M0.072 O R0
./instances/North/g.39.4.gml N39 E52 M0.144 R1
./instances/North/g.57.29.gml N57 E102 M0.176 R23
./instances/North/g.14.39.gml N14 E13 M0.049 O R0
./instances/North/g.12.0.gml N12 E15 M0.051 O R0
./instances/North/g.87.5.gml N87 E189 M0.279 R53
./instances/North/g.23.16.gml N23 E29 M0.066 O R0
./instances/North/g.46.12.gml N46 E49 M0.092 O R0
./instances/North/g.80.6.gml N80 E79 M0.134 O R0
./instances/North/g.22.23.gml N22 E21 M0.044 O R0
./instances/North/g.24.6.gml N24 E31 M0.068 O R0
./instances/North/g.51.4.gml N51 E50 M0.086 O R0
./instances/North/g.23.118.gml N23 E28 M0.067 O R0
./instances/North/g.77.5.gml N77 E108 M0.183 R13
./instances/North/g.39.8.gml N39 E173 M0.242 R98
./instances/North/g.85.1.gml N85 E131 M0.227 R29
./instances/North/g.86.1.gml N86 E88 M0.155 O R0
./instances/North/g.10.1.gml N10 E11 M0.028 O R0
./instances/North/g.22.26.gml N22 E21 M0.045 O R0
./instances/North/g.28.3.gml N28 E37 M0.079 O R0
./instances/North/g.41.36.gml N41 E75 M0.174 R13
./instances/North/g.69.5.gml N69 E68 M0.117 O R0
./instances/North/g.10.0.gml N10 E11 M0.03 O R0
./instances/North/g.12.124.gml N12 E12 M0.029 O R0
./instances/North/g.10.9.gml N10 E9 M0.03 O R0
./instances/North/g.10.12.gml N10 E10 M0.033 O R0
./instances/North/g.48.6.gml N48 E58 M0.089 O R0
./instances/North/g.13.41.gml N13 E12 M0.049 O R0
./instances/North/g.28.20.gml N28 E156 M0.183 R98
./instances/North/g.55.33.gml N55 E72 M0.125 O R0
./instances/North/g.23.5.gml N23 E26 M0.07 O R0
./instances/North/g.25.28.gml N25 E35 M0.103 R2
./instances/North/g.57.23.gml N57 E64 M0.072 O R0
./instances/North/g.10.3.gml N10 E9 M0.03 O R0
./instances/North/g.29.13.gml N29 E28 M0.05 O R0
./instances/North/g.27.15.gml N27 E32 M0.067 O R0
./instances/North/g.28.21.gml N28 E27 M0.046 O R0
./instances/North/g.32.18.gml N32 E33 M0.071 O R0
./instances/North/g.75.6.gml N75 E74 M0.138 O R0
./instances/North/g.18.16.gml N18 E17 M0.037 O R0
./instances/North/g.10.83.gml N10 E15 M0.065 O R0
./instances/North/g.13.96.gml N13 E15 M0.055 O R0
./instances/North/g.36.15.gml N36 E35 M0.064 O R0
./instances/North/g.10.4.gml N10 E9 M0.037 O R0
./instances/North/g.44.7.gml N44 E58 M0.134 R5
./instances/North/g.24.44.gml N24 E28 M0.064 O R0
./instances/North/g.23.40.gml N23 E26 M0.063 O R0
./instances/North/g.12.104.gml N12 E18 M0.053 O R0
./instances/North/g.34.3.gml N34 E44 M0.107 R4
./instances/North/g.24.41.gml N24 E44 M0.113 R10
./instances/North/g.13.17.gml N13 E12 M0.033 O R0
./instances/North/g.39.28.gml N39 E54 M0.054 O R0
./instances/North/g.23.92.gml N23 E33 M0.069 O R0
./instances/North/g.44.0.gml N44 E56 M0.089 O R0
./instances/North/g.33.2.gml N33 E42 M0.078 O R0
./instances/North/g.61.7.gml N61 E117 M0.196 R42
./instances/North/g.10.34.gml N10 E25 M0.079 R5
./instances/North/g.26.26.gml N26 E31 M0.067 O R0
./instances/North/g.13.25.gml N13 E12 M0.034 O R0
./instances/North/g.32.5.gml N32 E37 M0.054 O R0
./instances/North/g.33.3.gml N33 E40 M0.075 O R0
./instances/North/g.25.6.gml N25 E29 M0.07 O R0
./instances/North/g.41.9.gml N41 E61 M0.118 R3
./instances/North/g.58.7.gml N58 E57 M0.098 O R0
./instances/North/g.27.3.gml N27 E26 M0.05 O R0
./instances/North/g.18.20.gml N18 E17 M0.038 O R0
./instances/North/g.33.16.gml N33 E63 M0.126 R12
./instances/North/g.79.6.gml N79 E85 M0.15 O R0
./instances/North/g.19.34.gml N19 E45 M0.074 O R0
./instances/North/g.17.7.gml N17 E16 M0.035 O R0
./instances/North/g.20.8.gml N20 E24 M0.064 O R0
./instances/North/g.19.22.gml N19 E33 M0.132 R4
./instances/North/g.21.9.gml N21 E25 M0.063 O R0
./instances/North/g.49.9.gml N49 E53 M0.094 O R0
./instances/North/g.16.80.gml N16 E23 M0.054 O R0
./instances/North/g.86.3.gml N86 E189 M0.383 R52
./instances/North/g.31.0.gml N31 E34 M0.074 O R0
./instances/North/g.31.4.gml N31 E38 M0.081 O R0
./instances/North/g.13.35.gml N13 E16 M0.064 O R0
./instances/North/g.55.24.gml N55 E105 M0.167 R35
./instances/North/g.12.145.gml N12 E25 M0.108 R2
./instances/North/g.43.9.gml N43 E52 M0.132 O R0
./instances/North/g.23.115.gml N23 E30 M0.102 R2
./instances/North/g.28.24.gml N28 E31 M0.068 O R0
./instances/North/g.30.31.gml N30 E55 M0.116 R13
./instances/North/g.21.45.gml N21 E26 M0.06 O R0
./instances/North/g.35.9.gml N35 E143 M0.17 R77
./instances/North/g.34.2.gml N34 E42 M0.083 O R0
./instances/North/g.26.17.gml N26 E26 M0.047 O R0
./instances/North/g.75.0.gml N75 E86 M0.236 R1
./instances/North/g.56.2.gml N56 E106 M0.174 R32
./instances/North/g.24.7.gml N24 E31 M0.095 O R0
./instances/North/g.22.35.gml N22 E40 M0.098 R9
./instances/North/g.17.40.gml N17 E25 M0.079 R2
./instances/North/g.52.0.gml N52 E59 M0.074 O R0
./instances/North/g.25.47.gml N25 E28 M0.077 O R0
./instances/North/g.40.13.gml N40 E47 M0.077 O R0
./instances/North/g.26.12.gml N26 E25 M0.051 O R0
./instances/North/g.48.29.gml N48 E48 M0.079 O R0
./instances/North/g.17.6.gml N17 E20 M0.058 O R0
./instances/North/g.44.9.gml N44 E49 M0.083 O R0
./instances/North/g.72.0.gml N72 E71 M0.118 O R0
./instances/North/g.18.35.gml N18 E21 M0.057 O R0
./instances/North/g.24.2.gml N24 E30 M0.068 O R0
./instances/North/g.11.49.gml N11 E11 M0.029 O R0
./instances/North/g.14.25.gml N14 E23 M0.077 R1
./instances/North/g.62.3.gml N62 E120 M0.192 R38
./instances/North/g.17.9.gml N17 E16 M0.037 O R0
./instances/North/g.18.26.gml N18 E19 M0.036 O R0
./instances/North/g.12.49.gml N12 E12 M0.032 O R0
./instances/North/g.77.2.gml N77 E78 M0.126 O R0
./instances/North/g.21.5.gml N21 E22 M0.04 O R0
./instances/North/g.47.1.gml N47 E66 M0.145 R4
./instances/North/g.75.3.gml N75 E88 M0.143 O R0
./instances/North/g.43.26.gml N43 E42 M0.073 O R0
./instances/North/g.47.7.gml N47 E62 M0.143 R1
./instances/North/g.34.4.gml N34 E43 M0.076 O R0
./instances/North/g.22.7.gml N22 E31 M0.065 O R0
./instances/North/g.17.3.gml N17 E22 M0.057 O R0
./instances/North/g.22.19.gml N22 E26 M0.068 O R0
./instances/North/g.79.7.gml N79 E147 M0.307 R39
./instances/North/g.22.31.gml N22 E37 M0.098 R6
./instances/North/g.44.19.gml N44 E78 M0.138 R14
./instances/North/g.22.70.gml N22 E39 M0.1 R6
./instances/North/g.61.4.gml N61 E116 M0.196 R40
./instances/North/g.19.28.gml N19 E22 M0.037 O R0
./instances/North/g.21.22.gml N21 E31 M0.089 O R0
./instances/North/g.43.7.gml N43 E54 M0.091 O R0
./instances/North/g.47.17.gml N47 E50 M0.094 O R0
./instances/North/g.21.11.gml N21 E22 M0.039 O R0
./instances/North/g.11.7.gml N11 E10 M0.044 O R0
./instances/North/g.32.8.gml N32 E31 M0.06 O R0
./instances/North/g.67.1.gml N67 E91 M0.142 O R0
./instances/North/g.11.36.gml N11 E11 M0.03 O R0
./instances/North/g.20.42.gml N20 E29 M0.074 O R0
./instances/North/g.12.55.gml N12 E14 M0.057 O R0
./instances/North/g.51.2.gml N51 E68 M0.148 R4
./instances/North/g.23.43.gml N23 E26 M0.061 O R0
./instances/North/g.36.19.gml N36 E46 M0.113 R2
./instances/North/g.47.25.gml N47 E64 M0.161 O R0
./instances/North/g.57.8.gml N57 E110 M0.181 R35
./instances/North/g.16.28.gml N16 E21 M0.064 O R0
./instances/North/g.58.6.gml N58 E71 M0.114 O R0
./instances/North/g.41.2.gml N41 E55 M0.144 R1
./instances/North/g.21.23.gml N21 E28 M0.086 O R0
./instances/North/g.13.60.gml N13 E15 M0.048 O R0
./instances/North/g.21.3.gml N21 E20 M0.041 O R0
./instances/North/g.15.14.gml N15 E15 M0.044 O R0
./instances/North/g.15.24.gml N15 E14 M0.035 O R0
./instances/North/g.40.0.gml N40 E39 M0.068 O R0
./instances/North/g.23.22.gml N23 E22 M0.044 O R0
./instances/North/g.16.27.gml N16 E15 M0.036 O R0
./instances/North/g.41.26.gml N41 E82 M0.144 R3
./instances/North/g.11.9.gml N11 E12 M0.047 O R0
./instances/North/g.76.4.gml N76 E109 M0.146 O R0
./instances/North/g.20.14.gml N20 E25 M0.084 R1
./instances/North/g.22.18.gml N22 E29 M0.062 O R0
./instances/North/g.25.37.gml N25 E24 M0.046 O R0
./instances/North/g.12.138.gml N12 E20 M0.052 O R0
./instances/North/g.25.5.gml N25 E32 M0.06 O R0
./instances/North/g.46.4.gml N46 E69 M0.1 O R0
./instances/North/g.21.31.gml N21 E20 M0.041 O R0
./instances/North/g.10.46.gml N10 E15 M0.072 R1
./instances/North/g.13.34.gml N13 E41 M0.088 R11
./instances/North/g.10.42.gml N10 E9 M0.041 O R0
./instances/North/g.10.74.gml N10 E12 M0.049 O R0
./instances/North/g.25.49.gml N25 E25 M0.048 O R0
./instances/North/g.30.3.gml N30 E44 M0.111 R1
./instances/North/g.13.117.gml N13 E22 M0.081 R1
./instances/North/g.12.109.gml N12 E12 M0.03 O R0
./instances/North/g.22.67.gml N22 E24 M0.063 O R0
./instances/North/g.22.68.gml N22 E24 M0.061 O R0
./instances/North/g.47.2.gml N47 E62 M0.136 R6
./instances/North/g.13.81.gml N13 E12 M0.035 O R0
./instances/North/g.10.7.gml N10 E12 M0.026 O R0
./instances/North/g.14.65.gml N14 E13 M0.034 O R0
./instances/North/g.17.31.gml N17 E23 M0.062 O R0
./instances/North/g.18.13.gml N18 E17 M0.037 O R0
./instances/North/g.16.63.gml N16 E25 M0.082 R1
./instances/North/g.11.69.gml N11 E14 M0.035 O R0
./instances/North/g.10.39.gml N10 E19 M0.053 O R0
./instances/North/g.39.44.gml N39 E72 M0.149 R18
./instances/North/g.18.19.gml N18 E24 M0.064 O R0
./instances/North/g.28.5.gml N28 E34 M0.064 O R0
./instances/North/g.25.52.gml N25 E25 M0.047 O R0
./instances/North/g.12.118.gml N12 E20 M0.075 R1
./instances/North/g.13.47.gml N13 E12 M0.045 O R0
./instances/North/g.44.1.gml N44 E61 M0.128 R3
./instances/North/g.63.22.gml N63 E102 M0.113 O R0
./instances/North/g.59.0.gml N59 E84 M0.159 R9
./instances/North/g.16.31.gml N16 E26 M0.101 R1
./instances/North/g.16.60.gml N16 E35 M0.099 R9
./instances/North/g.33.7.gml N33 E37 M0.072 O R0
./instances/North/g.91.0.gml N91 E92 M0.145 O R0
./instances/North/g.20.1.gml N20 E42 M0.109 R12
./instances/North/g.87.4.gml N87 E189 M0.325 R52
./instances/North/g.11.62.gml N11 E16 M0.056 O R0
./instances/North/g.26.9.gml N26 E30 M0.077 O R0
./instances/North/g.47.6.gml N47 E57 M0.094 O R0
./instances/North/g.30.2.gml N30 E45 M0.111 R3
./instances/North/g.14.38.gml N14 E21 M0.084 R2
./instances/North/g.14.59.gml N14 E14 M0.04 O R0
./instances/North/g.13.7.gml N13 E12 M0.035 O R0
./instances/North/g.64.8.gml N64 E122 M0.215 R46
./instances/North/g.23.2.gml N23 E22 M0.043 O R0
./instances/North/g.38.4.gml N38 E45 M0.084 O R0
./instances/North/g.19.31.gml N19 E26 M0.093 R1
./instances/North/g.21.15.gml N21 E29 M0.087 R1
./instances/North/g.32.11.gml N32 E43 M0.124 R1
./instances/North/g.76.1.gml N76 E106 M0.191 R2
./instances/North/g.18.21.gml N18 E23 M0.087 R1
./instances/North/g.32.17.gml N32 E31 M0.053 O R0
./instances/North/g.12.111.gml N12 E24 M0.078 R7
./instances/North/g.21.40.gml N21 E20 M0.042 O R0
./instances/North/g.12.101.gml N12 E14 M0.051 O R0
./instances/North/g.15.6.gml N15 E16 M0.034 O R0
./instances/North/g.12.122.gml N12 E15 M0.049 O R0
./instances/North/g.88.2.gml N88 E87 M0.179 O R0
./instances/North/g.47.27.gml N47 E79 M0.16 R15
./instances/North/g.57.22.gml N57 E100 M0.168 R32
./instances/North/g.30.9.gml N30 E40 M0.073 O R0
./instances/North/g.12.140.gml N12 E20 M0.053 O R0
./instances/North/g.10.37.gml N10 E11 M0.047 O R0
./instances/North/g.28.26.gml N28 E45 M0.111 R1
./instances/North/g.33.0.gml N33 E48 M0.12 R1
./instances/North/g.45.0.gml N45 E59 M0.089 O R0
./instances/North/g.40.20.gml N40 E54 M0.096 O R0
./instances/North/g.95.2.gml N95 E94 M0.153 O R0
./instances/North/g.17.41.gml N17 E27 M0.085 R3
./instances/North/g.32.9.gml N32 E31 M0.059 O R0
./instances/North/g.24.8.gml N24 E31 M0.067 O R0
./instances/North/g.37.15.gml N37 E48 M0.082 O R0
./instances/North/g.23.11.gml N23 E26 M0.071 O R0
./instances/North/g.84.2.gml N84 E86 M0.151 O R0
./instances/North/g.24.43.gml N24 E69 M0.129 R17
./instances/North/g.24.15.gml N24 E27 M0.063 O R0
./instances/North/g.15.29.gml N15 E25 M0.065 R1
./instances/North/g.13.92.gml N13 E15 M0.051 O R0
./instances/North/g.49.17.gml N49 E53 M0.103 O R0
./instances/North/g.31.29.gml N31 E72 M0.131 R20
./instances/North/g.37.4.gml N37 E52 M0.121 R1
./instances/North/g.10.85.gml N10 E17 M0.075 R1
./instances/North/g.14.40.gml N14 E14 M0.034 O R0
./instances/North/g.63.18.gml N63 E121 M0.198 R43
./instances/North/g.40.27.gml N40 E39 M0.078 O R0
./instances/North/g.51.5.gml N51 E61 M0.131 R1
./instances/North/g.79.5.gml N79 E113 M0.147 O R0
./instances/North/g.23.17.gml N23 E28 M0.064 O R0
./instances/North/g.14.20.gml N14 E27 M0.08 R3
./instances/North/g.39.30.gml N39 E64 M0.125 R3
./instances/North/g.36.5.gml N36 E48 M0.079 O R0
./instances/North/g.23.76.gml N23 E38 M0.107 R6
./instances/North/g.12.90.gml N12 E16 M0.051 O R0
./instances/North/g.69.0.gml N69 E68 M0.114 O R0
./instances/North/g.10.68.gml N10 E13 M0.028 O R0
./instances/North/g.41.25.gml N41 E99 M0.149 R17
./instances/North/g.23.41.gml N23 E27 M0.06 O R0
./instances/North/g.22.51.gml N22 E21 M0.052 O R0
./instances/North/g.64.7.gml N64 E134 M0.188 R44
./instances/North/g.26.8.gml N26 E32 M0.065 O R0
./instances/North/g.12.79.gml N12 E26 M0.079 R7
./instances/North/g.79.3.gml N79 E79 M0.128 O R0
./instances/North/g.99.2.gml N99 E150 M0.238 R23
./instances/North/g.25.45.gml N25 E44 M0.11 R5
./instances/North/g.33.1.gml N33 E46 M0.116 R1
./instances/North/g.35.0.gml N35 E43 M0.082 O R0
./instances/North/g.33.6.gml N33 E39 M0.086 O R0
./instances/North/g.79.0.gml N79 E95 M0.174 R1
./instances/North/g.11.25.gml N11 E24 M0.082 R3
./instances/North/g.33.5.gml N33 E35 M0.074 O R0
./instances/North/g.49.16.gml N49 E81 M0.1 O R0
./instances/North/g.46.5.gml N46 E59 M0.135 R4
./instances/North/g.24.0.gml N24 E30 M0.066 O R0
./instances/North/g.26.24.gml N26 E31 M0.06 O R0
./instances/North/g.14.55.gml N14 E13 M0.034 O R0
./instances/North/g.21.34.gml N21 E22 M0.039 O R0
./instances/North/g.90.3.gml N90 E89 M0.152 O R0
./instances/North/g.85.3.gml N85 E97 M0.195 R1
./instances/North/g.35.20.gml N35 E34 M0.062 O R0
./instances/North/g.36.0.gml N36 E45 M0.078 O R0
./instances/North/g.49.8.gml N49 E61 M0.128 R2
./instances/North/g.28.2.gml N28 E37 M0.1 R1
./instances/North/g.12.31.gml N12 E23 M0.082 R4
./instances/North/g.25.34.gml N25 E44 M0.115 R4
./instances/North/g.64.16.gml N64 E68 M0.11 O R0
./instances/North/g.46.6.gml N46 E48 M0.074 O R0
./instances/North/g.23.121.gml N23 E24 M0.061 O R0
./instances/North/g.45.8.gml N45 E57 M0.106 O R0
./instances/North/g.22.76.gml N22 E34 M0.104 R1
./instances/North/g.20.2.gml N20 E32 M0.068 O R0
./instances/North/g.25.55.gml N25 E46 M0.136 R9
./instances/North/g.48.19.gml N48 E64 M0.109 O R0
./instances/North/g.73.8.gml N73 E101 M0.175 R4
./instances/North/g.44.14.gml N44 E54 M0.089 O R0
./instances/North/g.21.33.gml N21 E30 M0.085 R2
./instances/North/g.41.12.gml N41 E44 M0.13 O R0
./instances/North/g.20.28.gml N20 E30 M0.076 O R0
./instances/North/g.19.35.gml N19 E19 M0.039 O R0
./instances/North/g.57.0.gml N57 E77 M0.159 R3
./instances/North/g.48.4.gml N48 E63 M0.15 R6
./instances/North/g.61.31.gml N61 E117 M0.251 R37
./instances/North/g.25.40.gml N25 E35 M0.11 R2
./instances/North/g.25.26.gml N25 E35 M0.099 R2
./instances/North/g.36.29.gml N36 E37 M0.058 O R0
./instances/North/g.48.31.gml N48 E48 M0.077 O R0
./instances/North/g.37.6.gml N37 E41 M0.113 O R0
./instances/North/g.99.0.gml N99 E154 M0.247 R6
./instances/North/g.55.26.gml N55 E65 M0.144 R4
./instances/North/g.22.15.gml N22 E22 M0.04 O R0
./instances/North/g.82.4.gml N82 E164 M0.24 R22
./instances/North/g.27.7.gml N27 E26 M0.051 O R0
./instances/North/g.18.5.gml N18 E18 M0.039 O R0
./instances/North/g.23.81.gml N23 E67 M0.114 R21
./instances/North/g.35.15.gml N35 E67 M0.157 R8
./instances/North/g.26.2.gml N26 E33 M0.065 O R0
./instances/North/g.28.1.gml N28 E41 M0.082 O R0
./instances/North/g.12.40.gml N12 E32 M0.087 R6
./instances/North/g.36.7.gml N36 E42 M0.082 O R0
./instances/North/g.11.76.gml N11 E20 M0.054 O R0
./instances/North/g.13.84.gml N13 E17 M0.056 O R0
./instances/North/g.26.3.gml N26 E31 M0.069 O R0
./instances/North/g.48.8.gml N48 E59 M0.099 O R0
./instances/North/g.34.9.gml N34 E41 M0.111 R1
./instances/North/g.34.12.gml N34 E33 M0.06 O R0
./instances/North/g.17.21.gml N17 E26 M0.046 O R0
./instances/North/g.22.42.gml N22 E25 M0.06 O R0
./instances/North/g.69.1.gml N69 E83 M0.108 O R0
./instances/North/g.41.0.gml N41 E42 M0.067 O R0
./instances/North/g.23.119.gml N23 E24 M0.066 O R0
./instances/North/g.50.7.gml N50 E75 M0.131 R7
./instances/North/g.10.75.gml N10 E12 M0.046 O R0
./instances/North/g.11.46.gml N11 E14 M0.047 O R0
./instances/North/g.100.1.gml N100 E191 M0.272 R46
./instances/North/g.47.9.gml N47 E62 M0.138 O R0
./instances/North/g.19.38.gml N19 E19 M0.055 O R0
./instances/North/g.21.2.gml N21 E22 M0.041 O R0
./instances/North/g.13.9.gml N13 E12 M0.048 O R0
./instances/North/g.11.16.gml N11 E47 M0.089 R22
./instances/North/g.23.14.gml N23 E27 M0.066 O R0
./instances/North/g.92.1.gml N92 E142 M0.267 R19
./instances/North/g.16.65.gml N16 E15 M0.041 O R0
./instances/North/g.57.5.gml N57 E165 M0.226 R77
./instances/North/g.36.3.gml N36 E44 M0.078 O R0
./instances/North/g.26.13.gml N26 E45 M0.107 R5
./instances/North/g.25.1.gml N25 E184 M0.178 R129
./instances/North/g.38.3.gml N38 E44 M0.076 O R0
./instances/North/g.11.55.gml N11 E10 M0.033 O R0
./instances/North/g.16.58.gml N16 E16 M0.042 O R0
./instances/North/g.18.1.gml N18 E33 M0.138 R4
./instances/North/g.31.8.gml N31 E58 M0.12 R15
./instances/North/g.21.14.gml N21 E20 M0.042 O R0
./instances/North/g.35.7.gml N35 E41 M0.081 O R0
./instances/North/g.18.8.gml N18 E22 M0.054 O R0
./instances/North/g.13.52.gml N13 E33 M0.088 R8
./instances/North/g.64.17.gml N64 E92 M0.157 R10
./instances/North/g.16.8.gml N16 E17 M0.038 O R0
./instances/North/g.71.5.gml N71 E86 M0.123 O R0
./instances/North/g.52.4.gml N52 E53 M0.085 O R0
./instances/North/g.46.11.gml N46 E61 M0.099 O R0
./instances/North/g.29.3.gml N29 E40 M0.071 O R0
./instances/North/g.11.64.gml N11 E13 M0.052 O R0
./instances/North/g.25.13.gml N25 E28 M0.065 O R0
./instances/North/g.41.3.gml N41 E48 M0.121 R2
./instances/North/g.61.35.gml N61 E60 M0.098 O R0
./instances/North/g.14.6.gml N14 E18 M0.051 O R0
./instances/North/g.25.8.gml N25 E28 M0.065 O R0
./instances/North/g.61.3.gml N61 E97 M0.175 R17
./instances/North/g.12.91.gml N12 E27 M0.092 R5
./instances/North/g.58.4.gml N58 E89 M0.153 R13
./instances/North/g.85.8.gml N85 E97 M0.18 R1
./instances/North/g.37.1.gml N37 E47 M0.086 O R0
./instances/North/g.12.9.gml N12 E17 M0.056 O R0
./instances/North/g.96.9.gml N96 E95 M0.157 O R0
./instances/North/g.16.95.gml N16 E22 M0.058 O R0
./instances/North/g.56.4.gml N56 E103 M0.168 R28
./instances/North/g.73.9.gml N73 E91 M0.136 O R0
./instances/North/g.48.24.gml N48 E48 M0.081 O R0
./instances/North/g.61.55.gml N61 E79 M0.216 R2
./instances/North/g.11.63.gml N11 E17 M0.053 O R0
./instances/North/g.12.133.gml N12 E17 M0.047 O R0
./instances/North/g.22.25.gml N22 E21 M0.044 O R0
./instances/North/g.12.88.gml N12 E33 M0.091 R10
./instances/North/g.28.9.gml N28 E27 M0.049 O R0
./instances/North/g.12.108.gml N12 E16 M0.091 R1
./instances/North/g.18.6.gml N18 E20 M0.057 O R0
./instances/North/g.11.21.gml N11 E10 M0.031 O R0
./instances/North/g.11.2.gml N11 E12 M0.05 O R0
./instances/North/g.22.62.gml N22 E46 M0.106 R8
./instances/North/g.16.59.gml N16 E28 M0.052 O R0
./instances/North/g.54.1.gml N54 E101 M0.184 R29
./instances/North/g.30.26.gml N30 E40 M0.111 R2
./instances/North/g.31.37.gml N31 E46 M0.107 R2
./instances/North/g.92.3.gml N92 E91 M0.214 O R0
./instances/North/g.19.36.gml N19 E30 M0.054 O R0
./instances/North/g.45.1.gml N45 E47 M0.074 O R0
./instances/North/g.19.12.gml N19 E22 M0.059 O R0
./instances/North/g.37.20.gml N37 E75 M0.141 R16
./instances/North/g.69.2.gml N69 E72 M0.135 O R0
./instances/North/g.35.4.gml N35 E43 M0.1 O R0
./instances/North/g.22.20.gml N22 E27 M0.064 O R0
./instances/North/g.79.1.gml N79 E79 M0.13 O R0
./instances/North/g.66.6.gml N66 E139 M0.203 R52
./instances/North/g.74.2.gml N74 E114 M0.17 R7
./instances/North/g.10.27.gml N10 E21 M0.083 R3
./instances/North/g.56.0.gml N56 E55 M0.089 O R0
./instances/North/g.39.29.gml N39 E48 M0.089 O R0
./instances/North/g.16.64.gml N16 E29 M0.077 R1
./instances/North/g.16.52.gml N16 E15 M0.035 O R0
./instances/North/g.14.0.gml N14 E14 M0.033 O R0
./instances/North/g.27.9.gml N27 E27 M0.048 O R0
./instances/North/g.12.107.gml N12 E23 M0.083 R2
./instances/North/g.20.5.gml N20 E21 M0.057 O R0
./instances/North/g.13.31.gml N13 E20 M0.053 O R0
./instances/North/g.18.41.gml N18 E17 M0.04 O R0
./instances/North/g.27.12.gml N27 E36 M0.077 O R0
./instances/North/g.19.40.gml N19 E22 M0.059 O R0
./instances/North/g.45.9.gml N45 E45 M0.074 O R0
./instances/North/g.24.36.gml N24 E29 M0.054 O R0
./instances/North/g.16.23.gml N16 E15 M0.051 O R0
./instances/North/g.28.6.gml N28 E35 M0.084 O R0
./instances/North/g.32.21.gml N32 E59 M0.135 R15
./instances/North/g.12.135.gml N12 E11 M0.037 O R0
./instances/North/g.39.23.gml N39 E48 M0.09 O R0
./instances/North/g.28.7.gml N28 E28 M0.047 O R0
./instances/North/g.23.15.gml N23 E24 M0.068 O R0
./instances/North/g.24.46.gml N24 E40 M0.105 R11
./instances/North/g.26.4.gml N26 E27 M0.042 O R0
./instances/North/g.56.9.gml N56 E73 M0.122 O R0
./instances/North/g.24.34.gml N24 E39 M0.106 R3
./instances/North/g.14.23.gml N14 E25 M0.082 R2
./instances/North/g.15.41.gml N15 E26 M0.083 R3
./instances/North/g.80.1.gml N80 E94 M0.164 R1
./instances/North/g.19.19.gml N19 E18 M0.041 O R0
./instances/North/g.38.20.gml N38 E50 M0.086 O R0
./instances/North/g.47.5.gml N47 E60 M0.087 O R0
./instances/North/g.39.46.gml N39 E49 M0.107 R3
./instances/North/g.94.3.gml N94 E144 M0.234 R9
./instances/North/g.10.78.gml N10 E10 M0.029 O R0
./instances/North/g.42.5.gml N42 E109 M0.156 R41
./instances/North/g.31.36.gml N31 E41 M0.108 R2
./instances/North/g.18.12.gml N18 E20 M0.035 O R0
./instances/North/g.13.51.gml N13 E51 M0.097 R23
./instances/North/g.13.120.gml N13 E12 M0.034 O R0
./instances/North/g.39.9.gml N39 E106 M0.149 R44
./instances/North/g.19.41.gml N19 E22 M0.052 O R0
./instances/North/g.12.92.gml N12 E11 M0.035 O R0
./instances/North/g.27.0.gml N27 E34 M0.073 O R0
./instances/North/g.11.68.gml N11 E13 M0.047 O R0
./instances/North/g.14.31.gml N14 E13 M0.036 O R0
./instances/North/g.23.4.gml N23 E26 M0.091 O R0
./instances/North/g.28.25.gml N28 E42 M0.076 O R0
./instances/North/g.26.20.gml N26 E26 M0.051 O R0
./instances/North/g.13.38.gml N13 E15 M0.03 O R0
./instances/North/g.15.10.gml N15 E20 M0.048 O R0
./instances/North/g.47.23.gml N47 E53 M0.101 O R0
./instances/North/g.15.49.gml N15 E14 M0.037 O R0
./instances/North/g.74.4.gml N74 E77 M0.14 O R0
./instances/North/g.35.10.gml N35 E39 M0.079 O R0
./instances/North/g.95.3.gml N95 E99 M0.151 O R0
./instances/North/g.13.36.gml N13 E15 M0.053 O R0
./instances/North/g.11.71.gml N11 E19 M0.08 R1
./instances/North/g.30.24.gml N30 E29 M0.052 O R0
./instances/North/g.14.57.gml N14 E22 M0.08 R2
./instances/North/g.24.29.gml N24 E27 M0.062 O R0
./instances/North/g.43.20.gml N43 E43 M0.067 O R0
./instances/North/g.40.7.gml N40 E49 M0.095 O R0
./instances/North/g.12.98.gml N12 E23 M0.077 R3
./instances/North/g.25.0.gml N25 E34 M0.07 O R0
./instances/North/g.48.9.gml N48 E68 M0.129 R3
./instances/North/g.12.146.gml N12 E19 M0.055 O R0
./instances/North/g.15.32.gml N15 E16 M0.033 O R0
./instances/North/g.12.78.gml N12 E16 M0.068 R1
./instances/North/g.37.8.gml N37 E68 M0.146 R10
./instances/North/g.82.1.gml N82 E82 M0.137 O R0
./instances/North/g.11.66.gml N11 E16 M0.049 O R0
./instances/North/g.58.3.gml N58 E111 M0.195 R35
./instances/North/g.83.3.gml N83 E82 M0.145 O R0
./instances/North/g.17.34.gml N17 E24 M0.087 R1
./instances/North/g.11.45.gml N11 E13 M0.035 O R0
./instances/North/g.23.20.gml N23 E33 M0.068 O R0
./instances/North/g.61.54.gml N61 E79 M0.156 R2
./instances/North/g.61.11.gml N61 E116 M0.231 R39
./instances/North/g.22.50.gml N22 E23 M0.047 O R0
./instances/North/g.42.0.gml N42 E59 M0.125 R1
./instances/North/g.12.126.gml N12 E20 M0.052 O R0
./instances/North/g.11.20.gml N11 E10 M0.035 O R0
./instances/North/g.70.1.gml N70 E119 M0.179 R19
./instances/North/g.25.4.gml N25 E28 M0.065 O R0
./instances/North/g.10.45.gml N10 E11 M0.027 O R0
./instances/North/g.22.27.gml N22 E21 M0.063 O R0
./instances/North/g.23.72.gml N23 E25 M0.042 O R0
./instances/North/g.18.37.gml N18 E17 M0.037 O R0
./instances/North/g.37.3.gml N37 E50 M0.086 O R0
./instances/North/g.42.20.gml N42 E78 M0.145 R17
./instances/North/g.29.2.gml N29 E36 M0.07 O R0
./instances/North/g.24.47.gml N24 E47 M0.105 R1
./instances/North/g.24.3.gml N24 E30 M0.069 O R0
./instances/North/g.14.34.gml N14 E21 M0.086 R1
./instances/North/g.10.17.gml N10 E9 M0.03 O R0
./instances/North/g.17.30.gml N17 E82 M0.114 R45
./instances/North/g.23.88.gml N23 E33 M0.098 O R0
./instances/North/g.16.9.gml N16 E21 M0.072 R1
./instances/North/g.20.52.gml N20 E19 M0.04 O R0
./instances/North/g.13.83.gml N13 E12 M0.033 O R0
./instances/North/g.13.69.gml N13 E12 M0.04 O R0
./instances/North/g.60.0.gml N60 E92 M0.16 R15
./instances/North/g.30.4.gml N30 E39 M0.086 O R0
./instances/North/g.12.76.gml N12 E32 M0.087 R10
./instances/North/g.10.50.gml N10 E13 M0.047 O R0
./instances/North/g.55.30.gml N55 E130 M0.175 R35
./instances/North/g.22.4.gml N22 E31 M0.061 O R0
./instances/North/g.18.34.gml N18 E21 M0.058 O R0
./instances/North/g.28.30.gml N28 E32 M0.069 O R0
./instances/North/g.18.17.gml N18 E18 M0.057 O R0
./instances/North/g.11.73.gml N11 E13 M0.039 O R0
./instances/North/g.13.45.gml N13 E12 M0.04 O R0
./instances/North/g.38.19.gml N38 E37 M0.076 O R0
./instances/North/g.61.40.gml N61 E63 M0.096 O R0
./instances/North/g.25.53.gml N25 E30 M0.062 O R0
./instances/North/g.39.7.gml N39 E173 M0.203 R101
./instances/North/g.13.54.gml N13 E19 M0.109 R1
./instances/North/g.22.0.gml N22 E32 M0.069 O R0
./instances/North/g.14.60.gml N14 E16 M0.05 O R0
./instances/North/g.63.9.gml N63 E121 M0.199 R46
./instances/North/g.57.14.gml N57 E110 M0.172 R35
./instances/North/g.64.9.gml N64 E68 M0.112 O R0
./instances/North/g.33.12.gml N33 E36 M0.075 O R0
./instances/North/g.57.6.gml N57 E78 M0.117 O R0
./instances/North/g.17.8.gml N17 E24 M0.078 O R0
./instances/North/g.17.26.gml N17 E20 M0.075 O R0
./instances/North/g.62.1.gml N62 E68 M0.093 O R0
./instances/North/g.17.17.gml N17 E16 M0.037 O R0
./instances/North/g.14.62.gml N14 E37 M0.136 R10
./instances/North/g.68.1.gml N68 E68 M0.115 O R0
./instances/North/g.26.29.gml N26 E39 M0.116 R2
./instances/North/g.15.47.gml N15 E16 M0.039 O R0
./instances/North/g.33.4.gml N33 E38 M0.079 O R0
./instances/North/g.22.49.gml N22 E31 M0.083 R1
./instances/North/g.25.21.gml N25 E26 M0.044 O R0
./instances/North/g.10.28.gml N10 E13 M0.027 O R0
./instances/North/g.43.15.gml N43 E42 M0.073 O R0
./instances/North/g.81.0.gml N81 E97 M0.185 R1
./instances/North/g.32.22.gml N32 E38 M0.079 O R0
./instances/North/g.40.5.gml N40 E56 M0.089 O R0
./instances/North/g.63.8.gml N63 E121 M0.279 R46
./instances/North/g.14.58.gml N14 E22 M0.086 R2
./instances/North/g.19.4.gml N19 E24 M0.062 O R0
./instances/North/g.10.80.gml N10 E17 M0.085 R1
./instances/North/g.11.61.gml N11 E12 M0.032 O R0
./instances/North/g.13.53.gml N13 E31 M0.086 R7
./instances/North/g.11.24.gml N11 E15 M0.042 O R0
./instances/North/g.15.28.gml N15 E65 M0.105 R33
./instances/North/g.11.6.gml N11 E12 M0.037 O R0
./instances/North/g.35.26.gml N35 E44 M0.134 R1
./instances/North/g.20.37.gml N20 E19 M0.041 O R0
./instances/North/g.19.45.gml N19 E19 M0.041 O R0
./instances/North/g.29.9.gml N29 E110 M0.14 R61
./instances/North/g.40.12.gml N40 E49 M0.088 O R0
./instances/North/g.23.100.gml N23 E31 M0.09 R1
./instances/North/g.31.31.gml N31 E34 M0.072 O R0
./instances/North/g.17.4.gml N17 E20 M0.057 O R0
./instances/North/g.87.6.gml N87 E87 M0.143 O R0
./instances/North/g.12.141.gml N12 E16 M0.052 O R0
./instances/North/g.19.18.gml N19 E18 M0.059 O R0
./instances/North/g.15.48.gml N15 E26 M0.061 O R0
./instances/North/g.35.25.gml N35 E36 M0.063 O R0
./instances/North/g.28.22.gml N28 E27 M0.049 O R0
./instances/North/g.21.35.gml N21 E44 M0.1 R10
./instances/North/g.18.29.gml N18 E20 M0.055 O R0
./instances/North/g.52.2.gml N52 E62 M0.106 O R0
./instances/North/g.38.5.gml N38 E56 M0.086 O R0
./instances/North/g.29.4.gml N29 E36 M0.071 O R0
./instances/North/g.10.90.gml N10 E15 M0.05 O R0
./instances/North/g.46.16.gml N46 E62 M0.114 O R0
./instances/North/g.20.41.gml N20 E30 M0.089 R2
./instances/North/g.13.30.gml N13 E14 M0.042 O R0
./instances/North/g.12.64.gml N12 E12 M0.038 O R0
./instances/North/g.11.22.gml N11 E10 M0.039 O R0
./instances/North/g.47.8.gml N47 E62 M0.136 R1
./instances/North/g.35.32.gml N35 E99 M0.152 R41
./instances/North/g.15.50.gml N15 E20 M0.036 O R0
./instances/North/g.100.3.gml N100 E103 M0.176 O R0
./instances/North/g.96.2.gml N96 E161 M0.369 R30
./instances/North/g.20.34.gml N20 E23 M0.053 O R0
./instances/North/g.32.1.gml N32 E41 M0.091 O R0
./instances/North/g.53.3.gml N53 E64 M0.141 R1
./instances/North/g.19.8.gml N19 E22 M0.059 O R0
./instances/North/g.66.3.gml N66 E98 M0.231 R9
./instances/North/g.49.19.gml N49 E64 M0.149 R6
./instances/North/g.44.10.gml N44 E52 M0.114 O R0
./instances/North/g.26.32.gml N26 E31 M0.069 O R0
./instances/North/g.44.15.gml N44 E58 M0.206 R1
./instances/North/g.80.5.gml N80 E105 M0.163 R1
./instances/North/g.60.1.gml N60 E116 M0.193 R37
./instances/North/g.21.0.gml N21 E20 M0.042 O R0
./instances/North/g.58.0.gml N58 E82 M0.148 R6
./instances/North/g.23.9.gml N23 E26 M0.084 O R0
./instances/North/g.38.21.gml N38 E60 M0.098 O R0
./instances/North/g.15.40.gml N15 E26 M0.095 R2
./instances/North/g.55.6.gml N55 E111 M0.176 R37
./instances/North/g.21.8.gml N21 E24 M0.091 O R0
./instances/North/g.40.9.gml N40 E60 M0.09 O R0
./instances/North/g.24.45.gml N24 E25 M0.043 O R0
./instances/North/g.43.23.gml N43 E44 M0.083 O R0
./instances/North/g.23.107.gml N23 E33 M0.109 R3
./instances/North/g.15.12.gml N15 E14 M0.039 O R0
./instances/North/g.57.9.gml N57 E110 M0.178 R35
./instances/North/g.81.16.gml N81 E80 M0.137 O R0
./instances/North/g.32.2.gml N32 E42 M0.087 O R0
./instances/North/g.23.85.gml N23 E67 M0.129 R21
./instances/North/g.11.60.gml N11 E10 M0.029 O R0
./instances/North/g.14.47.gml N14 E15 M0.047 O R0
./instances/North/g.49.6.gml N49 E52 M0.099 O R0
./instances/North/g.13.67.gml N13 E12 M0.033 O R0
./instances/North/g.52.3.gml N52 E51 M0.086 O R0
./instances/North/g.21.24.gml N21 E28 M0.06 O R0
./instances/North/g.27.14.gml N27 E40 M0.106 R2
./instances/North/g.10.61.gml N10 E17 M0.073 R1
./instances/North/g.15.22.gml N15 E28 M0.081 R3
./instances/North/g.12.52.gml N12 E12 M0.031 O R0
./instances/North/g.89.0.gml N89 E93 M0.164 O R0
./instances/North/g.23.7.gml N23 E26 M0.06 O R0
./instances/North/g.20.50.gml N20 E45 M0.103 R14
./instances/North/g.38.15.gml N38 E55 M0.122 R6
./instances/North/g.43.12.gml N43 E46 M0.086 O R0
./instances/North/g.10.14.gml N10 E10 M0.031 O R0
./instances/North/g.11.28.gml N11 E12 M0.03 O R0
./instances/North/g.22.8.gml N22 E21 M0.044 O R0
./instances/North/g.42.3.gml N42 E59 M0.149 R2
./instances/North/g.36.4.gml N36 E48 M0.093 O R0
./instances/North/g.38.16.gml N38 E46 M0.094 O R0
./instances/North/g.10.88.gml N10 E20 M0.079 R2
./instances/North/g.43.6.gml N43 E51 M0.09 O R0
./instances/North/g.23.86.gml N23 E68 M0.126 R21
./instances/North/g.20.39.gml N20 E31 M0.071 O R0
./instances/North/g.61.15.gml N61 E119 M0.199 R38
./instances/North/g.75.7.gml N75 E74 M0.124 O R0
./instances/North/g.35.24.gml N35 E36 M0.069 O R0
./instances/North/g.39.1.gml N39 E49 M0.101 O R0
./instances/North/g.30.6.gml N30 E33 M0.073 O R0
./instances/North/g.13.94.gml N13 E32 M0.09 R9
./instances/North/g.14.7.gml N14 E13 M0.031 O R0
./instances/North/g.37.9.gml N37 E43 M0.086 O R0
./instances/North/g.10.25.gml N10 E28 M0.073 R8
./instances/North/g.13.87.gml N13 E19 M0.068 O R0
./instances/North/g.21.1.gml N21 E88 M0.13 R45
./instances/North/g.93.0.gml N93 E93 M0.157 O R0
./instances/North/g.86.5.gml N86 E136 M0.225 R6
./instances/North/g.19.21.gml N19 E20 M0.04 O R0
./instances/North/g.54.8.gml N54 E68 M0.104 O R0
./instances/North/g.11.35.gml N11 E10 M0.031 O R0
./instances/North/g.26.5.gml N26 E33 M0.08 O R0
./instances/North/g.10.24.gml N10 E13 M0.028 O R0
./instances/North/g.80.4.gml N80 E94 M0.18 R1
./instances/North/g.17.12.gml N17 E16 M0.038 O R0
./instances/North/g.74.1.gml N74 E85 M0.169 R1
./instances/North/g.20.49.gml N20 E36 M0.092 R1
./instances/North/g.25.9.gml N25 E29 M0.059 O R0
./instances/North/g.15.11.gml N15 E16 M0.03 O R0
./instances/North/g.25.12.gml N25 E28 M0.061 O R0
./instances/North/g.58.10.gml N58 E106 M0.173 R26
./instances/North/g.36.8.gml N36 E50 M0.081 O R0
./instances/North/g.18.9.gml N18 E19 M0.057 O R0
./instances/North/g.16.70.gml N16 E15 M0.042 O R0
./instances/North/g.20.13.gml N20 E89 M0.133 R44
./instances/North/g.30.11.gml N30 E41 M0.076 O R0
./instances/North/g.20.9.gml N20 E19 M0.04 O R0
./instances/North/g.18.2.gml N18 E27 M0.062 O R0
./instances/North/g.14.61.gml N14 E16 M0.05 O R0
./instances/North/g.15.52.gml N15 E19 M0.031 O R0
./instances/North/g.65.0.gml N65 E135 M0.195 R44
./instances/North/g.42.26.gml N42 E47 M0.087 O R0
./instances/North/g.16.81.gml N16 E23 M0.051 O R0
./instances/North/g.49.5.gml N49 E65 M0.099 O R0
./instances/North/g.18.30.gml N18 E26 M0.088 R1
./instances/North/g.24.26.gml N24 E26 M0.061 O R0
./instances/North/g.10.58.gml N10 E15 M0.049 O R0
./instances/North/g.66.8.gml N66 E88 M0.152 R1
./instances/North/g.69.3.gml N69 E68 M0.113 O R0
./instances/North/g.62.4.gml N62 E118 M0.188 R42
./instances/North/g.16.50.gml N16 E27 M0.054 O R0
./instances/North/g.28.14.gml N28 E33 M0.074 O R0
./instances/North/g.48.3.gml N48 E72 M0.153 R5
./instances/North/g.82.5.gml N82 E164 M0.292 R22
./instances/North/g.16.21.gml N16 E17 M0.059 O R0
./instances/North/g.47.26.gml N47 E71 M0.153 R3
./instances/North/g.19.32.gml N19 E19 M0.04 O R0
./instances/North/g.94.2.gml N94 E174 M0.299 R29
./instances/North/g.31.3.gml N31 E36 M0.079 O R0
./instances/North/g.55.9.gml N55 E105 M0.17 R32
./instances/North/g.12.102.gml N12 E14 M0.043 O R0
./instances/North/g.61.25.gml N61 E119 M0.192 R38
./instances/North/g.10.92.gml N10 E9 M0.034 O R0
./instances/North/g.14.22.gml N14 E25 M0.079 R3
./instances/North/g.10.20.gml N10 E21 M0.106 R4
./instances/North/g.34.7.gml N34 E33 M0.098 O R0
./instances/North/g.31.1.gml N31 E35 M0.082 O R0
./instances/North/g.56.3.gml N56 E106 M0.215 R35
./instances/North/g.14.36.gml N14 E15 M0.032 O R0
./instances/North/g.24.30.gml N24 E27 M0.064 O R0
./instances/North/g.49.11.gml N49 E99 M0.176 R21
./instances/North/g.85.2.gml N85 E172 M0.229 R43
./instances/North/g.43.14.gml N43 E46 M0.087 O R0
./instances/North/g.24.16.gml N24 E31 M0.062 O R0
./instances/North/g.24.35.gml N24 E39 M0.103 R3
./instances/North/g.10.13.gml N10 E10 M0.037 O R0
./instances/North/g.27.4.gml N27 E33 M0.069 O R0
./instances/North/g.28.12.gml N28 E33 M0.072 O R0
./instances/North/g.40.22.gml N40 E72 M0.142 R14
./instances/North/g.41.4.gml N41 E40 M0.07 O R0
./instances/North/g.20.3.gml N20 E20 M0.039 O R0
./instances/North/g.86.2.gml N86 E122 M0.181 R2
./instances/North/g.22.41.gml N22 E25 M0.06 O R0
./instances/North/g.38.6.gml N38 E57 M0.084 O R0
./instances/North/g.10.31.gml N10 E25 M0.08 R5
./instances/North/g.14.68.gml N14 E18 M0.056 O R0
./instances/North/g.16.55.gml N16 E17 M0.034 O R0
./instances/North/g.20.40.gml N20 E27 M0.062 O R0
./instances/North/g.13.86.gml N13 E20 M0.083 R3
./instances/North/g.56.5.gml N56 E81 M0.165 R14
./instances/North/g.23.21.gml N23 E38 M0.071 O R0
./instances/North/g.35.2.gml N35 E48 M0.081 O R0
./instances/North/g.43.24.gml N43 E42 M0.07 O R0
./instances/North/g.12.62.gml N12 E25 M0.099 R6
./instances/North/g.20.30.gml N20 E31 M0.072 O R0
./instances/North/g.18.11.gml N18 E26 M0.06 O R0
./instances/North/g.42.27.gml N42 E42 M0.076 O R0
./instances/North/g.21.12.gml N21 E21 M0.044 O R0
./instances/North/g.30.28.gml N30 E35 M0.075 O R0
./instances/North/g.26.10.gml N26 E25 M0.054 O R0
./instances/North/g.32.25.gml N32 E128 M0.153 R63
./instances/North/g.12.45.gml N12 E12 M0.029 O R0
./instances/North/g.37.17.gml N37 E50 M0.095 O R0
./instances/North/g.13.79.gml N13 E19 M0.085 R1
./instances/North/g.10.71.gml N10 E10 M0.047 O R0
./instances/North/g.11.57.gml N11 E11 M0.035 O R0
./instances/North/g.12.105.gml N12 E19 M0.077 O R0
./instances/North/g.11.23.gml N11 E24 M0.08 R3
./instances/North/g.59.2.gml N59 E122 M0.24 R35
./instances/North/g.19.26.gml N19 E22 M0.036 O R0
./instances/North/g.20.51.gml N20 E21 M0.038 O R0
./instances/North/g.23.108.gml N23 E33 M0.104 R2
./instances/North/g.77.1.gml N77 E76 M0.126 O R0
./instances/North/g.89.1.gml N89 E94 M0.161 O R0
./instances/North/g.27.16.gml N27 E43 M0.108 R6
./instances/North/g.13.26.gml N13 E14 M0.032 O R0
./instances/North/g.17.20.gml N17 E23 M0.048 O R0
./instances/North/g.23.102.gml N23 E30 M0.064 O R0
./instances/North/g.18.14.gml N18 E21 M0.03 O R0
./instances/North/g.12.121.gml N12 E18 M0.074 R2
./instances/North/g.15.2.gml N15 E14 M0.038 O R0
./instances/North/g.45.5.gml N45 E56 M0.093 O R0
./instances/North/g.12.66.gml N12 E11 M0.032 O R0
./instances/North/g.13.68.gml N13 E12 M0.033 O R0
./instances/North/g.19.39.gml N19 E23 M0.063 O R0
./instances/North/g.15.9.gml N15 E16 M0.034 O R0
./instances/North/g.26.11.gml N26 E31 M0.068 O R0
./instances/North/g.17.39.gml N17 E16 M0.039 O R0
./instances/North/g.10.40.gml N10 E20 M0.055 O R0
./instances/North/g.25.51.gml N25 E25 M0.047 O R0
./instances/North/g.22.21.gml N22 E23 M0.063 O R0
./instances/North/g.13.6.gml N13 E12 M0.034 O R0
./instances/North/g.24.9.gml N24 E28 M0.059 O R0
./instances/North/g.15.31.gml N15 E16 M0.034 O R0
./instances/North/g.12.7.gml N12 E14 M0.028 O R0
./instances/North/g.44.11.gml N44 E55 M0.092 O R0
./instances/North/g.63.1.gml N63 E83 M0.162 R5
./instances/North/g.56.1.gml N56 E76 M0.128 O R0
./instances/North/g.26.19.gml N26 E26 M0.046 O R0
./instances/North/g.28.8.gml N28 E27 M0.049 O R0
./instances/North/g.38.17.gml N38 E37 M0.067 O R0
./instances/North/g.18.31.gml N18 E21 M0.056 O R0
./instances/North/g.12.22.gml N12 E24 M0.076 R5
./instances/North/g.30.17.gml N30 E62 M0.127 R14
./instances/North/g.56.7.gml N56 E82 M0.174 R8
./instances/North/g.13.77.gml N13 E12 M0.036 O R0
./instances/North/g.87.0.gml N87 E123 M0.182 R2
./instances/North/g.29.1.gml N29 E39 M0.08 O R0
./instances/North/g.76.2.gml N76 E75 M0.129 O R0
./instances/North/g.20.4.gml N20 E22 M0.059 O R0
./instances/North/g.42.21.gml N42 E58 M0.052 O R0
./instances/North/g.37.2.gml N37 E47 M0.077 O R0
./instances/North/g.12.34.gml N12 E17 M0.063 O R0
./instances/North/g.23.98.gml N23 E26 M0.044 O R0
./instances/North/g.20.29.gml N20 E30 M0.068 O R0
./instances/North/g.21.10.gml N21 E112 M0.182 R61
./instances/North/g.19.20.gml N19 E20 M0.035 O R0
./instances/North/g.44.16.gml N44 E80 M0.155 R14
./instances/North/g.12.93.gml N12 E19 M0.044 O R0
./instances/North/g.23.112.gml N23 E22 M0.044 O R0
./instances/North/g.19.6.gml N19 E24 M0.06 O R0
./instances/North/g.44.3.gml N44 E59 M0.131 R1
./instances/North/g.26.23.gml N26 E31 M0.065 O R0
./instances/North/g.77.0.gml N77 E76 M0.137 O R0
./instances/North/g.38.12.gml N38 E65 M0.145 R12
./instances/North/g.23.90.gml N23 E49 M0.124 R5
./instances/North/g.13.95.gml N13 E23 M0.089 R4
./instances/North/g.42.2.gml N42 E59 M0.138 R2
./instances/North/g.14.43.gml N14 E13 M0.035 O R0
./instances/North/g.14.17.gml N14 E16 M0.063 O R0
./instances/North/g.20.7.gml N20 E26 M0.063 O R0
./instances/North/g.23.18.gml N23 E24 M0.043 O R0
./instances/North/g.50.8.gml N50 E49 M0.141 O R0
./instances/North/g.73.4.gml N73 E108 M0.197 R19
./instances/North/g.19.27.gml N19 E22 M0.04 O R0
./instances/North/g.47.16.gml N47 E64 M0.129 R9
./instances/North/g.57.18.gml N57 E83 M0.159 R10
./instances/North/g.10.38.gml N10 E21 M0.078 R2
./instances/North/g.19.23.gml N19 E19 M0.038 O R0
./instances/North/g.32.12.gml N32 E37 M0.075 O R0
./instances/North/g.88.0.gml N88 E92 M0.164 O R0
./instances/North/g.11.38.gml N11 E14 M0.03 O R0
./instances/North/g.29.14.gml N29 E39 M0.081 O R0
./instances/North/g.69.7.gml N69 E97 M0.186 R6
./instances/North/g.20.31.gml N20 E35 M0.099 R6
./instances/North/g.13.78.gml N13 E16 M0.053 O R0
./instances/North/g.24.18.gml N24 E28 M0.054 O R0
./instances/North/g.47.3.gml N47 E59 M0.092 O R0
./instances/North/g.42.15.gml N42 E84 M0.148 R25
./instances/North/g.61.9.gml N61 E119 M0.192 R38
./instances/North/g.17.11.gml N17 E17 M0.037 O R0
./instances/North/g.19.43.gml N19 E18 M0.04 O R0
./instances/North/g.40.3.gml N40 E39 M0.07 O R0
./instances/North/g.13.55.gml N13 E12 M0.032 O R0
./instances/North/g.10.30.gml N10 E17 M0.072 R1
./instances/North/g.45.4.gml N45 E47 M0.073 O R0
./instances/North/g.90.0.gml N90 E139 M0.215 R2
./instances/North/g.18.18.gml N18 E18 M0.039 O R0
./instances/North/g.43.8.gml N43 E57 M0.129 R1
./instances/North/g.13.85.gml N13 E12 M0.035 O R0
./instances/North/g.55.0.gml N55 E63 M0.098 O R0
./instances/North/g.95.0.gml N95 E122 M0.211 R1
./instances/North/g.48.16.gml N48 E67 M0.151 R6
./instances/North/g.21.27.gml N21 E49 M0.104 R4
./instances/North/g.34.17.gml N34 E54 M0.123 R10
./instances/North/g.23.103.gml N23 E32 M0.098 R1
./instances/North/g.13.105.gml N13 E15 M0.048 O R0
./instances/North/g.71.2.gml N71 E77 M0.142 O R0
./instances/North/g.11.51.gml N11 E10 M0.034 O R0
./instances/North/g.14.21.gml N14 E25 M0.08 R3
./instances/North/g.23.77.gml N23 E38 M0.098 R6
./instances/North/g.40.8.gml N40 E131 M0.182 R69
./instances/North/g.12.113.gml N12 E16 M0.059 O R0
./instances/North/g.23.44.gml N23 E22 M0.044 O R0
./instances/North/g.51.0.gml N51 E58 M0.094 O R0
./instances/North/g.49.12.gml N49 E99 M0.167 R21
./instances/North/g.12.134.gml N12 E20 M0.056 O R0
./instances/North/g.13.29.gml N13 E13 M0.029 O R0
./instances/North/g.41.13.gml N41 E72 M0.138 R15
./instances/North/g.21.29.gml N21 E21 M0.042 O R0
./instances/North/g.42.34.gml N42 E88 M0.153 R21
./instances/North/g.15.33.gml N15 E14 M0.041 O R0
./instances/North/g.23.83.gml N23 E49 M0.105 R5
./instances/North/g.11.17.gml N11 E47 M0.088 R22
./instances/North/g.11.0.gml N11 E11 M0.028 O R0
./instances/North/g.92.4.gml N92 E91 M0.162 O R0
./instances/North/g.96.5.gml N96 E97 M0.151 O R0
./instances/North/g.12.128.gml N12 E16 M0.048 O R0
./instances/North/g.15.35.gml N15 E14 M0.051 O R0
./instances/North/g.23.13.gml N23 E29 M0.072 O R0
./instances/North/g.23.96.gml N23 E69 M0.127 R19
./instances/North/g.31.28.gml N31 E33 M0.053 O R0
./instances/North/g.10.56.gml N10 E12 M0.025 O R0
./instances/North/g.13.102.gml N13 E15 M0.05 O R0
./instances/North/g.10.15.gml N10 E9 M0.03 O R0
./instances/North/g.18.7.gml N18 E18 M0.035 O R0
./instances/North/g.16.82.gml N16 E23 M0.057 O R0
./instances/North/g.86.0.gml N86 E120 M0.158 O R0
./instances/North/g.11.10.gml N11 E11 M0.03 O R0
./instances/North/g.28.16.gml N28 E33 M0.084 O R0
./instances/North/g.16.61.gml N16 E24 M0.081 R3
./instances/North/g.39.0.gml N39 E38 M0.067 O R0
./instances/North/g.34.8.gml N34 E44 M0.115 R1
./instances/North/g.23.1.gml N23 E30 M0.064 O R0
./instances/North/g.34.1.gml N34 E42 M0.074 O R0
./instances/North/g.10.60.gml N10 E15 M0.042 O R0
./instances/North/g.39.56.gml N39 E48 M0.08 O R0
./instances/North/g.10.89.gml N10 E12 M0.05 O R0
./instances/North/g.23.67.gml N23 E22 M0.049 O R0
./instances/North/g.84.0.gml N84 E95 M0.132 O R0
./instances/North/g.10.82.gml N10 E18 M0.08 R1
./instances/North/g.46.3.gml N46 E168 M0.18 R84
./instances/North/g.41.7.gml N41 E49 M0.12 O R0
./instances/North/g.48.35.gml N48 E47 M0.127 O R0
./instances/North/g.13.76.gml N13 E15 M0.061 O R0
./instances/North/g.28.29.gml N28 E55 M0.115 R16
./instances/North/g.16.57.gml N16 E19 M0.056 O R0
./instances/North/g.23.71.gml N23 E28 M0.055 O R0
./instances/North/g.14.27.gml N14 E24 M0.08 R1
./instances/North/g.40.18.gml N40 E46 M0.074 O R0
./instances/North/g.17.18.gml N17 E16 M0.038 O R0
./instances/North/g.12.63.gml N12 E31 M0.083 R6
./instances/North/g.14.66.gml N14 E19 M0.03 O R0
./instances/North/g.31.32.gml N31 E41 M0.111 R2
./instances/North/g.12.112.gml N12 E26 M0.076 R8
./instances/North/g.30.19.gml N30 E29 M0.071 O R0
./instances/North/g.22.52.gml N22 E21 M0.043 O R0
./instances/North/g.54.0.gml N54 E68 M0.11 O R0
./instances/North/g.23.45.gml N23 E22 M0.043 O R0
./instances/North/g.56.10.gml N56 E91 M0.165 R19
./instances/North/g.32.14.gml N32 E44 M0.074 O R0
./instances/North/g.16.36.gml N16 E48 M0.091 R10
./instances/North/g.26.6.gml N26 E33 M0.072 O R0
./instances/North/g.15.34.gml N15 E14 M0.039 O R0
./instances/North/g.13.21.gml N13 E14 M0.062 O R0
./instances/North/g.13.111.gml N13 E15 M0.063 O R0
./instances/North/g.24.17.gml N24 E25 M0.04 O R0
./instances/North/g.61.2.gml N61 E86 M0.166 R11
./instances/North/g.18.0.gml N18 E21 M0.057 O R0
./instances/North/g.34.18.gml N34 E68 M0.126 R15
./instances/North/g.13.49.gml N13 E51 M0.101 R23
./instances/North/g.22.39.gml N22 E22 M0.043 O R0
./instances/North/g.20.22.gml N20 E21 M0.07 O R0
./instances/North/g.11.75.gml N11 E12 M0.026 O R0
./instances/North/g.17.23.gml N17 E18 M0.037 O R0
./instances/North/g.42.23.gml N42 E62 M0.121 R3
./instances/North/g.10.69.gml N10 E15 M0.061 O R0
./instances/North/g.15.59.gml N15 E21 M0.056 O R0
./instances/North/g.96.3.gml N96 E101 M0.171 O R0
./instances/North/g.12.99.gml N12 E16 M0.053 O R0
./instances/North/g.22.14.gml N22 E30 M0.059 O R0
./instances/North/g.47.30.gml N47 E95 M0.157 R16
./instances/North/g.15.38.gml N15 E14 M0.036 O R0
./instances/North/g.32.6.gml N32 E31 M0.062 O R0
./instances/North/g.62.2.gml N62 E117 M0.2 R38
./instances/North/g.22.12.gml N22 E23 M0.044 O R0
./instances/North/g.14.26.gml N14 E23 M0.081 R1
./instances/North/g.14.2.gml N14 E15 M0.036 O R0
./instances/North/g.43.18.gml N43 E42 M0.071 O R0
./instances/North/g.48.0.gml N48 E66 M0.145 R1
./instances/North/g.16.76.gml N16 E15 M0.037 O R0
./instances/North/g.10.22.gml N10 E26 M0.079 R6
./instances/North/g.10.72.gml N10 E11 M0.025 O R0
./instances/North/g.24.38.gml N24 E26 M0.043 O R0
./instances/North/g.12.75.gml N12 E32 M0.089 R8
./instances/North/g.16.18.gml N16 E18 M0.066 O R0
./instances/North/g.74.5.gml N74 E87 M0.216 O R0
./instances/North/g.16.66.gml N16 E32 M0.082 R6
./instances/North/g.14.19.gml N14 E14 M0.035 O R0
./instances/North/g.12.60.gml N12 E26 M0.079 R7
./instances/North/g.10.29.gml N10 E21 M0.086 R3
./instances/North/g.22.36.gml N22 E21 M0.047 O R0
./instances/North/g.28.4.gml N28 E34 M0.08 O R0
./instances/North/g.20.48.gml N20 E32 M0.097 R4
./instances/North/g.44.21.gml N44 E43 M0.077 O R0
./instances/North/g.20.6.gml N20 E32 M0.085 R3
./instances/North/g.47.32.gml N47 E47 M0.088 O R0
./instances/North/g.32.10.gml N32 E44 M0.1 R4
./instances/North/g.68.4.gml N68 E70 M0.132 O R0
./instances/North/g.62.0.gml N62 E111 M0.161 R14
./instances/North/g.26.22.gml N26 E33 M0.097 R1
./instances/North/g.14.35.gml N14 E13 M0.048 O R0
./instances/North/g.10.93.gml N10 E15 M0.044 O R0
./instances/North/g.13.99.gml N13 E26 M0.107 R6
./instances/North/g.53.6.gml N53 E75 M0.106 O R0
./instances/North/g.75.2.gml N75 E74 M0.14 O R0
./instances/North/g.75.5.gml N75 E74 M0.124 O R0
./instances/North/g.12.89.gml N12 E15 M0.043 O R0
./instances/North/g.53.9.gml N53 E100 M0.212 R29
./instances/North/g.63.0.gml N63 E80 M0.16 R6
./instances/North/g.17.10.gml N17 E52 M0.101 R16
./instances/North/g.23.39.gml N23 E24 M0.064 O R0
./instances/North/g.38.9.gml N38 E49 M0.091 O R0
./instances/North/g.11.50.gml N11 E12 M0.031 O R0
./instances/North/g.60.9.gml N60 E115 M0.183 R40
./instances/North/g.14.24.gml N14 E25 M0.081 R2
./instances/North/g.25.43.gml N25 E44 M0.103 R5
./instances/North/g.10.62.gml N10 E17 M0.081 R2
./instances/North/g.10.86.gml N10 E17 M0.074 R1
./instances/North/g.99.1.gml N99 E150 M0.247 R23
./instances/North/g.17.45.gml N17 E18 M0.067 O R0
./instances/North/g.24.1.gml N24 E24 M0.051 O R0
./instances/North/g.12.43.gml N12 E12 M0.033 O R0
./instances/North/g.11.65.gml N11 E13 M0.046 O R0
./instances/North/g.17.24.gml N17 E19 M0.054 O R0
./instances/North/g.13.114.gml N13 E12 M0.034 O R0
./instances/North/g.18.22.gml N18 E24 M0.112 R1
./instances/North/g.36.16.gml N36 E95 M0.156 R44
./instances/North/g.37.5.gml N37 E42 M0.081 O R0
./instances/North/g.31.2.gml N31 E36 M0.076 O R0
./instances/North/g.57.15.gml N57 E110 M0.176 R33
./instances/North/g.32.13.gml N32 E37 M0.067 O R0
./instances/North/g.21.4.gml N21 E23 M0.064 O R0
./instances/North/g.20.43.gml N20 E19 M0.042 O R0
./instances/North/g.29.15.gml N29 E137 M0.171 R83
./instances/North/g.30.8.gml N30 E34 M0.076 O R0
./instances/North/g.29.5.gml N29 E38 M0.072 O R0
./instances/North/g.25.36.gml N25 E67 M0.113 R11
./instances/North/g.55.13.gml N55 E105 M0.167 R32
./instances/North/g.13.12.gml N13 E13 M0.029 O R0
./instances/North/g.33.10.gml N33 E146 M0.26 R87
./instances/North/g.15.20.gml N15 E14 M0.045 O R0
./instances/North/g.24.48.gml N24 E35 M0.072 O R0
./instances/North/g.22.9.gml N22 E21 M0.064 O R0
./instances/North/g.25.48.gml N25 E27 M0.061 O R0
./instances/North/g.20.46.gml N20 E64 M0.114 R26
./instances/North/g.10.70.gml N10 E9 M0.037 O R0
./instances/North/g.17.2.gml N17 E20 M0.061 O R0
./instances/North/g.14.12.gml N14 E14 M0.031 O R0
./instances/North/g.25.7.gml N25 E30 M0.062 O R0
./instances/North/g.25.46.gml N25 E28 M0.06 O R0
./instances/North/g.81.5.gml N81 E93 M0.146 O R0
./instances/North/g.13.91.gml N13 E14 M0.03 O R0
./instances/North/g.35.1.gml N35 E41 M0.09 O R0
./instances/North/g.14.1.gml N14 E15 M0.054 O R0
./instances/North/g.31.34.gml N31 E43 M0.114 R5
./instances/North/g.10.2.gml N10 E11 M0.028 O R0
./instances/North/g.29.16.gml N29 E38 M0.09 R3
./instances/North/g.43.19.gml N43 E53 M0.092 O R0
./instances/North/g.23.8.gml N23 E27 M0.066 O R0
./instances/North/g.73.7.gml N73 E77 M0.166 R1
./instances/North/g.48.23.gml N48 E47 M0.078 O R0
./instances/North/g.22.66.gml N22 E25 M0.062 O R0
./instances/North/g.13.97.gml N13 E15 M0.047 O R0
./instances/North/g.32.20.gml N32 E59 M0.124 R11
./instances/North/g.23.75.gml N23 E26 M0.058 O R0
./instances/North/g.30.12.gml N30 E35 M0.069 O R0
./instances/North/g.23.19.gml N23 E25 M0.066 O R0
./instances/North/g.23.48.gml N23 E22 M0.042 O R0
./instances/North/g.43.17.gml N43 E65 M0.132 R3
./instances/North/g.57.21.gml N57 E56 M0.091 O R0
./instances/North/g.20.36.gml N20 E49 M0.104 R7
./instances/North/g.11.5.gml N11 E11 M0.028 O R0
./instances/North/g.14.33.gml N14 E21 M0.096 R1
./instances/North/g.12.51.gml N12 E12 M0.029 O R0
./instances/North/g.12.77.gml N12 E18 M0.075 R2
./instances/North/g.12.35.gml N12 E17 M0.056 O R0
./instances/North/g.11.30.gml N11 E15 M0.052 O R0
./instances/North/g.32.23.gml N32 E33 M0.07 O R0
./instances/North/g.17.33.gml N17 E19 M0.053 O R0
./instances/North/g.47.15.gml N47 E46 M0.083 O R0
./instances/North/g.13.46.gml N13 E13 M0.051 O R0
./instances/North/g.11.3.gml N11 E10 M0.029 O R0
./instances/North/g.57.19.gml N57 E56 M0.133 O R0
./instances/North/g.23.117.gml N23 E31 M0.105 R1
./instances/North/g.44.4.gml N44 E43 M0.075 O R0
./instances/North/g.50.9.gml N50 E69 M0.146 R8
./instances/North/g.13.93.gml N13 E16 M0.054 O R0
./instances/North/g.65.1.gml N65 E70 M0.128 O R0
./instances/North/g.26.1.gml N26 E37 M0.073 O R0
./instances/North/g.15.3.gml N15 E16 M0.036 O R0
./instances/North/g.23.74.gml N23 E42 M0.088 O R0
./instances/North/g.42.32.gml N42 E64 M0.14 R8
./instances/North/g.16.5.gml N16 E17 M0.047 O R0
./instances/North/g.55.8.gml N55 E105 M0.168 R35
./instances/North/g.23.69.gml N23 E22 M0.064 O R0
./instances/North/g.17.28.gml N17 E18 M0.055 O R0
./instances/North/g.25.38.gml N25 E24 M0.047 O R0
./instances/North/g.10.8.gml N10 E12 M0.025 O R0
./instances/North/g.64.14.gml N64 E68 M0.122 O R0
./instances/North/g.81.15.gml N81 E83 M0.155 O R0
./instances/North/g.30.25.gml N30 E29 M0.051 O R0
./instances/North/g.17.32.gml N17 E22 M0.065 O R0
./instances/North/g.16.79.gml N16 E15 M0.044 O R0
./instances/North/g.46.9.gml N46 E61 M0.136 R5
./instances/North/g.42.7.gml N42 E48 M0.066 O R0
./instances/North/g.16.16.gml N16 E20 M0.05 O R0
./instances/North/g.19.9.gml N19 E22 M0.058 O R0
./instances/North/g.18.4.gml N18 E21 M0.037 O R0
./instances/North/g.37.19.gml N37 E61 M0.137 R4
./instances/North/g.19.7.gml N19 E25 M0.089 R1
./instances/North/g.10.94.gml N10 E17 M0.081 R1
./instances/North/g.11.29.gml N11 E23 M0.082 R1
./instances/North/g.39.45.gml N39 E39 M0.068 O R0
./instances/North/g.16.17.gml N16 E16 M0.032 O R0
./instances/North/g.36.22.gml N36 E63 M0.124 R12
./instances/North/g.14.15.gml N14 E13 M0.035 O R0
./instances/North/g.12.8.gml N12 E21 M0.044 O R0
./instances/North/g.13.88.gml N13 E16 M0.049 O R0
./instances/North/g.30.23.gml N30 E37 M0.074 O R0
./instances/North/g.13.63.gml N13 E32 M0.093 R6
./instances/North/g.32.15.gml N32 E35 M0.077 O R0
./instances/North/g.22.60.gml N22 E24 M0.06 O R0
./instances/North/g.75.1.gml N75 E103 M0.192 O R0
./instances/North/g.32.19.gml N32 E39 M0.077 O R0
./instances/North/g.17.37.gml N17 E16 M0.041 O R0
./instances/North/g.30.5.gml N30 E35 M0.083 O R0
./instances/North/g.78.3.gml N78 E80 M0.232 O R0
./instances/North/g.40.21.gml N40 E39 M0.068 O R0
./instances/North/g.36.9.gml N36 E37 M0.067 O R0
./instances/North/g.11.72.gml N11 E19 M0.089 R1
./instances/North/g.25.22.gml N25 E26 M0.046 O R0
./instances/North/g.58.9.gml N58 E113 M0.166 R36
./instances/North/g.23.12.gml N23 E26 M0.061 O R0
./instances/North/g.18.10.gml N18 E21 M0.057 O R0
./instances/North/g.14.13.gml N14 E16 M0.054 O R0
./instances/North/g.77.6.gml N77 E79 M0.148 O R0
./instances/North/g.13.37.gml N13 E15 M0.05 O R0
./instances/North/g.22.24.gml N22 E21 M0.042 O R0
./instances/North/g.39.57.gml N39 E60 M0.143 R8
./instances/North/g.13.80.gml N13 E17 M0.031 O R0
./instances/North/g.20.53.gml N20 E22 M0.036 O R0
./instances/North/g.42.9.gml N42 E45 M0.067 O R0
./instances/North/g.17.36.gml N17 E23 M0.058 O R0
./instances/North/g.53.13.gml N53 E82 M0.158 R16
./instances/North/g.94.0.gml N94 E95 M0.208 O R0
./instances/North/g.19.25.gml N19 E22 M0.036 O R0
./instances/North/g.13.61.gml N13 E20 M0.046 O R0
./instances/North/g.52.1.gml N52 E55 M0.091 O R0
./instances/North/g.13.57.gml N13 E12 M0.033 O R0
./instances/North/g.21.17.gml N21 E26 M0.062 O R0
./instances/North/g.67.0.gml N67 E66 M0.111 O R0
./instances/North/g.15.21.gml N15 E17 M0.054 O R0
./instances/North/g.22.17.gml N22 E26 M0.09 O R0
./instances/North/g.57.27.gml N57 E195 M0.231 R114
./instances/North/g.39.26.gml N39 E48 M0.088 O R0
./instances/North/g.46.19.gml N46 E70 M0.211 R3
./instances/North/g.30.1.gml N30 E45 M0.113 R2
./instances/North/g.19.29.gml N19 E22 M0.043 O R0
./instances/North/g.38.7.gml N38 E37 M0.069 O R0
./instances/North/g.18.24.gml N18 E24 M0.117 R1
./instances/North/g.14.37.gml N14 E14 M0.033 O R0
./instances/North/g.25.16.gml N25 E28 M0.07 O R0
./instances/North/g.24.19.gml N24 E26 M0.034 O R0
./instances/North/g.13.42.gml N13 E13 M0.029 O R0
./instances/North/g.42.25.gml N42 E47 M0.087 O R0
./instances/North/g.12.48.gml N12 E12 M0.029 O R0
./instances/North/g.61.32.gml N61 E117 M0.193 R39
./instances/North/g.19.0.gml N19 E24 M0.075 R1
./instances/North/g.12.114.gml N12 E14 M0.049 O R0
./instances/North/g.10.6.gml N10 E9 M0.033 O R0
./instances/North/g.53.5.gml N53 E203 M0.262 R112
./instances/North/g.11.37.gml N11 E15 M0.05 O R0
./instances/North/g.12.94.gml N12 E14 M0.054 O R0
./instances/North/g.97.1.gml N97 E163 M0.266 R44
./instances/North/g.10.91.gml N10 E14 M0.042 O R0
./instances/North/g.15.23.gml N15 E28 M0.118 R3
./instances/North/g.29.7.gml N29 E33 M0.071 O R0
./instances/North/g.75.4.gml N75 E96 M0.176 R1
./instances/North/g.22.54.gml N22 E30 M0.103 R1
./instances/North/g.23.99.gml N23 E26 M0.059 O R0
./instances/North/g.31.9.gml N31 E58 M0.132 R11
./instances/North/g.25.33.gml N25 E44 M0.109 R4
./instances/North/g.59.9.gml N59 E115 M0.179 R37
./instances/North/g.37.18.gml N37 E49 M0.087 O R0
./instances/North/g.62.6.gml N62 E62 M0.106 O R0
./instances/North/g.12.110.gml N12 E11 M0.033 O R0
./instances/North/g.13.44.gml N13 E19 M0.053 O R0
./instances/North/g.36.1.gml N36 E43 M0.128 O R0
./instances/North/g.18.38.gml N18 E27 M0.082 R1
./instances/North/g.21.30.gml N21 E20 M0.041 O R0
./instances/North/g.25.32.gml N25 E44 M0.119 R5
./instances/North/g.10.57.gml N10 E15 M0.043 O R0
./instances/North/g.35.3.gml N35 E48 M0.118 R1
./instances/North/g.21.13.gml N21 E35 M0.062 O R0
./instances/North/g.17.13.gml N17 E16 M0.037 O R0
./instances/North/g.16.34.gml N16 E16 M0.035 O R0
./instances/North/g.22.44.gml N22 E25 M0.059 O R0
./instances/North/g.40.16.gml N40 E49 M0.086 O R0
./instances/North/g.69.4.gml N69 E68 M0.116 O R0
./instances/North/g.14.9.gml N14 E15 M0.032 O R0
./instances/North/g.19.24.gml N19 E22 M0.038 O R0
./instances/North/g.18.28.gml N18 E18 M0.038 O R0
./instances/North/g.37.14.gml N37 E49 M0.114 R2
./instances/North/g.12.50.gml N12 E12 M0.027 O R0
./instances/North/g.26.30.gml N26 E33 M0.075 O R0
./instances/North/g.92.0.gml N92 E192 M0.32 R77
./instances/North/g.38.2.gml N38 E37 M0.066 O R0
./instances/North/g.18.15.gml N18 E17 M0.058 O R0
./instances/North/g.40.19.gml N40 E73 M0.219 R18
./instances/North/g.90.2.gml N90 E89 M0.204 O R0
./instances/North/g.32.28.gml N32 E117 M0.209 R61
./instances/North/g.30.20.gml N30 E37 M0.082 O R0
./instances/North/g.57.26.gml N57 E241 M0.259 R156
./instances/North/g.46.17.gml N46 E62 M0.128 O R0
./instances/North/g.64.18.gml N64 E192 M0.325 R97
./instances/North/g.18.36.gml N18 E29 M0.077 O R0
./instances/North/g.43.1.gml N43 E51 M0.153 O R0
./instances/North/g.25.18.gml N25 E40 M0.141 R3
./instances/North/g.42.1.gml N42 E60 M0.182 R2
./instances/North/g.43.3.gml N43 E188 M0.22 R109
./instances/North/g.15.26.gml N15 E16 M0.041 O R0
./instances/North/g.81.9.gml N81 E163 M0.24 R22
./instances/North/g.28.23.gml N28 E31 M0.052 O R0
./instances/North/g.10.16.gml N10 E9 M0.03 O R0
./instances/North/g.42.8.gml N42 E90 M0.14 R31
./instances/North/g.86.4.gml N86 E189 M0.262 R50
./instances/North/g.100.0.gml N100 E191 M0.287 R46
./instances/North/g.54.2.gml N54 E59 M0.155 O R0
./instances/North/g.10.79.gml N10 E17 M0.076 R1
./instances/North/g.24.37.gml N24 E23 M0.06 O R0
./instances/North/g.13.116.gml N13 E21 M0.057 O R0
./instances/North/g.30.0.gml N30 E43 M0.118 R1
./instances/North/g.44.5.gml N44 E53 M0.1 O R0
./instances/North/g.54.6.gml N54 E53 M0.087 O R0
./instances/North/g.44.22.gml N44 E60 M0.122 R6
./instances/North/g.15.17.gml N15 E14 M0.036 O R0
./instances/North/g.59.14.gml N59 E85 M0.152 R10
./instances/North/g.61.39.gml N61 E63 M0.092 O R0
./instances/North/g.95.1.gml N95 E132 M0.209 R2
./instances/North/g.54.7.gml N54 E58 M0.082 O R0
./instances/North/g.38.8.gml N38 E40 M0.057 O R0
./instances/North/g.32.27.gml N32 E31 M0.054 O R0
./instances/North/g.14.28.gml N14 E24 M0.121 R1
./instances/North/g.15.39.gml N15 E14 M0.033 O R0
./instances/North/g.11.19.gml N11 E14 M0.062 O R0
./instances/North/g.37.12.gml N37 E43 M0.08 O R0
./instances/North/g.22.30.gml N22 E23 M0.039 O R0
./instances/North/g.20.47.gml N20 E32 M0.111 R4
./instances/North/g.60.16.gml N60 E115 M0.178 R40
./instances/North/g.16.25.gml N16 E15 M0.039 O R0
./instances/North/g.23.37.gml N23 E22 M0.049 O R0
./instances/North/g.44.20.gml N44 E93 M0.146 R26
./instances/North/g.36.17.gml N36 E79 M0.126 R25
./instances/North/g.16.62.gml N16 E15 M0.037 O R0
./instances/North/g.43.0.gml N43 E56 M0.093 O R0
./instances/North/g.66.7.gml N66 E88 M0.156 R1
./instances/North/g.19.11.gml N19 E24 M0.064 O R0
./instances/North/g.22.37.gml N22 E25 M0.061 O R0
./instances/North/g.48.10.gml N48 E52 M0.091 O R0
./instances/North/g.10.19.gml N10 E20 M0.074 R4
./instances/North/g.35.27.gml N35 E56 M0.119 R9
./instances/North/g.29.12.gml N29 E38 M0.072 O R0
./instances/North/g.17.42.gml N17 E16 M0.036 O R0
./instances/North/g.10.5.gml N10 E14 M0.049 O R0
./instances/North/g.21.37.gml N21 E32 M0.085 R3
./instances/North/g.78.0.gml N78 E77 M0.129 O R0
./instances/Jung/ba-i5-d5-n100.5.gml N100 E475 M1.106 R312
./instances/Jung/ba-i5-d5-n100.14.gml N100 E475 M0.609 R341
./instances/Jung/ba-i3-d3-n100.4.gml N100 E291 M0.491 R148
./instances/Jung/ba-i3-d3-n100.0.gml N100 E291 M0.917 R134
./instances/Jung/ba-i20-d20-n100.11.gml N100 E1600 M2.205 R1422
./instances/Jung/ba-i3-d3-n1000.14.gml N1000 E2991 M4.861 R1899
./instances/Jung/ba-i2-d2-n100.3.gml N100 E196 M0.264 R50
./instances/Jung/ba-i5-d5-n100.13.gml N100 E475 M0.459 R333
./instances/Jung/ba-i3-d3-n1000.11.gml N1000 E2991 M6.499 R1923
./instances/Jung/ba-i20-d20-n100.19.gml N100 E1600 M1.808 R1422
./instances/Jung/ba-i3-d3-n100.16.gml N100 E291 M0.399 R153
./instances/Jung/ba-i3-d3-n1000.12.gml N1000 E2991 M4.921 R1726
./instances/Jung/ba-i5-d5-n100.15.gml N100 E475 M0.793 R338
./instances/Jung/ba-i2-d2-n100.11.gml N100 E196 M0.469 R66
./instances/Jung/ba-i5-d5-n1000.10.gml N1000 E4975 M7.893 R3767
./instances/Jung/ba-i2-d2-n100.14.gml N100 E196 M0.434 R60
./instances/Jung/ba-i2-d2-n1000.17.gml N1000 E1996 M4.331 R923
./instances/Jung/ba-i2-d2-n1000.5.gml N1000 E1996 M4.731 R921
./instances/Jung/ba-i5-d5-n100.16.gml N100 E475 M0.669 R317
./instances/Jung/ba-i5-d5-n100.3.gml N100 E475 M0.673 R339
./instances/Jung/ba-i2-d2-n1000.7.gml N1000 E1996 M4.874 R828
./instances/Jung/ba-i10-d10-n1000.13.gml N1000 E9900 M17.919 R8766
./instances/Jung/ba-i3-d3-n1000.17.gml N1000 E2991 M6.814 R1915
./instances/Jung/ba-i5-d5-n100.2.gml N100 E475 M0.671 R295
./instances/Jung/ba-i10-d10-n100.9.gml N100 E900 M1.08 R753
./instances/Jung/ba-i2-d2-n1000.16.gml N1000 E1996 M4.505 R898
./instances/Jung/ba-i2-d2-n1000.19.gml N1000 E1996 M4.553 R914
./instances/Jung/ba-i20-d20-n1000.9.gml N1000 E19600 M36.18 R18406
./instances/Jung/ba-i2-d2-n1000.9.gml N1000 E1996 M4.537 R926
./instances/Jung/ba-i20-d20-n100.10.gml N100 E1600 M1.835 R1426
./instances/Jung/ba-i20-d20-n100.3.gml N100 E1600 M1.823 R1416
./instances/Jung/ba-i10-d10-n100.4.gml N100 E900 M0.741 R750
./instances/Jung/ba-i20-d20-n1000.0.gml N1000 E19600 M38.893 R18417
./instances/Jung/ba-i2-d2-n100.9.gml N100 E196 M0.396 R53
./instances/Jung/ba-i3-d3-n100.13.gml N100 E291 M0.532 R127
./instances/Jung/ba-i3-d3-n100.12.gml N100 E291 M0.555 R146
./instances/Jung/ba-i3-d3-n1000.9.gml N1000 E2991 M7.889 R1884
./instances/Jung/ba-i20-d20-n1000.10.gml N1000 E19600 M61.113 R18411
./instances/Jung/ba-i10-d10-n100.0.gml N100 E900 M1.212 R739
./instances/Jung/ba-i20-d20-n1000.17.gml N1000 E19600 M61.478 R18404
./instances/Jung/ba-i5-d5-n1000.13.gml N1000 E4975 M10.916 R3860
./instances/Jung/ba-i2-d2-n10000.9.gml N10000 E19996 M168.119 R9758
./instances/Jung/ba-i2-d2-n100.12.gml N100 E196 M0.438 R55
./instances/Jung/ba-i2-d2-n10000.10.gml N10000 E19996 M227.882 R9793
./instances/Jung/ba-i2-d2-n10000.17.gml N10000 E19996 M169.034 R9818
./instances/Jung/ba-i2-d2-n100.4.gml N100 E196 M0.433 R62
./instances/Jung/ba-i2-d2-n10000.2.gml N10000 E19996 M219.953 R9780
./instances/Jung/ba-i10-d10-n100.8.gml N100 E900 M1.127 R747
./instances/Jung/ba-i2-d2-n10000.19.gml N10000 E19996 M219.741 R9787
./instances/Jung/ba-i2-d2-n100.2.gml N100 E196 M0.446 R70
./instances/Jung/ba-i2-d2-n1000.14.gml N1000 E1996 M4.839 R899
./instances/Jung/ba-i5-d5-n1000.17.gml N1000 E4975 M11.978 R3650
./instances/Jung/ba-i5-d5-n100.18.gml N100 E475 M0.738 R345
./instances/Jung/ba-i2-d2-n10000.15.gml N10000 E19996 M205.426 R9790
./instances/Jung/ba-i3-d3-n10000.1.gml N10000 E29991 M345.604 R19587
./instances/Jung/ba-i2-d2-n1000.2.gml N1000 E1996 M3.344 R923
./instances/Jung/ba-i3-d3-n100.15.gml N100 E291 M0.383 R139
./instances/Jung/ba-i10-d10-n1000.4.gml N1000 E9900 M21.522 R8757
./instances/Jung/ba-i2-d2-n1000.18.gml N1000 E1996 M4.796 R856
./instances/Jung/ba-i3-d3-n10000.8.gml N10000 E29991 M377.826 R19297
./instances/Jung/ba-i20-d20-n1000.13.gml N1000 E19600 M42.951 R18417
./instances/Jung/ba-i2-d2-n100.5.gml N100 E196 M0.401 R55
./instances/Jung/ba-i2-d2-n10000.3.gml N10000 E19996 M186.426 R9774
./instances/Jung/ba-i3-d3-n100.17.gml N100 E291 M0.503 R137
./instances/Jung/ba-i10-d10-n1000.18.gml N1000 E9900 M17.811 R8755
./instances/Jung/ba-i3-d3-n100.2.gml N100 E291 M0.536 R145
./instances/Jung/ba-i10-d10-n1000.11.gml N1000 E9900 M21.662 R8763
./instances/Jung/ba-i20-d20-n100.8.gml N100 E1600 M1.956 R1429
./instances/Jung/ba-i3-d3-n100.3.gml N100 E291 M0.58 R154
./instances/Jung/ba-i2-d2-n10000.18.gml N10000 E19996 M199.701 R8934
./instances/Jung/ba-i3-d3-n100.7.gml N100 E291 M0.526 R149
./instances/Jung/ba-i10-d10-n1000.17.gml N1000 E9900 M16.281 R8773
./instances/Jung/ba-i20-d20-n100.18.gml N100 E1600 M1.876 R1420
./instances/Jung/ba-i3-d3-n10000.4.gml N10000 E29991 M388.202 R19817
./instances/Jung/ba-i5-d5-n100.11.gml N100 E475 M0.741 R333
./instances/Jung/ba-i20-d20-n1000.18.gml N1000 E19600 M42.122 R18412
./instances/Jung/ba-i10-d10-n1000.15.gml N1000 E9900 M20.786 R8772
./instances/Jung/ba-i3-d3-n10000.2.gml N10000 E29991 M336.61 R19797
./instances/Jung/ba-i20-d20-n1000.5.gml N1000 E19600 M49.855 R18405
./instances/Jung/ba-i20-d20-n100.17.gml N100 E1600 M1.986 R1416
./instances/Jung/ba-i20-d20-n1000.15.gml N1000 E19600 M70.674 R18416
./instances/Jung/ba-i5-d5-n10000.3.gml N10000 E49975 M599.976 R39640
./instances/Jung/ba-i5-d5-n10000.13.gml N10000 E49975 M566.561 R39485
./instances/Jung/ba-i5-d5-n10000.10.gml N10000 E49975 M599.467 R39777
./instances/Jung/ba-i20-d20-n100.13.gml N100 E1600 M1.83 R1422
./instances/Jung/ba-i3-d3-n1000.0.gml N1000 E2991 M6.99 R1930
./instances/Jung/ba-i5-d5-n1000.0.gml N1000 E4975 M11.095 R3767
./instances/Jung/ba-i20-d20-n100.6.gml N100 E1600 M2.114 R1413
./instances/Jung/ba-i10-d10-n1000.3.gml N1000 E9900 M19.43 R8765
./instances/Jung/ba-i2-d2-n1000.3.gml N1000 E1996 M4.776 R892
./instances/Jung/ba-i2-d2-n100.1.gml N100 E196 M0.426 R52
./instances/Jung/ba-i10-d10-n100.19.gml N100 E900 M1.139 R746
./instances/Jung/ba-i5-d5-n10000.7.gml N10000 E49975 M545.019 R39756
./instances/Jung/ba-i3-d3-n1000.15.gml N1000 E2991 M7.277 R1910
./instances/Jung/ba-i2-d2-n1000.13.gml N1000 E1996 M5.19 R926
./instances/Jung/ba-i5-d5-n1000.14.gml N1000 E4975 M11.83 R3884
./instances/Jung/ba-i5-d5-n1000.6.gml N1000 E4975 M12.299 R3883
./instances/Jung/ba-i2-d2-n1000.12.gml N1000 E1996 M5.304 R896
./instances/Jung/ba-i2-d2-n100.0.gml N100 E196 M0.42 R53
./instances/Jung/ba-i3-d3-n100.5.gml N100 E291 M0.556 R160
./instances/Jung/ba-i2-d2-n100.15.gml N100 E196 M0.446 R60
./instances/Jung/ba-i10-d10-n1000.6.gml N1000 E9900 M18.811 R8766
./instances/Jung/ba-i5-d5-n1000.8.gml N1000 E4975 M11.23 R3893
./instances/Jung/ba-i2-d2-n100.13.gml N100 E196 M0.425 R47
./instances/Jung/ba-i3-d3-n10000.16.gml N10000 E29991 M354 R19794
./instances/Jung/ba-i2-d2-n1000.6.gml N1000 E1996 M5.069 R882
./instances/Jung/ba-i20-d20-n1000.8.gml N1000 E19600 M67.862 R18411
./instances/Jung/ba-i2-d2-n10000.14.gml N10000 E19996 M163.483 R9798
./instances/Jung/ba-i2-d2-n10000.0.gml N10000 E19996 M223.452 R9802
./instances/Jung/ba-i5-d5-n10000.19.gml N10000 E49975 M568.876 R39761
./instances/Jung/ba-i20-d20-n100.5.gml N100 E1600 M1.963 R1423
./instances/Jung/ba-i5-d5-n1000.1.gml N1000 E4975 M11.415 R3868
./instances/Jung/ba-i3-d3-n100.9.gml N100 E291 M0.641 R156
./instances/Jung/ba-i10-d10-n10000.13.gml N10000 E99900 M992.472 R89606
./instances/Jung/ba-i3-d3-n10000.3.gml N10000 E29991 M433.008 R18693
./instances/Jung/ba-i5-d5-n1000.9.gml N1000 E4975 M12.58 R3888
./instances/Jung/ba-i3-d3-n10000.17.gml N10000 E29991 M437.306 R19730
./instances/Jung/ba-i10-d10-n10000.4.gml N10000 E99900 M993.278 R89611
./instances/Jung/ba-i5-d5-n1000.7.gml N1000 E4975 M14.296 R3898
./instances/Jung/ba-i3-d3-n1000.2.gml N1000 E2991 M7.971 R1907
./instances/Jung/ba-i10-d10-n10000.7.gml N10000 E99900 M1011.82 R89503
./instances/Jung/ba-i20-d20-n100.1.gml N100 E1600 M2.107 R1426
./instances/Jung/ba-i10-d10-n100.2.gml N100 E900 M1.197 R746
./instances/Jung/ba-i5-d5-n100.8.gml N100 E475 M0.781 R325
./instances/Jung/ba-i3-d3-n100.1.gml N100 E291 M0.58 R117
./instances/Jung/ba-i10-d10-n10000.11.gml N10000 E99900 M1089.81 R89612
./instances/Jung/ba-i2-d2-n1000.11.gml N1000 E1996 M5.316 R802
./instances/Jung/ba-i10-d10-n10000.6.gml N10000 E99900 M1085.64 R89590
./instances/Jung/ba-i3-d3-n10000.14.gml N10000 E29991 M447.537 R19724
./instances/Jung/ba-i2-d2-n10000.16.gml N10000 E19996 M215.432 R9801
./instances/Jung/ba-i3-d3-n100.6.gml N100 E291 M0.525 R135
./instances/Jung/ba-i10-d10-n1000.1.gml N1000 E9900 M26.739 R8762
./instances/Jung/ba-i5-d5-n10000.17.gml N10000 E49975 M664.112 R39460
./instances/Jung/ba-i2-d2-n10000.12.gml N10000 E19996 M264.011 R9798
./instances/Jung/ba-i5-d5-n10000.12.gml N10000 E49975 M641.585 R39772
./instances/Jung/ba-i10-d10-n10000.2.gml N10000 E99900 M1121.63 R89604
./instances/Jung/ba-i20-d20-n100.7.gml N100 E1600 M1.894 R1429
./instances/Jung/ba-i10-d10-n100.12.gml N100 E900 M1.107 R737
./instances/Jung/ba-i10-d10-n10000.19.gml N10000 E99900 M1054.32 R89596
./instances/Jung/ba-i2-d2-n1000.8.gml N1000 E1996 M4.765 R895
./instances/Jung/ba-i5-d5-n10000.16.gml N10000 E49975 M580.488 R39748
./instances/Jung/ba-i5-d5-n10000.6.gml N10000 E49975 M632.809 R39756
./instances/Jung/ba-i10-d10-n10000.15.gml N10000 E99900 M1128.01 R89556
./instances/Jung/ba-i10-d10-n10000.3.gml N10000 E99900 M1196.5 R89599
./instances/Jung/ba-i20-d20-n100.16.gml N100 E1600 M2.041 R1428
./instances/Jung/ba-i3-d3-n100.11.gml N100 E291 M0.616 R156
./instances/Jung/ba-i3-d3-n10000.0.gml N10000 E29991 M386.111 R19770
./instances/Jung/ba-i2-d2-n100.18.gml N100 E196 M0.454 R53
./instances/Jung/ba-i5-d5-n1000.11.gml N1000 E4975 M17.109 R3885
./instances/Jung/ba-i10-d10-n100.14.gml N100 E900 M1.253 R760
./instances/Jung/ba-i5-d5-n1000.5.gml N1000 E4975 M12.568 R3890
./instances/Jung/ba-i5-d5-n10000.9.gml N10000 E49975 M660.53 R39761
./instances/Jung/ba-i5-d5-n1000.18.gml N1000 E4975 M12.976 R3781
./instances/Jung/ba-i20-d20-n10000.0.gml N10000 E199600 M1698.32 R189217
./instances/Jung/ba-i3-d3-n10000.5.gml N10000 E29991 M426.582 R19537
./instances/Jung/ba-i20-d20-n10000.16.gml N10000 E199600 M1715.24 R189191
./instances/Jung/ba-i10-d10-n10000.1.gml N10000 E99900 M1171.14 R89567
./instances/Jung/ba-i5-d5-n100.12.gml N100 E475 M0.745 R340
./instances/Jung/ba-i5-d5-n1000.16.gml N1000 E4975 M11.902 R3715
./instances/Jung/ba-i5-d5-n1000.19.gml N1000 E4975 M14.695 R3890
./instances/Jung/ba-i20-d20-n1000.6.gml N1000 E19600 M60.131 R18391
./instances/Jung/ba-i5-d5-n10000.18.gml N10000 E49975 M667.089 R39773
./instances/Jung/ba-i2-d2-n100.10.gml N100 E196 M0.453 R67
./instances/Jung/ba-i3-d3-n100.18.gml N100 E291 M0.455 R167
./instances/Jung/ba-i20-d20-n100.15.gml N100 E1600 M2.185 R1430
./instances/Jung/ba-i3-d3-n1000.1.gml N1000 E2991 M8.36 R1917
./instances/Jung/ba-i3-d3-n1000.16.gml N1000 E2991 M8.515 R1927
./instances/Jung/ba-i2-d2-n10000.13.gml N10000 E19996 M228.881 R9826
./instances/Jung/ba-i5-d5-n100.9.gml N100 E475 M0.503 R329
./instances/Jung/ba-i10-d10-n100.1.gml N100 E900 M0.805 R742
./instances/Jung/ba-i10-d10-n1000.9.gml N1000 E9900 M27.679 R8765
./instances/Jung/ba-i5-d5-n1000.2.gml N1000 E4975 M10.826 R3831
./instances/Jung/ba-i3-d3-n100.10.gml N100 E291 M0.536 R150
./instances/Jung/ba-i5-d5-n1000.15.gml N1000 E4975 M11.946 R3841
./instances/Jung/ba-i5-d5-n10000.1.gml N10000 E49975 M663.771 R39760
./instances/Jung/ba-i10-d10-n10000.18.gml N10000 E99900 M1114.78 R89575
./instances/Jung/ba-i10-d10-n100.16.gml N100 E900 M1.104 R749
./instances/Jung/ba-i3-d3-n100.8.gml N100 E291 M0.549 R140
./instances/Jung/ba-i5-d5-n100.4.gml N100 E475 M0.787 R333
./instances/Jung/ba-i10-d10-n1000.12.gml N1000 E9900 M28.672 R8790
./instances/Jung/ba-i3-d3-n1000.7.gml N1000 E2991 M6.774 R1748
./instances/Jung/ba-i20-d20-n1000.3.gml N1000 E19600 M76.756 R18416
./instances/Jung/ba-i5-d5-n100.7.gml N100 E475 M0.735 R347
./instances/Jung/ba-i10-d10-n100.6.gml N100 E900 M1.199 R744
./instances/Jung/ba-i20-d20-n10000.11.gml N10000 E199600 M1845.76 R189171
./instances/Jung/ba-i2-d2-n10000.7.gml N10000 E19996 M233.064 R9827
./instances/Jung/ba-i5-d5-n10000.8.gml N10000 E49975 M686.202 R39758
./instances/Jung/ba-i3-d3-n1000.19.gml N1000 E2991 M4.915 R1892
./instances/Jung/ba-i10-d10-n100.11.gml N100 E900 M1.245 R739
./instances/Jung/ba-i5-d5-n10000.11.gml N10000 E49975 M663.335 R39363
./instances/Jung/ba-i3-d3-n100.14.gml N100 E291 M0.546 R133
./instances/Jung/ba-i10-d10-n100.17.gml N100 E900 M1.214 R730
./instances/Jung/ba-i2-d2-n100.7.gml N100 E196 M0.428 R38
./instances/Jung/ba-i3-d3-n10000.13.gml N10000 E29991 M379.582 R19757
./instances/Jung/ba-i10-d10-n10000.0.gml N10000 E99900 M1037.64 R89617
./instances/Jung/ba-i20-d20-n100.0.gml N100 E1600 M2.094 R1414
./instances/Jung/ba-i2-d2-n1000.1.gml N1000 E1996 M4.573 R913
./instances/Jung/ba-i5-d5-n1000.3.gml N1000 E4975 M11.689 R3898
./instances/Jung/ba-i20-d20-n10000.8.gml N10000 E199600 M1755.25 R189157
./instances/Jung/ba-i20-d20-n100.12.gml N100 E1600 M2.221 R1424
./instances/Jung/ba-i20-d20-n10000.4.gml N10000 E199600 M1854.71 R189175
./instances/Jung/ba-i3-d3-n10000.15.gml N10000 E29991 M386.795 R19791
./instances/Jung/ba-i20-d20-n10000.19.gml N10000 E199600 M1901.72 R189197
./instances/Jung/ba-i20-d20-n100.14.gml N100 E1600 M2.164 R1425
./instances/Jung/ba-i20-d20-n1000.16.gml N1000 E19600 M42.792 R18412
./instances/Jung/ba-i5-d5-n100.1.gml N100 E475 M0.498 R345
./instances/Jung/ba-i3-d3-n10000.7.gml N10000 E29991 M394.576 R19692
./instances/Jung/ba-i5-d5-n1000.4.gml N1000 E4975 M11.025 R3870
./instances/Jung/ba-i3-d3-n1000.6.gml N1000 E2991 M5.701 R1705
./instances/Jung/ba-i20-d20-n1000.12.gml N1000 E19600 M58.937 R18399
./instances/Jung/ba-i5-d5-n100.6.gml N100 E475 M0.772 R310
./instances/Jung/ba-i5-d5-n100.0.gml N100 E475 M0.722 R334
./instances/Jung/ba-i3-d3-n10000.12.gml N10000 E29991 M440.865 R19835
./instances/Jung/ba-i3-d3-n10000.11.gml N10000 E29991 M411.27 R19598
./instances/Jung/ba-i10-d10-n1000.8.gml N1000 E9900 M20.175 R8733
./instances/Jung/ba-i5-d5-n1000.12.gml N1000 E4975 M12.894 R3881
./instances/Jung/ba-i2-d2-n10000.5.gml N10000 E19996 M194.164 R9767
./instances/Jung/ba-i20-d20-n10000.5.gml N10000 E199600 M1771.49 R189174
./instances/Jung/ba-i10-d10-n1000.0.gml N1000 E9900 M30.619 R8765
./instances/Jung/ba-i10-d10-n100.7.gml N100 E900 M1.298 R738
./instances/Jung/ba-i10-d10-n1000.10.gml N1000 E9900 M34.138 R8763
./instances/Jung/ba-i10-d10-n100.15.gml N100 E900 M1.175 R745
./instances/Jung/ba-i3-d3-n1000.10.gml N1000 E2991 M7.404 R1922
./instances/Jung/ba-i2-d2-n1000.10.gml N1000 E1996 M4.804 R799
./instances/Jung/ba-i3-d3-n1000.3.gml N1000 E2991 M7.777 R1867
./instances/Jung/ba-i3-d3-n10000.19.gml N10000 E29991 M387.733 R19777
./instances/Jung/ba-i5-d5-n10000.5.gml N10000 E49975 M627.483 R39779
./instances/Jung/ba-i3-d3-n1000.5.gml N1000 E2991 M7.116 R1859
./instances/Jung/ba-i3-d3-n10000.9.gml N10000 E29991 M405.209 R19746
./instances/Jung/ba-i20-d20-n1000.7.gml N1000 E19600 M54.902 R18401
./instances/Jung/ba-i20-d20-n1000.4.gml N1000 E19600 M59.554 R18409
./instances/Jung/ba-i20-d20-n1000.1.gml N1000 E19600 M67.66 R18410
./instances/Jung/ba-i5-d5-n10000.0.gml N10000 E49975 M631.882 R39749
./instances/Jung/ba-i10-d10-n100.13.gml N100 E900 M1.202 R755
./instances/Jung/ba-i10-d10-n1000.14.gml N1000 E9900 M26.461 R8785
./instances/Jung/ba-i10-d10-n100.3.gml N100 E900 M1.065 R751
./instances/Jung/ba-i5-d5-n100.17.gml N100 E475 M0.68 R335
./instances/Jung/ba-i2-d2-n1000.0.gml N1000 E1996 M5.977 R867
./instances/Jung/ba-i2-d2-n1000.4.gml N1000 E1996 M5.135 R931
./instances/Jung/ba-i20-d20-n1000.11.gml N1000 E19600 M52.504 R18405
./instances/Jung/ba-i10-d10-n1000.7.gml N1000 E9900 M28.989 R8718
./instances/Jung/ba-i3-d3-n10000.6.gml N10000 E29991 M379.185 R19688
./instances/Jung/ba-i3-d3-n1000.4.gml N1000 E2991 M7.31 R1890
./instances/Jung/ba-i3-d3-n1000.18.gml N1000 E2991 M7.18 R1698
./instances/Jung/ba-i10-d10-n1000.19.gml N1000 E9900 M33.977 R8778
./instances/Jung/ba-i5-d5-n10000.15.gml N10000 E49975 M626.068 R39731
./instances/Jung/ba-i2-d2-n10000.1.gml N10000 E19996 M244.091 R9817
./instances/Jung/ba-i5-d5-n10000.14.gml N10000 E49975 M704.389 R39729
./instances/Jung/ba-i20-d20-n10000.12.gml N10000 E199600 M1778.68 R189182
./instances/Jung/ba-i2-d2-n1000.15.gml N1000 E1996 M5.452 R909
./instances/Jung/ba-i2-d2-n100.6.gml N100 E196 M0.416 R46
./instances/Jung/ba-i2-d2-n100.19.gml N100 E196 M0.382 R44
./instances/Jung/ba-i5-d5-n100.19.gml N100 E475 M0.791 R344
./instances/Jung/ba-i3-d3-n1000.8.gml N1000 E2991 M9.036 R1876
./instances/Jung/ba-i10-d10-n1000.5.gml N1000 E9900 M28.416 R8779
./instances/Jung/ba-i3-d3-n10000.18.gml N10000 E29991 M420.41 R19801
./instances/Jung/ba-i2-d2-n10000.11.gml N10000 E19996 M205.472 R9814
./instances/Jung/ba-i5-d5-n10000.4.gml N10000 E49975 M747.141 R39762
./instances/Jung/ba-i20-d20-n100.2.gml N100 E1600 M2.022 R1423
./instances/Jung/ba-i2-d2-n10000.4.gml N10000 E19996 M235.611 R9087
./instances/Jung/ba-i3-d3-n100.19.gml N100 E291 M0.564 R148
./instances/Jung/ba-i20-d20-n100.9.gml N100 E1600 M2.005 R1423
./instances/Jung/ba-i5-d5-n100.10.gml N100 E475 M0.721 R340
./instances/Jung/ba-i20-d20-n1000.2.gml N1000 E19600 M50.533 R18399
./instances/Jung/ba-i20-d20-n10000.9.gml N10000 E199600 M1737.75 R189175
./instances/Jung/ba-i2-d2-n100.16.gml N100 E196 M0.429 R69
./instances/Jung/ba-i10-d10-n100.5.gml N100 E900 M1.268 R751
./instances/Jung/ba-i3-d3-n1000.13.gml N1000 E2991 M6.675 R1805
./instances/Jung/ba-i20-d20-n1000.19.gml N1000 E19600 M86.075 R18401
./instances/Jung/ba-i10-d10-n10000.8.gml N10000 E99900 M1096.51 R89603
./instances/Jung/ba-i2-d2-n100.17.gml N100 E196 M0.418 R62
./instances/Jung/ba-i20-d20-n10000.10.gml N10000 E199600 M1799.2 R189184
./instances/Jung/ba-i20-d20-n10000.18.gml N10000 E199600 M1675.09 R189149
./instances/Jung/ba-i10-d10-n100.10.gml N100 E900 M1.099 R740
./instances/Jung/ba-i2-d2-n100.8.gml N100 E196 M0.403 R55
./instances/Jung/ba-i10-d10-n100.18.gml N100 E900 M1.193 R751
./instances/Jung/ba-i20-d20-n100.4.gml N100 E1600 M1.84 R1428
./instances/Jung/ba-i10-d10-n1000.16.gml N1000 E9900 M32.586 R8772
./instances/Jung/ba-i10-d10-n1000.2.gml N1000 E9900 M25.027 R8757
./instances/Jung/ba-i20-d20-n10000.6.gml N10000 E199600 M1860.01 R189183
./instances/Jung/ba-i5-d5-n10000.2.gml N10000 E49975 M673.715 R39622
./instances/Jung/ba-i10-d10-n10000.10.gml N10000 E99900 M1126.14 R89601
./instances/Jung/ba-i20-d20-n1000.14.gml N1000 E19600 M70.629 R18372
./instances/Jung/ba-i2-d2-n10000.6.gml N10000 E19996 M220.525 R9712
./instances/Jung/ba-i10-d10-n10000.14.gml N10000 E99900 M1014.92 R89592
./instances/Jung/ba-i3-d3-n10000.10.gml N10000 E29991 M396.385 R19692
./instances/Jung/ba-i20-d20-n10000.17.gml N10000 E199600 M1776.74 R189199
./instances/Jung/ba-i2-d2-n10000.8.gml N10000 E19996 M223.207 R9283
./instances/Jung/ba-i10-d10-n10000.17.gml N10000 E99900 M1095.78 R89582
./instances/Jung/ba-i20-d20-n10000.13.gml N10000 E199600 M1737.32 R189202
./instances/Jung/ba-i10-d10-n10000.9.gml N10000 E99900 M844.119 R89603
./instances/Jung/ba-i10-d10-n10000.16.gml N10000 E99900 M836.293 R89515
./instances/Jung/ba-i20-d20-n10000.3.gml N10000 E199600 M1569.08 R189181
./instances/Jung/ba-i20-d20-n10000.7.gml N10000 E199600 M1419.57 R189178
./instances/Jung/ba-i10-d10-n10000.12.gml N10000 E99900 M877.962 R89458
./instances/Jung/ba-i20-d20-n10000.14.gml N10000 E199600 M1445.84 R189181
./instances/Jung/ba-i20-d20-n10000.1.gml N10000 E199600 M1683.87 R189184
./instances/Jung/ba-i10-d10-n10000.5.gml N10000 E99900 M893.467 R89590
./instances/Jung/ba-i20-d20-n10000.2.gml N10000 E199600 M1405.77 R189202
./instances/Jung/ba-i20-d20-n10000.15.gml N10000 E199600 M1494.35 R189200
./instances/Regular/reg-d3-n100.7.gml N100 E150 R34 M0.409
./instances/Regular/reg-d5-n100.6.gml N100 E250 R123 M0.743
./instances/Regular/reg-d3-n100.6.gml N100 E150 R33 M0.503
./instances/Regular/reg-d10-n100.9.gml N100 E500 R363 M1.052
./instances/Regular/reg-d10-n100.12.gml N100 E500 R359 M0.636
./instances/Regular/reg-d20-n100.3.gml N100 E1000 R829 M1.296
./instances/Regular/reg-d5-n100.15.gml N100 E250 R128 M0.865
./instances/Regular/reg-d2-n100.17.gml N100 E100 R0 M0.134 O
./instances/Regular/reg-d20-n100.4.gml N100 E1000 R826 M0.942
./instances/Regular/reg-d3-n1000.17.gml N1000 E1500 R460 M6.568
./instances/Regular/reg-d2-n1000.17.gml N1000 E1000 R0 M2.084 O
./instances/Regular/reg-d20-n100.8.gml N100 E1000 R816 M1.275
./instances/Regular/reg-d2-n1000.9.gml N1000 E1000 R0 M1.584 O
./instances/Regular/reg-d2-n1000.14.gml N1000 E1000 R0 M1.639 O
./instances/Regular/reg-d20-n100.16.gml N100 E1000 R835 M1.427
./instances/Regular/reg-d10-n1000.16.gml N1000 E5000 R3888 M14.452
./instances/Regular/reg-d3-n1000.2.gml N1000 E1500 R462 M7.944
./instances/Regular/reg-d10-n1000.1.gml N1000 E5000 R3887 M21.854
./instances/Regular/reg-d3-n100.2.gml N100 E150 R36 M0.366
./instances/Regular/reg-d10-n100.5.gml N100 E500 R356 M0.895
./instances/Regular/reg-d2-n10000.16.gml N10000 E10000 R0 M19.192 O
./instances/Regular/reg-d3-n100.18.gml N100 E150 R35 M0.405
./instances/Regular/reg-d5-n1000.2.gml N1000 E2500 R1434 M12.867
./instances/Regular/reg-d5-n100.9.gml N100 E250 R128 M0.589
./instances/Regular/reg-d2-n1000.19.gml N1000 E1000 R0 M1.782 O
./instances/Regular/reg-d2-n100.18.gml N100 E100 R0 M0.172 O
./instances/Regular/reg-d5-n1000.8.gml N1000 E2500 R1436 M15.934
./instances/Regular/reg-d10-n100.11.gml N100 E500 R356 M0.798
./instances/Regular/reg-d5-n1000.0.gml N1000 E2500 R1432 M13.777
./instances/Regular/reg-d2-n100.8.gml N100 E100 R0 M0.214 O
./instances/Regular/reg-d10-n1000.14.gml N1000 E5000 R3886 M20.93
./instances/Regular/reg-d20-n1000.11.gml N1000 E10000 R8822 M35.758
./instances/Regular/reg-d2-n1000.11.gml N1000 E1000 R0 M1.588 O
./instances/Regular/reg-d5-n1000.5.gml N1000 E2500 R1439 M14.373
./instances/Regular/reg-d10-n1000.17.gml N1000 E5000 R3889 M19.444
./instances/Regular/reg-d2-n1000.0.gml N1000 E1000 R0 M1.667 O
./instances/Regular/reg-d3-n1000.6.gml N1000 E1500 R467 M9.527
./instances/Regular/reg-d2-n10000.17.gml N10000 E10000 R0 M36.996 O
./instances/Regular/reg-d20-n1000.2.gml N1000 E10000 R8827 M47.922
./instances/Regular/reg-d20-n1000.14.gml N1000 E10000 R8808 M36.175
./instances/Regular/reg-d20-n1000.1.gml N1000 E10000 R8824 M30.721
./instances/Regular/reg-d3-n100.10.gml N100 E150 R35 M0.279
./instances/Regular/reg-d10-n1000.15.gml N1000 E5000 R3889 M28.727
./instances/Regular/reg-d5-n1000.9.gml N1000 E2500 R1426 M14.232
./instances/Regular/reg-d5-n100.19.gml N100 E250 R125 M0.522
./instances/Regular/reg-d3-n1000.12.gml N1000 E1500 R464 M10.382
./instances/Regular/reg-d2-n10000.14.gml N10000 E10000 R0 M35.307 O
./instances/Regular/reg-d3-n10000.5.gml N10000 E15000 R4900 M774.492
./instances/Regular/reg-d3-n10000.1.gml N10000 E15000 R4896 M898.913
./instances/Regular/reg-d2-n100.6.gml N100 E100 R0 M0.211 O
./instances/Regular/reg-d5-n100.18.gml N100 E250 R123 M0.551
./instances/Regular/reg-d3-n10000.8.gml N10000 E15000 R4901 M954.255
./instances/Regular/reg-d2-n10000.19.gml N10000 E10000 R0 M28.034 O
./instances/Regular/reg-d3-n100.14.gml N100 E150 R38 M0.299
./instances/Regular/reg-d3-n10000.19.gml N10000 E15000 R4910 M918
./instances/Regular/reg-d2-n10000.6.gml N10000 E10000 R0 M50.661 O
./instances/Regular/reg-d5-n1000.12.gml N1000 E2500 R1438 M16.538
./instances/Regular/reg-d2-n100.19.gml N100 E100 R0 M0.198 O
./instances/Regular/reg-d2-n1000.4.gml N1000 E1000 R0 M1.697 O
./instances/Regular/reg-d5-n1000.4.gml N1000 E2500 R1437 M15.776
./instances/Regular/reg-d2-n1000.1.gml N1000 E1000 R0 M1.06 O
./instances/Regular/reg-d3-n10000.2.gml N10000 E15000 R4897 M1033.91
./instances/Regular/reg-d3-n10000.12.gml N10000 E15000 R4900 M1200.11
./instances/Regular/reg-d20-n100.11.gml N100 E1000 R834 M1.431
./instances/Regular/reg-d2-n10000.18.gml N10000 E10000 R0 M46.048 O
./instances/Regular/reg-d2-n100.5.gml N100 E100 R0 M0.193 O
./instances/Regular/reg-d2-n10000.7.gml N10000 E10000 R0 M22.991 O
./instances/Regular/reg-d2-n1000.6.gml N1000 E1000 R0 M1.89 O
./instances/Regular/reg-d10-n1000.10.gml N1000 E5000 R3887 M28.124
./instances/Regular/reg-d2-n100.7.gml N100 E100 R0 M0.219 O
./instances/Regular/reg-d3-n1000.14.gml N1000 E1500 R461 M10.449
./instances/Regular/reg-d20-n1000.19.gml N1000 E10000 R8815 M55.581
./instances/Regular/reg-d3-n100.19.gml N100 E150 R35 M0.434
./instances/Regular/reg-d3-n10000.13.gml N10000 E15000 R4901 M1073.27
./instances/Regular/reg-d3-n100.0.gml N100 E150 R36 M0.417
./instances/Regular/reg-d2-n1000.18.gml N1000 E1000 R0 M1.959 O
./instances/Regular/reg-d20-n1000.5.gml N1000 E10000 R8831 M46.918
./instances/Regular/reg-d10-n100.16.gml N100 E500 R358 M0.937
./instances/Regular/reg-d10-n1000.12.gml N1000 E5000 R3895 M29.089
./instances/Regular/reg-d5-n10000.2.gml N10000 E25000 R14817 M1601.82
./instances/Regular/reg-d2-n1000.16.gml N1000 E1000 R0 M1.982 O
./instances/Regular/reg-d5-n10000.14.gml N10000 E25000 R14826 M1512.04
./instances/Regular/reg-d3-n100.13.gml N100 E150 R37 M0.462
./instances/Regular/reg-d3-n100.17.gml N100 E150 R33 M0.434
./instances/Regular/reg-d5-n1000.7.gml N1000 E2500 R1445 M20.249
./instances/Regular/reg-d5-n100.3.gml N100 E250 R127 M0.542
./instances/Regular/reg-d20-n100.0.gml N100 E1000 R824 M1.444
./instances/Regular/reg-d5-n10000.3.gml N10000 E25000 R14822 M1694.74
./instances/Regular/reg-d20-n100.17.gml N100 E1000 R820 M1.528
./instances/Regular/reg-d2-n10000.15.gml N10000 E10000 R0 M43.045 O
./instances/Regular/reg-d5-n10000.19.gml N10000 E25000 R14812 M1840.56
./instances/Regular/reg-d10-n100.7.gml N100 E500 R359 M0.804
./instances/Regular/reg-d2-n1000.5.gml N1000 E1000 R0 M1.879 O
./instances/Regular/reg-d3-n10000.3.gml N10000 E15000 R4904 M1270.29
./instances/Regular/reg-d5-n10000.15.gml N10000 E25000 R14828 M1909.48
./instances/Regular/reg-d2-n100.13.gml N100 E100 R0 M0.201 O
./instances/Regular/reg-d5-n10000.0.gml N10000 E25000 R14820 M1828.79
./instances/Regular/reg-d3-n100.3.gml N100 E150 R33 M0.382
./instances/Regular/reg-d5-n10000.7.gml N10000 E25000 R14816 M1647.25
./instances/Regular/reg-d2-n100.3.gml N100 E100 R0 M0.211 O
./instances/Regular/reg-d10-n100.19.gml N100 E500 R355 M0.776
./instances/Regular/reg-d3-n1000.3.gml N1000 E1500 R464 M10.203
./instances/Regular/reg-d20-n1000.13.gml N1000 E10000 R8824 M39.453
./instances/Regular/reg-d5-n1000.13.gml N1000 E2500 R1435 M13.031
./instances/Regular/reg-d20-n100.5.gml N100 E1000 R828 M1.498
./instances/Regular/reg-d20-n1000.18.gml N1000 E10000 R8807 M51.926
./instances/Regular/reg-d5-n100.16.gml N100 E250 R128 M0.56
./instances/Regular/reg-d5-n1000.14.gml N1000 E2500 R1437 M12.669
./instances/Regular/reg-d3-n10000.4.gml N10000 E15000 R4906 M1062.67
./instances/Regular/reg-d2-n1000.12.gml N1000 E1000 R0 M1.275 O
./instances/Regular/reg-d5-n100.2.gml N100 E250 R123 M0.367
./instances/Regular/reg-d5-n1000.1.gml N1000 E2500 R1434 M13.267
./instances/Regular/reg-d10-n10000.5.gml N10000 E50000 R39698 M2102.51
./instances/Regular/reg-d3-n100.16.gml N100 E150 R32 M0.375
./instances/Regular/reg-d10-n100.8.gml N100 E500 R352 M0.894
./instances/Regular/reg-d20-n1000.7.gml N1000 E10000 R8811 M51.162
./instances/Regular/reg-d5-n1000.18.gml N1000 E2500 R1442 M16.839
./instances/Regular/reg-d5-n100.5.gml N100 E250 R125 M0.551
./instances/Regular/reg-d10-n10000.10.gml N10000 E50000 R39675 M2231.43
./instances/Regular/reg-d3-n100.1.gml N100 E150 R31 M0.401
./instances/Regular/reg-d10-n10000.11.gml N10000 E50000 R39679 M2297.79
./instances/Regular/reg-d10-n10000.18.gml N10000 E50000 R39663 M2670.52
./instances/Regular/reg-d5-n10000.8.gml N10000 E25000 R14815 M1504.56
./instances/Regular/reg-d3-n100.8.gml N100 E150 R34 M0.442
./instances/Regular/reg-d10-n100.10.gml N100 E500 R357 M0.89
./instances/Regular/reg-d10-n10000.15.gml N10000 E50000 R39650 M2271.64
./instances/Regular/reg-d10-n100.13.gml N100 E500 R359 M0.902
./instances/Regular/reg-d3-n1000.0.gml N1000 E1500 R469 M9.418
./instances/Regular/reg-d10-n100.0.gml N100 E500 R362 M0.912
./instances/Regular/reg-d2-n100.11.gml N100 E100 R0 M0.211 O
./instances/Regular/reg-d2-n100.9.gml N100 E100 R0 M0.216 O
./instances/Regular/reg-d3-n100.5.gml N100 E150 R39 M0.449
./instances/Regular/reg-d2-n1000.13.gml N1000 E1000 R0 M1.912 O
./instances/Regular/reg-d10-n1000.7.gml N1000 E5000 R3880 M28.497
./instances/Regular/reg-d10-n10000.1.gml N10000 E50000 R39682 M2905.61
./instances/Regular/reg-d20-n1000.17.gml N1000 E10000 R8812 M50.896
./instances/Regular/reg-d5-n100.11.gml N100 E250 R126 M0.538
./instances/Regular/reg-d3-n100.12.gml N100 E150 R33 M0.451
./instances/Regular/reg-d5-n10000.13.gml N10000 E25000 R14816 M1305.76
./instances/Regular/reg-d20-n100.7.gml N100 E1000 R828 M1.539
./instances/Regular/reg-d2-n100.4.gml N100 E100 R0 M0.244 O
./instances/Regular/reg-d5-n1000.11.gml N1000 E2500 R1433 M17.059
./instances/Regular/reg-d20-n1000.8.gml N1000 E10000 R8822 M56.725
./instances/Regular/reg-d20-n1000.10.gml N1000 E10000 R8819 M42.474
./instances/Regular/reg-d3-n1000.13.gml N1000 E1500 R461 M6.079
./instances/Regular/reg-d5-n10000.11.gml N10000 E25000 R14819 M1487.59
./instances/Regular/reg-d10-n10000.7.gml N10000 E50000 R39673 M2287.34
./instances/Regular/reg-d2-n100.15.gml N100 E100 R0 M0.217 O
./instances/Regular/reg-d20-n100.13.gml N100 E1000 R819 M1.551
./instances/Regular/reg-d5-n10000.9.gml N10000 E25000 R14812 M1751.47
./instances/Regular/reg-d10-n10000.13.gml N10000 E50000 R39676 M2200.97
./instances/Regular/reg-d20-n100.12.gml N100 E1000 R824 M1.569
./instances/Regular/reg-d3-n10000.6.gml N10000 E15000 R4898 M1284.35
./instances/Regular/reg-d20-n10000.15.gml N10000 E100000 R89462 M3512.92
./instances/Regular/reg-d10-n100.1.gml N100 E500 R352 M0.901
./instances/Regular/reg-d20-n10000.6.gml N10000 E100000 R89474 M3337.03
./instances/Regular/reg-d5-n1000.10.gml N1000 E2500 R1427 M10.116
./instances/Regular/reg-d20-n1000.0.gml N1000 E10000 R8826 M54.029
./instances/Regular/reg-d10-n10000.16.gml N10000 E50000 R39673 M2841.36
./instances/Regular/reg-d2-n1000.15.gml N1000 E1000 R0 M1.914 O
./instances/Regular/reg-d3-n10000.14.gml N10000 E15000 R4912 M1231.59
./instances/Regular/reg-d10-n100.2.gml N100 E500 R360 M0.908
./instances/Regular/reg-d5-n1000.17.gml N1000 E2500 R1431 M18.603
./instances/Regular/reg-d10-n1000.2.gml N1000 E5000 R3888 M19.948
./instances/Regular/reg-d5-n10000.4.gml N10000 E25000 R14827 M2145.2
./instances/Regular/reg-d20-n100.1.gml N100 E1000 R831 M1.372
./instances/Regular/reg-d10-n10000.0.gml N10000 E50000 R39683 M2762.91
./instances/Regular/reg-d3-n10000.7.gml N10000 E15000 R4903 M1146.23
./instances/Regular/reg-d5-n100.4.gml N100 E250 R122 M0.577
./instances/Regular/reg-d10-n10000.17.gml N10000 E50000 R39687 M2548.9
./instances/Regular/reg-d3-n1000.11.gml N1000 E1500 R458 M11.186
./instances/Regular/reg-d5-n1000.3.gml N1000 E2500 R1435 M14.946
./instances/Regular/reg-d5-n100.8.gml N100 E250 R131 M0.551
./instances/Regular/reg-d20-n100.10.gml N100 E1000 R828 M1.529
./instances/Regular/reg-d3-n10000.16.gml N10000 E15000 R4902 M1052.42
./instances/Regular/reg-d3-n1000.10.gml N1000 E1500 R462 M6.187
./instances/Regular/reg-d10-n10000.4.gml N10000 E50000 R39693 M2834.8
./instances/Regular/reg-d5-n100.1.gml N100 E250 R120 M0.508
./instances/Regular/reg-d20-n10000.10.gml N10000 E100000 R89478 M3585.87
./instances/Regular/reg-d10-n1000.3.gml N1000 E5000 R3881 M20.492
./instances/Regular/reg-d10-n1000.0.gml N1000 E5000 R3879 M30.954
./instances/Regular/reg-d2-n10000.12.gml N10000 E10000 R0 M34.642 O
./instances/Regular/reg-d10-n1000.11.gml N1000 E5000 R3893 M15.821
./instances/Regular/reg-d5-n100.17.gml N100 E250 R127 M0.383
./instances/Regular/reg-d10-n100.18.gml N100 E500 R355 M0.787
./instances/Regular/reg-d10-n100.4.gml N100 E500 R355 M0.804
./instances/Regular/reg-d2-n1000.7.gml N1000 E1000 R0 M1.873 O
./instances/Regular/reg-d20-n1000.9.gml N1000 E10000 R8815 M46.308
./instances/Regular/reg-d10-n10000.14.gml N10000 E50000 R39663 M2350.39
./instances/Regular/reg-d10-n1000.19.gml N1000 E5000 R3887 M31.71
./instances/Regular/reg-d5-n10000.17.gml N10000 E25000 R14813 M1441.28
./instances/Regular/reg-d20-n100.18.gml N100 E1000 R820 M0.981
./instances/Regular/reg-d5-n1000.15.gml N1000 E2500 R1428 M15.44
./instances/Regular/reg-d3-n10000.9.gml N10000 E15000 R4900 M971.998
./instances/Regular/reg-d2-n100.14.gml N100 E100 R0 M0.157 O
./instances/Regular/reg-d5-n10000.16.gml N10000 E25000 R14819 M1463.74
./instances/Regular/reg-d10-n1000.18.gml N1000 E5000 R3886 M26.824
./instances/Regular/reg-d3-n1000.15.gml N1000 E1500 R464 M10.523
./instances/Regular/reg-d20-n1000.3.gml N1000 E10000 R8822 M50.68
./instances/Regular/reg-d2-n10000.0.gml N10000 E10000 R0 M35.04 O
./instances/Regular/reg-d20-n1000.16.gml N1000 E10000 R8820 M43.908
./instances/Regular/reg-d20-n1000.15.gml N1000 E10000 R8824 M38.247
./instances/Regular/reg-d10-n1000.13.gml N1000 E5000 R3884 M26.488
./instances/Regular/reg-d20-n10000.19.gml N10000 E100000 R89488 M3149.23
./instances/Regular/reg-d20-n10000.12.gml N10000 E100000 R89495 M3390.14
./instances/Regular/reg-d3-n100.15.gml N100 E150 R34 M0.443
./instances/Regular/reg-d3-n1000.4.gml N1000 E1500 R468 M10.437
./instances/Regular/reg-d2-n10000.9.gml N10000 E10000 R0 M28.608 O
./instances/Regular/reg-d5-n100.13.gml N100 E250 R125 M0.542
./instances/Regular/reg-d2-n10000.13.gml N10000 E10000 R0 M45.527 O
./instances/Regular/reg-d2-n100.10.gml N100 E100 R0 M0.229 O
./instances/Regular/reg-d2-n10000.11.gml N10000 E10000 R0 M47.031 O
./instances/Regular/reg-d3-n10000.17.gml N10000 E15000 R4895 M1122.69
./instances/Regular/reg-d20-n10000.2.gml N10000 E100000 R89487 M3723.29
./instances/Regular/reg-d20-n10000.3.gml N10000 E100000 R89490 M3159.08
./instances/Regular/reg-d2-n10000.10.gml N10000 E10000 R0 M26.277 O
./instances/Regular/reg-d20-n10000.1.gml N10000 E100000 R89472 M3532.21
./instances/Regular/reg-d3-n10000.15.gml N10000 E15000 R4888 M996.708
./instances/Regular/reg-d3-n1000.16.gml N1000 E1500 R463 M12.878
./instances/Regular/reg-d10-n10000.8.gml N10000 E50000 R39674 M1949.26
./instances/Regular/reg-d20-n100.19.gml N100 E1000 R818 M1.47
./instances/Regular/reg-d5-n100.12.gml N100 E250 R125 M0.557
./instances/Regular/reg-d3-n1000.1.gml N1000 E1500 R470 M10.37
./instances/Regular/reg-d5-n100.14.gml N100 E250 R127 M0.359
./instances/Regular/reg-d2-n10000.1.gml N10000 E10000 R0 M34.889 O
./instances/Regular/reg-d3-n1000.19.gml N1000 E1500 R466 M11.893
./instances/Regular/reg-d20-n100.9.gml N100 E1000 R826 M1.499
./instances/Regular/reg-d3-n1000.5.gml N1000 E1500 R464 M11.235
./instances/Regular/reg-d2-n100.12.gml N100 E100 R0 M0.234 O
./instances/Regular/reg-d3-n1000.18.gml N1000 E1500 R462 M10.843
./instances/Regular/reg-d10-n1000.6.gml N1000 E5000 R3889 M27.476
./instances/Regular/reg-d3-n100.11.gml N100 E150 R36 M0.425
./instances/Regular/reg-d2-n10000.2.gml N10000 E10000 R0 M52.87 O
./instances/Regular/reg-d3-n10000.0.gml N10000 E15000 R4903 M968.584
./instances/Regular/reg-d10-n1000.5.gml N1000 E5000 R3879 M23.86
./instances/Regular/reg-d3-n1000.7.gml N1000 E1500 R465 M6.875
./instances/Regular/reg-d20-n1000.12.gml N1000 E10000 R8825 M54.94
./instances/Regular/reg-d5-n100.0.gml N100 E250 R120 M0.541
./instances/Regular/reg-d2-n10000.3.gml N10000 E10000 R0 M30.867 O
./instances/Regular/reg-d2-n100.1.gml N100 E100 R0 M0.166 O
./instances/Regular/reg-d10-n100.3.gml N100 E500 R355 M0.877
./instances/Regular/reg-d2-n1000.3.gml N1000 E1000 R0 M1.966 O
./instances/Regular/reg-d3-n10000.11.gml N10000 E15000 R4903 M1024.58
./instances/Regular/reg-d20-n1000.4.gml N1000 E10000 R8818 M56.006
./instances/Regular/reg-d2-n1000.2.gml N1000 E1000 R0 M1.718 O
./instances/Regular/reg-d10-n100.15.gml N100 E500 R346 M0.79
./instances/Regular/reg-d2-n1000.10.gml N1000 E1000 R0 M1.887 O
./instances/Regular/reg-d10-n100.17.gml N100 E500 R356 M0.843
./instances/Regular/reg-d20-n100.15.gml N100 E1000 R823 M1.505
./instances/Regular/reg-d2-n100.16.gml N100 E100 R0 M0.239 O
./instances/Regular/reg-d20-n100.14.gml N100 E1000 R827 M1.509
./instances/Regular/reg-d5-n100.7.gml N100 E250 R122 M0.513
./instances/Regular/reg-d5-n100.10.gml N100 E250 R129 M0.565
./instances/Regular/reg-d3-n100.4.gml N100 E150 R37 M0.408
./instances/Regular/reg-d2-n1000.8.gml N1000 E1000 R0 M1.88 O
./instances/Regular/reg-d10-n100.6.gml N100 E500 R356 M0.865
./instances/Regular/reg-d5-n1000.16.gml N1000 E2500 R1445 M16.906
./instances/Regular/reg-d5-n10000.12.gml N10000 E25000 R14807 M1390.97
./instances/Regular/reg-d3-n1000.8.gml N1000 E1500 R465 M10.931
./instances/Regular/reg-d3-n10000.18.gml N10000 E15000 R4896 M1184.4
./instances/Regular/reg-d2-n100.2.gml N100 E100 R0 M0.234 O
./instances/Regular/reg-d5-n10000.6.gml N10000 E25000 R14819 M1420.68
./instances/Regular/reg-d10-n1000.8.gml N1000 E5000 R3895 M22.303
./instances/Regular/reg-d20-n100.2.gml N100 E1000 R826 M1.333
./instances/Regular/reg-d10-n100.14.gml N100 E500 R351 M0.761
./instances/Regular/reg-d5-n1000.19.gml N1000 E2500 R1435 M17.906
./instances/Regular/reg-d3-n1000.9.gml N1000 E1500 R461 M10.093
./instances/Regular/reg-d3-n10000.10.gml N10000 E15000 R4900 M1089.13
./instances/Regular/reg-d10-n1000.4.gml N1000 E5000 R3886 M25.946
./instances/Regular/reg-d20-n100.6.gml N100 E1000 R827 M1.514
./instances/Regular/reg-d20-n1000.6.gml N1000 E10000 R8834 M38.061
./instances/Regular/reg-d2-n100.0.gml N100 E100 R0 M0.206 O
./instances/Regular/reg-d2-n10000.8.gml N10000 E10000 R0 M25.991 O
./instances/Regular/reg-d5-n1000.6.gml N1000 E2500 R1432 M13.696
./instances/Regular/reg-d10-n1000.9.gml N1000 E5000 R3882 M22.257
./instances/Regular/reg-d2-n10000.4.gml N10000 E10000 R0 M39.473 O
./instances/Regular/reg-d20-n10000.4.gml N10000 E100000 R89502 M3625.97
./instances/Regular/reg-d3-n100.9.gml N100 E150 R37 M0.446
./instances/Regular/reg-d20-n10000.7.gml N10000 E100000 R89475 M3612
./instances/Regular/reg-d2-n10000.5.gml N10000 E10000 R0 M23.388 O
./instances/Regular/reg-d10-n10000.12.gml N10000 E50000 R39689 M2016.73
./instances/Regular/reg-d10-n10000.19.gml N10000 E50000 R39681 M2939.44
./instances/Regular/reg-d20-n10000.17.gml N10000 E100000 R89466 M3376.83
./instances/Regular/reg-d20-n10000.11.gml N10000 E100000 R89475 M3459.93
./instances/Regular/reg-d10-n10000.6.gml N10000 E50000 R39673 M2144.44
./instances/Regular/reg-d5-n10000.1.gml N10000 E25000 R14819 M1367.59
./instances/Regular/reg-d20-n10000.0.gml N10000 E100000 R89505 M3810.84
./instances/Regular/reg-d5-n10000.18.gml N10000 E25000 R14825 M1081.99
./instances/Regular/reg-d5-n10000.10.gml N10000 E25000 R14816 M1423.17
./instances/Regular/reg-d5-n10000.5.gml N10000 E25000 R14826 M1247.65
./instances/Regular/reg-d20-n10000.13.gml N10000 E100000 R89495 M3427.13
./instances/Regular/reg-d10-n10000.3.gml N10000 E50000 R39683 M2502.33
./instances/Regular/reg-d10-n10000.9.gml N10000 E50000 R39679 M1865.66
./instances/Regular/reg-d20-n10000.8.gml N10000 E100000 R89487 M3129.72
./instances/Regular/reg-d20-n10000.5.gml N10000 E100000 R89495 M2769.21
./instances/Regular/reg-d20-n10000.14.gml N10000 E100000 R89470 M2966.14
./instances/Regular/reg-d10-n10000.2.gml N10000 E50000 R39690 M1925.32
./instances/Regular/reg-d20-n10000.18.gml N10000 E100000 R89471 M2737.42
./instances/Regular/reg-d20-n10000.16.gml N10000 E100000 R89497 M2205.88
./instances/Regular/reg-d20-n10000.9.gml N10000 E100000 R89494 M2635.87
./instances/Dimacs/gte_bad.1160 N49 E130 R41 M0.328
./instances/Dimacs/gte_bad.160 N49 E130 R41 M0.448
./instances/Dimacs/gte_bad.508829 N49 E130 R41 M0.301
./instances/Dimacs/gte_bad.1700 N49 E130 R41 M0.367
./instances/Dimacs/gte_bad.298300 N49 E130 R41 M0.445
./instances/Dimacs/gte_bad.40 N49 E130 R41 M0.451
./instances/Dimacs/gte_bad.469010 N49 E130 R41 M0.248
./instances/Dimacs/gte_bad.15100 N49 E130 R41 M0.414
./instances/Dimacs/gte_bad.35620 N49 E130 R41 M0.311
./instances/Dimacs/gte_bad.460 N49 E130 R41 M0.221
./instances/Dimacs/gte_bad.200 N49 E130 R41 M0.338
./instances/Dimacs/gte_bad.60 N49 E130 R41 M0.22
./instances/Dimacs/gte_bad.65330 N49 E130 R41 M0.215
./instances/Dimacs/gte_bad.49320 N49 E130 R41 M0.217
./instances/Dimacs/gte_bad.20 N49 E130 R41 M0.335
./instances/Dimacs/gte_bad.6830 N49 E130 R41 M0.36
./instances/Dimacs/gte_bad.6410 N49 E130 R41 M0.207
./instances/Dimacs/gte_bad.60090 N49 E130 R41 M0.295
./instances/Dimacs/gte_bad.510 N49 E130 R41 M0.344
./instances/Dimacs/r422.geom N115 E380 R222 M0.541
./instances/Dimacs/r2392.geom N478 E2368 R1642 M3.505
./instances/Dimacs/gte_bad.176280 N49 E130 R41 M0.224
./instances/Dimacs/gte_bad.451760 N49 E130 R41 M0.194
./instances/Dimacs/r1002.geom N329 E997 R590 M2.674
./instances/Dimacs/gte_bad.15710 N49 E130 R41 M0.353
./instances/Dimacs/r20726.geom N38692 E20423 R0 M5532.93 O


==> Results/cactus-max.txt <==
./instances/SteinLib/SP/se03.stp N13 E21 M0.123 O R0
./instances/SteinLib/SP/antiwheel5.stp N33 E0 M0.102 O R0
./instances/SteinLib/SP/oddwheel3.stp N33 E0 M0.126 O R0
./instances/SteinLib/SP/design432.stp N8 E20 M0.323 R4
./instances/SteinLib/SP/oddcycle3.stp N33 E0 M0.097 O R0
./instances/SteinLib/MSM/msm4038.stp N237 E390 M0.545 O R0
./instances/SteinLib/MSM/msm4414.stp N317 E476 M0.663 O R0
./instances/SteinLib/MSM/msm0580.stp N338 E541 M1.085 O R0
./instances/SteinLib/MSM/msm1008.stp N402 E695 M1.122 O R0
./instances/SteinLib/MSM/msm0654.stp N1290 E2270 M1.84 O R0
./instances/SteinLib/MSM/msm4224.stp N191 E302 M0.263 O R0
./instances/SteinLib/MSM/msm1234.stp N933 E1632 M2.608 O R0
./instances/SteinLib/MSM/msm1707.stp N278 E478 M0.796 O R0
./instances/SteinLib/MSM/msm2326.stp N418 E723 M0.511 O R0
./instances/SteinLib/MSM/msm4114.stp N402 E690 M0.68 O R0
./instances/SteinLib/MSM/msm3676.stp N957 E1554 M1.733 O R0
./instances/SteinLib/MSM/msm3277.stp N1704 E2991 M2.82 O R0
./instances/SteinLib/MSM/msm0709.stp N1442 E2403 M2.874 O R0
./instances/SteinLib/MSM/msm1844.stp N90 E135 M0.211 O R0
./instances/SteinLib/MSM/msm2152.stp N2132 E3702 M4.822 O R0
./instances/SteinLib/MSM/msm2601.stp N2961 E5100 M4.202 O R0
./instances/SteinLib/MSM/msm3727.stp N4640 E8255 M6.833 O R0
./instances/SteinLib/MSM/msm1931.stp N875 E1522 M1.075 O R0
./instances/SteinLib/MSM/msm2000.stp N898 E1562 M1.053 O R0
./instances/SteinLib/MSM/msm0920.stp N752 E1264 M1.747 O R0
./instances/SteinLib/MSM/msm4515.stp N777 E1358 M1.79 O R0
./instances/SteinLib/MSM/msm4190.stp N391 E666 M0.765 O R0
./instances/SteinLib/MSM/msm2705.stp N1359 E2458 M1.792 O R0
./instances/SteinLib/MSM/msm2525.stp N3031 E5239 M4.775 O R0
./instances/SteinLib/MSM/msm4312.stp N5181 E8893 M8.694 O R0
./instances/SteinLib/MSM/msm2802.stp N1709 E2963 M3.5 O R0
./instances/SteinLib/MSM/msm1477.stp N1199 E2078 M2.704 O R0
./instances/SteinLib/MSM/msm2846.stp N3263 E5783 M7.071 O R0
./instances/SteinLib/MSM/msm2492.stp N4045 E7094 M9.111 O R0
./instances/SteinLib/MSM/msm3829.stp N4221 E7255 M9.678 O R0
./instances/SteinLib/PUC/hc7p.stp N128 E448 M32.491 R196
./instances/SteinLib/PUC/hc7u.stp N128 E448 M36.104 R196
./instances/SteinLib/PUC/cc3-4p.stp N64 E288 M11.26 R153
./instances/SteinLib/PUC/cc3-4u.stp N64 E288 M11.234 R153
./instances/SteinLib/PUC/cc3-5p.stp N125 E750 M65.985 R437
./instances/SteinLib/PUC/hc8u.stp N256 E1024 M178.246 R516
./instances/SteinLib/PUC/cc5-3u.stp N243 E1215 M211.572 R694
./instances/SteinLib/PUC/hc6u.stp N64 E192 M7.196 R68
./instances/SteinLib/PUC/cc3-5u.stp N125 E750 M78.232 R437
./instances/SteinLib/PUC/cc9-2u.stp N512 E2304 M914.788 R1284
./instances/SteinLib/PUC/hc6p.stp N64 E192 M6.847 R68
./instances/SteinLib/PUC/cc9-2p.stp N512 E2304 M933.571 R1284
./instances/SteinLib/PUC/hc9u.stp N512 E2304 M974.681 R1284
./instances/SteinLib/SP/w13c29.stp N783 E2262 M1184.19 R846
./instances/SteinLib/SP/w23c23.stp N1081 E3174 M2602.39 R1243
./instances/SteinLib/PUC/bipe2p.stp N550 E5013 M2706.85 R4074
./instances/SteinLib/PUC/bipe2u.stp N550 E5013 M2877.34 R4074
./instances/SteinLib/PUC/cc6-2u.stp N64 E192 M6.187 R68
./instances/SteinLib/PUC/bip42p.stp N1200 E3982 M3140.17 R2577
./instances/SteinLib/PUC/cc6-3u.stp N729 E4368 M3524.69 R2791
./instances/SteinLib/PUC/cc10-2u.stp N1024 E5120 M5263.51 R3076
./instances/SteinLib/PUC/hc10p.stp N1024 E5120 M5430.24 R3076
./instances/SteinLib/PUC/hc9p.stp N512 E2304 M928.717 R1284
./instances/SteinLib/PUC/bip42u.stp N1200 E3982 M3073.24 R2577
./instances/SteinLib/PUC/cc6-2p.stp N64 E192 M6.519 R68
./instances/SteinLib/PUC/hc10u.stp N1024 E5120 M5359.6 R3076
./instances/SteinLib/PUC/hc8p.stp N256 E1024 M190.423 R516
./instances/SteinLib/PUC/cc6-3p.stp N729 E4368 M3288.52 R2792
./instances/SteinLib/PUC/bip62u.stp N1200 E10002 M12919.3 R8345
./instances/SteinLib/PUC/cc5-3p.stp N243 E1215 M227.631 R694
./instances/SteinLib/PUC/bip62p.stp N1200 E10002 M15050.8 R8345
./instances/SteinLib/P6E/p620.stp N100 E180 M0.304 O R0
./instances/SteinLib/P6E/p621.stp N100 E180 M0.271 O R0
./instances/SteinLib/P6E/p633.stp N200 E370 M0.489 O R0
./instances/SteinLib/P6E/p622.stp N100 E180 M0.276 O R0
./instances/SteinLib/P6E/p624.stp N100 E180 M0.289 O R0
./instances/SteinLib/P6E/p623.stp N100 E180 M0.283 O R0
./instances/SteinLib/P6E/p630.stp N200 E370 M0.51 O R0
./instances/SteinLib/P6E/p628.stp N100 E180 M0.281 O R0
./instances/SteinLib/P6E/p629.stp N100 E180 M0.275 O R0
./instances/SteinLib/P6E/p619.stp N100 E180 M0.279 O R0
./instances/SteinLib/P6E/p631.stp N200 E370 M0.486 O R0
./instances/SteinLib/P6E/p625.stp N100 E180 M0.274 O R0
./instances/SteinLib/P6E/p627.stp N100 E180 M0.276 O R0
./instances/SteinLib/P6E/p632.stp N200 E370 M0.494 O R0
./instances/SteinLib/P6E/p626.stp N100 E180 M0.273 O R0
./instances/SteinLib/E/e05.stp N2500 E3125 M1038.2 R535
./instances/SteinLib/PUC/cc10-2p.stp N1024 E5120 M4728.14 R3076
./instances/SteinLib/PUC/bip52u.stp N2200 E7997 M16641.6 R5422
./instances/SteinLib/PUC/bip52p.stp N2200 E7997 M17367 R5422
./instances/SteinLib/PUC/cc3-10u.stp N1000 E13500 M25242.6 R10749
./instances/SteinLib/E/e08.stp N2500 E5000 M6280.91 R2326
./instances/SteinLib/PUC/cc3-10p.stp N1000 E13500 M42677.9 R10749
./instances/SteinLib/PUC/hc11p.stp N2048 E11264 M42481 R7172
./instances/SteinLib/E/e04.stp N2500 E3125 M1037.04 R525
./instances/SteinLib/PUC/cc11-2u.stp N2048 E11263 M42224.8 R7171
./instances/SteinLib/E/e09.stp N2500 E5000 M7650.84 R2294
./instances/SteinLib/PUC/hc11u.stp N2048 E11264 M49426.1 R7172
./instances/SteinLib/E/e06.stp N2500 E5000 M6455.82 R2312
./instances/SteinLib/E/e14.stp N2500 E12500 M51779.2 R9523
./instances/SteinLib/E/e02.stp N2500 E3125 M964.862 R534
./instances/SteinLib/SP/w3c571.stp N3997 E10278 M74023.4 R2289
./instances/SteinLib/E/e03.stp N2500 E3125 M892.197 R542
./instances/SteinLib/E/e15.stp N2500 E12500 M59015.6 R9492
./instances/SteinLib/PUC/cc11-2p.stp N2048 E11263 M75917.6 R7171
./instances/SteinLib/E/e01.stp N2500 E3125 M926.265 R539
./instances/SteinLib/E/e10.stp N2500 E5000 M7262.43 R2320
./instances/SteinLib/I160/i160-015.stp N160 E812 M100.53 R528
./instances/SteinLib/I160/i160-104.stp N160 E240 M7.382 R47
./instances/SteinLib/I160/i160-331.stp N160 E320 M18.212 R106
./instances/SteinLib/I160/i160-335.stp N160 E320 M17.967 R113
./instances/SteinLib/I160/i160-013.stp N160 E812 M102.398 R521
./instances/SteinLib/I160/i160-043.stp N160 E2544 M468.14 R2150
./instances/SteinLib/I160/i160-231.stp N160 E320 M17.692 R113
./instances/SteinLib/I160/i160-234.stp N160 E320 M16.783 R112
./instances/SteinLib/I160/i160-001.stp N160 E240 M7.23 R52
./instances/SteinLib/I160/i160-123.stp N160 E12720 M3437.94 R12246
./instances/SteinLib/PUC/cc3-11p.stp N1331 E19965 M80466.2 R16231
./instances/SteinLib/I160/i160-141.stp N160 E2544 M491.442 R2158
./instances/SteinLib/I160/i160-014.stp N160 E812 M100.156 R519
./instances/SteinLib/I160/i160-222.stp N160 E12720 M3401.19 R12246
./instances/SteinLib/E/e07.stp N2500 E5000 M6379.15 R2316
./instances/SteinLib/I160/i160-243.stp N160 E2544 M484.727 R2157
./instances/SteinLib/I160/i160-202.stp N160 E240 M7.606 R48
./instances/SteinLib/I160/i160-225.stp N160 E12720 M3344.21 R12246
./instances/SteinLib/I160/i160-321.stp N160 E12720 M3396.49 R12246
./instances/SteinLib/I160/i160-103.stp N160 E240 M6.635 R46
./instances/SteinLib/I160/i160-024.stp N160 E12720 M3417.73 R12246
./instances/SteinLib/I160/i160-005.stp N160 E240 M9.16 R44
./instances/SteinLib/I160/i160-214.stp N160 E812 M102.23 R520
./instances/SteinLib/I160/i160-035.stp N160 E320 M19.509 R118
./instances/SteinLib/I160/i160-315.stp N160 E812 M72.64 R529
./instances/SteinLib/I160/i160-011.stp N160 E812 M108.459 R517
./instances/SteinLib/I160/i160-313.stp N160 E812 M108.371 R515
./instances/SteinLib/I160/i160-242.stp N160 E2544 M480.261 R2171
./instances/SteinLib/I160/i160-115.stp N160 E812 M102.156 R529
./instances/SteinLib/I160/i160-132.stp N160 E320 M17.194 R120
./instances/SteinLib/I160/i160-025.stp N160 E12720 M3540.49 R12246
./instances/SteinLib/I160/i160-111.stp N160 E812 M104.634 R519
./instances/SteinLib/I160/i160-144.stp N160 E2544 M514.212 R2174
./instances/SteinLib/I160/i160-114.stp N160 E812 M102.272 R520
./instances/SteinLib/I160/i160-342.stp N160 E2544 M447.101 R2167
./instances/SteinLib/I160/i160-113.stp N160 E812 M90.276 R523
./instances/SteinLib/I160/i160-205.stp N160 E240 M6.381 R48
./instances/SteinLib/I160/i160-213.stp N160 E812 M96.531 R518
./instances/SteinLib/I160/i160-232.stp N160 E320 M18.185 R119
./instances/SteinLib/I160/i160-134.stp N160 E320 M16.904 R116
./instances/SteinLib/I160/i160-241.stp N160 E2544 M470.424 R2172
./instances/SteinLib/I160/i160-341.stp N160 E2544 M456.161 R2168
./instances/SteinLib/I160/i160-131.stp N160 E320 M18.035 R109
./instances/SteinLib/I160/i160-322.stp N160 E12720 M3552.25 R12246
./instances/SteinLib/I160/i160-332.stp N160 E320 M19.648 R113
./instances/SteinLib/PUC/cc7-3u.stp N2187 E15308 M88012.5 R10534
./instances/SteinLib/I160/i160-002.stp N160 E240 M8.896 R48
./instances/SteinLib/I160/i160-345.stp N160 E2544 M497.503 R2166
./instances/SteinLib/I160/i160-003.stp N160 E240 M7.179 R52
./instances/SteinLib/I160/i160-105.stp N160 E240 M8.545 R53
./instances/SteinLib/I160/i160-004.stp N160 E240 M8 R54
./instances/SteinLib/I160/i160-125.stp N160 E12720 M3590.9 R12246
./instances/SteinLib/PUC/cc3-11u.stp N1331 E19965 M87130.4 R16231
./instances/SteinLib/I160/i160-344.stp N160 E2544 M508.937 R2165
./instances/SteinLib/I160/i160-324.stp N160 E12720 M3456.44 R12246
./instances/SteinLib/I160/i160-323.stp N160 E12720 M3320.22 R12246
./instances/SteinLib/I160/i160-233.stp N160 E320 M20.039 R116
./instances/SteinLib/I160/i160-012.stp N160 E812 M96.286 R522
./instances/SteinLib/I160/i160-021.stp N160 E12720 M3357.17 R12246
./instances/SteinLib/I160/i160-044.stp N160 E2544 M496.408 R2162
./instances/SteinLib/I160/i160-312.stp N160 E812 M102.039 R528
./instances/SteinLib/I160/i160-042.stp N160 E2544 M496.762 R2158
./instances/SteinLib/I160/i160-235.stp N160 E320 M18.438 R102
./instances/SteinLib/I160/i160-212.stp N160 E812 M77.658 R527
./instances/SteinLib/I160/i160-224.stp N160 E12720 M3620.46 R12246
./instances/SteinLib/I160/i160-135.stp N160 E320 M19.798 R116
./instances/SteinLib/I160/i160-304.stp N160 E240 M7.725 R52
./instances/SteinLib/I160/i160-305.stp N160 E240 M8.86 R54
./instances/SteinLib/I160/i160-221.stp N160 E12720 M3005.94 R12246
./instances/SteinLib/I160/i160-325.stp N160 E12720 M3293.81 R12246
./instances/SteinLib/I160/i160-124.stp N160 E12720 M3356.64 R12246
./instances/SteinLib/I160/i160-201.stp N160 E240 M8.333 R52
./instances/SteinLib/I160/i160-204.stp N160 E240 M7.633 R46
./instances/SteinLib/I160/i160-311.stp N160 E812 M101.495 R524
./instances/SteinLib/I160/i160-245.stp N160 E2544 M504.229 R2180
./instances/SteinLib/I160/i160-033.stp N160 E320 M19.43 R112
./instances/SteinLib/I160/i160-334.stp N160 E320 M18.064 R119
./instances/SteinLib/I160/i160-301.stp N160 E240 M7.413 R53
./instances/SteinLib/I160/i160-102.stp N160 E240 M7.181 R47
./instances/SteinLib/I160/i160-032.stp N160 E320 M17.908 R115
./instances/SteinLib/I160/i160-143.stp N160 E2544 M520.357 R2158
./instances/SteinLib/I160/i160-034.stp N160 E320 M17.936 R112
./instances/SteinLib/I160/i160-122.stp N160 E12720 M3398.97 R12246
./instances/SteinLib/I160/i160-302.stp N160 E240 M8.326 R50
./instances/SteinLib/I160/i160-303.stp N160 E240 M8.108 R49
./instances/SteinLib/I160/i160-244.stp N160 E2544 M461.628 R2160
./instances/SteinLib/I160/i160-203.stp N160 E240 M7.777 R52
./instances/SteinLib/I160/i160-215.stp N160 E812 M62.154 R525
./instances/SteinLib/I160/i160-041.stp N160 E2544 M506.026 R2166
./instances/SteinLib/I160/i160-343.stp N160 E2544 M481.368 R2172
./instances/SteinLib/I160/i160-022.stp N160 E12720 M3371.63 R12246
./instances/SteinLib/I160/i160-314.stp N160 E812 M62.902 R523
./instances/SteinLib/I160/i160-031.stp N160 E320 M11.539 R121
./instances/SteinLib/I160/i160-101.stp N160 E240 M7.066 R45
./instances/SteinLib/I160/i160-211.stp N160 E812 M106.808 R518
./instances/SteinLib/I160/i160-133.stp N160 E320 M18.093 R114
./instances/SteinLib/I160/i160-112.stp N160 E812 M79.338 R516
./instances/SteinLib/I160/i160-142.stp N160 E2544 M440.488 R2174
./instances/SteinLib/I160/i160-333.stp N160 E320 M11.784 R120
./instances/SteinLib/DIW/diw0523.stp N1080 E2015 M1.651 O R0
./instances/SteinLib/DIW/diw0250.stp N353 E608 M0.519 O R0
./instances/SteinLib/DIW/diw0234.stp N5349 E10086 M9.658 O R0
./instances/SteinLib/DIW/diw0559.stp N3738 E7013 M6.12 O R0
./instances/SteinLib/DIW/diw0473.stp N2213 E4135 M6.274 O R0
./instances/SteinLib/DIW/diw0487.stp N2414 E4386 M6.758 O R0
./instances/SteinLib/I160/i160-145.stp N160 E2544 M524.45 R2169
./instances/SteinLib/DIW/diw0795.stp N3221 E5938 M5.217 O R0
./instances/SteinLib/DIW/diw0540.stp N286 E465 M0.452 O R0
./instances/SteinLib/DIW/diw0495.stp N938 E1655 M2.038 O R0
./instances/SteinLib/DIW/diw0445.stp N1804 E3311 M2.73 O R0
./instances/SteinLib/DIW/diw0513.stp N918 E1684 M1.321 O R0
./instances/SteinLib/I160/i160-045.stp N160 E2544 M502.371 R2164
./instances/SteinLib/DIW/diw0460.stp N339 E579 M0.739 O R0
./instances/SteinLib/DIW/diw0459.stp N3636 E6789 M9.65 O R0
./instances/SteinLib/DIW/diw0260.stp N539 E985 M1.166 O R0
./instances/SteinLib/DIW/diw0801.stp N3023 E5575 M7.952 O R0
./instances/SteinLib/DIW/diw0819.stp N10553 E20066 M27.699 O R0
./instances/SteinLib/DIW/diw0779.stp N11821 E22516 M41.514 O R0
./instances/SteinLib/I160/i160-223.stp N160 E12720 M3521.83 R12246
./instances/SteinLib/DIW/diw0778.stp N7231 E13727 M29.748 O R0
./instances/SteinLib/DIW/diw0393.stp N212 E381 M0.459 O R0
./instances/SteinLib/DIW/diw0313.stp N468 E822 M1.026 O R0
./instances/SteinLib/DMXA/dmxa1109.stp N343 E559 M0.781 O R0
./instances/SteinLib/DMXA/dmxa1721.stp N1005 E1731 M2.031 O R0
./instances/SteinLib/DMXA/dmxa0296.stp N233 E386 M0.541 O R0
./instances/SteinLib/DMXA/dmxa0848.stp N499 E861 M1.078 O R0
./instances/SteinLib/DMXA/dmxa1516.stp N720 E1269 M1.633 O R0
./instances/SteinLib/DMXA/dmxa0454.stp N1848 E3286 M4.478 O R0
./instances/SteinLib/DMXA/dmxa0903.stp N632 E1087 M1.365 O R0
./instances/SteinLib/DMXA/dmxa0734.stp N663 E1154 M1.356 O R0
./instances/SteinLib/DMXA/dmxa0628.stp N169 E280 M0.386 O R0
./instances/SteinLib/DMXA/dmxa0368.stp N2050 E3676 M4.422 O R0
./instances/SteinLib/DMXA/dmxa1200.stp N770 E1383 M1.611 O R0
./instances/SteinLib/DMXA/dmxa1304.stp N298 E503 M0.617 O R0
./instances/SteinLib/DMXA/dmxa1801.stp N2333 E4137 M6.803 O R0
./instances/SteinLib/DMXA/dmxa1010.stp N3983 E7108 M14.221 O R0
./instances/SteinLib/DIW/diw0820.stp N11749 E22384 M49.467 O R0
./instances/SteinLib/I160/i160-023.stp N160 E12720 M3400.3 R12246
./instances/SteinLib/D/d02.stp N1000 E1250 M133.891 R187
./instances/SteinLib/D/d07.stp N1000 E2000 M731.046 R894
./instances/SteinLib/D/d09.stp N1000 E2000 M785.457 R879
./instances/SteinLib/D/d01.stp N1000 E1250 M131.441 R200
./instances/SteinLib/D/d10.stp N1000 E2000 M804.187 R875
./instances/SteinLib/D/d05.stp N1000 E1250 M130.602 R191
./instances/SteinLib/I160/i160-121.stp N160 E12720 M3323.78 R12246
./instances/SteinLib/D/d08.stp N1000 E2000 M840.021 R887
./instances/SteinLib/PUC/bipa2u.stp N3300 E18073 M100281 R14130
./instances/SteinLib/D/d14.stp N1000 E5000 M4527.55 R3668
./instances/SteinLib/E/e12.stp N2500 E12500 M85658.2 R9505
./instances/SteinLib/D/d11.stp N1000 E5000 M4502.27 R3672
./instances/SteinLib/D/d04.stp N1000 E1250 M91.618 R191
./instances/SteinLib/D/d03.stp N1000 E1250 M126.356 R196
./instances/SteinLib/E/e11.stp N2500 E12500 M47188.7 R9509
./instances/SteinLib/D/d06.stp N1000 E2000 M829.147 R887
./instances/SteinLib/ALUE/alue3146.stp N3626 E5869 M14.031 O R0
./instances/SteinLib/ALUE/alue6457.stp N3932 E6137 M15.433 O R0
./instances/SteinLib/ALUE/alue7066.stp N6405 E10454 M29.813 O R0
./instances/SteinLib/D/d12.stp N1000 E5000 M4590.03 R3621
./instances/SteinLib/ALUE/alue7229.stp N940 E1474 M2.148 O R0
./instances/SteinLib/ALUE/alue6179.stp N3372 E5213 M11.696 O R0
./instances/SteinLib/ALUE/alue6951.stp N2818 E4419 M10.589 O R0
./instances/SteinLib/ALUE/alue7065.stp N34046 E54841 M135.079 O R0
./instances/SteinLib/ALUE/alue5067.stp N3524 E5560 M12.935 O R0
./instances/SteinLib/ALUE/alue6735.stp N4119 E6696 M8.607 O R0
./instances/SteinLib/ALUE/alue5623.stp N4472 E6938 M18.15 O R0
./instances/SteinLib/ALUE/alue5901.stp N11543 E18429 M57.773 O R0
./instances/SteinLib/ALUE/alue2105.stp N1220 E1858 M3.115 O R0
./instances/SteinLib/ALUE/alue5345.stp N5179 E8165 M20.966 O R0
./instances/SteinLib/ALUE/alue2087.stp N1244 E1971 M2.84 O R0
./instances/SteinLib/LIN/lin14.stp N828 E1472 M2.215 O R0
./instances/SteinLib/LIN/lin32.stp N19112 E35665 M185.823 O R0
./instances/SteinLib/LIN/lin20.stp N3675 E6709 M18.707 O R0
./instances/SteinLib/ALUE/alue7080.stp N34479 E55494 M177.106 O R0
./instances/SteinLib/LIN/lin12.stp N818 E1462 M2.204 O R0
./instances/SteinLib/LIN/lin13.stp N822 E1466 M2.214 O R0
./instances/SteinLib/LIN/lin09.stp N313 E532 M0.756 O R0
./instances/SteinLib/LIN/lin05.stp N160 E269 M0.403 O R0
./instances/SteinLib/LIN/lin06.stp N165 E274 M0.433 O R0
./instances/SteinLib/LIN/lin10.stp N321 E540 M0.839 O R0
./instances/SteinLib/LIN/lin27.stp N8017 E14753 M55.488 O R0
./instances/SteinLib/D/d13.stp N1000 E5000 M4690.39 R3659
./instances/SteinLib/D/d15.stp N1000 E5000 M5007.37 R3652
./instances/SteinLib/LIN/lin19.stp N2010 E3662 M7.105 O R0
./instances/SteinLib/LIN/lin31.stp N19100 E35653 M187.018 O R0
./instances/SteinLib/LIN/lin29.stp N19083 E35636 M186.542 O R0
./instances/SteinLib/LIN/lin22.stp N3692 E6726 M17.831 O R0
./instances/SteinLib/LIN/lin02.stp N55 E82 M0.198 O R0
./instances/SteinLib/LIN/lin24.stp N7998 E14734 M56.166 O R0
./instances/SteinLib/LIN/lin08.stp N311 E530 M0.823 O R0
./instances/SteinLib/LIN/lin37.stp N38418 E71657 M420.897 O R0
./instances/SteinLib/LIN/lin03.stp N57 E84 M0.177 O R0
./instances/SteinLib/LIN/lin15.stp N840 E1484 M2.312 O R0
./instances/SteinLib/LIN/lin17.stp N1989 E3641 M7.369 O R0
./instances/SteinLib/LIN/lin16.stp N1981 E3633 M7.196 O R0
./instances/SteinLib/LIN/lin33.stp N19177 E35730 M189.38 O R0
./instances/SteinLib/LIN/lin04.stp N157 E266 M0.399 O R0
./instances/SteinLib/LIN/lin23.stp N3716 E6750 M20.119 O R0
./instances/SteinLib/LIN/lin01.stp N53 E80 M0.178 O R0
./instances/SteinLib/LIN/lin36.stp N38307 E71546 M427.881 O R0
./instances/SteinLib/LIN/lin11.stp N816 E1460 M2.363 O R0
./instances/SteinLib/LIN/lin18.stp N1994 E3646 M6.118 O R0
./instances/SteinLib/LIN/lin07.stp N307 E526 M0.847 O R0
./instances/SteinLib/LIN/lin26.stp N8013 E14749 M55.559 O R0
./instances/SteinLib/LIN/lin28.stp N8062 E14798 M60.052 O R0
./instances/SteinLib/LIN/lin25.stp N8007 E14743 M57.85 O R0
./instances/SteinLib/LIN/lin21.stp N3683 E6717 M19.758 O R0
./instances/SteinLib/LIN/lin34.stp N38282 E71521 M406.89 O R0
./instances/SteinLib/LIN/lin30.stp N19091 E35644 M174.638 O R0
./instances/SteinLib/ALUT/alut2010.stp N6104 E11011 M28.734 O R0
./instances/SteinLib/ALUT/alut0787.stp N1160 E2089 M2.611 O R0
./instances/SteinLib/ALUT/alut0805.stp N966 E1666 M1.967 O R0
./instances/SteinLib/ALUT/alut1181.stp N3041 E5693 M7.975 O R0
./instances/SteinLib/ALUT/alut2288.stp N9070 E16595 M22.392 O R0
./instances/SteinLib/ALUT/alut2566.stp N5021 E9055 M21.333 O R0
./instances/SteinLib/ALUT/alut2764.stp N387 E626 M0.797 O R0
./instances/SteinLib/C/c07.stp N500 E1000 M181.369 R418
./instances/SteinLib/ALUT/alut2625.stp N36711 E68117 M180.296 O R0
./instances/SteinLib/C/c01.stp N500 E625 M32.041 R87
./instances/SteinLib/LIN/lin35.stp N38294 E71533 M423.056 O R0
./instances/SteinLib/ALUT/alut2610.stp N33901 E62816 M127.211 O R0
./instances/SteinLib/C/c10.stp N500 E1000 M135.63 R418
./instances/SteinLib/C/c12.stp N500 E2500 M829.731 R1749
./instances/SteinLib/C/c02.stp N500 E625 M30.784 R82
./instances/SteinLib/C/c09.stp N500 E1000 M148.058 R419
./instances/SteinLib/C/c05.stp N500 E625 M19.136 R83
./instances/SteinLib/C/c11.stp N500 E2500 M981.824 R1757
./instances/SteinLib/E/e13.stp N2500 E12500 M43912.3 R9504
./instances/SteinLib/C/c03.stp N500 E625 M32.498 R85
./instances/SteinLib/C/c06.stp N500 E1000 M182.452 R414
./instances/SteinLib/C/c04.stp N500 E625 M29.785 R91
./instances/SteinLib/C/c17.stp N500 E12500 M11046.9 R11462
./instances/SteinLib/C/c15.stp N500 E2500 M1021.02 R1744
./instances/SteinLib/C/c08.stp N500 E1000 M184.435 R420
./instances/SteinLib/C/c20.stp N500 E12500 M11391.3 R11450
./instances/SteinLib/C/c14.stp N500 E2500 M1076.03 R1749
./instances/SteinLib/C/c13.stp N500 E2500 M1023.96 R1750
./instances/SteinLib/I640/i640-202.stp N640 E960 M119.031 R262
./instances/SteinLib/I640/i640-003.stp N640 E960 M118.465 R260
./instances/SteinLib/C/c19.stp N500 E12500 M10558.9 R11435
./instances/SteinLib/C/c16.stp N500 E12500 M13342.6 R11433
./instances/SteinLib/I640/i640-115.stp N640 E4135 M2388.58 R3104
./instances/SteinLib/I640/i640-113.stp N640 E4135 M2623.83 R3110
./instances/SteinLib/I640/i640-034.stp N640 E1280 M321.837 R537
./instances/SteinLib/I640/i640-314.stp N640 E4135 M2543.09 R3103
./instances/SteinLib/I640/i640-301.stp N640 E960 M147.164 R259
./instances/SteinLib/I640/i640-214.stp N640 E4135 M2512 R3111
./instances/SteinLib/I640/i640-331.stp N640 E1280 M326.402 R537
./instances/SteinLib/I640/i640-332.stp N640 E1280 M319.601 R545
./instances/SteinLib/I640/i640-013.stp N640 E4135 M2558.13 R3105
./instances/SteinLib/I640/i640-335.stp N640 E1280 M275.708 R536
./instances/SteinLib/C/c18.stp N500 E12500 M10386 R11454
./instances/SteinLib/I640/i640-213.stp N640 E4135 M2562.32 R3116
./instances/SteinLib/PUC/cc7-3p.stp N2187 E15308 M151393 R10534
./instances/SteinLib/D/d18.stp N1000 E25000 M55948.4 R23055
./instances/SteinLib/I640/i640-333.stp N640 E1280 M297.727 R544
./instances/SteinLib/I640/i640-033.stp N640 E1280 M296.607 R559
./instances/SteinLib/D/d17.stp N1000 E25000 M57565.1 R23067
./instances/SteinLib/I640/i640-012.stp N640 E4135 M2493.98 R3096
./instances/SteinLib/I640/i640-201.stp N640 E960 M119.397 R264
./instances/SteinLib/PUC/bipa2p.stp N3300 E18073 M144242 R14130
./instances/SteinLib/I640/i640-111.stp N640 E4135 M2793.75 R3101
./instances/SteinLib/D/d19.stp N1000 E25000 M63880.5 R23073
./instances/SteinLib/I640/i640-001.stp N640 E960 M118.871 R264
./instances/SteinLib/D/d16.stp N1000 E25000 M57147.8 R23044
./instances/SteinLib/D/d20.stp N1000 E25000 M65228.7 R23075
./instances/SteinLib/I640/i640-014.stp N640 E4135 M2773.88 R3105
./instances/SteinLib/I640/i640-114.stp N640 E4135 M2699.45 R3104
./instances/SteinLib/I640/i640-232.stp N640 E1280 M353.309 R545
./instances/SteinLib/I640/i640-312.stp N640 E4135 M2729.53 R3126
./instances/SteinLib/I640/i640-211.stp N640 E4135 M2777.55 R3090
./instances/SteinLib/I640/i640-334.stp N640 E1280 M207.563 R550
./instances/SteinLib/I640/i640-315.stp N640 E4135 M2505.88 R3113
./instances/SteinLib/PUC/cc3-12p.stp N1728 E28512 M173248 R23670
./instances/SteinLib/I640/i640-015.stp N640 E4135 M2518.34 R3116
./instances/SteinLib/PUC/cc3-12u.stp N1728 E28512 M187506 R23670
./instances/SteinLib/I640/i640-233.stp N640 E1280 M354.487 R548
./instances/SteinLib/I640/i640-132.stp N640 E1280 M315.178 R552
./instances/SteinLib/I640/i640-235.stp N640 E1280 M287.775 R545
./instances/SteinLib/I640/i640-103.stp N640 E960 M80.018 R265
./instances/SteinLib/I640/i640-215.stp N640 E4135 M2280.96 R3104
./instances/SteinLib/I640/i640-002.stp N640 E960 M128.325 R253
./instances/SteinLib/I640/i640-243.stp N640 E40896 M70399.2 R39279
./instances/SteinLib/I640/i640-244.stp N640 E40896 M80297.5 R39268
./instances/SteinLib/I640/i640-241.stp N640 E40896 M93769.9 R39284
./instances/SteinLib/I640/i640-044.stp N640 E40896 M69857.4 R39273
./instances/SteinLib/I640/i640-042.stp N640 E40896 M95252 R39294
./instances/SteinLib/I640/i640-102.stp N640 E960 M135.406 R255
./instances/SteinLib/I640/i640-045.stp N640 E40896 M78905 R39275
./instances/SteinLib/I640/i640-344.stp N640 E40896 M79770.9 R39260
./instances/SteinLib/I640/i640-144.stp N640 E40896 M86641.9 R39285
./instances/SteinLib/I640/i640-011.stp N640 E4135 M2731.66 R3105
./instances/SteinLib/I640/i640-143.stp N640 E40896 M80114.8 R39284
./instances/SteinLib/I640/i640-005.stp N640 E960 M133.525 R259
./instances/SteinLib/I640/i640-105.stp N640 E960 M134.101 R263
./instances/SteinLib/I640/i640-142.stp N640 E40896 M92369 R39279
./instances/SteinLib/I640/i640-041.stp N640 E40896 M77831.5 R39286
./instances/SteinLib/I640/i640-245.stp N640 E40896 M85677.5 R39288
./instances/SteinLib/I640/i640-242.stp N640 E40896 M93588 R39294
./instances/SteinLib/I640/i640-043.stp N640 E40896 M116968 R39291
./instances/SteinLib/I640/i640-101.stp N640 E960 M136.095 R254
./instances/SteinLib/I640/i640-205.stp N640 E960 M144.229 R263
./instances/SteinLib/I640/i640-303.stp N640 E960 M145.193 R257
./instances/SteinLib/I640/i640-345.stp N640 E40896 M100430 R39270
./instances/SteinLib/PUC/hc12u.stp N4096 E24576 M468995 R16388
./instances/SteinLib/I640/i640-234.stp N640 E1280 M366.299 R530
./instances/SteinLib/I640/i640-135.stp N640 E1280 M309.541 R552
./instances/SteinLib/I640/i640-032.stp N640 E1280 M310.808 R555
./instances/SteinLib/PUC/hc12p.stp N4096 E24576 M469129 R16388
./instances/SteinLib/I640/i640-305.stp N640 E960 M156.909 R257
./instances/SteinLib/I640/i640-134.stp N640 E1280 M364.467 R555
./instances/SteinLib/I640/i640-313.stp N640 E4135 M4238.89 R3110
./instances/SteinLib/I640/i640-035.stp N640 E1280 M318.301 R559
./instances/SteinLib/I640/i640-204.stp N640 E960 M143.985 R264
./instances/SteinLib/PUC/cc12-2p.stp N4096 E24574 M481987 R16387
./instances/SteinLib/I640/i640-302.stp N640 E960 M145.597 R260
./instances/SteinLib/PUC/cc12-2u.stp N4096 E24574 M516667 R16387
./instances/SteinLib/I640/i640-343.stp N640 E40896 M82432.8 R39295
./instances/SteinLib/I640/i640-311.stp N640 E4135 M3369.38 R3104
./instances/SteinLib/I640/i640-341.stp N640 E40896 M121797 R39270
./instances/SteinLib/I640/i640-145.stp N640 E40896 M160935 R39311
./instances/SteinLib/I640/i640-203.stp N640 E960 M115.291 R259
./instances/SteinLib/I640/i640-212.stp N640 E4135 M2731.27 R3099
./instances/SteinLib/I640/i640-133.stp N640 E1280 M343.868 R548
./instances/SteinLib/I640/i640-231.stp N640 E1280 M375.724 R542
./instances/SteinLib/I640/i640-004.stp N640 E960 M124.664 R256
./instances/SteinLib/I640/i640-112.stp N640 E4135 M3118.21 R3084
./instances/SteinLib/I640/i640-141.stp N640 E40896 M144605 R39289
./instances/SteinLib/E/e18.stp N2500 E62500 M1.07779e+06 R58047
./instances/SteinLib/I640/i640-131.stp N640 E1280 M364.1 R560
./instances/SteinLib/I640/i640-304.stp N640 E960 M149.051 R256
./instances/SteinLib/E/e17.stp N2500 E62500 M1.11408e+06 R58068
./instances/SteinLib/I640/i640-325.stp N640 E204480 M1.05997e+06 R202566
./instances/SteinLib/I640/i640-031.stp N640 E1280 M376.253 R550
./instances/SteinLib/I640/i640-323.stp N640 E204480 M1.09976e+06 R202566
./instances/SteinLib/I640/i640-104.stp N640 E960 M163.2 R263
./instances/SteinLib/2R/2r131.stp N2000 E5726 M9658.27 R3252
./instances/SteinLib/2R/2r231.stp N2000 E5737 M11498.5 R3261
./instances/SteinLib/I640/i640-125.stp N640 E204480 M1.09467e+06 R202566
./instances/SteinLib/2R/2r331.stp N2000 E5736 M9725.17 R3256
./instances/SteinLib/I640/i640-342.stp N640 E40896 M133141 R39290
./instances/SteinLib/2R/2r222.stp N2000 E5765 M7320.37 R3277
./instances/SteinLib/2R/2r313.stp N2000 E5800 M6992.77 R3300
./instances/SteinLib/2R/2r221.stp N2000 E5764 M10375.7 R3281
./instances/SteinLib/2R/2r.crd!
./instances/SteinLib/2R/2r133.stp N2000 E5729 M11515.2 R3262
./instances/SteinLib/2R/2r213.stp N2000 E5800 M6711.99 R3300
./instances/SteinLib/2R/2r123.stp N2000 E5754 M7313.36 R3263
./instances/SteinLib/2R/2r333.stp N2000 E5741 M9916.91 R3259
./instances/SteinLib/2R/2r223.stp N2000 E5770 M7274.94 R3279
./instances/SteinLib/2R/2r212.stp N2000 E5800 M6845.07 R3300
./instances/SteinLib/2R/2r122.stp N2000 E5772 M10644 R3286
./instances/SteinLib/2R/2r322.stp N2000 E5753 M10660.9 R3269
./instances/SteinLib/2R/2r332.stp N2000 E5745 M6958.32 R3263
./instances/SteinLib/2R/2r311.stp N2000 E5800 M6915.36 R3300
./instances/SteinLib/2R/2r233.stp N2000 E5730 M9573.48 R3256
./instances/SteinLib/2R/2r232.stp N2000 E5733 M7330.35 R3256
./instances/SteinLib/2R/2r111.stp N2000 E5800 M6964.8 R3300
./instances/SteinLib/2R/2r132.stp N2000 E5725 M9353.79 R3249
./instances/SteinLib/2R/2r113.stp N2000 E5800 M7544.97 R3300
./instances/SteinLib/2R/2r321.stp N2000 E5771 M9614.43 R3284
./instances/SteinLib/I640/i640-025.stp N640 E204480 M1.11382e+06 R202566
./instances/SteinLib/2R/2r112.stp N2000 E5800 M6446.43 R3300
./instances/SteinLib/2R/2r323.stp N2000 E5764 M7060.5 R3270
./instances/SteinLib/TAQ/taq0910.stp N310 E514 M0.702 O R0
./instances/SteinLib/TAQ/taq0903.stp N6163 E10490 M26.241 O R0
./instances/SteinLib/TAQ/taq0023.stp N572 E963 M1.82 O R0
./instances/SteinLib/TAQ/taq0920.stp N122 E194 M0.317 O R0
./instances/SteinLib/TAQ/taq0741.stp N712 E1217 M1.815 O R0
./instances/SteinLib/TAQ/taq0365.stp N4186 E7074 M17.327 O R0
./instances/SteinLib/TAQ/taq0739.stp N837 E1438 M2.883 O R0
./instances/SteinLib/TAQ/taq0431.stp N1128 E1905 M3.81 O R0
./instances/SteinLib/TAQ/taq0751.stp N1051 E1791 M3.134 O R0
./instances/SteinLib/TAQ/taq0014.stp N6466 E11046 M46.845 O R0
./instances/SteinLib/TAQ/taq0978.stp N777 E1239 M1.945 O R0
./instances/SteinLib/TAQ/taq0631.stp N609 E932 M1.352 O R0
./instances/SteinLib/2R/2r121.stp N2000 E5766 M7233.61 R3275
./instances/SteinLib/TAQ/taq0891.stp N331 E560 M0.882 O R0
./instances/SteinLib/I080/i080-144.stp N80 E632 M46.769 R453
./instances/SteinLib/TAQ/taq0377.stp N6836 E11715 M45.989 O R0
./instances/SteinLib/I080/i080-243.stp N80 E632 M47.758 R455
./instances/SteinLib/I080/i080-322.stp N80 E3160 M381.926 R2926
./instances/SteinLib/I080/i080-225.stp N80 E3160 M331.357 R2926
./instances/SteinLib/2R/2r312.stp N2000 E5800 M6652.53 R3300
./instances/SteinLib/I080/i080-303.stp N80 E120 M2.283 R17
./instances/SteinLib/I080/i080-112.stp N80 E350 M22.028 R195
./instances/SteinLib/I080/i080-125.stp N80 E3160 M347.672 R2926
./instances/SteinLib/I080/i080-101.stp N80 E120 M2.694 R19
./instances/SteinLib/I080/i080-345.stp N80 E632 M35.162 R455
./instances/SteinLib/I080/i080-342.stp N80 E632 M29.262 R452
./instances/SteinLib/I080/i080-305.stp N80 E120 M1.473 R20
./instances/SteinLib/I080/i080-321.stp N80 E3160 M328.463 R2926
./instances/SteinLib/I080/i080-313.stp N80 E350 M17.843 R195
./instances/SteinLib/I080/i080-332.stp N80 E160 M5.35 R50
./instances/SteinLib/I080/i080-233.stp N80 E160 M4.994 R47
./instances/SteinLib/I080/i080-334.stp N80 E160 M5.062 R50
./instances/SteinLib/I080/i080-242.stp N80 E632 M30.045 R459
./instances/SteinLib/I080/i080-341.stp N80 E632 M43.184 R462
./instances/SteinLib/I080/i080-311.stp N80 E350 M22.278 R194
./instances/SteinLib/I080/i080-135.stp N80 E160 M6.329 R47
./instances/SteinLib/I080/i080-034.stp N80 E160 M5.352 R45
./instances/SteinLib/I080/i080-011.stp N80 E350 M21.935 R194
./instances/SteinLib/I080/i080-035.stp N80 E160 M5.954 R45
./instances/SteinLib/I080/i080-221.stp N80 E3160 M379.734 R2926
./instances/SteinLib/I080/i080-014.stp N80 E350 M20.952 R197
./instances/SteinLib/I080/i080-041.stp N80 E632 M51.261 R443
./instances/SteinLib/I080/i080-301.stp N80 E120 M2.55 R20
./instances/SteinLib/I080/i080-113.stp N80 E350 M22.217 R194
./instances/SteinLib/I080/i080-323.stp N80 E3160 M364.211 R2926
./instances/SteinLib/I080/i080-325.stp N80 E3160 M371.92 R2926
./instances/SteinLib/2R/2r211.stp N2000 E5800 M6523.32 R3300
./instances/SteinLib/I080/i080-104.stp N80 E120 M2.511 R22
./instances/SteinLib/I080/i080-043.stp N80 E632 M44.537 R451
./instances/SteinLib/I080/i080-033.stp N80 E160 M5.511 R45
./instances/SteinLib/I080/i080-121.stp N80 E3160 M353.583 R2926
./instances/SteinLib/I080/i080-005.stp N80 E120 M2.068 R22
./instances/SteinLib/I080/i080-205.stp N80 E120 M3.102 R22
./instances/SteinLib/I080/i080-245.stp N80 E632 M49.482 R456
./instances/SteinLib/I080/i080-111.stp N80 E350 M22.539 R194
./instances/SteinLib/I080/i080-024.stp N80 E3160 M326.485 R2926
./instances/SteinLib/I080/i080-241.stp N80 E632 M52.403 R453
./instances/SteinLib/I080/i080-032.stp N80 E160 M4.971 R52
./instances/SteinLib/I080/i080-105.stp N80 E120 M2.679 R20
./instances/SteinLib/I080/i080-302.stp N80 E120 M2.9 R22
./instances/SteinLib/I080/i080-232.stp N80 E160 M5.72 R49
./instances/SteinLib/I080/i080-244.stp N80 E632 M40.479 R456
./instances/SteinLib/I080/i080-214.stp N80 E350 M20.996 R196
./instances/SteinLib/I080/i080-344.stp N80 E632 M50.442 R452
./instances/SteinLib/I080/i080-044.stp N80 E632 M47.202 R456
./instances/SteinLib/I080/i080-343.stp N80 E632 M47.835 R450
./instances/SteinLib/I080/i080-223.stp N80 E3160 M348.693 R2926
./instances/SteinLib/I080/i080-004.stp N80 E120 M2.278 R17
./instances/SteinLib/I080/i080-131.stp N80 E160 M5.501 R49
./instances/SteinLib/I080/i080-134.stp N80 E160 M5.912 R52
./instances/SteinLib/I080/i080-002.stp N80 E120 M2.33 R17
./instances/SteinLib/I080/i080-315.stp N80 E350 M20.356 R199
./instances/SteinLib/I080/i080-133.stp N80 E160 M5.463 R45
./instances/SteinLib/I080/i080-022.stp N80 E3160 M307.42 R2926
./instances/SteinLib/I080/i080-042.stp N80 E632 M53.143 R449
./instances/SteinLib/I080/i080-142.stp N80 E632 M48.411 R452
./instances/SteinLib/I080/i080-124.stp N80 E3160 M379.492 R2926
./instances/SteinLib/I080/i080-001.stp N80 E120 M1.874 R18
./instances/SteinLib/I080/i080-031.stp N80 E160 M5.278 R48
./instances/SteinLib/I080/i080-333.stp N80 E160 M4.655 R46
./instances/SteinLib/I080/i080-013.stp N80 E350 M19.756 R196
./instances/SteinLib/I080/i080-213.stp N80 E350 M20.041 R202
./instances/SteinLib/I080/i080-203.stp N80 E120 M2.297 R17
./instances/SteinLib/I080/i080-012.stp N80 E350 M23.869 R197
./instances/SteinLib/I080/i080-335.stp N80 E160 M6.336 R45
./instances/SteinLib/I080/i080-314.stp N80 E350 M20.952 R199
./instances/SteinLib/I080/i080-045.stp N80 E632 M50.676 R455
./instances/SteinLib/I080/i080-145.stp N80 E632 M50.304 R454
./instances/SteinLib/I080/i080-025.stp N80 E3160 M344.77 R2926
./instances/SteinLib/I080/i080-143.stp N80 E632 M45.917 R444
./instances/SteinLib/I080/i080-141.stp N80 E632 M50.354 R453
./instances/SteinLib/I080/i080-211.stp N80 E350 M18.86 R193
./instances/SteinLib/I080/i080-331.stp N80 E160 M5.715 R51
./instances/SteinLib/I080/i080-222.stp N80 E3160 M339.163 R2926
./instances/SteinLib/I080/i080-304.stp N80 E120 M2.474 R19
./instances/SteinLib/I080/i080-215.stp N80 E350 M23.833 R199
./instances/SteinLib/I080/i080-312.stp N80 E350 M22.56 R198
./instances/SteinLib/I080/i080-023.stp N80 E3160 M311.731 R2926
./instances/SteinLib/I080/i080-114.stp N80 E350 M21.382 R200
./instances/SteinLib/I080/i080-015.stp N80 E350 M19.135 R196
./instances/SteinLib/I080/i080-102.stp N80 E120 M2.081 R19
./instances/SteinLib/I080/i080-231.stp N80 E160 M4.281 R50
./instances/SteinLib/I080/i080-202.stp N80 E120 M1.475 R23
./instances/SteinLib/I080/i080-204.stp N80 E120 M1.45 R20
./instances/SteinLib/I080/i080-003.stp N80 E120 M1.731 R17
./instances/SteinLib/I080/i080-201.stp N80 E120 M1.534 R15
./instances/SteinLib/I080/i080-123.stp N80 E3160 M345.674 R2926
./instances/SteinLib/I080/i080-212.stp N80 E350 M20.562 R202
./instances/SteinLib/I080/i080-115.stp N80 E350 M20.138 R197
./instances/SteinLib/I080/i080-122.stp N80 E3160 M385.566 R2926
./instances/SteinLib/I080/i080-132.stp N80 E160 M5.39 R52
./instances/SteinLib/I080/i080-234.stp N80 E160 M5.444 R44
./instances/SteinLib/I080/i080-235.stp N80 E160 M5.665 R45
./instances/SteinLib/I080/i080-103.stp N80 E120 M2.494 R24
./instances/SteinLib/I080/i080-224.stp N80 E3160 M224.592 R2926
./instances/SteinLib/I320/i320-333.stp N320 E640 M47.193 R257
./instances/SteinLib/I080/i080-324.stp N80 E3160 M376.658 R2926
./instances/SteinLib/I320/i320-034.stp N320 E640 M82.811 R248
./instances/SteinLib/I080/i080-021.stp N80 E3160 M345.956 R2926
./instances/SteinLib/I320/i320-343.stp N320 E10208 M5385.47 R9428
./instances/SteinLib/I320/i320-041.stp N320 E10208 M5546.89 R9415
./instances/SteinLib/I320/i320-241.stp N320 E10208 M6554.37 R9427
./instances/SteinLib/I320/i320-342.stp N320 E10208 M6853.82 R9424
./instances/SteinLib/E/e19.stp N2500 E62500 M1.30515e+06 R58080
./instances/SteinLib/I320/i320-103.stp N320 E480 M36.041 R114
./instances/SteinLib/I320/i320-232.stp N320 E640 M85.917 R256
./instances/SteinLib/I320/i320-044.stp N320 E10208 M6198.64 R9423
./instances/SteinLib/I320/i320-031.stp N320 E640 M81.475 R255
./instances/SteinLib/I320/i320-121.stp N320 E51040 M44917.8 R50086
./instances/SteinLib/I320/i320-344.stp N320 E10208 M5936.6 R9426
./instances/SteinLib/I320/i320-222.stp N320 E51040 M45660.5 R50086
./instances/SteinLib/I320/i320-111.stp N320 E1845 M578.222 R1288
./instances/SteinLib/I320/i320-204.stp N320 E480 M32.29 R119
./instances/SteinLib/I320/i320-234.stp N320 E640 M77.866 R261
./instances/SteinLib/E/e20.stp N2500 E62500 M1.36246e+06 R58063
./instances/SteinLib/I320/i320-131.stp N320 E640 M86.743 R255
./instances/SteinLib/I320/i320-021.stp N320 E51040 M60980.3 R50086
./instances/SteinLib/I320/i320-005.stp N320 E480 M33.612 R119
./instances/SteinLib/I320/i320-035.stp N320 E640 M90.417 R255
./instances/SteinLib/I320/i320-315.stp N320 E1845 M614.454 R1302
./instances/SteinLib/I320/i320-135.stp N320 E640 M89.577 R255
./instances/SteinLib/I320/i320-242.stp N320 E10208 M6547.58 R9419
./instances/SteinLib/I320/i320-201.stp N320 E480 M20.933 R117
./instances/SteinLib/I320/i320-233.stp N320 E640 M67.302 R257
./instances/SteinLib/I640/i640-021.stp N640 E204480 M1.14642e+06 R202566
./instances/SteinLib/I640/i640-224.stp N640 E204480 M1.15633e+06 R202566
./instances/SteinLib/I320/i320-213.stp N320 E1845 M610.647 R1296
./instances/SteinLib/I320/i320-105.stp N320 E480 M37.719 R115
./instances/SteinLib/I320/i320-245.stp N320 E10208 M5854.85 R9426
./instances/SteinLib/I320/i320-115.stp N320 E1845 M612.636 R1301
./instances/SteinLib/I320/i320-023.stp N320 E51040 M56859.2 R50086
./instances/SteinLib/I320/i320-013.stp N320 E1845 M561.017 R1291
./instances/SteinLib/I320/i320-321.stp N320 E51040 M75852.6 R50086
./instances/SteinLib/I320/i320-311.stp N320 E1845 M592.392 R1294
./instances/SteinLib/I640/i640-121.stp N640 E204480 M1.20719e+06 R202566
./instances/SteinLib/I320/i320-203.stp N320 E480 M32.778 R118
./instances/SteinLib/I320/i320-215.stp N320 E1845 M565.038 R1314
./instances/SteinLib/I320/i320-015.stp N320 E1845 M585.835 R1290
./instances/SteinLib/I320/i320-032.stp N320 E640 M84.137 R258
./instances/SteinLib/I320/i320-114.stp N320 E1845 M577.723 R1310
./instances/SteinLib/I320/i320-335.stp N320 E640 M90.44 R259
./instances/SteinLib/I320/i320-143.stp N320 E10208 M5450.43 R9437
./instances/SteinLib/E/e16.stp N2500 E62500 M1.36289e+06 R58066
./instances/SteinLib/I320/i320-024.stp N320 E51040 M60337.3 R50086
./instances/SteinLib/I320/i320-332.stp N320 E640 M85.445 R261
./instances/SteinLib/I320/i320-042.stp N320 E10208 M5841.95 R9421
./instances/SteinLib/I320/i320-312.stp N320 E1845 M575.995 R1296
./instances/SteinLib/I320/i320-104.stp N320 E480 M36.014 R116
./instances/SteinLib/I320/i320-112.stp N320 E1845 M588.757 R1300
./instances/SteinLib/I320/i320-325.stp N320 E51040 M58352.1 R50086
./instances/SteinLib/I320/i320-334.stp N320 E640 M85.787 R258
./instances/SteinLib/I320/i320-323.stp N320 E51040 M69860.4 R50086
./instances/SteinLib/I320/i320-144.stp N320 E10208 M6639.15 R9411
./instances/SteinLib/I320/i320-102.stp N320 E480 M31.147 R116
./instances/SteinLib/I320/i320-214.stp N320 E1845 M600.789 R1309
./instances/SteinLib/I320/i320-202.stp N320 E480 M33.933 R120
./instances/SteinLib/I320/i320-304.stp N320 E480 M34.881 R110
./instances/SteinLib/I320/i320-211.stp N320 E1845 M563.6 R1301
./instances/SteinLib/I320/i320-011.stp N320 E1845 M611.119 R1301
./instances/SteinLib/I320/i320-045.stp N320 E10208 M7703.93 R9428
./instances/SteinLib/I320/i320-223.stp N320 E51040 M47162.3 R50086
./instances/SteinLib/I320/i320-132.stp N320 E640 M89.378 R246
./instances/SteinLib/I320/i320-033.stp N320 E640 M86.122 R260
./instances/SteinLib/I320/i320-322.stp N320 E51040 M47301.1 R50086
./instances/SteinLib/I320/i320-001.stp N320 E480 M40.034 R120
./instances/SteinLib/I320/i320-004.stp N320 E480 M37.032 R112
./instances/SteinLib/I320/i320-002.stp N320 E480 M33.278 R121
./instances/SteinLib/I320/i320-101.stp N320 E480 M29.602 R120
./instances/SteinLib/I320/i320-134.stp N320 E640 M62.862 R254
./instances/SteinLib/I320/i320-302.stp N320 E480 M32.505 R115
./instances/SteinLib/I320/i320-003.stp N320 E480 M31.687 R125
./instances/SteinLib/I320/i320-235.stp N320 E640 M86.731 R257
./instances/SteinLib/I320/i320-141.stp N320 E10208 M6670.07 R9430
./instances/SteinLib/I320/i320-043.stp N320 E10208 M6686.19 R9428
./instances/SteinLib/I320/i320-012.stp N320 E1845 M557.398 R1290
./instances/SteinLib/I640/i640-124.stp N640 E204480 M1.23323e+06 R202566
./instances/SteinLib/I320/i320-314.stp N320 E1845 M446.731 R1302
./instances/SteinLib/I320/i320-331.stp N320 E640 M73.116 R261
./instances/SteinLib/I320/i320-345.stp N320 E10208 M6250.33 R9422
./instances/SteinLib/I320/i320-225.stp N320 E51040 M67221.1 R50086
./instances/SteinLib/I320/i320-305.stp N320 E480 M33.044 R112
./instances/SteinLib/I320/i320-142.stp N320 E10208 M5756.18 R9435
./instances/SteinLib/I320/i320-014.stp N320 E1845 M618.748 R1305
./instances/SteinLib/I320/i320-313.stp N320 E1845 M628.154 R1289
./instances/SteinLib/I320/i320-212.stp N320 E1845 M563.038 R1287
./instances/SteinLib/I320/i320-243.stp N320 E10208 M5621.94 R9434
./instances/SteinLib/I320/i320-205.stp N320 E480 M34.291 R121
./instances/SteinLib/I320/i320-301.stp N320 E480 M34.511 R118
./instances/SteinLib/I640/i640-321.stp N640 E204480 M1.24743e+06 R202566
./instances/SteinLib/I320/i320-303.stp N320 E480 M32.559 R115
./instances/SteinLib/I320/i320-133.stp N320 E640 M47.75 R256
./instances/SteinLib/I320/i320-231.stp N320 E640 M67.451 R261
./instances/SteinLib/I320/i320-244.stp N320 E10208 M6272.79 R9424
./instances/SteinLib/I320/i320-113.stp N320 E1845 M612.627 R1291
./instances/SteinLib/B/b04.stp N50 E100 M2.295 R26
./instances/SteinLib/B/b18.stp N100 E200 M8.387 R63
./instances/SteinLib/B/b10.stp N75 E150 M5.453 R43
./instances/SteinLib/B/b06.stp N50 E100 M2.416 R24
./instances/SteinLib/B/b03.stp N50 E63 M0.584 R2
./instances/SteinLib/B/b09.stp N75 E94 M1.226 R9
./instances/SteinLib/B/b07.stp N75 E94 M1.098 R8
./instances/SteinLib/B/b01.stp N50 E63 M0.511 R2
./instances/SteinLib/B/b12.stp N75 E150 M5.101 R47
./instances/SteinLib/B/b13.stp N100 E125 M1.774 R8
./instances/SteinLib/B/b17.stp N100 E200 M8.263 R67
./instances/SteinLib/B/b05.stp N50 E100 M2.525 R28
./instances/SteinLib/B/b16.stp N100 E200 M8.347 R71
./instances/SteinLib/B/b02.stp N50 E63 M0.764 R1
./instances/SteinLib/B/b14.stp N100 E125 M1.933 R9
./instances/SteinLib/B/b15.stp N100 E125 M1.777 R12
./instances/SteinLib/B/b11.stp N75 E150 M4.835 R52
./instances/SteinLib/B/b08.stp N75 E94 M1.124 R5
./instances/SteinLib/GAP/gap2119.stp N1724 E2975 M5.433 O R0
./instances/SteinLib/GAP/gap2740.stp N1196 E2084 M4.273 O R0
./instances/SteinLib/GAP/gap1307.stp N342 E552 M1.276 O R0
./instances/SteinLib/GAP/gap2007.stp N2039 E3548 M6.878 O R0
./instances/SteinLib/GAP/gap3036.stp N346 E583 M1.552 O R0
./instances/SteinLib/GAP/gap2800.stp N386 E653 M1.135 O R0
./instances/SteinLib/GAP/gap1413.stp N541 E906 M1.556 O R0
./instances/SteinLib/GAP/gap2975.stp N179 E293 M0.621 O R0
./instances/SteinLib/GAP/gap3128.stp N10393 E18043 M59.75 O R0
./instances/SteinLib/GAP/gap1810.stp N429 E702 M1.071 O R0
./instances/SteinLib/GAP/gap3100.stp N921 E1558 M2.28 O R0
./instances/SteinLib/GAP/gap1904.stp N735 E1256 M2.723 O R0
./instances/SteinLib/GAP/gap1500.stp N220 E374 M0.694 O R0
./instances/SteinLib/I320/i320-341.stp N320 E10208 M6211.41 R9424
./instances/SteinLib/1R/1r321.stp N1250 E2338 M1385.95 R775
./instances/SteinLib/I320/i320-124.stp N320 E51040 M67491 R50086
./instances/SteinLib/1R/1r213.stp N1250 E2352 M1414.74 R771
./instances/SteinLib/1R/1r323.stp N1250 E2341 M1330.95 R768
./instances/SteinLib/I320/i320-145.stp N320 E10208 M6131.27 R9427
./instances/SteinLib/1R/1r332.stp N1250 E2333 M1562.52 R780
./instances/SteinLib/1R/1r.crd!
./instances/SteinLib/1R/1r123.stp N1250 E2343 M1438.14 R767
./instances/SteinLib/1R/1r113.stp N1250 E2352 M1608.37 R771
./instances/SteinLib/1R/1r211.stp N1250 E2352 M1438.06 R771
./instances/SteinLib/1R/1r232.stp N1250 E2335 M1434.81 R774
./instances/SteinLib/1R/1r111.stp N1250 E2352 M1446.46 R771
./instances/SteinLib/1R/1r333.stp N1250 E2331 M1515.37 R786
./instances/SteinLib/1R/1r312.stp N1250 E2352 M1403.79 R771
./instances/SteinLib/I320/i320-324.stp N320 E51040 M65927.7 R50086
./instances/SteinLib/1R/1r121.stp N1250 E2340 M1395.41 R766
./instances/SteinLib/1R/1r233.stp N1250 E2327 M1529.02 R773
./instances/SteinLib/1R/1r133.stp N1250 E2326 M1472.11 R765
./instances/SteinLib/1R/1r322.stp N1250 E2336 M1408.55 R776
./instances/SteinLib/1R/1r313.stp N1250 E2352 M1336.13 R771
./instances/SteinLib/1R/1r311.stp N1250 E2352 M1570.23 R771
./instances/SteinLib/1R/1r131.stp N1250 E2336 M1421.55 R778
./instances/SteinLib/1R/1r132.stp N1250 E2340 M1413.24 R770
./instances/SteinLib/1R/1r231.stp N1250 E2331 M1366.98 R766
./instances/SteinLib/1R/1r223.stp N1250 E2340 M1338.61 R766
./instances/SteinLib/1R/1r212.stp N1250 E2352 M1529.41 R771
./instances/SteinLib/1R/1r331.stp N1250 E2319 M1327.27 R761
./instances/Rome/grafo1705.19.lgr N19 E24 M0.117 O R0
./instances/Rome/grafo754.16.lgr N16 E21 M0.096 O R0
./instances/Rome/grafo8826.100.lgr N100 E152 M4.374 R26
./instances/Rome/grafo6357.46.lgr N46 E59 M0.746 R4
./instances/Rome/grafo8578.87.lgr N87 E125 M2.18 R15
./instances/Rome/grafo7121.40.lgr N40 E50 M0.648 R2
./instances/Rome/grafo3674.59.lgr N59 E90 M1.455 R14
./instances/Rome/grafo2158.14.lgr N14 E18 M0.063 O R0
./instances/Rome/grafo8718.97.lgr N97 E122 M1.829 R11
./instances/Rome/grafo5492.47.lgr N47 E61 M0.636 R2
./instances/Rome/grafo6943.82.lgr N82 E116 M2.334 R15
./instances/Rome/grafo3635.54.lgr N54 E70 M0.957 R5
./instances/Rome/grafo7237.44.lgr N44 E56 M0.588 R3
./instances/Rome/grafo9980.32.lgr N32 E37 M0.263 R1
./instances/Rome/grafo10029.40.lgr N40 E55 M0.77 R5
./instances/Rome/grafo5151.38.lgr N38 E58 M0.977 R5
./instances/Rome/grafo7621.44.lgr N44 E65 M1.076 R5
./instances/Rome/grafo1534.30.lgr N30 E32 M0.127 O R0
./instances/SteinLib/1R/1r122.stp N1250 E2342 M1334.04 R769
./instances/Rome/grafo10717.96.lgr N96 E127 M2.284 R12
./instances/Rome/grafo2438.18.lgr N18 E23 M0.097 O R0
./instances/Rome/grafo5976.43.lgr N43 E54 M0.5 R3
./instances/Rome/grafo720.14.lgr N14 E16 M0.163 O R0
./instances/Rome/grafo3660.45.lgr N45 E60 M0.642 R6
./instances/Rome/grafo6806.83.lgr N83 E109 M1.653 R12
./instances/Rome/grafo9550.85.lgr N85 E125 M3.142 R19
./instances/Rome/grafo9298.63.lgr N63 E85 M1.349 R6
./instances/Rome/grafo6119.42.lgr N42 E52 M0.58 R1
./instances/Rome/grafo5322.67.lgr N67 E91 M1.492 R8
./instances/Rome/grafo4890.80.lgr N80 E108 M2.071 R12
./instances/Rome/grafo2151.20.lgr N20 E27 M0.124 O R0
./instances/Rome/grafo4023.43.lgr N43 E62 M0.949 R6
./instances/Rome/grafo3218.42.lgr N42 E51 M0.533 R3
./instances/Rome/grafo7972.63.lgr N63 E90 M1.748 R6
./instances/Rome/grafo2219.15.lgr N15 E19 M0.107 O R0
./instances/Rome/grafo9080.61.lgr N61 E89 M1.575 R12
./instances/Rome/grafo1695.15.lgr N15 E17 M0.066 O R0
./instances/Rome/grafo4195.55.lgr N55 E69 M1.129 R1
./instances/Rome/grafo4730.58.lgr N58 E86 M1.43 R6
./instances/Rome/grafo10763.92.lgr N92 E129 M2.933 R20
./instances/Rome/grafo9152.66.lgr N66 E84 M0.99 R5
./instances/Rome/grafo10155.97.lgr N97 E129 M2.27 R13
./instances/Rome/grafo5560.45.lgr N45 E60 M0.625 R3
./instances/Rome/grafo5054.69.lgr N69 E102 M2.456 R13
./instances/Rome/grafo9491.79.lgr N79 E97 M1.192 R6
./instances/Rome/grafo5244.32.lgr N32 E38 M0.232 O R0
./instances/Rome/grafo2036.27.lgr N27 E32 M0.112 O R0
./instances/Rome/grafo1543.54.lgr N54 E72 M1.181 R5
./instances/Rome/grafo8617.85.lgr N85 E116 M1.624 R12
./instances/Rome/grafo6404.55.lgr N55 E69 M0.685 R3
./instances/Rome/grafo4427.57.lgr N57 E79 M1.322 R8
./instances/Rome/grafo4230.52.lgr N52 E73 M1.221 R6
./instances/Rome/grafo10935.94.lgr N94 E127 M2.728 R14
./instances/Rome/grafo786.20.lgr N20 E23 M0.187 O R0
./instances/Rome/grafo7615.37.lgr N37 E44 M0.18 O R0
./instances/Rome/grafo629.14.lgr N14 E17 M0.097 O R0
./instances/Rome/grafo5708.48.lgr N48 E75 M1.98 R14
./instances/Rome/grafo1829.15.lgr N15 E19 M0.112 O R0
./instances/Rome/grafo9877.39.lgr N39 E58 M0.733 R6
./instances/Rome/grafo4105.40.lgr N40 E43 M0.185 O R0
./instances/Rome/grafo739.15.lgr N15 E18 M0.141 O R0
./instances/Rome/grafo4697.59.lgr N59 E77 M1.01 R8
./instances/Rome/grafo5687.43.lgr N43 E55 M0.776 R2
./instances/Rome/grafo2246.20.lgr N20 E30 M0.42 R3
./instances/Rome/grafo2533.18.lgr N18 E19 M0.082 O R0
./instances/Rome/grafo592.14.lgr N14 E14 M0.071 O R0
./instances/Rome/grafo11065.100.lgr N100 E127 M1.996 R11
./instances/Rome/grafo2555.14.lgr N14 E18 M0.123 O R0
./instances/Rome/grafo9955.38.lgr N38 E46 M0.159 O R0
./instances/Rome/grafo9825.67.lgr N67 E79 M0.881 R2
./instances/Rome/grafo9927.40.lgr N40 E50 M0.483 R4
./instances/Rome/grafo4626.80.lgr N80 E99 M0.969 R5
./instances/Rome/grafo3793.39.lgr N39 E53 M0.601 R5
./instances/Rome/grafo8408.84.lgr N84 E107 M1.7 R7
./instances/Rome/grafo1733.20.lgr N20 E24 M0.177 O R0
./instances/Rome/grafo2895.15.lgr N15 E17 M0.139 O R0
./instances/Rome/grafo1143.18.lgr N18 E20 M0.135 O R0
./instances/Rome/grafo2741.29.lgr N29 E40 M0.5 R3
./instances/Rome/grafo2248.22.lgr N22 E28 M0.318 R1
./instances/Rome/grafo3872.35.lgr N35 E42 M0.149 O R0
./instances/Rome/grafo6407.47.lgr N47 E61 M1.036 R2
./instances/Rome/grafo6189.40.lgr N40 E55 M0.657 R8
./instances/Rome/grafo10990.96.lgr N96 E133 M2.988 R22
./instances/Rome/grafo722.15.lgr N15 E17 M0.079 O R0
./instances/Rome/grafo10566.36.lgr N36 E48 M0.541 R3
./instances/Rome/grafo5272.54.lgr N54 E78 M1.412 R6
./instances/Rome/grafo5786.43.lgr N43 E53 M0.206 O R0
./instances/Rome/grafo4137.82.lgr N82 E117 M2.649 R16
./instances/SteinLib/1R/1r112.stp N1250 E2352 M1499.37 R771
./instances/Rome/grafo7123.45.lgr N45 E63 M0.865 R3
./instances/Rome/grafo9620.71.lgr N71 E90 M1.168 R5
./instances/Rome/grafo2590.14.lgr N14 E14 M0.068 O R0
./instances/Rome/grafo926.14.lgr N14 E17 M0.054 O R0
./instances/Rome/grafo1744.12.lgr N12 E15 M0.13 O R0
./instances/Rome/grafo10253.97.lgr N97 E125 M2.234 R11
./instances/Rome/grafo10401.38.lgr N38 E48 M0.513 R2
./instances/Rome/grafo5822.36.lgr N36 E45 M0.479 R2
./instances/Rome/grafo247.15.lgr N15 E16 M0.066 O R0
./instances/Rome/grafo7936.89.lgr N89 E137 M3.751 R24
./instances/Rome/grafo4860.54.lgr N54 E75 M1.099 R7
./instances/Rome/grafo1559.59.lgr N59 E69 M0.598 R3
./instances/Rome/grafo6034.60.lgr N60 E75 M1.139 R4
./instances/Rome/grafo5823.41.lgr N41 E60 M0.764 R5
./instances/Rome/grafo3070.31.lgr N31 E40 M0.144 O R0
./instances/Rome/grafo5443.43.lgr N43 E59 M0.815 R2
./instances/Rome/grafo7145.56.lgr N56 E70 M0.818 R2
./instances/Rome/grafo8843.96.lgr N96 E121 M1.433 R6
./instances/Rome/grafo3863.37.lgr N37 E43 M0.161 O R0
./instances/Rome/grafo11308.33.lgr N33 E38 M0.173 O R0
./instances/Rome/grafo3085.49.lgr N49 E72 M1.03 R8
./instances/Rome/grafo7005.42.lgr N42 E57 M0.679 R5
./instances/Rome/grafo7245.49.lgr N49 E65 M0.77 R7
./instances/Rome/grafo4143.60.lgr N60 E72 M0.785 R2
./instances/Rome/grafo1788.33.lgr N33 E42 M0.14 O R0
./instances/Rome/grafo9477.63.lgr N63 E87 M1.253 R8
./instances/Rome/grafo2236.16.lgr N16 E20 M0.137 O R0
./instances/Rome/grafo1526.24.lgr N24 E25 M0.095 O R0
./instances/Rome/grafo1097.16.lgr N16 E18 M0.113 O R0
./instances/Rome/grafo8977.66.lgr N66 E81 M1.177 R2
./instances/Rome/grafo8253.72.lgr N72 E106 M2.623 R13
./instances/Rome/grafo10829.97.lgr N97 E136 M3.022 R17
./instances/Rome/grafo6616.45.lgr N45 E63 M0.87 R5
./instances/Rome/grafo5078.49.lgr N49 E64 M0.668 R1
./instances/Rome/grafo7209.40.lgr N40 E56 M0.838 R3
./instances/Rome/grafo4364.61.lgr N61 E95 M1.994 R17
./instances/Rome/grafo7513.39.lgr N39 E55 M0.872 R4
./instances/Rome/grafo7322.58.lgr N58 E79 M1.117 R8
./instances/Rome/grafo5891.37.lgr N37 E43 M0.138 O R0
./instances/Rome/grafo8402.61.lgr N61 E79 M1.061 R1
./instances/Rome/grafo6508.62.lgr N62 E70 M0.184 O R0
./instances/Rome/grafo10333.33.lgr N33 E36 M0.138 O R0
./instances/Rome/grafo9448.78.lgr N78 E106 M2.113 R9
./instances/Rome/grafo8228.68.lgr N68 E104 M2.352 R14
./instances/Rome/grafo2189.14.lgr N14 E16 M0.063 O R0
./instances/Rome/grafo3620.38.lgr N38 E47 M0.504 R1
./instances/Rome/grafo4452.57.lgr N57 E76 M1.007 R2
./instances/Rome/grafo7839.80.lgr N80 E120 M2.518 R19
./instances/Rome/grafo6104.35.lgr N35 E41 M0.174 O R0
./instances/Rome/grafo11277.34.lgr N34 E35 M0.133 O R0
./instances/Rome/grafo3361.44.lgr N44 E52 M0.207 O R0
./instances/Rome/grafo2311.15.lgr N15 E15 M0.068 O R0
./instances/Rome/grafo3554.37.lgr N37 E41 M0.142 O R0
./instances/Rome/grafo489.14.lgr N14 E15 M0.084 O R0
./instances/Rome/grafo3566.36.lgr N36 E44 M0.433 R2
./instances/Rome/grafo10503.100.lgr N100 E132 M2.705 R11
./instances/Rome/grafo6338.56.lgr N56 E69 M0.888 R3
./instances/Rome/grafo3035.36.lgr N36 E50 M0.628 R6
./instances/Rome/grafo7523.50.lgr N50 E68 M0.91 R9
./instances/Rome/grafo8513.100.lgr N100 E138 M2.756 R18
./instances/Rome/grafo2905.47.lgr N47 E52 M0.167 O R0
./instances/Rome/grafo3413.36.lgr N36 E53 M0.65 R6
./instances/Rome/grafo884.17.lgr N17 E23 M0.152 O R0
./instances/Rome/grafo3305.47.lgr N47 E60 M0.158 O R0
./instances/Rome/grafo6897.35.lgr N35 E47 M0.527 R2
./instances/Rome/grafo1282.27.lgr N27 E33 M0.145 O R0
./instances/Rome/grafo10409.96.lgr N96 E138 M3.314 R18
./instances/Rome/grafo323.15.lgr N15 E21 M0.1 O R0
./instances/Rome/grafo8511.94.lgr N94 E134 M3.34 R16
./instances/Rome/grafo4497.61.lgr N61 E82 M1.056 R7
./instances/Rome/grafo5412.78.lgr N78 E101 M1.57 R7
./instances/Rome/grafo1987.30.lgr N30 E38 M0.323 R2
./instances/Rome/grafo2384.11.lgr N11 E12 M0.079 O R0
./instances/Rome/grafo8681.86.lgr N86 E126 M2.723 R21
./instances/Rome/grafo4695.62.lgr N62 E85 M1.388 R7
./instances/Rome/grafo9881.32.lgr N32 E37 M0.15 O R0
./instances/Rome/grafo3306.41.lgr N41 E53 M0.522 R2
./instances/Rome/grafo9832.92.lgr N92 E130 M3.027 R17
./instances/Rome/grafo11640.44.lgr N44 E59 M0.772 R2
./instances/Rome/grafo4580.50.lgr N50 E63 M0.672 R2
./instances/Rome/grafo4121.65.lgr N65 E81 M0.824 R6
./instances/Rome/grafo6412.65.lgr N65 E82 M1.078 R2
./instances/Rome/grafo9534.71.lgr N71 E98 M1.707 R10
./instances/Rome/grafo9548.65.lgr N65 E79 M0.804 R6
./instances/Rome/grafo8731.88.lgr N88 E115 M2.095 R14
./instances/Rome/grafo7225.37.lgr N37 E49 M0.538 R2
./instances/Rome/grafo9952.34.lgr N34 E39 M0.128 O R0
./instances/Rome/grafo569.28.lgr N28 E31 M0.084 O R0
./instances/Rome/grafo7384.45.lgr N45 E56 M0.622 R3
./instances/Rome/grafo9030.92.lgr N92 E106 M1.191 R3
./instances/Rome/grafo1914.28.lgr N28 E36 M0.166 O R0
./instances/Rome/grafo6995.75.lgr N75 E94 M1.094 R4
./instances/Rome/grafo10813.93.lgr N93 E126 M2.92 R10
./instances/Rome/grafo3017.20.lgr N20 E25 M0.153 O R0
./instances/Rome/grafo7783.84.lgr N84 E105 M1.681 R8
./instances/Rome/grafo6565.59.lgr N59 E73 M0.863 R4
./instances/Rome/grafo7126.88.lgr N88 E118 M2.055 R13
./instances/Rome/grafo9722.79.lgr N79 E110 M1.843 R17
./instances/Rome/grafo1345.30.lgr N30 E44 M0.536 R4
./instances/Rome/grafo3496.54.lgr N54 E83 M1.743 R13
./instances/Rome/grafo9929.40.lgr N40 E56 M0.62 R6
./instances/Rome/grafo11589.32.lgr N32 E40 M0.126 O R0
./instances/Rome/grafo9319.82.lgr N82 E108 M1.768 R9
./instances/Rome/grafo8740.87.lgr N87 E115 M2.423 R10
./instances/Rome/grafo1607.32.lgr N32 E42 M0.428 R2
./instances/Rome/grafo9399.69.lgr N69 E96 M1.505 R9
./instances/Rome/grafo5471.39.lgr N39 E53 M0.616 R3
./instances/Rome/grafo4734.49.lgr N49 E59 M0.551 R1
./instances/Rome/grafo6045.72.lgr N72 E87 M0.982 R2
./instances/Rome/grafo2254.48.lgr N48 E66 M1.1 R5
./instances/Rome/grafo11176.100.lgr N100 E138 M3 R19
./instances/Rome/grafo2902.17.lgr N17 E26 M0.309 R1
./instances/Rome/grafo10822.97.lgr N97 E134 M2.173 R19
./instances/Rome/grafo5879.36.lgr N36 E42 M0.143 O R0
./instances/Rome/grafo4618.80.lgr N80 E104 M1.876 R9
./instances/Rome/grafo1475.47.lgr N47 E60 M0.4 R1
./instances/Rome/grafo6672.48.lgr N48 E64 M0.679 R4
./instances/Rome/grafo6946.42.lgr N42 E58 M0.906 R5
./instances/Rome/grafo7222.40.lgr N40 E54 M0.723 R3
./instances/Rome/grafo4646.62.lgr N62 E78 M0.741 R1
./instances/Rome/grafo5665.67.lgr N67 E83 M0.842 R5
./instances/Rome/grafo5711.38.lgr N38 E44 M0.182 O R0
./instances/Rome/grafo9645.75.lgr N75 E94 M0.867 R6
./instances/Rome/grafo6854.49.lgr N49 E63 M0.869 R3
./instances/Rome/grafo501.13.lgr N13 E12 M0.076 O R0
./instances/Rome/grafo5174.44.lgr N44 E60 M0.795 R3
./instances/Rome/grafo8720.100.lgr N100 E132 M1.825 R17
./instances/Rome/grafo3185.52.lgr N52 E76 M0.722 R6
./instances/Rome/grafo8584.61.lgr N61 E74 M0.754 R3
./instances/Rome/grafo1033.24.lgr N24 E27 M0.12 O R0
./instances/Rome/grafo8420.81.lgr N81 E105 M1.619 R10
./instances/Rome/grafo8659.92.lgr N92 E135 M2.882 R22
./instances/Rome/grafo7533.50.lgr N50 E66 M0.939 R2
./instances/Rome/grafo6271.44.lgr N44 E51 M0.281 R1
./instances/Rome/grafo8134.83.lgr N83 E116 M1.873 R13
./instances/Rome/grafo2317.20.lgr N20 E22 M0.124 O R0
./instances/Rome/grafo3375.39.lgr N39 E59 M0.721 R7
./instances/Rome/grafo5096.60.lgr N60 E76 M0.868 R5
./instances/Rome/grafo10454.33.lgr N33 E42 M0.168 O R0
./instances/Rome/grafo11087.96.lgr N96 E129 M2.389 R12
./instances/Rome/grafo187.15.lgr N15 E18 M0.088 O R0
./instances/Rome/grafo9403.66.lgr N66 E91 M1.407 R8
./instances/Rome/grafo5784.66.lgr N66 E84 M1.569 R5
./instances/Rome/grafo1432.60.lgr N60 E77 M0.819 R6
./instances/Rome/grafo2000.24.lgr N24 E27 M0.152 O R0
./instances/Rome/grafo10528.98.lgr N98 E134 M2.529 R16
./instances/Rome/grafo7164.56.lgr N56 E68 M0.455 R2
./instances/Rome/grafo5366.51.lgr N51 E72 M0.938 R8
./instances/Rome/grafo6108.38.lgr N38 E44 M0.121 O R0
./instances/Rome/grafo7368.42.lgr N42 E51 M0.502 R2
./instances/Rome/grafo800.12.lgr N12 E11 M0.044 O R0
./instances/Rome/grafo5500.37.lgr N37 E48 M0.554 R2
./instances/Rome/grafo5521.36.lgr N36 E40 M0.25 R1
./instances/Rome/grafo4378.79.lgr N79 E103 M1.549 R9
./instances/Rome/grafo6201.53.lgr N53 E72 M0.633 R5
./instances/Rome/grafo303.11.lgr N11 E10 M0.059 O R0
./instances/Rome/grafo8535.71.lgr N71 E93 M1.244 R8
./instances/Rome/grafo1452.49.lgr N49 E66 M0.779 R6
./instances/Rome/grafo6176.45.lgr N45 E65 M0.722 R9
./instances/Rome/grafo1131.11.lgr N11 E12 M0.062 O R0
./instances/Rome/grafo6229.44.lgr N44 E56 M0.648 R3
./instances/Rome/grafo421.16.lgr N16 E22 M0.119 O R0
./instances/Rome/grafo5193.37.lgr N37 E45 M0.446 R2
./instances/Rome/grafo3096.36.lgr N36 E51 M0.621 R4
./instances/Rome/grafo3214.33.lgr N33 E44 M0.52 R1
./instances/Rome/grafo11496.38.lgr N38 E47 M0.182 O R0
./instances/Rome/grafo7426.47.lgr N47 E57 M0.444 R2
./instances/Rome/grafo5225.41.lgr N41 E52 M0.526 R2
./instances/Rome/grafo6226.82.lgr N82 E110 M2.02 R10
./instances/Rome/grafo10956.95.lgr N95 E129 M2.645 R10
./instances/Rome/grafo7144.42.lgr N42 E53 M0.178 O R0
./instances/Rome/grafo5467.43.lgr N43 E73 M0.953 R13
./instances/Rome/grafo11170.33.lgr N33 E42 M0.124 O R0
./instances/Rome/grafo9296.71.lgr N71 E94 M1.427 R7
./instances/Rome/grafo5484.31.lgr N31 E32 M0.111 O R0
./instances/Rome/grafo3592.44.lgr N44 E56 M0.579 R3
./instances/Rome/grafo11622.37.lgr N37 E49 M0.528 R1
./instances/Rome/grafo9164.66.lgr N66 E96 M1.701 R11
./instances/Rome/grafo3513.43.lgr N43 E48 M0.186 O R0
./instances/Rome/grafo2168.16.lgr N16 E18 M0.127 O R0
./instances/Rome/grafo10338.33.lgr N33 E42 M0.178 O R0
./instances/Rome/grafo4824.53.lgr N53 E69 M0.753 R6
./instances/Rome/grafo5737.34.lgr N34 E37 M0.175 O R0
./instances/Rome/grafo8270.71.lgr N71 E91 M1.123 R4
./instances/Rome/grafo5860.55.lgr N55 E74 M1.131 R5
./instances/Rome/grafo6113.35.lgr N35 E38 M0.153 O R0
./instances/Rome/grafo1399.28.lgr N28 E32 M0.132 O R0
./instances/Rome/grafo10665.100.lgr N100 E127 M1.909 R12
./instances/Rome/grafo4825.83.lgr N83 E110 M1.863 R9
./instances/Rome/grafo9579.63.lgr N63 E92 M1.734 R14
./instances/Rome/grafo1756.16.lgr N16 E20 M0.161 O R0
./instances/Rome/grafo8097.76.lgr N76 E111 M2.375 R16
./instances/Rome/grafo6447.87.lgr N87 E124 M2.682 R17
./instances/Rome/grafo5779.45.lgr N45 E57 M0.588 R3
./instances/Rome/grafo6001.33.lgr N33 E40 M0.484 R1
./instances/Rome/grafo9221.63.lgr N63 E100 M1.396 R17
./instances/Rome/grafo10654.96.lgr N96 E129 M2.571 R13
./instances/Rome/grafo9293.74.lgr N74 E99 M0.999 R9
./instances/Rome/grafo7037.45.lgr N45 E63 M0.726 R6
./instances/Rome/grafo3585.39.lgr N39 E46 M0.134 O R0
./instances/Rome/grafo225.12.lgr N12 E19 M0.108 O R0
./instances/Rome/grafo4883.62.lgr N62 E82 M1.206 R3
./instances/Rome/grafo4851.58.lgr N58 E80 M0.802 R6
./instances/Rome/grafo1664.26.lgr N26 E32 M0.168 O R0
./instances/Rome/grafo5384.58.lgr N58 E72 M0.825 R1
./instances/Rome/grafo8197.75.lgr N75 E101 M1.573 R9
./instances/Rome/grafo198.18.lgr N18 E26 M0.29 R1
./instances/Rome/grafo2713.37.lgr N37 E48 M0.525 R2
./instances/Rome/grafo10009.31.lgr N31 E37 M0.129 O R0
./instances/Rome/grafo6890.71.lgr N71 E107 M2.702 R21
./instances/Rome/grafo1284.29.lgr N29 E40 M0.366 R1
./instances/Rome/grafo9971.33.lgr N33 E36 M0.162 O R0
./instances/Rome/grafo11236.38.lgr N38 E52 M0.66 R2
./instances/Rome/grafo4107.37.lgr N37 E49 M0.512 R3
./instances/Rome/grafo4053.43.lgr N43 E58 M0.588 R3
./instances/Rome/grafo8140.72.lgr N72 E97 M1.459 R11
./instances/Rome/grafo8295.74.lgr N74 E102 M1.537 R11
./instances/Rome/grafo2678.37.lgr N37 E45 M0.165 O R0
./instances/Rome/grafo8397.61.lgr N61 E82 M1.296 R7
./instances/Rome/grafo3651.58.lgr N58 E74 M0.908 R2
./instances/Rome/grafo7406.41.lgr N41 E48 M0.204 O R0
./instances/Rome/grafo9598.62.lgr N62 E80 M0.958 R3
./instances/Rome/grafo2459.15.lgr N15 E19 M0.115 O R0
./instances/Rome/grafo7458.43.lgr N43 E61 M0.565 R8
./instances/Rome/grafo531.17.lgr N17 E20 M0.074 O R0
./instances/Rome/grafo4084.41.lgr N41 E56 M0.896 R3
./instances/Rome/grafo10391.94.lgr N94 E129 M2.566 R14
./instances/Rome/grafo9112.82.lgr N82 E120 M2.12 R19
./instances/Rome/grafo4960.58.lgr N58 E79 M1.116 R5
./instances/Rome/grafo5501.48.lgr N48 E65 M0.864 R6
./instances/Rome/grafo6388.34.lgr N34 E46 M0.725 R2
./instances/Rome/grafo5046.80.lgr N80 E108 M1.761 R11
./instances/SteinLib/1R/1r221.stp N1250 E2341 M1315.89 R768
./instances/Rome/grafo10266.94.lgr N94 E140 M3.139 R22
./instances/Rome/grafo5448.35.lgr N35 E44 M0.147 O R0
./instances/Rome/grafo8413.78.lgr N78 E98 M0.996 R5
./instances/Rome/grafo10954.94.lgr N94 E120 M1.946 R10
./instances/Rome/grafo4525.72.lgr N72 E96 M1.042 R8
./instances/Rome/grafo6202.38.lgr N38 E44 M0.319 R1
./instances/Rome/grafo8916.91.lgr N91 E101 M0.674 R3
./instances/Rome/grafo5336.36.lgr N36 E49 M0.49 R4
./instances/Rome/grafo8317.60.lgr N60 E89 M1.503 R9
./instances/Rome/grafo4782.66.lgr N66 E100 M1.967 R12
./instances/Rome/grafo758.10.lgr N10 E10 M0.074 O R0
./instances/Rome/grafo341.30.lgr N30 E39 M0.138 O R0
./instances/Rome/grafo7004.43.lgr N43 E49 M0.156 O R0
./instances/Rome/grafo2280.15.lgr N15 E16 M0.047 O R0
./instances/Rome/grafo534.15.lgr N15 E14 M0.073 O R0
./instances/Rome/grafo2284.20.lgr N20 E30 M0.428 R2
./instances/Rome/grafo420.17.lgr N17 E25 M0.125 O R0
./instances/Rome/grafo2852.16.lgr N16 E18 M0.091 O R0
./instances/Rome/grafo11239.31.lgr N31 E38 M0.366 R1
./instances/Rome/grafo11074.96.lgr N96 E129 M1.683 R11
./instances/Rome/grafo8647.91.lgr N91 E131 M3.008 R25
./instances/Rome/grafo9857.31.lgr N31 E36 M0.132 O R0
./instances/Rome/grafo920.24.lgr N24 E25 M0.078 O R0
./instances/Rome/grafo5886.41.lgr N41 E58 M0.741 R4
./instances/Rome/grafo10069.40.lgr N40 E52 M0.423 R4
./instances/Rome/grafo212.14.lgr N14 E14 M0.074 O R0
./instances/Rome/grafo115.30.lgr N30 E31 M0.117 O R0
./instances/Rome/grafo2596.25.lgr N25 E29 M0.197 O R0
./instances/Rome/grafo2802.17.lgr N17 E20 M0.102 O R0
./instances/Rome/grafo9345.67.lgr N67 E90 M1.437 R4
./instances/Rome/grafo7838.67.lgr N67 E92 M1.433 R12
./instances/Rome/grafo8508.73.lgr N73 E92 M1.358 R3
./instances/Rome/grafo7461.72.lgr N72 E97 M0.881 R10
./instances/Rome/grafo2888.27.lgr N27 E34 M0.127 O R0
./instances/Rome/grafo5900.46.lgr N46 E60 M0.607 R5
./instances/Rome/grafo4398.57.lgr N57 E71 M0.716 R2
./instances/Rome/grafo6145.44.lgr N44 E54 M0.461 R1
./instances/Rome/grafo615.15.lgr N15 E22 M0.091 O R0
./instances/Rome/grafo11578.37.lgr N37 E49 M0.542 R1
./instances/Rome/grafo8739.99.lgr N99 E135 M2.632 R18
./instances/Rome/grafo9316.86.lgr N86 E109 M1.398 R9
./instances/Rome/grafo1508.67.lgr N67 E85 M0.96 R4
./instances/Rome/grafo2480.18.lgr N18 E21 M0.149 O R0
./instances/Rome/grafo1470.51.lgr N51 E69 M0.849 R9
./instances/Rome/grafo7526.38.lgr N38 E52 M0.464 R3
./instances/Rome/grafo2146.17.lgr N17 E17 M0.08 O R0
./instances/Rome/grafo3221.48.lgr N48 E59 M0.476 R2
./instances/Rome/grafo2299.35.lgr N35 E40 M0.155 O R0
./instances/Rome/grafo8788.91.lgr N91 E110 M1.206 R6
./instances/Rome/grafo6065.76.lgr N76 E110 M2.16 R13
./instances/Rome/grafo2314.27.lgr N27 E35 M0.154 O R0
./instances/Rome/grafo8435.87.lgr N87 E106 M1.073 R5
./instances/Rome/grafo3698.56.lgr N56 E87 M1.375 R12
./instances/Rome/grafo4485.61.lgr N61 E85 M1.24 R7
./instances/Rome/grafo6747.51.lgr N51 E65 M0.453 R3
./instances/Rome/grafo4416.56.lgr N56 E70 M0.588 R4
./instances/Rome/grafo8625.85.lgr N85 E105 M1.413 R8
./instances/Rome/grafo6308.42.lgr N42 E62 M0.994 R8
./instances/Rome/grafo8149.82.lgr N82 E108 M1.573 R13
./instances/Rome/grafo3506.34.lgr N34 E37 M0.142 O R0
./instances/Rome/grafo3633.38.lgr N38 E63 M0.654 R7
./instances/Rome/grafo7634.56.lgr N56 E86 M1.431 R11
./instances/Rome/grafo8571.94.lgr N94 E139 M2.318 R23
./instances/Rome/grafo4305.80.lgr N80 E104 M1.678 R10
./instances/Rome/grafo7157.43.lgr N43 E53 M0.605 R3
./instances/Rome/grafo11484.33.lgr N33 E37 M0.129 O R0
./instances/Rome/grafo1652.18.lgr N18 E20 M0.117 O R0
./instances/Rome/grafo9211.63.lgr N63 E91 M1.379 R11
./instances/Rome/grafo11387.34.lgr N34 E42 M0.16 O R0
./instances/Rome/grafo1100.11.lgr N11 E12 M0.134 O R0
./instances/Rome/grafo1982.15.lgr N15 E17 M0.108 O R0
./instances/Rome/grafo4692.76.lgr N76 E101 M1.46 R5
./instances/Rome/grafo9635.99.lgr N99 E133 M2.709 R13
./instances/Rome/grafo6625.99.lgr N99 E139 M3.349 R20
./instances/Rome/grafo9378.68.lgr N68 E81 M0.807 R2
./instances/Rome/grafo11186.93.lgr N93 E128 M2.451 R11
./instances/Rome/grafo1003.11.lgr N11 E12 M0.131 O R0
./instances/Rome/grafo5514.39.lgr N39 E46 M0.375 R1
./instances/Rome/grafo5825.35.lgr N35 E44 M0.125 O R0
./instances/Rome/grafo4225.78.lgr N78 E106 M1.155 R12
./instances/Rome/grafo2912.21.lgr N21 E24 M0.076 O R0
./instances/Rome/grafo3654.43.lgr N43 E58 M0.684 R5
./instances/Rome/grafo10316.100.lgr N100 E134 M2.486 R15
./instances/Rome/grafo9966.39.lgr N39 E47 M0.204 O R0
./instances/Rome/grafo2165.22.lgr N22 E23 M0.109 O R0
./instances/Rome/grafo8068.77.lgr N77 E105 M2.022 R11
./instances/Rome/grafo9427.72.lgr N72 E99 M1.554 R8
./instances/Rome/grafo7101.86.lgr N86 E120 M2.119 R13
./instances/Rome/grafo10369.100.lgr N100 E138 M2.926 R18
./instances/Rome/grafo4963.64.lgr N64 E82 M0.971 R2
./instances/Rome/grafo10909.96.lgr N96 E124 M2.103 R8
./instances/Rome/grafo10509.32.lgr N32 E38 M0.334 R1
./instances/Rome/grafo8104.69.lgr N69 E100 M1.807 R12
./instances/Rome/grafo7352.42.lgr N42 E51 M0.447 R1
./instances/Rome/grafo5249.56.lgr N56 E85 M1.357 R12
./instances/Rome/grafo8955.96.lgr N96 E121 M1.251 R10
./instances/Rome/grafo1332.27.lgr N27 E35 M0.125 O R0
./instances/Rome/grafo3002.37.lgr N37 E47 M0.193 O R0
./instances/Rome/grafo10229.36.lgr N36 E46 M0.155 O R0
./instances/Rome/grafo4233.75.lgr N75 E105 M1.521 R11
./instances/Rome/grafo3658.56.lgr N56 E78 M1.453 R6
./instances/Rome/grafo1408.49.lgr N49 E59 M0.192 O R0
./instances/Rome/grafo688.10.lgr N10 E10 M0.064 O R0
./instances/Rome/grafo1363.29.lgr N29 E38 M0.118 O R0
./instances/Rome/grafo3068.35.lgr N35 E50 M0.684 R6
./instances/Rome/grafo6989.42.lgr N42 E56 M0.666 R5
./instances/Rome/grafo10804.35.lgr N35 E46 M0.63 R3
./instances/Rome/grafo3823.37.lgr N37 E46 M0.442 R1
./instances/Rome/grafo10583.94.lgr N94 E124 M2.192 R12
./instances/Rome/grafo1897.19.lgr N19 E20 M0.109 O R0
./instances/Rome/grafo9417.65.lgr N65 E88 M1.144 R4
./instances/Rome/grafo10986.96.lgr N96 E122 M1.597 R6
./instances/Rome/grafo244.20.lgr N20 E22 M0.109 O R0
./instances/Rome/grafo2835.17.lgr N17 E20 M0.125 O R0
./instances/Rome/grafo2805.18.lgr N18 E25 M0.261 R2
./instances/Rome/grafo3432.44.lgr N44 E55 M0.448 R4
./instances/Rome/grafo11500.36.lgr N36 E44 M0.316 R1
./instances/Rome/grafo9540.68.lgr N68 E95 M1.793 R10
./instances/Rome/grafo9730.84.lgr N84 E118 M1.921 R16
./instances/Rome/grafo2019.41.lgr N41 E47 M0.362 R1
./instances/Rome/grafo10824.92.lgr N92 E116 M0.993 R7
./instances/Rome/grafo7889.71.lgr N71 E102 M2.119 R14
./instances/Rome/grafo1059.18.lgr N18 E18 M0.072 O R0
./instances/Rome/grafo9398.66.lgr N66 E90 M1.498 R5
./instances/Rome/grafo7674.93.lgr N93 E129 M2.487 R14
./instances/Rome/grafo6230.52.lgr N52 E64 M0.68 R1
./instances/Rome/grafo2191.16.lgr N16 E19 M0.062 O R0
./instances/Rome/grafo8238.70.lgr N70 E89 M1.165 R7
./instances/Rome/grafo11298.99.lgr N99 E128 M2.217 R7
./instances/Rome/grafo1668.33.lgr N33 E41 M0.131 O R0
./instances/Rome/grafo11543.34.lgr N34 E41 M0.113 O R0
./instances/Rome/grafo3776.53.lgr N53 E77 M1.213 R10
./instances/Rome/grafo827.12.lgr N12 E13 M0.084 O R0
./instances/Rome/grafo7453.43.lgr N43 E66 M0.658 R8
./instances/Rome/grafo1732.17.lgr N17 E20 M0.102 O R0
./instances/Rome/grafo1486.51.lgr N51 E60 M0.631 R1
./instances/Rome/grafo4662.50.lgr N50 E63 M0.659 R1
./instances/Rome/grafo3777.40.lgr N40 E54 M0.373 R1
./instances/Rome/grafo6197.40.lgr N40 E56 M0.593 R7
./instances/Rome/grafo2240.12.lgr N12 E13 M0.104 O R0
./instances/Rome/grafo7098.41.lgr N41 E59 M0.647 R7
./instances/Rome/grafo6952.39.lgr N39 E41 M0.102 O R0
./instances/Rome/grafo1763.12.lgr N12 E21 M0.125 O R0
./instances/Rome/grafo10248.100.lgr N100 E126 M1.501 R10
./instances/Rome/grafo11346.36.lgr N36 E49 M0.485 R4
./instances/Rome/grafo195.15.lgr N15 E24 M0.097 O R0
./instances/Rome/grafo3027.26.lgr N26 E32 M0.134 O R0
./instances/Rome/grafo4067.44.lgr N44 E54 M0.481 R1
./instances/Rome/grafo3249.44.lgr N44 E58 M0.363 R4
./instances/Rome/grafo6099.74.lgr N74 E93 M1.234 R6
./instances/Rome/grafo2761.37.lgr N37 E45 M0.159 O R0
./instances/Rome/grafo8660.64.lgr N64 E84 M1.06 R9
./instances/Rome/grafo6801.55.lgr N55 E78 M1.287 R6
./instances/Rome/grafo3581.61.lgr N61 E81 M1.198 R6
./instances/Rome/grafo2931.11.lgr N11 E13 M0.068 O R0
./instances/Rome/grafo2937.25.lgr N25 E28 M0.111 O R0
./instances/Rome/grafo9151.63.lgr N63 E82 M1.073 R5
./instances/Rome/grafo1901.20.lgr N20 E26 M0.12 O R0
./instances/Rome/grafo9334.68.lgr N68 E101 M1.819 R15
./instances/Rome/grafo5516.64.lgr N64 E98 M1.788 R17
./instances/Rome/grafo1444.23.lgr N23 E25 M0.105 O R0
./instances/Rome/grafo9811.91.lgr N91 E126 M2.741 R20
./instances/Rome/grafo527.17.lgr N17 E21 M0.118 O R0
./instances/Rome/grafo6600.47.lgr N47 E68 M0.866 R7
./instances/Rome/grafo8374.76.lgr N76 E100 M1.677 R9
./instances/Rome/grafo1916.20.lgr N20 E23 M0.085 O R0
./instances/Rome/grafo6277.42.lgr N42 E61 M0.896 R7
./instances/Rome/grafo8088.82.lgr N82 E106 M1.729 R11
./instances/Rome/grafo9292.63.lgr N63 E88 M0.878 R11
./instances/Rome/grafo8002.91.lgr N91 E121 M1.887 R11
./instances/Rome/grafo7122.54.lgr N54 E76 M1.149 R5
./instances/Rome/grafo4927.78.lgr N78 E96 M0.765 R4
./instances/Rome/grafo11227.100.lgr N100 E142 M3.114 R24
./instances/Rome/grafo1795.11.lgr N11 E15 M0.109 O R0
./instances/Rome/grafo3626.49.lgr N49 E61 M0.475 R4
./instances/Rome/grafo11553.37.lgr N37 E49 M0.651 R1
./instances/Rome/grafo11294.38.lgr N38 E56 M0.619 R8
./instances/Rome/grafo1572.26.lgr N26 E30 M0.155 O R0
./instances/Rome/grafo1743.25.lgr N25 E32 M0.118 O R0
./instances/Rome/grafo2292.14.lgr N14 E19 M0.101 O R0
./instances/Rome/grafo2758.17.lgr N17 E20 M0.167 O R0
./instances/Rome/grafo4343.79.lgr N79 E109 M2.216 R8
./instances/Rome/grafo3986.40.lgr N40 E57 M0.782 R7
./instances/Rome/grafo11630.34.lgr N34 E40 M0.151 O R0
./instances/Rome/grafo1939.22.lgr N22 E22 M0.092 O R0
./instances/Rome/grafo939.15.lgr N15 E16 M0.083 O R0
./instances/Rome/grafo1754.13.lgr N13 E21 M0.248 R1
./instances/Rome/grafo11516.33.lgr N33 E43 M0.135 O R0
./instances/Rome/grafo5141.42.lgr N42 E51 M0.161 O R0
./instances/Rome/grafo3075.72.lgr N72 E92 M1.203 R6
./instances/Rome/grafo6026.39.lgr N39 E61 M0.848 R6
./instances/Rome/grafo5003.58.lgr N58 E71 M0.49 R1
./instances/Rome/grafo5645.41.lgr N41 E52 M0.513 R3
./instances/Rome/grafo9834.81.lgr N81 E103 M1.533 R7
./instances/Rome/grafo1049.21.lgr N21 E22 M0.107 O R0
./instances/Rome/grafo2041.28.lgr N28 E39 M0.407 R1
./instances/Rome/grafo4077.40.lgr N40 E51 M0.442 R1
./instances/Rome/grafo1357.52.lgr N52 E57 M0.185 O R0
./instances/Rome/grafo5364.47.lgr N47 E58 M0.421 R1
./instances/Rome/grafo4051.37.lgr N37 E54 M0.744 R2
./instances/Rome/grafo4779.58.lgr N58 E84 M1.212 R9
./instances/Rome/grafo4699.55.lgr N55 E78 M1.074 R9
./instances/Rome/grafo1684.19.lgr N19 E23 M0.097 O R0
./instances/Rome/grafo8751.87.lgr N87 E113 M1.806 R9
./instances/Rome/grafo7850.66.lgr N66 E83 M0.806 R5
./instances/Rome/grafo3539.40.lgr N40 E57 M0.722 R5
./instances/Rome/grafo6529.54.lgr N54 E67 M0.643 R3
./instances/Rome/grafo3131.40.lgr N40 E53 M0.47 R2
./instances/Rome/grafo5842.45.lgr N45 E51 M0.136 O R0
./instances/Rome/grafo2163.24.lgr N24 E27 M0.124 O R0
./instances/Rome/grafo7292.50.lgr N50 E62 M0.606 R4
./instances/Rome/grafo3515.43.lgr N43 E55 M0.538 R2
./instances/Rome/grafo8442.76.lgr N76 E104 M1.163 R11
./instances/Rome/grafo9342.72.lgr N72 E92 M1.402 R7
./instances/Rome/grafo10311.91.lgr N91 E112 M1.373 R8
./instances/Rome/grafo1175.19.lgr N19 E21 M0.159 O R0
./instances/Rome/grafo3253.44.lgr N44 E52 M0.452 R1
./instances/Rome/grafo3568.55.lgr N55 E87 M1.414 R13
./instances/Rome/grafo10778.100.lgr N100 E128 M2.143 R10
./instances/Rome/grafo156.21.lgr N21 E24 M0.109 O R0
./instances/Rome/grafo4982.63.lgr N63 E90 M1.045 R10
./instances/Rome/grafo1437.52.lgr N52 E59 M0.138 O R0
./instances/Rome/grafo140.22.lgr N22 E23 M0.081 O R0
./instances/Rome/grafo5006.58.lgr N58 E75 M0.593 R4
./instances/Rome/grafo2150.16.lgr N16 E19 M0.074 O R0
./instances/Rome/grafo7400.57.lgr N57 E70 M0.719 R4
./instances/Rome/grafo610.29.lgr N29 E38 M0.283 R1
./instances/Rome/grafo4237.62.lgr N62 E88 M1.443 R10
./instances/Rome/grafo11446.96.lgr N96 E130 M2.527 R14
./instances/Rome/grafo2193.22.lgr N22 E30 M0.104 O R0
./instances/Rome/grafo9481.67.lgr N67 E90 M1.461 R7
./instances/Rome/grafo3359.37.lgr N37 E58 M0.933 R9
./instances/Rome/grafo10427.95.lgr N95 E126 M2.023 R15
./instances/Rome/grafo5215.39.lgr N39 E43 M0.162 O R0
./instances/Rome/grafo10141.38.lgr N38 E45 M0.136 O R0
./instances/Rome/grafo4642.63.lgr N63 E84 M1.067 R6
./instances/Rome/grafo3170.52.lgr N52 E78 M1.347 R5
./instances/Rome/grafo11518.39.lgr N39 E51 M0.542 R5
./instances/Rome/grafo4451.51.lgr N51 E72 M0.777 R8
./instances/Rome/grafo7648.58.lgr N58 E85 M1.618 R12
./instances/Rome/grafo7552.43.lgr N43 E64 M0.957 R5
./instances/Rome/grafo3332.38.lgr N38 E43 M0.18 O R0
./instances/Rome/grafo1899.23.lgr N23 E29 M0.113 O R0
./instances/Rome/grafo5947.34.lgr N34 E44 M0.154 O R0
./instances/Rome/grafo11492.35.lgr N35 E48 M0.507 R5
./instances/Rome/grafo1099.11.lgr N11 E11 M0.055 O R0
./instances/Rome/grafo5152.39.lgr N39 E50 M0.134 O R0
./instances/Rome/grafo861.12.lgr N12 E12 M0.077 O R0
./instances/Rome/grafo8409.78.lgr N78 E103 M1.508 R7
./instances/Rome/grafo8159.60.lgr N60 E85 M1.283 R8
./instances/Rome/grafo9819.72.lgr N72 E102 M1.635 R14
./instances/Rome/grafo1802.13.lgr N13 E18 M0.101 O R0
./instances/Rome/grafo3946.37.lgr N37 E47 M0.136 O R0
./instances/Rome/grafo2224.37.lgr N37 E45 M0.45 R2
./instances/Rome/grafo10075.31.lgr N31 E37 M0.124 O R0
./instances/Rome/grafo2018.28.lgr N28 E37 M0.439 R1
./instances/Rome/grafo11523.35.lgr N35 E46 M0.504 R3
./instances/Rome/grafo6545.71.lgr N71 E90 M1.078 R6
./instances/Rome/grafo11177.98.lgr N98 E131 M2.146 R17
./instances/Rome/grafo315.14.lgr N14 E16 M0.095 O R0
./instances/Rome/grafo8891.90.lgr N90 E114 M1.423 R6
./instances/Rome/grafo7836.79.lgr N79 E111 M1.841 R14
./instances/Rome/grafo5978.41.lgr N41 E50 M0.16 O R0
./instances/Rome/grafo1702.30.lgr N30 E36 M0.138 O R0
./instances/Rome/grafo10891.95.lgr N95 E118 M1.168 R9
./instances/Rome/grafo9694.79.lgr N79 E109 M2.15 R14
./instances/Rome/grafo10137.36.lgr N36 E45 M0.447 R2
./instances/Rome/grafo4291.59.lgr N59 E78 M1.053 R7
./instances/Rome/grafo9428.85.lgr N85 E115 M1.636 R16
./instances/Rome/grafo8730.86.lgr N86 E119 M1.776 R11
./instances/Rome/grafo2368.14.lgr N14 E17 M0.095 O R0
./instances/Rome/grafo116.28.lgr N28 E38 M0.127 O R0
./instances/Rome/grafo766.12.lgr N12 E12 M0.042 O R0
./instances/Rome/grafo1942.18.lgr N18 E19 M0.118 O R0
./instances/Rome/grafo4515.62.lgr N62 E78 M0.963 R6
./instances/Rome/grafo10018.31.lgr N31 E36 M0.129 O R0
./instances/Rome/grafo2011.39.lgr N39 E49 M0.41 R3
./instances/Rome/grafo5254.45.lgr N45 E53 M0.411 R1
./instances/Rome/grafo6871.54.lgr N54 E76 M0.767 R8
./instances/Rome/grafo2960.38.lgr N38 E48 M0.476 R1
./instances/Rome/grafo5259.40.lgr N40 E56 M0.551 R5
./instances/Rome/grafo1031.16.lgr N16 E17 M0.095 O R0
./instances/Rome/grafo1166.11.lgr N11 E12 M0.041 O R0
./instances/Rome/grafo11150.99.lgr N99 E133 M1.867 R17
./instances/Rome/grafo7272.48.lgr N48 E57 M0.268 O R0
./instances/Rome/grafo11172.41.lgr N41 E51 M0.703 R1
./instances/Rome/grafo908.12.lgr N12 E14 M0.095 O R0
./instances/Rome/grafo7666.42.lgr N42 E63 M1.063 R8
./instances/Rome/grafo4981.65.lgr N65 E81 M0.796 R5
./instances/Rome/grafo2887.15.lgr N15 E17 M0.054 O R0
./instances/Rome/grafo9125.71.lgr N71 E86 M0.656 R3
./instances/Rome/grafo1507.32.lgr N32 E45 M0.549 R1
./instances/Rome/grafo10511.34.lgr N34 E41 M0.476 R1
./instances/Rome/grafo11563.39.lgr N39 E50 M0.595 R3
./instances/Rome/grafo5198.45.lgr N45 E66 M0.893 R5
./instances/Rome/grafo331.15.lgr N15 E16 M0.077 O R0
./instances/Rome/grafo8700.74.lgr N74 E95 M1.263 R9
./instances/Rome/grafo8682.87.lgr N87 E108 M1.449 R6
./instances/Rome/grafo9281.75.lgr N75 E96 M1.376 R9
./instances/Rome/grafo8736.91.lgr N91 E114 M1.775 R9
./instances/Rome/grafo7281.46.lgr N46 E54 M0.445 R1
./instances/Rome/grafo7616.43.lgr N43 E64 M0.994 R5
./instances/Rome/grafo2433.11.lgr N11 E11 M0.072 O R0
./instances/Rome/grafo5428.44.lgr N44 E62 M0.872 R5
./instances/Rome/grafo1137.10.lgr N10 E9 M0.052 O R0
./instances/Rome/grafo3646.37.lgr N37 E50 M0.575 R3
./instances/Rome/grafo1941.21.lgr N21 E26 M0.31 R1
./instances/Rome/grafo4530.54.lgr N54 E76 M1.043 R6
./instances/Rome/grafo10603.100.lgr N100 E136 M2.528 R18
./instances/Rome/grafo5528.36.lgr N36 E44 M0.284 R1
./instances/Rome/grafo7165.40.lgr N40 E55 M0.52 R6
./instances/Rome/grafo3707.43.lgr N43 E54 M0.653 R1
./instances/Rome/grafo4437.80.lgr N80 E111 M1.984 R12
./instances/Rome/grafo8719.93.lgr N93 E136 M3.191 R24
./instances/Rome/grafo8326.76.lgr N76 E115 M1.644 R19
./instances/Rome/grafo10878.94.lgr N94 E138 M3.627 R25
./instances/Rome/grafo4401.57.lgr N57 E86 M1.26 R12
./instances/Rome/grafo8964.89.lgr N89 E110 M1.283 R4
./instances/Rome/grafo5681.79.lgr N79 E121 M3.195 R26
./instances/Rome/grafo10661.95.lgr N95 E128 M2.288 R13
./instances/Rome/grafo5749.36.lgr N36 E41 M0.159 O R0
./instances/Rome/grafo3995.97.lgr N97 E145 M3.629 R22
./instances/Rome/grafo8265.69.lgr N69 E80 M0.232 O R0
./instances/Rome/grafo1142.15.lgr N15 E24 M0.152 O R0
./instances/Rome/grafo3236.60.lgr N60 E80 M1.059 R6
./instances/Rome/grafo2954.37.lgr N37 E50 M0.645 R1
./instances/Rome/grafo7568.38.lgr N38 E55 M0.854 R7
./instances/Rome/grafo5854.78.lgr N78 E111 M1.704 R13
./instances/Rome/grafo3427.56.lgr N56 E81 M0.873 R10
./instances/Rome/grafo9105.75.lgr N75 E106 M2.392 R13
./instances/Rome/grafo3433.37.lgr N37 E42 M0.305 R1
./instances/Rome/grafo5180.77.lgr N77 E102 M1.675 R9
./instances/Rome/grafo4002.55.lgr N55 E82 M1.339 R10
./instances/Rome/grafo8482.73.lgr N73 E96 M1.387 R3
./instances/Rome/grafo8883.71.lgr N71 E86 M1.2 R3
./instances/Rome/grafo9800.72.lgr N72 E95 M1.346 R8
./instances/Rome/grafo11226.91.lgr N91 E117 M1.471 R8
./instances/Rome/grafo10513.37.lgr N37 E47 M0.534 R2
./instances/Rome/grafo3291.35.lgr N35 E42 M0.163 O R0
./instances/Rome/grafo10020.38.lgr N38 E50 M0.414 R4
./instances/Rome/grafo1356.29.lgr N29 E34 M0.13 O R0
./instances/Rome/grafo4821.55.lgr N55 E79 M1.196 R10
./instances/Rome/grafo6726.47.lgr N47 E57 M0.565 R2
./instances/Rome/grafo8332.87.lgr N87 E116 M1.741 R13
./instances/Rome/grafo10010.39.lgr N39 E50 M0.654 R3
./instances/Rome/grafo5722.44.lgr N44 E55 M0.564 R2
./instances/Rome/grafo11439.92.lgr N92 E130 M1.98 R21
./instances/Rome/grafo8713.93.lgr N93 E114 M1.66 R3
./instances/Rome/grafo2287.13.lgr N13 E13 M0.061 O R0
./instances/Rome/grafo1174.33.lgr N33 E41 M0.337 R1
./instances/Rome/grafo7398.44.lgr N44 E58 M0.686 R4
./instances/Rome/grafo8676.94.lgr N94 E127 M2.104 R15
./instances/Rome/grafo1104.21.lgr N21 E24 M0.16 O R0
./instances/Rome/grafo2722.24.lgr N24 E31 M0.15 O R0
./instances/Rome/grafo6988.47.lgr N47 E62 M0.771 R3
./instances/Rome/grafo5030.67.lgr N67 E95 M1.098 R12
./instances/Rome/grafo6274.48.lgr N48 E73 M1.015 R13
./instances/Rome/grafo6965.83.lgr N83 E103 M0.989 R6
./instances/Rome/grafo11255.94.lgr N94 E121 M1.066 R9
./instances/Rome/grafo4736.52.lgr N52 E65 M0.686 R2
./instances/Rome/grafo10353.99.lgr N99 E140 M3.294 R22
./instances/Rome/grafo2467.16.lgr N16 E19 M0.129 O R0
./instances/Rome/grafo11621.40.lgr N40 E50 M0.452 R2
./instances/Rome/grafo7592.59.lgr N59 E94 M1.835 R14
./instances/Rome/grafo10484.99.lgr N99 E147 M3.417 R24
./instances/Rome/grafo488.25.lgr N25 E27 M0.111 O R0
./instances/Rome/grafo2316.40.lgr N40 E57 M0.64 R6
./instances/Rome/grafo9181.67.lgr N67 E95 M1.475 R14
./instances/Rome/grafo9142.60.lgr N60 E73 M0.604 R2
./instances/Rome/grafo5605.51.lgr N51 E77 M1.199 R9
./instances/Rome/grafo6408.47.lgr N47 E57 M0.587 R2
./instances/Rome/grafo5195.60.lgr N60 E78 M1.157 R3
./instances/Rome/grafo10832.94.lgr N94 E142 M3.314 R25
./instances/Rome/grafo1878.16.lgr N16 E18 M0.095 O R0
./instances/Rome/grafo2811.29.lgr N29 E40 M0.839 R2
./instances/Rome/grafo6990.46.lgr N46 E56 M0.147 O R0
./instances/Rome/grafo8991.99.lgr N99 E133 M2.188 R17
./instances/Rome/grafo3631.35.lgr N35 E41 M0.412 R1
./instances/Rome/grafo6118.34.lgr N34 E42 M0.368 R1
./instances/Rome/grafo7456.43.lgr N43 E70 M1.12 R13
./instances/Rome/grafo10592.98.lgr N98 E140 M3.38 R16
./instances/Rome/grafo9765.69.lgr N69 E91 M1.259 R6
./instances/Rome/grafo1367.25.lgr N25 E26 M0.084 O R0
./instances/SteinLib/1R/1r222.stp N1250 E2343 M1589.46 R769
./instances/Rome/grafo4674.75.lgr N75 E113 M1.508 R14
./instances/Rome/grafo5984.42.lgr N42 E53 M0.533 R3
./instances/Rome/grafo3080.43.lgr N43 E46 M0.137 O R0
./instances/Rome/grafo153.21.lgr N21 E33 M0.41 R4
./instances/Rome/grafo4930.64.lgr N64 E87 M0.872 R4
./instances/Rome/grafo2965.22.lgr N22 E25 M0.11 O R0
./instances/Rome/grafo11241.34.lgr N34 E39 M0.14 O R0
./instances/Rome/grafo6853.41.lgr N41 E50 M0.463 R1
./instances/Rome/grafo2239.17.lgr N17 E27 M0.252 O R0
./instances/Rome/grafo8568.83.lgr N83 E107 M1.57 R10
./instances/Rome/grafo5691.46.lgr N46 E54 M0.428 R1
./instances/Rome/grafo3894.45.lgr N45 E57 M0.161 O R0
./instances/Rome/grafo5745.50.lgr N50 E76 M0.928 R11
./instances/Rome/grafo10902.33.lgr N33 E42 M0.487 R1
./instances/Rome/grafo3464.93.lgr N93 E124 M2.113 R14
./instances/Rome/grafo9853.36.lgr N36 E48 M0.727 R1
./instances/Rome/grafo1731.16.lgr N16 E19 M0.085 O R0
./instances/Rome/grafo5714.40.lgr N40 E52 M0.494 R1
./instances/Rome/grafo8767.86.lgr N86 E118 M2.861 R12
./instances/Rome/grafo3235.58.lgr N58 E71 M0.821 R4
./instances/Rome/grafo8116.60.lgr N60 E81 M0.991 R3
./instances/Rome/grafo11279.35.lgr N35 E39 M0.118 O R0
./instances/Rome/grafo9118.65.lgr N65 E84 M1.188 R3
./instances/Rome/grafo7198.37.lgr N37 E50 M0.141 O R0
./instances/Rome/grafo11259.92.lgr N92 E106 M1.144 R3
./instances/Rome/grafo4264.78.lgr N78 E111 M1.689 R17
./instances/Rome/grafo495.20.lgr N20 E20 M0.084 O R0
./instances/Rome/grafo2609.15.lgr N15 E19 M0.106 O R0
./instances/Rome/grafo7196.45.lgr N45 E65 M0.84 R4
./instances/Rome/grafo8429.81.lgr N81 E112 M1.12 R11
./instances/Rome/grafo7687.53.lgr N53 E65 M0.744 R1
./instances/Rome/grafo1402.48.lgr N48 E56 M0.474 R1
./instances/Rome/grafo609.12.lgr N12 E12 M0.094 O R0
./instances/Rome/grafo10504.100.lgr N100 E129 M1.754 R11
./instances/Rome/grafo10952.96.lgr N96 E137 M3.425 R22
./instances/Rome/grafo5672.48.lgr N48 E70 M1.163 R10
./instances/Rome/grafo1550.53.lgr N53 E67 M0.805 R1
./instances/Rome/grafo3231.43.lgr N43 E53 M0.177 O R0
./instances/Rome/grafo7584.69.lgr N69 E80 M0.853 R2
./instances/Rome/grafo10200.96.lgr N96 E128 M3.542 R9
./instances/Rome/grafo1608.28.lgr N28 E29 M0.068 O R0
./instances/Rome/grafo4802.75.lgr N75 E98 M1.482 R4
./instances/Rome/grafo11218.99.lgr N99 E147 M3.359 R22
./instances/Rome/grafo4247.82.lgr N82 E115 M2.408 R15
./instances/Rome/grafo258.13.lgr N13 E14 M0.081 O R0
./instances/Rome/grafo3344.42.lgr N42 E52 M0.322 R2
./instances/Rome/grafo771.19.lgr N19 E18 M0.091 O R0
./instances/Rome/grafo1203.25.lgr N25 E28 M0.101 O R0
./instances/Rome/grafo5080.79.lgr N79 E107 M2.015 R6
./instances/Rome/grafo8163.76.lgr N76 E106 M1.906 R15
./instances/Rome/grafo9297.70.lgr N70 E96 M1.673 R11
./instances/Rome/grafo11229.94.lgr N94 E125 M1.745 R13
./instances/Rome/grafo11479.37.lgr N37 E44 M0.267 O R0
./instances/Rome/grafo1095.11.lgr N11 E14 M0.105 O R0
./instances/Rome/grafo9912.31.lgr N31 E38 M0.171 O R0
./instances/Rome/grafo3098.18.lgr N18 E24 M0.161 O R0
./instances/Rome/grafo7949.84.lgr N84 E109 M1.581 R10
./instances/Rome/grafo7111.40.lgr N40 E51 M0.326 R3
./instances/Rome/grafo3650.41.lgr N41 E54 M0.57 R3
./instances/Rome/grafo7853.76.lgr N76 E100 M2.032 R9
./instances/Rome/grafo4879.73.lgr N73 E97 M1.382 R5
./instances/Rome/grafo10384.99.lgr N99 E124 M1.946 R15
./instances/Rome/grafo4660.63.lgr N63 E88 M1.349 R8
./instances/Rome/grafo11371.36.lgr N36 E39 M0.137 O R0
./instances/Rome/grafo8552.71.lgr N71 E93 M1.444 R8
./instances/Rome/grafo11090.93.lgr N93 E112 M1.223 R1
./instances/Rome/grafo4146.50.lgr N50 E61 M0.651 R2
./instances/Rome/grafo9405.62.lgr N62 E82 M1.073 R7
./instances/Rome/grafo9788.80.lgr N80 E124 M3.371 R19
./instances/Rome/grafo10225.99.lgr N99 E133 M1.751 R13
./instances/Rome/grafo5660.43.lgr N43 E62 M0.725 R8
./instances/Rome/grafo10414.98.lgr N98 E132 M3.307 R18
./instances/Rome/grafo6899.40.lgr N40 E47 M0.207 O R0
./instances/Rome/grafo8723.73.lgr N73 E94 M1.263 R6
./instances/Rome/grafo3260.33.lgr N33 E48 M0.726 R2
./instances/Rome/grafo9077.70.lgr N70 E78 M0.234 O R0
./instances/Rome/grafo9252.84.lgr N84 E119 M2.625 R17
./instances/Rome/grafo4490.65.lgr N65 E96 M1.78 R12
./instances/Rome/grafo308.14.lgr N14 E22 M0.088 O R0
./instances/Rome/grafo1293.28.lgr N28 E32 M0.115 O R0
./instances/Rome/grafo1088.11.lgr N11 E17 M0.076 O R0
./instances/Rome/grafo4265.54.lgr N54 E70 M0.537 R5
./instances/Rome/grafo10549.99.lgr N99 E140 M3.267 R20
./instances/Rome/grafo9837.78.lgr N78 E116 M2.03 R16
./instances/Rome/grafo6615.46.lgr N46 E63 M0.767 R3
./instances/Rome/grafo3854.46.lgr N46 E65 M0.871 R6
./instances/Rome/grafo6748.38.lgr N38 E50 M0.393 R4
./instances/Rome/grafo11077.36.lgr N36 E40 M0.123 O R0
./instances/Rome/grafo10258.96.lgr N96 E131 M1.71 R16
./instances/Rome/grafo7829.77.lgr N77 E109 M1.917 R12
./instances/Rome/grafo10951.97.lgr N97 E122 M1.754 R12
./instances/Rome/grafo5106.73.lgr N73 E95 M1.458 R4
./instances/Rome/grafo5496.44.lgr N44 E58 M0.533 R2
./instances/Rome/grafo5168.45.lgr N45 E64 M0.812 R9
./instances/Rome/grafo5639.77.lgr N77 E94 M1.039 R4
./instances/Rome/grafo6070.45.lgr N45 E61 M0.648 R6
./instances/Rome/grafo10143.93.lgr N93 E118 M2.178 R6
./instances/Rome/grafo8993.87.lgr N87 E123 M1.648 R13
./instances/Rome/grafo6105.45.lgr N45 E68 M1.11 R9
./instances/Rome/grafo7483.73.lgr N73 E92 M1.051 R5
./instances/Rome/grafo4496.56.lgr N56 E79 M1.388 R7
./instances/Rome/grafo7774.81.lgr N81 E104 M1.43 R10
./instances/Rome/grafo6405.55.lgr N55 E69 M0.702 R3
./instances/Rome/grafo5309.39.lgr N39 E46 M0.17 O R0
./instances/Rome/grafo2250.48.lgr N48 E60 M0.164 O R0
./instances/Rome/grafo9478.78.lgr N78 E100 M1.255 R5
./instances/Rome/grafo10600.93.lgr N93 E132 M2.583 R21
./instances/Rome/grafo9121.65.lgr N65 E83 M1.121 R3
./instances/Rome/grafo8176.86.lgr N86 E112 M1.635 R9
./instances/Rome/grafo9564.74.lgr N74 E99 M1.31 R5
./instances/Rome/grafo6553.46.lgr N46 E66 M1.273 R5
./instances/Rome/grafo5591.38.lgr N38 E49 M0.16 O R0
./instances/Rome/grafo5895.41.lgr N41 E52 M0.14 O R0
./instances/Rome/grafo5082.60.lgr N60 E80 M1.208 R6
./instances/Rome/grafo8967.95.lgr N95 E122 M1.641 R7
./instances/Rome/grafo9975.32.lgr N32 E39 M0.357 R1
./instances/Rome/grafo8710.98.lgr N98 E126 M2.522 R6
./instances/Rome/grafo2830.14.lgr N14 E15 M0.049 O R0
./instances/Rome/grafo1536.47.lgr N47 E52 M0.152 O R0
./instances/Rome/grafo1469.67.lgr N67 E82 M0.894 R2
./instances/Rome/grafo5627.34.lgr N34 E44 M0.429 R1
./instances/Rome/grafo842.21.lgr N21 E24 M0.1 O R0
./instances/Rome/grafo9255.67.lgr N67 E86 M0.693 R6
./instances/Rome/grafo5696.42.lgr N42 E55 M0.708 R3
./instances/Rome/grafo2025.30.lgr N30 E42 M0.428 R3
./instances/Rome/grafo9435.72.lgr N72 E99 M1.579 R10
./instances/Rome/grafo5766.46.lgr N46 E72 M1.414 R10
./instances/Rome/grafo11470.91.lgr N91 E131 M2.865 R25
./instances/Rome/grafo11542.34.lgr N34 E45 M0.134 O R0
./instances/Rome/grafo5203.33.lgr N33 E41 M0.417 R2
./instances/Rome/grafo8577.74.lgr N74 E95 M1.266 R6
./instances/Rome/grafo7846.76.lgr N76 E113 M2.354 R18
./instances/Rome/grafo7639.40.lgr N40 E54 M0.542 R3
./instances/Rome/grafo3088.40.lgr N40 E57 M0.665 R5
./instances/Rome/grafo556.15.lgr N15 E17 M0.059 O R0
./instances/Rome/grafo4545.80.lgr N80 E114 M1.708 R16
./instances/Rome/grafo10556.100.lgr N100 E130 M2.891 R15
./instances/Rome/grafo8315.77.lgr N77 E100 M0.937 R9
./instances/Rome/grafo5549.41.lgr N41 E61 M0.939 R4
./instances/Rome/grafo4469.62.lgr N62 E77 M0.903 R5
./instances/Rome/grafo8016.85.lgr N85 E112 M1.641 R8
./instances/Rome/grafo3113.11.lgr N11 E11 M0.056 O R0
./instances/Rome/grafo4582.64.lgr N64 E83 M0.995 R3
./instances/Rome/grafo2560.15.lgr N15 E17 M0.073 O R0
./instances/Rome/grafo269.12.lgr N12 E12 M0.08 O R0
./instances/Rome/grafo7211.37.lgr N37 E47 M0.17 O R0
./instances/Rome/grafo4338.71.lgr N71 E98 M1.835 R7
./instances/Rome/grafo6524.45.lgr N45 E59 M0.57 R5
./instances/Rome/grafo2388.28.lgr N28 E33 M0.12 O R0
./instances/Rome/grafo7558.45.lgr N45 E74 M1.485 R11
./instances/Rome/grafo6193.58.lgr N58 E77 M1.042 R5
./instances/Rome/grafo4456.58.lgr N58 E74 M0.888 R3
./instances/Rome/grafo6695.59.lgr N59 E79 M1.064 R6
./instances/Rome/grafo4518.50.lgr N50 E66 M0.851 R3
./instances/Rome/grafo3720.35.lgr N35 E47 M0.471 R1
./instances/Rome/grafo6697.42.lgr N42 E55 M0.669 R3
./instances/Rome/grafo8046.68.lgr N68 E86 M1.159 R6
./instances/Rome/grafo11478.39.lgr N39 E55 M0.679 R3
./instances/Rome/grafo9115.82.lgr N82 E112 M1.931 R12
./instances/Rome/grafo11512.38.lgr N38 E46 M0.166 O R0
./instances/Rome/grafo2974.36.lgr N36 E44 M0.407 R1
./instances/Rome/grafo7922.82.lgr N82 E115 M1.89 R14
./instances/Rome/grafo4886.60.lgr N60 E73 M0.676 R4
./instances/Rome/grafo8747.89.lgr N89 E130 M3.258 R24
./instances/Rome/grafo3849.39.lgr N39 E50 M0.548 R3
./instances/Rome/grafo5175.36.lgr N36 E45 M0.331 R3
./instances/Rome/grafo3326.42.lgr N42 E60 M0.995 R4
./instances/Rome/grafo9462.68.lgr N68 E99 M1.044 R14
./instances/Rome/grafo10145.94.lgr N94 E125 M3.198 R12
./instances/Rome/grafo10319.92.lgr N92 E124 M2.422 R17
./instances/Rome/grafo2494.17.lgr N17 E20 M0.099 O R0
./instances/Rome/grafo7421.40.lgr N40 E55 M0.548 R1
./instances/Rome/grafo7262.57.lgr N57 E81 M1.34 R7
./instances/Rome/grafo7524.90.lgr N90 E113 M1.675 R9
./instances/Rome/grafo1179.17.lgr N17 E19 M0.071 O R0
./instances/Rome/grafo9964.34.lgr N34 E38 M0.132 O R0
./instances/Rome/grafo10057.40.lgr N40 E59 M0.802 R6
./instances/Rome/grafo8131.78.lgr N78 E114 M1.657 R11
./instances/Rome/grafo4577.51.lgr N51 E68 M0.992 R3
./instances/Rome/grafo4758.72.lgr N72 E89 M1.415 R3
./instances/Rome/grafo9723.72.lgr N72 E107 M2.251 R14
./instances/Rome/grafo9175.70.lgr N70 E94 M0.807 R11
./instances/Rome/grafo7201.47.lgr N47 E62 M0.589 R4
./instances/Rome/grafo6346.43.lgr N43 E62 M0.861 R5
./instances/Rome/grafo3656.58.lgr N58 E75 M0.895 R5
./instances/Rome/grafo10582.94.lgr N94 E126 M2.461 R10
./instances/Rome/grafo7790.67.lgr N67 E94 M1.213 R13
./instances/Rome/grafo8357.82.lgr N82 E118 M2.872 R18
./instances/Rome/grafo1956.41.lgr N41 E58 M0.805 R6
./instances/Rome/grafo8862.89.lgr N89 E108 M1.297 R2
./instances/Rome/grafo5849.57.lgr N57 E82 M1.559 R7
./instances/Rome/grafo10284.36.lgr N36 E48 M0.626 R1
./instances/Rome/grafo2680.17.lgr N17 E22 M0.13 O R0
./instances/Rome/grafo1138.15.lgr N15 E14 M0.075 O R0
./instances/Rome/grafo4683.75.lgr N75 E87 M0.872 R3
./instances/Rome/grafo8044.76.lgr N76 E99 M1.465 R9
./instances/Rome/grafo8484.87.lgr N87 E111 M1.491 R7
./instances/Rome/grafo4035.40.lgr N40 E54 M0.827 R1
./instances/Rome/grafo3663.36.lgr N36 E41 M0.143 O R0
./instances/Rome/grafo8036.94.lgr N94 E134 M2.919 R16
./instances/Rome/grafo11269.93.lgr N93 E131 M1.756 R21
./instances/Rome/grafo7208.43.lgr N43 E48 M0.163 O R0
./instances/Rome/grafo6895.37.lgr N37 E54 M0.653 R6
./instances/Rome/grafo3595.39.lgr N39 E56 M0.604 R5
./instances/Rome/grafo8250.74.lgr N74 E111 M2.164 R11
./instances/Rome/grafo10089.37.lgr N37 E49 M0.415 R4
./instances/Rome/grafo5189.72.lgr N72 E92 M1.239 R7
./instances/Rome/grafo6521.59.lgr N59 E84 M1.324 R10
./instances/Rome/grafo10430.95.lgr N95 E120 M2.166 R9
./instances/Rome/grafo8474.90.lgr N90 E127 M2.423 R17
./instances/Rome/grafo11433.92.lgr N92 E135 M3.213 R25
./instances/Rome/grafo2754.16.lgr N16 E24 M0.125 O R0
./instances/Rome/grafo4374.52.lgr N52 E73 M1.118 R7
./instances/Rome/grafo9774.76.lgr N76 E97 M1.406 R8
./instances/Rome/grafo10317.91.lgr N91 E123 M2.431 R12
./instances/Rome/grafo10342.37.lgr N37 E47 M0.515 R2
./instances/Rome/grafo1889.27.lgr N27 E34 M0.117 O R0
./instances/Rome/grafo3653.60.lgr N60 E86 M0.883 R8
./instances/Rome/grafo8178.85.lgr N85 E109 M1.086 R11
./instances/Rome/grafo10221.95.lgr N95 E128 M2.993 R15
./instances/Rome/grafo887.13.lgr N13 E15 M0.077 O R0
./instances/Rome/grafo5536.38.lgr N38 E50 M0.532 R4
./instances/Rome/grafo6558.67.lgr N67 E88 M1.082 R6
./instances/Rome/grafo4870.75.lgr N75 E102 M1.733 R11
./instances/Rome/grafo2070.37.lgr N37 E49 M0.519 R3
./instances/Rome/grafo10979.39.lgr N39 E45 M0.353 R1
./instances/Rome/grafo10622.39.lgr N39 E54 M0.667 R3
./instances/Rome/grafo9071.67.lgr N67 E78 M0.686 R1
./instances/Rome/grafo8837.87.lgr N87 E123 M2.639 R17
./instances/Rome/grafo10768.35.lgr N35 E49 M0.474 R3
./instances/Rome/grafo166.10.lgr N10 E10 M0.044 O R0
./instances/Rome/grafo3205.44.lgr N44 E57 M0.655 R4
./instances/Rome/grafo2124.49.lgr N49 E64 M0.864 R3
./instances/Rome/grafo6085.79.lgr N79 E101 M1.155 R7
./instances/Rome/grafo11593.36.lgr N36 E56 M0.769 R7
./instances/Rome/grafo2380.12.lgr N12 E12 M0.061 O R0
./instances/Rome/grafo10837.95.lgr N95 E125 M2.39 R5
./instances/Rome/grafo8798.93.lgr N93 E116 M1.852 R9
./instances/Rome/grafo10395.36.lgr N36 E44 M0.145 O R0
./instances/Rome/grafo3394.39.lgr N39 E53 M0.602 R3
./instances/Rome/grafo8529.74.lgr N74 E96 M1.944 R11
./instances/Rome/grafo6770.46.lgr N46 E60 M0.536 R2
./instances/Rome/grafo3139.89.lgr N89 E121 M2.415 R13
./instances/Rome/grafo10102.97.lgr N97 E132 M2.669 R8
./instances/Rome/grafo6007.45.lgr N45 E58 M0.615 R5
./instances/Rome/grafo11329.36.lgr N36 E49 M0.668 R6
./instances/Rome/grafo1498.48.lgr N48 E59 M0.183 O R0
./instances/Rome/grafo11494.34.lgr N34 E42 M0.139 O R0
./instances/Rome/grafo3121.47.lgr N47 E54 M0.159 O R0
./instances/Rome/grafo991.13.lgr N13 E14 M0.074 O R0
./instances/Rome/grafo1359.28.lgr N28 E30 M0.086 O R0
./instances/Rome/grafo7929.76.lgr N76 E98 M1.413 R6
./instances/Rome/grafo8750.86.lgr N86 E115 M1.729 R13
./instances/Rome/grafo8544.61.lgr N61 E84 M1.254 R4
./instances/Rome/grafo9357.99.lgr N99 E147 M2.448 R27
./instances/Rome/grafo7300.41.lgr N41 E53 M0.563 R4
./instances/Rome/grafo5016.61.lgr N61 E77 M1.007 R2
./instances/Rome/grafo4057.43.lgr N43 E46 M0.182 O R0
./instances/Rome/grafo9585.86.lgr N86 E122 M2.921 R16
./instances/Rome/grafo9490.80.lgr N80 E120 M1.607 R17
./instances/Rome/grafo10939.33.lgr N33 E38 M0.124 O R0
./instances/Rome/grafo6191.41.lgr N41 E52 M0.685 R2
./instances/Rome/grafo10045.38.lgr N38 E50 M0.571 R3
./instances/Rome/grafo579.35.lgr N35 E37 M0.117 O R0
./instances/Rome/grafo7775.77.lgr N77 E109 M1.215 R13
./instances/Rome/grafo2661.22.lgr N22 E30 M0.279 R2
./instances/Rome/grafo9711.66.lgr N66 E88 M1.199 R7
./instances/Rome/grafo2220.17.lgr N17 E25 M0.117 O R0
./instances/Rome/grafo7586.36.lgr N36 E50 M0.491 R1
./instances/Rome/grafo2558.34.lgr N34 E46 M0.659 R1
./instances/Rome/grafo5118.62.lgr N62 E78 M0.983 R6
./instances/Rome/grafo6722.58.lgr N58 E69 M0.605 R2
./instances/Rome/grafo823.16.lgr N16 E16 M0.072 O R0
./instances/Rome/grafo1493.66.lgr N66 E84 M2.127 R3
./instances/Rome/grafo3273.45.lgr N45 E58 M0.722 R2
./instances/Rome/grafo11477.36.lgr N36 E48 M0.511 R5
./instances/Rome/grafo4473.48.lgr N48 E61 M0.184 O R0
./instances/Rome/grafo634.24.lgr N24 E31 M0.11 O R0
./instances/Rome/grafo5143.34.lgr N34 E40 M0.131 O R0
./instances/Rome/grafo5840.41.lgr N41 E58 M0.598 R5
./instances/Rome/grafo1487.55.lgr N55 E71 M0.632 R3
./instances/Rome/grafo11240.36.lgr N36 E47 M0.479 R2
./instances/Rome/grafo4620.60.lgr N60 E75 M0.765 R1
./instances/Rome/grafo2192.16.lgr N16 E18 M0.102 O R0
./instances/Rome/grafo2503.40.lgr N40 E58 M0.836 R5
./instances/Rome/grafo5433.34.lgr N34 E40 M0.332 R1
./instances/Rome/grafo6131.61.lgr N61 E79 M0.921 R7
./instances/Rome/grafo6830.43.lgr N43 E57 M0.642 R3
./instances/Rome/grafo7477.48.lgr N48 E70 M1.368 R7
./instances/Rome/grafo10895.98.lgr N98 E130 M2.455 R11
./instances/Rome/grafo1858.19.lgr N19 E21 M0.092 O R0
./instances/Rome/grafo1194.28.lgr N28 E30 M0.185 O R0
./instances/Rome/grafo8396.85.lgr N85 E112 M1.796 R12
./instances/Rome/grafo3257.61.lgr N61 E82 M1.049 R6
./instances/Rome/grafo3563.36.lgr N36 E46 M0.511 R1
./instances/Rome/grafo6918.36.lgr N36 E40 M0.16 O R0
./instances/Rome/grafo1285.26.lgr N26 E30 M0.28 R1
./instances/Rome/grafo8038.94.lgr N94 E125 M1.845 R12
./instances/Rome/grafo8425.81.lgr N81 E110 M1.284 R12
./instances/Rome/grafo10741.92.lgr N92 E132 M2.531 R19
./instances/Rome/grafo5202.35.lgr N35 E40 M0.196 O R0
./instances/Rome/grafo5813.37.lgr N37 E46 M0.633 R1
./instances/Rome/grafo6739.46.lgr N46 E66 M0.883 R6
./instances/Rome/grafo1496.52.lgr N52 E66 M0.829 R5
./instances/Rome/grafo10988.98.lgr N98 E127 M2.152 R6
./instances/Rome/grafo4507.80.lgr N80 E123 M3.005 R21
./instances/Rome/grafo3902.39.lgr N39 E53 M0.575 R2
./instances/Rome/grafo2588.24.lgr N24 E28 M0.107 O R0
./instances/Rome/grafo1781.14.lgr N14 E20 M0.153 O R0
./instances/Rome/grafo132.21.lgr N21 E27 M0.095 O R0
./instances/Rome/grafo10437.97.lgr N97 E124 M1.519 R9
./instances/Rome/grafo9965.34.lgr N34 E49 M0.598 R2
./instances/Rome/grafo3492.51.lgr N51 E69 M0.783 R7
./instances/Rome/grafo1992.32.lgr N32 E36 M0.281 R1
./instances/Rome/grafo11472.91.lgr N91 E135 M3.623 R23
./instances/Rome/grafo6601.46.lgr N46 E66 M0.918 R5
./instances/Rome/grafo5000.80.lgr N80 E110 M1.165 R9
./instances/Rome/grafo2074.34.lgr N34 E34 M0.128 O R0
./instances/Rome/grafo11274.93.lgr N93 E132 M3.034 R19
./instances/Rome/grafo3992.44.lgr N44 E61 M0.707 R6
./instances/Rome/grafo3811.54.lgr N54 E77 M1.313 R7
./instances/Rome/grafo8595.89.lgr N89 E112 M1.429 R9
./instances/Rome/grafo3247.38.lgr N38 E43 M0.175 O R0
./instances/Rome/grafo7404.43.lgr N43 E55 M0.525 R1
./instances/Rome/grafo5815.34.lgr N34 E39 M0.131 O R0
./instances/Rome/grafo201.13.lgr N13 E16 M0.108 O R0
./instances/Rome/grafo10344.100.lgr N100 E130 M2.248 R10
./instances/Rome/grafo8370.84.lgr N84 E113 M1.99 R14
./instances/Rome/grafo6121.33.lgr N33 E41 M0.143 O R0
./instances/Rome/grafo361.13.lgr N13 E14 M0.074 O R0
./instances/Rome/grafo6064.46.lgr N46 E69 M0.69 R8
./instances/Rome/grafo6851.49.lgr N49 E64 M0.759 R6
./instances/Rome/grafo3067.34.lgr N34 E39 M0.198 O R0
./instances/Rome/grafo4074.42.lgr N42 E54 M0.49 R1
./instances/Rome/grafo9441.73.lgr N73 E98 M1.434 R10
./instances/Rome/grafo5379.39.lgr N39 E43 M0.136 O R0
./instances/Rome/grafo9228.81.lgr N81 E117 M2.593 R19
./instances/Rome/grafo7154.60.lgr N60 E70 M0.177 O R0
./instances/Rome/grafo9291.63.lgr N63 E88 M1.359 R11
./instances/Rome/grafo6318.43.lgr N43 E71 M1.26 R11
./instances/Rome/grafo9568.65.lgr N65 E92 M1.495 R10
./instances/Rome/grafo8202.78.lgr N78 E112 M2.463 R20
./instances/Rome/grafo582.15.lgr N15 E16 M0.072 O R0
./instances/Rome/grafo5293.76.lgr N76 E108 M1.879 R15
./instances/Rome/grafo6220.36.lgr N36 E44 M0.188 O R0
./instances/Rome/grafo1905.13.lgr N13 E14 M0.06 O R0
./instances/Rome/grafo11125.100.lgr N100 E140 M2.853 R16
./instances/Rome/grafo8274.60.lgr N60 E72 M0.594 R1
./instances/Rome/grafo6077.47.lgr N47 E54 M0.183 O R0
./instances/Rome/grafo6281.56.lgr N56 E75 M1.369 R10
./instances/Rome/grafo10203.97.lgr N97 E141 M3.06 R25
./instances/Rome/grafo5686.37.lgr N37 E47 M0.465 R3
./instances/Rome/grafo2591.15.lgr N15 E23 M0.083 O R0
./instances/Rome/grafo2216.15.lgr N15 E20 M0.104 O R0
./instances/Rome/grafo3401.41.lgr N41 E53 M0.514 R4
./instances/Rome/grafo9215.69.lgr N69 E90 M1.277 R7
./instances/Rome/grafo9787.82.lgr N82 E114 M2.185 R14
./instances/Rome/grafo7371.61.lgr N61 E88 M1.404 R12
./instances/Rome/grafo9450.84.lgr N84 E125 M2.333 R18
./instances/Rome/grafo9995.94.lgr N94 E137 M3.099 R21
./instances/Rome/grafo5252.38.lgr N38 E44 M0.266 R1
./instances/Rome/grafo732.35.lgr N35 E44 M0.126 O R0
./instances/Rome/grafo10397.36.lgr N36 E46 M0.52 R1
./instances/Rome/grafo468.19.lgr N19 E31 M0.385 R1
./instances/Rome/grafo3167.44.lgr N44 E60 M0.685 R5
./instances/Rome/grafo3728.37.lgr N37 E47 M0.467 R2
./instances/Rome/grafo5434.75.lgr N75 E93 M0.753 R6
./instances/Rome/grafo4009.43.lgr N43 E55 M0.651 R2
./instances/Rome/grafo5186.55.lgr N55 E79 M1.346 R7
./instances/Rome/grafo2792.11.lgr N11 E11 M0.069 O R0
./instances/Rome/grafo1061.11.lgr N11 E11 M0.065 O R0
./instances/Rome/grafo10255.93.lgr N93 E125 M1.894 R17
./instances/Rome/grafo2213.20.lgr N20 E28 M0.148 O R0
./instances/Rome/grafo6365.34.lgr N34 E38 M0.121 O R0
./instances/Rome/grafo1646.28.lgr N28 E33 M0.122 O R0
./instances/Rome/grafo4815.57.lgr N57 E69 M0.708 R4
./instances/Rome/grafo2131.19.lgr N19 E25 M0.146 O R0
./instances/Rome/grafo8786.91.lgr N91 E126 M2.338 R16
./instances/Rome/grafo3127.57.lgr N57 E82 M1.54 R11
./instances/Rome/grafo9044.76.lgr N76 E95 M1.687 R6
./instances/Rome/grafo3979.98.lgr N98 E136 M3.774 R20
./instances/Rome/grafo8301.76.lgr N76 E115 M2.458 R22
./instances/Rome/grafo6133.39.lgr N39 E52 M0.641 R3
./instances/Rome/grafo1213.68.lgr N68 E86 M1.088 R5
./instances/Rome/grafo8025.82.lgr N82 E104 M2.084 R8
./instances/Rome/grafo2816.18.lgr N18 E28 M0.12 O R0
./instances/Rome/grafo8352.89.lgr N89 E120 M2.11 R9
./instances/Rome/grafo11141.95.lgr N95 E133 M2.312 R13
./instances/Rome/grafo10620.35.lgr N35 E41 M0.133 O R0
./instances/Rome/grafo6833.48.lgr N48 E69 M1.007 R8
./instances/Rome/grafo9120.64.lgr N64 E87 M1.036 R9
./instances/Rome/grafo11153.99.lgr N99 E130 M2.277 R8
./instances/Rome/grafo5593.34.lgr N34 E41 M0.131 O R0
./instances/Rome/grafo5399.35.lgr N35 E36 M0.124 O R0
./instances/Rome/grafo3533.37.lgr N37 E57 M0.811 R7
./instances/Rome/grafo3850.54.lgr N54 E68 M0.786 R3
./instances/Rome/grafo11551.33.lgr N33 E38 M0.132 O R0
./instances/Rome/grafo3587.36.lgr N36 E48 M0.47 R2
./instances/Rome/grafo1453.63.lgr N63 E80 M0.917 R2
./instances/Rome/grafo375.17.lgr N17 E19 M0.094 O R0
./instances/Rome/grafo878.13.lgr N13 E16 M0.055 O R0
./instances/Rome/grafo6294.39.lgr N39 E58 M0.518 R5
./instances/Rome/grafo10704.37.lgr N37 E44 M0.363 R1
./instances/Rome/grafo317.13.lgr N13 E21 M0.388 R2
./instances/Rome/grafo8498.74.lgr N74 E102 M1.831 R11
./instances/Rome/grafo11581.31.lgr N31 E36 M0.125 O R0
./instances/Rome/grafo10228.95.lgr N95 E132 M1.833 R18
./instances/Rome/grafo6023.37.lgr N37 E50 M0.613 R2
./instances/Rome/grafo1709.13.lgr N13 E19 M0.087 O R0
./instances/Rome/grafo6980.59.lgr N59 E79 M1.114 R5
./instances/Rome/grafo11665.40.lgr N40 E48 M0.447 R1
./instances/Rome/grafo2344.12.lgr N12 E14 M0.078 O R0
./instances/Rome/grafo7173.78.lgr N78 E95 M0.879 R6
./instances/Rome/grafo561.20.lgr N20 E25 M0.088 O R0
./instances/Rome/grafo10017.96.lgr N96 E140 M3.139 R21
./instances/Rome/grafo3690.38.lgr N38 E50 M0.592 R2
./instances/Rome/grafo8704.97.lgr N97 E127 M2.587 R11
./instances/Rome/grafo5160.42.lgr N42 E53 M0.415 R4
./instances/Rome/grafo9060.64.lgr N64 E81 M0.956 R6
./instances/Rome/grafo598.33.lgr N33 E49 M0.644 R6
./instances/Rome/grafo8486.85.lgr N85 E115 M1.96 R10
./instances/Rome/grafo199.13.lgr N13 E19 M0.098 O R0
./instances/Rome/grafo4255.53.lgr N53 E68 M0.801 R3
./instances/Rome/grafo5081.55.lgr N55 E70 M0.505 R1
./instances/Rome/grafo3414.36.lgr N36 E39 M0.159 O R0
./instances/Rome/grafo5559.61.lgr N61 E75 M1.009 R4
./instances/Rome/grafo7386.46.lgr N46 E66 M1.547 R10
./instances/Rome/grafo10477.91.lgr N91 E108 M1.28 R5
./instances/Rome/grafo6187.81.lgr N81 E112 M1.877 R9
./instances/Rome/grafo4008.62.lgr N62 E79 M0.834 R5
./instances/Rome/grafo3780.50.lgr N50 E63 M0.907 R2
./instances/Rome/grafo10328.92.lgr N92 E111 M1.572 R2
./instances/Rome/grafo2386.28.lgr N28 E28 M0.143 O R0
./instances/Rome/grafo10707.33.lgr N33 E37 M0.209 O R0
./instances/Rome/grafo6463.84.lgr N84 E106 M1.044 R8
./instances/Rome/grafo6319.80.lgr N80 E109 M2.579 R9
./instances/Rome/grafo8889.89.lgr N89 E119 M2.909 R7
./instances/Rome/grafo11185.94.lgr N94 E126 M1.626 R13
./instances/Rome/grafo10557.98.lgr N98 E129 M2.656 R16
./instances/Rome/grafo8338.70.lgr N70 E88 M1.085 R3
./instances/Rome/grafo457.12.lgr N12 E15 M0.13 O R0
./instances/Rome/grafo2395.28.lgr N28 E37 M0.419 R3
./instances/Rome/grafo1161.17.lgr N17 E18 M0.057 O R0
./instances/Rome/grafo2979.11.lgr N11 E11 M0.069 O R0
./instances/Rome/grafo485.16.lgr N16 E20 M0.101 O R0
./instances/Rome/grafo7597.44.lgr N44 E61 M0.688 R6
./instances/Rome/grafo10855.96.lgr N96 E113 M1.39 R2
./instances/Rome/grafo5588.75.lgr N75 E96 M1.62 R8
./instances/Rome/grafo2143.19.lgr N19 E27 M0.242 R1
./instances/Rome/grafo1404.51.lgr N51 E70 M1.087 R7
./instances/Rome/grafo5287.61.lgr N61 E88 M1.416 R11
./instances/Rome/grafo686.23.lgr N23 E25 M0.125 O R0
./instances/Rome/grafo465.10.lgr N10 E10 M0.052 O R0
./instances/Rome/grafo2425.19.lgr N19 E23 M0.12 O R0
./instances/Rome/grafo5192.34.lgr N34 E39 M0.14 O R0
./instances/Rome/grafo5093.80.lgr N80 E103 M1.273 R3
./instances/Rome/grafo965.15.lgr N15 E15 M0.053 O R0
./instances/Rome/grafo2790.16.lgr N16 E18 M0.095 O R0
./instances/Rome/grafo1532.51.lgr N51 E61 M0.567 R2
./instances/Rome/grafo3803.40.lgr N40 E56 M0.742 R5
./instances/Rome/grafo5103.53.lgr N53 E72 M0.941 R7
./instances/Rome/grafo7981.85.lgr N85 E116 M2.349 R13
./instances/Rome/grafo5437.50.lgr N50 E69 M0.977 R6
./instances/Rome/grafo409.19.lgr N19 E22 M0.105 O R0
./instances/Rome/grafo2100.29.lgr N29 E38 M0.388 R2
./instances/Rome/grafo9928.95.lgr N95 E120 M1.927 R6
./instances/Rome/grafo9691.79.lgr N79 E125 M3.699 R25
./instances/Rome/grafo975.36.lgr N36 E48 M0.4 R2
./instances/Rome/grafo9483.83.lgr N83 E109 M1.65 R8
./instances/Rome/grafo6331.42.lgr N42 E65 M0.995 R8
./instances/Rome/grafo3122.56.lgr N56 E84 M1.671 R11
./instances/Rome/grafo8012.87.lgr N87 E120 M2.561 R16
./instances/Rome/grafo1962.34.lgr N34 E39 M0.107 O R0
./instances/Rome/grafo3006.35.lgr N35 E44 M0.471 R1
./instances/Rome/grafo3829.43.lgr N43 E61 M0.888 R5
./instances/Rome/grafo7096.45.lgr N45 E61 M0.701 R5
./instances/Rome/grafo4049.37.lgr N37 E51 M0.606 R4
./instances/Rome/grafo9830.71.lgr N71 E83 M0.803 R4
./instances/Rome/grafo5094.70.lgr N70 E91 M1.166 R10
./instances/Rome/grafo804.21.lgr N21 E22 M0.114 O R0
./instances/Rome/grafo587.10.lgr N10 E10 M0.048 O R0
./instances/Rome/grafo9447.64.lgr N64 E83 M1.21 R3
./instances/Rome/grafo8674.100.lgr N100 E135 M2.895 R18
./instances/Rome/grafo7517.38.lgr N38 E51 M0.799 R2
./instances/Rome/grafo10011.31.lgr N31 E36 M0.113 O R0
./instances/Rome/grafo954.12.lgr N12 E11 M0.06 O R0
./instances/Rome/grafo9526.72.lgr N72 E98 M1.556 R11
./instances/Rome/grafo4913.79.lgr N79 E109 M2.37 R13
./instances/Rome/grafo11127.31.lgr N31 E37 M0.166 O R0
./instances/Rome/grafo4999.55.lgr N55 E72 M1.005 R7
./instances/Rome/grafo9218.80.lgr N80 E108 M1.752 R11
./instances/Rome/grafo11549.35.lgr N35 E46 M0.179 O R0
./instances/Rome/grafo7420.41.lgr N41 E58 M0.885 R4
./instances/Rome/grafo2568.15.lgr N15 E16 M0.135 O R0
./instances/Rome/grafo8658.89.lgr N89 E127 M2.721 R21
./instances/Rome/grafo7512.37.lgr N37 E45 M0.225 O R0
./instances/Rome/grafo8886.91.lgr N91 E122 M2.365 R12
./instances/Rome/grafo2008.33.lgr N33 E42 M0.437 R1
./instances/Rome/grafo5100.67.lgr N67 E89 M1.391 R11
./instances/Rome/grafo10071.40.lgr N40 E50 M0.464 R4
./instances/Rome/grafo11495.39.lgr N39 E52 M0.531 R3
./instances/Rome/grafo4737.66.lgr N66 E86 M0.996 R3
./instances/Rome/grafo11108.94.lgr N94 E124 M2.117 R11
./instances/Rome/grafo1068.12.lgr N12 E11 M0.059 O R0
./instances/Rome/grafo9029.66.lgr N66 E77 M0.266 O R0
./instances/Rome/grafo9035.70.lgr N70 E99 M1.655 R16
./instances/Rome/grafo6401.45.lgr N45 E67 M1.094 R7
./instances/Rome/grafo8485.85.lgr N85 E117 M2.408 R15
./instances/Rome/grafo5794.54.lgr N54 E71 M0.789 R4
./instances/Rome/grafo5929.71.lgr N71 E98 M1.681 R13
./instances/Rome/grafo2614.16.lgr N16 E19 M0.123 O R0
./instances/Rome/grafo8493.75.lgr N75 E94 M1.238 R5
./instances/Rome/grafo4554.77.lgr N77 E100 M1.87 R6
./instances/Rome/grafo5776.36.lgr N36 E45 M0.133 O R0
./instances/Rome/grafo2285.38.lgr N38 E52 M0.698 R2
./instances/Rome/grafo6593.38.lgr N38 E48 M0.502 R5
./instances/Rome/grafo1741.16.lgr N16 E16 M0.132 O R0
./instances/Rome/grafo1035.37.lgr N37 E51 M0.658 R4
./instances/Rome/grafo5698.37.lgr N37 E46 M0.48 R1
./instances/Rome/grafo9506.70.lgr N70 E91 M1.137 R10
./instances/Rome/grafo7815.80.lgr N80 E121 M3.121 R19
./instances/Rome/grafo839.14.lgr N14 E17 M0.085 O R0
./instances/Rome/grafo6287.38.lgr N38 E53 M0.622 R2
./instances/Rome/grafo9682.65.lgr N65 E101 M2.038 R17
./instances/Rome/grafo548.13.lgr N13 E12 M0.049 O R0
./instances/Rome/grafo7912.79.lgr N79 E112 M1.887 R10
./instances/Rome/grafo2848.40.lgr N40 E48 M0.379 R4
./instances/Rome/grafo8468.85.lgr N85 E107 M1.334 R6
./instances/Rome/grafo11056.98.lgr N98 E136 M2.895 R17
./instances/Rome/grafo10002.40.lgr N40 E45 M0.151 O R0
./instances/Rome/grafo1718.21.lgr N21 E29 M0.283 R1
./instances/Rome/grafo9131.74.lgr N74 E105 M1.702 R11
./instances/Rome/grafo8335.93.lgr N93 E126 M2.545 R19
./instances/Rome/grafo8539.87.lgr N87 E127 M2.906 R16
./instances/Rome/grafo11031.36.lgr N36 E41 M0.446 R1
./instances/Rome/grafo216.18.lgr N18 E19 M0.098 O R0
./instances/Rome/grafo10426.100.lgr N100 E138 M2.804 R18
./instances/Rome/grafo744.28.lgr N28 E29 M0.114 O R0
./instances/Rome/grafo6807.38.lgr N38 E50 M0.509 R2
./instances/Rome/grafo7411.89.lgr N89 E120 M2.413 R13
./instances/Rome/grafo2650.30.lgr N30 E34 M0.134 O R0
./instances/Rome/grafo6938.44.lgr N44 E61 M0.62 R5
./instances/Rome/grafo5182.33.lgr N33 E38 M0.164 O R0
./instances/Rome/grafo11642.36.lgr N36 E49 M0.588 R5
./instances/Rome/grafo4875.78.lgr N78 E117 M2.502 R18
./instances/Rome/grafo2103.66.lgr N66 E76 M0.808 R2
./instances/Rome/grafo643.12.lgr N12 E14 M0.089 O R0
./instances/Rome/grafo10349.94.lgr N94 E128 M2.084 R12
./instances/Rome/grafo2136.11.lgr N11 E17 M0.203 R1
./instances/Rome/grafo4990.61.lgr N61 E80 M1.174 R3
./instances/Rome/grafo6855.45.lgr N45 E54 M0.575 R1
./instances/Rome/grafo1276.26.lgr N26 E32 M0.172 O R0
./instances/Rome/grafo9229.77.lgr N77 E99 M1.238 R5
./instances/Rome/grafo3708.38.lgr N38 E54 M0.873 R7
./instances/Rome/grafo114.26.lgr N26 E30 M0.125 O R0
./instances/Rome/grafo793.13.lgr N13 E15 M0.073 O R0
./instances/Rome/grafo779.13.lgr N13 E15 M0.082 O R0
./instances/Rome/grafo3675.42.lgr N42 E51 M0.169 O R0
./instances/Rome/grafo10815.97.lgr N97 E126 M2.27 R10
./instances/Rome/grafo3349.47.lgr N47 E51 M0.153 O R0
./instances/Rome/grafo5258.36.lgr N36 E50 M0.516 R4
./instances/Rome/grafo4005.39.lgr N39 E52 M0.594 R4
./instances/Rome/grafo9897.39.lgr N39 E55 M0.752 R4
./instances/Rome/grafo7031.43.lgr N43 E63 M0.928 R7
./instances/Rome/grafo11632.40.lgr N40 E59 M0.904 R6
./instances/Rome/grafo222.11.lgr N11 E10 M0.066 O R0
./instances/Rome/grafo4571.54.lgr N54 E76 M1.179 R8
./instances/Rome/grafo10067.41.lgr N41 E47 M0.139 O R0
./instances/Rome/grafo5640.50.lgr N50 E58 M0.19 O R0
./instances/Rome/grafo1618.47.lgr N47 E56 M0.769 R2
./instances/Rome/grafo3953.36.lgr N36 E48 M0.416 R1
./instances/Rome/grafo3157.55.lgr N55 E73 M1.25 R5
./instances/Rome/grafo7433.44.lgr N44 E55 M0.543 R2
./instances/Rome/grafo8633.75.lgr N75 E102 M1.764 R11
./instances/Rome/grafo3779.52.lgr N52 E67 M0.829 R4
./instances/Rome/grafo5967.37.lgr N37 E44 M0.128 O R0
./instances/Rome/grafo8010.62.lgr N62 E88 M1.502 R10
./instances/Rome/grafo5329.57.lgr N57 E71 M0.938 R2
./instances/Rome/grafo10950.97.lgr N97 E143 M3.257 R27
./instances/Rome/grafo2274.35.lgr N35 E41 M0.124 O R0
./instances/Rome/grafo4482.61.lgr N61 E76 M0.169 O R0
./instances/Rome/grafo650.12.lgr N12 E11 M0.082 O R0
./instances/Rome/grafo9401.80.lgr N80 E102 M1.445 R8
./instances/Rome/grafo8799.90.lgr N90 E113 M1.313 R9
./instances/Rome/grafo963.19.lgr N19 E21 M0.079 O R0
./instances/Rome/grafo8841.88.lgr N88 E118 M2.515 R9
./instances/Rome/grafo8277.82.lgr N82 E119 M1.74 R17
./instances/Rome/grafo10128.98.lgr N98 E130 M3.097 R10
./instances/Rome/grafo10684.95.lgr N95 E126 M2.714 R11
./instances/Rome/grafo769.14.lgr N14 E13 M0.058 O R0
./instances/Rome/grafo2631.34.lgr N34 E42 M0.375 R2
./instances/Rome/grafo585.15.lgr N15 E16 M0.06 O R0
./instances/Rome/grafo10862.98.lgr N98 E136 M2.851 R19
./instances/Rome/grafo7000.40.lgr N40 E50 M0.525 R2
./instances/Rome/grafo9410.67.lgr N67 E93 M1.453 R12
./instances/Rome/grafo8605.68.lgr N68 E104 M2.234 R16
./instances/Rome/grafo6368.45.lgr N45 E65 M0.839 R5
./instances/Rome/grafo11142.99.lgr N99 E144 M3.091 R16
./instances/Rome/grafo5921.38.lgr N38 E52 M0.651 R3
./instances/Rome/grafo5712.36.lgr N36 E42 M0.184 O R0
./instances/Rome/grafo3266.46.lgr N46 E54 M0.172 O R0
./instances/Rome/grafo7749.41.lgr N41 E48 M0.383 R1
./instances/Rome/grafo10907.99.lgr N99 E137 M2.57 R20
./instances/Rome/grafo7758.53.lgr N53 E77 M1.093 R11
./instances/Rome/grafo7331.41.lgr N41 E50 M0.145 O R0
./instances/Rome/grafo7422.40.lgr N40 E50 M0.544 R1
./instances/Rome/grafo8344.73.lgr N73 E99 M1.685 R8
./instances/Rome/grafo1395.61.lgr N61 E78 M0.957 R3
./instances/Rome/grafo7603.45.lgr N45 E73 M1.491 R12
./instances/Rome/grafo1993.32.lgr N32 E42 M0.375 R1
./instances/Rome/grafo4327.65.lgr N65 E77 M0.772 R2
./instances/Rome/grafo10969.98.lgr N98 E131 M2.608 R12
./instances/Rome/grafo9177.83.lgr N83 E106 M1.516 R7
./instances/Rome/grafo4950.50.lgr N50 E64 M0.696 R1
./instances/Rome/grafo9440.83.lgr N83 E108 M1.273 R6
./instances/Rome/grafo2321.38.lgr N38 E58 M0.854 R3
./instances/Rome/grafo11213.37.lgr N37 E49 M0.511 R2
./instances/Rome/grafo10732.33.lgr N33 E37 M0.142 O R0
./instances/Rome/grafo5314.38.lgr N38 E43 M0.144 O R0
./instances/Rome/grafo4611.59.lgr N59 E81 M1.152 R8
./instances/Rome/grafo11110.99.lgr N99 E135 M2.614 R19
./instances/Rome/grafo5348.46.lgr N46 E64 M0.795 R3
./instances/Rome/grafo5515.43.lgr N43 E64 M0.95 R7
./instances/Rome/grafo8081.80.lgr N80 E107 M1.425 R12
./instances/Rome/grafo5213.31.lgr N31 E37 M0.378 O R0
./instances/Rome/grafo8287.77.lgr N77 E90 M0.734 R3
./instances/Rome/grafo5906.34.lgr N34 E39 M0.112 O R0
./instances/Rome/grafo9888.33.lgr N33 E38 M0.283 O R0
./instances/Rome/grafo11609.37.lgr N37 E44 M0.25 O R0
./instances/Rome/grafo9622.93.lgr N93 E124 M3.239 R12
./instances/Rome/grafo9937.91.lgr N91 E121 M2.553 R10
./instances/Rome/grafo3782.34.lgr N34 E43 M0.143 O R0
./instances/Rome/grafo2818.18.lgr N18 E21 M0.129 O R0
./instances/Rome/grafo3356.33.lgr N33 E40 M0.144 O R0
./instances/Rome/grafo11192.92.lgr N92 E111 M1.807 R8
./instances/Rome/grafo128.35.lgr N35 E42 M0.13 O R0
./instances/Rome/grafo5075.58.lgr N58 E75 M0.977 R5
./instances/Rome/grafo4905.56.lgr N56 E66 M0.884 R2
./instances/Rome/grafo2465.36.lgr N36 E44 M0.358 R1
./instances/Rome/grafo476.19.lgr N19 E18 M0.067 O R0
./instances/Rome/grafo5451.41.lgr N41 E56 M0.591 R1
./instances/Rome/grafo4220.78.lgr N78 E98 M1.385 R7
./instances/Rome/grafo2566.40.lgr N40 E53 M0.846 R3
./instances/Rome/grafo7948.90.lgr N90 E125 M2.191 R16
./instances/Rome/grafo1540.34.lgr N34 E44 M0.189 O R0
./instances/Rome/grafo3153.36.lgr N36 E43 M0.247 O R0
./instances/Rome/grafo11461.35.lgr N35 E42 M0.124 O R0
./instances/Rome/grafo6655.38.lgr N38 E53 M0.611 R2
./instances/Rome/grafo1107.15.lgr N15 E19 M0.097 O R0
./instances/Rome/grafo1254.45.lgr N45 E49 M0.248 O R0
./instances/Rome/grafo9147.75.lgr N75 E106 M2.407 R19
./instances/Rome/grafo1583.66.lgr N66 E81 M0.991 R4
./instances/Rome/grafo7598.43.lgr N43 E57 M0.522 R3
./instances/Rome/grafo10646.100.lgr N100 E154 M5.092 R29
./instances/Rome/grafo7871.77.lgr N77 E112 M2.197 R15
./instances/Rome/grafo6781.47.lgr N47 E66 M0.793 R6
./instances/Rome/grafo7549.38.lgr N38 E50 M0.5 R1
./instances/Rome/grafo4997.81.lgr N81 E106 M1.502 R8
./instances/Rome/grafo9686.73.lgr N73 E103 M1.885 R12
./instances/Rome/grafo7141.42.lgr N42 E53 M0.582 R1
./instances/Rome/grafo3535.56.lgr N56 E68 M0.758 R3
./instances/Rome/grafo1562.49.lgr N49 E55 M0.223 O R0
./instances/Rome/grafo2904.37.lgr N37 E54 M0.633 R2
./instances/Rome/grafo9062.70.lgr N70 E92 M1.14 R10
./instances/Rome/grafo6017.62.lgr N62 E84 M0.959 R8
./instances/Rome/grafo1971.15.lgr N15 E20 M0.136 O R0
./instances/Rome/grafo1551.58.lgr N58 E72 M0.682 R2
./instances/Rome/grafo2687.33.lgr N33 E46 M0.613 R4
./instances/Rome/grafo5705.46.lgr N46 E67 M1.123 R7
./instances/Rome/grafo7907.80.lgr N80 E127 M2.548 R24
./instances/Rome/grafo2326.16.lgr N16 E21 M0.106 O R0
./instances/Rome/grafo10801.35.lgr N35 E39 M0.165 O R0
./instances/Rome/grafo924.19.lgr N19 E21 M0.121 O R0
./instances/Rome/grafo6178.40.lgr N40 E49 M0.432 R2
./instances/Rome/grafo960.26.lgr N26 E27 M0.117 O R0
./instances/Rome/grafo2485.13.lgr N13 E17 M0.129 O R0
./instances/Rome/grafo11026.33.lgr N33 E36 M0.117 O R0
./instances/Rome/grafo3473.57.lgr N57 E73 M0.717 R4
./instances/Rome/grafo8675.93.lgr N93 E130 M3.106 R19
./instances/Rome/grafo746.13.lgr N13 E14 M0.087 O R0
./instances/Rome/grafo11106.99.lgr N99 E136 M2.48 R16
./instances/Rome/grafo10109.95.lgr N95 E126 M2.346 R13
./instances/Rome/grafo10924.98.lgr N98 E129 M2.163 R11
./instances/Rome/grafo2697.16.lgr N16 E20 M0.225 O R0
./instances/Rome/grafo6709.47.lgr N47 E55 M0.428 R2
./instances/Rome/grafo541.10.lgr N10 E10 M0.049 O R0
./instances/Rome/grafo2804.19.lgr N19 E26 M0.115 O R0
./instances/Rome/grafo9145.68.lgr N68 E86 M1.084 R4
./instances/Rome/grafo2732.37.lgr N37 E48 M0.464 R2
./instances/Rome/grafo5931.46.lgr N46 E63 M0.832 R5
./instances/Rome/grafo2879.27.lgr N27 E31 M0.132 O R0
./instances/Rome/grafo5205.35.lgr N35 E42 M0.339 R2
./instances/Rome/grafo4726.51.lgr N51 E67 M0.601 R3
./instances/Rome/grafo2431.86.lgr N86 E105 M1.226 R3
./instances/Rome/grafo2449.19.lgr N19 E24 M0.255 R1
./instances/Rome/grafo10196.94.lgr N94 E121 M2.359 R7
./instances/Rome/grafo10413.93.lgr N93 E129 M2.947 R14
./instances/Rome/grafo5491.74.lgr N74 E97 M1.398 R7
./instances/Rome/grafo10885.98.lgr N98 E124 M1.968 R13
./instances/Rome/grafo10508.100.lgr N100 E143 M3.592 R22
./instances/Rome/grafo10953.93.lgr N93 E118 M2.291 R7
./instances/Rome/grafo9206.66.lgr N66 E84 M1.098 R4
./instances/Rome/grafo11306.99.lgr N99 E124 M2.219 R8
./instances/Rome/grafo9763.69.lgr N69 E95 M1.3 R12
./instances/Rome/grafo3203.40.lgr N40 E51 M0.187 O R0
./instances/Rome/grafo11009.98.lgr N98 E126 M2.022 R10
./instances/Rome/grafo3957.57.lgr N57 E80 M1.202 R9
./instances/Rome/grafo3204.63.lgr N63 E87 M1.536 R12
./instances/Rome/grafo9318.81.lgr N81 E108 M1.968 R9
./instances/Rome/grafo11339.91.lgr N91 E115 M1.928 R8
./instances/Rome/grafo2623.41.lgr N41 E53 M0.496 R3
./instances/Rome/grafo7287.43.lgr N43 E62 M1.005 R8
./instances/Rome/grafo11303.93.lgr N93 E128 M2.385 R19
./instances/Rome/grafo8160.83.lgr N83 E119 M2.578 R20
./instances/Rome/grafo11463.33.lgr N33 E39 M0.25 O R0
./instances/Rome/grafo1560.49.lgr N49 E59 M0.488 R2
./instances/Rome/grafo7502.35.lgr N35 E43 M0.182 O R0
./instances/Rome/grafo5700.36.lgr N36 E49 M0.917 R3
./instances/Rome/grafo8777.98.lgr N98 E140 M3.364 R21
./instances/Rome/grafo7724.54.lgr N54 E73 M0.987 R4
./instances/Rome/grafo4209.61.lgr N61 E79 M1.224 R1
./instances/Rome/grafo1615.12.lgr N12 E15 M0.07 O R0
./instances/Rome/grafo3640.41.lgr N41 E53 M0.494 R3
./instances/Rome/grafo2119.21.lgr N21 E27 M0.282 R1
./instances/Rome/grafo8235.75.lgr N75 E97 M1.346 R5
./instances/Rome/grafo11345.38.lgr N38 E56 M0.841 R3
./instances/Rome/grafo10672.98.lgr N98 E132 M2.253 R18
./instances/Rome/grafo1136.15.lgr N15 E17 M0.097 O R0
./instances/Rome/grafo2443.22.lgr N22 E31 M0.364 R1
./instances/Rome/grafo7257.37.lgr N37 E48 M0.526 R1
./instances/Rome/grafo10389.94.lgr N94 E131 M2.871 R14
./instances/Rome/grafo888.12.lgr N12 E13 M0.09 O R0
./instances/Rome/grafo1483.54.lgr N54 E67 M1.465 R2
./instances/Rome/grafo3180.57.lgr N57 E80 M0.837 R10
./instances/Rome/grafo1341.25.lgr N25 E27 M0.096 O R0
./instances/Rome/grafo3351.38.lgr N38 E46 M0.463 R1
./instances/Rome/grafo1267.29.lgr N29 E33 M0.136 O R0
./instances/Rome/grafo11487.91.lgr N91 E122 M1.722 R11
./instances/Rome/grafo2113.19.lgr N19 E25 M0.11 O R0
./instances/Rome/grafo5018.81.lgr N81 E102 M1.349 R6
./instances/Rome/grafo9176.67.lgr N67 E90 M1.267 R10
./instances/Rome/grafo9782.75.lgr N75 E96 M1.447 R6
./instances/Rome/grafo653.12.lgr N12 E12 M0.056 O R0
./instances/Rome/grafo1539.34.lgr N34 E38 M0.172 O R0
./instances/Rome/grafo7143.43.lgr N43 E54 M1.079 R3
./instances/Rome/grafo10595.95.lgr N95 E121 M1.841 R14
./instances/Rome/grafo9373.70.lgr N70 E87 M0.968 R7
./instances/Rome/grafo9699.86.lgr N86 E129 M3.505 R24
./instances/Rome/grafo7017.45.lgr N45 E66 M0.76 R5
./instances/Rome/grafo7130.90.lgr N90 E125 M2.632 R22
./instances/Rome/grafo5583.33.lgr N33 E42 M0.386 R1
./instances/Rome/grafo9719.74.lgr N74 E107 M1.671 R14
./instances/Rome/grafo6116.35.lgr N35 E43 M0.392 R2
./instances/Rome/grafo8305.65.lgr N65 E89 M0.771 R9
./instances/Rome/grafo10159.95.lgr N95 E125 M1.882 R11
./instances/Rome/grafo2182.38.lgr N38 E52 M0.808 R4
./instances/Rome/grafo10047.32.lgr N32 E38 M0.15 O R0
./instances/Rome/grafo11101.95.lgr N95 E139 M3.633 R19
./instances/Rome/grafo10485.94.lgr N94 E125 M1.453 R11
./instances/Rome/grafo11564.37.lgr N37 E47 M0.441 R3
./instances/Rome/grafo5927.37.lgr N37 E52 M0.6 R3
./instances/Rome/grafo1124.15.lgr N15 E16 M0.091 O R0
./instances/Rome/grafo5914.60.lgr N60 E82 M1.265 R10
./instances/Rome/grafo5305.63.lgr N63 E89 M1.42 R10
./instances/Rome/grafo3382.99.lgr N99 E129 M2.411 R13
./instances/Rome/grafo7048.57.lgr N57 E74 M0.782 R4
./instances/Rome/grafo3457.38.lgr N38 E43 M0.138 O R0
./instances/Rome/grafo6552.45.lgr N45 E54 M0.172 O R0
./instances/Rome/grafo3393.42.lgr N42 E53 M0.151 O R0
./instances/Rome/grafo8060.88.lgr N88 E117 M1.925 R14
./instances/Rome/grafo7668.43.lgr N43 E57 M0.697 R4
./instances/Rome/grafo3336.36.lgr N36 E44 M0.423 R1
./instances/Rome/grafo3499.35.lgr N35 E47 M0.464 R2
./instances/Rome/grafo8642.91.lgr N91 E112 M1.264 R8
./instances/Rome/grafo11321.35.lgr N35 E40 M0.124 O R0
./instances/Rome/grafo6974.39.lgr N39 E51 M0.559 R2
./instances/Rome/grafo7499.92.lgr N92 E120 M1.879 R11
./instances/Rome/grafo10666.98.lgr N98 E128 M2.241 R9
./instances/Rome/grafo340.15.lgr N15 E16 M0.09 O R0
./instances/Rome/grafo11019.93.lgr N93 E123 M1.825 R11
./instances/Rome/grafo7977.87.lgr N87 E105 M1.089 R7
./instances/Rome/grafo4682.55.lgr N55 E70 M0.896 R1
./instances/Rome/grafo3289.53.lgr N53 E76 M0.942 R8
./instances/Rome/grafo6683.58.lgr N58 E69 M0.732 R1
./instances/Rome/grafo4893.51.lgr N51 E64 M0.184 O R0
./instances/Rome/grafo1804.19.lgr N19 E30 M0.29 R2
./instances/Rome/grafo2729.40.lgr N40 E46 M0.387 R1
./instances/Rome/grafo11310.35.lgr N35 E37 M0.119 O R0
./instances/Rome/grafo268.15.lgr N15 E15 M0.052 O R0
./instances/Rome/grafo3102.34.lgr N34 E42 M0.473 R1
./instances/Rome/grafo8630.74.lgr N74 E101 M1.21 R15
./instances/Rome/grafo7635.41.lgr N41 E53 M0.486 R4
./instances/Rome/grafo3905.36.lgr N36 E45 M0.353 R1
./instances/Rome/grafo11098.96.lgr N96 E131 M2.44 R15
./instances/Rome/grafo863.18.lgr N18 E19 M0.1 O R0
./instances/Rome/grafo10304.94.lgr N94 E112 M1.267 R4
./instances/Rome/grafo3918.42.lgr N42 E56 M0.596 R3
./instances/Rome/grafo502.20.lgr N20 E22 M0.088 O R0
./instances/Rome/grafo7264.39.lgr N39 E51 M0.694 R3
./instances/Rome/grafo11222.93.lgr N93 E123 M1.522 R10
./instances/Rome/grafo9497.85.lgr N85 E114 M1.793 R12
./instances/Rome/grafo8838.83.lgr N83 E114 M1.738 R15
./instances/Rome/grafo1331.28.lgr N28 E33 M0.279 R1
./instances/Rome/grafo10997.100.lgr N100 E126 M1.752 R7
./instances/Rome/grafo6752.39.lgr N39 E51 M0.528 R3
./instances/Rome/grafo10099.94.lgr N94 E144 M4.109 R28
./instances/Rome/grafo5402.43.lgr N43 E57 M0.792 R4
./instances/Rome/grafo3846.47.lgr N47 E65 M0.55 R4
./instances/Rome/grafo8247.81.lgr N81 E118 M1.606 R18
./instances/Rome/grafo7229.43.lgr N43 E49 M0.131 O R0
./instances/Rome/grafo729.15.lgr N15 E15 M0.113 O R0
./instances/Rome/grafo4630.64.lgr N64 E79 M0.648 R3
./instances/Rome/grafo6169.47.lgr N47 E70 M1.072 R12
./instances/Rome/grafo3709.61.lgr N61 E85 M0.88 R7
./instances/Rome/grafo6020.39.lgr N39 E49 M0.462 R1
./instances/Rome/grafo3297.53.lgr N53 E74 M1.024 R10
./instances/Rome/grafo8546.75.lgr N75 E98 M2.209 R12
./instances/Rome/grafo546.12.lgr N12 E11 M0.061 O R0
./instances/Rome/grafo10368.96.lgr N96 E124 M2.533 R11
./instances/Rome/grafo910.10.lgr N10 E9 M0.057 O R0
./instances/Rome/grafo3009.17.lgr N17 E22 M0.082 O R0
./instances/Rome/grafo4359.62.lgr N62 E83 M0.963 R5
./instances/Rome/grafo5778.46.lgr N46 E69 M0.68 R7
./instances/Rome/grafo3943.51.lgr N51 E70 M1.005 R6
./instances/Rome/grafo8553.84.lgr N84 E118 M2.442 R15
./instances/Rome/grafo6358.42.lgr N42 E61 M0.93 R5
./instances/Rome/grafo3907.33.lgr N33 E42 M0.38 R2
./instances/Rome/grafo4244.61.lgr N61 E89 M1.449 R9
./instances/Rome/grafo11132.95.lgr N95 E133 M1.764 R19
./instances/Rome/grafo9193.73.lgr N73 E101 M1.623 R8
./instances/Rome/grafo4559.65.lgr N65 E93 M1.486 R12
./instances/Rome/grafo1315.29.lgr N29 E31 M0.08 O R0
./instances/Rome/grafo4414.66.lgr N66 E91 M0.891 R9
./instances/Rome/grafo1390.27.lgr N27 E39 M0.459 R1
./instances/Rome/grafo466.10.lgr N10 E10 M0.059 O R0
./instances/Rome/grafo9456.65.lgr N65 E82 M1.376 R3
./instances/Rome/grafo11095.93.lgr N93 E126 M2.37 R18
./instances/Rome/grafo5317.57.lgr N57 E73 M1.236 R6
./instances/Rome/grafo10257.100.lgr N100 E124 M1.607 R11
./instances/Rome/grafo7799.69.lgr N69 E93 M1.579 R9
./instances/Rome/grafo2724.23.lgr N23 E29 M0.138 O R0
./instances/Rome/grafo9516.64.lgr N64 E92 M1.388 R10
./instances/Rome/grafo9675.63.lgr N63 E89 M1.554 R10
./instances/Rome/grafo10490.99.lgr N99 E134 M2.453 R19
./instances/Rome/grafo581.23.lgr N23 E35 M0.455 R1
./instances/Rome/grafo345.14.lgr N14 E13 M0.051 O R0
./instances/Rome/grafo809.15.lgr N15 E14 M0.079 O R0
./instances/Rome/grafo11363.40.lgr N40 E54 M0.605 R4
./instances/Rome/grafo4841.67.lgr N67 E90 M1.262 R6
./instances/Rome/grafo10288.95.lgr N95 E140 M3.333 R21
./instances/Rome/grafo1693.12.lgr N12 E13 M0.072 O R0
./instances/Rome/grafo9639.72.lgr N72 E80 M0.561 R2
./instances/Rome/grafo3558.39.lgr N39 E62 M0.929 R8
./instances/Rome/grafo4257.81.lgr N81 E107 M1.015 R10
./instances/Rome/grafo2440.16.lgr N16 E20 M0.124 O R0
./instances/Rome/grafo1651.20.lgr N20 E21 M0.061 O R0
./instances/Rome/grafo11450.37.lgr N37 E46 M0.405 R1
./instances/Rome/grafo5918.45.lgr N45 E65 M0.925 R5
./instances/Rome/grafo10068.31.lgr N31 E37 M0.14 O R0
./instances/Rome/grafo2064.33.lgr N33 E42 M0.385 R1
./instances/Rome/grafo7831.71.lgr N71 E94 M1.409 R9
./instances/Rome/grafo10825.98.lgr N98 E138 M2.837 R24
./instances/Rome/grafo2484.17.lgr N17 E18 M0.093 O R0
./instances/Rome/grafo1037.22.lgr N22 E30 M0.266 R3
./instances/Rome/grafo7928.82.lgr N82 E110 M2.472 R11
./instances/Rome/grafo519.12.lgr N12 E15 M0.163 O R0
./instances/Rome/grafo7377.43.lgr N43 E58 M0.66 R5
./instances/Rome/grafo5958.42.lgr N42 E56 M0.649 R5
./instances/Rome/grafo8685.74.lgr N74 E94 M1.307 R4
./instances/Rome/grafo7389.42.lgr N42 E62 M0.739 R6
./instances/Rome/grafo1803.17.lgr N17 E17 M0.073 O R0
./instances/Rome/grafo10339.95.lgr N95 E138 M2.797 R25
./instances/Rome/grafo9580.97.lgr N97 E120 M2.322 R9
./instances/Rome/grafo10669.93.lgr N93 E130 M2.802 R18
./instances/Rome/grafo2619.15.lgr N15 E18 M0.108 O R0
./instances/Rome/grafo5574.35.lgr N35 E37 M0.139 O R0
./instances/Rome/grafo10976.92.lgr N92 E137 M2.928 R23
./instances/Rome/grafo363.10.lgr N10 E11 M0.107 O R0
./instances/Rome/grafo6627.57.lgr N57 E84 M1.745 R8
./instances/Rome/grafo1350.29.lgr N29 E41 M0.437 R6
./instances/Rome/grafo10888.35.lgr N35 E46 M0.421 R3
./instances/Rome/grafo3611.53.lgr N53 E67 M0.539 R2
./instances/Rome/grafo1749.21.lgr N21 E32 M0.346 R2
./instances/Rome/grafo4859.59.lgr N59 E78 M1.144 R4
./instances/Rome/grafo6979.47.lgr N47 E64 M0.788 R3
./instances/Rome/grafo2340.13.lgr N13 E14 M0.046 O R0
./instances/Rome/grafo11128.36.lgr N36 E47 M0.614 R4
./instances/Rome/grafo5406.62.lgr N62 E77 M1.002 R2
./instances/Rome/grafo1246.30.lgr N30 E36 M0.308 R1
./instances/Rome/grafo9179.63.lgr N63 E74 M0.619 R1
./instances/Rome/grafo6078.76.lgr N76 E97 M1.038 R10
./instances/Rome/grafo8611.88.lgr N88 E114 M1.945 R10
./instances/Rome/grafo7401.40.lgr N40 E52 M0.542 R3
./instances/Rome/grafo9073.68.lgr N68 E85 M1.127 R3
./instances/Rome/grafo3670.41.lgr N41 E57 M0.771 R5
./instances/Rome/grafo11162.100.lgr N100 E136 M2.552 R15
./instances/Rome/grafo9766.77.lgr N77 E106 M1.641 R12
./instances/Rome/grafo285.14.lgr N14 E19 M0.158 O R0
./instances/Rome/grafo2469.23.lgr N23 E38 M0.514 R3
./instances/Rome/grafo8742.88.lgr N88 E115 M1.714 R11
./instances/Rome/grafo8893.96.lgr N96 E144 M3.93 R21
./instances/Rome/grafo626.11.lgr N11 E16 M0.061 O R0
./instances/Rome/grafo11538.33.lgr N33 E38 M0.128 O R0
./instances/Rome/grafo7481.41.lgr N41 E59 M0.871 R5
./instances/Rome/grafo9810.79.lgr N79 E101 M0.906 R9
./instances/Rome/grafo4294.85.lgr N85 E107 M1.584 R5
./instances/Rome/grafo3267.46.lgr N46 E53 M0.181 O R0
./instances/Rome/grafo4617.76.lgr N76 E108 M1.344 R14
./instances/Rome/grafo5331.46.lgr N46 E58 M0.691 R2
./instances/Rome/grafo8871.64.lgr N64 E85 M1.286 R6
./instances/Rome/grafo2013.30.lgr N30 E38 M0.168 O R0
./instances/Rome/grafo4814.68.lgr N68 E90 M0.85 R7
./instances/Rome/grafo4740.60.lgr N60 E79 M1.03 R5
./instances/Rome/grafo6142.40.lgr N40 E49 M0.462 R1
./instances/Rome/grafo1374.28.lgr N28 E32 M0.118 O R0
./instances/Rome/grafo10330.96.lgr N96 E124 M2.746 R12
./instances/Rome/grafo8369.72.lgr N72 E79 M0.216 O R0
./instances/Rome/grafo10091.96.lgr N96 E130 M2.323 R13
./instances/Rome/grafo5644.42.lgr N42 E47 M0.145 O R0
./instances/Rome/grafo7738.56.lgr N56 E79 M1.194 R4
./instances/Rome/grafo8173.74.lgr N74 E110 M1.816 R20
./instances/Rome/grafo8143.77.lgr N77 E99 M1.423 R9
./instances/Rome/grafo10187.33.lgr N33 E37 M0.136 O R0
./instances/Rome/grafo11107.94.lgr N94 E123 M1.735 R11
./instances/Rome/grafo9258.62.lgr N62 E86 M1.873 R8
./instances/Rome/grafo2293.13.lgr N13 E13 M0.066 O R0
./instances/Rome/grafo436.12.lgr N12 E13 M0.109 O R0
./instances/Rome/grafo7525.60.lgr N60 E76 M0.592 R2
./instances/Rome/grafo4126.72.lgr N72 E89 M1.026 R5
./instances/Rome/grafo3162.54.lgr N54 E71 M1.015 R5
./instances/Rome/grafo889.21.lgr N21 E28 M0.271 O R0
./instances/Rome/grafo3450.43.lgr N43 E52 M0.178 O R0
./instances/Rome/grafo5564.68.lgr N68 E94 M1.372 R12
./instances/Rome/grafo6640.79.lgr N79 E103 M1.685 R10
./instances/Rome/grafo6006.36.lgr N36 E44 M0.204 O R0
./instances/Rome/grafo6511.46.lgr N46 E56 M0.531 R1
./instances/Rome/grafo1658.14.lgr N14 E15 M0.075 O R0
./instances/Rome/grafo3616.51.lgr N51 E73 M0.937 R7
./instances/Rome/grafo11434.33.lgr N33 E43 M0.49 R1
./instances/Rome/grafo743.32.lgr N32 E37 M0.218 R1
./instances/Rome/grafo668.16.lgr N16 E18 M0.076 O R0
./instances/Rome/grafo2943.21.lgr N21 E25 M0.087 O R0
./instances/Rome/grafo7295.43.lgr N43 E67 M1.121 R10
./instances/Rome/grafo11651.36.lgr N36 E47 M0.489 R3
./instances/Rome/grafo5374.35.lgr N35 E41 M0.32 R1
./instances/Rome/grafo11000.99.lgr N99 E145 M3.545 R22
./instances/Rome/grafo8294.63.lgr N63 E96 M2.113 R13
./instances/Rome/grafo6603.49.lgr N49 E84 M1.582 R16
./instances/Rome/grafo8460.76.lgr N76 E102 M1.554 R13
./instances/Rome/grafo7136.55.lgr N55 E73 M0.899 R3
./instances/Rome/grafo2481.15.lgr N15 E17 M0.058 O R0
./instances/Rome/grafo5948.59.lgr N59 E80 M0.797 R7
./instances/Rome/grafo6803.61.lgr N61 E87 M1.484 R7
./instances/Rome/grafo10412.94.lgr N94 E126 M2.359 R16
./instances/Rome/grafo316.11.lgr N11 E13 M0.053 O R0
./instances/Rome/grafo9061.69.lgr N69 E89 M1.255 R7
./instances/Rome/grafo6972.40.lgr N40 E51 M0.156 O R0
./instances/Rome/grafo10921.97.lgr N97 E130 M3.32 R15
./instances/Rome/grafo6881.40.lgr N40 E55 M0.43 R4
./instances/Rome/grafo7804.77.lgr N77 E95 M1.023 R7
./instances/Rome/grafo11234.35.lgr N35 E35 M0.092 O R0
./instances/Rome/grafo10869.96.lgr N96 E135 M1.916 R20
./instances/Rome/grafo2645.13.lgr N13 E18 M0.088 O R0
./instances/Rome/grafo2574.15.lgr N15 E18 M0.092 O R0
./instances/Rome/grafo6844.41.lgr N41 E53 M0.386 R2
./instances/Rome/grafo6755.48.lgr N48 E58 M0.153 O R0
./instances/Rome/grafo7443.42.lgr N42 E57 M0.639 R3
./instances/Rome/grafo5275.37.lgr N37 E43 M0.389 R1
./instances/Rome/grafo8440.84.lgr N84 E118 M1.511 R14
./instances/Rome/grafo4130.57.lgr N57 E79 M1.803 R6
./instances/Rome/grafo7181.52.lgr N52 E81 M1.378 R12
./instances/Rome/grafo9778.82.lgr N82 E108 M1.419 R12
./instances/Rome/grafo1546.22.lgr N22 E22 M0.072 O R0
./instances/Rome/grafo11033.94.lgr N94 E121 M1.389 R10
./instances/Rome/grafo2763.20.lgr N20 E21 M0.083 O R0
./instances/Rome/grafo11290.93.lgr N93 E125 M3.662 R11
./instances/Rome/grafo9824.85.lgr N85 E116 M2.067 R12
./instances/Rome/grafo9308.63.lgr N63 E93 M1.765 R13
./instances/Rome/grafo8789.95.lgr N95 E123 M2.601 R9
./instances/Rome/grafo188.23.lgr N23 E24 M0.096 O R0
./instances/Rome/grafo2655.18.lgr N18 E26 M0.09 O R0
./instances/Rome/grafo4260.77.lgr N77 E100 M1.673 R8
./instances/Rome/grafo1283.28.lgr N28 E35 M0.134 O R0
./instances/Rome/grafo2576.18.lgr N18 E25 M0.069 O R0
./instances/Rome/grafo5706.62.lgr N62 E87 M1.448 R7
./instances/Rome/grafo5226.36.lgr N36 E46 M0.429 R2
./instances/Rome/grafo11602.95.lgr N95 E131 M2.796 R14
./instances/Rome/grafo11066.96.lgr N96 E127 M1.52 R9
./instances/Rome/grafo7161.37.lgr N37 E42 M0.303 R2
./instances/Rome/grafo8840.90.lgr N90 E117 M2.026 R13
./instances/Rome/grafo6777.65.lgr N65 E81 M0.924 R4
./instances/Rome/grafo8187.70.lgr N70 E89 M0.688 R5
./instances/Rome/grafo7510.70.lgr N70 E100 M1.827 R12
./instances/Rome/grafo9532.80.lgr N80 E94 M0.924 R6
./instances/Rome/grafo1388.29.lgr N29 E38 M0.133 O R0
./instances/Rome/grafo854.12.lgr N12 E11 M0.056 O R0
./instances/Rome/grafo4353.77.lgr N77 E100 M1.722 R7
./instances/Rome/grafo8981.93.lgr N93 E121 M2.25 R8
./instances/Rome/grafo8453.83.lgr N83 E101 M0.771 R5
./instances/Rome/grafo9739.70.lgr N70 E85 M1.036 R4
./instances/Rome/grafo9464.85.lgr N85 E126 M3.207 R21
./instances/Rome/grafo9884.33.lgr N33 E42 M0.169 O R0
./instances/Rome/grafo5670.37.lgr N37 E40 M0.161 O R0
./instances/Rome/grafo7294.57.lgr N57 E73 M1.196 R3
./instances/Rome/grafo10036.31.lgr N31 E36 M0.102 O R0
./instances/Rome/grafo1393.52.lgr N52 E62 M0.164 O R0
./instances/Rome/grafo584.25.lgr N25 E29 M0.144 O R0
./instances/Rome/grafo10481.95.lgr N95 E120 M2.152 R10
./instances/Rome/grafo11668.36.lgr N36 E44 M0.339 R1
./instances/Rome/grafo9469.85.lgr N85 E109 M1.716 R8
./instances/Rome/grafo6761.78.lgr N78 E105 M1.942 R9
./instances/Rome/grafo6391.43.lgr N43 E62 M0.632 R6
./instances/Rome/grafo1409.49.lgr N49 E61 M0.204 O R0
./instances/Rome/grafo5291.37.lgr N37 E43 M0.129 O R0
./instances/Rome/grafo5846.44.lgr N44 E62 M0.885 R5
./instances/Rome/grafo4420.64.lgr N64 E81 M0.927 R3
./instances/Rome/grafo2984.37.lgr N37 E52 M0.627 R3
./instances/Rome/grafo5959.74.lgr N74 E91 M1.014 R5
./instances/Rome/grafo1177.16.lgr N16 E15 M0.055 O R0
./instances/Rome/grafo9216.65.lgr N65 E81 M0.922 R3
./instances/Rome/grafo4058.37.lgr N37 E42 M0.163 O R0
./instances/Rome/grafo11071.94.lgr N94 E124 M2.672 R10
./instances/Rome/grafo570.16.lgr N16 E21 M0.087 O R0
./instances/Rome/grafo8758.100.lgr N100 E126 M2.501 R13
./instances/Rome/grafo928.13.lgr N13 E15 M0.088 O R0
./instances/Rome/grafo4014.43.lgr N43 E60 M0.622 R4
./instances/Rome/grafo1476.71.lgr N71 E95 M1.212 R8
./instances/Rome/grafo4578.63.lgr N63 E80 M1.113 R4
./instances/Rome/grafo10749.32.lgr N32 E39 M0.414 R1
./instances/Rome/grafo5655.35.lgr N35 E43 M0.741 R1
./instances/Rome/grafo7455.41.lgr N41 E63 M1.056 R8
./instances/Rome/grafo3538.40.lgr N40 E46 M0.121 O R0
./instances/Rome/grafo4085.35.lgr N35 E51 M0.678 R7
./instances/Rome/grafo1940.18.lgr N18 E24 M0.099 O R0
./instances/Rome/grafo10167.96.lgr N96 E133 M2.855 R15
./instances/Rome/grafo3941.40.lgr N40 E48 M0.142 O R0
./instances/Rome/grafo8680.73.lgr N73 E95 M1.757 R9
./instances/Rome/grafo7408.38.lgr N38 E49 M0.494 R2
./instances/Rome/grafo2916.16.lgr N16 E25 M0.085 O R0
./instances/Rome/grafo10762.99.lgr N99 E133 M1.749 R17
./instances/Rome/grafo3534.41.lgr N41 E49 M0.303 O R0
./instances/Rome/grafo6160.49.lgr N49 E58 M0.355 R3
./instances/Rome/grafo7345.38.lgr N38 E49 M0.296 O R0
./instances/Rome/grafo6931.38.lgr N38 E51 M0.657 R2
./instances/Rome/grafo9549.78.lgr N78 E97 M0.702 R7
./instances/Rome/grafo2241.16.lgr N16 E20 M0.101 O R0
./instances/Rome/grafo8069.73.lgr N73 E94 M1.41 R7
./instances/Rome/grafo4909.61.lgr N61 E77 M0.57 R3
./instances/Rome/grafo3789.56.lgr N56 E79 M1.34 R7
./instances/Rome/grafo7940.83.lgr N83 E117 M2.54 R14
./instances/Rome/grafo256.12.lgr N12 E11 M0.087 O R0
./instances/Rome/grafo7726.46.lgr N46 E64 M1.138 R5
./instances/Rome/grafo11501.35.lgr N35 E40 M0.13 O R0
./instances/Rome/grafo5820.35.lgr N35 E38 M0.133 O R0
./instances/Rome/grafo3263.40.lgr N40 E50 M0.129 O R0
./instances/Rome/grafo337.15.lgr N15 E23 M0.408 R1
./instances/Rome/grafo10899.96.lgr N96 E121 M2.256 R11
./instances/Rome/grafo8925.89.lgr N89 E121 M1.833 R15
./instances/Rome/grafo7516.69.lgr N69 E88 M0.961 R6
./instances/Rome/grafo3350.50.lgr N50 E65 M0.795 R1
./instances/Rome/grafo6429.41.lgr N41 E64 M1.046 R7
./instances/Rome/grafo5465.40.lgr N40 E47 M0.391 R1
./instances/Rome/grafo2521.37.lgr N37 E39 M0.126 O R0
./instances/Rome/grafo6199.42.lgr N42 E53 M0.526 R1
./instances/Rome/grafo8872.88.lgr N88 E117 M1.411 R14
./instances/Rome/grafo1706.24.lgr N24 E30 M0.112 O R0
./instances/Rome/grafo6321.54.lgr N54 E71 M0.629 R5
./instances/Rome/grafo1681.54.lgr N54 E74 M0.838 R5
./instances/Rome/grafo790.17.lgr N17 E18 M0.052 O R0
./instances/Rome/grafo11133.93.lgr N93 E127 M2.365 R13
./instances/Rome/grafo5413.77.lgr N77 E101 M1.215 R12
./instances/Rome/grafo4949.56.lgr N56 E66 M0.221 O R0
./instances/Rome/grafo5920.38.lgr N38 E54 M0.62 R2
./instances/Rome/grafo6181.40.lgr N40 E57 M0.789 R5
./instances/Rome/grafo10093.98.lgr N98 E140 M3.304 R22
./instances/Rome/grafo11271.99.lgr N99 E141 M2.681 R24
./instances/Rome/grafo6828.47.lgr N47 E81 M2.267 R16
./instances/Rome/grafo3888.38.lgr N38 E53 M0.645 R5
./instances/Rome/grafo3934.44.lgr N44 E57 M0.618 R5
./instances/Rome/grafo8229.70.lgr N70 E98 M1.559 R12
./instances/Rome/grafo5791.44.lgr N44 E62 M0.709 R7
./instances/Rome/grafo5231.40.lgr N40 E56 M0.662 R5
./instances/Rome/grafo9261.82.lgr N82 E120 M2.383 R17
./instances/Rome/grafo6353.39.lgr N100 E50 M0.217 O R0
./instances/Rome/grafo6214.39.lgr N39 E51 M0.541 R1
./instances/Rome/grafo4173.61.lgr N61 E96 M1.794 R14
./instances/Rome/grafo4833.83.lgr N83 E120 M2.55 R18
./instances/Rome/grafo9634.92.lgr N92 E124 M2.606 R15
./instances/Rome/grafo8924.89.lgr N89 E125 M2.821 R17
./instances/Rome/grafo1032.10.lgr N10 E9 M0.047 O R0
./instances/Rome/grafo10641.99.lgr N99 E131 M2.125 R15
./instances/Rome/grafo8828.89.lgr N89 E114 M1.876 R11
./instances/Rome/grafo8185.61.lgr N61 E84 M1.045 R8
./instances/Rome/grafo11577.39.lgr N39 E49 M0.699 R2
./instances/Rome/grafo382.15.lgr N15 E17 M0.071 O R0
./instances/Rome/grafo7102.49.lgr N49 E65 M0.559 R1
./instances/Rome/grafo2169.15.lgr N15 E21 M0.207 R1
./instances/Rome/grafo8278.70.lgr N70 E113 M2.736 R21
./instances/Rome/grafo4958.66.lgr N66 E81 M0.547 R4
./instances/Rome/grafo6637.59.lgr N59 E73 M0.82 R4
./instances/Rome/grafo7824.85.lgr N85 E126 M2.988 R19
./instances/Rome/grafo10090.97.lgr N97 E118 M1.734 R4
./instances/Rome/grafo9731.81.lgr N81 E109 M1.913 R6
./instances/Rome/grafo8476.95.lgr N95 E135 M2.701 R20
./instances/Rome/grafo10439.96.lgr N96 E130 M3.414 R12
./instances/Rome/grafo4380.49.lgr N49 E64 M0.794 R1
./instances/Rome/grafo1834.19.lgr N19 E23 M0.092 O R0
./instances/Rome/grafo1518.67.lgr N67 E85 M1.234 R7
./instances/Rome/grafo5752.35.lgr N35 E45 M0.431 R2
./instances/Rome/grafo10366.99.lgr N99 E134 M2.422 R18
./instances/Rome/grafo1463.24.lgr N24 E25 M0.096 O R0
./instances/Rome/grafo9705.73.lgr N73 E94 M0.866 R5
./instances/Rome/grafo4895.53.lgr N53 E75 M1.058 R9
./instances/Rome/grafo4434.57.lgr N57 E80 M1.218 R6
./instances/Rome/grafo8853.89.lgr N89 E118 M1.986 R13
./instances/Rome/grafo3750.53.lgr N53 E66 M0.687 R3
./instances/Rome/grafo7299.41.lgr N41 E58 M0.537 R4
./instances/Rome/grafo11248.99.lgr N99 E132 M3.02 R15
./instances/Rome/grafo4382.58.lgr N58 E72 M0.203 O R0
./instances/Rome/grafo9752.78.lgr N78 E97 M1.043 R6
./instances/Rome/grafo2059.42.lgr N42 E52 M0.186 O R0
./instances/Rome/grafo5146.41.lgr N41 E50 M0.458 R2
./instances/Rome/grafo10570.95.lgr N95 E120 M2.65 R6
./instances/Rome/grafo8392.72.lgr N72 E87 M0.236 O R0
./instances/Rome/grafo3880.32.lgr N32 E41 M0.141 O R0
./instances/Rome/grafo6323.41.lgr N41 E51 M0.543 R3
./instances/Rome/grafo7008.37.lgr N37 E50 M0.474 R3
./instances/Rome/grafo8551.85.lgr N85 E129 M3.78 R21
./instances/Rome/grafo8416.64.lgr N64 E79 M0.594 R5
./instances/Rome/grafo4702.63.lgr N63 E89 M1.274 R12
./instances/Rome/grafo9575.65.lgr N65 E82 M1.047 R3
./instances/Rome/grafo11122.37.lgr N37 E44 M0.135 O R0
./instances/Rome/grafo11143.98.lgr N98 E135 M2.25 R18
./instances/Rome/grafo10486.97.lgr N97 E125 M2.124 R11
./instances/Rome/grafo922.14.lgr N14 E19 M0.112 O R0
./instances/Rome/grafo7407.54.lgr N54 E66 M0.791 R4
./instances/Rome/grafo438.22.lgr N22 E29 M0.126 O R0
./instances/Rome/grafo3246.55.lgr N55 E76 M1.049 R9
./instances/Rome/grafo7956.80.lgr N80 E110 M1.892 R13
./instances/Rome/grafo7546.42.lgr N42 E49 M0.38 R2
./instances/Rome/grafo5058.62.lgr N62 E92 M1.779 R13
./instances/Rome/grafo9146.79.lgr N79 E106 M1.595 R10
./instances/Rome/grafo6797.39.lgr N39 E57 M0.658 R6
./instances/Rome/grafo4457.74.lgr N74 E88 M0.826 R2
./instances/Rome/grafo2129.11.lgr N11 E17 M0.102 O R0
./instances/Rome/grafo4595.77.lgr N77 E95 M0.745 R5
./instances/Rome/grafo8199.61.lgr N61 E85 M1.173 R9
./instances/Rome/grafo8359.72.lgr N72 E87 M0.852 R8
./instances/Rome/grafo683.22.lgr N22 E27 M0.155 O R0
./instances/Rome/grafo10659.38.lgr N38 E57 M0.848 R3
./instances/Rome/grafo10686.96.lgr N96 E123 M1.932 R9
./instances/Rome/grafo4524.82.lgr N82 E118 M2.71 R15
./instances/Rome/grafo2422.20.lgr N20 E27 M0.127 O R0
./instances/Rome/grafo245.21.lgr N21 E22 M0.114 O R0
./instances/Rome/grafo11124.37.lgr N37 E43 M0.154 O R0
./instances/Rome/grafo8393.72.lgr N72 E93 M1.371 R6
./instances/Rome/grafo7719.42.lgr N42 E60 M0.812 R7
./instances/Rome/grafo3508.42.lgr N42 E59 M1.108 R6
./instances/Rome/grafo9700.68.lgr N68 E93 M1.267 R7
./instances/Rome/grafo4006.54.lgr N54 E64 M0.897 R1
./instances/Rome/grafo2024.28.lgr N28 E31 M0.317 O R0
./instances/Rome/grafo5083.59.lgr N59 E71 M0.607 R2
./instances/Rome/grafo1866.11.lgr N11 E17 M0.083 O R0
./instances/Rome/grafo6259.44.lgr N44 E67 M0.92 R7
./instances/Rome/grafo3028.24.lgr N24 E34 M0.304 R2
./instances/Rome/grafo4566.62.lgr N62 E85 M1.361 R10
./instances/Rome/grafo1216.27.lgr N27 E28 M0.113 O R0
./instances/Rome/grafo10268.97.lgr N97 E134 M2.966 R19
./instances/Rome/grafo10367.96.lgr N96 E129 M2.62 R16
./instances/Rome/grafo3422.59.lgr N59 E96 M1.261 R16
./instances/Rome/grafo11550.35.lgr N35 E44 M0.161 O R0
./instances/Rome/grafo10532.99.lgr N99 E135 M3.075 R19
./instances/Rome/grafo5539.36.lgr N36 E45 M0.155 O R0
./instances/Rome/grafo10232.37.lgr N37 E49 M0.529 R5
./instances/Rome/grafo9096.80.lgr N80 E108 M1.679 R10
./instances/Rome/grafo3912.54.lgr N54 E68 M0.75 R5
./instances/Rome/grafo1250.29.lgr N29 E36 M0.144 O R0
./instances/Rome/grafo3431.58.lgr N58 E83 M1.356 R9
./instances/Rome/grafo11096.97.lgr N97 E138 M2.636 R21
./instances/Rome/grafo2330.24.lgr N24 E27 M0.096 O R0
./instances/Rome/grafo11117.95.lgr N95 E130 M3.325 R17
./instances/Rome/grafo11225.94.lgr N94 E122 M1.518 R13
./instances/Rome/grafo2791.15.lgr N15 E15 M0.068 O R0
./instances/Rome/grafo9984.96.lgr N96 E140 M3.995 R21
./instances/Rome/grafo1465.55.lgr N55 E65 M0.178 O R0
./instances/Rome/grafo2049.33.lgr N33 E38 M0.306 R1
./instances/Rome/grafo8136.61.lgr N61 E87 M1.048 R8
./instances/Rome/grafo6784.55.lgr N55 E72 M0.956 R3
./instances/Rome/grafo3798.41.lgr N41 E50 M0.434 R1
./instances/Rome/grafo8125.78.lgr N78 E98 M1.33 R7
./instances/Rome/grafo4675.55.lgr N55 E83 M1.281 R14
./instances/Rome/grafo1383.51.lgr N51 E74 M1.277 R6
./instances/Rome/grafo5262.37.lgr N37 E44 M0.395 R1
./instances/Rome/grafo4621.56.lgr N56 E67 M0.719 R3
./instances/Rome/grafo1036.20.lgr N20 E24 M0.093 O R0
./instances/Rome/grafo2648.27.lgr N27 E29 M0.133 O R0
./instances/Rome/grafo10220.97.lgr N97 E137 M3.018 R20
./instances/Rome/grafo1762.21.lgr N21 E25 M0.098 O R0
./instances/Rome/grafo9047.80.lgr N80 E105 M1.726 R8
./instances/Rome/grafo4277.59.lgr N59 E79 M1.131 R6
./instances/Rome/grafo10797.94.lgr N94 E125 M2.707 R8
./instances/Rome/grafo7511.55.lgr N55 E76 M1.317 R7
./instances/Rome/grafo3655.39.lgr N39 E52 M0.428 R3
./instances/Rome/grafo2223.38.lgr N38 E44 M0.315 R1
./instances/Rome/grafo11173.41.lgr N41 E49 M0.413 R2
./instances/Rome/grafo1839.13.lgr N13 E15 M0.056 O R0
./instances/Rome/grafo3624.44.lgr N44 E54 M0.197 O R0
./instances/Rome/grafo2069.32.lgr N32 E37 M0.1 O R0
./instances/Rome/grafo9524.84.lgr N84 E116 M2.292 R15
./instances/Rome/grafo553.16.lgr N16 E15 M0.075 O R0
./instances/Rome/grafo2971.11.lgr N11 E11 M0.055 O R0
./instances/Rome/grafo9759.81.lgr N81 E113 M2.869 R13
./instances/Rome/grafo208.38.lgr N38 E46 M0.368 R2
./instances/Rome/grafo4387.57.lgr N57 E77 M1.051 R5
./instances/Rome/grafo10348.99.lgr N99 E131 M2.522 R13
./instances/Rome/grafo10208.98.lgr N98 E131 M3.613 R13
./instances/Rome/grafo4715.62.lgr N62 E76 M0.939 R4
./instances/Rome/grafo6533.83.lgr N83 E115 M2.039 R16
./instances/Rome/grafo834.11.lgr N11 E12 M0.115 O R0
./instances/Rome/grafo6066.36.lgr N36 E39 M0.171 O R0
./instances/Rome/grafo10572.92.lgr N92 E133 M3.07 R21
./instances/Rome/grafo8850.90.lgr N90 E119 M2.399 R8
./instances/Rome/grafo5109.83.lgr N83 E114 M2.658 R16
./instances/Rome/grafo10283.92.lgr N92 E131 M3.244 R17
./instances/Rome/grafo11078.100.lgr N100 E130 M2.859 R11
./instances/Rome/grafo4123.77.lgr N77 E108 M2.807 R10
./instances/Rome/grafo4040.30.lgr N30 E36 M0.119 O R0
./instances/Rome/grafo4947.53.lgr N53 E66 M0.82 R3
./instances/Rome/grafo2600.38.lgr N38 E46 M0.144 O R0
./instances/Rome/grafo9974.39.lgr N39 E55 M0.705 R4
./instances/Rome/grafo9015.63.lgr N63 E84 M1.154 R6
./instances/Rome/grafo2461.18.lgr N18 E24 M0.127 O R0
./instances/Rome/grafo1146.18.lgr N18 E29 M0.113 O R0
./instances/Rome/grafo6659.36.lgr N36 E54 M0.833 R7
./instances/Rome/grafo1926.26.lgr N26 E34 M0.134 O R0
./instances/Rome/grafo5473.46.lgr N46 E64 M0.664 R5
./instances/Rome/grafo3407.34.lgr N34 E43 M0.126 O R0
./instances/Rome/grafo145.31.lgr N31 E37 M0.352 R1
./instances/Rome/grafo6584.61.lgr N61 E84 M1.318 R9
./instances/Rome/grafo5773.41.lgr N41 E50 M0.165 O R0
./instances/Rome/grafo1621.51.lgr N51 E61 M0.461 R1
./instances/Rome/grafo429.20.lgr N20 E28 M0.124 O R0
./instances/Rome/grafo11243.37.lgr N37 E50 M0.726 R2
./instances/Rome/grafo6925.44.lgr N44 E62 M0.755 R4
./instances/Rome/grafo10466.94.lgr N94 E121 M2.015 R10
./instances/Rome/grafo2268.20.lgr N20 E24 M0.115 O R0
./instances/Rome/grafo4349.65.lgr N65 E85 M1.775 R5
./instances/Rome/grafo10915.97.lgr N97 E134 M2.691 R21
./instances/Rome/grafo7661.42.lgr N42 E60 M0.582 R9
./instances/Rome/grafo6542.79.lgr N79 E99 M1.261 R5
./instances/Rome/grafo7021.71.lgr N71 E89 M1.151 R5
./instances/Rome/grafo6635.56.lgr N56 E74 M0.878 R2
./instances/Rome/grafo6543.37.lgr N37 E53 M0.726 R5
./instances/Rome/grafo3316.34.lgr N34 E39 M0.16 O R0
./instances/Rome/grafo8963.92.lgr N92 E139 M3.564 R27
./instances/Rome/grafo3618.38.lgr N38 E55 M0.763 R3
./instances/Rome/grafo837.10.lgr N10 E10 M0.095 O R0
./instances/Rome/grafo11426.33.lgr N33 E38 M0.255 O R0
./instances/Rome/grafo10135.35.lgr N35 E43 M0.148 O R0
./instances/Rome/grafo11565.39.lgr N39 E45 M0.159 O R0
./instances/Rome/grafo1348.26.lgr N26 E27 M0.085 O R0
./instances/Rome/grafo1936.18.lgr N18 E27 M0.482 R1
./instances/Rome/grafo8237.70.lgr N70 E98 M1.748 R11
./instances/Rome/grafo7476.38.lgr N38 E55 M0.643 R3
./instances/Rome/grafo2629.30.lgr N30 E37 M0.161 O R0
./instances/Rome/grafo1972.10.lgr N10 E15 M0.111 O R0
./instances/Rome/grafo11323.37.lgr N37 E47 M0.498 R3
./instances/Rome/grafo731.14.lgr N14 E15 M0.134 O R0
./instances/Rome/grafo7988.61.lgr N61 E87 M1.618 R11
./instances/Rome/grafo11094.98.lgr N98 E132 M3.116 R16
./instances/Rome/grafo5210.74.lgr N74 E93 M1.336 R5
./instances/Rome/grafo6110.62.lgr N62 E80 M1.194 R5
./instances/Rome/grafo9232.69.lgr N69 E94 M1.657 R9
./instances/Rome/grafo3024.10.lgr N10 E10 M0.112 O R0
./instances/Rome/grafo10370.98.lgr N98 E127 M1.814 R15
./instances/Rome/grafo8003.89.lgr N89 E115 M2.148 R9
./instances/Rome/grafo852.19.lgr N19 E22 M0.082 O R0
./instances/Rome/grafo3845.54.lgr N54 E75 M1.056 R6
./instances/Rome/grafo5408.37.lgr N37 E57 M0.921 R9
./instances/Rome/grafo1857.10.lgr N10 E12 M0.079 O R0
./instances/Rome/grafo11652.39.lgr N39 E51 M0.51 R2
./instances/Rome/grafo9254.81.lgr N81 E105 M0.986 R11
./instances/Rome/grafo9485.73.lgr N73 E98 M1.81 R9
./instances/Rome/grafo946.22.lgr N22 E25 M0.217 O R0
./instances/Rome/grafo8950.67.lgr N67 E76 M0.261 O R0
./instances/Rome/grafo2599.13.lgr N13 E17 M0.111 O R0
./instances/Rome/grafo11449.36.lgr N36 E43 M0.147 O R0
./instances/Rome/grafo4900.59.lgr N59 E83 M1.023 R10
./instances/Rome/grafo1670.16.lgr N16 E20 M0.136 O R0
./instances/Rome/grafo11174.91.lgr N91 E117 M1.003 R11
./instances/Rome/grafo5707.47.lgr N47 E57 M0.668 R1
./instances/Rome/grafo8312.78.lgr N78 E106 M1.728 R8
./instances/Rome/grafo4725.75.lgr N75 E106 M1.929 R14
./instances/Rome/grafo1027.11.lgr N11 E13 M0.062 O R0
./instances/Rome/grafo1386.29.lgr N29 E40 M0.404 R1
./instances/Rome/grafo6203.42.lgr N42 E59 M0.979 R3
./instances/Rome/grafo1661.19.lgr N19 E21 M0.125 O R0
./instances/Rome/grafo6464.42.lgr N42 E57 M0.166 O R0
./instances/Rome/grafo151.33.lgr N33 E38 M0.116 O R0
./instances/Rome/grafo6224.44.lgr N44 E61 M0.556 R6
./instances/Rome/grafo8291.77.lgr N77 E112 M1.232 R19
./instances/Rome/grafo173.26.lgr N26 E31 M0.122 O R0
./instances/Rome/grafo6580.51.lgr N51 E67 M0.603 R5
./instances/Rome/grafo8930.97.lgr N97 E127 M2.544 R16
./instances/Rome/grafo129.48.lgr N48 E58 M0.954 R1
./instances/Rome/grafo5642.46.lgr N46 E68 M1.001 R6
./instances/Rome/grafo7265.44.lgr N44 E57 M0.462 R1
./instances/Rome/grafo1686.16.lgr N16 E18 M0.112 O R0
./instances/Rome/grafo6372.43.lgr N43 E59 M0.746 R5
./instances/Rome/grafo7578.49.lgr N49 E57 M0.449 R1
./instances/Rome/grafo10274.99.lgr N99 E132 M1.812 R14
./instances/Rome/grafo11325.35.lgr N35 E36 M0.13 O R0
./instances/Rome/grafo6917.37.lgr N37 E42 M0.288 R1
./instances/Rome/grafo197.15.lgr N15 E15 M0.059 O R0
./instances/Rome/grafo9525.78.lgr N78 E102 M1.06 R10
./instances/Rome/grafo4444.52.lgr N52 E73 M1.319 R9
./instances/Rome/grafo8110.80.lgr N80 E105 M1.62 R8
./instances/Rome/grafo8182.61.lgr N61 E90 M1.653 R13
./instances/Rome/grafo11246.93.lgr N93 E116 M1.486 R8
./instances/Rome/grafo10632.100.lgr N100 E147 M4.649 R24
./instances/Rome/grafo1105.19.lgr N19 E24 M0.275 R1
./instances/Rome/grafo7837.76.lgr N76 E102 M1.339 R10
./instances/Rome/grafo474.10.lgr N10 E10 M0.085 O R0
./instances/Rome/grafo278.12.lgr N12 E16 M0.072 O R0
./instances/Rome/grafo7852.62.lgr N62 E82 M1.044 R8
./instances/Rome/grafo10714.99.lgr N99 E137 M3.156 R21
./instances/Rome/grafo10586.100.lgr N100 E137 M3.453 R17
./instances/Rome/grafo3348.43.lgr N43 E58 M0.77 R5
./instances/Rome/grafo3705.44.lgr N44 E57 M0.637 R1
./instances/Rome/grafo3632.56.lgr N56 E88 M1.4 R13
./instances/Rome/grafo4156.75.lgr N75 E102 M1.78 R10
./instances/Rome/grafo6018.42.lgr N42 E58 M0.801 R2
./instances/Rome/grafo3120.62.lgr N62 E80 M0.992 R5
./instances/Rome/grafo2327.15.lgr N15 E19 M0.079 O R0
./instances/Rome/grafo3619.33.lgr N33 E45 M0.572 R2
./instances/Rome/grafo6641.40.lgr N40 E54 M0.66 R6
./instances/Rome/grafo8727.79.lgr N79 E96 M0.896 R4
./instances/Rome/grafo9353.75.lgr N75 E113 M1.863 R19
./instances/Rome/grafo4711.65.lgr N65 E85 M1.112 R6
./instances/Rome/grafo1775.31.lgr N31 E40 M0.134 O R0
./instances/Rome/grafo5652.40.lgr N40 E53 M0.538 R1
./instances/Rome/grafo10645.95.lgr N95 E124 M2.281 R14
./instances/Rome/grafo2266.15.lgr N15 E16 M0.072 O R0
./instances/Rome/grafo11146.99.lgr N99 E127 M2.148 R13
./instances/Rome/grafo9320.66.lgr N66 E87 M0.926 R7
./instances/Rome/grafo7789.62.lgr N62 E87 M1.279 R8
./instances/Rome/grafo3097.11.lgr N11 E12 M0.067 O R0
./instances/Rome/grafo1842.27.lgr N27 E35 M0.34 R1
./instances/Rome/grafo4078.49.lgr N49 E69 M0.964 R8
./instances/Rome/grafo7148.39.lgr N39 E50 M0.645 R3
./instances/Rome/grafo7713.46.lgr N46 E67 M0.944 R6
./instances/Rome/grafo4789.71.lgr N71 E94 M0.86 R6
./instances/Rome/grafo7425.44.lgr N44 E53 M0.504 R2
./instances/Rome/grafo11043.94.lgr N94 E132 M2.822 R20
./instances/Rome/grafo10297.98.lgr N98 E142 M3.55 R25
./instances/Rome/grafo777.14.lgr N14 E14 M0.082 O R0
./instances/Rome/grafo3063.91.lgr N91 E103 M0.854 R2
./instances/Rome/grafo9841.70.lgr N70 E97 M1.665 R11
./instances/Rome/grafo3041.36.lgr N36 E53 M0.572 R5
./instances/Rome/grafo5972.40.lgr N40 E64 M1.055 R8
./instances/Rome/grafo7241.45.lgr N45 E62 M0.872 R3
./instances/Rome/grafo10372.100.lgr N100 E127 M1.826 R12
./instances/Rome/grafo9306.83.lgr N83 E112 M1.809 R12
./instances/Rome/grafo5970.36.lgr N36 E46 M0.136 O R0
./instances/Rome/grafo9434.83.lgr N83 E117 M1.481 R16
./instances/Rome/grafo5870.80.lgr N80 E107 M1.512 R10
./instances/Rome/grafo11657.100.lgr N100 E131 M2.743 R12
./instances/Rome/grafo11457.92.lgr N92 E130 M3.03 R21
./instances/Rome/grafo3761.45.lgr N45 E57 M0.208 O R0
./instances/Rome/grafo10828.97.lgr N97 E135 M2.477 R16
./instances/Rome/grafo2063.29.lgr N29 E39 M0.582 R1
./instances/Rome/grafo11662.36.lgr N36 E48 M0.861 R1
./instances/Rome/grafo2537.16.lgr N16 E19 M0.116 O R0
./instances/Rome/grafo3884.39.lgr N39 E56 M0.777 R4
./instances/Rome/grafo3250.43.lgr N43 E58 M0.558 R3
./instances/Rome/grafo8600.84.lgr N84 E118 M2.137 R16
./instances/Rome/grafo7480.45.lgr N45 E69 M1.09 R8
./instances/Rome/grafo2048.52.lgr N52 E65 M0.696 R2
./instances/Rome/grafo6843.43.lgr N43 E58 M1.169 R7
./instances/Rome/grafo7872.63.lgr N63 E90 M1.504 R10
./instances/Rome/grafo10496.98.lgr N98 E137 M3.183 R18
./instances/Rome/grafo11036.97.lgr N97 E129 M2.259 R16
./instances/Rome/grafo3409.57.lgr N57 E85 M1.287 R14
./instances/Rome/grafo8626.74.lgr N74 E99 M1.141 R9
./instances/Rome/grafo229.13.lgr N13 E12 M0.055 O R0
./instances/Rome/grafo11631.33.lgr N33 E43 M0.161 O R0
./instances/Rome/grafo10537.95.lgr N95 E138 M2.158 R22
./instances/Rome/grafo9242.72.lgr N72 E96 M1.592 R12
./instances/Rome/grafo11559.31.lgr N31 E35 M0.134 O R0
./instances/Rome/grafo6681.75.lgr N75 E106 M1.848 R17
./instances/Rome/grafo736.13.lgr N13 E14 M0.082 O R0
./instances/Rome/grafo6766.85.lgr N85 E111 M1.886 R8
./instances/Rome/grafo3994.39.lgr N39 E52 M0.463 R2
./instances/Rome/grafo4632.77.lgr N77 E109 M1.929 R10
./instances/Rome/grafo2646.16.lgr N16 E27 M0.253 R1
./instances/Rome/grafo7587.95.lgr N95 E127 M2.885 R11
./instances/Rome/grafo1922.22.lgr N22 E29 M0.364 R1
./instances/Rome/grafo8606.60.lgr N60 E83 M1.396 R9
./instances/Rome/grafo6928.43.lgr N43 E56 M0.544 R3
./instances/Rome/grafo2031.34.lgr N34 E42 M0.411 R1
./instances/Rome/grafo3706.64.lgr N64 E94 M1.577 R15
./instances/Rome/grafo2924.17.lgr N17 E22 M0.156 O R0
./instances/Rome/grafo6905.37.lgr N37 E48 M0.545 R1
./instances/Rome/grafo8053.62.lgr N62 E91 M1.204 R12
./instances/Rome/grafo7543.43.lgr N43 E54 M0.515 R1
./instances/Rome/grafo9461.78.lgr N78 E114 M1.652 R16
./instances/Rome/grafo9038.73.lgr N73 E94 M1.399 R7
./instances/Rome/grafo1879.21.lgr N21 E30 M0.289 R2
./instances/Rome/grafo3049.20.lgr N20 E24 M0.096 O R0
./instances/Rome/grafo2411.56.lgr N56 E78 M1.119 R7
./instances/Rome/grafo9458.71.lgr N71 E94 M1.449 R6
./instances/Rome/grafo1838.21.lgr N21 E25 M0.11 O R0
./instances/Rome/grafo10579.96.lgr N96 E119 M1.44 R11
./instances/Rome/grafo5532.81.lgr N81 E98 M1.262 R5
./instances/Rome/grafo7093.36.lgr N36 E49 M0.526 R3
./instances/Rome/grafo6788.55.lgr N55 E60 M0.209 O R0
./instances/Rome/grafo3528.45.lgr N45 E53 M0.463 R1
./instances/Rome/grafo6964.83.lgr N83 E103 M0.833 R6
./instances/Rome/grafo3073.11.lgr N11 E11 M0.056 O R0
./instances/Rome/grafo1805.26.lgr N26 E31 M0.161 O R0
./instances/Rome/grafo11571.38.lgr N38 E45 M0.149 O R0
./instances/Rome/grafo8203.81.lgr N81 E112 M1.644 R12
./instances/Rome/grafo9486.81.lgr N81 E116 M1.248 R15
./instances/Rome/grafo4563.64.lgr N64 E87 M1.389 R6
./instances/Rome/grafo2953.11.lgr N11 E11 M0.094 O R0
./instances/Rome/grafo9879.37.lgr N37 E47 M0.483 R2
./instances/Rome/grafo3026.26.lgr N26 E32 M0.166 O R0
./instances/Rome/grafo11628.34.lgr N34 E40 M0.128 O R0
./instances/Rome/grafo1527.65.lgr N65 E77 M1.128 R1
./instances/Rome/grafo5534.41.lgr N41 E49 M0.138 O R0
./instances/Rome/grafo7754.49.lgr N49 E68 M0.827 R5
./instances/Rome/grafo9234.63.lgr N63 E87 M1.279 R8
./instances/Rome/grafo9617.86.lgr N86 E107 M1.686 R9
./instances/Rome/grafo1545.54.lgr N54 E71 M0.927 R5
./instances/Rome/grafo6691.47.lgr N47 E67 M0.912 R4
./instances/Rome/grafo3395.37.lgr N37 E51 M0.829 R3
./instances/Rome/grafo4066.39.lgr N39 E53 M0.749 R4
./instances/Rome/grafo6115.40.lgr N40 E46 M0.135 O R0
./instances/Rome/grafo4249.63.lgr N63 E85 M0.999 R4
./instances/Rome/grafo8243.71.lgr N71 E98 M1.54 R9
./instances/Rome/grafo2807.22.lgr N22 E27 M0.391 O R0
./instances/Rome/grafo6900.39.lgr N39 E53 M0.644 R3
./instances/Rome/grafo4971.81.lgr N81 E101 M1.901 R5
./instances/Rome/grafo10489.95.lgr N95 E138 M2.886 R21
./instances/Rome/grafo4386.59.lgr N59 E73 M0.584 R2
./instances/Rome/grafo6891.39.lgr N39 E51 M0.597 R3
./instances/Rome/grafo6432.44.lgr N44 E54 M0.14 O R0
./instances/Rome/grafo10543.95.lgr N95 E125 M1.831 R13
./instances/Rome/grafo10205.97.lgr N97 E141 M3.294 R24
./instances/Rome/grafo5701.45.lgr N45 E58 M0.647 R4
./instances/Rome/grafo6156.34.lgr N34 E45 M0.571 R3
./instances/Rome/grafo1462.65.lgr N65 E87 M1.353 R5
./instances/Rome/grafo11349.91.lgr N91 E107 M1.573 R3
./instances/Rome/grafo755.20.lgr N20 E21 M0.123 O R0
./instances/Rome/grafo8261.66.lgr N66 E82 M0.677 R4
./instances/Rome/grafo10421.99.lgr N99 E139 M3.277 R20
./instances/Rome/grafo6431.41.lgr N41 E51 M0.397 R2
./instances/Rome/grafo2445.26.lgr N26 E31 M0.126 O R0
./instances/Rome/grafo2981.26.lgr N26 E36 M0.344 R1
./instances/Rome/grafo812.14.lgr N14 E17 M0.091 O R0
./instances/Rome/grafo3775.45.lgr N45 E54 M0.492 R3
./instances/Rome/grafo3441.53.lgr N53 E61 M0.356 R1
./instances/Rome/grafo973.14.lgr N14 E13 M0.101 O R0
./instances/Rome/grafo9953.33.lgr N33 E42 M0.232 O R0
./instances/Rome/grafo5980.40.lgr N40 E54 M0.559 R2
./instances/Rome/grafo3741.95.lgr N95 E120 M1.445 R9
./instances/Rome/grafo9110.63.lgr N63 E89 M1.491 R9
./instances/Rome/grafo952.19.lgr N19 E22 M0.265 O R0
./instances/Rome/grafo2105.10.lgr N10 E12 M0.127 O R0
./instances/Rome/grafo3478.45.lgr N45 E53 M0.367 O R0
./instances/Rome/grafo10273.97.lgr N97 E136 M2.869 R14
./instances/Rome/grafo3726.51.lgr N51 E70 M0.791 R6
./instances/Rome/grafo5848.32.lgr N32 E39 M0.393 R1
./instances/Rome/grafo2907.18.lgr N18 E21 M0.115 O R0
./instances/Rome/grafo8591.74.lgr N74 E93 M0.884 R8
./instances/Rome/grafo5734.36.lgr N36 E52 M0.565 R4
./instances/Rome/grafo9312.83.lgr N83 E111 M2.359 R12
./instances/Rome/grafo4907.63.lgr N63 E83 M1.158 R6
./instances/Rome/grafo2950.27.lgr N27 E36 M0.336 R1
./instances/Rome/grafo3238.55.lgr N55 E68 M0.792 R4
./instances/Rome/grafo3766.38.lgr N38 E47 M0.264 O R0
./instances/Rome/grafo2760.32.lgr N32 E38 M0.138 O R0
./instances/Rome/grafo185.22.lgr N22 E26 M0.106 O R0
./instances/Rome/grafo6886.43.lgr N43 E62 M0.726 R7
./instances/Rome/grafo7770.57.lgr N57 E69 M0.724 R2
./instances/Rome/grafo10584.100.lgr N100 E129 M1.939 R10
./instances/Rome/grafo7388.50.lgr N50 E66 M0.815 R3
./instances/Rome/grafo3968.38.lgr N38 E45 M0.176 O R0
./instances/Rome/grafo5328.41.lgr N41 E53 M0.54 R2
./instances/Rome/grafo1258.27.lgr N27 E31 M0.118 O R0
./instances/Rome/grafo6063.43.lgr N43 E59 M1.004 R4
./instances/Rome/grafo8266.81.lgr N81 E115 M1.815 R19
./instances/Rome/grafo2738.14.lgr N14 E23 M0.098 O R0
./instances/Rome/grafo4036.45.lgr N45 E52 M0.174 O R0
./instances/Rome/grafo8794.79.lgr N79 E109 M2.152 R9
./instances/Rome/grafo8957.90.lgr N90 E133 M2.971 R21
./instances/Rome/grafo10180.98.lgr N98 E132 M2.292 R18
./instances/Rome/grafo1813.28.lgr N28 E33 M0.115 O R0
./instances/Rome/grafo2027.35.lgr N35 E46 M0.471 R3
./instances/Rome/grafo514.13.lgr N13 E12 M0.105 O R0
./instances/Rome/grafo3531.54.lgr N54 E81 M1.245 R12
./instances/Rome/grafo8804.87.lgr N87 E130 M3.143 R15
./instances/Rome/grafo9360.63.lgr N63 E80 M1.228 R2
./instances/Rome/grafo4899.58.lgr N58 E80 M1.252 R3
./instances/Rome/grafo9958.90.lgr N90 E118 M1.778 R9
./instances/Rome/grafo2982.39.lgr N39 E52 M0.604 R5
./instances/Rome/grafo1473.65.lgr N65 E80 M0.845 R1
./instances/Rome/grafo9384.64.lgr N64 E88 M1.469 R10
./instances/Rome/grafo5763.39.lgr N39 E54 M0.631 R3
./instances/Rome/grafo3928.44.lgr N44 E52 M0.557 R1
./instances/Rome/grafo8098.85.lgr N85 E111 M1.713 R11
./instances/Rome/grafo7588.42.lgr N42 E62 M0.8 R8
./instances/Rome/grafo6634.47.lgr N47 E52 M0.162 O R0
./instances/Rome/grafo9052.66.lgr N66 E85 M0.973 R5
./instances/Rome/grafo9442.63.lgr N63 E81 M1.215 R5
./instances/Rome/grafo10133.32.lgr N32 E37 M0.132 O R0
./instances/Rome/grafo2154.14.lgr N14 E16 M0.128 O R0
./instances/Rome/grafo9412.82.lgr N82 E117 M2.266 R22
./instances/Rome/grafo4021.40.lgr N40 E51 M1.679 R1
./instances/Rome/grafo9018.85.lgr N85 E116 M2.496 R15
./instances/Rome/grafo1809.17.lgr N17 E17 M0.076 O R0
./instances/Rome/grafo9801.69.lgr N69 E87 M1.024 R6
./instances/Rome/grafo948.15.lgr N15 E20 M0.208 O R0
./instances/Rome/grafo6546.56.lgr N56 E70 M0.744 R2
./instances/Rome/grafo4787.58.lgr N58 E72 M0.767 R1
./instances/Rome/grafo366.16.lgr N16 E16 M0.082 O R0
./instances/Rome/grafo2703.36.lgr N36 E43 M0.156 O R0
./instances/Rome/grafo3501.44.lgr N44 E63 M0.879 R5
./instances/Rome/grafo8548.75.lgr N75 E98 M1.813 R8
./instances/Rome/grafo8356.70.lgr N70 E103 M2.334 R10
./instances/Rome/grafo7688.53.lgr N53 E65 M0.631 R1
./instances/Rome/grafo5048.61.lgr N61 E80 M1.013 R2
./instances/Rome/grafo7228.41.lgr N41 E67 M1.119 R10
./instances/Rome/grafo9891.32.lgr N32 E37 M0.118 O R0
./instances/Rome/grafo2995.20.lgr N20 E24 M0.113 O R0
./instances/Rome/grafo3369.41.lgr N41 E56 M0.762 R5
./instances/Rome/grafo431.13.lgr N13 E15 M0.203 O R0
./instances/Rome/grafo9272.65.lgr N65 E81 M0.978 R5
./instances/Rome/grafo7069.83.lgr N83 E106 M1.384 R11
./instances/Rome/grafo10176.97.lgr N97 E142 M3.664 R24
./instances/Rome/grafo7335.53.lgr N53 E69 M1.016 R2
./instances/Rome/grafo6673.57.lgr N57 E77 M1.23 R5
./instances/Rome/grafo10373.94.lgr N94 E122 M2.264 R10
./instances/Rome/grafo6693.58.lgr N58 E67 M0.204 O R0
./instances/Rome/grafo10320.95.lgr N95 E130 M2.804 R17
./instances/Rome/grafo10004.32.lgr N32 E37 M0.129 O R0
./instances/Rome/grafo929.16.lgr N16 E21 M0.085 O R0
./instances/Rome/grafo6264.50.lgr N50 E72 M1.159 R11
./instances/Rome/grafo8443.74.lgr N74 E101 M1.874 R7
./instances/Rome/grafo10212.97.lgr N97 E126 M3.366 R13
./instances/Rome/grafo3954.37.lgr N37 E51 M0.65 R5
./instances/Rome/grafo10473.95.lgr N95 E125 M3.015 R14
./instances/Rome/grafo1187.49.lgr N49 E64 M0.72 R1
./instances/Rome/grafo4555.77.lgr N77 E99 M1.55 R6
./instances/Rome/grafo4634.61.lgr N61 E87 M1.442 R14
./instances/Rome/grafo4271.73.lgr N73 E91 M1.163 R5
./instances/Rome/grafo6013.42.lgr N42 E57 M0.809 R2
./instances/Rome/grafo791.13.lgr N13 E15 M0.086 O R0
./instances/Rome/grafo1077.11.lgr N11 E12 M0.067 O R0
./instances/Rome/grafo1268.55.lgr N55 E70 M0.793 R2
./instances/Rome/grafo9786.77.lgr N77 E106 M1.81 R12
./instances/Rome/grafo6789.55.lgr N55 E60 M0.263 O R0
./instances/Rome/grafo6173.62.lgr N62 E73 M0.616 R3
./instances/Rome/grafo6451.47.lgr N47 E67 M1.057 R7
./instances/Rome/grafo9945.91.lgr N91 E123 M2.432 R16
./instances/Rome/grafo7830.67.lgr N67 E95 M1.775 R11
./instances/Rome/grafo136.21.lgr N21 E26 M0.096 O R0
./instances/Rome/grafo628.14.lgr N14 E17 M0.087 O R0
./instances/Rome/grafo10995.96.lgr N96 E130 M2.612 R17
./instances/Rome/grafo10038.38.lgr N38 E46 M0.388 R1
./instances/Rome/grafo3452.41.lgr N41 E54 M0.533 R4
./instances/Rome/grafo8058.80.lgr N80 E111 M2.68 R13
./instances/Rome/grafo5004.67.lgr N67 E101 M2.398 R15
./instances/Rome/grafo7326.41.lgr N41 E50 M0.492 R3
./instances/Rome/grafo5383.78.lgr N78 E106 M1.611 R11
./instances/Rome/grafo2923.24.lgr N24 E27 M0.128 O R0
./instances/Rome/grafo3958.51.lgr N51 E62 M0.681 R3
./instances/Rome/grafo8241.73.lgr N73 E93 M1.152 R5
./instances/Rome/grafo7521.37.lgr N37 E56 M0.849 R8
./instances/Rome/grafo8962.93.lgr N93 E109 M1.05 R4
./instances/Rome/grafo11021.96.lgr N96 E131 M3.491 R14
./instances/Rome/grafo2331.15.lgr N15 E17 M0.093 O R0
./instances/Rome/grafo6295.45.lgr N45 E67 M1.048 R8
./instances/Rome/grafo5993.38.lgr N38 E44 M0.151 O R0
./instances/Rome/grafo2920.22.lgr N22 E36 M0.435 R4
./instances/Rome/grafo6044.47.lgr N47 E59 M0.698 R1
./instances/Rome/grafo11552.39.lgr N39 E47 M0.405 R2
./instances/Rome/grafo9465.82.lgr N82 E112 M2.466 R15
./instances/Rome/grafo5775.45.lgr N45 E63 M0.827 R7
./instances/Rome/grafo9414.75.lgr N75 E114 M2.446 R21
./instances/Rome/grafo3013.23.lgr N23 E31 M0.368 R2
./instances/Rome/grafo6303.45.lgr N45 E58 M0.656 R4
./instances/Rome/grafo389.19.lgr N19 E26 M0.118 O R0
./instances/Rome/grafo5441.43.lgr N43 E61 M1.381 R9
./instances/Rome/grafo817.18.lgr N18 E19 M0.127 O R0
./instances/Rome/grafo6394.67.lgr N67 E85 M0.898 R7
./instances/Rome/grafo4191.61.lgr N61 E78 M1.138 R3
./instances/Rome/grafo9413.80.lgr N80 E111 M1.256 R12
./instances/Rome/grafo10575.99.lgr N99 E137 M3.457 R16
./instances/Rome/grafo440.13.lgr N13 E14 M0.089 O R0
./instances/Rome/grafo994.13.lgr N13 E16 M0.189 O R0
./instances/Rome/grafo6289.48.lgr N48 E65 M1.336 R4
./instances/Rome/grafo7124.41.lgr N41 E59 M0.546 R3
./instances/Rome/grafo9133.82.lgr N82 E107 M1.802 R8
./instances/Rome/grafo7135.48.lgr N48 E68 M0.907 R4
./instances/Rome/grafo7026.42.lgr N42 E55 M0.834 R4
./instances/Rome/grafo9572.71.lgr N71 E96 M0.907 R16
./instances/Rome/grafo879.15.lgr N15 E20 M0.076 O R0
./instances/Rome/grafo2769.23.lgr N23 E27 M0.183 O R0
./instances/Rome/grafo5438.47.lgr N47 E68 M1.443 R8
./instances/Rome/grafo6054.45.lgr N45 E60 M0.794 R5
./instances/Rome/grafo10332.94.lgr N94 E128 M2.437 R21
./instances/Rome/grafo562.14.lgr N14 E22 M0.245 O R0
./instances/Rome/grafo10940.39.lgr N39 E47 M0.435 R1
./instances/Rome/grafo983.19.lgr N19 E20 M0.062 O R0
./instances/Rome/grafo4863.61.lgr N61 E84 M1.091 R7
./instances/Rome/grafo5782.36.lgr N36 E43 M0.186 O R0
./instances/Rome/grafo11603.38.lgr N38 E46 M0.182 O R0
./instances/Rome/grafo10933.94.lgr N94 E128 M2.671 R15
./instances/Rome/grafo4918.55.lgr N55 E65 M0.642 R1
./instances/Rome/grafo799.49.lgr N49 E59 M0.459 R1
./instances/Rome/grafo8636.74.lgr N74 E95 M1.437 R7
./instances/Rome/grafo1185.26.lgr N26 E32 M0.341 R1
./instances/Rome/grafo11412.32.lgr N32 E36 M0.144 O R0
./instances/Rome/grafo9777.84.lgr N84 E105 M1.207 R8
./instances/Rome/grafo6591.55.lgr N55 E76 M1.474 R4
./instances/Rome/grafo8094.86.lgr N86 E117 M2.893 R16
./instances/Rome/grafo7875.62.lgr N62 E100 M1.291 R16
./instances/Rome/grafo8818.89.lgr N89 E121 M2.26 R16
./instances/Rome/grafo11340.36.lgr N36 E42 M0.156 O R0
./instances/Rome/grafo9354.68.lgr N68 E87 M1.334 R6
./instances/Rome/grafo5624.37.lgr N37 E42 M0.182 O R0
./instances/Rome/grafo5474.48.lgr N48 E69 M1.117 R6
./instances/Rome/grafo6583.61.lgr N61 E84 M1.438 R9
./instances/Rome/grafo9212.82.lgr N82 E124 M2.929 R19
./instances/Rome/grafo8864.98.lgr N98 E141 M3.202 R23
./instances/Rome/grafo2090.17.lgr N17 E18 M0.119 O R0
./instances/Rome/grafo5181.39.lgr N39 E47 M0.138 O R0
./instances/Rome/grafo4089.57.lgr N57 E80 M1.082 R6
./instances/Rome/grafo4795.60.lgr N60 E93 M1.932 R14
./instances/Rome/grafo11223.99.lgr N99 E151 M4.485 R30
./instances/Rome/grafo9769.77.lgr N77 E96 M1.088 R9
./instances/Rome/grafo4828.65.lgr N65 E88 M1.339 R2
./instances/Rome/grafo10918.98.lgr N98 E140 M3.735 R23
./instances/Rome/grafo10451.95.lgr N95 E132 M1.826 R16
./instances/Rome/grafo3277.42.lgr N42 E56 M0.692 R2
./instances/Rome/grafo6257.42.lgr N42 E60 M0.721 R5
./instances/Rome/grafo730.12.lgr N12 E13 M0.046 O R0
./instances/Rome/grafo9890.37.lgr N37 E44 M0.168 O R0
./instances/Rome/grafo7269.40.lgr N40 E49 M0.451 R1
./instances/Rome/grafo7270.54.lgr N54 E69 M0.87 R2
./instances/Rome/grafo2235.41.lgr N41 E58 M0.91 R6
./instances/Rome/grafo723.17.lgr N17 E20 M0.103 O R0
./instances/Rome/grafo1442.57.lgr N57 E76 M0.892 R6
./instances/Rome/grafo4028.39.lgr N39 E44 M0.128 O R0
./instances/Rome/grafo745.32.lgr N32 E36 M0.223 O R0
./instances/Rome/grafo2659.13.lgr N13 E16 M0.072 O R0
./instances/Rome/grafo2167.38.lgr N38 E45 M0.138 O R0
./instances/Rome/grafo982.15.lgr N15 E16 M0.122 O R0
./instances/Rome/grafo11399.32.lgr N32 E37 M0.142 O R0
./instances/Rome/grafo8153.78.lgr N78 E107 M2.136 R9
./instances/Rome/grafo2336.17.lgr N17 E18 M0.069 O R0
./instances/Rome/grafo3548.42.lgr N42 E50 M0.158 O R0
./instances/Rome/grafo234.12.lgr N12 E15 M0.087 O R0
./instances/Rome/grafo6795.38.lgr N38 E48 M0.907 R2
./instances/Rome/grafo4450.70.lgr N70 E93 M1.224 R7
./instances/Rome/grafo9567.67.lgr N67 E96 M1.738 R12
./instances/Rome/grafo11498.40.lgr N40 E52 M0.392 R4
./instances/Rome/grafo1215.62.lgr N62 E82 M1.158 R9
./instances/Rome/grafo10434.98.lgr N98 E140 M3.174 R20
./instances/Rome/grafo6650.54.lgr N54 E67 M0.782 R1
./instances/Rome/grafo9829.86.lgr N86 E109 M1.324 R10
./instances/Rome/grafo10926.99.lgr N99 E139 M2.179 R19
./instances/Rome/grafo2823.17.lgr N17 E21 M0.115 O R0
./instances/Rome/grafo9854.91.lgr N91 E134 M3.344 R21
./instances/Rome/grafo2414.15.lgr N15 E22 M0.2 O R0
./instances/Rome/grafo2458.12.lgr N12 E13 M0.059 O R0
./instances/Rome/grafo6622.68.lgr N68 E77 M0.513 R1
./instances/Rome/grafo1856.14.lgr N14 E14 M0.08 O R0
./instances/Rome/grafo6721.56.lgr N56 E77 M0.997 R8
./instances/Rome/grafo3440.55.lgr N55 E67 M0.505 R1
./instances/Rome/grafo4792.58.lgr N58 E69 M0.202 O R0
./instances/Rome/grafo3183.55.lgr N55 E67 M1.2 R2
./instances/Rome/grafo4654.74.lgr N74 E109 M1.367 R10
./instances/Rome/grafo2270.32.lgr N32 E34 M0.127 O R0
./instances/Rome/grafo4667.55.lgr N55 E72 M0.914 R3
./instances/Rome/grafo6039.46.lgr N46 E59 M0.789 R3
./instances/Rome/grafo3564.61.lgr N61 E79 M1.059 R9
./instances/Rome/grafo3191.43.lgr N43 E57 M0.534 R4
./instances/Rome/grafo5325.44.lgr N44 E62 M0.841 R7
./instances/Rome/grafo356.19.lgr N19 E22 M0.109 O R0
./instances/Rome/grafo1164.10.lgr N10 E10 M0.056 O R0
./instances/Rome/grafo2096.43.lgr N43 E58 M0.797 R3
./instances/Rome/grafo9807.86.lgr N86 E109 M1.641 R8
./instances/Rome/grafo7179.56.lgr N56 E81 M1.864 R8
./instances/Rome/grafo6714.72.lgr N72 E95 M1.252 R4
./instances/Rome/grafo5060.75.lgr N75 E99 M0.941 R6
./instances/Rome/grafo9909.38.lgr N38 E48 M0.285 R4
./instances/Rome/grafo8590.73.lgr N73 E102 M1.121 R13
./instances/Rome/grafo6416.38.lgr N38 E57 M0.91 R7
./instances/Rome/grafo792.13.lgr N13 E14 M0.049 O R0
./instances/Rome/grafo184.41.lgr N41 E45 M0.155 O R0
./instances/Rome/grafo6738.47.lgr N47 E68 M0.637 R9
./instances/Rome/grafo8582.96.lgr N96 E126 M2.415 R15
./instances/Rome/grafo738.12.lgr N12 E15 M0.106 O R0
./instances/Rome/grafo3718.43.lgr N43 E59 M0.654 R4
./instances/Rome/grafo9793.77.lgr N77 E96 M1.082 R4
./instances/Rome/grafo5358.47.lgr N47 E75 M1.428 R10
./instances/Rome/grafo9581.91.lgr N91 E129 M2.535 R16
./instances/Rome/grafo5099.78.lgr N78 E93 M0.941 R4
./instances/Rome/grafo10972.95.lgr N95 E138 M2.986 R23
./instances/Rome/grafo3477.57.lgr N57 E88 M1.642 R14
./instances/Rome/grafo11114.93.lgr N93 E137 M2.673 R23
./instances/Rome/grafo10396.33.lgr N33 E38 M0.143 O R0
./instances/Rome/grafo6896.82.lgr N82 E105 M1.053 R7
./instances/Rome/grafo4510.55.lgr N55 E75 M0.978 R5
./instances/Rome/grafo4060.39.lgr N39 E50 M0.503 R2
./instances/Rome/grafo207.12.lgr N12 E13 M0.081 O R0
./instances/Rome/grafo7449.40.lgr N40 E47 M0.157 O R0
./instances/Rome/grafo10491.97.lgr N97 E137 M2.798 R19
./instances/Rome/grafo9643.62.lgr N62 E73 M0.551 R3
./instances/Rome/grafo3174.39.lgr N39 E47 M0.836 R1
./instances/Rome/grafo3669.43.lgr N43 E52 M0.383 R1
./instances/Rome/grafo2310.39.lgr N39 E59 M0.845 R6
./instances/Rome/grafo10777.100.lgr N100 E133 M2.27 R16
./instances/Rome/grafo2398.37.lgr N37 E47 M0.493 R2
./instances/Rome/grafo8921.98.lgr N98 E152 M4.001 R31
./instances/Rome/grafo3909.92.lgr N92 E124 M2.115 R14
./instances/Rome/grafo7107.42.lgr N42 E54 M0.687 R2
./instances/Rome/grafo3132.43.lgr N43 E53 M0.119 O R0
./instances/Rome/grafo624.17.lgr N17 E18 M0.039 O R0
./instances/Rome/grafo6689.48.lgr N48 E57 M0.587 R2
./instances/Rome/grafo2544.28.lgr N28 E33 M0.132 O R0
./instances/Rome/grafo8711.90.lgr N90 E121 M2.249 R11
./instances/Rome/grafo5537.43.lgr N43 E54 M0.366 R1
./instances/Rome/grafo4172.58.lgr N58 E71 M0.286 O R0
./instances/Rome/grafo4289.79.lgr N79 E105 M1.175 R7
./instances/Rome/grafo6648.56.lgr N56 E74 M0.992 R7
./instances/Rome/grafo6531.38.lgr N38 E51 M0.652 R3
./instances/Rome/grafo6809.46.lgr N46 E71 M0.985 R10
./instances/Rome/grafo658.15.lgr N15 E20 M0.1 O R0
./instances/Rome/grafo11528.35.lgr N35 E42 M0.142 O R0
./instances/Rome/grafo7052.59.lgr N59 E73 M0.932 R5
./instances/Rome/grafo8741.87.lgr N87 E109 M1.445 R5
./instances/Rome/grafo10076.90.lgr N90 E129 M3.343 R22
./instances/Rome/grafo6179.45.lgr N45 E57 M0.193 O R0
./instances/Rome/grafo7051.42.lgr N42 E53 M0.481 R3
./instances/Rome/grafo11396.34.lgr N34 E35 M0.165 O R0
./instances/Rome/grafo9429.86.lgr N86 E127 M2.635 R23
./instances/Rome/grafo10726.99.lgr N99 E140 M3.204 R16
./instances/Rome/grafo5337.43.lgr N43 E61 M1.012 R1
./instances/Rome/grafo10326.93.lgr N93 E127 M1.913 R10
./instances/Rome/grafo11238.37.lgr N37 E47 M0.571 R1
./instances/Rome/grafo8212.69.lgr N69 E95 M1.669 R6
./instances/Rome/grafo998.16.lgr N16 E15 M0.081 O R0
./instances/Rome/grafo9168.63.lgr N63 E81 M0.812 R2
./instances/Rome/grafo10014.39.lgr N39 E52 M0.529 R4
./instances/Rome/grafo838.16.lgr N16 E15 M0.051 O R0
./instances/Rome/grafo11598.36.lgr N36 E46 M0.804 R2
./instances/Rome/grafo6934.41.lgr N41 E51 M0.504 R2
./instances/Rome/grafo11505.91.lgr N91 E131 M2.342 R21
./instances/Rome/grafo5654.49.lgr N49 E68 M0.828 R6
./instances/Rome/grafo5990.34.lgr N34 E45 M0.558 R1
./instances/Rome/grafo9764.74.lgr N74 E86 M0.882 R2
./instances/Rome/grafo7781.93.lgr N93 E119 M1.648 R8
./instances/Rome/grafo7028.37.lgr N37 E48 M1.208 R3
./instances/Rome/grafo4500.77.lgr N77 E101 M1.03 R8
./instances/Rome/grafo1849.16.lgr N16 E20 M0.132 O R0
./instances/Rome/grafo537.26.lgr N26 E32 M0.097 O R0
./instances/Rome/grafo6342.37.lgr N37 E42 M0.167 O R0
./instances/Rome/grafo1767.32.lgr N32 E42 M0.402 R1
./instances/Rome/grafo3275.43.lgr N43 E60 M0.956 R3
./instances/Rome/grafo452.14.lgr N14 E13 M0.066 O R0
./instances/Rome/grafo6872.54.lgr N54 E76 M1.087 R8
./instances/Rome/grafo8022.80.lgr N80 E112 M1.716 R12
./instances/Rome/grafo8495.86.lgr N86 E126 M2.557 R19
./instances/Rome/grafo11456.32.lgr N32 E33 M0.131 O R0
./instances/Rome/grafo4258.58.lgr N58 E76 M1.076 R6
./instances/Rome/grafo5167.40.lgr N40 E54 M0.776 R2
./instances/Rome/grafo8362.85.lgr N85 E109 M1.542 R13
./instances/Rome/grafo10594.94.lgr N94 E132 M3.062 R14
./instances/Rome/grafo11014.100.lgr N100 E138 M3.051 R19
./instances/Rome/grafo10041.41.lgr N41 E56 M0.784 R2
./instances/Rome/grafo2132.37.lgr N37 E45 M0.153 O R0
./instances/Rome/grafo7259.44.lgr N44 E61 M0.833 R3
./instances/Rome/grafo176.30.lgr N30 E35 M0.14 O R0
./instances/Rome/grafo2200.23.lgr N23 E29 M0.127 O R0
./instances/Rome/grafo3982.53.lgr N53 E88 M1.478 R15
./instances/Rome/grafo10983.34.lgr N34 E38 M0.105 O R0
./instances/Rome/grafo4894.55.lgr N55 E76 M1.129 R6
./instances/Rome/grafo1776.44.lgr N44 E54 M0.6 R2
./instances/Rome/grafo10735.99.lgr N99 E136 M2.973 R20
./instances/Rome/grafo2251.48.lgr N48 E60 M0.264 O R0
./instances/Rome/grafo6103.41.lgr N41 E59 M0.6 R6
./instances/Rome/grafo3996.35.lgr N35 E47 M0.498 R2
./instances/Rome/grafo8607.60.lgr N60 E82 M1.199 R5
./instances/Rome/grafo8157.81.lgr N81 E113 M1.979 R14
./instances/Rome/grafo5387.34.lgr N34 E39 M0.181 O R0
./instances/Rome/grafo10607.94.lgr N94 E128 M2.253 R11
./instances/Rome/grafo2492.34.lgr N34 E38 M0.273 O R0
./instances/Rome/grafo3012.32.lgr N32 E38 M0.141 O R0
./instances/Rome/grafo1017.15.lgr N15 E16 M0.13 O R0
./instances/Rome/grafo6427.44.lgr N44 E62 M0.814 R5
./instances/Rome/grafo8421.83.lgr N83 E109 M1.151 R9
./instances/Rome/grafo9208.76.lgr N76 E109 M2.569 R9
./instances/Rome/grafo6582.49.lgr N49 E62 M0.644 R5
./instances/Rome/grafo3899.38.lgr N38 E54 M0.631 R5
./instances/Rome/grafo4942.54.lgr N54 E77 M0.782 R11
./instances/Rome/grafo1711.33.lgr N33 E46 M0.506 R2
./instances/Rome/grafo378.14.lgr N14 E17 M0.065 O R0
./instances/Rome/grafo5912.62.lgr N62 E75 M0.632 R2
./instances/Rome/grafo4888.62.lgr N62 E80 M1.56 R5
./instances/Rome/grafo10589.93.lgr N93 E136 M3.669 R25
./instances/Rome/grafo2882.17.lgr N17 E18 M0.052 O R0
./instances/Rome/grafo1617.21.lgr N21 E24 M0.092 O R0
./instances/Rome/grafo3331.44.lgr N44 E62 M0.828 R4
./instances/Rome/grafo1044.23.lgr N23 E25 M0.175 O R0
./instances/Rome/grafo4867.57.lgr N57 E76 M0.683 R4
./instances/Rome/grafo10329.97.lgr N97 E135 M3.21 R17
./instances/Rome/grafo10550.100.lgr N100 E124 M2.162 R9
./instances/Rome/grafo10478.94.lgr N94 E122 M2.547 R8
./instances/Rome/grafo10597.95.lgr N95 E117 M2.81 R6
./instances/Rome/grafo11580.93.lgr N93 E126 M2.285 R15
./instances/Rome/grafo1009.17.lgr N17 E17 M0.075 O R0
./instances/Rome/grafo1576.29.lgr N29 E34 M0.274 O R0
./instances/Rome/grafo183.28.lgr N28 E32 M0.147 O R0
./instances/Rome/grafo8441.72.lgr N72 E92 M0.849 R9
./instances/Rome/grafo4016.54.lgr N54 E65 M0.653 R1
./instances/Rome/grafo9938.38.lgr N38 E48 M0.165 O R0
./instances/Rome/grafo1542.49.lgr N49 E59 M0.221 O R0
./instances/Rome/grafo1420.68.lgr N68 E91 M1.172 R11
./instances/Rome/grafo8937.90.lgr N90 E120 M2.431 R9
./instances/Rome/grafo6423.57.lgr N57 E77 M1.087 R6
./instances/Rome/grafo6888.40.lgr N40 E44 M0.141 O R0
./instances/Rome/grafo1692.16.lgr N16 E17 M0.143 O R0
./instances/Rome/grafo10355.94.lgr N94 E119 M1.482 R9
./instances/Rome/grafo618.13.lgr N13 E18 M0.129 O R0
./instances/Rome/grafo1320.27.lgr N27 E37 M0.394 R1
./instances/Rome/grafo1591.52.lgr N52 E62 M0.771 R1
./instances/Rome/grafo2153.19.lgr N19 E23 M0.081 O R0
./instances/Rome/grafo6651.54.lgr N54 E67 M0.737 R1
./instances/Rome/grafo8830.88.lgr N88 E123 M3.018 R15
./instances/Rome/grafo1997.27.lgr N27 E31 M0.134 O R0
./instances/Rome/grafo11233.93.lgr N93 E126 M2.399 R12
./instances/Rome/grafo10043.32.lgr N32 E38 M0.133 O R0
./instances/Rome/grafo3424.46.lgr N46 E56 M0.63 R3
./instances/Rome/grafo3171.40.lgr N40 E56 M0.635 R5
./instances/Rome/grafo5979.56.lgr N56 E69 M0.7 R2
./instances/Rome/grafo1400.31.lgr N31 E44 M0.332 R3
./instances/Rome/grafo3662.46.lgr N46 E52 M0.187 O R0
./instances/Rome/grafo3985.34.lgr N34 E39 M0.173 O R0
./instances/Rome/grafo5304.33.lgr N33 E53 M0.703 R7
./instances/Rome/grafo6036.44.lgr N44 E61 M0.668 R4
./instances/Rome/grafo1996.26.lgr N26 E32 M0.144 O R0
./instances/Rome/grafo1304.27.lgr N27 E29 M0.141 O R0
./instances/Rome/grafo9885.41.lgr N41 E54 M0.489 R1
./instances/Rome/grafo5676.39.lgr N39 E50 M0.577 R2
./instances/Rome/grafo1182.50.lgr N50 E59 M0.253 O R0
./instances/Rome/grafo7835.61.lgr N61 E82 M1.055 R8
./instances/Rome/grafo3790.51.lgr N51 E74 M1.512 R7
./instances/Rome/grafo6702.52.lgr N52 E73 M0.983 R5
./instances/Rome/grafo3034.29.lgr N29 E40 M0.544 R1
./instances/Rome/grafo8024.85.lgr N85 E110 M2.003 R12
./instances/Rome/grafo1491.48.lgr N48 E62 M0.529 R1
./instances/Rome/grafo1919.21.lgr N21 E25 M0.102 O R0
./instances/Rome/grafo4445.59.lgr N59 E81 M1.301 R9
./instances/Rome/grafo4148.78.lgr N78 E105 M1.232 R12
./instances/Rome/grafo10404.97.lgr N97 E130 M3.53 R16
./instances/Rome/grafo2892.41.lgr N41 E47 M0.25 O R0
./instances/Rome/grafo9226.75.lgr N75 E96 M1.219 R8
./instances/Rome/grafo9867.32.lgr N32 E33 M0.106 O R0
./instances/Rome/grafo1384.27.lgr N27 E36 M0.137 O R0
./instances/Rome/grafo3824.43.lgr N43 E59 M0.761 R4
./instances/Rome/grafo10816.93.lgr N93 E119 M2.169 R9
./instances/Rome/grafo5417.44.lgr N44 E56 M0.809 R3
./instances/Rome/grafo1707.18.lgr N18 E21 M0.108 O R0
./instances/Rome/grafo524.14.lgr N14 E15 M0.065 O R0
./instances/Rome/grafo4619.63.lgr N63 E87 M1.076 R7
./instances/Rome/grafo10866.98.lgr N98 E135 M2.523 R15
./instances/Rome/grafo3738.42.lgr N42 E47 M0.225 O R0
./instances/Rome/grafo9630.95.lgr N95 E128 M2 R15
./instances/Rome/grafo1275.26.lgr N26 E27 M0.097 O R0
./instances/Rome/grafo9023.78.lgr N78 E109 M1.82 R11
./instances/Rome/grafo7293.68.lgr N68 E79 M0.543 R2
./instances/Rome/grafo11167.37.lgr N37 E48 M0.565 R3
./instances/Rome/grafo2925.36.lgr N36 E40 M0.232 O R0
./instances/Rome/grafo4607.82.lgr N82 E108 M1.747 R9
./instances/Rome/grafo205.30.lgr N30 E33 M0.135 O R0
./instances/Rome/grafo2625.14.lgr N14 E15 M0.067 O R0
./instances/Rome/grafo4157.67.lgr N67 E87 M1.389 R8
./instances/Rome/grafo7490.48.lgr N48 E68 M1.053 R7
./instances/Rome/grafo2125.16.lgr N16 E18 M0.1 O R0
./instances/Rome/grafo4974.58.lgr N58 E79 M1.118 R9
./instances/Rome/grafo767.22.lgr N22 E22 M0.144 O R0
./instances/Rome/grafo788.16.lgr N16 E25 M0.276 R2
./instances/Rome/grafo8076.62.lgr N62 E92 M1.5 R10
./instances/Rome/grafo1005.11.lgr N11 E11 M0.062 O R0
./instances/Rome/grafo338.15.lgr N15 E16 M0.07 O R0
./instances/Rome/grafo8304.85.lgr N85 E123 M2.84 R19
./instances/Rome/grafo8360.87.lgr N87 E105 M1.321 R4
./instances/Rome/grafo9770.79.lgr N79 E106 M1.545 R8
./instances/Rome/grafo8732.88.lgr N88 E110 M1.052 R5
./instances/Rome/grafo9230.83.lgr N83 E120 M2.617 R21
./instances/Rome/grafo3255.40.lgr N40 E46 M0.172 O R0
./instances/Rome/grafo691.12.lgr N12 E12 M0.07 O R0
./instances/Rome/grafo4868.78.lgr N78 E114 M2.123 R15
./instances/Rome/grafo7278.42.lgr N42 E58 M0.708 R2
./instances/Rome/grafo2952.38.lgr N38 E45 M0.185 O R0
./instances/Rome/grafo6555.50.lgr N50 E63 M0.724 R5
./instances/Rome/grafo7221.99.lgr N99 E141 M2.024 R20
./instances/Rome/grafo5828.43.lgr N43 E52 M0.587 R2
./instances/Rome/grafo10529.98.lgr N98 E131 M2.58 R13
./instances/Rome/grafo6031.58.lgr N58 E82 M1.152 R7
./instances/Rome/grafo11330.35.lgr N35 E40 M0.271 R1
./instances/Rome/grafo8616.76.lgr N76 E98 M1.532 R7
./instances/Rome/grafo5026.52.lgr N52 E70 M0.896 R7
./instances/Rome/grafo6272.67.lgr N67 E73 M0.23 O R0
./instances/Rome/grafo9676.89.lgr N89 E124 M1.862 R13
./instances/Rome/grafo10269.99.lgr N99 E138 M2.564 R19
./instances/Rome/grafo9331.85.lgr N85 E111 M1.611 R9
./instances/Rome/grafo321.15.lgr N15 E15 M0.066 O R0
./instances/Rome/grafo3317.36.lgr N36 E46 M0.411 R1
./instances/Rome/grafo1339.28.lgr N28 E41 M0.363 R4
./instances/Rome/grafo8155.61.lgr N61 E89 M1.618 R7
./instances/Rome/grafo8734.89.lgr N89 E109 M0.891 R8
./instances/Rome/grafo240.11.lgr N11 E18 M0.145 O R0
./instances/Rome/grafo5548.42.lgr N42 E51 M0.492 R1
./instances/Rome/grafo4806.49.lgr N49 E63 M0.684 R2
./instances/Rome/grafo4198.59.lgr N59 E75 M0.895 R3
./instances/Rome/grafo5077.56.lgr N56 E79 M0.839 R5
./instances/Rome/grafo11506.91.lgr N91 E124 M2.241 R13
./instances/Rome/grafo3077.72.lgr N72 E92 M1.154 R6
./instances/Rome/grafo10061.99.lgr N99 E131 M1.565 R17
./instances/Rome/grafo1023.11.lgr N11 E11 M0.063 O R0
./instances/Rome/grafo4955.59.lgr N59 E73 M0.705 R6
./instances/Rome/grafo6958.76.lgr N76 E107 M1.823 R14
./instances/Rome/grafo10198.94.lgr N94 E121 M2.14 R6
./instances/Rome/grafo11338.92.lgr N92 E122 M2.518 R11
./instances/Rome/grafo9981.38.lgr N38 E45 M0.179 O R0
./instances/Rome/grafo7920.77.lgr N77 E95 M1.06 R2
./instances/Rome/grafo5688.34.lgr N34 E44 M0.682 R1
./instances/Rome/grafo11287.93.lgr N93 E131 M2.314 R20
./instances/Rome/grafo7430.43.lgr N43 E70 M1.111 R10
./instances/Rome/grafo2665.12.lgr N12 E12 M0.058 O R0
./instances/Rome/grafo5909.47.lgr N47 E63 M0.845 R3
./instances/Rome/grafo5421.34.lgr N34 E41 M0.351 R3
./instances/Rome/grafo11204.99.lgr N99 E143 M2.42 R24
./instances/Rome/grafo10628.96.lgr N96 E124 M2.18 R11
./instances/Rome/grafo246.11.lgr N11 E10 M0.064 O R0
./instances/Rome/grafo8678.73.lgr N73 E108 M2.24 R17
./instances/Rome/grafo2095.29.lgr N29 E35 M0.333 R1
./instances/Rome/grafo11503.39.lgr N39 E47 M0.144 O R0
./instances/Rome/grafo7413.44.lgr N44 E67 M1.122 R7
./instances/Rome/grafo11027.92.lgr N92 E122 M2.254 R8
./instances/Rome/grafo2259.14.lgr N14 E14 M0.062 O R0
./instances/Rome/grafo5736.37.lgr N37 E48 M0.566 R3
./instances/Rome/grafo6916.42.lgr N42 E52 M0.173 O R0
./instances/Rome/grafo5916.44.lgr N44 E55 M0.544 R2
./instances/Rome/grafo10538.100.lgr N100 E141 M3.23 R18
./instances/Rome/grafo4443.60.lgr N60 E83 M1.152 R9
./instances/Rome/grafo6090.78.lgr N78 E94 M0.982 R5
./instances/Rome/grafo2857.27.lgr N27 E31 M0.195 O R0
./instances/Rome/grafo11235.35.lgr N35 E44 M0.243 O R0
./instances/Rome/grafo9189.77.lgr N77 E102 M1.427 R10
./instances/Rome/grafo8753.91.lgr N91 E125 M2.092 R17
./instances/Rome/grafo5716.40.lgr N40 E54 M0.503 R6
./instances/Rome/grafo3833.55.lgr N55 E68 M0.66 R3
./instances/Rome/grafo10554.93.lgr N93 E110 M1.162 R3
./instances/Rome/grafo432.19.lgr N19 E20 M0.094 O R0
./instances/Rome/grafo10436.95.lgr N95 E145 M2.406 R25
./instances/Rome/grafo5311.54.lgr N54 E74 M1.109 R4
./instances/Rome/grafo6657.59.lgr N59 E79 M1.201 R6
./instances/Rome/grafo9369.69.lgr N69 E89 M1.218 R6
./instances/Rome/grafo8743.87.lgr N87 E116 M2.422 R10
./instances/Rome/grafo3355.55.lgr N55 E67 M0.539 R2
./instances/Rome/grafo6677.37.lgr N37 E43 M0.241 O R0
./instances/Rome/grafo8859.89.lgr N89 E102 M0.978 R2
./instances/Rome/grafo7077.53.lgr N53 E73 M0.655 R5
./instances/Rome/grafo2782.17.lgr N17 E19 M0.077 O R0
./instances/Rome/grafo6578.38.lgr N38 E53 M0.618 R4
./instances/Rome/grafo7176.49.lgr N49 E59 M0.466 R3
./instances/Rome/grafo10233.34.lgr N34 E39 M0.134 O R0
./instances/Rome/grafo4653.62.lgr N62 E95 M1.225 R12
./instances/Rome/grafo9324.66.lgr N66 E106 M2.148 R20
./instances/Rome/grafo2166.20.lgr N20 E28 M0.243 R1
./instances/Rome/grafo11660.34.lgr N34 E36 M0.122 O R0
./instances/Rome/grafo7622.45.lgr N45 E62 M0.671 R3
./instances/Rome/grafo2747.16.lgr N16 E19 M0.132 O R0
./instances/Rome/grafo2674.18.lgr N18 E23 M0.304 R1
./instances/Rome/grafo10152.96.lgr N96 E125 M1.399 R12
./instances/Rome/grafo2815.35.lgr N35 E43 M0.359 R1
./instances/Rome/grafo8706.86.lgr N86 E113 M1.584 R15
./instances/Rome/grafo8070.68.lgr N68 E98 M1.105 R12
./instances/Rome/grafo6573.77.lgr N77 E92 M1.13 R3
./instances/Rome/grafo3621.40.lgr N40 E50 M0.46 R1
./instances/Rome/grafo5315.37.lgr N37 E55 M0.74 R4
./instances/Rome/grafo4435.54.lgr N54 E69 M0.672 R2
./instances/Rome/grafo7444.43.lgr N43 E55 M0.439 R3
./instances/Rome/grafo10795.32.lgr N32 E35 M0.139 O R0
./instances/Rome/grafo8387.70.lgr N70 E91 M1.225 R8
./instances/Rome/grafo1671.17.lgr N17 E17 M0.086 O R0
./instances/Rome/grafo4079.53.lgr N53 E62 M0.407 R2
./instances/Rome/grafo11587.37.lgr N37 E49 M0.67 R1
./instances/Rome/grafo7583.42.lgr N42 E56 M0.551 R4
./instances/Rome/grafo4394.55.lgr N55 E76 M1.118 R7
./instances/Rome/grafo1655.26.lgr N26 E32 M0.114 O R0
./instances/Rome/grafo8813.88.lgr N88 E125 M1.679 R20
./instances/Rome/grafo11522.31.lgr N31 E36 M0.124 O R0
./instances/Rome/grafo3126.39.lgr N39 E60 M0.874 R4
./instances/Rome/grafo5393.73.lgr N73 E94 M1.263 R7
./instances/Rome/grafo4902.83.lgr N83 E106 M1.432 R10
./instances/Rome/grafo630.21.lgr N21 E28 M0.108 O R0
./instances/Rome/grafo872.24.lgr N24 E28 M0.134 O R0
./instances/Rome/grafo3312.39.lgr N39 E49 M0.466 R3
./instances/Rome/grafo917.17.lgr N17 E20 M0.11 O R0
./instances/Rome/grafo1619.60.lgr N60 E75 M0.651 R3
./instances/Rome/grafo3885.40.lgr N40 E51 M0.554 R1
./instances/Rome/grafo8438.67.lgr N67 E99 M1.883 R13
./instances/Rome/grafo11491.96.lgr N96 E125 M1.815 R14
./instances/Rome/grafo3837.37.lgr N37 E52 M0.539 R5
./instances/Rome/grafo5511.43.lgr N43 E63 M0.93 R8
./instances/Rome/grafo9949.91.lgr N91 E119 M1.673 R12
./instances/Rome/grafo6769.61.lgr N61 E83 M1.062 R7
./instances/Rome/grafo6474.46.lgr N46 E59 M0.608 R1
./instances/Rome/grafo5977.35.lgr N35 E45 M0.496 R1
./instances/Rome/grafo9432.89.lgr N89 E122 M2.056 R13
./instances/Rome/grafo11164.40.lgr N40 E49 M0.344 R2
./instances/Rome/grafo486.13.lgr N13 E16 M0.068 O R0
./instances/Rome/grafo1073.51.lgr N51 E64 M0.499 R3
./instances/Rome/grafo11497.36.lgr N36 E54 M0.579 R8
./instances/Rome/grafo155.10.lgr N10 E10 M0.042 O R0
./instances/Rome/grafo5721.49.lgr N49 E64 M0.584 R2
./instances/Rome/grafo10405.97.lgr N97 E145 M3.72 R28
./instances/Rome/grafo845.16.lgr N16 E17 M0.053 O R0
./instances/Rome/grafo8557.90.lgr N90 E112 M1.365 R6
./instances/Rome/grafo6146.79.lgr N79 E106 M1.744 R10
./instances/Rome/grafo1946.31.lgr N31 E38 M0.258 R1
./instances/Rome/grafo4409.56.lgr N56 E67 M0.571 R3
./instances/Rome/grafo4591.59.lgr N59 E83 M1.282 R7
./instances/Rome/grafo5523.34.lgr N34 E40 M0.13 O R0
./instances/Rome/grafo2020.35.lgr N35 E43 M0.154 O R0
./instances/Rome/grafo3224.98.lgr N98 E141 M2.288 R22
./instances/Rome/grafo1503.22.lgr N22 E26 M0.164 O R0
./instances/Rome/grafo3282.36.lgr N36 E40 M0.126 O R0
./instances/Rome/grafo3074.26.lgr N26 E37 M0.398 R3
./instances/Rome/grafo2880.16.lgr N16 E18 M0.206 O R0
./instances/Rome/grafo3419.44.lgr N44 E51 M0.451 R1
./instances/Rome/grafo6450.37.lgr N37 E46 M0.355 R2
./instances/Rome/grafo7522.46.lgr N46 E68 M0.999 R10
./instances/Rome/grafo9799.70.lgr N70 E105 M1.316 R19
./instances/Rome/grafo2922.20.lgr N20 E24 M0.127 O R0
./instances/Rome/grafo8276.60.lgr N60 E74 M0.857 R4
./instances/Rome/grafo11384.30.lgr N30 E34 M0.115 O R0
./instances/Rome/grafo5679.60.lgr N60 E76 M1.012 R2
./instances/Rome/grafo7665.42.lgr N42 E67 M1.241 R11
./instances/Rome/grafo7763.57.lgr N57 E83 M1.641 R8
./instances/Rome/grafo9522.79.lgr N79 E105 M1.489 R13
./instances/Rome/grafo8388.72.lgr N72 E102 M1.605 R10
./instances/Rome/grafo3037.23.lgr N23 E32 M0.268 O R0
./instances/Rome/grafo5884.55.lgr N55 E79 M1.424 R8
./instances/Rome/grafo4884.63.lgr N63 E86 M1.195 R5
./instances/Rome/grafo3420.41.lgr N41 E51 M0.428 R2
./instances/Rome/grafo11042.94.lgr N94 E129 M2.823 R20
./instances/Rome/grafo7555.45.lgr N45 E58 M0.708 R2
./instances/Rome/grafo6024.36.lgr N36 E44 M0.156 O R0
./instances/Rome/grafo1938.12.lgr N12 E15 M0.105 O R0
./instances/Rome/grafo10993.95.lgr N95 E130 M2.806 R16
./instances/Rome/grafo3411.52.lgr N52 E68 M0.779 R5
./instances/Rome/grafo2155.33.lgr N33 E40 M0.368 R1
./instances/Rome/grafo8827.64.lgr N64 E90 M0.904 R9
./instances/Rome/grafo5556.34.lgr N34 E39 M0.305 R1
./instances/Rome/grafo3904.57.lgr N57 E67 M0.569 R1
./instances/Rome/grafo972.18.lgr N18 E19 M0.114 O R0
./instances/Rome/grafo6730.38.lgr N38 E54 M0.685 R2
./instances/Rome/grafo2304.38.lgr N38 E51 M0.585 R2
./instances/Rome/grafo7720.44.lgr N44 E61 M0.826 R4
./instances/Rome/grafo8572.62.lgr N62 E87 M0.896 R10
./instances/Rome/grafo9365.63.lgr N63 E83 M2.839 R6
./instances/Rome/grafo223.12.lgr N12 E11 M0.059 O R0
./instances/Rome/grafo5395.33.lgr N33 E46 M0.719 R3
./instances/Rome/grafo1654.10.lgr N10 E14 M0.069 O R0
./instances/Rome/grafo8761.89.lgr N89 E117 M2.438 R12
./instances/Rome/grafo2944.12.lgr N12 E14 M0.159 O R0
./instances/Rome/grafo7856.80.lgr N80 E117 M1.97 R17
./instances/Rome/grafo6334.84.lgr N84 E103 M1.072 R4
./instances/Rome/grafo11618.41.lgr N41 E48 M0.167 O R0
./instances/Rome/grafo6516.35.lgr N35 E46 M0.596 R3
./instances/Rome/grafo10341.41.lgr N41 E50 M0.161 O R0
./instances/Rome/grafo7806.63.lgr N63 E83 M1.066 R6
./instances/Rome/grafo9472.68.lgr N68 E92 M1.722 R8
./instances/Rome/grafo1485.23.lgr N23 E22 M0.064 O R0
./instances/Rome/grafo7849.77.lgr N77 E113 M1.707 R15
./instances/Rome/grafo11360.32.lgr N32 E37 M0.105 O R0
./instances/Rome/grafo9283.66.lgr N66 E90 M2.05 R2
./instances/Rome/grafo3889.41.lgr N41 E55 M0.554 R4
./instances/Rome/grafo655.23.lgr N23 E23 M0.057 O R0
./instances/Rome/grafo9950.100.lgr N100 E128 M2.18 R11
./instances/Rome/grafo2378.21.lgr N21 E25 M0.3 R1
./instances/Rome/grafo9515.67.lgr N67 E89 M1.244 R8
./instances/Rome/grafo10999.92.lgr N92 E129 M2.575 R19
./instances/Rome/grafo8688.89.lgr N89 E123 M3.402 R15
./instances/Rome/grafo10432.99.lgr N99 E146 M2.299 R24
./instances/Rome/grafo2745.17.lgr N17 E19 M0.168 O R0
./instances/Rome/grafo1528.50.lgr N50 E56 M0.211 O R0
./instances/Rome/grafo3194.59.lgr N59 E67 M0.526 R3
./instances/Rome/grafo5622.37.lgr N37 E43 M0.328 R1
./instances/Rome/grafo10302.96.lgr N96 E130 M3.382 R16
./instances/Rome/grafo869.10.lgr N10 E10 M0.059 O R0
./instances/Rome/grafo1071.10.lgr N10 E10 M0.066 O R0
./instances/Rome/grafo1425.60.lgr N60 E77 M0.953 R4
./instances/Rome/grafo7633.43.lgr N43 E58 M0.627 R2
./instances/Rome/grafo7473.35.lgr N35 E41 M0.141 O R0
./instances/Rome/grafo8200.76.lgr N76 E102 M1.539 R13
./instances/Rome/grafo4092.38.lgr N38 E49 M0.537 R3
./instances/Rome/grafo11601.33.lgr N33 E34 M0.097 O R0
./instances/Rome/grafo6894.51.lgr N51 E68 M0.984 R2
./instances/Rome/grafo7484.43.lgr N43 E49 M0.273 R1
./instances/Rome/grafo7791.62.lgr N62 E83 M1.21 R8
./instances/Rome/grafo2197.13.lgr N13 E14 M0.167 O R0
./instances/Rome/grafo10424.93.lgr N93 E120 M1.871 R9
./instances/Rome/grafo7079.41.lgr N41 E58 M0.544 R9
./instances/Rome/grafo8904.92.lgr N92 E124 M2.679 R18
./instances/Rome/grafo1103.24.lgr N24 E28 M0.095 O R0
./instances/Rome/grafo4217.54.lgr N54 E75 M0.732 R7
./instances/Rome/grafo9798.76.lgr N76 E91 M0.953 R6
./instances/Rome/grafo10130.97.lgr N97 E138 M3.297 R20
./instances/Rome/grafo1826.19.lgr N19 E27 M0.124 O R0
./instances/Rome/grafo7581.39.lgr N39 E51 M0.597 R1
./instances/Rome/grafo7233.37.lgr N37 E49 M0.608 R1
./instances/Rome/grafo3602.44.lgr N44 E53 M0.195 O R0
./instances/Rome/grafo4892.61.lgr N61 E79 M0.978 R5
./instances/Rome/grafo7332.49.lgr N49 E88 M1.37 R19
./instances/Rome/grafo9002.63.lgr N63 E87 M1.543 R7
./instances/Rome/grafo6662.46.lgr N46 E64 M0.845 R5
./instances/Rome/grafo621.19.lgr N19 E27 M0.095 O R0
./instances/Rome/grafo3806.47.lgr N47 E52 M0.159 O R0
./instances/Rome/grafo1580.28.lgr N28 E34 M0.305 O R0
./instances/Rome/grafo6014.44.lgr N44 E59 M0.61 R3
./instances/Rome/grafo3425.41.lgr N41 E52 M0.199 O R0
./instances/Rome/grafo8599.83.lgr N83 E113 M1.936 R11
./instances/Rome/grafo6240.43.lgr N43 E53 M0.482 R1
./instances/Rome/grafo379.15.lgr N15 E17 M0.054 O R0
./instances/Rome/grafo6288.41.lgr N41 E62 M0.631 R7
./instances/Rome/grafo742.13.lgr N13 E15 M0.083 O R0
./instances/Rome/grafo6111.33.lgr N33 E40 M0.285 R1
./instances/Rome/grafo8480.91.lgr N91 E116 M1.56 R10
./instances/Rome/grafo6951.41.lgr N41 E54 M0.602 R2
./instances/Rome/grafo5138.45.lgr N45 E62 M0.833 R6
./instances/Rome/grafo10270.93.lgr N93 E134 M4.133 R26
./instances/Rome/grafo1807.12.lgr N12 E17 M0.197 R1
./instances/Rome/grafo1460.50.lgr N50 E62 M0.188 O R0
./instances/Rome/grafo7339.46.lgr N46 E52 M0.344 R1
./instances/Rome/grafo1334.30.lgr N30 E39 M0.115 O R0
./instances/Rome/grafo367.14.lgr N14 E14 M0.064 O R0
./instances/Rome/grafo10211.92.lgr N92 E119 M1.664 R7
./instances/Rome/grafo1025.15.lgr N15 E16 M0.081 O R0
./instances/Rome/grafo2873.21.lgr N21 E25 M0.103 O R0
./instances/Rome/grafo7753.40.lgr N40 E59 M0.735 R7
./instances/Rome/grafo10737.99.lgr N99 E142 M3.2 R20
./instances/Rome/grafo1758.37.lgr N37 E45 M0.129 O R0
./instances/Rome/grafo7672.37.lgr N37 E46 M0.134 O R0
./instances/Rome/grafo9341.73.lgr N73 E100 M1.528 R9
./instances/Rome/grafo5690.74.lgr N74 E89 M0.919 R2
./instances/Rome/grafo4637.63.lgr N63 E85 M1.224 R7
./instances/Rome/grafo3796.44.lgr N44 E62 M0.835 R5
./instances/Rome/grafo5747.40.lgr N40 E50 M0.59 R2
./instances/Rome/grafo3160.48.lgr N48 E63 M0.703 R5
./instances/Rome/grafo6325.42.lgr N42 E51 M0.375 R2
./instances/Rome/grafo4970.57.lgr N57 E80 M1.244 R8
./instances/Rome/grafo2607.12.lgr N12 E15 M0.064 O R0
./instances/Rome/grafo2377.15.lgr N15 E15 M0.111 O R0
./instances/Rome/grafo4180.57.lgr N57 E82 M1.505 R8
./instances/Rome/grafo4923.63.lgr N63 E72 M0.6 R1
./instances/Rome/grafo9762.78.lgr N78 E106 M1.047 R13
./instances/Rome/grafo1691.16.lgr N16 E19 M0.122 O R0
./instances/Rome/grafo4108.41.lgr N41 E52 M0.518 R3
./instances/Rome/grafo1050.18.lgr N18 E28 M0.291 R1
./instances/Rome/grafo10210.92.lgr N92 E118 M2.119 R8
./instances/Rome/grafo10237.100.lgr N100 E141 M3.947 R20
./instances/Rome/grafo5477.42.lgr N42 E50 M0.417 R1
./instances/Rome/grafo2120.13.lgr N13 E20 M0.256 R1
./instances/Rome/grafo1266.23.lgr N23 E25 M0.1 O R0
./instances/Rome/grafo1084.11.lgr N11 E10 M0.073 O R0
./instances/Rome/grafo3977.37.lgr N37 E45 M0.38 R1
./instances/Rome/grafo385.17.lgr N17 E24 M0.251 R1
./instances/Rome/grafo1055.19.lgr N19 E29 M0.133 O R0
./instances/Rome/grafo757.16.lgr N16 E19 M0.067 O R0
./instances/Rome/grafo9489.83.lgr N83 E110 M1.392 R12
./instances/Rome/grafo7503.44.lgr N44 E58 M0.661 R5
./instances/Rome/grafo4644.84.lgr N84 E121 M1.844 R17
./instances/Rome/grafo7337.45.lgr N45 E62 M0.654 R4
./instances/Rome/grafo9000.64.lgr N64 E84 M1.218 R8
./instances/Rome/grafo6775.50.lgr N50 E63 M0.69 R2
./instances/Rome/grafo5015.80.lgr N80 E96 M1.138 R2
./instances/Rome/grafo10235.39.lgr N39 E53 M0.71 R1
./instances/Rome/grafo7163.44.lgr N44 E56 M0.628 R3
./instances/Rome/grafo9631.76.lgr N76 E107 M1.669 R12
./instances/Rome/grafo2389.39.lgr N39 E48 M0.331 R2
./instances/Rome/grafo7860.82.lgr N82 E113 M2.166 R12
./instances/Rome/grafo9381.79.lgr N79 E104 M1.359 R11
./instances/Rome/grafo3164.38.lgr N38 E48 M0.184 O R0
./instances/Rome/grafo8940.88.lgr N88 E109 M1.398 R4
./instances/Rome/grafo9714.66.lgr N66 E90 M1.356 R7
./instances/Rome/grafo5821.33.lgr N33 E43 M0.488 R1
./instances/Rome/grafo5852.35.lgr N35 E50 M0.49 R4
./instances/Rome/grafo306.18.lgr N18 E25 M0.346 R1
./instances/Rome/grafo3248.43.lgr N43 E61 M0.883 R4
./instances/Rome/grafo2260.14.lgr N14 E15 M0.097 O R0
./instances/Rome/grafo296.28.lgr N28 E36 M0.124 O R0
./instances/Rome/grafo7680.40.lgr N40 E55 M0.595 R3
./instances/Rome/grafo9709.86.lgr N86 E121 M2.685 R16
./instances/Rome/grafo9222.82.lgr N82 E113 M1.847 R12
./instances/Rome/grafo8477.89.lgr N89 E123 M2.286 R19
./instances/Rome/grafo9756.68.lgr N68 E86 M0.759 R6
./instances/Rome/grafo1387.56.lgr N56 E70 M0.412 O R0
./instances/Rome/grafo10234.39.lgr N39 E51 M0.746 R3
./instances/Rome/grafo3258.42.lgr N42 E58 M0.839 R4
./instances/Rome/grafo8667.96.lgr N96 E130 M2.644 R13
./instances/Rome/grafo11678.34.lgr N34 E40 M0.18 O R0
./instances/Rome/grafo5498.34.lgr N34 E41 M0.223 O R0
./instances/Rome/grafo11123.32.lgr N32 E38 M0.153 O R0
./instances/Rome/grafo8458.75.lgr N75 E96 M1.151 R5
./instances/Rome/grafo3814.39.lgr N39 E46 M0.458 R1
./instances/Rome/grafo3046.25.lgr N25 E29 M0.112 O R0
./instances/Rome/grafo7975.81.lgr N81 E98 M1.33 R4
./instances/Rome/grafo9191.69.lgr N69 E90 M1.171 R10
./instances/Rome/grafo10475.98.lgr N98 E125 M1.628 R10
./instances/Rome/grafo5298.43.lgr N43 E56 M0.719 R4
./instances/Rome/grafo6996.38.lgr N38 E51 M0.52 R3
./instances/Rome/grafo4199.64.lgr N64 E86 M1.593 R7
./instances/Rome/grafo6771.46.lgr N46 E55 M0.143 O R0
./instances/Rome/grafo1134.11.lgr N11 E12 M0.102 O R0
./instances/Rome/grafo10500.91.lgr N91 E120 M2.109 R9
./instances/Rome/grafo6826.36.lgr N36 E43 M0.455 R1
./instances/Rome/grafo5944.44.lgr N44 E57 M0.189 O R0
./instances/Rome/grafo5436.42.lgr N42 E59 M0.632 R5
./instances/Rome/grafo1616.30.lgr N30 E37 M0.171 O R0
./instances/Rome/grafo7987.79.lgr N79 E106 M1.07 R15
./instances/Rome/grafo11265.33.lgr N33 E37 M0.242 O R0
./instances/Rome/grafo3279.45.lgr N45 E62 M1.079 R8
./instances/Rome/grafo8188.62.lgr N62 E89 M1.421 R15
./instances/Rome/grafo11386.34.lgr N34 E46 M0.454 R2
./instances/Rome/grafo9654.74.lgr N74 E94 M1.365 R7
./instances/Rome/grafo122.12.lgr N12 E11 M0.071 O R0
./instances/Rome/grafo8064.77.lgr N77 E107 M1.919 R14
./instances/Rome/grafo700.14.lgr N14 E13 M0.048 O R0
./instances/Rome/grafo7933.62.lgr N62 E79 M1.089 R4
./instances/Rome/grafo8810.88.lgr N88 E119 M2.273 R7
./instances/Rome/grafo2408.18.lgr N18 E25 M0.293 R2
./instances/Rome/grafo11281.34.lgr N34 E42 M0.142 O R0
./instances/Rome/grafo4054.40.lgr N40 E53 M0.6 R3
./instances/Rome/grafo10802.37.lgr N37 E48 M0.61 R2
./instances/Rome/grafo8381.75.lgr N75 E93 M1.087 R6
./instances/Rome/grafo3202.35.lgr N35 E47 M0.521 R3
./instances/Rome/grafo7261.42.lgr N42 E62 M0.944 R4
./instances/Rome/grafo7870.61.lgr N61 E79 M0.717 R6
./instances/Rome/grafo3752.38.lgr N38 E46 M0.471 R1
./instances/Rome/grafo6948.38.lgr N38 E44 M0.161 O R0
./instances/Rome/grafo4706.58.lgr N58 E83 M1.248 R12
./instances/Rome/grafo1193.26.lgr N26 E28 M0.082 O R0
./instances/Rome/grafo10471.94.lgr N94 E125 M2.175 R11
./instances/Rome/grafo5669.43.lgr N43 E55 M0.574 R2
./instances/Rome/grafo7342.44.lgr N44 E55 M0.571 R2
./instances/Rome/grafo4388.81.lgr N81 E118 M1.712 R17
./instances/Rome/grafo6841.43.lgr N43 E56 M0.672 R5
./instances/Rome/grafo4606.64.lgr N64 E82 M1.285 R7
./instances/Rome/grafo2409.15.lgr N15 E18 M0.124 O R0
./instances/Rome/grafo5650.78.lgr N78 E106 M1.245 R9
./instances/Rome/grafo4397.74.lgr N74 E104 M2.449 R17
./instances/Rome/grafo3461.37.lgr N37 E59 M0.978 R8
./instances/Rome/grafo11417.37.lgr N37 E49 M0.662 R1
./instances/Rome/grafo8770.86.lgr N86 E107 M1.033 R4
./instances/Rome/grafo5330.48.lgr N48 E67 M0.936 R6
./instances/Rome/grafo10502.91.lgr N91 E136 M3.571 R22
./instances/Rome/grafo539.22.lgr N22 E34 M0.491 R2
./instances/Rome/grafo1976.32.lgr N32 E43 M0.459 R2
./instances/Rome/grafo9026.87.lgr N87 E107 M1.136 R6
./instances/Rome/grafo1863.21.lgr N21 E26 M0.166 O R0
./instances/Rome/grafo6420.39.lgr N39 E57 M0.805 R7
./instances/Rome/grafo7689.37.lgr N37 E44 M0.161 O R0
./instances/Rome/grafo7344.39.lgr N39 E51 M0.427 R2
./instances/Rome/grafo6814.47.lgr N47 E64 M0.558 R8
./instances/Rome/grafo5847.35.lgr N35 E41 M0.146 O R0
./instances/Rome/grafo2402.36.lgr N36 E38 M0.173 O R0
./instances/Rome/grafo844.12.lgr N12 E18 M0.084 O R0
./instances/Rome/grafo1004.11.lgr N11 E12 M0.079 O R0
./instances/Rome/grafo10627.96.lgr N96 E133 M3.377 R15
./instances/Rome/grafo2746.38.lgr N38 E44 M0.181 O R0
./instances/Rome/grafo4470.73.lgr N73 E95 M0.876 R10
./instances/Rome/grafo9037.70.lgr N70 E95 M1.197 R12
./instances/Rome/grafo2375.19.lgr N19 E35 M0.367 R3
./instances/Rome/grafo890.13.lgr N13 E16 M0.098 O R0
./instances/Rome/grafo3261.39.lgr N39 E44 M0.167 O R0
./instances/Rome/grafo10298.97.lgr N97 E143 M3.524 R25
./instances/Rome/grafo3935.64.lgr N64 E85 M0.862 R6
./instances/Rome/grafo11511.35.lgr N35 E36 M0.113 O R0
./instances/Rome/grafo6457.58.lgr N58 E84 M1.155 R12
./instances/Rome/grafo263.11.lgr N11 E11 M0.081 O R0
./instances/Rome/grafo3610.57.lgr N57 E80 M1.2 R9
./instances/Rome/grafo333.19.lgr N19 E22 M0.094 O R0
./instances/Rome/grafo9870.35.lgr N35 E43 M0.112 O R0
./instances/Rome/grafo2864.39.lgr N39 E57 M0.918 R6
./instances/Rome/grafo10209.99.lgr N99 E145 M3.83 R26
./instances/Rome/grafo1441.71.lgr N71 E92 M1.186 R7
./instances/Rome/grafo5489.78.lgr N78 E95 M0.829 R4
./instances/Rome/grafo6409.40.lgr N40 E53 M0.46 R2
./instances/Rome/grafo3476.42.lgr N42 E60 M0.909 R5
./instances/Rome/grafo6196.42.lgr N42 E69 M0.8 R9
./instances/Rome/grafo9513.74.lgr N74 E100 M1.823 R7
./instances/Rome/grafo9089.73.lgr N73 E102 M1.698 R14
./instances/Rome/grafo7109.87.lgr N87 E112 M1.672 R10
./instances/Rome/grafo5073.78.lgr N78 E100 M1.114 R7
./instances/Rome/grafo7253.39.lgr N39 E51 M0.536 R5
./instances/Rome/grafo8907.97.lgr N97 E125 M1.859 R9
./instances/Rome/grafo3645.35.lgr N35 E52 M0.639 R4
./instances/Rome/grafo203.13.lgr N13 E14 M0.056 O R0
./instances/Rome/grafo1810.30.lgr N30 E40 M0.172 O R0
./instances/Rome/grafo11305.99.lgr N99 E129 M2.23 R13
./instances/Rome/grafo3737.54.lgr N54 E77 M1.046 R10
./instances/Rome/grafo6333.42.lgr N42 E54 M0.438 R1
./instances/Rome/grafo3661.46.lgr N46 E56 M0.452 R1
./instances/Rome/grafo8302.81.lgr N81 E101 M0.866 R8
./instances/Rome/grafo7730.51.lgr N51 E67 M0.851 R5
./instances/Rome/grafo4550.65.lgr N65 E91 M1.438 R10
./instances/Rome/grafo10246.96.lgr N96 E133 M2.09 R21
./instances/Rome/grafo11201.99.lgr N99 E136 M2.788 R20
./instances/Rome/grafo10690.96.lgr N96 E116 M1.91 R9
./instances/Rome/grafo6480.38.lgr N38 E50 M0.54 R3
./instances/Rome/grafo10066.40.lgr N40 E53 M0.607 R5
./instances/Rome/grafo8762.86.lgr N86 E116 M1.763 R16
./instances/Rome/grafo4746.67.lgr N67 E92 M1.689 R8
./instances/Rome/grafo1112.16.lgr N16 E23 M0.102 O R0
./instances/Rome/grafo1925.35.lgr N35 E36 M0.087 O R0
./instances/Rome/grafo412.23.lgr N23 E27 M0.105 O R0
./instances/Rome/grafo3710.43.lgr N43 E52 M0.46 R2
./instances/Rome/grafo9361.65.lgr N65 E81 M1.122 R7
./instances/Rome/grafo727.13.lgr N13 E19 M0.079 O R0
./instances/Rome/grafo10590.96.lgr N96 E118 M1.564 R4
./instances/Rome/grafo4631.63.lgr N63 E96 M1.722 R14
./instances/Rome/grafo8534.84.lgr N84 E119 M2.288 R14
./instances/Rome/grafo8239.65.lgr N65 E94 M1.556 R10
./instances/Rome/grafo11079.39.lgr N39 E48 M0.183 O R0
./instances/Rome/grafo235.13.lgr N13 E12 M0.049 O R0
./instances/Rome/grafo1401.45.lgr N45 E53 M0.206 O R0
./instances/Rome/grafo348.20.lgr N20 E21 M0.107 O R0
./instances/Rome/grafo5540.75.lgr N75 E95 M1.714 R12
./instances/Rome/grafo6740.50.lgr N50 E66 M0.535 R2
./instances/Rome/grafo6904.49.lgr N49 E63 M0.71 R3
./instances/Rome/grafo10587.94.lgr N94 E119 M2.054 R11
./instances/Rome/grafo2867.12.lgr N12 E16 M0.075 O R0
./instances/Rome/grafo11147.100.lgr N100 E126 M2.47 R8
./instances/Rome/grafo1102.29.lgr N29 E29 M0.141 O R0
./instances/Rome/grafo1703.18.lgr N18 E20 M0.118 O R0
./instances/Rome/grafo168.31.lgr N31 E40 M0.122 O R0
./instances/Rome/grafo9385.63.lgr N63 E83 M1.377 R5
./instances/Rome/grafo10544.93.lgr N93 E120 M1.377 R6
./instances/Rome/grafo3188.56.lgr N56 E76 M0.979 R7
./instances/Rome/grafo4608.83.lgr N83 E114 M1.293 R15
./instances/Rome/grafo7565.57.lgr N57 E71 M0.802 R3
./instances/Rome/grafo8479.74.lgr N74 E87 M0.912 R5
./instances/Rome/grafo9809.67.lgr N67 E88 M1.111 R5
./instances/Rome/grafo7230.61.lgr N61 E95 M1.825 R14
./instances/Rome/grafo7117.42.lgr N42 E55 M0.402 R4
./instances/Rome/grafo7539.37.lgr N37 E49 M0.379 R3
./instances/Rome/grafo8346.83.lgr N83 E106 M1.819 R8
./instances/Rome/grafo6266.44.lgr N44 E60 M0.995 R6
./instances/Rome/grafo3117.38.lgr N38 E51 M0.733 R1
./instances/Rome/grafo2679.17.lgr N17 E19 M0.091 O R0
./instances/Rome/grafo7550.51.lgr N51 E66 M0.685 R6
./instances/Rome/grafo7099.45.lgr N45 E56 M0.589 R2
./instances/Rome/grafo3864.35.lgr N35 E42 M0.409 R2
./instances/Rome/grafo9919.32.lgr N32 E32 M0.098 O R0
./instances/Rome/grafo4718.64.lgr N64 E97 M2.398 R11
./instances/Rome/grafo4090.43.lgr N43 E62 M0.782 R5
./instances/Rome/grafo7594.88.lgr N88 E120 M2.082 R15
./instances/Rome/grafo11659.37.lgr N37 E42 M0.122 O R0
./instances/Rome/grafo5029.80.lgr N80 E108 M2.114 R9
./instances/Rome/grafo2410.22.lgr N22 E24 M0.121 O R0
./instances/Rome/grafo841.14.lgr N14 E13 M0.061 O R0
./instances/Rome/grafo11667.30.lgr N30 E34 M0.151 O R0
./instances/Rome/grafo8679.73.lgr N73 E93 M1.029 R7
./instances/Rome/grafo5263.75.lgr N75 E99 M1.109 R9
./instances/Rome/grafo5447.46.lgr N46 E62 M0.89 R4
./instances/Rome/grafo9823.90.lgr N90 E126 M3.568 R21
./instances/Rome/grafo573.13.lgr N13 E19 M0.081 O R0
./instances/Rome/grafo7127.54.lgr N54 E78 M1.244 R9
./instances/Rome/grafo3867.59.lgr N59 E80 M1.23 R8
./instances/Rome/grafo3514.35.lgr N35 E43 M0.431 R1
./instances/Rome/grafo7554.38.lgr N38 E48 M0.193 O R0
./instances/Rome/grafo4243.78.lgr N78 E102 M1.316 R9
./instances/Rome/grafo2942.31.lgr N31 E32 M0.098 O R0
./instances/Rome/grafo1812.19.lgr N19 E21 M0.101 O R0
./instances/Rome/grafo10336.37.lgr N37 E46 M0.368 R2
./instances/Rome/grafo10945.98.lgr N98 E142 M3.265 R21
./instances/Rome/grafo966.13.lgr N13 E13 M0.078 O R0
./instances/Rome/grafo8795.86.lgr N86 E112 M2.355 R11
./instances/Rome/grafo6448.80.lgr N80 E93 M0.926 R2
./instances/Rome/grafo2029.31.lgr N31 E40 M0.141 O R0
./instances/Rome/grafo4348.83.lgr N83 E124 M2.606 R23
./instances/Rome/grafo10731.32.lgr N32 E35 M0.126 O R0
./instances/Rome/grafo2649.22.lgr N22 E28 M0.139 O R0
./instances/Rome/grafo1305.51.lgr N51 E62 M0.431 R3
./instances/Rome/grafo6502.77.lgr N77 E95 M2.058 R3
./instances/Rome/grafo10121.95.lgr N95 E122 M2.466 R11
./instances/Rome/grafo3367.40.lgr N40 E50 M0.259 R1
./instances/Rome/grafo11588.36.lgr N36 E46 M0.605 R1
./instances/Rome/grafo3439.42.lgr N42 E57 M0.539 R4
./instances/Rome/grafo9019.82.lgr N82 E101 M1.218 R6
./instances/Rome/grafo8208.89.lgr N89 E115 M1.715 R6
./instances/Rome/grafo2788.49.lgr N49 E57 M0.211 O R0
./instances/Rome/grafo2997.23.lgr N23 E29 M0.179 O R0
./instances/Rome/grafo5953.37.lgr N37 E55 M0.643 R6
./instances/Rome/grafo8005.84.lgr N84 E115 M2.304 R11
./instances/Rome/grafo10264.99.lgr N99 E127 M1.882 R11
./instances/Rome/grafo3597.49.lgr N49 E64 M0.881 R4
./instances/Rome/grafo7065.37.lgr N37 E46 M0.606 R1
./instances/Rome/grafo8436.76.lgr N76 E108 M2.245 R9
./instances/Rome/grafo3523.59.lgr N59 E85 M1.289 R12
./instances/Rome/grafo283.24.lgr N24 E28 M0.137 O R0
./instances/Rome/grafo10626.100.lgr N100 E139 M1.971 R18
./instances/Rome/grafo6530.41.lgr N41 E54 M0.735 R1
./instances/Rome/grafo4321.81.lgr N81 E100 M1.271 R6
./instances/Rome/grafo9203.68.lgr N68 E79 M0.212 O R0
./instances/Rome/grafo191.21.lgr N21 E24 M0.105 O R0
./instances/Rome/grafo9072.74.lgr N74 E109 M2.173 R15
./instances/Rome/grafo10461.36.lgr N36 E45 M0.423 R1
./instances/Rome/grafo6754.50.lgr N50 E63 M0.169 O R0
./instances/Rome/grafo1087.14.lgr N14 E19 M0.097 O R0
./instances/Rome/grafo3785.54.lgr N54 E70 M1.192 R7
./instances/Rome/grafo9936.90.lgr N90 E126 M2.617 R23
./instances/Rome/grafo2667.22.lgr N22 E22 M0.08 O R0
./instances/Rome/grafo7462.38.lgr N38 E47 M0.44 R2
./instances/Rome/grafo5224.42.lgr N42 E58 M0.704 R5
./instances/Rome/grafo416.18.lgr N18 E18 M0.207 O R0
./instances/Rome/grafo10410.93.lgr N93 E124 M2.613 R10
./instances/Rome/grafo9493.87.lgr N87 E122 M2.661 R17
./instances/Rome/grafo7769.56.lgr N56 E75 M0.925 R4
./instances/Rome/grafo4836.56.lgr N56 E78 M1.233 R3
./instances/Rome/grafo2347.20.lgr N20 E22 M0.051 O R0
./instances/Rome/grafo8869.60.lgr N60 E79 M0.673 R3
./instances/Rome/grafo7103.39.lgr N39 E53 M0.693 R3
./instances/Rome/grafo11595.36.lgr N36 E44 M0.14 O R0
./instances/Rome/grafo1893.18.lgr N18 E18 M0.096 O R0
./instances/Rome/grafo1582.30.lgr N30 E34 M0.151 O R0
./instances/Rome/grafo4205.52.lgr N52 E65 M0.664 R1
./instances/Rome/grafo2257.14.lgr N14 E16 M0.135 O R0
./instances/Rome/grafo4302.60.lgr N60 E78 M1.147 R4
./instances/Rome/grafo5964.60.lgr N60 E78 M0.862 R4
./instances/Rome/grafo250.13.lgr N13 E19 M0.097 O R0
./instances/Rome/grafo1272.26.lgr N26 E34 M0.265 R2
./instances/Rome/grafo8690.85.lgr N85 E107 M1.463 R8
./instances/Rome/grafo11155.99.lgr N99 E125 M2.137 R12
./instances/Rome/grafo2556.18.lgr N18 E22 M0.078 O R0
./instances/Rome/grafo3086.49.lgr N49 E72 M0.982 R8
./instances/Rome/grafo9743.80.lgr N80 E98 M0.879 R7
./instances/Rome/grafo9376.71.lgr N71 E84 M0.769 R3
./instances/Rome/grafo10834.93.lgr N93 E133 M3.936 R23
./instances/Rome/grafo3755.52.lgr N52 E72 M1.818 R7
./instances/Rome/grafo10692.92.lgr N92 E121 M1.493 R10
./instances/Rome/grafo6668.49.lgr N49 E61 M0.723 R2
./instances/Rome/grafo2373.16.lgr N16 E18 M0.174 O R0
./instances/Rome/grafo11342.37.lgr N37 E42 M0.138 O R0
./instances/Rome/grafo1113.20.lgr N20 E23 M0.099 O R0
./instances/Rome/grafo1289.28.lgr N28 E31 M0.147 O R0
./instances/Rome/grafo189.30.lgr N30 E36 M0.136 O R0
./instances/Rome/grafo9846.81.lgr N81 E111 M1.541 R15
./instances/Rome/grafo9411.65.lgr N65 E95 M1.674 R13
./instances/Rome/grafo3178.34.lgr N34 E42 M1.077 R2
./instances/Rome/grafo10498.99.lgr N99 E129 M2.574 R14
./instances/Rome/grafo7216.47.lgr N47 E77 M1.29 R10
./instances/Rome/grafo453.12.lgr N12 E11 M0.06 O R0
./instances/Rome/grafo4275.56.lgr N56 E76 M0.937 R6
./instances/Rome/grafo1242.29.lgr N29 E35 M0.146 O R0
./instances/Rome/grafo1499.32.lgr N32 E50 M0.699 R3
./instances/Rome/grafo5204.36.lgr N36 E49 M0.597 R5
./instances/Rome/grafo11139.98.lgr N98 E124 M1.989 R16
./instances/Rome/grafo10910.94.lgr N94 E118 M1.869 R6
./instances/Rome/grafo1153.21.lgr N21 E23 M0.103 O R0
./instances/Rome/grafo4915.55.lgr N55 E74 M0.888 R4
./instances/Rome/grafo7440.42.lgr N42 E47 M0.156 O R0
./instances/Rome/grafo3974.37.lgr N37 E52 M0.649 R4
./instances/Rome/grafo3961.70.lgr N70 E96 M1.348 R8
./instances/Rome/grafo3091.11.lgr N11 E11 M0.042 O R0
./instances/Rome/grafo2390.19.lgr N19 E23 M0.095 O R0
./instances/Rome/grafo6021.50.lgr N50 E74 M0.928 R6
./instances/Rome/grafo10751.36.lgr N36 E48 M0.548 R5
./instances/Rome/grafo8974.79.lgr N79 E100 M0.893 R7
./instances/Rome/grafo5142.36.lgr N36 E48 M0.546 R3
./instances/Rome/grafo9978.41.lgr N41 E53 M0.584 R3
./instances/Rome/grafo2397.33.lgr N33 E39 M0.146 O R0
./instances/Rome/grafo3390.58.lgr N58 E83 M1.449 R10
./instances/Rome/grafo6549.45.lgr N45 E58 M0.659 R2
./instances/Rome/grafo2540.22.lgr N22 E25 M0.095 O R0
./instances/Rome/grafo3792.39.lgr N39 E49 M0.549 R2
./instances/Rome/grafo10127.94.lgr N94 E130 M2.531 R15
./instances/Rome/grafo520.14.lgr N14 E22 M0.077 O R0
./instances/Rome/grafo3688.54.lgr N54 E71 M0.833 R4
./instances/Rome/grafo6027.40.lgr N40 E55 M0.744 R5
./instances/Rome/grafo1669.48.lgr N48 E59 M0.173 O R0
./instances/Rome/grafo2865.36.lgr N36 E45 M0.489 R2
./instances/Rome/grafo9017.61.lgr N61 E80 M1.139 R2
./instances/Rome/grafo9894.91.lgr N91 E128 M2.969 R19
./instances/Rome/grafo3296.40.lgr N40 E48 M0.337 R1
./instances/Rome/grafo11010.97.lgr N97 E128 M2.051 R12
./instances/Rome/grafo6800.53.lgr N53 E69 M0.801 R5
./instances/Rome/grafo8415.84.lgr N84 E107 M1.502 R6
./instances/Rome/grafo9827.62.lgr N62 E95 M1.737 R16
./instances/Rome/grafo8504.71.lgr N71 E89 M0.828 R3
./instances/Rome/grafo8737.90.lgr N90 E124 M2.382 R11
./instances/Rome/grafo3519.40.lgr N40 E56 M0.521 R3
./instances/Rome/grafo6611.37.lgr N37 E54 M0.452 R7
./instances/Rome/grafo7569.39.lgr N39 E50 M0.305 R2
./instances/Rome/grafo6850.45.lgr N45 E62 M0.449 R6
./instances/Rome/grafo3490.52.lgr N52 E67 M0.828 R5
./instances/Rome/grafo10764.96.lgr N96 E131 M2.922 R16
./instances/Rome/grafo8286.81.lgr N81 E117 M2.34 R13
./instances/Rome/grafo8944.97.lgr N97 E126 M2.105 R16
./instances/Rome/grafo8835.87.lgr N87 E117 M2.06 R14
./instances/Rome/grafo11440.90.lgr N90 E129 M2.092 R15
./instances/Rome/grafo192.13.lgr N13 E17 M0.266 R1
./instances/Rome/grafo9914.91.lgr N91 E120 M1.945 R16
./instances/Rome/grafo1920.11.lgr N11 E22 M0.266 R3
./instances/Rome/grafo3047.33.lgr N33 E36 M0.231 O R0
./instances/Rome/grafo11112.96.lgr N96 E138 M3.13 R22
./instances/Rome/grafo3993.52.lgr N52 E82 M1.473 R13
./instances/Rome/grafo8167.81.lgr N81 E106 M1.51 R8
./instances/Rome/grafo4495.63.lgr N63 E94 M1.626 R12
./instances/Rome/grafo181.29.lgr N29 E40 M0.519 R2
./instances/Rome/grafo9747.80.lgr N80 E121 M2.157 R20
./instances/Rome/grafo10447.99.lgr N99 E129 M3.266 R9
./instances/Rome/grafo7180.40.lgr N40 E52 M0.551 R2
./instances/Rome/grafo1123.10.lgr N10 E10 M0.075 O R0
./instances/Rome/grafo3942.40.lgr N40 E50 M0.511 R2
./instances/Rome/grafo10134.33.lgr N33 E34 M0.098 O R0
./instances/Rome/grafo2669.13.lgr N13 E17 M0.093 O R0
./instances/Rome/grafo9920.38.lgr N38 E46 M0.127 O R0
./instances/Rome/grafo2833.21.lgr N21 E24 M0.102 O R0
./instances/Rome/grafo4791.78.lgr N78 E99 M1.109 R5
./instances/Rome/grafo8648.73.lgr N73 E102 M1.752 R11
./instances/Rome/grafo9670.78.lgr N78 E100 M0.859 R6
./instances/Rome/grafo5456.42.lgr N42 E59 M0.802 R8
./instances/Rome/grafo4004.41.lgr N41 E48 M0.137 O R0
./instances/Rome/grafo7884.83.lgr N83 E119 M2.731 R16
./instances/Rome/grafo8960.95.lgr N95 E129 M2.287 R17
./instances/Rome/grafo1270.60.lgr N60 E73 M0.823 R2
./instances/Rome/grafo3397.49.lgr N49 E53 M0.122 O R0
./instances/Rome/grafo401.11.lgr N11 E13 M0.096 O R0
./instances/Rome/grafo1700.15.lgr N15 E19 M0.124 O R0
./instances/Rome/grafo5361.76.lgr N76 E107 M1.917 R13
./instances/Rome/grafo9583.62.lgr N62 E77 M0.879 R5
./instances/Rome/grafo456.29.lgr N29 E36 M0.408 R1
./instances/Rome/grafo4919.57.lgr N57 E74 M0.881 R6
./instances/Rome/grafo10170.96.lgr N96 E127 M1.882 R13
./instances/Rome/grafo3283.47.lgr N47 E61 M0.581 R2
./instances/Rome/grafo900.11.lgr N11 E13 M0.068 O R0
./instances/Rome/grafo7859.69.lgr N69 E88 M0.692 R7
./instances/Rome/grafo6183.43.lgr N43 E51 M0.476 R1
./instances/Rome/grafo6069.38.lgr N38 E45 M0.262 R1
./instances/Rome/grafo3639.42.lgr N42 E50 M0.146 O R0
./instances/Rome/grafo11560.35.lgr N35 E47 M0.47 R4
./instances/Rome/grafo7876.79.lgr N79 E109 M1.488 R10
./instances/Rome/grafo471.18.lgr N18 E18 M0.076 O R0
./instances/Rome/grafo4154.51.lgr N51 E65 M0.651 R4
./instances/Rome/grafo4250.65.lgr N65 E79 M0.978 R3
./instances/Rome/grafo7939.79.lgr N79 E106 M2.62 R6
./instances/Rome/grafo6732.54.lgr N54 E69 M0.593 R2
./instances/Rome/grafo2812.11.lgr N11 E11 M0.046 O R0
./instances/Rome/grafo4415.56.lgr N56 E70 M0.838 R4
./instances/Rome/grafo7909.74.lgr N74 E100 M1.551 R6
./instances/Rome/grafo2896.10.lgr N10 E10 M0.141 O R0
./instances/Rome/grafo1430.31.lgr N31 E50 M0.665 R6
./instances/Rome/grafo6817.94.lgr N94 E133 M3.322 R20
./instances/Rome/grafo4534.81.lgr N81 E101 M0.824 R10
./instances/Rome/grafo871.14.lgr N14 E17 M0.103 O R0
./instances/Rome/grafo1053.32.lgr N32 E41 M0.116 O R0
./instances/Rome/grafo647.78.lgr N78 E99 M2.162 R5
./instances/Rome/grafo9375.65.lgr N65 E76 M0.732 R1
./instances/Rome/grafo6941.63.lgr N63 E82 M0.755 R3
./instances/Rome/grafo9095.69.lgr N69 E91 M1.548 R5
./instances/Rome/grafo7023.45.lgr N45 E56 M0.701 R2
./instances/Rome/grafo2978.86.lgr N86 E107 M1.601 R4
./instances/Rome/grafo4803.53.lgr N53 E70 M0.834 R6
./instances/Rome/grafo4187.75.lgr N75 E101 M1.318 R8
./instances/Rome/grafo3480.35.lgr N35 E35 M0.109 O R0
./instances/Rome/grafo2400.26.lgr N26 E38 M0.28 R4
./instances/Rome/grafo7681.40.lgr N40 E54 M0.686 R6
./instances/Rome/grafo6537.46.lgr N46 E52 M0.411 R1
./instances/Rome/grafo9715.81.lgr N81 E107 M1.484 R7
./instances/Rome/grafo9246.63.lgr N63 E89 M0.956 R8
./instances/Rome/grafo1300.66.lgr N66 E88 M1.257 R7
./instances/Rome/grafo1480.56.lgr N56 E77 M1.088 R8
./instances/Rome/grafo10117.98.lgr N98 E125 M2.578 R13
./instances/Rome/grafo1637.31.lgr N31 E41 M0.508 R1
./instances/Rome/grafo4514.66.lgr N66 E81 M0.9 R4
./instances/Rome/grafo5318.43.lgr N43 E57 M0.693 R3
./instances/Rome/grafo5155.36.lgr N36 E47 M0.578 R2
./instances/Rome/grafo2539.32.lgr N32 E39 M0.36 R2
./instances/Rome/grafo4823.62.lgr N62 E76 M0.241 O R0
./instances/Rome/grafo921.16.lgr N16 E18 M0.164 O R0
./instances/Rome/grafo1205.56.lgr N56 E76 M1.193 R6
./instances/Rome/grafo6810.82.lgr N82 E101 M1.742 R5
./instances/Rome/grafo9245.82.lgr N82 E110 M1.571 R11
./instances/Rome/grafo9972.41.lgr N41 E57 M0.618 R5
./instances/Rome/grafo2898.14.lgr N14 E18 M0.141 O R0
./instances/Rome/grafo11674.33.lgr N33 E39 M0.259 R1
./instances/Rome/grafo508.20.lgr N20 E21 M0.097 O R0
./instances/Rome/grafo8832.91.lgr N91 E115 M1.829 R7
./instances/Rome/grafo11364.38.lgr N38 E53 M0.846 R4
./instances/Rome/grafo4253.75.lgr N75 E100 M1.344 R10
./instances/Rome/grafo3703.45.lgr N45 E67 M1.646 R4
./instances/Rome/grafo2690.41.lgr N41 E57 M0.72 R1
./instances/Rome/grafo10705.97.lgr N97 E133 M3.14 R18
./instances/Rome/grafo5857.38.lgr N38 E48 M0.459 R3
./instances/Rome/grafo6608.53.lgr N53 E76 M1.167 R9
./instances/Rome/grafo2608.18.lgr N18 E23 M0.086 O R0
./instances/Rome/grafo4182.64.lgr N64 E91 M1.854 R9
./instances/Rome/grafo2066.33.lgr N33 E39 M0.152 O R0
./instances/Rome/grafo1263.25.lgr N25 E29 M0.113 O R0
./instances/Rome/grafo5079.64.lgr N64 E83 M1.237 R4
./instances/Rome/grafo4838.58.lgr N58 E86 M1.357 R8
./instances/Rome/grafo1371.26.lgr N26 E33 M0.126 O R0
./instances/Rome/grafo10811.96.lgr N96 E142 M3.725 R21
./instances/Rome/grafo6713.48.lgr N48 E67 M1.328 R5
./instances/Rome/grafo9100.80.lgr N80 E105 M1.549 R10
./instances/Rome/grafo7809.71.lgr N71 E84 M0.811 R1
./instances/Rome/grafo2271.71.lgr N71 E89 M0.961 R5
./instances/Rome/grafo4799.58.lgr N58 E76 M1.351 R5
./instances/Rome/grafo1264.28.lgr N28 E30 M0.153 O R0
./instances/Rome/grafo2077.25.lgr N25 E30 M0.167 O R0
./instances/Rome/grafo8108.85.lgr N85 E115 M2.626 R11
./instances/Rome/grafo5853.57.lgr N57 E80 M1.075 R4
./instances/Rome/grafo9028.69.lgr N69 E98 M1.433 R13
./instances/Rome/grafo6737.49.lgr N49 E63 M0.418 R3
./instances/Rome/grafo9886.38.lgr N38 E43 M0.147 O R0
./instances/Rome/grafo1376.29.lgr N29 E34 M0.183 O R0
./instances/Rome/grafo11527.33.lgr N33 E40 M0.205 O R0
./instances/Rome/grafo3110.38.lgr N38 E49 M0.583 R2
./instances/Rome/grafo5375.71.lgr N71 E93 M0.848 R12
./instances/Rome/grafo2359.12.lgr N12 E17 M0.146 O R0
./instances/Rome/grafo2498.27.lgr N27 E32 M0.134 O R0
./instances/Rome/grafo5925.45.lgr N45 E56 M0.58 R1
./instances/Rome/grafo4509.64.lgr N64 E83 M0.728 R7
./instances/Rome/grafo4097.39.lgr N39 E55 M0.698 R5
./instances/Rome/grafo11467.37.lgr N37 E48 M0.151 O R0
./instances/Rome/grafo6909.67.lgr N67 E77 M0.75 R2
./instances/Rome/grafo11256.99.lgr N99 E126 M2.17 R11
./instances/Rome/grafo9794.61.lgr N61 E91 M1.572 R11
./instances/Rome/grafo5124.36.lgr N36 E43 M0.369 R1
./instances/Rome/grafo10230.37.lgr N37 E48 M0.099 O R0
./instances/Rome/grafo7454.44.lgr N44 E57 M0.611 R2
./instances/Rome/grafo8523.71.lgr N71 E102 M1.676 R16
./instances/Rome/grafo2940.19.lgr N19 E22 M0.091 O R0
./instances/Rome/grafo8608.74.lgr N74 E98 M1.246 R5
./instances/Rome/grafo7061.53.lgr N53 E74 M1.443 R5
./instances/Rome/grafo7487.42.lgr N42 E53 M0.647 R3
./instances/Rome/grafo689.10.lgr N10 E10 M0.042 O R0
./instances/Rome/grafo1644.18.lgr N18 E21 M0.089 O R0
./instances/Rome/grafo3169.51.lgr N51 E66 M0.826 R5
./instances/Rome/grafo1379.32.lgr N32 E39 M0.185 O R0
./instances/Rome/grafo9225.62.lgr N62 E77 M0.803 R5
./instances/Rome/grafo8059.61.lgr N61 E92 M1.957 R11
./instances/Rome/grafo1584.70.lgr N70 E98 M1.568 R13
./instances/Rome/grafo7166.52.lgr N52 E69 M1.006 R4
./instances/Rome/grafo10844.39.lgr N39 E49 M0.476 R3
./instances/Rome/grafo2964.11.lgr N11 E12 M0.065 O R0
./instances/Rome/grafo8298.78.lgr N78 E116 M1.615 R23
./instances/Rome/grafo4871.53.lgr N53 E71 M0.753 R2
./instances/Rome/grafo8030.93.lgr N93 E109 M0.827 R4
./instances/Rome/grafo2263.22.lgr N22 E24 M0.091 O R0
./instances/Rome/grafo1011.19.lgr N19 E24 M0.123 O R0
./instances/Rome/grafo307.13.lgr N13 E13 M0.061 O R0
./instances/Rome/grafo8273.81.lgr N81 E107 M1.563 R9
./instances/Rome/grafo2617.46.lgr N46 E55 M0.306 R2
./instances/Rome/grafo10114.95.lgr N95 E119 M1.719 R7
./instances/Rome/grafo4629.64.lgr N64 E90 M1.254 R11
./instances/Rome/grafo7429.44.lgr N44 E65 M1.069 R5
./instances/Rome/grafo1596.26.lgr N26 E26 M0.124 O R0
./instances/Rome/grafo9712.67.lgr N67 E85 M0.775 R6
./instances/Rome/grafo11493.37.lgr N37 E52 M0.696 R5
./instances/Rome/grafo813.13.lgr N13 E19 M0.102 O R0
./instances/Rome/grafo9178.64.lgr N64 E87 M1.094 R6
./instances/Rome/grafo3442.52.lgr N52 E73 M0.982 R7
./instances/Rome/grafo11655.91.lgr N91 E125 M2.323 R14
./instances/Rome/grafo5629.39.lgr N39 E41 M0.135 O R0
./instances/Rome/grafo5308.39.lgr N39 E49 M0.509 R1
./instances/Rome/grafo4158.77.lgr N77 E113 M1.603 R13
./instances/Rome/grafo9214.66.lgr N66 E95 M1.533 R11
./instances/Rome/grafo7760.46.lgr N46 E57 M0.212 O R0
./instances/Rome/grafo7992.70.lgr N70 E94 M1.192 R7
./instances/Rome/grafo1522.43.lgr N43 E53 M0.326 R1
./instances/Rome/grafo5027.60.lgr N60 E85 M1.177 R6
./instances/Rome/grafo5950.43.lgr N43 E56 M0.494 R2
./instances/Rome/grafo275.16.lgr N16 E18 M0.117 O R0
./instances/Rome/grafo7915.78.lgr N78 E109 M1.248 R15
./instances/Rome/grafo1529.73.lgr N73 E90 M0.923 R4
./instances/Rome/grafo9893.38.lgr N38 E49 M0.15 O R0
./instances/Rome/grafo4766.51.lgr N51 E73 M1.435 R6
./instances/Rome/grafo9740.73.lgr N73 E95 M1.287 R8
./instances/Rome/grafo9380.62.lgr N62 E96 M1.841 R16
./instances/Rome/grafo9623.82.lgr N82 E109 M1.881 R10
./instances/Rome/grafo8999.86.lgr N86 E112 M1.746 R9
./instances/Rome/grafo1697.11.lgr N11 E17 M0.271 R2
./instances/Rome/grafo9547.63.lgr N63 E89 M1.614 R9
./instances/Rome/grafo478.33.lgr N33 E38 M0.133 O R0
./instances/Rome/grafo2058.28.lgr N28 E29 M0.105 O R0
./instances/Rome/grafo1045.29.lgr N29 E39 M0.373 R2
./instances/Rome/grafo1865.18.lgr N18 E20 M0.082 O R0
./instances/Rome/grafo158.21.lgr N21 E24 M0.076 O R0
./instances/Rome/grafo6091.33.lgr N33 E37 M0.161 O R0
./instances/Rome/grafo11650.34.lgr N34 E41 M0.647 R2
./instances/Rome/grafo6479.38.lgr N38 E51 M0.384 R4
./instances/Rome/grafo3093.35.lgr N35 E47 M0.544 R3
./instances/Rome/grafo4593.62.lgr N62 E76 M0.699 R3
./instances/Rome/grafo1184.25.lgr N25 E25 M0.078 O R0
./instances/Rome/grafo2813.25.lgr N25 E29 M0.113 O R0
./instances/Rome/grafo8051.61.lgr N61 E73 M1.006 R2
./instances/Rome/grafo6095.35.lgr N35 E49 M0.558 R4
./instances/Rome/grafo3783.46.lgr N46 E58 M0.722 R4
./instances/Rome/grafo392.13.lgr N13 E13 M0.076 O R0
./instances/Rome/grafo7329.59.lgr N59 E71 M0.639 R2
./instances/Rome/grafo5844.39.lgr N39 E48 M0.432 R2
./instances/Rome/grafo5392.37.lgr N37 E49 M0.559 R1
./instances/Rome/grafo7025.47.lgr N47 E64 M0.989 R7
./instances/Rome/grafo5248.36.lgr N36 E43 M0.148 O R0
./instances/Rome/grafo4666.56.lgr N56 E75 M0.875 R4
./instances/Rome/grafo6654.87.lgr N87 E117 M1.889 R14
./instances/Rome/grafo7246.42.lgr N42 E53 M0.505 R2
./instances/Rome/grafo2726.38.lgr N38 E53 M0.936 R5
./instances/Rome/grafo7119.42.lgr N42 E46 M0.151 O R0
./instances/Rome/grafo6937.34.lgr N34 E41 M0.321 R1
./instances/Rome/grafo6345.43.lgr N43 E57 M0.499 R4
./instances/Rome/grafo328.10.lgr N10 E10 M0.052 O R0
./instances/Rome/grafo1145.18.lgr N18 E24 M0.121 O R0
./instances/Rome/grafo2133.22.lgr N22 E24 M0.097 O R0
./instances/Rome/grafo477.13.lgr N13 E13 M0.081 O R0
./instances/Rome/grafo7714.44.lgr N44 E72 M1.193 R10
./instances/Rome/grafo4627.53.lgr N53 E72 M0.9 R3
./instances/Rome/grafo6008.43.lgr N43 E68 M0.71 R8
./instances/Rome/grafo4556.52.lgr N52 E68 M0.689 R4
./instances/Rome/grafo11441.38.lgr N38 E43 M0.151 O R0
./instances/Rome/grafo9717.64.lgr N64 E85 M1.935 R3
./instances/Rome/grafo6646.77.lgr N77 E104 M1.05 R11
./instances/Rome/grafo7656.40.lgr N40 E58 M0.657 R1
./instances/Rome/grafo8783.85.lgr N85 E112 M1.746 R13
./instances/Rome/grafo3769.48.lgr N48 E63 M0.627 R4
./instances/Rome/grafo2117.18.lgr N18 E20 M0.133 O R0
./instances/Rome/grafo4316.77.lgr N77 E99 M1.199 R5
./instances/Rome/grafo9003.84.lgr N84 E115 M1.963 R10
./instances/Rome/grafo8008.95.lgr N95 E138 M3.126 R18
./instances/Rome/grafo6870.44.lgr N44 E64 M2.161 R8
./instances/Rome/grafo4262.77.lgr N77 E106 M1.49 R12
./instances/Rome/grafo6852.44.lgr N44 E61 M0.62 R3
./instances/Rome/grafo3580.44.lgr N44 E64 M0.709 R4
./instances/Rome/grafo4689.59.lgr N59 E71 M0.207 O R0
./instances/Rome/grafo4844.58.lgr N58 E69 M0.55 R1
./instances/Rome/grafo4657.79.lgr N79 E113 M1.307 R16
./instances/Rome/grafo9054.99.lgr N99 E131 M1.697 R18
./instances/Rome/grafo6393.43.lgr N43 E62 M1.667 R4
./instances/Rome/grafo2939.19.lgr N19 E28 M0.302 R2
./instances/Rome/grafo11333.39.lgr N39 E50 M0.483 R3
./instances/Rome/grafo9454.70.lgr N70 E109 M1.53 R16
./instances/Rome/grafo503.11.lgr N11 E14 M0.077 O R0
./instances/Rome/grafo3510.96.lgr N96 E123 M1.982 R10
./instances/Rome/grafo516.15.lgr N15 E16 M0.057 O R0
./instances/Rome/grafo7158.39.lgr N39 E54 M0.631 R3
./instances/Rome/grafo8906.75.lgr N75 E97 M1.44 R9
./instances/Rome/grafo11257.91.lgr N91 E129 M2.793 R14
./instances/Rome/grafo10515.39.lgr N39 E54 M0.733 R2
./instances/Rome/grafo6262.46.lgr N46 E64 M0.623 R3
./instances/Rome/grafo5533.47.lgr N47 E61 M0.581 R6
./instances/Rome/grafo11377.36.lgr N36 E48 M0.662 R1
./instances/Rome/grafo2876.27.lgr N27 E32 M0.162 O R0
./instances/Rome/grafo10809.99.lgr N99 E131 M2.024 R16
./instances/Rome/grafo1428.56.lgr N56 E69 M0.613 R4
./instances/Rome/grafo1928.23.lgr N23 E28 M0.108 O R0
./instances/Rome/grafo8558.90.lgr N90 E125 M1.712 R22
./instances/Rome/grafo7338.41.lgr N41 E50 M1.112 R2
./instances/Rome/grafo956.14.lgr N14 E15 M0.083 O R0
./instances/Rome/grafo1796.31.lgr N31 E40 M0.188 O R0
./instances/Rome/grafo454.17.lgr N17 E17 M0.054 O R0
./instances/Rome/grafo10698.95.lgr N95 E137 M2.86 R19
./instances/Rome/grafo1553.67.lgr N67 E84 M1.085 R5
./instances/Rome/grafo10605.99.lgr N99 E127 M2.024 R15
./instances/Rome/grafo6568.56.lgr N56 E69 M0.501 R2
./instances/Rome/grafo1082.23.lgr N23 E24 M0.066 O R0
./instances/Rome/grafo2442.14.lgr N14 E18 M0.089 O R0
./instances/Rome/grafo7260.45.lgr N45 E61 M0.693 R1
./instances/Rome/grafo5454.38.lgr N38 E48 M0.162 O R0
./instances/Rome/grafo11151.92.lgr N92 E121 M1.834 R18
./instances/Rome/grafo4652.74.lgr N74 E99 M1.487 R9
./instances/Rome/grafo10609.100.lgr N100 E132 M2.179 R14
./instances/Rome/grafo370.14.lgr N14 E19 M0.121 O R0
./instances/Rome/grafo120.40.lgr N40 E42 M0.148 O R0
./instances/Rome/grafo6898.61.lgr N61 E72 M0.74 R3
./instances/Rome/grafo9039.66.lgr N66 E86 M1.102 R6
./instances/Rome/grafo11195.93.lgr N93 E130 M1.836 R16
./instances/Rome/grafo3545.58.lgr N58 E83 M1.222 R11
./instances/Rome/grafo4504.62.lgr N62 E88 M1.303 R13
./instances/Rome/grafo7787.71.lgr N71 E87 M1.179 R1
./instances/Rome/grafo2695.43.lgr N43 E52 M0.211 O R0
./instances/Rome/grafo10936.98.lgr N98 E124 M1.876 R10
./instances/Rome/grafo10387.97.lgr N97 E137 M3.281 R19
./instances/Rome/grafo7823.80.lgr N80 E113 M2.026 R13
./instances/Rome/grafo11319.34.lgr N34 E40 M0.125 O R0
./instances/Rome/grafo3251.39.lgr N39 E47 M0.228 O R0
./instances/Rome/grafo9991.39.lgr N39 E54 M0.733 R3
./instances/Rome/grafo159.24.lgr N24 E25 M0.093 O R0
./instances/Rome/grafo6783.38.lgr N38 E45 M0.629 R1
./instances/Rome/grafo9546.66.lgr N66 E92 M0.979 R11
./instances/Rome/grafo4896.68.lgr N68 E86 M0.771 R4
./instances/Rome/grafo8692.87.lgr N87 E127 M1.903 R22
./instances/Rome/grafo7636.43.lgr N43 E59 M0.9 R4
./instances/Rome/grafo7735.46.lgr N46 E60 M0.496 R4
./instances/Rome/grafo6812.37.lgr N37 E50 M0.533 R1
./instances/Rome/grafo7191.41.lgr N41 E54 M0.557 R2
./instances/Rome/grafo7930.84.lgr N84 E115 M1.645 R15
./instances/Rome/grafo8028.68.lgr N68 E94 M1.419 R9
./instances/Rome/grafo9921.33.lgr N33 E36 M0.121 O R0
./instances/Rome/grafo6920.40.lgr N40 E57 M0.931 R2
./instances/Rome/grafo5595.42.lgr N42 E56 M0.622 R1
./instances/Rome/grafo9748.67.lgr N67 E103 M2.132 R12
./instances/Rome/grafo7470.43.lgr N43 E52 M0.35 R2
./instances/Rome/grafo10652.100.lgr N100 E141 M3.059 R18
./instances/Rome/grafo7652.40.lgr N40 E55 M0.634 R3
./instances/Rome/grafo2836.39.lgr N39 E44 M0.166 O R0
./instances/Rome/grafo3328.56.lgr N56 E76 M1.034 R7
./instances/Rome/grafo10750.100.lgr N100 E135 M2.528 R16
./instances/Rome/grafo10310.93.lgr N93 E117 M1.711 R11
./instances/Rome/grafo1490.47.lgr N47 E57 M0.41 R1
./instances/Rome/grafo955.13.lgr N13 E12 M0.093 O R0
./instances/Rome/grafo5913.37.lgr N37 E50 M0.536 R6
./instances/Rome/grafo6562.98.lgr N98 E138 M2.166 R17
./instances/Rome/grafo5107.67.lgr N67 E80 M0.626 R1
./instances/Rome/grafo6320.49.lgr N49 E61 M0.473 R1
./instances/Rome/grafo6092.34.lgr N34 E39 M0.127 O R0
./instances/Rome/grafo396.15.lgr N15 E17 M0.123 O R0
./instances/Rome/grafo1619.11.lgr N11 E15 M0.098 O R0
./instances/Rome/grafo4917.76.lgr N76 E100 M1.468 R13
./instances/Rome/grafo641.21.lgr N21 E23 M0.092 O R0
./instances/Rome/grafo4987.64.lgr N64 E77 M2.048 R2
./instances/Rome/grafo4361.58.lgr N58 E90 M2.085 R14
./instances/Rome/grafo3372.46.lgr N46 E69 M1.354 R10
./instances/Rome/grafo6042.36.lgr N36 E43 M0.491 R1
./instances/Rome/grafo1427.51.lgr N51 E59 M0.262 O R0
./instances/Rome/grafo194.23.lgr N23 E30 M0.13 O R0
./instances/Rome/grafo8646.92.lgr N92 E135 M3.561 R20
./instances/Rome/grafo2787.24.lgr N24 E35 M0.358 R2
./instances/Rome/grafo10978.98.lgr N98 E130 M2.482 R11
./instances/Rome/grafo4129.78.lgr N78 E108 M1.972 R13
./instances/Rome/grafo1837.20.lgr N20 E24 M0.116 O R0
./instances/Rome/grafo3689.49.lgr N49 E65 M1.193 R6
./instances/Rome/grafo1309.25.lgr N25 E26 M0.114 O R0
./instances/Rome/grafo11250.99.lgr N99 E143 M3.759 R22
./instances/Rome/grafo10904.94.lgr N94 E129 M2.536 R15
./instances/Rome/grafo2714.11.lgr N11 E11 M0.059 O R0
./instances/Rome/grafo1794.17.lgr N17 E20 M0.121 O R0
./instances/Rome/grafo3215.58.lgr N58 E74 M1.041 R6
./instances/Rome/grafo5458.41.lgr N41 E58 M0.748 R7
./instances/Rome/grafo11217.95.lgr N95 E131 M2.722 R19
./instances/Rome/grafo4517.80.lgr N80 E112 M1.976 R15
./instances/Rome/grafo5479.41.lgr N41 E50 M0.245 O R0
./instances/Rome/grafo6339.47.lgr N47 E64 M1.266 R5
./instances/Rome/grafo3869.58.lgr N58 E73 M1.02 R5
./instances/Rome/grafo10362.94.lgr N94 E136 M3.666 R15
./instances/Rome/grafo7387.39.lgr N39 E48 M0.444 R1
./instances/Rome/grafo2015.35.lgr N35 E48 M0.455 R3
./instances/Rome/grafo6251.49.lgr N49 E68 M0.89 R8
./instances/Rome/grafo1579.32.lgr N32 E35 M0.113 O R0
./instances/Rome/grafo6758.46.lgr N46 E66 M1.057 R5
./instances/Rome/grafo288.15.lgr N15 E16 M0.097 O R0
./instances/Rome/grafo7311.41.lgr N41 E45 M0.169 O R0
./instances/Rome/grafo660.13.lgr N13 E20 M0.093 O R0
./instances/Rome/grafo4178.74.lgr N74 E99 M1.598 R9
./instances/Rome/grafo10806.97.lgr N97 E139 M3.178 R22
./instances/Rome/grafo11625.37.lgr N37 E51 M0.763 R3
./instances/Rome/grafo625.14.lgr N14 E15 M0.059 O R0
./instances/Rome/grafo8824.91.lgr N91 E120 M2.696 R13
./instances/Rome/grafo8506.88.lgr N88 E124 M2.195 R20
./instances/Rome/grafo6153.39.lgr N39 E52 M0.481 R3
./instances/Rome/grafo3666.53.lgr N53 E93 M2.112 R21
./instances/Rome/grafo11535.97.lgr N97 E127 M2.292 R11
./instances/Rome/grafo1183.30.lgr N30 E39 M0.39 R1
./instances/Rome/grafo8517.75.lgr N75 E95 M1.315 R7
./instances/Rome/grafo1666.19.lgr N19 E28 M0.315 R1
./instances/Rome/grafo1594.25.lgr N25 E26 M0.118 O R0
./instances/Rome/grafo9906.38.lgr N38 E51 M0.535 R2
./instances/Rome/grafo164.22.lgr N22 E27 M0.107 O R0
./instances/Rome/grafo2967.47.lgr N47 E58 M0.484 R2
./instances/Rome/grafo8074.68.lgr N68 E98 M1.958 R11
./instances/Rome/grafo10079.41.lgr N41 E57 M0.835 R4
./instances/Rome/grafo11326.35.lgr N35 E42 M0.345 R1
./instances/Rome/grafo5661.48.lgr N48 E58 M0.632 R1
./instances/Rome/grafo847.22.lgr N22 E29 M0.136 O R0
./instances/Rome/grafo6567.60.lgr N60 E85 M1.307 R9
./instances/Rome/grafo11415.35.lgr N35 E43 M0.171 O R0
./instances/Rome/grafo6815.84.lgr N84 E108 M1.947 R12
./instances/Rome/grafo2684.33.lgr N33 E38 M0.135 O R0
./instances/Rome/grafo8063.70.lgr N70 E103 M1.915 R17
./instances/Rome/grafo3584.56.lgr N56 E80 M1.078 R10
./instances/Rome/grafo7015.45.lgr N45 E53 M0.18 O R0
./instances/Rome/grafo11672.35.lgr N35 E47 M0.629 R3
./instances/Rome/grafo6968.44.lgr N44 E67 M0.739 R7
./instances/Rome/grafo10275.97.lgr N97 E147 M4.656 R27
./instances/Rome/grafo2068.12.lgr N12 E16 M0.088 O R0
./instances/Rome/grafo2986.38.lgr N38 E50 M0.965 R2
./instances/Rome/grafo8792.98.lgr N98 E132 M3.116 R17
./instances/Rome/grafo8683.79.lgr N79 E102 M1.724 R9
./instances/Rome/grafo5359.41.lgr N41 E59 M0.858 R7
./instances/Rome/grafo11532.39.lgr N39 E51 M0.518 R2
./instances/Rome/grafo7827.77.lgr N77 E107 M1.55 R16
./instances/Rome/grafo8982.80.lgr N80 E106 M1.558 R14
./instances/Rome/grafo6012.51.lgr N51 E81 M1.553 R10
./instances/Rome/grafo5797.47.lgr N47 E64 M0.778 R3
./instances/Rome/grafo10457.36.lgr N36 E45 M0.526 R1
./instances/Rome/grafo3135.34.lgr N34 E38 M0.134 O R0
./instances/Rome/grafo9396.88.lgr N88 E123 M2.602 R17
./instances/Rome/grafo652.14.lgr N14 E13 M0.119 O R0
./instances/Rome/grafo2878.19.lgr N19 E33 M0.416 R4
./instances/Rome/grafo7883.65.lgr N65 E88 M1.377 R8
./instances/Rome/grafo11488.91.lgr N91 E127 M2.5 R20
./instances/Rome/grafo3118.39.lgr N39 E52 M0.207 O R0
./instances/Rome/grafo4118.66.lgr N66 E79 M0.756 R1
./instances/Rome/grafo6765.68.lgr N68 E82 M0.853 R2
./instances/Rome/grafo8401.69.lgr N69 E100 M2.139 R14
./instances/Rome/grafo3007.27.lgr N27 E30 M0.128 O R0
./instances/Rome/grafo9065.70.lgr N70 E92 M1.268 R5
./instances/Rome/grafo6488.49.lgr N49 E63 M0.614 R1
./instances/Rome/grafo3881.39.lgr N39 E61 M0.852 R3
./instances/Rome/grafo8998.66.lgr N66 E99 M2.026 R13
./instances/Rome/grafo3682.49.lgr N49 E74 M1.608 R10
./instances/Rome/grafo1369.23.lgr N23 E24 M0.1 O R0
./instances/Rome/grafo11432.92.lgr N92 E126 M3.645 R14
./instances/Rome/grafo10184.100.lgr N100 E140 M3.462 R23
./instances/Rome/grafo3300.42.lgr N42 E55 M0.626 R4
./instances/Rome/grafo7898.68.lgr N68 E88 M1.374 R5
./instances/Rome/grafo1299.47.lgr N47 E57 M0.397 R1
./instances/Rome/grafo3507.51.lgr N51 E71 M1.097 R7
./instances/Rome/grafo5506.43.lgr N43 E65 M1.387 R5
./instances/Rome/grafo5646.33.lgr N33 E38 M0.138 O R0
./instances/Rome/grafo4177.57.lgr N57 E76 M0.886 R4
./instances/Rome/grafo11515.37.lgr N37 E46 M0.251 O R0
./instances/Rome/grafo9439.78.lgr N78 E105 M1.387 R11
./instances/Rome/grafo9918.34.lgr N34 E34 M0.154 O R0
./instances/Rome/grafo2570.15.lgr N15 E22 M0.116 O R0
./instances/Rome/grafo2366.16.lgr N16 E20 M0.084 O R0
./instances/Rome/grafo9329.65.lgr N65 E91 M1.468 R12
./instances/Rome/grafo10887.31.lgr N31 E36 M0.151 O R0
./instances/Rome/grafo2704.25.lgr N25 E32 M0.135 O R0
./instances/Rome/grafo7547.47.lgr N47 E59 M0.69 R1
./instances/Rome/grafo8386.73.lgr N73 E99 M1.773 R6
./instances/Rome/grafo3858.54.lgr N54 E68 M0.807 R4
./instances/Rome/grafo968.13.lgr N13 E21 M0.119 O R0
./instances/Rome/grafo9947.32.lgr N32 E40 M0.156 O R0
./instances/Rome/grafo681.35.lgr N35 E48 M0.601 R2
./instances/Rome/grafo5171.77.lgr N77 E91 M0.997 R2
./instances/Rome/grafo3582.41.lgr N41 E51 M0.571 R2
./instances/Rome/grafo10245.92.lgr N92 E135 M3.791 R23
./instances/Rome/grafo405.16.lgr N16 E17 M0.069 O R0
./instances/Rome/grafo4278.55.lgr N55 E65 M0.588 R1
./instances/Rome/grafo8194.76.lgr N76 E107 M1.893 R15
./instances/Rome/grafo8284.84.lgr N84 E121 M2.303 R16
./instances/Rome/grafo8895.78.lgr N78 E104 M2.433 R9
./instances/Rome/grafo11178.95.lgr N95 E137 M3.532 R21
./instances/Rome/grafo3980.54.lgr N54 E70 M0.914 R3
./instances/Rome/grafo8269.82.lgr N82 E120 M2.79 R17
./instances/Rome/grafo7507.67.lgr N67 E86 M1.011 R6
./instances/Rome/grafo5919.40.lgr N40 E56 M0.551 R2
./instances/Rome/grafo6495.39.lgr N39 E56 M0.97 R6
./instances/Rome/grafo3136.56.lgr N56 E83 M1.541 R12
./instances/Rome/grafo5608.74.lgr N74 E104 M1.993 R15
./instances/Rome/grafo10059.32.lgr N32 E39 M0.11 O R0
./instances/Rome/grafo6477.37.lgr N37 E43 M0.155 O R0
./instances/Rome/grafo4050.35.lgr N35 E43 M0.134 O R0
./instances/Rome/grafo11073.100.lgr N100 E149 M4.579 R22
./instances/Rome/grafo4975.74.lgr N74 E98 M1.391 R7
./instances/Rome/grafo231.12.lgr N12 E18 M0.09 O R0
./instances/Rome/grafo6028.36.lgr N36 E43 M0.461 R1
./instances/Rome/grafo3700.38.lgr N38 E44 M0.149 O R0
./instances/Rome/grafo1451.75.lgr N75 E88 M0.889 R2
./instances/Rome/grafo3936.39.lgr N39 E58 M0.84 R5
./instances/Rome/grafo8509.74.lgr N74 E92 M1.114 R3
./instances/Rome/grafo11278.37.lgr N37 E47 M0.509 R2
./instances/Rome/grafo951.13.lgr N13 E18 M0.133 O R0
./instances/Rome/grafo7931.77.lgr N77 E103 M2.365 R11
./instances/Rome/grafo663.19.lgr N19 E20 M0.14 O R0
./instances/Rome/grafo10192.39.lgr N39 E48 M0.278 O R0
./instances/Rome/grafo2102.34.lgr N34 E41 M0.158 O R0
./instances/Rome/grafo3084.36.lgr N36 E42 M0.139 O R0
./instances/Rome/grafo8466.75.lgr N75 E100 M1.556 R12
./instances/Rome/grafo7959.73.lgr N73 E95 M1.335 R6
./instances/Rome/grafo4934.59.lgr N59 E72 M0.552 R3
./instances/Rome/grafo11540.37.lgr N37 E48 M0.602 R2
./instances/Rome/grafo4649.85.lgr N85 E112 M1.703 R12
./instances/Rome/grafo765.37.lgr N37 E47 M0.216 O R0
./instances/Rome/grafo10279.32.lgr N32 E37 M0.168 O R0
./instances/Rome/grafo9845.75.lgr N75 E106 M2.469 R15
./instances/Rome/grafo7908.80.lgr N80 E113 M2.163 R13
./instances/Rome/grafo11373.38.lgr N38 E50 M0.67 R4
./instances/Rome/grafo10562.33.lgr N33 E39 M0.222 O R0
./instances/Rome/grafo1492.54.lgr N54 E67 M0.716 R1
./instances/Rome/grafo5963.61.lgr N61 E83 M1.35 R4
./instances/Rome/grafo9210.78.lgr N78 E108 M2.491 R9
./instances/Rome/grafo8403.73.lgr N73 E94 M1.22 R5
./instances/Rome/grafo9703.65.lgr N65 E88 M1.651 R7
./instances/Rome/grafo1585.26.lgr N26 E33 M0.362 R2
./instances/Rome/grafo6514.39.lgr N39 E55 M0.733 R5
./instances/Rome/grafo8389.71.lgr N71 E87 M1.476 R2
./instances/Rome/grafo10658.35.lgr N35 E41 M0.167 O R0
./instances/Rome/grafo9876.33.lgr N33 E39 M0.131 O R0
./instances/Rome/grafo1038.23.lgr N23 E24 M0.058 O R0
./instances/Rome/grafo2832.13.lgr N13 E14 M0.058 O R0
./instances/Rome/grafo6032.42.lgr N42 E51 M0.492 R1
./instances/Rome/grafo3036.60.lgr N60 E69 M0.272 O R0
./instances/Rome/grafo11629.36.lgr N36 E46 M0.511 R2
./instances/Rome/grafo5429.36.lgr N36 E48 M1.152 R2
./instances/Rome/grafo4732.74.lgr N74 E96 M1.623 R6
./instances/Rome/grafo10679.100.lgr N100 E129 M2.02 R11
./instances/Rome/grafo4998.61.lgr N61 E73 M0.669 R2
./instances/Rome/grafo11401.33.lgr N33 E40 M0.153 O R0
./instances/Rome/grafo6112.36.lgr N36 E48 M0.421 R4
./instances/Rome/grafo424.18.lgr N18 E22 M0.105 O R0
./instances/Rome/grafo4908.80.lgr N80 E102 M1.245 R10
./instances/Rome/grafo10754.35.lgr N35 E42 M0.214 O R0
./instances/Rome/grafo10449.96.lgr N96 E126 M1.434 R16
./instances/Rome/grafo7624.41.lgr N41 E54 M0.516 R1
./instances/Rome/grafo475.15.lgr N15 E22 M0.094 O R0
./instances/Rome/grafo1286.27.lgr N27 E31 M0.12 O R0
./instances/Rome/grafo9816.69.lgr N69 E96 M1.448 R6
./instances/Rome/grafo7935.71.lgr N71 E91 M1.072 R7
./instances/Rome/grafo9916.31.lgr N31 E36 M0.134 O R0
./instances/Rome/grafo9517.63.lgr N63 E76 M0.673 R5
./instances/Rome/grafo3335.40.lgr N40 E53 M0.882 R2
./instances/Rome/grafo3446.46.lgr N46 E62 M0.584 R4
./instances/Rome/grafo1935.13.lgr N13 E18 M0.1 O R0
./instances/Rome/grafo3000.38.lgr N38 E39 M0.152 O R0
./instances/Rome/grafo5742.39.lgr N39 E56 M0.574 R5
./instances/Rome/grafo9688.67.lgr N67 E82 M0.969 R4
./instances/Rome/grafo6971.81.lgr N81 E108 M1.524 R10
./instances/Rome/grafo4978.79.lgr N79 E100 M0.945 R4
./instances/Rome/grafo1906.51.lgr N51 E62 M0.629 R2
./instances/Rome/grafo7722.43.lgr N43 E56 M0.708 R3
./instances/Rome/grafo6327.51.lgr N51 E70 M1.099 R5
./instances/Rome/grafo8996.67.lgr N67 E87 M1.129 R6
./instances/Rome/grafo1910.21.lgr N21 E27 M0.303 R2
./instances/Rome/grafo11350.91.lgr N91 E120 M2.189 R11
./instances/Rome/grafo1649.20.lgr N20 E22 M0.198 O R0
./instances/Rome/grafo9760.64.lgr N64 E80 M0.916 R7
./instances/Rome/grafo9185.64.lgr N64 E89 M1.198 R7
./instances/Rome/grafo1860.20.lgr N20 E22 M0.127 O R0
./instances/Rome/grafo6301.55.lgr N55 E69 M0.851 R3
./instances/Rome/grafo3596.37.lgr N37 E46 M0.765 R1
./instances/Rome/grafo4269.61.lgr N61 E93 M1.802 R13
./instances/Rome/grafo10213.99.lgr N99 E132 M2.04 R20
./instances/Rome/grafo11599.91.lgr N91 E121 M2.077 R13
./instances/Rome/grafo3989.43.lgr N43 E56 M0.756 R3
./instances/Rome/grafo7560.35.lgr N35 E45 M0.504 R2
./instances/Rome/grafo11437.36.lgr N36 E47 M0.531 R4
./instances/Rome/grafo6043.44.lgr N44 E64 M0.829 R9
./instances/Rome/grafo11645.36.lgr N36 E50 M0.667 R1
./instances/Rome/grafo8987.65.lgr N65 E101 M2.03 R16
./instances/Rome/grafo8765.86.lgr N86 E117 M2.068 R15
./instances/Rome/grafo8514.95.lgr N95 E130 M2.654 R15
./instances/Rome/grafo517.17.lgr N17 E23 M0.151 O R0
./instances/Rome/grafo9669.63.lgr N63 E84 M1.022 R4
./instances/Rome/grafo9197.70.lgr N70 E101 M1.542 R13
./instances/Rome/grafo2478.47.lgr N47 E62 M1.045 R5
./instances/Rome/grafo144.12.lgr N12 E11 M0.069 O R0
./instances/Rome/grafo5856.34.lgr N34 E41 M0.64 R1
./instances/Rome/grafo11196.100.lgr N100 E121 M1.502 R3
./instances/Rome/grafo10512.36.lgr N36 E42 M0.149 O R0
./instances/Rome/grafo1129.15.lgr N15 E27 M0.386 R4
./instances/Rome/grafo2021.27.lgr N27 E31 M0.119 O R0
./instances/Rome/grafo10896.96.lgr N96 E115 M1.087 R3
./instances/Rome/grafo8531.88.lgr N88 E113 M1.884 R8
./instances/Rome/grafo4816.57.lgr N57 E77 M0.761 R4
./instances/Rome/grafo2109.11.lgr N11 E18 M0.226 R2
./instances/Rome/grafo9436.82.lgr N82 E126 M3.058 R22
./instances/Rome/grafo11179.99.lgr N99 E123 M2.363 R9
./instances/Rome/grafo8926.89.lgr N89 E122 M3.495 R13
./instances/Rome/grafo1150.16.lgr N16 E21 M0.088 O R0
./instances/Rome/grafo3871.88.lgr N88 E126 M2.761 R16
./instances/Rome/grafo5113.63.lgr N63 E85 M1.167 R6
./instances/Rome/grafo7848.68.lgr N68 E88 M1.447 R9
./instances/Rome/grafo1782.15.lgr N15 E22 M0.096 O R0
./instances/Rome/grafo986.12.lgr N12 E11 M0.074 O R0
./instances/Rome/grafo3123.63.lgr N63 E84 M1.169 R6
./instances/Rome/grafo10736.99.lgr N99 E137 M2.797 R13
./instances/Rome/grafo8701.90.lgr N90 E130 M3.264 R24
./instances/Rome/grafo9790.79.lgr N79 E103 M2.082 R11
./instances/Rome/grafo10166.98.lgr N98 E133 M2.922 R13
./instances/Rome/grafo895.12.lgr N12 E11 M0.062 O R0
./instances/Rome/grafo8118.83.lgr N83 E112 M1.778 R14
./instances/Rome/grafo2733.14.lgr N14 E16 M0.124 O R0
./instances/Rome/grafo10681.93.lgr N93 E124 M2.574 R14
./instances/Rome/grafo1245.25.lgr N25 E29 M0.157 O R0
./instances/Rome/grafo6847.37.lgr N37 E47 M0.151 O R0
./instances/Rome/grafo6913.44.lgr N44 E56 M0.446 R2
./instances/Rome/grafo11251.93.lgr N93 E139 M3.224 R26
./instances/Rome/grafo2289.18.lgr N18 E20 M0.064 O R0
./instances/Rome/grafo10996.97.lgr N97 E131 M2.744 R11
./instances/Rome/grafo4263.63.lgr N63 E77 M0.767 R6
./instances/Rome/grafo5368.35.lgr N35 E45 M0.647 R1
./instances/Rome/grafo9702.81.lgr N81 E109 M1.416 R9
./instances/Rome/grafo3158.98.lgr N98 E133 M2.619 R17
./instances/Rome/grafo1660.19.lgr N19 E23 M0.133 O R0
./instances/Rome/grafo7966.77.lgr N77 E104 M1.717 R9
./instances/Rome/grafo2505.13.lgr N13 E13 M0.047 O R0
./instances/Rome/grafo5194.48.lgr N48 E65 M0.817 R5
./instances/Rome/grafo3601.44.lgr N44 E53 M0.225 O R0
./instances/Rome/grafo2499.23.lgr N23 E26 M0.14 O R0
./instances/Rome/grafo3644.44.lgr N44 E54 M0.179 O R0
./instances/Rome/grafo9683.67.lgr N67 E88 M1.425 R6
./instances/Rome/grafo9628.81.lgr N81 E107 M1.62 R11
./instances/Rome/grafo5050.55.lgr N55 E69 M0.828 R4
./instances/Rome/grafo3684.50.lgr N50 E66 M0.847 R4
./instances/Rome/grafo11040.95.lgr N95 E134 M2.869 R14
./instances/Rome/grafo10785.94.lgr N94 E134 M2.77 R17
./instances/Rome/grafo2530.38.lgr N38 E52 M0.569 R1
./instances/Rome/grafo7563.42.lgr N42 E58 M0.66 R5
./instances/Rome/grafo9873.35.lgr N35 E47 M0.5 R2
./instances/Rome/grafo9359.62.lgr N62 E84 M0.962 R9
./instances/Rome/grafo8079.81.lgr N81 E114 M2.498 R7
./instances/Rome/grafo9059.65.lgr N65 E84 M0.927 R6
./instances/Rome/grafo7009.37.lgr N37 E47 M0.704 R1
./instances/Rome/grafo8127.78.lgr N78 E126 M3.453 R23
./instances/Rome/grafo3900.43.lgr N43 E60 M0.674 R3
./instances/Rome/grafo2300.17.lgr N17 E20 M0.114 O R0
./instances/Rome/grafo1115.31.lgr N31 E43 M0.567 R2
./instances/Rome/grafo11643.33.lgr N33 E37 M0.144 O R0
./instances/Rome/grafo7297.39.lgr N39 E61 M1.266 R8
./instances/Rome/grafo5934.35.lgr N35 E48 M0.716 R2
./instances/Rome/grafo1352.29.lgr N29 E34 M0.113 O R0
./instances/Rome/grafo6359.43.lgr N43 E59 M0.678 R7
./instances/Rome/grafo4830.72.lgr N72 E101 M1.843 R12
./instances/Rome/grafo4270.69.lgr N69 E81 M0.737 R5
./instances/Rome/grafo6421.44.lgr N44 E54 M0.435 R1
./instances/Rome/grafo11475.35.lgr N35 E46 M0.248 O R0
./instances/Rome/grafo8462.76.lgr N76 E102 M2.145 R12
./instances/Rome/grafo3778.37.lgr N37 E43 M0.364 R1
./instances/Rome/grafo3855.60.lgr N60 E78 M1.06 R5
./instances/Rome/grafo605.22.lgr N22 E26 M0.125 O R0
./instances/Rome/grafo3406.37.lgr N37 E49 M0.807 R4
./instances/Rome/grafo7952.77.lgr N77 E100 M1.279 R10
./instances/Rome/grafo1439.15.lgr N15 E21 M0.184 O R0
./instances/Rome/grafo10422.97.lgr N97 E132 M2.668 R18
./instances/Rome/grafo11275.93.lgr N93 E135 M3.563 R20
./instances/Rome/grafo6802.74.lgr N74 E99 M1.668 R10
./instances/Rome/grafo11617.35.lgr N35 E44 M0.17 O R0
./instances/Rome/grafo7716.39.lgr N39 E49 M0.5 R2
./instances/Rome/grafo5158.43.lgr N43 E63 M0.91 R10
./instances/Rome/grafo1232.27.lgr N27 E31 M0.133 O R0
./instances/Rome/grafo8198.99.lgr N99 E140 M3.454 R20
./instances/Rome/grafo10943.95.lgr N95 E138 M3.92 R18
./instances/Rome/grafo11579.36.lgr N36 E46 M0.453 R2
./instances/Rome/grafo5730.33.lgr N33 E41 M0.404 R1
./instances/Rome/grafo1090.29.lgr N29 E33 M0.145 O R0
./instances/Rome/grafo3988.43.lgr N43 E57 M0.743 R3
./instances/Rome/grafo174.27.lgr N27 E28 M0.262 O R0
./instances/Rome/grafo11181.95.lgr N95 E141 M3.66 R20
./instances/Rome/grafo3910.41.lgr N41 E49 M0.497 R1
./instances/Rome/grafo10428.35.lgr N35 E42 M0.173 O R0
./instances/Rome/grafo8062.83.lgr N83 E107 M1.477 R9
./instances/Rome/grafo4526.66.lgr N66 E91 M1.675 R8
./instances/Rome/grafo4103.52.lgr N52 E65 M0.75 R1
./instances/Rome/grafo1327.50.lgr N50 E59 M0.175 O R0
./instances/Rome/grafo6097.37.lgr N37 E48 M0.454 R3
./instances/Rome/grafo638.12.lgr N12 E17 M0.088 O R0
./instances/Rome/grafo9346.91.lgr N91 E114 M2.023 R5
./instances/Rome/grafo10464.96.lgr N96 E119 M1.752 R2
./instances/Rome/grafo6936.43.lgr N43 E52 M0.496 R3
./instances/Rome/grafo10746.36.lgr N36 E42 M0.21 O R0
./instances/Rome/grafo10694.96.lgr N96 E137 M3.369 R23
./instances/Rome/grafo4980.59.lgr N59 E80 M1.116 R7
./instances/Rome/grafo11190.92.lgr N92 E130 M3.851 R20
./instances/Rome/grafo2784.16.lgr N16 E20 M0.092 O R0
./instances/Rome/grafo11282.35.lgr N35 E44 M0.43 R2
./instances/Rome/grafo530.13.lgr N13 E13 M0.047 O R0
./instances/Rome/grafo10453.97.lgr N97 E136 M2.921 R20
./instances/Rome/grafo702.12.lgr N12 E14 M0.08 O R0
./instances/Rome/grafo2342.18.lgr N18 E20 M0.117 O R0
./instances/Rome/grafo9878.34.lgr N34 E39 M0.17 O R0
./instances/Rome/grafo8603.87.lgr N87 E111 M1.955 R6
./instances/Rome/grafo7192.45.lgr N45 E59 M1.017 R4
./instances/Rome/grafo4564.72.lgr N72 E97 M1.491 R6
./instances/Rome/grafo6846.51.lgr N51 E71 M0.755 R4
./instances/Rome/grafo2801.22.lgr N22 E24 M0.202 O R0
./instances/Rome/grafo770.12.lgr N12 E12 M0.192 O R0
./instances/Rome/grafo1018.29.lgr N29 E36 M0.585 R2
./instances/Rome/grafo9963.39.lgr N39 E46 M0.449 R2
./instances/Rome/grafo2234.14.lgr N14 E19 M0.139 O R0
./instances/Rome/grafo2710.41.lgr N41 E49 M0.172 O R0
./instances/Rome/grafo6725.86.lgr N86 E106 M1.645 R9
./instances/Rome/grafo11136.98.lgr N98 E122 M2.721 R8
./instances/Rome/grafo6154.44.lgr N44 E63 M0.734 R2
./instances/Rome/grafo5694.45.lgr N45 E63 M0.641 R7
./instances/Rome/grafo7745.38.lgr N38 E46 M0.378 R1
./instances/Rome/grafo5289.37.lgr N37 E41 M0.152 O R0
./instances/Rome/grafo5770.33.lgr N33 E38 M0.126 O R0
./instances/Rome/grafo11405.92.lgr N92 E128 M3.283 R14
./instances/Rome/grafo1525.65.lgr N65 E85 M1.247 R6
./instances/Rome/grafo10046.40.lgr N40 E50 M0.533 R2
./instances/Rome/grafo11626.38.lgr N38 E48 M0.466 R2
./instances/Rome/grafo7780.90.lgr N90 E128 M2.648 R20
./instances/Rome/grafo7451.82.lgr N82 E117 M2.249 R12
./instances/Rome/grafo11210.33.lgr N33 E42 M0.155 O R0
./instances/Rome/grafo6493.39.lgr N39 E50 M0.493 R3
./instances/Rome/grafo3914.42.lgr N42 E53 M0.922 R2
./instances/Rome/grafo7011.64.lgr N64 E80 M0.809 R5
./instances/Rome/grafo8932.89.lgr N89 E118 M2.873 R12
./instances/Rome/grafo2221.13.lgr N13 E13 M0.101 O R0
./instances/Rome/grafo2523.40.lgr N40 E51 M0.462 R2
./instances/Rome/grafo4441.61.lgr N61 E75 M0.83 R2
./instances/Rome/grafo10682.98.lgr N98 E128 M2.614 R7
./instances/Rome/grafo10975.96.lgr N96 E128 M2.865 R12
./instances/Rome/grafo5965.37.lgr N37 E52 M0.985 R5
./instances/Rome/grafo5653.43.lgr N43 E46 M0.153 O R0
./instances/Rome/grafo6804.48.lgr N48 E59 M0.595 R3
./instances/Rome/grafo4306.56.lgr N56 E63 M0.148 O R0
./instances/Rome/grafo6519.56.lgr N56 E74 M0.825 R6
./instances/Rome/grafo2149.24.lgr N24 E30 M0.094 O R0
./instances/Rome/grafo5063.78.lgr N78 E102 M1.463 R7
./instances/Rome/grafo6125.53.lgr N53 E65 M0.687 R3
./instances/Rome/grafo8491.92.lgr N92 E133 M2.875 R19
./instances/Rome/grafo10693.98.lgr N98 E150 M5.075 R25
./instances/Rome/grafo6811.36.lgr N36 E44 M0.129 O R0
./instances/Rome/grafo10080.38.lgr N38 E47 M0.395 R2
./instances/Rome/grafo10243.95.lgr N95 E133 M2.839 R16
./instances/Rome/grafo1567.57.lgr N57 E74 M0.975 R2
./instances/Rome/grafo4139.64.lgr N64 E85 M1.309 R5
./instances/Rome/grafo9771.84.lgr N84 E102 M1.217 R5
./instances/Rome/grafo9599.81.lgr N81 E106 M1.884 R7
./instances/Rome/grafo6705.51.lgr N51 E60 M0.182 O R0
./instances/Rome/grafo10026.32.lgr N32 E38 M0.334 R1
./instances/Rome/grafo9129.77.lgr N77 E97 M1.163 R4
./instances/Rome/grafo11521.91.lgr N91 E111 M1.195 R6
./instances/Rome/grafo941.29.lgr N29 E35 M0.191 O R0
./instances/Rome/grafo5751.60.lgr N60 E75 M0.847 R5
./instances/Rome/grafo4924.62.lgr N62 E84 M1.229 R7
./instances/Rome/grafo6710.73.lgr N73 E94 M1.154 R8
./instances/Rome/grafo10655.34.lgr N34 E40 M0.22 O R0
./instances/Rome/grafo4166.53.lgr N53 E66 M0.566 R2
./instances/Rome/grafo5170.59.lgr N59 E76 M0.848 R4
./instances/Rome/grafo3107.32.lgr N32 E48 M0.61 R3
./instances/Rome/grafo4299.55.lgr N55 E79 M1.514 R8
./instances/Rome/grafo2026.28.lgr N28 E36 M0.445 R1
./instances/Rome/grafo4425.50.lgr N50 E68 M1.05 R5
./instances/Rome/grafo4685.56.lgr N56 E71 M0.591 R1
./instances/Rome/grafo2509.37.lgr N37 E46 M0.796 R1
./instances/Rome/grafo10191.34.lgr N34 E38 M0.25 O R0
./instances/Rome/grafo10171.99.lgr N99 E140 M3.921 R24
./instances/Rome/grafo4513.53.lgr N53 E70 M1.527 R1
./instances/Rome/grafo4334.48.lgr N48 E65 M0.78 R4
./instances/Rome/grafo2370.22.lgr N22 E28 M0.179 O R0
./instances/Rome/grafo1141.47.lgr N47 E59 M0.692 R1
./instances/Rome/grafo6395.57.lgr N57 E73 M0.934 R3
./instances/Rome/grafo10970.100.lgr N100 E135 M3.19 R12
./instances/Rome/grafo705.16.lgr N16 E23 M0.265 R1
./instances/Rome/grafo6452.58.lgr N58 E79 M1.175 R5
./instances/Rome/grafo759.11.lgr N11 E12 M0.036 O R0
./instances/Rome/grafo4131.78.lgr N78 E108 M2.258 R15
./instances/Rome/grafo4119.80.lgr N80 E114 M2.415 R15
./instances/Rome/grafo588.19.lgr N19 E20 M0.08 O R0
./instances/Rome/grafo2901.13.lgr N13 E15 M0.127 O R0
./instances/Rome/grafo2052.38.lgr N38 E50 M0.651 R2
./instances/Rome/grafo5880.38.lgr N38 E52 M0.615 R3
./instances/Rome/grafo4196.78.lgr N78 E106 M2.021 R13
./instances/Rome/grafo5938.75.lgr N75 E116 M3.7 R19
./instances/Rome/grafo2612.37.lgr N37 E53 M0.867 R6
./instances/Rome/grafo9589.62.lgr N62 E100 M2.133 R17
./instances/Rome/grafo5407.39.lgr N39 E53 M0.72 R2
./instances/Rome/grafo3622.36.lgr N36 E41 M0.158 O R0
./instances/Rome/grafo9680.83.lgr N83 E111 M1.726 R7
./instances/Rome/grafo10408.93.lgr N93 E123 M2.076 R10
./instances/Rome/grafo10541.93.lgr N93 E124 M2.445 R16
./instances/Rome/grafo5307.39.lgr N39 E54 M0.707 R4
./instances/Rome/grafo10548.94.lgr N94 E134 M2.732 R21
./instances/Rome/grafo8790.97.lgr N97 E133 M2.685 R19
./instances/Rome/grafo6718.59.lgr N59 E74 M0.946 R2
./instances/Rome/grafo10560.95.lgr N95 E137 M3.505 R22
./instances/Rome/grafo10388.95.lgr N95 E136 M3.534 R17
./instances/Rome/grafo7466.42.lgr N42 E62 M0.869 R5
./instances/Rome/grafo1281.28.lgr N28 E30 M0.107 O R0
./instances/Rome/grafo5619.39.lgr N39 E49 M0.351 R1
./instances/Rome/grafo3879.96.lgr N96 E130 M2.64 R14
./instances/Rome/grafo9505.75.lgr N75 E97 M1.397 R6
./instances/Rome/grafo3186.39.lgr N39 E49 M0.159 O R0
./instances/Rome/grafo1952.26.lgr N26 E31 M0.179 O R0
./instances/Rome/grafo294.21.lgr N21 E21 M0.079 O R0
./instances/Rome/grafo9758.72.lgr N72 E101 M1.9 R10
./instances/Rome/grafo6639.48.lgr N48 E60 M0.683 R3
./instances/Rome/grafo4082.60.lgr N60 E81 M1.057 R9
./instances/Rome/grafo807.12.lgr N12 E12 M0.13 O R0
./instances/Rome/grafo8900.94.lgr N94 E126 M2.358 R13
./instances/Rome/grafo10520.99.lgr N99 E131 M2.447 R15
./instances/Rome/grafo9970.39.lgr N39 E46 M0.174 O R0
./instances/Rome/grafo5569.37.lgr N37 E46 M0.203 O R0
./instances/Rome/grafo5179.71.lgr N71 E98 M1.902 R12
./instances/Rome/grafo2184.18.lgr N18 E21 M0.132 O R0
./instances/Rome/grafo2396.20.lgr N20 E24 M0.107 O R0
./instances/Rome/grafo776.36.lgr N36 E52 M0.973 R4
./instances/Rome/grafo5418.61.lgr N61 E83 M1.929 R3
./instances/Rome/grafo8643.89.lgr N89 E124 M2.817 R15
./instances/Rome/grafo10591.99.lgr N99 E119 M2.999 R6
./instances/Rome/grafo5378.38.lgr N38 E46 M0.152 O R0
./instances/Rome/grafo121.20.lgr N20 E25 M0.102 O R0
./instances/Rome/grafo1446.23.lgr N23 E24 M0.167 O R0
./instances/Rome/grafo10722.96.lgr N96 E139 M3.146 R23
./instances/Rome/grafo11289.93.lgr N93 E118 M2.086 R11
./instances/Rome/grafo1251.25.lgr N25 E26 M0.105 O R0
./instances/Rome/grafo796.14.lgr N14 E19 M0.119 O R0
./instances/Rome/grafo1630.31.lgr N31 E40 M0.143 O R0
./instances/Rome/grafo3391.39.lgr N39 E61 M0.773 R4
./instances/Rome/grafo1494.50.lgr N50 E57 M0.143 O R0
./instances/Rome/grafo10012.40.lgr N40 E53 M0.956 R2
./instances/Rome/grafo2615.17.lgr N17 E18 M0.083 O R0
./instances/Rome/grafo8469.85.lgr N85 E107 M1.299 R6
./instances/Rome/grafo7106.44.lgr N44 E61 M0.898 R7
./instances/Rome/grafo2961.26.lgr N26 E31 M0.174 O R0
./instances/Rome/grafo7247.39.lgr N39 E47 M0.481 R1
./instances/Rome/grafo10567.38.lgr N38 E47 M0.395 R1
./instances/Rome/grafo6908.43.lgr N43 E48 M0.215 O R0
./instances/Rome/grafo4081.40.lgr N40 E46 M0.192 O R0
./instances/Rome/grafo11380.97.lgr N97 E133 M3.027 R16
./instances/Rome/grafo1867.27.lgr N27 E30 M0.112 O R0
./instances/Rome/grafo7869.69.lgr N69 E100 M1.799 R16
./instances/Rome/grafo2624.22.lgr N22 E27 M0.124 O R0
./instances/Rome/grafo3874.40.lgr N40 E46 M0.17 O R0
./instances/Rome/grafo5632.36.lgr N36 E43 M0.356 R1
./instances/Rome/grafo131.23.lgr N23 E26 M0.107 O R0
./instances/Rome/grafo4100.56.lgr N56 E75 M1.216 R6
./instances/Rome/grafo3021.25.lgr N25 E29 M0.273 O R0
./instances/Rome/grafo4661.55.lgr N55 E69 M1.138 R4
./instances/Rome/grafo7182.39.lgr N39 E55 M0.862 R3
./instances/Rome/grafo2322.42.lgr N42 E50 M0.455 R1
./instances/Rome/grafo2365.30.lgr N30 E34 M0.123 O R0
./instances/Rome/grafo5233.37.lgr N37 E47 M0.55 R1
./instances/Rome/grafo2012.30.lgr N30 E46 M0.567 R2
./instances/Rome/grafo5902.74.lgr N74 E102 M1.868 R11
./instances/Rome/grafo8452.85.lgr N85 E118 M2.403 R16
./instances/Rome/grafo6462.46.lgr N46 E56 M0.547 R1
./instances/Rome/grafo10227.96.lgr N96 E128 M2.739 R13
./instances/Rome/grafo5173.58.lgr N58 E83 M1.37 R9
./instances/Rome/grafo9501.66.lgr N66 E105 M2.468 R13
./instances/Rome/grafo4721.77.lgr N77 E98 M1.269 R5
./instances/Rome/grafo6588.49.lgr N49 E64 M1.208 R2
./instances/Rome/grafo2929.23.lgr N23 E31 M0.111 O R0
./instances/Rome/grafo9453.80.lgr N80 E114 M2.324 R17
./instances/Rome/grafo4827.55.lgr N55 E73 M0.913 R7
./instances/Rome/grafo10719.96.lgr N96 E133 M3.046 R18
./instances/Rome/grafo8673.98.lgr N98 E140 M3.768 R23
./instances/Rome/grafo6604.38.lgr N38 E44 M0.245 O R0
./instances/Rome/grafo3764.45.lgr N45 E59 M0.678 R2
./instances/Rome/grafo3672.59.lgr N59 E78 M1.208 R5
./instances/Rome/grafo3652.42.lgr N42 E61 M0.771 R5
./instances/Rome/grafo6838.50.lgr N50 E60 M0.437 R2
./instances/Rome/grafo9056.96.lgr N96 E135 M2.936 R17
./instances/Rome/grafo9503.77.lgr N77 E109 M1.28 R17
./instances/Rome/grafo5463.42.lgr N42 E63 M0.868 R6
./instances/Rome/grafo5066.51.lgr N51 E70 M0.986 R3
./instances/Rome/grafo8411.78.lgr N78 E104 M1.8 R8
./instances/Rome/grafo7160.54.lgr N54 E66 M0.51 R4
./instances/Rome/grafo5992.44.lgr N44 E67 M2.068 R10
./instances/Rome/grafo1721.24.lgr N24 E27 M0.118 O R0
./instances/Rome/grafo5218.36.lgr N36 E44 M0.149 O R0
./instances/Rome/grafo1227.30.lgr N30 E39 M0.403 R1
./instances/Rome/grafo5264.36.lgr N36 E41 M0.146 O R0
./instances/Rome/grafo5427.38.lgr N38 E44 M0.216 O R0
./instances/Rome/grafo9484.60.lgr N60 E78 M1.002 R7
./instances/Rome/grafo4801.69.lgr N69 E95 M1.448 R11
./instances/Rome/grafo3742.36.lgr N36 E45 M0.23 O R0
./instances/Rome/grafo1832.11.lgr N11 E12 M0.097 O R0
./instances/Rome/grafo8860.73.lgr N73 E101 M1.507 R8
./instances/Rome/grafo7128.48.lgr N48 E60 M0.656 R4
./instances/Rome/grafo5334.41.lgr N41 E57 M0.851 R5
./instances/Rome/grafo2644.17.lgr N17 E19 M0.057 O R0
./instances/Rome/grafo6880.44.lgr N44 E58 M0.654 R4
./instances/Rome/grafo2968.32.lgr N32 E41 M0.408 R1
./instances/Rome/grafo5229.37.lgr N37 E53 M0.62 R6
./instances/Rome/grafo8191.86.lgr N86 E125 M2.58 R18
./instances/Rome/grafo1625.27.lgr N27 E37 M0.576 R4
./instances/Rome/grafo6248.39.lgr N39 E50 M0.527 R1
./instances/Rome/grafo6425.78.lgr N78 E96 M1.061 R5
./instances/Rome/grafo2564.20.lgr N20 E22 M0.102 O R0
./instances/Rome/grafo10482.94.lgr N94 E122 M2.254 R12
./instances/Rome/grafo6468.83.lgr N83 E110 M1.941 R12
./instances/Rome/grafo9500.83.lgr N83 E117 M1.845 R9
./instances/Rome/grafo919.12.lgr N12 E14 M0.06 O R0
./instances/Rome/grafo8726.87.lgr N87 E128 M1.929 R22
./instances/Rome/grafo10345.95.lgr N95 E130 M3.24 R16
./instances/Rome/grafo5495.34.lgr N34 E43 M0.227 O R0
./instances/Rome/grafo6415.55.lgr N55 E59 M0.181 O R0
./instances/Rome/grafo3038.38.lgr N38 E50 M0.608 R5
./instances/Rome/grafo10106.100.lgr N100 E119 M1.163 R2
./instances/Rome/grafo6923.39.lgr N39 E48 M0.35 R2
./instances/Rome/grafo9006.61.lgr N61 E80 M0.972 R5
./instances/Rome/grafo7743.37.lgr N37 E55 M0.919 R4
./instances/Rome/grafo6433.48.lgr N48 E64 M0.89 R5
./instances/Rome/grafo2094.34.lgr N34 E39 M0.465 O R0
./instances/Rome/grafo7937.75.lgr N75 E96 M1.181 R8
./instances/Rome/grafo6535.49.lgr N49 E65 M0.9 R2
./instances/Rome/grafo4887.78.lgr N78 E99 M1.253 R7
./instances/Rome/grafo7100.86.lgr N86 E120 M2.297 R13
./instances/Rome/grafo11661.38.lgr N38 E48 M0.596 R2
./instances/Rome/grafo9957.39.lgr N39 E51 M0.616 R2
./instances/Rome/grafo6499.46.lgr N46 E68 M0.948 R8
./instances/Rome/grafo2694.65.lgr N65 E78 M0.697 R2
./instances/Rome/grafo7375.46.lgr N46 E60 M0.597 R3
./instances/Rome/grafo7520.45.lgr N45 E53 M0.527 R1
./instances/Rome/grafo7605.44.lgr N44 E65 M1.589 R6
./instances/Rome/grafo10444.100.lgr N100 E136 M2.933 R19
./instances/Rome/grafo3678.34.lgr N34 E42 M0.355 R1
./instances/Rome/grafo1092.42.lgr N42 E53 M0.628 R3
./instances/Rome/grafo5450.36.lgr N36 E42 M0.137 O R0
./instances/Rome/grafo9626.83.lgr N83 E115 M1.774 R10
./instances/Rome/grafo1506.43.lgr N43 E50 M0.331 R1
./instances/Rome/grafo11607.32.lgr N32 E38 M0.131 O R0
./instances/Rome/grafo334.12.lgr N12 E13 M0.085 O R0
./instances/Rome/grafo8911.100.lgr N100 E128 M1.811 R12
./instances/Rome/grafo10383.99.lgr N99 E136 M3.159 R18
./instances/Rome/grafo8245.83.lgr N83 E104 M0.82 R10
./instances/Rome/grafo1557.23.lgr N23 E29 M0.095 O R0
./instances/Rome/grafo1335.56.lgr N56 E81 M1.242 R8
./instances/Rome/grafo5131.48.lgr N48 E59 M0.179 O R0
./instances/Rome/grafo8473.93.lgr N93 E122 M1.919 R12
./instances/Rome/grafo7671.86.lgr N86 E110 M1.074 R8
./instances/Rome/grafo8782.88.lgr N88 E106 M1.051 R6
./instances/Rome/grafo1378.46.lgr N46 E62 M1.172 R4
./instances/Rome/grafo8072.69.lgr N69 E88 M1.107 R5
./instances/Rome/grafo4332.54.lgr N54 E69 M0.794 R3
./instances/Rome/grafo4478.64.lgr N64 E83 M0.959 R5
./instances/Rome/grafo3613.41.lgr N41 E54 M0.551 R6
./instances/Rome/grafo6876.41.lgr N41 E50 M0.955 R1
./instances/Rome/grafo9076.77.lgr N77 E103 M1.852 R9
./instances/Rome/grafo4781.57.lgr N57 E74 M1.142 R6
./instances/Rome/grafo8271.81.lgr N81 E113 M1.37 R16
./instances/Rome/grafo3800.42.lgr N42 E51 M0.445 R1
./instances/Rome/grafo3589.56.lgr N56 E68 M0.526 R3
./instances/Rome/grafo7845.81.lgr N81 E114 M2.07 R13
./instances/Rome/grafo10616.96.lgr N96 E130 M2.574 R18
./instances/Rome/grafo11301.93.lgr N93 E129 M2.786 R21
./instances/Rome/grafo7240.60.lgr N60 E87 M1.721 R11
./instances/Rome/grafo6879.41.lgr N41 E51 M0.156 O R0
./instances/Rome/grafo1244.26.lgr N26 E28 M0.135 O R0
./instances/Rome/grafo11524.100.lgr N100 E127 M2.462 R14
./instances/Rome/grafo2969.39.lgr N39 E57 M0.803 R6
./instances/Rome/grafo2627.40.lgr N40 E49 M0.449 R1
./instances/Rome/grafo7049.42.lgr N42 E54 M0.54 R3
./instances/Rome/grafo8148.85.lgr N85 E119 M2.054 R13
./instances/Rome/grafo10938.33.lgr N33 E36 M0.214 O R0
./instances/Rome/grafo5864.59.lgr N59 E84 M1.336 R11
./instances/Rome/grafo1861.17.lgr N17 E21 M0.21 R1
./instances/Rome/grafo1118.22.lgr N22 E23 M0.098 O R0
./instances/Rome/grafo987.27.lgr N27 E30 M0.097 O R0
./instances/Rome/grafo6015.39.lgr N39 E44 M0.196 O R0
./instances/Rome/grafo682.16.lgr N16 E18 M0.125 O R0
./instances/Rome/grafo7468.54.lgr N54 E81 M1.219 R8
./instances/Rome/grafo8945.94.lgr N94 E132 M3.321 R19
./instances/Rome/grafo8748.88.lgr N88 E107 M1.223 R2
./instances/Rome/grafo4083.57.lgr N57 E78 M1.092 R5
./instances/Rome/grafo10897.95.lgr N95 E121 M2.509 R6
./instances/Rome/grafo1757.20.lgr N20 E25 M0.099 O R0
./instances/Rome/grafo7759.56.lgr N56 E64 M0.176 O R0
./instances/Rome/grafo252.12.lgr N12 E11 M0.098 O R0
./instances/Rome/grafo4476.68.lgr N68 E95 M1.823 R8
./instances/Rome/grafo783.15.lgr N15 E20 M0.138 O R0
./instances/Rome/grafo8112.61.lgr N61 E77 M1.707 R6
./instances/Rome/grafo4000.35.lgr N35 E41 M0.313 R2
./instances/Rome/grafo10015.39.lgr N39 E45 M0.184 O R0
./instances/Rome/grafo11545.39.lgr N39 E47 M0.146 O R0
./instances/Rome/grafo6987.39.lgr N39 E46 M0.403 O R0
./instances/Rome/grafo10415.94.lgr N94 E132 M2.834 R15
./instances/Rome/grafo2320.23.lgr N23 E35 M0.189 O R0
./instances/Rome/grafo8814.88.lgr N88 E125 M2.551 R21
./instances/Rome/grafo3948.47.lgr N47 E66 M0.759 R6
./instances/Rome/grafo1072.14.lgr N14 E18 M0.106 O R0
./instances/Rome/grafo690.11.lgr N11 E17 M0.122 O R0
./instances/Rome/grafo4772.58.lgr N58 E75 M1.048 R4
./instances/Rome/grafo169.26.lgr N26 E38 M0.423 R1
./instances/Rome/grafo10740.92.lgr N92 E117 M1.986 R8
./instances/Rome/grafo8377.92.lgr N92 E130 M3.036 R16
./instances/Rome/grafo4331.61.lgr N61 E78 M0.939 R1
./instances/Rome/grafo4852.58.lgr N58 E79 M0.997 R4
./instances/Rome/grafo7283.39.lgr N39 E50 M0.476 R3
./instances/Rome/grafo5577.80.lgr N80 E104 M1.892 R6
./instances/Rome/grafo5184.36.lgr N36 E47 M0.564 R3
./instances/Rome/grafo3916.40.lgr N40 E51 M0.521 R3
./instances/Rome/grafo6279.40.lgr N40 E52 M0.786 R4
./instances/Rome/grafo6211.54.lgr N54 E64 M0.434 O R0
./instances/Rome/grafo10331.100.lgr N100 E134 M2.351 R13
./instances/Rome/grafo1833.46.lgr N46 E60 M0.575 R2
./instances/Rome/grafo7493.60.lgr N60 E83 M1.884 R7
./instances/Rome/grafo9932.91.lgr N91 E132 M3.607 R20
./instances/Rome/grafo9866.34.lgr N34 E34 M0.097 O R0
./instances/Rome/grafo4655.56.lgr N56 E80 M1.261 R10
./instances/Rome/grafo11462.39.lgr N39 E50 M0.534 R2
./instances/Rome/grafo8806.98.lgr N98 E121 M1.878 R7
./instances/Rome/grafo819.38.lgr N38 E49 M0.48 R1
./instances/Rome/grafo10588.93.lgr N93 E128 M3.255 R13
./instances/Rome/grafo1303.68.lgr N68 E84 M0.823 R3
./instances/Rome/grafo3119.55.lgr N55 E82 M1.613 R9
./instances/Rome/grafo4920.63.lgr N63 E85 M1.225 R8
./instances/Rome/grafo7965.62.lgr N62 E94 M1.838 R13
./instances/Rome/grafo2164.16.lgr N16 E18 M0.229 O R0
./instances/Rome/grafo3216.40.lgr N40 E47 M0.379 R1
./instances/Rome/grafo1990.34.lgr N34 E38 M0.126 O R0
./instances/Rome/grafo2611.20.lgr N20 E19 M0.071 O R0
./instances/Rome/grafo820.18.lgr N18 E21 M0.136 O R0
./instances/Rome/grafo408.11.lgr N11 E10 M0.1 O R0
./instances/Rome/grafo1974.23.lgr N23 E27 M0.238 R1
./instances/Rome/grafo1489.67.lgr N67 E77 M0.234 O R0
./instances/Rome/grafo2453.22.lgr N22 E29 M0.512 R1
./instances/Rome/grafo10668.99.lgr N99 E128 M1.912 R14
./instances/Rome/grafo11206.91.lgr N91 E126 M2.998 R18
./instances/Rome/grafo6522.59.lgr N59 E91 M1.634 R13
./instances/Rome/grafo6177.52.lgr N52 E69 M1.009 R6
./instances/Rome/grafo272.14.lgr N14 E13 M0.079 O R0
./instances/Rome/grafo2827.37.lgr N37 E48 M0.644 R3
./instances/Rome/grafo11393.92.lgr N92 E135 M3.842 R28
./instances/Rome/grafo2613.15.lgr N15 E17 M0.111 O R0
./instances/Rome/grafo5614.42.lgr N42 E56 M1.145 R4
./instances/Rome/grafo6757.58.lgr N58 E86 M1.522 R9
./instances/Rome/grafo11020.100.lgr N100 E145 M3.41 R21
./instances/Rome/grafo2130.31.lgr N31 E37 M0.149 O R0
./instances/Rome/grafo11015.98.lgr N98 E136 M3.037 R19
./instances/Rome/grafo3714.52.lgr N52 E76 M1.237 R10
./instances/Rome/grafo6107.57.lgr N57 E75 M1.006 R5
./instances/Rome/grafo6486.75.lgr N75 E107 M1.908 R9
./instances/Rome/grafo6461.48.lgr N48 E58 M0.554 R2
./instances/Rome/grafo11247.36.lgr N36 E47 M0.469 R4
./instances/Rome/grafo3629.42.lgr N42 E55 M0.558 R3
./instances/Rome/grafo5137.59.lgr N59 E87 M1.319 R9
./instances/Rome/grafo3103.88.lgr N88 E105 M1.104 R5
./instances/Rome/grafo4461.59.lgr N59 E79 M1.256 R6
./instances/Rome/grafo6326.56.lgr N56 E84 M1.947 R10
./instances/Rome/grafo10335.40.lgr N40 E51 M0.439 R2
./instances/Rome/grafo1324.27.lgr N27 E28 M0.147 O R0
./instances/Rome/grafo3791.57.lgr N57 E78 M1.09 R7
./instances/Rome/grafo119.24.lgr N24 E33 M0.129 O R0
./instances/Rome/grafo4013.38.lgr N38 E49 M0.598 R2
./instances/Rome/grafo4602.51.lgr N51 E64 M0.81 R2
./instances/Rome/grafo6081.42.lgr N42 E60 M0.908 R4
./instances/Rome/grafo7495.41.lgr N41 E48 M0.136 O R0
./instances/Rome/grafo4254.77.lgr N77 E110 M1.949 R10
./instances/Rome/grafo7600.40.lgr N40 E55 M0.519 R6
./instances/Rome/grafo2856.16.lgr N16 E18 M0.1 O R0
./instances/Rome/grafo4164.51.lgr N51 E65 M0.96 R2
./instances/Rome/grafo5346.40.lgr N40 E44 M0.268 R1
./instances/Rome/grafo2060.25.lgr N25 E26 M0.242 O R0
./instances/Rome/grafo1354.28.lgr N28 E36 M0.436 R1
./instances/Rome/grafo9020.65.lgr N65 E97 M1.954 R13
./instances/Rome/grafo4639.82.lgr N82 E107 M1.509 R8
./instances/Rome/grafo540.16.lgr N16 E17 M0.114 O R0
./instances/Rome/grafo5829.34.lgr N34 E41 M0.169 O R0
./instances/Rome/grafo7465.43.lgr N43 E60 M0.541 R5
./instances/Rome/grafo5425.56.lgr N56 E81 M0.853 R7
./instances/Rome/grafo7324.61.lgr N61 E78 M0.881 R7
./instances/Rome/grafo9713.73.lgr N73 E101 M1.91 R14
./instances/Rome/grafo2828.33.lgr N33 E37 M0.22 R1
./instances/Rome/grafo5481.62.lgr N62 E101 M2.135 R21
./instances/Rome/grafo7644.47.lgr N47 E75 M1.399 R11
./instances/Rome/grafo764.23.lgr N23 E26 M0.155 O R0
./instances/Rome/grafo5890.48.lgr N48 E67 M0.765 R5
./instances/Rome/grafo6532.83.lgr N83 E115 M1.975 R16
./instances/Rome/grafo5033.66.lgr N66 E88 M1.179 R9
./instances/Rome/grafo7926.75.lgr N75 E93 M0.797 R7
./instances/Rome/grafo3114.40.lgr N40 E55 M0.609 R4
./instances/Rome/grafo1569.28.lgr N28 E36 M0.373 R1
./instances/Rome/grafo5865.36.lgr N36 E44 M0.139 O R0
./instances/Rome/grafo404.12.lgr N12 E13 M0.06 O R0
./instances/Rome/grafo8103.71.lgr N71 E99 M1.837 R10
./instances/Rome/grafo594.11.lgr N11 E11 M0.102 O R0
./instances/Rome/grafo6571.45.lgr N45 E67 M1.12 R10
./instances/Rome/grafo3453.56.lgr N56 E72 M0.919 R6
./instances/Rome/grafo9520.79.lgr N79 E109 M1.785 R13
./instances/Rome/grafo9162.67.lgr N67 E90 M1.389 R6
./instances/Rome/grafo11134.91.lgr N91 E116 M1.891 R12
./instances/Rome/grafo3142.39.lgr N39 E52 M0.466 R4
./instances/Rome/grafo2705.15.lgr N15 E16 M0.1 O R0
./instances/Rome/grafo3605.35.lgr N35 E40 M0.122 O R0
./instances/Rome/grafo8384.61.lgr N61 E79 M1.045 R5
./instances/Rome/grafo11510.34.lgr N34 E34 M0.112 O R0
./instances/Rome/grafo1396.61.lgr N61 E78 M0.994 R1
./instances/Rome/grafo4572.74.lgr N74 E98 M1.106 R10
./instances/Rome/grafo5796.37.lgr N37 E54 M0.814 R5
./instances/Rome/grafo6219.37.lgr N37 E45 M0.528 R1
./instances/Rome/grafo134.40.lgr N40 E49 M0.496 R2
./instances/Rome/grafo654.25.lgr N25 E24 M0.129 O R0
./instances/Rome/grafo8242.82.lgr N82 E112 M2.242 R14
./instances/Rome/grafo7275.41.lgr N41 E59 M0.681 R2
./instances/Rome/grafo8849.65.lgr N65 E78 M0.682 R3
./instances/Rome/grafo5579.39.lgr N39 E46 M0.478 R1
./instances/Rome/grafo8890.95.lgr N95 E123 M2.07 R10
./instances/Rome/grafo6774.48.lgr N48 E62 M0.715 R3
./instances/Rome/grafo846.27.lgr N27 E32 M0.133 O R0
./instances/Rome/grafo10499.96.lgr N96 E125 M1.613 R10
./instances/Rome/grafo8090.86.lgr N86 E118 M1.784 R13
./instances/Rome/grafo11533.36.lgr N36 E48 M0.806 R4
./instances/Rome/grafo10853.92.lgr N92 E113 M1.724 R4
./instances/Rome/grafo4169.83.lgr N83 E113 M1.732 R11
./instances/Rome/grafo1723.10.lgr N10 E15 M0.126 O R0
./instances/Rome/grafo8972.77.lgr N77 E111 M2.007 R17
./instances/Rome/grafo4807.72.lgr N72 E91 M0.977 R4
./instances/Rome/grafo5036.62.lgr N62 E84 M1.241 R8
./instances/Rome/grafo6487.53.lgr N53 E62 M0.185 O R0
./instances/Rome/grafo4206.58.lgr N58 E83 M1.446 R5
./instances/Rome/grafo6424.78.lgr N78 E96 M0.825 R5
./instances/Rome/grafo5535.44.lgr N44 E47 M0.269 O R0
./instances/Rome/grafo3262.92.lgr N92 E130 M2.717 R17
./instances/Rome/grafo5397.41.lgr N41 E46 M0.202 O R0
./instances/Rome/grafo8543.87.lgr N87 E111 M1.502 R7
./instances/Rome/grafo8418.61.lgr N61 E80 M0.817 R6
./instances/Rome/grafo4542.59.lgr N59 E80 M1.388 R7
./instances/Rome/grafo9566.70.lgr N70 E100 M1.063 R12
./instances/Rome/grafo8948.88.lgr N88 E129 M3 R21
./instances/Rome/grafo10160.96.lgr N96 E138 M3.212 R26
./instances/Rome/grafo5145.40.lgr N40 E50 M0.364 R1
./instances/Rome/grafo1076.18.lgr N18 E24 M0.12 O R0
./instances/Rome/grafo11357.39.lgr N39 E48 M0.418 R1
./instances/Rome/grafo9419.60.lgr N60 E83 M1.207 R8
./instances/Rome/grafo9355.84.lgr N84 E117 M2.014 R15
./instances/Rome/grafo627.27.lgr N27 E29 M0.127 O R0
./instances/Rome/grafo11389.92.lgr N92 E128 M2.809 R15
./instances/Rome/grafo7640.45.lgr N45 E65 M0.934 R5
./instances/Rome/grafo1471.24.lgr N24 E26 M0.115 O R0
./instances/Rome/grafo9338.86.lgr N86 E111 M1.424 R12
./instances/Rome/grafo1746.27.lgr N27 E38 M0.41 R2
./instances/Rome/grafo5615.38.lgr N38 E46 M0.378 R1
./instances/Rome/grafo3469.47.lgr N47 E57 M0.15 O R0
./instances/Rome/grafo5876.40.lgr N40 E50 M0.531 R1
./instances/Rome/grafo8918.96.lgr N96 E121 M1.931 R9
./instances/Rome/grafo1450.56.lgr N56 E70 M0.865 R3
./instances/Rome/grafo734.14.lgr N14 E18 M0.11 O R0
./instances/Rome/grafo9544.62.lgr N62 E91 M1.222 R15
./instances/Rome/grafo3915.38.lgr N38 E44 M0.349 R1
./instances/Rome/grafo1247.58.lgr N58 E68 M0.568 R2
./instances/Rome/grafo3924.44.lgr N44 E53 M0.573 R3
./instances/Rome/grafo4339.55.lgr N55 E67 M0.15 O R0
./instances/Rome/grafo147.29.lgr N29 E28 M0.08 O R0
./instances/Rome/grafo5832.46.lgr N46 E58 M0.142 O R0
./instances/Rome/grafo3226.55.lgr N55 E74 M1.128 R6
./instances/Rome/grafo9275.79.lgr N79 E110 M1.957 R13
./instances/Rome/grafo8130.79.lgr N79 E123 M3.23 R18
./instances/Rome/grafo5285.76.lgr N76 E94 M1.175 R6
./instances/Rome/grafo10647.98.lgr N98 E132 M2.35 R17
./instances/Rome/grafo5817.42.lgr N42 E60 M0.851 R5
./instances/Rome/grafo10773.93.lgr N93 E126 M2.283 R20
./instances/Rome/grafo2847.18.lgr N18 E20 M0.102 O R0
./instances/Rome/grafo545.23.lgr N23 E28 M0.176 R1
./instances/Rome/grafo7448.60.lgr N60 E81 M0.99 R5
./instances/Rome/grafo9757.68.lgr N68 E85 M1.012 R7
./instances/Rome/grafo6682.63.lgr N63 E78 M0.977 R2
./instances/Rome/grafo1511.28.lgr N28 E30 M0.079 O R0
./instances/Rome/grafo2006.25.lgr N25 E36 M0.134 O R0
./instances/Rome/grafo10960.98.lgr N98 E131 M1.866 R15
./instances/Rome/grafo1673.20.lgr N20 E22 M0.064 O R0
./instances/Rome/grafo8383.87.lgr N87 E116 M2.062 R13
./instances/Rome/grafo6216.45.lgr N45 E51 M0.124 O R0
./instances/Rome/grafo10077.31.lgr N31 E36 M0.117 O R0
./instances/Rome/grafo4102.42.lgr N42 E62 M0.508 R4
./instances/Rome/grafo9352.80.lgr N80 E99 M1.214 R9
./instances/Rome/grafo7771.95.lgr N95 E132 M2.461 R17
./instances/Rome/grafo2996.37.lgr N37 E47 M0.437 R5
./instances/Rome/grafo7439.45.lgr N45 E54 M0.144 O R0
./instances/Rome/grafo1963.42.lgr N42 E63 M1 R7
./instances/Rome/grafo6046.41.lgr N41 E57 M0.74 R4
./instances/Rome/grafo8311.86.lgr N86 E116 M1.994 R14
./instances/Rome/grafo10097.95.lgr N95 E118 M1.178 R7
./instances/Rome/grafo2874.50.lgr N50 E54 M0.15 O R0
./instances/Rome/grafo3842.34.lgr N34 E40 M0.182 O R0
./instances/Rome/grafo538.18.lgr N18 E19 M0.099 O R0
./instances/Rome/grafo1253.27.lgr N27 E32 M0.19 O R0
./instances/Rome/grafo10169.93.lgr N93 E116 M1.239 R9
./instances/Rome/grafo7205.39.lgr N39 E49 M0.151 O R0
./instances/Rome/grafo7834.78.lgr N78 E104 M1.608 R10
./instances/Rome/grafo3937.58.lgr N58 E70 M0.269 O R0
./instances/Rome/grafo3256.45.lgr N45 E63 M0.7 R6
./instances/Rome/grafo10629.100.lgr N100 E131 M3.111 R13
./instances/Rome/grafo10363.98.lgr N98 E125 M2.015 R8
./instances/Rome/grafo5785.37.lgr N37 E50 M0.637 R1
./instances/Rome/grafo3967.59.lgr N59 E87 M1.521 R14
./instances/Rome/grafo8296.86.lgr N86 E116 M1.572 R15
./instances/Rome/grafo3165.52.lgr N52 E72 M1.133 R6
./instances/Rome/grafo5432.47.lgr N47 E68 M0.875 R7
./instances/Rome/grafo1549.55.lgr N55 E66 M0.726 R2
./instances/Rome/grafo6538.81.lgr N81 E99 M1.265 R6
./instances/Rome/grafo5648.77.lgr N77 E94 M0.985 R4
./instances/Rome/grafo10357.94.lgr N94 E126 M2.045 R13
./instances/Rome/grafo6756.38.lgr N38 E53 M0.451 R2
./instances/Rome/grafo5518.56.lgr N56 E72 M0.868 R4
./instances/Rome/grafo8542.61.lgr N61 E84 M1.357 R4
./instances/Rome/grafo5312.39.lgr N39 E51 M0.354 R3
./instances/Rome/grafo11180.34.lgr N34 E34 M0.104 O R0
./instances/Rome/grafo7957.62.lgr N62 E85 M1.545 R9
./instances/Rome/grafo7540.46.lgr N46 E71 M1.069 R7
./instances/Rome/grafo7796.93.lgr N93 E126 M2.374 R15
./instances/Rome/grafo6966.45.lgr N45 E65 M1.026 R4
./instances/Rome/grafo7627.57.lgr N57 E85 M1.336 R13
./instances/Rome/grafo2534.22.lgr N22 E25 M0.112 O R0
./instances/Rome/grafo2911.15.lgr N15 E20 M0.086 O R0
./instances/Rome/grafo9106.67.lgr N67 E84 M0.691 R7
./instances/Rome/grafo9721.79.lgr N79 E121 M2.407 R24
./instances/Rome/grafo5268.43.lgr N43 E53 M0.491 R2
./instances/Rome/grafo3487.55.lgr N55 E74 M1.29 R5
./instances/Rome/grafo7302.41.lgr N41 E57 M0.953 R4
./instances/Rome/grafo2918.16.lgr N16 E22 M0.082 O R0
./instances/Rome/grafo8586.60.lgr N60 E79 M1.012 R6
./instances/Rome/grafo8870.60.lgr N60 E75 M1.172 R1
./instances/Rome/grafo8772.79.lgr N79 E115 M1.652 R16
./instances/Rome/grafo9099.83.lgr N83 E106 M1.671 R9
./instances/Rome/grafo3334.48.lgr N48 E67 M0.941 R7
./instances/Rome/grafo6832.38.lgr N38 E45 M0.182 O R0
./instances/Rome/grafo2072.29.lgr N29 E43 M0.601 R3
./instances/Rome/grafo3768.42.lgr N42 E53 M0.555 R1
./instances/Rome/grafo10771.92.lgr N92 E127 M2.53 R16
./instances/Rome/grafo10022.31.lgr N31 E36 M0.162 O R0
./instances/Rome/grafo6458.40.lgr N40 E57 M0.549 R4
./instances/Rome/grafo4075.52.lgr N52 E66 M0.762 R6
./instances/Rome/grafo346.19.lgr N19 E22 M0.101 O R0
./instances/Rome/grafo5740.61.lgr N61 E90 M1.751 R14
./instances/Rome/grafo10285.39.lgr N39 E59 M0.932 R7
./instances/Rome/grafo8100.60.lgr N60 E84 M1.232 R7
./instances/Rome/grafo10631.98.lgr N98 E132 M2.607 R15
./instances/Rome/grafo10379.95.lgr N95 E132 M2.905 R15
./instances/Rome/grafo7474.43.lgr N43 E54 M0.613 R2
./instances/Rome/grafo9109.63.lgr N63 E88 M1.639 R8
./instances/Rome/grafo2528.37.lgr N37 E50 M0.846 R1
./instances/Rome/grafo7751.44.lgr N44 E58 M0.609 R1
./instances/Rome/grafo10542.100.lgr N100 E133 M1.918 R16
./instances/Rome/grafo6772.75.lgr N75 E103 M1.396 R10
./instances/Rome/grafo3882.41.lgr N41 E52 M0.178 O R0
./instances/Rome/grafo7559.52.lgr N52 E67 M0.737 R4
./instances/Rome/grafo3956.38.lgr N38 E54 M0.671 R2
./instances/Rome/grafo5668.37.lgr N37 E44 M0.175 O R0
./instances/Rome/grafo3591.57.lgr N57 E72 M0.839 R4
./instances/Rome/grafo1548.39.lgr N39 E44 M0.132 O R0
./instances/Rome/grafo5154.39.lgr N39 E57 M0.895 R4
./instances/Rome/grafo7062.53.lgr N53 E74 M0.973 R5
./instances/Rome/grafo3468.44.lgr N44 E53 M0.441 R1
./instances/Rome/grafo6335.39.lgr N39 E54 M0.68 R5
./instances/Rome/grafo3609.42.lgr N42 E55 M0.709 R3
./instances/Rome/grafo5017.63.lgr N63 E89 M1.349 R12
./instances/Rome/grafo5683.39.lgr N39 E52 M0.57 R1
./instances/Rome/grafo9307.82.lgr N82 E117 M2.365 R16
./instances/Rome/grafo5455.55.lgr N55 E76 M1.155 R2
./instances/Rome/grafo335.13.lgr N13 E19 M0.109 O R0
./instances/Rome/grafo8769.86.lgr N86 E105 M1.462 R7
./instances/Rome/grafo221.15.lgr N15 E16 M0.087 O R0
./instances/Rome/grafo6827.53.lgr N53 E69 M1.07 R6
./instances/Rome/grafo10663.99.lgr N99 E137 M2.607 R18
./instances/Rome/grafo3630.54.lgr N54 E69 M1.175 R3
./instances/Rome/grafo4320.67.lgr N67 E85 M0.758 R8
./instances/Rome/grafo9445.89.lgr N89 E118 M2.082 R9
./instances/Rome/grafo7744.42.lgr N42 E52 M0.606 R2
./instances/Rome/grafo1877.33.lgr N33 E48 M0.756 R4
./instances/Rome/grafo3308.97.lgr N97 E110 M0.977 R3
./instances/Rome/grafo8614.85.lgr N85 E118 M2.24 R13
./instances/Rome/grafo7808.69.lgr N69 E88 M1.151 R6
./instances/Rome/grafo276.17.lgr N17 E20 M0.097 O R0
./instances/Rome/grafo2111.10.lgr N10 E16 M0.069 O R0
./instances/Rome/grafo8463.72.lgr N72 E97 M1.861 R11
./instances/Rome/grafo7885.83.lgr N83 E120 M2.181 R21
./instances/Rome/grafo480.15.lgr N15 E15 M0.065 O R0
./instances/Rome/grafo8634.75.lgr N75 E107 M1.643 R15
./instances/Rome/grafo1701.36.lgr N36 E41 M0.37 R1
./instances/Rome/grafo9899.33.lgr N33 E34 M0.141 O R0
./instances/Rome/grafo9979.38.lgr N38 E50 M0.489 R2
./instances/Rome/grafo7333.45.lgr N45 E73 M1.241 R11
./instances/Rome/grafo10671.100.lgr N100 E144 M2.291 R23
./instances/Rome/grafo4906.61.lgr N61 E83 M1.645 R5
./instances/Rome/grafo3276.49.lgr N49 E65 M0.788 R8
./instances/Rome/grafo5728.60.lgr N60 E87 M1.374 R8
./instances/Rome/grafo2372.16.lgr N16 E20 M0.11 O R0
./instances/Rome/grafo10185.32.lgr N32 E38 M0.12 O R0
./instances/Rome/grafo8262.78.lgr N78 E107 M1.62 R12
./instances/Rome/grafo5733.39.lgr N39 E50 M0.65 R3
./instances/Rome/grafo5542.60.lgr N60 E76 M0.91 R5
./instances/Rome/grafo2535.48.lgr N48 E59 M0.648 R1
./instances/Rome/grafo8559.87.lgr N87 E112 M1.678 R11
./instances/Rome/grafo11103.93.lgr N93 E116 M1.691 R5
./instances/Rome/grafo1198.29.lgr N29 E29 M0.129 O R0
./instances/Rome/grafo9046.84.lgr N84 E113 M1.846 R13
./instances/Rome/grafo2636.16.lgr N16 E22 M0.098 O R0
./instances/Rome/grafo7708.43.lgr N43 E57 M0.416 R3
./instances/Rome/grafo1943.12.lgr N12 E15 M0.1 O R0
./instances/Rome/grafo3898.99.lgr N99 E136 M2.877 R18
./instances/Rome/grafo6617.84.lgr N84 E117 M2.511 R12
./instances/Rome/grafo1291.28.lgr N28 E38 M0.409 R3
./instances/Rome/grafo4651.56.lgr N56 E76 M0.951 R8
./instances/Rome/grafo6048.45.lgr N45 E62 M0.577 R1
./instances/Rome/grafo7675.39.lgr N39 E47 M0.187 O R0
./instances/Rome/grafo8983.63.lgr N63 E95 M2.037 R12
./instances/Rome/grafo8061.66.lgr N66 E88 M1.023 R5
./instances/Rome/grafo5187.43.lgr N43 E61 M0.952 R8
./instances/Rome/grafo2004.35.lgr N35 E40 M0.136 O R0
./instances/Rome/grafo3187.39.lgr N39 E53 M0.598 R3
./instances/Rome/grafo1902.12.lgr N12 E14 M0.111 O R0
./instances/Rome/grafo2054.29.lgr N29 E35 M0.122 O R0
./instances/Rome/grafo1836.45.lgr N45 E58 M0.554 R3
./instances/Rome/grafo8555.87.lgr N87 E114 M2.009 R11
./instances/Rome/grafo10840.36.lgr N36 E50 M0.481 R3
./instances/Rome/grafo7353.49.lgr N49 E67 M0.856 R4
./instances/Rome/grafo2171.19.lgr N19 E23 M0.091 O R0
./instances/Rome/grafo9101.72.lgr N72 E102 M1.77 R15
./instances/Rome/grafo2557.37.lgr N37 E40 M0.157 O R0
./instances/Rome/grafo877.16.lgr N16 E17 M0.123 O R0
./instances/Rome/grafo9660.71.lgr N71 E97 M1.354 R10
./instances/Rome/grafo4234.78.lgr N78 E107 M2.239 R11
./instances/Rome/grafo8876.88.lgr N88 E127 M2.544 R20
./instances/Rome/grafo1336.25.lgr N25 E26 M0.106 O R0
./instances/Rome/grafo339.18.lgr N18 E18 M0.071 O R0
./instances/Rome/grafo7590.43.lgr N43 E54 M0.232 O R0
./instances/Rome/grafo6428.51.lgr N51 E67 M0.906 R2
./instances/Rome/grafo1726.22.lgr N22 E26 M0.165 O R0
./instances/Rome/grafo10535.100.lgr N100 E123 M1.319 R5
./instances/Rome/grafo2199.44.lgr N44 E50 M0.328 R1
./instances/Rome/grafo3819.52.lgr N52 E67 M0.787 R3
./instances/Rome/grafo9541.80.lgr N80 E105 M1.643 R8
./instances/Rome/grafo5651.41.lgr N41 E56 M0.575 R2
./instances/Rome/grafo3500.64.lgr N64 E92 M1.372 R16
./instances/Rome/grafo1333.29.lgr N29 E31 M0.094 O R0
./instances/Rome/grafo3022.36.lgr N36 E45 M0.455 R3
./instances/Rome/grafo4226.76.lgr N76 E96 M1.128 R5
./instances/Rome/grafo5719.40.lgr N40 E64 M1.703 R10
./instances/Rome/grafo7530.44.lgr N44 E59 M0.792 R6
./instances/Rome/grafo2926.14.lgr N14 E14 M0.063 O R0
./instances/Rome/grafo2799.16.lgr N16 E22 M0.081 O R0
./instances/Rome/grafo2361.21.lgr N21 E28 M0.14 O R0
./instances/Rome/grafo6836.72.lgr N72 E95 M1.311 R9
./instances/Rome/grafo415.17.lgr N17 E24 M0.08 O R0
./instances/Rome/grafo2735.36.lgr N36 E45 M0.139 O R0
./instances/Rome/grafo8083.88.lgr N88 E122 M2.739 R17
./instances/Rome/grafo2050.27.lgr N27 E36 M0.191 O R0
./instances/Rome/grafo2142.16.lgr N16 E16 M0.082 O R0
./instances/Rome/grafo9887.91.lgr N91 E127 M2.526 R15
./instances/Rome/grafo11566.37.lgr N37 E53 M0.758 R6
./instances/Rome/grafo8746.93.lgr N93 E130 M2.344 R15
./instances/Rome/grafo10164.98.lgr N98 E137 M1.866 R19
./instances/Rome/grafo8785.89.lgr N89 E116 M1.837 R14
./instances/Rome/grafo11058.98.lgr N98 E130 M2.397 R12
./instances/Rome/grafo11189.94.lgr N94 E133 M2.993 R17
./instances/Rome/grafo4488.54.lgr N54 E69 M0.94 R7
./instances/Rome/grafo437.12.lgr N12 E13 M0.087 O R0
./instances/Rome/grafo7788.84.lgr N84 E116 M1.828 R13
./instances/Rome/grafo5685.62.lgr N62 E90 M1.534 R9
./instances/Rome/grafo7142.47.lgr N47 E56 M0.425 R1
./instances/Rome/grafo735.15.lgr N15 E14 M0.066 O R0
./instances/Rome/grafo8055.79.lgr N79 E101 M1.293 R8
./instances/Rome/grafo5568.40.lgr N40 E59 M0.696 R6
./instances/Rome/grafo6984.39.lgr N39 E52 M0.756 R5
./instances/Rome/grafo8845.92.lgr N92 E115 M1.331 R6
./instances/Rome/grafo2180.27.lgr N27 E28 M0.08 O R0
./instances/Rome/grafo2178.22.lgr N22 E25 M0.149 O R0
./instances/Rome/grafo2949.12.lgr N12 E11 M0.041 O R0
./instances/Rome/grafo4586.80.lgr N80 E111 M1.955 R12
./instances/Rome/grafo6481.38.lgr N38 E46 M0.33 R1
./instances/Rome/grafo2098.35.lgr N35 E42 M0.158 O R0
./instances/Rome/grafo5313.58.lgr N58 E80 M1.34 R8
./instances/Rome/grafo2936.12.lgr N12 E13 M0.086 O R0
./instances/Rome/grafo4866.78.lgr N78 E104 M1.464 R8
./instances/Rome/grafo5759.35.lgr N35 E39 M0.139 O R0
./instances/Rome/grafo11644.38.lgr N38 E48 M0.495 R2
./instances/Rome/grafo4945.50.lgr N50 E69 M0.829 R5
./instances/Rome/grafo4680.76.lgr N76 E96 M1.109 R6
./instances/Rome/grafo679.20.lgr N20 E25 M0.173 O R0
./instances/Rome/grafo10042.39.lgr N39 E53 M0.638 R3
./instances/Rome/grafo6171.42.lgr N42 E59 M0.51 R4
./instances/Rome/grafo4330.58.lgr N58 E72 M0.702 R2
./instances/Rome/grafo11430.91.lgr N91 E121 M2.933 R13
./instances/Rome/grafo1533.50.lgr N50 E66 M0.885 R3
./instances/Rome/grafo6835.36.lgr N36 E41 M0.167 O R0
./instances/Rome/grafo8815.87.lgr N87 E110 M1.337 R5
./instances/Rome/grafo9157.68.lgr N68 E92 M0.851 R11
./instances/Rome/grafo3524.38.lgr N38 E43 M0.209 O R0
./instances/Rome/grafo5555.39.lgr N39 E53 M0.586 R3
./instances/Rome/grafo5851.56.lgr N56 E75 M1.038 R7
./instances/Rome/grafo1954.24.lgr N24 E27 M0.112 O R0
./instances/Rome/grafo2247.18.lgr N18 E25 M0.085 O R0
./instances/Rome/grafo4088.45.lgr N45 E56 M0.539 R2
./instances/Rome/grafo3685.50.lgr N50 E72 M1.069 R11
./instances/Rome/grafo1385.29.lgr N29 E36 M0.127 O R0
./instances/Rome/grafo6010.35.lgr N35 E44 M0.411 R1
./instances/Rome/grafo5971.53.lgr N53 E83 M1.369 R9
./instances/Rome/grafo4455.60.lgr N60 E93 M2.25 R14
./instances/Rome/grafo612.11.lgr N11 E11 M0.046 O R0
./instances/Rome/grafo9079.72.lgr N72 E91 M1.104 R7
./instances/Rome/grafo1633.17.lgr N17 E18 M0.09 O R0
./instances/Rome/grafo2743.39.lgr N39 E52 M0.436 R1
./instances/Rome/grafo11261.32.lgr N32 E37 M0.114 O R0
./instances/Rome/grafo10295.95.lgr N95 E131 M2.731 R15
./instances/Rome/grafo9736.75.lgr N75 E91 M1.097 R2
./instances/Rome/grafo2541.14.lgr N14 E21 M0.135 O R0
./instances/Rome/grafo8525.60.lgr N60 E87 M1.257 R10
./instances/Rome/grafo10977.94.lgr N94 E122 M2.218 R11
./instances/Rome/grafo11344.35.lgr N35 E40 M0.158 O R0
./instances/Rome/grafo9831.67.lgr N67 E91 M1.276 R8
./instances/Rome/grafo563.19.lgr N19 E29 M0.338 R2
./instances/Rome/grafo8593.87.lgr N87 E120 M1.961 R14
./instances/Rome/grafo4132.54.lgr N54 E66 M0.343 O R0
./instances/Rome/grafo4861.55.lgr N55 E76 M1.329 R6
./instances/Rome/grafo4403.57.lgr N57 E79 M2.098 R9
./instances/Rome/grafo10000.38.lgr N38 E52 M0.526 R4
./instances/Rome/grafo11570.34.lgr N34 E37 M0.13 O R0
./instances/Rome/grafo5937.35.lgr N35 E38 M0.228 O R0
./instances/Rome/grafo3827.42.lgr N42 E55 M1.216 R3
./instances/Rome/grafo4422.71.lgr N71 E97 M1.896 R10
./instances/Rome/grafo7415.39.lgr N39 E53 M0.67 R3
./instances/Rome/grafo10429.100.lgr N100 E132 M2.32 R12
./instances/Rome/grafo4686.65.lgr N65 E85 M1.192 R6
./instances/Rome/grafo2014.23.lgr N23 E28 M0.147 O R0
./instances/Rome/grafo1346.65.lgr N65 E76 M0.98 R1
./instances/Rome/grafo1769.16.lgr N16 E20 M0.104 O R0
./instances/Rome/grafo3109.24.lgr N24 E32 M0.163 O R0
./instances/Rome/grafo8965.92.lgr N92 E109 M1.193 R5
./instances/Rome/grafo3144.54.lgr N54 E74 M1.454 R8
./instances/Rome/grafo8549.100.lgr N100 E138 M2.471 R13
./instances/Rome/grafo1414.66.lgr N66 E82 M1.091 R4
./instances/Rome/grafo5101.78.lgr N78 E106 M1.895 R9
./instances/Rome/grafo9248.64.lgr N64 E93 M1.018 R13
./instances/Rome/grafo1678.23.lgr N23 E27 M0.116 O R0
./instances/Rome/grafo1614.14.lgr N14 E14 M0.05 O R0
./instances/Rome/grafo213.18.lgr N18 E21 M0.117 O R0
./instances/Rome/grafo2455.40.lgr N40 E58 M0.728 R6
./instances/Rome/grafo1086.18.lgr N18 E26 M0.248 R1
./instances/Rome/grafo8282.76.lgr N76 E108 M1.695 R12
./instances/Rome/grafo7643.61.lgr N61 E85 M1.237 R11
./instances/Rome/grafo143.29.lgr N29 E30 M0.098 O R0
./instances/Rome/grafo6796.37.lgr N37 E49 M0.57 R1
./instances/Rome/grafo4239.61.lgr N61 E76 M0.813 R3
./instances/Rome/grafo2781.41.lgr N41 E61 M0.599 R7
./instances/Rome/grafo733.43.lgr N43 E54 M0.557 R1
./instances/Rome/grafo5962.69.lgr N69 E88 M1.789 R7
./instances/Rome/grafo2963.40.lgr N40 E49 M0.302 R1
./instances/Rome/grafo10577.100.lgr N100 E135 M2.357 R17
./instances/Rome/grafo7903.76.lgr N76 E105 M1.858 R10
./instances/Rome/grafo161.31.lgr N31 E40 M0.26 R2
./instances/Rome/grafo6221.53.lgr N53 E64 M0.672 R3
./instances/Rome/grafo656.22.lgr N22 E28 M0.102 O R0
./instances/Rome/grafo9304.65.lgr N65 E91 M1.402 R11
./instances/Rome/grafo8091.70.lgr N70 E86 M0.982 R3
./instances/Rome/grafo7085.39.lgr N39 E57 M0.733 R5
./instances/Rome/grafo3281.34.lgr N34 E50 M0.675 R2
./instances/Rome/grafo7376.45.lgr N45 E65 M0.896 R6
./instances/Rome/grafo3575.41.lgr N41 E52 M0.5 R3
./instances/Rome/grafo7917.84.lgr N84 E118 M2.267 R14
./instances/Rome/grafo4961.79.lgr N79 E100 M1.059 R8
./instances/Rome/grafo1759.26.lgr N26 E36 M0.409 R3
./instances/Rome/grafo1923.26.lgr N26 E29 M0.111 O R0
./instances/Rome/grafo4295.64.lgr N64 E83 M2.198 R5
./instances/Rome/grafo9773.79.lgr N79 E97 M1.287 R4
./instances/Rome/grafo2172.31.lgr N31 E32 M0.133 O R0
./instances/Rome/grafo558.15.lgr N15 E19 M0.15 O R0
./instances/Rome/grafo4001.41.lgr N41 E51 M0.558 R1
./instances/Rome/grafo1012.22.lgr N22 E24 M0.117 O R0
./instances/Rome/grafo9543.65.lgr N65 E92 M1.119 R11
./instances/Rome/grafo4831.56.lgr N56 E86 M1.461 R13
./instances/Rome/grafo9637.62.lgr N62 E81 M1.061 R5
./instances/Rome/grafo8829.87.lgr N87 E120 M2.287 R15
./instances/Rome/grafo10711.93.lgr N93 E123 M2.116 R12
./instances/Rome/grafo5401.74.lgr N74 E96 M1.216 R9
./instances/Rome/grafo1114.24.lgr N24 E35 M0.099 O R0
./instances/Rome/grafo6311.37.lgr N37 E41 M0.136 O R0
./instances/Rome/grafo1117.11.lgr N11 E10 M0.116 O R0
./instances/Rome/grafo5917.34.lgr N34 E41 M0.117 O R0
./instances/Rome/grafo10886.97.lgr N97 E130 M1.982 R12
./instances/Rome/grafo8570.71.lgr N71 E90 M1.345 R6
./instances/Rome/grafo2752.15.lgr N15 E24 M0.299 R1
./instances/Rome/grafo9640.68.lgr N68 E90 M1.489 R2
./instances/Rome/grafo5416.33.lgr N33 E38 M0.361 R1
./instances/Rome/grafo4356.55.lgr N55 E73 M0.868 R6
./instances/Rome/grafo6818.57.lgr N57 E76 M1.349 R6
./instances/Rome/grafo3233.43.lgr N43 E49 M0.336 R1
./instances/Rome/grafo3745.41.lgr N41 E54 M0.555 R4
./instances/Rome/grafo2053.31.lgr N31 E37 M0.112 O R0
./instances/Rome/grafo5692.35.lgr N35 E48 M0.611 R3
./instances/Rome/grafo7316.39.lgr N39 E50 M0.435 R1
./instances/Rome/grafo6102.33.lgr N33 E37 M0.134 O R0
./instances/Rome/grafo3220.36.lgr N36 E45 M0.388 R2
./instances/Rome/grafo10407.93.lgr N93 E121 M2.221 R9
./instances/Rome/grafo3788.38.lgr N38 E45 M0.167 O R0
./instances/Rome/grafo6109.36.lgr N36 E52 M0.473 R4
./instances/Rome/grafo3284.54.lgr N54 E82 M1.386 R13
./instances/Rome/grafo11152.98.lgr N98 E134 M3.519 R17
./instances/Rome/grafo7577.41.lgr N41 E54 M0.648 R3
./instances/Rome/grafo5049.63.lgr N63 E88 M1.277 R7
./instances/Rome/grafo8707.92.lgr N92 E116 M1.81 R10
./instances/Rome/grafo5746.45.lgr N45 E55 M0.154 O R0
./instances/Rome/grafo3430.39.lgr N39 E53 M0.763 R3
./instances/Rome/grafo4541.61.lgr N61 E80 M0.895 R4
./instances/Rome/grafo2577.17.lgr N17 E21 M0.112 O R0
./instances/Rome/grafo937.11.lgr N11 E10 M0.148 O R0
./instances/Rome/grafo4553.62.lgr N62 E88 M1.274 R6
./instances/Rome/grafo1085.17.lgr N17 E18 M0.085 O R0
./instances/Rome/grafo7203.57.lgr N57 E85 M1.281 R12
./instances/Rome/grafo4869.50.lgr N50 E69 M0.986 R3
./instances/Rome/grafo5163.62.lgr N62 E94 M1.786 R13
./instances/Rome/grafo3319.39.lgr N39 E54 M0.744 R7
./instances/Rome/grafo4983.77.lgr N77 E105 M1.518 R8
./instances/Rome/grafo6643.34.lgr N34 E45 M0.138 O R0
./instances/Rome/grafo5621.43.lgr N43 E54 M0.536 R3
./instances/Rome/grafo10226.97.lgr N97 E123 M1.452 R8
./instances/Rome/grafo4010.40.lgr N40 E52 M0.153 O R0
./instances/Rome/grafo3079.27.lgr N27 E35 M0.164 O R0
./instances/Rome/grafo9067.61.lgr N61 E75 M0.702 R5
./instances/Rome/grafo6250.56.lgr N56 E65 M0.207 O R0
./instances/Rome/grafo8395.61.lgr N61 E89 M1.588 R13
./instances/Rome/grafo4352.57.lgr N57 E67 M1.431 R1
./instances/Rome/grafo9817.62.lgr N62 E85 M1.358 R7
./instances/Rome/grafo8912.90.lgr N90 E117 M1.625 R9
./instances/Rome/grafo8490.95.lgr N95 E137 M3.294 R24
./instances/Rome/grafo11088.97.lgr N97 E139 M3.661 R21
./instances/Rome/grafo5442.38.lgr N38 E46 M0.249 O R0
./instances/Rome/grafo2700.25.lgr N25 E28 M0.153 O R0
./instances/Rome/grafo9536.66.lgr N66 E93 M1.194 R10
./instances/Rome/grafo1464.46.lgr N46 E53 M0.191 O R0
./instances/Rome/grafo9684.69.lgr N69 E95 M1.323 R13
./instances/Rome/grafo7382.48.lgr N48 E70 M1.216 R7
./instances/Rome/grafo10505.39.lgr N39 E52 M0.534 R7
./instances/Rome/grafo9657.68.lgr N68 E90 M1.265 R6
./instances/Rome/grafo5104.57.lgr N57 E78 M0.962 R6
./instances/Rome/grafo3210.36.lgr N36 E49 M0.521 R2
./instances/Rome/grafo9935.40.lgr N40 E50 M0.67 R1
./instances/Rome/grafo10495.97.lgr N97 E131 M2.026 R17
./instances/Rome/grafo2238.33.lgr N33 E39 M0.221 O R0
./instances/Rome/grafo10084.97.lgr N97 E147 M4.014 R27
./instances/Rome/grafo3851.57.lgr N57 E77 M1.216 R11
./instances/Rome/grafo2711.68.lgr N68 E82 M0.721 R3
./instances/Rome/grafo7319.76.lgr N76 E102 M1.144 R8
./instances/Rome/grafo1039.14.lgr N14 E21 M0.111 O R0
./instances/Rome/grafo6261.40.lgr N40 E55 M0.79 R2
./instances/Rome/grafo2946.11.lgr N11 E11 M0.085 O R0
./instances/Rome/grafo5126.43.lgr N43 E53 M0.513 R1
./instances/Rome/grafo5940.73.lgr N73 E89 M0.893 R5
./instances/Rome/grafo3751.40.lgr N40 E54 M0.786 R1
./instances/Rome/grafo2230.39.lgr N39 E54 M0.593 R1
./instances/Rome/grafo2717.17.lgr N17 E18 M0.11 O R0
./instances/Rome/grafo7010.49.lgr N49 E67 M1.356 R4
./instances/Rome/grafo10321.97.lgr N97 E134 M3.453 R19
./instances/Rome/grafo2550.26.lgr N26 E29 M0.11 O R0
./instances/Rome/grafo9996.32.lgr N32 E37 M0.111 O R0
./instances/Rome/grafo2682.17.lgr N17 E19 M0.111 O R0
./instances/Rome/grafo7657.41.lgr N41 E55 M0.551 R4
./instances/Rome/grafo3404.43.lgr N43 E53 M0.526 R2
./instances/Rome/grafo2399.26.lgr N26 E31 M0.109 O R0
./instances/Rome/grafo5076.78.lgr N78 E105 M1.847 R11
./instances/Rome/grafo9051.63.lgr N63 E95 M2.426 R12
./instances/Rome/grafo3025.27.lgr N27 E32 M0.11 O R0
./instances/Rome/grafo11431.92.lgr N92 E125 M2.301 R13
./instances/Rome/grafo2415.13.lgr N13 E13 M0.056 O R0
./instances/Rome/grafo7610.42.lgr N42 E55 M0.645 R2
./instances/Rome/grafo3456.40.lgr N40 E48 M0.417 R1
./instances/Rome/grafo11314.92.lgr N92 E127 M1.868 R18
./instances/Rome/grafo2881.65.lgr N65 E76 M0.559 R2
./instances/Rome/grafo1632.21.lgr N21 E26 M0.126 O R0
./instances/Rome/grafo3773.40.lgr N40 E54 M0.693 R4
./instances/Rome/grafo5802.34.lgr N34 E41 M0.134 O R0
./instances/Rome/grafo9510.65.lgr N65 E89 M1.377 R8
./instances/Rome/grafo10487.95.lgr N95 E121 M1.468 R8
./instances/Rome/grafo220.13.lgr N13 E16 M0.089 O R0
./instances/Rome/grafo3295.43.lgr N43 E53 M0.214 O R0
./instances/Rome/grafo9559.64.lgr N64 E84 M1.117 R4
./instances/Rome/grafo2040.27.lgr N27 E35 M0.524 R1
./instances/Rome/grafo8687.86.lgr N86 E129 M1.883 R26
./instances/Rome/grafo8021.88.lgr N88 E114 M2.085 R8
./instances/Rome/grafo439.11.lgr N11 E14 M0.105 O R0
./instances/Rome/grafo7070.59.lgr N59 E82 M1.294 R8
./instances/Rome/grafo380.21.lgr N21 E25 M0.11 O R0
./instances/Rome/grafo8935.88.lgr N88 E122 M1.649 R19
./instances/Rome/grafo9127.84.lgr N84 E120 M2.466 R15
./instances/Rome/grafo6528.72.lgr N72 E87 M1.016 R3
./instances/Rome/grafo6743.82.lgr N82 E104 M1.375 R7
./instances/Rome/grafo300.13.lgr N13 E15 M0.071 O R0
./instances/Rome/grafo5339.43.lgr N43 E54 M0.724 R1
./instances/Rome/grafo2418.17.lgr N17 E20 M0.049 O R0
./instances/Rome/grafo3357.53.lgr N53 E73 M0.977 R8
./instances/Rome/grafo7217.44.lgr N44 E53 M0.407 R1
./instances/Rome/grafo4303.74.lgr N74 E94 M1.586 R5
./instances/Rome/grafo4727.66.lgr N66 E88 M1.507 R8
./instances/Rome/grafo9931.39.lgr N39 E48 M0.513 R4
./instances/Rome/grafo4358.55.lgr N55 E87 M1.631 R13
./instances/Rome/grafo5377.74.lgr N74 E109 M1.643 R15
./instances/Rome/grafo4996.53.lgr N53 E69 M1.119 R3
./instances/Rome/grafo7692.42.lgr N42 E54 M0.516 R2
./instances/Rome/grafo6503.59.lgr N59 E73 M0.882 R2
./instances/Rome/grafo4719.54.lgr N54 E78 M1.244 R8
./instances/Rome/grafo11144.92.lgr N92 E136 M2.468 R25
./instances/Rome/grafo3696.38.lgr N38 E50 M0.696 R2
./instances/Rome/grafo1273.26.lgr N26 E27 M0.088 O R0
./instances/Rome/grafo3232.47.lgr N47 E55 M0.407 R1
./instances/Rome/grafo5360.36.lgr N36 E44 M0.498 R1
./instances/Rome/grafo2308.19.lgr N19 E21 M0.336 O R0
./instances/Rome/grafo7255.49.lgr N49 E58 M0.492 R1
./instances/Rome/grafo9251.65.lgr N65 E96 M1.683 R14
./instances/Rome/grafo10923.97.lgr N97 E133 M2.398 R19
./instances/Rome/grafo7390.39.lgr N39 E59 M0.656 R4
./instances/Rome/grafo11216.94.lgr N94 E127 M3.09 R13
./instances/Rome/grafo1903.18.lgr N18 E21 M0.072 O R0
./instances/Rome/grafo10917.94.lgr N94 E132 M4.06 R15
./instances/Rome/grafo1981.24.lgr N24 E36 M0.365 R5
./instances/Rome/grafo1966.24.lgr N24 E34 M0.388 R1
./instances/Rome/grafo5376.48.lgr N48 E68 M0.916 R7
./instances/Rome/grafo1764.20.lgr N20 E25 M0.247 R1
./instances/Rome/grafo11600.91.lgr N91 E119 M1.345 R9
./instances/Rome/grafo8619.84.lgr N84 E117 M2.117 R14
./instances/Rome/grafo4785.79.lgr N79 E109 M1.842 R15
./instances/Rome/grafo1623.27.lgr N27 E30 M0.116 O R0
./instances/Rome/grafo2190.36.lgr N36 E42 M0.114 O R0
./instances/Rome/grafo2793.21.lgr N21 E20 M0.093 O R0
./instances/Rome/grafo10865.100.lgr N100 E141 M2.95 R21
./instances/Rome/grafo3856.38.lgr N38 E56 M0.704 R7
./instances/Rome/grafo988.11.lgr N11 E11 M0.057 O R0
./instances/Rome/grafo8018.80.lgr N80 E105 M1.521 R7
./instances/Rome/grafo10085.35.lgr N35 E41 M0.137 O R0
./instances/Rome/grafo6902.44.lgr N44 E57 M0.708 R4
./instances/Rome/grafo2354.13.lgr N13 E16 M0.223 O R0
./instances/Rome/grafo5271.39.lgr N39 E46 M0.167 O R0
./instances/Rome/grafo5743.61.lgr N61 E92 M1.625 R14
./instances/Rome/grafo9650.78.lgr N78 E107 M1.93 R12
./instances/Rome/grafo9667.69.lgr N69 E89 M1.182 R5
./instances/Rome/grafo1292.28.lgr N28 E36 M0.131 O R0
./instances/Rome/grafo10008.42.lgr N42 E61 M0.801 R5
./instances/Rome/grafo4624.53.lgr N53 E64 M0.436 O R0
./instances/Rome/grafo5074.73.lgr N73 E95 M1.624 R9
./instances/Rome/grafo9915.91.lgr N91 E119 M3.714 R6
./instances/Rome/grafo5887.44.lgr N44 E52 M0.182 O R0
./instances/Rome/grafo11032.36.lgr N36 E45 M0.803 R2
./instances/Rome/grafo10612.94.lgr N94 E121 M1.932 R10
./instances/Rome/grafo11641.31.lgr N31 E36 M0.108 O R0
./instances/Rome/grafo7403.43.lgr N43 E57 M0.539 R4
./instances/Rome/grafo1948.36.lgr N36 E45 M0.435 R2
./instances/Rome/grafo7167.87.lgr N87 E126 M3.01 R23
./instances/Rome/grafo10507.93.lgr N93 E128 M2.345 R17
./instances/Rome/grafo6426.48.lgr N48 E60 M0.676 R3
./instances/Rome/grafo6060.59.lgr N59 E72 M0.84 R3
./instances/Rome/grafo3099.39.lgr N39 E47 M0.315 O R0
./instances/Rome/grafo697.15.lgr N15 E25 M0.095 O R0
./instances/Rome/grafo135.30.lgr N30 E40 M0.163 O R0
./instances/Rome/grafo940.20.lgr N20 E22 M0.086 O R0
./instances/Rome/grafo3056.26.lgr N26 E36 M0.594 R1
./instances/Rome/grafo2562.19.lgr N19 E28 M0.291 R1
./instances/Rome/grafo9425.78.lgr N78 E100 M1.035 R9
./instances/Rome/grafo11596.34.lgr N34 E39 M0.179 O R0
./instances/Rome/grafo4372.50.lgr N50 E62 M0.197 O R0
./instances/Rome/grafo4713.61.lgr N61 E88 M1.723 R10
./instances/Rome/grafo5905.46.lgr N46 E56 M0.89 R3
./instances/Rome/grafo1310.46.lgr N46 E61 M0.456 R3
./instances/Rome/grafo9924.39.lgr N39 E52 M0.607 R3
./instances/Rome/grafo6414.84.lgr N84 E99 M0.814 R5
./instances/Rome/grafo4568.80.lgr N80 E115 M2.127 R16
./instances/Rome/grafo11322.38.lgr N38 E50 M0.446 R1
./instances/Rome/grafo11044.95.lgr N95 E138 M3.215 R23
./instances/Rome/grafo2759.16.lgr N16 E18 M0.125 O R0
./instances/Rome/grafo10003.40.lgr N40 E50 M0.476 R1
./instances/Rome/grafo4252.59.lgr N59 E83 M1.179 R8
./instances/Rome/grafo576.12.lgr N12 E14 M0.052 O R0
./instances/Rome/grafo7667.47.lgr N47 E62 M0.738 R5
./instances/Rome/grafo9839.79.lgr N79 E99 M0.881 R4
./instances/Rome/grafo10619.36.lgr N36 E41 M0.151 O R0
./instances/Rome/grafo230.14.lgr N14 E19 M0.118 O R0
./instances/Rome/grafo11536.91.lgr N91 E132 M1.915 R17
./instances/Rome/grafo7284.69.lgr N69 E87 M0.688 R3
./instances/Rome/grafo8367.76.lgr N76 E99 M1.07 R7
./instances/Rome/grafo237.16.lgr N16 E17 M0.103 O R0
./instances/Rome/grafo9111.85.lgr N85 E118 M3.015 R17
./instances/Rome/grafo1406.46.lgr N46 E56 M0.34 R1
./instances/Rome/grafo6089.47.lgr N47 E53 M0.166 O R0
./instances/Rome/grafo6466.51.lgr N51 E64 M0.619 R2
./instances/Rome/grafo6148.39.lgr N39 E50 M0.435 R3
./instances/Rome/grafo3509.45.lgr N45 E66 M0.94 R11
./instances/Rome/grafo11215.93.lgr N93 E129 M2.695 R17
./instances/Rome/grafo6232.39.lgr N39 E51 M0.441 R1
./instances/Rome/grafo10653.100.lgr N100 E141 M2.661 R16
./instances/Rome/grafo5954.49.lgr N49 E61 M0.575 R4
./instances/Rome/grafo3893.40.lgr N40 E44 M0.2 O R0
./instances/Rome/grafo7291.39.lgr N39 E59 M0.711 R8
./instances/Rome/grafo9064.68.lgr N68 E88 M0.864 R7
./instances/Rome/grafo3681.38.lgr N38 E48 M0.911 R1
./instances/Rome/grafo7953.79.lgr N79 E116 M1.539 R17
./instances/Rome/grafo10157.94.lgr N94 E120 M1.989 R8
./instances/Rome/grafo6956.39.lgr N39 E58 M0.739 R5
./instances/Rome/grafo1190.28.lgr N28 E32 M0.15 O R0
./instances/Rome/grafo9663.87.lgr N87 E119 M2.334 R11
./instances/Rome/grafo1319.25.lgr N25 E31 M0.108 O R0
./instances/Rome/grafo5480.46.lgr N46 E63 M0.819 R7
./instances/Rome/grafo603.26.lgr N26 E27 M0.098 O R0
./instances/Rome/grafo5493.35.lgr N35 E53 M0.664 R6
./instances/Rome/grafo3481.97.lgr N97 E117 M1.643 R4
./instances/Rome/grafo4163.70.lgr N70 E96 M1.425 R6
./instances/Rome/grafo5936.46.lgr N46 E61 M0.44 R2
./instances/Rome/grafo6094.39.lgr N39 E45 M0.142 O R0
./instances/Rome/grafo1313.31.lgr N31 E38 M0.107 O R0
./instances/Rome/grafo2233.15.lgr N15 E20 M0.065 O R0
./instances/Rome/grafo10624.91.lgr N91 E138 M3.14 R25
./instances/Rome/grafo7063.44.lgr N44 E52 M0.4 R1
./instances/Rome/grafo11353.92.lgr N92 E117 M1.931 R8
./instances/Rome/grafo4539.64.lgr N64 E86 M0.714 R8
./instances/Rome/grafo7175.46.lgr N46 E67 M1.045 R7
./instances/Rome/grafo7651.42.lgr N42 E54 M0.502 R2
./instances/Rome/grafo7204.41.lgr N41 E54 M0.635 R3
./instances/Rome/grafo11409.34.lgr N34 E35 M0.108 O R0
./instances/Rome/grafo3310.46.lgr N46 E68 M0.945 R10
./instances/Rome/grafo9363.70.lgr N70 E95 M1.459 R7
./instances/Rome/grafo10252.96.lgr N96 E134 M1.786 R16
./instances/Rome/grafo4399.61.lgr N61 E76 M0.562 R3
./instances/Rome/grafo10617.34.lgr N34 E45 M0.145 O R0
./instances/Rome/grafo3438.36.lgr N36 E52 M0.66 R1
./instances/Rome/grafo3572.53.lgr N53 E76 M1.225 R9
./instances/Rome/grafo8842.89.lgr N89 E122 M2.115 R13
./instances/Rome/grafo4326.73.lgr N73 E97 M1.239 R8
./instances/Rome/grafo11129.34.lgr N34 E39 M0.175 O R0
./instances/Rome/grafo1236.48.lgr N48 E54 M0.16 O R0
./instances/Rome/grafo7162.44.lgr N44 E59 M0.767 R5
./instances/Rome/grafo2603.22.lgr N22 E27 M0.093 O R0
./instances/Rome/grafo357.14.lgr N14 E21 M0.097 O R0
./instances/Rome/grafo9940.39.lgr N39 E50 M0.722 R3
./instances/Rome/grafo637.13.lgr N13 E12 M0.067 O R0
./instances/Rome/grafo2073.32.lgr N32 E34 M0.095 O R0
./instances/Rome/grafo196.30.lgr N30 E36 M0.186 O R0
./instances/Rome/grafo3821.55.lgr N55 E87 M1.407 R16
./instances/Rome/grafo10546.98.lgr N98 E126 M1.904 R12
./instances/Rome/grafo2460.14.lgr N14 E14 M0.083 O R0
./instances/Rome/grafo11406.92.lgr N92 E121 M2.397 R11
./instances/Rome/grafo7279.40.lgr N40 E53 M0.386 R1
./instances/Rome/grafo3599.56.lgr N56 E80 M0.934 R10
./instances/Rome/grafo5461.38.lgr N38 E44 M0.142 O R0
./instances/Rome/grafo6379.39.lgr N39 E50 M0.353 R1
./instances/Rome/grafo1096.44.lgr N44 E58 M0.655 R4
./instances/Rome/grafo672.39.lgr N39 E40 M0.137 O R0
./instances/Rome/grafo6505.80.lgr N80 E106 M1.339 R11
./instances/Rome/grafo2283.13.lgr N13 E18 M0.092 O R0
./instances/Rome/grafo828.22.lgr N22 E24 M0.057 O R0
./instances/Rome/grafo1419.47.lgr N47 E57 M0.185 O R0
./instances/Rome/grafo6087.39.lgr N39 E46 M0.381 R1
./instances/Rome/grafo11166.34.lgr N34 E43 M0.38 R1
./instances/Rome/grafo10994.94.lgr N94 E126 M1.709 R7
./instances/Rome/grafo1909.13.lgr N13 E18 M0.115 O R0
./instances/Rome/grafo8102.82.lgr N82 E117 M1.475 R19
./instances/Rome/grafo8089.80.lgr N80 E107 M1.114 R8
./instances/Rome/grafo8470.93.lgr N93 E117 M2.529 R11
./instances/Rome/grafo226.14.lgr N14 E16 M0.094 O R0
./instances/Rome/grafo7066.53.lgr N53 E77 M1.203 R6
./instances/Rome/grafo684.12.lgr N12 E17 M0.105 O R0
./instances/Rome/grafo2565.17.lgr N17 E23 M0.156 O R0
./instances/Rome/grafo2244.18.lgr N18 E20 M0.132 O R0
./instances/Rome/grafo8175.78.lgr N78 E95 M0.947 R4
./instances/Rome/grafo5557.42.lgr N42 E50 M0.157 O R0
./instances/Rome/grafo9905.33.lgr N33 E41 M0.355 R1
./instances/Rome/grafo459.17.lgr N17 E20 M0.132 O R0
./instances/Rome/grafo11429.37.lgr N37 E48 M0.463 R1
./instances/Rome/grafo3593.44.lgr N44 E59 M0.74 R2
./instances/Rome/grafo2470.16.lgr N16 E20 M0.081 O R0
./instances/Rome/grafo10823.96.lgr N96 E129 M2.846 R19
./instances/Rome/grafo6213.59.lgr N59 E88 M0.927 R14
./instances/Rome/grafo310.14.lgr N14 E16 M0.183 O R0
./instances/Rome/grafo2434.21.lgr N21 E29 M0.122 O R0
./instances/Rome/grafo4020.40.lgr N40 E50 M0.475 R1
./instances/Rome/grafo4584.64.lgr N64 E89 M1.414 R10
./instances/Rome/grafo5410.36.lgr N36 E45 M0.496 R2
./instances/Rome/grafo7620.37.lgr N37 E46 M0.137 O R0
./instances/Rome/grafo4174.76.lgr N76 E98 M1.136 R7
./instances/Rome/grafo7083.91.lgr N91 E112 M2.216 R8
./instances/Rome/grafo5041.57.lgr N57 E63 M0.153 O R0
./instances/Rome/grafo3657.42.lgr N42 E56 M0.66 R2
./instances/Rome/grafo215.20.lgr N20 E22 M0.153 O R0
./instances/Rome/grafo3018.24.lgr N24 E33 M0.324 R3
./instances/Rome/grafo993.18.lgr N18 E23 M0.164 O R0
./instances/Rome/grafo8288.82.lgr N82 E104 M1.284 R8
./instances/Rome/grafo8232.74.lgr N74 E98 M2.104 R5
./instances/Rome/grafo7585.48.lgr N48 E70 M0.988 R7
./instances/Rome/grafo8325.61.lgr N61 E82 M1.151 R6
./instances/Rome/grafo507.24.lgr N24 E24 M0.135 O R0
./instances/Rome/grafo2957.37.lgr N37 E52 M0.636 R5
./instances/Rome/grafo8444.83.lgr N83 E115 M2.068 R16
./instances/Rome/grafo9446.62.lgr N62 E86 M1.284 R9
./instances/Rome/grafo4670.58.lgr N58 E74 M0.958 R5
./instances/Rome/grafo4604.78.lgr N78 E106 M2.527 R8
./instances/Rome/grafo10179.97.lgr N97 E143 M2.283 R20
./instances/Rome/grafo2715.18.lgr N18 E21 M0.138 O R0
./instances/Rome/grafo2181.41.lgr N41 E52 M0.442 O R0
./instances/Rome/grafo3598.55.lgr N55 E73 M0.966 R5
./instances/Rome/grafo10308.96.lgr N96 E125 M2.472 R11
./instances/Rome/grafo11615.33.lgr N33 E42 M0.136 O R0
./instances/Rome/grafo11663.38.lgr N38 E52 M0.731 R4
./instances/Rome/grafo3732.58.lgr N58 E75 M0.924 R6
./instances/Rome/grafo5038.55.lgr N55 E73 M0.962 R4
./instances/Rome/grafo5510.34.lgr N34 E44 M0.536 R1
./instances/Rome/grafo866.19.lgr N19 E21 M0.154 O R0
./instances/Rome/grafo1734.11.lgr N11 E14 M0.08 O R0
./instances/Rome/grafo6003.37.lgr N37 E50 M0.561 R5
./instances/Rome/grafo7060.42.lgr N42 E63 M0.991 R8
./instances/Rome/grafo11052.97.lgr N97 E134 M2.431 R20
./instances/Rome/grafo10312.91.lgr N91 E116 M1.931 R8
./instances/Rome/grafo5572.82.lgr N82 E118 M3.101 R15
./instances/Rome/grafo8319.61.lgr N61 E87 M1.388 R7
./instances/Rome/grafo10901.94.lgr N94 E132 M2.229 R20
./instances/Rome/grafo10578.96.lgr N96 E139 M3.458 R18
./instances/Rome/grafo3177.39.lgr N39 E46 M0.478 R2
./instances/Rome/grafo11483.33.lgr N33 E42 M0.14 O R0
./instances/Rome/grafo352.12.lgr N12 E12 M0.082 O R0
./instances/Rome/grafo3175.42.lgr N42 E57 M0.395 R5
./instances/Rome/grafo1589.31.lgr N31 E46 M0.558 R2
./instances/Rome/grafo1635.16.lgr N16 E25 M0.173 O R0
./instances/Rome/grafo3866.35.lgr N35 E43 M0.31 R1
./instances/Rome/grafo3149.41.lgr N41 E48 M0.299 O R0
./instances/Rome/grafo3347.35.lgr N35 E48 M0.643 R2
./instances/Rome/grafo8321.78.lgr N78 E117 M3.54 R19
./instances/Rome/grafo676.11.lgr N11 E10 M0.069 O R0
./instances/Rome/grafo7014.47.lgr N47 E63 M0.585 R5
./instances/Rome/grafo7315.50.lgr N50 E64 M0.688 R3
./instances/Rome/grafo6009.42.lgr N42 E66 M1.508 R7
./instances/Rome/grafo7395.40.lgr N40 E55 M0.734 R4
./instances/Rome/grafo3665.54.lgr N54 E77 M0.725 R7
./instances/Rome/grafo5565.41.lgr N41 E53 M0.641 R3
./instances/Rome/grafo6670.84.lgr N84 E121 M3.082 R16
./instances/Rome/grafo1961.15.lgr N15 E16 M0.066 O R0
./instances/Rome/grafo320.35.lgr N35 E44 M0.349 R1
./instances/Rome/grafo4800.73.lgr N73 E89 M0.84 R5
./instances/Rome/grafo918.24.lgr N24 E24 M0.112 O R0
./instances/Rome/grafo1454.49.lgr N49 E59 M0.553 R1
./instances/Rome/grafo2061.25.lgr N25 E31 M0.113 O R0
./instances/Rome/grafo9336.63.lgr N63 E89 M0.877 R9
./instances/Rome/grafo4176.81.lgr N81 E102 M1.332 R8
./instances/Rome/grafo7913.71.lgr N71 E94 M1.528 R8
./instances/Rome/grafo4347.77.lgr N77 E101 M1.344 R6
./instances/Rome/grafo4193.74.lgr N74 E103 M1.5 R9
./instances/Rome/grafo8465.85.lgr N85 E116 M1.755 R14
./instances/Rome/grafo287.19.lgr N19 E23 M0.127 O R0
./instances/Rome/grafo6942.46.lgr N46 E64 M0.595 R7
./instances/Rome/grafo7183.53.lgr N53 E80 M2.714 R11
./instances/Rome/grafo6067.36.lgr N36 E43 M0.251 R3
./instances/Rome/grafo4561.62.lgr N62 E82 M1.405 R3
./instances/Rome/grafo3892.35.lgr N35 E41 M0.196 O R0
./instances/Rome/grafo7538.63.lgr N63 E79 M0.962 R4
./instances/Rome/grafo9508.69.lgr N69 E86 M0.755 R5
./instances/Rome/grafo3795.56.lgr N56 E62 M0.172 O R0
./instances/Rome/grafo4724.75.lgr N75 E107 M2.107 R16
./instances/Rome/grafo4522.81.lgr N81 E94 M1.036 R1
./instances/Rome/grafo6347.46.lgr N46 E66 M1.339 R7
./instances/Rome/grafo5553.37.lgr N37 E46 M0.418 R3
./instances/Rome/grafo9007.64.lgr N64 E101 M1.961 R15
./instances/Rome/grafo1566.58.lgr N58 E62 M0.196 O R0
./instances/Rome/grafo3463.58.lgr N58 E77 M1.182 R9
./instances/Rome/grafo3736.39.lgr N39 E52 M0.591 R2
./instances/Rome/grafo314.18.lgr N18 E18 M0.056 O R0
./instances/Rome/grafo7910.88.lgr N88 E125 M3.19 R17
./instances/Rome/grafo4914.54.lgr N54 E71 M0.894 R6
./instances/Rome/grafo10683.97.lgr N97 E124 M2.689 R11
./instances/Rome/grafo391.15.lgr N15 E20 M0.085 O R0
./instances/Rome/grafo6865.42.lgr N42 E52 M0.172 O R0
./instances/Rome/grafo7402.57.lgr N57 E70 M1.37 R4
./instances/Rome/grafo2515.12.lgr N12 E14 M0.092 O R0
./instances/Rome/grafo10835.39.lgr N39 E45 M0.167 O R0
./instances/Rome/grafo386.15.lgr N15 E24 M0.447 R1
./instances/Rome/grafo3243.39.lgr N39 E51 M0.49 R4
./instances/Rome/grafo4648.59.lgr N59 E74 M0.766 R4
./instances/Rome/grafo10949.95.lgr N95 E135 M3.122 R22
./instances/Rome/grafo5153.33.lgr N33 E40 M0.187 O R0
./instances/Rome/grafo2030.30.lgr N30 E44 M0.751 R3
./instances/Rome/grafo7043.96.lgr N96 E126 M1.893 R10
./instances/Rome/grafo9576.92.lgr N92 E123 M2.59 R13
./instances/Rome/grafo9078.70.lgr N70 E88 M1.029 R8
./instances/Rome/grafo11575.38.lgr N38 E46 M0.449 R2
./instances/Rome/grafo4069.50.lgr N50 E64 M0.752 R4
./instances/Rome/grafo4298.73.lgr N73 E91 M1.113 R4
./instances/Rome/grafo9420.64.lgr N64 E85 M1.17 R5
./instances/Rome/grafo11332.34.lgr N34 E40 M0.133 O R0
./instances/Rome/grafo446.17.lgr N17 E23 M0.144 O R0
./instances/Rome/grafo5824.77.lgr N77 E95 M1.493 R4
./instances/Rome/grafo10217.99.lgr N99 E133 M2.798 R17
./instances/Rome/grafo9194.62.lgr N62 E78 M0.967 R4
./instances/Rome/grafo7120.84.lgr N84 E111 M1.68 R12
./instances/Rome/grafo822.11.lgr N11 E13 M0.096 O R0
./instances/Rome/grafo2456.22.lgr N22 E26 M0.118 O R0
./instances/Rome/grafo4529.77.lgr N77 E107 M1.758 R12
./instances/Rome/grafo5693.34.lgr N34 E46 M0.291 R1
./instances/Rome/grafo3287.40.lgr N40 E52 M0.187 O R0
./instances/Rome/grafo9820.62.lgr N62 E82 M1.09 R9
./instances/Rome/grafo8526.76.lgr N76 E101 M1.112 R8
./instances/Rome/grafo8968.90.lgr N90 E116 M2.405 R5
./instances/Rome/grafo7452.45.lgr N45 E54 M0.145 O R0
./instances/Rome/grafo803.15.lgr N15 E18 M0.079 O R0
./instances/Rome/grafo5631.67.lgr N67 E85 M1 R8
./instances/Rome/grafo8306.76.lgr N76 E95 M1.252 R3
./instances/Rome/grafo8913.88.lgr N88 E107 M1.358 R5
./instances/Rome/grafo1081.15.lgr N15 E24 M0.146 O R0
./instances/Rome/grafo8461.64.lgr N64 E79 M0.882 R5
./instances/Rome/grafo5039.71.lgr N71 E96 M1.561 R9
./instances/Rome/grafo10441.98.lgr N98 E137 M2.807 R18
./instances/Rome/grafo9649.70.lgr N70 E86 M1.086 R2
./instances/Rome/grafo4127.59.lgr N59 E79 M1.117 R5
./instances/Rome/grafo10262.100.lgr N100 E136 M2.487 R17
./instances/Rome/grafo9944.41.lgr N41 E49 M0.132 O R0
./instances/Rome/grafo10882.95.lgr N95 E136 M3.055 R22
./instances/Rome/grafo2464.34.lgr N34 E38 M0.14 O R0
./instances/Rome/grafo6912.37.lgr N37 E46 M0.149 O R0
./instances/Rome/grafo671.13.lgr N13 E15 M0.069 O R0
./instances/Rome/grafo3826.51.lgr N51 E63 M0.628 R1
./instances/Rome/grafo5680.37.lgr N37 E53 M0.721 R6
./instances/Rome/grafo7650.37.lgr N37 E52 M0.801 R2
./instances/Rome/grafo6957.39.lgr N39 E54 M0.696 R6
./instances/Rome/grafo959.24.lgr N24 E26 M0.131 O R0
./instances/Rome/grafo451.23.lgr N23 E23 M0.076 O R0
./instances/Rome/grafo3680.99.lgr N99 E147 M3.748 R32
./instances/Rome/grafo9597.96.lgr N96 E120 M1.219 R10
./instances/Rome/grafo1200.27.lgr N27 E36 M0.112 O R0
./instances/Rome/grafo5709.59.lgr N59 E76 M1.002 R5
./instances/Rome/grafo496.15.lgr N15 E20 M0.078 O R0
./instances/Rome/grafo2594.17.lgr N17 E21 M0.109 O R0
./instances/Rome/grafo9603.85.lgr N85 E110 M1.313 R10
./instances/Rome/grafo4527.64.lgr N64 E80 M0.844 R1
./instances/Rome/grafo8329.78.lgr N78 E99 M0.888 R7
./instances/Rome/grafo1433.47.lgr N47 E60 M0.7 R1
./instances/Rome/grafo5211.40.lgr N40 E54 M1.426 R5
./instances/Rome/grafo133.16.lgr N16 E17 M0.071 O R0
./instances/Rome/grafo1587.29.lgr N29 E35 M0.144 O R0
./instances/Rome/grafo1590.45.lgr N45 E50 M0.168 O R0
./instances/Rome/grafo7227.38.lgr N38 E54 M0.64 R6
./instances/Rome/grafo8099.75.lgr N75 E99 M1.491 R11
./instances/Rome/grafo11423.35.lgr N35 E42 M0.143 O R0
./instances/Rome/grafo9195.66.lgr N66 E86 M1.239 R4
./instances/Rome/grafo7765.78.lgr N78 E99 M1.167 R8
./instances/Rome/grafo11093.100.lgr N100 E130 M2.36 R8
./instances/Rome/grafo10058.32.lgr N32 E40 M0.394 R1
./instances/Rome/grafo6867.45.lgr N45 E73 M1.168 R12
./instances/Rome/grafo3329.39.lgr N39 E50 M0.59 R2
./instances/Rome/grafo8154.91.lgr N91 E109 M1.073 R3
./instances/Rome/grafo10961.96.lgr N96 E126 M2.313 R11
./instances/Rome/grafo7801.70.lgr N70 E88 M2.047 R6
./instances/Rome/grafo2999.26.lgr N26 E30 M0.129 O R0
./instances/Rome/grafo9555.70.lgr N70 E92 M1.579 R6
./instances/Rome/grafo2829.17.lgr N17 E20 M0.095 O R0
./instances/Rome/grafo1677.21.lgr N21 E20 M0.084 O R0
./instances/Rome/grafo4936.83.lgr N83 E112 M2.77 R15
./instances/Rome/grafo3471.40.lgr N40 E51 M0.504 R2
./instances/Rome/grafo7697.45.lgr N45 E65 M0.74 R7
./instances/Rome/grafo8201.85.lgr N85 E117 M2.29 R15
./instances/Rome/grafo11067.98.lgr N98 E137 M2.762 R17
./instances/Rome/grafo3265.41.lgr N41 E62 M0.876 R7
./instances/Rome/grafo6610.45.lgr N45 E63 M1.078 R4
./instances/Rome/grafo200.11.lgr N11 E17 M0.071 O R0
./instances/Rome/grafo1426.65.lgr N65 E85 M1.222 R8
./instances/Rome/grafo8014.88.lgr N88 E123 M3.034 R16
./instances/Rome/grafo2335.12.lgr N12 E14 M0.113 O R0
./instances/Rome/grafo9123.68.lgr N68 E103 M2.187 R15
./instances/Rome/grafo855.15.lgr N15 E17 M0.123 O R0
./instances/Rome/grafo1524.46.lgr N46 E61 M0.642 R6
./instances/Rome/grafo10156.97.lgr N97 E148 M3.893 R28
./instances/Rome/grafo9988.38.lgr N38 E48 M0.604 R1
./instances/Rome/grafo10545.93.lgr N93 E121 M2.842 R11
./instances/Rome/grafo8066.79.lgr N79 E104 M1.36 R11
./instances/Rome/grafo11203.100.lgr N100 E131 M2.971 R16
./instances/Rome/grafo5306.43.lgr N43 E58 M0.571 R5
./instances/Rome/grafo1252.30.lgr N30 E34 M0.136 O R0
./instances/Rome/grafo509.21.lgr N21 E29 M0.281 R2
./instances/Rome/grafo1870.14.lgr N14 E21 M0.097 O R0
./instances/Rome/grafo4114.58.lgr N58 E81 M1.721 R7
./instances/Rome/grafo6763.40.lgr N40 E60 M0.826 R7
./instances/Rome/grafo3362.51.lgr N51 E63 M0.713 R4
./instances/Rome/grafo5986.62.lgr N62 E88 M1.197 R12
./instances/Rome/grafo354.12.lgr N12 E12 M0.077 O R0
./instances/Rome/grafo7686.41.lgr N41 E57 M0.776 R3
./instances/Rome/grafo2379.35.lgr N35 E45 M0.392 R2
./instances/Rome/grafo7582.45.lgr N45 E55 M0.546 R2
./instances/Rome/grafo7595.74.lgr N74 E97 M1.453 R6
./instances/Rome/grafo172.30.lgr N30 E33 M0.118 O R0
./instances/Rome/grafo9836.62.lgr N62 E81 M1.005 R8
./instances/Rome/grafo3398.59.lgr N59 E87 M1.645 R8
./instances/Rome/grafo10873.97.lgr N97 E131 M2.708 R15
./instances/Rome/grafo1375.26.lgr N26 E31 M0.401 R1
./instances/Rome/grafo9070.67.lgr N67 E88 M1.178 R4
./instances/Rome/grafo8516.79.lgr N79 E98 M1.246 R5
./instances/Rome/grafo3744.50.lgr N50 E72 M1.366 R8
./instances/Rome/grafo9749.68.lgr N68 E82 M0.749 R5
./instances/Rome/grafo6605.46.lgr N46 E57 M0.184 O R0
./instances/Rome/grafo2664.21.lgr N21 E25 M0.085 O R0
./instances/Rome/grafo9609.63.lgr N63 E92 M2.139 R13
./instances/Rome/grafo10468.99.lgr N99 E129 M2.483 R7
./instances/Rome/grafo699.14.lgr N14 E13 M0.086 O R0
./instances/Rome/grafo7349.43.lgr N43 E51 M0.384 R3
./instances/Rome/grafo3990.39.lgr N39 E46 M0.171 O R0
./instances/Rome/grafo7471.64.lgr N64 E76 M0.992 R1
./instances/Rome/grafo4454.68.lgr N68 E96 M1.63 R8
./instances/Rome/grafo5047.60.lgr N60 E92 M1.635 R10
./instances/Rome/grafo8892.100.lgr N100 E140 M2.987 R20
./instances/Rome/grafo10530.100.lgr N100 E130 M2.552 R14
./instances/Rome/grafo11091.97.lgr N97 E125 M1.849 R13
./instances/Rome/grafo3567.52.lgr N52 E68 M1.008 R7
./instances/Rome/grafo1900.19.lgr N19 E22 M0.082 O R0
./instances/Rome/grafo7980.62.lgr N62 E92 M1.776 R12
./instances/Rome/grafo8499.99.lgr N99 E130 M2.376 R16
./instances/Rome/grafo5476.43.lgr N43 E51 M0.464 R3
./instances/Rome/grafo8756.90.lgr N90 E117 M2.17 R5
./instances/Rome/grafo5032.57.lgr N57 E69 M1.103 R2
./instances/Rome/grafo1398.24.lgr N24 E25 M0.111 O R0
./instances/Rome/grafo10005.39.lgr N39 E49 M0.443 R3
./instances/Rome/grafo4574.77.lgr N77 E103 M1.499 R9
./instances/Rome/grafo5197.34.lgr N34 E36 M0.131 O R0
./instances/Rome/grafo9968.38.lgr N38 E44 M0.164 O R0
./instances/Rome/grafo10032.38.lgr N38 E47 M0.39 R1
./instances/Rome/grafo9600.65.lgr N65 E82 M0.86 R5
./instances/Rome/grafo1895.14.lgr N14 E16 M0.08 O R0
./instances/Rome/grafo4835.59.lgr N59 E80 M1.079 R8
./instances/Rome/grafo6442.45.lgr N45 E55 M0.518 R2
./instances/Rome/grafo8560.71.lgr N71 E93 M1.334 R8
./instances/Rome/grafo10547.94.lgr N94 E137 M3.249 R22
./instances/Rome/grafo4762.54.lgr N54 E70 M0.922 R3
./instances/Rome/grafo1127.19.lgr N19 E22 M0.113 O R0
./instances/Rome/grafo11476.32.lgr N32 E38 M0.134 O R0
./instances/Rome/grafo4656.66.lgr N66 E81 M1.997 R4
./instances/Rome/grafo9009.71.lgr N71 E83 M0.732 R2
./instances/Rome/grafo2630.22.lgr N22 E27 M0.15 O R0
./instances/Rome/grafo3053.42.lgr N42 E47 M0.155 O R0
./instances/Rome/grafo1029.16.lgr N16 E16 M0.089 O R0
./instances/Rome/grafo7924.72.lgr N72 E96 M1.401 R8
./instances/Rome/grafo5278.39.lgr N39 E61 M0.779 R8
./instances/Rome/grafo6686.42.lgr N42 E54 M0.679 R1
./instances/Rome/grafo9332.89.lgr N89 E116 M2.165 R7
./instances/Rome/grafo1708.21.lgr N21 E26 M0.153 O R0
./instances/Rome/grafo11208.38.lgr N38 E47 M0.378 R3
./instances/Rome/grafo277.13.lgr N13 E15 M0.086 O R0
./instances/Rome/grafo9755.77.lgr N77 E109 M2.322 R10
./instances/Rome/grafo891.13.lgr N13 E13 M0.076 O R0
./instances/Rome/grafo3860.42.lgr N42 E47 M0.295 R1
./instances/Rome/grafo7199.56.lgr N56 E79 M1.168 R9
./instances/Rome/grafo6929.40.lgr N40 E56 M0.908 R3
./instances/Rome/grafo8363.69.lgr N69 E91 M1.272 R5
./instances/Rome/grafo3901.32.lgr N32 E38 M0.316 R1
./instances/Rome/grafo9535.61.lgr N61 E78 M1.198 R4
./instances/Rome/grafo7074.41.lgr N41 E50 M0.147 O R0
./instances/Rome/grafo8984.66.lgr N66 E92 M1.337 R8
./instances/Rome/grafo3466.56.lgr N56 E79 M1.232 R9
./instances/Rome/grafo9124.64.lgr N64 E89 M1.434 R6
./instances/Rome/grafo10649.95.lgr N95 E125 M3.006 R14
./instances/Rome/grafo3530.33.lgr N33 E38 M0.169 O R0
./instances/Rome/grafo482.13.lgr N13 E18 M0.074 O R0
./instances/Rome/grafo6270.42.lgr N42 E54 M0.505 R2
./instances/Rome/grafo7125.42.lgr N42 E52 M0.396 R2
./instances/Rome/grafo8177.88.lgr N88 E123 M2.669 R16
./instances/Rome/grafo9976.34.lgr N34 E43 M0.327 R1
./instances/Rome/grafo9601.64.lgr N64 E99 M2.021 R10
./instances/Rome/grafo10650.98.lgr N98 E141 M3.334 R19
./instances/Rome/grafo312.27.lgr N27 E35 M0.125 O R0
./instances/Rome/grafo11219.94.lgr N94 E131 M2.294 R14
./instances/Rome/grafo3190.53.lgr N53 E84 M1.652 R17
./instances/Rome/grafo10313.94.lgr N94 E118 M1.819 R6
./instances/Rome/grafo4562.60.lgr N60 E79 M1.922 R6
./instances/Rome/grafo4292.75.lgr N75 E103 M2.623 R11
./instances/Rome/grafo1538.68.lgr N68 E84 M0.97 R3
./instances/Rome/grafo10278.40.lgr N40 E55 M0.745 R1
./instances/Rome/grafo4115.57.lgr N57 E80 M1.686 R5
./instances/Rome/grafo7613.54.lgr N54 E78 M2.24 R8
./instances/Rome/grafo5508.33.lgr N33 E41 M0.417 R1
./instances/Rome/grafo2749.33.lgr N33 E40 M0.361 R2
./instances/Rome/grafo11084.36.lgr N36 E44 M0.536 R2
./instances/Rome/grafo10558.97.lgr N97 E131 M2.882 R14
./instances/Rome/grafo9339.83.lgr N83 E108 M1.805 R12
./instances/Rome/grafo10231.32.lgr N32 E35 M0.121 O R0
./instances/Rome/grafo5052.53.lgr N53 E77 M1.455 R7
./instances/Rome/grafo8189.85.lgr N85 E116 M2.284 R11
./instances/Rome/grafo5440.44.lgr N44 E60 M0.75 R2
./instances/Rome/grafo11232.92.lgr N92 E132 M2.568 R19
./instances/Rome/grafo4837.77.lgr N77 E106 M1.992 R8
./instances/Rome/grafo7685.40.lgr N40 E63 M0.875 R9
./instances/Rome/grafo11466.39.lgr N39 E47 M0.501 R1
./instances/Rome/grafo7562.51.lgr N51 E81 M1.412 R10
./instances/Rome/grafo11514.33.lgr N33 E40 M0.226 O R0
./instances/Rome/grafo483.15.lgr N15 E20 M0.117 O R0
./instances/Rome/grafo1278.27.lgr N27 E30 M0.135 O R0
./instances/Rome/grafo2861.16.lgr N16 E15 M0.057 O R0
./instances/Rome/grafo2689.21.lgr N21 E28 M0.094 O R0
./instances/Rome/grafo2067.25.lgr N25 E28 M0.146 O R0
./instances/Rome/grafo3179.41.lgr N41 E56 M0.673 R5
./instances/Rome/grafo9724.64.lgr N64 E85 M1.288 R9
./instances/Rome/grafo3228.40.lgr N40 E53 M0.186 O R0
./instances/Rome/grafo10760.96.lgr N96 E145 M3.976 R29
./instances/Rome/grafo797.14.lgr N14 E15 M0.077 O R0
./instances/Rome/grafo549.15.lgr N15 E19 M0.088 O R0
./instances/Rome/grafo1360.25.lgr N25 E30 M0.121 O R0
./instances/Rome/grafo2108.26.lgr N26 E35 M0.472 R2
./instances/Rome/grafo11452.38.lgr N38 E50 M0.606 R4
./instances/Rome/grafo9280.62.lgr N62 E75 M0.859 R2
./instances/Rome/grafo3483.35.lgr N35 E41 M0.259 O R0
./instances/Rome/grafo11562.36.lgr N36 E53 M0.651 R3
./instances/Rome/grafo9710.78.lgr N78 E111 M2.537 R15
./instances/Rome/grafo5638.36.lgr N36 E43 M0.273 O R0
./instances/Rome/grafo5196.73.lgr N73 E90 M1.2 R4
./instances/Rome/grafo2795.25.lgr N25 E31 M0.16 O R0
./instances/Rome/grafo6498.40.lgr N40 E52 M0.58 R2
./instances/Rome/grafo7086.47.lgr N47 E58 M0.597 R3
./instances/Rome/grafo3101.11.lgr N11 E11 M0.048 O R0
./instances/Rome/grafo6557.45.lgr N45 E58 M0.632 R5
./instances/Rome/grafo3389.46.lgr N46 E65 M0.942 R6
./instances/Rome/grafo3921.34.lgr N34 E46 M0.512 R3
./instances/Rome/grafo7214.43.lgr N43 E55 M0.6 R2
./instances/Rome/grafo3999.42.lgr N42 E61 M0.878 R7
./instances/Rome/grafo2514.15.lgr N15 E18 M0.108 O R0
./instances/Rome/grafo3743.35.lgr N35 E47 M0.422 R1
./instances/Rome/grafo8689.87.lgr N87 E127 M2.771 R21
./instances/Rome/grafo1271.25.lgr N25 E30 M0.166 O R0
./instances/Rome/grafo6954.75.lgr N75 E91 M0.879 R4
./instances/Rome/grafo5570.37.lgr N37 E49 M0.185 O R0
./instances/Rome/grafo2983.25.lgr N25 E28 M0.12 O R0
./instances/Rome/grafo5869.45.lgr N45 E60 M0.713 R4
./instances/Rome/grafo11109.94.lgr N94 E130 M2.391 R20
./instances/Rome/grafo3106.32.lgr N32 E38 M0.186 O R0
./instances/Rome/grafo4024.42.lgr N42 E55 M0.564 R2
./instances/Rome/grafo1306.27.lgr N27 E29 M0.182 O R0
./instances/Rome/grafo7379.43.lgr N43 E58 M0.685 R4
./instances/Rome/grafo3919.38.lgr N38 E53 M0.804 R4
./instances/Rome/grafo1412.28.lgr N28 E29 M0.123 O R0
./instances/Rome/grafo9165.68.lgr N68 E91 M1.344 R8
./instances/Rome/grafo814.14.lgr N14 E14 M0.078 O R0
./instances/Rome/grafo11654.35.lgr N35 E46 M0.529 R3
./instances/Rome/grafo6390.48.lgr N48 E66 M1.382 R7
./instances/Rome/grafo7485.42.lgr N42 E56 M0.621 R4
./instances/Rome/grafo10872.93.lgr N93 E115 M1.438 R4
./instances/Rome/grafo11276.92.lgr N92 E133 M2.892 R19
./instances/Rome/grafo6292.74.lgr N74 E104 M1.957 R16
./instances/Rome/grafo8258.78.lgr N78 E105 M1.44 R8
./instances/Rome/grafo8858.92.lgr N92 E127 M2.614 R16
./instances/Rome/grafo4120.76.lgr N76 E99 M1.764 R9
./instances/Rome/grafo3071.23.lgr N23 E24 M0.125 O R0
./instances/Rome/grafo3304.36.lgr N36 E47 M0.418 R2
./instances/Rome/grafo10280.37.lgr N37 E48 M0.568 R3
./instances/Rome/grafo5731.45.lgr N45 E70 M1.252 R10
./instances/Rome/grafo3555.40.lgr N40 E49 M0.427 R2
./instances/Rome/grafo6208.40.lgr N40 E53 M0.702 R4
./instances/Rome/grafo7383.38.lgr N38 E44 M0.215 O R0
./instances/Rome/grafo10625.100.lgr N100 E128 M2.139 R9
./instances/Rome/grafo9090.64.lgr N64 E88 M1.448 R6
./instances/Rome/grafo5635.47.lgr N47 E56 M0.457 R3
./instances/Rome/grafo7916.82.lgr N82 E104 M2.113 R9
./instances/Rome/grafo6906.45.lgr N45 E66 M0.942 R7
./instances/Rome/grafo778.15.lgr N15 E17 M0.104 O R0
./instances/Rome/grafo6599.36.lgr N36 E47 M0.469 R2
./instances/Rome/grafo6708.49.lgr N49 E62 M0.6 R1
./instances/Rome/grafo11035.99.lgr N99 E139 M2.883 R25
./instances/Rome/grafo7434.52.lgr N52 E64 M0.545 R1
./instances/Rome/grafo3302.35.lgr N35 E42 M0.148 O R0
./instances/Rome/grafo9977.38.lgr N38 E46 M0.434 R1
./instances/Rome/grafo10708.35.lgr N35 E46 M0.661 R3
./instances/Rome/grafo6123.38.lgr N38 E50 M0.54 R3
./instances/Rome/grafo10876.98.lgr N98 E140 M4.045 R20
./instances/Rome/grafo3648.53.lgr N53 E63 M0.622 R1
./instances/Rome/grafo2580.15.lgr N15 E15 M0.073 O R0
./instances/Rome/grafo4329.54.lgr N54 E68 M1.076 R3
./instances/Rome/grafo550.15.lgr N15 E19 M0.09 O R0
./instances/Rome/grafo10222.99.lgr N99 E128 M2.355 R13
./instances/Rome/grafo5543.32.lgr N32 E37 M0.16 O R0
./instances/Rome/grafo10398.35.lgr N35 E40 M0.156 O R0
./instances/Rome/grafo9042.98.lgr N98 E131 M2.548 R13
./instances/Rome/grafo591.25.lgr N25 E26 M0.121 O R0
./instances/Rome/grafo2785.14.lgr N14 E17 M0.106 O R0
./instances/Rome/grafo7779.70.lgr N70 E90 M1.122 R5
./instances/Rome/grafo9200.68.lgr N68 E94 M1.451 R7
./instances/Rome/grafo2427.19.lgr N19 E24 M0.128 O R0
./instances/Rome/grafo8426.75.lgr N75 E99 M1.672 R8
./instances/Rome/grafo10946.92.lgr N92 E120 M2.069 R13
./instances/Rome/grafo4274.75.lgr N75 E101 M1.592 R7
./instances/Rome/grafo997.11.lgr N11 E12 M0.077 O R0
./instances/Rome/grafo11673.32.lgr N32 E37 M0.116 O R0
./instances/Rome/grafo6137.39.lgr N39 E47 M0.158 O R0
./instances/Rome/grafo5274.35.lgr N35 E43 M0.127 O R0
./instances/Rome/grafo6587.45.lgr N45 E53 M0.508 R1
./instances/Rome/grafo10738.96.lgr N96 E124 M2.233 R14
./instances/Rome/grafo5367.38.lgr N38 E47 M0.347 R2
./instances/Rome/grafo2161.29.lgr N29 E34 M0.122 O R0
./instances/Rome/grafo2970.38.lgr N38 E51 M0.582 R1
./instances/Rome/grafo8717.90.lgr N90 E118 M2.085 R8
./instances/Rome/grafo2846.21.lgr N21 E30 M0.129 O R0
./instances/Rome/grafo6882.65.lgr N65 E72 M0.202 O R0
./instances/Rome/grafo11076.97.lgr N97 E136 M2.933 R21
./instances/Rome/grafo8567.85.lgr N85 E122 M2.288 R17
./instances/Rome/grafo2638.34.lgr N34 E35 M0.192 O R0
./instances/Rome/grafo5816.33.lgr N33 E37 M0.149 O R0
./instances/Rome/grafo3008.32.lgr N32 E47 M0.586 R6
./instances/Rome/grafo6436.74.lgr N74 E95 M1.058 R7
./instances/Rome/grafo10929.94.lgr N94 E130 M2.601 R20
./instances/Rome/grafo9565.86.lgr N86 E111 M0.922 R9
./instances/Rome/grafo5482.36.lgr N36 E46 M0.597 R3
./instances/Rome/grafo2546.19.lgr N19 E24 M0.104 O R0
./instances/Rome/grafo3269.43.lgr N43 E58 M0.681 R2
./instances/Rome/grafo785.16.lgr N16 E16 M0.071 O R0
./instances/Rome/grafo4424.56.lgr N56 E74 M0.936 R8
./instances/Rome/grafo1690.20.lgr N20 E24 M0.128 O R0
./instances/Rome/grafo2078.29.lgr N29 E37 M0.388 R1
./instances/Rome/grafo1613.54.lgr N54 E71 M0.978 R4
./instances/Rome/grafo7409.40.lgr N40 E48 M0.418 R2
./instances/Rome/grafo8414.74.lgr N74 E101 M1.366 R8
./instances/Rome/grafo10154.94.lgr N94 E132 M2.961 R16
./instances/Rome/grafo5975.45.lgr N45 E52 M0.569 R2
./instances/Rome/grafo10040.32.lgr N32 E36 M0.116 O R0
./instances/Rome/grafo1887.56.lgr N56 E72 M0.876 R2
./instances/Rome/grafo560.18.lgr N18 E19 M0.071 O R0
./instances/Rome/grafo2339.14.lgr N14 E15 M0.07 O R0
./instances/Rome/grafo7874.70.lgr N70 E103 M1.933 R8
./instances/Rome/grafo6370.51.lgr N51 E79 M1.326 R9
./instances/Rome/grafo1280.28.lgr N28 E32 M0.108 O R0
./instances/Rome/grafo11237.35.lgr N35 E41 M0.12 O R0
./instances/Rome/grafo816.17.lgr N17 E18 M0.067 O R0
./instances/Rome/grafo3443.51.lgr N51 E73 M1.101 R12
./instances/Rome/grafo1739.16.lgr N16 E21 M0.1 O R0
./instances/Rome/grafo1874.36.lgr N36 E48 M0.346 R2
./instances/Rome/grafo10881.97.lgr N97 E130 M2.242 R14
./instances/Rome/grafo1544.45.lgr N45 E54 M0.416 R1
./instances/Rome/grafo8610.60.lgr N60 E77 M0.649 R3
./instances/Rome/grafo3815.55.lgr N55 E76 M1.055 R8
./instances/Rome/grafo8137.86.lgr N86 E122 M2.749 R20
./instances/Rome/grafo9942.32.lgr N32 E37 M0.142 O R0
./instances/Rome/grafo6399.55.lgr N55 E79 M1.489 R8
./instances/Rome/grafo10105.93.lgr N93 E137 M3.082 R26
./instances/Rome/grafo403.14.lgr N14 E15 M0.078 O R0
./instances/Rome/grafo5899.38.lgr N38 E42 M0.149 O R0
./instances/Rome/grafo5527.34.lgr N34 E47 M0.48 R2
./instances/Rome/grafo8800.93.lgr N93 E129 M2.356 R14
./instances/Rome/grafo1729.13.lgr N13 E19 M0.083 O R0
./instances/Rome/grafo4288.64.lgr N64 E81 M1.068 R4
./instances/Rome/grafo5400.74.lgr N74 E99 M1.606 R11
./instances/Rome/grafo8651.92.lgr N92 E126 M2.486 R18
./instances/Rome/grafo5255.47.lgr N47 E64 M0.589 R5
./instances/Rome/grafo467.15.lgr N15 E24 M0.078 O R0
./instances/Rome/grafo9843.83.lgr N83 E103 M1.374 R8
./instances/Rome/grafo6792.59.lgr N59 E76 M0.853 R5
./instances/Rome/grafo7925.81.lgr N81 E116 M2.23 R13
./instances/Rome/grafo9139.85.lgr N85 E122 M2.582 R17
./instances/Rome/grafo710.15.lgr N15 E21 M0.246 R1
./instances/Rome/grafo11647.90.lgr N90 E130 M2.817 R24
./instances/Rome/grafo10820.100.lgr N100 E141 M3.54 R18
./instances/Rome/grafo748.11.lgr N11 E11 M0.065 O R0
./instances/Rome/grafo1415.58.lgr N58 E65 M0.251 O R0
./instances/Rome/grafo5297.44.lgr N44 E63 M0.631 R8
./instances/Rome/grafo8757.96.lgr N96 E119 M1.779 R8
./instances/Rome/grafo619.13.lgr N13 E15 M0.092 O R0
./instances/Rome/grafo971.17.lgr N17 E20 M0.055 O R0
./instances/Rome/grafo11388.40.lgr N40 E49 M0.442 R3
./instances/Rome/grafo8910.91.lgr N91 E124 M2.186 R11
./instances/Rome/grafo9315.87.lgr N87 E117 M2.437 R16
./instances/Rome/grafo10787.95.lgr N95 E121 M1.216 R10
./instances/Rome/grafo7206.43.lgr N43 E50 M0.5 R1
./instances/Rome/grafo9496.64.lgr N64 E89 M1.418 R11
./instances/Rome/grafo8802.91.lgr N91 E131 M2.145 R18
./instances/Rome/grafo557.11.lgr N11 E12 M0.07 O R0
./instances/Rome/grafo3971.44.lgr N44 E48 M0.149 O R0
./instances/Rome/grafo3031.16.lgr N16 E18 M0.11 O R0
./instances/Rome/grafo4747.55.lgr N55 E69 M0.837 R4
./instances/Rome/grafo2121.13.lgr N13 E25 M0.114 O R0
./instances/Rome/grafo7570.40.lgr N40 E52 M0.634 R1
./instances/Rome/grafo981.16.lgr N16 E20 M0.098 O R0
./instances/Rome/grafo5893.38.lgr N38 E52 M0.536 R5
./instances/Rome/grafo5445.39.lgr N39 E50 M0.525 R3
./instances/Rome/grafo4640.75.lgr N75 E103 M1.612 R9
./instances/Rome/grafo7218.46.lgr N46 E54 M0.468 R1
./instances/Rome/grafo9137.82.lgr N82 E106 M1.701 R9
./instances/Rome/grafo747.12.lgr N12 E13 M0.045 O R0
./instances/Rome/grafo8766.87.lgr N87 E116 M1.71 R15
./instances/Rome/grafo9001.66.lgr N66 E96 M1.48 R12
./instances/Rome/grafo1301.31.lgr N31 E40 M0.153 O R0
./instances/Rome/grafo3128.37.lgr N37 E49 M0.518 R3
./instances/Rome/grafo11007.93.lgr N93 E125 M2.56 R12
./instances/Rome/grafo9726.84.lgr N84 E124 M3.026 R15
./instances/Rome/grafo165.30.lgr N30 E31 M0.112 O R0
./instances/Rome/grafo9595.86.lgr N86 E120 M1.949 R12
./instances/Rome/grafo3209.58.lgr N58 E75 M1.181 R4
./instances/Rome/grafo1790.16.lgr N16 E17 M0.074 O R0
./instances/Rome/grafo2868.17.lgr N17 E28 M0.285 R1
./instances/Rome/grafo6306.42.lgr N42 E61 M0.871 R11
./instances/Rome/grafo5133.33.lgr N33 E46 M0.581 R3
./instances/Rome/grafo7188.44.lgr N44 E62 M1.034 R3
./instances/Rome/grafo8404.69.lgr N69 E100 M1.502 R14
./instances/Rome/grafo9327.89.lgr N89 E128 M2.817 R17
./instances/Rome/grafo6313.37.lgr N37 E42 M0.12 O R0
./instances/Rome/grafo1835.11.lgr N11 E15 M0.104 O R0
./instances/Rome/grafo10049.39.lgr N39 E50 M0.581 R2
./instances/Rome/grafo4362.83.lgr N83 E113 M2.501 R13
./instances/Rome/grafo4043.37.lgr N37 E47 M0.439 R1
./instances/Rome/grafo6541.39.lgr N39 E54 M0.753 R6
./instances/Rome/grafo8627.82.lgr N82 E105 M1.571 R9
./instances/Rome/grafo6223.42.lgr N42 E45 M0.16 O R0
./instances/Rome/grafo1991.31.lgr N31 E39 M0.39 R2
./instances/Rome/grafo5551.37.lgr N37 E44 M0.163 O R0
./instances/Rome/grafo1547.53.lgr N53 E68 M0.585 R3
./instances/Rome/grafo4809.59.lgr N59 E80 M1.058 R5
./instances/Rome/grafo4136.63.lgr N63 E98 M1.927 R12
./instances/Rome/grafo1296.46.lgr N46 E59 M0.484 R1
./instances/Rome/grafo4351.63.lgr N63 E78 M0.822 R4
./instances/Rome/grafo8884.64.lgr N64 E88 M1.544 R7
./instances/Rome/grafo1628.56.lgr N56 E72 M0.873 R2
./instances/Rome/grafo1243.28.lgr N28 E29 M0.136 O R0
./instances/Rome/grafo902.22.lgr N22 E22 M0.075 O R0
./instances/Rome/grafo9618.72.lgr N72 E94 M1.606 R5
./instances/Rome/grafo10052.32.lgr N32 E33 M0.106 O R0
./instances/Rome/grafo7541.40.lgr N40 E53 M0.5 R3
./instances/Rome/grafo7113.57.lgr N57 E81 M1.464 R6
./instances/Rome/grafo856.11.lgr N11 E12 M0.08 O R0
./instances/Rome/grafo9426.65.lgr N65 E106 M2.299 R19
./instances/Rome/grafo11193.93.lgr N93 E120 M2.087 R11
./instances/Rome/grafo10177.96.lgr N96 E122 M2.317 R8
./instances/Rome/grafo5830.40.lgr N40 E47 M0.164 O R0
./instances/Rome/grafo3694.41.lgr N41 E59 M0.849 R6
./instances/Rome/grafo1479.48.lgr N48 E53 M0.172 O R0
./instances/Rome/grafo2107.31.lgr N31 E35 M0.149 O R0
./instances/Rome/grafo11576.34.lgr N34 E37 M0.152 O R0
./instances/Rome/grafo444.16.lgr N16 E15 M0.078 O R0
./instances/Rome/grafo9692.80.lgr N80 E117 M2.146 R13
./instances/Rome/grafo6866.44.lgr N44 E59 M0.736 R4
./instances/Rome/grafo6004.42.lgr N42 E60 M0.825 R5
./instances/Rome/grafo6459.57.lgr N57 E72 M0.956 R5
./instances/Rome/grafo5414.41.lgr N41 E44 M0.124 O R0
./instances/Rome/grafo4063.45.lgr N45 E69 M1.22 R9
./instances/Rome/grafo2126.11.lgr N11 E15 M0.113 O R0
./instances/Rome/grafo5596.37.lgr N37 E53 M0.58 R3
./instances/Rome/grafo7116.43.lgr N43 E53 M0.516 R1
./instances/Rome/grafo10095.93.lgr N93 E120 M2.129 R9
./instances/Rome/grafo10104.96.lgr N96 E134 M2.912 R19
./instances/Rome/grafo11171.35.lgr N35 E40 M0.155 O R0
./instances/Rome/grafo5245.43.lgr N43 E59 M1.168 R4
./instances/Rome/grafo1892.23.lgr N23 E24 M0.096 O R0
./instances/Rome/grafo2032.23.lgr N23 E27 M0.241 R1
./instances/Rome/grafo4794.71.lgr N71 E101 M2.002 R6
./instances/Rome/grafo8128.81.lgr N81 E123 M2.601 R15
./instances/Rome/grafo8923.90.lgr N90 E131 M2.581 R22
./instances/Rome/grafo5403.58.lgr N58 E77 M1.152 R5
./instances/Rome/grafo2683.13.lgr N13 E15 M0.113 O R0
./instances/Rome/grafo7071.39.lgr N39 E56 M0.671 R3
./instances/Rome/grafo2463.32.lgr N32 E40 M0.124 O R0
./instances/Rome/grafo6343.43.lgr N43 E55 M0.569 R3
./instances/Rome/grafo11263.41.lgr N41 E57 M0.649 R5
./instances/Rome/grafo3330.39.lgr N39 E60 M1.079 R8
./instances/Rome/grafo2821.22.lgr N22 E30 M0.382 R1
./instances/Rome/grafo11291.99.lgr N99 E116 M1.088 R6
./instances/Rome/grafo7960.62.lgr N62 E77 M0.857 R3
./instances/Rome/grafo4952.62.lgr N62 E78 M0.592 R5
./instances/Rome/grafo10360.93.lgr N93 E118 M2.335 R10
./instances/Rome/grafo4267.52.lgr N52 E71 M0.938 R5
./instances/Rome/grafo6316.60.lgr N60 E82 M0.927 R8
./instances/Rome/grafo11324.100.lgr N100 E138 M2.358 R19
./instances/Rome/grafo6638.48.lgr N48 E60 M0.544 R2
./instances/Rome/grafo4391.56.lgr N56 E70 M0.5 R3
./instances/Rome/grafo2208.21.lgr N21 E24 M0.087 O R0
./instances/Rome/grafo5656.45.lgr N45 E66 M0.903 R4
./instances/Rome/grafo3664.37.lgr N37 E46 M0.315 R1
./instances/Rome/grafo9999.39.lgr N39 E49 M0.512 R2
./instances/Rome/grafo4743.76.lgr N76 E109 M1.852 R10
./instances/Rome/grafo5172.62.lgr N62 E87 M1.517 R8
./instances/Rome/grafo4384.64.lgr N64 E88 M1.188 R11
./instances/Rome/grafo5206.33.lgr N33 E43 M0.256 R1
./instances/Rome/grafo1502.33.lgr N33 E43 M0.412 R1
./instances/Rome/grafo3323.56.lgr N56 E64 M0.2 O R0
./instances/Rome/grafo1736.27.lgr N27 E35 M0.129 O R0
./instances/Rome/grafo10364.100.lgr N100 E121 M1.66 R8
./instances/Rome/grafo9594.64.lgr N64 E86 M1.158 R6
./instances/Rome/grafo8949.94.lgr N94 E122 M1.658 R12
./instances/Rome/grafo10334.94.lgr N94 E123 M2.438 R11
./instances/Rome/grafo1882.19.lgr N19 E22 M0.115 O R0
./instances/Rome/grafo2660.22.lgr N22 E27 M0.11 O R0
./instances/Rome/grafo1407.68.lgr N68 E90 M1.351 R4
./instances/Rome/grafo4755.70.lgr N70 E91 M1.071 R6
./instances/Rome/grafo10195.99.lgr N99 E142 M3.03 R24
./instances/Rome/grafo8248.86.lgr N86 E119 M1.687 R15
./instances/Rome/grafo703.19.lgr N19 E31 M0.363 R2
./instances/Rome/grafo5541.69.lgr N69 E86 M1.184 R3
./instances/Rome/grafo1058.14.lgr N14 E13 M0.05 O R0
./instances/Rome/grafo2662.19.lgr N19 E21 M0.078 O R0
./instances/Rome/grafo5704.78.lgr N78 E107 M1.741 R13
./instances/Rome/grafo7863.67.lgr N67 E92 M1.298 R9
./instances/Rome/grafo7505.72.lgr N72 E89 M1.062 R5
./instances/Rome/grafo8733.88.lgr N88 E121 M1.656 R16
./instances/Rome/grafo6517.35.lgr N35 E49 M0.804 R6
./instances/Rome/grafo4027.45.lgr N45 E54 M0.53 R1
./instances/Rome/grafo7795.70.lgr N70 E93 M1.2 R7
./instances/Rome/grafo5896.60.lgr N60 E84 M1.264 R8
./instances/Rome/grafo5835.44.lgr N44 E53 M0.534 R1
./instances/Rome/grafo3479.56.lgr N56 E73 M1.105 R6
./instances/Rome/grafo8217.68.lgr N68 E96 M1.54 R10
./instances/Rome/grafo11537.91.lgr N91 E130 M2.76 R17
./instances/Rome/grafo10685.98.lgr N98 E144 M3.119 R26
./instances/Rome/grafo4678.58.lgr N58 E75 M1.009 R4
./instances/Rome/grafo2346.30.lgr N30 E33 M0.128 O R0
./instances/Rome/grafo11022.32.lgr N32 E35 M0.117 O R0
./instances/Rome/grafo6680.60.lgr N60 E80 M1.056 R7
./instances/Rome/grafo8027.60.lgr N60 E71 M0.197 O R0
./instances/Rome/grafo8867.97.lgr N97 E147 M2.55 R23
./instances/Rome/grafo10108.99.lgr N99 E129 M2.476 R10
./instances/Rome/grafo3003.40.lgr N40 E52 M0.278 O R0
./instances/Rome/grafo11454.31.lgr N31 E36 M0.15 O R0
./instances/Rome/grafo1890.33.lgr N33 E40 M0.143 O R0
./instances/Rome/grafo3770.42.lgr N42 E51 M0.148 O R0
./instances/Rome/grafo7378.88.lgr N88 E121 M2.349 R16
./instances/Rome/grafo8505.79.lgr N79 E100 M1.591 R10
./instances/Rome/grafo3212.57.lgr N57 E77 M1.068 R6
./instances/Rome/grafo4735.80.lgr N80 E108 M2.045 R10
./instances/Rome/grafo433.21.lgr N21 E28 M0.165 O R0
./instances/Rome/grafo1228.31.lgr N31 E37 M0.243 R1
./instances/Rome/grafo4745.81.lgr N81 E115 M2.449 R15
./instances/Rome/grafo1344.25.lgr N25 E26 M0.118 O R0
./instances/Rome/grafo8210.71.lgr N71 E96 M1.678 R10
./instances/Rome/grafo11605.33.lgr N33 E42 M0.099 O R0
./instances/Rome/grafo10920.95.lgr N95 E122 M1.576 R9
./instances/Rome/grafo11624.96.lgr N96 E129 M2.757 R16
./instances/Rome/grafo9180.64.lgr N64 E80 M0.616 R4
./instances/Rome/grafo6417.39.lgr N39 E47 M0.231 R1
./instances/Rome/grafo4786.62.lgr N62 E81 M1.245 R3
./instances/Rome/grafo3449.44.lgr N44 E61 M0.877 R3
./instances/Rome/grafo10571.93.lgr N93 E129 M2.698 R13
./instances/Rome/grafo7137.41.lgr N41 E59 M0.63 R7
./instances/Rome/grafo2955.38.lgr N38 E49 M0.461 R4
./instances/Rome/grafo8639.75.lgr N75 E108 M1.896 R14
./instances/Rome/grafo6222.39.lgr N39 E49 M0.195 O R0
./instances/Rome/grafo2286.15.lgr N15 E16 M0.118 O R0
./instances/Rome/grafo9452.66.lgr N66 E92 M1.476 R11
./instances/Rome/grafo10201.93.lgr N93 E123 M2.049 R13
./instances/Rome/grafo4598.61.lgr N61 E79 M0.663 R8
./instances/Rome/grafo3573.43.lgr N43 E58 M0.787 R3
./instances/Rome/grafo10173.97.lgr N97 E142 M2.934 R26
./instances/Rome/grafo8855.100.lgr N100 E134 M2.736 R17
./instances/Rome/grafo648.39.lgr N39 E41 M0.188 O R0
./instances/Rome/grafo4540.54.lgr N54 E66 M0.658 R2
./instances/Rome/grafo1955.10.lgr N10 E15 M0.091 O R0
./instances/Rome/grafo5580.47.lgr N47 E57 M0.547 R1
./instances/Rome/grafo9591.73.lgr N73 E107 M1.958 R14
./instances/Rome/grafo3065.17.lgr N17 E26 M0.124 O R0
./instances/Rome/grafo6438.45.lgr N45 E58 M0.738 R3
./instances/Rome/grafo2057.34.lgr N34 E45 M0.128 O R0
./instances/Rome/grafo9687.79.lgr N79 E116 M1.766 R17
./instances/Rome/grafo2621.14.lgr N14 E17 M0.148 O R0
./instances/Rome/grafo1181.30.lgr N30 E40 M0.388 R2
./instances/Rome/grafo11163.38.lgr N38 E50 M0.487 R3
./instances/Rome/grafo4400.56.lgr N56 E86 M1.387 R13
./instances/Rome/grafo10459.37.lgr N37 E46 M0.141 O R0
./instances/Rome/grafo7428.43.lgr N43 E52 M0.345 R1
./instances/Rome/grafo5760.43.lgr N43 E55 M0.55 R3
./instances/Rome/grafo10635.95.lgr N95 E137 M3.43 R22
./instances/Rome/grafo2436.28.lgr N28 E37 M0.135 O R0
./instances/Rome/grafo4575.60.lgr N60 E77 M0.835 R6
./instances/Rome/grafo4396.63.lgr N63 E83 M1.13 R5
./instances/Rome/grafo9024.75.lgr N75 E96 M1.453 R5
./instances/Rome/grafo4390.59.lgr N59 E89 M0.919 R14
./instances/Rome/grafo372.27.lgr N27 E31 M0.104 O R0
./instances/Rome/grafo11068.96.lgr N96 E118 M1.635 R5
./instances/Rome/grafo7748.51.lgr N51 E65 M0.735 R4
./instances/Rome/grafo3529.42.lgr N42 E54 M0.689 R4
./instances/Rome/grafo1109.24.lgr N24 E33 M0.304 R2
./instances/Rome/grafo5597.36.lgr N36 E43 M0.334 R1
./instances/Rome/grafo7362.38.lgr N38 E44 M0.41 R1
./instances/Rome/grafo11557.95.lgr N95 E133 M2.995 R18
./instances/Rome/grafo5618.34.lgr N34 E42 M0.152 O R0
./instances/Rome/grafo4486.53.lgr N53 E70 M0.904 R3
./instances/Rome/grafo2343.12.lgr N12 E12 M0.091 O R0
./instances/Rome/grafo6644.38.lgr N38 E51 M1.174 R1
./instances/Rome/grafo6389.84.lgr N84 E97 M1.003 R3
./instances/Rome/grafo5071.56.lgr N56 E74 M0.884 R7
./instances/Rome/grafo11670.41.lgr N41 E54 M0.667 R4
./instances/Rome/grafo2338.14.lgr N14 E13 M0.074 O R0
./instances/Rome/grafo6624.59.lgr N59 E73 M0.817 R4
./instances/Rome/grafo8854.89.lgr N89 E123 M2.422 R16
./instances/Rome/grafo10299.94.lgr N94 E132 M1.761 R19
./instances/Rome/grafo10697.95.lgr N95 E123 M2.436 R11
./instances/Rome/grafo3903.59.lgr N59 E83 M0.888 R7
./instances/Rome/grafo6170.36.lgr N36 E43 M0.123 O R0
./instances/Rome/grafo8776.96.lgr N96 E119 M2.17 R9
./instances/Rome/grafo11202.32.lgr N32 E38 M0.134 O R0
./instances/Rome/grafo7042.57.lgr N57 E79 M0.764 R9
./instances/Rome/grafo714.13.lgr N13 E15 M0.045 O R0
./instances/Rome/grafo5603.38.lgr N38 E52 M0.691 R3
./instances/Rome/grafo5270.35.lgr N35 E39 M0.131 O R0
./instances/Rome/grafo4776.65.lgr N65 E95 M1.925 R10
./instances/Rome/grafo5165.42.lgr N42 E58 M0.74 R4
./instances/Rome/grafo5780.48.lgr N48 E68 M0.936 R6
./instances/Rome/grafo5713.46.lgr N46 E66 M0.979 R6
./instances/Rome/grafo10919.97.lgr N97 E136 M2.822 R21
./instances/Rome/grafo11280.99.lgr N99 E143 M3.067 R24
./instances/Rome/grafo8903.97.lgr N97 E118 M1.974 R6
./instances/Rome/grafo5064.58.lgr N58 E67 M0.192 O R0
./instances/Rome/grafo5253.41.lgr N41 E51 M0.172 O R0
./instances/Rome/grafo8281.85.lgr N85 E117 M1.791 R14
./instances/Rome/grafo9661.86.lgr N86 E132 M3.394 R21
./instances/Rome/grafo4921.83.lgr N83 E115 M2.432 R14
./instances/Rome/grafo4873.56.lgr N56 E73 M0.676 R3
./instances/Rome/grafo5526.46.lgr N46 E64 M0.753 R6
./instances/Rome/grafo8694.81.lgr N81 E122 M2.979 R21
./instances/Rome/grafo2272.20.lgr N20 E23 M0.107 O R0
./instances/Rome/grafo2416.21.lgr N21 E24 M0.121 O R0
./instances/Rome/grafo10642.90.lgr N90 E118 M1.896 R14
./instances/Rome/grafo11343.35.lgr N35 E44 M0.475 R1
./instances/Rome/grafo3583.47.lgr N47 E61 M0.628 R4
./instances/Rome/grafo11404.92.lgr N92 E123 M2.526 R13
./instances/Rome/grafo11590.35.lgr N35 E38 M0.141 O R0
./instances/Rome/grafo10533.100.lgr N100 E135 M2.97 R13
./instances/Rome/grafo2808.37.lgr N37 E44 M0.161 O R0
./instances/Rome/grafo4328.51.lgr N51 E66 M0.778 R5
./instances/Rome/grafo5684.78.lgr N78 E95 M1.03 R3
./instances/Rome/grafo5164.47.lgr N47 E68 M0.754 R5
./instances/Rome/grafo8714.73.lgr N73 E82 M0.781 R1
./instances/Rome/grafo10463.36.lgr N36 E50 M0.668 R3
./instances/Rome/grafo5561.36.lgr N36 E38 M0.157 O R0
./instances/Rome/grafo7133.35.lgr N35 E38 M0.107 O R0
./instances/Rome/grafo8909.89.lgr N89 E124 M2.847 R17
./instances/Rome/grafo1577.26.lgr N26 E36 M0.382 R1
./instances/Rome/grafo8698.73.lgr N73 E93 M1.179 R6
./instances/Rome/grafo1226.32.lgr N32 E34 M0.136 O R0
./instances/Rome/grafo8033.91.lgr N91 E113 M1.787 R3
./instances/Rome/grafo6256.41.lgr N41 E53 M0.577 R3
./instances/Rome/grafo4812.57.lgr N57 E75 M0.943 R9
./instances/Rome/grafo7683.38.lgr N38 E58 M0.776 R7
./instances/Rome/grafo481.80.lgr N80 E108 M1.774 R9
./instances/Rome/grafo9849.35.lgr N35 E37 M0.191 O R0
./instances/Rome/grafo6096.47.lgr N47 E59 M0.707 R1
./instances/Rome/grafo1793.21.lgr N21 E26 M0.249 R1
./instances/Rome/grafo1225.25.lgr N25 E27 M0.117 O R0
./instances/Rome/grafo6962.40.lgr N40 E53 M0.505 R4
./instances/Rome/grafo3377.36.lgr N36 E45 M0.138 O R0
./instances/Rome/grafo3749.42.lgr N42 E52 M0.498 R2
./instances/Rome/grafo9321.64.lgr N64 E103 M2.56 R19
./instances/Rome/grafo6626.54.lgr N54 E65 M0.352 R1
./instances/Rome/grafo7134.39.lgr N39 E50 M0.422 R3
./instances/Rome/grafo2318.15.lgr N15 E16 M0.091 O R0
./instances/Rome/grafo1008.12.lgr N12 E11 M0.065 O R0
./instances/Rome/grafo4144.83.lgr N83 E110 M1.876 R10
./instances/Rome/grafo9415.65.lgr N65 E85 M1.284 R8
./instances/Rome/grafo10472.32.lgr N32 E37 M0.126 O R0
./instances/Rome/grafo3147.53.lgr N53 E66 M0.738 R3
./instances/Rome/grafo10446.95.lgr N95 E153 M4.737 R37
./instances/Rome/grafo1140.15.lgr N15 E22 M0.102 O R0
./instances/Rome/grafo5871.39.lgr N39 E52 M0.672 R2
./instances/Rome/grafo8162.75.lgr N75 E96 M1.263 R7
./instances/Rome/grafo4160.51.lgr N51 E70 M0.904 R4
./instances/Rome/grafo8573.92.lgr N92 E113 M1.356 R7
./instances/Rome/grafo10831.98.lgr N98 E146 M3.624 R25
./instances/Rome/grafo167.22.lgr N22 E24 M0.095 O R0
./instances/Rome/grafo10465.96.lgr N96 E129 M2.527 R13
./instances/Rome/grafo2543.38.lgr N38 E42 M0.156 O R0
./instances/Rome/grafo5689.61.lgr N61 E88 M1.496 R15
./instances/Rome/grafo611.12.lgr N12 E12 M0.088 O R0
./instances/Rome/grafo10138.33.lgr N33 E42 M0.152 O R0
./instances/Rome/grafo4033.42.lgr N42 E64 M1.098 R7
./instances/Rome/grafo4095.56.lgr N56 E79 M1.219 R7
./instances/Rome/grafo11121.32.lgr N32 E41 M0.159 O R0
./instances/Rome/grafo7623.45.lgr N45 E62 M0.98 R5
./instances/Rome/grafo1629.11.lgr N11 E11 M0.041 O R0
./instances/Rome/grafo3758.38.lgr N38 E56 M0.962 R4
./instances/Rome/grafo6038.53.lgr N53 E63 M0.833 R2
./instances/Rome/grafo1621.10.lgr N10 E15 M0.188 O R0
./instances/Rome/grafo9746.68.lgr N68 E82 M0.929 R5
./instances/Rome/grafo1133.18.lgr N18 E23 M0.086 O R0
./instances/Rome/grafo5091.53.lgr N53 E77 M1.124 R9
./instances/Rome/grafo9539.71.lgr N71 E114 M2.505 R22
./instances/Rome/grafo7224.41.lgr N41 E58 M0.903 R1
./instances/Rome/grafo4635.67.lgr N67 E79 M0.202 O R0
./instances/Rome/grafo4122.55.lgr N55 E80 M1.422 R9
./instances/Rome/grafo2177.17.lgr N17 E22 M0.119 O R0
./instances/Rome/grafo1571.43.lgr N43 E52 M0.148 O R0
./instances/Rome/grafo10399.33.lgr N33 E43 M0.111 O R0
./instances/Rome/grafo3617.39.lgr N39 E48 M0.162 O R0
./instances/Rome/grafo3983.97.lgr N97 E125 M2.116 R9
./instances/Rome/grafo9470.65.lgr N65 E87 M1.17 R6
./instances/Rome/grafo11335.100.lgr N100 E153 M4.233 R27
./instances/Rome/grafo11382.33.lgr N33 E33 M0.132 O R0
./instances/Rome/grafo6182.40.lgr N40 E53 M0.605 R3
./instances/Rome/grafo5725.76.lgr N76 E95 M1.115 R5
./instances/Rome/grafo2851.40.lgr N40 E52 M0.551 R2
./instances/Rome/grafo2201.25.lgr N25 E29 M0.113 O R0
./instances/Rome/grafo9135.85.lgr N85 E129 M3.149 R22
./instances/Rome/grafo4357.55.lgr N55 E74 M1.121 R7
./instances/Rome/grafo7638.41.lgr N41 E54 M0.721 R3
./instances/Rome/grafo8031.68.lgr N68 E93 M1.763 R7
./instances/Rome/grafo9553.79.lgr N79 E123 M3.039 R23
./instances/Rome/grafo4878.61.lgr N61 E79 M1.01 R5
./instances/Rome/grafo6699.46.lgr N46 E69 M0.921 R7
./instances/Rome/grafo6953.73.lgr N73 E102 M1.602 R13
./instances/Rome/grafo6667.77.lgr N77 E109 M1.837 R21
./instances/Rome/grafo9806.86.lgr N86 E109 M1.778 R8
./instances/Rome/grafo8000.99.lgr N99 E134 M2.68 R18
./instances/Rome/grafo8257.92.lgr N92 E122 M2.071 R11
./instances/Rome/grafo6819.42.lgr N42 E61 M0.844 R6
./instances/Rome/grafo4765.80.lgr N80 E103 M1.339 R8
./instances/Rome/grafo8725.86.lgr N86 E121 M1.792 R13
./instances/Rome/grafo7893.86.lgr N86 E113 M1.648 R11
./instances/Rome/grafo10944.96.lgr N96 E127 M2.601 R13
./instances/Rome/grafo8032.68.lgr N68 E83 M0.831 R1
./instances/Rome/grafo10793.95.lgr N95 E135 M2.994 R18
./instances/Rome/grafo1197.74.lgr N74 E95 M1.26 R8
./instances/Rome/grafo3841.57.lgr N57 E77 M1.134 R7
./instances/Rome/grafo3156.56.lgr N56 E82 M1.455 R10
./instances/Rome/grafo7802.71.lgr N71 E92 M1.528 R6
./instances/Rome/grafo6579.38.lgr N38 E49 M0.543 R2
./instances/Rome/grafo8946.90.lgr N90 E125 M2.482 R12
./instances/Rome/grafo2160.15.lgr N15 E19 M0.181 O R0
./instances/Rome/grafo3693.43.lgr N43 E58 M0.726 R4
./instances/Rome/grafo7172.40.lgr N40 E54 M0.66 R4
./instances/Rome/grafo10431.95.lgr N95 E132 M2.701 R19
./instances/Rome/grafo1447.52.lgr N52 E62 M0.443 R1
./instances/Rome/grafo8181.72.lgr N72 E101 M2.018 R12
./instances/Rome/grafo9390.63.lgr N63 E94 M1.675 R13
./instances/Rome/grafo7955.81.lgr N81 E107 M1.789 R12
./instances/Rome/grafo2736.16.lgr N16 E19 M0.086 O R0
./instances/Rome/grafo9552.72.lgr N72 E98 M1.532 R11
./instances/Rome/grafo4086.46.lgr N46 E55 M0.559 R3
./instances/Rome/grafo9558.65.lgr N65 E93 M1.803 R7
./instances/Rome/grafo9267.79.lgr N79 E107 M2.169 R13
./instances/Rome/grafo784.18.lgr N18 E23 M0.091 O R0
./instances/Rome/grafo10720.96.lgr N96 E127 M2.066 R17
./instances/Rome/grafo10120.96.lgr N96 E125 M2.264 R11
./instances/Rome/grafo2435.18.lgr N18 E26 M0.1 O R0
./instances/Rome/grafo4819.72.lgr N72 E97 M1.659 R6
./instances/Rome/grafo707.15.lgr N15 E16 M0.137 O R0
./instances/Rome/grafo10808.98.lgr N98 E136 M2.943 R17
./instances/Rome/grafo4912.65.lgr N65 E92 M1.275 R13
./instances/Rome/grafo950.19.lgr N19 E23 M0.103 O R0
./instances/Rome/grafo3368.39.lgr N39 E56 M0.732 R4
./instances/Rome/grafo6924.48.lgr N48 E63 M0.799 R2
./instances/Rome/grafo9409.86.lgr N86 E113 M1.98 R11
./instances/Rome/grafo3933.43.lgr N43 E57 M0.6 R5
./instances/Rome/grafo717.10.lgr N10 E10 M0.078 O R0
./instances/Rome/grafo8847.60.lgr N60 E83 M1.207 R6
./instances/Rome/grafo5042.56.lgr N56 E72 M0.849 R3
./instances/Rome/grafo8085.76.lgr N76 E114 M2.701 R20
./instances/Rome/grafo5589.44.lgr N44 E59 M0.732 R4
./instances/Rome/grafo5013.82.lgr N82 E107 M1.679 R7
./instances/Rome/grafo8994.73.lgr N73 E98 M1.425 R9
./instances/Rome/grafo6991.44.lgr N44 E59 M0.701 R5
./instances/Rome/grafo8011.91.lgr N91 E114 M2.236 R6
./instances/Rome/grafo1248.26.lgr N26 E26 M0.08 O R0
./instances/Rome/grafo8938.90.lgr N90 E121 M2.232 R15
./instances/Rome/grafo7129.41.lgr N41 E55 M0.743 R3
./instances/Rome/grafo9455.63.lgr N63 E80 M1.049 R6
./instances/Rome/grafo6589.37.lgr N37 E47 M0.509 R3
./instances/Rome/grafo6592.55.lgr N55 E76 M0.984 R4
./instances/Rome/grafo8844.88.lgr N88 E114 M1.977 R9
./instances/Rome/grafo10826.93.lgr N93 E125 M2.375 R16
./instances/Rome/grafo11447.37.lgr N37 E50 M0.649 R5
./instances/Rome/grafo2486.15.lgr N15 E16 M0.142 O R0
./instances/Rome/grafo248.27.lgr N27 E33 M0.109 O R0
./instances/Rome/grafo7986.77.lgr N77 E102 M1.613 R10
./instances/Rome/grafo11154.95.lgr N95 E134 M1.882 R21
./instances/Rome/grafo6155.39.lgr N39 E50 M0.191 O R0
./instances/Rome/grafo7256.69.lgr N69 E95 M1.569 R8
./instances/Rome/grafo6889.38.lgr N38 E50 M0.394 R2
./instances/Rome/grafo10149.95.lgr N95 E134 M2.594 R19
./instances/Rome/grafo5090.76.lgr N76 E112 M2.304 R13
./instances/Rome/grafo964.13.lgr N13 E16 M0.093 O R0
./instances/Rome/grafo5594.75.lgr N75 E92 M1.094 R8
./instances/Rome/grafo7303.46.lgr N46 E57 M0.611 R3
./instances/Rome/grafo10812.98.lgr N98 E128 M2.332 R8
./instances/Rome/grafo6231.39.lgr N39 E52 M0.624 R3
./instances/Rome/grafo7301.40.lgr N40 E50 M0.392 R1
./instances/Rome/grafo4742.77.lgr N77 E95 M1.051 R7
./instances/Rome/grafo7309.41.lgr N41 E60 M0.806 R6
./instances/Rome/grafo9588.62.lgr N62 E100 M2.039 R17
./instances/Rome/grafo969.12.lgr N12 E12 M0.078 O R0
./instances/Rome/grafo1180.66.lgr N66 E87 M1.179 R7
./instances/Rome/grafo7213.73.lgr N73 E101 M1.654 R14
./instances/Rome/grafo8215.92.lgr N92 E125 M2.558 R11
./instances/Rome/grafo141.28.lgr N28 E34 M0.126 O R0
./instances/Rome/grafo1477.32.lgr N32 E37 M0.142 O R0
./instances/Rome/grafo2170.13.lgr N13 E18 M0.075 O R0
./instances/Rome/grafo7034.39.lgr N39 E48 M0.273 O R0
./instances/Rome/grafo949.10.lgr N10 E10 M0.07 O R0
./instances/Rome/grafo5424.34.lgr N34 E41 M0.127 O R0
./instances/Rome/grafo1020.12.lgr N12 E11 M0.084 O R0
./instances/Rome/grafo953.18.lgr N18 E18 M0.076 O R0
./instances/Rome/grafo2173.21.lgr N21 E25 M0.077 O R0
./instances/Rome/grafo9153.74.lgr N74 E106 M1.983 R16
./instances/Rome/grafo2243.46.lgr N46 E61 M0.541 R3
./instances/Rome/grafo2803.14.lgr N14 E15 M0.082 O R0
./instances/Rome/grafo9797.80.lgr N80 E107 M1.962 R8
./instances/Rome/grafo4532.63.lgr N63 E73 M0.209 O R0
./instances/Rome/grafo9457.79.lgr N79 E110 M1.64 R17
./instances/Rome/grafo1636.11.lgr N11 E20 M0.278 R1
./instances/Rome/grafo7360.44.lgr N44 E58 M0.847 R4
./instances/Rome/grafo1777.23.lgr N23 E32 M0.126 O R0
./instances/Rome/grafo2112.28.lgr N28 E36 M0.122 O R0
./instances/Rome/grafo10390.95.lgr N95 E131 M3.106 R14
./instances/Rome/grafo5242.39.lgr N39 E49 M0.536 R3
./instances/Rome/grafo9471.92.lgr N92 E122 M1.75 R14
./instances/Rome/grafo2642.13.lgr N13 E17 M0.129 O R0
./instances/Rome/grafo5457.36.lgr N36 E43 M0.422 R1
./instances/Rome/grafo7938.69.lgr N69 E90 M1.087 R9
./instances/Rome/grafo11302.99.lgr N99 E120 M1.464 R12
./instances/Rome/grafo8764.87.lgr N87 E125 M2.75 R19
./instances/Rome/grafo2297.17.lgr N17 E20 M0.11 O R0
./instances/Rome/grafo330.15.lgr N15 E16 M0.141 O R0
./instances/Rome/grafo7707.44.lgr N44 E63 M0.865 R4
./instances/Rome/grafo9154.66.lgr N66 E97 M1.493 R14
./instances/Rome/grafo6002.76.lgr N76 E101 M1.55 R12
./instances/Rome/grafo5753.46.lgr N46 E56 M0.45 R2
./instances/Rome/grafo11567.35.lgr N35 E43 M0.138 O R0
./instances/Rome/grafo6887.39.lgr N39 E51 M0.619 R1
./instances/Rome/grafo6647.97.lgr N97 E127 M2.404 R13
./instances/Rome/grafo8920.94.lgr N94 E121 M2.449 R3
./instances/Rome/grafo4238.64.lgr N64 E85 M1.116 R5
./instances/Rome/grafo1639.14.lgr N14 E16 M0.058 O R0
./instances/Rome/grafo3360.43.lgr N43 E56 M0.541 R5
./instances/Rome/grafo3001.40.lgr N40 E56 M0.786 R4
./instances/Rome/grafo6419.45.lgr N45 E59 M0.386 R5
./instances/Rome/grafo6329.44.lgr N44 E58 M0.604 R2
./instances/Rome/grafo11258.94.lgr N94 E119 M2.063 R5
./instances/Rome/grafo1735.11.lgr N11 E14 M0.056 O R0
./instances/Rome/grafo8327.62.lgr N62 E85 M1.262 R13
./instances/Rome/grafo8919.92.lgr N92 E117 M1.36 R5
./instances/Rome/grafo8067.80.lgr N80 E113 M2.103 R15
./instances/Rome/grafo1239.28.lgr N28 E31 M0.12 O R0
./instances/Rome/grafo7717.42.lgr N42 E49 M0.142 O R0
./instances/Rome/grafo7921.71.lgr N71 E101 M1.913 R10
./instances/Rome/grafo8105.70.lgr N70 E100 M2.062 R11
./instances/Rome/grafo3562.40.lgr N40 E53 M0.555 R2
./instances/Rome/grafo2992.26.lgr N26 E28 M0.113 O R0
./instances/Rome/grafo6454.60.lgr N60 E78 M1.022 R5
./instances/Rome/grafo1372.25.lgr N25 E27 M0.107 O R0
./instances/Rome/grafo9407.78.lgr N78 E102 M1.392 R9
./instances/Rome/grafo5675.40.lgr N40 E44 M0.15 O R0
./instances/Rome/grafo3586.36.lgr N36 E41 M0.179 O R0
./instances/Rome/grafo10406.97.lgr N97 E124 M2.061 R10
./instances/Rome/grafo3241.36.lgr N36 E47 M0.41 R2
./instances/Rome/grafo749.11.lgr N11 E10 M0.061 O R0
./instances/Rome/grafo1994.14.lgr N14 E19 M0.115 O R0
./instances/Rome/grafo5108.72.lgr N72 E88 M1.168 R5
./instances/Rome/grafo10096.95.lgr N95 E130 M2.413 R13
./instances/Rome/grafo9444.65.lgr N65 E96 M1.582 R11
./instances/Rome/grafo4475.55.lgr N55 E67 M0.702 R1
./instances/Rome/grafo721.17.lgr N17 E20 M0.099 O R0
./instances/Rome/grafo3552.44.lgr N44 E51 M0.138 O R0
./instances/Rome/grafo5659.46.lgr N46 E60 M0.553 R3
./instances/Rome/grafo8541.86.lgr N86 E129 M2.115 R23
./instances/Rome/grafo1612.29.lgr N29 E32 M0.128 O R0
./instances/Rome/grafo368.11.lgr N11 E13 M0.066 O R0
./instances/Rome/grafo10493.94.lgr N94 E119 M1.971 R9
./instances/Rome/grafo11242.41.lgr N41 E52 M0.513 R3
./instances/Rome/grafo4549.60.lgr N60 E79 M0.874 R3
./instances/Rome/grafo9421.82.lgr N82 E114 M1.879 R17
./instances/Rome/grafo8512.94.lgr N94 E132 M2.986 R16
./instances/Rome/grafo1727.21.lgr N21 E23 M0.122 O R0
./instances/Rome/grafo6075.36.lgr N36 E53 M0.613 R5
./instances/Rome/grafo4151.58.lgr N58 E75 M1.261 R1
./instances/Rome/grafo6525.45.lgr N45 E51 M0.156 O R0
./instances/Rome/grafo1737.22.lgr N22 E28 M0.104 O R0
./instances/Rome/grafo6282.45.lgr N45 E56 M0.527 R3
./instances/Rome/grafo7840.78.lgr N78 E111 M2.012 R10
./instances/Rome/grafo8724.89.lgr N89 E116 M1.918 R12
./instances/Rome/grafo857.11.lgr N11 E11 M0.054 O R0
./instances/Rome/grafo1034.29.lgr N29 E32 M0.102 O R0
./instances/Rome/grafo670.15.lgr N15 E18 M0.102 O R0
./instances/Rome/grafo11148.99.lgr N99 E138 M3.509 R18
./instances/Rome/grafo8861.94.lgr N94 E107 M0.894 R3
./instances/Rome/grafo1424.47.lgr N47 E58 M0.537 R3
./instances/Rome/grafo11191.100.lgr N100 E129 M1.729 R8
./instances/Rome/grafo1944.19.lgr N19 E24 M0.13 O R0
./instances/Rome/grafo11376.38.lgr N38 E48 M0.506 R2
./instances/Rome/grafo9813.74.lgr N74 E95 M1.096 R9
./instances/Rome/grafo4474.68.lgr N68 E99 M1.433 R15
./instances/Rome/grafo9689.77.lgr N77 E103 M1.458 R7
./instances/Rome/grafo1604.28.lgr N28 E32 M0.123 O R0
./instances/Rome/grafo10916.95.lgr N95 E118 M1.116 R9
./instances/Rome/grafo5522.35.lgr N35 E40 M0.165 O R0
./instances/Rome/grafo11379.92.lgr N92 E125 M2.426 R15
./instances/Rome/grafo1520.51.lgr N51 E65 M0.798 R3
./instances/Rome/grafo3058.42.lgr N42 E51 M0.284 R2
./instances/Rome/grafo9088.68.lgr N68 E97 M1.544 R11
./instances/Rome/grafo2087.29.lgr N29 E36 M0.387 R1
./instances/Rome/grafo3346.55.lgr N55 E74 M1.013 R6
./instances/Rome/grafo2567.13.lgr N13 E13 M0.055 O R0
./instances/Rome/grafo4874.52.lgr N52 E70 M0.691 R2
./instances/Rome/grafo2658.18.lgr N18 E21 M0.108 O R0
./instances/Rome/grafo6967.69.lgr N69 E87 M1.092 R7
./instances/Rome/grafo10889.36.lgr N36 E42 M0.109 O R0
./instances/Rome/grafo3192.41.lgr N41 E49 M0.136 O R0
./instances/Rome/grafo9961.92.lgr N92 E123 M2.176 R12
./instances/Rome/grafo3623.39.lgr N39 E47 M0.168 O R0
./instances/Rome/grafo297.15.lgr N15 E19 M0.074 O R0
./instances/Rome/grafo1325.24.lgr N24 E23 M0.071 O R0
./instances/Rome/grafo10877.97.lgr N97 E124 M1.858 R13
./instances/Rome/grafo5487.36.lgr N36 E40 M0.128 O R0
./instances/Rome/grafo2196.16.lgr N16 E17 M0.065 O R0
./instances/Rome/grafo4797.75.lgr N75 E105 M1.99 R12
./instances/Rome/grafo8492.86.lgr N86 E117 M2.441 R10
./instances/Rome/grafo10856.91.lgr N91 E119 M2.081 R12
./instances/Rome/grafo8653.74.lgr N74 E98 M1.287 R12
./instances/Rome/grafo8703.74.lgr N74 E99 M1.172 R9
./instances/Rome/grafo6676.68.lgr N68 E84 M0.9 R2
./instances/Rome/grafo6825.35.lgr N35 E44 M0.442 R1
./instances/Rome/grafo9117.71.lgr N71 E100 M1.764 R13
./instances/Rome/grafo10129.99.lgr N99 E135 M2.727 R17
./instances/Rome/grafo7210.43.lgr N43 E67 M1.712 R5
./instances/Rome/grafo3082.33.lgr N33 E43 M0.781 R2
./instances/Rome/grafo9812.88.lgr N88 E113 M1.86 R12
./instances/Rome/grafo9290.75.lgr N75 E103 M1.041 R10
./instances/Rome/grafo7146.42.lgr N42 E54 M0.49 R1
./instances/Rome/grafo9901.34.lgr N34 E35 M0.093 O R0
./instances/Rome/grafo10814.98.lgr N98 E141 M3.102 R24
./instances/Rome/grafo9563.63.lgr N63 E85 M1.262 R8
./instances/Rome/grafo7078.38.lgr N38 E47 M0.434 R1
./instances/Rome/grafo2474.22.lgr N22 E25 M0.128 O R0
./instances/Rome/grafo9204.71.lgr N71 E106 M1.912 R17
./instances/Rome/grafo938.10.lgr N10 E14 M0.121 O R0
./instances/Rome/grafo2706.13.lgr N13 E14 M0.076 O R0
./instances/Rome/grafo10286.97.lgr N97 E130 M2.379 R13
./instances/Rome/grafo1474.52.lgr N52 E73 M1.117 R6
./instances/Rome/grafo6506.80.lgr N80 E106 M1.912 R11
./instances/Rome/grafo8225.88.lgr N88 E118 M1.956 R12
./instances/Rome/grafo11403.44.lgr N44 E60 M0.714 R6
./instances/Rome/grafo1010.10.lgr N10 E10 M0.077 O R0
./instances/Rome/grafo5758.60.lgr N60 E86 M1.39 R9
./instances/Rome/grafo11297.93.lgr N93 E127 M2.812 R15
./instances/Rome/grafo160.30.lgr N30 E32 M0.097 O R0
./instances/Rome/grafo725.15.lgr N15 E15 M0.092 O R0
./instances/Rome/grafo7927.70.lgr N70 E103 M2.081 R15
./instances/Rome/grafo5299.35.lgr N35 E44 M0.172 O R0
./instances/Rome/grafo7393.42.lgr N42 E50 M0.422 R3
./instances/Rome/grafo8635.73.lgr N73 E101 M1.566 R12
./instances/Rome/grafo5601.35.lgr N35 E38 M0.128 O R0
./instances/Rome/grafo10168.95.lgr N95 E122 M1.97 R11
./instances/Rome/grafo10748.39.lgr N39 E58 M0.886 R4
./instances/Rome/grafo1951.14.lgr N14 E25 M0.341 R1
./instances/Rome/grafo2859.37.lgr N37 E41 M0.125 O R0
./instances/Rome/grafo6915.44.lgr N44 E58 M0.728 R3
./instances/Rome/grafo3311.36.lgr N36 E47 M0.57 R2
./instances/Rome/grafo6684.56.lgr N56 E76 M0.669 R4
./instances/Rome/grafo1466.61.lgr N61 E78 M0.878 R4
./instances/Rome/grafo4197.71.lgr N71 E97 M1.546 R11
./instances/Rome/grafo9498.71.lgr N71 E95 M0.898 R9
./instances/Rome/grafo5086.83.lgr N83 E112 M2.089 R13
./instances/Rome/grafo1249.28.lgr N28 E33 M0.157 O R0
./instances/Rome/grafo9201.83.lgr N83 E110 M2.521 R9
./instances/Rome/grafo2595.13.lgr N13 E12 M0.059 O R0
./instances/Rome/grafo10510.35.lgr N35 E42 M0.134 O R0
./instances/Rome/grafo11383.38.lgr N38 E43 M0.154 O R0
./instances/Rome/grafo4366.55.lgr N55 E75 M0.92 R8
./instances/Rome/grafo10086.34.lgr N34 E42 M0.139 O R0
./instances/Rome/grafo3497.37.lgr N37 E41 M0.117 O R0
./instances/Rome/grafo1622.31.lgr N31 E41 M0.416 R3
./instances/Rome/grafo5616.43.lgr N43 E52 M0.195 O R0
./instances/Rome/grafo6080.62.lgr N62 E91 M1.592 R11
./instances/Rome/grafo4367.55.lgr N55 E72 M0.927 R2
./instances/Rome/grafo933.12.lgr N12 E11 M0.074 O R0
./instances/Rome/grafo5610.62.lgr N62 E95 M1.72 R16
./instances/Rome/grafo5674.38.lgr N38 E48 M0.427 R2
./instances/Rome/grafo9167.67.lgr N67 E96 M1.689 R13
./instances/Rome/grafo3835.39.lgr N39 E50 M0.463 R1
./instances/Rome/grafo2432.15.lgr N15 E18 M0.066 O R0
./instances/Rome/grafo4235.57.lgr N57 E88 M1.575 R13
./instances/Rome/grafo522.24.lgr N24 E30 M0.098 O R0
./instances/Rome/grafo9108.67.lgr N67 E101 M2.105 R12
./instances/Rome/grafo3536.60.lgr N60 E73 M1.055 R4
./instances/Rome/grafo1416.48.lgr N48 E62 M0.788 R3
./instances/Rome/grafo9523.64.lgr N64 E85 M1.175 R6
./instances/Rome/grafo970.12.lgr N12 E16 M0.107 O R0
./instances/Rome/grafo8224.100.lgr N100 E132 M2.185 R18
./instances/Rome/grafo6158.42.lgr N42 E51 M0.463 R1
./instances/Rome/grafo3895.42.lgr N42 E55 M0.615 R6
./instances/Rome/grafo3146.53.lgr N53 E78 M1.31 R8
./instances/Rome/grafo6304.42.lgr N42 E55 M0.56 R2
./instances/Rome/grafo7298.41.lgr N41 E54 M0.962 R3
./instances/Rome/grafo4973.66.lgr N66 E93 M1.855 R12
./instances/Rome/grafo810.16.lgr N16 E17 M0.122 O R0
./instances/Rome/grafo7579.58.lgr N58 E73 M0.704 R5
./instances/Rome/grafo9343.80.lgr N80 E103 M1.519 R8
./instances/Rome/grafo8716.80.lgr N80 E101 M1.429 R8
./instances/Rome/grafo7663.45.lgr N45 E72 M1.364 R12
./instances/Rome/grafo5290.38.lgr N38 E48 M0.554 R2
./instances/Rome/grafo7072.43.lgr N43 E53 M0.485 R2
./instances/Rome/grafo11420.92.lgr N92 E131 M2.707 R17
./instances/Rome/grafo1768.26.lgr N26 E30 M0.107 O R0
./instances/Rome/grafo2176.21.lgr N21 E26 M0.104 O R0
./instances/Rome/grafo2451.17.lgr N17 E20 M0.09 O R0
./instances/Rome/grafo7979.73.lgr N73 E94 M1.254 R7
./instances/Rome/grafo6200.45.lgr N45 E59 M0.685 R2
./instances/Rome/grafo3862.36.lgr N36 E41 M0.282 R2
./instances/Rome/grafo957.12.lgr N12 E11 M0.044 O R0
./instances/Rome/grafo6068.72.lgr N72 E92 M1.255 R8
./instances/Rome/grafo5051.80.lgr N80 E116 M1.956 R15
./instances/Rome/grafo6471.46.lgr N46 E61 M0.57 R6
./instances/Rome/grafo6062.38.lgr N38 E52 M0.607 R4
./instances/Rome/grafo10761.95.lgr N95 E117 M1.461 R11
./instances/Rome/grafo6309.41.lgr N41 E55 M0.719 R2
./instances/Rome/grafo8169.61.lgr N61 E82 M1.224 R5
./instances/Rome/grafo381.21.lgr N21 E23 M0.122 O R0
./instances/Rome/grafo6366.41.lgr N41 E51 M0.49 R2
./instances/Rome/grafo2583.16.lgr N16 E17 M0.053 O R0
./instances/Rome/grafo1130.23.lgr N23 E39 M0.486 R2
./instances/Rome/grafo293.17.lgr N17 E20 M0.097 O R0
./instances/Rome/grafo4757.72.lgr N72 E97 M1.519 R10
./instances/Rome/grafo6849.82.lgr N82 E104 M1.835 R9
./instances/Rome/grafo874.20.lgr N20 E25 M0.082 O R0
./instances/Rome/grafo2634.14.lgr N14 E13 M0.067 O R0
./instances/Rome/grafo3448.58.lgr N58 E85 M1.544 R11
./instances/Rome/grafo3320.37.lgr N37 E45 M0.152 O R0
./instances/Rome/grafo5894.39.lgr N39 E56 M0.647 R5
./instances/Rome/grafo6037.36.lgr N36 E48 M0.892 R3
./instances/Rome/grafo8979.80.lgr N80 E97 M1.104 R8
./instances/Rome/grafo2958.27.lgr N27 E32 M0.114 O R0
./instances/Rome/grafo3628.52.lgr N52 E71 M1.061 R3
./instances/Rome/grafo3607.56.lgr N56 E91 M1.961 R17
./instances/Rome/grafo10875.97.lgr N97 E122 M2.384 R8
./instances/Rome/grafo10377.94.lgr N94 E129 M3.107 R14
./instances/Rome/grafo6630.56.lgr N56 E68 M0.668 R2
./instances/Rome/grafo8587.71.lgr N71 E87 M0.302 O R0
./instances/Rome/grafo880.17.lgr N17 E16 M0.089 O R0
./instances/Rome/grafo5968.35.lgr N35 E44 M0.466 R1
./instances/Rome/grafo9219.65.lgr N65 E87 M1.793 R7
./instances/Rome/grafo8313.82.lgr N82 E108 M1.707 R8
./instances/Rome/grafo3959.42.lgr N42 E50 M0.276 O R0
./instances/Rome/grafo7178.37.lgr N37 E53 M1.01 R6
./instances/Rome/grafo6751.72.lgr N72 E92 M1.795 R5
./instances/Rome/grafo8334.95.lgr N95 E122 M2.062 R13
./instances/Rome/grafo718.10.lgr N10 E10 M0.101 O R0
./instances/Rome/grafo5243.44.lgr N44 E61 M0.694 R3
./instances/Rome/grafo3033.38.lgr N38 E47 M0.197 O R0
./instances/Rome/grafo11421.31.lgr N31 E37 M0.164 O R0
./instances/Rome/grafo1147.18.lgr N18 E19 M0.072 O R0
./instances/Rome/grafo9303.90.lgr N90 E114 M1.59 R8
./instances/Rome/grafo5161.45.lgr N45 E73 M1.755 R11
./instances/Rome/grafo8398.85.lgr N85 E113 M2.327 R11
./instances/Rome/grafo1747.19.lgr N19 E29 M0.325 R1
./instances/Rome/grafo11402.95.lgr N95 E120 M2.134 R8
./instances/Rome/grafo8057.80.lgr N80 E111 M2.039 R13
./instances/Rome/grafo9738.100.lgr N100 E141 M3.306 R23
./instances/Rome/grafo11469.96.lgr N96 E136 M3.345 R25
./instances/Rome/grafo7728.49.lgr N49 E62 M0.72 R3
./instances/Rome/grafo9487.73.lgr N73 E96 M1.606 R9
./instances/Rome/grafo2175.25.lgr N25 E28 M0.13 O R0
./instances/Rome/grafo1845.17.lgr N17 E18 M0.051 O R0
./instances/Rome/grafo2406.23.lgr N23 E26 M0.11 O R0
./instances/Rome/grafo11490.35.lgr N35 E44 M0.415 R2
./instances/Rome/grafo4117.56.lgr N56 E73 M0.911 R5
./instances/Rome/grafo1816.12.lgr N12 E19 M0.146 O R0
./instances/Rome/grafo7756.44.lgr N44 E62 M0.846 R6
./instances/Rome/grafo8628.85.lgr N85 E121 M2.357 R19
./instances/Rome/grafo1959.25.lgr N25 E30 M0.126 O R0
./instances/Rome/grafo2269.23.lgr N23 E27 M0.091 O R0
./instances/Rome/grafo6982.85.lgr N85 E108 M1.535 R7
./instances/Rome/grafo10394.100.lgr N100 E127 M2.38 R11
./instances/Rome/grafo4287.76.lgr N76 E101 M1.625 R11
./instances/Rome/grafo9880.32.lgr N32 E40 M0.163 O R0
./instances/Rome/grafo7855.69.lgr N69 E84 M1.01 R2
./instances/Rome/grafo3392.43.lgr N43 E52 M0.162 O R0
./instances/Rome/grafo9021.69.lgr N69 E103 M1.926 R16
./instances/Rome/grafo430.13.lgr N13 E14 M0.094 O R0
./instances/Rome/grafo1235.67.lgr N67 E88 M1.344 R3
./instances/Rome/grafo4552.78.lgr N78 E108 M1.74 R14
./instances/Rome/grafo8952.90.lgr N90 E128 M2.843 R14
./instances/Rome/grafo3541.55.lgr N55 E87 M2.462 R16
./instances/Rome/grafo2598.21.lgr N21 E28 M0.373 R1
./instances/Rome/grafo5623.45.lgr N45 E55 M0.205 O R0
./instances/Rome/grafo7226.38.lgr N38 E53 M0.653 R4
./instances/Rome/grafo2489.19.lgr N19 E26 M0.091 O R0
./instances/Rome/grafo6052.37.lgr N37 E51 M0.62 R1
./instances/Rome/grafo5370.80.lgr N80 E111 M2.075 R15
./instances/Rome/grafo1075.47.lgr N47 E62 M0.667 R4
./instances/Rome/grafo8834.87.lgr N87 E112 M1.504 R10
./instances/Rome/grafo10611.94.lgr N94 E122 M2.532 R6
./instances/Rome/grafo11046.97.lgr N97 E128 M2.474 R15
./instances/Rome/grafo3922.39.lgr N39 E50 M0.524 R1
./instances/Rome/grafo6575.68.lgr N68 E100 M1.736 R16
./instances/Rome/grafo6544.48.lgr N48 E61 M0.764 R5
./instances/Rome/grafo3813.39.lgr N39 E50 M0.486 R3
./instances/Rome/grafo4972.58.lgr N58 E75 M0.991 R5
./instances/Rome/grafo4113.59.lgr N59 E84 M1.626 R8
./instances/Rome/grafo4462.57.lgr N57 E67 M0.708 R2
./instances/Rome/grafo7746.43.lgr N43 E59 M0.783 R3
./instances/Rome/grafo925.21.lgr N21 E31 M0.362 R2
./instances/Rome/grafo9948.91.lgr N91 E127 M2.799 R16
./instances/Rome/grafo8666.85.lgr N85 E110 M1.87 R9
./instances/Rome/grafo528.18.lgr N18 E19 M0.061 O R0
./instances/Rome/grafo943.21.lgr N21 E26 M0.204 R1
./instances/Rome/grafo10356.97.lgr N97 E127 M2.377 R9
./instances/Rome/grafo3418.49.lgr N49 E63 M0.657 R4
./instances/Rome/grafo400.16.lgr N16 E17 M0.095 O R0
./instances/Rome/grafo8738.66.lgr N66 E98 M1.862 R15
./instances/Rome/grafo5332.61.lgr N61 E83 M1.15 R5
./instances/Rome/grafo7357.37.lgr N37 E56 M0.748 R5
./instances/Rome/grafo4693.63.lgr N63 E82 M0.939 R7
./instances/Rome/grafo9833.81.lgr N81 E103 M1.63 R7
./instances/Rome/grafo4993.65.lgr N65 E100 M1.971 R14
./instances/Rome/grafo3327.48.lgr N48 E73 M1.066 R8
./instances/Rome/grafo10660.37.lgr N37 E49 M0.531 R4
./instances/Rome/grafo9323.79.lgr N79 E95 M0.959 R4
./instances/Rome/grafo3151.45.lgr N45 E58 M0.541 R4
./instances/Rome/grafo7171.44.lgr N44 E70 M1.104 R6
./instances/Rome/grafo6030.59.lgr N59 E80 M0.835 R3
./instances/Rome/grafo4940.56.lgr N56 E72 M0.882 R5
./instances/Rome/grafo7250.47.lgr N47 E67 M1.187 R6
./instances/Rome/grafo4904.65.lgr N65 E78 M0.437 R1
./instances/Rome/grafo5371.43.lgr N43 E57 M0.41 R5
./instances/Rome/grafo2393.14.lgr N14 E16 M0.203 O R0
./instances/Rome/grafo4406.73.lgr N73 E98 M1.476 R8
./instances/Rome/grafo10107.93.lgr N93 E133 M2.771 R19
./instances/Rome/grafo9198.81.lgr N81 E131 M2.952 R22
./instances/Rome/grafo3230.32.lgr N32 E40 M0.355 R1
./instances/Rome/grafo3042.14.lgr N14 E18 M0.202 R1
./instances/Rome/grafo9041.92.lgr N92 E110 M1.227 R3
./instances/Rome/grafo6079.40.lgr N40 E49 M0.503 R1
./instances/Rome/grafo3838.45.lgr N45 E56 M0.603 R3
./instances/Rome/grafo6051.37.lgr N37 E45 M0.148 O R0
./instances/Rome/grafo859.30.lgr N30 E34 M0.102 O R0
./instances/Rome/grafo5578.36.lgr N36 E41 M0.138 O R0
./instances/Rome/grafo10932.94.lgr N94 E124 M2.383 R12
./instances/Rome/grafo6341.39.lgr N39 E51 M0.462 R1
./instances/Rome/grafo3333.51.lgr N51 E71 M0.895 R7
./instances/Rome/grafo5464.46.lgr N46 E68 M1.634 R8
./instances/Rome/grafo8856.97.lgr N97 E126 M2.32 R15
./instances/Rome/grafo3322.37.lgr N37 E46 M0.167 O R0
./instances/Rome/grafo2909.28.lgr N28 E32 M0.117 O R0
./instances/Rome/grafo8686.89.lgr N89 E113 M1.848 R9
./instances/Rome/grafo10054.40.lgr N40 E51 M0.502 R2
./instances/Rome/grafo180.27.lgr N27 E37 M0.122 O R0
./instances/Rome/grafo2869.37.lgr N37 E41 M0.142 O R0
./instances/Rome/grafo11676.38.lgr N38 E51 M0.567 R4
./instances/Rome/grafo8120.75.lgr N75 E104 M2.072 R13
./instances/Rome/grafo9159.64.lgr N64 E92 M1.66 R10
./instances/Rome/grafo4183.60.lgr N60 E77 M1.072 R4
./instances/Rome/grafo10734.37.lgr N37 E51 M0.627 R3
./instances/Rome/grafo3729.37.lgr N37 E45 M0.162 O R0
./instances/Rome/grafo894.16.lgr N16 E24 M0.106 O R0
./instances/Rome/grafo2740.15.lgr N15 E21 M0.101 O R0
./instances/Rome/grafo10713.92.lgr N92 E136 M3.119 R20
./instances/Rome/grafo4520.66.lgr N66 E84 M1.177 R6
./instances/Rome/grafo7118.45.lgr N45 E65 M0.851 R10
./instances/Rome/grafo2255.39.lgr N39 E45 M0.183 O R0
./instances/Rome/grafo2572.28.lgr N28 E34 M0.151 O R0
./instances/Rome/grafo1125.21.lgr N21 E29 M0.219 O R0
./instances/Rome/grafo5055.56.lgr N56 E77 M1.244 R8
./instances/Rome/grafo249.22.lgr N22 E31 M0.344 R1
./instances/Rome/grafo1554.47.lgr N47 E58 M0.708 R1
./instances/Rome/grafo2333.13.lgr N13 E15 M0.138 O R0
./instances/Rome/grafo2140.25.lgr N25 E28 M0.061 O R0
./instances/Rome/grafo5144.71.lgr N71 E101 M1.823 R13
./instances/Rome/grafo11627.37.lgr N37 E53 M0.606 R5
./instances/Rome/grafo3137.42.lgr N42 E61 M0.851 R4
./instances/Rome/grafo8117.62.lgr N62 E94 M1.683 R12
./instances/Rome/grafo7864.75.lgr N75 E103 M1.945 R16
./instances/Rome/grafo5695.34.lgr N34 E41 M0.413 R1
./instances/Rome/grafo2948.25.lgr N25 E30 M0.129 O R0
./instances/Rome/grafo3004.38.lgr N38 E43 M0.137 O R0
./instances/Rome/grafo593.12.lgr N12 E15 M0.056 O R0
./instances/Rome/grafo3781.41.lgr N41 E58 M0.696 R7
./instances/Rome/grafo7557.48.lgr N48 E67 M0.952 R6
./instances/Rome/grafo1002.20.lgr N20 E21 M0.097 O R0
./instances/Rome/grafo6369.56.lgr N56 E84 M1.907 R9
./instances/Rome/grafo1207.29.lgr N29 E35 M0.137 O R0
./instances/Rome/grafo4370.80.lgr N80 E112 M2.144 R14
./instances/Rome/grafo3237.39.lgr N39 E49 M0.204 O R0
./instances/Rome/grafo2718.20.lgr N20 E28 M0.489 R1
./instances/Rome/grafo529.16.lgr N16 E22 M0.119 O R0
./instances/Rome/grafo4959.59.lgr N59 E69 M0.567 R1
./instances/Rome/grafo5873.46.lgr N46 E57 M0.532 R1
./instances/Rome/grafo10780.99.lgr N99 E149 M4.014 R31
./instances/Rome/grafo2870.14.lgr N14 E17 M0.084 O R0
./instances/Rome/grafo4467.54.lgr N54 E69 M0.794 R1
./instances/Rome/grafo9174.81.lgr N81 E103 M1.474 R8
./instances/Rome/grafo7089.59.lgr N59 E82 M1.169 R7
./instances/Rome/grafo3201.40.lgr N40 E54 M0.683 R4
./instances/Rome/grafo5236.38.lgr N38 E43 M0.14 O R0
./instances/Rome/grafo2691.23.lgr N23 E31 M0.123 O R0
./instances/Rome/grafo996.11.lgr N11 E13 M0.089 O R0
./instances/Rome/grafo8001.82.lgr N82 E107 M1.489 R11
./instances/Rome/grafo11030.36.lgr N36 E47 M0.51 R4
./instances/Rome/grafo2429.27.lgr N27 E37 M0.379 R1
./instances/Rome/grafo8978.63.lgr N63 E98 M1.892 R13
./instances/Rome/grafo266.13.lgr N13 E14 M0.066 O R0
./instances/Rome/grafo1624.23.lgr N23 E34 M0.34 R2
./instances/Rome/grafo7879.80.lgr N80 E117 M3.055 R21
./instances/Rome/grafo4290.66.lgr N66 E84 M0.943 R4
./instances/Rome/grafo9499.66.lgr N66 E88 M1.207 R10
./instances/Rome/grafo780.15.lgr N15 E17 M0.071 O R0
./instances/Rome/grafo9990.31.lgr N31 E35 M0.136 O R0
./instances/Rome/grafo157.29.lgr N29 E32 M0.166 O R0
./instances/Rome/grafo5805.42.lgr N42 E53 M0.185 O R0
./instances/Rome/grafo4882.53.lgr N53 E75 M1.175 R7
./instances/Rome/grafo10337.36.lgr N36 E40 M0.122 O R0
./instances/Rome/grafo8138.72.lgr N72 E101 M1.786 R13
./instances/Rome/grafo10024.32.lgr N32 E38 M0.443 R1
./instances/Rome/grafo4153.67.lgr N67 E94 M1.37 R9
./instances/Rome/grafo7194.53.lgr N53 E69 M0.748 R3
./instances/Rome/grafo8285.74.lgr N74 E98 M1.585 R8
./instances/Rome/grafo2387.29.lgr N29 E38 M0.133 O R0
./instances/Rome/grafo6724.46.lgr N46 E66 M0.988 R7
./instances/Rome/grafo3244.39.lgr N39 E48 M0.772 R1
./instances/Rome/grafo11585.36.lgr N36 E49 M0.649 R1
./instances/Rome/grafo5034.78.lgr N78 E92 M0.853 R2
./instances/Rome/grafo1912.11.lgr N11 E17 M0.101 O R0
./instances/Rome/grafo450.35.lgr N35 E45 M0.546 R2
./instances/Rome/grafo6227.36.lgr N36 E47 M0.447 R2
./instances/Rome/grafo5552.47.lgr N47 E57 M0.544 R2
./instances/Rome/grafo11547.31.lgr N31 E36 M0.152 O R0
./instances/Rome/grafo1915.33.lgr N33 E44 M0.141 O R0
./instances/Rome/grafo3570.55.lgr N55 E66 M0.177 O R0
./instances/Rome/grafo8656.73.lgr N73 E96 M1.842 R6
./instances/Rome/grafo11075.97.lgr N97 E127 M2.78 R16
./instances/Rome/grafo3801.43.lgr N43 E52 M0.468 R1
./instances/Rome/grafo3493.46.lgr N46 E58 M0.664 R2
./instances/Rome/grafo1204.27.lgr N27 E31 M0.131 O R0
./instances/Rome/grafo2412.50.lgr N50 E61 M0.498 R2
./instances/Rome/grafo1403.17.lgr N17 E23 M0.124 O R0
./instances/Rome/grafo3399.61.lgr N61 E78 M1.227 R4
./instances/Rome/grafo4018.48.lgr N48 E60 M0.55 R1
./instances/Rome/grafo1868.34.lgr N34 E39 M0.156 O R0
./instances/Rome/grafo2413.16.lgr N16 E20 M0.128 O R0
./instances/Rome/grafo11525.36.lgr N36 E45 M0.169 O R0
./instances/Rome/grafo4319.61.lgr N61 E85 M1.435 R4
./instances/Rome/grafo4423.77.lgr N77 E96 M1.461 R4
./instances/Rome/grafo3668.59.lgr N59 E77 M1.101 R4
./instances/Rome/grafo9045.72.lgr N72 E92 M1.656 R5
./instances/Rome/grafo6501.40.lgr N40 E50 M0.19 O R0
./instances/Rome/grafo7814.61.lgr N61 E90 M1.687 R13
./instances/Rome/grafo11085.97.lgr N97 E121 M1.807 R4
./instances/Rome/grafo3522.37.lgr N37 E42 M0.147 O R0
./instances/Rome/grafo566.18.lgr N18 E20 M0.073 O R0
./instances/Rome/grafo10100.99.lgr N99 E139 M3.249 R17
./instances/Rome/grafo7457.56.lgr N56 E82 M1.486 R12
./instances/Rome/grafo8487.87.lgr N87 E112 M2.288 R8
./instances/Rome/grafo8565.71.lgr N71 E96 M1.746 R12
./instances/Rome/grafo4623.70.lgr N70 E101 M1.92 R15
./instances/Rome/grafo9791.78.lgr N78 E112 M2.078 R14
./instances/Rome/grafo7995.65.lgr N65 E94 M1.582 R12
./instances/Rome/grafo1581.46.lgr N46 E52 M0.152 O R0
./instances/Rome/grafo1682.21.lgr N21 E41 M0.513 R7
./instances/Rome/grafo1984.34.lgr N34 E43 M0.391 R1
./instances/Rome/grafo3807.38.lgr N38 E46 M0.354 R2
./instances/Rome/grafo9592.72.lgr N72 E86 M0.744 R1
./instances/Rome/grafo6265.41.lgr N41 E58 M0.831 R5
./instances/Rome/grafo9476.79.lgr N79 E109 M1.626 R12
./instances/Rome/grafo5602.45.lgr N45 E64 M0.909 R5
./instances/Rome/grafo7193.43.lgr N43 E64 M1.015 R9
./instances/Rome/grafo3090.24.lgr N24 E30 M0.117 O R0
./instances/Rome/grafo4030.52.lgr N52 E65 M0.689 R2
./instances/Rome/grafo10747.38.lgr N38 E44 M0.141 O R0
./instances/Rome/grafo646.25.lgr N25 E25 M0.091 O R0
./instances/Rome/grafo10830.92.lgr N92 E129 M2.46 R17
./instances/Rome/grafo1417.52.lgr N52 E63 M0.511 R1
./instances/Rome/grafo4436.60.lgr N60 E78 M1.026 R3
./instances/Rome/grafo10614.92.lgr N92 E129 M2.76 R19
./instances/Rome/grafo1516.71.lgr N71 E101 M1.746 R10
./instances/Rome/grafo5671.55.lgr N55 E83 M1.162 R9
./instances/Rome/grafo2584.16.lgr N16 E22 M0.186 R1
./instances/Rome/grafo3472.92.lgr N92 E120 M2.241 R13
./instances/Rome/grafo8709.87.lgr N87 E111 M1.607 R14
./instances/Rome/grafo2508.24.lgr N24 E26 M0.143 O R0
./instances/Rome/grafo3105.25.lgr N25 E35 M0.139 O R0
./instances/Rome/grafo6392.40.lgr N40 E57 M0.735 R3
./instances/Rome/grafo9013.84.lgr N84 E108 M1.92 R9
./instances/Rome/grafo2352.15.lgr N15 E17 M0.076 O R0
./instances/Rome/grafo9986.91.lgr N91 E122 M2.881 R11
./instances/Rome/grafo5327.40.lgr N40 E47 M0.392 R1
./instances/Rome/grafo6269.57.lgr N57 E75 M1.108 R5
./instances/Rome/grafo299.19.lgr N19 E21 M0.121 O R0
./instances/Rome/grafo3765.38.lgr N38 E46 M0.172 O R0
./instances/Rome/grafo6348.43.lgr N43 E56 M0.538 R4
./instances/Rome/grafo555.12.lgr N12 E13 M0.069 O R0
./instances/Rome/grafo3875.43.lgr N43 E49 M0.149 O R0
./instances/Rome/grafo2855.12.lgr N12 E17 M0.088 O R0
./instances/Rome/grafo7709.42.lgr N42 E58 M0.745 R3
./instances/Rome/grafo11354.92.lgr N92 E133 M2.904 R23
./instances/Rome/grafo7366.35.lgr N35 E43 M0.196 O R0
./instances/Rome/grafo9772.83.lgr N83 E109 M1.598 R10
./instances/Rome/grafo9156.63.lgr N63 E82 M1.221 R6
./instances/Rome/grafo2381.40.lgr N40 E47 M0.166 O R0
./instances/Rome/grafo1631.16.lgr N16 E21 M0.127 O R0
./instances/Rome/grafo3428.57.lgr N57 E80 M1.505 R6
./instances/Rome/grafo11539.36.lgr N36 E42 M0.148 O R0
./instances/Rome/grafo1931.20.lgr N20 E29 M0.217 O R0
./instances/Rome/grafo5504.40.lgr N40 E53 M0.533 R1
./instances/Rome/grafo6168.47.lgr N47 E50 M0.155 O R0
./instances/Rome/grafo2980.23.lgr N23 E34 M0.367 R1
./instances/Rome/grafo4242.51.lgr N51 E70 M0.856 R5
./instances/Rome/grafo7308.40.lgr N40 E65 M0.968 R9
./instances/Rome/grafo5566.43.lgr N43 E58 M0.59 R3
./instances/Rome/grafo2773.14.lgr N14 E15 M0.062 O R0
./instances/Rome/grafo3692.41.lgr N41 E59 M0.815 R6
./instances/Rome/grafo5666.43.lgr N43 E56 M0.624 R1
./instances/Rome/grafo8863.94.lgr N94 E121 M1.974 R8
./instances/Rome/grafo6706.52.lgr N52 E67 M0.81 R2
./instances/Rome/grafo3303.46.lgr N46 E64 M0.838 R7
./instances/Rome/grafo5989.49.lgr N49 E60 M0.672 R2
./instances/Rome/grafo11610.37.lgr N37 E47 M0.672 R1
./instances/Rome/grafo9706.88.lgr N88 E122 M2.472 R16
./instances/Rome/grafo599.18.lgr N18 E18 M0.08 O R0
./instances/Rome/grafo3423.54.lgr N54 E69 M0.824 R4
./instances/Rome/grafo9619.79.lgr N79 E111 M2.134 R19
./instances/Rome/grafo291.20.lgr N20 E20 M0.078 O R0
./instances/Rome/grafo3812.44.lgr N44 E63 M0.719 R7
./instances/Rome/grafo3877.33.lgr N33 E51 M0.846 R5
./instances/Rome/grafo2824.12.lgr N12 E14 M0.072 O R0
./instances/Rome/grafo4281.59.lgr N59 E76 M0.847 R3
./instances/Rome/grafo8307.72.lgr N72 E100 M1.773 R9
./instances/Rome/grafo11352.90.lgr N90 E126 M2.607 R18
./instances/Rome/grafo274.17.lgr N17 E17 M0.098 O R0
./instances/Rome/grafo10027.38.lgr N38 E50 M0.622 R4
./instances/Rome/grafo7514.43.lgr N43 E56 M0.635 R5
./instances/Rome/grafo3711.40.lgr N40 E53 M0.543 R1
./instances/Rome/grafo8275.82.lgr N82 E124 M3.152 R22
./instances/Rome/grafo9358.62.lgr N62 E82 M1.299 R6
./instances/Rome/grafo3445.37.lgr N37 E46 M0.413 R2
./instances/Rome/grafo6997.69.lgr N69 E88 M1.122 R4
./instances/Rome/grafo2688.17.lgr N17 E25 M0.353 R1
./instances/Rome/grafo9032.68.lgr N68 E91 M1.328 R7
./instances/Rome/grafo6671.36.lgr N36 E48 M0.13 O R0
./instances/Rome/grafo9864.91.lgr N91 E130 M2.899 R20
./instances/Rome/grafo3200.36.lgr N36 E47 M0.524 R2
./instances/Rome/grafo5156.56.lgr N56 E72 M0.821 R4
./instances/Rome/grafo8728.87.lgr N87 E118 M2.42 R13
./instances/Rome/grafo6260.44.lgr N44 E56 M0.524 R2
./instances/Rome/grafo6016.75.lgr N75 E101 M1.963 R8
./instances/Rome/grafo7690.44.lgr N44 E59 M0.747 R4
./instances/Rome/grafo8119.79.lgr N79 E104 M1.552 R12
./instances/Rome/grafo7911.88.lgr N88 E115 M2.234 R11
./instances/Rome/grafo8171.62.lgr N62 E73 M0.582 R1
./instances/Rome/grafo3637.38.lgr N38 E48 M0.455 R3
./instances/Rome/grafo11616.91.lgr N91 E130 M2.998 R20
./instances/Rome/grafo3886.40.lgr N40 E52 M0.558 R2
./instances/Rome/grafo2549.16.lgr N16 E20 M0.094 O R0
./instances/Rome/grafo2038.29.lgr N29 E39 M0.16 O R0
./instances/Rome/grafo6960.44.lgr N44 E61 M0.764 R4
./instances/Rome/grafo10324.99.lgr N99 E118 M1.669 R5
./instances/Rome/grafo1121.17.lgr N17 E20 M0.096 O R0
./instances/Rome/grafo10772.100.lgr N100 E156 M4.024 R31
./instances/Rome/grafo1330.28.lgr N28 E29 M0.145 O R0
./instances/Rome/grafo6439.41.lgr N41 E54 M0.538 R2
./instances/Rome/grafo4431.62.lgr N62 E80 M1.232 R3
./instances/Rome/grafo4365.77.lgr N77 E107 M1.997 R14
./instances/Rome/grafo6186.67.lgr N67 E76 M0.61 R3
./instances/Rome/grafo5576.59.lgr N59 E84 M1.116 R6
./instances/Rome/grafo414.14.lgr N14 E14 M0.082 O R0
./instances/Rome/grafo7372.41.lgr N41 E56 M0.698 R5
./instances/Rome/grafo5190.36.lgr N36 E43 M0.149 O R0
./instances/Rome/grafo3421.38.lgr N38 E52 M0.599 R4
./instances/Rome/grafo4877.62.lgr N62 E85 M1.083 R6
./instances/Rome/grafo1317.68.lgr N68 E87 M1.009 R2
./instances/Rome/grafo8251.73.lgr N73 E104 M1.861 R10
./instances/Rome/grafo3159.38.lgr N38 E48 M0.564 R3
./instances/Rome/grafo1934.14.lgr N14 E14 M0.069 O R0
./instances/Rome/grafo9838.70.lgr N70 E101 M1.412 R15
./instances/Rome/grafo9408.61.lgr N61 E89 M1.475 R9
./instances/Rome/grafo11254.99.lgr N99 E136 M2.35 R15
./instances/Rome/grafo622.23.lgr N23 E25 M0.134 O R0
./instances/Rome/grafo5025.79.lgr N79 E110 M2.109 R13
./instances/Rome/grafo3641.52.lgr N52 E71 M0.952 R6
./instances/Rome/grafo8833.94.lgr N94 E127 M2.654 R15
./instances/Rome/grafo552.27.lgr N27 E29 M0.123 O R0
./instances/Rome/grafo3930.37.lgr N37 E43 M0.17 O R0
./instances/Rome/grafo2084.25.lgr N25 E35 M0.371 R1
./instances/Rome/grafo206.12.lgr N12 E12 M0.063 O R0
./instances/Rome/grafo290.18.lgr N18 E19 M0.141 O R0
./instances/Rome/grafo4992.75.lgr N75 E97 M1.34 R6
./instances/Rome/grafo6305.62.lgr N62 E81 M0.991 R5
./instances/Rome/grafo8399.70.lgr N70 E95 M1.388 R10
./instances/Rome/grafo1132.19.lgr N19 E19 M0.075 O R0
./instances/Rome/grafo3313.42.lgr N42 E58 M0.812 R4
./instances/Rome/grafo1240.49.lgr N49 E63 M0.745 R4
./instances/Rome/grafo870.10.lgr N10 E10 M0.065 O R0
./instances/Rome/grafo11081.34.lgr N34 E39 M0.126 O R0
./instances/Rome/grafo11548.35.lgr N35 E46 M0.518 R3
./instances/Rome/grafo11116.92.lgr N92 E112 M1.37 R8
./instances/Rome/grafo2086.39.lgr N39 E55 M0.642 R4
./instances/Rome/grafo10087.39.lgr N39 E52 M0.54 R3
./instances/Rome/grafo7723.54.lgr N54 E73 M0.96 R4
./instances/Rome/grafo8831.91.lgr N91 E111 M1.355 R8
./instances/Rome/grafo7397.40.lgr N40 E52 M0.547 R2
./instances/Rome/grafo2183.16.lgr N16 E17 M0.103 O R0
./instances/Rome/grafo5470.34.lgr N34 E38 M0.119 O R0
./instances/Rome/grafo6055.43.lgr N43 E56 M0.677 R3
./instances/Rome/grafo3571.42.lgr N42 E56 M0.613 R5
./instances/Rome/grafo2633.17.lgr N17 E24 M0.101 O R0
./instances/Rome/grafo666.12.lgr N12 E14 M0.122 O R0
./instances/Rome/grafo7727.42.lgr N42 E55 M0.595 R3
./instances/Rome/grafo3721.37.lgr N37 E57 M0.773 R5
./instances/Rome/grafo7427.66.lgr N66 E84 M0.936 R6
./instances/Rome/grafo1212.53.lgr N53 E72 M1.283 R6
./instances/Rome/grafo7087.37.lgr N37 E44 M0.265 R1
./instances/Rome/grafo1040.25.lgr N25 E32 M0.147 O R0
./instances/Rome/grafo8988.69.lgr N69 E82 M0.929 R2
./instances/Rome/grafo4377.65.lgr N65 E82 M1.044 R5
./instances/Rome/grafo1642.18.lgr N18 E19 M0.123 O R0
./instances/Rome/grafo10565.32.lgr N32 E40 M0.149 O R0
./instances/Rome/grafo1623.30.lgr N30 E41 M0.454 R1
./instances/Rome/grafo2185.24.lgr N24 E28 M0.097 O R0
./instances/Rome/grafo5678.77.lgr N77 E101 M1.22 R8
./instances/Rome/grafo2454.34.lgr N34 E46 M0.185 O R0
./instances/Rome/grafo5220.49.lgr N49 E64 M0.674 R5
./instances/Rome/grafo10838.37.lgr N37 E45 M0.437 R2
./instances/Rome/grafo4449.75.lgr N75 E104 M2.572 R9
./instances/Rome/grafo10700.98.lgr N98 E139 M3.262 R18
./instances/Rome/grafo840.17.lgr N17 E19 M0.07 O R0
./instances/Rome/grafo9330.69.lgr N69 E92 M1.118 R7
./instances/Rome/grafo8990.61.lgr N61 E79 M1.177 R4
./instances/Rome/grafo4910.60.lgr N60 E76 M0.973 R5
./instances/Rome/grafo10959.97.lgr N97 E131 M2.7 R21
./instances/Rome/grafo4748.66.lgr N66 E85 M1.007 R5
./instances/Rome/grafo798.26.lgr N26 E32 M0.334 R1
./instances/Rome/grafo10702.33.lgr N33 E41 M0.347 R1
./instances/Rome/grafo10318.98.lgr N98 E137 M3.405 R22
./instances/Rome/grafo3069.88.lgr N88 E100 M0.793 R3
./instances/Rome/grafo9011.66.lgr N66 E86 M1.315 R9
./instances/Rome/grafo7348.60.lgr N60 E83 M1.411 R6
./instances/Rome/grafo1965.28.lgr N28 E37 M0.14 O R0
./instances/Rome/grafo9027.87.lgr N87 E129 M2.833 R23
./instances/Rome/grafo2927.13.lgr N13 E14 M0.09 O R0
./instances/Rome/grafo8760.71.lgr N71 E103 M2.295 R17
./instances/Rome/grafo6776.46.lgr N46 E69 M1.144 R11
./instances/Rome/grafo11268.93.lgr N93 E117 M2.154 R6
./instances/Rome/grafo6497.46.lgr N46 E62 M0.638 R2
./instances/Rome/grafo7886.80.lgr N80 E101 M1.25 R4
./instances/Rome/grafo4677.52.lgr N52 E72 M1.224 R6
./instances/Rome/grafo6286.41.lgr N41 E51 M0.36 R2
./instances/Rome/grafo359.30.lgr N30 E37 M0.12 O R0
./instances/Rome/grafo10640.94.lgr N94 E122 M1.882 R14
./instances/Rome/grafo10880.95.lgr N95 E119 M2.445 R7
./instances/Rome/grafo11474.41.lgr N41 E46 M0.153 O R0
./instances/Rome/grafo7195.42.lgr N42 E51 M0.372 R2
./instances/Rome/grafo9130.71.lgr N71 E101 M1.744 R13
./instances/Rome/grafo3810.52.lgr N52 E64 M0.573 R2
./instances/Rome/grafo9732.64.lgr N64 E89 M1.694 R10
./instances/Rome/grafo6022.61.lgr N61 E86 M1.326 R7
./instances/Rome/grafo3949.53.lgr N53 E74 M1.116 R5
./instances/Rome/grafo4681.63.lgr N63 E79 M0.805 R5
./instances/Rome/grafo9126.82.lgr N82 E113 M1.736 R11
./instances/Rome/grafo5128.37.lgr N37 E47 M0.596 R1
./instances/Rome/grafo3223.39.lgr N39 E40 M0.127 O R0
./instances/Rome/grafo11295.37.lgr N37 E48 M0.501 R1
./instances/Rome/grafo5420.41.lgr N41 E43 M0.164 O R0
./instances/Rome/grafo1817.28.lgr N28 E34 M0.149 O R0
./instances/Rome/grafo6317.43.lgr N43 E78 M1.547 R15
./instances/Rome/grafo11359.37.lgr N37 E47 M0.484 R1
./instances/Rome/grafo7358.60.lgr N60 E78 M0.914 R7
./instances/Rome/grafo1173.16.lgr N16 E20 M0.114 O R0
./instances/Rome/grafo1806.23.lgr N23 E28 M0.107 O R0
./instances/Rome/grafo6166.46.lgr N46 E66 M1.316 R7
./instances/Rome/grafo10964.95.lgr N95 E122 M1.89 R9
./instances/Rome/grafo4315.59.lgr N59 E80 M1.607 R8
./instances/Rome/grafo6322.44.lgr N44 E61 M0.643 R3
./instances/Rome/grafo9586.78.lgr N78 E100 M1.304 R9
./instances/Rome/grafo1656.17.lgr N17 E22 M0.119 O R0
./instances/Rome/grafo130.31.lgr N31 E36 M0.162 O R0
./instances/Rome/grafo974.14.lgr N14 E13 M0.075 O R0
./instances/Rome/grafo1392.50.lgr N50 E63 M0.569 R3
./instances/Rome/grafo4788.60.lgr N60 E75 M0.905 R4
./instances/Rome/grafo8956.92.lgr N92 E120 M2.61 R14
./instances/Rome/grafo1265.46.lgr N46 E53 M0.178 O R0
./instances/Rome/grafo1647.30.lgr N30 E33 M0.13 O R0
./instances/Rome/grafo3064.23.lgr N23 E25 M0.091 O R0
./instances/Rome/grafo7630.39.lgr N39 E46 M0.132 O R0
./instances/Rome/grafo1957.10.lgr N10 E15 M0.097 O R0
./instances/Rome/grafo4587.72.lgr N72 E96 M1.57 R9
./instances/Rome/grafo6278.98.lgr N98 E131 M2.604 R13
./instances/Rome/grafo10361.97.lgr N97 E132 M2.794 R16
./instances/Rome/grafo8953.94.lgr N94 E129 M2.342 R18
./instances/Rome/grafo2510.48.lgr N48 E60 M1.123 R1
./instances/Rome/grafo2104.36.lgr N36 E45 M0.42 R1
./instances/Rome/grafo7412.43.lgr N43 E52 M0.394 R2
./instances/Rome/grafo2529.40.lgr N40 E48 M0.129 O R0
./instances/Rome/grafo5889.60.lgr N60 E84 M1.273 R7
./instances/Rome/grafo5878.44.lgr N44 E56 M0.466 R2
./instances/Rome/grafo9014.63.lgr N63 E88 M1.577 R6
./instances/Rome/grafo4503.59.lgr N59 E82 M1.365 R6
./instances/Rome/grafo10782.95.lgr N95 E127 M2.404 R15
./instances/Rome/grafo11182.99.lgr N99 E129 M2.491 R14
./instances/Rome/grafo1864.18.lgr N18 E18 M0.083 O R0
./instances/Rome/grafo4493.76.lgr N76 E113 M1.66 R17
./instances/Rome/grafo8562.61.lgr N61 E80 M1.194 R5
./instances/Rome/grafo9852.38.lgr N38 E48 M0.452 R2
./instances/Rome/grafo4428.64.lgr N64 E90 M1.491 R9
./instances/Rome/grafo5343.38.lgr N38 E44 M0.144 O R0
./instances/Rome/grafo5468.42.lgr N42 E58 M0.555 R2
./instances/Rome/grafo11285.93.lgr N93 E127 M2.705 R14
./instances/Rome/grafo5724.34.lgr N34 E39 M0.367 O R0
./instances/Rome/grafo2137.22.lgr N22 E21 M0.066 O R0
./instances/Rome/grafo3030.27.lgr N27 E33 M0.196 O R0
./instances/Rome/grafo9393.66.lgr N66 E88 M1.697 R7
./instances/Rome/grafo8501.94.lgr N94 E110 M1.298 R5
./instances/Rome/grafo9633.64.lgr N64 E88 M1.531 R9
./instances/Rome/grafo7355.45.lgr N45 E53 M0.379 R3
./instances/Rome/grafo2148.39.lgr N39 E45 M0.177 O R0
./instances/Rome/grafo8836.88.lgr N88 E121 M2.352 R16
./instances/Rome/grafo5388.36.lgr N36 E47 M0.5 R1
./instances/Rome/grafo6273.43.lgr N43 E56 M0.609 R2
./instances/Rome/grafo7892.86.lgr N86 E107 M1.611 R8
./instances/Rome/grafo6192.41.lgr N41 E54 M0.755 R4
./instances/Rome/grafo360.17.lgr N17 E21 M0.106 O R0
./instances/Rome/grafo8939.75.lgr N75 E93 M1.212 R5
./instances/Rome/grafo6035.35.lgr N35 E50 M0.576 R1
./instances/Rome/grafo6787.47.lgr N47 E57 M0.566 R2
./instances/Rome/grafo9835.77.lgr N77 E100 M0.787 R8
./instances/Rome/grafo4665.76.lgr N76 E109 M1.851 R12
./instances/Rome/grafo2188.28.lgr N28 E40 M0.136 O R0
./instances/Rome/grafo6998.44.lgr N44 E59 M0.684 R4
./instances/Rome/grafo1042.14.lgr N14 E18 M0.098 O R0
./instances/Rome/grafo5333.43.lgr N43 E58 M0.696 R2
./instances/Rome/grafo6449.51.lgr N51 E65 M0.741 R2
./instances/Rome/grafo2994.41.lgr N41 E52 M0.513 R3
./instances/Rome/grafo10715.92.lgr N92 E118 M2.296 R4
./instances/Rome/grafo5342.44.lgr N44 E60 M0.507 R2
./instances/Rome/grafo7669.56.lgr N56 E73 M1.124 R5
./instances/Rome/grafo6596.38.lgr N38 E45 M0.129 O R0
./instances/Rome/grafo11156.98.lgr N98 E117 M0.854 R4
./instances/Rome/grafo8684.86.lgr N86 E118 M2.089 R20
./instances/Rome/grafo6298.44.lgr N44 E61 M1.027 R7
./instances/Rome/grafo10488.98.lgr N98 E145 M3.056 R29
./instances/Rome/grafo4228.58.lgr N58 E81 M1.291 R10
./instances/Rome/grafo6717.38.lgr N38 E47 M0.335 R1
./instances/Rome/grafo3402.42.lgr N42 E62 M0.82 R6
./instances/Rome/grafo10701.99.lgr N99 E120 M1.778 R9
./instances/Rome/grafo5587.48.lgr N48 E55 M0.357 R1
./instances/Rome/grafo2033.30.lgr N30 E37 M0.338 R1
./instances/Rome/grafo4612.61.lgr N61 E94 M1.751 R11
./instances/Rome/grafo4410.78.lgr N78 E111 M1.276 R15
./instances/Rome/grafo8497.71.lgr N71 E104 M2.018 R17
./instances/Rome/grafo2089.66.lgr N66 E84 M1.186 R4
./instances/Rome/grafo7725.41.lgr N41 E57 M0.551 R2
./instances/Rome/grafo8597.83.lgr N83 E113 M1.296 R15
./instances/Rome/grafo1687.30.lgr N30 E32 M0.181 O R0
./instances/Rome/grafo2141.55.lgr N55 E76 M1 R8
./instances/Rome/grafo6539.47.lgr N47 E65 M0.949 R5
./instances/Rome/grafo10206.97.lgr N97 E128 M2.066 R11
./instances/Rome/grafo5431.68.lgr N68 E96 M1.679 R11
./instances/Rome/grafo6225.54.lgr N54 E82 M1.502 R10
./instances/Rome/grafo3852.52.lgr N52 E68 M0.788 R5
./instances/Rome/grafo11270.93.lgr N93 E126 M2.992 R13
./instances/Rome/grafo692.22.lgr N22 E30 M0.113 O R0
./instances/Rome/grafo8908.96.lgr N96 E135 M1.891 R19
./instances/Rome/grafo3227.43.lgr N43 E65 M0.906 R7
./instances/Rome/grafo4557.60.lgr N60 E74 M0.985 R3
./instances/Rome/grafo945.17.lgr N17 E22 M0.132 O R0
./instances/Rome/grafo7740.38.lgr N38 E42 M0.094 O R0
./instances/Rome/grafo2604.18.lgr N18 E22 M0.1 O R0
./instances/Rome/grafo11372.33.lgr N33 E41 M0.134 O R0
./instances/Rome/grafo5547.33.lgr N33 E41 M0.125 O R0
./instances/Rome/grafo1151.11.lgr N11 E17 M0.082 O R0
./instances/Rome/grafo3324.44.lgr N44 E52 M0.138 O R0
./instances/Rome/grafo5942.34.lgr N34 E46 M0.413 R1
./instances/Rome/grafo10958.98.lgr N98 E154 M4.205 R33
./instances/Rome/grafo992.16.lgr N16 E22 M0.076 O R0
./instances/Rome/grafo9284.68.lgr N68 E94 M0.835 R11
./instances/Rome/grafo6594.50.lgr N50 E77 M1.603 R11
./instances/Rome/grafo8349.91.lgr N91 E133 M3.271 R18
./instances/Rome/grafo261.14.lgr N14 E15 M0.041 O R0
./instances/Rome/grafo9802.75.lgr N75 E114 M2.656 R22
./instances/Rome/grafo492.18.lgr N18 E19 M0.101 O R0
./instances/Rome/grafo547.16.lgr N16 E16 M0.071 O R0
./instances/Rome/grafo709.17.lgr N17 E21 M0.079 O R0
./instances/Rome/grafo9822.62.lgr N62 E89 M1.277 R9
./instances/Rome/grafo10378.100.lgr N100 E122 M1.482 R4
./instances/Rome/grafo8373.100.lgr N100 E138 M2.634 R19
./instances/Rome/grafo2279.16.lgr N16 E18 M0.077 O R0
./instances/Rome/grafo3242.39.lgr N39 E51 M0.459 R2
./instances/Rome/grafo3723.53.lgr N53 E73 M0.896 R6
./instances/Rome/grafo10182.33.lgr N33 E33 M0.132 O R0
./instances/Rome/grafo387.13.lgr N13 E15 M0.074 O R0
./instances/Rome/grafo10162.93.lgr N93 E137 M3.457 R21
./instances/Rome/grafo11140.98.lgr N98 E138 M3.225 R20
./instances/Rome/grafo6585.97.lgr N97 E132 M3.047 R14
./instances/Rome/grafo7670.40.lgr N40 E56 M0.582 R5
./instances/Rome/grafo11331.34.lgr N34 E41 M0.139 O R0
./instances/Rome/grafo4413.64.lgr N64 E87 M1.384 R5
./instances/Rome/grafo7374.39.lgr N39 E52 M0.569 R3
./instances/Rome/grafo152.21.lgr N21 E24 M0.13 O R0
./instances/Rome/grafo5831.61.lgr N61 E72 M0.664 R3
./instances/Rome/grafo1638.21.lgr N21 E25 M0.118 O R0
./instances/Rome/grafo864.16.lgr N16 E20 M0.105 O R0
./instances/Rome/grafo6147.53.lgr N53 E63 M0.526 R2
./instances/Rome/grafo6310.42.lgr N42 E63 M0.861 R9
./instances/Rome/grafo8297.87.lgr N87 E126 M2.323 R20
./instances/Rome/grafo11207.34.lgr N34 E38 M0.152 O R0
./instances/Rome/grafo8620.86.lgr N86 E120 M1.82 R15
./instances/Rome/grafo4465.55.lgr N55 E84 M1.45 R11
./instances/Rome/grafo867.12.lgr N12 E11 M0.051 O R0
./instances/Rome/grafo7946.78.lgr N78 E102 M1.404 R13
./instances/Rome/grafo2262.31.lgr N31 E40 M0.108 O R0
./instances/Rome/grafo7773.82.lgr N82 E114 M2.433 R9
./instances/Rome/grafo4705.64.lgr N64 E74 M0.911 R1
./instances/Rome/grafo5404.44.lgr N44 E60 M0.64 R5
./instances/Rome/grafo3804.40.lgr N40 E49 M0.455 R2
./instances/Rome/grafo1568.69.lgr N69 E89 M1.233 R4
./instances/Rome/grafo2686.44.lgr N44 E52 M0.19 O R0
./instances/Rome/grafo1158.24.lgr N24 E34 M0.128 O R0
./instances/Rome/grafo6130.52.lgr N52 E65 M0.514 R4
./instances/Rome/grafo11361.38.lgr N38 E46 M0.403 R1
./instances/Rome/grafo11184.93.lgr N93 E121 M2.212 R10
./instances/Rome/grafo836.10.lgr N10 E10 M0.036 O R0
./instances/Rome/grafo9274.65.lgr N65 E91 M1.667 R11
./instances/Rome/grafo9377.72.lgr N72 E101 M1.971 R10
./instances/Rome/grafo11145.99.lgr N99 E140 M2.839 R20
./instances/Rome/grafo4744.58.lgr N58 E75 M0.934 R5
./instances/Rome/grafo10789.91.lgr N91 E133 M2.664 R19
./instances/Rome/grafo9149.67.lgr N67 E92 M0.976 R10
./instances/Rome/grafo7104.41.lgr N41 E56 M0.596 R1
./instances/Rome/grafo9814.80.lgr N80 E104 M1.346 R8
./instances/Rome/grafo3494.39.lgr N39 E56 M0.866 R8
./instances/Rome/grafo302.17.lgr N17 E19 M0.082 O R0
./instances/Rome/grafo5798.39.lgr N39 E55 M0.851 R3
./instances/Rome/grafo4650.76.lgr N76 E110 M1.996 R11
./instances/Rome/grafo1852.19.lgr N19 E25 M0.137 O R0
./instances/Rome/grafo1766.11.lgr N11 E17 M0.093 O R0
./instances/Rome/grafo5866.76.lgr N76 E107 M1.773 R12
./instances/Rome/grafo260.14.lgr N14 E15 M0.092 O R0
./instances/Rome/grafo2214.19.lgr N19 E21 M0.098 O R0
./instances/Rome/grafo2162.21.lgr N21 E26 M0.144 O R0
./instances/Rome/grafo9818.61.lgr N61 E88 M1.211 R10
./instances/Rome/grafo6793.67.lgr N67 E100 M1.707 R17
./instances/Rome/grafo9348.77.lgr N77 E95 M1.187 R4
./instances/Rome/grafo4405.77.lgr N77 E101 M1.581 R9
./instances/Rome/grafo2476.86.lgr N86 E105 M1.38 R2
./instances/Rome/grafo5503.78.lgr N78 E97 M1.099 R6
./instances/Rome/grafo868.12.lgr N12 E12 M0.033 O R0
./instances/Rome/grafo8449.72.lgr N72 E97 M1.207 R11
./instances/Rome/grafo7419.44.lgr N44 E58 M0.552 R5
./instances/Rome/grafo7703.84.lgr N84 E109 M1.563 R13
./instances/Rome/grafo3527.41.lgr N41 E54 M0.631 R4
./instances/Rome/grafo6606.70.lgr N70 E92 M1.174 R9
./instances/Rome/grafo10709.98.lgr N98 E134 M2.768 R15
./instances/Rome/grafo7535.43.lgr N43 E59 M0.767 R4
./instances/Rome/grafo487.14.lgr N14 E14 M0.144 O R0
./instances/Rome/grafo9438.76.lgr N76 E103 M1.342 R11
./instances/Rome/grafo11620.33.lgr N33 E39 M0.119 O R0
./instances/Rome/grafo364.14.lgr N14 E13 M0.048 O R0
./instances/Rome/grafo6526.51.lgr N51 E65 M0.622 R2
./instances/Rome/grafo4279.57.lgr N57 E71 M0.807 R4
./instances/Rome/grafo4192.70.lgr N70 E96 M1.51 R12
./instances/Rome/grafo9337.86.lgr N86 E124 M2.036 R17
./instances/Rome/grafo10634.96.lgr N96 E137 M2.912 R21
./instances/Rome/grafo3891.39.lgr N39 E49 M0.352 R3
./instances/Rome/grafo9259.64.lgr N64 E92 M1.495 R11
./instances/Rome/grafo821.16.lgr N16 E22 M0.106 O R0
./instances/Rome/grafo8213.69.lgr N69 E95 M0.867 R6
./instances/Rome/grafo1467.49.lgr N49 E64 M0.695 R3
./instances/Rome/grafo5945.45.lgr N45 E60 M0.684 R6
./instances/Rome/grafo8017.64.lgr N64 E89 M1.414 R7
./instances/Rome/grafo9239.62.lgr N62 E85 M0.755 R4
./instances/Rome/grafo506.43.lgr N43 E51 M0.433 R1
./instances/Rome/grafo11200.93.lgr N93 E124 M1.479 R10
./instances/Rome/grafo7020.43.lgr N43 E61 M0.629 R7
./instances/Rome/grafo2962.33.lgr N33 E38 M0.13 O R0
./instances/Rome/grafo1620.27.lgr N27 E27 M0.07 O R0
./instances/Rome/grafo6430.71.lgr N71 E81 M0.864 R2
./instances/Rome/grafo4691.62.lgr N62 E85 M1.379 R6
./instances/Rome/grafo4543.84.lgr N84 E111 M1.684 R11
./instances/Rome/grafo8530.76.lgr N76 E107 M1.96 R11
./instances/Rome/grafo8419.82.lgr N82 E108 M1.404 R12
./instances/Rome/grafo3518.36.lgr N36 E49 M0.521 R2
./instances/Rome/grafo11509.31.lgr N31 E36 M0.152 O R0
./instances/Rome/grafo636.29.lgr N29 E30 M0.145 O R0
./instances/Rome/grafo9696.62.lgr N62 E81 M1.075 R8
./instances/Rome/grafo8598.83.lgr N83 E109 M1.474 R9
./instances/Rome/grafo3868.45.lgr N45 E51 M0.193 O R0
./instances/Rome/grafo5982.44.lgr N44 E57 M0.621 R1
./instances/Rome/grafo3259.38.lgr N38 E43 M0.284 O R0
./instances/Rome/grafo7515.81.lgr N81 E97 M1.101 R5
./instances/Rome/grafo10293.99.lgr N99 E135 M2.519 R15
./instances/Rome/grafo9883.34.lgr N34 E42 M0.131 O R0
./instances/Rome/grafo678.17.lgr N17 E25 M0.102 O R0
./instances/Rome/grafo1030.15.lgr N15 E16 M0.06 O R0
./instances/Rome/grafo9328.68.lgr N68 E99 M1.703 R12
./instances/Rome/grafo10359.95.lgr N95 E139 M3.806 R23
./instances/Rome/grafo2306.13.lgr N13 E14 M0.137 O R0
./instances/Rome/grafo10890.34.lgr N34 E39 M0.172 O R0
./instances/Rome/grafo6791.59.lgr N59 E76 M0.719 R5
./instances/Rome/grafo5811.41.lgr N41 E59 M0.747 R4
./instances/Rome/grafo2017.24.lgr N24 E28 M0.091 O R0
./instances/Rome/grafo2404.23.lgr N23 E28 M0.138 O R0
./instances/Rome/grafo2337.27.lgr N27 E37 M0.379 R3
./instances/Rome/grafo10260.98.lgr N98 E130 M2.2 R12
./instances/Rome/grafo4232.54.lgr N54 E60 M0.171 O R0
./instances/Rome/grafo9309.78.lgr N78 E98 M1.643 R4
./instances/Rome/grafo7346.58.lgr N58 E78 M0.908 R8
./instances/Rome/grafo4847.56.lgr N56 E86 M1.191 R15
./instances/Rome/grafo4805.70.lgr N70 E88 M0.785 R5
./instances/Rome/grafo2276.16.lgr N16 E20 M0.075 O R0
./instances/Rome/grafo2045.28.lgr N28 E49 M0.751 R5
./instances/Rome/grafo7575.41.lgr N41 E55 M0.521 R3
./instances/Rome/grafo7236.47.lgr N47 E70 M1.107 R6
./instances/Rome/grafo313.11.lgr N11 E10 M0.123 O R0
./instances/Rome/grafo4605.58.lgr N58 E84 M1.436 R11
./instances/Rome/grafo2866.17.lgr N17 E24 M0.085 O R0
./instances/Rome/grafo9528.63.lgr N63 E92 M1.479 R16
./instances/Rome/grafo8959.90.lgr N90 E121 M2.431 R15
./instances/Rome/grafo1850.22.lgr N22 E28 M0.104 O R0
./instances/Rome/grafo8931.60.lgr N60 E77 M0.92 R3
./instances/Rome/grafo7645.37.lgr N37 E51 M0.588 R4
./instances/Rome/grafo1455.32.lgr N32 E38 M0.085 O R0
./instances/Rome/grafo802.17.lgr N17 E20 M0.064 O R0
./instances/Rome/grafo6623.59.lgr N59 E73 M1.146 R4
./instances/Rome/grafo10374.97.lgr N97 E126 M2.125 R12
./instances/Rome/grafo9578.66.lgr N66 E82 M0.944 R5
./instances/Rome/grafo2145.29.lgr N29 E34 M0.162 O R0
./instances/Rome/grafo1815.34.lgr N34 E37 M0.095 O R0
./instances/Rome/grafo2635.44.lgr N44 E51 M0.212 O R0
./instances/Rome/grafo673.18.lgr N18 E22 M0.107 O R0
./instances/Rome/grafo7785.100.lgr N100 E136 M3.584 R16
./instances/Rome/grafo4759.79.lgr N79 E108 M1.18 R8
./instances/Rome/grafo4210.53.lgr N53 E70 M1.011 R5
./instances/Rome/grafo1149.29.lgr N29 E31 M0.133 O R0
./instances/Rome/grafo3016.41.lgr N41 E49 M0.454 R1
./instances/Rome/grafo7580.79.lgr N79 E98 M1.069 R6
./instances/Rome/grafo1298.66.lgr N66 E82 M0.897 R5
./instances/Rome/grafo11318.35.lgr N35 E47 M0.527 R3
./instances/Rome/grafo8822.88.lgr N88 E120 M1.794 R12
./instances/Rome/grafo8459.75.lgr N75 E93 M1.673 R5
./instances/Rome/grafo6829.67.lgr N67 E89 M1.575 R9
./instances/Rome/grafo7619.44.lgr N44 E68 M0.692 R10
./instances/Rome/grafo3458.53.lgr N53 E65 M0.69 R2
./instances/Rome/grafo7184.39.lgr N39 E54 M0.688 R5
./instances/Rome/grafo3280.39.lgr N39 E58 M1.365 R4
./instances/Rome/grafo6985.41.lgr N41 E49 M0.381 R1
./instances/Rome/grafo6856.46.lgr N46 E65 M0.916 R7
./instances/Rome/grafo11623.43.lgr N43 E54 M0.535 R3
./instances/Rome/grafo1163.19.lgr N19 E18 M0.063 O R0
./instances/Rome/grafo9449.72.lgr N72 E100 M1.758 R10
./instances/Rome/grafo9911.91.lgr N91 E119 M2.448 R12
./instances/Rome/grafo1472.53.lgr N53 E68 M0.793 R8
./instances/Rome/grafo11252.93.lgr N93 E129 M2.484 R21
./instances/Rome/grafo9862.36.lgr N36 E51 M0.586 R3
./instances/Rome/grafo5217.78.lgr N78 E100 M1.264 R9
./instances/Rome/grafo11017.97.lgr N97 E125 M2.044 R13
./instances/Rome/grafo11460.37.lgr N37 E53 M0.759 R5
./instances/Rome/grafo8358.72.lgr N72 E104 M1.215 R15
./instances/Rome/grafo11453.91.lgr N91 E128 M2.804 R19
./instances/Rome/grafo9196.81.lgr N81 E121 M2.765 R15
./instances/Rome/grafo8778.90.lgr N90 E126 M2.57 R23
./instances/Rome/grafo8622.75.lgr N75 E95 M1.223 R8
./instances/Rome/grafo6742.77.lgr N77 E104 M1.738 R12
./instances/Rome/grafo7296.42.lgr N42 E56 M0.637 R2
./instances/Rome/grafo3848.38.lgr N38 E48 M0.137 O R0
./instances/Rome/grafo2035.30.lgr N30 E45 M0.424 R2
./instances/Rome/grafo6204.45.lgr N45 E62 M0.747 R3
./instances/Rome/grafo3125.37.lgr N37 E42 M0.167 O R0
./instances/Rome/grafo7501.53.lgr N53 E65 M0.186 O R0
./instances/Rome/grafo6367.45.lgr N45 E72 M1.109 R10
./instances/Rome/grafo1752.21.lgr N21 E29 M0.102 O R0
./instances/Rome/grafo5744.34.lgr N34 E44 M0.711 R1
./instances/Rome/grafo10765.92.lgr N92 E119 M2.249 R5
./instances/Rome/grafo4767.78.lgr N78 E106 M1.712 R13
./instances/Rome/grafo505.13.lgr N13 E12 M0.057 O R0
./instances/Rome/grafo3435.99.lgr N99 E135 M2.488 R20
./instances/Rome/grafo7739.40.lgr N40 E44 M0.168 O R0
./instances/Rome/grafo7861.87.lgr N87 E118 M1.804 R14
./instances/Rome/grafo3057.34.lgr N34 E46 M0.52 R2
./instances/Rome/grafo5754.62.lgr N62 E89 M1.453 R8
./instances/Rome/grafo7891.83.lgr N83 E113 M1.079 R14
./instances/Rome/grafo10140.40.lgr N40 E48 M0.418 R1
./instances/Rome/grafo8936.94.lgr N94 E127 M3.42 R11
./instances/Rome/grafo4184.78.lgr N78 E109 M2.157 R13
./instances/Rome/grafo11419.92.lgr N92 E125 M2.252 R15
./instances/Rome/grafo4003.53.lgr N53 E72 M1.071 R4
./instances/Rome/grafo8020.77.lgr N77 E107 M2.28 R14
./instances/Rome/grafo2921.15.lgr N15 E17 M0.111 O R0
./instances/Rome/grafo1883.15.lgr N15 E15 M0.093 O R0
./instances/Rome/grafo3052.20.lgr N20 E23 M0.112 O R0
./instances/Rome/grafo7589.47.lgr N47 E73 M1.247 R9
./instances/Rome/grafo4928.54.lgr N54 E72 M1.01 R5
./instances/Rome/grafo2605.32.lgr N32 E41 M0.368 R2
./instances/Rome/grafo4985.58.lgr N58 E76 M1.029 R2
./instances/Rome/grafo9460.64.lgr N64 E78 M0.867 R2
./instances/Rome/grafo5525.40.lgr N40 E58 M0.699 R3
./instances/Rome/grafo6940.42.lgr N42 E60 M0.892 R4
./instances/Rome/grafo1625.19.lgr N19 E24 M0.226 R1
./instances/Rome/grafo9861.39.lgr N39 E54 M0.543 R3
./instances/Rome/grafo4046.49.lgr N49 E67 M0.875 R6
./instances/Rome/grafo455.10.lgr N10 E10 M0.043 O R0
./instances/Rome/grafo460.10.lgr N10 E9 M0.078 O R0
./instances/Rome/grafo11309.36.lgr N36 E46 M0.474 R3
./instances/Rome/grafo5592.48.lgr N48 E59 M0.495 R1
./instances/Rome/grafo6955.40.lgr N40 E52 M0.527 R3
./instances/Rome/grafo7038.84.lgr N84 E113 M2.486 R12
./instances/Rome/grafo675.11.lgr N11 E11 M0.069 O R0
./instances/Rome/grafo1381.70.lgr N70 E87 M1.091 R3
./instances/Rome/grafo8427.65.lgr N65 E91 M1.416 R9
./instances/Rome/grafo7469.41.lgr N41 E60 M0.885 R6
./instances/Rome/grafo10420.97.lgr N97 E148 M2.698 R27
./instances/Rome/grafo9826.67.lgr N67 E100 M1.839 R14
./instances/Rome/grafo1056.17.lgr N17 E22 M0.096 O R0
./instances/Rome/grafo1995.25.lgr N25 E33 M0.1 O R0
./instances/Rome/grafo4872.60.lgr N60 E103 M2.517 R20
./instances/Rome/grafo7267.39.lgr N39 E49 M0.423 R1
./instances/Rome/grafo794.19.lgr N19 E21 M0.079 O R0
./instances/Rome/grafo11408.92.lgr N92 E131 M2.471 R18
./instances/Rome/grafo4201.74.lgr N74 E94 M1.158 R4
./instances/Rome/grafo11611.32.lgr N32 E38 M0.131 O R0
./instances/Rome/grafo6467.38.lgr N38 E43 M0.136 O R0
./instances/Rome/grafo10199.98.lgr N98 E123 M2.212 R6
./instances/Rome/grafo11471.91.lgr N91 E130 M1.942 R20
./instances/Rome/grafo4664.63.lgr N63 E77 M0.886 R1
./instances/Rome/grafo2502.15.lgr N15 E20 M0.194 R1
./instances/Rome/grafo8455.61.lgr N61 E90 M1.574 R10
./instances/Rome/grafo6805.62.lgr N62 E75 M0.687 R2
./instances/Rome/grafo7792.96.lgr N96 E123 M2.36 R12
./instances/Rome/grafo1634.17.lgr N17 E18 M0.076 O R0
./instances/Rome/grafo1046.17.lgr N17 E22 M0.13 O R0
./instances/Rome/grafo5710.47.lgr N47 E62 M0.759 R5
./instances/Rome/grafo11428.39.lgr N39 E49 M0.421 R2
./instances/Rome/grafo7963.84.lgr N84 E100 M1.404 R7
./instances/Rome/grafo3410.48.lgr N48 E62 M0.462 R2
./instances/Rome/grafo4145.57.lgr N57 E72 M0.786 R1
./instances/Rome/grafo7731.56.lgr N56 E70 M0.998 R3
./instances/Rome/grafo10676.100.lgr N100 E136 M3.137 R13
./instances/Rome/grafo4266.56.lgr N56 E85 M1.329 R13
./instances/Rome/grafo512.16.lgr N16 E16 M0.08 O R0
./instances/Rome/grafo10101.92.lgr N92 E132 M2.761 R15
./instances/Rome/grafo239.15.lgr N15 E21 M0.101 O R0
./instances/Rome/grafo2295.22.lgr N22 E27 M0.072 O R0
./instances/Rome/grafo1223.30.lgr N30 E38 M0.195 O R0
./instances/Rome/grafo8340.69.lgr N69 E79 M0.21 O R0
./instances/Rome/grafo2796.19.lgr N19 E22 M0.087 O R0
./instances/Rome/grafo3762.39.lgr N39 E52 M0.587 R1
./instances/Rome/grafo6703.52.lgr N52 E73 M1 R5
./instances/Rome/grafo9266.66.lgr N66 E93 M1.558 R11
./instances/Rome/grafo9604.82.lgr N82 E100 M0.928 R2
./instances/Rome/grafo3771.40.lgr N40 E53 M0.642 R3
./instances/Rome/grafo9587.62.lgr N62 E93 M1.733 R10
./instances/Rome/grafo8439.71.lgr N71 E90 M1.392 R8
./instances/Rome/grafo2932.40.lgr N40 E60 M0.662 R9
./instances/Rome/grafo3760.56.lgr N56 E69 M0.64 R1
./instances/Rome/grafo2010.34.lgr N34 E41 M0.387 R2
./instances/Rome/grafo4282.77.lgr N77 E110 M2.333 R15
./instances/Rome/grafo9651.68.lgr N68 E90 M1.411 R6
./instances/Rome/grafo11517.34.lgr N34 E45 M0.16 O R0
./instances/Rome/grafo1457.24.lgr N24 E24 M0.119 O R0
./instances/Rome/grafo6704.47.lgr N47 E60 M0.631 R3
./instances/Rome/grafo5295.36.lgr N36 E41 M0.131 O R0
./instances/Rome/grafo1615.28.lgr N28 E35 M0.197 O R0
./instances/Rome/grafo1191.25.lgr N25 E27 M0.118 O R0
./instances/Rome/grafo715.30.lgr N30 E32 M0.138 O R0
./instances/Rome/grafo7826.87.lgr N87 E120 M1.994 R9
./instances/Rome/grafo4099.39.lgr N39 E39 M0.089 O R0
./instances/Rome/grafo1541.33.lgr N33 E44 M0.545 R3
./instances/Rome/grafo5898.76.lgr N76 E96 M1.417 R8
./instances/Rome/grafo9243.78.lgr N78 E102 M1.464 R12
./instances/Rome/grafo8821.94.lgr N94 E131 M1.75 R23
./instances/Rome/grafo11115.92.lgr N92 E142 M4.095 R30
./instances/Rome/grafo11568.95.lgr N95 E123 M2.079 R8
./instances/Rome/grafo2302.16.lgr N16 E20 M0.213 R1
./instances/Rome/grafo1211.56.lgr N56 E65 M0.16 O R0
./instances/Rome/grafo10723.96.lgr N96 E112 M1.095 R4
./instances/Rome/grafo9148.66.lgr N66 E88 M1.395 R5
./instances/Rome/grafo2899.34.lgr N34 E43 M0.2 O R0
./instances/Rome/grafo1800.19.lgr N19 E24 M0.089 O R0
./instances/Rome/grafo11113.98.lgr N98 E137 M2.376 R18
./instances/Rome/grafo2647.17.lgr N17 E19 M0.087 O R0
./instances/Rome/grafo10450.36.lgr N36 E46 M0.773 R3
./instances/Rome/grafo4460.55.lgr N55 E68 M0.702 R2
./instances/Rome/grafo4429.79.lgr N79 E105 M1.641 R12
./instances/Rome/grafo6840.58.lgr N58 E73 M0.951 R1
./instances/Rome/grafo11465.34.lgr N34 E40 M0.113 O R0
./instances/Rome/grafo3229.40.lgr N40 E48 M0.128 O R0
./instances/Rome/grafo6445.49.lgr N49 E63 M0.48 R1
./instances/Rome/grafo5162.43.lgr N43 E58 M0.761 R5
./instances/Rome/grafo2632.19.lgr N19 E21 M0.093 O R0
./instances/Rome/grafo1592.27.lgr N27 E31 M0.11 O R0
./instances/Rome/grafo7803.75.lgr N75 E106 M1.751 R12
./instances/Rome/grafo8448.86.lgr N86 E124 M1.67 R22
./instances/Rome/grafo4811.62.lgr N62 E79 M1.066 R2
./instances/Rome/grafo4211.53.lgr N53 E72 M0.937 R3
./instances/Rome/grafo8078.76.lgr N76 E98 M1.189 R8
./instances/Rome/grafo4834.74.lgr N74 E91 M1.213 R5
./instances/Rome/grafo8216.66.lgr N66 E89 M1.17 R8
./instances/Rome/grafo3206.42.lgr N42 E57 M0.564 R3
./instances/Rome/grafo7039.45.lgr N45 E63 M0.699 R6
./instances/Rome/grafo5266.81.lgr N81 E100 M0.876 R4
./instances/Rome/grafo8874.60.lgr N60 E89 M1.515 R10
./instances/Rome/grafo1389.26.lgr N26 E28 M0.066 O R0
./instances/Rome/grafo2849.17.lgr N17 E19 M0.076 O R0
./instances/Rome/grafo1570.63.lgr N63 E74 M0.695 R1
./instances/Rome/grafo4202.83.lgr N83 E116 M1.661 R11
./instances/Rome/grafo11337.92.lgr N92 E118 M2.789 R6
./instances/Rome/grafo2725.38.lgr N38 E47 M0.463 R2
./instances/Rome/grafo1297.54.lgr N54 E67 M0.459 R2
./instances/Rome/grafo7504.50.lgr N50 E69 M0.877 R6
./instances/Rome/grafo4432.78.lgr N78 E105 M1.95 R10
./instances/Rome/grafo7705.42.lgr N42 E52 M0.167 O R0
./instances/Rome/grafo6950.49.lgr N49 E64 M0.679 R4
./instances/Rome/grafo9716.64.lgr N64 E82 M1.077 R7
./instances/Rome/grafo3574.36.lgr N36 E45 M0.148 O R0
./instances/Rome/grafo4389.63.lgr N63 E87 M1.336 R13
./instances/Rome/grafo3667.44.lgr N44 E54 M0.17 O R0
./instances/Rome/grafo6983.85.lgr N85 E108 M1.454 R7
./instances/Rome/grafo494.13.lgr N13 E16 M0.087 O R0
./instances/Rome/grafo8878.93.lgr N93 E130 M1.705 R21
./instances/Rome/grafo7873.72.lgr N72 E100 M1.678 R7
./instances/Rome/grafo6059.41.lgr N41 E49 M0.195 O R0
./instances/Rome/grafo2696.26.lgr N26 E32 M0.092 O R0
./instances/Rome/grafo4404.66.lgr N66 E81 M0.856 R3
./instances/Rome/grafo3318.55.lgr N55 E75 M0.842 R5
./instances/Rome/grafo8013.76.lgr N76 E98 M1.564 R6
./instances/Rome/grafo9188.75.lgr N75 E92 M1.07 R7
./instances/Rome/grafo4412.61.lgr N61 E77 M0.955 R5
./instances/Rome/grafo5613.35.lgr N35 E46 M0.459 R1
./instances/Rome/grafo8624.85.lgr N85 E120 M2.82 R14
./instances/Rome/grafo5380.36.lgr N36 E45 M0.465 R4
./instances/Rome/grafo3687.41.lgr N41 E53 M0.549 R1
./instances/Rome/grafo2742.39.lgr N39 E52 M0.467 R2
./instances/Rome/grafo5741.42.lgr N42 E58 M0.7 R8
./instances/Rome/grafo3784.36.lgr N36 E46 M0.422 R1
./instances/Rome/grafo7611.40.lgr N40 E54 M0.723 R4
./instances/Rome/grafo6455.39.lgr N39 E51 M0.565 R3
./instances/Rome/grafo9085.63.lgr N63 E82 M1.06 R6
./instances/Rome/grafo2479.34.lgr N34 E41 M0.122 O R0
./instances/Rome/grafo8644.92.lgr N92 E122 M2.196 R11
./instances/Rome/grafo1738.15.lgr N15 E15 M0.058 O R0
./instances/Rome/grafo11455.35.lgr N35 E35 M0.087 O R0
./instances/Rome/grafo7394.47.lgr N47 E57 M0.505 R3
./instances/Rome/grafo1811.18.lgr N18 E23 M0.094 O R0
./instances/Rome/grafo4615.59.lgr N59 E75 M1.074 R7
./instances/Rome/grafo6217.37.lgr N37 E53 M0.545 R4
./instances/Rome/grafo2728.16.lgr N16 E17 M0.066 O R0
./instances/Rome/grafo11266.40.lgr N40 E50 M0.452 R2
./instances/Rome/grafo3434.45.lgr N45 E60 M0.803 R2
./instances/Rome/grafo3020.40.lgr N40 E42 M0.151 O R0
./instances/Rome/grafo8669.91.lgr N91 E116 M1.791 R5
./instances/Rome/grafo8475.61.lgr N61 E79 M1.026 R4
./instances/Rome/grafo9646.71.lgr N71 E86 M0.833 R3
./instances/Rome/grafo7058.76.lgr N76 E96 M1.178 R11
./instances/Rome/grafo1624.44.lgr N44 E53 M0.224 O R0
./instances/Rome/grafo10596.99.lgr N99 E140 M3.286 R24
./instances/Rome/grafo1616.17.lgr N17 E21 M0.099 O R0
./instances/Rome/grafo4498.77.lgr N77 E105 M1.6 R9
./instances/Rome/grafo7932.71.lgr N71 E102 M2.215 R12
./instances/Rome/grafo6753.62.lgr N62 E89 M1.257 R11
./instances/Rome/grafo6209.43.lgr N43 E58 M0.577 R3
./instances/Rome/grafo4203.75.lgr N75 E105 M1.823 R13
./instances/Rome/grafo3612.37.lgr N37 E57 M0.946 R4
./instances/Rome/grafo3557.64.lgr N64 E85 M1.181 R7
./instances/Rome/grafo613.10.lgr N10 E9 M0.056 O R0
./instances/Rome/grafo10781.100.lgr N100 E142 M3.138 R21
./instances/Rome/grafo1618.15.lgr N15 E16 M0.036 O R0
./instances/Rome/grafo11531.34.lgr N34 E38 M0.116 O R0
./instances/Rome/grafo5657.33.lgr N33 E43 M0.393 R3
./instances/Rome/grafo10242.93.lgr N93 E121 M1.951 R13
./instances/Rome/grafo8422.71.lgr N71 E100 M1.785 R16
./instances/Rome/grafo2179.14.lgr N14 E19 M0.083 O R0
./instances/Rome/grafo11327.39.lgr N39 E53 M0.639 R3
./instances/Rome/grafo4207.64.lgr N64 E88 M1.995 R7
./instances/Rome/grafo5911.49.lgr N49 E66 M0.785 R5
./instances/Rome/grafo1725.32.lgr N32 E41 M0.386 R1
./instances/Rome/grafo1080.16.lgr N16 E18 M0.079 O R0
./instances/Rome/grafo10716.97.lgr N97 E127 M2.111 R12
./instances/Rome/grafo11381.92.lgr N92 E126 M3.071 R17
./instances/Rome/grafo6873.40.lgr N40 E54 M0.598 R3
./instances/Rome/grafo2837.25.lgr N25 E27 M0.115 O R0
./instances/Rome/grafo8082.83.lgr N83 E112 M1.339 R12
./instances/Rome/grafo11443.35.lgr N35 E42 M0.135 O R0
./instances/Rome/grafo3112.13.lgr N13 E14 M0.072 O R0
./instances/Rome/grafo9951.33.lgr N33 E37 M0.13 O R0
./instances/Rome/grafo4501.60.lgr N60 E72 M0.685 R1
./instances/Rome/grafo2127.18.lgr N18 E23 M0.104 O R0
./instances/Rome/grafo6190.41.lgr N41 E51 M0.633 R1
./instances/Rome/grafo10416.96.lgr N96 E138 M4.076 R20
./instances/Rome/grafo9625.74.lgr N74 E92 M1.786 R5
./instances/Rome/grafo10346.97.lgr N97 E137 M1.747 R22
./instances/Rome/grafo2383.18.lgr N18 E26 M0.123 O R0
./instances/Rome/grafo7380.36.lgr N36 E47 M0.678 R1
./instances/Rome/grafo8933.60.lgr N60 E88 M1.803 R10
./instances/Rome/grafo1822.11.lgr N11 E17 M0.126 O R0
./instances/Rome/grafo289.40.lgr N40 E50 M0.133 O R0
./instances/Rome/grafo3307.55.lgr N55 E72 M0.816 R6
./instances/Rome/grafo11105.95.lgr N95 E136 M2.95 R17
./instances/Rome/grafo5125.35.lgr N35 E41 M0.14 O R0
./instances/Rome/grafo667.12.lgr N12 E12 M0.063 O R0
./instances/Rome/grafo1601.27.lgr N27 E32 M0.096 O R0
./instances/Rome/grafo2554.20.lgr N20 E22 M0.082 O R0
./instances/Rome/grafo4029.34.lgr N34 E40 M0.125 O R0
./instances/Rome/grafo4891.63.lgr N63 E87 M1.221 R5
./instances/Rome/grafo3970.56.lgr N56 E77 M1.17 R6
./instances/Rome/grafo712.21.lgr N21 E27 M0.209 R1
./instances/Rome/grafo9554.74.lgr N74 E91 M1.165 R4
./instances/Rome/grafo2047.32.lgr N32 E34 M0.144 O R0
./instances/Rome/grafo10947.97.lgr N97 E128 M2.256 R14
./instances/Rome/grafo10151.94.lgr N94 E140 M3.429 R25
./instances/Rome/grafo5739.81.lgr N81 E113 M2.095 R16
./instances/Rome/grafo8665.74.lgr N74 E94 M1.021 R10
./instances/Rome/grafo5284.39.lgr N39 E54 M0.648 R4
./instances/Rome/grafo1904.39.lgr N39 E49 M0.453 R3
./instances/Rome/grafo3285.42.lgr N42 E60 M0.716 R5
./instances/Rome/grafo3642.63.lgr N63 E92 M1.385 R10
./instances/Rome/grafo9082.68.lgr N68 E93 M1.462 R10
./instances/Rome/grafo6548.46.lgr N46 E59 M0.723 R5
./instances/Rome/grafo7189.52.lgr N52 E71 M1.046 R3
./instances/Rome/grafo4458.63.lgr N63 E87 M1.171 R9
./instances/Rome/grafo7880.62.lgr N62 E80 M1.03 R3
./instances/Rome/grafo9941.38.lgr N38 E48 M0.458 R1
./instances/Rome/grafo6072.32.lgr N32 E38 M0.301 R1
./instances/Rome/grafo1328.54.lgr N54 E71 M0.841 R6
./instances/Rome/grafo10867.95.lgr N95 E135 M2.607 R23
./instances/Rome/grafo11097.96.lgr N96 E132 M2.966 R14
./instances/Rome/grafo1311.28.lgr N28 E34 M0.136 O R0
./instances/Rome/grafo5200.35.lgr N35 E43 M0.33 R2
./instances/Rome/grafo4059.48.lgr N48 E64 M0.794 R1
./instances/Rome/grafo7867.60.lgr N60 E73 M0.707 R3
./instances/Rome/grafo4932.58.lgr N58 E87 M1.484 R12
./instances/Rome/grafo10531.96.lgr N96 E123 M2.396 R13
./instances/Rome/grafo7572.42.lgr N42 E50 M0.42 R2
./instances/Rome/grafo11005.93.lgr N93 E121 M1.99 R11
./instances/Rome/grafo10215.93.lgr N93 E142 M3.277 R22
./instances/Rome/grafo5185.41.lgr N41 E49 M0.124 O R0
./instances/Rome/grafo6373.49.lgr N49 E56 M0.4 R2
./instances/Rome/grafo2894.13.lgr N13 E16 M0.086 O R0
./instances/Rome/grafo8985.73.lgr N73 E102 M1.784 R10
./instances/Rome/grafo9488.65.lgr N65 E80 M1.129 R3
./instances/Rome/grafo10706.37.lgr N37 E47 M0.155 O R0
./instances/Rome/grafo1885.13.lgr N13 E16 M0.083 O R0
./instances/Rome/grafo8009.87.lgr N87 E111 M1.536 R11
./instances/Rome/grafo2444.29.lgr N29 E36 M0.126 O R0
./instances/Rome/grafo10354.99.lgr N99 E150 M2.351 R25
./instances/Rome/grafo11459.37.lgr N37 E45 M0.407 R1
./instances/Rome/grafo6397.44.lgr N44 E56 M0.625 R2
./instances/Rome/grafo4701.54.lgr N54 E67 M0.671 R4
./instances/Rome/grafo8576.86.lgr N86 E122 M2.762 R16
./instances/Rome/grafo251.20.lgr N20 E23 M0.13 O R0
./instances/Rome/grafo3133.49.lgr N49 E61 M0.693 R4
./instances/Rome/grafo9939.96.lgr N96 E119 M1.598 R5
./instances/Rome/grafo8668.91.lgr N91 E115 M1.844 R6
./instances/Rome/grafo10309.94.lgr N94 E132 M2.662 R17
./instances/Rome/grafo7576.38.lgr N38 E47 M0.449 R1
./instances/Rome/grafo7423.43.lgr N43 E54 M0.62 R2
./instances/Rome/grafo4741.61.lgr N61 E85 M1.322 R10
./instances/Rome/grafo8109.77.lgr N77 E114 M2.344 R17
./instances/Rome/grafo8354.89.lgr N89 E116 M1.629 R15
./instances/Rome/grafo11556.36.lgr N36 E42 M0.202 O R0
./instances/Rome/grafo10136.39.lgr N39 E48 M0.431 R1
./instances/Rome/grafo4208.67.lgr N67 E92 M1.417 R7
./instances/Rome/grafo8744.90.lgr N90 E127 M1.99 R19
./instances/Rome/grafo3019.39.lgr N39 E55 M0.599 R4
./instances/Rome/grafo6453.49.lgr N49 E56 M0.212 O R0
./instances/Rome/grafo7684.38.lgr N38 E54 M0.643 R6
./instances/Rome/grafo10613.96.lgr N96 E131 M3.201 R15
./instances/Rome/grafo7970.74.lgr N74 E108 M2.08 R19
./instances/Rome/grafo5250.42.lgr N42 E51 M0.421 R3
./instances/Rome/grafo11102.98.lgr N98 E136 M2.56 R17
./instances/Rome/grafo4756.51.lgr N51 E70 M1.325 R6
./instances/Rome/grafo3603.44.lgr N44 E66 M0.993 R11
./instances/Rome/grafo7410.37.lgr N37 E51 M0.415 R3
./instances/Rome/grafo2637.21.lgr N21 E24 M0.091 O R0
./instances/Rome/grafo9223.65.lgr N65 E85 M1.056 R3
./instances/Rome/grafo3339.42.lgr N42 E53 M0.49 R2
./instances/Rome/grafo2114.21.lgr N21 E24 M0.136 O R0
./instances/Rome/grafo9779.61.lgr N61 E90 M1.574 R10
./instances/Rome/grafo3134.37.lgr N37 E45 M0.453 R1
./instances/Rome/grafo8041.68.lgr N68 E106 M2.14 R16
./instances/Rome/grafo7177.69.lgr N69 E88 M1.048 R8
./instances/Rome/grafo5037.75.lgr N75 E97 M1.165 R6
./instances/Rome/grafo3462.42.lgr N42 E52 M0.375 R3
./instances/Rome/grafo2511.10.lgr N10 E10 M0.036 O R0
./instances/Rome/grafo4570.72.lgr N72 E90 M1.271 R4
./instances/Rome/grafo10927.95.lgr N95 E132 M3.671 R15
./instances/Rome/grafo8230.70.lgr N70 E105 M1.959 R19
./instances/Rome/grafo10703.95.lgr N95 E126 M2.321 R12
./instances/Rome/grafo2777.37.lgr N37 E47 M0.486 R1
./instances/Rome/grafo5098.58.lgr N58 E79 M1.04 R9
./instances/Rome/grafo3271.53.lgr N53 E80 M1.477 R10
./instances/Rome/grafo4471.77.lgr N77 E107 M2.184 R11
./instances/Rome/grafo7973.75.lgr N75 E118 M3.146 R24
./instances/Rome/grafo2701.20.lgr N20 E26 M0.106 O R0
./instances/Rome/grafo3044.26.lgr N26 E34 M0.165 O R0
./instances/Rome/grafo8780.96.lgr N96 E141 M2.941 R19
./instances/Rome/grafo9295.66.lgr N66 E96 M1.675 R13
./instances/Rome/grafo2586.15.lgr N15 E17 M0.094 O R0
./instances/Rome/grafo2076.29.lgr N29 E35 M0.296 R1
./instances/Rome/grafo4159.50.lgr N50 E66 M0.855 R3
./instances/Rome/grafo10807.95.lgr N95 E140 M3.23 R22
./instances/Rome/grafo10644.100.lgr N100 E145 M3.007 R26
./instances/Rome/grafo3526.49.lgr N49 E71 M0.77 R9
./instances/Rome/grafo7596.61.lgr N61 E85 M1.195 R8
./instances/Rome/grafo5915.45.lgr N45 E54 M0.392 R1
./instances/Rome/grafo3947.43.lgr N43 E63 M0.622 R7
./instances/Rome/grafo10942.35.lgr N35 E46 M0.534 R3
./instances/Rome/grafo8852.90.lgr N90 E117 M2.209 R8
./instances/Rome/grafo9081.64.lgr N64 E98 M1.722 R10
./instances/Rome/grafo2526.13.lgr N13 E15 M0.095 O R0
./instances/Rome/grafo10122.96.lgr N96 E124 M2.051 R12
./instances/Rome/grafo10934.95.lgr N95 E131 M1.635 R18
./instances/Rome/grafo5630.43.lgr N43 E55 M0.532 R3
./instances/Rome/grafo8029.75.lgr N75 E105 M1.772 R14
./instances/Rome/grafo5120.60.lgr N60 E76 M0.916 R4
./instances/Rome/grafo5819.38.lgr N38 E50 M0.549 R2
./instances/Rome/grafo5002.54.lgr N54 E64 M0.456 R1
./instances/Rome/grafo6868.80.lgr N80 E111 M1.704 R17
./instances/Rome/grafo5765.44.lgr N44 E59 M0.869 R5
./instances/Rome/grafo6993.40.lgr N40 E53 M0.678 R2
./instances/Rome/grafo9690.63.lgr N63 E88 M1.323 R8
./instances/Rome/grafo8174.75.lgr N75 E102 M1.545 R12
./instances/Rome/grafo2222.17.lgr N17 E17 M0.099 O R0
./instances/Rome/grafo6696.47.lgr N47 E66 M0.708 R6
./instances/Rome/grafo6242.93.lgr N93 E130 M2.511 R14
./instances/Rome/grafo376.10.lgr N10 E9 M0.059 O R0
./instances/Rome/grafo10874.94.lgr N94 E122 M1.636 R10
./instances/Rome/grafo2517.24.lgr N24 E28 M0.139 O R0
./instances/Rome/grafo7139.43.lgr N43 E57 M0.556 R4
./instances/Rome/grafo2789.23.lgr N23 E29 M0.145 O R0
./instances/Rome/grafo6919.39.lgr N39 E57 M0.771 R5
./instances/Rome/grafo687.14.lgr N14 E22 M0.175 R2
./instances/Rome/grafo9784.85.lgr N85 E120 M2.39 R13
./instances/Rome/grafo5955.43.lgr N43 E58 M0.595 R2
./instances/Rome/grafo6136.53.lgr N53 E79 M1.38 R10
./instances/Rome/grafo4072.44.lgr N44 E51 M0.132 O R0
./instances/Rome/grafo7040.43.lgr N43 E52 M0.31 R1
./instances/Rome/grafo5169.75.lgr N75 E95 M1.8 R8
./instances/Rome/grafo5910.40.lgr N40 E59 M0.843 R10
./instances/Rome/grafo2956.37.lgr N37 E39 M0.157 O R0
./instances/Rome/grafo9896.38.lgr N38 E47 M0.454 R1
./instances/Rome/grafo238.10.lgr N10 E11 M0.11 O R0
./instances/Rome/grafo9068.70.lgr N70 E90 M1.301 R5
./instances/Rome/grafo10382.94.lgr N94 E139 M2.47 R25
./instances/Rome/grafo1074.14.lgr N14 E19 M0.152 O R0
./instances/Rome/grafo3010.19.lgr N19 E26 M0.238 R1
./instances/Rome/grafo10922.100.lgr N100 E130 M2.487 R15
./instances/Rome/grafo8894.60.lgr N60 E72 M0.748 R2
./instances/Rome/grafo4694.76.lgr N76 E110 M2.087 R16
./instances/Rome/grafo2261.12.lgr N12 E14 M0.076 O R0
./instances/Rome/grafo4832.59.lgr N59 E74 M0.864 R2
./instances/Rome/grafo9400.63.lgr N63 E85 M1.198 R3
./instances/SteinLib/I320/i320-221.stp N320 E51040 M61957.9 R50086
./instances/Rome/grafo3386.57.lgr N57 E86 M1.41 R14
./instances/Rome/grafo9707.62.lgr N62 E82 M0.772 R7
./instances/Rome/grafo10048.32.lgr N32 E39 M0.371 R2
./instances/Rome/grafo393.13.lgr N13 E18 M0.109 O R0
./instances/Rome/grafo1168.24.lgr N24 E25 M0.124 O R0
./instances/Rome/grafo10123.96.lgr N96 E130 M2.615 R12
./instances/Rome/grafo1714.12.lgr N12 E18 M0.078 O R0
./instances/Rome/grafo10981.33.lgr N33 E39 M0.318 R1
./instances/Rome/grafo10476.95.lgr N95 E116 M1.541 R9
./instances/Rome/grafo7567.45.lgr N45 E59 M0.718 R2
./instances/Rome/grafo7982.76.lgr N76 E97 M1.358 R12
./instances/Rome/grafo3163.47.lgr N47 E75 M1.423 R11
./instances/Rome/grafo9097.65.lgr N65 E97 M1.792 R9
./instances/Rome/grafo2081.39.lgr N39 E52 M0.589 R4
./instances/Rome/grafo1361.55.lgr N55 E66 M0.129 O R0
./instances/Rome/grafo329.17.lgr N17 E18 M0.067 O R0
./instances/Rome/grafo6820.46.lgr N46 E55 M0.153 O R0
./instances/Rome/grafo6351.79.lgr N79 E108 M1.744 R12
./instances/Rome/grafo6384.47.lgr N47 E72 M1.119 R9
./instances/Rome/grafo11375.33.lgr N33 E39 M0.119 O R0
./instances/Rome/grafo10925.95.lgr N95 E127 M2.71 R16
./instances/Rome/grafo2062.42.lgr N42 E51 M0.469 R1
./instances/Rome/grafo4268.52.lgr N52 E65 M0.636 R1
./instances/Rome/grafo1979.47.lgr N47 E64 M0.814 R4
./instances/Rome/grafo4323.78.lgr N78 E100 M1.574 R8
./instances/Rome/grafo10189.38.lgr N38 E46 M0.135 O R0
./instances/Rome/grafo464.17.lgr N17 E22 M0.07 O R0
./instances/Rome/grafo7649.58.lgr N58 E85 M1.233 R12
./instances/Rome/grafo10438.97.lgr N97 E128 M2.399 R17
./instances/Rome/grafo4056.37.lgr N37 E50 M0.593 R4
./instances/Rome/grafo515.11.lgr N11 E11 M0.041 O R0
./instances/Rome/grafo2093.36.lgr N36 E53 M0.653 R5
./instances/Rome/grafo8975.72.lgr N72 E87 M0.923 R1
./instances/Rome/grafo4200.78.lgr N78 E103 M1.78 R11
./instances/Rome/grafo3343.58.lgr N58 E70 M0.565 R1
./instances/Rome/grafo7496.42.lgr N42 E56 M0.601 R2
./instances/Rome/grafo4567.51.lgr N51 E64 M0.669 R3
./instances/Rome/grafo8095.76.lgr N76 E105 M1.839 R11
./instances/Rome/grafo4808.59.lgr N59 E78 M1.135 R6
./instances/Rome/grafo572.17.lgr N17 E18 M0.098 O R0
./instances/Rome/grafo2305.21.lgr N21 E24 M0.084 O R0
./instances/Rome/grafo8096.71.lgr N71 E96 M1.723 R13
./instances/Rome/grafo2504.36.lgr N36 E49 M0.547 R5
./instances/Rome/grafo7115.52.lgr N52 E64 M0.504 R2
./instances/Rome/grafo1512.26.lgr N26 E30 M0.111 O R0
./instances/Rome/grafo5793.45.lgr N45 E52 M0.187 R1
./instances/Rome/grafo10688.95.lgr N95 E137 M3.073 R23
./instances/Rome/grafo7548.35.lgr N35 E42 M0.151 O R0
./instances/Rome/grafo4251.61.lgr N61 E90 M1.807 R10
./instances/Rome/grafo3039.27.lgr N27 E31 M0.191 R1
./instances/Rome/grafo2430.14.lgr N14 E15 M0.07 O R0
./instances/Rome/grafo3797.55.lgr N55 E79 M1.073 R10
./instances/Rome/grafo4219.64.lgr N64 E75 M0.61 R3
./instances/Rome/grafo3964.38.lgr N38 E48 M0.397 R1
./instances/Rome/grafo2003.29.lgr N29 E35 M0.093 O R0
./instances/Rome/grafo11188.99.lgr N99 E134 M2.883 R13
./instances/Rome/grafo4245.62.lgr N62 E84 M1.065 R5
./instances/Rome/grafo10178.99.lgr N99 E128 M2.348 R11
./instances/Rome/grafo10470.92.lgr N92 E135 M3.333 R22
./instances/Rome/grafo1006.11.lgr N11 E12 M0.091 O R0
./instances/Rome/grafo5122.39.lgr N39 E51 M0.458 R2
./instances/Rome/grafo123.21.lgr N21 E26 M0.113 O R0
./instances/Rome/grafo3371.55.lgr N55 E60 M0.297 R1
./instances/Rome/grafo2966.23.lgr N23 E26 M0.102 O R0
./instances/Rome/grafo4956.51.lgr N51 E59 M0.166 O R0
./instances/Rome/grafo10638.100.lgr N100 E141 M3.357 R22
./instances/Rome/grafo8135.81.lgr N81 E119 M2.332 R20
./instances/Rome/grafo2571.21.lgr N21 E28 M0.069 O R0
./instances/Rome/grafo9652.63.lgr N63 E75 M0.671 R2
./instances/Rome/grafo9697.62.lgr N62 E87 M1.483 R8
./instances/Rome/grafo8519.70.lgr N70 E92 M1.34 R8
./instances/Rome/grafo458.14.lgr N14 E17 M0.096 O R0
./instances/Rome/grafo4022.44.lgr N44 E63 M0.978 R5
./instances/Rome/grafo3143.94.lgr N94 E132 M2.724 R16
./instances/Rome/grafo6859.69.lgr N69 E87 M1.076 R5
./instances/Rome/grafo10124.100.lgr N100 E139 M2.765 R22
./instances/Rome/grafo6354.41.lgr N41 E56 M0.675 R7
./instances/Rome/grafo1495.58.lgr N58 E79 M1.184 R3
./instances/Rome/grafo2858.19.lgr N19 E22 M0.08 O R0
./instances/Rome/grafo7506.41.lgr N41 E55 M0.556 R5
./instances/Rome/grafo7132.87.lgr N87 E112 M1.575 R11
./instances/Rome/grafo5530.77.lgr N77 E96 M1.507 R6
./instances/Rome/grafo8333.91.lgr N91 E122 M1.81 R11
./instances/Rome/grafo1629.26.lgr N26 E29 M0.155 O R0
./instances/Rome/grafo7414.45.lgr N45 E66 M0.954 R6
./instances/Rome/grafo8337.73.lgr N73 E93 M1.289 R5
./instances/Rome/grafo9057.64.lgr N64 E85 M1.066 R7
./instances/Rome/grafo10267.95.lgr N95 E125 M2.144 R14
./instances/Rome/grafo9962.97.lgr N97 E124 M2.378 R11
./instances/Rome/grafo500.15.lgr N15 E17 M0.044 O R0
./instances/Rome/grafo2822.36.lgr N36 E43 M0.116 O R0
./instances/Rome/grafo6959.37.lgr N37 E55 M0.77 R5
./instances/Rome/grafo2640.19.lgr N19 E28 M0.265 R1
./instances/Rome/grafo9856.37.lgr N37 E50 M0.574 R3
./instances/Rome/grafo4494.62.lgr N62 E78 M0.899 R2
./instances/Rome/grafo10912.92.lgr N92 E126 M2.836 R12
./instances/Rome/grafo737.14.lgr N14 E14 M0.071 O R0
./instances/Rome/grafo726.14.lgr N14 E15 M0.042 O R0
./instances/Rome/grafo5702.33.lgr N33 E47 M0.573 R1
./instances/Rome/grafo5941.41.lgr N41 E48 M0.463 R1
./instances/Rome/grafo9278.61.lgr N61 E85 M1.362 R11
./instances/Rome/grafo1459.56.lgr N56 E69 M0.674 R3
./instances/Rome/grafo10021.39.lgr N39 E48 M0.457 R1
./instances/Rome/grafo8580.91.lgr N91 E107 M1.049 R5
./instances/Rome/grafo8320.83.lgr N83 E110 M1.576 R14
./instances/Rome/grafo10307.99.lgr N99 E125 M2.014 R9
./instances/Rome/grafo4948.78.lgr N78 E104 M1.586 R9
./instances/Rome/grafo7778.88.lgr N88 E110 M1.551 R10
./instances/Rome/grafo11639.35.lgr N35 E42 M0.136 O R0
./instances/Rome/grafo7399.46.lgr N46 E63 M0.694 R7
./instances/Rome/grafo5057.53.lgr N53 E68 M0.716 R1
./instances/Rome/grafo3859.39.lgr N39 E53 M0.598 R2
./instances/Rome/grafo7019.62.lgr N62 E90 M1.004 R11
./instances/Rome/grafo255.14.lgr N14 E16 M0.08 O R0
./instances/Rome/grafo7478.38.lgr N38 E47 M0.133 O R0
./instances/Rome/grafo5799.79.lgr N79 E106 M1.602 R11
./instances/Rome/grafo11400.38.lgr N38 E49 M0.516 R1
./instances/Rome/grafo7361.76.lgr N76 E92 M0.62 R7
./instances/Rome/grafo11407.92.lgr N92 E122 M2.43 R10
./instances/Rome/grafo5673.73.lgr N73 E90 M1.066 R7
./instances/Rome/grafo4087.65.lgr N65 E94 M1.551 R8
./instances/Rome/grafo4285.58.lgr N58 E72 M0.482 R3
./instances/Rome/grafo9270.63.lgr N63 E79 M0.915 R4
./instances/Rome/grafo322.16.lgr N16 E15 M0.076 O R0
./instances/Rome/grafo9004.85.lgr N85 E120 M2.329 R17
./instances/Rome/grafo5966.35.lgr N35 E45 M0.412 R1
./instances/Rome/grafo713.12.lgr N12 E13 M0.041 O R0
./instances/Rome/grafo11070.94.lgr N94 E136 M2.876 R22
./instances/Rome/grafo11366.92.lgr N92 E121 M1.956 R15
./instances/Rome/grafo10608.93.lgr N93 E138 M3.679 R30
./instances/Rome/grafo407.10.lgr N10 E9 M0.046 O R0
./instances/Rome/grafo571.12.lgr N12 E11 M0.056 O R0
./instances/Rome/grafo1513.65.lgr N65 E84 M0.844 R3
./instances/Rome/grafo10775.94.lgr N94 E124 M1.787 R11
./instances/Rome/grafo1001.12.lgr N12 E12 M0.074 O R0
./instances/Rome/grafo903.17.lgr N17 E18 M0.058 O R0
./instances/Rome/grafo8787.91.lgr N91 E119 M1.611 R10
./instances/Rome/grafo7641.39.lgr N39 E58 M0.749 R7
./instances/Rome/grafo7467.54.lgr N54 E72 M0.919 R3
./instances/Rome/grafo10615.40.lgr N40 E50 M0.435 R1
./instances/Rome/grafo5341.56.lgr N56 E79 M1.299 R7
./instances/Rome/grafo7330.40.lgr N40 E50 M0.562 R2
./instances/Rome/grafo10296.100.lgr N100 E130 M1.711 R13
./instances/Rome/grafo10675.95.lgr N95 E131 M2.644 R13
./instances/Rome/grafo8405.65.lgr N65 E92 M1.583 R11
./instances/Rome/grafo8781.88.lgr N88 E122 M2.683 R13
./instances/Rome/grafo6864.55.lgr N55 E75 M1.224 R5
./instances/Rome/grafo8309.78.lgr N78 E104 M1.463 R13
./instances/Rome/grafo6263.44.lgr N44 E66 M0.887 R9
./instances/Rome/grafo1575.68.lgr N68 E84 M0.871 R5
./instances/Rome/grafo9521.79.lgr N79 E104 M1.581 R9
./instances/Rome/grafo583.15.lgr N15 E19 M0.072 O R0
./instances/Rome/grafo11024.38.lgr N38 E45 M0.137 O R0
./instances/Rome/grafo8729.87.lgr N87 E121 M2.273 R15
./instances/Rome/grafo11253.94.lgr N94 E127 M2.598 R12
./instances/Rome/grafo4704.60.lgr N60 E88 M0.934 R11
./instances/Rome/grafo4935.63.lgr N63 E77 M0.735 R4
./instances/Rome/grafo449.18.lgr N18 E25 M0.226 R1
./instances/Rome/grafo3495.42.lgr N42 E53 M0.403 R3
./instances/Rome/grafo10718.98.lgr N98 E120 M1.503 R8
./instances/Rome/grafo7943.76.lgr N76 E98 M1.37 R6
./instances/Rome/grafo8922.92.lgr N92 E130 M2.785 R13
./instances/Rome/grafo7974.69.lgr N69 E102 M1.8 R12
./instances/Rome/grafo6167.40.lgr N40 E57 M0.808 R4
./instances/Rome/grafo3029.32.lgr N32 E40 M0.117 O R0
./instances/Rome/grafo1366.56.lgr N56 E70 M0.776 R2
./instances/Rome/grafo6669.64.lgr N64 E84 M0.986 R6
./instances/Rome/grafo10443.98.lgr N98 E125 M2.306 R7
./instances/Rome/grafo395.35.lgr N35 E46 M0.403 R1
./instances/Rome/grafo4293.62.lgr N62 E77 M0.915 R2
./instances/Rome/grafo8141.79.lgr N79 E108 M2.234 R13
./instances/Rome/grafo8316.82.lgr N82 E126 M2.092 R21
./instances/Rome/grafo2737.41.lgr N41 E54 M0.604 R3
./instances/Rome/grafo3470.41.lgr N41 E51 M0.359 R2
./instances/Rome/grafo6629.37.lgr N37 E45 M0.314 R1
./instances/Rome/grafo9537.69.lgr N69 E89 M1.083 R12
./instances/Rome/grafo7897.74.lgr N74 E94 M0.846 R5
./instances/Rome/grafo10001.32.lgr N32 E32 M0.075 O R0
./instances/Rome/grafo6475.51.lgr N51 E66 M0.763 R3
./instances/Rome/grafo4038.40.lgr N40 E53 M0.531 R4
./instances/Rome/grafo4149.60.lgr N60 E80 M1.083 R2
./instances/Rome/grafo6355.41.lgr N41 E60 M0.805 R6
./instances/Rome/grafo8152.79.lgr N79 E103 M1.475 R9
./instances/Rome/grafo7450.82.lgr N82 E117 M2.161 R12
./instances/Rome/grafo4506.55.lgr N55 E68 M0.831 R2
./instances/Rome/grafo8662.91.lgr N91 E133 M2.811 R20
./instances/Rome/grafo10214.94.lgr N94 E125 M1.998 R11
./instances/Rome/grafo8801.91.lgr N91 E127 M1.947 R20
./instances/Rome/grafo4048.38.lgr N38 E46 M0.142 O R0
./instances/Rome/grafo2215.36.lgr N36 E41 M0.1 O R0
./instances/Rome/grafo10158.91.lgr N91 E121 M2.419 R6
./instances/Rome/grafo4368.64.lgr N64 E82 M1.055 R6
./instances/Rome/grafo595.13.lgr N13 E15 M0.095 O R0
./instances/Rome/grafo7534.40.lgr N40 E54 M0.581 R1
./instances/Rome/grafo9863.91.lgr N91 E117 M1.651 R12
./instances/Rome/grafo2768.18.lgr N18 E23 M0.097 O R0
./instances/Rome/grafo1960.26.lgr N26 E29 M0.092 O R0
./instances/Rome/grafo7664.56.lgr N56 E74 M0.959 R4
./instances/Rome/grafo10699.98.lgr N98 E123 M1.343 R7
./instances/Rome/grafo5612.36.lgr N36 E42 M0.145 O R0
./instances/Rome/grafo4393.77.lgr N77 E97 M0.799 R8
./instances/Rome/grafo10070.32.lgr N32 E37 M0.151 O R0
./instances/Rome/grafo1663.39.lgr N39 E50 M0.102 O R0
./instances/Rome/grafo3340.41.lgr N41 E54 M0.475 R3
./instances/Rome/grafo10190.34.lgr N34 E45 M0.678 R2
./instances/Rome/grafo5908.79.lgr N79 E100 M1.497 R6
./instances/Rome/grafo1116.16.lgr N16 E17 M0.066 O R0
./instances/Rome/grafo1662.14.lgr N14 E20 M0.082 O R0
./instances/Rome/grafo11418.36.lgr N36 E48 M0.541 R3
./instances/Rome/grafo8601.87.lgr N87 E135 M3.471 R25
./instances/Rome/grafo3197.41.lgr N41 E53 M0.54 R2
./instances/Rome/grafo5772.40.lgr N40 E49 M0.155 O R0
./instances/Rome/grafo1041.49.lgr N49 E53 M0.191 O R0
./instances/Rome/grafo835.23.lgr N23 E27 M0.088 O R0
./instances/Rome/grafo5085.81.lgr N81 E117 M2.57 R11
./instances/Rome/grafo7673.46.lgr N46 E56 M0.195 O R0
./instances/Rome/grafo6040.34.lgr N34 E35 M0.106 O R0
./instances/Rome/grafo9092.61.lgr N61 E99 M1.7 R17
./instances/Rome/grafo10984.98.lgr N98 E132 M2.223 R15
./instances/Rome/grafo3325.42.lgr N42 E52 M0.143 O R0
./instances/Rome/grafo1917.11.lgr N11 E17 M0.076 O R0
./instances/Rome/grafo7807.76.lgr N76 E96 M1.424 R5
./instances/Rome/grafo11064.94.lgr N94 E126 M2.578 R14
./instances/Rome/grafo7654.45.lgr N45 E59 M0.765 R5
./instances/Rome/grafo2211.16.lgr N16 E28 M0.338 R2
./instances/Rome/grafo9865.31.lgr N31 E36 M0.112 O R0
./instances/Rome/grafo3786.41.lgr N41 E50 M0.228 O R0
./instances/Rome/grafo10202.92.lgr N92 E131 M2.308 R17
./instances/Rome/grafo7968.71.lgr N71 E91 M1.269 R6
./instances/Rome/grafo11296.36.lgr N36 E44 M0.429 R2
./instances/Rome/grafo369.20.lgr N20 E28 M0.14 O R0
./instances/Rome/grafo8992.66.lgr N66 E95 M1.593 R13
./instances/Rome/grafo4533.77.lgr N77 E105 M1.616 R10
./instances/Rome/grafo7865.72.lgr N72 E102 M1.036 R13
./instances/Rome/grafo10125.99.lgr N99 E114 M1.163 R5
./instances/Rome/grafo7766.40.lgr N40 E50 M0.598 R1
./instances/Rome/grafo7170.43.lgr N43 E58 M0.787 R3
./instances/Rome/grafo8056.75.lgr N75 E88 M0.792 R2
./instances/Rome/grafo10968.99.lgr N99 E128 M1.443 R4
./instances/Rome/grafo3695.39.lgr N39 E47 M0.195 O R0
./instances/Rome/grafo2720.14.lgr N14 E17 M0.104 O R0
./instances/Rome/grafo6162.44.lgr N44 E56 M0.605 R1
./instances/Rome/grafo741.14.lgr N14 E14 M0.043 O R0
./instances/Rome/grafo6932.64.lgr N64 E88 M1.276 R9
./instances/Rome/grafo8145.78.lgr N78 E98 M1.217 R8
./instances/Rome/grafo8345.85.lgr N85 E112 M1.478 R13
./instances/Rome/grafo9269.64.lgr N64 E94 M2.608 R13
./instances/Rome/grafo6523.47.lgr N47 E65 M0.713 R6
./instances/Rome/grafo1255.32.lgr N32 E37 M0.133 O R0
./instances/Rome/grafo4728.51.lgr N51 E65 M0.179 O R0
./instances/Rome/grafo7231.51.lgr N51 E62 M0.205 O R0
./instances/Rome/grafo4468.50.lgr N50 E78 M1.364 R8
./instances/Rome/grafo1169.18.lgr N18 E20 M0.093 O R0
./instances/Rome/grafo1413.45.lgr N45 E53 M0.195 O R0
./instances/Rome/grafo10055.40.lgr N40 E56 M0.74 R3
./instances/Rome/grafo7566.47.lgr N47 E54 M0.191 O R0
./instances/Rome/grafo1797.19.lgr N19 E27 M0.089 O R0
./instances/Rome/grafo11316.99.lgr N99 E134 M2.728 R15
./instances/Rome/grafo6073.62.lgr N62 E75 M0.749 R2
./instances/Rome/grafo1913.11.lgr N11 E14 M0.179 O R0
./instances/Rome/grafo3525.40.lgr N40 E52 M0.497 R2
./instances/Rome/grafo11138.100.lgr N100 E129 M1.777 R8
./instances/Rome/grafo7508.56.lgr N56 E81 M1.29 R10
./instances/Rome/grafo11520.91.lgr N91 E129 M2.812 R18
./instances/Rome/grafo5717.41.lgr N41 E51 M0.669 R2
./instances/Rome/grafo336.21.lgr N21 E22 M0.102 O R0
./instances/Rome/grafo6842.57.lgr N57 E74 M0.977 R3
./instances/Rome/grafo7286.43.lgr N43 E56 M0.563 R2
./instances/Rome/grafo1067.13.lgr N13 E13 M0.06 O R0
./instances/Rome/grafo9882.34.lgr N34 E39 M0.117 O R0
./instances/Rome/grafo8661.64.lgr N64 E80 M0.822 R5
./instances/Rome/grafo9075.72.lgr N72 E91 M1.061 R7
./instances/Rome/grafo5662.37.lgr N37 E47 M0.15 O R0
./instances/Rome/grafo5251.58.lgr N58 E72 M0.791 R1
./instances/Rome/grafo9761.68.lgr N68 E94 M1.591 R11
./instances/Rome/grafo8139.83.lgr N83 E110 M2.712 R13
./instances/Rome/grafo10525.100.lgr N100 E128 M1.784 R6
./instances/Rome/grafo8445.83.lgr N83 E103 M1.369 R9
./instances/Rome/grafo4969.54.lgr N54 E85 M1.44 R9
./instances/Rome/grafo5867.42.lgr N42 E52 M0.395 R1
./instances/Rome/grafo138.38.lgr N38 E48 M0.497 R1
./instances/Rome/grafo4381.82.lgr N82 E120 M3 R16
./instances/Rome/grafo2884.18.lgr N18 E25 M0.287 R1
./instances/Rome/grafo4076.48.lgr N48 E61 M0.589 R1
./instances/Rome/grafo9190.80.lgr N80 E104 M1.416 R6
./instances/Rome/grafo10381.99.lgr N99 E128 M2.129 R13
./instances/Rome/grafo5774.42.lgr N42 E53 M0.183 O R0
./instances/Rome/grafo6649.56.lgr N56 E74 M0.728 R7
./instances/Rome/grafo10967.93.lgr N93 E122 M1.923 R13
./instances/Rome/grafo5386.66.lgr N66 E96 M1.657 R12
./instances/Rome/grafo8372.77.lgr N77 E86 M0.202 O R0
./instances/Rome/grafo724.18.lgr N18 E21 M0.132 O R0
./instances/Rome/grafo3987.40.lgr N40 E56 M0.694 R3
./instances/Rome/grafo4672.76.lgr N76 E119 M3.088 R19
./instances/Rome/grafo3100.24.lgr N24 E28 M0.094 O R0
./instances/Rome/grafo3542.40.lgr N40 E53 M0.529 R3
./instances/Rome/grafo6299.39.lgr N39 E55 M0.693 R6
./instances/Rome/grafo7659.34.lgr N34 E47 M0.661 R1
./instances/Rome/grafo3486.53.lgr N53 E68 M0.547 R5
./instances/Rome/grafo7947.78.lgr N78 E98 M1.196 R9
./instances/Rome/grafo3950.55.lgr N55 E74 M0.983 R5
./instances/Rome/grafo6861.40.lgr N40 E47 M0.155 O R0
./instances/Rome/grafo7797.100.lgr N100 E144 M3.501 R28
./instances/Rome/grafo8026.69.lgr N69 E79 M0.247 O R0
./instances/Rome/grafo5935.36.lgr N36 E42 M0.283 R1
./instances/Rome/grafo1288.26.lgr N26 E29 M0.092 O R0
./instances/Rome/grafo8292.70.lgr N70 E95 M1.439 R11
./instances/Rome/grafo7798.74.lgr N74 E99 M1.737 R12
./instances/Rome/grafo8227.69.lgr N69 E107 M1.77 R20
./instances/Rome/grafo7573.59.lgr N59 E75 M0.917 R4
./instances/Rome/grafo4007.37.lgr N37 E47 M0.436 R3
./instances/Rome/grafo1188.54.lgr N54 E70 M0.192 O R0
./instances/Rome/grafo4931.53.lgr N53 E64 M0.609 R1
./instances/Rome/grafo8857.99.lgr N99 E135 M2.26 R18
./instances/Rome/grafo2242.25.lgr N25 E32 M0.11 O R0
./instances/Rome/grafo10115.92.lgr N92 E117 M2.085 R8
./instances/Rome/grafo1628.25.lgr N25 E33 M0.343 R3
./instances/Rome/grafo4590.54.lgr N54 E72 M0.879 R4
./instances/Rome/grafo6813.84.lgr N84 E120 M2.001 R18
./instances/Rome/grafo9250.73.lgr N73 E100 M1.444 R7
./instances/Rome/grafo6483.60.lgr N60 E83 M1.354 R9
./instances/Rome/grafo6822.47.lgr N47 E56 M0.506 R3
./instances/Rome/grafo2152.21.lgr N21 E22 M0.056 O R0
./instances/Rome/grafo9672.70.lgr N70 E104 M1.228 R20
./instances/Rome/grafo2814.21.lgr N21 E24 M0.122 O R0
./instances/Rome/grafo4739.57.lgr N57 E72 M1.009 R3
./instances/Rome/grafo2296.15.lgr N15 E21 M0.199 O R0
./instances/Rome/grafo5571.39.lgr N39 E55 M0.678 R5
./instances/Rome/grafo3365.43.lgr N43 E72 M1.194 R14
./instances/Rome/grafo4716.53.lgr N53 E76 M1.211 R9
./instances/Rome/grafo11658.35.lgr N35 E48 M0.558 R1
./instances/Rome/grafo8290.81.lgr N81 E118 M2.369 R20
./instances/Rome/grafo4459.77.lgr N77 E110 M1.646 R16
./instances/Rome/grafo8252.78.lgr N78 E109 M2.212 R12
./instances/Rome/grafo6212.46.lgr N46 E67 M0.76 R6
./instances/Rome/grafo2559.13.lgr N13 E15 M0.066 O R0
./instances/Rome/grafo8151.76.lgr N76 E93 M1.055 R8
./instances/Rome/grafo8879.92.lgr N92 E119 M1.764 R9
./instances/Rome/grafo10859.97.lgr N97 E137 M2.61 R18
./instances/Rome/grafo2034.31.lgr N31 E41 M0.464 R1
./instances/Rome/grafo3978.47.lgr N47 E54 M0.454 R2
./instances/Rome/grafo9507.66.lgr N66 E96 M1.598 R13
./instances/Rome/grafo8412.76.lgr N76 E114 M2.196 R20
./instances/Rome/grafo3152.43.lgr N43 E51 M0.381 R1
./instances/Rome/grafo8084.75.lgr N75 E90 M1.062 R2
./instances/Rome/grafo3516.44.lgr N44 E60 M0.717 R7
./instances/Rome/grafo7446.45.lgr N45 E56 M0.523 R1
./instances/Rome/grafo1237.30.lgr N30 E35 M0.138 O R0
./instances/Rome/grafo7351.47.lgr N47 E59 M0.696 R3
./instances/Rome/grafo10506.98.lgr N98 E134 M2.322 R15
./instances/Rome/grafo1231.35.lgr N35 E44 M0.398 R2
./instances/Rome/grafo2767.20.lgr N20 E22 M0.053 O R0
./instances/Rome/grafo11061.94.lgr N94 E119 M1.739 R13
./instances/Rome/grafo1156.14.lgr N14 E16 M0.081 O R0
./instances/Rome/grafo10839.32.lgr N32 E36 M0.127 O R0
./instances/Rome/grafo6933.47.lgr N47 E61 M0.636 R2
./instances/Rome/grafo9388.66.lgr N66 E80 M0.998 R5
./instances/Rome/grafo10254.94.lgr N94 E127 M2.585 R13
./instances/Rome/grafo10131.98.lgr N98 E126 M2.038 R14
./instances/Rome/grafo4628.59.lgr N59 E80 M1.298 R4
./instances/Rome/grafo10792.98.lgr N98 E137 M3.022 R17
./instances/Rome/grafo7488.46.lgr N46 E59 M0.575 R1
./instances/Rome/grafo1329.33.lgr N33 E39 M0.124 O R0
./instances/Rome/grafo7263.99.lgr N99 E136 M2.037 R12
./instances/Rome/grafo6349.56.lgr N56 E74 M0.873 R5
./instances/Rome/grafo8650.91.lgr N91 E130 M3.147 R20
./instances/Rome/grafo5907.58.lgr N58 E85 M1.068 R4
./instances/Rome/grafo5426.40.lgr N40 E50 M0.483 R1
./instances/Rome/grafo2209.20.lgr N20 E31 M0.463 R3
./instances/Rome/grafo4487.62.lgr N62 E86 M1.403 R11
./instances/Rome/grafo8156.69.lgr N69 E86 M1.055 R4
./instances/Rome/grafo1089.23.lgr N23 E22 M0.082 O R0
./instances/Rome/grafo978.10.lgr N10 E10 M0.074 O R0
./instances/Rome/grafo10841.35.lgr N35 E45 M0.56 R3
./instances/Rome/grafo1648.18.lgr N18 E24 M0.1 O R0
./instances/Rome/grafo4939.59.lgr N59 E71 M0.595 R1
./instances/Rome/grafo11458.100.lgr N100 E142 M2.455 R20
./instances/Rome/grafo5718.46.lgr N46 E50 M0.174 O R0
./instances/Rome/grafo10739.93.lgr N93 E113 M1.796 R5
./instances/Rome/grafo9605.85.lgr N85 E117 M2.174 R16
./instances/Rome/grafo10863.94.lgr N94 E126 M2.028 R13
./instances/Rome/grafo8107.77.lgr N77 E107 M1.647 R12
./instances/Rome/grafo9542.87.lgr N87 E136 M3.693 R28
./instances/Rome/grafo3268.42.lgr N42 E56 M0.618 R3
./instances/Rome/grafo4729.63.lgr N63 E80 M1.041 R5
./instances/Rome/grafo8691.89.lgr N89 E117 M1.92 R11
./instances/Rome/grafo8390.69.lgr N69 E94 M1.429 R7
./instances/Rome/grafo3945.59.lgr N59 E73 M0.613 R3
./instances/Rome/grafo6315.60.lgr N60 E82 M0.919 R8
./instances/Rome/grafo4284.72.lgr N72 E100 M1.896 R10
./instances/Rome/grafo9512.65.lgr N65 E93 M1.856 R12
./instances/Rome/grafo7984.92.lgr N92 E123 M2.172 R13
./instances/Rome/grafo10906.97.lgr N97 E116 M1.222 R8
./instances/Rome/grafo435.12.lgr N12 E11 M0.047 O R0
./instances/Rome/grafo6268.57.lgr N57 E75 M0.968 R5
./instances/Rome/grafo6157.42.lgr N42 E66 M1.198 R10
./instances/Rome/grafo9926.33.lgr N33 E34 M0.1 O R0
./instances/Rome/grafo3725.37.lgr N37 E44 M0.384 R1
./instances/Rome/grafo6280.65.lgr N65 E83 M1.038 R8
./instances/Rome/grafo4601.56.lgr N56 E71 M0.884 R4
./instances/Rome/grafo7676.45.lgr N45 E61 M0.673 R4
./instances/Rome/grafo6205.42.lgr N42 E56 M0.564 R3
./instances/Rome/grafo4943.61.lgr N61 E74 M0.176 O R0
./instances/Rome/grafo11481.32.lgr N32 E38 M0.125 O R0
./instances/Rome/grafo4472.68.lgr N68 E90 M1.186 R3
./instances/Rome/grafo10034.40.lgr N40 E54 M0.779 R3
./instances/Rome/grafo11315.91.lgr N91 E131 M2.677 R16
./instances/Rome/grafo8522.76.lgr N76 E99 M1.302 R8
./instances/Rome/grafo8805.80.lgr N80 E124 M3.187 R20
./instances/Rome/grafo645.17.lgr N17 E19 M0.081 O R0
./instances/Rome/grafo4842.58.lgr N58 E81 M1.205 R9
./instances/Rome/grafo10941.37.lgr N37 E49 M0.471 R2
./instances/Rome/grafo7945.81.lgr N81 E120 M2.97 R23
./instances/Rome/grafo8532.83.lgr N83 E110 M1.899 R11
./instances/Rome/grafo7614.42.lgr N42 E57 M0.67 R4
./instances/Rome/grafo4994.65.lgr N65 E96 M1.564 R16
./instances/Rome/grafo2355.16.lgr N16 E17 M0.081 O R0
./instances/Rome/grafo9514.68.lgr N68 E89 M1.141 R8
./instances/Rome/grafo10636.95.lgr N95 E135 M2.737 R20
./instances/Rome/grafo2998.18.lgr N18 E20 M0.09 O R0
./instances/Rome/grafo10113.94.lgr N94 E139 M3.677 R24
./instances/Rome/grafo6764.94.lgr N94 E118 M2.069 R9
./instances/Rome/grafo4957.87.lgr N87 E107 M1.165 R5
./instances/Rome/grafo9733.62.lgr N62 E81 M0.994 R6
./instances/Rome/grafo6877.85.lgr N85 E120 M2.249 R15
./instances/Rome/grafo4780.56.lgr N56 E69 M0.8 R2
./instances/Rome/grafo7894.68.lgr N68 E94 M1.508 R11
./instances/Rome/grafo4317.77.lgr N77 E102 M1.514 R7
./instances/Rome/grafo5001.74.lgr N74 E91 M1.036 R4
./instances/Rome/grafo8268.61.lgr N61 E90 M1.391 R9
./instances/Rome/grafo6837.54.lgr N54 E70 M0.746 R1
./instances/Rome/grafo9422.86.lgr N86 E124 M2.686 R17
./instances/Rome/grafo2762.76.lgr N76 E98 M1.352 R7
./instances/Rome/grafo7033.41.lgr N41 E48 M0.407 R1
./instances/Rome/grafo10753.33.lgr N33 E42 M0.135 O R0
./instances/Rome/grafo1287.26.lgr N26 E28 M0.072 O R0
./instances/Rome/grafo10618.38.lgr N38 E54 M0.701 R6
./instances/Rome/grafo8246.82.lgr N82 E106 M1.697 R8
./instances/Rome/grafo7370.49.lgr N49 E64 M0.752 R3
./instances/Rome/grafo351.13.lgr N13 E15 M0.065 O R0
./instances/Rome/grafo11451.32.lgr N32 E35 M0.164 O R0
./instances/Rome/grafo8928.74.lgr N74 E99 M1.325 R9
./instances/Rome/grafo640.16.lgr N16 E16 M0.071 O R0
./instances/Rome/grafo3315.96.lgr N96 E129 M1.674 R18
./instances/Rome/grafo1564.66.lgr N66 E85 M1.233 R3
./instances/Rome/grafo2231.16.lgr N16 E20 M0.1 O R0
./instances/Rome/grafo4944.58.lgr N58 E78 M1.138 R2
./instances/Rome/grafo3465.60.lgr N60 E80 M1.166 R6
./instances/Rome/grafo3757.39.lgr N39 E62 M1.168 R7
./instances/Rome/grafo10019.38.lgr N38 E47 M0.449 R1
./instances/Rome/grafo8768.86.lgr N86 E124 M2.842 R14
./instances/Rome/grafo9557.79.lgr N79 E116 M2.181 R16
./instances/Rome/grafo298.20.lgr N20 E27 M0.092 O R0
./instances/Rome/grafo897.12.lgr N12 E12 M0.056 O R0
./instances/Rome/grafo6632.46.lgr N46 E60 M0.554 R4
./instances/Rome/grafo5261.72.lgr N72 E95 M1.334 R7
./instances/Rome/grafo442.12.lgr N12 E12 M0.069 O R0
./instances/Rome/grafo8092.84.lgr N84 E111 M1.665 R12
./instances/Rome/grafo8917.66.lgr N66 E100 M1.757 R15
./instances/Rome/grafo853.16.lgr N16 E16 M0.054 O R0
./instances/Rome/grafo4752.81.lgr N81 E109 M1.746 R13
./instances/Rome/grafo11037.99.lgr N99 E144 M3.56 R21
./instances/Rome/grafo10980.95.lgr N95 E121 M1.711 R9
./instances/Rome/grafo9397.78.lgr N78 E96 M1.318 R4
./instances/Rome/grafo10175.99.lgr N99 E143 M3.397 R25
./instances/Rome/grafo2501.19.lgr N19 E25 M0.1 O R0
./instances/Rome/grafo8602.87.lgr N87 E118 M2.396 R12
./instances/Rome/grafo9573.65.lgr N65 E73 M0.179 O R0
./instances/Rome/grafo10710.93.lgr N93 E118 M1.944 R12
./instances/Rome/grafo8793.100.lgr N100 E138 M2.876 R19
./instances/Rome/grafo1172.19.lgr N19 E23 M0.16 O R0
./instances/Rome/grafo1626.28.lgr N28 E30 M0.145 O R0
./instances/Rome/grafo2516.21.lgr N21 E24 M0.097 O R0
./instances/Rome/grafo3759.53.lgr N53 E72 M0.962 R6
./instances/Rome/grafo5136.58.lgr N58 E81 M1.266 R7
./instances/Rome/grafo9404.65.lgr N65 E93 M1.437 R10
./instances/Rome/grafo9224.65.lgr N65 E100 M1.957 R14
./instances/Rome/grafo7321.39.lgr N39 E48 M0.141 O R0
./instances/Rome/grafo2323.25.lgr N25 E30 M0.303 R1
./instances/Rome/grafo8071.81.lgr N81 E112 M2.428 R15
./instances/Rome/grafo7027.76.lgr N76 E100 M1.062 R9
./instances/Rome/grafo10527.93.lgr N93 E133 M3.185 R20
./instances/Rome/grafo11649.38.lgr N38 E43 M0.174 O R0
./instances/Rome/grafo5232.46.lgr N46 E63 M0.695 R4
./instances/Rome/grafo7822.85.lgr N85 E116 M1.73 R15
./instances/Rome/grafo6688.46.lgr N46 E65 M0.897 R5
./instances/Rome/grafo10292.100.lgr N100 E140 M3.133 R22
./instances/Rome/grafo10798.37.lgr N37 E47 M0.307 R1
./instances/Rome/grafo9093.61.lgr N61 E80 M0.772 R6
./instances/Rome/grafo1047.16.lgr N16 E20 M0.104 O R0
./instances/Rome/grafo6267.38.lgr N38 E40 M0.185 O R0
./instances/Rome/grafo7055.55.lgr N55 E79 M1.316 R7
./instances/Rome/grafo7604.45.lgr N45 E65 M0.787 R6
./instances/Rome/grafo3437.38.lgr N38 E45 M0.152 O R0
./instances/Rome/grafo7498.41.lgr N41 E52 M0.553 R1
./instances/Rome/grafo2273.40.lgr N40 E60 M0.751 R7
./instances/Rome/grafo7489.39.lgr N39 E52 M0.627 R3
./instances/Rome/grafo7710.37.lgr N37 E48 M0.186 O R0
./instances/Rome/grafo9310.74.lgr N74 E101 M1.751 R13
./instances/Rome/grafo9917.38.lgr N38 E48 M0.48 R2
./instances/Rome/grafo6350.56.lgr N56 E74 M0.785 R5
./instances/Rome/grafo4643.71.lgr N71 E96 M1.568 R4
./instances/Rome/grafo10039.98.lgr N98 E128 M2.357 R12
./instances/Rome/grafo1094.17.lgr N17 E19 M0.065 O R0
./instances/Rome/grafo2872.13.lgr N13 E16 M0.082 O R0
./instances/Rome/grafo10774.93.lgr N93 E127 M1.964 R17
./instances/Rome/grafo2482.15.lgr N15 E18 M0.148 O R0
./instances/Rome/grafo698.20.lgr N20 E27 M0.351 R1
./instances/Rome/grafo7877.70.lgr N70 E92 M1.851 R5
./instances/Rome/grafo2507.17.lgr N17 E26 M0.464 R1
./instances/Rome/grafo551.23.lgr N23 E29 M0.093 O R0
./instances/Rome/grafo4849.54.lgr N54 E68 M0.491 R2
./instances/Rome/grafo241.16.lgr N16 E21 M0.081 O R0
./instances/Rome/grafo7762.46.lgr N46 E55 M0.469 R2
./instances/Rome/grafo4717.59.lgr N59 E82 M1.329 R9
./instances/Rome/grafo1106.21.lgr N21 E35 M0.307 R4
./instances/Rome/grafo10585.93.lgr N93 E135 M2.977 R21
./instances/Rome/grafo8873.88.lgr N88 E105 M1.133 R5
./instances/Rome/grafo10779.96.lgr N96 E125 M2.138 R9
./instances/Rome/grafo10670.100.lgr N100 E136 M2.954 R21
./instances/Rome/grafo7056.41.lgr N41 E51 M0.435 R1
./instances/Rome/grafo5240.43.lgr N43 E58 M0.712 R3
./instances/Rome/grafo6159.52.lgr N52 E65 M0.722 R3
./instances/Rome/grafo2800.24.lgr N24 E27 M0.072 O R0
./instances/Rome/grafo5488.58.lgr N58 E77 M0.989 R4
./instances/Rome/grafo2228.14.lgr N14 E14 M0.054 O R0
./instances/Rome/grafo10757.96.lgr N96 E134 M2.594 R16
./instances/Rome/grafo11197.92.lgr N92 E122 M2.414 R12
./instances/Rome/grafo1321.25.lgr N25 E29 M0.104 O R0
./instances/Rome/grafo10564.37.lgr N37 E47 M0.44 R2
./instances/Rome/grafo2110.11.lgr N11 E11 M0.07 O R0
./instances/Rome/grafo1397.26.lgr N26 E27 M0.063 O R0
./instances/Rome/grafo7752.56.lgr N56 E69 M0.544 R5
./instances/Rome/grafo9753.85.lgr N85 E120 M2.551 R16
./instances/Rome/grafo2253.18.lgr N18 E25 M0.103 O R0
./instances/Rome/grafo228.19.lgr N19 E24 M0.085 O R0
./instances/Rome/grafo8424.61.lgr N61 E83 M1.005 R5
./instances/Rome/grafo3426.53.lgr N53 E62 M0.597 R1
./instances/Rome/grafo4537.75.lgr N75 E106 M2.29 R9
./instances/Rome/grafo7647.42.lgr N42 E46 M0.163 O R0
./instances/Rome/grafo1717.14.lgr N14 E14 M0.037 O R0
./instances/Rome/grafo8527.67.lgr N67 E85 M1.164 R5
./instances/Rome/grafo906.12.lgr N12 E11 M0.062 O R0
./instances/Rome/grafo3704.52.lgr N52 E71 M0.911 R4
./instances/Rome/grafo2809.11.lgr N11 E11 M0.041 O R0
./instances/Rome/grafo7527.41.lgr N41 E56 M1.07 R2
./instances/Rome/grafo8280.88.lgr N88 E119 M2.239 R15
./instances/Rome/grafo5767.44.lgr N44 E55 M0.569 R3
./instances/Rome/grafo521.20.lgr N20 E21 M0.08 O R0
./instances/Rome/grafo2653.14.lgr N14 E18 M0.076 O R0
./instances/Rome/grafo11442.33.lgr N33 E37 M0.106 O R0
./instances/Rome/grafo5517.37.lgr N37 E42 M0.143 O R0
./instances/Rome/grafo10651.90.lgr N90 E120 M2.384 R14
./instances/Rome/grafo5585.34.lgr N34 E41 M0.341 R2
./instances/Rome/grafo4938.71.lgr N71 E94 M1.43 R7
./instances/Rome/grafo1373.27.lgr N27 E31 M0.128 O R0
./instances/Rome/grafo10580.98.lgr N98 E134 M2.508 R17
./instances/Rome/grafo1977.24.lgr N24 E23 M0.084 O R0
./instances/Rome/grafo11135.95.lgr N95 E129 M2.877 R14
./instances/Rome/grafo8342.97.lgr N97 E132 M2.467 R17
./instances/Rome/grafo8207.88.lgr N88 E111 M1.143 R8
./instances/Rome/grafo11656.91.lgr N91 E123 M2.363 R15
./instances/Rome/grafo525.16.lgr N16 E20 M0.18 R1
./instances/Rome/grafo2278.39.lgr N39 E50 M0.187 O R0
./instances/Rome/grafo10078.40.lgr N40 E51 M0.629 R2
./instances/Rome/grafo6246.41.lgr N41 E55 M0.759 R3
./instances/Rome/grafo10677.95.lgr N95 E122 M2.056 R12
./instances/Rome/grafo2202.20.lgr N20 E25 M0.1 O R0
./instances/Rome/grafo5214.59.lgr N59 E80 M1.217 R8
./instances/Rome/grafo1157.38.lgr N38 E48 M0.454 R1
./instances/Rome/grafo4544.82.lgr N82 E104 M1.17 R5
./instances/Rome/grafo5868.43.lgr N43 E55 M0.73 R1
./instances/Rome/grafo8223.99.lgr N99 E148 M3.028 R28
./instances/Rome/grafo2351.20.lgr N20 E26 M0.266 R1
./instances/Rome/grafo1065.14.lgr N14 E13 M0.06 O R0
./instances/Rome/grafo5219.38.lgr N38 E47 M0.147 O R0
./instances/Rome/grafo1013.15.lgr N15 E23 M0.187 R1
./instances/Rome/grafo6332.47.lgr N47 E62 M0.694 R4
./instances/Rome/grafo7691.71.lgr N71 E95 M1.534 R4
./instances/Rome/grafo947.15.lgr N15 E24 M0.313 R1
./instances/Rome/grafo3173.63.lgr N63 E87 M1.287 R7
./instances/Rome/grafo6243.37.lgr N37 E55 M0.512 R7
./instances/Rome/grafo4857.62.lgr N62 E76 M1.123 R4
./instances/Rome/grafo7895.77.lgr N77 E106 M1.933 R9
./instances/Rome/grafo9387.66.lgr N66 E84 M1.079 R7
./instances/Rome/grafo7854.77.lgr N77 E110 M2.169 R12
./instances/Rome/grafo2656.49.lgr N49 E59 M0.562 R3
./instances/Rome/grafo2039.39.lgr N39 E45 M0.149 O R0
./instances/Rome/grafo8161.67.lgr N67 E90 M1.232 R7
./instances/Rome/grafo7698.40.lgr N40 E47 M0.424 R1
./instances/Rome/grafo775.17.lgr N17 E23 M0.086 O R0
./instances/Rome/grafo2987.17.lgr N17 E20 M0.104 O R0
./instances/Rome/grafo3939.39.lgr N39 E50 M0.432 R2
./instances/Rome/grafo7385.37.lgr N37 E42 M0.147 O R0
./instances/Rome/grafo9519.65.lgr N65 E85 M0.991 R5
./instances/Rome/grafo11365.92.lgr N92 E132 M3.322 R18
./instances/Rome/grafo3929.62.lgr N62 E76 M0.784 R4
./instances/Rome/grafo10277.35.lgr N35 E45 M0.148 O R0
./instances/Rome/grafo6848.39.lgr N39 E52 M0.681 R5
./instances/Rome/grafo1753.16.lgr N16 E23 M0.08 O R0
./instances/Rome/grafo10574.94.lgr N94 E128 M2.153 R17
./instances/Rome/grafo10247.95.lgr N95 E126 M2.647 R12
./instances/Rome/grafo9317.65.lgr N65 E80 M0.909 R3
./instances/Rome/grafo5872.33.lgr N33 E39 M0.134 O R0
./instances/Rome/grafo9209.66.lgr N66 E80 M1.011 R1
./instances/Rome/grafo4355.75.lgr N75 E101 M1.571 R5
./instances/Rome/grafo8343.75.lgr N75 E106 M1.755 R16
./instances/Rome/grafo2362.36.lgr N36 E54 M0.873 R3
./instances/Rome/grafo7906.67.lgr N67 E86 M1.197 R8
./instances/Rome/grafo4889.58.lgr N58 E77 M1.19 R6
./instances/Rome/grafo5755.61.lgr N61 E85 M1.46 R9
./instances/Rome/grafo11397.32.lgr N32 E33 M0.089 O R0
./instances/Rome/grafo11220.92.lgr N92 E132 M2.647 R21
./instances/Rome/grafo4599.73.lgr N73 E85 M0.71 R2
./instances/Rome/grafo10132.97.lgr N97 E134 M3.109 R17
./instances/Rome/grafo2757.38.lgr N38 E52 M0.48 R4
./instances/Rome/grafo1765.22.lgr N22 E31 M0.1 O R0
./instances/Rome/grafo2477.47.lgr N47 E62 M0.698 R5
./instances/Rome/grafo6839.47.lgr N47 E53 M0.597 R2
./instances/Rome/grafo8629.84.lgr N84 E114 M2.28 R13
./instances/Rome/grafo4369.51.lgr N51 E67 M1.023 R4
./instances/Rome/grafo125.32.lgr N32 E37 M0.101 O R0
./instances/Rome/grafo2794.53.lgr N53 E73 M0.997 R10
./instances/Rome/grafo9693.78.lgr N78 E103 M1.514 R8
./instances/Rome/grafo242.14.lgr N14 E16 M0.094 O R0
./instances/Rome/grafo7391.45.lgr N45 E61 M0.819 R4
./instances/Rome/grafo7755.40.lgr N40 E57 M0.993 R3
./instances/Rome/grafo3844.52.lgr N52 E78 M1.455 R9
./instances/Rome/grafo7962.78.lgr N78 E113 M2.42 R18
./instances/Rome/grafo9406.84.lgr N84 E120 M2.889 R17
./instances/Rome/grafo6729.38.lgr N38 E51 M0.646 R3
./instances/Rome/grafo9231.81.lgr N81 E116 M1.851 R20
./instances/Rome/grafo5301.37.lgr N37 E44 M0.356 R1
./instances/Rome/grafo6598.71.lgr N71 E104 M1.882 R15
./instances/Rome/grafo805.13.lgr N13 E22 M0.104 O R0
./instances/Rome/grafo4340.53.lgr N53 E69 M0.766 R2
./instances/Rome/grafo6101.36.lgr N36 E42 M0.336 R1
./instances/Rome/grafo5509.46.lgr N46 E66 M0.684 R8
./instances/Rome/grafo2853.23.lgr N23 E34 M0.527 R2
./instances/Rome/grafo10460.36.lgr N36 E39 M0.107 O R0
./instances/Rome/grafo11558.37.lgr N37 E43 M0.127 O R0
./instances/Rome/grafo1048.18.lgr N18 E25 M0.088 O R0
./instances/Rome/grafo3087.14.lgr N14 E14 M0.07 O R0
./instances/Rome/grafo9898.40.lgr N40 E50 M0.444 R1
./instances/Rome/grafo1563.74.lgr N74 E92 M1.173 R3
./instances/Rome/grafo10524.97.lgr N97 E119 M1.436 R3
./instances/Rome/grafo5833.39.lgr N39 E54 M0.735 R3
./instances/Rome/grafo10371.95.lgr N95 E125 M2.466 R11
./instances/Rome/grafo3387.40.lgr N40 E53 M0.415 R3
./instances/Rome/grafo10930.100.lgr N100 E130 M2.196 R14
./instances/Rome/grafo11299.93.lgr N93 E132 M3.296 R17
./instances/Rome/grafo7138.42.lgr N42 E53 M0.678 R2
./instances/Rome/grafo1394.45.lgr N45 E57 M0.619 R4
./instances/Rome/grafo9233.64.lgr N64 E84 M1.024 R4
./instances/Rome/grafo6874.42.lgr N42 E62 M0.886 R4
./instances/Rome/grafo9792.80.lgr N80 E112 M1.685 R21
./instances/Rome/grafo8817.88.lgr N88 E127 M2.834 R23
./instances/Rome/grafo7190.52.lgr N52 E71 M1.128 R3
./instances/Rome/grafo10864.99.lgr N99 E140 M2.646 R21
./instances/Rome/grafo2776.20.lgr N20 E24 M0.181 R1
./instances/Rome/grafo6061.45.lgr N45 E60 M0.58 R3
./instances/Rome/grafo596.14.lgr N14 E16 M0.077 O R0
./instances/Rome/grafo5405.45.lgr N45 E58 M0.59 R4
./instances/Rome/grafo11063.92.lgr N92 E116 M1.432 R9
./instances/Rome/grafo7694.39.lgr N39 E46 M0.134 O R0
./instances/Rome/grafo5209.60.lgr N60 E81 M1.024 R8
./instances/Rome/grafo2392.14.lgr N14 E14 M0.074 O R0
./instances/Rome/grafo6236.77.lgr N77 E94 M1.026 R2
./instances/Rome/grafo8364.87.lgr N87 E106 M1.347 R6
./instances/Rome/grafo7445.49.lgr N49 E72 M1.014 R10
./instances/Rome/grafo5028.83.lgr N83 E117 M2.265 R15
./instances/Rome/grafo8214.94.lgr N94 E126 M2.278 R11
./instances/Rome/grafo9183.69.lgr N69 E85 M1.011 R4
./instances/Rome/grafo7045.45.lgr N45 E66 M0.964 R3
./instances/Rome/grafo3820.42.lgr N42 E52 M0.177 O R0
./instances/Rome/grafo4551.61.lgr N61 E77 M0.869 R5
./instances/Rome/grafo3940.41.lgr N41 E59 M0.756 R4
./instances/Rome/grafo2281.16.lgr N16 E21 M0.087 O R0
./instances/Rome/grafo1603.28.lgr N28 E32 M0.123 O R0
./instances/Rome/grafo8434.69.lgr N69 E99 M2.235 R11
./instances/Rome/grafo9475.65.lgr N65 E84 M0.999 R4
./instances/Rome/grafo1199.27.lgr N27 E30 M0.138 O R0
./instances/Rome/grafo5345.42.lgr N42 E55 M0.532 R2
./instances/Rome/grafo10186.39.lgr N39 E48 M0.143 O R0
./instances/Rome/grafo10240.97.lgr N97 E134 M2.974 R18
./instances/Rome/grafo6636.56.lgr N56 E74 M0.882 R2
./instances/Rome/grafo3896.38.lgr N38 E50 M0.554 R1
./instances/Rome/grafo8365.87.lgr N87 E120 M2.422 R17
./instances/Rome/grafo11272.99.lgr N99 E133 M2.058 R17
./instances/Rome/grafo5446.40.lgr N40 E50 M0.514 R3
./instances/Rome/grafo1448.52.lgr N52 E63 M0.662 R1
./instances/Rome/grafo2843.43.lgr N43 E51 M0.476 R1
./instances/Rome/grafo2506.43.lgr N43 E56 M0.556 R2
./instances/Rome/grafo7152.57.lgr N57 E78 M1.011 R7
./instances/Rome/grafo3699.99.lgr N99 E133 M2.275 R15
./instances/Rome/grafo2256.23.lgr N23 E26 M0.089 O R0
./instances/Rome/grafo5422.44.lgr N44 E63 M0.991 R5
./instances/Rome/grafo1755.20.lgr N20 E22 M0.101 O R0
./instances/Rome/grafo4951.60.lgr N60 E80 M1.195 R6
./instances/Rome/grafo9305.62.lgr N62 E74 M0.56 R3
./instances/Rome/grafo10691.95.lgr N95 E123 M2.209 R8
./instances/Rome/grafo3772.56.lgr N56 E83 M1.245 R8
./instances/Rome/grafo6715.52.lgr N52 E72 M0.96 R4
./instances/Rome/grafo851.17.lgr N17 E19 M0.103 O R0
./instances/Rome/grafo10088.39.lgr N39 E55 M0.598 R2
./instances/Rome/grafo518.15.lgr N15 E17 M0.113 O R0
./instances/Rome/grafo9202.71.lgr N71 E107 M1.988 R16
./instances/Rome/grafo9459.79.lgr N79 E119 M2.572 R19
./instances/Rome/grafo6976.40.lgr N40 E55 M0.646 R3
./instances/Rome/grafo4218.55.lgr N55 E67 M0.556 R3
./instances/Rome/grafo795.14.lgr N14 E20 M0.103 O R0
./instances/Rome/grafo5340.34.lgr N34 E47 M0.477 R2
./instances/Rome/grafo4898.64.lgr N64 E85 M1.335 R6
./instances/Rome/grafo10323.97.lgr N97 E128 M2.031 R15
./instances/Rome/grafo3408.62.lgr N62 E73 M0.693 R3
./instances/Rome/grafo4738.65.lgr N65 E89 M1.378 R9
./instances/Rome/grafo7248.41.lgr N41 E55 M0.521 R3
./instances/Rome/grafo9664.80.lgr N80 E103 M1.445 R12
./instances/Rome/grafo911.12.lgr N12 E13 M0.063 O R0
./instances/Rome/grafo2350.11.lgr N11 E12 M0.083 O R0
./instances/Rome/grafo4019.40.lgr N40 E46 M0.133 O R0
./instances/Rome/grafo706.18.lgr N18 E25 M0.159 O R0
./instances/Rome/grafo1555.37.lgr N37 E48 M0.45 R1
./instances/Rome/grafo6029.39.lgr N39 E52 M0.599 R2
./instances/Rome/grafo5573.34.lgr N34 E42 M0.138 O R0
./instances/Rome/grafo3299.53.lgr N53 E70 M0.967 R6
./instances/Rome/grafo10818.97.lgr N97 E128 M1.913 R13
./instances/Rome/grafo2206.19.lgr N19 E23 M0.12 O R0
./instances/Rome/grafo2512.12.lgr N12 E14 M0.042 O R0
./instances/Rome/grafo10948.98.lgr N98 E130 M2.003 R14
./instances/Rome/grafo5991.34.lgr N34 E41 M0.524 R1
./instances/Rome/grafo11646.32.lgr N32 E34 M0.083 O R0
./instances/Rome/grafo2447.39.lgr N39 E61 M0.844 R9
./instances/Rome/grafo3836.53.lgr N53 E92 M1.768 R16
./instances/Rome/grafo604.12.lgr N12 E11 M0.054 O R0
./instances/Rome/grafo6356.37.lgr N37 E43 M0.145 O R0
./instances/Rome/grafo8581.94.lgr N94 E121 M2.354 R7
./instances/Rome/grafo286.18.lgr N18 E20 M0.114 O R0
./instances/Rome/grafo6780.50.lgr N50 E70 M0.962 R7
./instances/Rome/grafo4708.76.lgr N76 E91 M0.906 R2
./instances/Rome/grafo3292.56.lgr N56 E84 M1.5 R10
./instances/Rome/grafo1884.16.lgr N16 E16 M0.065 O R0
./instances/Rome/grafo9704.80.lgr N80 E110 M2.013 R12
./instances/Rome/grafo10800.37.lgr N37 E45 M0.431 R2
./instances/Rome/grafo7082.53.lgr N53 E65 M0.825 R1
./instances/Rome/grafo4723.58.lgr N58 E70 M0.685 R3
./instances/Rome/grafo3484.51.lgr N51 E68 M0.896 R5
./instances/Rome/grafo4179.79.lgr N79 E100 M1.506 R4
./instances/Rome/grafo10788.98.lgr N98 E132 M1.656 R13
./instances/Rome/grafo9160.72.lgr N72 E100 M1.545 R11
./instances/Rome/grafo6618.82.lgr N82 E101 M1.398 R4
./instances/Rome/grafo5720.47.lgr N47 E64 M0.88 R3
./instances/Rome/grafo4350.80.lgr N80 E106 M1.607 R10
./instances/Rome/grafo3887.38.lgr N38 E52 M0.674 R1
./instances/Rome/grafo6633.53.lgr N53 E77 M1.161 R7
./instances/Rome/grafo693.16.lgr N16 E19 M0.101 O R0
./instances/Rome/grafo1195.27.lgr N27 E31 M0.128 O R0
./instances/Rome/grafo2826.37.lgr N37 E51 M0.59 R4
./instances/Rome/grafo1443.67.lgr N67 E85 M1.074 R5
./instances/Rome/grafo7325.43.lgr N43 E50 M0.413 R1
./instances/Rome/grafo11157.100.lgr N100 E138 M2.914 R16
./instances/Rome/grafo5316.36.lgr N36 E41 M0.141 O R0
./instances/Rome/grafo597.17.lgr N17 E24 M0.141 O R0
./instances/Rome/grafo3502.58.lgr N58 E77 M1.42 R3
./instances/Rome/grafo6652.54.lgr N54 E74 M1.526 R5
./instances/Rome/grafo1924.16.lgr N16 E18 M0.091 O R0
./instances/Rome/grafo5634.43.lgr N43 E60 M0.669 R4
./instances/Rome/grafo9821.77.lgr N77 E95 M0.955 R7
./instances/Rome/grafo1645.21.lgr N21 E23 M0.068 O R0
./instances/Rome/grafo2903.15.lgr N15 E16 M0.09 O R0
./instances/Rome/grafo11311.40.lgr N40 E51 M0.465 R2
./instances/Rome/grafo4421.60.lgr N60 E73 M0.494 R3
./instances/Rome/grafo6476.39.lgr N39 E50 M0.454 R2
./instances/Rome/grafo10593.98.lgr N98 E130 M2.373 R16
./instances/Rome/grafo4840.59.lgr N59 E82 M1.298 R5
./instances/Rome/grafo6642.35.lgr N35 E42 M0.362 R1
./instances/Rome/grafo2831.21.lgr N21 E33 M0.388 R1
./instances/Rome/grafo6762.34.lgr N34 E44 M0.14 O R0
./instances/Rome/grafo7601.48.lgr N48 E64 M0.829 R7
./instances/Rome/grafo1269.26.lgr N26 E28 M0.12 O R0
./instances/Rome/grafo3172.51.lgr N51 E71 M1.112 R8
./instances/Rome/grafo4818.65.lgr N65 E84 M1.092 R11
./instances/Rome/grafo7108.86.lgr N86 E106 M1.346 R6
./instances/Rome/grafo8515.61.lgr N61 E73 M0.642 R2
./instances/Rome/grafo9040.63.lgr N63 E74 M0.192 O R0
./instances/Rome/grafo2652.16.lgr N16 E20 M0.099 O R0
./instances/Rome/grafo9466.69.lgr N69 E86 M1.08 R3
./instances/Rome/grafo9895.33.lgr N33 E37 M0.179 O R0
./instances/Rome/grafo3154.44.lgr N44 E57 M0.675 R4
./instances/Rome/grafo5928.77.lgr N77 E91 M0.874 R5
./instances/Rome/grafo5790.37.lgr N37 E46 M0.43 R1
./instances/Rome/grafo3309.59.lgr N59 E84 M1.225 R6
./instances/Rome/grafo3634.40.lgr N40 E47 M0.178 O R0
./instances/Rome/grafo1438.49.lgr N49 E59 M0.474 R3
./instances/Rome/grafo5286.37.lgr N37 E48 M0.429 R1
./instances/Rome/grafo4012.49.lgr N49 E65 M0.819 R7
./instances/Rome/grafo1730.29.lgr N29 E35 M0.113 O R0
./instances/Rome/grafo6491.51.lgr N51 E57 M0.167 O R0
./instances/Rome/grafo829.17.lgr N17 E21 M0.082 O R0
./instances/Rome/grafo10784.98.lgr N98 E126 M2.47 R11
./instances/Rome/grafo6551.49.lgr N49 E66 M0.881 R6
./instances/Rome/grafo10197.96.lgr N96 E135 M3.281 R18
./instances/Rome/grafo5247.33.lgr N33 E38 M0.117 O R0
./instances/Rome/grafo2009.23.lgr N23 E30 M0.372 R2
./instances/Rome/grafo7307.37.lgr N37 E47 M0.472 R1
./instances/Rome/grafo1380.61.lgr N61 E72 M0.593 R2
./instances/Rome/grafo10937.100.lgr N100 E136 M3.893 R18
./instances/Rome/grafo10172.99.lgr N99 E132 M2.264 R14
./instances/Rome/grafo2367.12.lgr N12 E15 M0.069 O R0
./instances/Rome/grafo7989.61.lgr N61 E87 M1.508 R11
./instances/Rome/grafo1672.19.lgr N19 E21 M0.09 O R0
./instances/Rome/grafo10433.97.lgr N97 E128 M1.725 R17
./instances/Rome/grafo5044.59.lgr N59 E84 M1.408 R11
./instances/Rome/grafo11092.97.lgr N97 E134 M2.906 R17
./instances/Rome/grafo10281.34.lgr N34 E42 M0.097 O R0
./instances/Rome/grafo9922.39.lgr N39 E50 M0.542 R3
./instances/Rome/grafo5812.46.lgr N46 E58 M0.761 R3
./instances/Rome/grafo1368.31.lgr N31 E44 M0.451 R3
./instances/Rome/grafo8166.75.lgr N75 E104 M1.973 R12
./instances/Rome/grafo9094.83.lgr N83 E111 M1.211 R10
./instances/Rome/grafo3040.44.lgr N44 E50 M0.159 O R0
./instances/Rome/grafo6441.41.lgr N41 E54 M0.611 R4
./instances/Rome/grafo1338.25.lgr N25 E26 M0.107 O R0
./instances/Rome/grafo8037.62.lgr N62 E81 M0.881 R8
./instances/Rome/grafo763.18.lgr N18 E23 M0.074 O R0
./instances/Rome/grafo5472.43.lgr N43 E58 M0.628 R5
./instances/Rome/grafo4720.81.lgr N81 E109 M1.708 R14
./instances/Rome/grafo9155.63.lgr N63 E83 M1.193 R3
./instances/Rome/grafo1170.27.lgr N27 E28 M0.099 O R0
./instances/Rome/grafo3649.38.lgr N38 E54 M0.732 R4
./instances/Rome/grafo1918.16.lgr N16 E23 M0.076 O R0
./instances/Rome/grafo5923.65.lgr N65 E92 M1.481 R9
./instances/Rome/grafo2282.20.lgr N20 E24 M0.102 O R0
./instances/Rome/grafo11169.99.lgr N99 E128 M2.174 R12
./instances/Rome/grafo7327.39.lgr N39 E51 M0.201 O R0
./instances/Rome/grafo11262.41.lgr N41 E49 M0.422 R2
./instances/Rome/grafo3032.30.lgr N30 E35 M0.121 O R0
./instances/Rome/grafo388.13.lgr N13 E16 M0.074 O R0
./instances/Rome/grafo2850.14.lgr N14 E17 M0.084 O R0
./instances/Rome/grafo7761.44.lgr N44 E55 M0.482 R1
./instances/Rome/grafo7998.71.lgr N71 E91 M1.157 R8
./instances/Rome/grafo10727.94.lgr N94 E131 M2.773 R21
./instances/Rome/grafo806.15.lgr N15 E16 M0.044 O R0
./instances/Rome/grafo7715.40.lgr N40 E56 M0.406 R3
./instances/Rome/grafo5223.60.lgr N60 E83 M1.226 R9
./instances/Rome/grafo5922.42.lgr N42 E54 M0.621 R2
./instances/Rome/grafo1062.15.lgr N15 E19 M0.091 O R0
./instances/Rome/grafo7343.44.lgr N44 E53 M0.473 R1
./instances/Rome/grafo7418.99.lgr N99 E132 M2.446 R12
./instances/Rome/grafo9468.79.lgr N79 E109 M1.61 R12
./instances/Rome/grafo3475.53.lgr N53 E70 M0.997 R6
./instances/Rome/grafo2734.25.lgr N25 E28 M0.132 O R0
./instances/Rome/grafo3746.62.lgr N62 E80 M0.903 R6
./instances/Rome/grafo8811.96.lgr N96 E127 M2.33 R17
./instances/Rome/grafo3774.41.lgr N41 E47 M0.176 O R0
./instances/Rome/grafo523.20.lgr N20 E23 M0.097 O R0
./instances/Rome/grafo6011.35.lgr N35 E45 M0.467 R4
./instances/Rome/grafo4061.39.lgr N39 E47 M0.393 R2
./instances/Rome/grafo2675.12.lgr N12 E14 M0.036 O R0
./instances/Rome/grafo10224.95.lgr N95 E133 M2.883 R16
./instances/Rome/grafo8596.84.lgr N84 E111 M1.889 R14
./instances/Rome/grafo6074.46.lgr N46 E62 M0.662 R5
./instances/Rome/grafo5148.34.lgr N34 E37 M0.147 O R0
./instances/Rome/grafo10534.100.lgr N100 E141 M2.848 R18
./instances/Rome/grafo11424.95.lgr N95 E129 M2.523 R15
./instances/Rome/grafo6413.62.lgr N62 E95 M1.623 R11
./instances/Rome/grafo284.28.lgr N28 E36 M0.355 R1
./instances/Rome/grafo9892.34.lgr N34 E38 M0.137 O R0
./instances/Rome/grafo2245.17.lgr N17 E19 M0.072 O R0
./instances/Rome/grafo4419.61.lgr N61 E80 M0.721 R12
./instances/Rome/grafo11057.96.lgr N96 E133 M3.083 R17
./instances/Rome/grafo10380.98.lgr N98 E135 M2.432 R19
./instances/Rome/grafo2834.24.lgr N24 E28 M0.089 O R0
./instances/Rome/grafo3505.43.lgr N43 E56 M0.63 R3
./instances/Rome/grafo4499.55.lgr N55 E72 M0.925 R1
./instances/Rome/grafo1830.24.lgr N24 E29 M0.096 O R0
./instances/Rome/grafo2860.18.lgr N18 E21 M0.119 O R0
./instances/Rome/grafo7405.46.lgr N46 E64 M0.962 R4
./instances/Rome/grafo5985.62.lgr N62 E87 M0.922 R14
./instances/Rome/grafo10146.97.lgr N97 E142 M3.946 R24
./instances/Rome/grafo3981.43.lgr N43 E53 M0.49 R1
./instances/Rome/grafo7003.56.lgr N56 E73 M0.909 R6
./instances/Rome/grafo8592.74.lgr N74 E102 M1.565 R12
./instances/Rome/grafo958.13.lgr N13 E16 M0.085 O R0
./instances/Rome/grafo9482.79.lgr N79 E104 M2.175 R12
./instances/Rome/grafo10827.99.lgr N99 E135 M2.49 R17
./instances/Rome/grafo9238.85.lgr N85 E103 M0.92 R7
./instances/Rome/grafo1449.21.lgr N21 E20 M0.116 O R0
./instances/Rome/grafo1217.27.lgr N27 E29 M0.276 O R0
./instances/Rome/grafo831.16.lgr N16 E17 M0.047 O R0
./instances/Rome/grafo3298.58.lgr N58 E76 M0.908 R6
./instances/Rome/grafo10687.96.lgr N96 E134 M3.092 R14
./instances/Rome/grafo3023.34.lgr N34 E42 M0.135 O R0
./instances/Rome/grafo11001.97.lgr N97 E136 M2.329 R22
./instances/Rome/grafo7629.42.lgr N42 E65 M0.797 R7
./instances/Rome/grafo3234.50.lgr N50 E65 M0.848 R3
./instances/Rome/grafo3546.36.lgr N36 E49 M0.744 R2
./instances/Rome/grafo2471.14.lgr N14 E16 M0.074 O R0
./instances/Rome/grafo4922.61.lgr N61 E91 M1.081 R9
./instances/Rome/grafo1122.17.lgr N17 E17 M0.05 O R0
./instances/Rome/grafo8211.77.lgr N77 E98 M1.409 R7
./instances/Rome/grafo2913.40.lgr N40 E58 M0.644 R7
./instances/Rome/grafo8126.71.lgr N71 E99 M1.091 R11
./instances/Rome/grafo4168.76.lgr N76 E101 M1.516 R8
./instances/Rome/grafo6283.36.lgr N36 E45 M0.466 R2
./instances/Rome/grafo3911.34.lgr N34 E44 M0.488 R2
./instances/Rome/grafo9900.39.lgr N39 E44 M0.182 O R0
./instances/Rome/grafo2457.37.lgr N37 E48 M0.507 R2
./instances/Rome/grafo11158.94.lgr N94 E120 M1.623 R8
./instances/Rome/grafo497.15.lgr N15 E17 M0.063 O R0
./instances/Rome/grafo5011.62.lgr N62 E85 M1.808 R7
./instances/Rome/grafo3932.38.lgr N38 E48 M0.206 O R0
./instances/Rome/grafo3454.39.lgr N39 E50 M0.35 R1
./instances/Rome/grafo9277.76.lgr N76 E102 M1.764 R8
./instances/Rome/grafo5499.38.lgr N38 E48 M0.368 R2
./instances/Rome/grafo2719.21.lgr N21 E26 M0.076 O R0
./instances/Rome/grafo5529.36.lgr N36 E44 M0.405 R1
./instances/Rome/grafo11160.100.lgr N100 E122 M1.826 R9
./instances/Rome/grafo8882.100.lgr N100 E158 M5.036 R35
./instances/Rome/grafo5391.74.lgr N74 E100 M1.37 R15
./instances/Rome/grafo9574.74.lgr N74 E107 M2.173 R12
./instances/Rome/grafo3166.57.lgr N57 E75 M1.283 R9
./instances/Rome/grafo7041.44.lgr N44 E52 M0.783 R1
./instances/Rome/grafo1043.15.lgr N15 E19 M0.086 O R0
./instances/Rome/grafo8566.98.lgr N98 E139 M1.966 R22
./instances/Rome/grafo6977.74.lgr N74 E101 M1.489 R15
./instances/Rome/grafo9091.86.lgr N86 E111 M1.591 R12
./instances/Rome/grafo2668.12.lgr N12 E13 M0.046 O R0
./instances/Rome/grafo6510.49.lgr N49 E59 M0.184 O R0
./instances/Rome/grafo9562.66.lgr N66 E91 M0.93 R7
./instances/Rome/grafo4839.63.lgr N63 E87 M1.285 R6
./instances/Rome/grafo651.16.lgr N16 E15 M0.07 O R0
./instances/Rome/grafo5756.32.lgr N32 E36 M0.115 O R0
./instances/Rome/grafo3354.63.lgr N63 E83 M0.86 R5
./instances/Rome/grafo2569.14.lgr N14 E16 M0.133 O R0
./instances/Rome/grafo4128.61.lgr N61 E88 M1.864 R12
./instances/Rome/grafo5092.52.lgr N52 E66 M0.574 R5
./instances/Rome/grafo904.20.lgr N20 E22 M0.057 O R0
./instances/Rome/grafo11221.92.lgr N92 E113 M1.352 R7
./instances/Rome/grafo1600.28.lgr N28 E37 M0.398 R2
./instances/Rome/grafo6128.47.lgr N47 E60 M0.757 R4
./instances/Rome/grafo1844.42.lgr N42 E54 M0.544 R3
./instances/Rome/grafo10315.98.lgr N98 E127 M2.117 R12
./instances/Rome/grafo932.28.lgr N28 E35 M0.088 O R0
./instances/Rome/grafo5818.77.lgr N77 E111 M2.282 R15
./instances/Rome/grafo9431.79.lgr N79 E103 M1.581 R8
./instances/Rome/grafo1641.30.lgr N30 E33 M0.132 O R0
./instances/Rome/grafo4850.55.lgr N55 E75 M0.898 R4
./instances/Rome/grafo4690.61.lgr N61 E83 M1.172 R4
./instances/Rome/grafo6556.60.lgr N60 E88 M1.551 R10
./instances/Rome/grafo8331.95.lgr N95 E120 M1.401 R12
./instances/Rome/grafo2610.17.lgr N17 E18 M0.079 O R0
./instances/Rome/grafo10729.36.lgr N36 E46 M0.507 R1
./instances/Rome/grafo3944.39.lgr N39 E54 M0.717 R2
./instances/Rome/grafo4536.83.lgr N83 E102 M1.337 R5
./instances/Rome/grafo8417.61.lgr N61 E89 M1.225 R16
./instances/Rome/grafo10712.98.lgr N98 E141 M2.798 R23
./instances/Rome/grafo6561.48.lgr N48 E68 M0.89 R6
./instances/Rome/grafo11554.36.lgr N36 E50 M0.607 R4
./instances/Rome/grafo11053.94.lgr N94 E132 M3.206 R16
./instances/Rome/grafo2839.37.lgr N37 E47 M0.513 R2
./instances/Rome/grafo1206.29.lgr N29 E36 M0.096 O R0
./instances/Rome/grafo4749.61.lgr N61 E73 M0.69 R5
./instances/Rome/grafo1410.67.lgr N67 E85 M0.765 R5
./instances/Rome/grafo6253.41.lgr N41 E48 M0.138 O R0
./instances/Rome/grafo3969.54.lgr N54 E70 M0.559 R6
./instances/Rome/grafo4204.74.lgr N74 E99 M1.598 R6
./instances/Rome/grafo10744.96.lgr N96 E129 M2.026 R15
./instances/Rome/grafo1160.17.lgr N17 E23 M0.116 O R0
./instances/Rome/grafo9048.63.lgr N63 E74 M0.583 R4
./instances/Rome/grafo9043.73.lgr N73 E95 M1.751 R6
./instances/Rome/grafo5486.43.lgr N43 E54 M0.454 R2
./instances/Rome/grafo9074.70.lgr N70 E90 M1.688 R5
./instances/Rome/grafo8585.91.lgr N91 E123 M2.259 R16
./instances/Rome/grafo772.11.lgr N11 E13 M0.111 O R0
./instances/Rome/grafo3799.44.lgr N44 E66 M0.985 R6
./instances/Rome/grafo2935.11.lgr N11 E11 M0.074 O R0
./instances/Rome/grafo8809.94.lgr N94 E116 M1.569 R5
./instances/Rome/grafo4439.80.lgr N80 E102 M1.176 R6
./instances/Rome/grafo5300.59.lgr N59 E80 M1.187 R5
./instances/Rome/grafo1598.29.lgr N29 E33 M0.122 O R0
./instances/Rome/grafo1665.17.lgr N17 E17 M0.05 O R0
./instances/Rome/grafo2091.34.lgr N34 E47 M0.362 R1
./instances/Rome/grafo11529.36.lgr N36 E52 M0.708 R4
./instances/Rome/grafo669.12.lgr N12 E12 M0.066 O R0
./instances/Rome/grafo3802.41.lgr N41 E57 M0.654 R5
./instances/Rome/grafo113.28.lgr N28 E31 M0.121 O R0
./instances/Rome/grafo3931.37.lgr N37 E47 M0.511 R4
./instances/Rome/grafo5839.36.lgr N36 E40 M0.365 R1
./instances/Rome/grafo2083.52.lgr N52 E63 M0.618 R1
./instances/Rome/grafo4383.75.lgr N75 E105 M1.94 R15
./instances/Rome/grafo3831.44.lgr N44 E52 M0.16 O R0
./instances/Rome/grafo3735.39.lgr N39 E53 M0.491 R4
./instances/Rome/grafo7274.38.lgr N38 E54 M0.963 R5
./instances/Rome/grafo6845.40.lgr N40 E49 M0.417 R2
./instances/Rome/grafo2212.36.lgr N36 E41 M0.147 O R0
./instances/Rome/grafo11445.36.lgr N36 E41 M0.131 O R0
./instances/Rome/grafo11464.35.lgr N35 E47 M0.529 R3
./instances/Rome/grafo447.14.lgr N14 E16 M0.076 O R0
./instances/Rome/grafo6241.46.lgr N46 E60 M0.688 R4
./instances/Rome/grafo8671.93.lgr N93 E114 M1.412 R6
./instances/Rome/grafo8423.82.lgr N82 E109 M1.318 R12
./instances/Rome/grafo4790.62.lgr N62 E85 M2.018 R8
./instances/Rome/grafo2298.13.lgr N13 E14 M0.102 O R0
./instances/Rome/grafo11604.34.lgr N34 E43 M0.376 R2
./instances/Rome/grafo6628.46.lgr N46 E63 M0.817 R5
./instances/Rome/grafo3383.38.lgr N38 E62 M1.575 R12
./instances/Rome/grafo4820.66.lgr N66 E100 M2.089 R17
./instances/Rome/grafo3384.52.lgr N52 E81 M1.249 R14
./instances/Rome/grafo9473.64.lgr N64 E79 M0.623 R3
./instances/Rome/grafo4011.48.lgr N48 E62 M0.374 R3
./instances/Rome/grafo8759.94.lgr N94 E124 M1.973 R11
./instances/Rome/grafo10163.93.lgr N93 E121 M2.361 R12
./instances/Rome/grafo7841.83.lgr N83 E107 M1.543 R7
./instances/Rome/grafo9571.67.lgr N67 E77 M0.708 R1
./instances/Rome/grafo3129.37.lgr N37 E48 M0.151 O R0
./instances/Rome/grafo3150.40.lgr N40 E46 M0.14 O R0
./instances/Rome/grafo5008.58.lgr N58 E77 M0.881 R8
./instances/Rome/grafo11002.96.lgr N96 E133 M1.739 R15
./instances/Rome/grafo4068.38.lgr N38 E49 M0.839 R4
./instances/Rome/grafo1605.50.lgr N50 E54 M0.149 O R0
./instances/Rome/grafo5303.34.lgr N34 E44 M0.141 O R0
./instances/Rome/grafo6470.45.lgr N45 E66 M0.757 R8
./instances/Rome/grafo4966.53.lgr N53 E66 M0.635 R1
./instances/Rome/grafo8146.77.lgr N77 E99 M1.153 R8
./instances/Rome/grafo818.13.lgr N13 E14 M0.043 O R0
./instances/Rome/grafo137.21.lgr N21 E36 M0.437 R3
./instances/Rome/grafo1347.25.lgr N25 E29 M0.102 O R0
./instances/Rome/grafo5837.36.lgr N36 E56 M0.805 R4
./instances/Rome/grafo4885.71.lgr N71 E105 M1.837 R12
./instances/Rome/grafo3061.32.lgr N32 E46 M0.516 R1
./instances/Rome/grafo5611.76.lgr N76 E102 M1.193 R7
./instances/Rome/grafo4213.71.lgr N71 E94 M0.864 R7
./instances/Rome/grafo8966.89.lgr N89 E107 M1.129 R8
./instances/Rome/grafo4491.61.lgr N61 E79 M1.01 R3
./instances/Rome/grafo8190.73.lgr N73 E100 M1.507 R15
./instances/Rome/grafo6698.37.lgr N37 E54 M0.566 R2
./instances/Rome/grafo10848.94.lgr N94 E119 M1.828 R6
./instances/Rome/grafo3677.51.lgr N51 E71 M1.051 R7
./instances/Rome/grafo4032.42.lgr N42 E51 M0.174 O R0
./instances/Rome/grafo2820.14.lgr N14 E14 M0.082 O R0
./instances/Rome/grafo4761.64.lgr N64 E93 M1.437 R15
./instances/Rome/grafo4376.60.lgr N60 E73 M0.561 R2
./instances/Rome/grafo461.10.lgr N10 E10 M0.073 O R0
./instances/Rome/grafo10072.97.lgr N97 E136 M3.178 R16
./instances/Rome/grafo1679.18.lgr N18 E24 M0.088 O R0
./instances/Rome/grafo9430.65.lgr N65 E76 M0.633 R5
./instances/Rome/grafo2203.33.lgr N33 E41 M0.371 R1
./instances/Rome/grafo6607.51.lgr N51 E61 M0.17 O R0
./instances/Rome/grafo11050.98.lgr N98 E141 M3.227 R18
./instances/Rome/grafo5105.52.lgr N52 E81 M1.263 R10
./instances/Rome/grafo5757.69.lgr N69 E100 M2.014 R15
./instances/Rome/grafo5344.41.lgr N41 E52 M0.49 R4
./instances/Rome/grafo1445.30.lgr N30 E38 M0.099 O R0
./instances/Rome/grafo5199.42.lgr N42 E61 M0.716 R9
./instances/Rome/grafo9511.84.lgr N84 E119 M2.686 R10
./instances/Rome/grafo3111.48.lgr N48 E54 M0.177 O R0
./instances/Rome/grafo789.24.lgr N24 E30 M0.1 O R0
./instances/Rome/grafo9627.80.lgr N80 E98 M1.121 R6
./instances/Rome/grafo179.35.lgr N35 E42 M0.173 O R0
./instances/Rome/grafo5826.73.lgr N73 E94 M1.271 R6
./instances/Rome/grafo7777.87.lgr N87 E111 M1.523 R10
./instances/Rome/grafo1774.10.lgr N10 E15 M0.073 O R0
./instances/Rome/grafo8361.65.lgr N65 E84 M1.106 R6
./instances/Rome/grafo8696.73.lgr N73 E104 M1.646 R14
./instances/Rome/grafo6619.48.lgr N48 E57 M0.515 R3
./instances/Rome/grafo9158.65.lgr N65 E87 M1.295 R9
./instances/Rome/grafo5444.55.lgr N55 E70 M0.799 R3
./instances/Rome/grafo4052.41.lgr N41 E56 M1.158 R5
./instances/Rome/grafo10854.99.lgr N99 E135 M2.402 R15
./instances/Rome/grafo511.13.lgr N13 E14 M0.111 O R0
./instances/Rome/grafo11485.39.lgr N39 E52 M0.685 R4
./instances/Rome/grafo5781.35.lgr N35 E43 M0.404 R1
./instances/Rome/grafo3092.24.lgr N24 E28 M0.168 O R0
./instances/Rome/grafo7531.38.lgr N38 E44 M0.12 O R0
./instances/Rome/grafo6088.41.lgr N41 E48 M0.346 R1
./instances/Rome/grafo5216.43.lgr N43 E57 M0.739 R2
./instances/Rome/grafo9362.98.lgr N98 E143 M4.727 R27
./instances/Rome/grafo2639.29.lgr N29 E43 M0.462 R3
./instances/Rome/grafo6973.41.lgr N41 E58 M0.79 R5
./instances/Rome/grafo2210.28.lgr N28 E32 M0.084 O R0
./instances/Rome/grafo5335.32.lgr N32 E37 M0.201 R1
./instances/Rome/grafo9325.63.lgr N63 E86 M1.324 R8
./instances/Rome/grafo898.10.lgr N10 E9 M0.086 O R0
./instances/Rome/grafo11502.100.lgr N100 E126 M1.827 R9
./instances/Rome/grafo1841.18.lgr N18 E26 M0.097 O R0
./instances/Rome/grafo8322.70.lgr N70 E102 M1.847 R15
./instances/Rome/grafo3400.93.lgr N93 E124 M2.279 R15
./instances/Rome/grafo3338.56.lgr N56 E71 M0.879 R3
./instances/Rome/grafo11468.36.lgr N36 E47 M0.504 R4
./instances/Rome/grafo8471.89.lgr N89 E117 M1.718 R10
./instances/Rome/grafo5469.81.lgr N81 E98 M0.914 R3
./instances/Rome/grafo10759.96.lgr N96 E122 M1.045 R9
./instances/Rome/grafo5764.36.lgr N36 E43 M0.356 R1
./instances/Rome/grafo6134.45.lgr N45 E55 M0.455 R1
./instances/Rome/grafo7847.77.lgr N77 E117 M2.885 R20
./instances/Rome/grafo2930.35.lgr N35 E37 M0.134 O R0
./instances/Rome/grafo4017.44.lgr N44 E60 M0.781 R6
./instances/Rome/grafo9621.90.lgr N90 E112 M1.301 R6
./instances/Rome/grafo7436.67.lgr N67 E89 M1.272 R8
./instances/Rome/grafo11546.97.lgr N97 E140 M3.959 R17
./instances/Rome/grafo7092.37.lgr N37 E47 M0.397 R1
./instances/Rome/grafo4783.80.lgr N80 E107 M1.752 R7
./instances/Rome/grafo7266.70.lgr N70 E84 M0.99 R2
./instances/Rome/grafo9322.67.lgr N67 E92 M1.373 R7
./instances/Rome/grafo5269.42.lgr N42 E54 M0.568 R1
./instances/Rome/grafo11648.90.lgr N90 E131 M3.303 R20
./instances/Rome/grafo4116.60.lgr N60 E88 M1.313 R11
./instances/Rome/grafo4684.63.lgr N63 E82 M1.252 R6
./instances/Rome/grafo5035.56.lgr N56 E71 M0.608 R2
./instances/Rome/grafo4466.66.lgr N66 E102 M1.912 R19
./instances/Rome/grafo6139.40.lgr N40 E51 M0.593 R2
./instances/Rome/grafo6883.43.lgr N43 E54 M0.571 R4
./instances/Rome/grafo4171.57.lgr N57 E80 M1.218 R7
./instances/Rome/grafo9910.32.lgr N32 E37 M0.368 R1
./instances/Rome/grafo4296.55.lgr N55 E68 M0.868 R3
./instances/Rome/grafo11313.96.lgr N96 E144 M3.929 R25
./instances/Rome/grafo9679.66.lgr N66 E95 M1.629 R12
./instances/Rome/grafo1606.63.lgr N63 E85 M1.223 R9
./instances/Rome/grafo9666.72.lgr N72 E112 M2.235 R20
./instances/Rome/grafo2023.16.lgr N16 E20 M0.084 O R0
./instances/Rome/grafo9776.86.lgr N86 E113 M1.386 R10
./instances/Rome/grafo931.13.lgr N13 E15 M0.08 O R0
./instances/Rome/grafo2766.26.lgr N26 E32 M0.137 O R0
./instances/Rome/grafo2553.18.lgr N18 E19 M0.066 O R0
./instances/Rome/grafo3727.39.lgr N39 E53 M0.756 R3
./instances/Rome/grafo2581.45.lgr N45 E54 M0.464 R1
./instances/Rome/grafo2845.14.lgr N14 E16 M0.067 O R0
./instances/Rome/grafo1162.11.lgr N11 E11 M0.043 O R0
./instances/Rome/grafo3643.36.lgr N36 E43 M0.175 O R0
./instances/Rome/grafo11041.97.lgr N97 E126 M2.673 R11
./instances/Rome/grafo2421.17.lgr N17 E19 M0.137 O R0
./instances/Rome/grafo8196.76.lgr N76 E92 M0.796 R5
./instances/Rome/grafo4147.81.lgr N81 E107 M1.687 R13
./instances/Rome/grafo5926.43.lgr N43 E62 M0.658 R5
./instances/Rome/grafo11245.92.lgr N92 E118 M1.909 R7
./instances/Rome/grafo3213.44.lgr N44 E57 M0.604 R2
./instances/Rome/grafo1831.17.lgr N17 E19 M0.139 O R0
./instances/Rome/grafo4134.57.lgr N57 E84 M1.627 R7
./instances/Rome/grafo10516.94.lgr N94 E138 M3.911 R23
./instances/Rome/grafo4817.55.lgr N55 E80 M1.401 R11
./instances/Rome/grafo11149.100.lgr N100 E136 M2.535 R15
./instances/Rome/grafo11367.92.lgr N92 E118 M1.386 R6
./instances/Rome/grafo4111.35.lgr N35 E50 M0.664 R3
./instances/Rome/grafo11212.41.lgr N41 E56 M0.483 R3
./instances/Rome/grafo7833.72.lgr N72 E105 M1.843 R11
./instances/Rome/grafo8226.90.lgr N90 E129 M3.059 R18
./instances/Rome/grafo4760.55.lgr N55 E73 M1.098 R2
./instances/Rome/grafo5045.55.lgr N55 E76 M1.15 R6
./instances/Rome/grafo5353.39.lgr N39 E45 M0.159 O R0
./instances/Rome/grafo6661.55.lgr N55 E72 M1.003 R2
./instances/Rome/grafo11392.90.lgr N90 E128 M1.791 R20
./instances/Rome/grafo9063.73.lgr N73 E98 M1.528 R11
./instances/Rome/grafo3565.42.lgr N42 E52 M0.199 O R0
./instances/Rome/grafo5372.36.lgr N36 E47 M0.534 R4
./instances/Rome/grafo6586.48.lgr N48 E69 M1.184 R6
./instances/Rome/grafo9301.61.lgr N61 E77 M0.65 R3
./instances/Rome/grafo1675.19.lgr N19 E21 M0.078 O R0
./instances/Rome/grafo4418.53.lgr N53 E63 M0.461 R2
./instances/Rome/grafo1891.18.lgr N18 E19 M0.067 O R0
./instances/Rome/grafo5581.45.lgr N45 E62 M0.881 R4
./instances/Rome/grafo2941.38.lgr N38 E54 M0.713 R5
./instances/Rome/grafo10870.94.lgr N94 E129 M3.15 R17
./instances/Rome/grafo3861.99.lgr N99 E140 M2.077 R21
./instances/Rome/grafo1713.19.lgr N19 E19 M0.059 O R0
./instances/Rome/grafo9804.84.lgr N84 E121 M2.861 R13
./instances/Rome/grafo9136.67.lgr N67 E86 M1.188 R7
./instances/Rome/grafo5347.80.lgr N80 E95 M0.9 R2
./instances/Rome/grafo9989.32.lgr N32 E38 M0.137 O R0
./instances/Rome/grafo8353.89.lgr N89 E116 M1.382 R15
./instances/Rome/grafo10142.37.lgr N37 E47 M0.518 R3
./instances/Rome/grafo11054.96.lgr N96 E127 M2.066 R15
./instances/Rome/grafo1052.22.lgr N22 E34 M0.344 R1
./instances/Rome/grafo8129.79.lgr N79 E109 M1.977 R14
./instances/Rome/grafo10425.93.lgr N93 E122 M2.212 R8
./instances/Rome/grafo4286.74.lgr N74 E111 M2.697 R15
./instances/Rome/grafo1818.26.lgr N26 E28 M0.146 O R0
./instances/Rome/grafo9954.32.lgr N32 E34 M0.121 O R0
./instances/Rome/grafo4583.59.lgr N59 E80 M0.795 R7
./instances/Rome/grafo9350.63.lgr N63 E85 M1.921 R9
./instances/Rome/grafo3906.49.lgr N49 E61 M0.162 O R0
./instances/Rome/grafo3240.46.lgr N46 E66 M0.939 R8
./instances/Rome/grafo4774.65.lgr N65 E85 M1.342 R4
./instances/Rome/grafo11636.32.lgr N32 E32 M0.101 O R0
./instances/Rome/grafo10074.90.lgr N90 E130 M3.036 R22
./instances/Rome/grafo5062.64.lgr N64 E78 M0.898 R3
./instances/Rome/grafo4502.55.lgr N55 E76 M1.137 R7
./instances/Rome/grafo2890.12.lgr N12 E14 M0.045 O R0
./instances/Rome/grafo532.11.lgr N11 E11 M0.063 O R0
./instances/Rome/grafo4221.55.lgr N55 E69 M1.262 R2
./instances/Rome/grafo1840.28.lgr N28 E34 M0.182 O R0
./instances/Rome/grafo219.11.lgr N11 E13 M0.04 O R0
./instances/Rome/grafo8254.72.lgr N72 E85 M0.785 R7
./instances/Rome/grafo11378.36.lgr N36 E47 M0.479 R4
./instances/Rome/grafo9433.65.lgr N65 E101 M1.336 R19
./instances/Rome/grafo2288.16.lgr N16 E24 M0.134 O R0
./instances/Rome/grafo674.15.lgr N15 E18 M0.095 O R0
./instances/Rome/grafo8489.87.lgr N87 E106 M1.345 R8
./instances/Rome/grafo1869.31.lgr N31 E33 M0.108 O R0
./instances/Rome/grafo5241.42.lgr N42 E55 M0.599 R3
./instances/Rome/grafo8943.98.lgr N98 E146 M3.55 R25
./instances/Rome/grafo5604.39.lgr N39 E61 M0.794 R5
./instances/Rome/grafo8528.84.lgr N84 E109 M1.596 R11
./instances/Rome/grafo3544.42.lgr N42 E60 M0.778 R6
./instances/Rome/grafo3405.57.lgr N57 E78 M1.1 R10
./instances/Rome/grafo8875.98.lgr N98 E131 M2.488 R12
./instances/Rome/grafo7971.73.lgr N73 E92 M1.125 R6
./instances/Rome/grafo11608.32.lgr N32 E33 M0.146 O R0
./instances/Rome/grafo11374.33.lgr N33 E44 M0.197 O R0
./instances/Rome/grafo8899.89.lgr N89 E116 M1.837 R11
./instances/Rome/grafo2597.15.lgr N15 E17 M0.072 O R0
./instances/Rome/grafo6679.82.lgr N82 E107 M1.465 R7
./instances/Rome/grafo11355.92.lgr N92 E128 M2.539 R19
./instances/Rome/grafo3997.40.lgr N40 E56 M0.667 R3
./instances/Rome/grafo2578.34.lgr N34 E36 M0.12 O R0
./instances/Rome/grafo9855.35.lgr N35 E40 M0.121 O R0
./instances/Rome/grafo1986.27.lgr N27 E34 M0.337 R1
./instances/Rome/grafo4162.63.lgr N63 E81 M0.955 R6
./instances/Rome/grafo8113.70.lgr N70 E94 M1.858 R11
./instances/Rome/grafo7574.86.lgr N86 E110 M1.819 R8
./instances/Rome/grafo2325.13.lgr N13 E13 M0.078 O R0
./instances/Rome/grafo843.14.lgr N14 E14 M0.078 O R0
./instances/Rome/grafo10044.38.lgr N38 E46 M0.308 R1
./instances/Rome/grafo4141.64.lgr N64 E79 M0.666 R3
./instances/Rome/grafo3095.34.lgr N34 E44 M0.302 R2
./instances/Rome/grafo8355.87.lgr N87 E129 M2.475 R20
./instances/Rome/grafo5362.37.lgr N37 E45 M0.481 R1
./instances/Rome/grafo9463.77.lgr N77 E103 M1.833 R9
./instances/Rome/grafo7658.44.lgr N44 E61 M0.795 R3
./instances/Rome/grafo1458.48.lgr N48 E63 M0.837 R2
./instances/Rome/grafo504.25.lgr N25 E29 M0.136 O R0
./instances/Rome/grafo1391.27.lgr N27 E30 M0.102 O R0
./instances/Rome/grafo6577.38.lgr N38 E49 M0.52 R1
./instances/Rome/grafo4341.56.lgr N56 E73 M0.855 R3
./instances/Rome/grafo3444.41.lgr N41 E53 M0.572 R5
./instances/Rome/grafo3883.42.lgr N42 E65 M1.062 R6
./instances/Rome/grafo9678.79.lgr N79 E106 M1.66 R11
./instances/Rome/grafo6234.39.lgr N39 E52 M0.49 R2
./instances/Rome/grafo11038.100.lgr N100 E133 M2.641 R12
./instances/Rome/grafo5924.57.lgr N57 E74 M0.882 R4
./instances/Rome/grafo8969.94.lgr N94 E134 M3.421 R19
./instances/Rome/grafo7314.43.lgr N43 E53 M0.47 R1
./instances/Rome/grafo11486.37.lgr N37 E49 M0.117 O R0
./instances/Rome/grafo4769.53.lgr N53 E72 M0.926 R6
./instances/Rome/grafo4876.60.lgr N60 E78 M1.044 R4
./instances/Rome/grafo8336.71.lgr N71 E91 M1.715 R6
./instances/Rome/grafo178.33.lgr N33 E42 M0.363 R1
./instances/Rome/grafo4071.43.lgr N43 E60 M0.975 R6
./instances/Rome/grafo9285.86.lgr N86 E115 M1.958 R9
./instances/Rome/grafo5007.64.lgr N64 E78 M0.977 R3
./instances/Rome/grafo9260.68.lgr N68 E94 M1.539 R9
./instances/Rome/grafo9612.79.lgr N79 E99 M1.106 R6
./instances/Rome/grafo4314.67.lgr N67 E102 M1.936 R14
./instances/Rome/grafo5544.67.lgr N67 E86 M0.762 R6
./instances/Rome/grafo2363.34.lgr N34 E39 M0.152 O R0
./instances/Rome/grafo1872.23.lgr N23 E25 M0.08 O R0
./instances/Rome/grafo1176.11.lgr N11 E13 M0.09 O R0
./instances/Rome/grafo2420.16.lgr N16 E18 M0.074 O R0
./instances/Rome/grafo2401.17.lgr N17 E31 M0.408 R2
./instances/Rome/grafo3547.37.lgr N37 E38 M0.144 O R0
./instances/Rome/grafo6554.48.lgr N48 E70 M0.917 R10
./instances/Rome/grafo7046.48.lgr N48 E54 M0.22 O R0
./instances/Rome/grafo6658.59.lgr N59 E79 M0.764 R6
./instances/Rome/grafo10392.94.lgr N94 E132 M3.072 R19
./instances/Rome/grafo10819.95.lgr N95 E122 M1.854 R14
./instances/Rome/grafo2345.17.lgr N17 E20 M0.114 O R0
./instances/Rome/grafo8260.86.lgr N86 E123 M2.308 R18
./instances/Rome/grafo5783.36.lgr N36 E46 M0.411 R2
./instances/Rome/grafo9311.68.lgr N68 E88 M1.262 R11
./instances/Rome/grafo8043.72.lgr N72 E100 M1.585 R12
./instances/Rome/grafo1024.20.lgr N20 E21 M0.118 O R0
./instances/Rome/grafo3374.38.lgr N38 E48 M0.137 O R0
./instances/Rome/grafo2908.13.lgr N13 E12 M0.056 O R0
./instances/Rome/grafo6595.38.lgr N38 E53 M0.8 R6
./instances/Rome/grafo4155.63.lgr N63 E73 M0.554 R2
./instances/Rome/grafo2797.15.lgr N15 E17 M0.103 O R0
./instances/Rome/grafo3270.41.lgr N41 E49 M0.167 O R0
./instances/Rome/grafo3876.94.lgr N94 E123 M2.196 R14
./instances/Rome/grafo9993.91.lgr N91 E128 M2.498 R16
./instances/Rome/grafo9681.67.lgr N67 E87 M1.066 R4
./instances/Rome/grafo4528.55.lgr N55 E67 M0.163 O R0
./instances/Rome/grafo11082.33.lgr N33 E42 M0.117 O R0
./instances/Rome/grafo719.14.lgr N14 E13 M0.12 O R0
./instances/Rome/grafo1881.19.lgr N19 E22 M0.274 O R0
./instances/Rome/grafo4986.83.lgr N83 E107 M1.585 R9
./instances/Rome/grafo8457.83.lgr N83 E108 M1.457 R10
./instances/Rome/grafo2900.14.lgr N14 E14 M0.122 O R0
./instances/Rome/grafo9653.71.lgr N71 E80 M0.202 O R0
./instances/Rome/grafo7151.85.lgr N85 E120 M2.869 R16
./instances/Rome/grafo6489.48.lgr N48 E66 M0.88 R3
./instances/Rome/grafo186.30.lgr N30 E35 M0.142 O R0
./instances/Rome/grafo5256.38.lgr N38 E43 M0.365 R2
./instances/Rome/grafo6141.42.lgr N42 E54 M0.574 R3
./instances/Rome/grafo11131.36.lgr N36 E46 M0.426 R2
./instances/Rome/grafo10630.94.lgr N94 E142 M3.412 R20
./instances/Rome/grafo1880.24.lgr N24 E26 M0.137 O R0
./instances/Rome/grafo1593.27.lgr N27 E30 M0.077 O R0
./instances/Rome/grafo7235.38.lgr N38 E45 M0.171 O R0
./instances/Rome/grafo7662.38.lgr N38 E48 M0.155 O R0
./instances/Rome/grafo3975.38.lgr N38 E52 M0.67 R2
./instances/Rome/grafo8218.92.lgr N92 E122 M2.757 R15
./instances/Rome/grafo513.10.lgr N10 E10 M0.069 O R0
./instances/Rome/grafo3211.52.lgr N52 E77 M0.927 R9
./instances/Rome/grafo1230.26.lgr N26 E29 M0.097 O R0
./instances/Rome/grafo2708.39.lgr N39 E48 M0.404 R2
./instances/Rome/grafo8637.84.lgr N84 E122 M2.838 R17
./instances/Rome/grafo377.13.lgr N13 E16 M0.117 O R0
./instances/Rome/grafo5257.38.lgr N38 E47 M0.354 R1
./instances/Rome/grafo8779.88.lgr N88 E123 M1.805 R16
./instances/Rome/grafo11619.35.lgr N35 E42 M0.186 O R0
./instances/Rome/grafo3168.39.lgr N39 E51 M0.144 O R0
./instances/Rome/grafo2670.20.lgr N20 E28 M0.296 R2
./instances/Rome/grafo6620.56.lgr N56 E71 M0.67 R4
./instances/Rome/grafo7732.42.lgr N42 E53 M0.622 R2
./instances/Rome/grafo8040.73.lgr N73 E103 M1.727 R14
./instances/Rome/grafo9150.82.lgr N82 E114 M3.312 R13
./instances/Rome/grafo9648.64.lgr N64 E75 M0.665 R3
./instances/Rome/grafo271.53.lgr N53 E67 M0.729 R3
./instances/Rome/grafo4161.55.lgr N55 E73 M0.9 R5
./instances/Rome/grafo426.19.lgr N19 E21 M0.055 O R0
./instances/Rome/grafo254.10.lgr N10 E11 M0.042 O R0
./instances/Rome/grafo11561.35.lgr N35 E39 M0.133 O R0
./instances/Rome/grafo7544.40.lgr N40 E53 M1.102 R3
./instances/Rome/grafo9010.78.lgr N78 E99 M1.358 R5
./instances/Rome/grafo11677.36.lgr N36 E49 M0.553 R1
./instances/Rome/grafo2915.27.lgr N27 E37 M0.488 R3
./instances/Rome/grafo4190.61.lgr N61 E90 M1.419 R14
./instances/Rome/grafo11175.94.lgr N94 E114 M1.608 R4
./instances/Rome/grafo2692.85.lgr N85 E108 M1.906 R3
./instances/Rome/grafo8330.88.lgr N88 E125 M2.712 R20
./instances/Rome/grafo6382.40.lgr N40 E52 M0.503 R2
./instances/Rome/grafo4616.61.lgr N61 E81 M1.018 R4
./instances/Rome/grafo8255.81.lgr N81 E106 M1.69 R11
./instances/Rome/grafo8898.60.lgr N60 E78 M1.432 R3
./instances/Rome/grafo9610.67.lgr N67 E94 M1.002 R12
./instances/Rome/grafo6910.41.lgr N41 E55 M0.689 R6
./instances/Rome/grafo7978.90.lgr N90 E116 M1.595 R9
./instances/Rome/grafo5998.38.lgr N38 E44 M0.143 O R0
./instances/Rome/grafo1365.66.lgr N66 E86 M0.894 R5
./instances/Rome/grafo5466.42.lgr N42 E60 M0.631 R3
./instances/Rome/grafo2775.25.lgr N25 E26 M0.111 O R0
./instances/Rome/grafo3917.38.lgr N38 E58 M0.767 R8
./instances/Rome/grafo5599.65.lgr N65 E87 M0.862 R8
./instances/Rome/grafo3822.94.lgr N94 E123 M1.632 R17
./instances/Rome/grafo2080.25.lgr N25 E32 M0.081 O R0
./instances/Rome/grafo8375.70.lgr N70 E91 M1.173 R10
./instances/Rome/grafo3078.25.lgr N25 E31 M0.088 O R0
./instances/Rome/grafo11039.96.lgr N96 E143 M3.908 R25
./instances/Rome/grafo8791.94.lgr N94 E136 M2.91 R21
./instances/Rome/grafo11230.100.lgr N100 E129 M2.149 R9
./instances/Rome/grafo2082.34.lgr N34 E38 M0.089 O R0
./instances/Rome/grafo4034.40.lgr N40 E47 M0.4 R2
./instances/Rome/grafo3828.38.lgr N38 E40 M0.085 O R0
./instances/Rome/grafo716.13.lgr N13 E13 M0.061 O R0
./instances/Rome/grafo927.11.lgr N11 E10 M0.052 O R0
./instances/Rome/grafo5983.41.lgr N41 E50 M0.395 R2
./instances/Rome/grafo3716.37.lgr N37 E53 M0.619 R5
./instances/Rome/grafo5069.64.lgr N64 E82 M0.992 R6
./instances/Rome/grafo6560.37.lgr N37 E42 M0.126 O R0
./instances/Rome/grafo418.16.lgr N16 E18 M0.092 O R0
./instances/Rome/grafo5546.36.lgr N36 E52 M0.613 R5
./instances/Rome/grafo11205.94.lgr N94 E131 M2.648 R15
./instances/Rome/grafo8406.75.lgr N75 E108 M2.076 R18
./instances/Rome/grafo1208.27.lgr N27 E33 M0.113 O R0
./instances/Rome/grafo1921.27.lgr N27 E31 M0.163 O R0
./instances/Rome/grafo7509.36.lgr N36 E45 M0.477 R3
./instances/Rome/grafo5021.66.lgr N66 E84 M0.951 R8
./instances/Rome/grafo8819.87.lgr N87 E118 M1.803 R15
./instances/Rome/grafo915.24.lgr N24 E32 M0.306 R1
./instances/Rome/grafo5292.37.lgr N37 E48 M0.119 O R0
./instances/Rome/grafo7268.38.lgr N38 E46 M0.137 O R0
./instances/Rome/grafo6456.58.lgr N58 E84 M1.013 R12
./instances/Rome/grafo9314.88.lgr N88 E123 M2.341 R14
./instances/Rome/grafo5600.59.lgr N59 E78 M1.806 R3
./instances/Rome/grafo1742.34.lgr N34 E43 M0.397 R1
./instances/Rome/grafo3923.35.lgr N35 E45 M0.477 R2
./instances/Rome/grafo3521.40.lgr N40 E48 M0.42 R1
./instances/Rome/grafo3753.40.lgr N40 E53 M0.524 R4
./instances/Rome/grafo1862.24.lgr N24 E27 M0.106 O R0
./instances/Rome/grafo1846.19.lgr N19 E24 M0.162 O R0
./instances/Rome/grafo3511.54.lgr N54 E73 M1.055 R4
./instances/Rome/grafo4440.63.lgr N63 E86 M1.209 R6
./instances/Rome/grafo1819.22.lgr N22 E37 M0.454 R2
./instances/Rome/grafo8323.84.lgr N84 E106 M1.521 R7
./instances/Rome/grafo11003.100.lgr N100 E140 M2.819 R22
./instances/Rome/grafo3594.42.lgr N42 E56 M0.679 R1
./instances/Rome/grafo8896.60.lgr N60 E79 M0.819 R3
./instances/Rome/grafo2551.23.lgr N23 E31 M0.116 O R0
./instances/Rome/grafo8537.84.lgr N84 E121 M2.299 R17
./instances/Rome/grafo10965.99.lgr N99 E130 M2.949 R14
./instances/Rome/grafo10060.90.lgr N90 E121 M2.495 R10
./instances/Rome/grafo3976.38.lgr N38 E53 M0.633 R5
./instances/Rome/grafo177.11.lgr N11 E12 M0.066 O R0
./instances/Rome/grafo1710.40.lgr N40 E49 M0.362 R1
./instances/Rome/grafo3553.46.lgr N46 E71 M0.939 R7
./instances/Rome/grafo10553.98.lgr N98 E117 M1.382 R7
./instances/Rome/grafo6410.50.lgr N50 E69 M1.081 R3
./instances/Rome/grafo4489.77.lgr N77 E107 M1.563 R9
./instances/Rome/grafo3378.35.lgr N35 E48 M0.515 R3
./instances/Rome/grafo6143.39.lgr N39 E55 M0.542 R3
./instances/Rome/grafo2227.17.lgr N17 E25 M0.137 O R0
./instances/Rome/grafo4770.60.lgr N60 E74 M0.586 R2
./instances/Rome/grafo5067.64.lgr N64 E82 M1.069 R6
./instances/Rome/grafo11006.97.lgr N97 E135 M3.149 R21
./instances/Rome/grafo8564.100.lgr N100 E134 M2.505 R14
./instances/Rome/grafo2626.15.lgr N15 E22 M0.098 O R0
./instances/Rome/grafo1611.56.lgr N56 E76 M1.128 R6
./instances/Rome/grafo5490.53.lgr N53 E65 M0.634 R2
./instances/Rome/grafo6492.38.lgr N38 E50 M0.333 R3
./instances/Rome/grafo8615.85.lgr N85 E110 M2.009 R10
./instances/Rome/grafo632.13.lgr N13 E16 M0.067 O R0
./instances/Rome/grafo7006.43.lgr N43 E56 M0.501 R2
./instances/Rome/grafo533.11.lgr N11 E11 M0.072 O R0
./instances/Rome/grafo881.10.lgr N10 E9 M0.061 O R0
./instances/Rome/grafo146.22.lgr N22 E31 M0.279 R2
./instances/Rome/grafo9737.74.lgr N74 E97 M1.239 R9
./instances/Rome/grafo1699.21.lgr N21 E24 M0.086 O R0
./instances/Rome/grafo4045.42.lgr N42 E56 M0.587 R3
./instances/Rome/grafo10857.95.lgr N95 E126 M2.103 R14
./instances/Rome/grafo5590.44.lgr N44 E49 M0.197 O R0
./instances/Rome/grafo7035.37.lgr N37 E55 M0.872 R7
./instances/Rome/grafo2779.27.lgr N27 E28 M0.061 O R0
./instances/Rome/grafo1186.47.lgr N47 E65 M0.574 R4
./instances/Rome/grafo11018.99.lgr N99 E130 M2.343 R15
./instances/Rome/grafo10467.100.lgr N100 E138 M2.081 R18
./instances/Rome/grafo2249.40.lgr N40 E49 M0.574 R2
./instances/Rome/grafo5350.58.lgr N58 E74 M0.506 R5
./instances/Rome/grafo2356.21.lgr N21 E27 M0.082 O R0
./instances/Rome/grafo1715.22.lgr N22 E34 M0.237 R1
./instances/Rome/grafo139.24.lgr N24 E28 M0.121 O R0
./instances/Rome/grafo443.13.lgr N13 E15 M0.104 O R0
./instances/Rome/grafo2561.14.lgr N14 E18 M0.096 O R0
./instances/Rome/grafo1597.28.lgr N28 E37 M0.146 O R0
./instances/Rome/grafo9264.70.lgr N70 E89 M1.238 R6
./instances/Rome/grafo7736.45.lgr N45 E70 M1.009 R10
./instances/Rome/grafo535.20.lgr N20 E26 M0.084 O R0
./instances/Rome/grafo1015.16.lgr N16 E21 M0.118 O R0
./instances/Rome/grafo9031.62.lgr N62 E77 M0.812 R6
./instances/Rome/grafo10025.31.lgr N31 E37 M0.126 O R0
./instances/Rome/grafo7866.69.lgr N69 E86 M1.415 R4
./instances/Rome/grafo1342.59.lgr N59 E70 M0.572 R4
./instances/Rome/grafo1602.26.lgr N26 E29 M0.091 O R0
./instances/Rome/grafo6238.57.lgr N57 E87 M1.549 R9
./instances/Rome/grafo3488.36.lgr N36 E45 M0.293 R3
./instances/Rome/grafo5814.36.lgr N36 E43 M0.413 R1
./instances/Rome/grafo6665.46.lgr N46 E59 M0.564 R1
./instances/Rome/grafo8080.76.lgr N76 E102 M1.51 R5
./instances/Rome/grafo9808.72.lgr N72 E91 M1.143 R5
./instances/Rome/grafo6163.37.lgr N37 E43 M0.114 O R0
./instances/Rome/grafo11583.37.lgr N37 E46 M0.383 R1
./instances/Rome/grafo11414.36.lgr N36 E47 M0.701 R3
./instances/Rome/grafo257.10.lgr N10 E10 M0.039 O R0
./instances/Rome/grafo1078.11.lgr N11 E12 M0.064 O R0
./instances/Rome/grafo8749.65.lgr N65 E91 M0.841 R8
./instances/Rome/grafo4829.56.lgr N56 E69 M0.602 R2
./instances/Rome/grafo1911.21.lgr N21 E26 M0.232 R1
./instances/Rome/grafo5389.58.lgr N58 E84 M1.881 R10
./instances/Rome/grafo11161.99.lgr N99 E120 M1.515 R10
./instances/Rome/grafo8451.69.lgr N69 E95 M1.471 R12
./instances/Rome/grafo1530.24.lgr N24 E27 M0.227 O R0
./instances/Rome/grafo3011.30.lgr N30 E41 M0.341 R1
./instances/Rome/grafo5883.36.lgr N36 E39 M0.153 O R0
./instances/Rome/grafo6019.39.lgr N39 E50 M0.471 R2
./instances/Rome/grafo1780.18.lgr N18 E24 M0.098 O R0
./instances/Rome/grafo6056.39.lgr N39 E49 M0.144 O R0
./instances/Rome/grafo1740.10.lgr N10 E13 M0.087 O R0
./instances/Rome/grafo2426.12.lgr N12 E18 M0.087 O R0
./instances/Rome/grafo7813.62.lgr N62 E81 M0.7 R5
./instances/Rome/grafo8784.94.lgr N94 E130 M2.591 R17
./instances/Rome/grafo5771.42.lgr N42 E51 M0.126 O R0
./instances/Rome/grafo8712.90.lgr N90 E119 M2.844 R12
./instances/Rome/grafo10606.94.lgr N94 E127 M1.992 R12
./instances/Rome/grafo5586.60.lgr N60 E78 M0.971 R5
./instances/Rome/grafo2699.30.lgr N30 E38 M0.117 O R0
./instances/Rome/grafo5123.68.lgr N68 E94 M1.499 R10
./instances/Rome/grafo8502.89.lgr N89 E107 M1.196 R7
./instances/Rome/grafo8868.60.lgr N60 E75 M0.822 R3
./instances/Rome/grafo5159.59.lgr N59 E84 M1.361 R7
./instances/Rome/grafo6473.39.lgr N39 E49 M0.484 R2
./instances/Rome/grafo9925.91.lgr N91 E125 M1.819 R18
./instances/Rome/grafo2118.15.lgr N15 E15 M0.056 O R0
./instances/Rome/grafo5246.83.lgr N83 E115 M1.712 R14
./instances/Rome/grafo5649.40.lgr N40 E46 M0.14 O R0
./instances/Rome/grafo7593.43.lgr N43 E60 M0.464 R3
./instances/Rome/grafo4647.62.lgr N62 E89 M1.34 R14
./instances/Rome/grafo2739.23.lgr N23 E28 M0.114 O R0
./instances/Rome/grafo8209.91.lgr N91 E119 M1.686 R13
./instances/Rome/grafo8989.62.lgr N62 E80 M1.114 R6
./instances/Rome/grafo5952.38.lgr N38 E48 M0.374 R1
./instances/Rome/grafo10794.100.lgr N100 E130 M2.009 R13
./instances/Rome/grafo7016.58.lgr N58 E74 M0.873 R4
./instances/Rome/grafo9424.63.lgr N63 E85 M1.175 R7
./instances/Rome/grafo4763.68.lgr N68 E84 M0.676 R3
./instances/Rome/grafo9913.31.lgr N31 E36 M0.134 O R0
./instances/Rome/grafo10639.91.lgr N91 E120 M2.012 R16
./instances/Rome/grafo3920.39.lgr N39 E47 M0.144 O R0
./instances/Rome/grafo3966.38.lgr N38 E42 M0.289 O R0
./instances/Rome/grafo5227.38.lgr N38 E48 M0.446 R1
./instances/Rome/grafo4636.82.lgr N82 E117 M1.716 R11
./instances/Rome/grafo10081.34.lgr N34 E42 M0.188 O R0
./instances/Rome/grafo8240.72.lgr N72 E96 M1.443 R7
./instances/Rome/grafo9889.32.lgr N32 E33 M0.114 O R0
./instances/Rome/grafo5969.38.lgr N38 E49 M0.432 R1
./instances/Rome/grafo10962.100.lgr N100 E145 M3.16 R26
./instances/Rome/grafo4215.62.lgr N62 E85 M0.997 R9
./instances/Rome/grafo4346.54.lgr N54 E80 M1.256 R9
./instances/Rome/grafo2448.15.lgr N15 E23 M0.096 O R0
./instances/Rome/grafo9933.39.lgr N39 E48 M0.504 R1
./instances/Rome/grafo935.21.lgr N21 E38 M0.283 R2
./instances/Rome/grafo4731.63.lgr N63 E86 M1.222 R9
./instances/Rome/grafo8350.79.lgr N79 E109 M1.84 R13
./instances/Rome/grafo8472.81.lgr N81 E109 M1.837 R12
./instances/Rome/grafo5575.39.lgr N39 E49 M0.477 R1
./instances/Rome/grafo8958.89.lgr N89 E122 M2.434 R16
./instances/Rome/grafo6328.43.lgr N43 E50 M0.178 O R0
./instances/Rome/grafo10843.34.lgr N34 E39 M0.127 O R0
./instances/Rome/grafo11028.40.lgr N40 E56 M0.552 R3
./instances/Rome/grafo5129.53.lgr N53 E74 M0.982 R9
./instances/Rome/grafo7185.55.lgr N55 E60 M0.22 O R0
./instances/Rome/grafo1209.29.lgr N29 E32 M0.13 O R0
./instances/Rome/grafo2490.22.lgr N22 E29 M0.32 R1
./instances/Rome/grafo4360.78.lgr N78 E101 M1.161 R7
./instances/Rome/grafo9372.78.lgr N78 E105 M1.471 R8
./instances/Rome/grafo2123.26.lgr N26 E28 M0.131 O R0
./instances/Rome/grafo7094.44.lgr N44 E61 M0.73 R4
./instances/Rome/grafo7187.38.lgr N38 E52 M0.526 R1
./instances/Rome/grafo1167.31.lgr N31 E34 M0.115 O R0
./instances/Rome/grafo8540.74.lgr N74 E98 M1.548 R9
./instances/Rome/grafo3712.95.lgr N95 E144 M2.51 R28
./instances/Rome/grafo2265.12.lgr N12 E15 M0.073 O R0
./instances/Rome/grafo11370.33.lgr N33 E38 M0.126 O R0
./instances/Rome/grafo4991.67.lgr N67 E89 M0.915 R6
./instances/Rome/grafo6500.55.lgr N55 E75 M1.498 R6
./instances/Rome/grafo2258.47.lgr N47 E60 M0.55 R2
./instances/Rome/grafo2883.15.lgr N15 E16 M0.078 O R0
./instances/Rome/grafo2756.21.lgr N21 E26 M0.181 O R0
./instances/Rome/grafo6402.39.lgr N39 E50 M0.475 R2
./instances/Rome/grafo2198.16.lgr N16 E20 M0.107 O R0
./instances/Rome/grafo6701.47.lgr N47 E74 M1.278 R11
./instances/Rome/grafo3467.53.lgr N53 E60 M0.171 O R0
./instances/Rome/grafo9872.32.lgr N32 E43 M0.442 R3
./instances/Rome/grafo10469.100.lgr N100 E148 M4.696 R24
./instances/Rome/grafo2186.18.lgr N18 E23 M0.104 O R0
./instances/Rome/grafo2672.34.lgr N34 E40 M0.153 O R0
./instances/Rome/grafo7782.81.lgr N81 E102 M1.105 R3
./instances/Rome/grafo4310.74.lgr N74 E109 M2.091 R15
./instances/Rome/grafo10244.99.lgr N99 E141 M2.956 R27
./instances/Rome/grafo2707.12.lgr N12 E14 M0.194 O R0
./instances/Rome/grafo5019.63.lgr N63 E80 M1.049 R6
./instances/Rome/grafo1484.46.lgr N46 E57 M0.338 R1
./instances/Rome/grafo2798.16.lgr N16 E18 M0.148 O R0
./instances/Rome/grafo9674.81.lgr N81 E116 M2.258 R13
./instances/Rome/grafo7747.40.lgr N40 E48 M0.134 O R0
./instances/Rome/grafo8324.76.lgr N76 E109 M1.199 R15
./instances/Rome/grafo2651.12.lgr N12 E13 M0.044 O R0
./instances/Rome/grafo5750.44.lgr N44 E62 M0.71 R7
./instances/Rome/grafo1429.31.lgr N31 E45 M0.639 R3
./instances/Rome/grafo1340.26.lgr N26 E31 M0.163 O R0
./instances/Rome/grafo6381.42.lgr N42 E50 M0.292 R2
./instances/Rome/grafo7001.40.lgr N40 E51 M0.138 O R0
./instances/Rome/grafo4854.57.lgr N57 E76 M1.579 R1
./instances/Rome/grafo11187.98.lgr N98 E128 M1.995 R9
./instances/Rome/grafo876.38.lgr N38 E45 M0.124 O R0
./instances/Rome/grafo6235.45.lgr N45 E53 M0.15 O R0
./instances/Rome/grafo4222.48.lgr N48 E62 M0.798 R1
./instances/Rome/grafo9934.34.lgr N34 E40 M0.223 O R0
./instances/Rome/grafo9138.65.lgr N65 E105 M2.17 R23
./instances/Rome/grafo4862.51.lgr N51 E67 M0.807 R4
./instances/Rome/grafo10207.98.lgr N98 E137 M3.668 R17
./instances/Rome/grafo7313.43.lgr N43 E52 M0.319 R3
./instances/Rome/grafo7997.71.lgr N71 E96 M1.316 R9
./instances/Rome/grafo7258.46.lgr N46 E67 M0.904 R9
./instances/Rome/grafo1189.65.lgr N65 E81 M0.816 R3
./instances/Rome/grafo5296.44.lgr N44 E58 M0.647 R3
./instances/Rome/grafo8186.90.lgr N90 E117 M2.204 R11
./instances/Rome/grafo7007.41.lgr N41 E55 M0.425 R4
./instances/Rome/grafo5787.33.lgr N33 E40 M0.276 O R0
./instances/Rome/grafo4843.53.lgr N53 E70 M1.504 R4
./instances/Rome/grafo7438.39.lgr N39 E47 M0.156 O R0
./instances/Rome/grafo5792.60.lgr N60 E76 M0.863 R7
./instances/Rome/grafo3865.42.lgr N42 E56 M0.673 R3
./instances/Rome/grafo1064.21.lgr N21 E26 M0.113 O R0
./instances/Rome/grafo2267.36.lgr N36 E52 M0.529 R5
./instances/Rome/grafo977.19.lgr N19 E19 M0.061 O R0
./instances/Rome/grafo3272.38.lgr N38 E44 M0.264 O R0
./instances/Rome/grafo6760.54.lgr N54 E68 M0.9 R1
./instances/Rome/grafo1178.29.lgr N29 E30 M0.118 O R0
./instances/Rome/grafo7494.44.lgr N44 E58 M0.685 R5
./instances/Rome/grafo6720.79.lgr N79 E102 M1.554 R9
./instances/Rome/grafo4937.56.lgr N56 E81 M1.339 R9
./instances/Rome/grafo10648.98.lgr N98 E145 M3.368 R24
./instances/Rome/grafo8664.89.lgr N89 E124 M2.656 R17
./instances/Rome/grafo2122.20.lgr N20 E21 M0.126 O R0
./instances/Rome/grafo3199.60.lgr N60 E72 M0.691 R2
./instances/Rome/grafo5228.43.lgr N43 E56 M0.451 R1
./instances/Rome/grafo1751.17.lgr N17 E21 M0.083 O R0
./instances/Rome/grafo1234.25.lgr N25 E33 M0.342 R1
./instances/Rome/grafo1750.12.lgr N12 E18 M0.212 R1
./instances/Rome/grafo2753.18.lgr N18 E24 M0.094 O R0
./instances/Rome/grafo9577.97.lgr N97 E124 M1.735 R9
./instances/Rome/grafo8339.66.lgr N66 E90 M1.318 R8
./instances/Rome/grafo7711.45.lgr N45 E53 M0.458 R1
./instances/Rome/grafo383.12.lgr N12 E14 M0.07 O R0
./instances/Rome/grafo2622.38.lgr N38 E52 M0.447 R4
./instances/Rome/grafo7081.38.lgr N38 E59 M1.177 R6
./instances/Rome/grafo1698.33.lgr N33 E43 M1.027 R1
./instances/Rome/grafo11606.33.lgr N33 E37 M0.14 O R0
./instances/Rome/grafo944.14.lgr N14 E13 M0.073 O R0
./instances/Rome/grafo2885.16.lgr N16 E18 M0.077 O R0
./instances/Rome/grafo3081.23.lgr N23 E27 M0.09 O R0
./instances/Rome/grafo10480.95.lgr N95 E124 M2.095 R13
./instances/Rome/grafo10239.91.lgr N91 E123 M1.831 R16
./instances/Rome/grafo5961.33.lgr N33 E41 M0.132 O R0
./instances/Rome/grafo11130.33.lgr N33 E42 M0.13 O R0
./instances/Rome/grafo6808.39.lgr N39 E45 M0.164 O R0
./instances/Rome/grafo10728.34.lgr N34 E40 M0.127 O R0
./instances/Rome/grafo9518.68.lgr N68 E90 M1.6 R8
./instances/Rome/grafo4679.63.lgr N63 E87 M1.006 R6
./instances/Rome/grafo9113.74.lgr N74 E94 M0.827 R7
./instances/Rome/grafo4773.57.lgr N57 E79 M1.003 R9
./instances/Rome/grafo4062.56.lgr N56 E87 M2.193 R12
./instances/Rome/grafo9240.77.lgr N77 E92 M1.075 R2
./instances/Rome/grafo4753.69.lgr N69 E92 M1.265 R7
./instances/Rome/grafo292.16.lgr N16 E17 M0.09 O R0
./instances/Rome/grafo9904.33.lgr N33 E37 M0.184 O R0
./instances/Rome/grafo6621.60.lgr N60 E78 M0.968 R8
./instances/Rome/grafo8621.73.lgr N73 E103 M1.266 R10
./instances/Rome/grafo1202.28.lgr N28 E36 M0.143 O R0
./instances/Rome/grafo8496.61.lgr N61 E91 M1.615 R13
./instances/Rome/grafo9366.66.lgr N66 E85 M1.066 R8
./instances/Rome/grafo11369.96.lgr N96 E138 M2.953 R24
./instances/Rome/grafo4055.43.lgr N43 E61 M0.799 R5
./instances/Rome/grafo7606.51.lgr N51 E71 M1.632 R9
./instances/Rome/grafo989.13.lgr N13 E14 M0.048 O R0
./instances/Rome/grafo9302.66.lgr N66 E80 M0.787 R2
./instances/Rome/grafo5892.42.lgr N42 E53 M0.664 R3
./instances/Rome/grafo1434.30.lgr N30 E40 M0.464 R2
./instances/Rome/grafo11351.90.lgr N90 E125 M3.116 R13
./instances/Rome/grafo4407.55.lgr N55 E70 M0.584 R1
./instances/Rome/grafo2806.15.lgr N15 E16 M0.103 O R0
./instances/Rome/grafo4880.56.lgr N56 E77 M1.026 R4
./instances/Rome/grafo10522.99.lgr N99 E136 M2.888 R15
./instances/Rome/grafo7500.53.lgr N53 E65 M0.209 O R0
./instances/Rome/grafo3048.41.lgr N41 E50 M0.475 R1
./instances/Rome/grafo5520.35.lgr N35 E43 M0.137 O R0
./instances/Rome/grafo5390.37.lgr N37 E45 M0.385 R1
./instances/Rome/grafo5320.45.lgr N45 E53 M0.432 R2
./instances/Rome/grafo8488.85.lgr N85 E99 M0.973 R4
./instances/Rome/grafo6744.46.lgr N46 E61 M0.915 R3
./instances/Rome/grafo5119.76.lgr N76 E115 M3.699 R18
./instances/Rome/grafo9903.33.lgr N33 E42 M0.133 O R0
./instances/Rome/grafo4073.40.lgr N40 E42 M0.091 O R0
./instances/Rome/grafo2731.18.lgr N18 E23 M0.113 O R0
./instances/Rome/grafo10150.95.lgr N95 E129 M3.098 R20
./instances/Rome/grafo9098.64.lgr N64 E80 M0.909 R3
./instances/Rome/grafo7994.64.lgr N64 E83 M1.077 R5
./instances/Rome/grafo6482.87.lgr N87 E115 M2.068 R10
./instances/Rome/grafo9665.65.lgr N65 E86 M0.214 O R0
./instances/Rome/grafo3569.56.lgr N56 E75 M1.036 R8
./instances/Rome/grafo7564.57.lgr N57 E71 M0.792 R3
./instances/Rome/grafo3195.54.lgr N54 E76 M1.194 R5
./instances/Rome/grafo5188.70.lgr N70 E89 M1.947 R7
./instances/Rome/grafo6378.44.lgr N44 E62 M1.151 R5
./instances/Rome/grafo2139.11.lgr N11 E16 M0.092 O R0
./instances/Rome/grafo10144.98.lgr N98 E134 M2.478 R14
./instances/Rome/grafo11228.94.lgr N94 E125 M2.982 R13
./instances/Rome/grafo4189.62.lgr N62 E92 M1.988 R12
./instances/Rome/grafo11356.31.lgr N31 E37 M0.138 O R0
./instances/Rome/grafo5803.45.lgr N45 E50 M0.239 O R0
./instances/Rome/grafo2450.14.lgr N14 E14 M0.085 O R0
./instances/Rome/grafo4417.65.lgr N65 E90 M1.34 R9
./instances/Rome/grafo6434.78.lgr N78 E97 M1.312 R4
./instances/Rome/grafo979.13.lgr N13 E21 M0.112 O R0
./instances/Rome/grafo905.15.lgr N15 E18 M0.088 O R0
./instances/Rome/grafo9119.80.lgr N80 E120 M2.158 R18
./instances/Rome/grafo5505.35.lgr N35 E40 M0.276 R1
./instances/Rome/grafo9169.67.lgr N67 E106 M2.17 R19
./instances/Rome/grafo6678.46.lgr N46 E55 M0.153 O R0
./instances/Rome/grafo7050.40.lgr N40 E51 M0.414 R1
./instances/Rome/grafo7341.60.lgr N60 E78 M0.8 R4
./instances/Rome/grafo833.13.lgr N13 E17 M0.076 O R0
./instances/Rome/grafo7472.45.lgr N45 E53 M0.152 O R0
./instances/Rome/grafo9022.63.lgr N63 E82 M1.711 R4
./instances/Rome/grafo9768.75.lgr N75 E101 M1.59 R13
./instances/Rome/grafo10250.100.lgr N100 E138 M3.885 R16
./instances/Rome/grafo6302.38.lgr N38 E47 M0.482 R1
./instances/Rome/grafo3460.54.lgr N54 E82 M1.484 R10
./instances/Rome/grafo10892.37.lgr N37 E48 M0.428 R2
./instances/Rome/grafo4307.64.lgr N64 E79 M1.314 R4
./instances/Rome/grafo9382.67.lgr N67 E83 M0.627 R8
./instances/Rome/grafo7053.55.lgr N55 E73 M0.934 R5
./instances/Rome/grafo6857.41.lgr N41 E54 M0.678 R3
./instances/Rome/grafo1998.31.lgr N31 E36 M0.169 O R0
./instances/Rome/grafo6237.46.lgr N46 E58 M0.754 R1
./instances/Rome/grafo4722.64.lgr N64 E80 M1.026 R2
./instances/Rome/grafo4479.68.lgr N68 E90 M1.238 R6
./instances/Rome/grafo8961.75.lgr N75 E122 M2.521 R25
./instances/Rome/grafo8820.92.lgr N92 E121 M2.279 R11
./instances/Rome/grafo1565.68.lgr N68 E83 M0.939 R3
./instances/Rome/grafo7364.36.lgr N36 E43 M0.252 R1
./instances/Rome/grafo7254.44.lgr N44 E72 M1.151 R9
./instances/Rome/grafo9340.88.lgr N88 E117 M2.779 R10
./instances/Rome/grafo11504.39.lgr N39 E51 M0.781 R1
./instances/Rome/grafo2519.37.lgr N37 E40 M0.128 O R0
./instances/Rome/grafo5855.34.lgr N34 E37 M0.137 O R0
./instances/Rome/grafo1876.11.lgr N11 E19 M0.25 R1
./instances/Rome/grafo8019.84.lgr N84 E102 M0.99 R3
./instances/Rome/grafo2542.16.lgr N16 E21 M0.097 O R0
./instances/Rome/grafo7018.45.lgr N45 E67 M1.143 R8
./instances/Rome/grafo11653.37.lgr N37 E51 M0.663 R1
./instances/Rome/grafo5697.40.lgr N40 E59 M0.655 R5
./instances/Rome/grafo6300.47.lgr N47 E72 M1.216 R10
./instances/Rome/grafo7693.52.lgr N52 E74 M1.151 R7
./instances/Rome/grafo3005.58.lgr N58 E77 M1.069 R4
./instances/Rome/grafo5861.82.lgr N82 E113 M1.986 R13
./instances/Rome/grafo9263.76.lgr N76 E106 M1.656 R14
./instances/Rome/grafo5356.39.lgr N39 E49 M0.135 O R0
./instances/Rome/grafo324.11.lgr N11 E11 M0.046 O R0
./instances/Rome/grafo10656.98.lgr N98 E125 M2.749 R10
./instances/Rome/grafo7701.43.lgr N43 E64 M0.886 R7
./instances/Rome/grafo10455.38.lgr N38 E42 M0.151 O R0
./instances/Rome/grafo1261.30.lgr N30 E40 M0.402 R1
./instances/Rome/grafo7276.49.lgr N49 E64 M0.806 R4
./instances/Rome/grafo4933.58.lgr N58 E67 M0.18 O R0
./instances/Rome/grafo7993.75.lgr N75 E110 M2.042 R18
./instances/Rome/grafo896.16.lgr N16 E24 M0.272 R1
./instances/Rome/grafo2709.15.lgr N15 E17 M0.085 O R0
./instances/Rome/grafo4585.66.lgr N66 E85 M0.734 R4
./instances/Rome/grafo7059.46.lgr N46 E53 M0.399 R1
./instances/Rome/grafo358.30.lgr N30 E39 M0.121 O R0
./instances/Rome/grafo9701.84.lgr N84 E104 M1.214 R8
./instances/Rome/grafo9220.67.lgr N67 E101 M1.448 R16
./instances/Rome/grafo7828.68.lgr N68 E92 M1.721 R6
./instances/Rome/grafo9728.70.lgr N70 E86 M0.616 R1
./instances/Rome/grafo4335.60.lgr N60 E87 M1.174 R9
./instances/Rome/grafo6340.37.lgr N37 E44 M0.192 O R0
./instances/Rome/grafo4855.77.lgr N77 E106 M2.004 R11
./instances/Rome/grafo3055.36.lgr N36 E46 M0.31 R2
./instances/Rome/grafo9624.65.lgr N65 E80 M1.002 R2
./instances/Rome/grafo4659.59.lgr N59 E79 M1.313 R3
./instances/Rome/grafo2374.37.lgr N37 E46 M0.173 O R0
./instances/Rome/grafo5584.48.lgr N48 E63 M0.909 R4
./instances/Rome/grafo2290.19.lgr N19 E22 M0.086 O R0
./instances/Rome/grafo7805.59.lgr N59 E76 M0.652 R4
./instances/Rome/grafo7851.77.lgr N77 E100 M1.414 R5
./instances/Rome/grafo305.16.lgr N16 E19 M0.104 O R0
./instances/Rome/grafo11422.34.lgr N34 E39 M0.171 O R0
./instances/Rome/grafo4573.57.lgr N57 E82 M1.217 R11
./instances/Rome/grafo6893.51.lgr N51 E68 M0.977 R2
./instances/Rome/grafo9668.67.lgr N67 E83 M0.977 R6
./instances/Rome/grafo4379.76.lgr N76 E101 M1.62 R6
./instances/Rome/grafo9803.86.lgr N86 E109 M0.987 R6
./instances/Rome/grafo9173.71.lgr N71 E105 M2.421 R12
./instances/Rome/grafo10161.99.lgr N99 E148 M3.889 R23
./instances/Rome/grafo3724.43.lgr N43 E54 M0.505 R1
./instances/Rome/grafo1748.16.lgr N16 E17 M0.106 O R0
./instances/Rome/grafo1220.25.lgr N25 E31 M0.137 O R0
./instances/Rome/grafo6025.56.lgr N56 E79 M1.319 R6
./instances/Rome/grafo8114.83.lgr N83 E114 M1.777 R13
./instances/Rome/grafo3366.52.lgr N52 E65 M0.747 R3
./instances/Rome/grafo1828.27.lgr N27 E33 M0.096 O R0
./instances/Rome/grafo2772.14.lgr N14 E14 M0.046 O R0
./instances/Rome/grafo9347.96.lgr N96 E119 M2.032 R5
./instances/Rome/grafo10445.94.lgr N94 E140 M3.334 R23
./instances/Rome/grafo2620.13.lgr N13 E16 M0.073 O R0
./instances/Rome/grafo10514.39.lgr N39 E49 M0.502 R2
./instances/Rome/grafo4775.62.lgr N62 E90 M1.33 R11
./instances/Rome/grafo7318.55.lgr N55 E70 M0.754 R3
./instances/Rome/grafo8995.69.lgr N69 E90 M0.984 R4
./instances/Rome/grafo3834.55.lgr N55 E80 M1.167 R7
./instances/Rome/grafo8705.82.lgr N82 E108 M1.33 R11
./instances/Rome/grafo10327.97.lgr N97 E140 M2.49 R20
./instances/Rome/grafo8351.89.lgr N89 E127 M2.762 R15
./instances/Rome/grafo9128.64.lgr N64 E94 M2.139 R13
./instances/Rome/grafo9529.87.lgr N87 E105 M0.746 R5
./instances/Rome/grafo4962.76.lgr N76 E105 M1.906 R11
./instances/Rome/grafo1110.20.lgr N20 E22 M0.113 O R0
./instances/Rome/grafo11391.96.lgr N96 E126 M2.286 R12
./instances/Rome/grafo5478.32.lgr N32 E42 M0.267 R1
./instances/Rome/grafo3686.31.lgr N31 E36 M0.132 O R0
./instances/Rome/grafo6406.43.lgr N43 E57 M0.602 R2
./instances/Rome/grafo7768.42.lgr N42 E53 M0.78 R1
./instances/Rome/grafo4236.72.lgr N72 E103 M1.162 R12
./instances/Rome/grafo2493.16.lgr N16 E19 M0.061 O R0
./instances/Rome/grafo2135.19.lgr N19 E23 M0.093 O R0
./instances/Rome/grafo10519.98.lgr N98 E130 M2.294 R19
./instances/Rome/grafo9086.67.lgr N67 E96 M1.079 R10
./instances/Rome/grafo4505.53.lgr N53 E69 M0.789 R4
./instances/Rome/grafo9614.86.lgr N86 E112 M1.994 R10
./instances/Rome/grafo2360.17.lgr N17 E21 M0.09 O R0
./instances/Rome/grafo9636.76.lgr N76 E100 M1.39 R9
./instances/Rome/grafo10971.96.lgr N96 E119 M2.357 R8
./instances/Rome/grafo9698.79.lgr N79 E104 M1.406 R10
./instances/Rome/grafo8752.88.lgr N88 E110 M1.775 R9
./instances/Rome/grafo694.22.lgr N22 E23 M0.133 O R0
./instances/Rome/grafo2917.14.lgr N14 E16 M0.106 O R0
./instances/Rome/grafo8165.77.lgr N77 E109 M1.65 R14
./instances/Rome/grafo7156.67.lgr N67 E86 M1.059 R6
./instances/Rome/grafo5845.55.lgr N55 E80 M1.28 R7
./instances/Rome/grafo2536.25.lgr N25 E29 M0.112 O R0
./instances/Rome/grafo2051.25.lgr N25 E26 M0.108 O R0
./instances/Rome/grafo4848.65.lgr N65 E80 M0.972 R3
./instances/Rome/grafo5351.35.lgr N35 E51 M0.712 R3
./instances/Rome/grafo6907.38.lgr N38 E50 M0.48 R2
./instances/Rome/grafo6324.37.lgr N37 E47 M0.303 O R0
./instances/Rome/grafo574.12.lgr N12 E19 M0.236 R1
./instances/Rome/grafo9590.74.lgr N74 E99 M1.044 R11
./instances/Rome/grafo7737.56.lgr N56 E79 M1.822 R4
./instances/Rome/grafo1510.48.lgr N48 E54 M0.18 O R0
./instances/Rome/grafo8432.86.lgr N86 E121 M2.645 R15
./instances/Rome/grafo2382.20.lgr N20 E26 M0.111 O R0
./instances/Rome/grafo8927.88.lgr N88 E127 M1.998 R18
./instances/Rome/grafo7168.39.lgr N39 E56 M0.878 R4
./instances/Rome/grafo6922.40.lgr N40 E47 M0.15 O R0
./instances/Rome/grafo11438.37.lgr N37 E45 M0.148 O R0
./instances/Rome/grafo5513.71.lgr N71 E93 M0.871 R10
./instances/Rome/grafo5808.33.lgr N33 E38 M0.165 O R0
./instances/Rome/grafo1696.24.lgr N24 E28 M0.135 O R0
./instances/Rome/grafo5626.57.lgr N57 E78 M1.199 R4
./instances/Rome/grafo8649.86.lgr N86 E109 M1.627 R7
./instances/Rome/grafo9034.68.lgr N68 E85 M0.999 R5
./instances/Rome/grafo7147.47.lgr N47 E62 M0.656 R2
./instances/Rome/grafo3015.35.lgr N35 E38 M0.192 O R0
./instances/Rome/grafo7220.42.lgr N42 E57 M0.708 R5
./instances/Rome/grafo309.26.lgr N26 E36 M0.113 O R0
./instances/Rome/grafo3189.54.lgr N54 E84 M1.535 R16
./instances/Rome/grafo3066.32.lgr N32 E48 M0.673 R6
./instances/Rome/grafo2205.38.lgr N38 E55 M0.567 R5
./instances/Rome/grafo5735.77.lgr N77 E100 M1.625 R10
./instances/Rome/grafo10908.98.lgr N98 E135 M3.565 R18
./instances/Rome/grafo4535.52.lgr N52 E67 M0.688 R1
./instances/Rome/grafo9982.38.lgr N38 E49 M0.429 R1
./instances/Rome/grafo6165.43.lgr N43 E52 M0.438 R1
./instances/Rome/grafo3691.41.lgr N41 E53 M0.584 R3
./instances/Rome/grafo11435.92.lgr N92 E117 M2.978 R3
./instances/Rome/grafo6314.44.lgr N44 E58 M0.795 R2
./instances/Rome/grafo10259.100.lgr N100 E141 M3.021 R18
./instances/Rome/grafo3733.62.lgr N62 E91 M1.425 R15
./instances/Rome/grafo6961.46.lgr N46 E52 M0.151 O R0
./instances/Rome/grafo3577.40.lgr N40 E50 M0.46 R1
./instances/Rome/grafo8670.89.lgr N89 E109 M1.329 R3
./instances/Rome/grafo5282.58.lgr N58 E81 M1.462 R8
./instances/Rome/grafo6398.41.lgr N41 E53 M0.761 R2
./instances/Rome/grafo9847.61.lgr N61 E80 M1.289 R6
./instances/Rome/grafo1760.28.lgr N28 E39 M0.44 R4
./instances/Rome/grafo6444.64.lgr N64 E82 M1.194 R8
./instances/Rome/grafo1312.26.lgr N26 E29 M0.1 O R0
./instances/Rome/grafo4216.53.lgr N53 E79 M1.287 R10
./instances/Rome/grafo10928.100.lgr N100 E140 M3.148 R20
./instances/Rome/grafo6120.43.lgr N43 E52 M0.147 O R0
./instances/Rome/grafo8715.93.lgr N93 E120 M2.159 R5
./instances/Rome/grafo1219.44.lgr N44 E48 M0.151 O R0
./instances/Rome/grafo7536.60.lgr N60 E76 M0.812 R2
./instances/Rome/grafo4777.61.lgr N61 E75 M1.352 R1
./instances/Rome/grafo5116.74.lgr N74 E101 M1.656 R9
./instances/Rome/grafo1561.33.lgr N33 E42 M0.125 O R0
./instances/Rome/grafo3747.37.lgr N37 E52 M0.582 R1
./instances/Rome/grafo6082.42.lgr N42 E58 M1.335 R3
./instances/Rome/grafo8052.70.lgr N70 E86 M1.146 R5
./instances/Rome/grafo10322.97.lgr N97 E133 M2.823 R18
./instances/Rome/grafo6293.68.lgr N68 E92 M1.265 R12
./instances/Rome/grafo2990.35.lgr N35 E48 M0.9 R3
./instances/Rome/grafo6437.47.lgr N47 E70 M1.12 R8
./instances/Rome/grafo2602.38.lgr N38 E48 M0.415 R2
./instances/Rome/grafo4446.60.lgr N60 E82 M1.162 R5
./instances/Rome/grafo3955.55.lgr N55 E72 M1.033 R4
./instances/Rome/grafo8264.78.lgr N78 E114 M2.236 R19
./instances/Rome/grafo11244.36.lgr N36 E48 M0.525 R5
./instances/Rome/grafo7219.45.lgr N45 E59 M0.838 R2
./instances/Rome/grafo3816.42.lgr N42 E61 M0.889 R5
./instances/Rome/grafo2525.16.lgr N16 E19 M0.111 O R0
./instances/Rome/grafo5423.76.lgr N76 E97 M1.28 R7
./instances/Rome/grafo677.17.lgr N17 E21 M0.126 O R0
./instances/Rome/grafo3115.59.lgr N59 E73 M0.933 R2
./instances/Rome/grafo6198.41.lgr N41 E61 M0.825 R5
./instances/Rome/grafo2075.32.lgr N32 E41 M0.34 R1
./instances/Rome/grafo5191.41.lgr N41 E61 M0.747 R5
./instances/Rome/grafo850.12.lgr N12 E13 M0.09 O R0
./instances/Rome/grafo11385.36.lgr N36 E48 M0.478 R4
./instances/Rome/grafo9734.64.lgr N64 E84 M1.232 R7
./instances/Rome/grafo7304.45.lgr N45 E53 M0.148 O R0
./instances/Rome/grafo1482.53.lgr N53 E67 M1.178 R2
./instances/Rome/grafo2353.28.lgr N28 E32 M0.118 O R0
./instances/Rome/grafo1128.11.lgr N11 E12 M0.076 O R0
./instances/Rome/grafo4984.74.lgr N74 E103 M1.926 R11
./instances/Rome/grafo10174.95.lgr N95 E131 M2.884 R13
./instances/Rome/grafo8645.92.lgr N92 E129 M2.757 R20
./instances/Rome/grafo2371.19.lgr N19 E24 M0.147 O R0
./instances/Rome/grafo2001.12.lgr N12 E14 M0.083 O R0
./instances/Rome/grafo390.13.lgr N13 E13 M0.121 O R0
./instances/Rome/grafo6860.44.lgr N44 E60 M0.572 R5
./instances/Rome/grafo6939.38.lgr N38 E51 M0.468 R1
./instances/Rome/grafo7923.62.lgr N62 E88 M1.54 R8
./instances/Rome/grafo9170.65.lgr N65 E94 M1.546 R16
./instances/Rome/grafo5800.34.lgr N34 E39 M0.375 O R0
./instances/Rome/grafo10305.100.lgr N100 E140 M2.356 R17
./instances/Rome/grafo3734.36.lgr N36 E46 M0.398 R1
./instances/Rome/grafo2951.19.lgr N19 E24 M0.081 O R0
./instances/Rome/grafo10276.41.lgr N41 E55 M0.5 R3
./instances/Rome/grafo7359.38.lgr N38 E49 M0.468 R1
./instances/Rome/grafo1595.29.lgr N29 E30 M0.114 O R0
./instances/Rome/grafo5748.57.lgr N57 E76 M1.092 R3
./instances/Rome/grafo5127.33.lgr N33 E40 M0.164 O R0
./instances/Rome/grafo1945.16.lgr N16 E17 M0.116 O R0
./instances/Rome/grafo5024.84.lgr N84 E116 M2.706 R15
./instances/Rome/grafo3288.37.lgr N37 E50 M0.891 R2
./instances/Rome/grafo1898.10.lgr N10 E15 M0.074 O R0
./instances/Rome/grafo2810.12.lgr N12 E11 M0.075 O R0
./instances/Rome/grafo5310.69.lgr N69 E87 M1.227 R6
./instances/Rome/grafo5385.36.lgr N36 E47 M0.445 R2
./instances/Rome/grafo7660.59.lgr N59 E81 M1.254 R6
./instances/Rome/grafo10623.98.lgr N98 E130 M2.855 R12
./instances/Rome/grafo7067.44.lgr N44 E55 M0.668 R1
./instances/Rome/grafo3870.38.lgr N38 E54 M0.584 R5
./instances/Rome/grafo1218.26.lgr N26 E28 M0.108 O R0
./instances/Rome/grafo5606.77.lgr N77 E111 M2.177 R16
./instances/Rome/grafo849.11.lgr N11 E11 M0.081 O R0
./instances/Rome/grafo6152.41.lgr N41 E57 M0.904 R4
./instances/Rome/grafo2538.10.lgr N10 E10 M0.063 O R0
./instances/Rome/grafo4110.38.lgr N38 E52 M0.126 O R0
./instances/Rome/grafo760.13.lgr N13 E14 M0.048 O R0
./instances/Rome/grafo10931.94.lgr N94 E117 M1.78 R8
./instances/Rome/grafo10678.98.lgr N98 E125 M1.296 R12
./instances/Rome/grafo7571.41.lgr N41 E61 M0.997 R6
./instances/Rome/grafo5949.38.lgr N38 E50 M0.585 R2
./instances/Rome/grafo9504.64.lgr N64 E88 M1.339 R6
./instances/Rome/grafo967.16.lgr N16 E17 M0.1 O R0
./instances/Rome/grafo1221.27.lgr N27 E36 M0.113 O R0
./instances/Rome/grafo3358.36.lgr N36 E42 M0.137 O R0
./instances/Rome/grafo6337.39.lgr N39 E44 M0.136 O R0
./instances/Rome/grafo4492.76.lgr N76 E102 M0.95 R7
./instances/Rome/grafo9725.66.lgr N66 E94 M1.996 R13
./instances/Rome/grafo9859.35.lgr N35 E42 M0.157 O R0
./instances/Rome/grafo886.15.lgr N15 E15 M0.082 O R0
./instances/Rome/grafo976.19.lgr N19 E25 M0.085 O R0
./instances/Rome/grafo6122.41.lgr N41 E50 M0.592 R2
./instances/Rome/grafo11675.39.lgr N39 E50 M0.518 R2
./instances/Rome/grafo4903.75.lgr N75 E108 M2.109 R14
./instances/Rome/grafo1098.10.lgr N10 E9 M0.066 O R0
./instances/Rome/grafo2844.19.lgr N19 E30 M0.316 R3
./instances/Rome/grafo267.11.lgr N11 E11 M0.057 O R0
./instances/Rome/grafo4301.63.lgr N63 E87 M1.064 R6
./instances/Rome/grafo3321.38.lgr N38 E53 M0.668 R4
./instances/Rome/grafo1970.15.lgr N15 E17 M0.077 O R0
./instances/Rome/grafo2862.17.lgr N17 E21 M0.148 O R0
./instances/Rome/grafo5089.56.lgr N56 E83 M1.277 R9
./instances/Rome/grafo6945.44.lgr N44 E60 M0.775 R5
./instances/Rome/grafo7999.62.lgr N62 E82 M1.174 R4
./instances/Rome/grafo9527.88.lgr N88 E118 M2.245 R10
./instances/Rome/grafo10657.39.lgr N39 E50 M0.42 R3
./instances/Rome/grafo1825.26.lgr N26 E31 M0.153 O R0
./instances/Rome/grafo9249.66.lgr N66 E96 M1.926 R12
./instances/Rome/grafo8050.67.lgr N67 E86 M1.115 R4
./instances/Rome/grafo2991.32.lgr N32 E43 M0.129 O R0
./instances/Rome/grafo10062.39.lgr N39 E44 M0.135 O R0
./instances/Rome/grafo8510.100.lgr N100 E142 M2.949 R21
./instances/Rome/grafo2417.14.lgr N14 E18 M0.106 O R0
./instances/Rome/grafo2871.17.lgr N17 E16 M0.063 O R0
./instances/Rome/grafo10194.97.lgr N97 E134 M2.037 R18
./instances/Rome/grafo325.13.lgr N13 E14 M0.048 O R0
./instances/Rome/grafo10536.99.lgr N99 E142 M3.4 R19
./instances/Rome/grafo4096.42.lgr N42 E65 M0.759 R10
./instances/Rome/grafo1063.14.lgr N14 E15 M0.045 O R0
./instances/Rome/grafo4430.72.lgr N72 E99 M1.697 R10
./instances/Rome/grafo10458.31.lgr N31 E36 M0.133 O R0
./instances/Rome/grafo491.12.lgr N12 E11 M0.05 O R0
./instances/Rome/grafo3843.44.lgr N44 E61 M0.745 R3
./instances/Rome/grafo7817.66.lgr N66 E94 M1.18 R12
./instances/Rome/grafo4481.77.lgr N77 E121 M3.262 R22
./instances/Rome/grafo2532.14.lgr N14 E15 M0.097 O R0
./instances/Rome/grafo5558.80.lgr N80 E108 M1.707 R11
./instances/Rome/grafo8632.84.lgr N84 E111 M1.773 R12
./instances/Rome/grafo7625.47.lgr N47 E67 M1.117 R6
./instances/Rome/grafo6150.41.lgr N41 E52 M0.507 R3
./instances/Rome/grafo5040.53.lgr N53 E72 M1.306 R6
./instances/Rome/grafo1620.14.lgr N14 E15 M0.084 O R0
./instances/Rome/grafo8797.100.lgr N100 E129 M1.339 R9
./instances/Rome/grafo3671.38.lgr N38 E47 M0.187 O R0
./instances/Rome/grafo4109.51.lgr N51 E75 M1.21 R12
./instances/Rome/grafo2825.18.lgr N18 E19 M0.088 O R0
./instances/Rome/grafo10755.41.lgr N41 E56 M1.008 R4
./instances/Rome/grafo2841.17.lgr N17 E21 M0.084 O R0
./instances/Rome/grafo5562.38.lgr N38 E48 M0.187 O R0
./instances/Rome/grafo5956.79.lgr N79 E97 M0.847 R8
./instances/Rome/grafo2618.21.lgr N21 E26 M0.089 O R0
./instances/Rome/grafo8825.92.lgr N92 E124 M2.063 R13
./instances/Rome/grafo2472.47.lgr N47 E63 M0.703 R7
./instances/Rome/grafo6386.52.lgr N52 E79 M1.527 R12
./instances/Rome/grafo5462.55.lgr N55 E78 M1.182 R10
./instances/Rome/grafo11120.96.lgr N96 E128 M2.739 R16
./instances/Rome/grafo4248.62.lgr N62 E81 M1.046 R4
./instances/Rome/grafo1501.58.lgr N58 E72 M0.755 R3
./instances/Rome/grafo4610.82.lgr N82 E109 M1.685 R8
./instances/Rome/grafo3364.52.lgr N52 E77 M1.254 R10
./instances/Rome/grafo1308.27.lgr N27 E30 M0.097 O R0
./instances/Rome/grafo8328.67.lgr N67 E98 M1.826 R10
./instances/Rome/grafo1937.21.lgr N21 E24 M0.096 O R0
./instances/Rome/grafo1814.21.lgr N21 E28 M0.263 R1
./instances/Rome/grafo5265.40.lgr N40 E56 M0.64 R5
./instances/Rome/grafo8520.70.lgr N70 E92 M0.823 R5
./instances/Rome/grafo9437.64.lgr N64 E82 M0.765 R3
./instances/Rome/grafo6126.39.lgr N39 E49 M0.173 O R0
./instances/Rome/grafo384.19.lgr N19 E24 M0.108 O R0
./instances/Rome/grafo7542.40.lgr N40 E51 M0.365 R3
./instances/Rome/grafo4548.60.lgr N60 E72 M1.519 R2
./instances/Rome/grafo11198.98.lgr N98 E136 M2.633 R18
./instances/Rome/grafo9300.70.lgr N70 E96 M1.345 R9
./instances/Rome/grafo4175.56.lgr N56 E73 M0.643 R5
./instances/Rome/grafo11099.99.lgr N99 E151 M4.83 R25
./instances/Rome/grafo1958.30.lgr N30 E33 M0.125 O R0
./instances/Rome/grafo2977.25.lgr N25 E28 M0.098 O R0
./instances/Rome/grafo3363.37.lgr N37 E47 M0.472 R3
./instances/Rome/grafo11572.34.lgr N34 E47 M0.536 R2
./instances/Rome/grafo4995.59.lgr N59 E76 M0.674 R6
./instances/Rome/grafo5904.37.lgr N37 E50 M0.535 R4
./instances/Rome/grafo11635.92.lgr N92 E128 M3.184 R20
./instances/Rome/grafo4709.70.lgr N70 E97 M1.661 R9
./instances/Rome/grafo4142.53.lgr N53 E74 M1.035 R7
./instances/Rome/grafo1779.21.lgr N21 E30 M0.213 R1
./instances/Rome/grafo5483.60.lgr N60 E75 M0.68 R5
./instances/Rome/grafo6050.34.lgr N34 E41 M0.12 O R0
./instances/Rome/grafo9720.68.lgr N68 E91 M1.408 R7
./instances/Rome/grafo10497.95.lgr N95 E125 M2.443 R14
./instances/Rome/grafo5207.43.lgr N43 E66 M1.013 R9
./instances/Rome/grafo3951.39.lgr N39 E58 M1.105 R4
./instances/Rome/grafo9326.77.lgr N77 E98 M1.305 R8
./instances/Rome/grafo8348.99.lgr N99 E133 M2.37 R14
./instances/Rome/grafo10913.97.lgr N97 E130 M2.166 R10
./instances/Rome/grafo6862.47.lgr N47 E64 M0.902 R4
./instances/Rome/grafo7200.42.lgr N42 E58 M0.935 R4
./instances/Rome/grafo7721.52.lgr N52 E71 M0.725 R3
./instances/Rome/grafo9016.74.lgr N74 E89 M1.061 R3
./instances/Rome/grafo5234.41.lgr N41 E51 M0.517 R1
./instances/Rome/grafo7842.68.lgr N68 E93 M1.233 R11
./instances/Rome/grafo623.13.lgr N13 E12 M0.059 O R0
./instances/Rome/grafo5502.37.lgr N37 E50 M0.482 R3
./instances/Rome/grafo2641.17.lgr N17 E23 M0.14 O R0
./instances/Rome/grafo10241.95.lgr N95 E128 M2.489 R10
./instances/Rome/grafo8179.91.lgr N91 E112 M0.912 R7
./instances/Rome/grafo1119.16.lgr N16 E22 M0.081 O R0
./instances/Rome/grafo4342.60.lgr N60 E76 M0.803 R6
./instances/Rome/grafo10601.93.lgr N93 E128 M2.11 R16
./instances/Rome/grafo193.12.lgr N12 E13 M0.115 O R0
./instances/Rome/grafo9969.33.lgr N33 E39 M0.109 O R0
./instances/Rome/grafo1689.31.lgr N31 E34 M0.144 O R0
./instances/Rome/grafo5150.52.lgr N52 E70 M0.793 R4
./instances/Rome/grafo8561.77.lgr N77 E97 M1.175 R7
./instances/Rome/grafo326.14.lgr N14 E19 M0.082 O R0
./instances/Rome/grafo11614.34.lgr N34 E39 M0.21 O R0
./instances/Rome/grafo3683.41.lgr N41 E59 M0.633 R7
./instances/Rome/grafo2906.21.lgr N21 E24 M0.191 O R0
./instances/Rome/grafo608.13.lgr N13 E12 M0.079 O R0
./instances/Rome/grafo3537.40.lgr N40 E61 M1.111 R9
./instances/Rome/grafo209.10.lgr N10 E10 M0.043 O R0
./instances/Rome/grafo8929.91.lgr N91 E126 M1.61 R16
./instances/Rome/grafo10435.96.lgr N96 E123 M1.658 R9
./instances/Rome/grafo9632.68.lgr N68 E91 M2.015 R9
./instances/Rome/grafo4764.83.lgr N83 E112 M2.272 R12
./instances/Rome/grafo7896.67.lgr N67 E95 M1.186 R10
./instances/Rome/grafo10385.94.lgr N94 E128 M1.654 R18
./instances/Rome/grafo175.23.lgr N23 E24 M0.08 O R0
./instances/Rome/grafo1728.61.lgr N61 E71 M0.545 R1
./instances/Rome/grafo1855.20.lgr N20 E27 M0.107 O R0
./instances/Rome/grafo1238.67.lgr N67 E86 M1.159 R4
./instances/Rome/grafo9187.67.lgr N67 E93 M1.346 R12
./instances/Rome/grafo11637.38.lgr N38 E44 M0.321 R1
./instances/Rome/grafo4345.61.lgr N61 E83 M1.209 R7
./instances/Rome/grafo8133.82.lgr N82 E110 M1.668 R12
./instances/Rome/grafo2369.43.lgr N43 E53 M0.161 O R0
./instances/Rome/grafo2159.17.lgr N17 E19 M0.117 O R0
./instances/Rome/grafo9783.63.lgr N63 E82 M1.038 R7
./instances/Rome/grafo2628.10.lgr N10 E11 M0.044 O R0
./instances/Rome/grafo11569.93.lgr N93 E136 M3.094 R20
./instances/Rome/grafo4371.71.lgr N71 E96 M1.477 R10
./instances/Rome/grafo8774.88.lgr N88 E129 M2.926 R19
./instances/Rome/grafo10314.96.lgr N96 E124 M2.24 R12
./instances/Rome/grafo6690.58.lgr N58 E70 M0.749 R1
./instances/Rome/grafo7944.85.lgr N85 E119 M2.44 R17
./instances/Rome/grafo3973.53.lgr N53 E69 M0.882 R6
./instances/Rome/grafo2582.27.lgr N27 E27 M0.084 O R0
./instances/Rome/grafo580.29.lgr N29 E37 M0.363 R1
./instances/Rome/grafo11574.33.lgr N33 E44 M0.454 R2
./instances/Rome/grafo7820.71.lgr N71 E95 M2.674 R9
./instances/Rome/grafo10851.95.lgr N95 E134 M1.825 R21
./instances/Rome/grafo2877.36.lgr N36 E53 M0.76 R8
./instances/Rome/grafo11051.100.lgr N100 E134 M2.984 R9
./instances/Rome/grafo8042.62.lgr N62 E79 M1.19 R3
./instances/Rome/grafo5157.39.lgr N39 E54 M0.465 R2
./instances/Rome/grafo7811.70.lgr N70 E97 M1.607 R12
./instances/Rome/grafo1418.50.lgr N50 E57 M0.382 R1
./instances/Rome/grafo5324.62.lgr N62 E81 M0.753 R3
./instances/Rome/grafo4165.61.lgr N61 E82 M1.398 R3
./instances/Rome/grafo5117.56.lgr N56 E72 M0.872 R4
./instances/Rome/grafo5850.43.lgr N43 E56 M0.627 R4
./instances/Rome/grafo4194.63.lgr N63 E82 M1.017 R5
./instances/Rome/grafo6782.46.lgr N46 E68 M1.428 R5
./instances/Rome/grafo2065.70.lgr N70 E91 M1.345 R6
./instances/Rome/grafo5132.80.lgr N80 E106 M1.282 R11
./instances/Rome/grafo8142.73.lgr N73 E110 M2.158 R20
./instances/Rome/grafo7075.45.lgr N45 E63 M1.117 R4
./instances/Rome/grafo6083.76.lgr N76 E110 M2.09 R17
./instances/Rome/grafo10492.96.lgr N96 E153 M4.804 R27
./instances/Rome/grafo10103.98.lgr N98 E131 M3.016 R12
./instances/Rome/grafo7442.45.lgr N45 E53 M0.407 R3
./instances/Rome/grafo3207.42.lgr N42 E57 M0.639 R2
./instances/Rome/grafo1326.27.lgr N27 E29 M0.099 O R0
./instances/Rome/grafo7528.66.lgr N66 E81 M0.668 R3
./instances/Rome/grafo2985.43.lgr N43 E55 M0.507 R4
./instances/Rome/grafo8310.86.lgr N86 E134 M3.666 R27
./instances/Rome/grafo3337.40.lgr N40 E53 M0.597 R1
./instances/Rome/grafo10064.39.lgr N39 E59 M0.904 R7
./instances/Rome/grafo9114.79.lgr N79 E111 M1.898 R13
./instances/Rome/grafo11194.100.lgr N100 E127 M1.902 R10
./instances/Rome/grafo7551.39.lgr N39 E48 M0.46 R1
./instances/Rome/grafo3805.37.lgr N37 E49 M0.482 R2
./instances/Rome/grafo3927.45.lgr N45 E55 M0.36 R3
./instances/Rome/grafo9294.84.lgr N84 E100 M1.047 R5
./instances/Rome/grafo3138.60.lgr N60 E85 M1.748 R8
./instances/Rome/grafo10479.98.lgr N98 E130 M2.466 R17
./instances/Rome/grafo1609.28.lgr N28 E29 M0.093 O R0
./instances/Rome/grafo1674.12.lgr N12 E16 M0.066 O R0
./instances/Rome/grafo6504.56.lgr N56 E65 M0.217 O R0
./instances/Rome/grafo6999.94.lgr N94 E121 M1.865 R6
./instances/Rome/grafo3561.48.lgr N48 E68 M0.8 R5
./instances/Rome/grafo6666.37.lgr N37 E45 M0.114 O R0
./instances/Rome/grafo7741.52.lgr N52 E63 M0.475 R3
./instances/Rome/grafo4041.57.lgr N57 E66 M0.357 R3
./instances/Rome/grafo3556.61.lgr N61 E75 M0.765 R5
./instances/Rome/grafo9828.72.lgr N72 E95 M1.925 R5
./instances/Rome/grafo9087.73.lgr N73 E94 M1.349 R1
./instances/Rome/grafo9874.37.lgr N37 E46 M0.415 R1
./instances/Rome/grafo5988.37.lgr N37 E47 M0.107 O R0
./instances/Rome/grafo4453.57.lgr N57 E72 M0.489 R7
./instances/Rome/grafo9192.67.lgr N67 E95 M1.766 R11
./instances/Rome/grafo5115.65.lgr N65 E98 M1.975 R8
./instances/Rome/grafo5628.34.lgr N34 E41 M0.376 R2
./instances/Rome/grafo6590.38.lgr N38 E49 M0.407 R1
./instances/Rome/grafo9545.75.lgr N75 E92 M1.018 R5
./instances/Rome/grafo5727.43.lgr N43 E58 M0.758 R5
./instances/Rome/grafo1531.47.lgr N47 E54 M0.157 O R0
./instances/Rome/grafo2589.26.lgr N26 E34 M0.382 R2
./instances/Rome/grafo7088.43.lgr N43 E57 M0.641 R5
./instances/Rome/grafo4793.63.lgr N63 E86 M1.002 R6
./instances/Rome/grafo7914.84.lgr N84 E116 M1.897 R14
./instances/Rome/grafo6734.38.lgr N38 E41 M0.154 O R0
./instances/Rome/grafo9662.84.lgr N84 E119 M1.596 R16
./instances/Rome/grafo5005.82.lgr N82 E105 M1.223 R11
./instances/Rome/grafo8219.93.lgr N93 E117 M1.917 R7
./instances/Rome/grafo6992.45.lgr N45 E60 M0.85 R4
./instances/Rome/grafo3254.40.lgr N40 E55 M0.422 R2
./instances/Rome/grafo2500.12.lgr N12 E18 M0.077 O R0
./instances/Rome/grafo1667.24.lgr N24 E29 M0.132 O R0
./instances/Rome/grafo9494.61.lgr N61 E80 M0.895 R7
./instances/Rome/grafo10483.34.lgr N34 E45 M0.522 R1
./instances/Rome/grafo428.19.lgr N19 E22 M0.111 O R0
./instances/Rome/grafo787.15.lgr N15 E18 M0.092 O R0
./instances/Rome/grafo6736.38.lgr N38 E53 M0.543 R4
./instances/Rome/grafo343.14.lgr N14 E15 M0.082 O R0
./instances/Rome/grafo575.25.lgr N25 E29 M0.093 O R0
./instances/Rome/grafo10540.97.lgr N97 E121 M1.734 R13
./instances/Rome/grafo7479.39.lgr N39 E53 M0.682 R3
./instances/Rome/grafo8672.71.lgr N71 E98 M1.05 R12
./instances/Rome/grafo9134.64.lgr N64 E88 M1.378 R5
./instances/Rome/grafo10474.94.lgr N94 E142 M3.946 R25
./instances/Rome/grafo6000.76.lgr N76 E101 M1.49 R12
./instances/Rome/grafo10358.95.lgr N95 E135 M2.302 R17
./instances/Rome/grafo2945.24.lgr N24 E28 M0.091 O R0
./instances/Rome/grafo332.82.lgr N82 E106 M1.521 R10
./instances/Rome/grafo11119.98.lgr N98 E135 M1.822 R19
./instances/Rome/grafo2518.13.lgr N13 E14 M0.051 O R0
./instances/Rome/grafo311.16.lgr N16 E20 M0.109 O R0
./instances/Rome/grafo10871.95.lgr N95 E125 M1.417 R13
./instances/Rome/grafo6185.51.lgr N51 E69 M0.916 R7
./instances/Rome/grafo11482.39.lgr N39 E48 M0.321 R2
./instances/Rome/grafo2988.25.lgr N25 E29 M0.087 O R0
./instances/Rome/grafo6733.57.lgr N57 E68 M0.552 R2
./instances/Rome/grafo1823.19.lgr N19 E25 M0.137 O R0
./instances/Rome/grafo8400.81.lgr N81 E114 M2.093 R10
./instances/Rome/grafo2468.15.lgr N15 E17 M0.133 O R0
./instances/Rome/grafo5130.44.lgr N44 E56 M0.607 R2
./instances/Rome/grafo1853.13.lgr N13 E15 M0.077 O R0
./instances/Rome/grafo6547.38.lgr N38 E64 M1.083 R10
./instances/Rome/grafo8124.76.lgr N76 E98 M1.198 R6
./instances/Rome/grafo1478.56.lgr N56 E69 M0.765 R1
./instances/Rome/grafo5641.37.lgr N37 E44 M0.116 O R0
./instances/Rome/grafo419.15.lgr N15 E18 M0.097 O R0
./instances/Rome/grafo7002.38.lgr N38 E48 M0.476 R2
./instances/Rome/grafo5134.62.lgr N62 E80 M1.03 R4
./instances/Rome/grafo9983.91.lgr N91 E125 M2.618 R15
./instances/Rome/grafo6750.49.lgr N49 E79 M0.86 R13
./instances/Rome/grafo3719.40.lgr N40 E50 M0.376 R1
./instances/Rome/grafo3878.45.lgr N45 E55 M0.349 R1
./instances/Rome/grafo2959.38.lgr N38 E48 M0.486 R2
./instances/Rome/grafo7696.61.lgr N61 E88 M0.915 R13
./instances/Rome/grafo11307.32.lgr N32 E38 M0.131 O R0
./instances/Rome/grafo9217.88.lgr N88 E122 M3.294 R16
./instances/Rome/grafo9673.64.lgr N64 E89 M0.958 R8
./instances/Rome/grafo11634.32.lgr N32 E36 M0.103 O R0
./instances/Rome/grafo5582.38.lgr N38 E59 M0.834 R6
./instances/Rome/grafo8206.90.lgr N90 E114 M1.151 R11
./instances/Rome/grafo5643.40.lgr N40 E51 M0.144 O R0
./instances/Rome/grafo6284.40.lgr N40 E55 M0.782 R4
./instances/Rome/grafo6685.47.lgr N47 E63 M0.888 R4
./instances/Rome/grafo9241.89.lgr N89 E108 M1.203 R8
./instances/Rome/grafo7904.82.lgr N82 E107 M1.457 R10
./instances/Rome/grafo5031.64.lgr N64 E95 M1.506 R15
./instances/Rome/grafo601.19.lgr N19 E23 M0.091 O R0
./instances/Rome/grafo9629.83.lgr N83 E112 M1.753 R14
./instances/Rome/grafo5789.39.lgr N39 E58 M0.845 R6
./instances/Rome/grafo10724.92.lgr N92 E120 M2.367 R6
./instances/Rome/grafo4858.74.lgr N74 E105 M1.999 R11
./instances/Rome/grafo1422.22.lgr N22 E22 M0.089 O R0
./instances/Rome/grafo6863.40.lgr N40 E59 M0.864 R5
./instances/Rome/grafo8550.79.lgr N79 E100 M1.225 R6
./instances/Rome/grafo3104.39.lgr N39 E53 M0.555 R2
./instances/Rome/grafo6564.42.lgr N42 E58 M0.616 R2
./instances/Rome/grafo10116.100.lgr N100 E149 M3.667 R26
./instances/Rome/grafo711.13.lgr N13 E15 M0.084 O R0
./instances/Rome/grafo1224.27.lgr N27 E27 M0.091 O R0
./instances/Rome/grafo5777.38.lgr N38 E49 M0.539 R2
./instances/Rome/grafo8314.81.lgr N81 E108 M1.713 R9
./instances/Rome/grafo4798.58.lgr N58 E78 M0.821 R5
./instances/Rome/grafo5363.75.lgr N75 E101 M1.254 R12
./instances/Rome/grafo4483.61.lgr N61 E79 M0.988 R3
./instances/Rome/grafo3176.54.lgr N54 E65 M0.685 R3
./instances/Rome/grafo10767.38.lgr N38 E50 M0.603 R2
./instances/Rome/grafo4603.50.lgr N50 E69 M1.015 R1
./instances/Rome/grafo862.25.lgr N25 E28 M0.058 O R0
./instances/Rome/grafo7288.45.lgr N45 E60 M0.741 R6
./instances/Rome/grafo6746.38.lgr N38 E47 M0.403 R1
./instances/Rome/grafo8823.93.lgr N93 E136 M2.955 R25
./instances/Rome/grafo8428.82.lgr N82 E124 M2.772 R22
./instances/Rome/grafo8244.72.lgr N72 E97 M1.47 R10
./instances/Rome/grafo6576.49.lgr N49 E58 M0.181 O R0
./instances/Rome/grafo411.16.lgr N16 E23 M0.12 O R0
./instances/Rome/grafo4138.60.lgr N60 E83 M1.202 R9
./instances/Rome/grafo3717.51.lgr N51 E72 M0.977 R7
./instances/Rome/grafo740.11.lgr N11 E12 M0.056 O R0
./instances/Rome/grafo8773.88.lgr N88 E117 M2.068 R11
./instances/Rome/grafo942.31.lgr N31 E35 M0.128 O R0
./instances/Rome/grafo6361.41.lgr N41 E60 M1.019 R5
./instances/Rome/grafo9868.37.lgr N37 E50 M0.664 R1
./instances/Rome/grafo6875.54.lgr N54 E67 M0.529 R2
./instances/Rome/grafo7532.51.lgr N51 E71 M0.642 R6
./instances/Rome/grafo10452.94.lgr N94 E138 M2.963 R22
./instances/Rome/grafo10056.31.lgr N31 E36 M0.141 O R0
./instances/Rome/grafo6731.51.lgr N51 E67 M0.603 R5
./instances/Rome/grafo2723.18.lgr N18 E28 M0.275 R1
./instances/Rome/grafo373.13.lgr N13 E19 M0.071 O R0
./instances/Rome/grafo11089.93.lgr N93 E114 M1.19 R2
./instances/Rome/grafo7271.41.lgr N41 E54 M0.547 R3
./instances/Rome/grafo5715.47.lgr N47 E69 M0.794 R9
./instances/Rome/grafo602.15.lgr N15 E19 M0.08 O R0
./instances/Rome/grafo318.20.lgr N20 E25 M0.112 O R0
./instances/Rome/grafo4181.61.lgr N61 E78 M0.86 R5
./instances/Rome/grafo2975.40.lgr N40 E49 M0.155 O R0
./instances/Rome/grafo5637.41.lgr N41 E49 M0.411 R1
./instances/Rome/grafo4044.52.lgr N52 E71 M0.935 R6
./instances/Rome/grafo4308.61.lgr N61 E80 M0.725 R5
./instances/Rome/grafo5277.44.lgr N44 E61 M0.791 R4
./instances/Rome/grafo243.28.lgr N28 E33 M0.143 O R0
./instances/Rome/grafo4622.48.lgr N48 E59 M0.581 R1
./instances/Rome/grafo10733.39.lgr N39 E53 M0.639 R4
./instances/Rome/grafo7239.60.lgr N60 E87 M1.8 R11
./instances/Rome/grafo5221.44.lgr N44 E57 M0.528 R2
./instances/Rome/grafo9257.62.lgr N62 E85 M1.161 R6
./instances/Rome/grafo7197.52.lgr N52 E68 M0.699 R3
./instances/Rome/grafo9789.78.lgr N78 E103 M1.706 R11
./instances/Rome/grafo7608.88.lgr N88 E114 M1.25 R11
./instances/Rome/grafo1083.14.lgr N14 E15 M0.061 O R0
./instances/Rome/grafo2349.16.lgr N16 E18 M0.101 O R0
./instances/Rome/grafo912.14.lgr N14 E13 M0.059 O R0
./instances/Rome/grafo214.22.lgr N22 E31 M0.114 O R0
./instances/Rome/grafo4676.64.lgr N64 E91 M1.591 R8
./instances/Rome/grafo11288.93.lgr N93 E114 M1.555 R5
./instances/Rome/grafo2005.30.lgr N30 E37 M0.318 R1
./instances/Rome/grafo6387.44.lgr N44 E60 M0.813 R5
./instances/Rome/grafo728.28.lgr N28 E33 M0.133 O R0
./instances/Rome/grafo1126.10.lgr N10 E9 M0.046 O R0
./instances/Rome/grafo217.14.lgr N14 E17 M0.088 O R0
./instances/Rome/grafo9754.67.lgr N67 E96 M2.068 R10
./instances/Rome/grafo8638.75.lgr N75 E94 M1.178 R8
./instances/Rome/grafo9561.83.lgr N83 E105 M2.367 R8
./instances/Rome/grafo9389.77.lgr N77 E99 M0.996 R8
./instances/Rome/grafo607.15.lgr N15 E17 M0.071 O R0
./instances/Rome/grafo6127.55.lgr N55 E79 M1.917 R10
./instances/Rome/grafo1007.20.lgr N20 E22 M0.108 O R0
./instances/Rome/grafo1558.53.lgr N53 E64 M0.639 R1
./instances/Rome/grafo472.12.lgr N12 E11 M0.084 O R0
./instances/Rome/grafo7186.52.lgr N52 E68 M0.931 R3
./instances/Rome/grafo8195.74.lgr N74 E86 M0.762 R2
./instances/Rome/grafo7030.46.lgr N46 E61 M0.857 R2
./instances/Rome/grafo11086.96.lgr N96 E125 M2.141 R15
./instances/Rome/grafo9351.73.lgr N73 E89 M1.084 R2
./instances/Rome/grafo3225.37.lgr N37 E53 M0.549 R3
./instances/Rome/grafo10411.98.lgr N98 E130 M1.599 R12
./instances/Rome/grafo4771.73.lgr N73 E102 M1.585 R8
./instances/Rome/grafo10023.39.lgr N39 E51 M0.609 R3
./instances/Rome/grafo1640.17.lgr N17 E19 M0.112 O R0
./instances/Rome/grafo5567.39.lgr N39 E52 M0.669 R1
./instances/Rome/grafo6411.45.lgr N45 E59 M0.547 R3
./instances/Rome/grafo8115.60.lgr N60 E74 M0.797 R3
./instances/Rome/grafo6377.42.lgr N42 E63 M1.033 R7
./instances/Rome/grafo8708.96.lgr N96 E123 M2.504 R8
./instances/Rome/grafo7350.45.lgr N45 E62 M0.846 R5
./instances/Rome/grafo5897.80.lgr N80 E105 M1.378 R10
./instances/Rome/grafo9492.80.lgr N80 E106 M1.664 R10
./instances/Rome/grafo6728.60.lgr N60 E76 M1.014 R5
./instances/Rome/grafo9596.88.lgr N88 E123 M2.613 R20
./instances/Rome/grafo8170.81.lgr N81 E107 M1.574 R11
./instances/Rome/grafo4433.61.lgr N61 E79 M1 R5
./instances/Rome/grafo4392.61.lgr N61 E75 M1.017 R4
./instances/Rome/grafo4395.79.lgr N79 E123 M2.769 R21
./instances/Rome/grafo3588.36.lgr N36 E40 M0.229 R1
./instances/Rome/grafo2264.15.lgr N15 E17 M0.113 O R0
./instances/Rome/grafo5999.36.lgr N36 E43 M0.777 R1
./instances/Rome/grafo8905.100.lgr N100 E127 M2.227 R11
./instances/Rome/grafo10569.36.lgr N36 E47 M0.468 R3
./instances/Rome/grafo11347.93.lgr N93 E115 M1.749 R6
./instances/Rome/grafo6700.75.lgr N75 E99 M1.064 R8
./instances/Rome/grafo5981.35.lgr N35 E46 M0.483 R2
./instances/Rome/grafo6285.44.lgr N44 E54 M0.598 R3
./instances/Rome/grafo1435.43.lgr N43 E55 M1.303 R1
./instances/Rome/grafo2101.17.lgr N17 E17 M0.094 O R0
./instances/Rome/grafo10852.94.lgr N94 E110 M1.09 R4
./instances/Rome/grafo7818.83.lgr N83 E118 M2.046 R17
./instances/Rome/grafo7047.43.lgr N43 E55 M0.626 R1
./instances/Rome/grafo7967.76.lgr N76 E100 M1.048 R9
./instances/Rome/grafo7890.67.lgr N67 E76 M0.68 R1
./instances/Rome/grafo5946.39.lgr N39 E55 M0.698 R1
./instances/Rome/grafo8293.73.lgr N73 E96 M1.806 R7
./instances/Rome/grafo10563.41.lgr N41 E48 M0.391 R1
./instances/Rome/grafo8980.95.lgr N95 E122 M1.518 R12
./instances/Rome/grafo2042.33.lgr N33 E43 M0.145 O R0
./instances/Rome/grafo8450.69.lgr N69 E96 M1.509 R11
./instances/Rome/grafo2938.12.lgr N12 E12 M0.092 O R0
./instances/Rome/grafo9658.67.lgr N67 E79 M0.552 R1
./instances/Rome/grafo8971.63.lgr N63 E75 M0.738 R2
./instances/Rome/grafo7244.41.lgr N41 E53 M0.758 R4
./instances/Rome/grafo8754.91.lgr N91 E111 M2.138 R1
./instances/Rome/grafo1468.62.lgr N62 E75 M0.673 R5
./instances/Rome/grafo7396.42.lgr N42 E48 M0.141 O R0
./instances/Rome/grafo5043.64.lgr N64 E84 M1.168 R7
./instances/Rome/grafo9033.80.lgr N80 E106 M1.704 R10
./instances/Rome/grafo5323.44.lgr N44 E52 M0.434 R2
./instances/Rome/grafo10858.93.lgr N93 E118 M1.372 R7
./instances/Rome/grafo7772.62.lgr N62 E79 M1.117 R4
./instances/Rome/grafo5121.74.lgr N74 E107 M2.737 R14
./instances/Rome/grafo11666.37.lgr N37 E50 M0.566 R3
./instances/Rome/grafo4663.70.lgr N70 E104 M2.102 R15
./instances/Rome/grafo4106.62.lgr N62 E79 M0.968 R6
./instances/Rome/grafo10218.99.lgr N99 E142 M2.847 R24
./instances/Rome/grafo10300.94.lgr N94 E119 M1.892 R6
./instances/Rome/grafo3293.36.lgr N36 E46 M0.254 O R0
./instances/Rome/grafo6336.43.lgr N43 E54 M0.442 R3
./instances/Rome/grafo882.26.lgr N26 E27 M0.058 O R0
./instances/Rome/grafo2207.36.lgr N36 E49 M0.365 R4
./instances/Rome/grafo3767.36.lgr N36 E44 M0.465 R1
./instances/Rome/grafo1722.12.lgr N12 E21 M0.41 R2
./instances/Rome/grafo8456.76.lgr N76 E102 M2.52 R12
./instances/Rome/grafo1626.18.lgr N18 E27 M0.199 R2
./instances/Rome/grafo1196.29.lgr N29 E36 M0.114 O R0
./instances/Rome/grafo10982.34.lgr N34 E42 M0.161 O R0
./instances/Rome/grafo782.10.lgr N10 E9 M0.098 O R0
./instances/Rome/grafo8575.86.lgr N86 E117 M2.243 R15
./instances/Rome/grafo2291.14.lgr N14 E14 M0.105 O R0
./instances/Rome/grafo3245.54.lgr N54 E76 M1.124 R7
./instances/Rome/grafo8077.83.lgr N83 E112 M1.835 R8
./instances/Rome/grafo5409.36.lgr N36 E45 M0.469 R2
./instances/Rome/grafo9053.100.lgr N100 E127 M2.016 R12
./instances/Rome/grafo7821.76.lgr N76 E100 M1.46 R11
./instances/Rome/grafo1262.53.lgr N53 E74 M1.008 R8
./instances/Rome/grafo6485.40.lgr N40 E51 M0.513 R2
./instances/Rome/grafo6352.44.lgr N44 E60 M0.659 R6
./instances/Rome/grafo2391.38.lgr N38 E44 M0.151 O R0
./instances/Rome/grafo6901.43.lgr N43 E55 M0.603 R5
./instances/Rome/grafo7742.46.lgr N46 E58 M0.673 R2
./instances/Rome/grafo8447.82.lgr N82 E123 M2.333 R19
./instances/Rome/grafo265.10.lgr N10 E12 M0.071 O R0
./instances/Rome/grafo2552.22.lgr N22 E26 M0.114 O R0
./instances/Rome/grafo2496.49.lgr N49 E59 M0.532 R2
./instances/Rome/grafo4064.59.lgr N59 E70 M0.623 R1
./instances/Rome/grafo6239.56.lgr N56 E76 M1.345 R4
./instances/Rome/grafo5801.45.lgr N45 E55 M0.382 R2
./instances/Rome/grafo3193.40.lgr N40 E48 M0.458 R1
./instances/Rome/grafo2138.17.lgr N17 E19 M0.073 O R0
./instances/Rome/grafo9655.71.lgr N71 E88 M1.189 R3
./instances/Rome/grafo4402.84.lgr N84 E103 M1.172 R5
./instances/Rome/grafo6184.81.lgr N81 E107 M1.233 R11
./instances/Rome/grafo11060.99.lgr N99 E135 M2.514 R18
./instances/Rome/grafo5475.40.lgr N40 E50 M0.172 O R0
./instances/Rome/grafo6117.44.lgr N44 E49 M0.143 O R0
./instances/Rome/grafo4438.55.lgr N55 E66 M0.554 R1
./instances/Rome/grafo11425.38.lgr N38 E49 M0.558 R2
./instances/Rome/grafo6053.38.lgr N38 E48 M0.437 R2
./instances/Rome/grafo9997.40.lgr N40 E50 M0.459 R2
./instances/Rome/grafo4484.76.lgr N76 E101 M1.648 R11
./instances/Rome/grafo8865.100.lgr N100 E135 M2.47 R17
./instances/Rome/grafo2424.35.lgr N35 E40 M0.162 O R0
./instances/Rome/grafo6164.41.lgr N41 E55 M0.682 R3
./instances/Rome/grafo8877.88.lgr N88 E132 M3.459 R28
./instances/Rome/grafo3540.38.lgr N38 E57 M0.471 R5
./instances/Rome/grafo11023.33.lgr N33 E33 M0.125 O R0
./instances/Rome/grafo10111.96.lgr N96 E122 M2.087 R11
./instances/Rome/grafo3560.36.lgr N36 E45 M0.6 R1
./instances/Rome/grafo2497.49.lgr N49 E59 M0.575 R2
./instances/Rome/grafo10204.100.lgr N100 E148 M3.341 R24
./instances/Rome/grafo1108.18.lgr N18 E25 M0.106 O R0
./instances/Rome/grafo5061.58.lgr N58 E71 M0.742 R2
./instances/Rome/grafo5373.40.lgr N40 E58 M0.545 R4
./instances/Rome/grafo9058.63.lgr N63 E82 M1.256 R6
./instances/Rome/grafo4256.56.lgr N56 E75 M0.996 R4
./instances/Rome/grafo1854.22.lgr N22 E27 M0.111 O R0
./instances/Rome/grafo4135.68.lgr N68 E96 M1.536 R13
./instances/Rome/grafo3952.33.lgr N33 E39 M0.314 R1
./instances/Rome/grafo5267.43.lgr N43 E58 M0.548 R3
./instances/Rome/grafo4953.81.lgr N81 E114 M2.709 R12
./instances/Rome/grafo4881.66.lgr N66 E83 M1.242 R5
./instances/Rome/grafo2934.19.lgr N19 E21 M0.087 O R0
./instances/Rome/grafo8164.76.lgr N76 E96 M1.062 R9
./instances/Rome/grafo2897.29.lgr N29 E33 M0.221 O R0
./instances/Rome/grafo11069.93.lgr N93 E139 M2.293 R25
./instances/Rome/grafo4318.55.lgr N55 E81 M1.333 R10
./instances/Rome/grafo875.20.lgr N20 E21 M0.067 O R0
./instances/Rome/grafo4941.74.lgr N74 E95 M1.162 R7
./instances/Rome/grafo6944.47.lgr N47 E60 M0.589 R2
./instances/Rome/grafo7305.38.lgr N38 E53 M0.708 R6
./instances/Rome/grafo7112.47.lgr N47 E61 M0.19 O R0
./instances/Rome/grafo9638.65.lgr N65 E90 M1.408 R11
./instances/Rome/grafo6276.44.lgr N44 E62 M0.763 R4
./instances/Rome/grafo6773.53.lgr N53 E71 M0.67 R7
./instances/Rome/grafo3608.42.lgr N42 E53 M0.532 R1
./instances/Rome/grafo4710.78.lgr N78 E110 M2.019 R12
./instances/Rome/grafo2483.25.lgr N25 E36 M0.386 R2
./instances/Rome/grafo10796.33.lgr N33 E38 M0.088 O R0
./instances/Rome/grafo3436.57.lgr N57 E76 M1.122 R8
./instances/Rome/grafo801.13.lgr N13 E13 M0.051 O R0
./instances/Rome/grafo1827.13.lgr N13 E16 M0.073 O R0
./instances/Rome/grafo10552.96.lgr N96 E144 M3.841 R24
./instances/Rome/grafo2419.14.lgr N14 E17 M0.075 O R0
./instances/Rome/grafo8437.82.lgr N82 E116 M1.732 R15
./instances/Rome/grafo9741.69.lgr N69 E93 M1.558 R11
./instances/Rome/grafo3385.54.lgr N54 E64 M0.641 R1
./instances/Rome/grafo394.11.lgr N11 E15 M0.175 O R0
./instances/Rome/grafo4714.62.lgr N62 E80 M0.935 R6
./instances/Rome/grafo1967.35.lgr N35 E53 M0.53 R5
./instances/Rome/grafo1552.62.lgr N62 E72 M0.657 R1
./instances/Rome/grafo8267.76.lgr N76 E98 M1.151 R6
./instances/Rome/grafo11284.37.lgr N37 E50 M0.606 R3
./instances/Rome/grafo1337.42.lgr N42 E48 M0.386 R1
./instances/Rome/grafo6135.46.lgr N46 E69 M1.019 R4
./instances/Rome/grafo8220.96.lgr N96 E119 M1.714 R3
./instances/Rome/grafo11211.33.lgr N33 E37 M0.134 O R0
./instances/Rome/grafo3353.40.lgr N40 E46 M0.156 O R0
./instances/Rome/grafo8547.85.lgr N85 E104 M1.102 R7
./instances/Rome/grafo9083.67.lgr N67 E82 M0.835 R5
./instances/Rome/grafo9946.41.lgr N41 E48 M0.398 R1
./instances/Rome/grafo5806.48.lgr N48 E65 M0.453 R6
./instances/Rome/grafo5838.35.lgr N35 E41 M0.495 R1
./instances/Rome/grafo3491.43.lgr N43 E61 M0.803 R3
./instances/Rome/grafo3060.28.lgr N28 E36 M0.196 R1
./instances/Rome/grafo8049.74.lgr N74 E103 M1.837 R8
./instances/Rome/grafo6255.48.lgr N48 E67 M1.159 R6
./instances/Rome/grafo3787.61.lgr N61 E73 M0.699 R2
./instances/Rome/grafo7097.42.lgr N42 E56 M0.679 R2
./instances/Rome/grafo5554.44.lgr N44 E61 M0.806 R4
./instances/Rome/grafo9744.80.lgr N80 E109 M1.969 R17
./instances/Rome/grafo3352.55.lgr N55 E69 M0.216 O R0
./instances/Rome/grafo9987.91.lgr N91 E118 M1.755 R13
./instances/Rome/grafo2520.17.lgr N17 E24 M0.323 R1
./instances/Rome/grafo10905.97.lgr N97 E138 M2.993 R19
./instances/Rome/grafo1871.17.lgr N17 E18 M0.051 O R0
./instances/Rome/grafo642.14.lgr N14 E15 M0.068 O R0
./instances/Rome/grafo2750.17.lgr N17 E17 M0.064 O R0
./instances/Rome/grafo3818.57.lgr N57 E77 M1.378 R5
./instances/Rome/grafo1500.50.lgr N50 E71 M1.83 R8
./instances/Rome/grafo5140.62.lgr N62 E76 M0.777 R1
./instances/Rome/grafo1771.22.lgr N22 E26 M0.187 O R0
./instances/Rome/grafo5703.38.lgr N38 E41 M0.203 O R0
./instances/Rome/grafo3963.47.lgr N47 E57 M0.528 R1
./instances/Rome/grafo899.14.lgr N14 E15 M0.058 O R0
./instances/Rome/grafo8308.83.lgr N83 E102 M1.024 R6
./instances/Rome/grafo586.10.lgr N10 E10 M0.094 O R0
./instances/Rome/grafo4261.61.lgr N61 E90 M1.551 R9
./instances/Rome/grafo8015.81.lgr N81 E112 M1.792 R17
./instances/Rome/grafo1761.20.lgr N20 E26 M0.112 O R0
./instances/Rome/grafo1091.21.lgr N21 E29 M0.113 O R0
./instances/Rome/grafo3832.52.lgr N52 E71 M0.733 R5
./instances/Rome/grafo1279.45.lgr N45 E58 M0.557 R4
./instances/Rome/grafo567.14.lgr N14 E18 M0.078 O R0
./instances/Rome/grafo9960.32.lgr N32 E37 M0.127 O R0
./instances/Rome/grafo2194.48.lgr N48 E57 M0.161 O R0
./instances/Rome/grafo10402.40.lgr N40 E47 M0.131 O R0
./instances/Rome/grafo774.17.lgr N17 E18 M0.075 O R0
./instances/Rome/grafo6100.34.lgr N34 E44 M0.481 R2
./instances/Rome/grafo10770.35.lgr N35 E46 M0.494 R3
./instances/Rome/grafo8144.82.lgr N82 E101 M0.993 R7
./instances/Rome/grafo10053.32.lgr N32 E37 M0.112 O R0
./instances/Rome/grafo8722.73.lgr N73 E97 M1.335 R10
./instances/Rome/grafo2028.23.lgr N23 E32 M0.325 R1
./instances/Rome/grafo5843.38.lgr N38 E45 M0.128 O R0
./instances/Rome/grafo7424.45.lgr N45 E58 M0.603 R3
./instances/Rome/grafo510.13.lgr N13 E16 M0.106 O R0
./instances/Rome/grafo8205.74.lgr N74 E105 M1.854 R12
./instances/Rome/grafo8289.74.lgr N74 E101 M1.679 R8
./instances/Rome/grafo752.76.lgr N76 E95 M1.191 R7
./instances/Rome/grafo5088.54.lgr N54 E72 M1.021 R5
./instances/Rome/grafo6986.46.lgr N46 E63 M0.928 R4
./instances/Rome/grafo1999.38.lgr N38 E45 M0.102 O R0
./instances/Rome/grafo544.25.lgr N25 E31 M0.096 O R0
./instances/Rome/grafo6741.55.lgr N55 E80 M1.339 R9
./instances/Rome/grafo7919.81.lgr N81 E116 M2.1 R15
./instances/Rome/grafo1851.17.lgr N17 E22 M0.159 O R0
./instances/Rome/grafo5149.41.lgr N41 E55 M0.622 R3
./instances/Rome/grafo8763.87.lgr N87 E119 M2.455 R16
./instances/Rome/grafo5620.42.lgr N42 E51 M0.475 R2
./instances/Rome/grafo9102.66.lgr N66 E80 M0.873 R4
./instances/Rome/grafo11489.31.lgr N31 E37 M0.124 O R0
./instances/Rome/grafo7435.44.lgr N44 E53 M0.477 R1
./instances/Rome/grafo11029.32.lgr N32 E36 M0.141 O R0
./instances/Rome/grafo1873.20.lgr N20 E27 M0.245 R2
./instances/Rome/grafo4094.40.lgr N40 E51 M0.32 R1
./instances/Rome/grafo11669.39.lgr N39 E47 M0.408 R1
./instances/Rome/grafo10847.93.lgr N93 E115 M1.529 R6
./instances/Rome/grafo1135.21.lgr N21 E22 M0.059 O R0
./instances/Rome/grafo1657.10.lgr N10 E15 M0.093 O R0
./instances/Rome/grafo9644.73.lgr N73 E92 M1.373 R2
./instances/Rome/grafo8366.76.lgr N76 E102 M1.703 R14
./instances/Rome/grafo3579.52.lgr N52 E67 M0.823 R2
./instances/Rome/grafo10884.93.lgr N93 E122 M1.806 R13
./instances/Rome/grafo6041.76.lgr N76 E99 M1.504 R8
./instances/Rome/grafo5452.34.lgr N34 E42 M0.146 O R0
./instances/Rome/grafo9796.73.lgr N73 E98 M1.051 R11
./instances/Rome/grafo5726.45.lgr N45 E57 M0.685 R5
./instances/Rome/grafo8407.61.lgr N61 E76 M0.918 R3
./instances/Rome/grafo1021.14.lgr N14 E14 M0.057 O R0
./instances/Rome/grafo473.10.lgr N10 E10 M0.073 O R0
./instances/Rome/grafo10448.98.lgr N98 E124 M1.988 R5
./instances/Rome/grafo11137.95.lgr N95 E126 M2.04 R12
./instances/Rome/grafo10301.94.lgr N94 E133 M3.259 R20
./instances/Rome/grafo7243.37.lgr N37 E46 M0.467 R1
./instances/Rome/grafo6144.43.lgr N43 E56 M0.495 R2
./instances/Rome/grafo7843.81.lgr N81 E107 M1.455 R9
./instances/Rome/grafo3673.40.lgr N40 E59 M0.741 R5
./instances/Rome/grafo11165.39.lgr N39 E51 M0.719 R2
./instances/Rome/grafo8524.75.lgr N75 E91 M0.936 R5
./instances/Rome/grafo1349.31.lgr N31 E41 M0.425 R1
./instances/Rome/grafo4712.64.lgr N64 E85 M1.105 R4
./instances/Rome/grafo8123.87.lgr N87 E127 M2.306 R18
./instances/Rome/grafo204.15.lgr N15 E15 M0.082 O R0
./instances/Rome/grafo8618.89.lgr N89 E117 M1.851 R15
./instances/Rome/grafo9025.85.lgr N85 E118 M2.266 R14
./instances/Rome/grafo9391.61.lgr N61 E78 M0.889 R3
./instances/Rome/grafo8378.99.lgr N99 E132 M3.23 R14
./instances/Rome/grafo3370.43.lgr N43 E57 M0.703 R3
./instances/Rome/grafo1016.18.lgr N18 E19 M0.103 O R0
./instances/Rome/grafo10271.100.lgr N100 E132 M2.491 R13
./instances/Rome/grafo756.12.lgr N12 E11 M0.06 O R0
./instances/Rome/grafo3908.41.lgr N41 E57 M0.515 R6
./instances/Rome/grafo9276.72.lgr N72 E101 M1.781 R12
./instances/Rome/grafo2698.16.lgr N16 E18 M0.12 O R0
./instances/Rome/grafo5398.82.lgr N82 E111 M2.461 R14
./instances/Rome/grafo3388.41.lgr N41 E56 M0.603 R4
./instances/Rome/grafo5875.37.lgr N37 E44 M0.129 O R0
./instances/Rome/grafo3638.57.lgr N57 E74 M0.848 R4
./instances/Rome/grafo2237.27.lgr N27 E34 M0.158 O R0
./instances/Rome/grafo578.26.lgr N26 E27 M0.143 O R0
./instances/Rome/grafo3182.36.lgr N36 E53 M0.489 R3
./instances/Rome/grafo4546.59.lgr N59 E74 M0.813 R5
./instances/Rome/grafo2891.17.lgr N17 E21 M0.097 O R0
./instances/Rome/grafo6614.74.lgr N74 E95 M1.316 R7
./instances/Rome/grafo10291.93.lgr N93 E137 M3.46 R18
./instances/Rome/grafo5281.61.lgr N61 E87 M1.409 R8
./instances/Rome/grafo5279.78.lgr N78 E114 M2.221 R18
./instances/Rome/grafo281.14.lgr N14 E13 M0.056 O R0
./instances/Rome/grafo8693.86.lgr N86 E109 M1.626 R4
./instances/Rome/grafo4025.52.lgr N52 E74 M1.111 R9
./instances/Rome/grafo2780.17.lgr N17 E23 M0.114 O R0
./instances/Rome/grafo3161.39.lgr N39 E48 M0.129 O R0
./instances/Rome/grafo3853.61.lgr N61 E79 M1.006 R5
./instances/Rome/grafo7328.59.lgr N59 E71 M0.867 R2
./instances/Rome/grafo7174.74.lgr N74 E96 M1.235 R10
./instances/Rome/grafo5352.44.lgr N44 E70 M1.096 R11
./instances/Rome/grafo7232.38.lgr N38 E53 M0.616 R4
./instances/Rome/grafo9253.76.lgr N76 E105 M1.838 R12
./instances/Rome/grafo1233.70.lgr N70 E94 M1.46 R10
./instances/Rome/grafo9750.77.lgr N77 E103 M1.537 R11
./instances/Rome/grafo4588.56.lgr N56 E74 M0.967 R5
./instances/Rome/grafo9474.70.lgr N70 E90 M1.104 R6
./instances/Rome/grafo126.22.lgr N22 E30 M0.261 R1
./instances/Rome/grafo3857.39.lgr N39 E51 M0.56 R2
./instances/Rome/grafo9395.79.lgr N79 E99 M0.772 R11
./instances/Rome/grafo4671.62.lgr N62 E84 M1.253 R7
./instances/Rome/grafo9923.31.lgr N31 E41 M0.465 R1
./instances/Rome/grafo5453.40.lgr N40 E57 M0.98 R6
./instances/Rome/grafo1152.18.lgr N18 E24 M0.09 O R0
./instances/Rome/grafo7858.83.lgr N83 E121 M2.415 R18
./instances/Rome/grafo9647.72.lgr N72 E92 M1.305 R4
./instances/Rome/grafo3960.36.lgr N36 E41 M0.098 O R0
./instances/Rome/grafo4531.78.lgr N78 E109 M2.757 R10
./instances/Rome/grafo9560.80.lgr N80 E100 M1.222 R7
./instances/Rome/grafo11012.96.lgr N96 E135 M3.167 R22
./instances/Rome/grafo1896.21.lgr N21 E25 M0.119 O R0
./instances/Rome/grafo264.17.lgr N17 E22 M0.104 O R0
./instances/Rome/grafo3498.41.lgr N41 E53 M0.484 R2
./instances/Rome/grafo10112.98.lgr N98 E137 M2.819 R17
./instances/Rome/grafo3451.43.lgr N43 E51 M0.296 R2
./instances/Rome/grafo961.10.lgr N10 E10 M0.082 O R0
./instances/Rome/grafo1745.17.lgr N17 E20 M0.098 O R0
./instances/Rome/grafo6878.43.lgr N43 E48 M0.153 O R0
./instances/Rome/grafo4246.62.lgr N62 E88 M1.378 R7
./instances/Rome/grafo9008.91.lgr N91 E136 M2.891 R23
./instances/Rome/grafo6076.34.lgr N34 E44 M0.203 O R0
./instances/Rome/grafo270.20.lgr N20 E30 M0.116 O R0
./instances/Rome/grafo9860.40.lgr N40 E52 M0.628 R3
./instances/Rome/grafo2854.23.lgr N23 E29 M0.095 O R0
./instances/Rome/grafo3794.41.lgr N41 E52 M0.401 R2
./instances/Rome/grafo10821.96.lgr N96 E115 M1.625 R4
./instances/Rome/grafo1488.48.lgr N48 E58 M0.486 R1
./instances/Rome/grafo7249.42.lgr N42 E56 M0.557 R7
./instances/Rome/grafo4700.57.lgr N57 E76 M0.943 R4
./instances/Rome/grafo5355.35.lgr N35 E41 M0.113 O R0
./instances/Rome/grafo3184.91.lgr N91 E127 M2.459 R17
./instances/Rome/grafo3124.34.lgr N34 E43 M0.462 R1
./instances/Rome/grafo1799.26.lgr N26 E30 M0.162 O R0
./instances/Rome/grafo11300.91.lgr N91 E126 M2.889 R16
./instances/Rome/grafo6258.41.lgr N41 E57 M0.843 R2
./instances/Rome/grafo5788.64.lgr N64 E77 M0.677 R5
./instances/Rome/grafo7234.46.lgr N46 E63 M0.994 R4
./instances/Rome/grafo7518.46.lgr N46 E69 M0.798 R10
./instances/Rome/grafo2301.25.lgr N25 E37 M0.48 R1
./instances/Rome/grafo9780.77.lgr N77 E96 M1.076 R7
./instances/Rome/grafo7899.78.lgr N78 E100 M1.193 R7
./instances/Rome/grafo6296.43.lgr N43 E59 M0.853 R6
./instances/Rome/grafo6172.41.lgr N41 E50 M0.38 O R0
./instances/Rome/grafo6033.43.lgr N43 E50 M0.415 R1
./instances/Rome/grafo5550.42.lgr N42 E57 M0.703 R4
./instances/Rome/grafo4581.67.lgr N67 E82 M0.732 R4
./instances/Rome/grafo9335.78.lgr N78 E104 M1.897 R12
./instances/Rome/grafo6969.59.lgr N59 E79 M1.565 R5
./instances/Rome/grafo11059.98.lgr N98 E129 M2.872 R12
./instances/Rome/grafo2329.21.lgr N21 E24 M0.087 O R0
./instances/Rome/grafo118.43.lgr N43 E58 M0.574 R3
./instances/Rome/grafo7958.61.lgr N61 E87 M1.359 R8
./instances/Rome/grafo10181.93.lgr N93 E133 M3.211 R18
./instances/Rome/grafo11104.95.lgr N95 E135 M3.594 R20
./instances/Rome/grafo11416.35.lgr N35 E38 M0.142 O R0
./instances/Rome/grafo10343.94.lgr N94 E118 M2.05 R3
./instances/Rome/grafo2685.44.lgr N44 E52 M0.169 O R0
./instances/Rome/grafo9236.80.lgr N80 E120 M2.702 R21
./instances/Rome/grafo9844.82.lgr N82 E103 M1.296 R9
./instances/Rome/grafo11118.99.lgr N99 E125 M2.006 R9
./instances/Rome/grafo2441.16.lgr N16 E20 M0.125 O R0
./instances/Rome/grafo5288.36.lgr N36 E42 M0.149 O R0
./instances/Rome/grafo1627.30.lgr N30 E40 M0.461 R1
./instances/Rome/grafo5023.55.lgr N55 E78 M1.215 R5
./instances/Rome/grafo1622.19.lgr N19 E20 M0.16 O R0
./instances/Rome/grafo6735.65.lgr N65 E88 M1.338 R6
./instances/Rome/grafo2147.17.lgr N17 E20 M0.104 O R0
./instances/Rome/grafo1578.27.lgr N27 E30 M0.119 O R0
./instances/Rome/grafo1165.16.lgr N16 E23 M0.108 O R0
./instances/Rome/grafo9556.62.lgr N62 E87 M1.315 R8
./instances/Rome/grafo9050.75.lgr N75 E94 M1.441 R5
./instances/Rome/grafo7492.38.lgr N38 E57 M0.791 R8
./instances/Rome/grafo1610.48.lgr N48 E66 M0.842 R5
./instances/Rome/grafo6885.44.lgr N44 E56 M0.619 R1
./instances/Rome/grafo3606.46.lgr N46 E54 M0.176 O R0
./instances/Rome/grafo3701.41.lgr N41 E58 M0.834 R6
./instances/Rome/grafo4300.60.lgr N60 E82 M1.21 R7
./instances/Rome/grafo2044.33.lgr N33 E43 M0.113 O R0
./instances/Rome/grafo9531.84.lgr N84 E111 M2.432 R9
./instances/Rome/grafo7733.46.lgr N46 E56 M0.154 O R0
./instances/Rome/grafo5369.36.lgr N36 E44 M0.5 R1
./instances/Rome/grafo9695.77.lgr N77 E102 M2.312 R9
./instances/Rome/grafo9642.69.lgr N69 E91 M1.457 R7
./instances/Rome/grafo1683.11.lgr N11 E19 M0.248 R1
./instances/Rome/grafo2364.23.lgr N23 E26 M0.083 O R0
./instances/Rome/grafo4576.71.lgr N71 E92 M1.093 R8
./instances/Rome/grafo4989.75.lgr N75 E99 M1.498 R6
./instances/Rome/grafo6114.31.lgr N31 E39 M0.44 R2
./instances/Rome/grafo4865.80.lgr N80 E117 M2.787 R21
./instances/Rome/grafo7073.43.lgr N43 E51 M0.16 O R0
./instances/Rome/grafo7437.44.lgr N44 E52 M0.146 O R0
./instances/Rome/grafo11286.92.lgr N92 E117 M1.521 R7
./instances/Rome/grafo11080.93.lgr N93 E126 M2.466 R13
./instances/Rome/grafo4768.51.lgr N51 E57 M0.18 O R0
./instances/Rome/grafo4511.77.lgr N77 E103 M1.689 R11
./instances/Rome/grafo3051.20.lgr N20 E23 M0.09 O R0
./instances/Rome/grafo8272.83.lgr N83 E120 M2.382 R16
./instances/Rome/grafo9116.80.lgr N80 E118 M3.021 R19
./instances/Rome/grafo1573.29.lgr N29 E34 M0.183 O R0
./instances/Rome/grafo4977.65.lgr N65 E91 M2.746 R9
./instances/Rome/grafo259.12.lgr N12 E11 M0.062 O R0
./instances/Rome/grafo6180.41.lgr N41 E50 M0.154 O R0
./instances/Rome/grafo7800.61.lgr N61 E84 M1.441 R7
./instances/Rome/grafo410.14.lgr N14 E16 M0.089 O R0
./instances/Rome/grafo1144.16.lgr N16 E21 M0.382 R1
./instances/Rome/grafo2385.13.lgr N13 E14 M0.106 O R0
./instances/Rome/grafo3697.49.lgr N49 E68 M0.941 R8
./instances/Rome/grafo10419.91.lgr N91 E132 M3.144 R24
./instances/Rome/grafo445.22.lgr N22 E25 M0.122 O R0
./instances/Rome/grafo2488.13.lgr N13 E13 M0.102 O R0
./instances/Rome/grafo9775.61.lgr N61 E79 M1.133 R2
./instances/Rome/grafo9262.72.lgr N72 E96 M1.94 R9
./instances/Rome/grafo9606.87.lgr N87 E116 M2.504 R12
./instances/Rome/grafo8168.76.lgr N76 E102 M1.828 R10
./instances/Rome/grafo10752.35.lgr N35 E42 M0.31 R1
./instances/Rome/grafo3503.57.lgr N57 E75 M0.832 R4
./instances/Rome/grafo10957.92.lgr N92 E122 M2.581 R8
./instances/Rome/grafo1932.13.lgr N13 E17 M0.1 O R0
./instances/Rome/grafo5663.34.lgr N34 E39 M0.121 O R0
./instances/Rome/grafo11083.37.lgr N37 E49 M0.649 R2
./instances/Rome/grafo3559.48.lgr N48 E69 M1.007 R8
./instances/Rome/grafo6869.43.lgr N43 E57 M0.558 R4
./instances/Rome/grafo1785.37.lgr N37 E44 M0.157 O R0
./instances/Rome/grafo4411.64.lgr N64 E79 M0.877 R4
./instances/Rome/grafo11336.36.lgr N36 E47 M0.513 R3
./instances/Rome/grafo9247.79.lgr N79 E99 M1.338 R8
./instances/Rome/grafo3817.58.lgr N58 E87 M1.304 R9
./instances/Rome/grafo8371.96.lgr N96 E130 M2.549 R19
./instances/Rome/grafo1653.18.lgr N18 E18 M0.128 O R0
./instances/Rome/grafo6719.42.lgr N42 E59 M0.908 R4
./instances/Rome/grafo1290.27.lgr N27 E35 M0.106 O R0
./instances/Rome/grafo7012.42.lgr N42 E59 M0.786 R5
./instances/Rome/grafo9850.95.lgr N95 E128 M2.516 R15
./instances/Rome/grafo6540.56.lgr N56 E79 M1.279 R6
./instances/Rome/grafo182.23.lgr N23 E25 M0.12 O R0
./instances/Rome/grafo3517.55.lgr N55 E66 M0.616 R1
./instances/Rome/grafo499.37.lgr N37 E48 M0.447 R3
./instances/Rome/grafo7320.38.lgr N38 E58 M1.097 R2
./instances/Rome/grafo8132.69.lgr N69 E95 M1.435 R11
./instances/Rome/grafo1930.13.lgr N13 E13 M0.049 O R0
./instances/Rome/grafo1201.28.lgr N28 E38 M0.467 R2
./instances/Rome/grafo7961.63.lgr N63 E76 M0.587 R3
./instances/Rome/grafo2666.61.lgr N61 E68 M0.638 R1
./instances/Rome/grafo11055.98.lgr N98 E126 M2.409 R9
./instances/Rome/grafo5460.80.lgr N80 E113 M2.452 R18
./instances/Rome/grafo5014.61.lgr N61 E89 M1.405 R11
./instances/Rome/grafo1907.16.lgr N16 E18 M0.051 O R0
./instances/Rome/grafo808.12.lgr N12 E11 M0.057 O R0
./instances/Rome/grafo773.12.lgr N12 E14 M0.084 O R0
./instances/Rome/grafo4363.77.lgr N77 E102 M1.682 R8
./instances/Rome/grafo2307.18.lgr N18 E23 M0.142 O R0
./instances/Rome/grafo7646.50.lgr N50 E62 M0.505 R4
./instances/Rome/grafo7334.43.lgr N43 E63 M0.941 R6
./instances/Rome/grafo10403.38.lgr N38 E53 M0.683 R5
./instances/Rome/grafo980.20.lgr N20 E20 M0.143 O R0
./instances/Rome/grafo10805.98.lgr N98 E135 M3.036 R14
./instances/Rome/grafo6460.40.lgr N40 E56 M0.731 R3
./instances/Rome/grafo5349.39.lgr N39 E53 M1.084 R4
./instances/Rome/grafo3576.37.lgr N37 E49 M0.607 R3
./instances/Rome/grafo6631.46.lgr N46 E55 M0.525 R2
./instances/Rome/grafo2204.13.lgr N13 E13 M0.06 O R0
./instances/Rome/grafo6831.47.lgr N47 E65 M0.817 R2
./instances/Rome/grafo9394.64.lgr N64 E87 M1.145 R8
./instances/Rome/grafo7951.81.lgr N81 E99 M1.105 R4
./instances/Rome/grafo7985.93.lgr N93 E126 M2.418 R18
./instances/Rome/grafo2144.12.lgr N12 E18 M0.098 O R0
./instances/Rome/grafo6360.40.lgr N40 E57 M0.816 R3
./instances/Rome/grafo9333.80.lgr N80 E112 M1.588 R15
./instances/Rome/grafo4589.73.lgr N73 E99 M1.731 R7
./instances/Rome/grafo7942.83.lgr N83 E121 M2.872 R23
./instances/Rome/grafo8494.90.lgr N90 E119 M2.137 R15
./instances/Rome/grafo11283.40.lgr N40 E52 M0.708 R5
./instances/Rome/grafo10769.36.lgr N36 E48 M0.619 R1
./instances/Rome/grafo1676.20.lgr N20 E22 M0.126 O R0
./instances/Rome/grafo3520.40.lgr N40 E48 M0.41 R1
./instances/Rome/grafo10721.96.lgr N96 E125 M2.294 R11
./instances/Rome/grafo614.25.lgr N25 E29 M0.242 O R0
./instances/Rome/grafo6712.37.lgr N37 E39 M0.116 O R0
./instances/Rome/grafo1933.22.lgr N22 E26 M0.104 O R0
./instances/Rome/grafo8538.80.lgr N80 E114 M2.059 R17
./instances/Rome/grafo9677.68.lgr N68 E97 M1.651 R11
./instances/Rome/grafo6597.49.lgr N49 E71 M0.983 R6
./instances/Rome/grafo4929.81.lgr N81 E99 M1.1 R7
./instances/Rome/grafo3679.39.lgr N39 E43 M0.263 R1
./instances/Rome/grafo590.15.lgr N15 E22 M0.073 O R0
./instances/Rome/grafo2616.25.lgr N25 E29 M0.256 O R0
./instances/Rome/grafo5507.46.lgr N46 E62 M1.056 R6
./instances/Rome/grafo10633.100.lgr N100 E138 M3.359 R18
./instances/Rome/grafo9279.72.lgr N72 E109 M2.113 R18
./instances/Rome/grafo1014.14.lgr N14 E18 M0.08 O R0
./instances/Rome/grafo2575.13.lgr N13 E13 M0.046 O R0
./instances/Rome/grafo2693.13.lgr N13 E13 M0.053 O R0
./instances/Rome/grafo3913.43.lgr N43 E65 M0.94 R9
./instances/Rome/grafo2910.14.lgr N14 E16 M0.073 O R0
./instances/Rome/grafo5110.58.lgr N58 E85 M1.502 R9
./instances/Rome/grafo5677.42.lgr N42 E58 M0.972 R5
./instances/Rome/grafo8048.68.lgr N68 E94 M1.895 R10
./instances/Rome/grafo4240.61.lgr N61 E82 M1.155 R6
./instances/Rome/grafo9288.67.lgr N67 E93 M1.447 R7
./instances/Rome/grafo8623.74.lgr N74 E98 M1.681 R9
./instances/Rome/grafo1783.30.lgr N30 E37 M0.304 R1
./instances/Rome/grafo5888.37.lgr N37 E50 M0.534 R2
./instances/Rome/grafo6494.62.lgr N62 E81 M0.949 R6
./instances/Rome/grafo9745.84.lgr N84 E114 M2.289 R15
./instances/Rome/grafo6778.37.lgr N37 E45 M0.132 O R0
./instances/Rome/grafo4031.41.lgr N41 E62 M0.85 R9
./instances/Rome/grafo8054.85.lgr N85 E118 M1.844 R16
./instances/Rome/grafo7887.68.lgr N68 E96 M1.856 R7
./instances/Rome/grafo7918.84.lgr N84 E135 M4.206 R25
./instances/Rome/grafo9858.34.lgr N34 E45 M0.128 O R0
./instances/Rome/grafo4231.62.lgr N62 E83 M1.087 R8
./instances/Rome/grafo7857.90.lgr N90 E120 M2.064 R14
./instances/Rome/grafo2751.16.lgr N16 E25 M0.09 O R0
./instances/Rome/grafo7242.37.lgr N37 E53 M0.689 R5
./instances/Rome/grafo6963.45.lgr N45 E58 M0.856 R4
./instances/Rome/grafo10035.38.lgr N38 E47 M0.711 R1
./instances/Rome/grafo9235.72.lgr N72 E93 M1.338 R10
./instances/Rome/grafo441.11.lgr N11 E11 M0.047 O R0
./instances/Rome/grafo9973.96.lgr N96 E144 M4.452 R23
./instances/Rome/grafo398.26.lgr N26 E27 M0.098 O R0
./instances/Rome/grafo4125.55.lgr N55 E74 M0.877 R6
./instances/Rome/grafo10147.94.lgr N94 E132 M3.44 R18
./instances/Rome/grafo1599.29.lgr N29 E33 M0.115 O R0
./instances/Rome/grafo8483.76.lgr N76 E100 M1.896 R8
./instances/Rome/grafo2007.39.lgr N39 E51 M0.555 R1
./instances/Rome/grafo2771.33.lgr N33 E42 M0.152 O R0
./instances/Rome/grafo885.18.lgr N18 E24 M0.132 O R0
./instances/Rome/grafo10523.97.lgr N97 E139 M3.828 R22
./instances/Rome/grafo4037.35.lgr N35 E40 M0.175 O R0
./instances/Rome/grafo7155.60.lgr N60 E70 M0.217 O R0
./instances/Rome/grafo2016.25.lgr N25 E33 M0.375 R2
./instances/Rome/grafo10462.36.lgr N36 E40 M0.135 O R0
./instances/Rome/grafo1101.25.lgr N25 E37 M0.398 R1
./instances/Rome/grafo5022.67.lgr N67 E103 M2.039 R18
./instances/Rome/grafo3600.43.lgr N43 E61 M0.777 R6
./instances/Rome/grafo5885.46.lgr N46 E58 M0.604 R5
./instances/Rome/grafo273.11.lgr N11 E10 M0.101 O R0
./instances/Rome/grafo154.33.lgr N33 E34 M0.085 O R0
./instances/Rome/grafo9122.79.lgr N79 E111 M2.124 R14
./instances/Rome/grafo5563.42.lgr N42 E52 M0.523 R1
./instances/Rome/grafo8887.89.lgr N89 E124 M2.685 R14
./instances/Rome/grafo5617.45.lgr N45 E54 M0.496 R3
./instances/Rome/grafo825.15.lgr N15 E17 M0.111 O R0
./instances/Rome/grafo3825.49.lgr N49 E66 M0.808 R3
./instances/Rome/grafo3926.54.lgr N54 E69 M0.984 R4
./instances/Rome/grafo10985.96.lgr N96 E128 M2.631 R14
./instances/Rome/grafo6247.88.lgr N88 E114 M1.75 R9
./instances/Rome/grafo761.13.lgr N13 E13 M0.075 O R0
./instances/Rome/grafo2475.34.lgr N34 E47 M0.506 R1
./instances/Rome/grafo1521.24.lgr N24 E38 M0.499 R1
./instances/Rome/grafo2348.37.lgr N37 E46 M0.439 R2
./instances/Rome/grafo6129.45.lgr N45 E55 M0.399 R3
./instances/Rome/grafo7153.85.lgr N85 E120 M2.468 R16
./instances/Rome/grafo5903.38.lgr N38 E48 M0.579 R4
./instances/Rome/grafo6613.59.lgr N59 E83 M1.23 R6
./instances/Rome/grafo542.12.lgr N12 E14 M0.083 O R0
./instances/Rome/grafo2466.14.lgr N14 E13 M0.059 O R0
./instances/Rome/grafo5095.62.lgr N62 E90 M1.434 R9
./instances/Rome/grafo7537.41.lgr N41 E55 M0.715 R4
./instances/Rome/grafo6469.47.lgr N47 E70 M0.835 R8
./instances/Rome/grafo11613.100.lgr N100 E125 M2.092 R8
./instances/Rome/grafo2226.39.lgr N39 E63 M0.915 R8
./instances/Rome/grafo3342.61.lgr N61 E90 M1.469 R11
./instances/Rome/grafo8045.68.lgr N68 E89 M1.034 R4
./instances/Rome/grafo2563.14.lgr N14 E17 M0.088 O R0
./instances/Rome/grafo4065.39.lgr N39 E47 M0.303 R1
./instances/Rome/grafo4558.70.lgr N70 E92 M1.424 R5
./instances/Rome/grafo4751.57.lgr N57 E71 M0.68 R6
./instances/Rome/grafo2358.34.lgr N34 E41 M0.336 R1
./instances/Rome/grafo11260.36.lgr N36 E41 M0.138 O R0
./instances/Rome/grafo2423.21.lgr N21 E26 M0.08 O R0
./instances/Rome/grafo2294.16.lgr N16 E17 M0.104 O R0
./instances/Rome/grafo7310.47.lgr N47 E61 M0.676 R3
./instances/Rome/grafo9368.72.lgr N72 E93 M0.926 R6
./instances/Rome/grafo10442.97.lgr N97 E125 M1.91 R10
./instances/Rome/grafo3447.35.lgr N35 E42 M0.114 O R0
./instances/Rome/grafo7607.42.lgr N42 E60 M0.931 R5
./instances/Rome/grafo5633.45.lgr N45 E55 M0.449 R1
./instances/Rome/grafo6254.37.lgr N37 E46 M0.394 R2
./instances/Rome/grafo1949.29.lgr N29 E34 M0.137 O R0
./instances/Rome/grafo4283.56.lgr N56 E74 M0.968 R7
./instances/Rome/grafo10188.38.lgr N38 E48 M0.483 R3
./instances/Rome/grafo8454.78.lgr N78 E98 M0.852 R8
./instances/Rome/grafo9132.62.lgr N62 E76 M0.773 R2
./instances/Rome/grafo2972.25.lgr N25 E29 M0.112 O R0
./instances/Rome/grafo5430.41.lgr N41 E49 M0.384 R1
./instances/Rome/grafo493.12.lgr N12 E12 M0.048 O R0
./instances/Rome/grafo7612.54.lgr N54 E78 M1.278 R8
./instances/Rome/grafo5807.32.lgr N32 E41 M0.455 R1
./instances/Rome/grafo3403.37.lgr N37 E42 M0.126 O R0
./instances/Rome/grafo10261.96.lgr N96 E123 M2.25 R10
./instances/Rome/grafo2819.22.lgr N22 E25 M0.114 O R0
./instances/Rome/grafo10263.97.lgr N97 E123 M1.397 R10
./instances/Rome/grafo2993.23.lgr N23 E28 M0.211 O R0
./instances/Rome/grafo4354.76.lgr N76 E106 M1.654 R13
./instances/Rome/grafo10742.99.lgr N99 E130 M2.589 R13
./instances/Rome/grafo1257.31.lgr N31 E50 M0.669 R4
./instances/Rome/grafo1983.29.lgr N29 E37 M0.113 O R0
./instances/Rome/grafo4070.36.lgr N36 E43 M0.324 R1
./instances/Rome/grafo10153.100.lgr N100 E136 M2.344 R19
./instances/Rome/grafo10517.93.lgr N93 E133 M2.688 R21
./instances/Rome/grafo1716.20.lgr N20 E23 M0.086 O R0
./instances/Rome/grafo10680.95.lgr N95 E126 M2.77 R11
./instances/Rome/grafo830.27.lgr N27 E27 M0.113 O R0
./instances/Rome/grafo5056.58.lgr N58 E77 M1.163 R10
./instances/Rome/grafo2473.22.lgr N22 E25 M0.085 O R0
./instances/Rome/grafo9186.62.lgr N62 E82 M0.943 R8
./instances/Rome/grafo11411.37.lgr N37 E47 M0.425 R1
./instances/Rome/grafo3722.40.lgr N40 E58 M0.733 R4
./instances/Rome/grafo1859.32.lgr N32 E35 M0.161 O R0
./instances/Rome/grafo6550.83.lgr N83 E118 M1.522 R15
./instances/Rome/grafo8075.80.lgr N80 E111 M1.855 R13
./instances/Rome/grafo5957.37.lgr N37 E39 M0.17 O R0
./instances/Rome/grafo7416.36.lgr N36 E47 M0.379 R1
./instances/Rome/grafo365.40.lgr N40 E47 M0.489 R1
./instances/Rome/grafo7983.73.lgr N73 E95 M1.692 R7
./instances/Rome/grafo5951.34.lgr N34 E43 M0.333 R2
./instances/Rome/grafo3730.47.lgr N47 E63 M0.643 R3
./instances/Rome/grafo7819.87.lgr N87 E114 M2.109 R17
./instances/Rome/grafo1079.19.lgr N19 E18 M0.106 O R0
./instances/Rome/grafo3614.54.lgr N54 E75 M1.021 R9
./instances/Rome/grafo9742.92.lgr N92 E125 M2.229 R16
./instances/Rome/grafo8234.70.lgr N70 E89 M0.74 R6
./instances/Rome/grafo7024.45.lgr N45 E50 M0.183 O R0
./instances/Rome/grafo2405.36.lgr N36 E47 M0.469 R3
./instances/Rome/grafo423.19.lgr N19 E21 M0.108 O R0
./instances/Rome/grafo11168.34.lgr N34 E40 M0.109 O R0
./instances/Rome/grafo8279.81.lgr N81 E112 M2.11 R12
./instances/Rome/grafo8391.69.lgr N69 E87 M0.979 R4
./instances/Rome/grafo2187.19.lgr N19 E22 M0.093 O R0
./instances/Rome/grafo2341.24.lgr N24 E29 M0.219 O R0
./instances/Rome/grafo11334.37.lgr N37 E49 M0.655 R2
./instances/Rome/grafo5647.78.lgr N78 E96 M1.136 R3
./instances/Rome/grafo2748.22.lgr N22 E29 M0.109 O R0
./instances/Rome/grafo10963.97.lgr N97 E127 M2.113 R18
./instances/Rome/grafo10365.97.lgr N97 E137 M3.329 R20
./instances/Rome/grafo865.28.lgr N28 E35 M0.105 O R0
./instances/Rome/grafo559.13.lgr N13 E15 M0.093 O R0
./instances/Rome/grafo6435.36.lgr N36 E50 M0.568 R3
./instances/Rome/grafo11368.92.lgr N92 E113 M1.832 R2
./instances/Rome/grafo1057.16.lgr N16 E17 M0.05 O R0
./instances/Rome/grafo4408.69.lgr N69 E91 M1.318 R9
./instances/Rome/grafo10725.99.lgr N99 E129 M2.058 R15
./instances/Rome/grafo1364.68.lgr N68 E87 M1.143 R9
./instances/Rome/grafo1969.14.lgr N14 E14 M0.085 O R0
./instances/Rome/grafo9107.63.lgr N63 E80 M0.977 R5
./instances/Rome/grafo5235.32.lgr N32 E38 M0.304 R1
./instances/Rome/grafo211.14.lgr N14 E15 M0.049 O R0
./instances/Rome/grafo10350.96.lgr N96 E125 M2.079 R12
./instances/Rome/grafo7881.61.lgr N61 E74 M0.74 R2
./instances/Rome/grafo8721.74.lgr N74 E97 M1.462 R6
./instances/Rome/grafo463.15.lgr N15 E22 M0.099 O R0
./instances/Rome/grafo2115.12.lgr N12 E15 M0.056 O R0
./instances/Rome/grafo6093.36.lgr N36 E43 M0.398 R1
./instances/Rome/grafo5996.78.lgr N78 E103 M1.089 R11
./instances/Rome/grafo4625.66.lgr N66 E85 M1.039 R5
./instances/Rome/grafo2088.38.lgr N38 E54 M0.772 R3
./instances/Rome/grafo6884.39.lgr N39 E51 M0.583 R2
./instances/Rome/grafo11507.91.lgr N91 E122 M1.622 R14
./instances/Rome/grafo5435.60.lgr N60 E85 M1.353 R8
./instances/Rome/grafo9392.71.lgr N71 E94 M1.312 R8
./instances/Rome/grafo344.36.lgr N36 E47 M0.937 R2
./instances/Rome/grafo7356.49.lgr N49 E71 M1.13 R8
./instances/Rome/grafo11526.91.lgr N91 E118 M1.413 R8
./instances/Rome/grafo9141.60.lgr N60 E82 M1.177 R9
./instances/Rome/grafo5439.78.lgr N78 E106 M1.968 R11
./instances/Rome/grafo1627.10.lgr N10 E15 M0.112 O R0
./instances/Rome/grafo6344.47.lgr N47 E63 M0.837 R5
./instances/Rome/grafo7064.44.lgr N44 E59 M0.722 R4
./instances/Rome/grafo10386.99.lgr N99 E132 M2.323 R14
./instances/Rome/grafo6824.38.lgr N38 E49 M0.626 R1
./instances/Rome/grafo1588.58.lgr N58 E66 M0.803 R1
./instances/Rome/grafo762.27.lgr N27 E31 M0.108 O R0
./instances/Rome/grafo2071.37.lgr N37 E58 M0.691 R7
./instances/Rome/grafo631.16.lgr N16 E17 M0.059 O R0
./instances/Rome/grafo422.17.lgr N17 E17 M0.074 O R0
./instances/Rome/grafo815.15.lgr N15 E15 M0.046 O R0
./instances/Rome/grafo2319.14.lgr N14 E16 M0.079 O R0
./instances/Rome/grafo1586.25.lgr N25 E29 M0.085 O R0
./instances/Rome/grafo7207.55.lgr N55 E77 M1.171 R12
./instances/Rome/grafo5010.56.lgr N56 E71 M0.82 R1
./instances/Rome/grafo218.17.lgr N17 E22 M0.075 O R0
./instances/Rome/grafo5881.62.lgr N62 E80 M1.019 R4
./instances/Rome/grafo6520.84.lgr N84 E110 M1.527 R8
./instances/Rome/grafo8951.93.lgr N93 E125 M2.168 R14
./instances/Rome/grafo7464.81.lgr N81 E108 M1.532 R8
./instances/Rome/grafo10037.39.lgr N39 E50 M0.479 R3
./instances/Rome/grafo10193.38.lgr N38 E46 M0.449 R1
./instances/Rome/grafo7252.40.lgr N40 E64 M1.102 R6
./instances/Rome/grafo5901.35.lgr N35 E50 M0.625 R4
./instances/Rome/grafo7679.41.lgr N41 E51 M0.597 R2
./instances/Rome/grafo7950.62.lgr N62 E86 M1.249 R8
./instances/Rome/grafo3208.53.lgr N53 E80 M1.396 R12
./instances/Rome/grafo406.13.lgr N13 E15 M0.073 O R0
./instances/Rome/grafo5396.59.lgr N59 E84 M1.343 R10
./instances/Rome/grafo10282.40.lgr N40 E59 M0.868 R6
./instances/Rome/grafo1784.32.lgr N32 E36 M0.293 R1
./instances/Rome/grafo6858.43.lgr N43 E61 M0.842 R6
./instances/Rome/grafo4979.68.lgr N68 E97 M1.443 R12
./instances/Rome/grafo3043.36.lgr N36 E42 M0.136 O R0
./instances/Rome/grafo3341.37.lgr N37 E50 M0.556 R4
./instances/Rome/grafo3145.36.lgr N36 E45 M0.343 R3
./instances/Rome/grafo3702.57.lgr N57 E70 M0.493 R4
./instances/Rome/grafo327.10.lgr N10 E10 M0.048 O R0
./instances/Rome/grafo9416.67.lgr N67 E90 M0.888 R9
./instances/Rome/grafo11499.35.lgr N35 E39 M0.142 O R0
./instances/Rome/grafo8347.69.lgr N69 E76 M0.199 O R0
./instances/Rome/grafo3659.44.lgr N44 E55 M0.503 R3
./instances/Rome/grafo4463.59.lgr N59 E76 M1.118 R4
./instances/Rome/grafo5960.55.lgr N55 E79 M1.116 R8
./instances/Rome/grafo2403.15.lgr N15 E19 M0.087 O R0
./instances/Rome/grafo4516.59.lgr N59 E79 M1.203 R5
./instances/Rome/grafo8697.74.lgr N74 E94 M1.088 R6
./instances/Rome/grafo3108.24.lgr N24 E25 M0.065 O R0
./instances/Rome/grafo4186.57.lgr N57 E72 M0.788 R3
./instances/Rome/grafo4596.59.lgr N59 E83 M1.096 R9
./instances/Rome/grafo11048.94.lgr N94 E128 M2.97 R17
./instances/Rome/grafo4519.75.lgr N75 E98 M1.448 R2
./instances/Rome/grafo8631.87.lgr N87 E124 M2.793 R21
./instances/Rome/grafo3991.57.lgr N57 E81 M0.909 R10
./instances/Rome/grafo9767.76.lgr N76 E103 M1.213 R9
./instances/Rome/grafo1159.26.lgr N26 E33 M0.26 R2
./instances/Rome/grafo6930.39.lgr N39 E58 M0.696 R7
./instances/Rome/grafo6376.48.lgr N48 E62 M0.64 R3
./instances/Rome/grafo11671.39.lgr N39 E52 M0.467 R1
./instances/Rome/grafo1617.67.lgr N67 E80 M0.818 R2
./instances/Rome/grafo9379.61.lgr N61 E76 M0.579 R4
./instances/Rome/grafo10287.92.lgr N92 E111 M1.228 R5
./instances/Rome/grafo162.24.lgr N24 E32 M0.152 O R0
./instances/Rome/grafo9502.75.lgr N75 E111 M2.108 R13
./instances/Rome/grafo6507.59.lgr N59 E80 M1.208 R5
./instances/Rome/grafo5997.62.lgr N62 E93 M1.405 R10
./instances/Rome/grafo5494.54.lgr N54 E73 M0.916 R7
./instances/Rome/grafo2838.36.lgr N36 E41 M0.133 O R0
./instances/Rome/grafo7032.41.lgr N41 E53 M0.457 R3
./instances/Rome/grafo10581.98.lgr N98 E128 M3.595 R12
./instances/Rome/grafo3290.53.lgr N53 E74 M1.137 R7
./instances/Rome/grafo9908.91.lgr N91 E118 M2.062 R7
./instances/Rome/grafo3489.63.lgr N63 E85 M1.186 R9
./instances/Rome/grafo3482.98.lgr N98 E134 M2.663 R18
./instances/Rome/grafo11597.37.lgr N37 E49 M0.435 R2
./instances/Rome/grafo6779.77.lgr N77 E99 M1.411 R6
./instances/Rome/grafo4813.60.lgr N60 E74 M0.755 R4
./instances/Rome/grafo8382.69.lgr N69 E85 M1.081 R3
./instances/Rome/grafo282.14.lgr N14 E18 M0.068 O R0
./instances/Rome/grafo7529.93.lgr N93 E131 M2.447 R18
./instances/Rome/grafo664.22.lgr N22 E26 M0.184 O R0
./instances/Rome/grafo355.14.lgr N14 E13 M0.062 O R0
./instances/Rome/grafo448.11.lgr N11 E11 M0.063 O R0
./instances/Rome/grafo9103.80.lgr N80 E108 M1.776 R13
./instances/Rome/grafo4047.41.lgr N41 E48 M0.142 O R0
./instances/Rome/grafo543.12.lgr N12 E12 M0.067 O R0
./instances/Rome/grafo427.26.lgr N26 E34 M0.092 O R0
./instances/Rome/grafo11062.99.lgr N99 E124 M2.025 R8
./instances/Rome/grafo1798.23.lgr N23 E31 M0.092 O R0
./instances/Rome/grafo3381.40.lgr N40 E53 M0.586 R2
./instances/Rome/grafo11594.37.lgr N37 E41 M0.131 O R0
./instances/Rome/grafo7816.67.lgr N67 E98 M1.391 R9
./instances/Rome/grafo7556.54.lgr N54 E76 M1.149 R8
./instances/Rome/grafo616.19.lgr N19 E28 M0.108 O R0
./instances/Rome/grafo9374.65.lgr N65 E85 M1.116 R10
./instances/Rome/grafo3116.40.lgr N40 E47 M0.142 O R0
./instances/Rome/grafo6821.47.lgr N47 E68 M1.061 R10
./instances/Rome/grafo2218.13.lgr N13 E13 M0.061 O R0
./instances/Rome/grafo8236.72.lgr N72 E92 M2.424 R8
./instances/Rome/grafo10758.96.lgr N96 E142 M3.748 R27
./instances/Rome/grafo4916.78.lgr N78 E117 M3.449 R19
./instances/Rome/grafo2657.49.lgr N49 E59 M0.551 R3
./instances/Rome/grafo8431.73.lgr N73 E100 M0.95 R6
./instances/Rome/grafo1214.26.lgr N26 E26 M0.082 O R0
./instances/Rome/grafo680.37.lgr N37 E44 M0.155 O R0
./instances/Rome/grafo6656.38.lgr N38 E46 M0.138 O R0
./instances/Rome/grafo5238.32.lgr N32 E37 M0.117 O R0
./instances/Rome/grafo1772.15.lgr N15 E25 M0.083 O R0
./instances/Rome/grafo8303.72.lgr N72 E103 M1.953 R15
./instances/Rome/grafo4964.49.lgr N49 E63 M0.742 R3
./instances/Rome/grafo11034.95.lgr N95 E132 M2.406 R19
./instances/Rome/grafo4521.66.lgr N66 E92 M1.423 R7
./instances/Rome/grafo9256.79.lgr N79 E98 M1.062 R12
./instances/Rome/grafo3847.35.lgr N35 E38 M0.142 O R0
./instances/Rome/grafo9166.81.lgr N81 E119 M2.449 R21
./instances/Rome/grafo3314.39.lgr N39 E51 M0.438 R4
./instances/Rome/grafo9084.72.lgr N72 E92 M1.126 R4
./instances/Rome/grafo907.10.lgr N10 E10 M0.055 O R0
./instances/Rome/grafo6707.49.lgr N49 E64 M0.757 R4
./instances/Rome/grafo4864.58.lgr N58 E73 M1.324 R4
./instances/Rome/grafo4447.61.lgr N61 E75 M0.828 R2
./instances/Rome/grafo5411.77.lgr N77 E100 M1.566 R12
./instances/Rome/grafo7491.45.lgr N45 E61 M0.846 R7
./instances/Rome/grafo6559.38.lgr N38 E47 M0.151 O R0
./instances/Rome/grafo9495.67.lgr N67 E96 M1.661 R14
./instances/Rome/grafo2043.35.lgr N35 E45 M0.999 R1
./instances/Rome/grafo8897.88.lgr N88 E131 M2.496 R22
./instances/Rome/grafo8594.84.lgr N84 E115 M2.004 R17
./instances/Rome/grafo2357.23.lgr N23 E22 M0.081 O R0
./instances/Rome/grafo9172.86.lgr N86 E122 M1.58 R16
./instances/Rome/grafo1719.13.lgr N13 E16 M0.106 O R0
./instances/Rome/grafo342.16.lgr N16 E20 M0.131 O R0
./instances/Rome/grafo2334.16.lgr N16 E21 M0.101 O R0
./instances/Rome/grafo4796.58.lgr N58 E73 M0.804 R7
./instances/Rome/grafo7591.44.lgr N44 E61 M0.919 R5
./instances/Rome/grafo5354.42.lgr N42 E57 M0.711 R5
./instances/Rome/grafo4373.60.lgr N60 E82 M1.223 R9
./instances/Rome/grafo7954.69.lgr N69 E103 M1.726 R14
./instances/Rome/grafo10689.98.lgr N98 E140 M3.548 R19
./instances/Rome/grafo353.13.lgr N13 E13 M0.06 O R0
./instances/Rome/grafo10393.96.lgr N96 E139 M3.735 R20
./instances/Rome/grafo1318.26.lgr N26 E36 M0.129 O R0
./instances/Rome/grafo4170.58.lgr N58 E72 M0.906 R4
./instances/Rome/grafo6981.54.lgr N54 E74 M0.91 R7
./instances/Rome/grafo5995.42.lgr N42 E59 M0.625 R6
./instances/Rome/grafo1875.17.lgr N17 E22 M0.105 O R0
./instances/Rome/grafo8612.84.lgr N84 E119 M1.926 R19
./instances/Rome/grafo6794.48.lgr N48 E69 M0.952 R9
./instances/Rome/grafo6440.49.lgr N49 E64 M0.554 R5
./instances/Rome/grafo8073.82.lgr N82 E122 M3.023 R19
./instances/Rome/grafo3756.90.lgr N90 E127 M4.08 R12
./instances/Rome/grafo1440.24.lgr N24 E32 M0.141 O R0
./instances/Rome/grafo3474.39.lgr N39 E51 M0.501 R2
./instances/Rome/grafo10165.96.lgr N96 E125 M1.334 R12
./instances/Rome/grafo3062.23.lgr N23 E37 M0.421 R2
./instances/Rome/grafo11519.39.lgr N39 E51 M0.187 O R0
./instances/Rome/grafo7367.44.lgr N44 E54 M0.578 R3
./instances/Rome/grafo6446.57.lgr N57 E68 M0.516 R2
./instances/Rome/grafo5939.33.lgr N33 E40 M0.328 O R0
./instances/Rome/grafo3376.61.lgr N61 E86 M1.43 R15
./instances/Rome/grafo6210.49.lgr N49 E63 M0.725 R4
./instances/Rome/grafo10050.97.lgr N97 E133 M2.58 R22
./instances/Rome/grafo10637.94.lgr N94 E139 M3.238 R24
./instances/Rome/grafo8954.91.lgr N91 E132 M3.009 R24
./instances/Rome/grafo7655.49.lgr N49 E65 M0.642 R4
./instances/Rome/grafo3373.48.lgr N48 E74 M1.228 R9
./instances/Rome/grafo1353.49.lgr N49 E54 M0.175 O R0
./instances/Rome/grafo5809.36.lgr N36 E45 M0.418 R2
./instances/Rome/grafo11427.35.lgr N35 E42 M0.107 O R0
./instances/Rome/grafo10695.98.lgr N98 E138 M2.871 R23
./instances/Rome/grafo2587.24.lgr N24 E28 M0.068 O R0
./instances/Rome/grafo9371.77.lgr N77 E103 M1.594 R9
./instances/Rome/grafo5841.76.lgr N76 E100 M1.363 R8
./instances/Rome/grafo11448.91.lgr N91 E127 M2.782 R15
./instances/Rome/grafo4385.64.lgr N64 E85 M1.275 R8
./instances/Rome/grafo8812.99.lgr N99 E155 M3.789 R31
./instances/Rome/grafo6816.84.lgr N84 E108 M1.553 R12
./instances/Rome/grafo8533.60.lgr N60 E73 M0.485 R2
./instances/Rome/grafo148.28.lgr N28 E35 M0.114 O R0
./instances/Rome/grafo11328.32.lgr N32 E40 M0.126 O R0
./instances/Rome/grafo1171.22.lgr N22 E25 M0.087 O R0
./instances/Rome/grafo3615.44.lgr N44 E56 M0.441 R2
./instances/Rome/grafo5102.51.lgr N51 E60 M0.547 R1
./instances/Rome/grafo149.41.lgr N41 E54 M0.543 R1
./instances/Rome/grafo1770.38.lgr N38 E45 M0.153 O R0
./instances/Rome/grafo7441.43.lgr N43 E60 M0.751 R7
./instances/Rome/grafo6716.46.lgr N46 E61 M0.762 R1
./instances/Rome/grafo6478.38.lgr N38 E51 M0.587 R2
./instances/Rome/grafo8380.93.lgr N93 E126 M3.331 R16
./instances/Rome/grafo753.26.lgr N26 E28 M0.108 O R0
./instances/Rome/grafo4600.51.lgr N51 E62 M0.204 O R0
./instances/Rome/grafo2407.33.lgr N33 E40 M0.13 O R0
./instances/Rome/grafo5485.34.lgr N34 E43 M0.381 R2
./instances/Rome/grafo7459.42.lgr N42 E55 M0.512 R3
./instances/Rome/grafo8158.81.lgr N81 E113 M2.006 R15
./instances/Rome/grafo2643.19.lgr N19 E22 M0.113 O R0
./instances/Rome/grafo6727.38.lgr N38 E49 M0.461 R3
./instances/Rome/grafo2491.18.lgr N18 E18 M0.059 O R0
./instances/Rome/grafo3380.46.lgr N46 E56 M0.14 O R0
./instances/Rome/grafo2928.15.lgr N15 E17 M0.075 O R0
./instances/Rome/grafo8259.72.lgr N72 E102 M2.815 R10
./instances/Rome/grafo9616.63.lgr N63 E94 M1.477 R14
./instances/Rome/grafo7251.40.lgr N40 E43 M0.139 O R0
./instances/Rome/grafo4185.54.lgr N54 E71 M0.832 R3
./instances/Rome/grafo8086.81.lgr N81 E118 M3.489 R16
./instances/Rome/grafo2778.80.lgr N80 E101 M1.442 R7
./instances/Rome/grafo4188.58.lgr N58 E76 M1.084 R1
./instances/Rome/grafo6978.43.lgr N43 E70 M0.799 R16
./instances/Rome/grafo3512.33.lgr N33 E39 M0.174 O R0
./instances/Rome/grafo2933.16.lgr N16 E18 M0.044 O R0
./instances/Rome/grafo8122.72.lgr N72 E95 M1.511 R9
./instances/Rome/grafo7212.42.lgr N42 E53 M0.545 R2
./instances/Rome/grafo6484.45.lgr N45 E50 M0.252 O R0
./instances/Rome/grafo3089.25.lgr N25 E34 M0.142 O R0
./instances/Rome/grafo7475.40.lgr N40 E53 M0.865 R3
./instances/Rome/grafo4967.55.lgr N55 E66 M0.659 R2
./instances/Rome/grafo5769.35.lgr N35 E40 M0.311 R1
./instances/Rome/grafo7882.67.lgr N67 E81 M0.588 R2
./instances/Rome/grafo3415.49.lgr N49 E65 M0.711 R5
./instances/Rome/grafo2156.33.lgr N33 E41 M0.131 O R0
./instances/Rome/grafo2324.17.lgr N17 E21 M0.083 O R0
./instances/Rome/grafo8609.73.lgr N73 E101 M1.601 R11
./instances/Rome/grafo9184.61.lgr N61 E85 M1.387 R10
./instances/Rome/grafo7381.44.lgr N44 E65 M0.936 R5
./instances/Rome/grafo11582.34.lgr N34 E34 M0.098 O R0
./instances/Rome/grafo6403.41.lgr N41 E56 M0.598 R6
./instances/Rome/grafo8735.60.lgr N60 E86 M1.443 R9
./instances/Rome/grafo9237.82.lgr N82 E112 M1.974 R13
./instances/Rome/grafo6653.49.lgr N49 E64 M0.734 R3
./instances/Rome/grafo10568.39.lgr N39 E56 M0.781 R1
./instances/Rome/grafo1950.24.lgr N24 E27 M0.097 O R0
./instances/Rome/grafo2875.22.lgr N22 E27 M0.102 O R0
./instances/Rome/grafo6823.47.lgr N47 E61 M0.656 R2
./instances/Rome/grafo7702.48.lgr N48 E69 M0.967 R10
./instances/Rome/grafo8300.84.lgr N84 E115 M2.297 R13
./instances/Rome/grafo1000.14.lgr N14 E20 M0.091 O R0
./instances/Rome/grafo5176.74.lgr N74 E100 M1.354 R9
./instances/Rome/grafo6574.47.lgr N47 E62 M0.585 R4
./instances/Rome/grafo639.14.lgr N14 E20 M0.108 O R0
./instances/Rome/grafo2232.15.lgr N15 E16 M0.067 O R0
./instances/Rome/grafo2022.28.lgr N28 E31 M0.099 O R0
./instances/Rome/grafo236.15.lgr N15 E16 M0.043 O R0
./instances/Rome/grafo4015.47.lgr N47 E66 M0.877 R5
./instances/Rome/grafo7091.44.lgr N44 E56 M0.498 R6
./instances/Rome/grafo5768.43.lgr N43 E50 M0.143 O R0
./instances/Rome/grafo7159.54.lgr N54 E66 M0.744 R4
./instances/Rome/grafo7068.49.lgr N49 E69 M1.033 R5
./instances/Rome/grafo10849.95.lgr N95 E138 M1.889 R20
./instances/Rome/grafo434.20.lgr N20 E23 M0.114 O R0
./instances/Rome/grafo2671.24.lgr N24 E25 M0.084 O R0
./instances/Rome/grafo10183.100.lgr N100 E132 M2.427 R16
./instances/Rome/grafo4039.60.lgr N60 E90 M2.26 R13
./instances/Rome/grafo6297.45.lgr N45 E60 M0.537 R4
./instances/Rome/grafo2495.16.lgr N16 E23 M0.342 R1
./instances/Rome/grafo3130.41.lgr N41 E61 M0.717 R6
./instances/Rome/grafo6472.40.lgr N40 E57 M0.618 R6
./instances/Rome/grafo319.26.lgr N26 E28 M0.092 O R0
./instances/Rome/grafo4508.60.lgr N60 E77 M0.94 R3
./instances/Rome/grafo1370.72.lgr N72 E89 M1.058 R5
./instances/Rome/grafo7764.57.lgr N57 E83 M1.395 R8
./instances/Rome/grafo9268.78.lgr N78 E117 M2.394 R23
./instances/Rome/grafo11264.33.lgr N33 E42 M0.161 O R0
./instances/Rome/grafo5987.43.lgr N43 E63 M1.004 R10
./instances/Rome/grafo2770.24.lgr N24 E29 M0.116 O R0
./instances/Rome/grafo1989.31.lgr N31 E33 M0.107 O R0
./instances/Rome/grafo9207.64.lgr N64 E99 M1.679 R15
./instances/Rome/grafo4080.37.lgr N37 E57 M0.717 R7
./instances/Rome/grafo1022.17.lgr N17 E18 M0.105 O R0
./instances/Rome/grafo4133.58.lgr N58 E89 M1.436 R14
./instances/Rome/grafo4112.34.lgr N34 E40 M0.155 O R0
./instances/Rome/grafo4523.74.lgr N74 E93 M0.967 R8
./instances/Rome/grafo2085.29.lgr N29 E30 M0.126 O R0
./instances/Rome/grafo659.14.lgr N14 E17 M0.104 O R0
./instances/Rome/grafo1456.29.lgr N29 E43 M0.473 R5
./instances/Rome/grafo8065.82.lgr N82 E118 M2.614 R17
./instances/Rome/grafo10351.97.lgr N97 E140 M2.515 R19
./instances/Rome/grafo490.40.lgr N40 E45 M0.147 O R0
./instances/Rome/grafo7022.58.lgr N58 E80 M1.394 R6
./instances/Rome/grafo399.15.lgr N15 E16 M0.052 O R0
./instances/Rome/grafo9842.89.lgr N89 E123 M2.315 R20
./instances/Rome/grafo8663.75.lgr N75 E96 M1.096 R7
./instances/Rome/grafo9171.84.lgr N84 E124 M2.625 R20
./instances/Rome/grafo1808.15.lgr N15 E15 M0.073 O R0
./instances/Rome/grafo644.14.lgr N14 E17 M0.096 O R0
./instances/Rome/grafo1314.25.lgr N25 E27 M0.09 O R0
./instances/Rome/grafo9451.61.lgr N61 E97 M1.793 R14
./instances/Rome/grafo8934.88.lgr N88 E124 M2.567 R17
./instances/Rome/grafo8902.89.lgr N89 E119 M1.765 R11
./instances/Rome/grafo11638.33.lgr N33 E38 M0.185 O R0
./instances/Rome/grafo9685.83.lgr N83 E117 M2.071 R16
./instances/Rome/grafo8193.88.lgr N88 E106 M1.136 R5
./instances/Rome/grafo3196.53.lgr N53 E65 M0.52 R2
./instances/Rome/grafo11016.98.lgr N98 E145 M3.719 R23
./instances/Rome/grafo5449.82.lgr N82 E101 M1.159 R7
./instances/Rome/grafo10989.97.lgr N97 E126 M1.842 R12
./instances/Rome/grafo6086.33.lgr N33 E41 M0.145 O R0
./instances/Rome/grafo4579.53.lgr N53 E65 M0.602 R5
./instances/Rome/grafo6892.39.lgr N39 E57 M0.807 R4
./instances/Rome/grafo8796.88.lgr N88 E122 M3.087 R14
./instances/Rome/grafo8376.70.lgr N70 E96 M2.523 R10
./instances/Rome/grafo7323.45.lgr N45 E60 M0.665 R3
./instances/Rome/grafo10303.96.lgr N96 E142 M3.147 R20
./instances/Rome/grafo6252.43.lgr N43 E62 M0.827 R7
./instances/Rome/grafo9805.71.lgr N71 E93 M1.122 R6
./instances/Rome/grafo9930.38.lgr N38 E49 M0.445 R1
./instances/Rome/grafo11664.35.lgr N35 E38 M0.268 O R0
./instances/Rome/grafo9402.64.lgr N64 E90 M1.428 R6
./instances/Rome/grafo7868.77.lgr N77 E99 M1.431 R11
./instances/Rome/grafo3140.55.lgr N55 E68 M0.799 R2
./instances/Rome/grafo9582.80.lgr N80 E101 M1.456 R6
./instances/Rome/grafo6790.46.lgr N46 E74 M1.284 R10
./instances/Rome/grafo568.20.lgr N20 E21 M0.069 O R0
./instances/Rome/grafo6799.36.lgr N36 E42 M0.133 O R0
./instances/Rome/grafo2056.20.lgr N20 E22 M0.089 O R0
./instances/Rome/grafo11394.90.lgr N90 E122 M2.254 R13
./instances/Rome/grafo190.20.lgr N20 E26 M0.271 R1
./instances/Rome/grafo909.47.lgr N47 E52 M0.183 O R0
./instances/Rome/grafo8318.84.lgr N84 E110 M2.126 R13
./instances/Rome/grafo262.11.lgr N11 E12 M0.071 O R0
./instances/Rome/grafo2673.11.lgr N11 E11 M0.053 O R0
./instances/Rome/grafo9012.91.lgr N91 E129 M1.919 R14
./instances/Rome/grafo7365.45.lgr N45 E51 M0.132 O R0
./instances/Rome/grafo11341.33.lgr N33 E35 M0.109 O R0
./instances/Rome/grafo826.22.lgr N22 E22 M0.117 O R0
./instances/Rome/grafo858.23.lgr N23 E28 M0.151 O R0
./instances/Rome/grafo8299.74.lgr N74 E98 M1.334 R9
./instances/Rome/grafo750.12.lgr N12 E11 M0.043 O R0
./instances/Rome/grafo6926.42.lgr N42 E50 M0.412 R2
./instances/Rome/grafo1843.12.lgr N12 E15 M0.077 O R0
./instances/Rome/grafo5415.62.lgr N62 E83 M1.119 R8
./instances/Rome/grafo3962.39.lgr N39 E50 M0.434 R2
./instances/Rome/grafo498.12.lgr N12 E16 M0.078 O R0
./instances/Rome/grafo10786.100.lgr N100 E131 M2.622 R12
./instances/Rome/grafo1886.22.lgr N22 E21 M0.057 O R0
./instances/Rome/grafo1355.27.lgr N27 E32 M0.132 O R0
./instances/Rome/grafo3274.52.lgr N52 E68 M0.972 R5
./instances/Rome/grafo7497.46.lgr N46 E67 M0.891 R6
./instances/Rome/grafo10223.100.lgr N100 E135 M2.471 R19
./instances/Rome/grafo7553.36.lgr N36 E52 M0.528 R7
./instances/Rome/grafo5834.31.lgr N31 E36 M0.138 O R0
./instances/Rome/grafo6660.98.lgr N98 E134 M3.545 R16
./instances/Rome/grafo4707.54.lgr N54 E75 M1.072 R7
./instances/Rome/grafo4280.58.lgr N58 E75 M0.965 R4
./instances/Rome/grafo9785.84.lgr N84 E108 M1.64 R9
./instances/Rome/grafo7712.50.lgr N50 E67 M0.806 R2
./instances/Rome/grafo2099.37.lgr N37 E44 M0.119 O R0
./instances/Rome/grafo4273.73.lgr N73 E90 M1.071 R3
./instances/Rome/grafo9998.38.lgr N38 E47 M0.388 R1
./instances/Rome/grafo3198.60.lgr N60 E80 M0.946 R7
./instances/Rome/grafo1421.32.lgr N32 E45 M0.485 R1
./instances/Rome/grafo3604.37.lgr N37 E48 M0.133 O R0
./instances/Rome/grafo4901.58.lgr N58 E76 M1.482 R4
./instances/Rome/grafo295.15.lgr N15 E21 M0.214 R1
./instances/Rome/grafo4669.75.lgr N75 E96 M1.306 R5
./instances/Rome/grafo5053.60.lgr N60 E86 M0.897 R10
./instances/Rome/grafo7905.67.lgr N67 E101 M1.811 R14
./instances/Rome/grafo7363.39.lgr N39 E43 M0.176 O R0
./instances/Rome/grafo6947.44.lgr N44 E55 M0.525 R2
./instances/Rome/grafo2332.19.lgr N19 E20 M0.08 O R0
./instances/Rome/grafo2522.28.lgr N28 E35 M0.109 O R0
./instances/Rome/grafo10621.37.lgr N37 E49 M0.597 R2
./instances/Rome/grafo3731.47.lgr N47 E69 M1.039 R8
./instances/Rome/grafo1801.20.lgr N20 E23 M0.117 O R0
./instances/Rome/grafo4304.56.lgr N56 E65 M0.499 R1
./instances/Rome/grafo3739.56.lgr N56 E67 M0.182 O R0
./instances/Rome/grafo3754.40.lgr N40 E45 M0.137 O R0
./instances/Rome/grafo1139.15.lgr N15 E14 M0.096 O R0
./instances/Rome/grafo4750.53.lgr N53 E64 M0.515 R2
./instances/Rome/grafo10868.96.lgr N96 E117 M1.751 R4
./instances/Rome/grafo4856.60.lgr N60 E80 M1.07 R5
./instances/Rome/grafo6363.48.lgr N48 E62 M0.739 R1
./instances/Rome/grafo5699.85.lgr N85 E103 M1.274 R7
./instances/Rome/grafo554.10.lgr N10 E9 M0.047 O R0
./instances/Rome/grafo1792.16.lgr N16 E22 M0.083 O R0
./instances/Rome/grafo7695.56.lgr N56 E79 M1.776 R8
./instances/Rome/grafo1680.32.lgr N32 E44 M0.117 O R0
./instances/Rome/grafo5827.34.lgr N34 E40 M0.138 O R0
./instances/Rome/grafo701.14.lgr N14 E20 M0.077 O R0
./instances/Rome/grafo1724.19.lgr N19 E21 M0.113 O R0
./instances/Rome/grafo4594.79.lgr N79 E104 M1.434 R10
./instances/Rome/grafo3840.45.lgr N45 E59 M0.509 R4
./instances/Rome/grafo3072.27.lgr N27 E35 M0.141 O R0
./instances/Rome/grafo1519.44.lgr N44 E52 M0.169 O R0
./instances/Rome/grafo6218.34.lgr N34 E40 M0.112 O R0
./instances/Rome/grafo8702.91.lgr N91 E129 M2.874 R18
./instances/Rome/grafo5283.38.lgr N38 E61 M1.599 R8
./instances/Rome/grafo3549.40.lgr N40 E57 M0.761 R5
./instances/Rome/grafo11224.34.lgr N34 E37 M0.117 O R0
./instances/Rome/grafo2601.17.lgr N17 E28 M0.344 R1
./instances/Rome/grafo6674.46.lgr N46 E62 M0.759 R2
./instances/Rome/grafo10846.40.lgr N40 E59 M0.693 R5
./instances/Rome/grafo4093.39.lgr N39 E56 M0.71 R6
./instances/Rome/grafo3925.65.lgr N65 E91 M1.748 R11
./instances/Rome/grafo3301.53.lgr N53 E83 M1.6 R12
./instances/Rome/grafo11004.98.lgr N98 E117 M1.425 R5
./instances/Rome/grafo10082.98.lgr N98 E125 M2.644 R10
./instances/Rome/grafo301.17.lgr N17 E22 M0.089 O R0
./instances/Rome/grafo1259.29.lgr N29 E34 M0.129 O R0
./instances/Rome/grafo11111.94.lgr N94 E127 M2.512 R18
./instances/Rome/grafo10791.34.lgr N34 E35 M0.123 O R0
./instances/Rome/grafo6723.46.lgr N46 E64 M0.83 R6
./instances/Rome/grafo470.17.lgr N17 E19 M0.072 O R0
./instances/Rome/grafo8507.75.lgr N75 E88 M0.203 O R0
./instances/Rome/grafo3286.59.lgr N59 E83 M1.12 R8
./instances/Rome/grafo6049.36.lgr N36 E45 M0.38 R3
./instances/Rome/grafo10148.97.lgr N97 E134 M2.677 R11
./instances/Rome/grafo9607.87.lgr N87 E116 M1.869 R12
./instances/Rome/grafo4638.68.lgr N68 E98 M1.115 R11
./instances/Rome/grafo7460.45.lgr N45 E58 M0.625 R5
./instances/Rome/grafo7149.74.lgr N74 E93 M1.356 R4
./instances/Rome/grafo4988.62.lgr N62 E79 M0.926 R6
./instances/Rome/grafo824.12.lgr N12 E12 M0.048 O R0
./instances/Rome/grafo2886.21.lgr N21 E22 M0.082 O R0
./instances/Rome/grafo1431.52.lgr N52 E70 M0.633 R7
./instances/Rome/grafo7447.98.lgr N98 E129 M2.018 R15
./instances/Rome/grafo5531.37.lgr N37 E42 M0.15 O R0
./instances/Rome/grafo2428.19.lgr N19 E23 M0.12 O R0
./instances/Rome/grafo9569.70.lgr N70 E91 M1.144 R8
./instances/Rome/grafo3076.34.lgr N34 E39 M0.155 O R0
./instances/Rome/grafo10833.98.lgr N98 E132 M2.777 R13
./instances/Rome/grafo6994.46.lgr N46 E64 M0.786 R8
./instances/Rome/grafo413.20.lgr N20 E24 M0.11 O R0
./instances/Rome/grafo3998.48.lgr N48 E56 M0.188 O R0
./instances/Rome/grafo873.20.lgr N20 E25 M0.108 O R0
./instances/Rome/grafo8087.84.lgr N84 E114 M1.523 R10
./instances/Rome/grafo8023.99.lgr N99 E125 M2.14 R10
./instances/Rome/grafo3094.42.lgr N42 E49 M0.137 O R0
./instances/Rome/grafo11348.35.lgr N35 E46 M0.733 R3
./instances/Rome/grafo5178.42.lgr N42 E58 M1.103 R5
./instances/Rome/grafo469.18.lgr N18 E21 M0.125 O R0
./instances/Rome/grafo1773.27.lgr N27 E33 M0.335 R1
./instances/Rome/grafo984.18.lgr N18 E24 M0.086 O R0
./instances/Rome/grafo2157.15.lgr N15 E15 M0.057 O R0
./instances/Rome/grafo8613.73.lgr N73 E91 M1.208 R5
./instances/Rome/grafo565.17.lgr N17 E17 M0.065 O R0
./instances/Rome/grafo5943.39.lgr N39 E49 M0.169 O R0
./instances/Rome/grafo7609.42.lgr N42 E62 M0.889 R7
./instances/Rome/grafo8204.82.lgr N82 E107 M1.127 R5
./instances/Rome/grafo6362.44.lgr N44 E53 M0.492 R1
./instances/Rome/grafo5930.55.lgr N55 E77 M1.307 R9
./instances/Rome/grafo832.21.lgr N21 E28 M0.238 R1
./instances/Rome/grafo657.15.lgr N15 E22 M0.13 O R0
./instances/Rome/grafo10526.97.lgr N97 E133 M2.233 R17
./instances/Rome/grafo7996.95.lgr N95 E128 M2.88 R15
./instances/Rome/grafo5658.65.lgr N65 E84 M1.051 R6
./instances/Rome/grafo893.17.lgr N17 E21 M0.094 O R0
./instances/Rome/grafo425.13.lgr N13 E15 M0.102 O R0
./instances/Rome/grafo4633.65.lgr N65 E83 M1.055 R6
./instances/Rome/grafo3429.43.lgr N43 E65 M1.196 R12
./instances/Rome/grafo9344.98.lgr N98 E130 M2.49 R11
./instances/Rome/grafo5863.74.lgr N74 E101 M1.691 R11
./instances/Rome/grafo6570.65.lgr N65 E93 M1.645 R7
./instances/Rome/grafo5212.63.lgr N63 E78 M0.967 R5
./instances/Rome/grafo7090.54.lgr N54 E72 M0.934 R6
./instances/Rome/grafo6132.44.lgr N44 E64 M0.944 R7
./instances/Rome/grafo6935.45.lgr N45 E64 M0.923 R7
./instances/Rome/grafo2037.27.lgr N27 E31 M0.228 R1
./instances/Rome/grafo2764.16.lgr N16 E25 M0.339 R1
./instances/Rome/grafo10883.93.lgr N93 E136 M3.948 R23
./instances/Rome/grafo5609.35.lgr N35 E41 M0.124 O R0
./instances/Rome/grafo4150.64.lgr N64 E93 M1.517 R14
./instances/Rome/grafo589.12.lgr N12 E13 M0.083 O R0
./instances/Rome/grafo10256.96.lgr N96 E127 M2.29 R10
./instances/Rome/grafo5112.61.lgr N61 E77 M0.965 R5
./instances/Rome/grafo11534.91.lgr N91 E124 M2.241 R18
./instances/Rome/grafo7290.38.lgr N38 E47 M0.153 O R0
./instances/Rome/grafo7340.46.lgr N46 E60 M0.618 R2
./instances/Rome/grafo5139.56.lgr N56 E74 M1.056 R6
./instances/Rome/grafo8816.67.lgr N67 E100 M1.864 R15
./instances/Rome/grafo9671.63.lgr N63 E80 M1.058 R5
./instances/Rome/grafo9735.75.lgr N75 E100 M1.559 R5
./instances/Rome/grafo3713.55.lgr N55 E84 M1.564 R9
./instances/Rome/grafo3155.39.lgr N39 E48 M0.144 O R0
./instances/Rome/grafo6385.49.lgr N49 E70 M0.722 R7
./instances/Rome/grafo8846.94.lgr N94 E121 M2.179 R11
./instances/Rome/grafo3222.44.lgr N44 E56 M0.627 R1
./instances/Rome/grafo10842.33.lgr N33 E42 M0.122 O R0
./instances/Rome/grafo1066.11.lgr N11 E11 M0.068 O R0
./instances/Rome/grafo9851.32.lgr N32 E36 M0.151 O R0
./instances/Rome/grafo127.21.lgr N21 E21 M0.121 O R0
./instances/Rome/grafo7776.78.lgr N78 E109 M1.871 R17
./instances/Rome/grafo7463.84.lgr N84 E113 M1.883 R12
./instances/Rome/grafo1953.32.lgr N32 E34 M0.148 O R0
./instances/Rome/grafo4325.55.lgr N55 E72 M0.973 R5
./instances/Rome/grafo8583.85.lgr N85 E103 M1.023 R8
./instances/Rome/grafo7617.54.lgr N54 E81 M1.299 R8
./instances/Rome/grafo6422.89.lgr N89 E113 M1.162 R12
./instances/Rome/grafo6106.38.lgr N38 E47 M0.509 R1
./instances/Rome/grafo8410.81.lgr N81 E115 M2.819 R9
./instances/Rome/grafo3014.33.lgr N33 E44 M0.526 R3
./instances/Rome/grafo4464.59.lgr N59 E79 M0.904 R5
./instances/Rome/grafo8574.83.lgr N83 E115 M1.564 R13
./instances/Rome/grafo3839.44.lgr N44 E53 M0.469 R1
./instances/Rome/grafo11214.40.lgr N40 E52 M0.151 O R0
./instances/Rome/grafo3459.43.lgr N43 E66 M1.35 R10
./instances/Rome/grafo7317.67.lgr N67 E92 M1.497 R8
./instances/Rome/grafo5874.76.lgr N76 E104 M1.647 R13
./instances/Rome/grafo3148.37.lgr N37 E47 M0.487 R1
./instances/Rome/grafo6663.39.lgr N39 E46 M0.141 O R0
./instances/Rome/grafo2452.25.lgr N25 E32 M0.156 O R0
./instances/Rome/grafo6749.86.lgr N86 E103 M0.827 R2
./instances/Rome/grafo1791.11.lgr N11 E15 M0.081 O R0
./instances/Rome/grafo9840.82.lgr N82 E108 M1.761 R13
./instances/Rome/grafo5682.38.lgr N38 E47 M0.137 O R0
./instances/Rome/grafo5394.40.lgr N40 E48 M0.357 R1
./instances/Rome/grafo1028.16.lgr N16 E22 M0.15 O R0
./instances/Rome/grafo5795.44.lgr N44 E66 M0.993 R8
./instances/Rome/grafo5097.71.lgr N71 E104 M1.74 R16
./instances/Rome/grafo768.28.lgr N28 E31 M0.129 O R0
./instances/Rome/grafo7519.36.lgr N36 E42 M0.154 O R0
./instances/Rome/grafo7990.94.lgr N94 E131 M2.689 R18
./instances/Rome/grafo7706.40.lgr N40 E51 M0.494 R1
./instances/Rome/grafo8775.96.lgr N96 E122 M2 R7
./instances/Rome/grafo8184.94.lgr N94 E120 M1.814 R12
./instances/Rome/grafo11508.91.lgr N91 E124 M2.573 R12
./instances/Rome/grafo10456.33.lgr N33 E38 M0.254 O R0
./instances/Rome/grafo1988.25.lgr N25 E26 M0.114 O R0
./instances/Rome/grafo662.14.lgr N14 E15 M0.055 O R0
./instances/Rome/grafo2252.15.lgr N15 E22 M0.089 O R0
./instances/Rome/grafo901.21.lgr N21 E24 M0.134 O R0
./instances/Rome/grafo2513.24.lgr N24 E28 M0.096 O R0
./instances/Rome/grafo2893.16.lgr N16 E19 M0.101 O R0
./instances/Rome/grafo649.14.lgr N14 E25 M0.109 O R0
./instances/Rome/grafo10730.38.lgr N38 E48 M0.419 R2
./instances/Rome/grafo402.10.lgr N10 E10 M0.061 O R0
./instances/Rome/grafo8481.96.lgr N96 E128 M1.444 R12
./instances/Rome/grafo8106.83.lgr N83 E112 M1.867 R9
./instances/Rome/grafo3485.38.lgr N38 E46 M0.375 R2
./instances/Rome/grafo1295.25.lgr N25 E29 M0.117 O R0
./instances/Rome/grafo6174.40.lgr N40 E63 M0.883 R7
./instances/Rome/grafo9613.67.lgr N67 E91 M1.022 R7
./instances/Rome/grafo3264.54.lgr N54 E68 M0.985 R4
./instances/Rome/grafo3532.99.lgr N99 E154 M2.946 R32
./instances/Rome/grafo4946.85.lgr N85 E120 M2.153 R18
./instances/Rome/grafo3217.60.lgr N60 E69 M0.217 O R0
./instances/Rome/grafo9869.33.lgr N33 E38 M0.337 R1
./instances/Rome/grafo6312.58.lgr N58 E87 M1.736 R12
./instances/Rome/grafo142.33.lgr N33 E37 M0.13 O R0
./instances/Rome/grafo1517.63.lgr N63 E74 M0.546 R1
./instances/Rome/grafo7080.41.lgr N41 E62 M0.861 R10
./instances/Rome/grafo6195.40.lgr N40 E48 M0.575 R1
./instances/Rome/grafo6569.45.lgr N45 E58 M0.554 R3
./instances/Rome/grafo347.13.lgr N13 E12 M0.047 O R0
./instances/Rome/grafo7653.39.lgr N39 E49 M0.141 O R0
./instances/Rome/grafo11541.37.lgr N37 E47 M0.382 R2
./instances/Rome/grafo10265.100.lgr N100 E137 M4.129 R13
./instances/Rome/grafo2755.25.lgr N25 E32 M0.117 O R0
./instances/Rome/grafo4042.43.lgr N43 E47 M0.13 O R0
./instances/Rome/grafo1256.30.lgr N30 E33 M0.074 O R0
./instances/Rome/grafo7700.43.lgr N43 E59 M0.636 R2
./instances/Rome/grafo2394.31.lgr N31 E36 M0.11 O R0
./instances/Rome/grafo5276.34.lgr N34 E44 M0.413 R2
./instances/Rome/grafo4778.77.lgr N77 E106 M1.16 R9
./instances/Rome/grafo3636.46.lgr N46 E62 M0.895 R2
./instances/Rome/grafo4804.65.lgr N65 E83 M1.748 R8
./instances/Rome/grafo2716.14.lgr N14 E19 M0.126 O R0
./instances/Rome/grafo5497.77.lgr N77 E95 M0.815 R6
./instances/Rome/grafo1659.11.lgr N11 E15 M0.071 O R0
./instances/Rome/grafo9551.78.lgr N78 E92 M0.939 R3
./instances/Rome/grafo7076.44.lgr N44 E54 M0.476 R1
./instances/Rome/grafo163.25.lgr N25 E37 M0.459 R3
./instances/Rome/grafo1975.33.lgr N33 E46 M0.65 R2
./instances/Rome/grafo10998.100.lgr N100 E142 M3.019 R22
./instances/Rome/grafo1789.23.lgr N23 E28 M0.217 R1
./instances/Rome/grafo8914.88.lgr N88 E107 M1.329 R5
./instances/Rome/grafo1093.15.lgr N15 E17 M0.068 O R0
./instances/Rome/grafo7810.71.lgr N71 E92 M1.116 R8
./instances/Rome/grafo417.13.lgr N13 E12 M0.072 O R0
./instances/Rome/grafo6374.39.lgr N39 E51 M0.833 R1
./instances/Rome/grafo5260.35.lgr N35 E53 M0.684 R2
./instances/Rome/grafo6400.45.lgr N45 E58 M0.652 R3
./instances/Rome/grafo7812.72.lgr N72 E102 M1.645 R12
./instances/Rome/grafo7602.42.lgr N42 E56 M0.772 R2
./instances/Rome/grafo10974.97.lgr N97 E124 M1.984 R8
./instances/Rome/grafo7618.54.lgr N54 E81 M1.375 R8
./instances/Rome/grafo1523.27.lgr N27 E35 M0.265 R1
./instances/Rome/grafo4313.61.lgr N61 E89 M2.094 R13
./instances/Rome/grafo2174.17.lgr N17 E18 M0.059 O R0
./instances/Rome/grafo5357.48.lgr N48 E64 M0.879 R4
./instances/Rome/grafo10030.38.lgr N38 E52 M0.589 R1
./instances/Rome/grafo10417.95.lgr N95 E128 M2.394 R14
./instances/Rome/grafo1229.27.lgr N27 E31 M0.173 O R0
./instances/Rome/grafo7682.50.lgr N50 E67 M0.52 R6
./instances/Rome/grafo4101.91.lgr N91 E123 M2.71 R16
./instances/Rome/grafo10803.99.lgr N99 E132 M3.031 R15
./instances/Rome/grafo8222.84.lgr N84 E109 M1.397 R8
./instances/Rome/grafo8283.83.lgr N83 E119 M2.302 R15
./instances/Rome/grafo6098.40.lgr N40 E47 M0.147 O R0
./instances/Rome/grafo8976.85.lgr N85 E118 M2.157 R14
./instances/Rome/grafo10559.98.lgr N98 E131 M2.179 R13
./instances/Rome/grafo10110.97.lgr N97 E117 M1.432 R3
./instances/Rome/grafo484.30.lgr N30 E35 M0.115 O R0
./instances/Rome/grafo1405.50.lgr N50 E61 M0.489 R1
./instances/Rome/grafo6921.43.lgr N43 E55 M0.631 R2
./instances/Rome/grafo5302.49.lgr N49 E72 M0.765 R8
./instances/Rome/grafo2328.28.lgr N28 E36 M0.086 O R0
./instances/Rome/grafo5723.43.lgr N43 E59 M0.707 R6
./instances/Rome/grafo1614.25.lgr N25 E27 M0.117 O R0
./instances/Rome/grafo1382.48.lgr N48 E55 M0.141 O R0
./instances/Rome/grafo995.18.lgr N18 E17 M0.05 O R0
./instances/Rome/grafo2592.12.lgr N12 E16 M0.09 O R0
./instances/Rome/grafo3965.57.lgr N57 E70 M0.828 R5
./instances/Rome/grafo8221.94.lgr N94 E124 M2.191 R9
./instances/Rome/grafo9144.81.lgr N81 E108 M1.003 R8
./instances/Rome/grafo7084.47.lgr N47 E65 M0.846 R8
./instances/Rome/grafo1358.52.lgr N52 E70 M1.08 R6
./instances/Rome/grafo934.16.lgr N16 E22 M0.117 O R0
./instances/Rome/grafo8231.74.lgr N74 E99 M1.59 R7
./instances/Rome/grafo8563.92.lgr N92 E130 M2.576 R18
./instances/Rome/grafo7202.42.lgr N42 E58 M0.809 R5
./instances/Rome/grafo8699.97.lgr N97 E126 M1.541 R9
./instances/Rome/grafo3647.41.lgr N41 E58 M0.787 R5
./instances/Rome/grafo1929.21.lgr N21 E24 M0.128 O R0
./instances/Rome/grafo3740.55.lgr N55 E71 M0.572 R4
./instances/Rome/grafo9386.66.lgr N66 E86 M1.1 R3
./instances/Rome/grafo999.13.lgr N13 E13 M0.07 O R0
./instances/Rome/grafo5381.36.lgr N36 E45 M0.314 R2
./instances/Rome/grafo9383.63.lgr N63 E87 M1.176 R8
./instances/Rome/grafo5933.75.lgr N75 E103 M2.271 R10
./instances/Rome/grafo10400.33.lgr N33 E38 M0.159 O R0
./instances/Rome/grafo8851.90.lgr N90 E116 M1.533 R9
./instances/Rome/grafo985.15.lgr N15 E18 M0.117 O R0
./instances/Rome/grafo1322.30.lgr N30 E37 M0.179 O R0
./instances/Rome/grafo6490.57.lgr N57 E78 M0.941 R7
./instances/Rome/grafo11358.99.lgr N99 E128 M1.219 R13
./instances/Rome/grafo4754.61.lgr N61 E81 M1.158 R4
./instances/Rome/grafo633.10.lgr N10 E9 M0.069 O R0
./instances/Rome/grafo4229.60.lgr N60 E79 M0.741 R6
./instances/Rome/grafo8035.98.lgr N98 E133 M2.291 R18
./instances/Rome/grafo1643.10.lgr N10 E9 M0.075 O R0
./instances/Rome/grafo7238.65.lgr N65 E82 M0.973 R7
./instances/Rome/grafo6215.38.lgr N38 E45 M0.136 O R0
./instances/Rome/grafo7767.40.lgr N40 E54 M0.445 R3
./instances/Rome/grafo4538.62.lgr N62 E85 M1.3 R7
./instances/Rome/grafo8947.89.lgr N89 E116 M1.685 R7
./instances/Rome/grafo6005.75.lgr N75 E109 M1.998 R15
./instances/Rome/grafo10743.96.lgr N96 E118 M2.156 R8
./instances/Rome/grafo8039.65.lgr N65 E90 M1.652 R8
./instances/Rome/grafo1514.47.lgr N47 E55 M0.205 O R0
./instances/Rome/grafo9066.71.lgr N71 E94 M1.369 R9
./instances/Rome/grafo6149.40.lgr N40 E48 M0.715 R1
./instances/Rome/grafo10766.33.lgr N33 E38 M0.436 R1
./instances/Rome/grafo7825.74.lgr N74 E105 M1.964 R14
./instances/Rome/grafo6903.82.lgr N82 E102 M0.904 R7
./instances/Rome/grafo4167.53.lgr N53 E69 M0.849 R4
./instances/Rome/grafo5459.39.lgr N39 E46 M0.158 O R0
./instances/Rome/grafo10966.96.lgr N96 E132 M3.531 R15
./instances/Rome/grafo3715.35.lgr N35 E40 M0.142 O R0
./instances/Rome/grafo6914.59.lgr N59 E86 M1.527 R9
./instances/Rome/grafo1847.26.lgr N26 E29 M0.141 O R0
./instances/Rome/grafo3627.37.lgr N37 E37 M0.084 O R0
./instances/Rome/grafo11436.37.lgr N37 E47 M0.111 O R0
./instances/Rome/grafo2863.40.lgr N40 E50 M0.154 O R0
./instances/Rome/grafo4512.60.lgr N60 E73 M0.727 R4
./instances/Rome/grafo3181.55.lgr N55 E77 M1.091 R9
./instances/Rome/grafo1323.26.lgr N26 E27 M0.125 O R0
./instances/Rome/grafo11591.93.lgr N93 E135 M3.025 R20
./instances/Rome/grafo3219.37.lgr N37 E54 M0.476 R7
./instances/Rome/grafo9356.66.lgr N66 E101 M1.757 R18
./instances/Rome/grafo10879.92.lgr N92 E124 M2.691 R14
./instances/Rome/grafo1888.15.lgr N15 E16 M0.089 O R0
./instances/Rome/grafo9875.38.lgr N38 E49 M0.516 R3
./instances/Rome/grafo9227.88.lgr N88 E125 M1.707 R18
./instances/Rome/grafo5230.69.lgr N69 E101 M1.665 R15
./instances/Rome/grafo7637.99.lgr N99 E128 M2.51 R12
./instances/Rome/grafo1210.51.lgr N51 E60 M0.373 R1
./instances/Rome/grafo10987.96.lgr N96 E134 M3.489 R17
./instances/Rome/grafo4911.57.lgr N57 E85 M1.673 R9
./instances/Rome/grafo9781.79.lgr N79 E115 M2.086 R13
./instances/Rome/grafo2654.33.lgr N33 E49 M0.533 R4
./instances/Rome/grafo7306.36.lgr N36 E48 M0.53 R3
./instances/Rome/grafo9530.68.lgr N68 E103 M2.021 R16
./instances/Rome/grafo7336.53.lgr N53 E69 M0.619 R2
./instances/Rome/grafo4696.80.lgr N80 E121 M2.371 R22
./instances/Rome/grafo6927.50.lgr N50 E69 M0.769 R6
./instances/Rome/grafo2547.17.lgr N17 E18 M0.057 O R0
./instances/Rome/grafo1497.71.lgr N71 E95 M1.564 R7
./instances/Rome/grafo8521.73.lgr N73 E90 M0.972 R4
./instances/Rome/grafo4426.55.lgr N55 E72 M0.724 R6
./instances/Rome/grafo7273.69.lgr N69 E93 M1.452 R11
./instances/Rome/grafo10776.96.lgr N96 E117 M1.668 R5
./instances/Rome/grafo9602.82.lgr N82 E107 M2.752 R9
./instances/Rome/grafo2973.37.lgr N37 E45 M0.398 R1
./instances/Rome/grafo11013.35.lgr N35 E43 M0.144 O R0
./instances/Rome/grafo6664.47.lgr N47 E63 M0.868 R5
./instances/Rome/grafo4845.79.lgr N79 E99 M1.256 R8
./instances/Rome/grafo6275.39.lgr N39 E54 M0.731 R3
./instances/Rome/grafo5068.63.lgr N63 E87 M1.295 R9
./instances/Rome/grafo2002.62.lgr N62 E77 M0.957 R3
./instances/Rome/grafo7862.80.lgr N80 E104 M2.068 R12
./instances/Rome/grafo7964.75.lgr N75 E101 M1.446 R10
./instances/Rome/grafo9584.86.lgr N86 E122 M2.804 R16
./instances/Rome/grafo8368.89.lgr N89 E114 M1.872 R6
./instances/Rome/grafo7369.48.lgr N48 E62 M0.612 R3
./instances/Rome/grafo1535.48.lgr N48 E53 M0.169 O R0
./instances/Rome/grafo2677.21.lgr N21 E27 M0.103 O R0
./instances/Rome/grafo1192.60.lgr N60 E79 M1.149 R6
./instances/Rome/grafo3625.55.lgr N55 E68 M0.811 R3
./instances/Rome/grafo6307.92.lgr N92 E126 M2.65 R15
./instances/Rome/grafo349.13.lgr N13 E14 M0.045 O R0
./instances/Rome/grafo7699.39.lgr N39 E50 M0.541 R2
./instances/Rome/grafo4241.63.lgr N63 E89 M1.379 R8
./instances/Rome/grafo7642.42.lgr N42 E62 M0.865 R6
./instances/Rome/grafo9423.72.lgr N72 E100 M1.574 R14
./instances/Rome/grafo124.28.lgr N28 E29 M0.135 O R0
./instances/Rome/grafo2840.27.lgr N27 E34 M0.358 R2
./instances/Rome/grafo4212.55.lgr N55 E69 M0.859 R4
./instances/Rome/grafo8655.95.lgr N95 E135 M2.637 R24
./instances/Rome/grafo7901.69.lgr N69 E93 M1.574 R11
./instances/Rome/grafo2681.15.lgr N15 E23 M0.09 O R0
./instances/Rome/grafo9848.76.lgr N76 E107 M1.896 R16
./instances/Rome/grafo7140.41.lgr N41 E53 M0.517 R2
./instances/Rome/grafo2976.18.lgr N18 E20 M0.079 O R0
./instances/Rome/grafo2579.11.lgr N11 E11 M0.055 O R0
./instances/Rome/grafo2217.23.lgr N23 E29 M0.132 O R0
./instances/Rome/grafo7750.48.lgr N48 E68 M0.861 R5
./instances/Rome/grafo8745.90.lgr N90 E127 M2.489 R19
./instances/Rome/grafo1069.16.lgr N16 E15 M0.139 O R0
./instances/Rome/grafo10092.97.lgr N97 E130 M2.86 R19
./instances/Rome/grafo5177.33.lgr N33 E41 M0.514 R1
./instances/Rome/grafo661.16.lgr N16 E17 M0.092 O R0
./instances/Rome/grafo3748.54.lgr N54 E73 M0.915 R6
./instances/Rome/grafo9349.64.lgr N64 E74 M0.727 R2
./instances/Rome/grafo10249.94.lgr N94 E130 M2.46 R19
./instances/Rome/grafo7036.55.lgr N55 E72 M0.856 R4
./instances/Rome/grafo8973.70.lgr N70 E95 M1.476 R11
./instances/Rome/grafo2817.15.lgr N15 E16 M0.068 O R0
./instances/Rome/grafo9273.78.lgr N78 E112 M2.266 R14
./instances/Rome/grafo7718.40.lgr N40 E52 M0.646 R4
./instances/Rome/grafo617.17.lgr N17 E23 M0.094 O R0
./instances/Rome/grafo7289.57.lgr N57 E72 M0.876 R4
./instances/Rome/grafo5365.37.lgr N37 E46 M0.148 O R0
./instances/Rome/grafo7969.78.lgr N78 E98 M1.013 R6
./instances/Rome/grafo4152.70.lgr N70 E90 M1.255 R2
./instances/Rome/grafo5084.62.lgr N62 E81 M0.806 R4
./instances/Rome/grafo1343.24.lgr N24 E27 M0.112 O R0
./instances/Rome/grafo3083.27.lgr N27 E32 M0.122 O R0
./instances/Rome/grafo7941.80.lgr N80 E107 M1.897 R10
./instances/Rome/grafo10501.96.lgr N96 E138 M2.74 R20
./instances/Rome/grafo913.15.lgr N15 E15 M0.043 O R0
./instances/Rome/grafo11362.35.lgr N35 E45 M0.138 O R0
./instances/Rome/grafo10599.97.lgr N97 E124 M2.176 R9
./instances/Rome/grafo11592.34.lgr N34 E39 M0.346 R2
./instances/Rome/grafo4223.59.lgr N59 E85 M1.169 R8
./instances/Rome/grafo1985.33.lgr N33 E43 M0.406 R2
./instances/Rome/grafo6694.89.lgr N89 E103 M0.25 O R0
./instances/Rome/grafo8640.84.lgr N84 E118 M2.262 R14
./instances/Rome/grafo3412.46.lgr N46 E65 M0.823 R3
./instances/Rome/grafo6785.37.lgr N37 E53 M0.874 R4
./instances/Rome/grafo9199.77.lgr N77 E113 M1.96 R13
./instances/Rome/grafo2765.18.lgr N18 E22 M0.078 O R0
./instances/Rome/grafo1820.18.lgr N18 E26 M0.101 O R0
./instances/Rome/grafo1712.22.lgr N22 E25 M0.091 O R0
./instances/Rome/grafo11312.91.lgr N91 E115 M2.51 R9
./instances/Rome/grafo7786.69.lgr N69 E93 M1.372 R7
./instances/Rome/grafo6768.50.lgr N50 E62 M0.62 R4
./instances/Rome/grafo9570.64.lgr N64 E82 M1.022 R6
./instances/Rome/grafo6786.45.lgr N45 E68 M1.095 R9
./instances/Rome/grafo1411.32.lgr N32 E41 M0.318 R1
./instances/Rome/grafo10306.95.lgr N95 E129 M3.352 R12
./instances/Rome/grafo6188.44.lgr N44 E64 M0.598 R5
./instances/Rome/grafo6692.46.lgr N46 E66 M1.137 R6
./instances/Rome/grafo2229.25.lgr N25 E42 M0.548 R4
./instances/Rome/grafo10006.98.lgr N98 E136 M3.658 R21
./instances/Rome/grafo5065.60.lgr N60 E74 M0.772 R3
./instances/Rome/grafo6418.89.lgr N89 E130 M2.891 R19
./instances/Rome/grafo6609.54.lgr N54 E66 M0.625 R2
./instances/Rome/grafo1316.28.lgr N28 E30 M0.068 O R0
./instances/Rome/grafo5974.39.lgr N39 E53 M0.612 R3
./instances/Rome/grafo1423.33.lgr N33 E55 M0.642 R8
./instances/Rome/grafo5804.37.lgr N37 E46 M0.123 O R0
./instances/Rome/grafo930.13.lgr N13 E19 M0.163 O R0
./instances/Rome/grafo3972.43.lgr N43 E59 M0.859 R4
./instances/Rome/grafo8942.96.lgr N96 E127 M2.004 R14
./instances/Rome/grafo4687.79.lgr N79 E111 M2.053 R14
./instances/Rome/grafo4853.49.lgr N49 E62 M0.629 R1
./instances/Rome/grafo11293.33.lgr N33 E38 M0.12 O R0
./instances/Rome/grafo1574.29.lgr N29 E35 M0.23 O R0
./instances/Rome/grafo8589.73.lgr N73 E92 M1.068 R5
./instances/Rome/grafo1148.17.lgr N17 E22 M0.079 O R0
./instances/Rome/grafo4442.84.lgr N84 E109 M1.414 R10
./instances/Rome/grafo11633.35.lgr N35 E46 M0.182 O R0
./instances/Rome/grafo5810.59.lgr N59 E79 M1.068 R8
./instances/Rome/grafo9992.40.lgr N40 E51 M0.556 R5
./instances/Rome/grafo7029.39.lgr N39 E51 M0.513 R3
./instances/Rome/grafo11100.95.lgr N95 E137 M2.982 R24
./instances/Rome/grafo10294.100.lgr N100 E134 M2.56 R17
./instances/Rome/grafo10098.95.lgr N95 E134 M2.845 R19
./instances/Rome/grafo6380.39.lgr N39 E46 M0.2 O R0
./instances/Rome/grafo371.14.lgr N14 E13 M0.072 O R0
./instances/Rome/grafo4309.54.lgr N54 E88 M1.533 R15
./instances/Rome/grafo2663.12.lgr N12 E13 M0.047 O R0
./instances/Rome/grafo9161.75.lgr N75 E112 M2.137 R18
./instances/Rome/grafo7900.77.lgr N77 E95 M1.075 R3
./instances/Rome/grafo6509.38.lgr N38 E52 M0.573 R1
./instances/Rome/grafo1556.63.lgr N63 E79 M0.922 R6
./instances/Rome/grafo10573.93.lgr N93 E124 M1.98 R13
./instances/Rome/grafo8121.61.lgr N61 E81 M1.261 R7
./instances/Rome/grafo4592.56.lgr N56 E71 M0.81 R4
./instances/Rome/grafo9163.72.lgr N72 E112 M2.704 R20
./instances/Rome/grafo5239.59.lgr N59 E84 M1.335 R8
./instances/Rome/grafo2774.26.lgr N26 E26 M0.061 O R0
./instances/Rome/grafo2092.29.lgr N29 E36 M0.125 O R0
./instances/Rome/grafo4324.78.lgr N78 E105 M1.7 R9
./instances/Rome/grafo6383.49.lgr N49 E74 M1.222 R9
./instances/Rome/grafo11530.34.lgr N34 E49 M0.456 R1
./instances/Rome/grafo3455.52.lgr N52 E65 M0.719 R6
./instances/Rome/grafo10674.99.lgr N99 E145 M3.655 R22
./instances/Rome/grafo11395.31.lgr N31 E36 M0.156 O R0
./instances/Rome/grafo6244.39.lgr N39 E52 M0.507 R4
./instances/Rome/grafo9608.83.lgr N83 E98 M1.044 R5
./instances/Rome/grafo5012.53.lgr N53 E72 M1.032 R4
./instances/Rome/grafo5222.38.lgr N38 E43 M0.163 O R0
./instances/Rome/grafo1704.10.lgr N10 E15 M0.087 O R0
./instances/Rome/grafo883.14.lgr N14 E15 M0.068 O R0
./instances/Rome/grafo2727.33.lgr N33 E40 M0.127 O R0
./instances/Rome/grafo1302.65.lgr N65 E87 M1.074 R5
./instances/Rome/grafo1824.18.lgr N18 E23 M0.201 R1
./instances/Rome/grafo11410.37.lgr N37 E45 M0.445 R1
./instances/Rome/grafo8047.70.lgr N70 E98 M1.536 R11
./instances/Rome/grafo5519.43.lgr N43 E60 M0.57 R3
./instances/Rome/grafo8093.83.lgr N83 E122 M2.872 R16
./instances/Rome/grafo7678.52.lgr N52 E58 M0.351 R1
./instances/Rome/grafo8997.96.lgr N96 E141 M2.272 R19
./instances/Rome/grafo10494.40.lgr N40 E50 M0.399 R2
./instances/Rome/grafo3050.36.lgr N36 E43 M0.157 O R0
./instances/Rome/grafo7934.76.lgr N76 E96 M1.114 R10
./instances/Rome/grafo10126.98.lgr N98 E144 M2.522 R23
./instances/Rome/grafo4337.68.lgr N68 E95 M1.889 R15
./instances/Rome/grafo10418.100.lgr N100 E141 M4.205 R22
./instances/Rome/grafo11126.36.lgr N36 E46 M0.42 R2
./instances/Rome/grafo1481.61.lgr N61 E75 M0.804 R2
./instances/Rome/grafo577.13.lgr N13 E14 M0.073 O R0
./instances/Rome/grafo3551.39.lgr N39 E54 M0.398 R2
./instances/Rome/grafo10236.95.lgr N95 E119 M1.434 R5
./instances/Rome/grafo8478.98.lgr N98 E140 M3.495 R20
./instances/Rome/grafo1978.37.lgr N37 E47 M0.207 O R0
./instances/Rome/grafo1294.63.lgr N63 E79 M0.95 R3
./instances/Rome/grafo10290.95.lgr N95 E125 M2.021 R10
./instances/Rome/grafo9299.92.lgr N92 E126 M2.689 R16
./instances/Rome/grafo5059.69.lgr N69 E100 M1.699 R10
./instances/Rome/grafo7280.52.lgr N52 E71 M1.017 R6
./instances/Rome/grafo811.14.lgr N14 E20 M0.083 O R0
./instances/Rome/grafo6534.48.lgr N48 E58 M0.577 R4
./instances/Rome/grafo2786.37.lgr N37 E53 M0.642 R3
./instances/Rome/grafo10696.99.lgr N99 E138 M2.764 R22
./instances/Rome/grafo2989.20.lgr N20 E25 M0.072 O R0
./instances/Rome/grafo8839.89.lgr N89 E113 M0.962 R12
./instances/Rome/grafo8034.91.lgr N91 E116 M2.001 R6
./instances/Rome/grafo6581.61.lgr N61 E92 M1.735 R13
./instances/Rome/grafo10352.95.lgr N95 E123 M1.961 R12
./instances/Rome/grafo6071.36.lgr N36 E43 M0.119 O R0
./instances/Rome/grafo6291.85.lgr N85 E108 M2.358 R8
./instances/Rome/grafo9205.80.lgr N80 E112 M2.003 R10
./instances/Rome/grafo5201.53.lgr N53 E66 M0.201 O R0
./instances/Rome/grafo4312.62.lgr N62 E74 M0.573 R3
./instances/Rome/grafo7277.46.lgr N46 E61 M0.597 R5
./instances/Rome/grafo1685.23.lgr N23 E23 M0.086 O R0
./instances/Rome/grafo5147.67.lgr N67 E88 M0.734 R6
./instances/Rome/grafo4826.79.lgr N79 E102 M1.653 R8
./instances/Rome/grafo8554.84.lgr N84 E113 M1.353 R11
./instances/Rome/grafo2744.18.lgr N18 E24 M0.087 O R0
./instances/Rome/grafo9479.68.lgr N68 E105 M1.383 R18
./instances/Rome/grafo7057.50.lgr N50 E74 M1.294 R10
./instances/Rome/grafo6138.45.lgr N45 E57 M0.624 R3
./instances/Rome/grafo9289.89.lgr N89 E126 M2.721 R19
./instances/Rome/grafo7704.42.lgr N42 E51 M0.432 R1
./instances/Rome/grafo3938.43.lgr N43 E53 M0.343 R2
./instances/Rome/grafo5087.77.lgr N77 E100 M0.883 R5
./instances/Rome/grafo8004.77.lgr N77 E115 M2.677 R18
./instances/Rome/grafo1362.31.lgr N31 E37 M0.124 O R0
./instances/Rome/grafo1307.50.lgr N50 E71 M0.652 R5
./instances/Rome/grafo9815.62.lgr N62 E102 M1.481 R17
./instances/Rome/grafo7888.77.lgr N77 E106 M2.051 R8
./instances/Rome/grafo1786.21.lgr N21 E25 M0.366 O R0
./instances/Rome/grafo2303.13.lgr N13 E19 M0.115 O R0
./instances/Rome/grafo3504.35.lgr N35 E47 M1.46 R3
./instances/Rome/grafo9265.62.lgr N62 E83 M1.117 R4
./instances/Rome/grafo8111.78.lgr N78 E104 M1.131 R11
./instances/Rome/grafo2531.41.lgr N41 E56 M0.575 R3
./instances/Rome/grafo6057.42.lgr N42 E55 M0.466 R1
./instances/Rome/grafo10028.96.lgr N96 E135 M2.508 R19
./instances/Rome/grafo695.36.lgr N36 E54 M0.683 R4
./instances/Rome/grafo5664.72.lgr N72 E95 M1.364 R7
./instances/Rome/grafo224.17.lgr N17 E18 M0.047 O R0
./instances/Rome/grafo5762.39.lgr N39 E59 M0.535 R7
./instances/Rome/grafo4140.54.lgr N54 E67 M0.726 R3
./instances/Rome/grafo8500.89.lgr N89 E121 M1.792 R17
./instances/Rome/grafo7013.44.lgr N44 E54 M0.146 O R0
./instances/Rome/grafo665.13.lgr N13 E13 M0.077 O R0
./instances/Rome/grafo1436.33.lgr N33 E39 M0.13 O R0
./instances/Rome/grafo10745.31.lgr N31 E36 M0.118 O R0
./instances/Rome/grafo1509.32.lgr N32 E44 M0.495 R2
./instances/Rome/grafo9985.91.lgr N91 E119 M1.835 R11
./instances/Rome/grafo3239.42.lgr N42 E48 M0.146 O R0
./instances/Rome/grafo2573.35.lgr N35 E43 M0.46 R1
./instances/Rome/grafo10861.100.lgr N100 E138 M2.321 R20
./instances/Rome/grafo9659.64.lgr N64 E82 M0.992 R6
./instances/Rome/grafo3590.53.lgr N53 E78 M1.353 R12
./instances/Rome/grafo5111.69.lgr N69 E102 M1.254 R19
./instances/Rome/grafo4026.43.lgr N43 E55 M0.503 R1
./instances/Rome/grafo1026.26.lgr N26 E36 M0.316 R1
./instances/Rome/grafo4668.61.lgr N61 E90 M1.64 R12
./instances/Rome/grafo7626.38.lgr N38 E41 M0.144 O R0
./instances/Rome/grafo10083.38.lgr N38 E51 M0.709 R4
./instances/Rome/grafo9795.80.lgr N80 E117 M2.541 R19
./instances/Rome/grafo5135.39.lgr N39 E47 M0.544 R2
./instances/Rome/grafo6513.47.lgr N47 E56 M0.6 R1
./instances/Rome/grafo11544.34.lgr N34 E34 M0.092 O R0
./instances/Rome/grafo171.30.lgr N30 E40 M0.426 R1
./instances/Rome/grafo10216.97.lgr N97 E128 M2.127 R13
./instances/Rome/grafo11072.98.lgr N98 E143 M3.644 R17
./instances/Rome/grafo7729.44.lgr N44 E52 M0.213 O R0
./instances/Rome/grafo4344.52.lgr N52 E69 M0.889 R2
./instances/Rome/grafo848.13.lgr N13 E14 M0.049 O R0
./instances/Rome/grafo4333.81.lgr N81 E99 M1.244 R6
./instances/Rome/grafo10289.99.lgr N99 E125 M1.791 R10
./instances/Rome/grafo3054.18.lgr N18 E21 M0.122 O R0
./instances/Rome/grafo3809.43.lgr N43 E48 M0.305 R1
./instances/Rome/grafo5538.58.lgr N58 E76 M1.204 R5
./instances/Rome/grafo10219.99.lgr N99 E128 M1.985 R12
./instances/Rome/grafo1894.22.lgr N22 E30 M0.148 O R0
./instances/Rome/grafo253.15.lgr N15 E15 M0.064 O R0
./instances/Rome/grafo362.19.lgr N19 E18 M0.061 O R0
./instances/Rome/grafo5208.39.lgr N39 E51 M0.142 O R0
./instances/Rome/grafo10845.41.lgr N41 E53 M0.341 R4
./instances/Rome/grafo5859.75.lgr N75 E96 M1.368 R7
./instances/Rome/grafo1505.24.lgr N24 E28 M0.112 O R0
./instances/Rome/grafo5882.34.lgr N34 E40 M0.334 R1
./instances/Rome/grafo7215.44.lgr N44 E54 M0.424 R1
./instances/Rome/grafo5326.44.lgr N44 E68 M1.022 R6
./instances/Rome/grafo4703.78.lgr N78 E108 M1.277 R10
./instances/Rome/grafo9994.91.lgr N91 E121 M2.133 R14
./instances/Rome/grafo7044.41.lgr N41 E59 M0.705 R5
./instances/Rome/grafo3396.61.lgr N61 E95 M1.524 R18
./instances/Rome/grafo9367.61.lgr N61 E77 M0.954 R5
./instances/Rome/grafo10810.97.lgr N97 E144 M3.585 R27
./instances/Rome/grafo8263.78.lgr N78 E109 M1.89 R13
./instances/Rome/grafo10561.97.lgr N97 E129 M2.228 R9
./instances/Rome/grafo7150.41.lgr N41 E52 M0.466 R3
./instances/Rome/grafo11555.39.lgr N39 E52 M0.548 R3
./instances/Rome/grafo2889.18.lgr N18 E22 M0.097 O R0
./instances/Rome/grafo3045.35.lgr N35 E42 M0.155 O R0
./instances/Rome/grafo4227.60.lgr N60 E74 M0.772 R2
./instances/Rome/grafo10894.97.lgr N97 E135 M2.543 R20
./instances/Rome/grafo4645.54.lgr N54 E66 M0.68 R1
./instances/Rome/grafo1120.10.lgr N10 E10 M0.057 O R0
./instances/Rome/grafo11011.100.lgr N100 E139 M2.907 R19
./instances/Rome/grafo1848.18.lgr N18 E22 M0.09 O R0
./instances/Rome/grafo9509.64.lgr N64 E91 M1.009 R8
./instances/Rome/grafo708.22.lgr N22 E30 M0.102 O R0
./instances/Rome/grafo4091.99.lgr N99 E136 M1.924 R13
./instances/Rome/grafo9902.32.lgr N32 E36 M0.108 O R0
./instances/Rome/grafo1461.69.lgr N69 E88 M0.704 R5
./instances/Rome/grafo280.11.lgr N11 E12 M0.041 O R0
./instances/Rome/grafo232.16.lgr N16 E18 M0.11 O R0
./instances/Rome/grafo3873.41.lgr N41 E51 M0.142 O R0
./instances/Rome/grafo860.31.lgr N31 E35 M0.14 O R0
./instances/Rome/grafo7784.66.lgr N66 E85 M0.978 R4
./instances/Rome/grafo8433.75.lgr N75 E98 M1.393 R9
./instances/Rome/grafo2116.32.lgr N32 E41 M0.458 R1
./instances/Rome/grafo4968.77.lgr N77 E97 M1.177 R6
./instances/Rome/grafo9282.68.lgr N68 E81 M0.649 R3
./instances/Rome/grafo10643.94.lgr N94 E118 M1.835 R10
./instances/Rome/grafo10007.31.lgr N31 E34 M0.088 O R0
./instances/Rome/grafo2487.15.lgr N15 E17 M0.148 O R0
./instances/Rome/grafo11047.92.lgr N92 E141 M4.401 R25
./instances/Rome/grafo5858.63.lgr N63 E83 M0.963 R6
./instances/Rome/grafo2527.14.lgr N14 E15 M0.051 O R0
./instances/Rome/grafo1973.27.lgr N27 E33 M0.106 O R0
./instances/Rome/grafo2309.34.lgr N34 E51 M0.568 R5
./instances/Rome/grafo2439.12.lgr N12 E12 M0.052 O R0
./instances/Rome/grafo10893.92.lgr N92 E129 M2.439 R21
./instances/Rome/grafo11249.94.lgr N94 E128 M2.547 R12
./instances/Rome/grafo8536.61.lgr N61 E94 M1.745 R14
./instances/Rome/grafo8233.76.lgr N76 E97 M0.867 R6
./instances/Rome/grafo3984.39.lgr N39 E49 M0.347 R4
./instances/Rome/grafo210.10.lgr N10 E10 M0.042 O R0
./instances/Rome/grafo233.11.lgr N11 E12 M0.097 O R0
./instances/Rome/grafo3897.38.lgr N38 E48 M0.188 O R0
./instances/Rome/grafo8101.82.lgr N82 E110 M1.617 R14
./instances/Rome/grafo9104.82.lgr N82 E117 M1.996 R13
./instances/Rome/grafo150.31.lgr N31 E34 M0.123 O R0
./instances/Rome/grafo6711.81.lgr N81 E98 M1.114 R6
./instances/Rome/grafo2446.46.lgr N46 E57 M0.445 R2
./instances/Rome/grafo10898.95.lgr N95 E136 M4.159 R18
./instances/Rome/grafo9418.74.lgr N74 E94 M1.359 R5
./instances/Rome/grafo3294.43.lgr N43 E59 M0.69 R3
./instances/Rome/grafo8430.83.lgr N83 E118 M1.528 R16
./instances/Rome/grafo7561.37.lgr N37 E49 M0.17 O R0
./instances/Rome/grafo2046.38.lgr N38 E50 M0.564 R1
./instances/Rome/grafo9967.39.lgr N39 E46 M0.131 O R0
./instances/Rome/grafo7793.98.lgr N98 E134 M3.1 R16
./instances/Rome/grafo6745.35.lgr N35 E53 M0.905 R3
./instances/Rome/grafo10836.97.lgr N97 E139 M2.394 R24
./instances/Rome/grafo6161.47.lgr N47 E68 M0.918 R7
./instances/Rome/grafo5761.38.lgr N38 E46 M0.384 R1
./instances/Rome/grafo4597.55.lgr N55 E60 M0.171 O R0
./instances/Rome/grafo10602.94.lgr N94 E113 M1.317 R5
./instances/Rome/grafo6572.38.lgr N38 E43 M0.14 O R0
./instances/Rome/grafo6536.93.lgr N93 E116 M1.531 R7
./instances/Rome/grafo2079.19.lgr N19 E21 M0.057 O R0
./instances/Rome/grafo4124.59.lgr N59 E82 M1.283 R6
./instances/Rome/grafo1964.36.lgr N36 E51 M0.518 R4
./instances/Rome/grafo6949.43.lgr N43 E50 M0.421 R1
./instances/Rome/grafo4547.64.lgr N64 E88 M1.387 R8
./instances/Rome/grafo462.10.lgr N10 E10 M0.059 O R0
./instances/Rome/grafo10063.31.lgr N31 E36 M0.11 O R0
./instances/Rome/grafo5877.37.lgr N37 E54 M0.763 R5
./instances/Rome/grafo5070.52.lgr N52 E63 M0.425 R1
./instances/Rome/grafo9956.32.lgr N32 E39 M0.639 R2
./instances/Rome/grafo5636.44.lgr N44 E49 M0.163 O R0
./instances/Rome/grafo10790.98.lgr N98 E125 M2.119 R11
./instances/Rome/grafo7431.44.lgr N44 E64 M0.685 R9
./instances/Rome/grafo7095.53.lgr N53 E68 M0.78 R3
./instances/Rome/grafo9049.61.lgr N61 E83 M1.201 R8
./instances/Rome/grafo7486.42.lgr N42 E57 M0.715 R4
./instances/Rome/grafo7482.41.lgr N41 E48 M0.405 R1
./instances/Rome/grafo5729.53.lgr N53 E75 M1.437 R6
./instances/Rome/grafo10860.93.lgr N93 E138 M3.084 R23
./instances/Rome/grafo635.13.lgr N13 E17 M0.17 R1
./instances/Rome/grafo751.11.lgr N11 E12 M0.108 O R0
./instances/Rome/grafo11573.35.lgr N35 E43 M0.136 O R0
./instances/Rome/grafo1778.15.lgr N15 E20 M0.085 O R0
./instances/Rome/grafo4276.75.lgr N75 E96 M1.099 R8
./instances/Rome/grafo600.19.lgr N19 E21 M0.102 O R0
./instances/Rome/grafo5294.58.lgr N58 E77 M1.055 R4
./instances/Rome/grafo9036.68.lgr N68 E95 M1.305 R12
./instances/Rome/grafo11612.36.lgr N36 E48 M1.015 R1
./instances/Rome/grafo10139.95.lgr N95 E127 M1.662 R15
./instances/Rome/grafo5524.36.lgr N36 E48 M0.129 O R0
./instances/Rome/grafo11586.36.lgr N36 E42 M0.205 O R0
./instances/Rome/grafo536.14.lgr N14 E14 M0.171 O R0
./instances/Rome/grafo3278.41.lgr N41 E56 M1.606 R3
./instances/Rome/grafo4098.39.lgr N39 E45 M0.14 O R0
./instances/Rome/grafo6527.69.lgr N69 E98 M1.814 R13
./instances/Rome/grafo3550.53.lgr N53 E61 M0.46 R2
./instances/Rome/grafo7110.40.lgr N40 E52 M0.507 R3
./instances/Rome/grafo5280.75.lgr N75 E96 M1.297 R9
./instances/Rome/grafo4926.78.lgr N78 E103 M1.52 R10
./instances/Rome/grafo3808.97.lgr N97 E129 M2.192 R13
./instances/Rome/grafo1054.11.lgr N11 E15 M0.103 O R0
./instances/Rome/grafo7373.41.lgr N41 E58 M0.684 R5
./instances/Rome/grafo4822.72.lgr N72 E100 M2.402 R10
./instances/Rome/grafo10955.94.lgr N94 E129 M2.72 R14
./instances/Rome/grafo170.49.lgr N49 E62 M0.661 R3
./instances/Rome/grafo6612.59.lgr N59 E83 M1.492 R6
./instances/Rome/grafo2524.22.lgr N22 E26 M0.122 O R0
./instances/Rome/grafo11398.37.lgr N37 E43 M0.126 O R0
./instances/Rome/grafo5020.62.lgr N62 E89 M1.483 R13
./instances/Rome/grafo6206.62.lgr N62 E95 M1.797 R12
./instances/Rome/grafo5183.42.lgr N42 E58 M0.763 R8
./instances/Rome/grafo9718.76.lgr N76 E93 M1.056 R4
./instances/Rome/grafo8803.96.lgr N96 E135 M2.826 R15
./instances/Rome/grafo8256.83.lgr N83 E110 M1.944 R11
./instances/Rome/grafo10033.31.lgr N31 E36 M0.112 O R0
./instances/Rome/grafo6175.41.lgr N41 E42 M0.132 O R0
./instances/Rome/grafo10911.100.lgr N100 E135 M2.506 R15
./instances/Rome/grafo1274.57.lgr N57 E68 M0.661 R1
./instances/Rome/grafo6364.45.lgr N45 E59 M0.162 O R0
./instances/Rome/grafo1070.10.lgr N10 E10 M0.044 O R0
./instances/Rome/grafo6245.38.lgr N38 E49 M0.161 O R0
./instances/Rome/grafo9213.77.lgr N77 E115 M2.764 R14
./instances/Rome/grafo9364.64.lgr N64 E91 M1.701 R7
./instances/Rome/grafo3417.38.lgr N38 E46 M0.141 O R0
./instances/Rome/grafo6687.51.lgr N51 E72 M1.289 R7
./instances/Rome/grafo8888.99.lgr N99 E125 M2.267 R11
./instances/Rome/grafo10903.93.lgr N93 E134 M3.382 R21
./instances/Rome/grafo8970.97.lgr N97 E127 M2.719 R15
./instances/Rome/grafo914.26.lgr N26 E42 M0.53 R3
./instances/Rome/grafo10031.38.lgr N38 E49 M0.515 R2
./instances/Rome/grafo7628.47.lgr N47 E66 M0.986 R6
./instances/Rome/grafo350.21.lgr N21 E26 M0.101 O R0
./instances/Rome/grafo1515.53.lgr N53 E68 M0.897 R3
./instances/Rome/grafo2225.15.lgr N15 E18 M0.092 O R0
./instances/Rome/grafo4698.55.lgr N55 E74 M1.041 R4
./instances/Rome/grafo4641.79.lgr N79 E104 M1.428 R9
./instances/Rome/grafo6124.46.lgr N46 E64 M0.837 R6
./instances/Rome/grafo9656.68.lgr N68 E93 M1.374 R11
./instances/Rome/grafo2275.27.lgr N27 E32 M0.212 O R0
./instances/Rome/grafo6970.44.lgr N44 E53 M0.591 R1
./instances/Rome/grafo8915.91.lgr N91 E118 M1.946 R10
./instances/Rome/grafo8808.91.lgr N91 E116 M2.466 R4
./instances/Rome/grafo5667.36.lgr N36 E40 M0.151 O R0
./instances/Rome/grafo1537.24.lgr N24 E29 M0.124 O R0
./instances/Rome/grafo2437.25.lgr N25 E30 M0.125 O R0
./instances/Rome/grafo9244.79.lgr N79 E98 M1.12 R4
./instances/Rome/grafo2315.23.lgr N23 E26 M0.06 O R0
./instances/Rome/grafo8986.65.lgr N65 E101 M1.872 R16
./instances/Rome/grafo7757.56.lgr N56 E64 M0.214 O R0
./instances/Rome/grafo8848.90.lgr N90 E116 M1.914 R10
./instances/Rome/grafo4614.76.lgr N76 E102 M1.759 R12
./instances/Rome/grafo6512.46.lgr N46 E56 M0.476 R2
./instances/Rome/grafo1277.34.lgr N34 E46 M0.591 R3
./instances/Rome/grafo3379.36.lgr N36 E44 M0.441 R1
./instances/Rome/grafo6496.52.lgr N52 E75 M1.077 R9
./instances/Rome/grafo5607.38.lgr N38 E52 M0.461 R5
./instances/Rome/grafo11473.37.lgr N37 E42 M0.141 O R0
./instances/Rome/grafo5273.41.lgr N41 E59 M0.864 R3
./instances/Rome/grafo9140.85.lgr N85 E123 M2.372 R18
./instances/Rome/grafo1694.32.lgr N32 E38 M0.12 O R0
./instances/Rome/grafo11444.36.lgr N36 E46 M0.544 R1
./instances/Rome/grafo4954.81.lgr N81 E101 M1.179 R6
./instances/Rome/grafo6194.58.lgr N58 E77 M1.03 R5
./instances/Rome/grafo9727.66.lgr N66 E89 M1.509 R6
./instances/Rome/grafo4925.71.lgr N71 E89 M1.217 R3
./instances/Rome/grafo10973.94.lgr N94 E125 M2.226 R14
./instances/Rome/grafo2712.23.lgr N23 E30 M0.108 O R0
./instances/Rome/grafo3578.58.lgr N58 E79 M1.038 R10
./instances/Rome/grafo7878.79.lgr N79 E108 M1.728 R10
./instances/Rome/grafo6911.44.lgr N44 E59 M0.959 R6
./instances/Rome/grafo6151.59.lgr N59 E75 M0.925 R4
./instances/Rome/grafo9287.69.lgr N69 E88 M1.132 R4
./instances/Rome/grafo4609.65.lgr N65 E98 M1.635 R15
./instances/Rome/grafo6518.85.lgr N85 E107 M1.603 R6
./instances/Rome/grafo916.83.lgr N83 E110 M1.757 R11
./instances/Rome/grafo6798.37.lgr N37 E50 M0.147 O R0
./instances/Rome/grafo9943.38.lgr N38 E51 M0.697 R3
./instances/Rome/grafo10518.94.lgr N94 E133 M2.521 R21
./instances/Rome/grafo6645.47.lgr N47 E77 M1.251 R12
./instances/Rome/grafo7054.55.lgr N55 E79 M1.243 R7
./instances/Rome/grafo10376.92.lgr N92 E125 M2.471 R16
./instances/Rome/grafo10065.32.lgr N32 E40 M0.196 O R0
./instances/Rome/grafo11292.33.lgr N33 E46 M0.429 R2
./instances/Rome/grafo5072.64.lgr N64 E86 M2.278 R10
./instances/Rome/grafo11480.93.lgr N93 E125 M2.174 R14
./instances/Rome/grafo1019.11.lgr N11 E11 M0.041 O R0
./instances/Rome/grafo117.20.lgr N20 E21 M0.07 O R0
./instances/Rome/grafo11267.92.lgr N92 E131 M3.22 R18
./instances/Rome/grafo8755.93.lgr N93 E125 M1.661 R9
./instances/Rome/grafo6207.40.lgr N40 E52 M0.542 R1
./instances/Rome/grafo6249.50.lgr N50 E68 M0.902 R7
./instances/Rome/grafo3830.39.lgr N39 E50 M0.496 R1
./instances/Rome/grafo9611.89.lgr N89 E135 M3.274 R23
./instances/Rome/grafo10013.31.lgr N31 E36 M0.141 O R0
./instances/Rome/grafo4846.62.lgr N62 E76 M0.67 R5
./instances/Rome/grafo685.11.lgr N11 E11 M0.055 O R0
./instances/Rome/grafo3141.42.lgr N42 E55 M0.628 R3
./instances/Rome/grafo6563.44.lgr N44 E61 M0.996 R6
./instances/Rome/grafo7282.36.lgr N36 E47 M0.52 R1
./instances/Rome/grafo2593.40.lgr N40 E55 M0.692 R5
./instances/Rome/grafo1504.51.lgr N51 E68 M0.898 R3
./instances/Rome/grafo8654.73.lgr N73 E101 M1.821 R11
./instances/Rome/grafo10551.90.lgr N90 E119 M2.249 R6
./instances/Rome/grafo892.23.lgr N23 E25 M0.083 O R0
./instances/Rome/grafo1908.32.lgr N32 E39 M0.423 R1
./instances/Rome/grafo3543.72.lgr N72 E103 M1.719 R13
./instances/Rome/grafo5862.60.lgr N60 E87 M2.13 R12
./instances/Rome/grafo2055.39.lgr N39 E51 M0.551 R2
./instances/Rome/grafo2676.22.lgr N22 E26 M0.08 O R0
./instances/Rome/grafo10662.100.lgr N100 E136 M2.704 R18
./instances/Rome/grafo3763.53.lgr N53 E72 M1.256 R4
./instances/Rome/grafo11413.96.lgr N96 E122 M2.005 R9
./instances/Rome/grafo4569.58.lgr N58 E78 M1.339 R4
./instances/Rome/grafo9533.82.lgr N82 E112 M1.911 R12
./instances/Rome/grafo10992.94.lgr N94 E133 M3.06 R19
./instances/Rome/grafo8147.69.lgr N69 E85 M0.629 R6
./instances/Rome/grafo2702.24.lgr N24 E36 M0.494 R2
./instances/Rome/grafo1154.22.lgr N22 E28 M0.192 R1
./instances/Rome/grafo8249.77.lgr N77 E111 M2.31 R13
./instances/Rome/grafo4477.76.lgr N76 E103 M1.608 R10
./instances/Rome/grafo5732.45.lgr N45 E61 M0.566 R3
./instances/Rome/grafo2606.26.lgr N26 E32 M0.125 O R0
./instances/Rome/grafo8677.74.lgr N74 E96 M0.849 R12
./instances/Rome/grafo5545.40.lgr N40 E62 M0.957 R10
./instances/Rome/grafo8941.90.lgr N90 E113 M2.165 R3
./instances/Rome/grafo6371.41.lgr N41 E55 M0.63 R4
./instances/Rome/grafo11045.94.lgr N94 E134 M3.115 R21
./instances/Rome/grafo9751.64.lgr N64 E93 M1.73 R11
./instances/Rome/grafo6834.46.lgr N46 E67 M0.966 R9
./instances/Rome/grafo10555.98.lgr N98 E130 M2.27 R12
./instances/Rome/grafo4480.64.lgr N64 E88 M1.376 R9
./instances/Rome/grafo10817.96.lgr N96 E126 M2.418 R11
./instances/Rome/grafo5319.36.lgr N36 E44 M0.188 O R0
./instances/Rome/grafo4613.77.lgr N77 E120 M2.188 R21
./instances/Rome/grafo10325.96.lgr N96 E141 M3.073 R22
./instances/Rome/grafo6228.46.lgr N46 E62 M0.725 R4
./instances/Rome/grafo8385.73.lgr N73 E97 M1.484 R7
./instances/Rome/grafo10440.93.lgr N93 E123 M2.289 R9
./instances/Rome/grafo7832.69.lgr N69 E91 M1.318 R9
./instances/Rome/grafo6290.43.lgr N43 E62 M1.093 R7
./instances/Rome/grafo4272.76.lgr N76 E98 M1.039 R5
./instances/Rome/grafo5625.34.lgr N34 E40 M0.357 R1
./instances/Rome/grafo10118.97.lgr N97 E128 M2.464 R18
./instances/Rome/grafo564.12.lgr N12 E11 M0.08 O R0
./instances/Rome/grafo1155.11.lgr N11 E12 M0.085 O R0
./instances/Rome/grafo9907.32.lgr N32 E35 M0.124 O R0
./instances/Rome/grafo11159.93.lgr N93 E119 M1.679 R9
./instances/Rome/grafo5512.35.lgr N35 E40 M0.101 O R0
./instances/Rome/grafo7631.39.lgr N39 E44 M0.166 O R0
./instances/Rome/grafo6759.52.lgr N52 E61 M0.551 R2
./instances/Rome/grafo2195.35.lgr N35 E46 M0.88 R3
./instances/Rome/grafo9615.81.lgr N81 E106 M1.506 R9
./instances/Rome/grafo4565.56.lgr N56 E71 M0.758 R2
./instances/Rome/grafo5338.46.lgr N46 E62 M0.829 R5
./instances/Rome/grafo227.39.lgr N39 E47 M0.137 O R0
./instances/Rome/grafo781.12.lgr N12 E12 M0.074 O R0
./instances/Rome/grafo2842.13.lgr N13 E13 M0.103 O R0
./instances/Rome/grafo397.11.lgr N11 E12 M0.113 O R0
./instances/Rome/grafo5836.78.lgr N78 E95 M1.27 R2
./instances/Rome/grafo2919.14.lgr N14 E15 M0.087 O R0
./instances/Rome/grafo8579.88.lgr N88 E121 M1.501 R17
./instances/Rome/grafo5166.42.lgr N42 E54 M0.56 R2
./instances/Rome/grafo5932.44.lgr N44 E54 M0.151 O R0
./instances/Rome/grafo479.17.lgr N17 E23 M0.113 O R0
./instances/Rome/grafo4976.81.lgr N81 E103 M0.92 R9
./instances/Rome/grafo9443.82.lgr N82 E110 M2.914 R9
./instances/Rome/grafo9641.66.lgr N66 E79 M0.91 R2
./instances/Rome/grafo10598.99.lgr N99 E130 M2.405 R13
./instances/Rome/grafo304.15.lgr N15 E17 M0.12 O R0
./instances/Rome/grafo962.10.lgr N10 E10 M0.067 O R0
./instances/Rome/grafo7902.68.lgr N68 E96 M1.646 R10
./instances/Rome/grafo7285.40.lgr N40 E56 M0.718 R4
./instances/Rome/grafo6330.39.lgr N39 E52 M0.557 R3
./instances/Rome/grafo5237.72.lgr N72 E98 M1.451 R11
./instances/Rome/grafo10756.42.lgr N42 E55 M0.512 R2
./instances/Rome/grafo9143.66.lgr N66 E84 M1.211 R6
./instances/Rome/grafo1980.28.lgr N28 E35 M0.113 O R0
./instances/Rome/grafo8446.76.lgr N76 E106 M1.784 R11
./instances/Rome/grafo1051.34.lgr N34 E38 M0.138 O R0
./instances/Rome/grafo6058.42.lgr N42 E54 M0.602 R3
./instances/Rome/grafo9467.64.lgr N64 E75 M0.605 R1
./instances/Rome/grafo6566.57.lgr N57 E79 M1.171 R4
./instances/Rome/grafo11025.94.lgr N94 E130 M2.501 R19
./instances/Rome/grafo2312.11.lgr N11 E11 M0.054 O R0
./instances/Rome/grafo5994.33.lgr N33 E36 M0.173 O R0
./instances/Rome/grafo7432.40.lgr N40 E47 M0.155 O R0
./instances/Rome/grafo3676.38.lgr N38 E43 M0.398 R1
./instances/Rome/grafo8503.89.lgr N89 E107 M1.198 R7
./instances/Rome/grafo1688.13.lgr N13 E17 M0.092 O R0
./instances/Rome/grafo5382.45.lgr N45 E62 M0.8 R4
./instances/Rome/grafo8467.71.lgr N71 E92 M1.046 R9
./instances/Rome/grafo1947.14.lgr N14 E18 M0.119 O R0
./instances/Rome/grafo9871.38.lgr N38 E57 M0.871 R5
./instances/Rome/grafo374.18.lgr N18 E25 M0.08 O R0
./instances/Rome/grafo1351.28.lgr N28 E36 M0.115 O R0
./instances/Rome/grafo2721.27.lgr N27 E27 M0.098 O R0
./instances/Rome/grafo2376.16.lgr N16 E20 M0.09 O R0
./instances/Rome/grafo3416.38.lgr N38 E50 M0.601 R1
./instances/Rome/grafo6465.39.lgr N39 E46 M0.31 R1
./instances/Rome/grafo1927.21.lgr N21 E25 M0.107 O R0
./instances/Rome/grafo4259.64.lgr N64 E87 M1.227 R9
./instances/Rome/grafo606.21.lgr N21 E27 M0.134 O R0
./instances/Rome/grafo279.16.lgr N16 E19 M0.082 O R0
./instances/Rome/grafo9286.77.lgr N77 E99 M0.881 R4
./instances/Rome/grafo3345.63.lgr N63 E84 M1.185 R11
./instances/Rome/grafo1787.16.lgr N16 E16 M0.064 O R0
./instances/Rome/grafo4311.79.lgr N79 E118 M2.614 R17
./instances/Rome/grafo4375.53.lgr N53 E63 M0.186 O R0
./instances/Rome/grafo6602.76.lgr N76 E106 M1.261 R12
./instances/Rome/grafo2585.16.lgr N16 E18 M0.089 O R0
./instances/Rome/grafo1222.52.lgr N52 E59 M0.158 O R0
./instances/Rome/grafo9959.91.lgr N91 E113 M1.552 R9
./instances/Rome/grafo10799.34.lgr N34 E39 M0.118 O R0
./instances/Rome/grafo7114.40.lgr N40 E49 M0.134 O R0
./instances/Rome/grafo10850.94.lgr N94 E129 M2.891 R18
./instances/Rome/grafo2313.13.lgr N13 E14 M0.054 O R0
./instances/Rome/grafo7392.40.lgr N40 E53 M0.684 R2
./instances/Rome/grafo4214.58.lgr N58 E82 M1.469 R7
./instances/Rome/grafo5419.35.lgr N35 E42 M0.129 O R0
./instances/Rome/grafo202.13.lgr N13 E14 M0.067 O R0
./instances/Rome/grafo2783.15.lgr N15 E17 M0.102 O R0
./instances/Rome/grafo9729.69.lgr N69 E103 M1.914 R10
./instances/Rome/grafo4810.72.lgr N72 E88 M1.222 R3
./instances/Rome/grafo10914.96.lgr N96 E127 M3.146 R13
./instances/Rome/grafo2097.53.lgr N53 E69 M0.991 R3
./instances/Rome/grafo4965.52.lgr N52 E68 M0.727 R6
./instances/Rome/grafo5114.53.lgr N53 E69 M0.733 R3
./instances/Rome/grafo526.12.lgr N12 E15 M0.097 O R0
./instances/Rome/grafo6396.45.lgr N45 E65 M1.021 R7
./instances/Rome/grafo8588.71.lgr N71 E93 M1.364 R9
./instances/Rome/grafo6233.36.lgr N36 E47 M0.132 O R0
./instances/Rome/grafo2548.38.lgr N38 E46 M0.382 R2
./instances/Rome/grafo10016.39.lgr N39 E52 M0.654 R4
./instances/Rome/grafo10667.98.lgr N98 E128 M2.551 R10
./instances/Rome/grafo5973.46.lgr N46 E60 M0.694 R3
./instances/Rome/grafo7632.46.lgr N46 E68 M0.958 R8
./instances/Rome/grafo1260.51.lgr N51 E66 M0.841 R4
./instances/Rome/grafo9370.66.lgr N66 E88 M1.261 R6
./instances/Rome/grafo2462.31.lgr N31 E43 M0.508 R1
./instances/Rome/grafo6375.52.lgr N52 E79 M1.339 R12
./instances/Rome/grafo8695.85.lgr N85 E112 M1.793 R11
./instances/Rome/grafo8518.73.lgr N73 E94 M1.3 R6
./instances/Rome/grafo1650.31.lgr N31 E39 M0.381 R1
./instances/Rome/grafo923.17.lgr N17 E22 M0.134 O R0
./instances/Rome/grafo8885.88.lgr N88 E116 M1.272 R12
./instances/Rome/grafo10900.93.lgr N93 E131 M3.184 R17
./instances/Rome/grafo5738.35.lgr N35 E44 M0.294 R3
./instances/Rome/grafo8881.91.lgr N91 E130 M3.033 R21
./instances/Rome/grafo704.17.lgr N17 E19 M0.094 O R0
./instances/Rome/grafo4658.76.lgr N76 E109 M2.005 R17
./instances/Rome/grafo1060.11.lgr N11 E12 M0.04 O R0
./instances/Rome/grafo6767.53.lgr N53 E73 M0.939 R7
./instances/Rome/grafo7599.40.lgr N40 E56 M0.656 R5
./instances/Rome/grafo8183.63.lgr N63 E90 M1.006 R12
./instances/Rome/grafo7734.45.lgr N45 E55 M0.472 R3
./instances/Rome/grafo6515.47.lgr N47 E62 M0.615 R3
./instances/Rome/grafo10051.30.lgr N30 E35 M0.133 O R0
./instances/Rome/grafo1377.26.lgr N26 E26 M0.069 O R0
./instances/Rome/grafo7677.43.lgr N43 E57 M0.483 R4
./instances/Rome/grafo2106.17.lgr N17 E19 M0.064 O R0
./instances/Rome/grafo7169.44.lgr N44 E56 M0.459 R4
./instances/Rome/grafo10673.93.lgr N93 E120 M1.512 R11
./instances/Rome/grafo11273.92.lgr N92 E120 M2.139 R8
./instances/Rome/grafo7844.77.lgr N77 E101 M1.672 R9
./instances/Rome/grafo8180.74.lgr N74 E95 M1.39 R6
./instances/Rome/grafo1968.25.lgr N25 E32 M0.254 R1
./instances/Rome/grafo10340.33.lgr N33 E37 M0.141 O R0
./instances/Rome/grafo11584.34.lgr N34 E45 M0.393 R2
./instances/Rome/grafo10610.95.lgr N95 E131 M2.516 R16
./instances/Rome/grafo6140.41.lgr N41 E52 M0.451 R3
./instances/Rome/grafo5598.37.lgr N37 E48 M0.472 R2
./instances/Rome/grafo8771.66.lgr N66 E88 M1.398 R3
./instances/Rome/grafo6084.57.lgr N57 E80 M1.205 R5
./instances/Rome/grafo8545.74.lgr N74 E106 M1.911 R15
./instances/Rome/grafo8394.89.lgr N89 E122 M2.154 R14
./instances/Rome/grafo2128.19.lgr N19 E19 M0.071 O R0
./instances/Rome/grafo9271.66.lgr N66 E92 M1.276 R11
./instances/Rome/grafo7131.43.lgr N43 E56 M0.584 R3
./instances/Rome/grafo4297.79.lgr N79 E117 M1.963 R16
./instances/Rome/grafo8657.88.lgr N88 E110 M1.392 R11
./instances/Rome/grafo7105.48.lgr N48 E58 M0.586 R2
./instances/Rome/grafo9708.70.lgr N70 E91 M1.351 R5
./instances/Rome/grafo2947.37.lgr N37 E45 M0.111 O R0
./instances/Rome/grafo11209.36.lgr N36 E45 M0.385 R1
./instances/Rome/grafo2545.20.lgr N20 E25 M0.106 O R0
./instances/Rome/grafo1720.19.lgr N19 E25 M0.096 O R0
./instances/Rome/grafo8172.66.lgr N66 E101 M1.898 R14
./instances/Rome/grafo2277.18.lgr N18 E21 M0.082 O R0
./instances/Rome/grafo4733.73.lgr N73 E95 M1.469 R7
./instances/Rome/grafo6047.32.lgr N32 E35 M0.149 O R0
./instances/Rome/grafo8807.87.lgr N87 E131 M2.468 R22
./instances/Rome/grafo696.12.lgr N12 E18 M0.069 O R0
./instances/Rome/grafo4322.56.lgr N56 E78 M0.932 R6
./instances/Rome/grafo8464.73.lgr N73 E100 M1.48 R10
./instances/Rome/grafo1111.15.lgr N15 E23 M0.104 O R0
./instances/Rome/grafo8150.81.lgr N81 E117 M2.681 R15
./instances/Rome/grafo7545.44.lgr N44 E60 M0.702 R3
./instances/Rome/grafo2914.63.lgr N63 E80 M0.786 R5
./instances/Rome/grafo1241.27.lgr N27 E33 M0.252 R1
./instances/Rome/grafo4104.39.lgr N39 E55 M0.612 R6
./instances/Rome/grafo7976.80.lgr N80 E112 M1.462 R13
./instances/Rome/grafo620.27.lgr N27 E27 M0.103 O R0
./instances/Rome/grafo4224.66.lgr N66 E95 M1.691 R11
./instances/Rome/grafo11390.90.lgr N90 E128 M3.423 R20
./instances/Rome/grafo3059.35.lgr N35 E44 M0.152 O R0
./instances/Rome/grafo8604.84.lgr N84 E120 M2.435 R15
./instances/Rome/grafo11008.99.lgr N99 E151 M3.862 R26
./instances/Rome/grafo6675.44.lgr N44 E58 M0.665 R5
./instances/Rome/grafo9069.69.lgr N69 E91 M1.204 R4
./instances/Rome/grafo9538.81.lgr N81 E120 M1.658 R18
./instances/Rome/grafo10991.97.lgr N97 E134 M3.28 R14
./instances/Rome/grafo8556.84.lgr N84 E119 M3.484 R13
./instances/Rome/grafo990.13.lgr N13 E13 M0.097 O R0
./instances/Rome/grafo5321.34.lgr N34 E41 M0.354 R3
./instances/Rome/grafo11320.35.lgr N35 E42 M0.255 O R0
./instances/Rome/grafo4688.59.lgr N59 E76 M1.013 R5
./instances/Rome/grafo3252.54.lgr N54 E62 M0.481 R2
./instances/Rome/grafo2134.24.lgr N24 E30 M0.117 O R0
./instances/Rome/grafo7347.40.lgr N40 E56 M0.648 R4
./instances/Rome/grafo1821.19.lgr N19 E21 M0.088 O R0
./instances/Rome/grafo936.12.lgr N12 E12 M0.069 O R0
./instances/Rome/grafo6443.46.lgr N46 E62 M0.951 R5
./instances/Rome/grafo2730.15.lgr N15 E15 M0.066 O R0
./instances/Rome/grafo7354.93.lgr N93 E130 M2.68 R18
./instances/North/g.84.1.gml N84 E124 M0.745 R18
./instances/North/g.27.1.gml N27 E30 M0.072 O R0
./instances/North/g.35.23.gml N35 E53 M0.525 R4
./instances/North/g.12.106.gml N12 E13 M0.055 O R0
./instances/North/g.62.5.gml N62 E65 M0.183 O R0
./instances/North/g.24.39.gml N24 E68 M1.334 R17
./instances/North/g.10.41.gml N10 E20 M0.243 R1
./instances/North/g.26.27.gml N26 E31 M0.101 O R0
./instances/North/g.26.0.gml N26 E31 M0.09 O R0
./instances/North/g.61.8.gml N61 E116 M3.012 R32
./instances/North/g.19.44.gml N19 E20 M0.073 O R0
./instances/North/g.20.26.gml N20 E36 M0.103 O R0
./instances/North/g.33.8.gml N33 E130 M3.974 R61
./instances/North/g.56.11.gml N56 E71 M0.173 O R0
./instances/North/g.59.12.gml N59 E115 M2.437 R31
./instances/North/g.14.16.gml N14 E13 M0.063 O R0
./instances/North/g.54.3.gml N54 E71 M0.197 O R0
./instances/North/g.14.67.gml N14 E17 M0.072 O R0
./instances/North/g.42.4.gml N42 E55 M0.225 O R0
./instances/North/g.34.13.gml N34 E36 M0.114 O R0
./instances/North/g.14.14.gml N14 E14 M0.044 O R0
./instances/North/g.12.123.gml N12 E11 M0.064 O R0
./instances/North/g.45.7.gml N45 E46 M0.105 O R0
./instances/North/g.57.28.gml N57 E97 M2.326 R12
./instances/North/g.36.18.gml N36 E46 M0.396 R2
./instances/North/g.10.11.gml N10 E14 M0.077 O R0
./instances/North/g.36.23.gml N36 E37 M0.082 O R0
./instances/North/g.39.53.gml N39 E61 M0.801 R7
./instances/North/g.35.12.gml N35 E34 M0.133 O R0
./instances/North/g.20.45.gml N20 E41 M0.615 R10
./instances/North/g.13.48.gml N13 E51 M0.806 R23
./instances/North/g.21.41.gml N21 E31 M0.34 R1
./instances/North/g.41.1.gml N41 E52 M0.147 O R0
./instances/North/g.27.11.gml N27 E26 M0.091 O R0
./instances/North/g.15.13.gml N15 E14 M0.054 O R0
./instances/North/g.91.1.gml N91 E90 M0.275 O R0
./instances/North/g.43.25.gml N43 E42 M0.132 O R0
./instances/North/g.48.18.gml N48 E51 M0.135 O R0
./instances/North/g.62.7.gml N62 E64 M0.142 O R0
./instances/North/g.15.43.gml N15 E14 M0.061 O R0
./instances/North/g.55.23.gml N55 E105 M2.356 R30
./instances/North/g.16.91.gml N16 E25 M0.265 R1
./instances/North/g.90.1.gml N90 E150 M3.643 R4
./instances/North/g.12.117.gml N12 E11 M0.058 O R0
./instances/North/g.24.33.gml N24 E30 M0.1 O R0
./instances/North/g.39.47.gml N39 E49 M0.277 R3
./instances/North/g.13.62.gml N13 E17 M0.095 O R0
./instances/North/g.31.6.gml N31 E38 M0.117 O R0
./instances/North/g.22.69.gml N22 E48 M0.773 R13
./instances/North/g.43.5.gml N43 E48 M0.132 O R0
./instances/North/g.15.8.gml N15 E18 M0.075 O R0
./instances/North/g.15.56.gml N15 E14 M0.071 O R0
./instances/North/g.40.17.gml N40 E48 M0.128 O R0
./instances/North/g.21.6.gml N21 E23 M0.101 O R0
./instances/North/g.55.32.gml N55 E82 M1.067 R10
./instances/North/g.96.4.gml N96 E97 M0.255 O R0
./instances/North/g.23.106.gml N23 E33 M0.418 R2
./instances/North/g.26.31.gml N26 E38 M0.149 O R0
./instances/North/g.30.15.gml N30 E33 M0.163 O R0
./instances/North/g.15.7.gml N15 E18 M0.083 O R0
./instances/North/g.57.29.gml N57 E102 M2.363 R20
./instances/North/g.39.4.gml N39 E52 M0.724 R1
./instances/North/g.29.6.gml N29 E34 M0.225 O R0
./instances/North/g.14.39.gml N14 E13 M0.054 O R0
./instances/North/g.12.0.gml N12 E15 M0.097 O R0
./instances/North/g.23.16.gml N23 E29 M0.119 O R0
./instances/North/g.46.12.gml N46 E49 M0.13 O R0
./instances/North/g.87.5.gml N87 E189 M4.576 R48
./instances/North/g.80.6.gml N80 E79 M0.234 O R0
./instances/North/g.22.23.gml N22 E21 M0.104 O R0
./instances/North/g.51.4.gml N51 E50 M0.22 O R0
./instances/North/g.24.6.gml N24 E31 M0.163 O R0
./instances/North/g.23.118.gml N23 E28 M0.278 O R0
./instances/North/g.77.5.gml N77 E108 M2.296 R10
./instances/North/g.85.1.gml N85 E131 M2.514 R22
./instances/North/g.39.8.gml N39 E173 M5.09 R89
./instances/North/g.22.26.gml N22 E21 M0.064 O R0
./instances/North/g.10.1.gml N10 E11 M0.068 O R0
./instances/North/g.86.1.gml N86 E88 M0.268 O R0
./instances/North/g.28.3.gml N28 E37 M0.142 O R0
./instances/North/g.69.5.gml N69 E68 M0.179 O R0
./instances/North/g.41.36.gml N41 E75 M0.99 R4
./instances/North/g.12.124.gml N12 E12 M0.101 O R0
./instances/North/g.55.33.gml N55 E72 M0.213 O R0
./instances/North/g.10.0.gml N10 E11 M0.035 O R0
./instances/North/g.10.9.gml N10 E9 M0.057 O R0
./instances/North/g.23.5.gml N23 E26 M0.108 O R0
./instances/North/g.13.41.gml N13 E12 M0.096 O R0
./instances/North/g.48.6.gml N48 E58 M0.14 O R0
./instances/North/g.28.20.gml N28 E156 M4.326 R84
./instances/North/g.10.12.gml N10 E10 M0.071 O R0
./instances/North/g.29.13.gml N29 E28 M0.064 O R0
./instances/North/g.25.28.gml N25 E35 M0.459 R2
./instances/North/g.27.15.gml N27 E32 M0.096 O R0
./instances/North/g.10.3.gml N10 E9 M0.067 O R0
./instances/North/g.32.18.gml N32 E33 M0.124 O R0
./instances/North/g.75.6.gml N75 E74 M0.215 O R0
./instances/North/g.28.21.gml N28 E27 M0.101 O R0
./instances/North/g.18.16.gml N18 E17 M0.11 O R0
./instances/North/g.10.83.gml N10 E15 M0.114 O R0
./instances/North/g.13.96.gml N13 E15 M0.054 O R0
./instances/North/g.57.23.gml N57 E64 M0.142 O R0
./instances/North/g.36.15.gml N36 E35 M0.149 O R0
./instances/North/g.44.7.gml N44 E58 M1.084 R3
./instances/North/g.10.4.gml N10 E9 M0.061 O R0
./instances/North/g.23.40.gml N23 E26 M0.075 O R0
./instances/North/g.24.44.gml N24 E28 M0.099 O R0
./instances/North/g.34.3.gml N34 E44 M0.44 R3
./instances/North/g.12.104.gml N12 E18 M0.094 O R0
./instances/North/g.13.17.gml N13 E12 M0.048 O R0
./instances/North/g.24.41.gml N24 E44 M0.651 R10
./instances/North/g.39.28.gml N39 E54 M0.077 O R0
./instances/North/g.23.92.gml N23 E33 M0.127 O R0
./instances/North/g.10.34.gml N10 E25 M0.339 R5
./instances/North/g.33.2.gml N33 E42 M0.1 O R0
./instances/North/g.61.7.gml N61 E117 M3.277 R35
./instances/North/g.44.0.gml N44 E56 M0.132 O R0
./instances/North/g.26.26.gml N26 E31 M0.12 O R0
./instances/North/g.13.25.gml N13 E12 M0.061 O R0
./instances/North/g.32.5.gml N32 E37 M0.083 O R0
./instances/North/g.33.3.gml N33 E40 M0.196 O R0
./instances/North/g.58.7.gml N58 E57 M0.164 O R0
./instances/North/g.41.9.gml N41 E61 M0.522 R4
./instances/North/g.33.16.gml N33 E63 M1.108 R12
./instances/North/g.18.20.gml N18 E17 M0.087 O R0
./instances/North/g.25.6.gml N25 E29 M0.114 O R0
./instances/North/g.27.3.gml N27 E26 M0.123 O R0
./instances/North/g.79.6.gml N79 E85 M0.223 O R0
./instances/North/g.55.24.gml N55 E105 M1.986 R30
./instances/North/g.17.7.gml N17 E16 M0.089 O R0
./instances/North/g.19.34.gml N19 E45 M0.11 O R0
./instances/North/g.19.22.gml N19 E33 M0.465 R5
./instances/North/g.21.9.gml N21 E25 M0.11 O R0
./instances/North/g.20.8.gml N20 E24 M0.12 O R0
./instances/North/g.49.9.gml N49 E53 M0.129 O R0
./instances/North/g.86.3.gml N86 E189 M5.894 R49
./instances/North/g.31.4.gml N31 E38 M0.114 O R0
./instances/North/g.16.80.gml N16 E23 M0.095 O R0
./instances/North/g.12.145.gml N12 E25 M0.259 R3
./instances/North/g.13.35.gml N13 E16 M0.071 O R0
./instances/North/g.31.0.gml N31 E34 M0.102 O R0
./instances/North/g.43.9.gml N43 E52 M0.131 O R0
./instances/North/g.23.115.gml N23 E30 M0.389 R2
./instances/North/g.21.45.gml N21 E26 M0.095 O R0
./instances/North/g.30.31.gml N30 E55 M1.161 R9
./instances/North/g.28.24.gml N28 E31 M0.221 O R0
./instances/North/g.75.0.gml N75 E86 M0.635 R1
./instances/North/g.56.2.gml N56 E106 M2.488 R25
./instances/North/g.26.17.gml N26 E26 M0.188 O R0
./instances/North/g.35.9.gml N35 E143 M2.494 R75
./instances/North/g.34.2.gml N34 E42 M0.183 O R0
./instances/North/g.17.40.gml N17 E25 M0.25 R1
./instances/North/g.22.35.gml N22 E40 M0.575 R9
./instances/North/g.52.0.gml N52 E59 M0.145 O R0
./instances/North/g.24.7.gml N24 E31 M0.119 O R0
./instances/North/g.25.47.gml N25 E28 M0.173 O R0
./instances/North/g.40.13.gml N40 E47 M0.179 O R0
./instances/North/g.17.6.gml N17 E20 M0.097 O R0
./instances/North/g.26.12.gml N26 E25 M0.08 O R0
./instances/North/g.48.29.gml N48 E48 M0.164 O R0
./instances/North/g.18.35.gml N18 E21 M0.079 O R0
./instances/North/g.24.2.gml N24 E30 M0.089 O R0
./instances/North/g.44.9.gml N44 E49 M0.182 O R0
./instances/North/g.72.0.gml N72 E71 M0.198 O R0
./instances/North/g.62.3.gml N62 E120 M3.655 R31
./instances/North/g.14.25.gml N14 E23 M0.298 R1
./instances/North/g.77.2.gml N77 E78 M0.196 O R0
./instances/North/g.17.9.gml N17 E16 M0.11 O R0
./instances/North/g.11.49.gml N11 E11 M0.072 O R0
./instances/North/g.18.26.gml N18 E19 M0.082 O R0
./instances/North/g.43.26.gml N43 E42 M0.077 O R0
./instances/North/g.47.1.gml N47 E66 M1.155 R2
./instances/North/g.75.3.gml N75 E88 M0.418 O R0
./instances/North/g.21.5.gml N21 E22 M0.09 O R0
./instances/North/g.12.49.gml N12 E12 M0.059 O R0
./instances/North/g.47.7.gml N47 E62 M0.634 R2
./instances/North/g.22.7.gml N22 E31 M0.106 O R0
./instances/North/g.79.7.gml N79 E147 M2.952 R30
./instances/North/g.17.3.gml N17 E22 M0.113 O R0
./instances/North/g.22.19.gml N22 E26 M0.089 O R0
./instances/North/g.22.31.gml N22 E37 M0.436 R7
./instances/North/g.34.4.gml N34 E43 M0.116 O R0
./instances/North/g.22.70.gml N22 E39 M0.467 R2
./instances/North/g.44.19.gml N44 E78 M1.112 R13
./instances/North/g.61.4.gml N61 E116 M3.747 R31
./instances/North/g.21.22.gml N21 E31 M0.101 O R0
./instances/North/g.47.17.gml N47 E50 M0.144 O R0
./instances/North/g.19.28.gml N19 E22 M0.094 O R0
./instances/North/g.11.7.gml N11 E10 M0.046 O R0
./instances/North/g.67.1.gml N67 E91 M0.195 O R0
./instances/North/g.43.7.gml N43 E54 M0.118 O R0
./instances/North/g.32.8.gml N32 E31 M0.081 O R0
./instances/North/g.11.36.gml N11 E11 M0.053 O R0
./instances/North/g.21.11.gml N21 E22 M0.073 O R0
./instances/North/g.12.55.gml N12 E14 M0.111 O R0
./instances/North/g.51.2.gml N51 E68 M1.001 R1
./instances/North/g.23.43.gml N23 E26 M0.117 O R0
./instances/North/g.20.42.gml N20 E29 M0.095 O R0
./instances/North/g.47.25.gml N47 E64 M0.204 O R0
./instances/North/g.16.28.gml N16 E21 M0.097 O R0
./instances/North/g.36.19.gml N36 E46 M0.399 R2
./instances/North/g.58.6.gml N58 E71 M0.161 O R0
./instances/North/g.21.23.gml N21 E28 M0.087 O R0
./instances/North/g.57.8.gml N57 E110 M2.765 R26
./instances/North/g.41.2.gml N41 E55 M0.669 R4
./instances/North/g.15.14.gml N15 E15 M0.052 O R0
./instances/North/g.21.3.gml N21 E20 M0.087 O R0
./instances/North/g.13.60.gml N13 E15 M0.09 O R0
./instances/North/g.40.0.gml N40 E39 M0.096 O R0
./instances/North/g.23.22.gml N23 E22 M0.061 O R0
./instances/North/g.15.24.gml N15 E14 M0.097 O R0
./instances/North/g.16.27.gml N16 E15 M0.048 O R0
./instances/North/g.11.9.gml N11 E12 M0.082 O R0
./instances/North/g.76.4.gml N76 E109 M0.277 O R0
./instances/North/g.41.26.gml N41 E82 M1.563 R3
./instances/North/g.20.14.gml N20 E25 M0.257 R1
./instances/North/g.22.18.gml N22 E29 M0.111 O R0
./instances/North/g.21.31.gml N21 E20 M0.093 O R0
./instances/North/g.25.37.gml N25 E24 M0.069 O R0
./instances/North/g.25.5.gml N25 E32 M0.114 O R0
./instances/North/g.12.138.gml N12 E20 M0.101 O R0
./instances/North/g.46.4.gml N46 E69 M0.15 O R0
./instances/North/g.10.42.gml N10 E9 M0.071 O R0
./instances/North/g.10.74.gml N10 E12 M0.07 O R0
./instances/North/g.25.49.gml N25 E25 M0.073 O R0
./instances/North/g.13.34.gml N13 E41 M0.901 R11
./instances/North/g.13.117.gml N13 E22 M0.245 R1
./instances/North/g.30.3.gml N30 E44 M0.415 R2
./instances/North/g.12.109.gml N12 E12 M0.075 O R0
./instances/North/g.10.46.gml N10 E15 M0.191 R1
./instances/North/g.22.67.gml N22 E24 M0.083 O R0
./instances/North/g.22.68.gml N22 E24 M0.138 O R0
./instances/North/g.13.81.gml N13 E12 M0.05 O R0
./instances/North/g.47.2.gml N47 E62 M0.817 R4
./instances/North/g.10.7.gml N10 E12 M0.039 O R0
./instances/North/g.17.31.gml N17 E23 M0.078 O R0
./instances/North/g.14.65.gml N14 E13 M0.07 O R0
./instances/North/g.18.13.gml N18 E17 M0.098 O R0
./instances/North/g.11.69.gml N11 E14 M0.037 O R0
./instances/North/g.16.63.gml N16 E25 M0.241 R1
./instances/North/g.39.44.gml N39 E72 M1.402 R9
./instances/North/g.28.5.gml N28 E34 M0.1 O R0
./instances/North/g.10.39.gml N10 E19 M0.12 O R0
./instances/North/g.25.52.gml N25 E25 M0.068 O R0
./instances/North/g.12.118.gml N12 E20 M0.231 R1
./instances/North/g.18.19.gml N18 E24 M0.1 O R0
./instances/North/g.13.47.gml N13 E12 M0.05 O R0
./instances/North/g.91.0.gml N91 E92 M0.151 O R0
./instances/North/g.63.22.gml N63 E102 M0.166 O R0
./instances/North/g.44.1.gml N44 E61 M0.876 R3
./instances/North/g.59.0.gml N59 E84 M1.347 R6
./instances/North/g.16.31.gml N16 E26 M0.339 R1
./instances/North/g.11.62.gml N11 E16 M0.072 O R0
./instances/North/g.33.7.gml N33 E37 M0.111 O R0
./instances/North/g.20.1.gml N20 E42 M0.551 R6
./instances/North/g.16.60.gml N16 E35 M0.466 R9
./instances/North/g.26.9.gml N26 E30 M0.132 O R0
./instances/North/g.47.6.gml N47 E57 M0.128 O R0
./instances/North/g.14.38.gml N14 E21 M0.228 R1
./instances/North/g.30.2.gml N30 E45 M0.439 R2
./instances/North/g.87.4.gml N87 E189 M5.755 R48
./instances/North/g.13.7.gml N13 E12 M0.077 O R0
./instances/North/g.14.59.gml N14 E14 M0.075 O R0
./instances/North/g.23.2.gml N23 E22 M0.063 O R0
./instances/North/g.38.4.gml N38 E45 M0.144 O R0
./instances/North/g.64.8.gml N64 E122 M3.523 R27
./instances/North/g.19.31.gml N19 E26 M0.313 R2
./instances/North/g.21.15.gml N21 E29 M0.268 R2
./instances/North/g.18.21.gml N18 E23 M0.211 R1
./instances/North/g.32.17.gml N32 E31 M0.075 O R0
./instances/North/g.32.11.gml N32 E43 M0.505 R1
./instances/North/g.76.1.gml N76 E106 M1.491 R5
./instances/North/g.12.111.gml N12 E24 M0.313 R3
./instances/North/g.12.101.gml N12 E14 M0.084 O R0
./instances/North/g.15.6.gml N15 E16 M0.056 O R0
./instances/North/g.21.40.gml N21 E20 M0.065 O R0
./instances/North/g.12.140.gml N12 E20 M0.077 O R0
./instances/North/g.12.122.gml N12 E15 M0.097 O R0
./instances/North/g.88.2.gml N88 E87 M0.162 O R0
./instances/North/g.28.26.gml N28 E45 M0.504 R1
./instances/North/g.47.27.gml N47 E79 M1.367 R17
./instances/North/g.57.22.gml N57 E100 M3.103 R16
./instances/North/g.40.20.gml N40 E54 M0.165 O R0
./instances/North/g.10.37.gml N10 E11 M0.071 O R0
./instances/North/g.30.9.gml N30 E40 M0.109 O R0
./instances/North/g.33.0.gml N33 E48 M0.456 R2
./instances/North/g.45.0.gml N45 E59 M0.181 O R0
./instances/North/g.95.2.gml N95 E94 M0.251 O R0
./instances/North/g.17.41.gml N17 E27 M0.321 R2
./instances/North/g.32.9.gml N32 E31 M0.084 O R0
./instances/North/g.37.15.gml N37 E48 M0.123 O R0
./instances/North/g.23.11.gml N23 E26 M0.107 O R0
./instances/North/g.24.8.gml N24 E31 M0.119 O R0
./instances/North/g.84.2.gml N84 E86 M0.208 O R0
./instances/North/g.39.30.gml N39 E64 M0.884 R3
./instances/North/g.24.15.gml N24 E27 M0.089 O R0
./instances/North/g.24.43.gml N24 E69 M1.345 R17
./instances/North/g.49.17.gml N49 E53 M0.164 O R0
./instances/North/g.15.29.gml N15 E25 M0.161 R1
./instances/North/g.31.29.gml N31 E72 M1.288 R11
./instances/North/g.37.4.gml N37 E52 M0.668 R2
./instances/North/g.51.5.gml N51 E61 M0.466 R1
./instances/North/g.63.18.gml N63 E121 M3.357 R29
./instances/North/g.14.40.gml N14 E14 M0.068 O R0
./instances/North/g.10.85.gml N10 E17 M0.196 R1
./instances/North/g.13.92.gml N13 E15 M0.098 O R0
./instances/North/g.40.27.gml N40 E39 M0.111 O R0
./instances/North/g.79.5.gml N79 E113 M0.25 O R0
./instances/North/g.14.20.gml N14 E27 M0.307 R4
./instances/North/g.23.76.gml N23 E38 M0.339 R7
./instances/North/g.23.17.gml N23 E28 M0.086 O R0
./instances/North/g.36.5.gml N36 E48 M0.152 O R0
./instances/North/g.10.68.gml N10 E13 M0.04 O R0
./instances/North/g.69.0.gml N69 E68 M0.187 O R0
./instances/North/g.23.41.gml N23 E27 M0.095 O R0
./instances/North/g.12.90.gml N12 E16 M0.133 O R0
./instances/North/g.41.25.gml N41 E99 M2.236 R13
./instances/North/g.22.51.gml N22 E21 M0.102 O R0
./instances/North/g.79.3.gml N79 E79 M0.246 O R0
./instances/North/g.64.7.gml N64 E134 M2.096 R37
./instances/North/g.12.79.gml N12 E26 M0.389 R1
./instances/North/g.25.45.gml N25 E44 M0.661 R5
./instances/North/g.99.2.gml N99 E150 M4.672 R20
./instances/North/g.33.1.gml N33 E46 M0.367 R1
./instances/North/g.79.0.gml N79 E95 M0.991 R2
./instances/North/g.35.0.gml N35 E43 M0.124 O R0
./instances/North/g.26.8.gml N26 E32 M0.125 O R0
./instances/North/g.11.25.gml N11 E24 M0.367 R4
./instances/North/g.33.5.gml N33 E35 M0.105 O R0
./instances/North/g.49.16.gml N49 E81 M0.149 O R0
./instances/North/g.33.6.gml N33 E39 M0.175 O R0
./instances/North/g.24.0.gml N24 E30 M0.127 O R0
./instances/North/g.85.3.gml N85 E97 M0.343 R1
./instances/North/g.14.55.gml N14 E13 M0.048 O R0
./instances/North/g.90.3.gml N90 E89 M0.253 O R0
./instances/North/g.46.5.gml N46 E59 M0.719 R4
./instances/North/g.26.24.gml N26 E31 M0.138 O R0
./instances/North/g.21.34.gml N21 E22 M0.101 O R0
./instances/North/g.49.8.gml N49 E61 M0.316 R2
./instances/North/g.36.0.gml N36 E45 M0.117 O R0
./instances/North/g.28.2.gml N28 E37 M0.345 R1
./instances/North/g.35.20.gml N35 E34 M0.088 O R0
./instances/North/g.12.31.gml N12 E23 M0.227 R1
./instances/North/g.46.6.gml N46 E48 M0.118 O R0
./instances/North/g.64.16.gml N64 E68 M0.175 O R0
./instances/North/g.25.34.gml N25 E44 M0.607 R6
./instances/North/g.22.76.gml N22 E34 M0.284 R1
./instances/North/g.23.121.gml N23 E24 M0.104 O R0
./instances/North/g.45.8.gml N45 E57 M0.131 O R0
./instances/North/g.20.2.gml N20 E32 M0.118 O R0
./instances/North/g.25.55.gml N25 E46 M0.737 R10
./instances/North/g.48.19.gml N48 E64 M0.122 O R0
./instances/North/g.73.8.gml N73 E101 M1.207 R3
./instances/North/g.44.14.gml N44 E54 M0.155 O R0
./instances/North/g.41.12.gml N41 E44 M0.186 O R0
./instances/North/g.19.35.gml N19 E19 M0.062 O R0
./instances/North/g.57.0.gml N57 E77 M0.929 R2
./instances/North/g.21.33.gml N21 E30 M0.3 R2
./instances/North/g.61.31.gml N61 E117 M2.964 R36
./instances/North/g.48.4.gml N48 E63 M0.961 R4
./instances/North/g.37.6.gml N37 E41 M0.112 O R0
./instances/North/g.20.28.gml N20 E30 M0.109 O R0
./instances/North/g.25.26.gml N25 E35 M0.339 R2
./instances/North/g.55.26.gml N55 E65 M0.378 R2
./instances/North/g.99.0.gml N99 E154 M3.43 R5
./instances/North/g.48.31.gml N48 E48 M0.174 O R0
./instances/North/g.25.40.gml N25 E35 M0.298 R2
./instances/North/g.36.29.gml N36 E37 M0.119 O R0
./instances/North/g.22.15.gml N22 E22 M0.057 O R0
./instances/North/g.27.7.gml N27 E26 M0.112 O R0
./instances/North/g.35.15.gml N35 E67 M0.729 R8
./instances/North/g.82.4.gml N82 E164 M3.405 R22
./instances/North/g.18.5.gml N18 E18 M0.057 O R0
./instances/North/g.12.40.gml N12 E32 M0.421 R7
./instances/North/g.23.81.gml N23 E67 M1.259 R19
./instances/North/g.26.2.gml N26 E33 M0.157 O R0
./instances/North/g.36.7.gml N36 E42 M0.09 O R0
./instances/North/g.28.1.gml N28 E41 M0.128 O R0
./instances/North/g.11.76.gml N11 E20 M0.119 O R0
./instances/North/g.13.84.gml N13 E17 M0.077 O R0
./instances/North/g.34.9.gml N34 E41 M0.218 R1
./instances/North/g.26.3.gml N26 E31 M0.092 O R0
./instances/North/g.48.8.gml N48 E59 M0.385 O R0
./instances/North/g.34.12.gml N34 E33 M0.134 O R0
./instances/North/g.41.0.gml N41 E42 M0.094 O R0
./instances/North/g.69.1.gml N69 E83 M0.137 O R0
./instances/North/g.22.42.gml N22 E25 M0.097 O R0
./instances/North/g.17.21.gml N17 E26 M0.075 O R0
./instances/North/g.23.119.gml N23 E24 M0.132 O R0
./instances/North/g.47.9.gml N47 E62 M0.156 O R0
./instances/North/g.11.46.gml N11 E14 M0.065 O R0
./instances/North/g.92.1.gml N92 E142 M3.803 R11
./instances/North/g.19.38.gml N19 E19 M0.084 O R0
./instances/North/g.50.7.gml N50 E75 M0.859 R7
./instances/North/g.10.75.gml N10 E12 M0.081 O R0
./instances/North/g.11.16.gml N11 E47 M1.458 R20
./instances/North/g.100.1.gml N100 E191 M3.579 R29
./instances/North/g.13.9.gml N13 E12 M0.088 O R0
./instances/North/g.23.14.gml N23 E27 M0.095 O R0
./instances/North/g.21.2.gml N21 E22 M0.064 O R0
./instances/North/g.16.65.gml N16 E15 M0.082 O R0
./instances/North/g.36.3.gml N36 E44 M0.139 O R0
./instances/North/g.38.3.gml N38 E44 M0.12 O R0
./instances/North/g.18.1.gml N18 E33 M0.433 R3
./instances/North/g.26.13.gml N26 E45 M0.643 R4
./instances/North/g.11.55.gml N11 E10 M0.043 O R0
./instances/North/g.16.58.gml N16 E16 M0.066 O R0
./instances/North/g.25.1.gml N25 E184 M4.49 R119
./instances/North/g.57.5.gml N57 E165 M4.822 R64
./instances/North/g.21.14.gml N21 E20 M0.091 O R0
./instances/North/g.31.8.gml N31 E58 M0.897 R7
./instances/North/g.64.17.gml N64 E92 M0.907 R5
./instances/North/g.71.5.gml N71 E86 M0.35 O R0
./instances/North/g.13.52.gml N13 E33 M0.474 R5
./instances/North/g.16.8.gml N16 E17 M0.062 O R0
./instances/North/g.18.8.gml N18 E22 M0.093 O R0
./instances/North/g.46.11.gml N46 E61 M0.152 O R0
./instances/North/g.52.4.gml N52 E53 M0.153 O R0
./instances/North/g.35.7.gml N35 E41 M0.335 O R0
./instances/North/g.11.64.gml N11 E13 M0.103 O R0
./instances/North/g.29.3.gml N29 E40 M0.108 O R0
./instances/North/g.25.13.gml N25 E28 M0.101 O R0
./instances/North/g.41.3.gml N41 E48 M0.37 R2
./instances/North/g.11.63.gml N11 E17 M0.097 O R0
./instances/North/g.61.35.gml N61 E60 M0.216 O R0
./instances/North/g.61.3.gml N61 E97 M1.303 R13
./instances/North/g.25.8.gml N25 E28 M0.101 O R0
./instances/North/g.12.91.gml N12 E27 M0.357 R1
./instances/North/g.14.6.gml N14 E18 M0.155 O R0
./instances/North/g.85.8.gml N85 E97 M0.462 R1
./instances/North/g.58.4.gml N58 E89 M0.993 R11
./instances/North/g.96.9.gml N96 E95 M0.294 O R0
./instances/North/g.61.55.gml N61 E79 M0.443 R2
./instances/North/g.12.9.gml N12 E17 M0.068 O R0
./instances/North/g.37.1.gml N37 E47 M0.122 O R0
./instances/North/g.16.95.gml N16 E22 M0.079 O R0
./instances/North/g.73.9.gml N73 E91 M0.27 O R0
./instances/North/g.56.4.gml N56 E103 M1.859 R18
./instances/North/g.28.9.gml N28 E27 M0.096 O R0
./instances/North/g.12.88.gml N12 E33 M0.448 R5
./instances/North/g.48.24.gml N48 E48 M0.127 O R0
./instances/North/g.22.25.gml N22 E21 M0.093 O R0
./instances/North/g.11.21.gml N11 E10 M0.095 O R0
./instances/North/g.12.108.gml N12 E16 M0.185 R1
./instances/North/g.12.133.gml N12 E17 M0.149 O R0
./instances/North/g.22.62.gml N22 E46 M0.693 R6
./instances/North/g.92.3.gml N92 E91 M0.177 O R0
./instances/North/g.11.2.gml N11 E12 M0.113 O R0
./instances/North/g.18.6.gml N18 E20 M0.091 O R0
./instances/North/g.31.37.gml N31 E46 M0.324 R2
./instances/North/g.16.59.gml N16 E28 M0.082 O R0
./instances/North/g.30.26.gml N30 E40 M0.359 R2
./instances/North/g.54.1.gml N54 E101 M2.641 R25
./instances/North/g.19.12.gml N19 E22 M0.132 O R0
./instances/North/g.37.20.gml N37 E75 M1.171 R11
./instances/North/g.69.2.gml N69 E72 M0.18 O R0
./instances/North/g.19.36.gml N19 E30 M0.087 O R0
./instances/North/g.45.1.gml N45 E47 M0.115 O R0
./instances/North/g.35.4.gml N35 E43 M0.129 O R0
./instances/North/g.22.20.gml N22 E27 M0.114 O R0
./instances/North/g.74.2.gml N74 E114 M1.832 R11
./instances/North/g.79.1.gml N79 E79 M0.246 O R0
./instances/North/g.56.0.gml N56 E55 M0.126 O R0
./instances/North/g.39.29.gml N39 E48 M0.171 O R0
./instances/North/g.10.27.gml N10 E21 M0.276 R3
./instances/North/g.16.64.gml N16 E29 M0.363 R1
./instances/North/g.14.0.gml N14 E14 M0.066 O R0
./instances/North/g.66.6.gml N66 E139 M4.237 R37
./instances/North/g.12.107.gml N12 E23 M0.277 R1
./instances/North/g.16.52.gml N16 E15 M0.079 O R0
./instances/North/g.27.12.gml N27 E36 M0.11 O R0
./instances/North/g.13.31.gml N13 E20 M0.085 O R0
./instances/North/g.20.5.gml N20 E21 M0.104 O R0
./instances/North/g.27.9.gml N27 E27 M0.082 O R0
./instances/North/g.18.41.gml N18 E17 M0.075 O R0
./instances/North/g.19.40.gml N19 E22 M0.092 O R0
./instances/North/g.24.36.gml N24 E29 M0.08 O R0
./instances/North/g.45.9.gml N45 E45 M0.117 O R0
./instances/North/g.16.23.gml N16 E15 M0.051 O R0
./instances/North/g.32.21.gml N32 E59 M0.952 R7
./instances/North/g.39.23.gml N39 E48 M0.145 O R0
./instances/North/g.24.46.gml N24 E40 M0.461 R1
./instances/North/g.12.135.gml N12 E11 M0.045 O R0
./instances/North/g.28.6.gml N28 E35 M0.135 O R0
./instances/North/g.28.7.gml N28 E28 M0.079 O R0
./instances/North/g.26.4.gml N26 E27 M0.112 O R0
./instances/North/g.56.9.gml N56 E73 M0.189 O R0
./instances/North/g.23.15.gml N23 E24 M0.159 O R0
./instances/North/g.24.34.gml N24 E39 M0.496 R3
./instances/North/g.14.23.gml N14 E25 M0.272 R2
./instances/North/g.80.1.gml N80 E94 M1.097 R1
./instances/North/g.15.41.gml N15 E26 M0.272 R2
./instances/North/g.94.3.gml N94 E144 M2.552 R6
./instances/North/g.38.20.gml N38 E50 M0.144 O R0
./instances/North/g.39.46.gml N39 E49 M0.265 R3
./instances/North/g.19.19.gml N19 E18 M0.081 O R0
./instances/North/g.47.5.gml N47 E60 M0.153 O R0
./instances/North/g.42.5.gml N42 E109 M1.999 R42
./instances/North/g.10.78.gml N10 E10 M0.035 O R0
./instances/North/g.13.120.gml N13 E12 M0.055 O R0
./instances/North/g.31.36.gml N31 E41 M0.341 R2
./instances/North/g.13.51.gml N13 E51 M0.836 R23
./instances/North/g.19.41.gml N19 E22 M0.138 O R0
./instances/North/g.12.92.gml N12 E11 M0.069 O R0
./instances/North/g.18.12.gml N18 E20 M0.096 O R0
./instances/North/g.39.9.gml N39 E106 M1.888 R44
./instances/North/g.27.0.gml N27 E34 M0.107 O R0
./instances/North/g.28.25.gml N28 E42 M0.173 O R0
./instances/North/g.14.31.gml N14 E13 M0.088 O R0
./instances/North/g.11.68.gml N11 E13 M0.119 O R0
./instances/North/g.23.4.gml N23 E26 M0.09 O R0
./instances/North/g.26.20.gml N26 E26 M0.091 O R0
./instances/North/g.47.23.gml N47 E53 M0.149 O R0
./instances/North/g.15.10.gml N15 E20 M0.151 O R0
./instances/North/g.74.4.gml N74 E77 M0.205 O R0
./instances/North/g.95.3.gml N95 E99 M0.239 O R0
./instances/North/g.11.71.gml N11 E19 M0.237 R1
./instances/North/g.35.10.gml N35 E39 M0.135 O R0
./instances/North/g.15.49.gml N15 E14 M0.063 O R0
./instances/North/g.13.38.gml N13 E15 M0.084 O R0
./instances/North/g.13.36.gml N13 E15 M0.085 O R0
./instances/North/g.14.57.gml N14 E22 M0.231 R2
./instances/North/g.30.24.gml N30 E29 M0.092 O R0
./instances/North/g.24.29.gml N24 E27 M0.108 O R0
./instances/North/g.43.20.gml N43 E43 M0.123 O R0
./instances/North/g.12.98.gml N12 E23 M0.261 R3
./instances/North/g.12.146.gml N12 E19 M0.073 O R0
./instances/North/g.25.0.gml N25 E34 M0.116 O R0
./instances/North/g.48.9.gml N48 E68 M0.81 R2
./instances/North/g.40.7.gml N40 E49 M0.146 O R0
./instances/North/g.15.32.gml N15 E16 M0.076 O R0
./instances/North/g.82.1.gml N82 E82 M0.222 O R0
./instances/North/g.11.66.gml N11 E16 M0.075 O R0
./instances/North/g.37.8.gml N37 E68 M1.302 R8
./instances/North/g.12.78.gml N12 E16 M0.135 R1
./instances/North/g.83.3.gml N83 E82 M0.209 O R0
./instances/North/g.58.3.gml N58 E111 M2.081 R26
./instances/North/g.17.34.gml N17 E24 M0.308 R1
./instances/North/g.11.45.gml N11 E13 M0.125 O R0
./instances/North/g.23.20.gml N23 E33 M0.195 O R0
./instances/North/g.42.0.gml N42 E59 M0.368 R1
./instances/North/g.61.54.gml N61 E79 M0.692 R2
./instances/North/g.61.11.gml N61 E116 M3.097 R28
./instances/North/g.11.20.gml N11 E10 M0.086 O R0
./instances/North/g.22.50.gml N22 E23 M0.06 O R0
./instances/North/g.12.126.gml N12 E20 M0.104 O R0
./instances/North/g.70.1.gml N70 E119 M1.901 R14
./instances/North/g.23.72.gml N23 E25 M0.077 O R0
./instances/North/g.25.4.gml N25 E28 M0.108 O R0
./instances/North/g.22.27.gml N22 E21 M0.167 O R0
./instances/North/g.10.45.gml N10 E11 M0.059 O R0
./instances/North/g.37.3.gml N37 E50 M0.126 O R0
./instances/North/g.18.37.gml N18 E17 M0.089 O R0
./instances/North/g.29.2.gml N29 E36 M0.155 O R0
./instances/North/g.42.20.gml N42 E78 M1.533 R13
./instances/North/g.24.3.gml N24 E30 M0.1 O R0
./instances/North/g.14.34.gml N14 E21 M0.237 R1
./instances/North/g.10.17.gml N10 E9 M0.049 O R0
./instances/North/g.24.47.gml N24 E47 M0.629 R9
./instances/North/g.17.30.gml N17 E82 M1.641 R40
./instances/North/g.16.9.gml N16 E21 M0.19 R1
./instances/North/g.23.88.gml N23 E33 M0.113 O R0
./instances/North/g.13.83.gml N13 E12 M0.053 O R0
./instances/North/g.13.69.gml N13 E12 M0.057 O R0
./instances/North/g.20.52.gml N20 E19 M0.077 O R0
./instances/North/g.60.0.gml N60 E92 M0.812 R17
./instances/North/g.12.76.gml N12 E32 M0.813 R7
./instances/North/g.55.30.gml N55 E130 M3.686 R29
./instances/North/g.28.30.gml N28 E32 M0.116 O R0
./instances/North/g.11.73.gml N11 E13 M0.044 O R0
./instances/North/g.30.4.gml N30 E39 M0.113 O R0
./instances/North/g.18.34.gml N18 E21 M0.106 O R0
./instances/North/g.18.17.gml N18 E18 M0.226 O R0
./instances/North/g.10.50.gml N10 E13 M0.08 O R0
./instances/North/g.22.4.gml N22 E31 M0.098 O R0
./instances/North/g.13.45.gml N13 E12 M0.047 O R0
./instances/North/g.63.9.gml N63 E121 M2.084 R27
./instances/North/g.38.19.gml N38 E37 M0.104 O R0
./instances/North/g.25.53.gml N25 E30 M0.105 O R0
./instances/North/g.61.40.gml N61 E63 M0.165 O R0
./instances/North/g.57.14.gml N57 E110 M2.912 R26
./instances/North/g.39.7.gml N39 E173 M6.326 R89
./instances/North/g.13.54.gml N13 E19 M0.28 R1
./instances/North/g.17.26.gml N17 E20 M0.076 O R0
./instances/North/g.14.62.gml N14 E37 M0.488 R9
./instances/North/g.14.60.gml N14 E16 M0.052 O R0
./instances/North/g.17.17.gml N17 E16 M0.078 O R0
./instances/North/g.22.0.gml N22 E32 M0.104 O R0
./instances/North/g.33.12.gml N33 E36 M0.137 O R0
./instances/North/g.17.8.gml N17 E24 M0.089 O R0
./instances/North/g.57.6.gml N57 E78 M0.165 O R0
./instances/North/g.62.1.gml N62 E68 M0.139 O R0
./instances/North/g.64.9.gml N64 E68 M0.21 O R0
./instances/North/g.26.29.gml N26 E39 M0.352 R1
./instances/North/g.15.47.gml N15 E16 M0.095 O R0
./instances/North/g.33.4.gml N33 E38 M0.126 O R0
./instances/North/g.25.21.gml N25 E26 M0.069 O R0
./instances/North/g.22.49.gml N22 E31 M0.314 R1
./instances/North/g.68.1.gml N68 E68 M0.25 O R0
./instances/North/g.81.0.gml N81 E97 M0.64 R2
./instances/North/g.10.28.gml N10 E13 M0.065 O R0
./instances/North/g.43.15.gml N43 E42 M0.124 O R0
./instances/North/g.63.8.gml N63 E121 M3.482 R27
./instances/North/g.32.22.gml N32 E38 M0.131 O R0
./instances/North/g.10.80.gml N10 E17 M0.2 R1
./instances/North/g.40.5.gml N40 E56 M0.118 O R0
./instances/North/g.19.4.gml N19 E24 M0.084 O R0
./instances/North/g.14.58.gml N14 E22 M0.206 R3
./instances/North/g.13.53.gml N13 E31 M0.429 R4
./instances/North/g.11.24.gml N11 E15 M0.055 O R0
./instances/North/g.11.61.gml N11 E12 M0.087 O R0
./instances/North/g.11.6.gml N11 E12 M0.049 O R0
./instances/North/g.15.28.gml N15 E65 M0.823 R27
./instances/North/g.35.26.gml N35 E44 M0.399 R1
./instances/North/g.20.37.gml N20 E19 M0.067 O R0
./instances/North/g.19.45.gml N19 E19 M0.09 O R0
./instances/North/g.87.6.gml N87 E87 M0.228 O R0
./instances/North/g.31.31.gml N31 E34 M0.111 O R0
./instances/North/g.17.4.gml N17 E20 M0.093 O R0
./instances/North/g.29.9.gml N29 E110 M2.608 R57
./instances/North/g.40.12.gml N40 E49 M0.137 O R0
./instances/North/g.23.100.gml N23 E31 M0.319 R1
./instances/North/g.12.141.gml N12 E16 M0.059 O R0
./instances/North/g.19.18.gml N19 E18 M0.065 O R0
./instances/North/g.18.29.gml N18 E20 M0.091 O R0
./instances/North/g.35.25.gml N35 E36 M0.099 O R0
./instances/North/g.52.2.gml N52 E62 M0.169 O R0
./instances/North/g.28.22.gml N28 E27 M0.117 O R0
./instances/North/g.38.5.gml N38 E56 M0.108 O R0
./instances/North/g.21.35.gml N21 E44 M0.477 R9
./instances/North/g.15.48.gml N15 E26 M0.105 O R0
./instances/North/g.10.90.gml N10 E15 M0.09 O R0
./instances/North/g.29.4.gml N29 E36 M0.113 O R0
./instances/North/g.13.30.gml N13 E14 M0.071 O R0
./instances/North/g.46.16.gml N46 E62 M0.421 O R0
./instances/North/g.20.41.gml N20 E30 M0.204 R2
./instances/North/g.12.64.gml N12 E12 M0.071 O R0
./instances/North/g.35.32.gml N35 E99 M1.77 R39
./instances/North/g.100.3.gml N100 E103 M0.304 O R0
./instances/North/g.47.8.gml N47 E62 M0.788 R2
./instances/North/g.11.22.gml N11 E10 M0.049 O R0
./instances/North/g.15.50.gml N15 E20 M0.058 O R0
./instances/North/g.66.3.gml N66 E98 M1.087 R8
./instances/North/g.20.34.gml N20 E23 M0.089 O R0
./instances/North/g.44.10.gml N44 E52 M0.122 O R0
./instances/North/g.53.3.gml N53 E64 M0.454 R1
./instances/North/g.55.6.gml N55 E111 M2.314 R18
./instances/North/g.19.8.gml N19 E22 M0.116 O R0
./instances/North/g.32.1.gml N32 E41 M0.122 O R0
./instances/North/g.49.19.gml N49 E64 M0.635 R4
./instances/North/g.96.2.gml N96 E161 M3.245 R29
./instances/North/g.21.0.gml N21 E20 M0.093 O R0
./instances/North/g.26.32.gml N26 E31 M0.097 O R0
./instances/North/g.44.15.gml N44 E58 M0.671 R2
./instances/North/g.80.5.gml N80 E105 M0.678 R1
./instances/North/g.38.21.gml N38 E60 M0.13 O R0
./instances/North/g.21.8.gml N21 E24 M0.083 O R0
./instances/North/g.15.40.gml N15 E26 M0.294 R2
./instances/North/g.23.9.gml N23 E26 M0.178 O R0
./instances/North/g.58.0.gml N58 E82 M1.465 R4
./instances/North/g.60.1.gml N60 E116 M2.767 R31
./instances/North/g.40.9.gml N40 E60 M0.116 O R0
./instances/North/g.24.45.gml N24 E25 M0.124 O R0
./instances/North/g.43.23.gml N43 E44 M0.146 O R0
./instances/North/g.23.107.gml N23 E33 M0.443 R2
./instances/North/g.81.16.gml N81 E80 M0.222 O R0
./instances/North/g.15.12.gml N15 E14 M0.075 O R0
./instances/North/g.32.2.gml N32 E42 M0.131 O R0
./instances/North/g.57.9.gml N57 E110 M2.835 R28
./instances/North/g.23.85.gml N23 E67 M1.462 R18
./instances/North/g.11.60.gml N11 E10 M0.059 O R0
./instances/North/g.14.47.gml N14 E15 M0.05 O R0
./instances/North/g.52.3.gml N52 E51 M0.138 O R0
./instances/North/g.49.6.gml N49 E52 M0.23 O R0
./instances/North/g.12.52.gml N12 E12 M0.071 O R0
./instances/North/g.13.67.gml N13 E12 M0.076 O R0
./instances/North/g.15.22.gml N15 E28 M0.344 R4
./instances/North/g.27.14.gml N27 E40 M0.533 R2
./instances/North/g.21.24.gml N21 E28 M0.083 O R0
./instances/North/g.10.61.gml N10 E17 M0.313 R2
./instances/North/g.20.50.gml N20 E45 M0.604 R8
./instances/North/g.89.0.gml N89 E93 M0.262 O R0
./instances/North/g.38.15.gml N38 E55 M0.706 R5
./instances/North/g.23.7.gml N23 E26 M0.117 O R0
./instances/North/g.42.3.gml N42 E59 M0.684 R2
./instances/North/g.43.12.gml N43 E46 M0.104 O R0
./instances/North/g.36.4.gml N36 E48 M0.143 O R0
./instances/North/g.22.8.gml N22 E21 M0.062 O R0
./instances/North/g.38.16.gml N38 E46 M0.126 O R0
./instances/North/g.11.28.gml N11 E12 M0.099 O R0
./instances/North/g.10.14.gml N10 E10 M0.073 O R0
./instances/North/g.10.88.gml N10 E20 M0.295 R2
./instances/North/g.43.6.gml N43 E51 M0.185 O R0
./instances/North/g.20.39.gml N20 E31 M0.103 O R0
./instances/North/g.23.86.gml N23 E68 M1.242 R18
./instances/North/g.61.15.gml N61 E119 M3.34 R31
./instances/North/g.35.24.gml N35 E36 M0.106 O R0
./instances/North/g.39.1.gml N39 E49 M0.121 O R0
./instances/North/g.75.7.gml N75 E74 M0.188 O R0
./instances/North/g.13.94.gml N13 E32 M0.37 R5
./instances/North/g.30.6.gml N30 E33 M0.132 O R0
./instances/North/g.10.25.gml N10 E28 M0.263 R8
./instances/North/g.37.9.gml N37 E43 M0.154 O R0
./instances/North/g.14.7.gml N14 E13 M0.061 O R0
./instances/North/g.21.1.gml N21 E88 M1.684 R43
./instances/North/g.54.8.gml N54 E68 M0.178 O R0
./instances/North/g.93.0.gml N93 E93 M0.29 O R0
./instances/North/g.86.5.gml N86 E136 M2.74 R5
./instances/North/g.13.87.gml N13 E19 M0.137 O R0
./instances/North/g.26.5.gml N26 E33 M0.142 O R0
./instances/North/g.19.21.gml N19 E20 M0.066 O R0
./instances/North/g.11.35.gml N11 E10 M0.078 O R0
./instances/North/g.80.4.gml N80 E94 M0.863 R1
./instances/North/g.17.12.gml N17 E16 M0.089 O R0
./instances/North/g.25.9.gml N25 E29 M0.092 O R0
./instances/North/g.20.49.gml N20 E36 M0.378 R1
./instances/North/g.10.24.gml N10 E13 M0.048 O R0
./instances/North/g.74.1.gml N74 E85 M0.699 R1
./instances/North/g.15.11.gml N15 E16 M0.086 O R0
./instances/North/g.36.8.gml N36 E50 M0.119 O R0
./instances/North/g.25.12.gml N25 E28 M0.102 O R0
./instances/North/g.58.10.gml N58 E106 M2.366 R24
./instances/North/g.16.70.gml N16 E15 M0.07 O R0
./instances/North/g.30.11.gml N30 E41 M0.111 O R0
./instances/North/g.18.9.gml N18 E19 M0.098 O R0
./instances/North/g.20.13.gml N20 E89 M1.913 R40
./instances/North/g.20.9.gml N20 E19 M0.213 O R0
./instances/North/g.18.2.gml N18 E27 M0.171 O R0
./instances/North/g.14.61.gml N14 E16 M0.076 O R0
./instances/North/g.15.52.gml N15 E19 M0.08 O R0
./instances/North/g.65.0.gml N65 E135 M2.202 R37
./instances/North/g.10.58.gml N10 E15 M0.07 O R0
./instances/North/g.42.26.gml N42 E47 M0.138 O R0
./instances/North/g.49.5.gml N49 E65 M0.145 O R0
./instances/North/g.18.30.gml N18 E26 M0.244 R1
./instances/North/g.24.26.gml N24 E26 M0.098 O R0
./instances/North/g.16.81.gml N16 E23 M0.099 O R0
./instances/North/g.66.8.gml N66 E88 M0.85 R1
./instances/North/g.16.50.gml N16 E27 M0.099 O R0
./instances/North/g.69.3.gml N69 E68 M0.195 O R0
./instances/North/g.28.14.gml N28 E33 M0.11 O R0
./instances/North/g.55.9.gml N55 E105 M2.956 R25
./instances/North/g.62.4.gml N62 E118 M3.352 R35
./instances/North/g.82.5.gml N82 E164 M4.468 R22
./instances/North/g.47.26.gml N47 E71 M0.82 R2
./instances/North/g.48.3.gml N48 E72 M1.285 R7
./instances/North/g.94.2.gml N94 E174 M2.421 R31
./instances/North/g.16.21.gml N16 E17 M0.116 O R0
./instances/North/g.19.32.gml N19 E19 M0.068 O R0
./instances/North/g.31.3.gml N31 E36 M0.249 O R0
./instances/North/g.56.3.gml N56 E106 M2.568 R30
./instances/North/g.12.102.gml N12 E14 M0.057 O R0
./instances/North/g.61.25.gml N61 E119 M3.113 R35
./instances/North/g.10.92.gml N10 E9 M0.066 O R0
./instances/North/g.34.7.gml N34 E33 M0.096 O R0
./instances/North/g.14.22.gml N14 E25 M0.283 R3
./instances/North/g.10.20.gml N10 E21 M0.277 R2
./instances/North/g.31.1.gml N31 E35 M0.131 O R0
./instances/North/g.14.36.gml N14 E15 M0.051 O R0
./instances/North/g.24.30.gml N24 E27 M0.119 O R0
./instances/North/g.43.14.gml N43 E46 M0.144 O R0
./instances/North/g.24.16.gml N24 E31 M0.098 O R0
./instances/North/g.49.11.gml N49 E99 M1.713 R16
./instances/North/g.27.4.gml N27 E33 M0.097 O R0
./instances/North/g.24.35.gml N24 E39 M0.505 R2
./instances/North/g.85.2.gml N85 E172 M3.939 R40
./instances/North/g.10.13.gml N10 E10 M0.077 O R0
./instances/North/g.40.22.gml N40 E72 M1.494 R12
./instances/North/g.28.12.gml N28 E33 M0.111 O R0
./instances/North/g.20.40.gml N20 E27 M0.12 O R0
./instances/North/g.20.3.gml N20 E20 M0.087 O R0
./instances/North/g.22.41.gml N22 E25 M0.081 O R0
./instances/North/g.38.6.gml N38 E57 M0.121 O R0
./instances/North/g.41.4.gml N41 E40 M0.138 O R0
./instances/North/g.86.2.gml N86 E122 M1.597 R3
./instances/North/g.10.31.gml N10 E25 M0.356 R3
./instances/North/g.13.86.gml N13 E20 M0.369 R2
./instances/North/g.23.21.gml N23 E38 M0.107 O R0
./instances/North/g.56.5.gml N56 E81 M1.299 R5
./instances/North/g.14.68.gml N14 E18 M0.115 O R0
./instances/North/g.16.55.gml N16 E17 M0.08 O R0
./instances/North/g.35.2.gml N35 E48 M0.108 O R0
./instances/North/g.12.62.gml N12 E25 M0.339 R1
./instances/North/g.20.30.gml N20 E31 M0.099 O R0
./instances/North/g.18.11.gml N18 E26 M0.131 O R0
./instances/North/g.43.24.gml N43 E42 M0.294 O R0
./instances/North/g.42.27.gml N42 E42 M0.109 O R0
./instances/North/g.21.12.gml N21 E21 M0.114 O R0
./instances/North/g.30.28.gml N30 E35 M0.125 O R0
./instances/North/g.26.10.gml N26 E25 M0.085 O R0
./instances/North/g.37.17.gml N37 E50 M0.186 O R0
./instances/North/g.12.105.gml N12 E19 M0.083 O R0
./instances/North/g.10.71.gml N10 E10 M0.061 O R0
./instances/North/g.32.25.gml N32 E128 M3.382 R60
./instances/North/g.59.2.gml N59 E122 M2.318 R33
./instances/North/g.11.57.gml N11 E11 M0.078 O R0
./instances/North/g.13.79.gml N13 E19 M0.242 R1
./instances/North/g.11.23.gml N11 E24 M0.521 R2
./instances/North/g.12.45.gml N12 E12 M0.071 O R0
./instances/North/g.20.51.gml N20 E21 M0.083 O R0
./instances/North/g.23.108.gml N23 E33 M0.515 R1
./instances/North/g.19.26.gml N19 E22 M0.09 O R0
./instances/North/g.89.1.gml N89 E94 M0.272 O R0
./instances/North/g.27.16.gml N27 E43 M0.4 R6
./instances/North/g.77.1.gml N77 E76 M0.249 O R0
./instances/North/g.13.26.gml N13 E14 M0.061 O R0
./instances/North/g.17.20.gml N17 E23 M0.093 O R0
./instances/North/g.23.102.gml N23 E30 M0.094 O R0
./instances/North/g.15.2.gml N15 E14 M0.05 O R0
./instances/North/g.45.5.gml N45 E56 M0.141 O R0
./instances/North/g.18.14.gml N18 E21 M0.068 O R0
./instances/North/g.19.39.gml N19 E23 M0.095 O R0
./instances/North/g.13.68.gml N13 E12 M0.098 O R0
./instances/North/g.12.121.gml N12 E18 M0.219 R1
./instances/North/g.15.9.gml N15 E16 M0.046 O R0
./instances/North/g.12.66.gml N12 E11 M0.084 O R0
./instances/North/g.17.39.gml N17 E16 M0.074 O R0
./instances/North/g.26.11.gml N26 E31 M0.11 O R0
./instances/North/g.25.51.gml N25 E25 M0.065 O R0
./instances/North/g.10.40.gml N10 E20 M0.08 O R0
./instances/North/g.15.31.gml N15 E16 M0.059 O R0
./instances/North/g.24.9.gml N24 E28 M0.126 O R0
./instances/North/g.44.11.gml N44 E55 M0.139 O R0
./instances/North/g.13.6.gml N13 E12 M0.068 O R0
./instances/North/g.56.1.gml N56 E76 M0.134 O R0
./instances/North/g.22.21.gml N22 E23 M0.146 O R0
./instances/North/g.12.7.gml N12 E14 M0.073 O R0
./instances/North/g.28.8.gml N28 E27 M0.069 O R0
./instances/North/g.26.19.gml N26 E26 M0.065 O R0
./instances/North/g.38.17.gml N38 E37 M0.099 O R0
./instances/North/g.63.1.gml N63 E83 M1.032 R3
./instances/North/g.12.22.gml N12 E24 M0.314 R2
./instances/North/g.18.31.gml N18 E21 M0.103 O R0
./instances/North/g.29.1.gml N29 E39 M0.114 O R0
./instances/North/g.30.17.gml N30 E62 M0.878 R8
./instances/North/g.56.7.gml N56 E82 M1.135 R10
./instances/North/g.87.0.gml N87 E123 M1.702 R3
./instances/North/g.20.4.gml N20 E22 M0.063 O R0
./instances/North/g.13.77.gml N13 E12 M0.145 O R0
./instances/North/g.76.2.gml N76 E75 M0.244 O R0
./instances/North/g.42.21.gml N42 E58 M0.078 O R0
./instances/North/g.12.34.gml N12 E17 M0.079 O R0
./instances/North/g.21.10.gml N21 E112 M2.421 R59
./instances/North/g.23.98.gml N23 E26 M0.107 O R0
./instances/North/g.37.2.gml N37 E47 M0.158 O R0
./instances/North/g.20.29.gml N20 E30 M0.35 O R0
./instances/North/g.19.20.gml N19 E20 M0.11 O R0
./instances/North/g.23.112.gml N23 E22 M0.064 O R0
./instances/North/g.12.93.gml N12 E19 M0.123 O R0
./instances/North/g.44.16.gml N44 E80 M1.504 R10
./instances/North/g.44.3.gml N44 E59 M0.783 R1
./instances/North/g.23.90.gml N23 E49 M0.822 R4
./instances/North/g.26.23.gml N26 E31 M0.119 O R0
./instances/North/g.38.12.gml N38 E65 M1.038 R8
./instances/North/g.42.2.gml N42 E59 M0.671 R2
./instances/North/g.19.6.gml N19 E24 M0.132 O R0
./instances/North/g.13.95.gml N13 E23 M0.494 R3
./instances/North/g.77.0.gml N77 E76 M0.378 O R0
./instances/North/g.14.17.gml N14 E16 M0.141 O R0
./instances/North/g.50.8.gml N50 E49 M0.126 O R0
./instances/North/g.14.43.gml N14 E13 M0.073 O R0
./instances/North/g.20.7.gml N20 E26 M0.128 O R0
./instances/North/g.73.4.gml N73 E108 M2.25 R17
./instances/North/g.57.18.gml N57 E83 M1.221 R5
./instances/North/g.23.18.gml N23 E24 M0.1 O R0
./instances/North/g.10.38.gml N10 E21 M0.254 R2
./instances/North/g.47.16.gml N47 E64 M0.576 R4
./instances/North/g.19.27.gml N19 E22 M0.076 O R0
./instances/North/g.32.12.gml N32 E37 M0.302 O R0
./instances/North/g.19.23.gml N19 E19 M0.117 O R0
./instances/North/g.88.0.gml N88 E92 M0.444 O R0
./instances/North/g.11.38.gml N11 E14 M0.071 O R0
./instances/North/g.29.14.gml N29 E39 M0.183 O R0
./instances/North/g.13.78.gml N13 E16 M0.073 O R0
./instances/North/g.24.18.gml N24 E28 M0.082 O R0
./instances/North/g.69.7.gml N69 E97 M0.951 R6
./instances/North/g.20.31.gml N20 E35 M0.434 R7
./instances/North/g.42.15.gml N42 E84 M1.771 R19
./instances/North/g.40.3.gml N40 E39 M0.101 O R0
./instances/North/g.47.3.gml N47 E59 M0.143 O R0
./instances/North/g.61.9.gml N61 E119 M3.602 R31
./instances/North/g.19.43.gml N19 E18 M0.056 O R0
./instances/North/g.13.55.gml N13 E12 M0.05 O R0
./instances/North/g.17.11.gml N17 E17 M0.07 O R0
./instances/North/g.55.0.gml N55 E63 M0.212 O R0
./instances/North/g.10.30.gml N10 E17 M0.247 R1
./instances/North/g.45.4.gml N45 E47 M0.129 O R0
./instances/North/g.43.8.gml N43 E57 M0.581 R2
./instances/North/g.90.0.gml N90 E139 M3.715 R2
./instances/North/g.95.0.gml N95 E122 M0.751 R1
./instances/North/g.13.85.gml N13 E12 M0.067 O R0
./instances/North/g.18.18.gml N18 E18 M0.072 O R0
./instances/North/g.21.27.gml N21 E49 M0.772 R4
./instances/North/g.34.17.gml N34 E54 M0.517 R9
./instances/North/g.71.2.gml N71 E77 M0.262 O R0
./instances/North/g.23.103.gml N23 E32 M0.386 R1
./instances/North/g.48.16.gml N48 E67 M1.054 R5
./instances/North/g.11.51.gml N11 E10 M0.058 O R0
./instances/North/g.13.105.gml N13 E15 M0.073 O R0
./instances/North/g.23.77.gml N23 E38 M0.875 R7
./instances/North/g.12.113.gml N12 E16 M0.101 O R0
./instances/North/g.14.21.gml N14 E25 M0.275 R3
./instances/North/g.23.44.gml N23 E22 M0.058 O R0
./instances/North/g.49.12.gml N49 E99 M1.879 R16
./instances/North/g.12.134.gml N12 E20 M0.11 O R0
./instances/North/g.51.0.gml N51 E58 M0.155 O R0
./instances/North/g.41.13.gml N41 E72 M1.068 R9
./instances/North/g.13.29.gml N13 E13 M0.06 O R0
./instances/North/g.40.8.gml N40 E131 M5.101 R54
./instances/North/g.92.4.gml N92 E91 M0.258 O R0
./instances/North/g.15.33.gml N15 E14 M0.061 O R0
./instances/North/g.42.34.gml N42 E88 M2.087 R17
./instances/North/g.23.83.gml N23 E49 M0.945 R4
./instances/North/g.21.29.gml N21 E21 M0.079 O R0
./instances/North/g.96.5.gml N96 E97 M0.477 O R0
./instances/North/g.11.17.gml N11 E47 M0.752 R20
./instances/North/g.23.96.gml N23 E69 M1.551 R25
./instances/North/g.15.35.gml N15 E14 M0.087 O R0
./instances/North/g.12.128.gml N12 E16 M0.093 O R0
./instances/North/g.23.13.gml N23 E29 M0.198 O R0
./instances/North/g.11.0.gml N11 E11 M0.083 O R0
./instances/North/g.31.28.gml N31 E33 M0.081 O R0
./instances/North/g.10.56.gml N10 E12 M0.037 O R0
./instances/North/g.13.102.gml N13 E15 M0.13 O R0
./instances/North/g.10.15.gml N10 E9 M0.148 O R0
./instances/North/g.86.0.gml N86 E120 M0.232 O R0
./instances/North/g.28.16.gml N28 E33 M0.104 O R0
./instances/North/g.18.7.gml N18 E18 M0.064 O R0
./instances/North/g.11.10.gml N11 E11 M0.08 O R0
./instances/North/g.16.82.gml N16 E23 M0.113 O R0
./instances/North/g.16.61.gml N16 E24 M0.425 R1
./instances/North/g.34.8.gml N34 E44 M0.316 R1
./instances/North/g.39.0.gml N39 E38 M0.16 O R0
./instances/North/g.10.60.gml N10 E15 M0.074 O R0
./instances/North/g.34.1.gml N34 E42 M0.105 O R0
./instances/North/g.39.56.gml N39 E48 M0.184 O R0
./instances/North/g.84.0.gml N84 E95 M0.191 O R0
./instances/North/g.10.89.gml N10 E12 M0.064 O R0
./instances/North/g.23.1.gml N23 E30 M0.148 O R0
./instances/North/g.41.7.gml N41 E49 M0.161 O R0
./instances/North/g.28.29.gml N28 E55 M0.555 R9
./instances/North/g.23.67.gml N23 E22 M0.092 O R0
./instances/North/g.46.3.gml N46 E168 M2.397 R84
./instances/North/g.10.82.gml N10 E18 M0.357 R1
./instances/North/g.48.35.gml N48 E47 M0.127 O R0
./instances/North/g.16.57.gml N16 E19 M0.097 O R0
./instances/North/g.23.71.gml N23 E28 M0.057 O R0
./instances/North/g.30.19.gml N30 E29 M0.078 O R0
./instances/North/g.13.76.gml N13 E15 M0.075 O R0
./instances/North/g.22.52.gml N22 E21 M0.063 O R0
./instances/North/g.17.18.gml N17 E16 M0.076 O R0
./instances/North/g.12.63.gml N12 E31 M0.393 R5
./instances/North/g.14.27.gml N14 E24 M0.286 R1
./instances/North/g.54.0.gml N54 E68 M0.204 O R0
./instances/North/g.14.66.gml N14 E19 M0.061 O R0
./instances/North/g.56.10.gml N56 E91 M1.779 R13
./instances/North/g.23.45.gml N23 E22 M0.094 O R0
./instances/North/g.40.18.gml N40 E46 M0.1 O R0
./instances/North/g.31.32.gml N31 E41 M0.369 R2
./instances/North/g.12.112.gml N12 E26 M0.365 R4
./instances/North/g.16.36.gml N16 E48 M0.599 R10
./instances/North/g.15.34.gml N15 E14 M0.061 O R0
./instances/North/g.32.14.gml N32 E44 M0.153 O R0
./instances/North/g.26.6.gml N26 E33 M0.101 O R0
./instances/North/g.61.2.gml N61 E86 M0.806 R8
./instances/North/g.13.21.gml N13 E14 M0.106 O R0
./instances/North/g.13.111.gml N13 E15 M0.095 O R0
./instances/North/g.18.0.gml N18 E21 M0.109 O R0
./instances/North/g.13.49.gml N13 E51 M0.77 R23
./instances/North/g.24.17.gml N24 E25 M0.087 O R0
./instances/North/g.34.18.gml N34 E68 M0.769 R12
./instances/North/g.20.22.gml N20 E21 M0.081 O R0
./instances/North/g.22.39.gml N22 E22 M0.066 O R0
./instances/North/g.10.69.gml N10 E15 M0.062 O R0
./instances/North/g.42.23.gml N42 E62 M0.572 R4
./instances/North/g.17.23.gml N17 E18 M0.073 O R0
./instances/North/g.15.59.gml N15 E21 M0.082 O R0
./instances/North/g.96.3.gml N96 E101 M0.194 O R0
./instances/North/g.12.99.gml N12 E16 M0.092 O R0
./instances/North/g.22.14.gml N22 E30 M0.094 O R0
./instances/North/g.11.75.gml N11 E12 M0.08 O R0
./instances/North/g.32.6.gml N32 E31 M0.106 O R0
./instances/North/g.43.18.gml N43 E42 M0.117 O R0
./instances/North/g.22.12.gml N22 E23 M0.064 O R0
./instances/North/g.14.2.gml N14 E15 M0.048 O R0
./instances/North/g.62.2.gml N62 E117 M2.738 R32
./instances/North/g.14.26.gml N14 E23 M0.271 R1
./instances/North/g.16.76.gml N16 E15 M0.047 O R0
./instances/North/g.15.38.gml N15 E14 M0.072 O R0
./instances/North/g.48.0.gml N48 E66 M0.952 R1
./instances/North/g.47.30.gml N47 E95 M2.204 R15
./instances/North/g.10.22.gml N10 E26 M0.335 R5
./instances/North/g.10.72.gml N10 E11 M0.044 O R0
./instances/North/g.24.38.gml N24 E26 M0.078 O R0
./instances/North/g.16.18.gml N16 E18 M0.085 O R0
./instances/North/g.12.60.gml N12 E26 M0.333 R1
./instances/North/g.12.75.gml N12 E32 M0.534 R5
./instances/North/g.16.66.gml N16 E32 M0.385 R6
./instances/North/g.74.5.gml N74 E87 M0.22 O R0
./instances/North/g.28.4.gml N28 E34 M0.107 O R0
./instances/North/g.10.29.gml N10 E21 M0.287 R2
./instances/North/g.14.19.gml N14 E14 M0.058 O R0
./instances/North/g.44.21.gml N44 E43 M0.125 O R0
./instances/North/g.20.48.gml N20 E32 M0.644 R4
./instances/North/g.22.36.gml N22 E21 M0.09 O R0
./instances/North/g.20.6.gml N20 E32 M0.34 R3
./instances/North/g.32.10.gml N32 E44 M0.488 R3
./instances/North/g.68.4.gml N68 E70 M0.203 O R0
./instances/North/g.14.35.gml N14 E13 M0.063 O R0
./instances/North/g.47.32.gml N47 E47 M0.163 O R0
./instances/North/g.26.22.gml N26 E33 M0.417 R1
./instances/North/g.62.0.gml N62 E111 M1.627 R14
./instances/North/g.13.99.gml N13 E26 M0.36 R6
./instances/North/g.75.2.gml N75 E74 M0.153 O R0
./instances/North/g.12.89.gml N12 E15 M0.083 O R0
./instances/North/g.75.5.gml N75 E74 M0.197 O R0
./instances/North/g.53.6.gml N53 E75 M0.215 O R0
./instances/North/g.10.93.gml N10 E15 M0.167 O R0
./instances/North/g.63.0.gml N63 E80 M1.188 R4
./instances/North/g.53.9.gml N53 E100 M2.804 R25
./instances/North/g.38.9.gml N38 E49 M0.129 O R0
./instances/North/g.17.10.gml N17 E52 M0.786 R15
./instances/North/g.99.1.gml N99 E150 M2.721 R20
./instances/North/g.11.50.gml N11 E12 M0.063 O R0
./instances/North/g.23.39.gml N23 E24 M0.091 O R0
./instances/North/g.60.9.gml N60 E115 M3.56 R31
./instances/North/g.14.24.gml N14 E25 M0.211 R2
./instances/North/g.10.62.gml N10 E17 M0.217 R2
./instances/North/g.25.43.gml N25 E44 M0.571 R4
./instances/North/g.10.86.gml N10 E17 M0.209 R1
./instances/North/g.17.45.gml N17 E18 M0.105 O R0
./instances/North/g.12.43.gml N12 E12 M0.042 O R0
./instances/North/g.24.1.gml N24 E24 M0.088 O R0
./instances/North/g.17.24.gml N17 E19 M0.106 O R0
./instances/North/g.13.114.gml N13 E12 M0.056 O R0
./instances/North/g.11.65.gml N11 E13 M0.071 O R0
./instances/North/g.37.5.gml N37 E42 M0.131 O R0
./instances/North/g.31.2.gml N31 E36 M0.108 O R0
./instances/North/g.18.22.gml N18 E24 M0.267 R1
./instances/North/g.55.13.gml N55 E105 M2.537 R25
./instances/North/g.36.16.gml N36 E95 M1.64 R35
./instances/North/g.57.15.gml N57 E110 M2.657 R28
./instances/North/g.32.13.gml N32 E37 M0.169 O R0
./instances/North/g.20.43.gml N20 E19 M0.068 O R0
./instances/North/g.21.4.gml N21 E23 M0.104 O R0
./instances/North/g.30.8.gml N30 E34 M0.135 O R0
./instances/North/g.29.5.gml N29 E38 M0.142 O R0
./instances/North/g.33.10.gml N33 E146 M4.204 R74
./instances/North/g.29.15.gml N29 E137 M3.667 R68
./instances/North/g.25.36.gml N25 E67 M1.1 R14
./instances/North/g.13.12.gml N13 E13 M0.055 O R0
./instances/North/g.24.48.gml N24 E35 M0.106 O R0
./instances/North/g.15.20.gml N15 E14 M0.121 O R0
./instances/North/g.22.9.gml N22 E21 M0.08 O R0
./instances/North/g.20.46.gml N20 E64 M1.214 R21
./instances/North/g.25.48.gml N25 E27 M0.094 O R0
./instances/North/g.10.70.gml N10 E9 M0.051 O R0
./instances/North/g.14.12.gml N14 E14 M0.048 O R0
./instances/North/g.81.5.gml N81 E93 M0.277 O R0
./instances/North/g.25.7.gml N25 E30 M0.108 O R0
./instances/North/g.25.46.gml N25 E28 M0.113 O R0
./instances/North/g.35.1.gml N35 E41 M0.119 O R0
./instances/North/g.17.2.gml N17 E20 M0.144 O R0
./instances/North/g.13.91.gml N13 E14 M0.037 O R0
./instances/North/g.14.1.gml N14 E15 M0.127 O R0
./instances/North/g.29.16.gml N29 E38 M0.238 R3
./instances/North/g.31.34.gml N31 E43 M0.462 R4
./instances/North/g.43.19.gml N43 E53 M0.115 O R0
./instances/North/g.73.7.gml N73 E77 M0.29 R1
./instances/North/g.10.2.gml N10 E11 M0.075 O R0
./instances/North/g.48.23.gml N48 E47 M0.138 O R0
./instances/North/g.23.8.gml N23 E27 M0.085 O R0
./instances/North/g.32.20.gml N32 E59 M0.674 R7
./instances/North/g.13.97.gml N13 E15 M0.085 O R0
./instances/North/g.30.12.gml N30 E35 M0.097 O R0
./instances/North/g.22.66.gml N22 E25 M0.138 O R0
./instances/North/g.23.75.gml N23 E26 M0.126 O R0
./instances/North/g.57.21.gml N57 E56 M0.21 O R0
./instances/North/g.23.19.gml N23 E25 M0.107 O R0
./instances/North/g.43.17.gml N43 E65 M0.634 R4
./instances/North/g.20.36.gml N20 E49 M1.021 R11
./instances/North/g.23.48.gml N23 E22 M0.125 O R0
./instances/North/g.11.5.gml N11 E11 M0.071 O R0
./instances/North/g.14.33.gml N14 E21 M0.222 R1
./instances/North/g.12.51.gml N12 E12 M0.067 O R0
./instances/North/g.12.77.gml N12 E18 M0.24 R1
./instances/North/g.55.8.gml N55 E105 M1.627 R30
./instances/North/g.11.30.gml N11 E15 M0.097 O R0
./instances/North/g.12.35.gml N12 E17 M0.129 O R0
./instances/North/g.17.33.gml N17 E19 M0.101 O R0
./instances/North/g.13.46.gml N13 E13 M0.089 O R0
./instances/North/g.32.23.gml N32 E33 M0.145 O R0
./instances/North/g.47.15.gml N47 E46 M0.177 O R0
./instances/North/g.11.3.gml N11 E10 M0.049 O R0
./instances/North/g.57.19.gml N57 E56 M0.143 O R0
./instances/North/g.50.9.gml N50 E69 M0.731 R7
./instances/North/g.13.93.gml N13 E16 M0.095 O R0
./instances/North/g.44.4.gml N44 E43 M0.115 O R0
./instances/North/g.26.1.gml N26 E37 M0.108 O R0
./instances/North/g.65.1.gml N65 E70 M0.187 O R0
./instances/North/g.23.117.gml N23 E31 M0.338 R1
./instances/North/g.23.74.gml N23 E42 M0.124 O R0
./instances/North/g.15.3.gml N15 E16 M0.09 O R0
./instances/North/g.16.5.gml N16 E17 M0.051 O R0
./instances/North/g.42.32.gml N42 E64 M1.125 R5
./instances/North/g.23.69.gml N23 E22 M0.088 O R0
./instances/North/g.81.15.gml N81 E83 M0.241 O R0
./instances/North/g.17.28.gml N17 E18 M0.133 O R0
./instances/North/g.10.8.gml N10 E12 M0.048 O R0
./instances/North/g.64.14.gml N64 E68 M0.243 O R0
./instances/North/g.25.38.gml N25 E24 M0.071 O R0
./instances/North/g.17.32.gml N17 E22 M0.13 O R0
./instances/North/g.16.79.gml N16 E15 M0.063 O R0
./instances/North/g.42.7.gml N42 E48 M0.093 O R0
./instances/North/g.30.25.gml N30 E29 M0.104 O R0
./instances/North/g.46.9.gml N46 E61 M0.811 R3
./instances/North/g.16.16.gml N16 E20 M0.075 O R0
./instances/North/g.19.9.gml N19 E22 M0.121 O R0
./instances/North/g.18.4.gml N18 E21 M0.07 O R0
./instances/North/g.37.19.gml N37 E61 M0.643 R3
./instances/North/g.39.45.gml N39 E39 M0.115 O R0
./instances/North/g.10.94.gml N10 E17 M0.22 R1
./instances/North/g.19.7.gml N19 E25 M0.274 R1
./instances/North/g.16.17.gml N16 E16 M0.047 O R0
./instances/North/g.11.29.gml N11 E23 M0.293 R1
./instances/North/g.36.22.gml N36 E63 M0.573 R12
./instances/North/g.14.15.gml N14 E13 M0.071 O R0
./instances/North/g.12.8.gml N12 E21 M0.067 O R0
./instances/North/g.30.23.gml N30 E37 M0.111 O R0
./instances/North/g.13.88.gml N13 E16 M0.098 O R0
./instances/North/g.75.1.gml N75 E103 M0.268 O R0
./instances/North/g.13.63.gml N13 E32 M0.461 R3
./instances/North/g.32.15.gml N32 E35 M0.111 O R0
./instances/North/g.78.3.gml N78 E80 M0.201 O R0
./instances/North/g.32.19.gml N32 E39 M0.236 O R0
./instances/North/g.40.21.gml N40 E39 M0.123 O R0
./instances/North/g.30.5.gml N30 E35 M0.251 O R0
./instances/North/g.17.37.gml N17 E16 M0.072 O R0
./instances/North/g.36.9.gml N36 E37 M0.108 O R0
./instances/North/g.22.60.gml N22 E24 M0.11 O R0
./instances/North/g.25.22.gml N25 E26 M0.077 O R0
./instances/North/g.18.10.gml N18 E21 M0.154 O R0
./instances/North/g.23.12.gml N23 E26 M0.099 O R0
./instances/North/g.77.6.gml N77 E79 M0.166 O R0
./instances/North/g.11.72.gml N11 E19 M0.314 R1
./instances/North/g.22.24.gml N22 E21 M0.061 O R0
./instances/North/g.14.13.gml N14 E16 M0.103 O R0
./instances/North/g.13.37.gml N13 E15 M0.073 O R0
./instances/North/g.58.9.gml N58 E113 M3.014 R21
./instances/North/g.39.57.gml N39 E60 M0.953 R2
./instances/North/g.20.53.gml N20 E22 M0.096 O R0
./instances/North/g.13.80.gml N13 E17 M0.09 O R0
./instances/North/g.42.9.gml N42 E45 M0.093 O R0
./instances/North/g.17.36.gml N17 E23 M0.095 O R0
./instances/North/g.94.0.gml N94 E95 M0.225 O R0
./instances/North/g.19.25.gml N19 E22 M0.068 O R0
./instances/North/g.52.1.gml N52 E55 M0.159 O R0
./instances/North/g.13.61.gml N13 E20 M0.067 O R0
./instances/North/g.53.13.gml N53 E82 M1.65 R14
./instances/North/g.13.57.gml N13 E12 M0.074 O R0
./instances/North/g.67.0.gml N67 E66 M0.139 O R0
./instances/North/g.22.17.gml N22 E26 M0.098 O R0
./instances/North/g.21.17.gml N21 E26 M0.091 O R0
./instances/North/g.46.19.gml N46 E70 M0.915 R2
./instances/North/g.15.21.gml N15 E17 M0.078 O R0
./instances/North/g.39.26.gml N39 E48 M0.182 O R0
./instances/North/g.38.7.gml N38 E37 M0.101 O R0
./instances/North/g.19.29.gml N19 E22 M0.059 O R0
./instances/North/g.18.24.gml N18 E24 M0.251 R1
./instances/North/g.30.1.gml N30 E45 M0.473 R2
./instances/North/g.14.37.gml N14 E14 M0.1 O R0
./instances/North/g.25.16.gml N25 E28 M0.09 O R0
./instances/North/g.24.19.gml N24 E26 M0.046 O R0
./instances/North/g.57.27.gml N57 E195 M7.744 R91
./instances/North/g.13.42.gml N13 E13 M0.05 O R0
./instances/North/g.19.0.gml N19 E24 M0.129 R1
./instances/North/g.12.114.gml N12 E14 M0.063 O R0
./instances/North/g.42.25.gml N42 E47 M0.132 O R0
./instances/North/g.61.32.gml N61 E117 M3.297 R34
./instances/North/g.12.48.gml N12 E12 M0.058 O R0
./instances/North/g.10.6.gml N10 E9 M0.042 O R0
./instances/North/g.11.37.gml N11 E15 M0.068 O R0
./instances/North/g.97.1.gml N97 E163 M4.072 R27
./instances/North/g.10.91.gml N10 E14 M0.097 O R0
./instances/North/g.12.94.gml N12 E14 M0.125 O R0
./instances/North/g.75.4.gml N75 E96 M1.037 R1
./instances/North/g.23.99.gml N23 E26 M0.13 O R0
./instances/North/g.15.23.gml N15 E28 M0.525 R4
./instances/North/g.53.5.gml N53 E203 M7.644 R99
./instances/North/g.29.7.gml N29 E33 M0.108 O R0
./instances/North/g.22.54.gml N22 E30 M0.348 R1
./instances/North/g.37.18.gml N37 E49 M0.135 O R0
./instances/North/g.31.9.gml N31 E58 M0.99 R7
./instances/North/g.25.33.gml N25 E44 M0.696 R6
./instances/North/g.62.6.gml N62 E62 M0.146 O R0
./instances/North/g.59.9.gml N59 E115 M3.111 R31
./instances/North/g.36.1.gml N36 E43 M0.162 O R0
./instances/North/g.25.32.gml N25 E44 M0.55 R5
./instances/North/g.12.110.gml N12 E11 M0.124 O R0
./instances/North/g.13.44.gml N13 E19 M0.134 O R0
./instances/North/g.18.38.gml N18 E27 M0.249 R1
./instances/North/g.10.57.gml N10 E15 M0.104 O R0
./instances/North/g.35.3.gml N35 E48 M0.487 R1
./instances/North/g.17.13.gml N17 E16 M0.07 O R0
./instances/North/g.21.13.gml N21 E35 M0.1 O R0
./instances/North/g.16.34.gml N16 E16 M0.055 O R0
./instances/North/g.22.44.gml N22 E25 M0.239 O R0
./instances/North/g.14.9.gml N14 E15 M0.05 O R0
./instances/North/g.21.30.gml N21 E20 M0.097 O R0
./instances/North/g.40.16.gml N40 E49 M0.139 O R0
./instances/North/g.69.4.gml N69 E68 M0.158 O R0
./instances/North/g.18.28.gml N18 E18 M0.063 O R0
./instances/North/g.19.24.gml N19 E22 M0.076 O R0
./instances/North/g.37.14.gml N37 E49 M0.253 R1
./instances/North/g.90.2.gml N90 E89 M0.245 O R0
./instances/North/g.40.19.gml N40 E73 M1.378 R9
./instances/North/g.26.30.gml N26 E33 M0.138 O R0
./instances/North/g.32.28.gml N32 E117 M2.686 R66
./instances/North/g.92.0.gml N92 E192 M6.129 R64
./instances/North/g.18.15.gml N18 E17 M0.059 O R0
./instances/North/g.64.18.gml N64 E192 M4.443 R80
./instances/North/g.12.50.gml N12 E12 M0.054 O R0
./instances/North/g.38.2.gml N38 E37 M0.112 O R0
./instances/North/g.18.36.gml N18 E29 M0.125 O R0
./instances/North/g.46.17.gml N46 E62 M0.168 O R0
./instances/North/g.30.20.gml N30 E37 M0.112 O R0
./instances/North/g.43.1.gml N43 E51 M0.146 O R0
./instances/North/g.42.1.gml N42 E60 M0.609 R2
./instances/North/g.57.26.gml N57 E241 M7.412 R117
./instances/North/g.25.18.gml N25 E40 M0.521 R2
./instances/North/g.81.9.gml N81 E163 M4.263 R22
./instances/North/g.28.23.gml N28 E31 M0.102 O R0
./instances/North/g.15.26.gml N15 E16 M0.077 O R0
./instances/North/g.42.8.gml N42 E90 M2.096 R29
./instances/North/g.10.16.gml N10 E9 M0.057 O R0
./instances/North/g.43.3.gml N43 E188 M7.304 R97
./instances/North/g.100.0.gml N100 E191 M3.867 R29
./instances/North/g.54.2.gml N54 E59 M0.189 O R0
./instances/North/g.86.4.gml N86 E189 M5.911 R50
./instances/North/g.13.116.gml N13 E21 M0.077 O R0
./instances/North/g.10.79.gml N10 E17 M0.225 R1
./instances/North/g.24.37.gml N24 E23 M0.072 O R0
./instances/North/g.30.0.gml N30 E43 M0.439 R1
./instances/North/g.44.5.gml N44 E53 M0.203 O R0
./instances/North/g.54.6.gml N54 E53 M0.155 O R0
./instances/North/g.95.1.gml N95 E132 M0.981 R3
./instances/North/g.61.39.gml N61 E63 M0.177 O R0
./instances/North/g.59.14.gml N59 E85 M0.914 R5
./instances/North/g.38.8.gml N38 E40 M0.106 O R0
./instances/North/g.44.22.gml N44 E60 M0.437 R6
./instances/North/g.15.17.gml N15 E14 M0.08 O R0
./instances/North/g.54.7.gml N54 E58 M0.132 O R0
./instances/North/g.14.28.gml N14 E24 M0.272 R1
./instances/North/g.32.27.gml N32 E31 M0.084 O R0
./instances/North/g.37.12.gml N37 E43 M0.116 O R0
./instances/North/g.11.19.gml N11 E14 M0.061 O R0
./instances/North/g.15.39.gml N15 E14 M0.076 O R0
./instances/North/g.22.30.gml N22 E23 M0.078 O R0
./instances/North/g.20.47.gml N20 E32 M0.376 R4
./instances/North/g.23.37.gml N23 E22 M0.052 O R0
./instances/North/g.43.0.gml N43 E56 M0.158 O R0
./instances/North/g.16.25.gml N16 E15 M0.059 O R0
./instances/North/g.16.62.gml N16 E15 M0.051 O R0
./instances/North/g.36.17.gml N36 E79 M1.73 R19
./instances/North/g.60.16.gml N60 E115 M3.415 R31
./instances/North/g.44.20.gml N44 E93 M2.2 R22
./instances/North/g.19.11.gml N19 E24 M0.105 O R0
./instances/North/g.48.10.gml N48 E52 M0.134 O R0
./instances/North/g.66.7.gml N66 E88 M0.914 R1
./instances/North/g.10.19.gml N10 E20 M0.276 R2
./instances/North/g.29.12.gml N29 E38 M0.099 O R0
./instances/North/g.22.37.gml N22 E25 M0.127 O R0
./instances/North/g.35.27.gml N35 E56 M0.592 R10
./instances/North/g.17.42.gml N17 E16 M0.053 O R0
./instances/North/g.78.0.gml N78 E77 M0.277 O R0
./instances/North/g.21.37.gml N21 E32 M0.225 R3
./instances/North/g.10.5.gml N10 E14 M0.072 O R0
./instances/SteinLib/I320/i320-122.stp N320 E51040 M67064.7 R50086
./instances/SteinLib/I320/i320-224.stp N320 E51040 M55754.1 R50086
./instances/SteinLib/I320/i320-125.stp N320 E51040 M49437.4 R50086
./instances/SteinLib/I320/i320-025.stp N320 E51040 M44035 R50086
./instances/SteinLib/I320/i320-123.stp N320 E51040 M48767.1 R50086
./instances/SteinLib/I320/i320-022.stp N320 E51040 M60102.9 R50086
./instances/SteinLib/I640/i640-221.stp N640 E204480 M1.30911e+06 R202566
./instances/SteinLib/I640/i640-022.stp N640 E204480 M1.23935e+06 R202566
./instances/SteinLib/I640/i640-223.stp N640 E204480 M1.19473e+06 R202566
./instances/SteinLib/I640/i640-123.stp N640 E204480 M1.24558e+06 R202566
./instances/SteinLib/I640/i640-122.stp N640 E204480 M1.12383e+06 R202566
./instances/SteinLib/I640/i640-222.stp N640 E204480 M1.16634e+06 R202566
./instances/SteinLib/I640/i640-324.stp N640 E204480 M1.18228e+06 R202566
./instances/SteinLib/I640/i640-023.stp N640 E204480 M889203 R202566
./instances/SteinLib/I640/i640-322.stp N640 E204480 M994339 R202566
./instances/SteinLib/I640/i640-225.stp N640 E204480 M616543 R202566
./instances/SteinLib/I640/i640-024.stp N640 E204480 M596909 R202566
./instances/Jung/ba-i3-d3-n100.4.gml N100 E291 R94 M14.113
./instances/Jung/ba-i5-d5-n100.14.gml N100 E475 R264 M34.639
./instances/Jung/ba-i2-d2-n100.3.gml N100 E196 R23 M5.293
./instances/Jung/ba-i3-d3-n100.0.gml N100 E291 R103 M22.461
./instances/Jung/ba-i5-d5-n100.5.gml N100 E475 R257 M36.344
./instances/Jung/ba-i3-d3-n100.16.gml N100 E291 R104 M15.298
./instances/Jung/ba-i2-d2-n100.11.gml N100 E196 R40 M7.412
./instances/Jung/ba-i5-d5-n100.13.gml N100 E475 R262 M33.557
./instances/Jung/ba-i5-d5-n100.15.gml N100 E475 R256 M37.328
./instances/Jung/ba-i2-d2-n100.14.gml N100 E196 R28 M7.517
./instances/Jung/ba-i20-d20-n100.19.gml N100 E1600 R1347 M108.316
./instances/Jung/ba-i20-d20-n100.11.gml N100 E1600 R1344 M150.872
./instances/Jung/ba-i2-d2-n1000.17.gml N1000 E1996 R665 M823.117
./instances/Jung/ba-i2-d2-n1000.5.gml N1000 E1996 R698 M830.203
./instances/Jung/ba-i5-d5-n100.16.gml N100 E475 R257 M33.319
./instances/Jung/ba-i5-d5-n100.3.gml N100 E475 R263 M32.03
./instances/Jung/ba-i10-d10-n100.9.gml N100 E900 R666 M61.266
./instances/Jung/ba-i5-d5-n100.2.gml N100 E475 R260 M21.259
./instances/Jung/ba-i2-d2-n1000.7.gml N1000 E1996 R651 M963.497
./instances/Jung/ba-i3-d3-n1000.17.gml N1000 E2991 R1409 M1824.38
./instances/Jung/ba-i3-d3-n1000.11.gml N1000 E2991 R1471 M2041.79
./instances/Jung/ba-i3-d3-n1000.14.gml N1000 E2991 R1407 M2068.11
./instances/Jung/ba-i2-d2-n1000.16.gml N1000 E1996 R710 M932.485
./instances/Jung/ba-i3-d3-n1000.12.gml N1000 E2991 R1470 M2066.57
./instances/Jung/ba-i5-d5-n1000.10.gml N1000 E4975 R3134 M4972.04
./instances/Jung/ba-i2-d2-n1000.19.gml N1000 E1996 R715 M839.485
./instances/Jung/ba-i10-d10-n1000.13.gml N1000 E9900 R7841 M15238.2
./instances/Jung/ba-i2-d2-n1000.9.gml N1000 E1996 R689 M947.641
./instances/Jung/ba-i20-d20-n100.10.gml N100 E1600 R1338 M165.026
./instances/Jung/ba-i20-d20-n100.3.gml N100 E1600 R1337 M173.096
./instances/Jung/ba-i10-d10-n100.4.gml N100 E900 R650 M79.327
./instances/Jung/ba-i2-d2-n100.9.gml N100 E196 R32 M6.84
./instances/Jung/ba-i20-d20-n1000.0.gml N1000 E19600 R17387 M39035.2
./instances/Jung/ba-i20-d20-n1000.9.gml N1000 E19600 R17351 M40228.7
./instances/Jung/ba-i3-d3-n100.13.gml N100 E291 R99 M10.078
./instances/Jung/ba-i3-d3-n100.12.gml N100 E291 R103 M12.435
./instances/Jung/ba-i3-d3-n1000.9.gml N1000 E2991 R1462 M2011.33
./instances/Jung/ba-i20-d20-n1000.10.gml N1000 E19600 R17378 M40200.9
./instances/Jung/ba-i10-d10-n100.0.gml N100 E900 R655 M77.579
./instances/Jung/ba-i20-d20-n1000.17.gml N1000 E19600 R17370 M39705.3
./instances/Jung/ba-i5-d5-n1000.13.gml N1000 E4975 R3191 M4746.8
./instances/Jung/ba-i2-d2-n10000.19.gml N10000 E19996 R8460 M381813
./instances/Jung/ba-i2-d2-n100.12.gml N100 E196 R44 M7.698
./instances/Jung/ba-i2-d2-n10000.10.gml N10000 E19996 R8676 M382066
./instances/Jung/ba-i2-d2-n10000.17.gml N10000 E19996 R8842 M381117
./instances/Jung/ba-i2-d2-n100.4.gml N100 E196 R40 M6.917
./instances/Jung/ba-i10-d10-n100.8.gml N100 E900 R663 M79.626
./instances/Jung/ba-i2-d2-n10000.9.gml N10000 E19996 R8595 M389516
./instances/Jung/ba-i2-d2-n10000.2.gml N10000 E19996 R8625 M392654
./instances/Jung/ba-i2-d2-n100.2.gml N100 E196 R46 M4.811
./instances/Jung/ba-i2-d2-n1000.14.gml N1000 E1996 R719 M744.522
./instances/Jung/ba-i5-d5-n100.18.gml N100 E475 R257 M32.242
./instances/Jung/ba-i5-d5-n1000.17.gml N1000 E4975 R3145 M4968.18
./instances/Jung/ba-i2-d2-n1000.2.gml N1000 E1996 R692 M890.201
./instances/Jung/ba-i10-d10-n1000.4.gml N1000 E9900 R7840 M14799.5
./instances/Jung/ba-i10-d10-n1000.18.gml N1000 E9900 R7836 M14199.5
./instances/Jung/ba-i3-d3-n100.15.gml N100 E291 R105 M14.068
./instances/Jung/ba-i10-d10-n1000.11.gml N1000 E9900 R7864 M14759.1
./instances/Jung/ba-i2-d2-n1000.18.gml N1000 E1996 R740 M824.772
./instances/Jung/ba-i2-d2-n10000.3.gml N10000 E19996 R8650 M394028
./instances/Jung/ba-i20-d20-n1000.13.gml N1000 E19600 R17333 M58052.2
./instances/Jung/ba-i2-d2-n100.5.gml N100 E196 R41 M7.256
./instances/Jung/ba-i3-d3-n100.17.gml N100 E291 R99 M16.52
./instances/Jung/ba-i2-d2-n10000.18.gml N10000 E19996 R8378 M400427
./instances/Jung/ba-i20-d20-n100.8.gml N100 E1600 R1330 M159.675
./instances/Jung/ba-i3-d3-n100.2.gml N100 E291 R97 M16.713
./instances/Jung/ba-i20-d20-n1000.18.gml N1000 E19600 R17401 M39274.4
./instances/Jung/ba-i10-d10-n1000.17.gml N1000 E9900 R7862 M12903.7
./instances/Jung/ba-i3-d3-n100.3.gml N100 E291 R107 M15.77
./instances/Jung/ba-i2-d2-n10000.15.gml N10000 E19996 R8518 M453425
./instances/Jung/ba-i3-d3-n100.7.gml N100 E291 R97 M15.026
./instances/Jung/ba-i20-d20-n100.18.gml N100 E1600 R1344 M160.575
./instances/Jung/ba-i3-d3-n10000.8.gml N10000 E29991 R17053 M827518
./instances/Jung/ba-i20-d20-n1000.5.gml N1000 E19600 R17401 M39193.6
./instances/Jung/ba-i5-d5-n100.11.gml N100 E475 R255 M31.982
./instances/Jung/ba-i20-d20-n1000.15.gml N1000 E19600 R17348 M38241.6
./instances/Jung/ba-i10-d10-n1000.15.gml N1000 E9900 R7835 M13244.6
./instances/Jung/ba-i10-d10-n1000.3.gml N1000 E9900 R7846 M14268.1
./instances/Jung/ba-i20-d20-n100.17.gml N100 E1600 R1345 M162.653
./instances/Jung/ba-i5-d5-n1000.0.gml N1000 E4975 R3172 M4655.98
./instances/Jung/ba-i3-d3-n10000.4.gml N10000 E29991 R17372 M1.06452e+06
./instances/Jung/ba-i3-d3-n1000.0.gml N1000 E2991 R1474 M1955.62
./instances/Jung/ba-i20-d20-n100.13.gml N100 E1600 R1337 M165.245
./instances/Jung/ba-i3-d3-n10000.1.gml N10000 E29991 R17149 M1.26054e+06
./instances/Jung/ba-i20-d20-n100.6.gml N100 E1600 R1335 M163.67
./instances/Jung/ba-i2-d2-n1000.3.gml N1000 E1996 R684 M881.337
./instances/Jung/ba-i10-d10-n100.19.gml N100 E900 R662 M77.945
./instances/Jung/ba-i3-d3-n1000.15.gml N1000 E2991 R1429 M2038.31
./instances/Jung/ba-i3-d3-n10000.2.gml N10000 E29991 R17168 M1.26325e+06
./instances/Jung/ba-i5-d5-n1000.6.gml N1000 E4975 R3149 M4801.05
./instances/Jung/ba-i2-d2-n100.1.gml N100 E196 R42 M7.206
./instances/Jung/ba-i10-d10-n1000.6.gml N1000 E9900 R7848 M13996.4
./instances/Jung/ba-i5-d5-n1000.14.gml N1000 E4975 R3152 M4828.11
./instances/Jung/ba-i2-d2-n1000.13.gml N1000 E1996 R685 M865.513
./instances/Jung/ba-i3-d3-n10000.16.gml N10000 E29991 R17203 M1.17669e+06
./instances/Jung/ba-i2-d2-n1000.12.gml N1000 E1996 R683 M885.367
./instances/Jung/ba-i2-d2-n100.0.gml N100 E196 R46 M6.325
./instances/Jung/ba-i5-d5-n1000.8.gml N1000 E4975 R3125 M4961.12
./instances/Jung/ba-i3-d3-n100.5.gml N100 E291 R106 M14.996
./instances/Jung/ba-i2-d2-n10000.14.gml N10000 E19996 R8500 M389781
./instances/Jung/ba-i2-d2-n100.15.gml N100 E196 R40 M6.919
./instances/Jung/ba-i2-d2-n10000.0.gml N10000 E19996 R8683 M572484
./instances/Jung/ba-i5-d5-n10000.3.gml N10000 E49975 R35097 M2.37895e+06
./instances/Jung/ba-i2-d2-n100.13.gml N100 E196 R29 M7.659
./instances/Jung/ba-i20-d20-n1000.8.gml N1000 E19600 R17336 M36381
./instances/Jung/ba-i2-d2-n1000.6.gml N1000 E1996 R696 M881.293
./instances/Jung/ba-i5-d5-n10000.7.gml N10000 E49975 R34509 M2.45229e+06
./instances/Jung/ba-i3-d3-n10000.3.gml N10000 E29991 R16994 M1.14576e+06
./instances/Jung/ba-i3-d3-n10000.17.gml N10000 E29991 R17393 M898045
./instances/Jung/ba-i5-d5-n10000.13.gml N10000 E49975 R34563 M2.62565e+06
./instances/Jung/ba-i20-d20-n100.5.gml N100 E1600 R1346 M154.208
./instances/Jung/ba-i5-d5-n1000.1.gml N1000 E4975 R3152 M4713.06
./instances/Jung/ba-i3-d3-n100.9.gml N100 E291 R107 M14.447
./instances/Jung/ba-i5-d5-n10000.19.gml N10000 E49975 R34728 M2.31095e+06
./instances/Jung/ba-i5-d5-n1000.9.gml N1000 E4975 R3162 M4989.56
./instances/Jung/ba-i5-d5-n10000.10.gml N10000 E49975 R34325 M3.12768e+06
./instances/Jung/ba-i3-d3-n10000.14.gml N10000 E29991 R17093 M1.07726e+06
./instances/Jung/ba-i5-d5-n1000.7.gml N1000 E4975 R3216 M4894.02
./instances/Jung/ba-i2-d2-n10000.16.gml N10000 E19996 R8443 M410848
./instances/Jung/ba-i3-d3-n1000.2.gml N1000 E2991 R1472 M2001.14
./instances/Jung/ba-i20-d20-n100.1.gml N100 E1600 R1342 M162.174
./instances/Jung/ba-i10-d10-n100.2.gml N100 E900 R662 M77.781
./instances/Jung/ba-i5-d5-n100.8.gml N100 E475 R255 M32.279
./instances/Jung/ba-i2-d2-n10000.12.gml N10000 E19996 R8686 M393674
./instances/Jung/ba-i3-d3-n100.1.gml N100 E291 R96 M14.687
./instances/Jung/ba-i5-d5-n10000.17.gml N10000 E49975 R34653 M2.4027e+06
./instances/Jung/ba-i2-d2-n1000.11.gml N1000 E1996 R674 M877.887
./instances/Jung/ba-i5-d5-n10000.12.gml N10000 E49975 R34749 M2.43099e+06
./instances/Jung/ba-i5-d5-n10000.6.gml N10000 E49975 R34389 M2.79059e+06
./instances/Jung/ba-i10-d10-n1000.1.gml N1000 E9900 R7802 M14988.3
./instances/Jung/ba-i3-d3-n100.6.gml N100 E291 R91 M16.337
./instances/Jung/ba-i5-d5-n10000.16.gml N10000 E49975 R34472 M2.53345e+06
./instances/Jung/ba-i10-d10-n10000.4.gml N10000 E99900 R81578 M5.79805e+06
./instances/Jung/ba-i10-d10-n10000.11.gml N10000 E99900 R81324 M5.87484e+06
./instances/Jung/ba-i3-d3-n10000.0.gml N10000 E29991 R17509 M952795
./instances/Jung/ba-i20-d20-n100.7.gml N100 E1600 R1344 M164.58
./instances/Jung/ba-i10-d10-n10000.7.gml N10000 E99900 R81545 M7.05174e+06
./instances/Jung/ba-i10-d10-n100.12.gml N100 E900 R660 M79.91
./instances/Jung/ba-i10-d10-n10000.3.gml N10000 E99900 R81397 M6.25671e+06
./instances/Jung/ba-i2-d2-n1000.8.gml N1000 E1996 R680 M847.735
./instances/Jung/ba-i10-d10-n10000.13.gml N10000 E99900 R81325 M7.40257e+06
./instances/Jung/ba-i10-d10-n10000.6.gml N10000 E99900 R81160 M7.62707e+06
./instances/Jung/ba-i5-d5-n10000.9.gml N10000 E49975 R34439 M2.86232e+06
./instances/Jung/ba-i10-d10-n10000.15.gml N10000 E99900 R81706 M7.18186e+06
./instances/Jung/ba-i20-d20-n100.16.gml N100 E1600 R1341 M161.435
./instances/Jung/ba-i3-d3-n100.11.gml N100 E291 R100 M13.579
./instances/Jung/ba-i5-d5-n1000.11.gml N1000 E4975 R3153 M4533.95
./instances/Jung/ba-i2-d2-n100.18.gml N100 E196 R46 M4.577
./instances/Jung/ba-i5-d5-n1000.5.gml N1000 E4975 R3245 M4259.19
./instances/Jung/ba-i10-d10-n100.14.gml N100 E900 R660 M80.077
./instances/Jung/ba-i5-d5-n10000.18.gml N10000 E49975 R34535 M2.71011e+06
./instances/Jung/ba-i5-d5-n1000.18.gml N1000 E4975 R3202 M4849.64
./instances/Jung/ba-i10-d10-n10000.19.gml N10000 E99900 R81440 M7.93156e+06
./instances/Jung/ba-i20-d20-n1000.6.gml N1000 E19600 R17386 M40037.8
./instances/Jung/ba-i5-d5-n1000.16.gml N1000 E4975 R3225 M4745.16
./instances/Jung/ba-i10-d10-n10000.2.gml N10000 E99900 R81372 M8.07564e+06
./instances/Jung/ba-i5-d5-n100.12.gml N100 E475 R254 M29.922
./instances/Jung/ba-i5-d5-n1000.19.gml N1000 E4975 R3143 M4520.6
./instances/Jung/ba-i3-d3-n10000.5.gml N10000 E29991 R17025 M1.19379e+06
./instances/Jung/ba-i10-d10-n1000.9.gml N1000 E9900 R7866 M17428.1
./instances/Jung/ba-i20-d20-n100.15.gml N100 E1600 R1351 M161.258
./instances/Jung/ba-i3-d3-n100.18.gml N100 E291 R110 M15.68
./instances/Jung/ba-i2-d2-n100.10.gml N100 E196 R47 M6.247
./instances/Jung/ba-i3-d3-n1000.16.gml N1000 E2991 R1487 M1917.26
./instances/Jung/ba-i3-d3-n1000.1.gml N1000 E2991 R1435 M1942.24
./instances/Jung/ba-i5-d5-n1000.2.gml N1000 E4975 R3134 M5253.41
./instances/Jung/ba-i5-d5-n100.9.gml N100 E475 R263 M22.584
./instances/Jung/ba-i2-d2-n10000.13.gml N10000 E19996 R8526 M513484
./instances/Jung/ba-i10-d10-n1000.12.gml N1000 E9900 R7840 M13046.1
./instances/Jung/ba-i10-d10-n100.1.gml N100 E900 R659 M78.043
./instances/Jung/ba-i5-d5-n1000.15.gml N1000 E4975 R3127 M4691.34
./instances/Jung/ba-i2-d2-n10000.7.gml N10000 E19996 R8708 M352242
./instances/Jung/ba-i3-d3-n100.10.gml N100 E291 R89 M14.732
./instances/Jung/ba-i5-d5-n10000.1.gml N10000 E49975 R34189 M2.49622e+06
./instances/Jung/ba-i10-d10-n100.16.gml N100 E900 R665 M81.963
./instances/Jung/ba-i3-d3-n10000.15.gml N10000 E29991 R16969 M954928
./instances/Jung/ba-i3-d3-n100.8.gml N100 E291 R100 M15.328
./instances/Jung/ba-i3-d3-n1000.7.gml N1000 E2991 R1510 M1963.39
./instances/Jung/ba-i5-d5-n100.4.gml N100 E475 R251 M34.589
./instances/Jung/ba-i3-d3-n10000.13.gml N10000 E29991 R16687 M1.15174e+06
./instances/Jung/ba-i20-d20-n1000.3.gml N1000 E19600 R17374 M36581.8
./instances/Jung/ba-i10-d10-n10000.1.gml N10000 E99900 R81483 M7.35181e+06
./instances/Jung/ba-i5-d5-n100.7.gml N100 E475 R269 M31.078
./instances/Jung/ba-i10-d10-n100.6.gml N100 E900 R666 M78.348
./instances/Jung/ba-i10-d10-n10000.18.gml N10000 E99900 R81601 M7.27379e+06
./instances/Jung/ba-i5-d5-n10000.8.gml N10000 E49975 R34682 M2.60743e+06
./instances/Jung/ba-i3-d3-n1000.19.gml N1000 E2991 R1445 M2021.6
./instances/Jung/ba-i10-d10-n100.11.gml N100 E900 R663 M78.691
./instances/Jung/ba-i5-d5-n10000.11.gml N10000 E49975 R35083 M2.65032e+06
./instances/Jung/ba-i3-d3-n100.14.gml N100 E291 R114 M15.376
./instances/Jung/ba-i10-d10-n100.17.gml N100 E900 R667 M78.459
./instances/Jung/ba-i2-d2-n100.7.gml N100 E196 R36 M6.876
./instances/Jung/ba-i2-d2-n1000.1.gml N1000 E1996 R653 M815.142
./instances/Jung/ba-i20-d20-n100.0.gml N100 E1600 R1347 M106.304
./instances/Jung/ba-i10-d10-n10000.0.gml N10000 E99900 R81195 M5.46959e+06
./instances/Jung/ba-i5-d5-n1000.3.gml N1000 E4975 R3197 M4659.68
./instances/Jung/ba-i3-d3-n10000.11.gml N10000 E29991 R17014 M799733
./instances/Jung/ba-i20-d20-n1000.16.gml N1000 E19600 R17384 M39093.9
./instances/Jung/ba-i20-d20-n1000.12.gml N1000 E19600 R17383 M39139.4
./instances/Jung/ba-i20-d20-n100.12.gml N100 E1600 R1340 M139.726
./instances/Jung/ba-i3-d3-n10000.7.gml N10000 E29991 R17181 M1.08857e+06
./instances/Jung/ba-i20-d20-n100.14.gml N100 E1600 R1345 M157.725
./instances/Jung/ba-i10-d10-n1000.8.gml N1000 E9900 R7850 M14324.3
./instances/Jung/ba-i5-d5-n1000.4.gml N1000 E4975 R3187 M4758.54
./instances/Jung/ba-i2-d2-n10000.5.gml N10000 E19996 R8087 M336724
./instances/Jung/ba-i5-d5-n100.1.gml N100 E475 R263 M32.832
./instances/Jung/ba-i3-d3-n1000.6.gml N1000 E2991 R1453 M1906.72
./instances/Jung/ba-i3-d3-n10000.12.gml N10000 E29991 R17353 M1.10247e+06
./instances/Jung/ba-i5-d5-n10000.5.gml N10000 E49975 R34437 M2.01126e+06
./instances/Jung/ba-i5-d5-n100.6.gml N100 E475 R256 M30.565
./instances/Jung/ba-i5-d5-n1000.12.gml N1000 E4975 R3178 M4667.89
./instances/Jung/ba-i5-d5-n100.0.gml N100 E475 R256 M32.188
./instances/Jung/ba-i3-d3-n10000.19.gml N10000 E29991 R17082 M1.13508e+06
./instances/Jung/ba-i10-d10-n1000.0.gml N1000 E9900 R7829 M14637.4
./instances/Jung/ba-i10-d10-n1000.10.gml N1000 E9900 R7866 M14262.9
./instances/Jung/ba-i3-d3-n10000.9.gml N10000 E29991 R17239 M921289
./instances/Jung/ba-i5-d5-n10000.0.gml N10000 E49975 R34490 M2.12821e+06
./instances/Jung/ba-i10-d10-n100.7.gml N100 E900 R664 M74.04
./instances/Jung/ba-i10-d10-n100.15.gml N100 E900 R646 M80.972
./instances/Jung/ba-i3-d3-n10000.6.gml N10000 E29991 R17383 M715149
./instances/Jung/ba-i3-d3-n1000.10.gml N1000 E2991 R1468 M2038.86
./instances/Jung/ba-i5-d5-n10000.15.gml N10000 E49975 R34719 M2.55109e+06
./instances/Jung/ba-i2-d2-n1000.10.gml N1000 E1996 R699 M868.017
./instances/Jung/ba-i3-d3-n1000.3.gml N1000 E2991 R1408 M2093.94
./instances/Jung/ba-i20-d20-n1000.7.gml N1000 E19600 R17379 M38978
./instances/Jung/ba-i20-d20-n1000.4.gml N1000 E19600 R17350 M40002.5
./instances/Jung/ba-i20-d20-n10000.11.gml N10000 E199600 R179381 M1.40608e+07
./instances/Jung/ba-i3-d3-n1000.5.gml N1000 E2991 R1473 M2004.07
./instances/Jung/ba-i20-d20-n1000.1.gml N1000 E19600 R17379 M39224.5
./instances/Jung/ba-i5-d5-n10000.14.gml N10000 E49975 R34520 M3.42543e+06
./instances/Jung/ba-i20-d20-n1000.11.gml N1000 E19600 R17331 M34207.6
./instances/Jung/ba-i10-d10-n1000.14.gml N1000 E9900 R7826 M15257.7
./instances/Jung/ba-i10-d10-n100.13.gml N100 E900 R658 M79.966
./instances/Jung/ba-i2-d2-n1000.0.gml N1000 E1996 R706 M828.441
./instances/Jung/ba-i2-d2-n1000.4.gml N1000 E1996 R695 M855.385
./instances/Jung/ba-i10-d10-n100.3.gml N100 E900 R661 M82.165
./instances/Jung/ba-i5-d5-n100.17.gml N100 E475 R261 M35.12
./instances/Jung/ba-i3-d3-n10000.18.gml N10000 E29991 R17285 M718798
./instances/Jung/ba-i10-d10-n1000.7.gml N1000 E9900 R7856 M13218.5
./instances/Jung/ba-i5-d5-n10000.4.gml N10000 E49975 R34412 M2.96843e+06
./instances/Jung/ba-i2-d2-n10000.1.gml N10000 E19996 R8371 M447192
./instances/Jung/ba-i3-d3-n1000.4.gml N1000 E2991 R1404 M2055.28
./instances/Jung/ba-i3-d3-n1000.18.gml N1000 E2991 R1452 M2020.51
./instances/Jung/ba-i20-d20-n10000.0.gml N10000 E199600 R179528 M1.7605e+07
./instances/Jung/ba-i10-d10-n1000.19.gml N1000 E9900 R7814 M16066.7
./instances/Jung/ba-i20-d20-n10000.8.gml N10000 E199600 R179500 M1.7304e+07
./instances/Jung/ba-i20-d20-n10000.16.gml N10000 E199600 R179406 M1.79684e+07
./instances/Jung/ba-i2-d2-n1000.15.gml N1000 E1996 R680 M829.712
./instances/Jung/ba-i2-d2-n10000.11.gml N10000 E19996 R8584 M425825
./instances/Jung/ba-i2-d2-n100.6.gml N100 E196 R32 M7.439
./instances/Jung/ba-i5-d5-n100.19.gml N100 E475 R249 M34.612
./instances/Jung/ba-i2-d2-n100.19.gml N100 E196 R33 M6.885
./instances/Jung/ba-i3-d3-n1000.8.gml N1000 E2991 R1526 M1932.28
./instances/Jung/ba-i10-d10-n10000.10.gml N10000 E99900 R81346 M7.45246e+06
./instances/Jung/ba-i2-d2-n10000.4.gml N10000 E19996 R8682 M405441
./instances/Jung/ba-i10-d10-n1000.5.gml N1000 E9900 R7865 M14245.4
./instances/Jung/ba-i10-d10-n10000.8.gml N10000 E99900 R81522 M7.90364e+06
./instances/Jung/ba-i20-d20-n100.2.gml N100 E1600 R1344 M163.937
./instances/Jung/ba-i20-d20-n1000.2.gml N1000 E19600 R17412 M34627.3
./instances/Jung/ba-i20-d20-n1000.19.gml N1000 E19600 R17361 M38498.7
./instances/Jung/ba-i3-d3-n100.19.gml N100 E291 R93 M15.979
./instances/Jung/ba-i20-d20-n100.9.gml N100 E1600 R1337 M161.071
./instances/Jung/ba-i5-d5-n100.10.gml N100 E475 R252 M32.99
./instances/Jung/ba-i20-d20-n10000.19.gml N10000 E199600 R179470 M1.82515e+07
./instances/Jung/ba-i3-d3-n1000.13.gml N1000 E2991 R1482 M1982.74
./instances/Jung/ba-i2-d2-n100.16.gml N100 E196 R39 M7.082
./instances/Jung/ba-i10-d10-n100.5.gml N100 E900 R659 M79.125
./instances/Jung/ba-i10-d10-n1000.16.gml N1000 E9900 R7865 M14615.6
./instances/Jung/ba-i20-d20-n1000.14.gml N1000 E19600 R17360 M38409
./instances/Jung/ba-i2-d2-n100.17.gml N100 E196 R36 M5.341
./instances/Jung/ba-i10-d10-n100.10.gml N100 E900 R667 M64.275
./instances/Jung/ba-i10-d10-n10000.14.gml N10000 E99900 R81579 M7.95384e+06
./instances/Jung/ba-i2-d2-n100.8.gml N100 E196 R42 M6.682
./instances/Jung/ba-i10-d10-n1000.2.gml N1000 E9900 R7854 M14642.5
./instances/Jung/ba-i20-d20-n100.4.gml N100 E1600 R1335 M162.828
./instances/Jung/ba-i10-d10-n100.18.gml N100 E900 R660 M66.691
./instances/Jung/ba-i2-d2-n10000.6.gml N10000 E19996 R8501 M422668
./instances/Jung/ba-i3-d3-n10000.10.gml N10000 E29991 R16964 M1.05831e+06
./instances/Jung/ba-i20-d20-n10000.4.gml N10000 E199600 R179512 M1.8916e+07
./instances/Jung/ba-i2-d2-n10000.8.gml N10000 E19996 R8653 M548832
./instances/Jung/ba-i20-d20-n10000.5.gml N10000 E199600 R179341 M1.74124e+07
./instances/Jung/ba-i5-d5-n10000.2.gml N10000 E49975 R34682 M2.72357e+06
./instances/Jung/ba-i20-d20-n10000.9.gml N10000 E199600 R179323 M1.59815e+07
./instances/Jung/ba-i10-d10-n10000.17.gml N10000 E99900 R81526 M7.51279e+06
./instances/Jung/ba-i20-d20-n10000.12.gml N10000 E199600 R179226 M1.8104e+07
./instances/Jung/ba-i20-d20-n10000.10.gml N10000 E199600 R179535 M1.75287e+07
./instances/Jung/ba-i20-d20-n10000.13.gml N10000 E199600 R179414 M1.50831e+07
./instances/Jung/ba-i10-d10-n10000.9.gml N10000 E99900 R81684 M5.87404e+06
./instances/Jung/ba-i10-d10-n10000.16.gml N10000 E99900 R81407 M6.07242e+06
./instances/Jung/ba-i20-d20-n10000.18.gml N10000 E199600 R179269 M1.77417e+07
./instances/Jung/ba-i10-d10-n10000.12.gml N10000 E99900 R81417 M5.66338e+06
./instances/Jung/ba-i20-d20-n10000.6.gml N10000 E199600 R179400 M1.72985e+07
./instances/Jung/ba-i20-d20-n10000.17.gml N10000 E199600 R179348 M1.63801e+07
./instances/Jung/ba-i10-d10-n10000.5.gml N10000 E99900 R81640 M5.93593e+06
./instances/Jung/ba-i20-d20-n10000.3.gml N10000 E199600 R179396 M1.54611e+07
./instances/Jung/ba-i20-d20-n10000.7.gml N10000 E199600 R179517 M1.5465e+07
./instances/Jung/ba-i20-d20-n10000.1.gml N10000 E199600 R179479 M1.5899e+07
./instances/Jung/ba-i20-d20-n10000.14.gml N10000 E199600 R179472 M1.39324e+07
./instances/Jung/ba-i20-d20-n10000.2.gml N10000 E199600 R179452 M1.18221e+07
./instances/Jung/ba-i20-d20-n10000.15.gml N10000 E199600 R179500 M1.05101e+07
./instances/Regular/reg-d3-n100.7.gml N100 E150 R31 M5.523
./instances/Regular/reg-d5-n100.6.gml N100 E250 R109 M14.819
./instances/Regular/reg-d10-n100.9.gml N100 E500 R307 M43.615
./instances/Regular/reg-d3-n100.6.gml N100 E150 R33 M3.797
./instances/Regular/reg-d2-n100.17.gml N100 E100 R0 M0.215 O
./instances/Regular/reg-d2-n1000.17.gml N1000 E1000 R0 M1.085 O
./instances/Regular/reg-d2-n1000.9.gml N1000 E1000 R0 M1.205 O
./instances/Regular/reg-d5-n100.15.gml N100 E250 R107 M8.95
./instances/Regular/reg-d10-n100.12.gml N100 E500 R307 M36.961
./instances/Regular/reg-d20-n100.3.gml N100 E1000 R769 M98.445
./instances/Regular/reg-d20-n100.4.gml N100 E1000 R773 M104.311
./instances/Regular/reg-d2-n1000.14.gml N1000 E1000 R0 M1.873 O
./instances/Regular/reg-d2-n10000.16.gml N10000 E10000 R0 M21.331 O
./instances/Regular/reg-d20-n100.8.gml N100 E1000 R779 M109.065
./instances/Regular/reg-d3-n100.2.gml N100 E150 R32 M4.074
./instances/Regular/reg-d10-n100.5.gml N100 E500 R307 M37.895
./instances/Regular/reg-d20-n100.16.gml N100 E1000 R777 M97.641
./instances/Regular/reg-d3-n1000.17.gml N1000 E1500 R430 M397.885
./instances/Regular/reg-d3-n100.18.gml N100 E150 R30 M4.305
./instances/Regular/reg-d3-n1000.2.gml N1000 E1500 R424 M436.653
./instances/Regular/reg-d5-n100.9.gml N100 E250 R115 M11.953
./instances/Regular/reg-d5-n1000.8.gml N1000 E2500 R1379 M1305.58
./instances/Regular/reg-d2-n1000.19.gml N1000 E1000 R0 M2.068 O
./instances/Regular/reg-d5-n1000.2.gml N1000 E2500 R1371 M1374.5
./instances/Regular/reg-d5-n1000.0.gml N1000 E2500 R1359 M1475.03
./instances/Regular/reg-d2-n100.18.gml N100 E100 R0 M0.213 O
./instances/Regular/reg-d2-n10000.17.gml N10000 E10000 R0 M60.071 O
./instances/Regular/reg-d10-n100.11.gml N100 E500 R310 M35
./instances/Regular/reg-d10-n1000.1.gml N1000 E5000 R3702 M3468.8
./instances/Regular/reg-d2-n100.8.gml N100 E100 R0 M0.183 O
./instances/Regular/reg-d2-n1000.11.gml N1000 E1000 R0 M1.227 O
./instances/Regular/reg-d10-n1000.16.gml N1000 E5000 R3693 M4536.78
./instances/Regular/reg-d10-n1000.14.gml N1000 E5000 R3699 M4549.91
./instances/Regular/reg-d5-n1000.5.gml N1000 E2500 R1370 M1337.86
./instances/Regular/reg-d10-n1000.17.gml N1000 E5000 R3698 M4437.34
./instances/Regular/reg-d2-n1000.0.gml N1000 E1000 R0 M2.172 O
./instances/Regular/reg-d3-n1000.6.gml N1000 E1500 R436 M414.018
./instances/Regular/reg-d20-n1000.11.gml N1000 E10000 R8294 M16830.7
./instances/Regular/reg-d20-n1000.14.gml N1000 E10000 R8295 M15017.4
./instances/Regular/reg-d20-n1000.2.gml N1000 E10000 R8297 M17182.7
./instances/Regular/reg-d10-n1000.15.gml N1000 E5000 R3698 M3931.33
./instances/Regular/reg-d3-n100.10.gml N100 E150 R32 M2.619
./instances/Regular/reg-d5-n1000.9.gml N1000 E2500 R1375 M886.485
./instances/Regular/reg-d3-n1000.12.gml N1000 E1500 R427 M365.474
./instances/Regular/reg-d5-n100.19.gml N100 E250 R106 M9.443
./instances/Regular/reg-d20-n1000.1.gml N1000 E10000 R8302 M15638.9
./instances/Regular/reg-d2-n10000.14.gml N10000 E10000 R0 M48.827 O
./instances/Regular/reg-d3-n10000.2.gml N10000 E15000 R4787 M168057
./instances/Regular/reg-d2-n100.6.gml N100 E100 R0 M0.16 O
./instances/Regular/reg-d5-n100.18.gml N100 E250 R109 M7.719
./instances/Regular/reg-d2-n10000.19.gml N10000 E10000 R0 M54.539 O
./instances/Regular/reg-d2-n10000.6.gml N10000 E10000 R0 M54.559 O
./instances/Regular/reg-d5-n1000.12.gml N1000 E2500 R1379 M1316.98
./instances/Regular/reg-d3-n100.14.gml N100 E150 R27 M3.788
./instances/Regular/reg-d2-n10000.18.gml N10000 E10000 R0 M55.539 O
./instances/Regular/reg-d3-n10000.8.gml N10000 E15000 R4794 M184100
./instances/Regular/reg-d2-n1000.4.gml N1000 E1000 R0 M2.005 O
./instances/Regular/reg-d2-n100.19.gml N100 E100 R0 M0.228 O
./instances/Regular/reg-d5-n1000.4.gml N1000 E2500 R1367 M1330.51
./instances/Regular/reg-d3-n10000.12.gml N10000 E15000 R4774 M210187
./instances/Regular/reg-d2-n1000.1.gml N1000 E1000 R0 M1.486 O
./instances/Regular/reg-d2-n10000.7.gml N10000 E10000 R0 M43.033 O
./instances/Regular/reg-d3-n10000.1.gml N10000 E15000 R4788 M216234
./instances/Regular/reg-d20-n100.11.gml N100 E1000 R778 M93.13
./instances/Regular/reg-d20-n1000.19.gml N1000 E10000 R8308 M16263.3
./instances/Regular/reg-d2-n100.5.gml N100 E100 R0 M0.213 O
./instances/Regular/reg-d3-n10000.5.gml N10000 E15000 R4774 M247134
./instances/Regular/reg-d2-n1000.6.gml N1000 E1000 R0 M2.024 O
./instances/Regular/reg-d10-n1000.10.gml N1000 E5000 R3688 M4178.52
./instances/Regular/reg-d2-n100.7.gml N100 E100 R0 M0.23 O
./instances/Regular/reg-d3-n1000.14.gml N1000 E1500 R427 M393.152
./instances/Regular/reg-d3-n10000.13.gml N10000 E15000 R4785 M246967
./instances/Regular/reg-d3-n100.19.gml N100 E150 R36 M3.53
./instances/Regular/reg-d3-n10000.19.gml N10000 E15000 R4789 M270066
./instances/Regular/reg-d3-n100.0.gml N100 E150 R27 M3.738
./instances/Regular/reg-d2-n1000.18.gml N1000 E1000 R0 M1.897 O
./instances/Regular/reg-d20-n1000.5.gml N1000 E10000 R8279 M16119.1
./instances/Regular/reg-d10-n100.16.gml N100 E500 R305 M36.69
./instances/Regular/reg-d10-n1000.12.gml N1000 E5000 R3696 M4544.32
./instances/Regular/reg-d2-n1000.16.gml N1000 E1000 R0 M2.084 O
./instances/Regular/reg-d3-n10000.3.gml N10000 E15000 R4791 M290836
./instances/Regular/reg-d2-n10000.15.gml N10000 E10000 R0 M55.84 O
./instances/Regular/reg-d3-n100.13.gml N100 E150 R29 M3.904
./instances/Regular/reg-d3-n100.17.gml N100 E150 R33 M4.272
./instances/Regular/reg-d5-n1000.7.gml N1000 E2500 R1376 M1315.84
./instances/Regular/reg-d5-n100.3.gml N100 E250 R102 M12.724
./instances/Regular/reg-d20-n100.0.gml N100 E1000 R773 M95.739
./instances/Regular/reg-d20-n100.17.gml N100 E1000 R777 M90.188
./instances/Regular/reg-d3-n10000.4.gml N10000 E15000 R4789 M206763
./instances/Regular/reg-d5-n10000.14.gml N10000 E25000 R14608 M541015
./instances/Regular/reg-d5-n10000.7.gml N10000 E25000 R14597 M587043
./instances/Regular/reg-d10-n100.7.gml N100 E500 R312 M35.13
./instances/Regular/reg-d2-n1000.5.gml N1000 E1000 R0 M1.839 O
./instances/Regular/reg-d5-n10000.15.gml N10000 E25000 R14620 M598233
./instances/Regular/reg-d20-n1000.13.gml N1000 E10000 R8318 M20527.7
./instances/Regular/reg-d2-n100.13.gml N100 E100 R0 M0.25 O
./instances/Regular/reg-d3-n100.3.gml N100 E150 R30 M3.734
./instances/Regular/reg-d5-n10000.19.gml N10000 E25000 R14604 M701412
./instances/Regular/reg-d3-n1000.3.gml N1000 E1500 R434 M417.348
./instances/Regular/reg-d2-n100.3.gml N100 E100 R0 M0.25 O
./instances/Regular/reg-d10-n100.19.gml N100 E500 R300 M36.653
./instances/Regular/reg-d5-n10000.3.gml N10000 E25000 R14588 M725277
./instances/Regular/reg-d20-n1000.18.gml N1000 E10000 R8300 M14226.2
./instances/Regular/reg-d5-n1000.13.gml N1000 E2500 R1365 M1267.8
./instances/Regular/reg-d20-n100.5.gml N100 E1000 R779 M93.348
./instances/Regular/reg-d5-n1000.14.gml N1000 E2500 R1365 M1285.44
./instances/Regular/reg-d5-n100.16.gml N100 E250 R102 M11.407
./instances/Regular/reg-d20-n1000.7.gml N1000 E10000 R8302 M14334.8
./instances/Regular/reg-d5-n10000.0.gml N10000 E25000 R14592 M787579
./instances/Regular/reg-d2-n1000.12.gml N1000 E1000 R0 M1.881 O
./instances/Regular/reg-d5-n100.2.gml N100 E250 R110 M11.398
./instances/Regular/reg-d5-n1000.1.gml N1000 E2500 R1377 M1255.2
./instances/Regular/reg-d3-n100.16.gml N100 E150 R34 M4.315
./instances/Regular/reg-d5-n10000.2.gml N10000 E25000 R14611 M829770
./instances/Regular/reg-d10-n100.8.gml N100 E500 R315 M23.206
./instances/Regular/reg-d5-n1000.18.gml N1000 E2500 R1365 M1045.83
./instances/Regular/reg-d5-n10000.13.gml N10000 E25000 R14596 M575521
./instances/Regular/reg-d5-n100.5.gml N100 E250 R106 M10.864
./instances/Regular/reg-d3-n100.1.gml N100 E150 R28 M3.478
./instances/Regular/reg-d5-n10000.8.gml N10000 E25000 R14585 M831894
./instances/Regular/reg-d5-n10000.4.gml N10000 E25000 R14599 M520107
./instances/Regular/reg-d5-n10000.9.gml N10000 E25000 R14598 M751423
./instances/Regular/reg-d3-n10000.6.gml N10000 E15000 R4780 M159081
./instances/Regular/reg-d3-n100.8.gml N100 E150 R27 M3.801
./instances/Regular/reg-d10-n100.10.gml N100 E500 R306 M36.486
./instances/Regular/reg-d3-n1000.0.gml N1000 E1500 R427 M411.925
./instances/Regular/reg-d10-n100.13.gml N100 E500 R310 M35.445
./instances/Regular/reg-d10-n100.0.gml N100 E500 R303 M36.352
./instances/Regular/reg-d10-n1000.7.gml N1000 E5000 R3716 M4194.99
./instances/Regular/reg-d2-n100.11.gml N100 E100 R0 M0.219 O
./instances/Regular/reg-d2-n100.9.gml N100 E100 R0 M0.234 O
./instances/Regular/reg-d3-n100.5.gml N100 E150 R32 M3.407
./instances/Regular/reg-d2-n1000.13.gml N1000 E1000 R0 M1.875 O
./instances/Regular/reg-d20-n1000.17.gml N1000 E10000 R8294 M14752
./instances/Regular/reg-d5-n10000.11.gml N10000 E25000 R14604 M881452
./instances/Regular/reg-d5-n100.11.gml N100 E250 R108 M11.982
./instances/Regular/reg-d3-n100.12.gml N100 E150 R30 M3.367
./instances/Regular/reg-d20-n1000.8.gml N1000 E10000 R8298 M14687.3
./instances/Regular/reg-d3-n10000.14.gml N10000 E15000 R4779 M158222
./instances/Regular/reg-d20-n100.7.gml N100 E1000 R779 M96.586
./instances/Regular/reg-d2-n100.4.gml N100 E100 R0 M0.222 O
./instances/Regular/reg-d5-n1000.11.gml N1000 E2500 R1360 M1230.8
./instances/Regular/reg-d10-n10000.10.gml N10000 E50000 R39226 M1.75493e+06
./instances/Regular/reg-d20-n1000.10.gml N1000 E10000 R8284 M15114.7
./instances/Regular/reg-d3-n1000.13.gml N1000 E1500 R430 M409.86
./instances/Regular/reg-d10-n10000.18.gml N10000 E50000 R39235 M1.79222e+06
./instances/Regular/reg-d10-n10000.7.gml N10000 E50000 R39223 M1.87755e+06
./instances/Regular/reg-d2-n100.15.gml N100 E100 R0 M0.217 O
./instances/Regular/reg-d20-n100.13.gml N100 E1000 R773 M94.726
./instances/Regular/reg-d10-n10000.11.gml N10000 E50000 R39259 M2.07135e+06
./instances/Regular/reg-d20-n100.12.gml N100 E1000 R774 M92.356
./instances/Regular/reg-d10-n10000.15.gml N10000 E50000 R39223 M2.09951e+06
./instances/Regular/reg-d10-n10000.16.gml N10000 E50000 R39249 M1.89685e+06
./instances/Regular/reg-d10-n10000.5.gml N10000 E50000 R39219 M2.17427e+06
./instances/Regular/reg-d10-n100.1.gml N100 E500 R310 M36.466
./instances/Regular/reg-d10-n10000.1.gml N10000 E50000 R39237 M2.2449e+06
./instances/Regular/reg-d5-n1000.10.gml N1000 E2500 R1373 M1303.93
./instances/Regular/reg-d20-n1000.0.gml N1000 E10000 R8273 M15463.6
./instances/Regular/reg-d10-n10000.13.gml N10000 E50000 R39213 M1.99875e+06
./instances/Regular/reg-d2-n1000.15.gml N1000 E1000 R0 M1.903 O
./instances/Regular/reg-d10-n100.2.gml N100 E500 R310 M36.251
./instances/Regular/reg-d10-n1000.2.gml N1000 E5000 R3719 M4393.95
./instances/Regular/reg-d5-n1000.17.gml N1000 E2500 R1373 M1319.75
./instances/Regular/reg-d3-n10000.16.gml N10000 E15000 R4774 M155712
./instances/Regular/reg-d3-n10000.7.gml N10000 E15000 R4792 M262688
./instances/Regular/reg-d20-n100.1.gml N100 E1000 R775 M89.858
./instances/Regular/reg-d3-n10000.9.gml N10000 E15000 R4782 M170982
./instances/Regular/reg-d3-n10000.17.gml N10000 E15000 R4789 M167310
./instances/Regular/reg-d5-n100.4.gml N100 E250 R104 M11.245
./instances/Regular/reg-d5-n1000.3.gml N1000 E2500 R1362 M1320.56
./instances/Regular/reg-d3-n1000.11.gml N1000 E1500 R427 M411.594
./instances/Regular/reg-d5-n100.8.gml N100 E250 R109 M11.785
./instances/Regular/reg-d2-n10000.12.gml N10000 E10000 R0 M45.589 O
./instances/Regular/reg-d20-n100.10.gml N100 E1000 R776 M96.665
./instances/Regular/reg-d3-n1000.10.gml N1000 E1500 R435 M406.144
./instances/Regular/reg-d5-n100.1.gml N100 E250 R110 M10.478
./instances/Regular/reg-d5-n10000.16.gml N10000 E25000 R14600 M549114
./instances/Regular/reg-d10-n1000.3.gml N1000 E5000 R3680 M4714.58
./instances/Regular/reg-d10-n1000.0.gml N1000 E5000 R3692 M4423.1
./instances/Regular/reg-d10-n1000.11.gml N1000 E5000 R3697 M4154.98
./instances/Regular/reg-d20-n1000.9.gml N1000 E10000 R8279 M14432.7
./instances/Regular/reg-d10-n10000.4.gml N10000 E50000 R39238 M1.95712e+06
./instances/Regular/reg-d10-n100.18.gml N100 E500 R304 M34.189
./instances/Regular/reg-d5-n100.17.gml N100 E250 R105 M12.785
./instances/Regular/reg-d2-n1000.7.gml N1000 E1000 R0 M1.74 O
./instances/Regular/reg-d10-n100.4.gml N100 E500 R309 M33.993
./instances/Regular/reg-d3-n10000.15.gml N10000 E15000 R4795 M164208
./instances/Regular/reg-d10-n1000.19.gml N1000 E5000 R3678 M4365.12
./instances/Regular/reg-d10-n1000.18.gml N1000 E5000 R3690 M3883.36
./instances/Regular/reg-d5-n1000.15.gml N1000 E2500 R1366 M1270.43
./instances/Regular/reg-d5-n10000.17.gml N10000 E25000 R14595 M763534
./instances/Regular/reg-d20-n100.18.gml N100 E1000 R775 M97.075
./instances/Regular/reg-d2-n10000.0.gml N10000 E10000 R0 M39.117 O
./instances/Regular/reg-d2-n100.14.gml N100 E100 R0 M0.193 O
./instances/Regular/reg-d20-n1000.3.gml N1000 E10000 R8325 M15013.1
./instances/Regular/reg-d3-n1000.15.gml N1000 E1500 R432 M412.105
./instances/Regular/reg-d10-n10000.0.gml N10000 E50000 R39238 M2.43094e+06
./instances/Regular/reg-d20-n1000.16.gml N1000 E10000 R8287 M14707
./instances/Regular/reg-d20-n1000.15.gml N1000 E10000 R8285 M14810
./instances/Regular/reg-d10-n1000.13.gml N1000 E5000 R3706 M3735.02
./instances/Regular/reg-d2-n10000.9.gml N10000 E10000 R0 M46.251 O
./instances/Regular/reg-d2-n10000.13.gml N10000 E10000 R0 M45.752 O
./instances/Regular/reg-d10-n10000.17.gml N10000 E50000 R39223 M2.00627e+06
./instances/Regular/reg-d3-n10000.0.gml N10000 E15000 R4788 M165257
./instances/Regular/reg-d3-n100.15.gml N100 E150 R31 M3.663
./instances/Regular/reg-d3-n1000.4.gml N1000 E1500 R432 M372.956
./instances/Regular/reg-d2-n10000.11.gml N10000 E10000 R0 M42.614 O
./instances/Regular/reg-d3-n10000.18.gml N10000 E15000 R4786 M162674
./instances/Regular/reg-d5-n100.13.gml N100 E250 R103 M11.51
./instances/Regular/reg-d5-n10000.6.gml N10000 E25000 R14615 M568363
./instances/Regular/reg-d2-n100.10.gml N100 E100 R0 M0.219 O
./instances/Regular/reg-d3-n10000.11.gml N10000 E15000 R4786 M167665
./instances/Regular/reg-d10-n10000.14.gml N10000 E50000 R39249 M2.3308e+06
./instances/Regular/reg-d5-n10000.12.gml N10000 E25000 R14583 M809537
./instances/Regular/reg-d3-n10000.10.gml N10000 E15000 R4765 M165024
./instances/Regular/reg-d2-n10000.10.gml N10000 E10000 R0 M34.605 O
./instances/Regular/reg-d10-n10000.19.gml N10000 E50000 R39269 M1.73142e+06
./instances/Regular/reg-d2-n10000.1.gml N10000 E10000 R0 M49.528 O
./instances/Regular/reg-d3-n1000.16.gml N1000 E1500 R427 M418.805
./instances/Regular/reg-d20-n100.19.gml N100 E1000 R773 M95.478
./instances/Regular/reg-d3-n1000.1.gml N1000 E1500 R434 M406.215
./instances/Regular/reg-d5-n100.12.gml N100 E250 R102 M12.178
./instances/Regular/reg-d3-n1000.19.gml N1000 E1500 R442 M393.808
./instances/Regular/reg-d5-n100.14.gml N100 E250 R109 M12.102
./instances/Regular/reg-d3-n1000.5.gml N1000 E1500 R431 M407.268
./instances/Regular/reg-d20-n100.9.gml N100 E1000 R775 M93.281
./instances/Regular/reg-d2-n10000.2.gml N10000 E10000 R0 M56.522 O
./instances/Regular/reg-d10-n10000.8.gml N10000 E50000 R39279 M2.21858e+06
./instances/Regular/reg-d2-n100.12.gml N100 E100 R0 M0.207 O
./instances/Regular/reg-d3-n1000.18.gml N1000 E1500 R429 M415.355
./instances/Regular/reg-d5-n10000.1.gml N10000 E25000 R14600 M603191
./instances/Regular/reg-d3-n100.11.gml N100 E150 R28 M4.31
./instances/Regular/reg-d10-n1000.6.gml N1000 E5000 R3731 M4112.35
./instances/Regular/reg-d10-n1000.5.gml N1000 E5000 R3705 M4379.04
./instances/Regular/reg-d3-n1000.7.gml N1000 E1500 R425 M412.286
./instances/Regular/reg-d20-n1000.12.gml N1000 E10000 R8294 M14828.5
./instances/Regular/reg-d2-n10000.3.gml N10000 E10000 R0 M60.665 O
./instances/Regular/reg-d5-n100.0.gml N100 E250 R103 M11.457
./instances/Regular/reg-d10-n100.3.gml N100 E500 R307 M34.579
./instances/Regular/reg-d2-n100.1.gml N100 E100 R0 M0.247 O
./instances/Regular/reg-d2-n1000.2.gml N1000 E1000 R0 M1.586 O
./instances/Regular/reg-d2-n1000.3.gml N1000 E1000 R0 M2.095 O
./instances/Regular/reg-d2-n1000.10.gml N1000 E1000 R0 M1.791 O
./instances/Regular/reg-d10-n100.15.gml N100 E500 R309 M35.444
./instances/Regular/reg-d20-n1000.4.gml N1000 E10000 R8299 M14114.1
./instances/Regular/reg-d10-n100.17.gml N100 E500 R302 M35.803
./instances/Regular/reg-d20-n100.14.gml N100 E1000 R770 M97.571
./instances/Regular/reg-d20-n100.15.gml N100 E1000 R776 M95.295
./instances/Regular/reg-d5-n100.7.gml N100 E250 R103 M7.902
./instances/Regular/reg-d2-n100.16.gml N100 E100 R0 M0.181 O
./instances/Regular/reg-d5-n100.10.gml N100 E250 R115 M7.689
./instances/Regular/reg-d5-n1000.16.gml N1000 E2500 R1365 M1237.19
./instances/Regular/reg-d3-n100.4.gml N100 E150 R31 M2.651
./instances/Regular/reg-d10-n10000.6.gml N10000 E50000 R39237 M2.1988e+06
./instances/Regular/reg-d2-n1000.8.gml N1000 E1000 R0 M2.079 O
./instances/Regular/reg-d10-n100.6.gml N100 E500 R301 M32.252
./instances/Regular/reg-d3-n1000.8.gml N1000 E1500 R432 M403.51
./instances/Regular/reg-d10-n10000.12.gml N10000 E50000 R39238 M2.316e+06
./instances/Regular/reg-d10-n1000.8.gml N1000 E5000 R3701 M4674.27
./instances/Regular/reg-d2-n10000.8.gml N10000 E10000 R0 M38.689 O
./instances/Regular/reg-d2-n100.2.gml N100 E100 R0 M0.226 O
./instances/Regular/reg-d5-n1000.19.gml N1000 E2500 R1363 M1318.5
./instances/Regular/reg-d20-n100.2.gml N100 E1000 R782 M61.941
./instances/Regular/reg-d10-n100.14.gml N100 E500 R307 M30.871
./instances/Regular/reg-d3-n1000.9.gml N1000 E1500 R427 M388.416
./instances/Regular/reg-d20-n1000.6.gml N1000 E10000 R8300 M15225.7
./instances/Regular/reg-d10-n1000.4.gml N1000 E5000 R3689 M4177.55
./instances/Regular/reg-d20-n10000.6.gml N10000 E100000 R87982 M5.22807e+06
./instances/Regular/reg-d20-n100.6.gml N100 E1000 R779 M84.906
./instances/Regular/reg-d10-n1000.9.gml N1000 E5000 R3710 M3847.2
./instances/Regular/reg-d2-n10000.4.gml N10000 E10000 R0 M40.614 O
./instances/Regular/reg-d2-n100.0.gml N100 E100 R0 M0.234 O
./instances/Regular/reg-d20-n10000.15.gml N10000 E100000 R88010 M5.25298e+06
./instances/Regular/reg-d5-n1000.6.gml N1000 E2500 R1371 M1298.62
./instances/Regular/reg-d10-n10000.3.gml N10000 E50000 R39264 M1.94463e+06
./instances/Regular/reg-d2-n10000.5.gml N10000 E10000 R0 M24.203 O
./instances/Regular/reg-d3-n100.9.gml N100 E150 R31 M2.574
./instances/Regular/reg-d20-n10000.1.gml N10000 E100000 R87869 M4.74778e+06
./instances/Regular/reg-d5-n10000.10.gml N10000 E25000 R14605 M642689
./instances/Regular/reg-d20-n10000.12.gml N10000 E100000 R87991 M5.46485e+06
./instances/Regular/reg-d5-n10000.18.gml N10000 E25000 R14602 M544675
./instances/Regular/reg-d20-n10000.2.gml N10000 E100000 R88008 M5.55362e+06
./instances/Regular/reg-d5-n10000.5.gml N10000 E25000 R14607 M610983
./instances/Regular/reg-d20-n10000.10.gml N10000 E100000 R87969 M5.65469e+06
./instances/Regular/reg-d20-n10000.19.gml N10000 E100000 R87940 M5.52565e+06
./instances/Regular/reg-d10-n10000.9.gml N10000 E50000 R39227 M1.682e+06
./instances/Regular/reg-d20-n10000.7.gml N10000 E100000 R87970 M4.95977e+06
./instances/Regular/reg-d20-n10000.3.gml N10000 E100000 R87933 M5.79373e+06
./instances/Regular/reg-d20-n10000.11.gml N10000 E100000 R87966 M5.08109e+06
./instances/Regular/reg-d20-n10000.0.gml N10000 E100000 R87953 M5.16564e+06
./instances/Regular/reg-d20-n10000.4.gml N10000 E100000 R87955 M5.33976e+06
./instances/Regular/reg-d20-n10000.13.gml N10000 E100000 R87956 M4.66178e+06
./instances/Regular/reg-d10-n10000.2.gml N10000 E50000 R39256 M1.61653e+06
./instances/Regular/reg-d20-n10000.17.gml N10000 E100000 R87997 M5.05712e+06
./instances/Regular/reg-d20-n10000.8.gml N10000 E100000 R87921 M4.62681e+06
./instances/Regular/reg-d20-n10000.14.gml N10000 E100000 R87902 M4.25494e+06
./instances/Regular/reg-d20-n10000.9.gml N10000 E100000 R87964 M3.46278e+06
./instances/Regular/reg-d20-n10000.18.gml N10000 E100000 R87929 M3.92428e+06
./instances/Regular/reg-d20-n10000.5.gml N10000 E100000 R87952 M4.30356e+06
./instances/Regular/reg-d20-n10000.16.gml N10000 E100000 R87908 M3.25563e+06
./instances/Dimacs/gte_bad.60090 N49 E130 R32 M3.005
./instances/Dimacs/gte_bad.451760 N49 E130 R32 M2.852
./instances/Dimacs/gte_bad.1160 N49 E130 R32 M2.893
./instances/Dimacs/gte_bad.298300 N49 E130 R32 M4.821
./instances/Dimacs/gte_bad.510 N49 E130 R32 M4.845
./instances/Dimacs/gte_bad.60 N49 E130 R32 M2.851
./instances/Dimacs/gte_bad.35620 N49 E130 R32 M4.928
./instances/Dimacs/gte_bad.6410 N49 E130 R32 M2.425
./instances/Dimacs/gte_bad.176280 N49 E130 R32 M2.363
./instances/Dimacs/gte_bad.469010 N49 E130 R32 M3.866
./instances/Dimacs/gte_bad.6830 N49 E130 R32 M3.799
./instances/Dimacs/gte_bad.508829 N49 E130 R32 M3.773
./instances/Dimacs/gte_bad.1700 N49 E130 R32 M3.179
./instances/Dimacs/gte_bad.15100 N49 E130 R32 M2.951
./instances/Dimacs/gte_bad.160 N49 E130 R32 M2.913
./instances/Dimacs/gte_bad.49320 N49 E130 R32 M2.841
./instances/Dimacs/gte_bad.20 N49 E130 R32 M3.178
./instances/Dimacs/gte_bad.200 N49 E130 R32 M2.322
./instances/Dimacs/gte_bad.65330 N49 E130 R32 M2.327
./instances/Dimacs/gte_bad.40 N49 E130 R32 M2.348
./instances/Dimacs/gte_bad.460 N49 E130 R32 M2.418
./instances/Dimacs/gte_bad.15710 N49 E130 R32 M4.003
./instances/Dimacs/r422.geom N115 E380 R217 M12.946
./instances/Dimacs/r1002.geom N329 E997 R488 M109.673
./instances/Dimacs/r2392.geom N478 E2368 R1463 M513.18
./instances/Dimacs/r20726.geom N38692 E20423 R0 M5549.44 O


==> Results/cactus.txt <==
./instances/SteinLib/SP/se03.stp N13 E21 M0.144 O R0
./instances/SteinLib/SP/design432.stp N8 E20 M0.115 R10
./instances/SteinLib/SP/oddwheel3.stp N33 E0 M0.11 O R0
./instances/SteinLib/SP/antiwheel5.stp N33 E0 M0.112 O R0
./instances/SteinLib/SP/oddcycle3.stp N33 E0 M0.105 O R0
./instances/SteinLib/MSM/msm0580.stp N338 E541 M1.159 O R0
./instances/SteinLib/MSM/msm4038.stp N237 E390 M0.687 O R0
./instances/SteinLib/MSM/msm1707.stp N278 E478 M0.668 O R0
./instances/SteinLib/MSM/msm4414.stp N317 E476 M0.833 O R0
./instances/SteinLib/MSM/msm4224.stp N191 E302 M0.483 O R0
./instances/SteinLib/MSM/msm1008.stp N402 E695 M1.123 O R0
./instances/SteinLib/SP/w13c29.stp N783 E2262 M2.336 R1480
./instances/SteinLib/SP/w23c23.stp N1081 E3174 M3.4 R2094
./instances/SteinLib/MSM/msm2326.stp N418 E723 M0.969 O R0
./instances/SteinLib/MSM/msm0654.stp N1290 E2270 M2.149 O R0
./instances/SteinLib/MSM/msm1844.stp N90 E135 M0.235 O R0
./instances/SteinLib/MSM/msm3676.stp N957 E1554 M2.349 O R0
./instances/SteinLib/MSM/msm4114.stp N402 E690 M0.991 O R0
./instances/SteinLib/MSM/msm1234.stp N933 E1632 M2.15 O R0
./instances/SteinLib/MSM/msm4515.stp N777 E1358 M1.147 O R0
./instances/SteinLib/PUC/hc7p.stp N128 E448 M0.337 R321
./instances/SteinLib/MSM/msm3277.stp N1704 E2991 M4.122 O R0
./instances/SteinLib/MSM/msm1931.stp N875 E1522 M1.727 O R0
./instances/SteinLib/MSM/msm4190.stp N391 E666 M0.87 O R0
./instances/SteinLib/MSM/msm2152.stp N2132 E3702 M3.039 O R0
./instances/SteinLib/MSM/msm2000.stp N898 E1562 M1.921 O R0
./instances/SteinLib/MSM/msm0920.stp N752 E1264 M1.5 O R0
./instances/SteinLib/MSM/msm1477.stp N1199 E2078 M2.809 O R0
./instances/SteinLib/MSM/msm0709.stp N1442 E2403 M3.394 O R0
./instances/SteinLib/SP/w3c571.stp N3997 E10278 M7.035 R6282
./instances/SteinLib/MSM/msm2802.stp N1709 E2963 M3.531 O R0
./instances/SteinLib/PUC/cc5-3u.stp N243 E1215 M0.733 R852
./instances/SteinLib/MSM/msm2601.stp N2961 E5100 M5.252 O R0
./instances/SteinLib/MSM/msm2705.stp N1359 E2458 M3.048 O R0
./instances/SteinLib/PUC/hc7u.stp N128 E448 M0.46 R321
./instances/SteinLib/PUC/cc6-3u.stp N729 E4368 M3.943 R3276
./instances/SteinLib/PUC/cc3-5p.stp N125 E750 M0.631 R564
./instances/SteinLib/PUC/hc8u.stp N256 E1024 M1.075 R769
./instances/SteinLib/PUC/cc3-4p.stp N64 E288 M0.293 R197
./instances/SteinLib/MSM/msm2846.stp N3263 E5783 M7.246 O R0
./instances/SteinLib/MSM/msm2525.stp N3031 E5239 M6.671 O R0
./instances/SteinLib/PUC/cc10-2u.stp N1024 E5120 M5.219 R4097
./instances/SteinLib/PUC/cc3-4u.stp N64 E288 M0.307 R197
./instances/SteinLib/PUC/hc9u.stp N512 E2304 M2.873 R1793
./instances/SteinLib/PUC/hc6u.stp N64 E192 M0.223 R129
./instances/SteinLib/PUC/cc9-2u.stp N512 E2304 M2.743 R1793
./instances/SteinLib/PUC/hc6p.stp N64 E192 M0.23 R129
./instances/SteinLib/PUC/cc3-5u.stp N125 E750 M0.591 R564
./instances/SteinLib/MSM/msm3829.stp N4221 E7255 M8.089 O R0
./instances/SteinLib/MSM/msm4312.stp N5181 E8893 M11.425 O R0
./instances/SteinLib/PUC/cc9-2p.stp N512 E2304 M2.887 R1793
./instances/SteinLib/MSM/msm2492.stp N4045 E7094 M7.71 O R0
./instances/SteinLib/PUC/cc6-2u.stp N64 E192 M0.164 R129
./instances/SteinLib/MSM/msm3727.stp N4640 E8255 M10.165 O R0
./instances/SteinLib/PUC/hc10p.stp N1024 E5120 M6.848 R4097
./instances/SteinLib/PUC/bip42p.stp N1200 E3982 M8.089 R2783
./instances/SteinLib/PUC/bip52u.stp N2200 E7997 M25.597 R5798
./instances/SteinLib/PUC/bipe2u.stp N550 E5013 M28.239 R4464
./instances/SteinLib/PUC/hc9p.stp N512 E2304 M1.981 R1793
./instances/SteinLib/PUC/bipe2p.stp N550 E5013 M31.126 R4464
./instances/SteinLib/PUC/cc6-2p.stp N64 E192 M0.26 R129
./instances/SteinLib/PUC/bip52p.stp N2200 E7997 M22.006 R5798
./instances/SteinLib/PUC/cc11-2p.stp N2048 E11263 M15.062 R9216
./instances/SteinLib/PUC/hc10u.stp N1024 E5120 M6.827 R4097
./instances/SteinLib/PUC/bip42u.stp N1200 E3982 M8.048 R2783
./instances/SteinLib/PUC/cc5-3p.stp N243 E1215 M1.076 R852
./instances/SteinLib/P6E/p620.stp N100 E180 M0.257 O R0
./instances/SteinLib/PUC/hc8p.stp N256 E1024 M1.281 R769
./instances/SteinLib/P6E/p621.stp N100 E180 M0.238 O R0
./instances/SteinLib/PUC/bip62p.stp N1200 E10002 M35.514 R8803
./instances/SteinLib/P6E/p624.stp N100 E180 M0.177 O R0
./instances/SteinLib/PUC/cc7-3u.stp N2187 E15308 M18.476 R12029
./instances/SteinLib/P6E/p623.stp N100 E180 M0.162 O R0
./instances/SteinLib/P6E/p622.stp N100 E180 M0.24 O R0
./instances/SteinLib/P6E/p633.stp N200 E370 M0.402 O R0
./instances/SteinLib/PUC/cc6-3p.stp N729 E4368 M3.947 R3276
./instances/SteinLib/P6E/p630.stp N200 E370 M0.431 O R0
./instances/SteinLib/P6E/p628.stp N100 E180 M0.236 O R0
./instances/SteinLib/P6E/p619.stp N100 E180 M0.252 O R0
./instances/SteinLib/P6E/p629.stp N100 E180 M0.24 O R0
./instances/SteinLib/P6E/p627.stp N100 E180 M0.244 O R0
./instances/SteinLib/P6E/p631.stp N200 E370 M0.425 O R0
./instances/SteinLib/PUC/cc3-10p.stp N1000 E13500 M19.885 R12005
./instances/SteinLib/PUC/bip62u.stp N1200 E10002 M44.942 R8803
./instances/SteinLib/P6E/p625.stp N100 E180 M0.258 O R0
./instances/SteinLib/PUC/cc10-2p.stp N1024 E5120 M7.286 R4097
./instances/SteinLib/P6E/p632.stp N200 E370 M0.418 O R0
./instances/SteinLib/P6E/p626.stp N100 E180 M0.157 O R0
./instances/SteinLib/PUC/cc3-10u.stp N1000 E13500 M19.731 R12005
./instances/SteinLib/PUC/cc7-3p.stp N2187 E15308 M18.673 R12029
./instances/SteinLib/PUC/cc3-11p.stp N1331 E19965 M31.145 R17970
./instances/SteinLib/PUC/hc11p.stp N2048 E11264 M21.75 R9217
./instances/SteinLib/PUC/cc11-2u.stp N2048 E11263 M22.329 R9216
./instances/SteinLib/E/e08.stp N2500 E5000 M15.881 R2491
./instances/SteinLib/PUC/cc12-2u.stp N4096 E24574 M61.257 R20479
./instances/SteinLib/E/e05.stp N2500 E3125 M40.385 R625
./instances/SteinLib/PUC/hc11u.stp N2048 E11264 M21.922 R9217
./instances/SteinLib/E/e04.stp N2500 E3125 M38.721 R626
./instances/SteinLib/PUC/cc3-11u.stp N1331 E19965 M30.437 R17970
./instances/SteinLib/PUC/cc12-2p.stp N4096 E24574 M50.038 R20479
./instances/SteinLib/E/e06.stp N2500 E5000 M15.264 R2490
./instances/SteinLib/PUC/hc12u.stp N4096 E24576 M66.844 R20481
./instances/SteinLib/E/e09.stp N2500 E5000 M20.785 R2490
./instances/SteinLib/I160/i160-104.stp N160 E240 M0.434 R76
./instances/SteinLib/I160/i160-015.stp N160 E812 M0.947 R592
./instances/SteinLib/PUC/bipa2u.stp N3300 E18073 M105.322 R14774
./instances/SteinLib/I160/i160-331.stp N160 E320 M0.496 R149
./instances/SteinLib/I160/i160-335.stp N160 E320 M0.549 R152
./instances/SteinLib/I160/i160-013.stp N160 E812 M0.648 R589
./instances/SteinLib/I160/i160-231.stp N160 E320 M0.506 R150
./instances/SteinLib/I160/i160-001.stp N160 E240 M0.436 R77
./instances/SteinLib/I160/i160-234.stp N160 E320 M0.496 R150
./instances/SteinLib/E/e02.stp N2500 E3125 M39.242 R626
./instances/SteinLib/E/e03.stp N2500 E3125 M40.096 R626
./instances/SteinLib/E/e12.stp N2500 E12500 M49.218 R9846
./instances/SteinLib/I160/i160-043.stp N160 E2544 M2.135 R2307
./instances/SteinLib/E/e10.stp N2500 E5000 M25.295 R2493
./instances/SteinLib/PUC/cc3-12p.stp N1728 E28512 M70.024 R25925
./instances/SteinLib/E/e14.stp N2500 E12500 M40.416 R9857
./instances/SteinLib/PUC/hc12p.stp N4096 E24576 M71.478 R20481
./instances/SteinLib/I160/i160-202.stp N160 E240 M0.437 R76
./instances/SteinLib/I160/i160-014.stp N160 E812 M0.893 R591
./instances/SteinLib/I160/i160-103.stp N160 E240 M0.437 R78
./instances/SteinLib/E/e07.stp N2500 E5000 M19.632 R2489
./instances/SteinLib/I160/i160-141.stp N160 E2544 M2.153 R2307
./instances/SteinLib/E/e01.stp N2500 E3125 M39.801 R625
./instances/SteinLib/I160/i160-005.stp N160 E240 M0.435 R75
./instances/SteinLib/I160/i160-214.stp N160 E812 M0.85 R591
./instances/SteinLib/E/e15.stp N2500 E12500 M56.071 R9837
./instances/SteinLib/I160/i160-011.stp N160 E812 M0.875 R592
./instances/SteinLib/I160/i160-315.stp N160 E812 M0.868 R592
./instances/SteinLib/I160/i160-035.stp N160 E320 M0.447 R157
./instances/SteinLib/I160/i160-243.stp N160 E2544 M2.157 R2308
./instances/SteinLib/I160/i160-313.stp N160 E812 M0.901 R589
./instances/SteinLib/I160/i160-115.stp N160 E812 M0.647 R597
./instances/SteinLib/I160/i160-132.stp N160 E320 M0.518 R155
./instances/SteinLib/I160/i160-242.stp N160 E2544 M2.528 R2307
./instances/SteinLib/I160/i160-111.stp N160 E812 M0.885 R590
./instances/SteinLib/I160/i160-114.stp N160 E812 M0.633 R592
./instances/SteinLib/I160/i160-113.stp N160 E812 M0.822 R586
./instances/SteinLib/I160/i160-205.stp N160 E240 M0.41 R76
./instances/SteinLib/I160/i160-144.stp N160 E2544 M2.496 R2308
./instances/SteinLib/E/e11.stp N2500 E12500 M42.819 R9843
./instances/SteinLib/I160/i160-232.stp N160 E320 M0.496 R155
./instances/SteinLib/I160/i160-213.stp N160 E812 M1.014 R587
./instances/SteinLib/I160/i160-134.stp N160 E320 M0.576 R154
./instances/SteinLib/I160/i160-342.stp N160 E2544 M2.189 R2307
./instances/SteinLib/PUC/cc3-12u.stp N1728 E28512 M72.716 R25925
./instances/SteinLib/I160/i160-131.stp N160 E320 M0.506 R151
./instances/SteinLib/I160/i160-002.stp N160 E240 M0.389 R81
./instances/SteinLib/I160/i160-332.stp N160 E320 M0.498 R153
./instances/SteinLib/PUC/bipa2p.stp N3300 E18073 M101.168 R14774
./instances/SteinLib/I160/i160-003.stp N160 E240 M0.458 R79
./instances/SteinLib/I160/i160-123.stp N160 E12720 M11.854 R12482
./instances/SteinLib/I160/i160-105.stp N160 E240 M0.448 R78
./instances/SteinLib/I160/i160-241.stp N160 E2544 M2.258 R2307
./instances/SteinLib/I160/i160-341.stp N160 E2544 M1.531 R2308
./instances/SteinLib/I160/i160-004.stp N160 E240 M0.443 R78
./instances/SteinLib/I160/i160-233.stp N160 E320 M0.466 R154
./instances/SteinLib/I160/i160-345.stp N160 E2544 M2.25 R2309
./instances/SteinLib/I160/i160-012.stp N160 E812 M0.909 R593
./instances/SteinLib/E/e13.stp N2500 E12500 M40.672 R9854
./instances/SteinLib/I160/i160-344.stp N160 E2544 M2.286 R2307
./instances/SteinLib/I160/i160-222.stp N160 E12720 M14.729 R12482
./instances/SteinLib/I160/i160-312.stp N160 E812 M0.886 R593
./instances/SteinLib/I160/i160-225.stp N160 E12720 M13.202 R12482
./instances/SteinLib/I160/i160-235.stp N160 E320 M0.489 R148
./instances/SteinLib/I160/i160-044.stp N160 E2544 M2.243 R2307
./instances/SteinLib/I160/i160-212.stp N160 E812 M0.914 R594
./instances/SteinLib/I160/i160-135.stp N160 E320 M0.553 R155
./instances/SteinLib/I160/i160-042.stp N160 E2544 M2.217 R2306
./instances/SteinLib/I160/i160-304.stp N160 E240 M0.442 R77
./instances/SteinLib/I160/i160-322.stp N160 E12720 M11.198 R12482
./instances/SteinLib/I160/i160-025.stp N160 E12720 M13.234 R12482
./instances/SteinLib/I160/i160-024.stp N160 E12720 M13.279 R12482
./instances/SteinLib/I160/i160-305.stp N160 E240 M0.462 R80
./instances/SteinLib/I160/i160-321.stp N160 E12720 M13.397 R12482
./instances/SteinLib/I160/i160-201.stp N160 E240 M0.439 R81
./instances/SteinLib/I160/i160-204.stp N160 E240 M0.434 R78
./instances/SteinLib/I160/i160-033.stp N160 E320 M0.474 R157
./instances/SteinLib/I160/i160-334.stp N160 E320 M0.482 R155
./instances/SteinLib/I160/i160-311.stp N160 E812 M0.858 R593
./instances/SteinLib/I160/i160-102.stp N160 E240 M0.446 R74
./instances/SteinLib/I160/i160-032.stp N160 E320 M0.467 R156
./instances/SteinLib/I160/i160-125.stp N160 E12720 M11.12 R12482
./instances/SteinLib/I160/i160-301.stp N160 E240 M0.432 R77
./instances/SteinLib/I160/i160-245.stp N160 E2544 M2.235 R2307
./instances/SteinLib/I160/i160-302.stp N160 E240 M0.424 R79
./instances/SteinLib/I160/i160-034.stp N160 E320 M0.521 R150
./instances/SteinLib/I160/i160-303.stp N160 E240 M0.423 R79
./instances/SteinLib/I160/i160-143.stp N160 E2544 M2.112 R2308
./instances/SteinLib/I160/i160-203.stp N160 E240 M0.428 R81
./instances/SteinLib/I160/i160-244.stp N160 E2544 M1.456 R2306
./instances/SteinLib/I160/i160-215.stp N160 E812 M0.885 R592
./instances/SteinLib/I160/i160-124.stp N160 E12720 M11.346 R12482
./instances/SteinLib/I160/i160-314.stp N160 E812 M0.676 R594
./instances/SteinLib/I160/i160-041.stp N160 E2544 M2.19 R2307
./instances/SteinLib/I160/i160-021.stp N160 E12720 M10.612 R12482
./instances/SteinLib/I160/i160-031.stp N160 E320 M0.489 R152
./instances/SteinLib/I160/i160-211.stp N160 E812 M1.034 R593
./instances/SteinLib/I160/i160-343.stp N160 E2544 M2.346 R2307
./instances/SteinLib/I160/i160-101.stp N160 E240 M0.383 R76
./instances/SteinLib/I160/i160-142.stp N160 E2544 M2.165 R2307
./instances/SteinLib/I160/i160-133.stp N160 E320 M0.43 R154
./instances/SteinLib/I160/i160-221.stp N160 E12720 M16.722 R12482
./instances/SteinLib/I160/i160-325.stp N160 E12720 M18.352 R12482
./instances/SteinLib/I160/i160-333.stp N160 E320 M0.514 R155
./instances/SteinLib/I160/i160-323.stp N160 E12720 M18.78 R12482
./instances/SteinLib/DIW/diw0250.stp N353 E608 M0.684 O R0
./instances/SteinLib/I160/i160-324.stp N160 E12720 M18.226 R12482
./instances/SteinLib/I160/i160-112.stp N160 E812 M0.63 R589
./instances/SteinLib/I160/i160-224.stp N160 E12720 M12.782 R12482
./instances/SteinLib/DIW/diw0540.stp N286 E465 M0.604 O R0
./instances/SteinLib/I160/i160-045.stp N160 E2544 M2.254 R2309
./instances/SteinLib/I160/i160-145.stp N160 E2544 M2.301 R2307
./instances/SteinLib/I160/i160-122.stp N160 E12720 M12.736 R12482
./instances/SteinLib/DIW/diw0460.stp N339 E579 M0.651 O R0
./instances/SteinLib/DIW/diw0495.stp N938 E1655 M1.751 O R0
./instances/SteinLib/DIW/diw0523.stp N1080 E2015 M2.225 O R0
./instances/SteinLib/DIW/diw0513.stp N918 E1684 M1.077 O R0
./instances/SteinLib/DIW/diw0260.stp N539 E985 M1.071 O R0
./instances/SteinLib/DIW/diw0445.stp N1804 E3311 M3.648 O R0
./instances/SteinLib/I160/i160-022.stp N160 E12720 M15.506 R12482
./instances/SteinLib/I160/i160-023.stp N160 E12720 M13.951 R12482
./instances/SteinLib/DIW/diw0473.stp N2213 E4135 M5.619 O R0
./instances/SteinLib/DIW/diw0487.stp N2414 E4386 M6.131 O R0
./instances/SteinLib/I160/i160-223.stp N160 E12720 M14.399 R12482
./instances/SteinLib/DIW/diw0393.stp N212 E381 M0.42 O R0
./instances/SteinLib/DIW/diw0313.stp N468 E822 M0.912 O R0
./instances/SteinLib/DMXA/dmxa0296.stp N233 E386 M0.46 O R0
./instances/SteinLib/DMXA/dmxa1109.stp N343 E559 M0.672 O R0
./instances/SteinLib/DMXA/dmxa1516.stp N720 E1269 M0.945 O R0
./instances/SteinLib/DIW/diw0559.stp N3738 E7013 M5.169 O R0
./instances/SteinLib/DMXA/dmxa0848.stp N499 E861 M0.978 O R0
./instances/SteinLib/DIW/diw0795.stp N3221 E5938 M4.53 O R0
./instances/SteinLib/DMXA/dmxa0903.stp N632 E1087 M1.268 O R0
./instances/SteinLib/I160/i160-121.stp N160 E12720 M13.754 R12482
./instances/SteinLib/DMXA/dmxa1721.stp N1005 E1731 M2.058 O R0
./instances/SteinLib/DMXA/dmxa0628.stp N169 E280 M0.358 O R0
./instances/SteinLib/DIW/diw0801.stp N3023 E5575 M6.877 O R0
./instances/SteinLib/DMXA/dmxa1304.stp N298 E503 M0.642 O R0
./instances/SteinLib/DMXA/dmxa0734.stp N663 E1154 M1.366 O R0
./instances/SteinLib/DMXA/dmxa1200.stp N770 E1383 M1.013 O R0
./instances/SteinLib/DIW/diw0234.stp N5349 E10086 M12.911 O R0
./instances/SteinLib/DIW/diw0459.stp N3636 E6789 M7.078 O R0
./instances/SteinLib/DMXA/dmxa0454.stp N1848 E3286 M3.629 O R0
./instances/SteinLib/D/d02.stp N1000 E1250 M6.881 R248
./instances/SteinLib/D/d09.stp N1000 E2000 M3.989 R986
./instances/SteinLib/D/d07.stp N1000 E2000 M2.782 R994
./instances/SteinLib/D/d10.stp N1000 E2000 M4.03 R983
./instances/SteinLib/D/d01.stp N1000 E1250 M7.412 R249
./instances/SteinLib/DMXA/dmxa0368.stp N2050 E3676 M3.924 O R0
./instances/SteinLib/D/d05.stp N1000 E1250 M7.347 R251
./instances/SteinLib/D/d08.stp N1000 E2000 M3.831 R996
./instances/SteinLib/DMXA/dmxa1801.stp N2333 E4137 M4.15 O R0
./instances/SteinLib/D/d04.stp N1000 E1250 M7.224 R249
./instances/SteinLib/D/d06.stp N1000 E2000 M3.96 R995
./instances/SteinLib/D/d03.stp N1000 E1250 M7.409 R250
./instances/SteinLib/D/d13.stp N1000 E5000 M10.594 R3863
./instances/SteinLib/D/d12.stp N1000 E5000 M11.736 R3850
./instances/SteinLib/D/d14.stp N1000 E5000 M11.899 R3877
./instances/SteinLib/D/d11.stp N1000 E5000 M11.995 R3854
./instances/SteinLib/D/d15.stp N1000 E5000 M10.772 R3855
./instances/SteinLib/DMXA/dmxa1010.stp N3983 E7108 M7.952 O R0
./instances/SteinLib/ALUE/alue7229.stp N940 E1474 M1.223 O R0
./instances/SteinLib/ALUE/alue3146.stp N3626 E5869 M9.195 O R0
./instances/SteinLib/DIW/diw0778.stp N7231 E13727 M25.084 O R0
./instances/SteinLib/ALUE/alue6951.stp N2818 E4419 M8.33 O R0
./instances/SteinLib/ALUE/alue6179.stp N3372 E5213 M11.563 O R0
./instances/SteinLib/ALUE/alue6457.stp N3932 E6137 M10.547 O R0
./instances/SteinLib/DIW/diw0819.stp N10553 E20066 M32.542 O R0
./instances/SteinLib/ALUE/alue5067.stp N3524 E5560 M7.18 O R0
./instances/SteinLib/ALUE/alue2105.stp N1220 E1858 M2.89 O R0
./instances/SteinLib/ALUE/alue6735.stp N4119 E6696 M11.041 O R0
./instances/SteinLib/ALUE/alue2087.stp N1244 E1971 M2.738 O R0
./instances/SteinLib/LIN/lin14.stp N828 E1472 M2.15 O R0
./instances/SteinLib/DIW/diw0779.stp N11821 E22516 M38.164 O R0
./instances/SteinLib/ALUE/alue7066.stp N6405 E10454 M24.249 O R0
./instances/SteinLib/LIN/lin09.stp N313 E532 M0.576 O R0
./instances/SteinLib/LIN/lin06.stp N165 E274 M0.385 O R0
./instances/SteinLib/LIN/lin05.stp N160 E269 M0.415 O R0
./instances/SteinLib/LIN/lin12.stp N818 E1462 M1.876 O R0
./instances/SteinLib/ALUE/alue5623.stp N4472 E6938 M13.662 O R0
./instances/SteinLib/LIN/lin13.stp N822 E1466 M2.259 O R0
./instances/SteinLib/LIN/lin10.stp N321 E540 M0.796 O R0
./instances/SteinLib/D/d18.stp N1000 E25000 M92.962 R23515
./instances/SteinLib/ALUE/alue5345.stp N5179 E8165 M15.834 O R0
./instances/SteinLib/DIW/diw0820.stp N11749 E22384 M47.065 O R0
./instances/SteinLib/LIN/lin02.stp N55 E82 M0.163 O R0
./instances/SteinLib/LIN/lin19.stp N2010 E3662 M5.581 O R0
./instances/SteinLib/LIN/lin20.stp N3675 E6709 M12.844 O R0
./instances/SteinLib/D/d17.stp N1000 E25000 M93.735 R23514
./instances/SteinLib/LIN/lin08.stp N311 E530 M0.794 O R0
./instances/SteinLib/D/d19.stp N1000 E25000 M98.923 R23513
./instances/SteinLib/LIN/lin03.stp N57 E84 M0.191 O R0
./instances/SteinLib/D/d16.stp N1000 E25000 M85.137 R23512
./instances/SteinLib/LIN/lin15.stp N840 E1484 M1.979 O R0
./instances/SteinLib/LIN/lin04.stp N157 E266 M0.294 O R0
./instances/SteinLib/D/d20.stp N1000 E25000 M92.179 R23513
./instances/SteinLib/LIN/lin22.stp N3692 E6726 M10.781 O R0
./instances/SteinLib/LIN/lin01.stp N53 E80 M0.166 O R0
./instances/SteinLib/LIN/lin17.stp N1989 E3641 M4.199 O R0
./instances/SteinLib/LIN/lin11.stp N816 E1460 M2.096 O R0
./instances/SteinLib/LIN/lin16.stp N1981 E3633 M5.486 O R0
./instances/SteinLib/LIN/lin07.stp N307 E526 M0.767 O R0
./instances/SteinLib/ALUE/alue5901.stp N11543 E18429 M43.902 O R0
./instances/SteinLib/LIN/lin18.stp N1994 E3646 M5.496 O R0
./instances/SteinLib/LIN/lin23.stp N3716 E6750 M12.394 O R0
./instances/SteinLib/LIN/lin27.stp N8017 E14753 M41.783 O R0
./instances/SteinLib/E/e18.stp N2500 E62500 M363.7 R58791
./instances/SteinLib/LIN/lin21.stp N3683 E6717 M12.115 O R0
./instances/SteinLib/E/e19.stp N2500 E62500 M385.412 R58793
./instances/SteinLib/E/e20.stp N2500 E62500 M380.116 R58796
./instances/SteinLib/LIN/lin24.stp N7998 E14734 M38.065 O R0
./instances/SteinLib/ALUT/alut0805.stp N966 E1666 M1.863 O R0
./instances/SteinLib/E/e17.stp N2500 E62500 M368.55 R58792
./instances/SteinLib/ALUT/alut2764.stp N387 E626 M0.743 O R0
./instances/SteinLib/ALUT/alut0787.stp N1160 E2089 M2.432 O R0
./instances/SteinLib/E/e16.stp N2500 E62500 M372.253 R58796
./instances/SteinLib/C/c07.stp N500 E1000 M1.781 R487
./instances/SteinLib/LIN/lin26.stp N8013 E14749 M31.6 O R0
./instances/SteinLib/C/c01.stp N500 E625 M2.275 R126
./instances/SteinLib/LIN/lin28.stp N8062 E14798 M25.739 O R0
./instances/SteinLib/C/c10.stp N500 E1000 M1.601 R489
./instances/SteinLib/ALUT/alut1181.stp N3041 E5693 M4.22 O R0
./instances/SteinLib/C/c02.stp N500 E625 M2.207 R123
./instances/SteinLib/C/c12.stp N500 E2500 M4.784 R1887
./instances/SteinLib/ALUT/alut2010.stp N6104 E11011 M11.365 O R0
./instances/SteinLib/C/c05.stp N500 E625 M2.345 R123
./instances/SteinLib/C/c09.stp N500 E1000 M1.601 R496
./instances/SteinLib/C/c03.stp N500 E625 M2.293 R124
./instances/SteinLib/C/c06.stp N500 E1000 M1.649 R491
./instances/SteinLib/LIN/lin25.stp N8007 E14743 M32.167 O R0
./instances/SteinLib/C/c04.stp N500 E625 M2.229 R126
./instances/SteinLib/C/c11.stp N500 E2500 M5.233 R1880
./instances/SteinLib/ALUT/alut2566.stp N5021 E9055 M11.929 O R0
./instances/SteinLib/C/c14.stp N500 E2500 M4.52 R1874
./instances/SteinLib/C/c15.stp N500 E2500 M4.673 R1882
./instances/SteinLib/C/c08.stp N500 E1000 M1.601 R497
./instances/SteinLib/C/c13.stp N500 E2500 M4.607 R1881
./instances/SteinLib/C/c17.stp N500 E12500 M18.626 R11755
./instances/SteinLib/I640/i640-003.stp N640 E960 M2.464 R317
./instances/SteinLib/I640/i640-202.stp N640 E960 M2.442 R319
./instances/SteinLib/C/c16.stp N500 E12500 M20.012 R11756
./instances/SteinLib/I640/i640-034.stp N640 E1280 M2.405 R631
./instances/SteinLib/C/c19.stp N500 E12500 M18.562 R11754
./instances/SteinLib/C/c20.stp N500 E12500 M28.886 R11755
./instances/SteinLib/I640/i640-115.stp N640 E4135 M4.748 R3286
./instances/SteinLib/I640/i640-113.stp N640 E4135 M6.063 R3292
./instances/SteinLib/I640/i640-314.stp N640 E4135 M6.209 R3285
./instances/SteinLib/I640/i640-301.stp N640 E960 M2.561 R317
./instances/SteinLib/I640/i640-332.stp N640 E1280 M2.31 R628
./instances/SteinLib/I640/i640-331.stp N640 E1280 M2.536 R631
./instances/SteinLib/I640/i640-214.stp N640 E4135 M6.567 R3283
./instances/SteinLib/I640/i640-335.stp N640 E1280 M2.434 R632
./instances/SteinLib/I640/i640-013.stp N640 E4135 M5.096 R3282
./instances/SteinLib/C/c18.stp N500 E12500 M22.268 R11758
./instances/SteinLib/I640/i640-333.stp N640 E1280 M2.543 R629
./instances/SteinLib/ALUT/alut2288.stp N9070 E16595 M29.367 O R0
./instances/SteinLib/I640/i640-033.stp N640 E1280 M2.623 R635
./instances/SteinLib/I640/i640-213.stp N640 E4135 M7.222 R3284
./instances/SteinLib/I640/i640-201.stp N640 E960 M2.48 R319
./instances/SteinLib/I640/i640-012.stp N640 E4135 M6.541 R3274
./instances/SteinLib/I640/i640-111.stp N640 E4135 M6.645 R3278
./instances/SteinLib/I640/i640-001.stp N640 E960 M1.635 R319
./instances/SteinLib/LIN/lin32.stp N19112 E35665 M159.706 O R0
./instances/SteinLib/I640/i640-014.stp N640 E4135 M4.944 R3286
./instances/SteinLib/LIN/lin31.stp N19100 E35653 M157.615 O R0
./instances/SteinLib/LIN/lin29.stp N19083 E35636 M160.432 O R0
./instances/SteinLib/I640/i640-232.stp N640 E1280 M2.449 R637
./instances/SteinLib/I640/i640-114.stp N640 E4135 M6.7 R3284
./instances/SteinLib/LIN/lin33.stp N19177 E35730 M143.756 O R0
./instances/SteinLib/I640/i640-312.stp N640 E4135 M7.236 R3289
./instances/SteinLib/I640/i640-334.stp N640 E1280 M2.474 R631
./instances/SteinLib/I640/i640-211.stp N640 E4135 M6.682 R3278
./instances/SteinLib/ALUE/alue7065.stp N34046 E54841 M137.512 O R0
./instances/SteinLib/I640/i640-315.stp N640 E4135 M7.509 R3290
./instances/SteinLib/I640/i640-233.stp N640 E1280 M2.329 R639
./instances/SteinLib/I640/i640-015.stp N640 E4135 M6.567 R3287
./instances/SteinLib/I640/i640-132.stp N640 E1280 M2.492 R636
./instances/SteinLib/I640/i640-103.stp N640 E960 M2.778 R320
./instances/SteinLib/I640/i640-235.stp N640 E1280 M2.589 R631
./instances/SteinLib/LIN/lin30.stp N19091 E35644 M147.335 O R0
./instances/SteinLib/I640/i640-002.stp N640 E960 M2.784 R316
./instances/SteinLib/ALUE/alue7080.stp N34479 E55494 M133.152 O R0
./instances/SteinLib/I640/i640-215.stp N640 E4135 M6.869 R3276
./instances/SteinLib/I640/i640-241.stp N640 E40896 M93.859 R39938
./instances/SteinLib/I640/i640-244.stp N640 E40896 M83.611 R39939
./instances/SteinLib/I640/i640-102.stp N640 E960 M2.441 R314
./instances/SteinLib/I640/i640-042.stp N640 E40896 M104.256 R39940
./instances/SteinLib/I640/i640-243.stp N640 E40896 M86.808 R39941
./instances/SteinLib/I640/i640-011.stp N640 E4135 M4.962 R3282
./instances/SteinLib/I640/i640-044.stp N640 E40896 M100.892 R39939
./instances/SteinLib/I640/i640-144.stp N640 E40896 M108.315 R39940
./instances/SteinLib/I640/i640-005.stp N640 E960 M2.556 R314
./instances/SteinLib/I640/i640-105.stp N640 E960 M2.642 R319
./instances/SteinLib/I640/i640-045.stp N640 E40896 M115.509 R39940
./instances/SteinLib/I640/i640-344.stp N640 E40896 M125.409 R39940
./instances/SteinLib/I640/i640-143.stp N640 E40896 M85.967 R39940
./instances/SteinLib/I640/i640-142.stp N640 E40896 M118.102 R39939
./instances/SteinLib/ALUT/alut2610.stp N33901 E62816 M136.802 O R0
./instances/SteinLib/ALUT/alut2625.stp N36711 E68117 M174.086 O R0
./instances/SteinLib/I640/i640-101.stp N640 E960 M2.557 R318
./instances/SteinLib/I640/i640-205.stp N640 E960 M2.316 R317
./instances/SteinLib/I640/i640-303.stp N640 E960 M2.724 R318
./instances/SteinLib/I640/i640-041.stp N640 E40896 M95.344 R39941
./instances/SteinLib/I640/i640-234.stp N640 E1280 M2.512 R618
./instances/SteinLib/LIN/lin37.stp N38418 E71657 M407.706 O R0
./instances/SteinLib/I640/i640-135.stp N640 E1280 M2.568 R631
./instances/SteinLib/LIN/lin36.stp N38307 E71546 M376.366 O R0
./instances/SteinLib/I640/i640-032.stp N640 E1280 M2.663 R630
./instances/SteinLib/I640/i640-134.stp N640 E1280 M1.719 R634
./instances/SteinLib/I640/i640-305.stp N640 E960 M2.445 R319
./instances/SteinLib/LIN/lin34.stp N38282 E71521 M379.63 O R0
./instances/SteinLib/I640/i640-035.stp N640 E1280 M2.398 R638
./instances/SteinLib/I640/i640-245.stp N640 E40896 M85.457 R39940
./instances/SteinLib/I640/i640-204.stp N640 E960 M2.418 R317
./instances/SteinLib/LIN/lin35.stp N38294 E71533 M355.841 O R0
./instances/SteinLib/I640/i640-313.stp N640 E4135 M6.697 R3289
./instances/SteinLib/I640/i640-302.stp N640 E960 M2.594 R320
./instances/SteinLib/I640/i640-311.stp N640 E4135 M6.733 R3279
./instances/SteinLib/I640/i640-242.stp N640 E40896 M88.077 R39939
./instances/SteinLib/I640/i640-043.stp N640 E40896 M90.671 R39941
./instances/SteinLib/I640/i640-203.stp N640 E960 M2.451 R319
./instances/SteinLib/I640/i640-133.stp N640 E1280 M2.41 R630
./instances/SteinLib/I640/i640-345.stp N640 E40896 M76.267 R39939
./instances/SteinLib/I640/i640-212.stp N640 E4135 M6.721 R3284
./instances/SteinLib/I640/i640-231.stp N640 E1280 M2.371 R632
./instances/SteinLib/I640/i640-004.stp N640 E960 M2.482 R319
./instances/SteinLib/I640/i640-112.stp N640 E4135 M6.488 R3266
./instances/SteinLib/I640/i640-131.stp N640 E1280 M2.421 R633
./instances/SteinLib/I640/i640-304.stp N640 E960 M2.552 R318
./instances/SteinLib/I640/i640-343.stp N640 E40896 M87.54 R39939
./instances/SteinLib/I640/i640-145.stp N640 E40896 M71.654 R39940
./instances/SteinLib/I640/i640-031.stp N640 E1280 M1.667 R632
./instances/SteinLib/I640/i640-341.stp N640 E40896 M102.402 R39940
./instances/SteinLib/I640/i640-141.stp N640 E40896 M100.266 R39939
./instances/SteinLib/I640/i640-104.stp N640 E960 M1.977 R318
./instances/SteinLib/2R/2r131.stp N2000 E5726 M46.767 R4228
./instances/SteinLib/2R/2r231.stp N2000 E5737 M62.924 R4239
./instances/SteinLib/2R/2r331.stp N2000 E5736 M63.559 R4238
./instances/SteinLib/2R/2r222.stp N2000 E5765 M48.139 R4267
./instances/SteinLib/I640/i640-342.stp N640 E40896 M86.284 R39939
./instances/SteinLib/2R/2r221.stp N2000 E5764 M63.726 R4266
./instances/SteinLib/2R/2r133.stp N2000 E5729 M73.569 R4231
./instances/SteinLib/2R/2r.crd!
./instances/SteinLib/2R/2r313.stp N2000 E5800 M73.053 R4302
./instances/SteinLib/2R/2r213.stp N2000 E5800 M64.539 R4302
./instances/SteinLib/2R/2r333.stp N2000 E5741 M77.003 R4243
./instances/SteinLib/2R/2r123.stp N2000 E5754 M76.395 R4256
./instances/SteinLib/2R/2r223.stp N2000 E5770 M68.848 R4272
./instances/SteinLib/2R/2r122.stp N2000 E5772 M68.456 R4274
./instances/SteinLib/2R/2r322.stp N2000 E5753 M73.524 R4255
./instances/SteinLib/2R/2r212.stp N2000 E5800 M66.305 R4302
./instances/SteinLib/2R/2r332.stp N2000 E5745 M75.318 R4247
./instances/SteinLib/2R/2r233.stp N2000 E5730 M73.695 R4232
./instances/SteinLib/I640/i640-323.stp N640 E204480 M580.569 R203522
./instances/SteinLib/2R/2r311.stp N2000 E5800 M65.465 R4302
./instances/SteinLib/2R/2r111.stp N2000 E5800 M63.537 R4302
./instances/SteinLib/2R/2r232.stp N2000 E5733 M66.214 R4235
./instances/SteinLib/2R/2r132.stp N2000 E5725 M65.557 R4227
./instances/SteinLib/I640/i640-125.stp N640 E204480 M583.828 R203522
./instances/SteinLib/2R/2r321.stp N2000 E5771 M65.771 R4273
./instances/SteinLib/2R/2r112.stp N2000 E5800 M60.353 R4302
./instances/SteinLib/I640/i640-325.stp N640 E204480 M585.06 R203522
./instances/SteinLib/2R/2r113.stp N2000 E5800 M63.946 R4302
./instances/SteinLib/TAQ/taq0910.stp N310 E514 M0.797 O R0
./instances/SteinLib/TAQ/taq0023.stp N572 E963 M1.215 O R0
./instances/SteinLib/TAQ/taq0920.stp N122 E194 M0.293 O R0
./instances/SteinLib/TAQ/taq0741.stp N712 E1217 M1.634 O R0
./instances/SteinLib/2R/2r121.stp N2000 E5766 M64.778 R4268
./instances/SteinLib/2R/2r323.stp N2000 E5764 M65.061 R4266
./instances/SteinLib/TAQ/taq0739.stp N837 E1438 M2.179 O R0
./instances/SteinLib/2R/2r312.stp N2000 E5800 M64.283 R4302
./instances/SteinLib/TAQ/taq0751.stp N1051 E1791 M2.54 O R0
./instances/SteinLib/2R/2r211.stp N2000 E5800 M65.561 R4302
./instances/SteinLib/TAQ/taq0431.stp N1128 E1905 M2.667 O R0
./instances/SteinLib/TAQ/taq0365.stp N4186 E7074 M14.094 O R0
./instances/SteinLib/TAQ/taq0978.stp N777 E1239 M1.608 O R0
./instances/SteinLib/TAQ/taq0891.stp N331 E560 M0.748 O R0
./instances/SteinLib/TAQ/taq0631.stp N609 E932 M1.269 O R0
./instances/SteinLib/I080/i080-144.stp N80 E632 M0.584 R515
./instances/SteinLib/I080/i080-243.stp N80 E632 M0.635 R517
./instances/SteinLib/TAQ/taq0903.stp N6163 E10490 M22.553 O R0
./instances/SteinLib/I080/i080-322.stp N80 E3160 M2.58 R3042
./instances/SteinLib/I080/i080-303.stp N80 E120 M0.262 R37
./instances/SteinLib/I080/i080-225.stp N80 E3160 M3.519 R3042
./instances/SteinLib/I080/i080-112.stp N80 E350 M0.431 R241
./instances/SteinLib/I080/i080-125.stp N80 E3160 M2.502 R3042
./instances/SteinLib/I080/i080-101.stp N80 E120 M0.259 R38
./instances/SteinLib/I080/i080-321.stp N80 E3160 M3.08 R3042
./instances/SteinLib/I080/i080-342.stp N80 E632 M0.607 R515
./instances/SteinLib/I080/i080-345.stp N80 E632 M0.641 R517
./instances/SteinLib/I080/i080-221.stp N80 E3160 M2.673 R3042
./instances/SteinLib/I080/i080-305.stp N80 E120 M0.277 R37
./instances/SteinLib/I080/i080-313.stp N80 E350 M0.432 R240
./instances/SteinLib/I080/i080-233.stp N80 E160 M0.297 R73
./instances/SteinLib/I080/i080-332.stp N80 E160 M0.265 R75
./instances/SteinLib/I080/i080-334.stp N80 E160 M0.265 R71
./instances/SteinLib/I080/i080-242.stp N80 E632 M0.724 R516
./instances/SteinLib/I080/i080-341.stp N80 E632 M0.735 R517
./instances/SteinLib/I080/i080-311.stp N80 E350 M0.452 R240
./instances/SteinLib/I080/i080-135.stp N80 E160 M0.314 R74
./instances/SteinLib/I080/i080-034.stp N80 E160 M0.313 R71
./instances/SteinLib/I080/i080-035.stp N80 E160 M0.325 R71
./instances/SteinLib/I080/i080-011.stp N80 E350 M0.378 R236
./instances/SteinLib/I080/i080-014.stp N80 E350 M0.481 R242
./instances/SteinLib/I080/i080-041.stp N80 E632 M0.691 R515
./instances/SteinLib/I080/i080-301.stp N80 E120 M0.231 R38
./instances/SteinLib/I080/i080-323.stp N80 E3160 M3.026 R3042
./instances/SteinLib/I080/i080-113.stp N80 E350 M0.39 R241
./instances/SteinLib/TAQ/taq0014.stp N6466 E11046 M26.481 O R0
./instances/SteinLib/I640/i640-025.stp N640 E204480 M619.518 R203522
./instances/SteinLib/I080/i080-104.stp N80 E120 M0.171 R39
./instances/SteinLib/I080/i080-043.stp N80 E632 M0.675 R514
./instances/SteinLib/I080/i080-245.stp N80 E632 M0.428 R514
./instances/SteinLib/I080/i080-005.stp N80 E120 M0.249 R39
./instances/SteinLib/I080/i080-325.stp N80 E3160 M2.571 R3042
./instances/SteinLib/I080/i080-033.stp N80 E160 M0.301 R73
./instances/SteinLib/I080/i080-205.stp N80 E120 M0.278 R40
./instances/SteinLib/I080/i080-121.stp N80 E3160 M2.67 R3042
./instances/SteinLib/I080/i080-032.stp N80 E160 M0.22 R72
./instances/SteinLib/I080/i080-105.stp N80 E120 M0.175 R38
./instances/SteinLib/I080/i080-111.stp N80 E350 M0.475 R239
./instances/SteinLib/I080/i080-302.stp N80 E120 M0.184 R39
./instances/SteinLib/I080/i080-244.stp N80 E632 M0.584 R515
./instances/SteinLib/I080/i080-024.stp N80 E3160 M2.876 R3042
./instances/SteinLib/I080/i080-232.stp N80 E160 M0.262 R75
./instances/SteinLib/I080/i080-223.stp N80 E3160 M3.02 R3042
./instances/SteinLib/I080/i080-241.stp N80 E632 M0.629 R516
./instances/SteinLib/I640/i640-124.stp N640 E204480 M608.775 R203522
./instances/SteinLib/I080/i080-214.stp N80 E350 M0.452 R238
./instances/SteinLib/I080/i080-131.stp N80 E160 M0.275 R71
./instances/SteinLib/I080/i080-343.stp N80 E632 M0.422 R514
./instances/SteinLib/I080/i080-344.stp N80 E632 M0.422 R515
./instances/SteinLib/I080/i080-044.stp N80 E632 M0.63 R516
./instances/SteinLib/I080/i080-004.stp N80 E120 M0.245 R39
./instances/SteinLib/TAQ/taq0377.stp N6836 E11715 M25.765 O R0
./instances/SteinLib/I080/i080-002.stp N80 E120 M0.258 R37
./instances/SteinLib/I080/i080-133.stp N80 E160 M0.257 R75
./instances/SteinLib/I640/i640-221.stp N640 E204480 M635.751 R203522
./instances/SteinLib/I080/i080-134.stp N80 E160 M0.305 R76
./instances/SteinLib/I080/i080-315.stp N80 E350 M0.354 R239
./instances/SteinLib/I080/i080-001.stp N80 E120 M0.255 R34
./instances/SteinLib/I080/i080-333.stp N80 E160 M0.277 R71
./instances/SteinLib/I080/i080-031.stp N80 E160 M0.323 R73
./instances/SteinLib/I080/i080-013.stp N80 E350 M0.38 R237
./instances/SteinLib/I080/i080-142.stp N80 E632 M0.553 R515
./instances/SteinLib/I080/i080-042.stp N80 E632 M0.635 R515
./instances/SteinLib/I080/i080-203.stp N80 E120 M0.272 R36
./instances/SteinLib/I080/i080-012.stp N80 E350 M0.384 R240
./instances/SteinLib/I080/i080-213.stp N80 E350 M0.401 R239
./instances/SteinLib/I080/i080-335.stp N80 E160 M0.252 R76
./instances/SteinLib/I080/i080-314.stp N80 E350 M0.507 R239
./instances/SteinLib/I080/i080-022.stp N80 E3160 M2.418 R3042
./instances/SteinLib/I080/i080-124.stp N80 E3160 M2.176 R3042
./instances/SteinLib/I080/i080-045.stp N80 E632 M0.632 R515
./instances/SteinLib/I640/i640-321.stp N640 E204480 M638.534 R203522
./instances/SteinLib/I080/i080-145.stp N80 E632 M0.704 R515
./instances/SteinLib/I080/i080-211.stp N80 E350 M0.425 R238
./instances/SteinLib/I080/i080-331.stp N80 E160 M0.268 R78
./instances/SteinLib/I080/i080-025.stp N80 E3160 M2.528 R3042
./instances/SteinLib/I080/i080-141.stp N80 E632 M0.559 R515
./instances/SteinLib/I080/i080-143.stp N80 E632 M0.569 R515
./instances/SteinLib/I080/i080-222.stp N80 E3160 M2.531 R3042
./instances/SteinLib/I640/i640-121.stp N640 E204480 M638.24 R203522
./instances/SteinLib/I080/i080-312.stp N80 E350 M0.405 R244
./instances/SteinLib/I080/i080-215.stp N80 E350 M0.402 R241
./instances/SteinLib/I080/i080-304.stp N80 E120 M0.183 R39
./instances/SteinLib/I080/i080-114.stp N80 E350 M0.415 R239
./instances/SteinLib/I080/i080-102.stp N80 E120 M0.246 R36
./instances/SteinLib/I080/i080-231.stp N80 E160 M0.237 R74
./instances/SteinLib/I080/i080-202.stp N80 E120 M0.255 R41
./instances/SteinLib/I080/i080-204.stp N80 E120 M0.228 R39
./instances/SteinLib/I080/i080-003.stp N80 E120 M0.259 R37
./instances/SteinLib/I080/i080-201.stp N80 E120 M0.244 R41
./instances/SteinLib/I080/i080-015.stp N80 E350 M0.391 R239
./instances/SteinLib/I080/i080-132.stp N80 E160 M0.288 R75
./instances/SteinLib/I080/i080-212.stp N80 E350 M0.379 R238
./instances/SteinLib/I080/i080-234.stp N80 E160 M0.301 R69
./instances/SteinLib/I080/i080-235.stp N80 E160 M0.312 R73
./instances/SteinLib/I080/i080-123.stp N80 E3160 M2.462 R3042
./instances/SteinLib/I080/i080-103.stp N80 E120 M0.264 R37
./instances/SteinLib/I080/i080-115.stp N80 E350 M0.423 R238
./instances/SteinLib/I080/i080-023.stp N80 E3160 M2.559 R3042
./instances/SteinLib/I320/i320-333.stp N320 E640 M1.259 R310
./instances/SteinLib/I320/i320-034.stp N320 E640 M1.152 R312
./instances/SteinLib/I080/i080-021.stp N80 E3160 M1.861 R3042
./instances/SteinLib/I080/i080-122.stp N80 E3160 M2.478 R3042
./instances/SteinLib/I080/i080-324.stp N80 E3160 M1.758 R3042
./instances/SteinLib/I080/i080-224.stp N80 E3160 M2.521 R3042
./instances/SteinLib/I320/i320-232.stp N320 E640 M1.083 R313
./instances/SteinLib/I320/i320-103.stp N320 E480 M0.907 R156
./instances/SteinLib/I320/i320-031.stp N320 E640 M1.104 R311
./instances/SteinLib/I640/i640-224.stp N640 E204480 M587.748 R203522
./instances/SteinLib/I320/i320-343.stp N320 E10208 M18.315 R9731
./instances/SteinLib/I320/i320-041.stp N320 E10208 M15.63 R9734
./instances/SteinLib/I320/i320-241.stp N320 E10208 M15.278 R9732
./instances/SteinLib/I320/i320-204.stp N320 E480 M1.035 R159
./instances/SteinLib/I320/i320-234.stp N320 E640 M1.099 R309
./instances/SteinLib/I320/i320-342.stp N320 E10208 M15.301 R9733
./instances/SteinLib/I320/i320-111.stp N320 E1845 M2.83 R1405
./instances/SteinLib/I320/i320-044.stp N320 E10208 M19.794 R9734
./instances/SteinLib/I320/i320-131.stp N320 E640 M1.101 R313
./instances/SteinLib/I320/i320-005.stp N320 E480 M1.001 R157
./instances/SteinLib/I320/i320-035.stp N320 E640 M1.266 R313
./instances/SteinLib/I640/i640-021.stp N640 E204480 M614.905 R203522
./instances/SteinLib/I320/i320-135.stp N320 E640 M1.04 R313
./instances/SteinLib/I320/i320-201.stp N320 E480 M0.931 R158
./instances/SteinLib/I320/i320-233.stp N320 E640 M1.087 R311
./instances/SteinLib/I320/i320-315.stp N320 E1845 M2.404 R1410
./instances/SteinLib/I320/i320-344.stp N320 E10208 M17.63 R9732
./instances/SteinLib/I640/i640-223.stp N640 E204480 M608.968 R203522
./instances/SteinLib/I320/i320-213.stp N320 E1845 M1.719 R1415
./instances/SteinLib/I320/i320-105.stp N320 E480 M1.041 R160
./instances/SteinLib/I320/i320-115.stp N320 E1845 M2.383 R1409
./instances/SteinLib/I640/i640-123.stp N640 E204480 M600.07 R203522
./instances/SteinLib/I320/i320-242.stp N320 E10208 M14.646 R9731
./instances/SteinLib/I320/i320-013.stp N320 E1845 M2.603 R1408
./instances/SteinLib/I320/i320-311.stp N320 E1845 M2.823 R1402
./instances/SteinLib/I320/i320-245.stp N320 E10208 M14.634 R9731
./instances/SteinLib/I320/i320-203.stp N320 E480 M1.008 R157
./instances/SteinLib/I320/i320-215.stp N320 E1845 M2.792 R1413
./instances/SteinLib/I640/i640-022.stp N640 E204480 M595.054 R203522
./instances/SteinLib/I320/i320-032.stp N320 E640 M1.165 R315
./instances/SteinLib/I320/i320-015.stp N320 E1845 M2.419 R1406
./instances/SteinLib/I320/i320-335.stp N320 E640 M1.125 R315
./instances/SteinLib/I320/i320-114.stp N320 E1845 M2.717 R1415
./instances/SteinLib/I640/i640-222.stp N640 E204480 M596.841 R203522
./instances/SteinLib/I640/i640-324.stp N640 E204480 M621.242 R203522
./instances/SteinLib/I320/i320-143.stp N320 E10208 M13.513 R9732
./instances/SteinLib/I320/i320-332.stp N320 E640 M0.736 R314
./instances/SteinLib/I320/i320-104.stp N320 E480 M1.073 R160
./instances/SteinLib/I320/i320-312.stp N320 E1845 M2.393 R1411
./instances/SteinLib/I320/i320-112.stp N320 E1845 M1.996 R1415
./instances/SteinLib/I320/i320-334.stp N320 E640 M1.104 R312
./instances/SteinLib/I320/i320-021.stp N320 E51040 M134.06 R50562
./instances/SteinLib/I320/i320-121.stp N320 E51040 M120.821 R50562
./instances/SteinLib/I320/i320-042.stp N320 E10208 M14.315 R9731
./instances/SteinLib/I320/i320-102.stp N320 E480 M1.083 R156
./instances/SteinLib/I320/i320-202.stp N320 E480 M1.012 R159
./instances/SteinLib/I320/i320-144.stp N320 E10208 M15.236 R9733
./instances/SteinLib/I320/i320-214.stp N320 E1845 M2.336 R1416
./instances/SteinLib/I320/i320-304.stp N320 E480 M1.011 R158
./instances/SteinLib/I320/i320-211.stp N320 E1845 M1.669 R1409
./instances/SteinLib/I320/i320-321.stp N320 E51040 M133.238 R50562
./instances/SteinLib/I320/i320-222.stp N320 E51040 M134.718 R50562
./instances/SteinLib/I320/i320-045.stp N320 E10208 M13.019 R9732
./instances/SteinLib/I320/i320-011.stp N320 E1845 M2.625 R1410
./instances/SteinLib/I320/i320-023.stp N320 E51040 M132.413 R50562
./instances/SteinLib/I320/i320-132.stp N320 E640 M0.988 R313
./instances/SteinLib/I320/i320-001.stp N320 E480 M1.112 R158
./instances/SteinLib/I320/i320-004.stp N320 E480 M0.971 R158
./instances/SteinLib/I320/i320-002.stp N320 E480 M0.982 R159
./instances/SteinLib/I320/i320-101.stp N320 E480 M0.961 R158
./instances/SteinLib/I320/i320-033.stp N320 E640 M1.064 R318
./instances/SteinLib/I640/i640-122.stp N640 E204480 M607.078 R203522
./instances/SteinLib/I320/i320-134.stp N320 E640 M1.129 R312
./instances/SteinLib/I320/i320-302.stp N320 E480 M1.006 R157
./instances/SteinLib/I320/i320-003.stp N320 E480 M0.908 R159
./instances/SteinLib/I320/i320-235.stp N320 E640 M1.113 R317
./instances/SteinLib/I320/i320-012.stp N320 E1845 M2.603 R1407
./instances/SteinLib/I320/i320-314.stp N320 E1845 M2.627 R1409
./instances/SteinLib/I320/i320-331.stp N320 E640 M1.167 R315
./instances/SteinLib/I320/i320-323.stp N320 E51040 M136.794 R50562
./instances/SteinLib/I320/i320-141.stp N320 E10208 M11.83 R9732
./instances/SteinLib/I320/i320-043.stp N320 E10208 M16.857 R9731
./instances/SteinLib/I320/i320-305.stp N320 E480 M1.004 R154
./instances/SteinLib/I320/i320-014.stp N320 E1845 M2.41 R1413
./instances/SteinLib/I320/i320-313.stp N320 E1845 M1.725 R1409
./instances/SteinLib/I320/i320-345.stp N320 E10208 M16.551 R9732
./instances/SteinLib/I320/i320-024.stp N320 E51040 M136.367 R50562
./instances/SteinLib/I320/i320-225.stp N320 E51040 M135.933 R50562
./instances/SteinLib/I320/i320-205.stp N320 E480 M1.015 R158
./instances/SteinLib/I320/i320-301.stp N320 E480 M0.995 R158
./instances/SteinLib/I320/i320-212.stp N320 E1845 M2.443 R1408
./instances/SteinLib/I320/i320-303.stp N320 E480 M1.013 R160
./instances/SteinLib/I640/i640-322.stp N640 E204480 M595.458 R203522
./instances/SteinLib/I320/i320-325.stp N320 E51040 M127.902 R50562
./instances/SteinLib/I320/i320-133.stp N320 E640 M1.083 R317
./instances/SteinLib/I320/i320-231.stp N320 E640 M1.006 R313
./instances/SteinLib/I320/i320-142.stp N320 E10208 M15.971 R9730
./instances/SteinLib/B/b04.stp N50 E100 M0.187 R45
./instances/SteinLib/B/b18.stp N100 E200 M0.314 R94
./instances/SteinLib/B/b10.stp N75 E150 M0.248 R69
./instances/SteinLib/B/b06.stp N50 E100 M0.218 R44
./instances/SteinLib/B/b03.stp N50 E63 M0.162 R12
./instances/SteinLib/B/b09.stp N75 E94 M0.233 R20
./instances/SteinLib/B/b07.stp N75 E94 M0.224 R19
./instances/SteinLib/B/b12.stp N75 E150 M0.286 R70
./instances/SteinLib/B/b13.stp N100 E125 M0.296 R25
./instances/SteinLib/I640/i640-023.stp N640 E204480 M605.413 R203522
./instances/SteinLib/B/b17.stp N100 E200 M0.323 R96
./instances/SteinLib/I320/i320-113.stp N320 E1845 M2.696 R1406
./instances/SteinLib/B/b01.stp N50 E63 M0.188 R11
./instances/SteinLib/B/b16.stp N100 E200 M0.238 R97
./instances/SteinLib/B/b02.stp N50 E63 M0.171 R13
./instances/SteinLib/B/b14.stp N100 E125 M0.293 R26
./instances/SteinLib/B/b15.stp N100 E125 M0.297 R25
./instances/SteinLib/B/b08.stp N75 E94 M0.156 R17
./instances/SteinLib/B/b05.stp N50 E100 M0.202 R45
./instances/SteinLib/B/b11.stp N75 E150 M0.266 R74
./instances/SteinLib/GAP/gap1307.stp N342 E552 M0.713 O R0
./instances/SteinLib/GAP/gap3036.stp N346 E583 M0.722 O R0
./instances/SteinLib/I320/i320-243.stp N320 E10208 M13.337 R9732
./instances/SteinLib/I320/i320-244.stp N320 E10208 M17.044 R9731
./instances/SteinLib/I320/i320-223.stp N320 E51040 M140.192 R50562
./instances/SteinLib/GAP/gap2975.stp N179 E293 M0.384 O R0
./instances/SteinLib/I640/i640-225.stp N640 E204480 M594.931 R203522
./instances/SteinLib/GAP/gap2800.stp N386 E653 M0.798 O R0
./instances/SteinLib/I320/i320-124.stp N320 E51040 M136.396 R50562
./instances/SteinLib/GAP/gap1413.stp N541 E906 M1.125 O R0
./instances/SteinLib/I320/i320-322.stp N320 E51040 M136.717 R50562
./instances/SteinLib/GAP/gap2740.stp N1196 E2084 M2.609 O R0
./instances/SteinLib/GAP/gap1500.stp N220 E374 M0.466 O R0
./instances/SteinLib/GAP/gap1810.stp N429 E702 M0.806 O R0
./instances/SteinLib/GAP/gap1904.stp N735 E1256 M1.507 O R0
./instances/SteinLib/I320/i320-341.stp N320 E10208 M8.267 R9731
./instances/SteinLib/GAP/gap3100.stp N921 E1558 M1.949 O R0
./instances/SteinLib/GAP/gap2119.stp N1724 E2975 M3.806 O R0
./instances/SteinLib/GAP/gap2007.stp N2039 E3548 M3.866 O R0
./instances/SteinLib/1R/1r.crd!
./instances/SteinLib/1R/1r323.stp N1250 E2341 M20.459 R1405
./instances/SteinLib/1R/1r321.stp N1250 E2338 M20.176 R1402
./instances/SteinLib/I320/i320-145.stp N320 E10208 M15.183 R9731
./instances/SteinLib/1R/1r213.stp N1250 E2352 M22.691 R1416
./instances/SteinLib/1R/1r332.stp N1250 E2333 M19.514 R1398
./instances/SteinLib/1R/1r232.stp N1250 E2335 M15.622 R1399
./instances/SteinLib/1R/1r123.stp N1250 E2343 M19.78 R1407
./instances/SteinLib/1R/1r211.stp N1250 E2352 M20.23 R1416
./instances/SteinLib/1R/1r113.stp N1250 E2352 M20.066 R1416
./instances/SteinLib/I320/i320-324.stp N320 E51040 M129.008 R50562
./instances/SteinLib/1R/1r111.stp N1250 E2352 M16.878 R1416
./instances/SteinLib/1R/1r312.stp N1250 E2352 M18.869 R1416
./instances/SteinLib/1R/1r333.stp N1250 E2331 M19.843 R1395
./instances/SteinLib/1R/1r121.stp N1250 E2340 M19.12 R1404
./instances/SteinLib/I640/i640-024.stp N640 E204480 M599.527 R203522
./instances/SteinLib/I320/i320-221.stp N320 E51040 M101.494 R50562
./instances/Rome/grafo1705.19.lgr N19 E24 M0.096 O R0
./instances/Rome/grafo754.16.lgr N16 E21 M0.071 O R0
./instances/SteinLib/1R/1r133.stp N1250 E2326 M15.96 R1390
./instances/Rome/grafo6357.46.lgr N46 E59 M0.166 R12
./instances/Rome/grafo8826.100.lgr N100 E152 M0.321 R48
./instances/SteinLib/1R/1r311.stp N1250 E2352 M13.376 R1416
./instances/Rome/grafo8578.87.lgr N87 E125 M0.253 R37
./instances/Rome/grafo7121.40.lgr N40 E50 M0.15 R10
./instances/Rome/grafo3674.59.lgr N59 E90 M0.193 R28
./instances/SteinLib/1R/1r233.stp N1250 E2327 M19.991 R1391
./instances/SteinLib/1R/1r322.stp N1250 E2336 M21.883 R1400
./instances/Rome/grafo5492.47.lgr N47 E61 M0.116 R13
./instances/Rome/grafo2158.14.lgr N14 E18 M0.045 O R0
./instances/Rome/grafo8718.97.lgr N97 E122 M0.273 R25
./instances/Rome/grafo6943.82.lgr N82 E116 M0.27 R32
./instances/Rome/grafo7237.44.lgr N44 E56 M0.152 R11
./instances/Rome/grafo3635.54.lgr N54 E70 M0.202 R17
./instances/Rome/grafo5151.38.lgr N38 E58 M0.11 R19
./instances/Rome/grafo9980.32.lgr N32 E37 M0.122 R5
./instances/Rome/grafo10029.40.lgr N40 E55 M0.103 R14
./instances/SteinLib/1R/1r131.stp N1250 E2336 M23.018 R1400
./instances/SteinLib/1R/1r313.stp N1250 E2352 M19.497 R1416
./instances/Rome/grafo7621.44.lgr N44 E65 M0.166 R18
./instances/Rome/grafo5976.43.lgr N43 E54 M0.146 R11
./instances/SteinLib/1R/1r223.stp N1250 E2340 M20.065 R1404
./instances/Rome/grafo1534.30.lgr N30 E32 M0.093 O R0
./instances/Rome/grafo2438.18.lgr N18 E23 M0.086 O R0
./instances/Rome/grafo720.14.lgr N14 E16 M0.073 O R0
./instances/Rome/grafo10717.96.lgr N96 E127 M0.295 R29
./instances/Rome/grafo3660.45.lgr N45 E60 M0.157 R14
./instances/SteinLib/1R/1r231.stp N1250 E2331 M25.079 R1395
./instances/Rome/grafo9550.85.lgr N85 E125 M0.25 R38
./instances/SteinLib/1R/1r132.stp N1250 E2340 M25.115 R1404
./instances/Rome/grafo6806.83.lgr N83 E109 M0.234 R25
./instances/Rome/grafo6119.42.lgr N42 E52 M0.114 R9
./instances/SteinLib/1R/1r212.stp N1250 E2352 M21.161 R1416
./instances/Rome/grafo5322.67.lgr N67 E91 M0.196 R23
./instances/Rome/grafo4890.80.lgr N80 E108 M0.224 R26
./instances/Rome/grafo9298.63.lgr N63 E85 M0.185 R20
./instances/Rome/grafo3218.42.lgr N42 E51 M0.096 R10
./instances/Rome/grafo4023.43.lgr N43 E62 M0.18 R20
./instances/Rome/grafo2151.20.lgr N20 E27 M0.081 O R0
./instances/Rome/grafo2219.15.lgr N15 E19 M0.05 O R0
./instances/SteinLib/1R/1r122.stp N1250 E2342 M18.27 R1406
./instances/Rome/grafo7972.63.lgr N63 E90 M0.199 R23
./instances/Rome/grafo9080.61.lgr N61 E89 M0.133 R27
./instances/SteinLib/1R/1r331.stp N1250 E2319 M19.758 R1384
./instances/Rome/grafo4195.55.lgr N55 E69 M0.154 R14
./instances/Rome/grafo1695.15.lgr N15 E17 M0.044 O R0
./instances/Rome/grafo4730.58.lgr N58 E86 M0.156 R25
./instances/Rome/grafo10763.92.lgr N92 E129 M0.255 R36
./instances/Rome/grafo10155.97.lgr N97 E129 M0.26 R29
./instances/Rome/grafo9152.66.lgr N66 E84 M0.173 R17
./instances/Rome/grafo5054.69.lgr N69 E102 M0.169 R31
./instances/SteinLib/I320/i320-122.stp N320 E51040 M118.416 R50562
./instances/Rome/grafo5560.45.lgr N45 E60 M0.098 R11
./instances/Rome/grafo9491.79.lgr N79 E97 M0.226 R18
./instances/Rome/grafo2036.27.lgr N27 E32 M0.095 O R0
./instances/SteinLib/1R/1r112.stp N1250 E2352 M19.626 R1416
./instances/Rome/grafo5244.32.lgr N32 E38 M0.11 O R0
./instances/Rome/grafo1543.54.lgr N54 E72 M0.114 R18
./instances/Rome/grafo8617.85.lgr N85 E116 M0.182 R26
./instances/Rome/grafo4427.57.lgr N57 E79 M0.176 R21
./instances/Rome/grafo6404.55.lgr N55 E69 M0.174 R12
./instances/Rome/grafo10935.94.lgr N94 E127 M0.178 R34
./instances/Rome/grafo4230.52.lgr N52 E73 M0.123 R20
./instances/Rome/grafo786.20.lgr N20 E23 M0.085 O R0
./instances/Rome/grafo5708.48.lgr N48 E75 M0.107 R25
./instances/Rome/grafo1829.15.lgr N15 E19 M0.059 O R0
./instances/Rome/grafo7615.37.lgr N37 E44 M0.102 O R0
./instances/Rome/grafo629.14.lgr N14 E17 M0.032 O R0
./instances/Rome/grafo9877.39.lgr N39 E58 M0.095 R19
./instances/Rome/grafo4105.40.lgr N40 E43 M0.091 O R0
./instances/Rome/grafo739.15.lgr N15 E18 M0.055 O R0
./instances/Rome/grafo4697.59.lgr N59 E77 M0.128 R19
./instances/SteinLib/1R/1r222.stp N1250 E2343 M14.19 R1408
./instances/Rome/grafo2246.20.lgr N20 E30 M0.073 R10
./instances/SteinLib/1R/1r221.stp N1250 E2341 M19.326 R1406
./instances/Rome/grafo5687.43.lgr N43 E55 M0.118 R13
./instances/Rome/grafo2533.18.lgr N18 E19 M0.035 O R0
./instances/Rome/grafo592.14.lgr N14 E14 M0.029 O R0
./instances/Rome/grafo2555.14.lgr N14 E18 M0.057 O R0
./instances/Rome/grafo11065.100.lgr N100 E127 M0.191 R24
./instances/Rome/grafo9825.67.lgr N67 E79 M0.131 R13
./instances/Rome/grafo9955.38.lgr N38 E46 M0.128 O R0
./instances/Rome/grafo4626.80.lgr N80 E99 M0.214 R18
./instances/Rome/grafo2895.15.lgr N15 E17 M0.052 O R0
./instances/Rome/grafo9927.40.lgr N40 E50 M0.14 R10
./instances/Rome/grafo1733.20.lgr N20 E24 M0.073 O R0
./instances/Rome/grafo8408.84.lgr N84 E107 M0.19 R23
./instances/Rome/grafo1143.18.lgr N18 E20 M0.069 O R0
./instances/Rome/grafo3793.39.lgr N39 E53 M0.112 R13
./instances/Rome/grafo2741.29.lgr N29 E40 M0.091 R11
./instances/Rome/grafo3872.35.lgr N35 E42 M0.109 O R0
./instances/Rome/grafo2248.22.lgr N22 E28 M0.099 R7
./instances/Rome/grafo6189.40.lgr N40 E55 M0.102 R16
./instances/Rome/grafo6407.47.lgr N47 E61 M0.11 R14
./instances/Rome/grafo722.15.lgr N15 E17 M0.032 O R0
./instances/Rome/grafo10990.96.lgr N96 E133 M0.182 R37
./instances/Rome/grafo10566.36.lgr N36 E48 M0.134 R12
./instances/Rome/grafo5272.54.lgr N54 E78 M0.172 R23
./instances/Rome/grafo5786.43.lgr N43 E53 M0.094 O R0
./instances/Rome/grafo4137.82.lgr N82 E117 M0.176 R34
./instances/Rome/grafo9620.71.lgr N71 E90 M0.151 R18
./instances/Rome/grafo7123.45.lgr N45 E63 M0.15 R18
./instances/Rome/grafo2590.14.lgr N14 E14 M0.036 O R0
./instances/Rome/grafo926.14.lgr N14 E17 M0.046 O R0
./instances/Rome/grafo10401.38.lgr N38 E48 M0.092 R10
./instances/Rome/grafo10253.97.lgr N97 E125 M0.203 R26
./instances/Rome/grafo1744.12.lgr N12 E15 M0.053 O R0
./instances/Rome/grafo5822.36.lgr N36 E45 M0.101 R9
./instances/Rome/grafo247.15.lgr N15 E16 M0.033 O R0
./instances/Rome/grafo1559.59.lgr N59 E69 M0.137 R10
./instances/Rome/grafo6034.60.lgr N60 E75 M0.181 R15
./instances/Rome/grafo7936.89.lgr N89 E137 M0.206 R46
./instances/Rome/grafo5823.41.lgr N41 E60 M0.125 R15
./instances/Rome/grafo3070.31.lgr N31 E40 M0.085 O R0
./instances/Rome/grafo4860.54.lgr N54 E75 M0.188 R21
./instances/Rome/grafo7145.56.lgr N56 E70 M0.173 R14
./instances/Rome/grafo8843.96.lgr N96 E121 M0.182 R22
./instances/Rome/grafo5443.43.lgr N43 E59 M0.148 R14
./instances/Rome/grafo11308.33.lgr N33 E38 M0.078 O R0
./instances/Rome/grafo7245.49.lgr N49 E65 M0.117 R17
./instances/Rome/grafo3085.49.lgr N49 E72 M0.164 R22
./instances/Rome/grafo7005.42.lgr N42 E57 M0.15 R14
./instances/Rome/grafo3863.37.lgr N37 E43 M0.13 O R0
./instances/Rome/grafo4143.60.lgr N60 E72 M0.177 R11
./instances/Rome/grafo9477.63.lgr N63 E87 M0.142 R23
./instances/Rome/grafo2236.16.lgr N16 E20 M0.075 O R0
./instances/Rome/grafo1788.33.lgr N33 E42 M0.132 O R0
./instances/Rome/grafo1097.16.lgr N16 E18 M0.062 O R0
./instances/Rome/grafo7209.40.lgr N40 E56 M0.097 R16
./instances/Rome/grafo1526.24.lgr N24 E25 M0.059 O R0
./instances/Rome/grafo6616.45.lgr N45 E63 M0.106 R17
./instances/Rome/grafo10829.97.lgr N97 E136 M0.189 R38
./instances/Rome/grafo8253.72.lgr N72 E106 M0.224 R33
./instances/Rome/grafo4364.61.lgr N61 E95 M0.125 R32
./instances/Rome/grafo5078.49.lgr N49 E64 M0.13 R12
./instances/Rome/grafo7513.39.lgr N39 E55 M0.118 R16
./instances/Rome/grafo8977.66.lgr N66 E81 M0.202 R15
./instances/Rome/grafo7322.58.lgr N58 E79 M0.196 R20
./instances/Rome/grafo5891.37.lgr N37 E43 M0.084 O R0
./instances/Rome/grafo8402.61.lgr N61 E79 M0.129 R16
./instances/Rome/grafo6508.62.lgr N62 E70 M0.178 O R0
./instances/Rome/grafo9448.78.lgr N78 E106 M0.152 R28
./instances/Rome/grafo10333.33.lgr N33 E36 M0.116 O R0
./instances/Rome/grafo2189.14.lgr N14 E16 M0.028 O R0
./instances/Rome/grafo8228.68.lgr N68 E104 M0.197 R32
./instances/Rome/grafo3620.38.lgr N38 E47 M0.103 R9
./instances/Rome/grafo6104.35.lgr N35 E41 M0.093 O R0
./instances/Rome/grafo4452.57.lgr N57 E76 M0.179 R17
./instances/Rome/grafo11277.34.lgr N34 E35 M0.118 O R0
./instances/Rome/grafo7839.80.lgr N80 E120 M0.229 R37
./instances/Rome/grafo2311.15.lgr N15 E15 M0.038 O R0
./instances/Rome/grafo3361.44.lgr N44 E52 M0.138 O R0
./instances/Rome/grafo3554.37.lgr N37 E41 M0.106 O R0
./instances/Rome/grafo489.14.lgr N14 E15 M0.055 O R0
./instances/Rome/grafo3035.36.lgr N36 E50 M0.13 R14
./instances/Rome/grafo3566.36.lgr N36 E44 M0.124 R8
./instances/Rome/grafo10503.100.lgr N100 E132 M0.239 R31
./instances/Rome/grafo7523.50.lgr N50 E68 M0.18 R19
./instances/Rome/grafo8513.100.lgr N100 E138 M0.287 R35
./instances/Rome/grafo884.17.lgr N17 E23 M0.069 O R0
./instances/Rome/grafo3413.36.lgr N36 E53 M0.123 R15
./instances/Rome/grafo6338.56.lgr N56 E69 M0.178 R11
./instances/Rome/grafo6897.35.lgr N35 E47 M0.098 R12
./instances/Rome/grafo2905.47.lgr N47 E52 M0.135 O R0
./instances/Rome/grafo1282.27.lgr N27 E33 M0.111 O R0
./instances/Rome/grafo10409.96.lgr N96 E138 M0.212 R40
./instances/Rome/grafo3305.47.lgr N47 E60 M0.159 O R0
./instances/Rome/grafo8511.94.lgr N94 E134 M0.203 R39
./instances/Rome/grafo323.15.lgr N15 E21 M0.079 O R0
./instances/Rome/grafo5412.78.lgr N78 E101 M0.176 R24
./instances/Rome/grafo4497.61.lgr N61 E82 M0.141 R21
./instances/Rome/grafo1987.30.lgr N30 E38 M0.078 R7
./instances/Rome/grafo8681.86.lgr N86 E126 M0.211 R40
./instances/Rome/grafo4695.62.lgr N62 E85 M0.141 R23
./instances/Rome/grafo2384.11.lgr N11 E12 M0.046 O R0
./instances/Rome/grafo3306.41.lgr N41 E53 M0.124 R12
./instances/Rome/grafo4580.50.lgr N50 E63 M0.166 R13
./instances/Rome/grafo9881.32.lgr N32 E37 M0.093 O R0
./instances/Rome/grafo9832.92.lgr N92 E130 M0.272 R36
./instances/Rome/grafo9534.71.lgr N71 E98 M0.164 R26
./instances/Rome/grafo11640.44.lgr N44 E59 M0.108 R15
./instances/Rome/grafo4121.65.lgr N65 E81 M0.14 R17
./instances/Rome/grafo6412.65.lgr N65 E82 M0.176 R16
./instances/Rome/grafo8731.88.lgr N88 E115 M0.257 R27
./instances/Rome/grafo7225.37.lgr N37 E49 M0.093 R12
./instances/Rome/grafo9548.65.lgr N65 E79 M0.192 R14
./instances/Rome/grafo9030.92.lgr N92 E106 M0.161 R15
./instances/Rome/grafo7384.45.lgr N45 E56 M0.105 R11
./instances/Rome/grafo9952.34.lgr N34 E39 M0.102 O R0
./instances/Rome/grafo1914.28.lgr N28 E36 M0.075 O R0
./instances/Rome/grafo569.28.lgr N28 E31 M0.086 O R0
./instances/Rome/grafo6995.75.lgr N75 E94 M0.143 R17
./instances/Rome/grafo7783.84.lgr N84 E105 M0.234 R20
./instances/Rome/grafo10813.93.lgr N93 E126 M0.25 R34
./instances/Rome/grafo3017.20.lgr N20 E25 M0.088 O R0
./instances/Rome/grafo9722.79.lgr N79 E110 M0.209 R31
./instances/Rome/grafo7126.88.lgr N88 E118 M0.237 R27
./instances/Rome/grafo6565.59.lgr N59 E73 M0.141 R14
./instances/Rome/grafo3496.54.lgr N54 E83 M0.138 R27
./instances/Rome/grafo1345.30.lgr N30 E44 M0.118 R11
./instances/Rome/grafo9319.82.lgr N82 E108 M0.17 R26
./instances/Rome/grafo11589.32.lgr N32 E40 M0.113 O R0
./instances/Rome/grafo9399.69.lgr N69 E96 M0.145 R25
./instances/Rome/grafo9929.40.lgr N40 E56 M0.139 R16
./instances/Rome/grafo8740.87.lgr N87 E115 M0.203 R29
./instances/Rome/grafo5471.39.lgr N39 E53 M0.098 R12
./instances/Rome/grafo1607.32.lgr N32 E42 M0.086 R9
./instances/Rome/grafo4734.49.lgr N49 E59 M0.123 R10
./instances/Rome/grafo2902.17.lgr N17 E26 M0.061 R7
./instances/Rome/grafo6045.72.lgr N72 E87 M0.133 R13
./instances/Rome/grafo10822.97.lgr N97 E134 M0.212 R36
./instances/Rome/grafo11176.100.lgr N100 E138 M0.284 R37
./instances/Rome/grafo4618.80.lgr N80 E104 M0.215 R25
./instances/Rome/grafo5879.36.lgr N36 E42 M0.113 O R0
./instances/Rome/grafo2254.48.lgr N48 E66 M0.171 R16
./instances/Rome/grafo6946.42.lgr N42 E58 M0.151 R16
./instances/Rome/grafo1475.47.lgr N47 E60 M0.153 R11
./instances/Rome/grafo6672.48.lgr N48 E64 M0.146 R13
./instances/Rome/grafo7222.40.lgr N40 E54 M0.135 R15
./instances/Rome/grafo5665.67.lgr N67 E83 M0.184 R14
./instances/Rome/grafo5174.44.lgr N44 E60 M0.117 R14
./instances/Rome/grafo6854.49.lgr N49 E63 M0.145 R13
./instances/Rome/grafo8720.100.lgr N100 E132 M0.275 R33
./instances/Rome/grafo501.13.lgr N13 E12 M0.047 O R0
./instances/Rome/grafo4646.62.lgr N62 E78 M0.147 R13
./instances/Rome/grafo5711.38.lgr N38 E44 M0.119 O R0
./instances/Rome/grafo8584.61.lgr N61 E74 M0.168 R13
./instances/Rome/grafo9645.75.lgr N75 E94 M0.216 R20
./instances/Rome/grafo1033.24.lgr N24 E27 M0.066 O R0
./instances/Rome/grafo8659.92.lgr N92 E135 M0.233 R41
./instances/Rome/grafo8420.81.lgr N81 E105 M0.241 R24
./instances/Rome/grafo8134.83.lgr N83 E116 M0.169 R29
./instances/Rome/grafo7533.50.lgr N50 E66 M0.158 R15
./instances/Rome/grafo3375.39.lgr N39 E59 M0.101 R17
./instances/Rome/grafo6271.44.lgr N44 E51 M0.106 R7
./instances/Rome/grafo3185.52.lgr N52 E76 M0.173 R20
./instances/Rome/grafo2317.20.lgr N20 E22 M0.08 O R0
./instances/Rome/grafo10454.33.lgr N33 E42 M0.107 O R0
./instances/Rome/grafo5096.60.lgr N60 E76 M0.184 R16
./instances/Rome/grafo9403.66.lgr N66 E91 M0.142 R25
./instances/Rome/grafo11087.96.lgr N96 E129 M0.196 R33
./instances/Rome/grafo187.15.lgr N15 E18 M0.058 O R0
./instances/Rome/grafo5784.66.lgr N66 E84 M0.144 R18
./instances/Rome/grafo1432.60.lgr N60 E77 M0.126 R17
./instances/Rome/grafo2000.24.lgr N24 E27 M0.075 O R0
./instances/Rome/grafo10528.98.lgr N98 E134 M0.243 R34
./instances/Rome/grafo7164.56.lgr N56 E68 M0.183 R11
./instances/Rome/grafo5366.51.lgr N51 E72 M0.167 R20
./instances/Rome/grafo7368.42.lgr N42 E51 M0.095 R10
./instances/Rome/grafo6108.38.lgr N38 E44 M0.115 O R0
./instances/Rome/grafo800.12.lgr N12 E11 M0.045 O R0
./instances/Rome/grafo5500.37.lgr N37 E48 M0.108 R11
./instances/Rome/grafo4378.79.lgr N79 E103 M0.21 R25
./instances/Rome/grafo5521.36.lgr N36 E40 M0.09 R5
./instances/Rome/grafo8535.71.lgr N71 E93 M0.167 R23
./instances/Rome/grafo1452.49.lgr N49 E66 M0.117 R16
./instances/Rome/grafo6201.53.lgr N53 E72 M0.118 R16
./instances/Rome/grafo303.11.lgr N11 E10 M0.043 O R0
./instances/Rome/grafo6176.45.lgr N45 E65 M0.118 R18
./instances/Rome/grafo6229.44.lgr N44 E56 M0.104 R13
./instances/Rome/grafo1131.11.lgr N11 E12 M0.038 O R0
./instances/Rome/grafo421.16.lgr N16 E22 M0.077 O R0
./instances/Rome/grafo3214.33.lgr N33 E44 M0.088 R11
./instances/Rome/grafo5225.41.lgr N41 E52 M0.118 R12
./instances/Rome/grafo5193.37.lgr N37 E45 M0.085 R9
./instances/Rome/grafo3096.36.lgr N36 E51 M0.111 R14
./instances/Rome/grafo11496.38.lgr N38 E47 M0.117 O R0
./instances/Rome/grafo7426.47.lgr N47 E57 M0.135 R10
./instances/Rome/grafo6226.82.lgr N82 E110 M0.227 R27
./instances/Rome/grafo7144.42.lgr N42 E53 M0.131 O R0
./instances/Rome/grafo10956.95.lgr N95 E129 M0.268 R34
./instances/Rome/grafo5467.43.lgr N43 E73 M0.126 R26
./instances/Rome/grafo9296.71.lgr N71 E94 M0.157 R23
./instances/Rome/grafo11170.33.lgr N33 E42 M0.131 O R0
./instances/Rome/grafo9164.66.lgr N66 E96 M0.182 R27
./instances/Rome/grafo5484.31.lgr N31 E32 M0.101 O R0
./instances/Rome/grafo3592.44.lgr N44 E56 M0.141 R12
./instances/Rome/grafo11622.37.lgr N37 E49 M0.096 R11
./instances/Rome/grafo3513.43.lgr N43 E48 M0.111 O R0
./instances/Rome/grafo2168.16.lgr N16 E18 M0.074 O R0
./instances/Rome/grafo4824.53.lgr N53 E69 M0.126 R17
./instances/Rome/grafo10338.33.lgr N33 E42 M0.076 O R0
./instances/Rome/grafo5860.55.lgr N55 E74 M0.156 R20
./instances/Rome/grafo8270.71.lgr N71 E91 M0.188 R19
./instances/Rome/grafo1399.28.lgr N28 E32 M0.095 O R0
./instances/Rome/grafo5737.34.lgr N34 E37 M0.118 O R0
./instances/Rome/grafo6113.35.lgr N35 E38 M0.09 O R0
./instances/Rome/grafo9579.63.lgr N63 E92 M0.175 R28
./instances/Rome/grafo8097.76.lgr N76 E111 M0.147 R32
./instances/Rome/grafo10665.100.lgr N100 E127 M0.27 R27
./instances/Rome/grafo6447.87.lgr N87 E124 M0.238 R37
./instances/Rome/grafo4825.83.lgr N83 E110 M0.234 R26
./instances/Rome/grafo5779.45.lgr N45 E57 M0.146 R12
./instances/Rome/grafo1756.16.lgr N16 E20 M0.055 O R0
./instances/Rome/grafo9221.63.lgr N63 E100 M0.133 R36
./instances/Rome/grafo6001.33.lgr N33 E40 M0.106 R8
./instances/Rome/grafo10654.96.lgr N96 E129 M0.22 R32
./instances/Rome/grafo9293.74.lgr N74 E99 M0.2 R24
./instances/Rome/grafo7037.45.lgr N45 E63 M0.126 R16
./instances/Rome/grafo225.12.lgr N12 E19 M0.071 O R0
./instances/Rome/grafo3585.39.lgr N39 E46 M0.122 O R0
./instances/Rome/grafo1664.26.lgr N26 E32 M0.1 O R0
./instances/Rome/grafo4851.58.lgr N58 E80 M0.178 R21
./instances/Rome/grafo8197.75.lgr N75 E101 M0.148 R25
./instances/Rome/grafo5384.58.lgr N58 E72 M0.127 R14
./instances/Rome/grafo198.18.lgr N18 E26 M0.072 R5
./instances/Rome/grafo4883.62.lgr N62 E82 M0.176 R20
./instances/Rome/grafo2713.37.lgr N37 E48 M0.132 R11
./instances/Rome/grafo10009.31.lgr N31 E37 M0.166 O R0
./instances/Rome/grafo6890.71.lgr N71 E107 M0.196 R35
./instances/Rome/grafo1284.29.lgr N29 E40 M0.095 R11
./instances/Rome/grafo4107.37.lgr N37 E49 M0.099 R12
./instances/Rome/grafo9971.33.lgr N33 E36 M0.083 O R0
./instances/Rome/grafo11236.38.lgr N38 E52 M0.131 R13
./instances/Rome/grafo4053.43.lgr N43 E58 M0.125 R12
./instances/Rome/grafo8295.74.lgr N74 E102 M0.21 R26
./instances/Rome/grafo8140.72.lgr N72 E97 M0.156 R24
./instances/Rome/grafo2678.37.lgr N37 E45 M0.105 O R0
./instances/Rome/grafo8397.61.lgr N61 E82 M0.179 R22
./instances/Rome/grafo7406.41.lgr N41 E48 M0.124 O R0
./instances/Rome/grafo3651.58.lgr N58 E74 M0.183 R14
./instances/Rome/grafo7458.43.lgr N43 E61 M0.168 R16
./instances/Rome/grafo2459.15.lgr N15 E19 M0.082 O R0
./instances/Rome/grafo9598.62.lgr N62 E80 M0.212 R17
./instances/Rome/grafo531.17.lgr N17 E20 M0.058 O R0
./instances/Rome/grafo4084.41.lgr N41 E56 M0.108 R15
./instances/Rome/grafo10391.94.lgr N94 E129 M0.28 R34
./instances/Rome/grafo6388.34.lgr N34 E46 M0.09 R13
./instances/Rome/grafo9112.82.lgr N82 E120 M0.227 R35
./instances/Rome/grafo4782.66.lgr N66 E100 M0.215 R31
./instances/Rome/grafo4960.58.lgr N58 E79 M0.137 R18
./instances/Rome/grafo10266.94.lgr N94 E140 M0.197 R43
./instances/Rome/grafo5501.48.lgr N48 E65 M0.164 R16
./instances/Rome/grafo5046.80.lgr N80 E108 M0.187 R26
./instances/Rome/grafo5448.35.lgr N35 E44 M0.108 O R0
./instances/Rome/grafo8413.78.lgr N78 E98 M0.235 R20
./instances/Rome/grafo4525.72.lgr N72 E96 M0.212 R25
./instances/Rome/grafo6202.38.lgr N38 E44 M0.128 R7
./instances/Rome/grafo8317.60.lgr N60 E89 M0.136 R28
./instances/Rome/grafo10954.94.lgr N94 E120 M0.282 R27
./instances/Rome/grafo5336.36.lgr N36 E49 M0.098 R11
./instances/Rome/grafo8916.91.lgr N91 E101 M0.238 R9
./instances/Rome/grafo341.30.lgr N30 E39 M0.109 O R0
./instances/Rome/grafo7004.43.lgr N43 E49 M0.111 O R0
./instances/Rome/grafo2284.20.lgr N20 E30 M0.076 R11
./instances/Rome/grafo758.10.lgr N10 E10 M0.033 O R0
./instances/Rome/grafo534.15.lgr N15 E14 M0.048 O R0
./instances/Rome/grafo420.17.lgr N17 E25 M0.063 O R0
./instances/Rome/grafo2280.15.lgr N15 E16 M0.041 O R0
./instances/Rome/grafo11074.96.lgr N96 E129 M0.19 R31
./instances/Rome/grafo8647.91.lgr N91 E131 M0.196 R38
./instances/Rome/grafo11239.31.lgr N31 E38 M0.081 R8
./instances/Rome/grafo2852.16.lgr N16 E18 M0.056 O R0
./instances/Rome/grafo9857.31.lgr N31 E36 M0.109 O R0
./instances/Rome/grafo5886.41.lgr N41 E58 M0.137 R16
./instances/Rome/grafo920.24.lgr N24 E25 M0.089 O R0
./instances/Rome/grafo2596.25.lgr N25 E29 M0.062 O R0
./instances/Rome/grafo2802.17.lgr N17 E20 M0.054 O R0
./instances/Rome/grafo212.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo10069.40.lgr N40 E52 M0.097 R12
./instances/Rome/grafo115.30.lgr N30 E31 M0.099 O R0
./instances/Rome/grafo9345.67.lgr N67 E90 M0.179 R22
./instances/Rome/grafo8508.73.lgr N73 E92 M0.122 R19
./instances/Rome/grafo6145.44.lgr N44 E54 M0.1 R9
./instances/Rome/grafo7838.67.lgr N67 E92 M0.137 R25
./instances/Rome/grafo5900.46.lgr N46 E60 M0.111 R14
./instances/Rome/grafo7461.72.lgr N72 E97 M0.222 R24
./instances/Rome/grafo2888.27.lgr N27 E34 M0.075 O R0
./instances/Rome/grafo4398.57.lgr N57 E71 M0.128 R13
./instances/SteinLib/GAP/gap3128.stp N10393 E18043 M27.711 O R0
./instances/Rome/grafo8739.99.lgr N99 E135 M0.208 R35
./instances/Rome/grafo9316.86.lgr N86 E109 M0.175 R22
./instances/Rome/grafo615.15.lgr N15 E22 M0.075 O R0
./instances/Rome/grafo11578.37.lgr N37 E49 M0.106 R12
./instances/Rome/grafo2480.18.lgr N18 E21 M0.059 O R0
./instances/Rome/grafo1508.67.lgr N67 E85 M0.147 R17
./instances/Rome/grafo1470.51.lgr N51 E69 M0.143 R19
./instances/Rome/grafo2146.17.lgr N17 E17 M0.052 O R0
./instances/Rome/grafo7526.38.lgr N38 E52 M0.14 R14
./instances/Rome/grafo3221.48.lgr N48 E59 M0.139 R11
./instances/Rome/grafo2299.35.lgr N35 E40 M0.09 O R0
./instances/Rome/grafo6065.76.lgr N76 E110 M0.223 R32
./instances/Rome/grafo8788.91.lgr N91 E110 M0.255 R19
./instances/Rome/grafo4485.61.lgr N61 E85 M0.158 R22
./instances/Rome/grafo8435.87.lgr N87 E106 M0.188 R18
./instances/Rome/grafo6747.51.lgr N51 E65 M0.127 R13
./instances/Rome/grafo2314.27.lgr N27 E35 M0.071 O R0
./instances/Rome/grafo3698.56.lgr N56 E87 M0.182 R27
./instances/Rome/grafo8625.85.lgr N85 E105 M0.184 R19
./instances/Rome/grafo3506.34.lgr N34 E37 M0.085 O R0
./instances/Rome/grafo8149.82.lgr N82 E108 M0.161 R26
./instances/Rome/grafo6308.42.lgr N42 E62 M0.16 R19
./instances/Rome/grafo4416.56.lgr N56 E70 M0.17 R14
./instances/Rome/grafo7634.56.lgr N56 E86 M0.174 R27
./instances/Rome/grafo3633.38.lgr N38 E63 M0.151 R19
./instances/Rome/grafo8571.94.lgr N94 E139 M0.196 R43
./instances/Rome/grafo4305.80.lgr N80 E104 M0.23 R25
./instances/Rome/grafo7157.43.lgr N43 E53 M0.122 R11
./instances/Rome/grafo1652.18.lgr N18 E20 M0.084 O R0
./instances/Rome/grafo11484.33.lgr N33 E37 M0.116 O R0
./instances/Rome/grafo9211.63.lgr N63 E91 M0.154 R28
./instances/Rome/grafo1982.15.lgr N15 E17 M0.057 O R0
./instances/Rome/grafo11387.34.lgr N34 E42 M0.087 O R0
./instances/Rome/grafo1100.11.lgr N11 E12 M0.05 O R0
./instances/Rome/grafo4692.76.lgr N76 E101 M0.168 R25
./instances/Rome/grafo9635.99.lgr N99 E133 M0.272 R32
./instances/Rome/grafo6625.99.lgr N99 E139 M0.209 R40
./instances/Rome/grafo11186.93.lgr N93 E128 M0.221 R34
./instances/Rome/grafo1003.11.lgr N11 E12 M0.063 O R0
./instances/Rome/grafo5514.39.lgr N39 E46 M0.136 R7
./instances/Rome/grafo9378.68.lgr N68 E81 M0.202 R13
./instances/Rome/grafo4225.78.lgr N78 E106 M0.23 R27
./instances/Rome/grafo3654.43.lgr N43 E58 M0.148 R15
./instances/Rome/grafo5825.35.lgr N35 E44 M0.122 O R0
./instances/Rome/grafo2912.21.lgr N21 E24 M0.072 O R0
./instances/Rome/grafo10316.100.lgr N100 E134 M0.209 R33
./instances/Rome/grafo9966.39.lgr N39 E47 M0.086 O R0
./instances/Rome/grafo8068.77.lgr N77 E105 M0.18 R26
./instances/Rome/grafo2165.22.lgr N22 E23 M0.086 O R0
./instances/Rome/grafo9427.72.lgr N72 E99 M0.169 R26
./instances/Rome/grafo7101.86.lgr N86 E120 M0.214 R32
./instances/Rome/grafo10369.100.lgr N100 E138 M0.247 R38
./instances/Rome/grafo10509.32.lgr N32 E38 M0.089 R6
./instances/Rome/grafo4963.64.lgr N64 E82 M0.188 R16
./instances/Rome/grafo10909.96.lgr N96 E124 M0.193 R29
./instances/Rome/grafo5249.56.lgr N56 E85 M0.157 R25
./instances/Rome/grafo8104.69.lgr N69 E100 M0.16 R30
./instances/Rome/grafo8955.96.lgr N96 E121 M0.208 R25
./instances/Rome/grafo7352.42.lgr N42 E51 M0.104 R7
./instances/Rome/grafo3002.37.lgr N37 E47 M0.096 O R0
./instances/Rome/grafo1332.27.lgr N27 E35 M0.101 O R0
./instances/Rome/grafo10229.36.lgr N36 E46 M0.099 O R0
./instances/Rome/grafo3658.56.lgr N56 E78 M0.18 R21
./instances/Rome/grafo1408.49.lgr N49 E59 M0.108 O R0
./instances/Rome/grafo6989.42.lgr N42 E56 M0.109 R14
./instances/Rome/grafo10804.35.lgr N35 E46 M0.108 R12
./instances/Rome/grafo4233.75.lgr N75 E105 M0.183 R29
./instances/Rome/grafo1363.29.lgr N29 E38 M0.111 O R0
./instances/Rome/grafo3068.35.lgr N35 E50 M0.089 R15
./instances/Rome/grafo10583.94.lgr N94 E124 M0.184 R29
./instances/Rome/grafo3823.37.lgr N37 E46 M0.087 R9
./instances/Rome/grafo688.10.lgr N10 E10 M0.037 O R0
./instances/Rome/grafo1897.19.lgr N19 E20 M0.057 O R0
./instances/Rome/grafo10986.96.lgr N96 E122 M0.184 R24
./instances/Rome/grafo9417.65.lgr N65 E88 M0.134 R22
./instances/Rome/grafo2805.18.lgr N18 E25 M0.065 R6
./instances/Rome/grafo3432.44.lgr N44 E55 M0.108 R10
./instances/Rome/grafo2835.17.lgr N17 E20 M0.058 O R0
./instances/Rome/grafo9540.68.lgr N68 E95 M0.149 R24
./instances/Rome/grafo9730.84.lgr N84 E118 M0.176 R31
./instances/Rome/grafo11500.36.lgr N36 E44 M0.142 R9
./instances/Rome/grafo2019.41.lgr N41 E47 M0.084 R7
./instances/Rome/grafo7889.71.lgr N71 E102 M0.175 R31
./instances/Rome/grafo10824.92.lgr N92 E116 M0.244 R23
./instances/Rome/grafo9398.66.lgr N66 E90 M0.193 R24
./instances/Rome/grafo1059.18.lgr N18 E18 M0.036 O R0
./instances/Rome/grafo7674.93.lgr N93 E129 M0.288 R33
./instances/Rome/grafo244.20.lgr N20 E22 M0.059 O R0
./instances/Rome/grafo6230.52.lgr N52 E64 M0.113 R13
./instances/Rome/grafo8238.70.lgr N70 E89 M0.209 R18
./instances/Rome/grafo2191.16.lgr N16 E19 M0.039 O R0
./instances/Rome/grafo11298.99.lgr N99 E128 M0.211 R29
./instances/Rome/grafo827.12.lgr N12 E13 M0.055 O R0
./instances/Rome/grafo7453.43.lgr N43 E66 M0.159 R20
./instances/Rome/grafo1668.33.lgr N33 E41 M0.112 O R0
./instances/SteinLib/I320/i320-224.stp N320 E51040 M104.093 R50562
./instances/Rome/grafo3776.53.lgr N53 E77 M0.178 R23
./instances/Rome/grafo11543.34.lgr N34 E41 M0.115 O R0
./instances/Rome/grafo1486.51.lgr N51 E60 M0.125 R10
./instances/Rome/grafo6197.40.lgr N40 E56 M0.126 R15
./instances/Rome/grafo4662.50.lgr N50 E63 M0.18 R11
./instances/Rome/grafo6952.39.lgr N39 E41 M0.063 O R0
./instances/Rome/grafo3777.40.lgr N40 E54 M0.102 R12
./instances/Rome/grafo1732.17.lgr N17 E20 M0.082 O R0
./instances/Rome/grafo2240.12.lgr N12 E13 M0.054 O R0
./instances/Rome/grafo7098.41.lgr N41 E59 M0.112 R17
./instances/Rome/grafo1763.12.lgr N12 E21 M0.073 O R0
./instances/Rome/grafo10248.100.lgr N100 E126 M0.179 R25
./instances/Rome/grafo11346.36.lgr N36 E49 M0.09 R13
./instances/Rome/grafo195.15.lgr N15 E24 M0.061 O R0
./instances/Rome/grafo4067.44.lgr N44 E54 M0.106 R10
./instances/Rome/grafo3027.26.lgr N26 E32 M0.081 O R0
./instances/Rome/grafo6099.74.lgr N74 E93 M0.145 R20
./instances/Rome/grafo6801.55.lgr N55 E78 M0.17 R21
./instances/Rome/grafo2761.37.lgr N37 E45 M0.095 O R0
./instances/Rome/grafo3249.44.lgr N44 E58 M0.114 R11
./instances/Rome/grafo8660.64.lgr N64 E84 M0.192 R20
./instances/Rome/grafo3581.61.lgr N61 E81 M0.14 R19
./instances/Rome/grafo9151.63.lgr N63 E82 M0.138 R18
./instances/Rome/grafo2931.11.lgr N11 E13 M0.062 O R0
./instances/Rome/grafo2937.25.lgr N25 E28 M0.068 O R0
./instances/Rome/grafo1901.20.lgr N20 E26 M0.08 O R0
./instances/Rome/grafo5516.64.lgr N64 E98 M0.192 R32
./instances/Rome/grafo9811.91.lgr N91 E126 M0.22 R36
./instances/Rome/grafo1444.23.lgr N23 E25 M0.065 O R0
./instances/Rome/grafo527.17.lgr N17 E21 M0.066 O R0
./instances/Rome/grafo9334.68.lgr N68 E101 M0.218 R30
./instances/Rome/grafo8374.76.lgr N76 E100 M0.167 R24
./instances/Rome/grafo6600.47.lgr N47 E68 M0.129 R18
./instances/Rome/grafo8088.82.lgr N82 E106 M0.215 R23
./instances/Rome/grafo1916.20.lgr N20 E23 M0.072 O R0
./instances/Rome/grafo9292.63.lgr N63 E88 M0.159 R24
./instances/Rome/grafo6277.42.lgr N42 E61 M0.116 R19
./instances/Rome/grafo8002.91.lgr N91 E121 M0.255 R30
./instances/Rome/grafo11227.100.lgr N100 E142 M0.216 R42
./instances/Rome/grafo7122.54.lgr N54 E76 M0.129 R20
./instances/Rome/grafo4927.78.lgr N78 E96 M0.203 R17
./instances/Rome/grafo11553.37.lgr N37 E49 M0.103 R12
./instances/Rome/grafo11294.38.lgr N38 E56 M0.138 R16
./instances/Rome/grafo1795.11.lgr N11 E15 M0.052 O R0
./instances/Rome/grafo3626.49.lgr N49 E61 M0.11 R11
./instances/Rome/grafo1743.25.lgr N25 E32 M0.069 O R0
./instances/Rome/grafo1572.26.lgr N26 E30 M0.072 O R0
./instances/Rome/grafo4343.79.lgr N79 E109 M0.206 R31
./instances/Rome/grafo2292.14.lgr N14 E19 M0.058 O R0
./instances/Rome/grafo2758.17.lgr N17 E20 M0.078 O R0
./instances/Rome/grafo3986.40.lgr N40 E57 M0.148 R17
./instances/Rome/grafo11630.34.lgr N34 E40 M0.084 O R0
./instances/Rome/grafo939.15.lgr N15 E16 M0.074 O R0
./instances/Rome/grafo1754.13.lgr N13 E21 M0.066 R6
./instances/Rome/grafo1939.22.lgr N22 E22 M0.045 O R0
./instances/Rome/grafo11516.33.lgr N33 E43 M0.109 O R0
./instances/Rome/grafo3075.72.lgr N72 E92 M0.139 R19
./instances/Rome/grafo6026.39.lgr N39 E61 M0.124 R19
./instances/Rome/grafo5141.42.lgr N42 E51 M0.106 O R0
./instances/Rome/grafo5003.58.lgr N58 E71 M0.124 R10
./instances/Rome/grafo9834.81.lgr N81 E103 M0.229 R22
./instances/Rome/grafo5645.41.lgr N41 E52 M0.128 R11
./instances/Rome/grafo1049.21.lgr N21 E22 M0.065 O R0
./instances/Rome/grafo2041.28.lgr N28 E39 M0.092 R10
./instances/Rome/grafo4077.40.lgr N40 E51 M0.104 R10
./instances/Rome/grafo4051.37.lgr N37 E54 M0.107 R16
./instances/Rome/grafo5364.47.lgr N47 E58 M0.159 R10
./instances/Rome/grafo1357.52.lgr N52 E57 M0.112 O R0
./instances/Rome/grafo4779.58.lgr N58 E84 M0.167 R21
./instances/Rome/grafo4699.55.lgr N55 E78 M0.139 R20
./instances/Rome/grafo7850.66.lgr N66 E83 M0.147 R16
./instances/Rome/grafo1684.19.lgr N19 E23 M0.082 O R0
./instances/Rome/grafo3539.40.lgr N40 E57 M0.135 R16
./instances/Rome/grafo6529.54.lgr N54 E67 M0.167 R13
./instances/Rome/grafo5842.45.lgr N45 E51 M0.096 O R0
./instances/Rome/grafo8751.87.lgr N87 E113 M0.243 R26
./instances/Rome/grafo3131.40.lgr N40 E53 M0.107 R12
./instances/Rome/grafo2163.24.lgr N24 E27 M0.062 O R0
./instances/Rome/grafo3515.43.lgr N43 E55 M0.12 R13
./instances/Rome/grafo7292.50.lgr N50 E62 M0.173 R12
./instances/Rome/grafo8442.76.lgr N76 E104 M0.153 R28
./instances/Rome/grafo9342.72.lgr N72 E92 M0.175 R21
./instances/Rome/grafo10311.91.lgr N91 E112 M0.247 R21
./instances/Rome/grafo3253.44.lgr N44 E52 M0.108 R8
./instances/Rome/grafo1175.19.lgr N19 E21 M0.066 O R0
./instances/Rome/grafo10778.100.lgr N100 E128 M0.266 R27
./instances/Rome/grafo4982.63.lgr N63 E90 M0.134 R23
./instances/Rome/grafo140.22.lgr N22 E23 M0.041 O R0
./instances/Rome/grafo3568.55.lgr N55 E87 M0.134 R31
./instances/Rome/grafo156.21.lgr N21 E24 M0.059 O R0
./instances/Rome/grafo1437.52.lgr N52 E59 M0.104 O R0
./instances/Rome/grafo5006.58.lgr N58 E75 M0.216 R17
./instances/Rome/grafo2150.16.lgr N16 E19 M0.073 O R0
./instances/Rome/grafo11446.96.lgr N96 E130 M0.278 R33
./instances/Rome/grafo7400.57.lgr N57 E70 M0.152 R14
./instances/Rome/grafo5215.39.lgr N39 E43 M0.093 O R0
./instances/Rome/grafo9481.67.lgr N67 E90 M0.156 R22
./instances/Rome/grafo610.29.lgr N29 E38 M0.085 R9
./instances/Rome/grafo10427.95.lgr N95 E126 M0.191 R30
./instances/Rome/grafo3359.37.lgr N37 E58 M0.1 R20
./instances/Rome/grafo4237.62.lgr N62 E88 M0.139 R26
./instances/Rome/grafo2193.22.lgr N22 E30 M0.07 O R0
./instances/Rome/grafo4642.63.lgr N63 E84 M0.128 R17
./instances/Rome/grafo10141.38.lgr N38 E45 M0.085 O R0
./instances/Rome/grafo3170.52.lgr N52 E78 M0.123 R23
./instances/Rome/grafo11518.39.lgr N39 E51 M0.133 R11
./instances/Rome/grafo7648.58.lgr N58 E85 M0.146 R26
./instances/Rome/grafo7552.43.lgr N43 E64 M0.156 R19
./instances/Rome/grafo4451.51.lgr N51 E72 M0.159 R20
./instances/Rome/grafo3332.38.lgr N38 E43 M0.13 O R0
./instances/Rome/grafo11492.35.lgr N35 E48 M0.092 R12
./instances/Rome/grafo5947.34.lgr N34 E44 M0.087 O R0
./instances/Rome/grafo1899.23.lgr N23 E29 M0.091 O R0
./instances/Rome/grafo1099.11.lgr N11 E11 M0.04 O R0
./instances/Rome/grafo5152.39.lgr N39 E50 M0.086 O R0
./instances/Rome/grafo861.12.lgr N12 E12 M0.043 O R0
./instances/Rome/grafo8409.78.lgr N78 E103 M0.167 R23
./instances/Rome/grafo9819.72.lgr N72 E102 M0.163 R28
./instances/Rome/grafo8159.60.lgr N60 E85 M0.15 R23
./instances/Rome/grafo1802.13.lgr N13 E18 M0.06 O R0
./instances/Rome/grafo3946.37.lgr N37 E47 M0.084 O R0
./instances/Rome/grafo10075.31.lgr N31 E37 M0.075 O R0
./instances/Rome/grafo2224.37.lgr N37 E45 M0.126 R9
./instances/Rome/grafo11177.98.lgr N98 E131 M0.213 R32
./instances/Rome/grafo2018.28.lgr N28 E37 M0.113 R10
./instances/Rome/grafo6545.71.lgr N71 E90 M0.151 R20
./instances/Rome/grafo11523.35.lgr N35 E46 M0.102 R12
./instances/Rome/grafo5978.41.lgr N41 E50 M0.099 O R0
./instances/Rome/grafo7836.79.lgr N79 E111 M0.215 R31
./instances/Rome/grafo8891.90.lgr N90 E114 M0.197 R23
./instances/Rome/grafo1702.30.lgr N30 E36 M0.112 O R0
./instances/Rome/grafo10137.36.lgr N36 E45 M0.096 R10
./instances/Rome/grafo9694.79.lgr N79 E109 M0.209 R31
./instances/Rome/grafo315.14.lgr N14 E16 M0.034 O R0
./instances/Rome/grafo10891.95.lgr N95 E118 M0.216 R24
./instances/Rome/grafo4291.59.lgr N59 E78 M0.131 R20
./instances/Rome/grafo116.28.lgr N28 E38 M0.078 O R0
./instances/Rome/grafo9428.85.lgr N85 E115 M0.235 R30
./instances/Rome/grafo8730.86.lgr N86 E119 M0.223 R32
./instances/Rome/grafo766.12.lgr N12 E12 M0.038 O R0
./instances/Rome/grafo2368.14.lgr N14 E17 M0.055 O R0
./instances/Rome/grafo1942.18.lgr N18 E19 M0.059 O R0
./instances/Rome/grafo10018.31.lgr N31 E36 M0.079 O R0
./instances/Rome/grafo5254.45.lgr N45 E53 M0.145 R9
./instances/Rome/grafo2011.39.lgr N39 E49 M0.121 R10
./instances/Rome/grafo2960.38.lgr N38 E48 M0.117 R10
./instances/Rome/grafo4515.62.lgr N62 E78 M0.137 R16
./instances/Rome/grafo6871.54.lgr N54 E76 M0.126 R21
./instances/Rome/grafo1031.16.lgr N16 E17 M0.057 O R0
./instances/Rome/grafo5259.40.lgr N40 E56 M0.103 R14
./instances/Rome/grafo11150.99.lgr N99 E133 M0.223 R35
./instances/Rome/grafo1166.11.lgr N11 E12 M0.039 O R0
./instances/Rome/grafo11172.41.lgr N41 E51 M0.098 R9
./instances/Rome/grafo7272.48.lgr N48 E57 M0.101 O R0
./instances/Rome/grafo4981.65.lgr N65 E81 M0.16 R16
./instances/Rome/grafo7666.42.lgr N42 E63 M0.16 R21
./instances/Rome/grafo908.12.lgr N12 E14 M0.069 O R0
./instances/Rome/grafo2887.15.lgr N15 E17 M0.041 O R0
./instances/Rome/grafo10511.34.lgr N34 E41 M0.099 R8
./instances/Rome/grafo11563.39.lgr N39 E50 M0.107 R11
./instances/Rome/grafo8700.74.lgr N74 E95 M0.146 R21
./instances/Rome/grafo9125.71.lgr N71 E86 M0.175 R15
./instances/Rome/grafo1507.32.lgr N32 E45 M0.123 R11
./instances/Rome/grafo5198.45.lgr N45 E66 M0.158 R18
./instances/Rome/grafo9281.75.lgr N75 E96 M0.158 R21
./instances/Rome/grafo331.15.lgr N15 E16 M0.047 O R0
./instances/Rome/grafo8682.87.lgr N87 E108 M0.184 R20
./instances/Rome/grafo8736.91.lgr N91 E114 M0.189 R24
./instances/Rome/grafo7281.46.lgr N46 E54 M0.112 R8
./instances/Rome/grafo7616.43.lgr N43 E64 M0.116 R20
./instances/Rome/grafo2433.11.lgr N11 E11 M0.042 O R0
./instances/SteinLib/I320/i320-022.stp N320 E51040 M87.493 R50562
./instances/Rome/grafo5428.44.lgr N44 E62 M0.143 R18
./instances/Rome/grafo1137.10.lgr N10 E9 M0.043 O R0
./instances/Rome/grafo1941.21.lgr N21 E26 M0.07 R6
./instances/Rome/grafo4530.54.lgr N54 E76 M0.139 R22
./instances/Rome/grafo5528.36.lgr N36 E44 M0.094 R8
./instances/Rome/grafo3646.37.lgr N37 E50 M0.158 R13
./instances/Rome/grafo10603.100.lgr N100 E136 M0.286 R35
./instances/Rome/grafo8719.93.lgr N93 E136 M0.202 R42
./instances/Rome/grafo10878.94.lgr N94 E138 M0.189 R42
./instances/Rome/grafo4401.57.lgr N57 E86 M0.134 R24
./instances/Rome/grafo8326.76.lgr N76 E115 M0.166 R37
./instances/Rome/grafo3707.43.lgr N43 E54 M0.137 R9
./instances/Rome/grafo4437.80.lgr N80 E111 M0.236 R30
./instances/Rome/grafo7165.40.lgr N40 E55 M0.103 R16
./instances/Rome/grafo5681.79.lgr N79 E121 M0.168 R42
./instances/Rome/grafo8964.89.lgr N89 E110 M0.17 R21
./instances/Rome/grafo3995.97.lgr N97 E145 M0.228 R46
./instances/Rome/grafo5749.36.lgr N36 E41 M0.087 O R0
./instances/Rome/grafo10661.95.lgr N95 E128 M0.258 R33
./instances/Rome/grafo1142.15.lgr N15 E24 M0.083 O R0
./instances/Rome/grafo8265.69.lgr N69 E80 M0.136 O R0
./instances/Rome/grafo3236.60.lgr N60 E80 M0.181 R18
./instances/Rome/grafo2954.37.lgr N37 E50 M0.128 R14
./instances/Rome/grafo7568.38.lgr N38 E55 M0.103 R18
./instances/Rome/grafo5854.78.lgr N78 E111 M0.222 R30
./instances/Rome/grafo5180.77.lgr N77 E102 M0.214 R24
./instances/Rome/grafo9105.75.lgr N75 E106 M0.188 R30
./instances/Rome/grafo4002.55.lgr N55 E82 M0.139 R25
./instances/Rome/grafo3427.56.lgr N56 E81 M0.156 R23
./instances/Rome/grafo3433.37.lgr N37 E42 M0.122 R6
./instances/Rome/grafo8482.73.lgr N73 E96 M0.187 R21
./instances/Rome/grafo8883.71.lgr N71 E86 M0.13 R16
./instances/Rome/grafo11226.91.lgr N91 E117 M0.236 R24
./instances/Rome/grafo3291.35.lgr N35 E42 M0.087 O R0
./instances/Rome/grafo10513.37.lgr N37 E47 M0.089 R11
./instances/Rome/grafo9800.72.lgr N72 E95 M0.202 R23
./instances/Rome/grafo10020.38.lgr N38 E50 M0.1 R13
./instances/Rome/grafo4821.55.lgr N55 E79 M0.127 R23
./instances/Rome/grafo1356.29.lgr N29 E34 M0.076 O R0
./instances/Rome/grafo6726.47.lgr N47 E57 M0.121 R11
./instances/Rome/grafo8332.87.lgr N87 E116 M0.17 R29
./instances/Rome/grafo10010.39.lgr N39 E50 M0.101 R10
./instances/Rome/grafo5722.44.lgr N44 E55 M0.142 R10
./instances/Rome/grafo11439.92.lgr N92 E130 M0.262 R37
./instances/Rome/grafo7398.44.lgr N44 E58 M0.104 R13
./instances/Rome/grafo2287.13.lgr N13 E13 M0.03 O R0
./instances/Rome/grafo8713.93.lgr N93 E114 M0.224 R21
./instances/SteinLib/I320/i320-125.stp N320 E51040 M100.657 R50562
./instances/Rome/grafo8676.94.lgr N94 E127 M0.222 R33
./instances/Rome/grafo1174.33.lgr N33 E41 M0.13 R7
./instances/Rome/grafo1104.21.lgr N21 E24 M0.08 O R0
./instances/Rome/grafo2722.24.lgr N24 E31 M0.075 O R0
./instances/Rome/grafo6988.47.lgr N47 E62 M0.132 R14
./instances/Rome/grafo10353.99.lgr N99 E140 M0.185 R41
./instances/Rome/grafo6274.48.lgr N48 E73 M0.114 R24
./instances/Rome/grafo5030.67.lgr N67 E95 M0.146 R27
./instances/Rome/grafo6965.83.lgr N83 E103 M0.18 R18
./instances/Rome/grafo11255.94.lgr N94 E121 M0.163 R27
./instances/Rome/grafo7592.59.lgr N59 E94 M0.138 R31
./instances/Rome/grafo2467.16.lgr N16 E19 M0.053 O R0
./instances/Rome/grafo4736.52.lgr N52 E65 M0.118 R11
./instances/Rome/grafo10484.99.lgr N99 E147 M0.221 R43
./instances/Rome/grafo9181.67.lgr N67 E95 M0.139 R27
./instances/Rome/grafo2316.40.lgr N40 E57 M0.104 R17
./instances/Rome/grafo488.25.lgr N25 E27 M0.089 O R0
./instances/Rome/grafo5605.51.lgr N51 E77 M0.143 R23
./instances/Rome/grafo11621.40.lgr N40 E50 M0.138 R9
./instances/Rome/grafo10832.94.lgr N94 E142 M0.202 R45
./instances/Rome/grafo9142.60.lgr N60 E73 M0.177 R11
./instances/Rome/grafo6408.47.lgr N47 E57 M0.139 R11
./instances/Rome/grafo5195.60.lgr N60 E78 M0.124 R18
./instances/Rome/grafo2811.29.lgr N29 E40 M0.112 R10
./instances/Rome/grafo1878.16.lgr N16 E18 M0.064 O R0
./instances/Rome/grafo8991.99.lgr N99 E133 M0.193 R34
./instances/Rome/grafo6990.46.lgr N46 E56 M0.11 O R0
./instances/Rome/grafo3631.35.lgr N35 E41 M0.091 R7
./instances/Rome/grafo7456.43.lgr N43 E70 M0.12 R24
./instances/Rome/grafo6118.34.lgr N34 E42 M0.095 R8
./instances/Rome/grafo10592.98.lgr N98 E140 M0.219 R38
./instances/Rome/grafo9765.69.lgr N69 E91 M0.137 R22
./instances/Rome/grafo4674.75.lgr N75 E113 M0.147 R35
./instances/Rome/grafo1367.25.lgr N25 E26 M0.064 O R0
./instances/Rome/grafo2965.22.lgr N22 E25 M0.064 O R0
./instances/Rome/grafo5984.42.lgr N42 E53 M0.095 R11
./instances/Rome/grafo3080.43.lgr N43 E46 M0.094 O R0
./instances/Rome/grafo153.21.lgr N21 E33 M0.112 R12
./instances/Rome/grafo2239.17.lgr N17 E27 M0.057 O R0
./instances/Rome/grafo4930.64.lgr N64 E87 M0.194 R21
./instances/Rome/grafo5691.46.lgr N46 E54 M0.109 R9
./instances/Rome/grafo11241.34.lgr N34 E39 M0.102 O R0
./instances/Rome/grafo3464.93.lgr N93 E124 M0.171 R29
./instances/Rome/grafo6853.41.lgr N41 E50 M0.105 R10
./instances/Rome/grafo8568.83.lgr N83 E107 M0.181 R25
./instances/Rome/grafo3894.45.lgr N45 E57 M0.103 O R0
./instances/Rome/grafo5714.40.lgr N40 E52 M0.107 R12
./instances/Rome/grafo1731.16.lgr N16 E19 M0.051 O R0
./instances/Rome/grafo10902.33.lgr N33 E42 M0.085 R10
./instances/Rome/grafo9853.36.lgr N36 E48 M0.091 R12
./instances/Rome/grafo8767.86.lgr N86 E118 M0.163 R31
./instances/Rome/grafo5745.50.lgr N50 E76 M0.124 R26
./instances/Rome/grafo9118.65.lgr N65 E84 M0.166 R17
./instances/Rome/grafo11279.35.lgr N35 E39 M0.078 O R0
./instances/Rome/grafo3235.58.lgr N58 E71 M0.118 R14
./instances/Rome/grafo11259.92.lgr N92 E106 M0.173 R15
./instances/Rome/grafo8116.60.lgr N60 E81 M0.199 R17
./instances/Rome/grafo7198.37.lgr N37 E50 M0.095 O R0
./instances/Rome/grafo4264.78.lgr N78 E111 M0.191 R32
./instances/Rome/grafo2609.15.lgr N15 E19 M0.058 O R0
./instances/Rome/grafo7196.45.lgr N45 E65 M0.12 R16
./instances/Rome/grafo495.20.lgr N20 E20 M0.037 O R0
./instances/Rome/grafo8429.81.lgr N81 E112 M0.163 R30
./instances/Rome/grafo7687.53.lgr N53 E65 M0.173 R12
./instances/Rome/grafo10952.96.lgr N96 E137 M0.27 R41
./instances/Rome/grafo609.12.lgr N12 E12 M0.036 O R0
./instances/Rome/grafo1402.48.lgr N48 E56 M0.117 R9
./instances/Rome/grafo10504.100.lgr N100 E129 M0.203 R28
./instances/Rome/grafo5672.48.lgr N48 E70 M0.137 R23
./instances/Rome/grafo10200.96.lgr N96 E128 M0.186 R32
./instances/Rome/grafo1550.53.lgr N53 E67 M0.126 R13
./instances/Rome/grafo3231.43.lgr N43 E53 M0.101 O R0
./instances/Rome/grafo7584.69.lgr N69 E80 M0.146 R12
./instances/Rome/grafo4247.82.lgr N82 E115 M0.179 R34
./instances/Rome/grafo11218.99.lgr N99 E147 M0.211 R44
./instances/Rome/grafo1608.28.lgr N28 E29 M0.054 O R0
./instances/Rome/grafo258.13.lgr N13 E14 M0.049 O R0
./instances/Rome/grafo771.19.lgr N19 E18 M0.039 O R0
./instances/Rome/grafo3344.42.lgr N42 E52 M0.107 R9
./instances/Rome/grafo4802.75.lgr N75 E98 M0.158 R21
./instances/Rome/grafo11229.94.lgr N94 E125 M0.167 R30
./instances/Rome/grafo8163.76.lgr N76 E106 M0.159 R30
./instances/Rome/grafo9297.70.lgr N70 E96 M0.162 R26
./instances/Rome/grafo5080.79.lgr N79 E107 M0.171 R27
./instances/Rome/grafo1203.25.lgr N25 E28 M0.059 O R0
./instances/Rome/grafo11479.37.lgr N37 E44 M0.084 O R0
./instances/Rome/grafo1095.11.lgr N11 E14 M0.051 O R0
./instances/Rome/grafo7949.84.lgr N84 E109 M0.196 R24
./instances/Rome/grafo3098.18.lgr N18 E24 M0.061 O R0
./instances/Rome/grafo9912.31.lgr N31 E38 M0.086 O R0
./instances/Rome/grafo7853.76.lgr N76 E100 M0.147 R23
./instances/Rome/grafo4879.73.lgr N73 E97 M0.169 R22
./instances/Rome/grafo7111.40.lgr N40 E51 M0.117 R10
./instances/Rome/grafo3650.41.lgr N41 E54 M0.106 R12
./instances/Rome/grafo10384.99.lgr N99 E124 M0.172 R26
./instances/Rome/grafo4660.63.lgr N63 E88 M0.132 R25
./instances/Rome/grafo11371.36.lgr N36 E39 M0.091 O R0
./instances/Rome/grafo11090.93.lgr N93 E112 M0.18 R19
./instances/Rome/grafo8552.71.lgr N71 E93 M0.141 R23
./instances/Rome/grafo9788.80.lgr N80 E124 M0.16 R41
./instances/Rome/grafo4146.50.lgr N50 E61 M0.107 R11
./instances/Rome/grafo9405.62.lgr N62 E82 M0.132 R19
./instances/Rome/grafo10414.98.lgr N98 E132 M0.195 R35
./instances/Rome/grafo10225.99.lgr N99 E133 M0.181 R32
./instances/Rome/grafo6899.40.lgr N40 E47 M0.1 O R0
./instances/Rome/grafo5660.43.lgr N43 E62 M0.105 R18
./instances/Rome/grafo8723.73.lgr N73 E94 M0.255 R21
./instances/Rome/grafo4490.65.lgr N65 E96 M0.142 R29
./instances/Rome/grafo9252.84.lgr N84 E119 M0.228 R35
./instances/Rome/grafo3260.33.lgr N33 E48 M0.12 R13
./instances/Rome/grafo308.14.lgr N14 E22 M0.064 O R0
./instances/Rome/grafo9077.70.lgr N70 E78 M0.2 O R0
./instances/Rome/grafo10549.99.lgr N99 E140 M0.209 R41
./instances/Rome/grafo1088.11.lgr N11 E17 M0.044 O R0
./instances/Rome/grafo1293.28.lgr N28 E32 M0.083 O R0
./instances/Rome/grafo9837.78.lgr N78 E116 M0.162 R35
./instances/Rome/grafo3854.46.lgr N46 E65 M0.121 R17
./instances/Rome/grafo4265.54.lgr N54 E70 M0.114 R15
./instances/Rome/grafo6615.46.lgr N46 E63 M0.151 R15
./instances/Rome/grafo6748.38.lgr N38 E50 M0.089 R13
./instances/Rome/grafo7829.77.lgr N77 E109 M0.153 R30
./instances/Rome/grafo5106.73.lgr N73 E95 M0.211 R21
./instances/Rome/grafo11077.36.lgr N36 E40 M0.096 O R0
./instances/Rome/grafo10951.97.lgr N97 E122 M0.212 R24
./instances/Rome/grafo10258.96.lgr N96 E131 M0.265 R34
./instances/Rome/grafo5168.45.lgr N45 E64 M0.119 R19
./instances/Rome/grafo5639.77.lgr N77 E94 M0.146 R16
./instances/Rome/grafo5496.44.lgr N44 E58 M0.099 R13
./instances/SteinLib/I320/i320-123.stp N320 E51040 M99.321 R50562
./instances/Rome/grafo6070.45.lgr N45 E61 M0.116 R16
./instances/Rome/grafo7483.73.lgr N73 E92 M0.156 R19
./instances/Rome/grafo9478.78.lgr N78 E100 M0.154 R20
./instances/Rome/grafo4496.56.lgr N56 E79 M0.139 R23
./instances/Rome/grafo10143.93.lgr N93 E118 M0.243 R26
./instances/Rome/grafo6405.55.lgr N55 E69 M0.121 R12
./instances/Rome/grafo6105.45.lgr N45 E68 M0.117 R22
./instances/Rome/grafo8993.87.lgr N87 E123 M0.189 R33
./instances/Rome/grafo7774.81.lgr N81 E104 M0.153 R22
./instances/Rome/grafo2250.48.lgr N48 E60 M0.114 O R0
./instances/Rome/grafo5309.39.lgr N39 E46 M0.084 O R0
./instances/Rome/grafo10600.93.lgr N93 E132 M0.184 R38
./instances/Rome/grafo8176.86.lgr N86 E112 M0.165 R26
./instances/Rome/grafo9121.65.lgr N65 E83 M0.14 R19
./instances/Rome/grafo9564.74.lgr N74 E99 M0.159 R23
./instances/Rome/grafo5591.38.lgr N38 E49 M0.133 O R0
./instances/Rome/grafo5082.60.lgr N60 E80 M0.135 R21
./instances/Rome/grafo6553.46.lgr N46 E66 M0.144 R16
./instances/Rome/grafo5895.41.lgr N41 E52 M0.116 O R0
./instances/Rome/grafo8967.95.lgr N95 E122 M0.187 R28
./instances/Rome/grafo8710.98.lgr N98 E126 M0.192 R28
./instances/Rome/grafo1469.67.lgr N67 E82 M0.142 R15
./instances/Rome/grafo9975.32.lgr N32 E39 M0.085 R8
./instances/Rome/grafo1536.47.lgr N47 E52 M0.094 O R0
./instances/Rome/grafo2830.14.lgr N14 E15 M0.032 O R0
./instances/Rome/grafo5627.34.lgr N34 E44 M0.097 R10
./instances/Rome/grafo842.21.lgr N21 E24 M0.063 O R0
./instances/Rome/grafo9255.67.lgr N67 E86 M0.129 R18
./instances/Rome/grafo5696.42.lgr N42 E55 M0.098 R13
./instances/Rome/grafo5766.46.lgr N46 E72 M0.129 R25
./instances/Rome/grafo2025.30.lgr N30 E42 M0.096 R12
./instances/Rome/grafo11470.91.lgr N91 E131 M0.2 R38
./instances/Rome/grafo11542.34.lgr N34 E45 M0.093 O R0
./instances/Rome/grafo9435.72.lgr N72 E99 M0.164 R26
./instances/Rome/grafo8577.74.lgr N74 E95 M0.142 R19
./instances/Rome/grafo5203.33.lgr N33 E41 M0.092 R8
./instances/Rome/grafo7846.76.lgr N76 E113 M0.146 R36
./instances/Rome/grafo3088.40.lgr N40 E57 M0.09 R17
./instances/Rome/grafo4545.80.lgr N80 E114 M0.174 R30
./instances/Rome/grafo7639.40.lgr N40 E54 M0.093 R14
./instances/Rome/grafo556.15.lgr N15 E17 M0.034 O R0
./instances/Rome/grafo8315.77.lgr N77 E100 M0.155 R21
./instances/Rome/grafo10556.100.lgr N100 E130 M0.195 R31
./instances/Rome/grafo5549.41.lgr N41 E61 M0.103 R16
./instances/Rome/grafo8016.85.lgr N85 E112 M0.176 R24
./instances/Rome/grafo3113.11.lgr N11 E11 M0.03 O R0
./instances/Rome/grafo4582.64.lgr N64 E83 M0.186 R16
./instances/Rome/grafo2560.15.lgr N15 E17 M0.031 O R0
./instances/Rome/grafo7211.37.lgr N37 E47 M0.088 O R0
./instances/Rome/grafo269.12.lgr N12 E12 M0.04 O R0
./instances/Rome/grafo4338.71.lgr N71 E98 M0.14 R26
./instances/Rome/grafo6524.45.lgr N45 E59 M0.105 R12
./instances/Rome/grafo2388.28.lgr N28 E33 M0.079 O R0
./instances/Rome/grafo7558.45.lgr N45 E74 M0.126 R28
./instances/Rome/grafo4456.58.lgr N58 E74 M0.132 R15
./instances/Rome/grafo4518.50.lgr N50 E66 M0.115 R15
./instances/Rome/grafo6193.58.lgr N58 E77 M0.16 R20
./instances/Rome/grafo8046.68.lgr N68 E86 M0.134 R16
./instances/Rome/grafo6695.59.lgr N59 E79 M0.177 R19
./instances/Rome/grafo3720.35.lgr N35 E47 M0.087 R10
./instances/Rome/grafo6697.42.lgr N42 E55 M0.103 R13
./instances/Rome/grafo4469.62.lgr N62 E77 M0.14 R16
./instances/Rome/grafo9115.82.lgr N82 E112 M0.167 R29
./instances/Rome/grafo11478.39.lgr N39 E55 M0.092 R16
./instances/Rome/grafo8747.89.lgr N89 E130 M0.175 R41
./instances/Rome/grafo3849.39.lgr N39 E50 M0.092 R12
./instances/Rome/grafo11512.38.lgr N38 E46 M0.089 O R0
./instances/Rome/grafo7922.82.lgr N82 E115 M0.163 R31
./instances/Rome/grafo4886.60.lgr N60 E73 M0.121 R12
./instances/Rome/grafo2974.36.lgr N36 E44 M0.087 R7
./instances/Rome/grafo10145.94.lgr N94 E125 M0.189 R31
./instances/Rome/grafo9462.68.lgr N68 E99 M0.153 R29
./instances/Rome/grafo5175.36.lgr N36 E45 M0.097 R8
./instances/Rome/grafo10319.92.lgr N92 E124 M0.18 R32
./instances/Rome/grafo3326.42.lgr N42 E60 M0.11 R19
./instances/Rome/grafo2494.17.lgr N17 E20 M0.056 O R0
./instances/Rome/grafo7421.40.lgr N40 E55 M0.098 R12
./instances/Rome/grafo7524.90.lgr N90 E113 M0.222 R24
./instances/Rome/grafo1179.17.lgr N17 E19 M0.05 O R0
./instances/Rome/grafo10057.40.lgr N40 E59 M0.107 R17
./instances/Rome/grafo4577.51.lgr N51 E68 M0.11 R17
./instances/Rome/grafo9964.34.lgr N34 E38 M0.082 O R0
./instances/Rome/grafo7262.57.lgr N57 E81 M0.121 R23
./instances/Rome/grafo8131.78.lgr N78 E114 M0.169 R35
./instances/Rome/grafo4758.72.lgr N72 E89 M0.136 R18
./instances/Rome/grafo9723.72.lgr N72 E107 M0.15 R32
./instances/Rome/grafo7201.47.lgr N47 E62 M0.114 R13
./instances/Rome/grafo9175.70.lgr N70 E94 M0.136 R22
./instances/Rome/grafo6346.43.lgr N43 E62 M0.107 R18
./instances/Rome/grafo3656.58.lgr N58 E75 M0.18 R16
./instances/Rome/grafo8357.82.lgr N82 E118 M0.178 R34
./instances/Rome/grafo1956.41.lgr N41 E58 M0.108 R16
./instances/Rome/grafo10582.94.lgr N94 E126 M0.189 R31
./instances/Rome/grafo5849.57.lgr N57 E82 M0.129 R26
./instances/Rome/grafo7790.67.lgr N67 E94 M0.158 R26
./instances/Rome/grafo1138.15.lgr N15 E14 M0.035 O R0
./instances/Rome/grafo10284.36.lgr N36 E48 M0.135 R12
./instances/Rome/grafo8862.89.lgr N89 E108 M0.174 R20
./instances/Rome/grafo8044.76.lgr N76 E99 M0.168 R23
./instances/Rome/grafo2680.17.lgr N17 E22 M0.063 O R0
./instances/Rome/grafo8484.87.lgr N87 E111 M0.176 R24
./instances/SteinLib/I320/i320-025.stp N320 E51040 M92.784 R50562
./instances/Rome/grafo4683.75.lgr N75 E87 M0.142 R13
./instances/Rome/grafo8036.94.lgr N94 E134 M0.179 R38
./instances/Rome/grafo4035.40.lgr N40 E54 M0.093 R14
./instances/Rome/grafo6895.37.lgr N37 E54 M0.094 R16
./instances/Rome/grafo3663.36.lgr N36 E41 M0.088 O R0
./instances/Rome/grafo3595.39.lgr N39 E56 M0.105 R15
./instances/Rome/grafo11269.93.lgr N93 E131 M0.184 R34
./instances/Rome/grafo8250.74.lgr N74 E111 M0.155 R35
./instances/Rome/grafo7208.43.lgr N43 E48 M0.101 O R0
./instances/Rome/grafo10089.37.lgr N37 E49 M0.088 R13
./instances/Rome/grafo11433.92.lgr N92 E135 M0.174 R42
./instances/Rome/grafo5189.72.lgr N72 E92 M0.133 R20
./instances/Rome/grafo10430.95.lgr N95 E120 M0.191 R25
./instances/Rome/grafo8474.90.lgr N90 E127 M0.17 R37
./instances/Rome/grafo2754.16.lgr N16 E24 M0.059 O R0
./instances/Rome/grafo6521.59.lgr N59 E84 M0.15 R24
./instances/Rome/grafo4374.52.lgr N52 E73 M0.12 R20
./instances/Rome/grafo9774.76.lgr N76 E97 M0.147 R22
./instances/Rome/grafo8178.85.lgr N85 E109 M0.149 R24
./instances/Rome/grafo10317.91.lgr N91 E123 M0.182 R32
./instances/Rome/grafo10342.37.lgr N37 E47 M0.09 R11
./instances/Rome/grafo3653.60.lgr N60 E86 M0.141 R25
./instances/Rome/grafo1889.27.lgr N27 E34 M0.075 O R0
./instances/Rome/grafo10221.95.lgr N95 E128 M0.185 R33
./instances/Rome/grafo5536.38.lgr N38 E50 M0.107 R12
./instances/Rome/grafo6558.67.lgr N67 E88 M0.136 R22
./instances/Rome/grafo4870.75.lgr N75 E102 M0.158 R27
./instances/Rome/grafo887.13.lgr N13 E15 M0.048 O R0
./instances/Rome/grafo10979.39.lgr N39 E45 M0.118 R7
./instances/Rome/grafo8837.87.lgr N87 E123 M0.175 R36
./instances/Rome/grafo2070.37.lgr N37 E49 M0.094 R11
./instances/Rome/grafo9071.67.lgr N67 E78 M0.139 R10
./instances/Rome/grafo10622.39.lgr N39 E54 M0.105 R13
./instances/Rome/grafo10768.35.lgr N35 E49 M0.093 R13
./instances/Rome/grafo2124.49.lgr N49 E64 M0.116 R16
./instances/Rome/grafo166.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo3205.44.lgr N44 E57 M0.099 R13
./instances/Rome/grafo11593.36.lgr N36 E56 M0.09 R18
./instances/Rome/grafo6085.79.lgr N79 E101 M0.164 R20
./instances/Rome/grafo10837.95.lgr N95 E125 M0.184 R29
./instances/Rome/grafo2380.12.lgr N12 E12 M0.032 O R0
./instances/Rome/grafo8798.93.lgr N93 E116 M0.174 R24
./instances/Rome/grafo8529.74.lgr N74 E96 M0.144 R22
./instances/Rome/grafo10395.36.lgr N36 E44 M0.086 O R0
./instances/Rome/grafo3394.39.lgr N39 E53 M0.1 R13
./instances/Rome/grafo3139.89.lgr N89 E121 M0.183 R30
./instances/Rome/grafo6770.46.lgr N46 E60 M0.117 R14
./instances/Rome/grafo10102.97.lgr N97 E132 M0.187 R32
./instances/Rome/grafo11329.36.lgr N36 E49 M0.088 R14
./instances/Rome/grafo6007.45.lgr N45 E58 M0.108 R11
./instances/Rome/grafo1498.48.lgr N48 E59 M0.1 O R0
./instances/Rome/grafo11494.34.lgr N34 E42 M0.091 O R0
./instances/Rome/grafo7929.76.lgr N76 E98 M0.147 R22
./instances/Rome/grafo3121.47.lgr N47 E54 M0.097 O R0
./instances/Rome/grafo8544.61.lgr N61 E84 M0.124 R20
./instances/Rome/grafo8750.86.lgr N86 E115 M0.168 R27
./instances/Rome/grafo991.13.lgr N13 E14 M0.051 O R0
./instances/Rome/grafo1359.28.lgr N28 E30 M0.091 O R0
./instances/Rome/grafo7300.41.lgr N41 E53 M0.134 R13
./instances/Rome/grafo5016.61.lgr N61 E77 M0.139 R17
./instances/Rome/grafo9357.99.lgr N99 E147 M0.198 R47
./instances/Rome/grafo4057.43.lgr N43 E46 M0.088 O R0
./instances/Rome/grafo9490.80.lgr N80 E120 M0.162 R38
./instances/Rome/grafo10939.33.lgr N33 E38 M0.081 O R0
./instances/Rome/grafo9585.86.lgr N86 E122 M0.182 R34
./instances/Rome/grafo6191.41.lgr N41 E52 M0.097 R12
./instances/Rome/grafo10045.38.lgr N38 E50 M0.095 R12
./instances/Rome/grafo579.35.lgr N35 E37 M0.055 O R0
./instances/Rome/grafo9711.66.lgr N66 E88 M0.133 R21
./instances/Rome/grafo7775.77.lgr N77 E109 M0.162 R29
./instances/Rome/grafo2220.17.lgr N17 E25 M0.06 O R0
./instances/Rome/grafo2661.22.lgr N22 E30 M0.074 R7
./instances/Rome/grafo2558.34.lgr N34 E46 M0.089 R13
./instances/Rome/grafo5118.62.lgr N62 E78 M0.127 R17
./instances/Rome/grafo7586.36.lgr N36 E50 M0.092 R11
./instances/Rome/grafo6722.58.lgr N58 E69 M0.135 R11
./instances/Rome/grafo1493.66.lgr N66 E84 M0.123 R19
./instances/Rome/grafo823.16.lgr N16 E16 M0.034 O R0
./instances/Rome/grafo3273.45.lgr N45 E58 M0.106 R14
./instances/Rome/grafo11477.36.lgr N36 E48 M0.097 R13
./instances/Rome/grafo4473.48.lgr N48 E61 M0.096 O R0
./instances/Rome/grafo4620.60.lgr N60 E75 M0.132 R12
./instances/Rome/grafo5143.34.lgr N34 E40 M0.08 O R0
./instances/Rome/grafo634.24.lgr N24 E31 M0.093 O R0
./instances/Rome/grafo5840.41.lgr N41 E58 M0.135 R15
./instances/Rome/grafo1487.55.lgr N55 E71 M0.124 R17
./instances/Rome/grafo11240.36.lgr N36 E47 M0.084 R11
./instances/Rome/grafo2192.16.lgr N16 E18 M0.058 O R0
./instances/Rome/grafo5433.34.lgr N34 E40 M0.09 R6
./instances/Rome/grafo2503.40.lgr N40 E58 M0.129 R17
./instances/Rome/grafo6131.61.lgr N61 E79 M0.147 R17
./instances/Rome/grafo6830.43.lgr N43 E57 M0.105 R13
./instances/Rome/grafo7477.48.lgr N48 E70 M0.166 R23
./instances/Rome/grafo10895.98.lgr N98 E130 M0.211 R31
./instances/Rome/grafo8396.85.lgr N85 E112 M0.162 R26
./instances/Rome/grafo1858.19.lgr N19 E21 M0.052 O R0
./instances/Rome/grafo3257.61.lgr N61 E82 M0.136 R19
./instances/Rome/grafo3563.36.lgr N36 E46 M0.092 R11
./instances/Rome/grafo1194.28.lgr N28 E30 M0.07 O R0
./instances/Rome/grafo6918.36.lgr N36 E40 M0.086 O R0
./instances/Rome/grafo1285.26.lgr N26 E30 M0.072 R5
./instances/Rome/grafo8038.94.lgr N94 E125 M0.171 R28
./instances/Rome/grafo10741.92.lgr N92 E132 M0.239 R38
./instances/Rome/grafo8425.81.lgr N81 E110 M0.158 R28
./instances/Rome/grafo5202.35.lgr N35 E40 M0.084 O R0
./instances/Rome/grafo5813.37.lgr N37 E46 M0.099 R10
./instances/Rome/grafo6739.46.lgr N46 E66 M0.111 R18
./instances/Rome/grafo1496.52.lgr N52 E66 M0.137 R14
./instances/Rome/grafo4507.80.lgr N80 E123 M0.189 R42
./instances/Rome/grafo10988.98.lgr N98 E127 M0.188 R27
./instances/Rome/grafo10437.97.lgr N97 E124 M0.166 R27
./instances/Rome/grafo3902.39.lgr N39 E53 M0.095 R12
./instances/Rome/grafo132.21.lgr N21 E27 M0.062 O R0
./instances/Rome/grafo2588.24.lgr N24 E28 M0.061 O R0
./instances/Rome/grafo1781.14.lgr N14 E20 M0.054 O R0
./instances/Rome/grafo9965.34.lgr N34 E49 M0.097 R13
./instances/Rome/grafo1992.32.lgr N32 E36 M0.082 R5
./instances/Rome/grafo11472.91.lgr N91 E135 M0.179 R40
./instances/Rome/grafo3492.51.lgr N51 E69 M0.123 R18
./instances/Rome/grafo11274.93.lgr N93 E132 M0.184 R38
./instances/Rome/grafo6601.46.lgr N46 E66 M0.114 R18
./instances/Rome/grafo5000.80.lgr N80 E110 M0.149 R28
./instances/Rome/grafo2074.34.lgr N34 E34 M0.055 O R0
./instances/Rome/grafo7404.43.lgr N43 E55 M0.101 R11
./instances/Rome/grafo3992.44.lgr N44 E61 M0.111 R16
./instances/Rome/grafo3811.54.lgr N54 E77 M0.122 R20
./instances/Rome/grafo8595.89.lgr N89 E112 M0.175 R22
./instances/Rome/grafo3247.38.lgr N38 E43 M0.089 O R0
./instances/Rome/grafo8370.84.lgr N84 E113 M0.174 R28
./instances/Rome/grafo10344.100.lgr N100 E130 M0.192 R29
./instances/Rome/grafo5815.34.lgr N34 E39 M0.081 O R0
./instances/Rome/grafo361.13.lgr N13 E14 M0.055 O R0
./instances/Rome/grafo201.13.lgr N13 E16 M0.06 O R0
./instances/Rome/grafo6121.33.lgr N33 E41 M0.083 O R0
./instances/Rome/grafo6064.46.lgr N46 E69 M0.115 R20
./instances/Rome/grafo6851.49.lgr N49 E64 M0.121 R16
./instances/Rome/grafo9228.81.lgr N81 E117 M0.172 R37
./instances/Rome/grafo3067.34.lgr N34 E39 M0.082 O R0
./instances/Rome/grafo9441.73.lgr N73 E98 M0.148 R24
./instances/Rome/grafo5379.39.lgr N39 E43 M0.082 O R0
./instances/Rome/grafo9291.63.lgr N63 E88 M0.14 R24
./instances/Rome/grafo4074.42.lgr N42 E54 M0.128 R11
./instances/Rome/grafo9568.65.lgr N65 E92 M0.133 R27
./instances/Rome/grafo7154.60.lgr N60 E70 M0.117 O R0
./instances/Rome/grafo6318.43.lgr N43 E71 M0.122 R25
./instances/Rome/grafo8202.78.lgr N78 E112 M0.17 R35
./instances/Rome/grafo582.15.lgr N15 E16 M0.033 O R0
./instances/Rome/grafo6220.36.lgr N36 E44 M0.085 O R0
./instances/Rome/grafo5293.76.lgr N76 E108 M0.15 R30
./instances/Rome/grafo1905.13.lgr N13 E14 M0.032 O R0
./instances/Rome/grafo11125.100.lgr N100 E140 M0.189 R38
./instances/Rome/grafo8274.60.lgr N60 E72 M0.131 R10
./instances/Rome/grafo6281.56.lgr N56 E75 M0.115 R20
./instances/Rome/grafo6077.47.lgr N47 E54 M0.101 O R0
./instances/Rome/grafo10203.97.lgr N97 E141 M0.197 R43
./instances/Rome/grafo2216.15.lgr N15 E20 M0.055 O R0
./instances/Rome/grafo3401.41.lgr N41 E53 M0.109 R13
./instances/Rome/grafo5686.37.lgr N37 E47 M0.097 R9
./instances/Rome/grafo2591.15.lgr N15 E23 M0.057 O R0
./instances/Rome/grafo9215.69.lgr N69 E90 M0.139 R21
./instances/Rome/grafo9787.82.lgr N82 E114 M0.162 R33
./instances/Rome/grafo7371.61.lgr N61 E88 M0.13 R25
./instances/Rome/grafo9995.94.lgr N94 E137 M0.196 R41
./instances/Rome/grafo9450.84.lgr N84 E125 M0.175 R38
./instances/Rome/grafo5252.38.lgr N38 E44 M0.097 R7
./instances/Rome/grafo732.35.lgr N35 E44 M0.089 O R0
./instances/Rome/grafo10397.36.lgr N36 E46 M0.086 R11
./instances/Rome/grafo468.19.lgr N19 E31 M0.073 R9
./instances/Rome/grafo5434.75.lgr N75 E93 M0.138 R17
./instances/Rome/grafo3167.44.lgr N44 E60 M0.101 R15
./instances/Rome/grafo3728.37.lgr N37 E47 M0.095 R9
./instances/Rome/grafo5186.55.lgr N55 E79 M0.135 R22
./instances/Rome/grafo4009.43.lgr N43 E55 M0.107 R12
./instances/Rome/grafo1061.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo10255.93.lgr N93 E125 M0.198 R30
./instances/Rome/grafo2792.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo4815.57.lgr N57 E69 M0.117 R11
./instances/Rome/grafo2213.20.lgr N20 E28 M0.062 O R0
./instances/Rome/grafo1646.28.lgr N28 E33 M0.068 O R0
./instances/Rome/grafo6365.34.lgr N34 E38 M0.098 O R0
./instances/Rome/grafo3979.98.lgr N98 E136 M0.18 R38
./instances/Rome/grafo2131.19.lgr N19 E25 M0.062 O R0
./instances/Rome/grafo8786.91.lgr N91 E126 M0.205 R34
./instances/Rome/grafo3127.57.lgr N57 E82 M0.121 R25
./instances/Rome/grafo8301.76.lgr N76 E115 M0.163 R39
./instances/Rome/grafo6133.39.lgr N39 E52 M0.122 R13
./instances/Rome/grafo8352.89.lgr N89 E120 M0.181 R28
./instances/Rome/grafo1213.68.lgr N68 E86 M0.129 R17
./instances/Rome/grafo8025.82.lgr N82 E104 M0.179 R23
./instances/Rome/grafo2816.18.lgr N18 E28 M0.062 O R0
./instances/Rome/grafo11141.95.lgr N95 E133 M0.195 R39
./instances/Rome/grafo10620.35.lgr N35 E41 M0.08 O R0
./instances/Rome/grafo6833.48.lgr N48 E69 M0.121 R21
./instances/Rome/grafo3533.37.lgr N37 E57 M0.094 R18
./instances/Rome/grafo9120.64.lgr N64 E87 M0.133 R21
./instances/Rome/grafo3850.54.lgr N54 E68 M0.12 R15
./instances/Rome/grafo11153.99.lgr N99 E130 M0.198 R31
./instances/Rome/grafo1453.63.lgr N63 E80 M0.128 R16
./instances/Rome/grafo5399.35.lgr N35 E36 M0.08 O R0
./instances/Rome/grafo9044.76.lgr N76 E95 M0.156 R20
./instances/Rome/grafo5593.34.lgr N34 E41 M0.1 O R0
./instances/Rome/grafo878.13.lgr N13 E16 M0.028 O R0
./instances/Rome/grafo11551.33.lgr N33 E38 M0.083 O R0
./instances/Rome/grafo3587.36.lgr N36 E48 M0.118 R11
./instances/Rome/grafo6294.39.lgr N39 E58 M0.097 R18
./instances/Rome/grafo375.17.lgr N17 E19 M0.057 O R0
./instances/Rome/grafo8498.74.lgr N74 E102 M0.151 R29
./instances/Rome/grafo10704.37.lgr N37 E44 M0.094 R8
./instances/Rome/grafo317.13.lgr N13 E21 M0.062 R7
./instances/Rome/grafo11581.31.lgr N31 E36 M0.077 O R0
./instances/Rome/grafo6023.37.lgr N37 E50 M0.095 R13
./instances/Rome/grafo10228.95.lgr N95 E132 M0.191 R37
./instances/Rome/grafo6980.59.lgr N59 E79 M0.124 R21
./instances/Rome/grafo11665.40.lgr N40 E48 M0.098 R9
./instances/Rome/grafo1709.13.lgr N13 E19 M0.06 O R0
./instances/Rome/grafo10017.96.lgr N96 E140 M0.194 R43
./instances/Rome/grafo7173.78.lgr N78 E95 M0.166 R16
./instances/Rome/grafo2344.12.lgr N12 E14 M0.025 O R0
./instances/Rome/grafo561.20.lgr N20 E25 M0.057 O R0
./instances/Rome/grafo8704.97.lgr N97 E127 M0.172 R29
./instances/Rome/grafo5160.42.lgr N42 E53 M0.11 R12
./instances/Rome/grafo3690.38.lgr N38 E50 M0.091 R12
./instances/Rome/grafo9060.64.lgr N64 E81 M0.139 R17
./instances/Rome/grafo8486.85.lgr N85 E115 M0.177 R29
./instances/Rome/grafo598.33.lgr N33 E49 M0.101 R15
./instances/Rome/grafo4255.53.lgr N53 E68 M0.133 R14
./instances/Rome/grafo5081.55.lgr N55 E70 M0.108 R14
./instances/Rome/grafo199.13.lgr N13 E19 M0.053 O R0
./instances/Rome/grafo7386.46.lgr N46 E66 M0.106 R21
./instances/Rome/grafo3414.36.lgr N36 E39 M0.088 O R0
./instances/Rome/grafo5559.61.lgr N61 E75 M0.126 R14
./instances/Rome/grafo4008.62.lgr N62 E79 M0.134 R15
./instances/Rome/grafo10477.91.lgr N91 E108 M0.172 R17
./instances/Rome/grafo6187.81.lgr N81 E112 M0.167 R30
./instances/Rome/grafo3780.50.lgr N50 E63 M0.117 R14
./instances/Rome/grafo10328.92.lgr N92 E111 M0.162 R19
./instances/Rome/grafo2386.28.lgr N28 E28 M0.048 O R0
./instances/Rome/grafo10707.33.lgr N33 E37 M0.079 O R0
./instances/Rome/grafo11185.94.lgr N94 E126 M0.178 R33
./instances/Rome/grafo6319.80.lgr N80 E109 M0.152 R27
./instances/Rome/grafo8889.89.lgr N89 E119 M0.167 R30
./instances/Rome/grafo6463.84.lgr N84 E106 M0.162 R23
./instances/Rome/grafo10557.98.lgr N98 E129 M0.185 R32
./instances/Rome/grafo2395.28.lgr N28 E37 M0.082 R10
./instances/Rome/grafo8338.70.lgr N70 E88 M0.137 R16
./instances/Rome/grafo457.12.lgr N12 E15 M0.054 O R0
./instances/Rome/grafo2979.11.lgr N11 E11 M0.03 O R0
./instances/Rome/grafo1161.17.lgr N17 E18 M0.037 O R0
./instances/Rome/grafo485.16.lgr N16 E20 M0.058 O R0
./instances/Rome/grafo10855.96.lgr N96 E113 M0.177 R18
./instances/Rome/grafo7597.44.lgr N44 E61 M0.115 R18
./instances/Rome/grafo5588.75.lgr N75 E96 M0.148 R20
./instances/Rome/grafo5287.61.lgr N61 E88 M0.13 R26
./instances/Rome/grafo2143.19.lgr N19 E27 M0.062 R8
./instances/Rome/grafo1404.51.lgr N51 E70 M0.121 R20
./instances/Rome/grafo686.23.lgr N23 E25 M0.041 O R0
./instances/Rome/grafo465.10.lgr N10 E10 M0.028 O R0
./instances/Rome/grafo5093.80.lgr N80 E103 M0.156 R20
./instances/Rome/grafo5192.34.lgr N34 E39 M0.088 O R0
./instances/Rome/grafo965.15.lgr N15 E15 M0.031 O R0
./instances/Rome/grafo2425.19.lgr N19 E23 M0.073 O R0
./instances/Rome/grafo5103.53.lgr N53 E72 M0.137 R19
./instances/Rome/grafo2790.16.lgr N16 E18 M0.062 O R0
./instances/Rome/grafo7981.85.lgr N85 E116 M0.172 R30
./instances/Rome/grafo3803.40.lgr N40 E56 M0.105 R15
./instances/Rome/grafo1532.51.lgr N51 E61 M0.11 R11
./instances/Rome/grafo5437.50.lgr N50 E69 M0.12 R18
./instances/Rome/grafo2100.29.lgr N29 E38 M0.078 R9
./instances/Rome/grafo409.19.lgr N19 E22 M0.066 O R0
./instances/Rome/grafo9928.95.lgr N95 E120 M0.185 R24
./instances/Rome/grafo9691.79.lgr N79 E125 M0.172 R46
./instances/Rome/grafo9483.83.lgr N83 E109 M0.161 R26
./instances/Rome/grafo3006.35.lgr N35 E44 M0.089 R9
./instances/Rome/grafo975.36.lgr N36 E48 M0.097 R9
./instances/Rome/grafo6331.42.lgr N42 E65 M0.109 R20
./instances/Rome/grafo3122.56.lgr N56 E84 M0.131 R25
./instances/Rome/grafo1962.34.lgr N34 E39 M0.074 O R0
./instances/Rome/grafo8012.87.lgr N87 E120 M0.258 R33
./instances/Rome/grafo3829.43.lgr N43 E61 M0.123 R15
./instances/Rome/grafo4049.37.lgr N37 E51 M0.096 R13
./instances/Rome/grafo5094.70.lgr N70 E91 M0.138 R21
./instances/Rome/grafo7096.45.lgr N45 E61 M0.105 R14
./instances/Rome/grafo9830.71.lgr N71 E83 M0.136 R13
./instances/Rome/grafo9447.64.lgr N64 E83 M0.13 R19
./instances/Rome/grafo804.21.lgr N21 E22 M0.039 O R0
./instances/Rome/grafo8674.100.lgr N100 E135 M0.19 R35
./instances/Rome/grafo9526.72.lgr N72 E98 M0.143 R25
./instances/Rome/grafo587.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo7517.38.lgr N38 E51 M0.089 R13
./instances/Rome/grafo954.12.lgr N12 E11 M0.034 O R0
./instances/Rome/grafo11127.31.lgr N31 E37 M0.082 O R0
./instances/Rome/grafo5100.67.lgr N67 E89 M0.128 R22
./instances/Rome/grafo10011.31.lgr N31 E36 M0.08 O R0
./instances/Rome/grafo4999.55.lgr N55 E72 M0.14 R17
./instances/Rome/grafo9218.80.lgr N80 E108 M0.15 R24
./instances/Rome/grafo7420.41.lgr N41 E58 M0.108 R16
./instances/Rome/grafo11549.35.lgr N35 E46 M0.092 O R0
./instances/Rome/grafo8658.89.lgr N89 E127 M0.183 R37
./instances/Rome/grafo2568.15.lgr N15 E16 M0.054 O R0
./instances/Rome/grafo2008.33.lgr N33 E42 M0.089 R8
./instances/Rome/grafo8886.91.lgr N91 E122 M0.182 R31
./instances/Rome/grafo7512.37.lgr N37 E45 M0.098 O R0
./instances/Rome/grafo4913.79.lgr N79 E109 M0.168 R30
./instances/Rome/grafo10071.40.lgr N40 E50 M0.094 R10
./instances/Rome/grafo11495.39.lgr N39 E52 M0.094 R11
./instances/Rome/grafo11108.94.lgr N94 E124 M0.191 R28
./instances/Rome/grafo9035.70.lgr N70 E99 M0.144 R28
./instances/Rome/grafo4737.66.lgr N66 E86 M0.134 R18
./instances/Rome/grafo1068.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo9029.66.lgr N66 E77 M0.135 O R0
./instances/Rome/grafo8485.85.lgr N85 E117 M0.188 R32
./instances/Rome/grafo6401.45.lgr N45 E67 M0.109 R20
./instances/Rome/grafo5794.54.lgr N54 E71 M0.121 R18
./instances/Rome/grafo5929.71.lgr N71 E98 M0.143 R27
./instances/Rome/grafo8493.75.lgr N75 E94 M0.148 R20
./instances/Rome/grafo2614.16.lgr N16 E19 M0.055 O R0
./instances/Rome/grafo4554.77.lgr N77 E100 M0.156 R21
./instances/Rome/grafo2285.38.lgr N38 E52 M0.094 R15
./instances/Rome/grafo5776.36.lgr N36 E45 M0.083 O R0
./instances/Rome/grafo6593.38.lgr N38 E48 M0.097 R11
./instances/Rome/grafo9506.70.lgr N70 E91 M0.138 R22
./instances/Rome/grafo1035.37.lgr N37 E51 M0.094 R14
./instances/Rome/grafo1741.16.lgr N16 E16 M0.035 O R0
./instances/Rome/grafo7815.80.lgr N80 E121 M0.171 R40
./instances/Rome/grafo5698.37.lgr N37 E46 M0.095 R8
./instances/Rome/grafo6287.38.lgr N38 E53 M0.096 R12
./instances/Rome/grafo11056.98.lgr N98 E136 M0.196 R35
./instances/Rome/grafo9682.65.lgr N65 E101 M0.135 R33
./instances/Rome/grafo839.14.lgr N14 E17 M0.054 O R0
./instances/Rome/grafo7912.79.lgr N79 E112 M0.171 R32
./instances/Rome/grafo8468.85.lgr N85 E107 M0.179 R20
./instances/Rome/grafo2848.40.lgr N40 E48 M0.097 R9
./instances/Rome/grafo548.13.lgr N13 E12 M0.039 O R0
./instances/Rome/grafo9131.74.lgr N74 E105 M0.151 R28
./instances/Rome/grafo10002.40.lgr N40 E45 M0.092 O R0
./instances/Rome/grafo1718.21.lgr N21 E29 M0.062 R6
./instances/Rome/grafo8335.93.lgr N93 E126 M0.166 R33
./instances/Rome/grafo8539.87.lgr N87 E127 M0.191 R39
./instances/Rome/grafo11031.36.lgr N36 E41 M0.088 R5
./instances/Rome/grafo10426.100.lgr N100 E138 M0.202 R36
./instances/Rome/grafo6807.38.lgr N38 E50 M0.099 R11
./instances/Rome/grafo216.18.lgr N18 E19 M0.088 O R0
./instances/Rome/grafo744.28.lgr N28 E29 M0.063 O R0
./instances/Rome/grafo7411.89.lgr N89 E120 M0.214 R30
./instances/Rome/grafo2650.30.lgr N30 E34 M0.073 O R0
./instances/Rome/grafo6938.44.lgr N44 E61 M0.107 R15
./instances/Rome/grafo11642.36.lgr N36 E49 M0.083 R14
./instances/Rome/grafo5182.33.lgr N33 E38 M0.08 O R0
./instances/Rome/grafo643.12.lgr N12 E14 M0.046 O R0
./instances/Rome/grafo2103.66.lgr N66 E76 M0.128 R11
./instances/Rome/grafo10349.94.lgr N94 E128 M0.19 R34
./instances/Rome/grafo4875.78.lgr N78 E117 M0.228 R35
./instances/Rome/grafo4990.61.lgr N61 E80 M0.129 R18
./instances/Rome/grafo2136.11.lgr N11 E17 M0.067 R5
./instances/Rome/grafo6855.45.lgr N45 E54 M0.103 R10
./instances/Rome/grafo9229.77.lgr N77 E99 M0.151 R18
./instances/Rome/grafo3708.38.lgr N38 E54 M0.093 R14
./instances/Rome/grafo1276.26.lgr N26 E32 M0.07 O R0
./instances/Rome/grafo114.26.lgr N26 E30 M0.068 O R0
./instances/Rome/grafo793.13.lgr N13 E15 M0.053 O R0
./instances/Rome/grafo3675.42.lgr N42 E51 M0.096 O R0
./instances/Rome/grafo779.13.lgr N13 E15 M0.047 O R0
./instances/Rome/grafo10815.97.lgr N97 E126 M0.18 R30
./instances/Rome/grafo9897.39.lgr N39 E55 M0.103 R15
./instances/Rome/grafo3349.47.lgr N47 E51 M0.092 O R0
./instances/Rome/grafo4005.39.lgr N39 E52 M0.099 R13
./instances/Rome/grafo5258.36.lgr N36 E50 M0.102 R12
./instances/Rome/grafo7031.43.lgr N43 E63 M0.106 R19
./instances/Rome/grafo11632.40.lgr N40 E59 M0.111 R18
./instances/Rome/grafo4571.54.lgr N54 E76 M0.127 R21
./instances/Rome/grafo10067.41.lgr N41 E47 M0.095 O R0
./instances/Rome/grafo222.11.lgr N11 E10 M0.043 O R0
./instances/Rome/grafo5640.50.lgr N50 E58 M0.114 O R0
./instances/Rome/grafo1618.47.lgr N47 E56 M0.105 R10
./instances/Rome/grafo3157.55.lgr N55 E73 M0.119 R16
./instances/Rome/grafo3953.36.lgr N36 E48 M0.091 R10
./instances/Rome/grafo8633.75.lgr N75 E102 M0.163 R26
./instances/Rome/grafo7433.44.lgr N44 E55 M0.105 R12
./instances/Rome/grafo3779.52.lgr N52 E67 M0.117 R15
./instances/Rome/grafo8010.62.lgr N62 E88 M0.129 R26
./instances/Rome/grafo10950.97.lgr N97 E143 M0.205 R45
./instances/Rome/grafo5329.57.lgr N57 E71 M0.123 R14
./instances/Rome/grafo5967.37.lgr N37 E44 M0.084 O R0
./instances/Rome/grafo9401.80.lgr N80 E102 M0.173 R22
./instances/Rome/grafo650.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo4482.61.lgr N61 E76 M0.127 O R0
./instances/Rome/grafo2274.35.lgr N35 E41 M0.086 O R0
./instances/Rome/grafo8841.88.lgr N88 E118 M0.162 R28
./instances/Rome/grafo8799.90.lgr N90 E113 M0.176 R21
./instances/Rome/grafo8277.82.lgr N82 E119 M0.168 R36
./instances/Rome/grafo10128.98.lgr N98 E130 M0.18 R33
./instances/Rome/grafo10684.95.lgr N95 E126 M0.184 R32
./instances/Rome/grafo963.19.lgr N19 E21 M0.06 O R0
./instances/Rome/grafo769.14.lgr N14 E13 M0.034 O R0
./instances/Rome/grafo10862.98.lgr N98 E136 M0.195 R36
./instances/Rome/grafo585.15.lgr N15 E16 M0.031 O R0
./instances/Rome/grafo2631.34.lgr N34 E42 M0.092 R9
./instances/Rome/grafo7000.40.lgr N40 E50 M0.113 R9
./instances/Rome/grafo11142.99.lgr N99 E144 M0.22 R42
./instances/Rome/grafo8605.68.lgr N68 E104 M0.148 R34
./instances/Rome/grafo9410.67.lgr N67 E93 M0.139 R27
./instances/Rome/grafo6368.45.lgr N45 E65 M0.101 R17
./instances/Rome/grafo5921.38.lgr N38 E52 M0.108 R14
./instances/Rome/grafo10907.99.lgr N99 E137 M0.193 R36
./instances/Rome/grafo5712.36.lgr N36 E42 M0.085 O R0
./instances/Rome/grafo3266.46.lgr N46 E54 M0.096 O R0
./instances/Rome/grafo7749.41.lgr N41 E48 M0.1 R8
./instances/Rome/grafo7758.53.lgr N53 E77 M0.125 R23
./instances/Rome/grafo7331.41.lgr N41 E50 M0.094 O R0
./instances/Rome/grafo7422.40.lgr N40 E50 M0.109 R10
./instances/Rome/grafo7603.45.lgr N45 E73 M0.112 R26
./instances/Rome/grafo8344.73.lgr N73 E99 M0.153 R27
./instances/Rome/grafo1395.61.lgr N61 E78 M0.141 R13
./instances/Rome/grafo10969.98.lgr N98 E131 M0.201 R33
./instances/Rome/grafo1993.32.lgr N32 E42 M0.09 R10
./instances/Rome/grafo4327.65.lgr N65 E77 M0.128 R13
./instances/Rome/grafo4950.50.lgr N50 E64 M0.133 R14
./instances/Rome/grafo9440.83.lgr N83 E108 M0.153 R23
./instances/Rome/grafo9177.83.lgr N83 E106 M0.16 R23
./instances/Rome/grafo10732.33.lgr N33 E37 M0.079 O R0
./instances/Rome/grafo5314.38.lgr N38 E43 M0.088 O R0
./instances/Rome/grafo5348.46.lgr N46 E64 M0.116 R16
./instances/Rome/grafo2321.38.lgr N38 E58 M0.098 R17
./instances/Rome/grafo11213.37.lgr N37 E49 M0.097 R11
./instances/Rome/grafo4611.59.lgr N59 E81 M0.13 R20
./instances/Rome/grafo11110.99.lgr N99 E135 M0.202 R34
./instances/Rome/grafo8081.80.lgr N80 E107 M0.146 R24
./instances/Rome/grafo5515.43.lgr N43 E64 M0.112 R19
./instances/Rome/grafo8287.77.lgr N77 E90 M0.146 R13
./instances/Rome/grafo9622.93.lgr N93 E124 M0.169 R32
./instances/Rome/grafo5906.34.lgr N34 E39 M0.077 O R0
./instances/Rome/grafo11609.37.lgr N37 E44 M0.09 O R0
./instances/Rome/grafo9937.91.lgr N91 E121 M0.179 R30
./instances/Rome/grafo3782.34.lgr N34 E43 M0.088 O R0
./instances/Rome/grafo9888.33.lgr N33 E38 M0.083 O R0
./instances/Rome/grafo2818.18.lgr N18 E21 M0.052 O R0
./instances/Rome/grafo128.35.lgr N35 E42 M0.09 O R0
./instances/Rome/grafo11192.92.lgr N92 E111 M0.171 R19
./instances/Rome/grafo5213.31.lgr N31 E37 M0.079 O R0
./instances/Rome/grafo3356.33.lgr N33 E40 M0.086 O R0
./instances/Rome/grafo5075.58.lgr N58 E75 M0.133 R18
./instances/Rome/grafo4905.56.lgr N56 E66 M0.118 R10
./instances/Rome/grafo2465.36.lgr N36 E44 M0.099 R7
./instances/Rome/grafo476.19.lgr N19 E18 M0.043 O R0
./instances/Rome/grafo4220.78.lgr N78 E98 M0.147 R21
./instances/Rome/grafo7948.90.lgr N90 E125 M0.175 R33
./instances/Rome/grafo5451.41.lgr N41 E56 M0.108 R13
./instances/Rome/grafo2566.40.lgr N40 E53 M0.095 R12
./instances/Rome/grafo1540.34.lgr N34 E44 M0.089 O R0
./instances/Rome/grafo3153.36.lgr N36 E43 M0.089 O R0
./instances/Rome/grafo6655.38.lgr N38 E53 M0.103 R12
./instances/Rome/grafo1107.15.lgr N15 E19 M0.053 O R0
./instances/Rome/grafo11461.35.lgr N35 E42 M0.088 O R0
./instances/Rome/grafo9147.75.lgr N75 E106 M0.16 R30
./instances/Rome/grafo1254.45.lgr N45 E49 M0.099 O R0
./instances/Rome/grafo1583.66.lgr N66 E81 M0.14 R15
./instances/Rome/grafo10646.100.lgr N100 E154 M0.208 R50
./instances/Rome/grafo7598.43.lgr N43 E57 M0.102 R11
./instances/Rome/grafo4997.81.lgr N81 E106 M0.183 R23
./instances/Rome/grafo7141.42.lgr N42 E53 M0.105 R10
./instances/Rome/grafo6017.62.lgr N62 E84 M0.131 R19
./instances/Rome/grafo9686.73.lgr N73 E103 M0.151 R29
./instances/Rome/grafo6781.47.lgr N47 E66 M0.125 R20
./instances/Rome/grafo1562.49.lgr N49 E55 M0.102 O R0
./instances/Rome/grafo7871.77.lgr N77 E112 M0.174 R35
./instances/Rome/grafo7549.38.lgr N38 E50 M0.088 R12
./instances/Rome/grafo3535.56.lgr N56 E68 M0.13 R13
./instances/Rome/grafo9062.70.lgr N70 E92 M0.134 R21
./instances/Rome/grafo1551.58.lgr N58 E72 M0.125 R14
./instances/Rome/grafo2904.37.lgr N37 E54 M0.099 R15
./instances/Rome/grafo1971.15.lgr N15 E20 M0.058 O R0
./instances/Rome/grafo5705.46.lgr N46 E67 M0.118 R20
./instances/Rome/grafo2687.33.lgr N33 E46 M0.09 R13
./instances/Rome/grafo7907.80.lgr N80 E127 M0.162 R44
./instances/Rome/grafo10801.35.lgr N35 E39 M0.082 O R0
./instances/Rome/grafo6178.40.lgr N40 E49 M0.107 R8
./instances/Rome/grafo2326.16.lgr N16 E21 M0.062 O R0
./instances/Rome/grafo924.19.lgr N19 E21 M0.068 O R0
./instances/Rome/grafo960.26.lgr N26 E27 M0.065 O R0
./instances/Rome/grafo3473.57.lgr N57 E73 M0.135 R13
./instances/Rome/grafo2485.13.lgr N13 E17 M0.056 O R0
./instances/Rome/grafo11026.33.lgr N33 E36 M0.079 O R0
./instances/Rome/grafo8675.93.lgr N93 E130 M0.186 R36
./instances/Rome/grafo746.13.lgr N13 E14 M0.035 O R0
./instances/Rome/grafo11106.99.lgr N99 E136 M0.261 R33
./instances/Rome/grafo10109.95.lgr N95 E126 M0.187 R31
./instances/Rome/grafo2697.16.lgr N16 E20 M0.051 O R0
./instances/Rome/grafo10924.98.lgr N98 E129 M0.195 R29
./instances/Rome/grafo2804.19.lgr N19 E26 M0.063 O R0
./instances/Rome/grafo6709.47.lgr N47 E55 M0.105 R9
./instances/Rome/grafo541.10.lgr N10 E10 M0.028 O R0
./instances/Rome/grafo9145.68.lgr N68 E86 M0.132 R18
./instances/Rome/grafo2732.37.lgr N37 E48 M0.098 R11
./instances/Rome/grafo5931.46.lgr N46 E63 M0.11 R17
./instances/Rome/grafo4726.51.lgr N51 E67 M0.121 R14
./instances/Rome/grafo2879.27.lgr N27 E31 M0.075 O R0
./instances/Rome/grafo2431.86.lgr N86 E105 M0.165 R19
./instances/Rome/grafo5205.35.lgr N35 E42 M0.088 R7
./instances/Rome/grafo10196.94.lgr N94 E121 M0.258 R26
./instances/Rome/grafo2449.19.lgr N19 E24 M0.066 R5
./instances/Rome/grafo10413.93.lgr N93 E129 M0.226 R36
./instances/Rome/grafo5491.74.lgr N74 E97 M0.158 R22
./instances/Rome/grafo10508.100.lgr N100 E143 M0.192 R43
./instances/Rome/grafo10885.98.lgr N98 E124 M0.195 R27
./instances/Rome/grafo10953.93.lgr N93 E118 M0.16 R26
./instances/Rome/grafo9763.69.lgr N69 E95 M0.149 R25
./instances/Rome/grafo11306.99.lgr N99 E124 M0.182 R26
./instances/Rome/grafo9206.66.lgr N66 E84 M0.129 R19
./instances/Rome/grafo3203.40.lgr N40 E51 M0.099 O R0
./instances/Rome/grafo11009.98.lgr N98 E126 M0.172 R28
./instances/Rome/grafo3957.57.lgr N57 E80 M0.135 R22
./instances/Rome/grafo3204.63.lgr N63 E87 M0.133 R25
./instances/Rome/grafo11339.91.lgr N91 E115 M0.166 R24
./instances/Rome/grafo9318.81.lgr N81 E108 M0.168 R27
./instances/Rome/grafo2623.41.lgr N41 E53 M0.097 R10
./instances/Rome/grafo8160.83.lgr N83 E119 M0.163 R36
./instances/Rome/grafo7287.43.lgr N43 E62 M0.113 R20
./instances/Rome/grafo11463.33.lgr N33 E39 M0.079 O R0
./instances/Rome/grafo1560.49.lgr N49 E59 M0.107 R9
./instances/Rome/grafo11303.93.lgr N93 E128 M0.187 R33
./instances/Rome/grafo8777.98.lgr N98 E140 M0.181 R40
./instances/Rome/grafo7724.54.lgr N54 E73 M0.13 R17
./instances/Rome/grafo4209.61.lgr N61 E79 M0.134 R16
./instances/Rome/grafo5700.36.lgr N36 E49 M0.096 R14
./instances/Rome/grafo1615.12.lgr N12 E15 M0.047 O R0
./instances/Rome/grafo7502.35.lgr N35 E43 M0.087 O R0
./instances/Rome/grafo3640.41.lgr N41 E53 M0.098 R11
./instances/Rome/grafo2119.21.lgr N21 E27 M0.07 R6
./instances/Rome/grafo1136.15.lgr N15 E17 M0.061 O R0
./instances/Rome/grafo8235.75.lgr N75 E97 M0.143 R20
./instances/Rome/grafo11345.38.lgr N38 E56 M0.093 R16
./instances/Rome/grafo10672.98.lgr N98 E132 M0.221 R34
./instances/Rome/grafo10389.94.lgr N94 E131 M0.181 R36
./instances/Rome/grafo7257.37.lgr N37 E48 M0.101 R11
./instances/Rome/grafo2443.22.lgr N22 E31 M0.08 R9
./instances/Rome/grafo1483.54.lgr N54 E67 M0.126 R12
./instances/Rome/grafo888.12.lgr N12 E13 M0.052 O R0
./instances/Rome/grafo3180.57.lgr N57 E80 M0.119 R23
./instances/Rome/grafo3351.38.lgr N38 E46 M0.099 R9
./instances/Rome/grafo1267.29.lgr N29 E33 M0.065 O R0
./instances/Rome/grafo1341.25.lgr N25 E27 M0.067 O R0
./instances/Rome/grafo9176.67.lgr N67 E90 M0.137 R23
./instances/Rome/grafo2113.19.lgr N19 E25 M0.063 O R0
./instances/Rome/grafo11487.91.lgr N91 E122 M0.171 R31
./instances/Rome/grafo5018.81.lgr N81 E102 M0.172 R22
./instances/Rome/grafo9782.75.lgr N75 E96 M0.145 R22
./instances/Rome/grafo653.12.lgr N12 E12 M0.033 O R0
./instances/Rome/grafo1539.34.lgr N34 E38 M0.079 O R0
./instances/Rome/grafo7143.43.lgr N43 E54 M0.101 R12
./instances/Rome/grafo9699.86.lgr N86 E129 M0.191 R43
./instances/Rome/grafo10595.95.lgr N95 E121 M0.187 R27
./instances/Rome/grafo7130.90.lgr N90 E125 M0.205 R36
./instances/Rome/grafo9373.70.lgr N70 E87 M0.133 R17
./instances/Rome/grafo7017.45.lgr N45 E66 M0.114 R18
./instances/Rome/grafo9719.74.lgr N74 E107 M0.153 R32
./instances/Rome/grafo2182.38.lgr N38 E52 M0.093 R15
./instances/Rome/grafo5583.33.lgr N33 E42 M0.088 R8
./instances/Rome/grafo6116.35.lgr N35 E43 M0.091 R8
./instances/Rome/grafo11101.95.lgr N95 E139 M0.192 R45
./instances/Rome/grafo10159.95.lgr N95 E125 M0.179 R29
./instances/Rome/grafo8305.65.lgr N65 E89 M0.151 R20
./instances/Rome/grafo10047.32.lgr N32 E38 M0.087 O R0
./instances/Rome/grafo10485.94.lgr N94 E125 M0.176 R31
./instances/Rome/grafo11564.37.lgr N37 E47 M0.083 R11
./instances/Rome/grafo5927.37.lgr N37 E52 M0.095 R13
./instances/Rome/grafo3382.99.lgr N99 E129 M0.203 R30
./instances/Rome/grafo1124.15.lgr N15 E16 M0.031 O R0
./instances/Rome/grafo7048.57.lgr N57 E74 M0.132 R15
./instances/Rome/grafo5305.63.lgr N63 E89 M0.146 R25
./instances/Rome/grafo6552.45.lgr N45 E54 M0.103 O R0
./instances/Rome/grafo3457.38.lgr N38 E43 M0.084 O R0
./instances/Rome/grafo5914.60.lgr N60 E82 M0.124 R22
./instances/Rome/grafo8060.88.lgr N88 E117 M0.171 R30
./instances/Rome/grafo7668.43.lgr N43 E57 M0.098 R14
./instances/Rome/grafo3393.42.lgr N42 E53 M0.092 O R0
./instances/Rome/grafo3499.35.lgr N35 E47 M0.092 R11
./instances/Rome/grafo8642.91.lgr N91 E112 M0.163 R21
./instances/Rome/grafo3336.36.lgr N36 E44 M0.087 R9
./instances/Rome/grafo6974.39.lgr N39 E51 M0.096 R12
./instances/Rome/grafo10666.98.lgr N98 E128 M0.197 R29
./instances/Rome/grafo11321.35.lgr N35 E40 M0.076 O R0
./instances/Rome/grafo7499.92.lgr N92 E120 M0.172 R27
./instances/Rome/grafo340.15.lgr N15 E16 M0.055 O R0
./instances/Rome/grafo4682.55.lgr N55 E70 M0.135 R12
./instances/Rome/grafo11019.93.lgr N93 E123 M0.172 R30
./instances/Rome/grafo7977.87.lgr N87 E105 M0.169 R17
./instances/Rome/grafo6683.58.lgr N58 E69 M0.125 R12
./instances/Rome/grafo3289.53.lgr N53 E76 M0.13 R21
./instances/Rome/grafo4893.51.lgr N51 E64 M0.109 O R0
./instances/Rome/grafo1804.19.lgr N19 E30 M0.079 R10
./instances/Rome/grafo3102.34.lgr N34 E42 M0.092 R8
./instances/Rome/grafo2729.40.lgr N40 E46 M0.097 R7
./instances/Rome/grafo8630.74.lgr N74 E101 M0.155 R26
./instances/Rome/grafo268.15.lgr N15 E15 M0.032 O R0
./instances/Rome/grafo11310.35.lgr N35 E37 M0.081 O R0
./instances/Rome/grafo11098.96.lgr N96 E131 M0.192 R32
./instances/Rome/grafo3905.36.lgr N36 E45 M0.096 R10
./instances/Rome/grafo7635.41.lgr N41 E53 M0.111 R13
./instances/Rome/grafo863.18.lgr N18 E19 M0.067 O R0
./instances/Rome/grafo10304.94.lgr N94 E112 M0.18 R19
./instances/Rome/grafo3918.42.lgr N42 E56 M0.103 R13
./instances/Rome/grafo7264.39.lgr N39 E51 M0.106 R12
./instances/Rome/grafo502.20.lgr N20 E22 M0.061 O R0
./instances/Rome/grafo9497.85.lgr N85 E114 M0.173 R26
./instances/Rome/grafo11222.93.lgr N93 E123 M0.172 R30
./instances/Rome/grafo8838.83.lgr N83 E114 M0.161 R32
./instances/Rome/grafo10997.100.lgr N100 E126 M0.184 R25
./instances/Rome/grafo10099.94.lgr N94 E144 M0.183 R49
./instances/Rome/grafo1331.28.lgr N28 E33 M0.079 R5
./instances/Rome/grafo6752.39.lgr N39 E51 M0.096 R11
./instances/Rome/grafo5402.43.lgr N43 E57 M0.101 R15
./instances/Rome/grafo3846.47.lgr N47 E65 M0.114 R15
./instances/Rome/grafo729.15.lgr N15 E15 M0.032 O R0
./instances/Rome/grafo8247.81.lgr N81 E118 M0.175 R34
./instances/Rome/grafo6169.47.lgr N47 E70 M0.114 R23
./instances/Rome/grafo7229.43.lgr N43 E49 M0.122 O R0
./instances/Rome/grafo4630.64.lgr N64 E79 M0.127 R12
./instances/Rome/grafo3709.61.lgr N61 E85 M0.152 R24
./instances/Rome/grafo6020.39.lgr N39 E49 M0.103 R9
./instances/Rome/grafo3297.53.lgr N53 E74 M0.128 R21
./instances/Rome/grafo8546.75.lgr N75 E98 M0.155 R23
./instances/Rome/grafo10368.96.lgr N96 E124 M0.178 R27
./instances/Rome/grafo546.12.lgr N12 E11 M0.033 O R0
./instances/Rome/grafo910.10.lgr N10 E9 M0.03 O R0
./instances/Rome/grafo4359.62.lgr N62 E83 M0.139 R18
./instances/Rome/grafo8553.84.lgr N84 E118 M0.18 R32
./instances/Rome/grafo3009.17.lgr N17 E22 M0.059 O R0
./instances/Rome/grafo4244.61.lgr N61 E89 M0.13 R24
./instances/Rome/grafo6358.42.lgr N42 E61 M0.114 R17
./instances/Rome/grafo5778.46.lgr N46 E69 M0.108 R20
./instances/Rome/grafo3943.51.lgr N51 E70 M0.118 R18
./instances/Rome/grafo3907.33.lgr N33 E42 M0.105 R8
./instances/Rome/grafo4414.66.lgr N66 E91 M0.136 R25
./instances/Rome/grafo9193.73.lgr N73 E101 M0.158 R26
./instances/Rome/grafo11132.95.lgr N95 E133 M0.213 R36
./instances/Rome/grafo4559.65.lgr N65 E93 M0.135 R26
./instances/Rome/grafo9456.65.lgr N65 E82 M0.135 R17
./instances/Rome/grafo1390.27.lgr N27 E39 M0.079 R11
./instances/Rome/grafo1315.29.lgr N29 E31 M0.044 O R0
./instances/Rome/grafo466.10.lgr N10 E10 M0.027 O R0
./instances/Rome/grafo11095.93.lgr N93 E126 M0.176 R33
./instances/Rome/grafo10257.100.lgr N100 E124 M0.184 R24
./instances/Rome/grafo5317.57.lgr N57 E73 M0.128 R17
./instances/Rome/grafo7799.69.lgr N69 E93 M0.137 R23
./instances/Rome/grafo581.23.lgr N23 E35 M0.103 R9
./instances/Rome/grafo2724.23.lgr N23 E29 M0.071 O R0
./instances/Rome/grafo9675.63.lgr N63 E89 M0.137 R25
./instances/Rome/grafo11363.40.lgr N40 E54 M0.097 R14
./instances/Rome/grafo345.14.lgr N14 E13 M0.034 O R0
./instances/Rome/grafo9516.64.lgr N64 E92 M0.145 R25
./instances/Rome/grafo10288.95.lgr N95 E140 M0.204 R43
./instances/Rome/grafo10490.99.lgr N99 E134 M0.202 R33
./instances/Rome/grafo4841.67.lgr N67 E90 M0.137 R19
./instances/Rome/grafo1693.12.lgr N12 E13 M0.056 O R0
./instances/Rome/grafo809.15.lgr N15 E14 M0.034 O R0
./instances/Rome/grafo4257.81.lgr N81 E107 M0.166 R25
./instances/Rome/grafo9639.72.lgr N72 E80 M0.138 R9
./instances/Rome/grafo3558.39.lgr N39 E62 M0.107 R22
./instances/Rome/grafo2440.16.lgr N16 E20 M0.051 O R0
./instances/Rome/grafo10068.31.lgr N31 E37 M0.082 O R0
./instances/Rome/grafo11450.37.lgr N37 E46 M0.09 R9
./instances/Rome/grafo1651.20.lgr N20 E21 M0.04 O R0
./instances/Rome/grafo5918.45.lgr N45 E65 M0.125 R18
./instances/Rome/grafo2064.33.lgr N33 E42 M0.093 R8
./instances/Rome/grafo10825.98.lgr N98 E138 M0.195 R40
./instances/Rome/grafo7831.71.lgr N71 E94 M0.16 R21
./instances/Rome/grafo2484.17.lgr N17 E18 M0.071 O R0
./instances/Rome/grafo519.12.lgr N12 E15 M0.052 O R0
./instances/Rome/grafo7928.82.lgr N82 E110 M0.176 R29
./instances/Rome/grafo1037.22.lgr N22 E30 M0.08 R7
./instances/Rome/grafo8685.74.lgr N74 E94 M0.135 R19
./instances/Rome/grafo5958.42.lgr N42 E56 M0.105 R15
./instances/Rome/grafo7377.43.lgr N43 E58 M0.105 R15
./instances/Rome/grafo7389.42.lgr N42 E62 M0.109 R18
./instances/Rome/grafo10669.93.lgr N93 E130 M0.181 R37
./instances/Rome/grafo9580.97.lgr N97 E120 M0.179 R24
./instances/Rome/grafo10339.95.lgr N95 E138 M0.211 R42
./instances/Rome/grafo2619.15.lgr N15 E18 M0.052 O R0
./instances/Rome/grafo1803.17.lgr N17 E17 M0.037 O R0
./instances/Rome/grafo10976.92.lgr N92 E137 M0.179 R43
./instances/Rome/grafo5574.35.lgr N35 E37 M0.083 O R0
./instances/Rome/grafo1350.29.lgr N29 E41 M0.086 R11
./instances/Rome/grafo363.10.lgr N10 E11 M0.05 O R0
./instances/Rome/grafo6627.57.lgr N57 E84 M0.144 R25
./instances/Rome/grafo1749.21.lgr N21 E32 M0.073 R8
./instances/Rome/grafo4859.59.lgr N59 E78 M0.121 R20
./instances/Rome/grafo10888.35.lgr N35 E46 M0.083 R12
./instances/Rome/grafo3611.53.lgr N53 E67 M0.11 R11
./instances/Rome/grafo6979.47.lgr N47 E64 M0.122 R15
./instances/Rome/grafo11128.36.lgr N36 E47 M0.089 R12
./instances/Rome/grafo5406.62.lgr N62 E77 M0.141 R14
./instances/Rome/grafo2340.13.lgr N13 E14 M0.031 O R0
./instances/Rome/grafo9179.63.lgr N63 E74 M0.141 R11
./instances/Rome/grafo6078.76.lgr N76 E97 M0.155 R19
./instances/Rome/grafo1246.30.lgr N30 E36 M0.086 R7
./instances/Rome/grafo7401.40.lgr N40 E52 M0.09 R11
./instances/Rome/grafo9073.68.lgr N68 E85 M0.141 R17
./instances/Rome/grafo11162.100.lgr N100 E136 M0.193 R35
./instances/Rome/grafo8611.88.lgr N88 E114 M0.173 R25
./instances/Rome/grafo3670.41.lgr N41 E57 M0.101 R16
./instances/Rome/grafo9766.77.lgr N77 E106 M0.146 R28
./instances/Rome/grafo285.14.lgr N14 E19 M0.054 O R0
./instances/Rome/grafo8893.96.lgr N96 E144 M0.197 R45
./instances/Rome/grafo2469.23.lgr N23 E38 M0.081 R12
./instances/Rome/grafo8742.88.lgr N88 E115 M0.222 R26
./instances/Rome/grafo7481.41.lgr N41 E59 M0.109 R16
./instances/Rome/grafo4294.85.lgr N85 E107 M0.234 R23
./instances/Rome/grafo11538.33.lgr N33 E38 M0.085 O R0
./instances/Rome/grafo626.11.lgr N11 E16 M0.047 O R0
./instances/Rome/grafo9810.79.lgr N79 E101 M0.15 R22
./instances/Rome/grafo3267.46.lgr N46 E53 M0.096 O R0
./instances/Rome/grafo5331.46.lgr N46 E58 M0.11 R13
./instances/Rome/grafo2013.30.lgr N30 E38 M0.1 O R0
./instances/Rome/grafo4617.76.lgr N76 E108 M0.157 R30
./instances/Rome/grafo8871.64.lgr N64 E85 M0.138 R20
./instances/Rome/grafo4814.68.lgr N68 E90 M0.141 R22
./instances/Rome/grafo10330.96.lgr N96 E124 M0.19 R28
./instances/Rome/grafo4740.60.lgr N60 E79 M0.135 R18
./instances/Rome/grafo6142.40.lgr N40 E49 M0.098 R9
./instances/Rome/grafo1374.28.lgr N28 E32 M0.074 O R0
./instances/Rome/grafo10091.96.lgr N96 E130 M0.186 R31
./instances/Rome/grafo8369.72.lgr N72 E79 M0.14 O R0
./instances/Rome/grafo8143.77.lgr N77 E99 M0.152 R20
./instances/Rome/grafo5644.42.lgr N42 E47 M0.091 O R0
./instances/Rome/grafo8173.74.lgr N74 E110 M0.143 R35
./instances/Rome/grafo7738.56.lgr N56 E79 M0.132 R20
./instances/Rome/grafo10187.33.lgr N33 E37 M0.079 O R0
./instances/Rome/grafo11107.94.lgr N94 E123 M0.192 R30
./instances/Rome/grafo9258.62.lgr N62 E86 M0.134 R24
./instances/Rome/grafo2293.13.lgr N13 E13 M0.032 O R0
./instances/Rome/grafo436.12.lgr N12 E13 M0.028 O R0
./instances/Rome/grafo4126.72.lgr N72 E89 M0.134 R15
./instances/Rome/grafo3162.54.lgr N54 E71 M0.117 R18
./instances/Rome/grafo7525.60.lgr N60 E76 M0.135 R14
./instances/Rome/grafo889.21.lgr N21 E28 M0.069 O R0
./instances/Rome/grafo6640.79.lgr N79 E103 M0.165 R24
./instances/Rome/grafo5564.68.lgr N68 E94 M0.144 R26
./instances/Rome/grafo3450.43.lgr N43 E52 M0.099 O R0
./instances/Rome/grafo6511.46.lgr N46 E56 M0.11 R10
./instances/Rome/grafo6006.36.lgr N36 E44 M0.087 O R0
./instances/Rome/grafo11434.33.lgr N33 E43 M0.097 R11
./instances/Rome/grafo3616.51.lgr N51 E73 M0.123 R21
./instances/Rome/grafo1658.14.lgr N14 E15 M0.053 O R0
./instances/Rome/grafo2943.21.lgr N21 E25 M0.06 O R0
./instances/Rome/grafo668.16.lgr N16 E18 M0.052 O R0
./instances/Rome/grafo743.32.lgr N32 E37 M0.082 R6
./instances/Rome/grafo7295.43.lgr N43 E67 M0.117 R22
./instances/Rome/grafo11651.36.lgr N36 E47 M0.09 R11
./instances/Rome/grafo11000.99.lgr N99 E145 M0.206 R42
./instances/Rome/grafo8294.63.lgr N63 E96 M0.142 R33
./instances/Rome/grafo8460.76.lgr N76 E102 M0.155 R26
./instances/Rome/grafo5374.35.lgr N35 E41 M0.089 R6
./instances/Rome/grafo6603.49.lgr N49 E84 M0.117 R30
./instances/Rome/grafo2481.15.lgr N15 E17 M0.03 O R0
./instances/Rome/grafo7136.55.lgr N55 E73 M0.131 R16
./instances/Rome/grafo6803.61.lgr N61 E87 M0.132 R25
./instances/Rome/grafo5948.59.lgr N59 E80 M0.126 R21
./instances/Rome/grafo10412.94.lgr N94 E126 M0.193 R32
./instances/Rome/grafo316.11.lgr N11 E13 M0.029 O R0
./instances/Rome/grafo10921.97.lgr N97 E130 M0.201 R31
./instances/Rome/grafo9061.69.lgr N69 E89 M0.137 R21
./instances/Rome/grafo6972.40.lgr N40 E51 M0.089 O R0
./instances/Rome/grafo6881.40.lgr N40 E55 M0.092 R12
./instances/Rome/grafo7804.77.lgr N77 E95 M0.15 R18
./instances/Rome/grafo10869.96.lgr N96 E135 M0.191 R38
./instances/Rome/grafo2645.13.lgr N13 E18 M0.054 O R0
./instances/Rome/grafo2574.15.lgr N15 E18 M0.052 O R0
./instances/Rome/grafo11234.35.lgr N35 E35 M0.061 O R0
./instances/Rome/grafo6844.41.lgr N41 E53 M0.096 R12
./instances/Rome/grafo6755.48.lgr N48 E58 M0.107 O R0
./instances/Rome/grafo7443.42.lgr N42 E57 M0.101 R14
./instances/Rome/grafo4130.57.lgr N57 E79 M0.172 R21
./instances/Rome/grafo5275.37.lgr N37 E43 M0.088 R7
./instances/Rome/grafo7181.52.lgr N52 E81 M0.134 R26
./instances/Rome/grafo9778.82.lgr N82 E108 M0.179 R27
./instances/Rome/grafo8440.84.lgr N84 E118 M0.155 R34
./instances/Rome/grafo11290.93.lgr N93 E125 M0.187 R32
./instances/Rome/grafo11033.94.lgr N94 E121 M0.197 R28
./instances/Rome/grafo1546.22.lgr N22 E22 M0.038 O R0
./instances/Rome/grafo2763.20.lgr N20 E21 M0.043 O R0
./instances/Rome/grafo8789.95.lgr N95 E123 M0.17 R29
./instances/Rome/grafo9308.63.lgr N63 E93 M0.139 R28
./instances/Rome/grafo9824.85.lgr N85 E116 M0.167 R29
./instances/Rome/grafo2655.18.lgr N18 E26 M0.062 O R0
./instances/Rome/grafo4260.77.lgr N77 E100 M0.166 R23
./instances/Rome/grafo188.23.lgr N23 E24 M0.047 O R0
./instances/Rome/grafo5706.62.lgr N62 E87 M0.127 R24
./instances/Rome/grafo2576.18.lgr N18 E25 M0.063 O R0
./instances/Rome/grafo1283.28.lgr N28 E35 M0.077 O R0
./instances/Rome/grafo11602.95.lgr N95 E131 M0.205 R35
./instances/Rome/grafo5226.36.lgr N36 E46 M0.094 R11
./instances/Rome/grafo8840.90.lgr N90 E117 M0.183 R28
./instances/Rome/grafo11066.96.lgr N96 E127 M0.192 R29
./instances/Rome/grafo7161.37.lgr N37 E42 M0.086 R6
./instances/Rome/grafo8187.70.lgr N70 E89 M0.137 R18
./instances/Rome/grafo6777.65.lgr N65 E81 M0.131 R15
./instances/Rome/grafo7510.70.lgr N70 E100 M0.148 R29
./instances/Rome/grafo9532.80.lgr N80 E94 M0.16 R15
./instances/Rome/grafo4353.77.lgr N77 E100 M0.164 R21
./instances/Rome/grafo1388.29.lgr N29 E38 M0.081 O R0
./instances/Rome/grafo8981.93.lgr N93 E121 M0.173 R27
./instances/Rome/grafo854.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo8453.83.lgr N83 E101 M0.161 R18
./instances/Rome/grafo9464.85.lgr N85 E126 M0.184 R39
./instances/Rome/grafo9739.70.lgr N70 E85 M0.141 R15
./instances/Rome/grafo7294.57.lgr N57 E73 M0.13 R15
./instances/Rome/grafo9884.33.lgr N33 E42 M0.109 O R0
./instances/Rome/grafo5670.37.lgr N37 E40 M0.08 O R0
./instances/Rome/grafo1393.52.lgr N52 E62 M0.107 O R0
./instances/Rome/grafo10036.31.lgr N31 E36 M0.081 O R0
./instances/Rome/grafo10481.95.lgr N95 E120 M0.181 R26
./instances/Rome/grafo584.25.lgr N25 E29 M0.066 O R0
./instances/Rome/grafo9469.85.lgr N85 E109 M0.179 R23
./instances/Rome/grafo11668.36.lgr N36 E44 M0.094 R9
./instances/Rome/grafo6761.78.lgr N78 E105 M0.162 R26
./instances/Rome/grafo6391.43.lgr N43 E62 M0.111 R18
./instances/Rome/grafo5846.44.lgr N44 E62 M0.111 R16
./instances/Rome/grafo1409.49.lgr N49 E61 M0.107 O R0
./instances/Rome/grafo2984.37.lgr N37 E52 M0.099 R14
./instances/Rome/grafo5959.74.lgr N74 E91 M0.134 R16
./instances/Rome/grafo4420.64.lgr N64 E81 M0.133 R17
./instances/Rome/grafo1177.16.lgr N16 E15 M0.035 O R0
./instances/Rome/grafo5291.37.lgr N37 E43 M0.084 O R0
./instances/Rome/grafo9216.65.lgr N65 E81 M0.153 R15
./instances/Rome/grafo4058.37.lgr N37 E42 M0.096 O R0
./instances/Rome/grafo570.16.lgr N16 E21 M0.061 O R0
./instances/Rome/grafo8758.100.lgr N100 E126 M0.175 R27
./instances/Rome/grafo11071.94.lgr N94 E124 M0.176 R30
./instances/Rome/grafo928.13.lgr N13 E15 M0.064 O R0
./instances/Rome/grafo4578.63.lgr N63 E80 M0.133 R18
./instances/Rome/grafo1476.71.lgr N71 E95 M0.149 R22
./instances/Rome/grafo4014.43.lgr N43 E60 M0.103 R15
./instances/Rome/grafo10749.32.lgr N32 E39 M0.081 R8
./instances/Rome/grafo5655.35.lgr N35 E43 M0.094 R8
./instances/Rome/grafo7455.41.lgr N41 E63 M0.103 R22
./instances/Rome/grafo4085.35.lgr N35 E51 M0.098 R16
./instances/Rome/grafo10167.96.lgr N96 E133 M0.178 R35
./instances/Rome/grafo3538.40.lgr N40 E46 M0.096 O R0
./instances/Rome/grafo3941.40.lgr N40 E48 M0.092 O R0
./instances/Rome/grafo1940.18.lgr N18 E24 M0.058 O R0
./instances/Rome/grafo8680.73.lgr N73 E95 M0.14 R20
./instances/Rome/grafo7408.38.lgr N38 E49 M0.09 R11
./instances/Rome/grafo2916.16.lgr N16 E25 M0.059 O R0
./instances/Rome/grafo10762.99.lgr N99 E133 M0.203 R34
./instances/Rome/grafo8069.73.lgr N73 E94 M0.143 R21
./instances/Rome/grafo3534.41.lgr N41 E49 M0.099 O R0
./instances/Rome/grafo7345.38.lgr N38 E49 M0.087 O R0
./instances/Rome/grafo6931.38.lgr N38 E51 M0.1 R11
./instances/Rome/grafo6160.49.lgr N49 E58 M0.116 R9
./instances/Rome/grafo9549.78.lgr N78 E97 M0.147 R18
./instances/Rome/grafo4909.61.lgr N61 E77 M0.134 R14
./instances/Rome/grafo256.12.lgr N12 E11 M0.035 O R0
./instances/Rome/grafo7940.83.lgr N83 E117 M0.163 R33
./instances/Rome/grafo3789.56.lgr N56 E79 M0.12 R23
./instances/Rome/grafo11501.35.lgr N35 E40 M0.081 O R0
./instances/Rome/grafo2241.16.lgr N16 E20 M0.058 O R0
./instances/Rome/grafo7726.46.lgr N46 E64 M0.11 R18
./instances/Rome/grafo5820.35.lgr N35 E38 M0.071 O R0
./instances/Rome/grafo10899.96.lgr N96 E121 M0.188 R26
./instances/Rome/grafo7516.69.lgr N69 E88 M0.137 R17
./instances/Rome/grafo3263.40.lgr N40 E50 M0.095 O R0
./instances/Rome/grafo8925.89.lgr N89 E121 M0.173 R32
./instances/Rome/grafo337.15.lgr N15 E23 M0.062 R6
./instances/Rome/grafo6429.41.lgr N41 E64 M0.108 R21
./instances/Rome/grafo2521.37.lgr N37 E39 M0.086 O R0
./instances/Rome/grafo3350.50.lgr N50 E65 M0.117 R15
./instances/Rome/grafo6199.42.lgr N42 E53 M0.102 R11
./instances/Rome/grafo8872.88.lgr N88 E117 M0.21 R28
./instances/Rome/grafo1681.54.lgr N54 E74 M0.135 R19
./instances/Rome/grafo5465.40.lgr N40 E47 M0.104 R8
./instances/Rome/grafo6321.54.lgr N54 E71 M0.134 R16
./instances/Rome/grafo11133.93.lgr N93 E127 M0.187 R32
./instances/Rome/grafo1706.24.lgr N24 E30 M0.066 O R0
./instances/Rome/grafo790.17.lgr N17 E18 M0.039 O R0
./instances/Rome/grafo5413.77.lgr N77 E101 M0.182 R23
./instances/Rome/grafo4949.56.lgr N56 E66 M0.131 O R0
./instances/Rome/grafo6181.40.lgr N40 E57 M0.106 R17
./instances/Rome/grafo5920.38.lgr N38 E54 M0.094 R14
./instances/Rome/grafo10093.98.lgr N98 E140 M0.182 R41
./instances/Rome/grafo11271.99.lgr N99 E141 M0.218 R40
./instances/Rome/grafo6828.47.lgr N47 E81 M0.118 R31
./instances/Rome/grafo3888.38.lgr N38 E53 M0.099 R15
./instances/Rome/grafo3934.44.lgr N44 E57 M0.103 R14
./instances/Rome/grafo8229.70.lgr N70 E98 M0.146 R27
./instances/Rome/grafo6353.39.lgr N100 E50 M0.142 O R0
./instances/Rome/grafo5231.40.lgr N40 E56 M0.097 R15
./instances/Rome/grafo5791.44.lgr N44 E62 M0.11 R16
./instances/Rome/grafo9261.82.lgr N82 E120 M0.162 R36
./instances/Rome/grafo6214.39.lgr N39 E51 M0.096 R11
./instances/Rome/grafo9634.92.lgr N92 E124 M0.173 R31
./instances/Rome/grafo8924.89.lgr N89 E125 M0.176 R34
./instances/Rome/grafo4833.83.lgr N83 E120 M0.176 R36
./instances/Rome/grafo4173.61.lgr N61 E96 M0.151 R32
./instances/Rome/grafo10641.99.lgr N99 E131 M0.204 R32
./instances/Rome/grafo8185.61.lgr N61 E84 M0.137 R18
./instances/Rome/grafo1032.10.lgr N10 E9 M0.031 O R0
./instances/Rome/grafo8828.89.lgr N89 E114 M0.163 R25
./instances/Rome/grafo11577.39.lgr N39 E49 M0.091 R10
./instances/Rome/grafo382.15.lgr N15 E17 M0.033 O R0
./instances/Rome/grafo2169.15.lgr N15 E21 M0.06 R6
./instances/Rome/grafo7102.49.lgr N49 E65 M0.122 R14
./instances/Rome/grafo8278.70.lgr N70 E113 M0.149 R39
./instances/Rome/grafo6637.59.lgr N59 E73 M0.133 R14
./instances/Rome/grafo7824.85.lgr N85 E126 M0.181 R39
./instances/Rome/grafo10090.97.lgr N97 E118 M0.195 R21
./instances/Rome/grafo4958.66.lgr N66 E81 M0.137 R14
./instances/Rome/grafo9731.81.lgr N81 E109 M0.169 R26
./instances/Rome/grafo10439.96.lgr N96 E130 M0.173 R35
./instances/Rome/grafo8476.95.lgr N95 E135 M0.179 R39
./instances/Rome/grafo1518.67.lgr N67 E85 M0.138 R18
./instances/Rome/grafo4380.49.lgr N49 E64 M0.109 R14
./instances/Rome/grafo10366.99.lgr N99 E134 M0.235 R36
./instances/Rome/grafo1834.19.lgr N19 E23 M0.064 O R0
./instances/Rome/grafo5752.35.lgr N35 E45 M0.082 R10
./instances/Rome/grafo4434.57.lgr N57 E80 M0.128 R22
./instances/Rome/grafo1463.24.lgr N24 E25 M0.063 O R0
./instances/Rome/grafo4895.53.lgr N53 E75 M0.12 R21
./instances/Rome/grafo8853.89.lgr N89 E118 M0.161 R30
./instances/Rome/grafo3750.53.lgr N53 E66 M0.119 R13
./instances/Rome/grafo9705.73.lgr N73 E94 M0.14 R21
./instances/Rome/grafo7299.41.lgr N41 E58 M0.119 R16
./instances/Rome/grafo11248.99.lgr N99 E132 M0.194 R32
./instances/Rome/grafo4382.58.lgr N58 E72 M0.122 O R0
./instances/Rome/grafo2059.42.lgr N42 E52 M0.088 O R0
./instances/Rome/grafo9752.78.lgr N78 E97 M0.146 R19
./instances/Rome/grafo10570.95.lgr N95 E120 M0.173 R26
./instances/Rome/grafo5146.41.lgr N41 E50 M0.091 R8
./instances/Rome/grafo8392.72.lgr N72 E87 M0.141 O R0
./instances/Rome/grafo8551.85.lgr N85 E129 M0.204 R42
./instances/Rome/grafo6323.41.lgr N41 E51 M0.096 R10
./instances/Rome/grafo3880.32.lgr N32 E41 M0.078 O R0
./instances/Rome/grafo7008.37.lgr N37 E50 M0.1 R11
./instances/Rome/grafo4702.63.lgr N63 E89 M0.134 R26
./instances/Rome/grafo9575.65.lgr N65 E82 M0.129 R17
./instances/Rome/grafo8416.64.lgr N64 E79 M0.125 R16
./instances/Rome/grafo11143.98.lgr N98 E135 M0.186 R35
./instances/Rome/grafo5058.62.lgr N62 E92 M0.14 R29
./instances/Rome/grafo922.14.lgr N14 E19 M0.055 O R0
./instances/Rome/grafo7407.54.lgr N54 E66 M0.125 R13
./instances/Rome/grafo7956.80.lgr N80 E110 M0.174 R29
./instances/Rome/grafo3246.55.lgr N55 E76 M0.128 R21
./instances/Rome/grafo11122.37.lgr N37 E44 M0.095 O R0
./instances/Rome/grafo438.22.lgr N22 E29 M0.061 O R0
./instances/Rome/grafo7546.42.lgr N42 E49 M0.131 R8
./instances/Rome/grafo10486.97.lgr N97 E125 M0.176 R28
./instances/Rome/grafo9146.79.lgr N79 E106 M0.159 R26
./instances/Rome/grafo4457.74.lgr N74 E88 M0.139 R14
./instances/Rome/grafo6797.39.lgr N39 E57 M0.095 R18
./instances/Rome/grafo2129.11.lgr N11 E17 M0.059 O R0
./instances/Rome/grafo8199.61.lgr N61 E85 M0.156 R22
./instances/Rome/grafo4524.82.lgr N82 E118 M0.179 R36
./instances/Rome/grafo8359.72.lgr N72 E87 M0.141 R16
./instances/Rome/grafo4595.77.lgr N77 E95 M0.153 R18
./instances/Rome/grafo683.22.lgr N22 E27 M0.065 O R0
./instances/Rome/grafo10686.96.lgr N96 E123 M0.183 R27
./instances/Rome/grafo2422.20.lgr N20 E27 M0.063 O R0
./instances/Rome/grafo10659.38.lgr N38 E57 M0.114 R16
./instances/Rome/grafo11124.37.lgr N37 E43 M0.085 O R0
./instances/Rome/grafo8393.72.lgr N72 E93 M0.147 R21
./instances/Rome/grafo245.21.lgr N21 E22 M0.061 O R0
./instances/Rome/grafo7719.42.lgr N42 E60 M0.098 R18
./instances/Rome/grafo2024.28.lgr N28 E31 M0.07 O R0
./instances/Rome/grafo9700.68.lgr N68 E93 M0.144 R23
./instances/Rome/grafo4006.54.lgr N54 E64 M0.121 R10
./instances/Rome/grafo3508.42.lgr N42 E59 M0.104 R17
./instances/Rome/grafo5083.59.lgr N59 E71 M0.132 R12
./instances/Rome/grafo6259.44.lgr N44 E67 M0.106 R21
./instances/Rome/grafo10268.97.lgr N97 E134 M0.195 R34
./instances/Rome/grafo1866.11.lgr N11 E17 M0.051 O R0
./instances/Rome/grafo4566.62.lgr N62 E85 M0.178 R24
./instances/Rome/grafo3028.24.lgr N24 E34 M0.077 R7
./instances/Rome/grafo1216.27.lgr N27 E28 M0.067 O R0
./instances/Rome/grafo10367.96.lgr N96 E129 M0.195 R34
./instances/Rome/grafo9096.80.lgr N80 E108 M0.152 R26
./instances/Rome/grafo10532.99.lgr N99 E135 M0.195 R36
./instances/Rome/grafo11550.35.lgr N35 E44 M0.081 O R0
./instances/Rome/grafo3422.59.lgr N59 E96 M0.15 R33
./instances/Rome/grafo10232.37.lgr N37 E49 M0.094 R13
./instances/Rome/grafo5539.36.lgr N36 E45 M0.093 O R0
./instances/Rome/grafo3431.58.lgr N58 E83 M0.135 R24
./instances/Rome/grafo11096.97.lgr N97 E138 M0.214 R41
./instances/Rome/grafo3912.54.lgr N54 E68 M0.13 R15
./instances/Rome/grafo1250.29.lgr N29 E36 M0.077 O R0
./instances/Rome/grafo11117.95.lgr N95 E130 M0.192 R36
./instances/Rome/grafo9984.96.lgr N96 E140 M0.198 R42
./instances/Rome/grafo2330.24.lgr N24 E27 M0.073 O R0
./instances/Rome/grafo2791.15.lgr N15 E15 M0.035 O R0
./instances/Rome/grafo11225.94.lgr N94 E122 M0.168 R29
./instances/Rome/grafo2049.33.lgr N33 E38 M0.085 R5
./instances/Rome/grafo1465.55.lgr N55 E65 M0.119 O R0
./instances/Rome/grafo6784.55.lgr N55 E72 M0.125 R16
./instances/Rome/grafo8125.78.lgr N78 E98 M0.146 R20
./instances/Rome/grafo8136.61.lgr N61 E87 M0.129 R25
./instances/Rome/grafo3798.41.lgr N41 E50 M0.104 R10
./instances/Rome/grafo5262.37.lgr N37 E44 M0.087 R8
./instances/Rome/grafo1383.51.lgr N51 E74 M0.128 R21
./instances/Rome/grafo4675.55.lgr N55 E83 M0.131 R26
./instances/Rome/grafo2648.27.lgr N27 E29 M0.065 O R0
./instances/Rome/grafo4621.56.lgr N56 E67 M0.117 R12
./instances/Rome/grafo10220.97.lgr N97 E137 M0.192 R35
./instances/Rome/grafo1036.20.lgr N20 E24 M0.061 O R0
./instances/Rome/grafo10797.94.lgr N94 E125 M0.166 R32
./instances/Rome/grafo1762.21.lgr N21 E25 M0.059 O R0
./instances/Rome/grafo9047.80.lgr N80 E105 M0.155 R25
./instances/Rome/grafo4277.59.lgr N59 E79 M0.128 R18
./instances/Rome/grafo7511.55.lgr N55 E76 M0.118 R21
./instances/Rome/grafo11173.41.lgr N41 E49 M0.115 R9
./instances/Rome/grafo3655.39.lgr N39 E52 M0.094 R12
./instances/Rome/grafo2223.38.lgr N38 E44 M0.111 R6
./instances/Rome/grafo3624.44.lgr N44 E54 M0.107 O R0
./instances/Rome/grafo2069.32.lgr N32 E37 M0.074 O R0
./instances/Rome/grafo1839.13.lgr N13 E15 M0.031 O R0
./instances/Rome/grafo9524.84.lgr N84 E116 M0.199 R32
./instances/Rome/grafo2971.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo9759.81.lgr N81 E113 M0.155 R30
./instances/Rome/grafo553.16.lgr N16 E15 M0.041 O R0
./instances/Rome/grafo10348.99.lgr N99 E131 M0.189 R31
./instances/Rome/grafo4387.57.lgr N57 E77 M0.125 R19
./instances/Rome/grafo208.38.lgr N38 E46 M0.1 R9
./instances/Rome/grafo10208.98.lgr N98 E131 M0.205 R34
./instances/Rome/grafo834.11.lgr N11 E12 M0.044 O R0
./instances/Rome/grafo4715.62.lgr N62 E76 M0.124 R14
./instances/Rome/grafo6066.36.lgr N36 E39 M0.082 O R0
./instances/Rome/grafo6533.83.lgr N83 E115 M0.162 R31
./instances/Rome/grafo4040.30.lgr N30 E36 M0.078 O R0
./instances/Rome/grafo5109.83.lgr N83 E114 M0.225 R30
./instances/Rome/grafo8850.90.lgr N90 E119 M0.157 R29
./instances/Rome/grafo4123.77.lgr N77 E108 M0.192 R30
./instances/Rome/grafo10283.92.lgr N92 E131 M0.194 R39
./instances/Rome/grafo10572.92.lgr N92 E133 M0.186 R41
./instances/Rome/grafo4947.53.lgr N53 E66 M0.121 R14
./instances/Rome/grafo11078.100.lgr N100 E130 M0.204 R30
./instances/Rome/grafo2600.38.lgr N38 E46 M0.09 O R0
./instances/Rome/grafo9015.63.lgr N63 E84 M0.138 R21
./instances/Rome/grafo9974.39.lgr N39 E55 M0.105 R15
./instances/Rome/grafo1146.18.lgr N18 E29 M0.065 O R0
./instances/Rome/grafo2461.18.lgr N18 E24 M0.061 O R0
./instances/Rome/grafo6659.36.lgr N36 E54 M0.101 R16
./instances/Rome/grafo5473.46.lgr N46 E64 M0.112 R16
./instances/Rome/grafo1926.26.lgr N26 E34 M0.076 O R0
./instances/Rome/grafo6584.61.lgr N61 E84 M0.14 R22
./instances/Rome/grafo145.31.lgr N31 E37 M0.093 R6
./instances/Rome/grafo3407.34.lgr N34 E43 M0.089 O R0
./instances/Rome/grafo1621.51.lgr N51 E61 M0.114 R10
./instances/Rome/grafo5773.41.lgr N41 E50 M0.091 O R0
./instances/Rome/grafo11243.37.lgr N37 E50 M0.092 R12
./instances/Rome/grafo10466.94.lgr N94 E121 M0.189 R28
./instances/Rome/grafo429.20.lgr N20 E28 M0.085 O R0
./instances/Rome/grafo6925.44.lgr N44 E62 M0.103 R16
./instances/Rome/grafo2268.20.lgr N20 E24 M0.06 O R0
./instances/Rome/grafo10915.97.lgr N97 E134 M0.191 R36
./instances/Rome/grafo4349.65.lgr N65 E85 M0.139 R20
./instances/Rome/grafo7661.42.lgr N42 E60 M0.104 R17
./instances/Rome/grafo6542.79.lgr N79 E99 M0.149 R19
./instances/Rome/grafo7021.71.lgr N71 E89 M0.14 R17
./instances/Rome/grafo6635.56.lgr N56 E74 M0.134 R14
./instances/Rome/grafo8963.92.lgr N92 E139 M0.197 R44
./instances/Rome/grafo6543.37.lgr N37 E53 M0.096 R16
./instances/Rome/grafo3316.34.lgr N34 E39 M0.094 O R0
./instances/Rome/grafo837.10.lgr N10 E10 M0.032 O R0
./instances/Rome/grafo3618.38.lgr N38 E55 M0.096 R15
./instances/Rome/grafo11426.33.lgr N33 E38 M0.072 O R0
./instances/Rome/grafo1348.26.lgr N26 E27 M0.046 O R0
./instances/Rome/grafo10135.35.lgr N35 E43 M0.093 O R0
./instances/Rome/grafo11565.39.lgr N39 E45 M0.094 O R0
./instances/Rome/grafo8237.70.lgr N70 E98 M0.141 R27
./instances/Rome/grafo7476.38.lgr N38 E55 M0.093 R13
./instances/Rome/grafo1936.18.lgr N18 E27 M0.067 R10
./instances/Rome/grafo2629.30.lgr N30 E37 M0.077 O R0
./instances/Rome/grafo1972.10.lgr N10 E15 M0.051 O R0
./instances/Rome/grafo11094.98.lgr N98 E132 M0.199 R33
./instances/Rome/grafo11323.37.lgr N37 E47 M0.084 R11
./instances/Rome/grafo731.14.lgr N14 E15 M0.049 O R0
./instances/Rome/grafo5210.74.lgr N74 E93 M0.142 R17
./instances/Rome/grafo6110.62.lgr N62 E80 M0.135 R19
./instances/Rome/grafo7988.61.lgr N61 E87 M0.126 R25
./instances/Rome/grafo3024.10.lgr N10 E10 M0.028 O R0
./instances/Rome/grafo9232.69.lgr N69 E94 M0.147 R24
./instances/Rome/grafo10370.98.lgr N98 E127 M0.194 R30
./instances/Rome/grafo8003.89.lgr N89 E115 M0.205 R26
./instances/Rome/grafo5408.37.lgr N37 E57 M0.095 R19
./instances/Rome/grafo3845.54.lgr N54 E75 M0.135 R19
./instances/Rome/grafo852.19.lgr N19 E22 M0.06 O R0
./instances/Rome/grafo1857.10.lgr N10 E12 M0.049 O R0
./instances/Rome/grafo9485.73.lgr N73 E98 M0.14 R25
./instances/Rome/grafo946.22.lgr N22 E25 M0.061 O R0
./instances/Rome/grafo9254.81.lgr N81 E105 M0.161 R24
./instances/Rome/grafo8950.67.lgr N67 E76 M0.129 O R0
./instances/Rome/grafo11652.39.lgr N39 E51 M0.134 R10
./instances/Rome/grafo4900.59.lgr N59 E83 M0.134 R22
./instances/Rome/grafo2599.13.lgr N13 E17 M0.054 O R0
./instances/Rome/grafo11449.36.lgr N36 E43 M0.087 O R0
./instances/Rome/grafo1670.16.lgr N16 E20 M0.057 O R0
./instances/Rome/grafo5707.47.lgr N47 E57 M0.106 R11
./instances/Rome/grafo11174.91.lgr N91 E117 M0.166 R27
./instances/Rome/grafo4725.75.lgr N75 E106 M0.157 R30
./instances/Rome/grafo1386.29.lgr N29 E40 M0.086 R9
./instances/Rome/grafo8312.78.lgr N78 E106 M0.165 R27
./instances/Rome/grafo1027.11.lgr N11 E13 M0.053 O R0
./instances/Rome/grafo6203.42.lgr N42 E59 M0.103 R16
./instances/Rome/grafo6224.44.lgr N44 E61 M0.096 R15
./instances/Rome/grafo1661.19.lgr N19 E21 M0.059 O R0
./instances/Rome/grafo6464.42.lgr N42 E57 M0.101 O R0
./instances/Rome/grafo8291.77.lgr N77 E112 M0.157 R35
./instances/Rome/grafo151.33.lgr N33 E38 M0.086 O R0
./instances/Rome/grafo173.26.lgr N26 E31 M0.07 O R0
./instances/Rome/grafo8930.97.lgr N97 E127 M0.184 R31
./instances/Rome/grafo6580.51.lgr N51 E67 M0.114 R15
./instances/Rome/grafo129.48.lgr N48 E58 M0.111 R10
./instances/Rome/grafo5642.46.lgr N46 E68 M0.113 R20
./instances/Rome/grafo1686.16.lgr N16 E18 M0.059 O R0
./instances/Rome/grafo7578.49.lgr N49 E57 M0.108 R9
./instances/Rome/grafo6372.43.lgr N43 E59 M0.104 R17
./instances/Rome/grafo7265.44.lgr N44 E57 M0.096 R11
./instances/Rome/grafo6917.37.lgr N37 E42 M0.088 R5
./instances/Rome/grafo9525.78.lgr N78 E102 M0.155 R23
./instances/Rome/grafo10274.99.lgr N99 E132 M0.186 R33
./instances/Rome/grafo197.15.lgr N15 E15 M0.032 O R0
./instances/Rome/grafo4444.52.lgr N52 E73 M0.136 R20
./instances/Rome/grafo11325.35.lgr N35 E36 M0.077 O R0
./instances/Rome/grafo8182.61.lgr N61 E90 M0.136 R28
./instances/Rome/grafo10632.100.lgr N100 E147 M0.195 R47
./instances/Rome/grafo1105.19.lgr N19 E24 M0.063 R6
./instances/Rome/grafo8110.80.lgr N80 E105 M0.162 R24
./instances/Rome/grafo11246.93.lgr N93 E116 M0.174 R24
./instances/Rome/grafo474.10.lgr N10 E10 M0.03 O R0
./instances/Rome/grafo10714.99.lgr N99 E137 M0.203 R39
./instances/Rome/grafo10586.100.lgr N100 E137 M0.187 R36
./instances/Rome/grafo7837.76.lgr N76 E102 M0.217 R23
./instances/Rome/grafo7852.62.lgr N62 E82 M0.129 R20
./instances/Rome/grafo4156.75.lgr N75 E102 M0.16 R25
./instances/Rome/grafo278.12.lgr N12 E16 M0.071 O R0
./instances/Rome/grafo3632.56.lgr N56 E88 M0.166 R29
./instances/Rome/grafo3348.43.lgr N43 E58 M0.112 R15
./instances/Rome/grafo3705.44.lgr N44 E57 M0.105 R13
./instances/Rome/grafo6018.42.lgr N42 E58 M0.102 R15
./instances/Rome/grafo3120.62.lgr N62 E80 M0.14 R18
./instances/Rome/grafo2327.15.lgr N15 E19 M0.055 O R0
./instances/Rome/grafo6641.40.lgr N40 E54 M0.094 R15
./instances/Rome/grafo9353.75.lgr N75 E113 M0.145 R36
./instances/Rome/grafo3619.33.lgr N33 E45 M0.083 R11
./instances/Rome/grafo8727.79.lgr N79 E96 M0.163 R15
./instances/Rome/grafo1775.31.lgr N31 E40 M0.08 O R0
./instances/Rome/grafo5652.40.lgr N40 E53 M0.094 R14
./instances/Rome/grafo4711.65.lgr N65 E85 M0.137 R20
./instances/Rome/grafo11146.99.lgr N99 E127 M0.181 R27
./instances/Rome/grafo2266.15.lgr N15 E16 M0.034 O R0
./instances/Rome/grafo10645.95.lgr N95 E124 M0.18 R29
./instances/Rome/grafo7789.62.lgr N62 E87 M0.132 R23
./instances/Rome/grafo9320.66.lgr N66 E87 M0.145 R21
./instances/Rome/grafo1842.27.lgr N27 E35 M0.087 R8
./instances/Rome/grafo3097.11.lgr N11 E12 M0.03 O R0
./instances/Rome/grafo4078.49.lgr N49 E69 M0.121 R19
./instances/Rome/grafo7148.39.lgr N39 E50 M0.092 R12
./instances/Rome/grafo7713.46.lgr N46 E67 M0.117 R19
./instances/Rome/grafo11043.94.lgr N94 E132 M0.191 R39
./instances/Rome/grafo10297.98.lgr N98 E142 M0.188 R43
./instances/Rome/grafo7425.44.lgr N44 E53 M0.1 R9
./instances/Rome/grafo4789.71.lgr N71 E94 M0.139 R21
./instances/Rome/grafo777.14.lgr N14 E14 M0.033 O R0
./instances/Rome/grafo3063.91.lgr N91 E103 M0.169 R12
./instances/Rome/grafo9841.70.lgr N70 E97 M0.14 R27
./instances/Rome/grafo9306.83.lgr N83 E112 M0.167 R30
./instances/Rome/grafo3041.36.lgr N36 E53 M0.106 R14
./instances/Rome/grafo10372.100.lgr N100 E127 M0.235 R27
./instances/Rome/grafo5972.40.lgr N40 E64 M0.115 R21
./instances/Rome/grafo5970.36.lgr N36 E46 M0.081 O R0
./instances/Rome/grafo7241.45.lgr N45 E62 M0.106 R17
./instances/Rome/grafo9434.83.lgr N83 E117 M0.163 R31
./instances/Rome/grafo5870.80.lgr N80 E107 M0.154 R24
./instances/Rome/grafo11657.100.lgr N100 E131 M0.179 R30
./instances/Rome/grafo3761.45.lgr N45 E57 M0.096 O R0
./instances/Rome/grafo11457.92.lgr N92 E130 M0.188 R34
./instances/Rome/grafo2063.29.lgr N29 E39 M0.08 R11
./instances/Rome/grafo10828.97.lgr N97 E135 M0.196 R39
./instances/Rome/grafo2537.16.lgr N16 E19 M0.057 O R0
./instances/Rome/grafo11662.36.lgr N36 E48 M0.088 R12
./instances/Rome/grafo3884.39.lgr N39 E56 M0.099 R15
./instances/Rome/grafo8600.84.lgr N84 E118 M0.17 R33
./instances/Rome/grafo2048.52.lgr N52 E65 M0.126 R14
./instances/Rome/grafo3250.43.lgr N43 E58 M0.099 R13
./instances/Rome/grafo7480.45.lgr N45 E69 M0.119 R21
./instances/Rome/grafo6843.43.lgr N43 E58 M0.104 R15
./instances/Rome/grafo10496.98.lgr N98 E137 M0.178 R37
./instances/Rome/grafo7872.63.lgr N63 E90 M0.133 R25
./instances/Rome/grafo3409.57.lgr N57 E85 M0.13 R25
./instances/Rome/grafo11036.97.lgr N97 E129 M0.198 R33
./instances/Rome/grafo8626.74.lgr N74 E99 M0.156 R24
./instances/Rome/grafo229.13.lgr N13 E12 M0.039 O R0
./instances/Rome/grafo11631.33.lgr N33 E43 M0.083 O R0
./instances/Rome/grafo9242.72.lgr N72 E96 M0.157 R25
./instances/Rome/grafo6681.75.lgr N75 E106 M0.152 R32
./instances/Rome/grafo10537.95.lgr N95 E138 M0.197 R43
./instances/Rome/grafo6766.85.lgr N85 E111 M0.205 R26
./instances/Rome/grafo11559.31.lgr N31 E35 M0.08 O R0
./instances/Rome/grafo736.13.lgr N13 E14 M0.05 O R0
./instances/Rome/grafo4632.77.lgr N77 E109 M0.156 R27
./instances/Rome/grafo3994.39.lgr N39 E52 M0.103 R11
./instances/Rome/grafo7587.95.lgr N95 E127 M0.169 R31
./instances/Rome/grafo2646.16.lgr N16 E27 M0.064 R10
./instances/Rome/grafo8606.60.lgr N60 E83 M0.122 R22
./instances/Rome/grafo1922.22.lgr N22 E29 M0.074 R6
./instances/Rome/grafo6928.43.lgr N43 E56 M0.107 R14
./instances/Rome/grafo2031.34.lgr N34 E42 M0.085 R6
./instances/Rome/grafo6905.37.lgr N37 E48 M0.094 R12
./instances/Rome/grafo3706.64.lgr N64 E94 M0.131 R28
./instances/Rome/grafo8053.62.lgr N62 E91 M0.137 R26
./instances/Rome/grafo9038.73.lgr N73 E94 M0.145 R20
./instances/Rome/grafo2924.17.lgr N17 E22 M0.078 O R0
./instances/Rome/grafo7543.43.lgr N43 E54 M0.103 R10
./instances/Rome/grafo2411.56.lgr N56 E78 M0.123 R21
./instances/Rome/grafo9461.78.lgr N78 E114 M0.162 R34
./instances/Rome/grafo3049.20.lgr N20 E24 M0.07 O R0
./instances/Rome/grafo1879.21.lgr N21 E30 M0.074 R8
./instances/Rome/grafo1838.21.lgr N21 E25 M0.059 O R0
./instances/Rome/grafo9486.81.lgr N81 E116 M0.15 R33
./instances/Rome/grafo10579.96.lgr N96 E119 M0.181 R24
./instances/Rome/grafo5532.81.lgr N81 E98 M0.163 R15
./instances/Rome/grafo3528.45.lgr N45 E53 M0.116 R9
./instances/Rome/grafo7093.36.lgr N36 E49 M0.094 R12
./instances/Rome/grafo6964.83.lgr N83 E103 M0.169 R18
./instances/Rome/grafo1805.26.lgr N26 E31 M0.069 O R0
./instances/Rome/grafo3073.11.lgr N11 E11 M0.033 O R0
./instances/Rome/grafo6788.55.lgr N55 E60 M0.114 O R0
./instances/Rome/grafo8203.81.lgr N81 E112 M0.184 R27
./instances/Rome/grafo11571.38.lgr N38 E45 M0.086 O R0
./instances/Rome/grafo9458.71.lgr N71 E94 M0.14 R23
./instances/Rome/grafo4563.64.lgr N64 E87 M0.13 R23
./instances/Rome/grafo9879.37.lgr N37 E47 M0.098 R8
./instances/Rome/grafo11628.34.lgr N34 E40 M0.079 O R0
./instances/Rome/grafo2953.11.lgr N11 E11 M0.036 O R0
./instances/Rome/grafo9234.63.lgr N63 E87 M0.129 R23
./instances/Rome/grafo9617.86.lgr N86 E107 M0.178 R22
./instances/Rome/grafo3026.26.lgr N26 E32 M0.076 O R0
./instances/Rome/grafo1527.65.lgr N65 E77 M0.136 R12
./instances/Rome/grafo7754.49.lgr N49 E68 M0.112 R16
./instances/Rome/grafo1545.54.lgr N54 E71 M0.121 R16
./instances/Rome/grafo5534.41.lgr N41 E49 M0.093 O R0
./instances/Rome/grafo6691.47.lgr N47 E67 M0.12 R17
./instances/Rome/grafo4066.39.lgr N39 E53 M0.104 R14
./instances/Rome/grafo6115.40.lgr N40 E46 M0.097 O R0
./instances/Rome/grafo4249.63.lgr N63 E85 M0.134 R20
./instances/Rome/grafo3395.37.lgr N37 E51 M0.103 R15
./instances/Rome/grafo10489.95.lgr N95 E138 M0.202 R42
./instances/Rome/grafo8243.71.lgr N71 E98 M0.157 R23
./instances/Rome/grafo4971.81.lgr N81 E101 M0.158 R19
./instances/Rome/grafo2807.22.lgr N22 E27 M0.088 O R0
./instances/Rome/grafo6900.39.lgr N39 E53 M0.104 R14
./instances/Rome/grafo6891.39.lgr N39 E51 M0.095 R12
./instances/Rome/grafo10543.95.lgr N95 E125 M0.181 R29
./instances/Rome/grafo10205.97.lgr N97 E141 M0.207 R43
./instances/Rome/grafo4386.59.lgr N59 E73 M0.118 R14
./instances/Rome/grafo6432.44.lgr N44 E54 M0.097 O R0
./instances/Rome/grafo5701.45.lgr N45 E58 M0.108 R13
./instances/Rome/grafo1462.65.lgr N65 E87 M0.131 R21
./instances/Rome/grafo6156.34.lgr N34 E45 M0.093 R12
./instances/Rome/grafo10421.99.lgr N99 E139 M0.198 R40
./instances/Rome/grafo11349.91.lgr N91 E107 M0.157 R16
./instances/Rome/grafo6431.41.lgr N41 E51 M0.105 R10
./instances/Rome/grafo8261.66.lgr N66 E82 M0.126 R16
./instances/Rome/grafo2445.26.lgr N26 E31 M0.069 O R0
./instances/Rome/grafo755.20.lgr N20 E21 M0.065 O R0
./instances/Rome/grafo2981.26.lgr N26 E36 M0.082 R8
./instances/Rome/grafo3775.45.lgr N45 E54 M0.109 R10
./instances/Rome/grafo812.14.lgr N14 E17 M0.048 O R0
./instances/Rome/grafo3441.53.lgr N53 E61 M0.122 R9
./instances/Rome/grafo3741.95.lgr N95 E120 M0.176 R26
./instances/Rome/grafo973.14.lgr N14 E13 M0.034 O R0
./instances/Rome/grafo9953.33.lgr N33 E42 M0.078 O R0
./instances/Rome/grafo5980.40.lgr N40 E54 M0.091 R13
./instances/Rome/grafo9110.63.lgr N63 E89 M0.14 R24
./instances/Rome/grafo952.19.lgr N19 E22 M0.063 O R0
./instances/Rome/grafo3478.45.lgr N45 E53 M0.108 O R0
./instances/Rome/grafo10273.97.lgr N97 E136 M0.191 R38
./instances/Rome/grafo2105.10.lgr N10 E12 M0.046 O R0
./instances/Rome/grafo5848.32.lgr N32 E39 M0.079 R8
./instances/Rome/grafo3726.51.lgr N51 E70 M0.122 R17
./instances/Rome/grafo5734.36.lgr N36 E52 M0.099 R13
./instances/Rome/grafo8591.74.lgr N74 E93 M0.152 R18
./instances/Rome/grafo9312.83.lgr N83 E111 M0.179 R27
./instances/Rome/grafo2907.18.lgr N18 E21 M0.059 O R0
./instances/Rome/grafo3238.55.lgr N55 E68 M0.127 R12
./instances/Rome/grafo4907.63.lgr N63 E83 M0.135 R20
./instances/Rome/grafo2950.27.lgr N27 E36 M0.08 R9
./instances/Rome/grafo3766.38.lgr N38 E47 M0.089 O R0
./instances/Rome/grafo7388.50.lgr N50 E66 M0.121 R15
./instances/Rome/grafo6886.43.lgr N43 E62 M0.112 R18
./instances/Rome/grafo2760.32.lgr N32 E38 M0.08 O R0
./instances/Rome/grafo185.22.lgr N22 E26 M0.064 O R0
./instances/Rome/grafo7770.57.lgr N57 E69 M0.117 R12
./instances/Rome/grafo10584.100.lgr N100 E129 M0.189 R29
./instances/Rome/grafo3968.38.lgr N38 E45 M0.112 O R0
./instances/Rome/grafo5328.41.lgr N41 E53 M0.099 R12
./instances/Rome/grafo6063.43.lgr N43 E59 M0.104 R15
./instances/Rome/grafo1258.27.lgr N27 E31 M0.072 O R0
./instances/Rome/grafo8266.81.lgr N81 E115 M0.169 R33
./instances/Rome/grafo2738.14.lgr N14 E23 M0.058 O R0
./instances/Rome/grafo8794.79.lgr N79 E109 M0.173 R28
./instances/Rome/grafo1813.28.lgr N28 E33 M0.081 O R0
./instances/Rome/grafo8957.90.lgr N90 E133 M0.188 R40
./instances/Rome/grafo10180.98.lgr N98 E132 M0.192 R34
./instances/Rome/grafo2027.35.lgr N35 E46 M0.088 R10
./instances/Rome/grafo4036.45.lgr N45 E52 M0.097 O R0
./instances/Rome/grafo9360.63.lgr N63 E80 M0.135 R15
./instances/Rome/grafo3531.54.lgr N54 E81 M0.122 R26
./instances/Rome/grafo2982.39.lgr N39 E52 M0.091 R13
./instances/Rome/grafo8804.87.lgr N87 E130 M0.166 R38
./instances/Rome/grafo514.13.lgr N13 E12 M0.033 O R0
./instances/Rome/grafo9958.90.lgr N90 E118 M0.189 R27
./instances/Rome/grafo4899.58.lgr N58 E80 M0.129 R20
./instances/Rome/grafo1473.65.lgr N65 E80 M0.131 R14
./instances/Rome/grafo9384.64.lgr N64 E88 M0.126 R23
./instances/Rome/grafo3928.44.lgr N44 E52 M0.097 R8
./instances/Rome/grafo5763.39.lgr N39 E54 M0.106 R15
./instances/Rome/grafo9052.66.lgr N66 E85 M0.13 R16
./instances/Rome/grafo8098.85.lgr N85 E111 M0.17 R27
./instances/Rome/grafo6634.47.lgr N47 E52 M0.113 O R0
./instances/Rome/grafo7588.42.lgr N42 E62 M0.104 R17
./instances/Rome/grafo9442.63.lgr N63 E81 M0.136 R17
./instances/Rome/grafo9018.85.lgr N85 E116 M0.172 R30
./instances/Rome/grafo9412.82.lgr N82 E117 M0.171 R34
./instances/Rome/grafo2154.14.lgr N14 E16 M0.053 O R0
./instances/Rome/grafo10133.32.lgr N32 E37 M0.075 O R0
./instances/Rome/grafo9801.69.lgr N69 E87 M0.133 R19
./instances/Rome/grafo1809.17.lgr N17 E17 M0.034 O R0
./instances/Rome/grafo6546.56.lgr N56 E70 M0.124 R12
./instances/Rome/grafo4787.58.lgr N58 E72 M0.135 R14
./instances/Rome/grafo366.16.lgr N16 E16 M0.035 O R0
./instances/Rome/grafo2703.36.lgr N36 E43 M0.083 O R0
./instances/Rome/grafo8356.70.lgr N70 E103 M0.152 R31
./instances/Rome/grafo8548.75.lgr N75 E98 M0.22 R23
./instances/Rome/grafo948.15.lgr N15 E20 M0.055 O R0
./instances/Rome/grafo3501.44.lgr N44 E63 M0.144 R18
./instances/Rome/grafo5048.61.lgr N61 E80 M0.135 R17
./instances/Rome/grafo7228.41.lgr N41 E67 M0.108 R23
./instances/Rome/grafo4021.40.lgr N40 E51 M0.095 R10
./instances/Rome/grafo7688.53.lgr N53 E65 M0.126 R12
./instances/Rome/grafo3369.41.lgr N41 E56 M0.1 R13
./instances/Rome/grafo9891.32.lgr N32 E37 M0.078 O R0
./instances/Rome/grafo2995.20.lgr N20 E24 M0.06 O R0
./instances/Rome/grafo431.13.lgr N13 E15 M0.055 O R0
./instances/Rome/grafo10176.97.lgr N97 E142 M0.203 R44
./instances/Rome/grafo9272.65.lgr N65 E81 M0.143 R16
./instances/Rome/grafo7069.83.lgr N83 E106 M0.153 R23
./instances/Rome/grafo7335.53.lgr N53 E69 M0.113 R14
./instances/Rome/grafo10373.94.lgr N94 E122 M0.19 R27
./instances/Rome/grafo6673.57.lgr N57 E77 M0.123 R18
./instances/Rome/grafo6693.58.lgr N58 E67 M0.113 O R0
./instances/Rome/grafo10004.32.lgr N32 E37 M0.085 O R0
./instances/Rome/grafo10320.95.lgr N95 E130 M0.189 R34
./instances/Rome/grafo6264.50.lgr N50 E72 M0.114 R22
./instances/Rome/grafo929.16.lgr N16 E21 M0.078 O R0
./instances/Rome/grafo10212.97.lgr N97 E126 M0.187 R30
./instances/Rome/grafo8443.74.lgr N74 E101 M0.154 R25
./instances/Rome/grafo3954.37.lgr N37 E51 M0.092 R15
./instances/Rome/grafo1187.49.lgr N49 E64 M0.157 R13
./instances/Rome/grafo4634.61.lgr N61 E87 M0.136 R26
./instances/Rome/grafo4555.77.lgr N77 E99 M0.157 R22
./instances/Rome/grafo10473.95.lgr N95 E125 M0.242 R29
./instances/Rome/grafo4271.73.lgr N73 E91 M0.162 R17
./instances/Rome/grafo791.13.lgr N13 E15 M0.031 O R0
./instances/Rome/grafo6013.42.lgr N42 E57 M0.118 R15
./instances/Rome/grafo1077.11.lgr N11 E12 M0.029 O R0
./instances/Rome/grafo1268.55.lgr N55 E70 M0.123 R14
./instances/Rome/grafo9786.77.lgr N77 E106 M0.164 R29
./instances/Rome/grafo6789.55.lgr N55 E60 M0.11 O R0
./instances/Rome/grafo6173.62.lgr N62 E73 M0.124 R9
./instances/Rome/grafo9945.91.lgr N91 E123 M0.169 R33
./instances/Rome/grafo6451.47.lgr N47 E67 M0.114 R19
./instances/Rome/grafo7830.67.lgr N67 E95 M0.133 R28
./instances/Rome/grafo136.21.lgr N21 E26 M0.062 O R0
./instances/Rome/grafo10995.96.lgr N96 E130 M0.202 R34
./instances/Rome/grafo628.14.lgr N14 E17 M0.059 O R0
./instances/Rome/grafo10038.38.lgr N38 E46 M0.1 R8
./instances/Rome/grafo5004.67.lgr N67 E101 M0.142 R34
./instances/Rome/grafo3452.41.lgr N41 E54 M0.1 R12
./instances/Rome/grafo8058.80.lgr N80 E111 M0.2 R32
./instances/Rome/grafo5383.78.lgr N78 E106 M0.16 R27
./instances/Rome/grafo7326.41.lgr N41 E50 M0.091 R10
./instances/Rome/grafo2923.24.lgr N24 E27 M0.067 O R0
./instances/Rome/grafo8241.73.lgr N73 E93 M0.136 R17
./instances/Rome/grafo3958.51.lgr N51 E62 M0.122 R11
./instances/Rome/grafo11021.96.lgr N96 E131 M0.188 R35
./instances/Rome/grafo8962.93.lgr N93 E109 M0.165 R16
./instances/Rome/grafo7521.37.lgr N37 E56 M0.112 R19
./instances/Rome/grafo2331.15.lgr N15 E17 M0.056 O R0
./instances/Rome/grafo6295.45.lgr N45 E67 M0.128 R21
./instances/Rome/grafo5993.38.lgr N38 E44 M0.091 O R0
./instances/Rome/grafo2920.22.lgr N22 E36 M0.088 R11
./instances/Rome/grafo6044.47.lgr N47 E59 M0.121 R11
./instances/Rome/grafo9465.82.lgr N82 E112 M0.177 R30
./instances/Rome/grafo11552.39.lgr N39 E47 M0.091 R8
./instances/Rome/grafo9414.75.lgr N75 E114 M0.158 R39
./instances/Rome/grafo5775.45.lgr N45 E63 M0.111 R18
./instances/Rome/grafo3013.23.lgr N23 E31 M0.074 R8
./instances/Rome/grafo6303.45.lgr N45 E58 M0.099 R14
./instances/Rome/grafo5441.43.lgr N43 E61 M0.104 R17
./instances/Rome/grafo389.19.lgr N19 E26 M0.059 O R0
./instances/Rome/grafo6394.67.lgr N67 E85 M0.138 R16
./instances/Rome/grafo817.18.lgr N18 E19 M0.059 O R0
./instances/Rome/grafo4191.61.lgr N61 E78 M0.132 R16
./instances/Rome/grafo10575.99.lgr N99 E137 M0.205 R37
./instances/Rome/grafo994.13.lgr N13 E16 M0.053 O R0
./instances/Rome/grafo9413.80.lgr N80 E111 M0.145 R30
./instances/Rome/grafo6289.48.lgr N48 E65 M0.12 R15
./instances/Rome/grafo440.13.lgr N13 E14 M0.058 O R0
./instances/Rome/grafo9133.82.lgr N82 E107 M0.167 R26
./instances/Rome/grafo7135.48.lgr N48 E68 M0.125 R18
./instances/Rome/grafo9572.71.lgr N71 E96 M0.143 R25
./instances/Rome/grafo7124.41.lgr N41 E59 M0.138 R16
./instances/Rome/grafo2769.23.lgr N23 E27 M0.066 O R0
./instances/Rome/grafo7026.42.lgr N42 E55 M0.119 R14
./instances/Rome/grafo879.15.lgr N15 E20 M0.048 O R0
./instances/Rome/grafo10332.94.lgr N94 E128 M0.177 R34
./instances/Rome/grafo5438.47.lgr N47 E68 M0.111 R19
./instances/Rome/grafo562.14.lgr N14 E22 M0.059 O R0
./instances/Rome/grafo6054.45.lgr N45 E60 M0.115 R15
./instances/Rome/grafo10940.39.lgr N39 E47 M0.113 R9
./instances/Rome/grafo4863.61.lgr N61 E84 M0.134 R20
./instances/Rome/grafo5782.36.lgr N36 E43 M0.083 O R0
./instances/Rome/grafo983.19.lgr N19 E20 M0.035 O R0
./instances/Rome/grafo11603.38.lgr N38 E46 M0.088 O R0
./instances/Rome/grafo4918.55.lgr N55 E65 M0.118 R11
./instances/Rome/grafo10933.94.lgr N94 E128 M0.168 R35
./instances/Rome/grafo1185.26.lgr N26 E32 M0.083 R6
./instances/Rome/grafo8636.74.lgr N74 E95 M0.149 R22
./instances/Rome/grafo799.49.lgr N49 E59 M0.106 R10
./instances/Rome/grafo8094.86.lgr N86 E117 M0.163 R32
./instances/Rome/grafo11412.32.lgr N32 E36 M0.075 O R0
./instances/Rome/grafo6591.55.lgr N55 E76 M0.116 R19
./instances/Rome/grafo9777.84.lgr N84 E105 M0.159 R22
./instances/Rome/grafo6583.61.lgr N61 E84 M0.126 R22
./instances/Rome/grafo8818.89.lgr N89 E121 M0.181 R31
./instances/Rome/grafo11340.36.lgr N36 E42 M0.083 O R0
./instances/Rome/grafo7875.62.lgr N62 E100 M0.138 R35
./instances/Rome/grafo9354.68.lgr N68 E87 M0.137 R20
./instances/Rome/grafo8864.98.lgr N98 E141 M0.199 R42
./instances/Rome/grafo9212.82.lgr N82 E124 M0.183 R38
./instances/Rome/grafo5474.48.lgr N48 E69 M0.126 R19
./instances/Rome/grafo5624.37.lgr N37 E42 M0.083 O R0
./instances/Rome/grafo2090.17.lgr N17 E18 M0.054 O R0
./instances/Rome/grafo4089.57.lgr N57 E80 M0.141 R21
./instances/Rome/grafo11223.99.lgr N99 E151 M0.204 R52
./instances/Rome/grafo5181.39.lgr N39 E47 M0.093 O R0
./instances/Rome/grafo4795.60.lgr N60 E93 M0.133 R32
./instances/Rome/grafo9769.77.lgr N77 E96 M0.139 R19
./instances/Rome/grafo10918.98.lgr N98 E140 M0.184 R43
./instances/Rome/grafo4828.65.lgr N65 E88 M0.152 R20
./instances/Rome/grafo9890.37.lgr N37 E44 M0.091 O R0
./instances/Rome/grafo3277.42.lgr N42 E56 M0.114 R13
./instances/Rome/grafo10451.95.lgr N95 E132 M0.186 R36
./instances/Rome/grafo6257.42.lgr N42 E60 M0.117 R16
./instances/Rome/grafo730.12.lgr N12 E13 M0.029 O R0
./instances/Rome/grafo7269.40.lgr N40 E49 M0.095 R9
./instances/Rome/grafo7270.54.lgr N54 E69 M0.124 R13
./instances/Rome/grafo2235.41.lgr N41 E58 M0.105 R16
./instances/Rome/grafo723.17.lgr N17 E20 M0.057 O R0
./instances/Rome/grafo1442.57.lgr N57 E76 M0.14 R17
./instances/Rome/grafo745.32.lgr N32 E36 M0.071 O R0
./instances/Rome/grafo4028.39.lgr N39 E44 M0.095 O R0
./instances/Rome/grafo2659.13.lgr N13 E16 M0.048 O R0
./instances/Rome/grafo2167.38.lgr N38 E45 M0.086 O R0
./instances/Rome/grafo982.15.lgr N15 E16 M0.048 O R0
./instances/Rome/grafo2336.17.lgr N17 E18 M0.034 O R0
./instances/Rome/grafo8153.78.lgr N78 E107 M0.168 R28
./instances/Rome/grafo11399.32.lgr N32 E37 M0.075 O R0
./instances/Rome/grafo3548.42.lgr N42 E50 M0.095 O R0
./instances/Rome/grafo6795.38.lgr N38 E48 M0.094 R10
./instances/Rome/grafo234.12.lgr N12 E15 M0.047 O R0
./instances/Rome/grafo10434.98.lgr N98 E140 M0.208 R40
./instances/Rome/grafo9567.67.lgr N67 E96 M0.151 R28
./instances/Rome/grafo4450.70.lgr N70 E93 M0.138 R22
./instances/Rome/grafo11498.40.lgr N40 E52 M0.093 R13
./instances/Rome/grafo1215.62.lgr N62 E82 M0.134 R20
./instances/Rome/grafo10926.99.lgr N99 E139 M0.189 R40
./instances/Rome/grafo6650.54.lgr N54 E67 M0.12 R13
./instances/Rome/grafo9829.86.lgr N86 E109 M0.171 R22
./instances/Rome/grafo2823.17.lgr N17 E21 M0.058 O R0
./instances/Rome/grafo2458.12.lgr N12 E13 M0.028 O R0
./instances/Rome/grafo9854.91.lgr N91 E134 M0.2 R40
./instances/Rome/grafo2414.15.lgr N15 E22 M0.056 O R0
./instances/Rome/grafo1856.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo6622.68.lgr N68 E77 M0.14 R9
./instances/Rome/grafo6721.56.lgr N56 E77 M0.127 R19
./instances/Rome/grafo4792.58.lgr N58 E69 M0.124 O R0
./instances/Rome/grafo4654.74.lgr N74 E109 M0.154 R33
./instances/Rome/grafo3440.55.lgr N55 E67 M0.121 R13
./instances/Rome/grafo3183.55.lgr N55 E67 M0.145 R13
./instances/Rome/grafo2270.32.lgr N32 E34 M0.07 O R0
./instances/Rome/grafo6039.46.lgr N46 E59 M0.11 R14
./instances/Rome/grafo4667.55.lgr N55 E72 M0.125 R16
./instances/Rome/grafo3564.61.lgr N61 E79 M0.133 R18
./instances/Rome/grafo3191.43.lgr N43 E57 M0.104 R12
./instances/Rome/grafo5325.44.lgr N44 E62 M0.112 R19
./instances/Rome/grafo356.19.lgr N19 E22 M0.056 O R0
./instances/Rome/grafo1164.10.lgr N10 E10 M0.03 O R0
./instances/Rome/grafo7179.56.lgr N56 E81 M0.13 R24
./instances/Rome/grafo9807.86.lgr N86 E109 M0.162 R22
./instances/Rome/grafo6714.72.lgr N72 E95 M0.145 R19
./instances/Rome/grafo2096.43.lgr N43 E58 M0.115 R15
./instances/Rome/grafo6416.38.lgr N38 E57 M0.093 R20
./instances/Rome/grafo5060.75.lgr N75 E99 M0.149 R22
./instances/Rome/grafo8590.73.lgr N73 E102 M0.157 R29
./instances/Rome/grafo8582.96.lgr N96 E126 M0.174 R31
./instances/Rome/grafo9909.38.lgr N38 E48 M0.101 R10
./instances/Rome/grafo184.41.lgr N41 E45 M0.096 O R0
./instances/Rome/grafo792.13.lgr N13 E14 M0.03 O R0
./instances/Rome/grafo6738.47.lgr N47 E68 M0.12 R19
./instances/Rome/grafo738.12.lgr N12 E15 M0.078 O R0
./instances/Rome/grafo5358.47.lgr N47 E75 M0.118 R25
./instances/Rome/grafo3718.43.lgr N43 E59 M0.101 R16
./instances/Rome/grafo9581.91.lgr N91 E129 M0.182 R35
./instances/Rome/grafo9793.77.lgr N77 E96 M0.138 R17
./instances/Rome/grafo10972.95.lgr N95 E138 M0.225 R42
./instances/Rome/grafo5099.78.lgr N78 E93 M0.141 R15
./instances/Rome/grafo10396.33.lgr N33 E38 M0.079 O R0
./instances/Rome/grafo11114.93.lgr N93 E137 M0.186 R40
./instances/Rome/grafo3477.57.lgr N57 E88 M0.134 R31
./instances/Rome/grafo4510.55.lgr N55 E75 M0.146 R18
./instances/Rome/grafo6896.82.lgr N82 E105 M0.155 R23
./instances/Rome/grafo10491.97.lgr N97 E137 M0.182 R39
./instances/Rome/grafo4060.39.lgr N39 E50 M0.089 R11
./instances/Rome/grafo7449.40.lgr N40 E47 M0.088 O R0
./instances/Rome/grafo8921.98.lgr N98 E152 M0.209 R52
./instances/Rome/grafo207.12.lgr N12 E13 M0.03 O R0
./instances/Rome/grafo3174.39.lgr N39 E47 M0.104 R9
./instances/Rome/grafo2310.39.lgr N39 E59 M0.1 R18
./instances/Rome/grafo10777.100.lgr N100 E133 M0.217 R31
./instances/Rome/grafo3669.43.lgr N43 E52 M0.105 R9
./instances/Rome/grafo9643.62.lgr N62 E73 M0.13 R10
./instances/Rome/grafo2398.37.lgr N37 E47 M0.089 R10
./instances/Rome/grafo3909.92.lgr N92 E124 M0.188 R30
./instances/Rome/grafo7107.42.lgr N42 E54 M0.103 R13
./instances/Rome/grafo6689.48.lgr N48 E57 M0.116 R9
./instances/Rome/grafo3132.43.lgr N43 E53 M0.099 O R0
./instances/Rome/grafo624.17.lgr N17 E18 M0.04 O R0
./instances/Rome/grafo2544.28.lgr N28 E33 M0.073 O R0
./instances/Rome/grafo8711.90.lgr N90 E121 M0.168 R31
./instances/Rome/grafo4172.58.lgr N58 E71 M0.116 O R0
./instances/Rome/grafo5537.43.lgr N43 E54 M0.102 R11
./instances/Rome/grafo6648.56.lgr N56 E74 M0.176 R19
./instances/Rome/grafo4289.79.lgr N79 E105 M0.163 R25
./instances/Rome/grafo6531.38.lgr N38 E51 M0.099 R14
./instances/Rome/grafo658.15.lgr N15 E20 M0.059 O R0
./instances/Rome/grafo6809.46.lgr N46 E71 M0.134 R20
./instances/Rome/grafo10076.90.lgr N90 E129 M0.185 R38
./instances/Rome/grafo7052.59.lgr N59 E73 M0.136 R13
./instances/Rome/grafo11528.35.lgr N35 E42 M0.09 O R0
./instances/Rome/grafo8741.87.lgr N87 E109 M0.168 R21
./instances/Rome/grafo10726.99.lgr N99 E140 M0.201 R39
./instances/Rome/grafo6179.45.lgr N45 E57 M0.108 O R0
./instances/Rome/grafo7051.42.lgr N42 E53 M0.105 R11
./instances/Rome/grafo9429.86.lgr N86 E127 M0.18 R41
./instances/Rome/grafo11396.34.lgr N34 E35 M0.077 O R0
./instances/Rome/grafo10326.93.lgr N93 E127 M0.174 R33
./instances/Rome/grafo5337.43.lgr N43 E61 M0.117 R15
./instances/Rome/grafo11238.37.lgr N37 E47 M0.087 R10
./instances/Rome/grafo10014.39.lgr N39 E52 M0.09 R13
./instances/Rome/grafo8212.69.lgr N69 E95 M0.131 R23
./instances/Rome/grafo998.16.lgr N16 E15 M0.037 O R0
./instances/Rome/grafo838.16.lgr N16 E15 M0.035 O R0
./instances/Rome/grafo9168.63.lgr N63 E81 M0.13 R18
./instances/Rome/grafo11598.36.lgr N36 E46 M0.084 R11
./instances/Rome/grafo11505.91.lgr N91 E131 M0.207 R39
./instances/Rome/grafo6934.41.lgr N41 E51 M0.104 R9
./instances/Rome/grafo5654.49.lgr N49 E68 M0.124 R16
./instances/Rome/grafo5990.34.lgr N34 E45 M0.092 R8
./instances/Rome/grafo7028.37.lgr N37 E48 M0.111 R12
./instances/Rome/grafo4500.77.lgr N77 E101 M0.164 R24
./instances/Rome/grafo7781.93.lgr N93 E119 M0.185 R25
./instances/Rome/grafo9764.74.lgr N74 E86 M0.129 R12
./instances/Rome/grafo1849.16.lgr N16 E20 M0.057 O R0
./instances/Rome/grafo6342.37.lgr N37 E42 M0.085 O R0
./instances/Rome/grafo537.26.lgr N26 E32 M0.068 O R0
./instances/Rome/grafo3275.43.lgr N43 E60 M0.111 R17
./instances/Rome/grafo1767.32.lgr N32 E42 M0.091 R10
./instances/Rome/grafo452.14.lgr N14 E13 M0.032 O R0
./instances/Rome/grafo6872.54.lgr N54 E76 M0.123 R21
./instances/Rome/grafo11456.32.lgr N32 E33 M0.074 O R0
./instances/Rome/grafo8495.86.lgr N86 E126 M0.178 R39
./instances/Rome/grafo8022.80.lgr N80 E112 M0.208 R29
./instances/Rome/grafo4258.58.lgr N58 E76 M0.125 R18
./instances/Rome/grafo10041.41.lgr N41 E56 M0.106 R14
./instances/Rome/grafo5167.40.lgr N40 E54 M0.105 R14
./instances/Rome/grafo10594.94.lgr N94 E132 M0.196 R37
./instances/Rome/grafo11014.100.lgr N100 E138 M0.181 R38
./instances/Rome/grafo2132.37.lgr N37 E45 M0.083 O R0
./instances/Rome/grafo8362.85.lgr N85 E109 M0.16 R22
./instances/Rome/grafo7259.44.lgr N44 E61 M0.106 R15
./instances/Rome/grafo2200.23.lgr N23 E29 M0.067 O R0
./instances/Rome/grafo3982.53.lgr N53 E88 M0.13 R30
./instances/Rome/grafo176.30.lgr N30 E35 M0.078 O R0
./instances/Rome/grafo1776.44.lgr N44 E54 M0.115 R11
./instances/Rome/grafo10983.34.lgr N34 E38 M0.083 O R0
./instances/Rome/grafo4894.55.lgr N55 E76 M0.129 R19
./instances/Rome/grafo8607.60.lgr N60 E82 M0.128 R21
./instances/Rome/grafo10735.99.lgr N99 E136 M0.19 R37
./instances/Rome/grafo2251.48.lgr N48 E60 M0.107 O R0
./instances/Rome/grafo3996.35.lgr N35 E47 M0.093 R13
./instances/Rome/grafo6103.41.lgr N41 E59 M0.1 R17
./instances/Rome/grafo8157.81.lgr N81 E113 M0.16 R31
./instances/Rome/grafo5387.34.lgr N34 E39 M0.079 O R0
./instances/Rome/grafo2492.34.lgr N34 E38 M0.085 O R0
./instances/Rome/grafo10607.94.lgr N94 E128 M0.184 R35
./instances/Rome/grafo3012.32.lgr N32 E38 M0.078 O R0
./instances/Rome/grafo6427.44.lgr N44 E62 M0.106 R16
./instances/Rome/grafo1017.15.lgr N15 E16 M0.052 O R0
./instances/Rome/grafo8421.83.lgr N83 E109 M0.16 R27
./instances/Rome/grafo6582.49.lgr N49 E62 M0.105 R13
./instances/Rome/grafo9208.76.lgr N76 E109 M0.179 R29
./instances/Rome/grafo3899.38.lgr N38 E54 M0.112 R13
./instances/Rome/grafo4942.54.lgr N54 E77 M0.127 R20
./instances/Rome/grafo1711.33.lgr N33 E46 M0.091 R11
./instances/Rome/grafo10589.93.lgr N93 E136 M0.208 R43
./instances/Rome/grafo4888.62.lgr N62 E80 M0.131 R18
./instances/Rome/grafo5912.62.lgr N62 E75 M0.135 R12
./instances/Rome/grafo378.14.lgr N14 E17 M0.031 O R0
./instances/Rome/grafo10329.97.lgr N97 E135 M0.184 R37
./instances/Rome/grafo1617.21.lgr N21 E24 M0.063 O R0
./instances/Rome/grafo1044.23.lgr N23 E25 M0.063 O R0
./instances/Rome/grafo3331.44.lgr N44 E62 M0.105 R16
./instances/Rome/grafo10478.94.lgr N94 E122 M0.182 R29
./instances/Rome/grafo4867.57.lgr N57 E76 M0.134 R18
./instances/Rome/grafo10550.100.lgr N100 E124 M0.184 R24
./instances/Rome/grafo2882.17.lgr N17 E18 M0.035 O R0
./instances/Rome/grafo10597.95.lgr N95 E117 M0.174 R22
./instances/Rome/grafo1009.17.lgr N17 E17 M0.057 O R0
./instances/Rome/grafo11580.93.lgr N93 E126 M0.173 R33
./instances/Rome/grafo1576.29.lgr N29 E34 M0.075 O R0
./instances/Rome/grafo183.28.lgr N28 E32 M0.08 O R0
./instances/Rome/grafo8441.72.lgr N72 E92 M0.143 R21
./instances/Rome/grafo4016.54.lgr N54 E65 M0.119 R10
./instances/Rome/grafo9938.38.lgr N38 E48 M0.101 O R0
./instances/Rome/grafo1420.68.lgr N68 E91 M0.143 R23
./instances/Rome/grafo1542.49.lgr N49 E59 M0.129 O R0
./instances/Rome/grafo8937.90.lgr N90 E120 M0.172 R30
./instances/Rome/grafo6423.57.lgr N57 E77 M0.12 R19
./instances/Rome/grafo1692.16.lgr N16 E17 M0.058 O R0
./instances/Rome/grafo6888.40.lgr N40 E44 M0.086 O R0
./instances/Rome/grafo10355.94.lgr N94 E119 M0.18 R25
./instances/Rome/grafo1591.52.lgr N52 E62 M0.113 R9
./instances/Rome/grafo1320.27.lgr N27 E37 M0.086 R10
./instances/Rome/grafo618.13.lgr N13 E18 M0.048 O R0
./instances/Rome/grafo8830.88.lgr N88 E123 M0.18 R31
./instances/Rome/grafo6651.54.lgr N54 E67 M0.119 R13
./instances/Rome/grafo11233.93.lgr N93 E126 M0.223 R29
./instances/Rome/grafo1997.27.lgr N27 E31 M0.069 O R0
./instances/Rome/grafo10043.32.lgr N32 E38 M0.076 O R0
./instances/Rome/grafo2153.19.lgr N19 E23 M0.061 O R0
./instances/Rome/grafo5979.56.lgr N56 E69 M0.124 R13
./instances/Rome/grafo3171.40.lgr N40 E56 M0.096 R16
./instances/Rome/grafo3662.46.lgr N46 E52 M0.1 O R0
./instances/Rome/grafo3424.46.lgr N46 E56 M0.107 R11
./instances/Rome/grafo1400.31.lgr N31 E44 M0.105 R11
./instances/Rome/grafo5304.33.lgr N33 E53 M0.092 R16
./instances/Rome/grafo1996.26.lgr N26 E32 M0.072 O R0
./instances/Rome/grafo3985.34.lgr N34 E39 M0.082 O R0
./instances/Rome/grafo1304.27.lgr N27 E29 M0.069 O R0
./instances/Rome/grafo1182.50.lgr N50 E59 M0.108 O R0
./instances/Rome/grafo6036.44.lgr N44 E61 M0.107 R15
./instances/Rome/grafo5676.39.lgr N39 E50 M0.098 R12
./instances/Rome/grafo3790.51.lgr N51 E74 M0.113 R22
./instances/Rome/grafo9885.41.lgr N41 E54 M0.106 R14
./instances/Rome/grafo7835.61.lgr N61 E82 M0.134 R19
./instances/Rome/grafo3034.29.lgr N29 E40 M0.083 R9
./instances/Rome/grafo6702.52.lgr N52 E73 M0.173 R17
./instances/Rome/grafo1491.48.lgr N48 E62 M0.111 R13
./instances/Rome/grafo8024.85.lgr N85 E110 M0.18 R26
./instances/Rome/grafo1919.21.lgr N21 E25 M0.064 O R0
./instances/Rome/grafo10404.97.lgr N97 E130 M0.189 R33
./instances/Rome/grafo4445.59.lgr N59 E81 M0.135 R22
./instances/Rome/grafo9226.75.lgr N75 E96 M0.137 R20
./instances/Rome/grafo4148.78.lgr N78 E105 M0.155 R28
./instances/Rome/grafo2892.41.lgr N41 E47 M0.093 O R0
./instances/Rome/grafo1384.27.lgr N27 E36 M0.083 O R0
./instances/Rome/grafo10816.93.lgr N93 E119 M0.18 R26
./instances/Rome/grafo9867.32.lgr N32 E33 M0.077 O R0
./instances/Rome/grafo3824.43.lgr N43 E59 M0.104 R15
./instances/Rome/grafo5417.44.lgr N44 E56 M0.109 R11
./instances/Rome/grafo10866.98.lgr N98 E135 M0.197 R36
./instances/Rome/grafo1707.18.lgr N18 E21 M0.06 O R0
./instances/Rome/grafo4619.63.lgr N63 E87 M0.139 R19
./instances/Rome/grafo524.14.lgr N14 E15 M0.04 O R0
./instances/Rome/grafo9630.95.lgr N95 E128 M0.194 R30
./instances/Rome/grafo9023.78.lgr N78 E109 M0.146 R30
./instances/Rome/grafo3738.42.lgr N42 E47 M0.086 O R0
./instances/Rome/grafo7293.68.lgr N68 E79 M0.131 R8
./instances/Rome/grafo205.30.lgr N30 E33 M0.096 O R0
./instances/Rome/grafo1275.26.lgr N26 E27 M0.064 O R0
./instances/Rome/grafo11167.37.lgr N37 E48 M0.088 R12
./instances/Rome/grafo2625.14.lgr N14 E15 M0.031 O R0
./instances/Rome/grafo2925.36.lgr N36 E40 M0.083 O R0
./instances/Rome/grafo4607.82.lgr N82 E108 M0.154 R27
./instances/Rome/grafo767.22.lgr N22 E22 M0.044 O R0
./instances/Rome/grafo4974.58.lgr N58 E79 M0.128 R21
./instances/Rome/grafo4157.67.lgr N67 E87 M0.132 R21
./instances/Rome/grafo7490.48.lgr N48 E68 M0.109 R20
./instances/Rome/grafo8076.62.lgr N62 E92 M0.138 R27
./instances/Rome/grafo2125.16.lgr N16 E18 M0.059 O R0
./instances/Rome/grafo788.16.lgr N16 E25 M0.062 R8
./instances/Rome/grafo1005.11.lgr N11 E11 M0.032 O R0
./instances/Rome/grafo8304.85.lgr N85 E123 M0.185 R38
./instances/Rome/grafo338.15.lgr N15 E16 M0.036 O R0
./instances/Rome/grafo9770.79.lgr N79 E106 M0.16 R25
./instances/Rome/grafo8360.87.lgr N87 E105 M0.162 R18
./instances/Rome/grafo8732.88.lgr N88 E110 M0.18 R21
./instances/Rome/grafo9230.83.lgr N83 E120 M0.159 R36
./instances/Rome/grafo4868.78.lgr N78 E114 M0.154 R34
./instances/Rome/grafo691.12.lgr N12 E12 M0.038 O R0
./instances/Rome/grafo7221.99.lgr N99 E141 M0.207 R41
./instances/Rome/grafo7278.42.lgr N42 E58 M0.15 R13
./instances/Rome/grafo3255.40.lgr N40 E46 M0.093 O R0
./instances/Rome/grafo2952.38.lgr N38 E45 M0.08 O R0
./instances/Rome/grafo10529.98.lgr N98 E131 M0.195 R33
./instances/Rome/grafo6555.50.lgr N50 E63 M0.114 R14
./instances/Rome/grafo8616.76.lgr N76 E98 M0.145 R22
./instances/Rome/grafo6031.58.lgr N58 E82 M0.144 R22
./instances/Rome/grafo5828.43.lgr N43 E52 M0.093 R9
./instances/Rome/grafo11330.35.lgr N35 E40 M0.085 R4
./instances/Rome/grafo5026.52.lgr N52 E70 M0.119 R18
./instances/Rome/grafo10269.99.lgr N99 E138 M0.213 R38
./instances/Rome/grafo9676.89.lgr N89 E124 M0.187 R29
./instances/Rome/grafo6272.67.lgr N67 E73 M0.114 O R0
./instances/Rome/grafo321.15.lgr N15 E15 M0.035 O R0
./instances/Rome/grafo9331.85.lgr N85 E111 M0.156 R26
./instances/Rome/grafo3317.36.lgr N36 E46 M0.101 R9
./instances/Rome/grafo1339.28.lgr N28 E41 M0.085 R13
./instances/Rome/grafo8734.89.lgr N89 E109 M0.177 R21
./instances/Rome/grafo4806.49.lgr N49 E63 M0.113 R14
./instances/Rome/grafo8155.61.lgr N61 E89 M0.133 R26
./instances/Rome/grafo240.11.lgr N11 E18 M0.053 O R0
./instances/Rome/grafo5548.42.lgr N42 E51 M0.093 R8
./instances/Rome/grafo4198.59.lgr N59 E75 M0.128 R17
./instances/Rome/grafo11506.91.lgr N91 E124 M0.194 R29
./instances/Rome/grafo3077.72.lgr N72 E92 M0.144 R19
./instances/Rome/grafo5077.56.lgr N56 E79 M0.127 R21
./instances/Rome/grafo10061.99.lgr N99 E131 M0.191 R30
./instances/Rome/grafo10198.94.lgr N94 E121 M0.23 R28
./instances/Rome/grafo1023.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo6958.76.lgr N76 E107 M0.157 R28
./instances/Rome/grafo11338.92.lgr N92 E122 M0.19 R30
./instances/Rome/grafo4955.59.lgr N59 E73 M0.136 R14
./instances/Rome/grafo7920.77.lgr N77 E95 M0.168 R17
./instances/Rome/grafo9981.38.lgr N38 E45 M0.087 O R0
./instances/Rome/grafo5688.34.lgr N34 E44 M0.087 R10
./instances/Rome/grafo11287.93.lgr N93 E131 M0.196 R38
./instances/Rome/grafo7430.43.lgr N43 E70 M0.109 R25
./instances/Rome/grafo10628.96.lgr N96 E124 M0.174 R28
./instances/Rome/grafo2665.12.lgr N12 E12 M0.031 O R0
./instances/Rome/grafo5421.34.lgr N34 E41 M0.088 R8
./instances/Rome/grafo11204.99.lgr N99 E143 M0.179 R40
./instances/Rome/grafo5909.47.lgr N47 E63 M0.115 R16
./instances/Rome/grafo8678.73.lgr N73 E108 M0.162 R36
./instances/Rome/grafo246.11.lgr N11 E10 M0.031 O R0
./instances/Rome/grafo2095.29.lgr N29 E35 M0.085 R7
./instances/Rome/grafo11503.39.lgr N39 E47 M0.084 O R0
./instances/Rome/grafo7413.44.lgr N44 E67 M0.115 R21
./instances/Rome/grafo2259.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo5736.37.lgr N37 E48 M0.092 R11
./instances/Rome/grafo11027.92.lgr N92 E122 M0.157 R31
./instances/Rome/grafo10538.100.lgr N100 E141 M0.201 R41
./instances/Rome/grafo5916.44.lgr N44 E55 M0.106 R11
./instances/Rome/grafo6916.42.lgr N42 E52 M0.091 O R0
./instances/Rome/grafo9189.77.lgr N77 E102 M0.155 R23
./instances/Rome/grafo4443.60.lgr N60 E83 M0.133 R22
./instances/Rome/grafo6090.78.lgr N78 E94 M0.145 R14
./instances/Rome/grafo8753.91.lgr N91 E125 M0.173 R31
./instances/Rome/grafo11235.35.lgr N35 E44 M0.09 O R0
./instances/Rome/grafo2857.27.lgr N27 E31 M0.075 O R0
./instances/Rome/grafo432.19.lgr N19 E20 M0.088 O R0
./instances/Rome/grafo10554.93.lgr N93 E110 M0.167 R16
./instances/Rome/grafo3833.55.lgr N55 E68 M0.109 R13
./instances/Rome/grafo5716.40.lgr N40 E54 M0.101 R15
./instances/Rome/grafo5311.54.lgr N54 E74 M0.116 R19
./instances/Rome/grafo10436.95.lgr N95 E145 M0.208 R47
./instances/Rome/grafo6657.59.lgr N59 E79 M0.121 R19
./instances/Rome/grafo9369.69.lgr N69 E89 M0.141 R19
./instances/Rome/grafo3355.55.lgr N55 E67 M0.117 R10
./instances/Rome/grafo8743.87.lgr N87 E116 M0.162 R28
./instances/Rome/grafo6677.37.lgr N37 E43 M0.086 O R0
./instances/Rome/grafo8859.89.lgr N89 E102 M0.163 R13
./instances/Rome/grafo7077.53.lgr N53 E73 M0.14 R17
./instances/Rome/grafo2782.17.lgr N17 E19 M0.055 O R0
./instances/Rome/grafo9324.66.lgr N66 E106 M0.153 R37
./instances/Rome/grafo6578.38.lgr N38 E53 M0.095 R14
./instances/Rome/grafo4653.62.lgr N62 E95 M0.144 R30
./instances/Rome/grafo7176.49.lgr N49 E59 M0.108 R11
./instances/Rome/grafo10233.34.lgr N34 E39 M0.079 O R0
./instances/Rome/grafo2166.20.lgr N20 E28 M0.076 R8
./instances/Rome/grafo7622.45.lgr N45 E62 M0.114 R15
./instances/Rome/grafo2674.18.lgr N18 E23 M0.065 R6
./instances/Rome/grafo11660.34.lgr N34 E36 M0.078 O R0
./instances/Rome/grafo2747.16.lgr N16 E19 M0.06 O R0
./instances/Rome/grafo10152.96.lgr N96 E125 M0.171 R28
./instances/Rome/grafo2815.35.lgr N35 E43 M0.097 R8
./instances/Rome/grafo3621.40.lgr N40 E50 M0.096 R9
./instances/Rome/grafo8706.86.lgr N86 E113 M0.175 R27
./instances/Rome/grafo5315.37.lgr N37 E55 M0.098 R15
./instances/Rome/grafo8070.68.lgr N68 E98 M0.144 R27
./instances/Rome/grafo6573.77.lgr N77 E92 M0.154 R16
./instances/Rome/grafo4435.54.lgr N54 E69 M0.17 R13
./instances/Rome/grafo1671.17.lgr N17 E17 M0.037 O R0
./instances/Rome/grafo10795.32.lgr N32 E35 M0.074 O R0
./instances/Rome/grafo8387.70.lgr N70 E91 M0.138 R20
./instances/Rome/grafo4079.53.lgr N53 E62 M0.116 R10
./instances/Rome/grafo7444.43.lgr N43 E55 M0.104 R13
./instances/Rome/grafo11587.37.lgr N37 E49 M0.097 R12
./instances/Rome/grafo7583.42.lgr N42 E56 M0.091 R14
./instances/Rome/grafo1655.26.lgr N26 E32 M0.069 O R0
./instances/Rome/grafo8813.88.lgr N88 E125 M0.183 R35
./instances/Rome/grafo630.21.lgr N21 E28 M0.065 O R0
./instances/Rome/grafo5393.73.lgr N73 E94 M0.151 R21
./instances/Rome/grafo3126.39.lgr N39 E60 M0.101 R21
./instances/Rome/grafo11522.31.lgr N31 E36 M0.084 O R0
./instances/Rome/grafo4902.83.lgr N83 E106 M0.155 R22
./instances/Rome/grafo3312.39.lgr N39 E49 M0.104 R10
./instances/Rome/grafo872.24.lgr N24 E28 M0.065 O R0
./instances/Rome/grafo917.17.lgr N17 E20 M0.056 O R0
./instances/Rome/grafo11491.96.lgr N96 E125 M0.187 R30
./instances/Rome/grafo1619.60.lgr N60 E75 M0.138 R14
./instances/Rome/grafo8438.67.lgr N67 E99 M0.154 R32
./instances/Rome/grafo4394.55.lgr N55 E76 M0.138 R19
./instances/Rome/grafo3837.37.lgr N37 E52 M0.101 R14
./instances/Rome/grafo3885.40.lgr N40 E51 M0.1 R10
./instances/Rome/grafo5511.43.lgr N43 E63 M0.114 R19
./instances/Rome/grafo6769.61.lgr N61 E83 M0.139 R19
./instances/Rome/grafo9949.91.lgr N91 E119 M0.194 R28
./instances/Rome/grafo9432.89.lgr N89 E122 M0.181 R32
./instances/Rome/grafo6474.46.lgr N46 E59 M0.145 R11
./instances/Rome/grafo5977.35.lgr N35 E45 M0.092 R10
./instances/Rome/grafo486.13.lgr N13 E16 M0.048 O R0
./instances/Rome/grafo1073.51.lgr N51 E64 M0.128 R13
./instances/Rome/grafo11164.40.lgr N40 E49 M0.096 R9
./instances/Rome/grafo11497.36.lgr N36 E54 M0.108 R18
./instances/Rome/grafo155.10.lgr N10 E10 M0.032 O R0
./instances/Rome/grafo10405.97.lgr N97 E145 M0.205 R46
./instances/Rome/grafo8557.90.lgr N90 E112 M0.178 R22
./instances/Rome/grafo5721.49.lgr N49 E64 M0.121 R13
./instances/Rome/grafo6146.79.lgr N79 E106 M0.162 R25
./instances/Rome/grafo845.16.lgr N16 E17 M0.035 O R0
./instances/Rome/grafo1946.31.lgr N31 E38 M0.082 R8
./instances/Rome/grafo4409.56.lgr N56 E67 M0.116 R10
./instances/Rome/grafo4591.59.lgr N59 E83 M0.128 R25
./instances/Rome/grafo2020.35.lgr N35 E43 M0.087 O R0
./instances/Rome/grafo3224.98.lgr N98 E141 M0.186 R41
./instances/Rome/grafo3419.44.lgr N44 E51 M0.103 R6
./instances/Rome/grafo5523.34.lgr N34 E40 M0.086 O R0
./instances/Rome/grafo2880.16.lgr N16 E18 M0.03 O R0
./instances/Rome/grafo1503.22.lgr N22 E26 M0.061 O R0
./instances/Rome/grafo7522.46.lgr N46 E68 M0.111 R21
./instances/Rome/grafo8276.60.lgr N60 E74 M0.13 R14
./instances/Rome/grafo3282.36.lgr N36 E40 M0.086 O R0
./instances/Rome/grafo2922.20.lgr N20 E24 M0.062 O R0
./instances/Rome/grafo6450.37.lgr N37 E46 M0.1 R9
./instances/Rome/grafo9799.70.lgr N70 E105 M0.145 R35
./instances/Rome/grafo3074.26.lgr N26 E37 M0.084 R11
./instances/Rome/grafo11384.30.lgr N30 E34 M0.081 O R0
./instances/Rome/grafo8388.72.lgr N72 E102 M0.148 R27
./instances/Rome/grafo7763.57.lgr N57 E83 M0.121 R24
./instances/Rome/grafo7665.42.lgr N42 E67 M0.108 R24
./instances/Rome/grafo9522.79.lgr N79 E105 M0.16 R27
./instances/Rome/grafo5679.60.lgr N60 E76 M0.127 R15
./instances/Rome/grafo3037.23.lgr N23 E32 M0.07 O R0
./instances/Rome/grafo5884.55.lgr N55 E79 M0.137 R23
./instances/Rome/grafo3420.41.lgr N41 E51 M0.106 R10
./instances/Rome/grafo4884.63.lgr N63 E86 M0.124 R21
./instances/Rome/grafo11042.94.lgr N94 E129 M0.197 R35
./instances/Rome/grafo10993.95.lgr N95 E130 M0.184 R35
./instances/Rome/grafo7555.45.lgr N45 E58 M0.105 R12
./instances/Rome/grafo1938.12.lgr N12 E15 M0.053 O R0
./instances/Rome/grafo6024.36.lgr N36 E44 M0.088 O R0
./instances/Rome/grafo3411.52.lgr N52 E68 M0.116 R16
./instances/Rome/grafo2155.33.lgr N33 E40 M0.081 R7
./instances/Rome/grafo8827.64.lgr N64 E90 M0.127 R24
./instances/Rome/grafo5556.34.lgr N34 E39 M0.088 R6
./instances/Rome/grafo3904.57.lgr N57 E67 M0.126 R10
./instances/Rome/grafo6730.38.lgr N38 E54 M0.094 R14
./instances/Rome/grafo972.18.lgr N18 E19 M0.057 O R0
./instances/Rome/grafo7720.44.lgr N44 E61 M0.118 R17
./instances/Rome/grafo9365.63.lgr N63 E83 M0.13 R20
./instances/Rome/grafo8572.62.lgr N62 E87 M0.128 R26
./instances/Rome/grafo2304.38.lgr N38 E51 M0.093 R12
./instances/Rome/grafo223.12.lgr N12 E11 M0.035 O R0
./instances/Rome/grafo1654.10.lgr N10 E14 M0.044 O R0
./instances/Rome/grafo8761.89.lgr N89 E117 M0.162 R28
./instances/Rome/grafo7856.80.lgr N80 E117 M0.156 R36
./instances/Rome/grafo5395.33.lgr N33 E46 M0.086 R14
./instances/Rome/grafo2944.12.lgr N12 E14 M0.026 O R0
./instances/Rome/grafo6516.35.lgr N35 E46 M0.088 R12
./instances/Rome/grafo6334.84.lgr N84 E103 M0.172 R17
./instances/Rome/grafo7806.63.lgr N63 E83 M0.143 R19
./instances/Rome/grafo11618.41.lgr N41 E48 M0.097 O R0
./instances/Rome/grafo9472.68.lgr N68 E92 M0.135 R23
./instances/Rome/grafo10341.41.lgr N41 E50 M0.095 O R0
./instances/Rome/grafo1485.23.lgr N23 E22 M0.044 O R0
./instances/Rome/grafo9283.66.lgr N66 E90 M0.14 R23
./instances/Rome/grafo7849.77.lgr N77 E113 M0.158 R35
./instances/Rome/grafo11360.32.lgr N32 E37 M0.074 O R0
./instances/Rome/grafo9950.100.lgr N100 E128 M0.192 R25
./instances/Rome/grafo3889.41.lgr N41 E55 M0.095 R14
./instances/Rome/grafo655.23.lgr N23 E23 M0.045 O R0
./instances/Rome/grafo8688.89.lgr N89 E123 M0.18 R31
./instances/Rome/grafo2378.21.lgr N21 E25 M0.07 R5
./instances/Rome/grafo9515.67.lgr N67 E89 M0.136 R21
./instances/Rome/grafo10999.92.lgr N92 E129 M0.202 R37
./instances/Rome/grafo10432.99.lgr N99 E146 M0.209 R42
./instances/Rome/grafo3194.59.lgr N59 E67 M0.125 R9
./instances/Rome/grafo10302.96.lgr N96 E130 M0.185 R35
./instances/Rome/grafo2745.17.lgr N17 E19 M0.057 O R0
./instances/Rome/grafo5622.37.lgr N37 E43 M0.092 R6
./instances/Rome/grafo1528.50.lgr N50 E56 M0.1 O R0
./instances/Rome/grafo1425.60.lgr N60 E77 M0.12 R17
./instances/Rome/grafo869.10.lgr N10 E10 M0.04 O R0
./instances/Rome/grafo1071.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo7633.43.lgr N43 E58 M0.103 R14
./instances/Rome/grafo7473.35.lgr N35 E41 M0.092 O R0
./instances/Rome/grafo4092.38.lgr N38 E49 M0.095 R12
./instances/Rome/grafo7484.43.lgr N43 E49 M0.096 R5
./instances/Rome/grafo6894.51.lgr N51 E68 M0.112 R15
./instances/Rome/grafo11601.33.lgr N33 E34 M0.056 O R0
./instances/Rome/grafo8200.76.lgr N76 E102 M0.154 R27
./instances/Rome/grafo7791.62.lgr N62 E83 M0.13 R19
./instances/Rome/grafo2197.13.lgr N13 E14 M0.031 O R0
./instances/Rome/grafo8904.92.lgr N92 E124 M0.188 R32
./instances/Rome/grafo10130.97.lgr N97 E138 M0.191 R38
./instances/Rome/grafo7079.41.lgr N41 E58 M0.107 R17
./instances/Rome/grafo10424.93.lgr N93 E120 M0.174 R26
./instances/Rome/grafo1103.24.lgr N24 E28 M0.043 O R0
./instances/Rome/grafo4217.54.lgr N54 E75 M0.119 R21
./instances/Rome/grafo1826.19.lgr N19 E27 M0.064 O R0
./instances/Rome/grafo7233.37.lgr N37 E49 M0.14 R11
./instances/Rome/grafo7581.39.lgr N39 E51 M0.098 R12
./instances/Rome/grafo9798.76.lgr N76 E91 M0.146 R15
./instances/Rome/grafo4892.61.lgr N61 E79 M0.135 R18
./instances/Rome/grafo7332.49.lgr N49 E88 M0.124 R33
./instances/Rome/grafo9002.63.lgr N63 E87 M0.142 R20
./instances/Rome/grafo3602.44.lgr N44 E53 M0.091 O R0
./instances/Rome/grafo1580.28.lgr N28 E34 M0.08 O R0
./instances/Rome/grafo6662.46.lgr N46 E64 M0.114 R16
./instances/Rome/grafo6014.44.lgr N44 E59 M0.097 R13
./instances/Rome/grafo621.19.lgr N19 E27 M0.063 O R0
./instances/Rome/grafo8599.83.lgr N83 E113 M0.157 R30
./instances/Rome/grafo379.15.lgr N15 E17 M0.033 O R0
./instances/Rome/grafo3806.47.lgr N47 E52 M0.098 O R0
./instances/Rome/grafo3425.41.lgr N41 E52 M0.09 O R0
./instances/Rome/grafo6240.43.lgr N43 E53 M0.101 R9
./instances/Rome/grafo742.13.lgr N13 E15 M0.045 O R0
./instances/Rome/grafo6288.41.lgr N41 E62 M0.119 R20
./instances/Rome/grafo6951.41.lgr N41 E54 M0.098 R14
./instances/Rome/grafo8480.91.lgr N91 E116 M0.16 R26
./instances/Rome/grafo10270.93.lgr N93 E134 M0.179 R40
./instances/Rome/grafo6111.33.lgr N33 E40 M0.084 R8
./instances/Rome/grafo5138.45.lgr N45 E62 M0.103 R17
./instances/Rome/grafo1807.12.lgr N12 E17 M0.06 R5
./instances/Rome/grafo1460.50.lgr N50 E62 M0.096 O R0
./instances/Rome/grafo7339.46.lgr N46 E52 M0.097 R6
./instances/Rome/grafo367.14.lgr N14 E14 M0.034 O R0
./instances/Rome/grafo10211.92.lgr N92 E119 M0.159 R26
./instances/Rome/grafo1334.30.lgr N30 E39 M0.076 O R0
./instances/Rome/grafo7753.40.lgr N40 E59 M0.108 R18
./instances/Rome/grafo10737.99.lgr N99 E142 M0.206 R40
./instances/Rome/grafo1025.15.lgr N15 E16 M0.036 O R0
./instances/Rome/grafo2873.21.lgr N21 E25 M0.061 O R0
./instances/Rome/grafo1758.37.lgr N37 E45 M0.086 O R0
./instances/Rome/grafo9341.73.lgr N73 E100 M0.153 R25
./instances/Rome/grafo4637.63.lgr N63 E85 M0.15 R21
./instances/Rome/grafo5690.74.lgr N74 E89 M0.143 R14
./instances/Rome/grafo3796.44.lgr N44 E62 M0.108 R17
./instances/Rome/grafo7672.37.lgr N37 E46 M0.091 O R0
./instances/Rome/grafo5747.40.lgr N40 E50 M0.095 R11
./instances/Rome/grafo3160.48.lgr N48 E63 M0.114 R14
./instances/Rome/grafo6325.42.lgr N42 E51 M0.1 R10
./instances/Rome/grafo2607.12.lgr N12 E15 M0.049 O R0
./instances/Rome/grafo4970.57.lgr N57 E80 M0.128 R22
./instances/Rome/grafo2377.15.lgr N15 E15 M0.034 O R0
./instances/Rome/grafo1691.16.lgr N16 E19 M0.055 O R0
./instances/Rome/grafo10237.100.lgr N100 E141 M0.183 R40
./instances/Rome/grafo9762.78.lgr N78 E106 M0.162 R26
./instances/Rome/grafo4180.57.lgr N57 E82 M0.129 R25
./instances/Rome/grafo10210.92.lgr N92 E118 M0.156 R25
./instances/Rome/grafo4923.63.lgr N63 E72 M0.129 R10
./instances/Rome/grafo1050.18.lgr N18 E28 M0.068 R7
./instances/Rome/grafo4108.41.lgr N41 E52 M0.109 R12
./instances/Rome/grafo5477.42.lgr N42 E50 M0.101 R8
./instances/Rome/grafo2120.13.lgr N13 E20 M0.061 R6
./instances/Rome/grafo1266.23.lgr N23 E25 M0.039 O R0
./instances/Rome/grafo3977.37.lgr N37 E45 M0.088 R7
./instances/Rome/grafo1055.19.lgr N19 E29 M0.061 O R0
./instances/Rome/grafo385.17.lgr N17 E24 M0.084 R6
./instances/Rome/grafo757.16.lgr N16 E19 M0.035 O R0
./instances/Rome/grafo9489.83.lgr N83 E110 M0.161 R26
./instances/Rome/grafo4644.84.lgr N84 E121 M0.178 R37
./instances/Rome/grafo7503.44.lgr N44 E58 M0.104 R14
./instances/Rome/grafo9000.64.lgr N64 E84 M0.14 R20
./instances/Rome/grafo7337.45.lgr N45 E62 M0.107 R15
./instances/Rome/grafo5015.80.lgr N80 E96 M0.149 R16
./instances/Rome/grafo6775.50.lgr N50 E63 M0.118 R14
./instances/Rome/grafo10235.39.lgr N39 E53 M0.098 R14
./instances/Rome/grafo9631.76.lgr N76 E107 M0.153 R27
./instances/Rome/grafo7163.44.lgr N44 E56 M0.111 R10
./instances/Rome/grafo2389.39.lgr N39 E48 M0.097 R6
./instances/Rome/grafo7860.82.lgr N82 E113 M0.167 R30
./instances/Rome/grafo9381.79.lgr N79 E104 M0.17 R25
./instances/Rome/grafo3164.38.lgr N38 E48 M0.085 O R0
./instances/Rome/grafo1084.11.lgr N11 E10 M0.031 O R0
./instances/Rome/grafo8940.88.lgr N88 E109 M0.166 R21
./instances/Rome/grafo9714.66.lgr N66 E90 M0.139 R24
./instances/Rome/grafo5821.33.lgr N33 E43 M0.092 R10
./instances/Rome/grafo5852.35.lgr N35 E50 M0.085 R14
./instances/Rome/grafo3248.43.lgr N43 E61 M0.113 R17
./instances/Rome/grafo306.18.lgr N18 E25 M0.065 R6
./instances/Rome/grafo2260.14.lgr N14 E15 M0.055 O R0
./instances/Rome/grafo7680.40.lgr N40 E55 M0.098 R15
./instances/Rome/grafo296.28.lgr N28 E36 M0.084 O R0
./instances/Rome/grafo9709.86.lgr N86 E121 M0.197 R34
./instances/Rome/grafo1387.56.lgr N56 E70 M0.11 O R0
./instances/Rome/grafo9222.82.lgr N82 E113 M0.161 R29
./instances/Rome/grafo10234.39.lgr N39 E51 M0.091 R11
./instances/Rome/grafo8667.96.lgr N96 E130 M0.191 R32
./instances/Rome/grafo9756.68.lgr N68 E86 M0.127 R19
./instances/Rome/grafo8477.89.lgr N89 E123 M0.173 R33
./instances/Rome/grafo3258.42.lgr N42 E58 M0.099 R15
./instances/Rome/grafo8458.75.lgr N75 E96 M0.141 R22
./instances/Rome/grafo5498.34.lgr N34 E41 M0.081 O R0
./instances/Rome/grafo3046.25.lgr N25 E29 M0.073 O R0
./instances/Rome/grafo11678.34.lgr N34 E40 M0.089 O R0
./instances/Rome/grafo3814.39.lgr N39 E46 M0.108 R8
./instances/Rome/grafo11123.32.lgr N32 E38 M0.079 O R0
./instances/Rome/grafo9191.69.lgr N69 E90 M0.151 R21
./instances/Rome/grafo7975.81.lgr N81 E98 M0.157 R17
./instances/Rome/grafo5298.43.lgr N43 E56 M0.099 R14
./instances/Rome/grafo4199.64.lgr N64 E86 M0.144 R19
./instances/Rome/grafo10500.91.lgr N91 E120 M0.176 R27
./instances/Rome/grafo6996.38.lgr N38 E51 M0.091 R12
./instances/Rome/grafo10475.98.lgr N98 E125 M0.191 R26
./instances/Rome/grafo1134.11.lgr N11 E12 M0.059 O R0
./instances/Rome/grafo6771.46.lgr N46 E55 M0.099 O R0
./instances/Rome/grafo5944.44.lgr N44 E57 M0.097 O R0
./instances/Rome/grafo6826.36.lgr N36 E43 M0.09 R8
./instances/Rome/grafo7987.79.lgr N79 E106 M0.166 R27
./instances/Rome/grafo5436.42.lgr N42 E59 M0.097 R16
./instances/Rome/grafo11265.33.lgr N33 E37 M0.079 O R0
./instances/Rome/grafo1616.30.lgr N30 E37 M0.081 O R0
./instances/Rome/grafo8188.62.lgr N62 E89 M0.143 R27
./instances/Rome/grafo3279.45.lgr N45 E62 M0.112 R17
./instances/Rome/grafo9654.74.lgr N74 E94 M0.149 R20
./instances/Rome/grafo11386.34.lgr N34 E46 M0.091 R11
./instances/Rome/grafo122.12.lgr N12 E11 M0.033 O R0
./instances/Rome/grafo8064.77.lgr N77 E107 M0.163 R31
./instances/Rome/grafo8810.88.lgr N88 E119 M0.16 R32
./instances/Rome/grafo7933.62.lgr N62 E79 M0.121 R17
./instances/Rome/grafo2408.18.lgr N18 E25 M0.068 R7
./instances/Rome/grafo700.14.lgr N14 E13 M0.037 O R0
./instances/Rome/grafo11281.34.lgr N34 E42 M0.089 O R0
./instances/Rome/grafo10802.37.lgr N37 E48 M0.099 R11
./instances/Rome/grafo4054.40.lgr N40 E53 M0.113 R11
./instances/Rome/grafo8381.75.lgr N75 E93 M0.161 R18
./instances/Rome/grafo7261.42.lgr N42 E62 M0.108 R20
./instances/Rome/grafo3202.35.lgr N35 E47 M0.089 R13
./instances/Rome/grafo3752.38.lgr N38 E46 M0.089 R8
./instances/Rome/grafo10471.94.lgr N94 E125 M0.202 R30
./instances/Rome/grafo7870.61.lgr N61 E79 M0.136 R17
./instances/Rome/grafo6948.38.lgr N38 E44 M0.092 O R0
./instances/Rome/grafo4706.58.lgr N58 E83 M0.147 R24
./instances/Rome/grafo1193.26.lgr N26 E28 M0.045 O R0
./instances/Rome/grafo4606.64.lgr N64 E82 M0.134 R19
./instances/Rome/grafo6841.43.lgr N43 E56 M0.1 R14
./instances/Rome/grafo5669.43.lgr N43 E55 M0.096 R12
./instances/Rome/grafo4388.81.lgr N81 E118 M0.163 R37
./instances/Rome/grafo7342.44.lgr N44 E55 M0.103 R10
./instances/Rome/grafo2409.15.lgr N15 E18 M0.058 O R0
./instances/Rome/grafo4397.74.lgr N74 E104 M0.165 R30
./instances/Rome/grafo5650.78.lgr N78 E106 M0.179 R27
./instances/Rome/grafo3461.37.lgr N37 E59 M0.1 R21
./instances/Rome/grafo10502.91.lgr N91 E136 M0.181 R43
./instances/Rome/grafo8770.86.lgr N86 E107 M0.173 R17
./instances/Rome/grafo11417.37.lgr N37 E49 M0.104 R13
./instances/Rome/grafo5330.48.lgr N48 E67 M0.123 R18
./instances/Rome/grafo539.22.lgr N22 E34 M0.078 R11
./instances/Rome/grafo9026.87.lgr N87 E107 M0.171 R20
./instances/Rome/grafo1863.21.lgr N21 E26 M0.062 O R0
./instances/Rome/grafo1976.32.lgr N32 E43 M0.094 R9
./instances/Rome/grafo6420.39.lgr N39 E57 M0.104 R16
./instances/Rome/grafo7689.37.lgr N37 E44 M0.094 O R0
./instances/Rome/grafo7344.39.lgr N39 E51 M0.096 R13
./instances/Rome/grafo2402.36.lgr N36 E38 M0.085 O R0
./instances/Rome/grafo10627.96.lgr N96 E133 M0.183 R37
./instances/Rome/grafo2746.38.lgr N38 E44 M0.089 O R0
./instances/Rome/grafo844.12.lgr N12 E18 M0.045 O R0
./instances/Rome/grafo5847.35.lgr N35 E41 M0.088 O R0
./instances/Rome/grafo6814.47.lgr N47 E64 M0.112 R17
./instances/Rome/grafo1004.11.lgr N11 E12 M0.027 O R0
./instances/Rome/grafo4470.73.lgr N73 E95 M0.136 R21
./instances/Rome/grafo10298.97.lgr N97 E143 M0.199 R45
./instances/Rome/grafo9037.70.lgr N70 E95 M0.139 R26
./instances/Rome/grafo890.13.lgr N13 E16 M0.056 O R0
./instances/Rome/grafo3935.64.lgr N64 E85 M0.14 R20
./instances/Rome/grafo263.11.lgr N11 E11 M0.043 O R0
./instances/Rome/grafo3261.39.lgr N39 E44 M0.084 O R0
./instances/Rome/grafo9870.35.lgr N35 E43 M0.089 O R0
./instances/Rome/grafo6457.58.lgr N58 E84 M0.135 R26
./instances/Rome/grafo3610.57.lgr N57 E80 M0.128 R21
./instances/Rome/grafo2375.19.lgr N19 E35 M0.084 R15
./instances/Rome/grafo11511.35.lgr N35 E36 M0.059 O R0
./instances/Rome/grafo10209.99.lgr N99 E145 M0.192 R45
./instances/Rome/grafo2864.39.lgr N39 E57 M0.105 R16
./instances/Rome/grafo333.19.lgr N19 E22 M0.059 O R0
./instances/Rome/grafo1441.71.lgr N71 E92 M0.154 R20
./instances/Rome/grafo5489.78.lgr N78 E95 M0.14 R17
./instances/Rome/grafo6409.40.lgr N40 E53 M0.103 R12
./instances/Rome/grafo3476.42.lgr N42 E60 M0.104 R16
./instances/Rome/grafo9089.73.lgr N73 E102 M0.154 R26
./instances/Rome/grafo9513.74.lgr N74 E100 M0.147 R26
./instances/Rome/grafo6196.42.lgr N42 E69 M0.123 R24
./instances/Rome/grafo3645.35.lgr N35 E52 M0.096 R15
./instances/Rome/grafo10066.40.lgr N40 E53 M0.093 R13
./instances/Rome/grafo7109.87.lgr N87 E112 M0.167 R25
./instances/Rome/grafo7253.39.lgr N39 E51 M0.098 R12
./instances/Rome/grafo8907.97.lgr N97 E125 M0.196 R25
./instances/Rome/grafo5073.78.lgr N78 E100 M0.164 R22
./instances/Rome/grafo11305.99.lgr N99 E129 M0.191 R29
./instances/Rome/grafo203.13.lgr N13 E14 M0.031 O R0
./instances/Rome/grafo1810.30.lgr N30 E40 M0.079 O R0
./instances/Rome/grafo3737.54.lgr N54 E77 M0.118 R23
./instances/Rome/grafo6333.42.lgr N42 E54 M0.135 R9
./instances/Rome/grafo3661.46.lgr N46 E56 M0.157 R9
./instances/Rome/grafo10246.96.lgr N96 E133 M0.206 R36
./instances/Rome/grafo11201.99.lgr N99 E136 M0.202 R37
./instances/Rome/grafo7730.51.lgr N51 E67 M0.13 R16
./instances/Rome/grafo8302.81.lgr N81 E101 M0.155 R21
./instances/Rome/grafo10690.96.lgr N96 E116 M0.195 R21
./instances/Rome/grafo8762.86.lgr N86 E116 M0.162 R31
./instances/Rome/grafo6480.38.lgr N38 E50 M0.107 R12
./instances/Rome/grafo4550.65.lgr N65 E91 M0.144 R23
./instances/Rome/grafo4746.67.lgr N67 E92 M0.138 R24
./instances/Rome/grafo412.23.lgr N23 E27 M0.062 O R0
./instances/Rome/grafo1112.16.lgr N16 E23 M0.053 O R0
./instances/Rome/grafo1925.35.lgr N35 E36 M0.079 O R0
./instances/Rome/grafo3710.43.lgr N43 E52 M0.117 R9
./instances/Rome/grafo9361.65.lgr N65 E81 M0.136 R17
./instances/Rome/grafo8239.65.lgr N65 E94 M0.154 R27
./instances/Rome/grafo10590.96.lgr N96 E118 M0.206 R23
./instances/Rome/grafo4631.63.lgr N63 E96 M0.135 R29
./instances/Rome/grafo727.13.lgr N13 E19 M0.052 O R0
./instances/Rome/grafo11079.39.lgr N39 E48 M0.09 O R0
./instances/Rome/grafo235.13.lgr N13 E12 M0.033 O R0
./instances/Rome/grafo1401.45.lgr N45 E53 M0.099 O R0
./instances/Rome/grafo5540.75.lgr N75 E95 M0.139 R21
./instances/Rome/grafo348.20.lgr N20 E21 M0.062 O R0
./instances/Rome/grafo10587.94.lgr N94 E119 M0.171 R25
./instances/Rome/grafo1102.29.lgr N29 E29 M0.069 O R0
./instances/Rome/grafo6740.50.lgr N50 E66 M0.131 R16
./instances/Rome/grafo11147.100.lgr N100 E126 M0.205 R27
./instances/Rome/grafo2867.12.lgr N12 E16 M0.055 O R0
./instances/Rome/grafo6904.49.lgr N49 E63 M0.113 R13
./instances/Rome/grafo1703.18.lgr N18 E20 M0.061 O R0
./instances/Rome/grafo9385.63.lgr N63 E83 M0.145 R20
./instances/Rome/grafo168.31.lgr N31 E40 M0.087 O R0
./instances/Rome/grafo3188.56.lgr N56 E76 M0.133 R20
./instances/Rome/grafo10544.93.lgr N93 E120 M0.187 R26
./instances/Rome/grafo8534.84.lgr N84 E119 M0.164 R32
./instances/Rome/grafo7117.42.lgr N42 E55 M0.111 R11
./instances/Rome/grafo9809.67.lgr N67 E88 M0.143 R21
./instances/Rome/grafo4608.83.lgr N83 E114 M0.162 R32
./instances/Rome/grafo8479.74.lgr N74 E87 M0.141 R14
./instances/Rome/grafo8346.83.lgr N83 E106 M0.155 R22
./instances/Rome/grafo7230.61.lgr N61 E95 M0.147 R31
./instances/Rome/grafo7565.57.lgr N57 E71 M0.147 R14
./instances/Rome/grafo3117.38.lgr N38 E51 M0.098 R12
./instances/Rome/grafo2679.17.lgr N17 E19 M0.057 O R0
./instances/Rome/grafo6266.44.lgr N44 E60 M0.11 R16
./instances/Rome/grafo7099.45.lgr N45 E56 M0.104 R12
./instances/Rome/grafo7550.51.lgr N51 E66 M0.111 R14
./instances/Rome/grafo7539.37.lgr N37 E49 M0.091 R11
./instances/Rome/grafo3864.35.lgr N35 E42 M0.098 R8
./instances/Rome/grafo9919.32.lgr N32 E32 M0.059 O R0
./instances/Rome/grafo4090.43.lgr N43 E62 M0.117 R15
./instances/Rome/grafo4718.64.lgr N64 E97 M0.144 R33
./instances/Rome/grafo7594.88.lgr N88 E120 M0.199 R32
./instances/Rome/grafo5029.80.lgr N80 E108 M0.156 R28
./instances/Rome/grafo11659.37.lgr N37 E42 M0.077 O R0
./instances/Rome/grafo2410.22.lgr N22 E24 M0.057 O R0
./instances/Rome/grafo841.14.lgr N14 E13 M0.031 O R0
./instances/Rome/grafo11667.30.lgr N30 E34 M0.075 O R0
./instances/Rome/grafo8679.73.lgr N73 E93 M0.144 R19
./instances/Rome/grafo9823.90.lgr N90 E126 M0.178 R35
./instances/Rome/grafo5263.75.lgr N75 E99 M0.15 R23
./instances/Rome/grafo5447.46.lgr N46 E62 M0.111 R15
./instances/Rome/grafo3867.59.lgr N59 E80 M0.13 R21
./instances/Rome/grafo573.13.lgr N13 E19 M0.056 O R0
./instances/Rome/grafo7127.54.lgr N54 E78 M0.12 R23
./instances/Rome/grafo3514.35.lgr N35 E43 M0.093 R9
./instances/Rome/grafo7554.38.lgr N38 E48 M0.093 O R0
./instances/Rome/grafo10945.98.lgr N98 E142 M0.184 R42
./instances/Rome/grafo2942.31.lgr N31 E32 M0.046 O R0
./instances/Rome/grafo4243.78.lgr N78 E102 M0.199 R23
./instances/Rome/grafo10336.37.lgr N37 E46 M0.098 R8
./instances/Rome/grafo1812.19.lgr N19 E21 M0.057 O R0
./instances/Rome/grafo966.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo8795.86.lgr N86 E112 M0.171 R27
./instances/Rome/grafo6448.80.lgr N80 E93 M0.148 R12
./instances/Rome/grafo2029.31.lgr N31 E40 M0.08 O R0
./instances/Rome/grafo2649.22.lgr N22 E28 M0.064 O R0
./instances/Rome/grafo10731.32.lgr N32 E35 M0.075 O R0
./instances/Rome/grafo4348.83.lgr N83 E124 M0.171 R40
./instances/Rome/grafo1305.51.lgr N51 E62 M0.107 R12
./instances/Rome/grafo6502.77.lgr N77 E95 M0.15 R16
./instances/Rome/grafo8208.89.lgr N89 E115 M0.164 R25
./instances/Rome/grafo10121.95.lgr N95 E122 M0.212 R28
./instances/Rome/grafo11588.36.lgr N36 E46 M0.094 R11
./instances/Rome/grafo3367.40.lgr N40 E50 M0.106 R7
./instances/Rome/grafo9019.82.lgr N82 E101 M0.157 R20
./instances/Rome/grafo3439.42.lgr N42 E57 M0.101 R14
./instances/Rome/grafo2997.23.lgr N23 E29 M0.067 O R0
./instances/Rome/grafo2788.49.lgr N49 E57 M0.103 O R0
./instances/Rome/grafo8005.84.lgr N84 E115 M0.172 R31
./instances/Rome/grafo5953.37.lgr N37 E55 M0.092 R15
./instances/Rome/grafo10264.99.lgr N99 E127 M0.173 R26
./instances/Rome/grafo3597.49.lgr N49 E64 M0.116 R16
./instances/Rome/grafo8436.76.lgr N76 E108 M0.152 R29
./instances/Rome/grafo7065.37.lgr N37 E46 M0.102 R9
./instances/Rome/grafo3523.59.lgr N59 E85 M0.129 R25
./instances/Rome/grafo283.24.lgr N24 E28 M0.071 O R0
./instances/Rome/grafo10626.100.lgr N100 E139 M0.234 R38
./instances/Rome/grafo6530.41.lgr N41 E54 M0.101 R12
./instances/Rome/grafo9203.68.lgr N68 E79 M0.124 O R0
./instances/Rome/grafo191.21.lgr N21 E24 M0.06 O R0
./instances/Rome/grafo9072.74.lgr N74 E109 M0.154 R33
./instances/Rome/grafo4321.81.lgr N81 E100 M0.166 R20
./instances/Rome/grafo10461.36.lgr N36 E45 M0.089 R9
./instances/Rome/grafo9936.90.lgr N90 E126 M0.172 R37
./instances/Rome/grafo6754.50.lgr N50 E63 M0.105 O R0
./instances/Rome/grafo1087.14.lgr N14 E19 M0.056 O R0
./instances/Rome/grafo3785.54.lgr N54 E70 M0.135 R17
./instances/Rome/grafo2667.22.lgr N22 E22 M0.042 O R0
./instances/Rome/grafo7462.38.lgr N38 E47 M0.089 R9
./instances/Rome/grafo5224.42.lgr N42 E58 M0.105 R15
./instances/Rome/grafo10410.93.lgr N93 E124 M0.184 R31
./instances/Rome/grafo416.18.lgr N18 E18 M0.038 O R0
./instances/Rome/grafo4836.56.lgr N56 E78 M0.123 R20
./instances/Rome/grafo9493.87.lgr N87 E122 M0.178 R33
./instances/Rome/grafo7769.56.lgr N56 E75 M0.132 R15
./instances/Rome/grafo11595.36.lgr N36 E44 M0.094 O R0
./instances/Rome/grafo2347.20.lgr N20 E22 M0.034 O R0
./instances/Rome/grafo8869.60.lgr N60 E79 M0.158 R19
./instances/Rome/grafo7103.39.lgr N39 E53 M0.093 R14
./instances/Rome/grafo1893.18.lgr N18 E18 M0.038 O R0
./instances/Rome/grafo2257.14.lgr N14 E16 M0.075 O R0
./instances/Rome/grafo1582.30.lgr N30 E34 M0.074 O R0
./instances/Rome/grafo4302.60.lgr N60 E78 M0.132 R17
./instances/Rome/grafo4205.52.lgr N52 E65 M0.128 R12
./instances/Rome/grafo250.13.lgr N13 E19 M0.054 O R0
./instances/Rome/grafo5964.60.lgr N60 E78 M0.129 R15
./instances/Rome/grafo8690.85.lgr N85 E107 M0.172 R21
./instances/Rome/grafo1272.26.lgr N26 E34 M0.084 R7
./instances/Rome/grafo11155.99.lgr N99 E125 M0.178 R27
./instances/Rome/grafo3086.49.lgr N49 E72 M0.118 R22
./instances/Rome/grafo2556.18.lgr N18 E22 M0.057 O R0
./instances/Rome/grafo10834.93.lgr N93 E133 M0.207 R39
./instances/Rome/grafo9743.80.lgr N80 E98 M0.175 R18
./instances/Rome/grafo9376.71.lgr N71 E84 M0.153 R14
./instances/Rome/grafo3755.52.lgr N52 E72 M0.117 R19
./instances/Rome/grafo2373.16.lgr N16 E18 M0.057 O R0
./instances/Rome/grafo10692.92.lgr N92 E121 M0.172 R28
./instances/Rome/grafo6668.49.lgr N49 E61 M0.112 R11
./instances/Rome/grafo1113.20.lgr N20 E23 M0.04 O R0
./instances/Rome/grafo1289.28.lgr N28 E31 M0.071 O R0
./instances/Rome/grafo11342.37.lgr N37 E42 M0.087 O R0
./instances/Rome/grafo189.30.lgr N30 E36 M0.08 O R0
./instances/Rome/grafo9411.65.lgr N65 E95 M0.148 R28
./instances/Rome/grafo3178.34.lgr N34 E42 M0.093 R9
./instances/Rome/grafo9846.81.lgr N81 E111 M0.165 R29
./instances/Rome/grafo10498.99.lgr N99 E129 M0.187 R30
./instances/Rome/grafo7216.47.lgr N47 E77 M0.119 R26
./instances/Rome/grafo453.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo1242.29.lgr N29 E35 M0.076 O R0
./instances/Rome/grafo4275.56.lgr N56 E76 M0.124 R19
./instances/Rome/grafo1499.32.lgr N32 E50 M0.088 R16
./instances/Rome/grafo10910.94.lgr N94 E118 M0.17 R22
./instances/Rome/grafo5204.36.lgr N36 E49 M0.093 R14
./instances/Rome/grafo1153.21.lgr N21 E23 M0.051 O R0
./instances/Rome/grafo11139.98.lgr N98 E124 M0.176 R27
./instances/Rome/grafo4915.55.lgr N55 E74 M0.119 R16
./instances/Rome/grafo7440.42.lgr N42 E47 M0.092 O R0
./instances/Rome/grafo3091.11.lgr N11 E11 M0.031 O R0
./instances/Rome/grafo3961.70.lgr N70 E96 M0.151 R24
./instances/Rome/grafo3974.37.lgr N37 E52 M0.108 R13
./instances/Rome/grafo2390.19.lgr N19 E23 M0.059 O R0
./instances/Rome/grafo6021.50.lgr N50 E74 M0.128 R20
./instances/Rome/grafo10751.36.lgr N36 E48 M0.083 R13
./instances/Rome/grafo5142.36.lgr N36 E48 M0.103 R11
./instances/Rome/grafo8974.79.lgr N79 E100 M0.157 R19
./instances/Rome/grafo9978.41.lgr N41 E53 M0.088 R12
./instances/Rome/grafo2397.33.lgr N33 E39 M0.083 O R0
./instances/Rome/grafo3390.58.lgr N58 E83 M0.134 R26
./instances/Rome/grafo3792.39.lgr N39 E49 M0.104 R11
./instances/Rome/grafo6549.45.lgr N45 E58 M0.118 R12
./instances/Rome/grafo520.14.lgr N14 E22 M0.054 O R0
./instances/Rome/grafo10127.94.lgr N94 E130 M0.167 R36
./instances/Rome/grafo2540.22.lgr N22 E25 M0.064 O R0
./instances/Rome/grafo3688.54.lgr N54 E71 M0.117 R16
./instances/Rome/grafo1669.48.lgr N48 E59 M0.091 O R0
./instances/Rome/grafo6027.40.lgr N40 E55 M0.097 R15
./instances/Rome/grafo2865.36.lgr N36 E45 M0.096 R10
./instances/Rome/grafo3296.40.lgr N40 E48 M0.093 R8
./instances/Rome/grafo11010.97.lgr N97 E128 M0.175 R30
./instances/Rome/grafo9017.61.lgr N61 E80 M0.13 R18
./instances/Rome/grafo8504.71.lgr N71 E89 M0.17 R15
./instances/Rome/grafo9894.91.lgr N91 E128 M0.191 R34
./instances/Rome/grafo3519.40.lgr N40 E56 M0.152 R14
./instances/Rome/grafo7569.39.lgr N39 E50 M0.106 R10
./instances/Rome/grafo8737.90.lgr N90 E124 M0.17 R33
./instances/Rome/grafo3490.52.lgr N52 E67 M0.114 R16
./instances/Rome/grafo9827.62.lgr N62 E95 M0.15 R32
./instances/Rome/grafo8286.81.lgr N81 E117 M0.173 R34
./instances/Rome/grafo10764.96.lgr N96 E131 M0.219 R34
./instances/Rome/grafo6611.37.lgr N37 E54 M0.097 R16
./instances/Rome/grafo6800.53.lgr N53 E69 M0.12 R16
./instances/Rome/grafo8415.84.lgr N84 E107 M0.168 R22
./instances/Rome/grafo6850.45.lgr N45 E62 M0.113 R15
./instances/Rome/grafo8944.97.lgr N97 E126 M0.185 R30
./instances/Rome/grafo8835.87.lgr N87 E117 M0.172 R29
./instances/Rome/grafo11440.90.lgr N90 E129 M0.17 R35
./instances/Rome/grafo9747.80.lgr N80 E121 M0.174 R41
./instances/Rome/grafo9914.91.lgr N91 E120 M0.17 R29
./instances/Rome/grafo3047.33.lgr N33 E36 M0.075 O R0
./instances/Rome/grafo11112.96.lgr N96 E138 M0.197 R39
./instances/Rome/grafo4495.63.lgr N63 E94 M0.14 R29
./instances/Rome/grafo8167.81.lgr N81 E106 M0.157 R23
./instances/Rome/grafo3993.52.lgr N52 E82 M0.134 R29
./instances/Rome/grafo192.13.lgr N13 E17 M0.068 R5
./instances/Rome/grafo10447.99.lgr N99 E129 M0.182 R30
./instances/Rome/grafo1920.11.lgr N11 E22 M0.061 R8
./instances/Rome/grafo181.29.lgr N29 E40 M0.082 R11
./instances/Rome/grafo3942.40.lgr N40 E50 M0.093 R10
./instances/Rome/grafo1123.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo2669.13.lgr N13 E17 M0.052 O R0
./instances/Rome/grafo7180.40.lgr N40 E52 M0.094 R11
./instances/Rome/grafo10134.33.lgr N33 E34 M0.056 O R0
./instances/Rome/grafo2833.21.lgr N21 E24 M0.058 O R0
./instances/Rome/grafo8648.73.lgr N73 E102 M0.158 R27
./instances/Rome/grafo9920.38.lgr N38 E46 M0.093 O R0
./instances/Rome/grafo4791.78.lgr N78 E99 M0.154 R22
./instances/Rome/grafo9670.78.lgr N78 E100 M0.158 R20
./instances/Rome/grafo5456.42.lgr N42 E59 M0.101 R17
./instances/Rome/grafo3397.49.lgr N49 E53 M0.106 O R0
./instances/Rome/grafo8960.95.lgr N95 E129 M0.191 R33
./instances/Rome/grafo4919.57.lgr N57 E74 M0.128 R17
./instances/Rome/grafo4004.41.lgr N41 E48 M0.138 O R0
./instances/Rome/grafo7884.83.lgr N83 E119 M0.211 R36
./instances/Rome/grafo5361.76.lgr N76 E107 M0.166 R29
./instances/Rome/grafo1700.15.lgr N15 E19 M0.059 O R0
./instances/Rome/grafo401.11.lgr N11 E13 M0.047 O R0
./instances/Rome/grafo9583.62.lgr N62 E77 M0.13 R16
./instances/Rome/grafo456.29.lgr N29 E36 M0.089 R7
./instances/Rome/grafo1270.60.lgr N60 E73 M0.124 R12
./instances/Rome/grafo10170.96.lgr N96 E127 M0.179 R31
./instances/Rome/grafo3283.47.lgr N47 E61 M0.101 R14
./instances/Rome/grafo7859.69.lgr N69 E88 M0.132 R18
./instances/Rome/grafo6183.43.lgr N43 E51 M0.108 R8
./instances/Rome/grafo900.11.lgr N11 E13 M0.054 O R0
./instances/Rome/grafo3639.42.lgr N42 E50 M0.096 O R0
./instances/Rome/grafo6069.38.lgr N38 E45 M0.091 R8
./instances/Rome/grafo7876.79.lgr N79 E109 M0.163 R29
./instances/Rome/grafo4250.65.lgr N65 E79 M0.13 R14
./instances/Rome/grafo11560.35.lgr N35 E47 M0.092 R11
./instances/Rome/grafo471.18.lgr N18 E18 M0.038 O R0
./instances/Rome/grafo4415.56.lgr N56 E70 M0.125 R14
./instances/Rome/grafo4154.51.lgr N51 E65 M0.121 R13
./instances/Rome/grafo7939.79.lgr N79 E106 M0.17 R26
./instances/Rome/grafo6732.54.lgr N54 E69 M0.119 R16
./instances/Rome/grafo7909.74.lgr N74 E100 M0.159 R25
./instances/Rome/grafo2812.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo6817.94.lgr N94 E133 M0.202 R37
./instances/Rome/grafo2896.10.lgr N10 E10 M0.026 O R0
./instances/Rome/grafo1430.31.lgr N31 E50 M0.1 R16
./instances/Rome/grafo1053.32.lgr N32 E41 M0.08 O R0
./instances/Rome/grafo4534.81.lgr N81 E101 M0.145 R20
./instances/Rome/grafo871.14.lgr N14 E17 M0.056 O R0
./instances/Rome/grafo647.78.lgr N78 E99 M0.221 R20
./instances/Rome/grafo9375.65.lgr N65 E76 M0.168 R12
./instances/Rome/grafo6941.63.lgr N63 E82 M0.129 R20
./instances/Rome/grafo7023.45.lgr N45 E56 M0.104 R11
./instances/Rome/grafo2978.86.lgr N86 E107 M0.186 R21
./instances/Rome/grafo9095.69.lgr N69 E91 M0.149 R21
./instances/Rome/grafo4187.75.lgr N75 E101 M0.145 R23
./instances/Rome/grafo7681.40.lgr N40 E54 M0.104 R14
./instances/Rome/grafo4803.53.lgr N53 E70 M0.125 R16
./instances/Rome/grafo3480.35.lgr N35 E35 M0.057 O R0
./instances/Rome/grafo9715.81.lgr N81 E107 M0.161 R25
./instances/Rome/grafo6537.46.lgr N46 E52 M0.102 R6
./instances/Rome/grafo2400.26.lgr N26 E38 M0.089 R9
./instances/Rome/grafo10117.98.lgr N98 E125 M0.185 R27
./instances/Rome/grafo1300.66.lgr N66 E88 M0.138 R21
./instances/Rome/grafo9246.63.lgr N63 E89 M0.159 R25
./instances/Rome/grafo1480.56.lgr N56 E77 M0.135 R21
./instances/Rome/grafo4514.66.lgr N66 E81 M0.128 R15
./instances/Rome/grafo1637.31.lgr N31 E41 M0.087 R10
./instances/Rome/grafo2539.32.lgr N32 E39 M0.087 R8
./instances/Rome/grafo5318.43.lgr N43 E57 M0.114 R13
./instances/Rome/grafo5155.36.lgr N36 E47 M0.092 R11
./instances/Rome/grafo6810.82.lgr N82 E101 M0.167 R19
./instances/Rome/grafo4823.62.lgr N62 E76 M0.136 O R0
./instances/Rome/grafo1205.56.lgr N56 E76 M0.118 R20
./instances/Rome/grafo921.16.lgr N16 E18 M0.056 O R0
./instances/Rome/grafo9245.82.lgr N82 E110 M0.166 R26
./instances/Rome/grafo2898.14.lgr N14 E18 M0.058 O R0
./instances/Rome/grafo9972.41.lgr N41 E57 M0.105 R14
./instances/Rome/grafo8832.91.lgr N91 E115 M0.18 R23
./instances/Rome/grafo508.20.lgr N20 E21 M0.06 O R0
./instances/Rome/grafo11674.33.lgr N33 E39 M0.139 R7
./instances/Rome/grafo11364.38.lgr N38 E53 M0.105 R15
./instances/Rome/grafo4253.75.lgr N75 E100 M0.147 R24
./instances/Rome/grafo2690.41.lgr N41 E57 M0.105 R14
./instances/Rome/grafo3703.45.lgr N45 E67 M0.121 R20
./instances/Rome/grafo10705.97.lgr N97 E133 M0.182 R34
./instances/Rome/grafo5857.38.lgr N38 E48 M0.093 R11
./instances/Rome/grafo6608.53.lgr N53 E76 M0.135 R23
./instances/Rome/grafo10811.96.lgr N96 E142 M0.204 R43
./instances/Rome/grafo2608.18.lgr N18 E23 M0.066 O R0
./instances/Rome/grafo5079.64.lgr N64 E83 M0.131 R20
./instances/Rome/grafo2066.33.lgr N33 E39 M0.082 O R0
./instances/Rome/grafo1263.25.lgr N25 E29 M0.066 O R0
./instances/Rome/grafo4182.64.lgr N64 E91 M0.132 R25
./instances/Rome/grafo4838.58.lgr N58 E86 M0.126 R26
./instances/Rome/grafo6713.48.lgr N48 E67 M0.115 R18
./instances/Rome/grafo1371.26.lgr N26 E33 M0.073 O R0
./instances/Rome/grafo8108.85.lgr N85 E115 M0.168 R31
./instances/Rome/grafo9100.80.lgr N80 E105 M0.156 R25
./instances/Rome/grafo7809.71.lgr N71 E84 M0.142 R13
./instances/Rome/grafo4799.58.lgr N58 E76 M0.166 R15
./instances/Rome/grafo2271.71.lgr N71 E89 M0.135 R19
./instances/Rome/grafo1264.28.lgr N28 E30 M0.074 O R0
./instances/Rome/grafo9028.69.lgr N69 E98 M0.165 R28
./instances/Rome/grafo5853.57.lgr N57 E80 M0.146 R20
./instances/Rome/grafo2077.25.lgr N25 E30 M0.068 O R0
./instances/Rome/grafo9886.38.lgr N38 E43 M0.082 O R0
./instances/Rome/grafo6737.49.lgr N49 E63 M0.117 R13
./instances/Rome/grafo1376.29.lgr N29 E34 M0.082 O R0
./instances/Rome/grafo11527.33.lgr N33 E40 M0.078 O R0
./instances/Rome/grafo3110.38.lgr N38 E49 M0.093 R11
./instances/Rome/grafo5375.71.lgr N71 E93 M0.13 R21
./instances/Rome/grafo2359.12.lgr N12 E17 M0.051 O R0
./instances/Rome/grafo4097.39.lgr N39 E55 M0.097 R15
./instances/Rome/grafo5925.45.lgr N45 E56 M0.103 R12
./instances/Rome/grafo11256.99.lgr N99 E126 M0.185 R27
./instances/Rome/grafo6909.67.lgr N67 E77 M0.157 R11
./instances/Rome/grafo4509.64.lgr N64 E83 M0.127 R17
./instances/Rome/grafo11467.37.lgr N37 E48 M0.09 O R0
./instances/Rome/grafo2498.27.lgr N27 E32 M0.072 O R0
./instances/Rome/grafo9794.61.lgr N61 E91 M0.128 R28
./instances/Rome/grafo5124.36.lgr N36 E43 M0.11 R8
./instances/Rome/grafo10230.37.lgr N37 E48 M0.082 O R0
./instances/Rome/grafo7454.44.lgr N44 E57 M0.117 R12
./instances/Rome/grafo8608.74.lgr N74 E98 M0.148 R21
./instances/Rome/grafo7061.53.lgr N53 E74 M0.12 R17
./instances/Rome/grafo2940.19.lgr N19 E22 M0.07 O R0
./instances/Rome/grafo7487.42.lgr N42 E53 M0.107 R12
./instances/Rome/grafo8523.71.lgr N71 E102 M0.192 R28
./instances/Rome/grafo3169.51.lgr N51 E66 M0.127 R15
./instances/Rome/grafo1644.18.lgr N18 E21 M0.059 O R0
./instances/Rome/grafo689.10.lgr N10 E10 M0.03 O R0
./instances/Rome/grafo1379.32.lgr N32 E39 M0.084 O R0
./instances/Rome/grafo8059.61.lgr N61 E92 M0.133 R29
./instances/Rome/grafo1584.70.lgr N70 E98 M0.147 R26
./instances/Rome/grafo7166.52.lgr N52 E69 M0.119 R17
./instances/Rome/grafo9225.62.lgr N62 E77 M0.129 R15
./instances/Rome/grafo2964.11.lgr N11 E12 M0.049 O R0
./instances/Rome/grafo10844.39.lgr N39 E49 M0.093 R10
./instances/Rome/grafo4871.53.lgr N53 E71 M0.115 R15
./instances/Rome/grafo8030.93.lgr N93 E109 M0.176 R16
./instances/Rome/grafo8298.78.lgr N78 E116 M0.156 R38
./instances/Rome/grafo307.13.lgr N13 E13 M0.029 O R0
./instances/Rome/grafo2263.22.lgr N22 E24 M0.062 O R0
./instances/Rome/grafo1011.19.lgr N19 E24 M0.063 O R0
./instances/Rome/grafo8273.81.lgr N81 E107 M0.16 R24
./instances/Rome/grafo4629.64.lgr N64 E90 M0.132 R24
./instances/Rome/grafo10114.95.lgr N95 E119 M0.171 R24
./instances/Rome/grafo7429.44.lgr N44 E65 M0.109 R20
./instances/Rome/grafo2617.46.lgr N46 E55 M0.105 R7
./instances/Rome/grafo9712.67.lgr N67 E85 M0.123 R18
./instances/Rome/grafo1596.26.lgr N26 E26 M0.065 O R0
./instances/Rome/grafo9178.64.lgr N64 E87 M0.135 R21
./instances/Rome/grafo11493.37.lgr N37 E52 M0.094 R15
./instances/Rome/grafo813.13.lgr N13 E19 M0.057 O R0
./instances/Rome/grafo3442.52.lgr N52 E73 M0.118 R18
./instances/Rome/grafo11655.91.lgr N91 E125 M0.19 R34
./instances/Rome/grafo5308.39.lgr N39 E49 M0.092 R10
./instances/Rome/grafo4158.77.lgr N77 E113 M0.163 R33
./instances/Rome/grafo5629.39.lgr N39 E41 M0.084 O R0
./instances/Rome/grafo7992.70.lgr N70 E94 M0.148 R22
./instances/Rome/grafo7760.46.lgr N46 E57 M0.102 O R0
./instances/Rome/grafo9214.66.lgr N66 E95 M0.15 R28
./instances/Rome/grafo5027.60.lgr N60 E85 M0.134 R21
./instances/Rome/grafo1522.43.lgr N43 E53 M0.098 R9
./instances/Rome/grafo5950.43.lgr N43 E56 M0.106 R13
./instances/Rome/grafo275.16.lgr N16 E18 M0.055 O R0
./instances/Rome/grafo7915.78.lgr N78 E109 M0.162 R32
./instances/Rome/grafo1529.73.lgr N73 E90 M0.143 R15
./instances/Rome/grafo9893.38.lgr N38 E49 M0.086 O R0
./instances/Rome/grafo9740.73.lgr N73 E95 M0.143 R20
./instances/Rome/grafo4766.51.lgr N51 E73 M0.118 R22
./instances/Rome/grafo1697.11.lgr N11 E17 M0.057 R7
./instances/Rome/grafo8999.86.lgr N86 E112 M0.169 R26
./instances/Rome/grafo9623.82.lgr N82 E109 M0.166 R27
./instances/Rome/grafo478.33.lgr N33 E38 M0.073 O R0
./instances/Rome/grafo9547.63.lgr N63 E89 M0.139 R24
./instances/Rome/grafo9380.62.lgr N62 E96 M0.131 R30
./instances/Rome/grafo1045.29.lgr N29 E39 M0.081 R9
./instances/Rome/grafo1865.18.lgr N18 E20 M0.054 O R0
./instances/Rome/grafo2058.28.lgr N28 E29 M0.066 O R0
./instances/Rome/grafo6091.33.lgr N33 E37 M0.086 O R0
./instances/Rome/grafo6479.38.lgr N38 E51 M0.091 R13
./instances/Rome/grafo158.21.lgr N21 E24 M0.037 O R0
./instances/Rome/grafo11650.34.lgr N34 E41 M0.09 R7
./instances/Rome/grafo2813.25.lgr N25 E29 M0.063 O R0
./instances/Rome/grafo4593.62.lgr N62 E76 M0.126 R12
./instances/Rome/grafo3093.35.lgr N35 E47 M0.095 R12
./instances/Rome/grafo8051.61.lgr N61 E73 M0.128 R12
./instances/Rome/grafo1184.25.lgr N25 E25 M0.046 O R0
./instances/Rome/grafo6095.35.lgr N35 E49 M0.088 R14
./instances/Rome/grafo5844.39.lgr N39 E48 M0.098 R9
./instances/Rome/grafo7329.59.lgr N59 E71 M0.127 R11
./instances/Rome/grafo3783.46.lgr N46 E58 M0.107 R12
./instances/Rome/grafo392.13.lgr N13 E13 M0.033 O R0
./instances/Rome/grafo5392.37.lgr N37 E49 M0.089 R11
./instances/Rome/grafo7025.47.lgr N47 E64 M0.144 R18
./instances/Rome/grafo6654.87.lgr N87 E117 M0.169 R29
./instances/Rome/grafo4666.56.lgr N56 E75 M0.138 R15
./instances/Rome/grafo2726.38.lgr N38 E53 M0.092 R13
./instances/Rome/grafo7119.42.lgr N42 E46 M0.089 O R0
./instances/Rome/grafo7246.42.lgr N42 E53 M0.092 R11
./instances/Rome/grafo5248.36.lgr N36 E43 M0.092 O R0
./instances/Rome/grafo6937.34.lgr N34 E41 M0.095 R7
./instances/Rome/grafo6345.43.lgr N43 E57 M0.104 R12
./instances/Rome/grafo328.10.lgr N10 E10 M0.034 O R0
./instances/Rome/grafo1145.18.lgr N18 E24 M0.062 O R0
./instances/Rome/grafo4627.53.lgr N53 E72 M0.121 R15
./instances/Rome/grafo7714.44.lgr N44 E72 M0.138 R23
./instances/Rome/grafo477.13.lgr N13 E13 M0.035 O R0
./instances/Rome/grafo2133.22.lgr N22 E24 M0.065 O R0
./instances/Rome/grafo6008.43.lgr N43 E68 M0.112 R23
./instances/Rome/grafo9717.64.lgr N64 E85 M0.157 R21
./instances/Rome/grafo4556.52.lgr N52 E68 M0.13 R13
./instances/Rome/grafo11441.38.lgr N38 E43 M0.104 O R0
./instances/Rome/grafo8783.85.lgr N85 E112 M0.2 R27
./instances/Rome/grafo6646.77.lgr N77 E104 M0.167 R27
./instances/Rome/grafo7656.40.lgr N40 E58 M0.102 R14
./instances/Rome/grafo3769.48.lgr N48 E63 M0.108 R16
./instances/Rome/grafo2117.18.lgr N18 E20 M0.054 O R0
./instances/Rome/grafo8008.95.lgr N95 E138 M0.202 R41
./instances/Rome/grafo6870.44.lgr N44 E64 M0.109 R21
./instances/Rome/grafo9003.84.lgr N84 E115 M0.175 R30
./instances/Rome/grafo4316.77.lgr N77 E99 M0.145 R18
./instances/Rome/grafo4262.77.lgr N77 E106 M0.143 R27
./instances/Rome/grafo6852.44.lgr N44 E61 M0.117 R16
./instances/Rome/grafo3580.44.lgr N44 E64 M0.112 R19
./instances/Rome/grafo4689.59.lgr N59 E71 M0.147 O R0
./instances/Rome/grafo4844.58.lgr N58 E69 M0.12 R10
./instances/Rome/grafo4657.79.lgr N79 E113 M0.172 R32
./instances/Rome/grafo2939.19.lgr N19 E28 M0.069 R7
./instances/Rome/grafo9054.99.lgr N99 E131 M0.2 R32
./instances/Rome/grafo6393.43.lgr N43 E62 M0.113 R19
./instances/Rome/grafo503.11.lgr N11 E14 M0.046 O R0
./instances/Rome/grafo516.15.lgr N15 E16 M0.035 O R0
./instances/Rome/grafo9454.70.lgr N70 E109 M0.15 R38
./instances/Rome/grafo11333.39.lgr N39 E50 M0.093 R10
./instances/Rome/grafo8906.75.lgr N75 E97 M0.146 R23
./instances/Rome/grafo11257.91.lgr N91 E129 M0.182 R37
./instances/Rome/grafo7158.39.lgr N39 E54 M0.108 R13
./instances/Rome/grafo3510.96.lgr N96 E123 M0.175 R26
./instances/Rome/grafo10515.39.lgr N39 E54 M0.096 R14
./instances/Rome/grafo6262.46.lgr N46 E64 M0.111 R16
./instances/Rome/grafo5533.47.lgr N47 E61 M0.111 R14
./instances/Rome/grafo11377.36.lgr N36 E48 M0.098 R12
./instances/Rome/grafo2876.27.lgr N27 E32 M0.075 O R0
./instances/Rome/grafo10809.99.lgr N99 E131 M0.197 R31
./instances/Rome/grafo1428.56.lgr N56 E69 M0.132 R14
./instances/Rome/grafo956.14.lgr N14 E15 M0.033 O R0
./instances/Rome/grafo1928.23.lgr N23 E28 M0.062 O R0
./instances/Rome/grafo8558.90.lgr N90 E125 M0.174 R36
./instances/Rome/grafo10698.95.lgr N95 E137 M0.206 R38
./instances/Rome/grafo1796.31.lgr N31 E40 M0.086 O R0
./instances/Rome/grafo7338.41.lgr N41 E50 M0.11 R10
./instances/Rome/grafo1553.67.lgr N67 E84 M0.138 R18
./instances/Rome/grafo454.17.lgr N17 E17 M0.035 O R0
./instances/Rome/grafo2442.14.lgr N14 E18 M0.052 O R0
./instances/Rome/grafo10605.99.lgr N99 E127 M0.188 R28
./instances/Rome/grafo6568.56.lgr N56 E69 M0.12 R13
./instances/Rome/grafo1082.23.lgr N23 E24 M0.041 O R0
./instances/Rome/grafo5454.38.lgr N38 E48 M0.108 O R0
./instances/Rome/grafo7260.45.lgr N45 E61 M0.11 R13
./instances/Rome/grafo11151.92.lgr N92 E121 M0.183 R30
./instances/Rome/grafo10609.100.lgr N100 E132 M0.21 R30
./instances/Rome/grafo4652.74.lgr N74 E99 M0.152 R24
./instances/Rome/grafo120.40.lgr N40 E42 M0.088 O R0
./instances/Rome/grafo6898.61.lgr N61 E72 M0.13 R12
./instances/Rome/grafo370.14.lgr N14 E19 M0.06 O R0
./instances/Rome/grafo9039.66.lgr N66 E86 M0.135 R20
./instances/Rome/grafo11195.93.lgr N93 E130 M0.198 R36
./instances/Rome/grafo4504.62.lgr N62 E88 M0.134 R24
./instances/Rome/grafo3545.58.lgr N58 E83 M0.138 R24
./instances/Rome/grafo7787.71.lgr N71 E87 M0.152 R16
./instances/Rome/grafo10387.97.lgr N97 E137 M0.195 R40
./instances/Rome/grafo10936.98.lgr N98 E124 M0.182 R26
./instances/Rome/grafo2695.43.lgr N43 E52 M0.094 O R0
./instances/Rome/grafo7823.80.lgr N80 E113 M0.158 R30
./instances/Rome/grafo11319.34.lgr N34 E40 M0.076 O R0
./instances/Rome/grafo3251.39.lgr N39 E47 M0.097 O R0
./instances/Rome/grafo9991.39.lgr N39 E54 M0.099 R15
./instances/Rome/grafo159.24.lgr N24 E25 M0.042 O R0
./instances/Rome/grafo7636.43.lgr N43 E59 M0.104 R14
./instances/Rome/grafo6783.38.lgr N38 E45 M0.089 R8
./instances/Rome/grafo4896.68.lgr N68 E86 M0.129 R14
./instances/Rome/grafo8692.87.lgr N87 E127 M0.173 R38
./instances/Rome/grafo9546.66.lgr N66 E92 M0.139 R25
./instances/Rome/grafo6812.37.lgr N37 E50 M0.098 R11
./instances/Rome/grafo7930.84.lgr N84 E115 M0.166 R30
./instances/Rome/grafo7735.46.lgr N46 E60 M0.104 R14
./instances/Rome/grafo7191.41.lgr N41 E54 M0.098 R13
./instances/Rome/grafo9921.33.lgr N33 E36 M0.075 O R0
./instances/Rome/grafo8028.68.lgr N68 E94 M0.136 R26
./instances/Rome/grafo6920.40.lgr N40 E57 M0.101 R17
./instances/Rome/grafo9748.67.lgr N67 E103 M0.152 R32
./instances/Rome/grafo5595.42.lgr N42 E56 M0.101 R13
./instances/Rome/grafo10652.100.lgr N100 E141 M0.193 R40
./instances/Rome/grafo7652.40.lgr N40 E55 M0.153 R13
./instances/Rome/grafo7470.43.lgr N43 E52 M0.107 R9
./instances/Rome/grafo3328.56.lgr N56 E76 M0.123 R20
./instances/Rome/grafo10750.100.lgr N100 E135 M0.202 R34
./instances/Rome/grafo2836.39.lgr N39 E44 M0.089 O R0
./instances/Rome/grafo10310.93.lgr N93 E117 M0.176 R25
./instances/Rome/grafo6562.98.lgr N98 E138 M0.19 R40
./instances/Rome/grafo955.13.lgr N13 E12 M0.036 O R0
./instances/Rome/grafo1490.47.lgr N47 E57 M0.107 R10
./instances/Rome/grafo5913.37.lgr N37 E50 M0.084 R14
./instances/Rome/grafo5107.67.lgr N67 E80 M0.143 R13
./instances/Rome/grafo6320.49.lgr N49 E61 M0.11 R9
./instances/Rome/grafo6092.34.lgr N34 E39 M0.085 O R0
./instances/Rome/grafo4361.58.lgr N58 E90 M0.14 R32
./instances/Rome/grafo396.15.lgr N15 E17 M0.029 O R0
./instances/Rome/grafo641.21.lgr N21 E23 M0.055 O R0
./instances/Rome/grafo4917.76.lgr N76 E100 M0.159 R25
./instances/Rome/grafo1619.11.lgr N11 E15 M0.057 O R0
./instances/Rome/grafo4987.64.lgr N64 E77 M0.131 R12
./instances/Rome/grafo3372.46.lgr N46 E69 M0.109 R23
./instances/Rome/grafo1427.51.lgr N51 E59 M0.099 O R0
./instances/Rome/grafo6042.36.lgr N36 E43 M0.092 R7
./instances/Rome/grafo10978.98.lgr N98 E130 M0.189 R28
./instances/Rome/grafo194.23.lgr N23 E30 M0.074 O R0
./instances/Rome/grafo8646.92.lgr N92 E135 M0.199 R42
./instances/Rome/grafo2787.24.lgr N24 E35 M0.088 R8
./instances/Rome/grafo4129.78.lgr N78 E108 M0.157 R28
./instances/Rome/grafo1837.20.lgr N20 E24 M0.066 O R0
./instances/Rome/grafo1309.25.lgr N25 E26 M0.065 O R0
./instances/Rome/grafo3689.49.lgr N49 E65 M0.114 R17
./instances/Rome/grafo11250.99.lgr N99 E143 M0.194 R40
./instances/Rome/grafo10904.94.lgr N94 E129 M0.187 R35
./instances/Rome/grafo2714.11.lgr N11 E11 M0.03 O R0
./instances/Rome/grafo1794.17.lgr N17 E20 M0.063 O R0
./instances/Rome/grafo3215.58.lgr N58 E74 M0.124 R17
./instances/Rome/grafo4517.80.lgr N80 E112 M0.156 R31
./instances/Rome/grafo5458.41.lgr N41 E58 M0.101 R17
./instances/Rome/grafo6339.47.lgr N47 E64 M0.107 R18
./instances/Rome/grafo11217.95.lgr N95 E131 M0.18 R36
./instances/Rome/grafo3869.58.lgr N58 E73 M0.128 R16
./instances/Rome/grafo5479.41.lgr N41 E50 M0.091 O R0
./instances/Rome/grafo10362.94.lgr N94 E136 M0.221 R41
./instances/Rome/grafo7387.39.lgr N39 E48 M0.098 R9
./instances/Rome/grafo2015.35.lgr N35 E48 M0.083 R14
./instances/Rome/grafo6251.49.lgr N49 E68 M0.128 R18
./instances/Rome/grafo6758.46.lgr N46 E66 M0.126 R19
./instances/Rome/grafo1579.32.lgr N32 E35 M0.074 O R0
./instances/Rome/grafo288.15.lgr N15 E16 M0.048 O R0
./instances/Rome/grafo7311.41.lgr N41 E45 M0.085 O R0
./instances/Rome/grafo10806.97.lgr N97 E139 M0.2 R40
./instances/Rome/grafo11625.37.lgr N37 E51 M0.103 R14
./instances/Rome/grafo4178.74.lgr N74 E99 M0.156 R25
./instances/Rome/grafo11535.97.lgr N97 E127 M0.19 R29
./instances/Rome/grafo660.13.lgr N13 E20 M0.054 O R0
./instances/Rome/grafo8824.91.lgr N91 E120 M0.168 R30
./instances/Rome/grafo625.14.lgr N14 E15 M0.033 O R0
./instances/Rome/grafo8506.88.lgr N88 E124 M0.185 R35
./instances/Rome/grafo3666.53.lgr N53 E93 M0.147 R38
./instances/Rome/grafo6153.39.lgr N39 E52 M0.098 R11
./instances/Rome/grafo1183.30.lgr N30 E39 M0.084 R10
./instances/Rome/grafo8517.75.lgr N75 E95 M0.142 R19
./instances/Rome/grafo1666.19.lgr N19 E28 M0.068 R6
./instances/Rome/grafo9906.38.lgr N38 E51 M0.099 R13
./instances/Rome/grafo8074.68.lgr N68 E98 M0.156 R28
./instances/Rome/grafo1594.25.lgr N25 E26 M0.065 O R0
./instances/Rome/grafo2967.47.lgr N47 E58 M0.102 R8
./instances/Rome/grafo10079.41.lgr N41 E57 M0.095 R14
./instances/Rome/grafo164.22.lgr N22 E27 M0.065 O R0
./instances/Rome/grafo11326.35.lgr N35 E42 M0.094 R7
./instances/Rome/grafo847.22.lgr N22 E29 M0.066 O R0
./instances/Rome/grafo11415.35.lgr N35 E43 M0.083 O R0
./instances/Rome/grafo5661.48.lgr N48 E58 M0.106 R10
./instances/Rome/grafo6815.84.lgr N84 E108 M0.178 R24
./instances/Rome/grafo6567.60.lgr N60 E85 M0.127 R23
./instances/Rome/grafo8063.70.lgr N70 E103 M0.152 R31
./instances/Rome/grafo3584.56.lgr N56 E80 M0.121 R24
./instances/Rome/grafo2684.33.lgr N33 E38 M0.083 O R0
./instances/Rome/grafo6968.44.lgr N44 E67 M0.104 R18
./instances/Rome/grafo7015.45.lgr N45 E53 M0.096 O R0
./instances/Rome/grafo2986.38.lgr N38 E50 M0.099 R12
./instances/Rome/grafo11672.35.lgr N35 E47 M0.088 R13
./instances/Rome/grafo10275.97.lgr N97 E147 M0.204 R49
./instances/Rome/grafo8792.98.lgr N98 E132 M0.201 R32
./instances/Rome/grafo5359.41.lgr N41 E59 M0.146 R18
./instances/Rome/grafo8683.79.lgr N79 E102 M0.162 R22
./instances/Rome/grafo2068.12.lgr N12 E16 M0.052 O R0
./instances/Rome/grafo7827.77.lgr N77 E107 M0.166 R30
./instances/Rome/grafo6012.51.lgr N51 E81 M0.127 R27
./instances/Rome/grafo8982.80.lgr N80 E106 M0.169 R25
./instances/Rome/grafo9396.88.lgr N88 E123 M0.183 R30
./instances/Rome/grafo11532.39.lgr N39 E51 M0.097 R10
./instances/Rome/grafo5797.47.lgr N47 E64 M0.114 R16
./instances/Rome/grafo10457.36.lgr N36 E45 M0.091 R9
./instances/Rome/grafo11488.91.lgr N91 E127 M0.17 R37
./instances/Rome/grafo3135.34.lgr N34 E38 M0.082 O R0
./instances/Rome/grafo652.14.lgr N14 E13 M0.035 O R0
./instances/Rome/grafo7883.65.lgr N65 E88 M0.13 R22
./instances/Rome/grafo2878.19.lgr N19 E33 M0.073 R12
./instances/Rome/grafo4118.66.lgr N66 E79 M0.133 R11
./instances/Rome/grafo3118.39.lgr N39 E52 M0.089 O R0
./instances/Rome/grafo6765.68.lgr N68 E82 M0.14 R15
./instances/Rome/grafo3007.27.lgr N27 E30 M0.067 O R0
./instances/Rome/grafo8401.69.lgr N69 E100 M0.153 R28
./instances/Rome/grafo9065.70.lgr N70 E92 M0.142 R19
./instances/Rome/grafo6488.49.lgr N49 E63 M0.122 R12
./instances/Rome/grafo3881.39.lgr N39 E61 M0.109 R19
./instances/Rome/grafo1369.23.lgr N23 E24 M0.04 O R0
./instances/Rome/grafo3682.49.lgr N49 E74 M0.13 R21
./instances/Rome/grafo8998.66.lgr N66 E99 M0.151 R31
./instances/Rome/grafo11432.92.lgr N92 E126 M0.181 R32
./instances/Rome/grafo3300.42.lgr N42 E55 M0.131 R13
./instances/Rome/grafo10184.100.lgr N100 E140 M0.189 R38
./instances/Rome/grafo7898.68.lgr N68 E88 M0.137 R20
./instances/Rome/grafo1299.47.lgr N47 E57 M0.107 R8
./instances/Rome/grafo5506.43.lgr N43 E65 M0.111 R20
./instances/Rome/grafo3507.51.lgr N51 E71 M0.115 R21
./instances/Rome/grafo4177.57.lgr N57 E76 M0.131 R17
./instances/Rome/grafo2366.16.lgr N16 E20 M0.057 O R0
./instances/Rome/grafo5646.33.lgr N33 E38 M0.074 O R0
./instances/Rome/grafo11515.37.lgr N37 E46 M0.123 O R0
./instances/Rome/grafo9439.78.lgr N78 E105 M0.155 R26
./instances/Rome/grafo9918.34.lgr N34 E34 M0.06 O R0
./instances/Rome/grafo2570.15.lgr N15 E22 M0.06 O R0
./instances/Rome/grafo9329.65.lgr N65 E91 M0.136 R23
./instances/Rome/grafo8386.73.lgr N73 E99 M0.154 R24
./instances/Rome/grafo10887.31.lgr N31 E36 M0.086 O R0
./instances/Rome/grafo2704.25.lgr N25 E32 M0.069 O R0
./instances/Rome/grafo7547.47.lgr N47 E59 M0.112 R12
./instances/Rome/grafo3858.54.lgr N54 E68 M0.121 R15
./instances/Rome/grafo968.13.lgr N13 E21 M0.057 O R0
./instances/Rome/grafo5171.77.lgr N77 E91 M0.151 R13
./instances/Rome/grafo10245.92.lgr N92 E135 M0.186 R41
./instances/Rome/grafo9947.32.lgr N32 E40 M0.078 O R0
./instances/Rome/grafo681.35.lgr N35 E48 M0.092 R13
./instances/Rome/grafo405.16.lgr N16 E17 M0.035 O R0
./instances/Rome/grafo3582.41.lgr N41 E51 M0.141 R11
./instances/Rome/grafo4278.55.lgr N55 E65 M0.128 R10
./instances/Rome/grafo8194.76.lgr N76 E107 M0.149 R31
./instances/Rome/grafo8895.78.lgr N78 E104 M0.164 R25
./instances/Rome/grafo8284.84.lgr N84 E121 M0.174 R32
./instances/Rome/grafo11178.95.lgr N95 E137 M0.192 R43
./instances/Rome/grafo8269.82.lgr N82 E120 M0.173 R37
./instances/Rome/grafo7507.67.lgr N67 E86 M0.136 R17
./instances/Rome/grafo6495.39.lgr N39 E56 M0.101 R18
./instances/Rome/grafo3980.54.lgr N54 E70 M0.135 R16
./instances/Rome/grafo5919.40.lgr N40 E56 M0.09 R13
./instances/Rome/grafo3136.56.lgr N56 E83 M0.131 R25
./instances/Rome/grafo5608.74.lgr N74 E104 M0.158 R29
./instances/Rome/grafo11073.100.lgr N100 E149 M0.198 R45
./instances/Rome/grafo4975.74.lgr N74 E98 M0.159 R23
./instances/Rome/grafo6477.37.lgr N37 E43 M0.137 O R0
./instances/Rome/grafo10059.32.lgr N32 E39 M0.071 O R0
./instances/Rome/grafo4050.35.lgr N35 E43 M0.085 O R0
./instances/Rome/grafo231.12.lgr N12 E18 M0.054 O R0
./instances/Rome/grafo3700.38.lgr N38 E44 M0.086 O R0
./instances/Rome/grafo1451.75.lgr N75 E88 M0.159 R13
./instances/Rome/grafo6028.36.lgr N36 E43 M0.087 R6
./instances/Rome/grafo8509.74.lgr N74 E92 M0.156 R16
./instances/Rome/grafo11278.37.lgr N37 E47 M0.089 R11
./instances/Rome/grafo3936.39.lgr N39 E58 M0.1 R17
./instances/Rome/grafo7931.77.lgr N77 E103 M0.167 R27
./instances/Rome/grafo951.13.lgr N13 E18 M0.049 O R0
./instances/Rome/grafo663.19.lgr N19 E20 M0.038 O R0
./instances/Rome/grafo2102.34.lgr N34 E41 M0.09 O R0
./instances/Rome/grafo8466.75.lgr N75 E100 M0.158 R26
./instances/Rome/grafo10192.39.lgr N39 E48 M0.101 O R0
./instances/Rome/grafo3084.36.lgr N36 E42 M0.112 O R0
./instances/Rome/grafo7959.73.lgr N73 E95 M0.148 R22
./instances/Rome/grafo11540.37.lgr N37 E48 M0.096 R11
./instances/Rome/grafo4934.59.lgr N59 E72 M0.118 R10
./instances/Rome/grafo4649.85.lgr N85 E112 M0.17 R26
./instances/Rome/grafo7908.80.lgr N80 E113 M0.161 R32
./instances/Rome/grafo9845.75.lgr N75 E106 M0.153 R31
./instances/Rome/grafo10279.32.lgr N32 E37 M0.09 O R0
./instances/Rome/grafo765.37.lgr N37 E47 M0.094 O R0
./instances/Rome/grafo11373.38.lgr N38 E50 M0.09 R13
./instances/Rome/grafo10562.33.lgr N33 E39 M0.085 O R0
./instances/Rome/grafo5963.61.lgr N61 E83 M0.128 R22
./instances/Rome/grafo9703.65.lgr N65 E88 M0.146 R23
./instances/Rome/grafo9210.78.lgr N78 E108 M0.167 R30
./instances/Rome/grafo1492.54.lgr N54 E67 M0.127 R13
./instances/Rome/grafo10658.35.lgr N35 E41 M0.086 O R0
./instances/Rome/grafo6514.39.lgr N39 E55 M0.114 R17
./instances/Rome/grafo1585.26.lgr N26 E33 M0.078 R7
./instances/Rome/grafo8389.71.lgr N71 E87 M0.139 R15
./instances/Rome/grafo8403.73.lgr N73 E94 M0.145 R19
./instances/Rome/grafo6032.42.lgr N42 E51 M0.099 R10
./instances/Rome/grafo9876.33.lgr N33 E39 M0.077 O R0
./instances/Rome/grafo2832.13.lgr N13 E14 M0.028 O R0
./instances/Rome/grafo1038.23.lgr N23 E24 M0.047 O R0
./instances/Rome/grafo3036.60.lgr N60 E69 M0.114 O R0
./instances/Rome/grafo11629.36.lgr N36 E46 M0.088 R11
./instances/Rome/grafo4732.74.lgr N74 E96 M0.163 R21
./instances/Rome/grafo5429.36.lgr N36 E48 M0.101 R13
./instances/Rome/grafo10679.100.lgr N100 E129 M0.211 R29
./instances/Rome/grafo11401.33.lgr N33 E40 M0.085 O R0
./instances/Rome/grafo4998.61.lgr N61 E73 M0.142 R12
./instances/Rome/grafo4908.80.lgr N80 E102 M0.152 R21
./instances/Rome/grafo6112.36.lgr N36 E48 M0.092 R12
./instances/Rome/grafo424.18.lgr N18 E22 M0.053 O R0
./instances/Rome/grafo10754.35.lgr N35 E42 M0.092 O R0
./instances/Rome/grafo9816.69.lgr N69 E96 M0.148 R23
./instances/Rome/grafo7624.41.lgr N41 E54 M0.093 R13
./instances/Rome/grafo10449.96.lgr N96 E126 M0.183 R30
./instances/Rome/grafo475.15.lgr N15 E22 M0.058 O R0
./instances/Rome/grafo1286.27.lgr N27 E31 M0.069 O R0
./instances/Rome/grafo7935.71.lgr N71 E91 M0.138 R19
./instances/Rome/grafo3446.46.lgr N46 E62 M0.105 R13
./instances/Rome/grafo9517.63.lgr N63 E76 M0.133 R13
./instances/Rome/grafo9916.31.lgr N31 E36 M0.076 O R0
./instances/Rome/grafo3335.40.lgr N40 E53 M0.093 R13
./instances/Rome/grafo1935.13.lgr N13 E18 M0.057 O R0
./instances/Rome/grafo9688.67.lgr N67 E82 M0.132 R15
./instances/Rome/grafo3000.38.lgr N38 E39 M0.085 O R0
./instances/Rome/grafo6971.81.lgr N81 E108 M0.161 R27
./instances/Rome/grafo5742.39.lgr N39 E56 M0.095 R16
./instances/Rome/grafo7722.43.lgr N43 E56 M0.101 R13
./instances/Rome/grafo6327.51.lgr N51 E70 M0.109 R17
./instances/Rome/grafo8996.67.lgr N67 E87 M0.15 R21
./instances/Rome/grafo4978.79.lgr N79 E100 M0.174 R21
./instances/Rome/grafo1906.51.lgr N51 E62 M0.121 R11
./instances/Rome/grafo11350.91.lgr N91 E120 M0.175 R29
./instances/Rome/grafo1910.21.lgr N21 E27 M0.067 R7
./instances/Rome/grafo9760.64.lgr N64 E80 M0.134 R17
./instances/Rome/grafo1649.20.lgr N20 E22 M0.068 O R0
./instances/Rome/grafo9185.64.lgr N64 E89 M0.135 R23
./instances/Rome/grafo6301.55.lgr N55 E69 M0.117 R13
./instances/Rome/grafo1860.20.lgr N20 E22 M0.059 O R0
./instances/Rome/grafo3596.37.lgr N37 E46 M0.098 R7
./instances/Rome/grafo10213.99.lgr N99 E132 M0.193 R33
./instances/Rome/grafo4269.61.lgr N61 E93 M0.15 R29
./instances/Rome/grafo2478.47.lgr N47 E62 M0.16 R15
./instances/Rome/grafo3989.43.lgr N43 E56 M0.104 R14
./instances/Rome/grafo11437.36.lgr N36 E47 M0.087 R12
./instances/Rome/grafo7560.35.lgr N35 E45 M0.085 R11
./instances/Rome/grafo8765.86.lgr N86 E117 M0.16 R31
./instances/Rome/grafo8514.95.lgr N95 E130 M0.192 R32
./instances/Rome/grafo11645.36.lgr N36 E50 M0.095 R13
./instances/Rome/grafo8987.65.lgr N65 E101 M0.152 R34
./instances/Rome/grafo6043.44.lgr N44 E64 M0.116 R20
./instances/Rome/grafo9669.63.lgr N63 E84 M0.139 R20
./instances/Rome/grafo517.17.lgr N17 E23 M0.059 O R0
./instances/Rome/grafo9197.70.lgr N70 E101 M0.159 R27
./instances/Rome/grafo5856.34.lgr N34 E41 M0.091 R8
./instances/Rome/grafo11599.91.lgr N91 E121 M0.177 R28
./instances/Rome/grafo144.12.lgr N12 E11 M0.033 O R0
./instances/Rome/grafo11196.100.lgr N100 E121 M0.195 R19
./instances/Rome/grafo10512.36.lgr N36 E42 M0.085 O R0
./instances/Rome/grafo2021.27.lgr N27 E31 M0.068 O R0
./instances/Rome/grafo1129.15.lgr N15 E27 M0.064 R11
./instances/Rome/grafo8531.88.lgr N88 E113 M0.176 R25
./instances/Rome/grafo10896.96.lgr N96 E115 M0.169 R16
./instances/Rome/grafo4816.57.lgr N57 E77 M0.136 R16
./instances/Rome/grafo9436.82.lgr N82 E126 M0.189 R41
./instances/Rome/grafo2109.11.lgr N11 E18 M0.059 R6
./instances/Rome/grafo8926.89.lgr N89 E122 M0.184 R33
./instances/Rome/grafo1782.15.lgr N15 E22 M0.06 O R0
./instances/Rome/grafo11179.99.lgr N99 E123 M0.192 R24
./instances/Rome/grafo5113.63.lgr N63 E85 M0.138 R20
./instances/Rome/grafo7848.68.lgr N68 E88 M0.146 R21
./instances/Rome/grafo3871.88.lgr N88 E126 M0.176 R37
./instances/Rome/grafo1150.16.lgr N16 E21 M0.057 O R0
./instances/Rome/grafo986.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo3123.63.lgr N63 E84 M0.133 R19
./instances/Rome/grafo10736.99.lgr N99 E137 M0.206 R36
./instances/Rome/grafo8701.90.lgr N90 E130 M0.181 R39
./instances/Rome/grafo10166.98.lgr N98 E133 M0.196 R34
./instances/Rome/grafo9790.79.lgr N79 E103 M0.151 R23
./instances/Rome/grafo895.12.lgr N12 E11 M0.03 O R0
./instances/Rome/grafo8118.83.lgr N83 E112 M0.164 R28
./instances/Rome/grafo2733.14.lgr N14 E16 M0.055 O R0
./instances/Rome/grafo1245.25.lgr N25 E29 M0.068 O R0
./instances/Rome/grafo6847.37.lgr N37 E47 M0.092 O R0
./instances/Rome/grafo10681.93.lgr N93 E124 M0.176 R31
./instances/Rome/grafo11251.93.lgr N93 E139 M0.191 R44
./instances/Rome/grafo2289.18.lgr N18 E20 M0.034 O R0
./instances/Rome/grafo10996.97.lgr N97 E131 M0.198 R32
./instances/Rome/grafo6913.44.lgr N44 E56 M0.095 R12
./instances/Rome/grafo4263.63.lgr N63 E77 M0.141 R13
./instances/Rome/grafo3158.98.lgr N98 E133 M0.201 R35
./instances/Rome/grafo9702.81.lgr N81 E109 M0.182 R27
./instances/Rome/grafo7966.77.lgr N77 E104 M0.156 R25
./instances/Rome/grafo5368.35.lgr N35 E45 M0.095 R10
./instances/Rome/grafo9683.67.lgr N67 E88 M0.132 R20
./instances/Rome/grafo2505.13.lgr N13 E13 M0.034 O R0
./instances/Rome/grafo5194.48.lgr N48 E65 M0.121 R15
./instances/Rome/grafo1660.19.lgr N19 E23 M0.054 O R0
./instances/Rome/grafo2499.23.lgr N23 E26 M0.062 O R0
./instances/Rome/grafo3601.44.lgr N44 E53 M0.089 O R0
./instances/Rome/grafo9628.81.lgr N81 E107 M0.21 R26
./instances/Rome/grafo3644.44.lgr N44 E54 M0.092 O R0
./instances/Rome/grafo10785.94.lgr N94 E134 M0.199 R36
./instances/Rome/grafo11040.95.lgr N95 E134 M0.209 R37
./instances/Rome/grafo5050.55.lgr N55 E69 M0.133 R14
./instances/Rome/grafo3684.50.lgr N50 E66 M0.119 R16
./instances/Rome/grafo2530.38.lgr N38 E52 M0.093 R11
./instances/Rome/grafo7563.42.lgr N42 E58 M0.106 R15
./instances/Rome/grafo9873.35.lgr N35 E47 M0.09 R10
./instances/Rome/grafo8079.81.lgr N81 E114 M0.175 R31
./instances/Rome/grafo9359.62.lgr N62 E84 M0.141 R20
./instances/Rome/grafo9059.65.lgr N65 E84 M0.143 R19
./instances/Rome/grafo5934.35.lgr N35 E48 M0.089 R13
./instances/Rome/grafo8127.78.lgr N78 E126 M0.17 R46
./instances/Rome/grafo7009.37.lgr N37 E47 M0.097 R10
./instances/Rome/grafo2300.17.lgr N17 E20 M0.056 O R0
./instances/Rome/grafo11643.33.lgr N33 E37 M0.081 O R0
./instances/Rome/grafo3900.43.lgr N43 E60 M0.121 R16
./instances/Rome/grafo6421.44.lgr N44 E54 M0.094 R9
./instances/Rome/grafo1115.31.lgr N31 E43 M0.095 R9
./instances/Rome/grafo6359.43.lgr N43 E59 M0.105 R17
./instances/Rome/grafo4830.72.lgr N72 E101 M0.154 R29
./instances/Rome/grafo7297.39.lgr N39 E61 M0.112 R20
./instances/Rome/grafo1352.29.lgr N29 E34 M0.073 O R0
./instances/Rome/grafo11475.35.lgr N35 E46 M0.083 O R0
./instances/Rome/grafo4270.69.lgr N69 E81 M0.138 R13
./instances/Rome/grafo8462.76.lgr N76 E102 M0.213 R27
./instances/Rome/grafo3855.60.lgr N60 E78 M0.156 R18
./instances/Rome/grafo605.22.lgr N22 E26 M0.04 O R0
./instances/Rome/grafo3778.37.lgr N37 E43 M0.092 R7
./instances/Rome/grafo3406.37.lgr N37 E49 M0.095 R11
./instances/Rome/grafo7952.77.lgr N77 E100 M0.162 R23
./instances/Rome/grafo11275.93.lgr N93 E135 M0.196 R40
./instances/Rome/grafo10422.97.lgr N97 E132 M0.204 R34
./instances/Rome/grafo1439.15.lgr N15 E21 M0.054 O R0
./instances/Rome/grafo6802.74.lgr N74 E99 M0.199 R24
./instances/Rome/grafo11617.35.lgr N35 E44 M0.085 O R0
./instances/Rome/grafo7716.39.lgr N39 E49 M0.098 R9
./instances/Rome/grafo10943.95.lgr N95 E138 M0.191 R39
./instances/Rome/grafo5158.43.lgr N43 E63 M0.112 R20
./instances/Rome/grafo8198.99.lgr N99 E140 M0.197 R40
./instances/Rome/grafo1232.27.lgr N27 E31 M0.063 O R0
./instances/Rome/grafo11579.36.lgr N36 E46 M0.087 R11
./instances/Rome/grafo11181.95.lgr N95 E141 M0.186 R43
./instances/Rome/grafo174.27.lgr N27 E28 M0.068 O R0
./instances/Rome/grafo3988.43.lgr N43 E57 M0.102 R14
./instances/Rome/grafo1090.29.lgr N29 E33 M0.08 O R0
./instances/Rome/grafo3910.41.lgr N41 E49 M0.101 R9
./instances/Rome/grafo5730.33.lgr N33 E41 M0.083 R7
./instances/Rome/grafo4526.66.lgr N66 E91 M0.134 R23
./instances/Rome/grafo4103.52.lgr N52 E65 M0.118 R13
./instances/Rome/grafo10428.35.lgr N35 E42 M0.082 O R0
./instances/Rome/grafo8062.83.lgr N83 E107 M0.159 R25
./instances/Rome/grafo1327.50.lgr N50 E59 M0.102 O R0
./instances/Rome/grafo9346.91.lgr N91 E114 M0.175 R23
./instances/Rome/grafo10464.96.lgr N96 E119 M0.184 R21
./instances/Rome/grafo6097.37.lgr N37 E48 M0.09 R11
./instances/Rome/grafo638.12.lgr N12 E17 M0.052 O R0
./instances/Rome/grafo6936.43.lgr N43 E52 M0.096 R10
./instances/Rome/grafo10746.36.lgr N36 E42 M0.086 O R0
./instances/Rome/grafo10694.96.lgr N96 E137 M0.194 R40
./instances/Rome/grafo4980.59.lgr N59 E80 M0.12 R20
./instances/Rome/grafo11190.92.lgr N92 E130 M0.19 R39
./instances/Rome/grafo10453.97.lgr N97 E136 M0.204 R38
./instances/Rome/grafo11282.35.lgr N35 E44 M0.095 R10
./instances/Rome/grafo530.13.lgr N13 E13 M0.03 O R0
./instances/Rome/grafo702.12.lgr N12 E14 M0.03 O R0
./instances/Rome/grafo2784.16.lgr N16 E20 M0.06 O R0
./instances/Rome/grafo2342.18.lgr N18 E20 M0.057 O R0
./instances/Rome/grafo8603.87.lgr N87 E111 M0.167 R22
./instances/Rome/grafo9878.34.lgr N34 E39 M0.083 O R0
./instances/Rome/grafo4564.72.lgr N72 E97 M0.144 R22
./instances/Rome/grafo7192.45.lgr N45 E59 M0.106 R10
./instances/Rome/grafo2801.22.lgr N22 E24 M0.036 O R0
./instances/Rome/grafo6846.51.lgr N51 E71 M0.126 R16
./instances/Rome/grafo1018.29.lgr N29 E36 M0.079 R6
./instances/Rome/grafo9963.39.lgr N39 E46 M0.101 R7
./instances/Rome/grafo770.12.lgr N12 E12 M0.034 O R0
./instances/Rome/grafo2234.14.lgr N14 E19 M0.06 O R0
./instances/Rome/grafo11136.98.lgr N98 E122 M0.175 R24
./instances/Rome/grafo6725.86.lgr N86 E106 M0.164 R21
./instances/Rome/grafo2710.41.lgr N41 E49 M0.104 O R0
./instances/Rome/grafo5694.45.lgr N45 E63 M0.111 R16
./instances/Rome/grafo6154.44.lgr N44 E63 M0.125 R17
./instances/Rome/grafo7745.38.lgr N38 E46 M0.092 R7
./instances/Rome/grafo11405.92.lgr N92 E128 M0.175 R36
./instances/Rome/grafo5289.37.lgr N37 E41 M0.085 O R0
./instances/Rome/grafo1525.65.lgr N65 E85 M0.142 R19
./instances/Rome/grafo5770.33.lgr N33 E38 M0.071 O R0
./instances/Rome/grafo7780.90.lgr N90 E128 M0.187 R34
./instances/Rome/grafo11626.38.lgr N38 E48 M0.085 R10
./instances/Rome/grafo7451.82.lgr N82 E117 M0.173 R31
./instances/Rome/grafo10046.40.lgr N40 E50 M0.099 R9
./instances/Rome/grafo6493.39.lgr N39 E50 M0.093 R11
./instances/Rome/grafo3914.42.lgr N42 E53 M0.096 R11
./instances/Rome/grafo11210.33.lgr N33 E42 M0.078 O R0
./instances/Rome/grafo7011.64.lgr N64 E80 M0.128 R15
./instances/Rome/grafo8932.89.lgr N89 E118 M0.164 R30
./instances/Rome/grafo2523.40.lgr N40 E51 M0.102 R9
./instances/Rome/grafo10682.98.lgr N98 E128 M0.191 R29
./instances/Rome/grafo4441.61.lgr N61 E75 M0.129 R14
./instances/Rome/grafo2221.13.lgr N13 E13 M0.053 O R0
./instances/Rome/grafo10975.96.lgr N96 E128 M0.205 R32
./instances/Rome/grafo5653.43.lgr N43 E46 M0.097 O R0
./instances/Rome/grafo6519.56.lgr N56 E74 M0.129 R18
./instances/Rome/grafo5965.37.lgr N37 E52 M0.111 R15
./instances/Rome/grafo6804.48.lgr N48 E59 M0.115 R12
./instances/Rome/grafo4306.56.lgr N56 E63 M0.101 O R0
./instances/Rome/grafo5063.78.lgr N78 E102 M0.159 R21
./instances/Rome/grafo10693.98.lgr N98 E150 M0.189 R49
./instances/Rome/grafo2149.24.lgr N24 E30 M0.065 O R0
./instances/Rome/grafo8491.92.lgr N92 E133 M0.176 R40
./instances/Rome/grafo6125.53.lgr N53 E65 M0.118 R11
./instances/Rome/grafo10080.38.lgr N38 E47 M0.094 R10
./instances/Rome/grafo6811.36.lgr N36 E44 M0.093 O R0
./instances/Rome/grafo10243.95.lgr N95 E133 M0.2 R37
./instances/Rome/grafo4139.64.lgr N64 E85 M0.136 R21
./instances/Rome/grafo9771.84.lgr N84 E102 M0.165 R19
./instances/Rome/grafo1567.57.lgr N57 E74 M0.126 R16
./instances/Rome/grafo9129.77.lgr N77 E97 M0.133 R18
./instances/Rome/grafo9599.81.lgr N81 E106 M0.16 R24
./instances/Rome/grafo6705.51.lgr N51 E60 M0.104 O R0
./instances/Rome/grafo10026.32.lgr N32 E38 M0.079 R7
./instances/Rome/grafo11521.91.lgr N91 E111 M0.17 R19
./instances/Rome/grafo941.29.lgr N29 E35 M0.07 O R0
./instances/Rome/grafo5751.60.lgr N60 E75 M0.145 R15
./instances/Rome/grafo4924.62.lgr N62 E84 M0.139 R19
./instances/Rome/grafo6710.73.lgr N73 E94 M0.139 R19
./instances/Rome/grafo10655.34.lgr N34 E40 M0.085 O R0
./instances/Rome/grafo4166.53.lgr N53 E66 M0.117 R11
./instances/Rome/grafo3107.32.lgr N32 E48 M0.095 R14
./instances/Rome/grafo5170.59.lgr N59 E76 M0.129 R16
./instances/Rome/grafo4299.55.lgr N55 E79 M0.128 R25
./instances/Rome/grafo4425.50.lgr N50 E68 M0.121 R18
./instances/Rome/grafo2026.28.lgr N28 E36 M0.078 R8
./instances/Rome/grafo4685.56.lgr N56 E71 M0.131 R11
./instances/Rome/grafo2509.37.lgr N37 E46 M0.103 R8
./instances/Rome/grafo4513.53.lgr N53 E70 M0.12 R15
./instances/Rome/grafo4334.48.lgr N48 E65 M0.107 R14
./instances/Rome/grafo10171.99.lgr N99 E140 M0.198 R40
./instances/Rome/grafo10191.34.lgr N34 E38 M0.086 O R0
./instances/Rome/grafo2370.22.lgr N22 E28 M0.065 O R0
./instances/Rome/grafo1141.47.lgr N47 E59 M0.117 R13
./instances/Rome/grafo10970.100.lgr N100 E135 M0.185 R34
./instances/Rome/grafo6395.57.lgr N57 E73 M0.129 R16
./instances/Rome/grafo6452.58.lgr N58 E79 M0.132 R20
./instances/Rome/grafo705.16.lgr N16 E23 M0.062 R7
./instances/Rome/grafo4131.78.lgr N78 E108 M0.159 R30
./instances/Rome/grafo759.11.lgr N11 E12 M0.027 O R0
./instances/Rome/grafo588.19.lgr N19 E20 M0.037 O R0
./instances/Rome/grafo4119.80.lgr N80 E114 M0.176 R34
./instances/Rome/grafo4196.78.lgr N78 E106 M0.153 R26
./instances/Rome/grafo2052.38.lgr N38 E50 M0.095 R12
./instances/Rome/grafo2901.13.lgr N13 E15 M0.052 O R0
./instances/Rome/grafo5938.75.lgr N75 E116 M0.171 R41
./instances/Rome/grafo5880.38.lgr N38 E52 M0.088 R14
./instances/Rome/grafo2612.37.lgr N37 E53 M0.11 R17
./instances/Rome/grafo9589.62.lgr N62 E100 M0.129 R35
./instances/Rome/grafo5407.39.lgr N39 E53 M0.093 R15
./instances/Rome/grafo3622.36.lgr N36 E41 M0.082 O R0
./instances/Rome/grafo10408.93.lgr N93 E123 M0.182 R30
./instances/Rome/grafo9680.83.lgr N83 E111 M0.168 R25
./instances/Rome/grafo10541.93.lgr N93 E124 M0.197 R31
./instances/Rome/grafo5307.39.lgr N39 E54 M0.106 R13
./instances/Rome/grafo10560.95.lgr N95 E137 M0.205 R41
./instances/Rome/grafo10548.94.lgr N94 E134 M0.178 R39
./instances/Rome/grafo8790.97.lgr N97 E133 M0.181 R35
./instances/Rome/grafo6718.59.lgr N59 E74 M0.131 R15
./instances/Rome/grafo10388.95.lgr N95 E136 M0.2 R39
./instances/Rome/grafo3879.96.lgr N96 E130 M0.194 R34
./instances/Rome/grafo7466.42.lgr N42 E62 M0.111 R18
./instances/Rome/grafo5619.39.lgr N39 E49 M0.098 R7
./instances/Rome/grafo1281.28.lgr N28 E30 M0.071 O R0
./instances/Rome/grafo9505.75.lgr N75 E97 M0.157 R21
./instances/Rome/grafo3186.39.lgr N39 E49 M0.094 O R0
./instances/Rome/grafo9758.72.lgr N72 E101 M0.161 R28
./instances/Rome/grafo1952.26.lgr N26 E31 M0.068 O R0
./instances/Rome/grafo294.21.lgr N21 E21 M0.04 O R0
./instances/Rome/grafo8900.94.lgr N94 E126 M0.189 R31
./instances/Rome/grafo4082.60.lgr N60 E81 M0.132 R21
./instances/Rome/grafo6639.48.lgr N48 E60 M0.109 R13
./instances/Rome/grafo807.12.lgr N12 E12 M0.036 O R0
./instances/Rome/grafo9970.39.lgr N39 E46 M0.087 O R0
./instances/Rome/grafo10520.99.lgr N99 E131 M0.203 R31
./instances/Rome/grafo5179.71.lgr N71 E98 M0.177 R26
./instances/Rome/grafo8643.89.lgr N89 E124 M0.183 R33
./instances/Rome/grafo5569.37.lgr N37 E46 M0.094 O R0
./instances/Rome/grafo2396.20.lgr N20 E24 M0.069 O R0
./instances/Rome/grafo2184.18.lgr N18 E21 M0.059 O R0
./instances/Rome/grafo776.36.lgr N36 E52 M0.092 R16
./instances/Rome/grafo5418.61.lgr N61 E83 M0.138 R20
./instances/Rome/grafo10591.99.lgr N99 E119 M0.191 R21
./instances/Rome/grafo10722.96.lgr N96 E139 M0.214 R41
./instances/Rome/grafo11289.93.lgr N93 E118 M0.182 R26
./instances/Rome/grafo1446.23.lgr N23 E24 M0.039 O R0
./instances/Rome/grafo5378.38.lgr N38 E46 M0.087 O R0
./instances/Rome/grafo121.20.lgr N20 E25 M0.062 O R0
./instances/Rome/grafo1251.25.lgr N25 E26 M0.049 O R0
./instances/Rome/grafo1494.50.lgr N50 E57 M0.1 O R0
./instances/Rome/grafo1630.31.lgr N31 E40 M0.081 O R0
./instances/Rome/grafo796.14.lgr N14 E19 M0.055 O R0
./instances/Rome/grafo3391.39.lgr N39 E61 M0.097 R18
./instances/Rome/grafo10012.40.lgr N40 E53 M0.098 R12
./instances/Rome/grafo2961.26.lgr N26 E31 M0.068 O R0
./instances/Rome/grafo2615.17.lgr N17 E18 M0.033 O R0
./instances/Rome/grafo7106.44.lgr N44 E61 M0.102 R16
./instances/Rome/grafo8469.85.lgr N85 E107 M0.18 R20
./instances/Rome/grafo10567.38.lgr N38 E47 M0.094 R8
./instances/Rome/grafo7247.39.lgr N39 E47 M0.094 R9
./instances/Rome/grafo4081.40.lgr N40 E46 M0.094 O R0
./instances/Rome/grafo7869.69.lgr N69 E100 M0.163 R29
./instances/Rome/grafo6908.43.lgr N43 E48 M0.096 O R0
./instances/Rome/grafo11380.97.lgr N97 E133 M0.197 R35
./instances/Rome/grafo1867.27.lgr N27 E30 M0.065 O R0
./instances/Rome/grafo3874.40.lgr N40 E46 M0.104 O R0
./instances/Rome/grafo2624.22.lgr N22 E27 M0.066 O R0
./instances/Rome/grafo131.23.lgr N23 E26 M0.066 O R0
./instances/Rome/grafo4100.56.lgr N56 E75 M0.133 R19
./instances/Rome/grafo5632.36.lgr N36 E43 M0.085 R8
./instances/Rome/grafo4661.55.lgr N55 E69 M0.115 R13
./instances/Rome/grafo3021.25.lgr N25 E29 M0.065 O R0
./instances/Rome/grafo7182.39.lgr N39 E55 M0.1 R17
./instances/Rome/grafo2322.42.lgr N42 E50 M0.107 R9
./instances/Rome/grafo8452.85.lgr N85 E118 M0.164 R32
./instances/Rome/grafo2365.30.lgr N30 E34 M0.075 O R0
./instances/Rome/grafo2012.30.lgr N30 E46 M0.088 R13
./instances/Rome/grafo5902.74.lgr N74 E102 M0.156 R28
./instances/Rome/grafo5233.37.lgr N37 E47 M0.096 R9
./instances/Rome/grafo10227.96.lgr N96 E128 M0.184 R32
./instances/Rome/grafo5173.58.lgr N58 E83 M0.149 R26
./instances/Rome/grafo6462.46.lgr N46 E56 M0.104 R10
./instances/Rome/grafo6588.49.lgr N49 E64 M0.116 R15
./instances/Rome/grafo9501.66.lgr N66 E105 M0.151 R34
./instances/Rome/grafo4721.77.lgr N77 E98 M0.158 R19
./instances/Rome/grafo9453.80.lgr N80 E114 M0.166 R33
./instances/Rome/grafo2929.23.lgr N23 E31 M0.066 O R0
./instances/Rome/grafo10719.96.lgr N96 E133 M0.194 R36
./instances/Rome/grafo8673.98.lgr N98 E140 M0.207 R43
./instances/Rome/grafo4827.55.lgr N55 E73 M0.119 R18
./instances/Rome/grafo6604.38.lgr N38 E44 M0.083 O R0
./instances/Rome/grafo3764.45.lgr N45 E59 M0.097 R14
./instances/Rome/grafo3652.42.lgr N42 E61 M0.1 R16
./instances/Rome/grafo3672.59.lgr N59 E78 M0.13 R19
./instances/Rome/grafo9056.96.lgr N96 E135 M0.215 R37
./instances/Rome/grafo5066.51.lgr N51 E70 M0.134 R18
./instances/Rome/grafo6838.50.lgr N50 E60 M0.119 R11
./instances/Rome/grafo9503.77.lgr N77 E109 M0.154 R32
./instances/Rome/grafo4801.69.lgr N69 E95 M0.145 R26
./instances/Rome/grafo5463.42.lgr N42 E63 M0.117 R18
./instances/Rome/grafo8411.78.lgr N78 E104 M0.163 R25
./instances/Rome/grafo5992.44.lgr N44 E67 M0.108 R23
./instances/Rome/grafo7160.54.lgr N54 E66 M0.126 R12
./instances/Rome/grafo1721.24.lgr N24 E27 M0.068 O R0
./instances/Rome/grafo1227.30.lgr N30 E39 M0.094 R8
./instances/Rome/grafo5218.36.lgr N36 E44 M0.086 O R0
./instances/Rome/grafo5264.36.lgr N36 E41 M0.088 O R0
./instances/Rome/grafo5427.38.lgr N38 E44 M0.084 O R0
./instances/Rome/grafo3742.36.lgr N36 E45 M0.083 O R0
./instances/Rome/grafo9484.60.lgr N60 E78 M0.128 R19
./instances/Rome/grafo8860.73.lgr N73 E101 M0.147 R25
./instances/Rome/grafo1832.11.lgr N11 E12 M0.027 O R0
./instances/Rome/grafo5334.41.lgr N41 E57 M0.121 R14
./instances/Rome/grafo2644.17.lgr N17 E19 M0.032 O R0
./instances/Rome/grafo7128.48.lgr N48 E60 M0.126 R12
./instances/Rome/grafo8191.86.lgr N86 E125 M0.17 R38
./instances/Rome/grafo6880.44.lgr N44 E58 M0.109 R13
./instances/Rome/grafo2968.32.lgr N32 E41 M0.087 R8
./instances/Rome/grafo5229.37.lgr N37 E53 M0.091 R15
./instances/Rome/grafo1625.27.lgr N27 E37 M0.083 R10
./instances/Rome/grafo6425.78.lgr N78 E96 M0.151 R18
./instances/Rome/grafo919.12.lgr N12 E14 M0.037 O R0
./instances/Rome/grafo6248.39.lgr N39 E50 M0.1 R10
./instances/Rome/grafo10482.94.lgr N94 E122 M0.183 R28
./instances/Rome/grafo6468.83.lgr N83 E110 M0.177 R28
./instances/Rome/grafo9500.83.lgr N83 E117 M0.183 R33
./instances/Rome/grafo2564.20.lgr N20 E22 M0.062 O R0
./instances/Rome/grafo8726.87.lgr N87 E128 M0.194 R40
./instances/Rome/grafo5495.34.lgr N34 E43 M0.123 O R0
./instances/Rome/grafo10345.95.lgr N95 E130 M0.174 R35
./instances/Rome/grafo6415.55.lgr N55 E59 M0.115 O R0
./instances/Rome/grafo3038.38.lgr N38 E50 M0.093 R12
./instances/Rome/grafo10106.100.lgr N100 E119 M0.192 R19
./instances/Rome/grafo9006.61.lgr N61 E80 M0.133 R16
./instances/Rome/grafo6433.48.lgr N48 E64 M0.112 R17
./instances/Rome/grafo7743.37.lgr N37 E55 M0.098 R17
./instances/Rome/grafo2094.34.lgr N34 E39 M0.085 O R0
./instances/Rome/grafo6923.39.lgr N39 E48 M0.093 R10
./instances/Rome/grafo7937.75.lgr N75 E96 M0.147 R20
./instances/Rome/grafo6535.49.lgr N49 E65 M0.116 R16
./instances/Rome/grafo7100.86.lgr N86 E120 M0.183 R32
./instances/Rome/grafo6499.46.lgr N46 E68 M0.12 R19
./instances/Rome/grafo4887.78.lgr N78 E99 M0.172 R21
./instances/Rome/grafo9957.39.lgr N39 E51 M0.109 R11
./instances/Rome/grafo11661.38.lgr N38 E48 M0.092 R10
./instances/Rome/grafo2694.65.lgr N65 E78 M0.13 R13
./instances/Rome/grafo10444.100.lgr N100 E136 M0.194 R36
./instances/Rome/grafo7605.44.lgr N44 E65 M0.12 R19
./instances/Rome/grafo7520.45.lgr N45 E53 M0.143 R9
./instances/Rome/grafo7375.46.lgr N46 E60 M0.098 R11
./instances/Rome/grafo3678.34.lgr N34 E42 M0.094 R7
./instances/Rome/grafo1092.42.lgr N42 E53 M0.104 R12
./instances/Rome/grafo9626.83.lgr N83 E115 M0.165 R30
./instances/Rome/grafo11607.32.lgr N32 E38 M0.076 O R0
./instances/Rome/grafo5450.36.lgr N36 E42 M0.088 O R0
./instances/Rome/grafo1506.43.lgr N43 E50 M0.1 R6
./instances/Rome/grafo8911.100.lgr N100 E128 M0.186 R27
./instances/Rome/grafo10383.99.lgr N99 E136 M0.197 R35
./instances/Rome/grafo334.12.lgr N12 E13 M0.056 O R0
./instances/Rome/grafo1557.23.lgr N23 E29 M0.066 O R0
./instances/Rome/grafo1335.56.lgr N56 E81 M0.126 R22
./instances/Rome/grafo8473.93.lgr N93 E122 M0.184 R27
./instances/Rome/grafo8245.83.lgr N83 E104 M0.158 R20
./instances/Rome/grafo5131.48.lgr N48 E59 M0.1 O R0
./instances/Rome/grafo8782.88.lgr N88 E106 M0.157 R17
./instances/Rome/grafo8072.69.lgr N69 E88 M0.14 R18
./instances/Rome/grafo7671.86.lgr N86 E110 M0.166 R25
./instances/Rome/grafo4332.54.lgr N54 E69 M0.115 R14
./instances/Rome/grafo1378.46.lgr N46 E62 M0.126 R16
./instances/Rome/grafo3613.41.lgr N41 E54 M0.102 R13
./instances/Rome/grafo4478.64.lgr N64 E83 M0.133 R16
./instances/Rome/grafo6876.41.lgr N41 E50 M0.101 R8
./instances/Rome/grafo8271.81.lgr N81 E113 M0.175 R31
./instances/Rome/grafo9076.77.lgr N77 E103 M0.16 R25
./instances/Rome/grafo4781.57.lgr N57 E74 M0.123 R17
./instances/Rome/grafo3800.42.lgr N42 E51 M0.114 R9
./instances/Rome/grafo11301.93.lgr N93 E129 M0.176 R36
./instances/Rome/grafo11524.100.lgr N100 E127 M0.176 R28
./instances/Rome/grafo7240.60.lgr N60 E87 M0.132 R26
./instances/Rome/grafo8148.85.lgr N85 E119 M0.152 R33
./instances/Rome/grafo10616.96.lgr N96 E130 M0.181 R34
./instances/Rome/grafo1244.26.lgr N26 E28 M0.061 O R0
./instances/Rome/grafo3589.56.lgr N56 E68 M0.181 R9
./instances/Rome/grafo6879.41.lgr N41 E51 M0.09 O R0
./instances/Rome/grafo7845.81.lgr N81 E114 M0.158 R33
./instances/Rome/grafo2969.39.lgr N39 E57 M0.098 R15
./instances/Rome/grafo2627.40.lgr N40 E49 M0.099 R10
./instances/Rome/grafo7049.42.lgr N42 E54 M0.111 R12
./instances/Rome/grafo5864.59.lgr N59 E84 M0.144 R23
./instances/Rome/grafo10938.33.lgr N33 E36 M0.078 O R0
./instances/Rome/grafo1861.17.lgr N17 E21 M0.063 R5
./instances/Rome/grafo1118.22.lgr N22 E23 M0.063 O R0
./instances/Rome/grafo987.27.lgr N27 E30 M0.068 O R0
./instances/Rome/grafo6015.39.lgr N39 E44 M0.09 O R0
./instances/Rome/grafo682.16.lgr N16 E18 M0.056 O R0
./instances/Rome/grafo8945.94.lgr N94 E132 M0.195 R38
./instances/Rome/grafo7468.54.lgr N54 E81 M0.134 R22
./instances/Rome/grafo10897.95.lgr N95 E121 M0.187 R27
./instances/Rome/grafo8748.88.lgr N88 E107 M0.24 R17
./instances/Rome/grafo4083.57.lgr N57 E78 M0.116 R21
./instances/Rome/grafo252.12.lgr N12 E11 M0.033 O R0
./instances/Rome/grafo7759.56.lgr N56 E64 M0.109 O R0
./instances/Rome/grafo4476.68.lgr N68 E95 M0.151 R26
./instances/Rome/grafo10015.39.lgr N39 E45 M0.091 O R0
./instances/Rome/grafo1757.20.lgr N20 E25 M0.06 O R0
./instances/Rome/grafo8112.61.lgr N61 E77 M0.135 R15
./instances/Rome/grafo4000.35.lgr N35 E41 M0.088 R6
./instances/Rome/grafo10415.94.lgr N94 E132 M0.198 R36
./instances/Rome/grafo783.15.lgr N15 E20 M0.057 O R0
./instances/Rome/grafo11545.39.lgr N39 E47 M0.085 O R0
./instances/Rome/grafo8814.88.lgr N88 E125 M0.171 R37
./instances/Rome/grafo6987.39.lgr N39 E46 M0.096 O R0
./instances/Rome/grafo2320.23.lgr N23 E35 M0.074 O R0
./instances/Rome/grafo3948.47.lgr N47 E66 M0.117 R18
./instances/Rome/grafo1072.14.lgr N14 E18 M0.059 O R0
./instances/Rome/grafo690.11.lgr N11 E17 M0.054 O R0
./instances/Rome/grafo10740.92.lgr N92 E117 M0.176 R25
./instances/Rome/grafo4772.58.lgr N58 E75 M0.13 R18
./instances/Rome/grafo169.26.lgr N26 E38 M0.083 R10
./instances/Rome/grafo7283.39.lgr N39 E50 M0.094 R10
./instances/Rome/grafo8377.92.lgr N92 E130 M0.182 R38
./instances/Rome/grafo4331.61.lgr N61 E78 M0.133 R15
./instances/Rome/grafo4852.58.lgr N58 E79 M0.134 R19
./instances/Rome/grafo5577.80.lgr N80 E104 M0.168 R24
./instances/Rome/grafo5184.36.lgr N36 E47 M0.091 R12
./instances/Rome/grafo6279.40.lgr N40 E52 M0.093 R12
./instances/Rome/grafo1833.46.lgr N46 E60 M0.108 R13
./instances/Rome/grafo6211.54.lgr N54 E64 M0.107 O R0
./instances/Rome/grafo3916.40.lgr N40 E51 M0.098 R11
./instances/Rome/grafo10331.100.lgr N100 E134 M0.3 R31
./instances/Rome/grafo9932.91.lgr N91 E132 M0.188 R38
./instances/Rome/grafo9866.34.lgr N34 E34 M0.059 O R0
./instances/Rome/grafo7493.60.lgr N60 E83 M0.134 R22
./instances/Rome/grafo4655.56.lgr N56 E80 M0.119 R22
./instances/Rome/grafo11462.39.lgr N39 E50 M0.093 R11
./instances/Rome/grafo8806.98.lgr N98 E121 M0.18 R22
./instances/Rome/grafo10588.93.lgr N93 E128 M0.182 R33
./instances/Rome/grafo819.38.lgr N38 E49 M0.1 R10
./instances/Rome/grafo3119.55.lgr N55 E82 M0.135 R25
./instances/Rome/grafo2164.16.lgr N16 E18 M0.059 O R0
./instances/Rome/grafo1303.68.lgr N68 E84 M0.143 R15
./instances/Rome/grafo4920.63.lgr N63 E85 M0.128 R20
./instances/Rome/grafo2611.20.lgr N20 E19 M0.045 O R0
./instances/Rome/grafo3216.40.lgr N40 E47 M0.097 R8
./instances/Rome/grafo1990.34.lgr N34 E38 M0.08 O R0
./instances/Rome/grafo820.18.lgr N18 E21 M0.062 O R0
./instances/Rome/grafo7965.62.lgr N62 E94 M0.148 R31
./instances/Rome/grafo408.11.lgr N11 E10 M0.031 O R0
./instances/Rome/grafo1974.23.lgr N23 E27 M0.066 R5
./instances/Rome/grafo10668.99.lgr N99 E128 M0.172 R29
./instances/Rome/grafo1489.67.lgr N67 E77 M0.136 O R0
./instances/Rome/grafo11206.91.lgr N91 E126 M0.181 R35
./instances/Rome/grafo2453.22.lgr N22 E29 M0.075 R8
./instances/Rome/grafo6522.59.lgr N59 E91 M0.133 R27
./instances/Rome/grafo11393.92.lgr N92 E135 M0.181 R44
./instances/Rome/grafo272.14.lgr N14 E13 M0.032 O R0
./instances/Rome/grafo6177.52.lgr N52 E69 M0.12 R17
./instances/Rome/grafo2827.37.lgr N37 E48 M0.094 R10
./instances/Rome/grafo2613.15.lgr N15 E17 M0.057 O R0
./instances/Rome/grafo11020.100.lgr N100 E145 M0.197 R43
./instances/Rome/grafo11015.98.lgr N98 E136 M0.2 R36
./instances/Rome/grafo5614.42.lgr N42 E56 M0.098 R14
./instances/Rome/grafo2130.31.lgr N31 E37 M0.063 O R0
./instances/Rome/grafo6757.58.lgr N58 E86 M0.135 R25
./instances/Rome/grafo3714.52.lgr N52 E76 M0.119 R22
./instances/Rome/grafo6486.75.lgr N75 E107 M0.165 R29
./instances/Rome/grafo6107.57.lgr N57 E75 M0.135 R17
./instances/Rome/grafo11247.36.lgr N36 E47 M0.09 R12
./instances/Rome/grafo3103.88.lgr N88 E105 M0.162 R17
./instances/Rome/grafo6461.48.lgr N48 E58 M0.114 R10
./instances/Rome/grafo3629.42.lgr N42 E55 M0.101 R12
./instances/Rome/grafo5137.59.lgr N59 E87 M0.131 R26
./instances/Rome/grafo4461.59.lgr N59 E79 M0.136 R20
./instances/Rome/grafo6326.56.lgr N56 E84 M0.124 R26
./instances/Rome/grafo10335.40.lgr N40 E51 M0.149 R9
./instances/Rome/grafo3791.57.lgr N57 E78 M0.127 R19
./instances/Rome/grafo119.24.lgr N24 E33 M0.081 O R0
./instances/Rome/grafo1324.27.lgr N27 E28 M0.068 O R0
./instances/Rome/grafo4013.38.lgr N38 E49 M0.095 R12
./instances/Rome/grafo6081.42.lgr N42 E60 M0.115 R18
./instances/Rome/grafo4602.51.lgr N51 E64 M0.109 R12
./instances/Rome/grafo7495.41.lgr N41 E48 M0.088 O R0
./instances/Rome/grafo4164.51.lgr N51 E65 M0.115 R14
./instances/Rome/grafo7600.40.lgr N40 E55 M0.103 R15
./instances/Rome/grafo4254.77.lgr N77 E110 M0.159 R29
./instances/Rome/grafo5346.40.lgr N40 E44 M0.089 R5
./instances/Rome/grafo2856.16.lgr N16 E18 M0.058 O R0
./instances/Rome/grafo2060.25.lgr N25 E26 M0.065 O R0
./instances/Rome/grafo1354.28.lgr N28 E36 M0.08 R9
./instances/Rome/grafo9020.65.lgr N65 E97 M0.143 R31
./instances/Rome/grafo4639.82.lgr N82 E107 M0.158 R26
./instances/Rome/grafo5829.34.lgr N34 E41 M0.082 O R0
./instances/Rome/grafo540.16.lgr N16 E17 M0.056 O R0
./instances/Rome/grafo7465.43.lgr N43 E60 M0.114 R17
./instances/Rome/grafo5425.56.lgr N56 E81 M0.129 R23
./instances/Rome/grafo7644.47.lgr N47 E75 M0.121 R25
./instances/Rome/grafo7324.61.lgr N61 E78 M0.125 R17
./instances/Rome/grafo5481.62.lgr N62 E101 M0.142 R37
./instances/Rome/grafo9713.73.lgr N73 E101 M0.136 R27
./instances/Rome/grafo764.23.lgr N23 E26 M0.065 O R0
./instances/Rome/grafo2828.33.lgr N33 E37 M0.084 R4
./instances/Rome/grafo6532.83.lgr N83 E115 M0.155 R31
./instances/Rome/grafo5890.48.lgr N48 E67 M0.125 R18
./instances/Rome/grafo5033.66.lgr N66 E88 M0.137 R22
./instances/Rome/grafo404.12.lgr N12 E13 M0.033 O R0
./instances/Rome/grafo7926.75.lgr N75 E93 M0.164 R19
./instances/Rome/grafo3114.40.lgr N40 E55 M0.095 R13
./instances/Rome/grafo5865.36.lgr N36 E44 M0.081 O R0
./instances/Rome/grafo1569.28.lgr N28 E36 M0.094 R8
./instances/Rome/grafo8103.71.lgr N71 E99 M0.156 R28
./instances/Rome/grafo6571.45.lgr N45 E67 M0.117 R19
./instances/Rome/grafo594.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo9520.79.lgr N79 E109 M0.175 R29
./instances/Rome/grafo3453.56.lgr N56 E72 M0.136 R17
./instances/Rome/grafo11134.91.lgr N91 E116 M0.179 R25
./instances/Rome/grafo9162.67.lgr N67 E90 M0.139 R22
./instances/Rome/grafo3142.39.lgr N39 E52 M0.096 R11
./instances/Rome/grafo2705.15.lgr N15 E16 M0.033 O R0
./instances/Rome/grafo8384.61.lgr N61 E79 M0.138 R19
./instances/Rome/grafo3605.35.lgr N35 E40 M0.083 O R0
./instances/Rome/grafo11510.34.lgr N34 E34 M0.059 O R0
./instances/Rome/grafo4572.74.lgr N74 E98 M0.148 R21
./instances/Rome/grafo6219.37.lgr N37 E45 M0.095 R8
./instances/Rome/grafo654.25.lgr N25 E24 M0.046 O R0
./instances/Rome/grafo1396.61.lgr N61 E78 M0.137 R16
./instances/Rome/grafo5796.37.lgr N37 E54 M0.099 R17
./instances/Rome/grafo134.40.lgr N40 E49 M0.102 R9
./instances/Rome/grafo8242.82.lgr N82 E112 M0.167 R31
./instances/Rome/grafo7275.41.lgr N41 E59 M0.101 R13
./instances/Rome/grafo8890.95.lgr N95 E123 M0.177 R26
./instances/Rome/grafo5579.39.lgr N39 E46 M0.097 R8
./instances/Rome/grafo8849.65.lgr N65 E78 M0.146 R12
./instances/Rome/grafo6774.48.lgr N48 E62 M0.115 R13
./instances/Rome/grafo846.27.lgr N27 E32 M0.064 O R0
./instances/Rome/grafo10499.96.lgr N96 E125 M0.168 R28
./instances/Rome/grafo8090.86.lgr N86 E118 M0.17 R28
./instances/Rome/grafo10853.92.lgr N92 E113 M0.172 R20
./instances/Rome/grafo4169.83.lgr N83 E113 M0.178 R27
./instances/Rome/grafo11533.36.lgr N36 E48 M0.106 R13
./instances/Rome/grafo5036.62.lgr N62 E84 M0.143 R21
./instances/Rome/grafo8972.77.lgr N77 E111 M0.169 R34
./instances/Rome/grafo4807.72.lgr N72 E91 M0.149 R17
./instances/Rome/grafo1723.10.lgr N10 E15 M0.052 O R0
./instances/Rome/grafo8418.61.lgr N61 E80 M0.137 R16
./instances/Rome/grafo4206.58.lgr N58 E83 M0.13 R24
./instances/Rome/grafo6487.53.lgr N53 E62 M0.114 O R0
./instances/Rome/grafo3262.92.lgr N92 E130 M0.182 R37
./instances/Rome/grafo5535.44.lgr N44 E47 M0.097 O R0
./instances/Rome/grafo6424.78.lgr N78 E96 M0.148 R18
./instances/Rome/grafo9566.70.lgr N70 E100 M0.155 R27
./instances/Rome/grafo5397.41.lgr N41 E46 M0.1 O R0
./instances/Rome/grafo5145.40.lgr N40 E50 M0.099 R10
./instances/Rome/grafo8948.88.lgr N88 E129 M0.22 R39
./instances/Rome/grafo4542.59.lgr N59 E80 M0.128 R20
./instances/Rome/grafo8543.87.lgr N87 E111 M0.163 R24
./instances/Rome/grafo10160.96.lgr N96 E138 M0.196 R42
./instances/Rome/grafo1076.18.lgr N18 E24 M0.062 O R0
./instances/Rome/grafo9419.60.lgr N60 E83 M0.13 R21
./instances/Rome/grafo11357.39.lgr N39 E48 M0.094 R9
./instances/Rome/grafo9355.84.lgr N84 E117 M0.164 R31
./instances/Rome/grafo11389.92.lgr N92 E128 M0.173 R34
./instances/Rome/grafo1471.24.lgr N24 E26 M0.064 O R0
./instances/Rome/grafo627.27.lgr N27 E29 M0.069 O R0
./instances/Rome/grafo7640.45.lgr N45 E65 M0.109 R18
./instances/Rome/grafo9338.86.lgr N86 E111 M0.175 R24
./instances/Rome/grafo1746.27.lgr N27 E38 M0.102 R10
./instances/Rome/grafo5615.38.lgr N38 E46 M0.093 R8
./instances/Rome/grafo8918.96.lgr N96 E121 M0.192 R24
./instances/Rome/grafo3469.47.lgr N47 E57 M0.098 O R0
./instances/Rome/grafo5876.40.lgr N40 E50 M0.103 R9
./instances/Rome/grafo1450.56.lgr N56 E70 M0.123 R14
./instances/Rome/grafo734.14.lgr N14 E18 M0.06 O R0
./instances/Rome/grafo9544.62.lgr N62 E91 M0.135 R28
./instances/Rome/grafo1247.58.lgr N58 E68 M0.114 R9
./instances/Rome/grafo3915.38.lgr N38 E44 M0.094 R6
./instances/Rome/grafo3924.44.lgr N44 E53 M0.111 R10
./instances/Rome/grafo4339.55.lgr N55 E67 M0.113 O R0
./instances/Rome/grafo147.29.lgr N29 E28 M0.052 O R0
./instances/Rome/grafo9275.79.lgr N79 E110 M0.152 R28
./instances/Rome/grafo3226.55.lgr N55 E74 M0.124 R19
./instances/Rome/grafo5832.46.lgr N46 E58 M0.102 O R0
./instances/Rome/grafo8130.79.lgr N79 E123 M0.176 R41
./instances/Rome/grafo5285.76.lgr N76 E94 M0.146 R18
./instances/Rome/grafo10773.93.lgr N93 E126 M0.179 R32
./instances/Rome/grafo10647.98.lgr N98 E132 M0.182 R34
./instances/Rome/grafo5817.42.lgr N42 E60 M0.103 R17
./instances/Rome/grafo2847.18.lgr N18 E20 M0.056 O R0
./instances/Rome/grafo7448.60.lgr N60 E81 M0.146 R17
./instances/Rome/grafo9757.68.lgr N68 E85 M0.134 R18
./instances/Rome/grafo1511.28.lgr N28 E30 M0.045 O R0
./instances/Rome/grafo6682.63.lgr N63 E78 M0.129 R13
./instances/Rome/grafo2006.25.lgr N25 E36 M0.071 O R0
./instances/Rome/grafo545.23.lgr N23 E28 M0.075 R4
./instances/Rome/grafo8383.87.lgr N87 E116 M0.176 R29
./instances/Rome/grafo1673.20.lgr N20 E22 M0.035 O R0
./instances/Rome/grafo10960.98.lgr N98 E131 M0.213 R34
./instances/Rome/grafo10077.31.lgr N31 E36 M0.079 O R0
./instances/Rome/grafo6216.45.lgr N45 E51 M0.094 O R0
./instances/Rome/grafo9352.80.lgr N80 E99 M0.144 R20
./instances/Rome/grafo4102.42.lgr N42 E62 M0.108 R17
./instances/Rome/grafo7771.95.lgr N95 E132 M0.195 R35
./instances/Rome/grafo6046.41.lgr N41 E57 M0.099 R14
./instances/Rome/grafo1963.42.lgr N42 E63 M0.107 R19
./instances/Rome/grafo7439.45.lgr N45 E54 M0.101 O R0
./instances/Rome/grafo10097.95.lgr N95 E118 M0.171 R23
./instances/Rome/grafo2996.37.lgr N37 E47 M0.101 R11
./instances/Rome/grafo3842.34.lgr N34 E40 M0.08 O R0
./instances/Rome/grafo8311.86.lgr N86 E116 M0.175 R30
./instances/Rome/grafo2874.50.lgr N50 E54 M0.105 O R0
./instances/Rome/grafo1253.27.lgr N27 E32 M0.071 O R0
./instances/Rome/grafo538.18.lgr N18 E19 M0.057 O R0
./instances/Rome/grafo10169.93.lgr N93 E116 M0.165 R22
./instances/Rome/grafo7834.78.lgr N78 E104 M0.165 R26
./instances/Rome/grafo7205.39.lgr N39 E49 M0.089 O R0
./instances/Rome/grafo10629.100.lgr N100 E131 M0.181 R29
./instances/Rome/grafo3256.45.lgr N45 E63 M0.112 R15
./instances/Rome/grafo3937.58.lgr N58 E70 M0.13 O R0
./instances/Rome/grafo10363.98.lgr N98 E125 M0.199 R26
./instances/Rome/grafo3967.59.lgr N59 E87 M0.127 R27
./instances/Rome/grafo5785.37.lgr N37 E50 M0.097 R12
./instances/Rome/grafo3165.52.lgr N52 E72 M0.139 R20
./instances/Rome/grafo8296.86.lgr N86 E116 M0.179 R31
./instances/Rome/grafo5432.47.lgr N47 E68 M0.108 R20
./instances/Rome/grafo6538.81.lgr N81 E99 M0.139 R19
./instances/Rome/grafo1549.55.lgr N55 E66 M0.119 R12
./instances/Rome/grafo10357.94.lgr N94 E126 M0.19 R28
./instances/Rome/grafo5648.77.lgr N77 E94 M0.156 R17
./instances/Rome/grafo6756.38.lgr N38 E53 M0.099 R14
./instances/Rome/grafo8542.61.lgr N61 E84 M0.136 R20
./instances/Rome/grafo7957.62.lgr N62 E85 M0.131 R20
./instances/Rome/grafo5518.56.lgr N56 E72 M0.123 R16
./instances/Rome/grafo5312.39.lgr N39 E51 M0.097 R10
./instances/Rome/grafo11180.34.lgr N34 E34 M0.062 O R0
./instances/Rome/grafo7796.93.lgr N93 E126 M0.175 R30
./instances/Rome/grafo6966.45.lgr N45 E65 M0.11 R18
./instances/Rome/grafo7540.46.lgr N46 E71 M0.117 R19
./instances/Rome/grafo7627.57.lgr N57 E85 M0.141 R27
./instances/Rome/grafo2534.22.lgr N22 E25 M0.064 O R0
./instances/Rome/grafo2911.15.lgr N15 E20 M0.057 O R0
./instances/Rome/grafo9721.79.lgr N79 E121 M0.164 R42
./instances/Rome/grafo5268.43.lgr N43 E53 M0.105 R10
./instances/Rome/grafo9106.67.lgr N67 E84 M0.134 R17
./instances/Rome/grafo3487.55.lgr N55 E74 M0.135 R17
./instances/Rome/grafo7302.41.lgr N41 E57 M0.103 R16
./instances/Rome/grafo8586.60.lgr N60 E79 M0.126 R18
./instances/Rome/grafo2918.16.lgr N16 E22 M0.057 O R0
./instances/Rome/grafo9099.83.lgr N83 E106 M0.169 R23
./instances/Rome/grafo8870.60.lgr N60 E75 M0.138 R12
./instances/Rome/grafo8772.79.lgr N79 E115 M0.162 R34
./instances/Rome/grafo3334.48.lgr N48 E67 M0.114 R19
./instances/Rome/grafo6832.38.lgr N38 E45 M0.098 O R0
./instances/Rome/grafo2072.29.lgr N29 E43 M0.085 R14
./instances/Rome/grafo10771.92.lgr N92 E127 M0.172 R34
./instances/Rome/grafo3768.42.lgr N42 E53 M0.1 R11
./instances/Rome/grafo10022.31.lgr N31 E36 M0.079 O R0
./instances/Rome/grafo6458.40.lgr N40 E57 M0.099 R14
./instances/Rome/grafo4075.52.lgr N52 E66 M0.124 R14
./instances/Rome/grafo346.19.lgr N19 E22 M0.058 O R0
./instances/Rome/grafo10379.95.lgr N95 E132 M0.203 R36
./instances/Rome/grafo8100.60.lgr N60 E84 M0.133 R23
./instances/Rome/grafo5740.61.lgr N61 E90 M0.127 R30
./instances/Rome/grafo9109.63.lgr N63 E88 M0.138 R25
./instances/Rome/grafo7474.43.lgr N43 E54 M0.1 R12
./instances/Rome/grafo10285.39.lgr N39 E59 M0.104 R19
./instances/Rome/grafo10631.98.lgr N98 E132 M0.185 R34
./instances/Rome/grafo2528.37.lgr N37 E50 M0.094 R12
./instances/Rome/grafo10542.100.lgr N100 E133 M0.191 R33
./instances/Rome/grafo7751.44.lgr N44 E58 M0.099 R12
./instances/Rome/grafo7559.52.lgr N52 E67 M0.125 R14
./instances/Rome/grafo3882.41.lgr N41 E52 M0.102 O R0
./instances/Rome/grafo6772.75.lgr N75 E103 M0.149 R24
./instances/Rome/grafo3956.38.lgr N38 E54 M0.096 R13
./instances/Rome/grafo5668.37.lgr N37 E44 M0.096 O R0
./instances/Rome/grafo3591.57.lgr N57 E72 M0.122 R15
./instances/Rome/grafo7062.53.lgr N53 E74 M0.126 R17
./instances/Rome/grafo5154.39.lgr N39 E57 M0.127 R18
./instances/Rome/grafo1548.39.lgr N39 E44 M0.093 O R0
./instances/Rome/grafo6335.39.lgr N39 E54 M0.107 R16
./instances/Rome/grafo3468.44.lgr N44 E53 M0.103 R8
./instances/Rome/grafo5017.63.lgr N63 E89 M0.129 R24
./instances/Rome/grafo3609.42.lgr N42 E55 M0.096 R11
./instances/Rome/grafo5455.55.lgr N55 E76 M0.125 R20
./instances/Rome/grafo5683.39.lgr N39 E52 M0.093 R10
./instances/Rome/grafo9307.82.lgr N82 E117 M0.167 R34
./instances/Rome/grafo8769.86.lgr N86 E105 M0.198 R19
./instances/Rome/grafo335.13.lgr N13 E19 M0.056 O R0
./instances/Rome/grafo6827.53.lgr N53 E69 M0.114 R15
./instances/Rome/grafo4320.67.lgr N67 E85 M0.124 R19
./instances/Rome/grafo221.15.lgr N15 E16 M0.034 O R0
./instances/Rome/grafo10663.99.lgr N99 E137 M0.197 R37
./instances/Rome/grafo3630.54.lgr N54 E69 M0.126 R13
./instances/Rome/grafo9445.89.lgr N89 E118 M0.182 R27
./instances/Rome/grafo8614.85.lgr N85 E118 M0.166 R30
./instances/Rome/grafo1877.33.lgr N33 E48 M0.092 R14
./instances/Rome/grafo7808.69.lgr N69 E88 M0.147 R18
./instances/Rome/grafo7744.42.lgr N42 E52 M0.096 R11
./instances/Rome/grafo3308.97.lgr N97 E110 M0.17 R14
./instances/Rome/grafo2111.10.lgr N10 E16 M0.052 O R0
./instances/Rome/grafo276.17.lgr N17 E20 M0.056 O R0
./instances/Rome/grafo8463.72.lgr N72 E97 M0.144 R25
./instances/Rome/grafo1701.36.lgr N36 E41 M0.093 R6
./instances/Rome/grafo480.15.lgr N15 E15 M0.033 O R0
./instances/Rome/grafo7885.83.lgr N83 E120 M0.162 R37
./instances/Rome/grafo8634.75.lgr N75 E107 M0.157 R30
./instances/Rome/grafo9979.38.lgr N38 E50 M0.088 R12
./instances/Rome/grafo9899.33.lgr N33 E34 M0.079 O R0
./instances/Rome/grafo7333.45.lgr N45 E73 M0.121 R24
./instances/Rome/grafo10671.100.lgr N100 E144 M0.189 R44
./instances/Rome/grafo2372.16.lgr N16 E20 M0.061 O R0
./instances/Rome/grafo4906.61.lgr N61 E83 M0.138 R21
./instances/Rome/grafo5728.60.lgr N60 E87 M0.137 R26
./instances/Rome/grafo5542.60.lgr N60 E76 M0.123 R15
./instances/Rome/grafo5733.39.lgr N39 E50 M0.093 R12
./instances/Rome/grafo8262.78.lgr N78 E107 M0.162 R28
./instances/Rome/grafo10185.32.lgr N32 E38 M0.085 O R0
./instances/Rome/grafo3276.49.lgr N49 E65 M0.123 R16
./instances/Rome/grafo8559.87.lgr N87 E112 M0.165 R25
./instances/Rome/grafo2535.48.lgr N48 E59 M0.112 R10
./instances/Rome/grafo11103.93.lgr N93 E116 M0.175 R24
./instances/Rome/grafo9046.84.lgr N84 E113 M0.175 R29
./instances/Rome/grafo1198.29.lgr N29 E29 M0.045 O R0
./instances/Rome/grafo1943.12.lgr N12 E15 M0.057 O R0
./instances/Rome/grafo7708.43.lgr N43 E57 M0.098 R13
./instances/Rome/grafo2636.16.lgr N16 E22 M0.057 O R0
./instances/Rome/grafo3898.99.lgr N99 E136 M0.208 R33
./instances/Rome/grafo1291.28.lgr N28 E38 M0.083 R10
./instances/Rome/grafo6617.84.lgr N84 E117 M0.168 R31
./instances/Rome/grafo4651.56.lgr N56 E76 M0.175 R19
./instances/Rome/grafo8983.63.lgr N63 E95 M0.136 R30
./instances/Rome/grafo5187.43.lgr N43 E61 M0.11 R17
./instances/Rome/grafo6048.45.lgr N45 E62 M0.133 R12
./instances/Rome/grafo7675.39.lgr N39 E47 M0.093 O R0
./instances/Rome/grafo8061.66.lgr N66 E88 M0.132 R21
./instances/Rome/grafo3187.39.lgr N39 E53 M0.097 R12
./instances/Rome/grafo2004.35.lgr N35 E40 M0.088 O R0
./instances/Rome/grafo1902.12.lgr N12 E14 M0.055 O R0
./instances/Rome/grafo8555.87.lgr N87 E114 M0.179 R28
./instances/Rome/grafo1836.45.lgr N45 E58 M0.105 R13
./instances/Rome/grafo2054.29.lgr N29 E35 M0.077 O R0
./instances/Rome/grafo10840.36.lgr N36 E50 M0.084 R14
./instances/Rome/grafo7353.49.lgr N49 E67 M0.133 R17
./instances/Rome/grafo2171.19.lgr N19 E23 M0.061 O R0
./instances/Rome/grafo9101.72.lgr N72 E102 M0.153 R29
./instances/Rome/grafo8876.88.lgr N88 E127 M0.185 R38
./instances/Rome/grafo2557.37.lgr N37 E40 M0.086 O R0
./instances/Rome/grafo877.16.lgr N16 E17 M0.057 O R0
./instances/Rome/grafo4234.78.lgr N78 E107 M0.21 R28
./instances/Rome/grafo9660.71.lgr N71 E97 M0.208 R27
./instances/Rome/grafo1336.25.lgr N25 E26 M0.059 O R0
./instances/Rome/grafo7590.43.lgr N43 E54 M0.093 O R0
./instances/Rome/grafo339.18.lgr N18 E18 M0.063 O R0
./instances/Rome/grafo1726.22.lgr N22 E26 M0.067 O R0
./instances/Rome/grafo3819.52.lgr N52 E67 M0.118 R14
./instances/Rome/grafo6428.51.lgr N51 E67 M0.115 R16
./instances/Rome/grafo5651.41.lgr N41 E56 M0.105 R14
./instances/Rome/grafo2199.44.lgr N44 E50 M0.117 R6
./instances/Rome/grafo5719.40.lgr N40 E64 M0.113 R22
./instances/Rome/grafo9541.80.lgr N80 E105 M0.163 R25
./instances/Rome/grafo10535.100.lgr N100 E123 M0.197 R24
./instances/Rome/grafo3500.64.lgr N64 E92 M0.134 R28
./instances/Rome/grafo1333.29.lgr N29 E31 M0.065 O R0
./instances/Rome/grafo3022.36.lgr N36 E45 M0.096 R10
./instances/Rome/grafo4226.76.lgr N76 E96 M0.151 R19
./instances/Rome/grafo7530.44.lgr N44 E59 M0.105 R16
./instances/Rome/grafo2799.16.lgr N16 E22 M0.065 O R0
./instances/Rome/grafo2926.14.lgr N14 E14 M0.033 O R0
./instances/Rome/grafo6836.72.lgr N72 E95 M0.203 R23
./instances/Rome/grafo2361.21.lgr N21 E28 M0.063 O R0
./instances/Rome/grafo8083.88.lgr N88 E122 M0.177 R35
./instances/Rome/grafo2735.36.lgr N36 E45 M0.091 O R0
./instances/Rome/grafo415.17.lgr N17 E24 M0.061 O R0
./instances/Rome/grafo9887.91.lgr N91 E127 M0.201 R34
./instances/Rome/grafo2050.27.lgr N27 E36 M0.075 O R0
./instances/Rome/grafo2142.16.lgr N16 E16 M0.036 O R0
./instances/Rome/grafo8746.93.lgr N93 E130 M0.192 R34
./instances/Rome/grafo11566.37.lgr N37 E53 M0.097 R15
./instances/Rome/grafo8785.89.lgr N89 E116 M0.19 R28
./instances/Rome/grafo10164.98.lgr N98 E137 M0.185 R39
./instances/Rome/grafo11189.94.lgr N94 E133 M0.185 R36
./instances/Rome/grafo11058.98.lgr N98 E130 M0.191 R31
./instances/Rome/grafo5685.62.lgr N62 E90 M0.146 R27
./instances/Rome/grafo4488.54.lgr N54 E69 M0.121 R16
./instances/Rome/grafo7788.84.lgr N84 E116 M0.16 R31
./instances/Rome/grafo437.12.lgr N12 E13 M0.052 O R0
./instances/Rome/grafo7142.47.lgr N47 E56 M0.109 R8
./instances/Rome/grafo5568.40.lgr N40 E59 M0.101 R17
./instances/Rome/grafo8055.79.lgr N79 E101 M0.159 R22
./instances/Rome/grafo6984.39.lgr N39 E52 M0.094 R14
./instances/Rome/grafo735.15.lgr N15 E14 M0.034 O R0
./instances/Rome/grafo8845.92.lgr N92 E115 M0.168 R23
./instances/Rome/grafo2180.27.lgr N27 E28 M0.042 O R0
./instances/Rome/grafo2178.22.lgr N22 E25 M0.065 O R0
./instances/Rome/grafo2949.12.lgr N12 E11 M0.036 O R0
./instances/Rome/grafo4586.80.lgr N80 E111 M0.153 R29
./instances/Rome/grafo2098.35.lgr N35 E42 M0.086 O R0
./instances/Rome/grafo5313.58.lgr N58 E80 M0.138 R22
./instances/Rome/grafo6481.38.lgr N38 E46 M0.096 R7
./instances/Rome/grafo2936.12.lgr N12 E13 M0.045 O R0
./instances/Rome/grafo4866.78.lgr N78 E104 M0.156 R25
./instances/Rome/grafo679.20.lgr N20 E25 M0.063 O R0
./instances/Rome/grafo5759.35.lgr N35 E39 M0.083 O R0
./instances/Rome/grafo11644.38.lgr N38 E48 M0.093 R10
./instances/Rome/grafo4945.50.lgr N50 E69 M0.12 R18
./instances/Rome/grafo4680.76.lgr N76 E96 M0.141 R19
./instances/Rome/grafo10042.39.lgr N39 E53 M0.103 R12
./instances/Rome/grafo11430.91.lgr N91 E121 M0.189 R31
./instances/Rome/grafo6171.42.lgr N42 E59 M0.11 R15
./instances/Rome/grafo4330.58.lgr N58 E72 M0.125 R12
./instances/Rome/grafo1533.50.lgr N50 E66 M0.115 R15
./instances/Rome/grafo6835.36.lgr N36 E41 M0.087 O R0
./instances/Rome/grafo9157.68.lgr N68 E92 M0.142 R21
./instances/Rome/grafo5555.39.lgr N39 E53 M0.088 R13
./instances/Rome/grafo3524.38.lgr N38 E43 M0.083 O R0
./instances/Rome/grafo8815.87.lgr N87 E110 M0.181 R23
./instances/Rome/grafo5851.56.lgr N56 E75 M0.12 R19
./instances/Rome/grafo3685.50.lgr N50 E72 M0.13 R23
./instances/Rome/grafo1954.24.lgr N24 E27 M0.069 O R0
./instances/Rome/grafo4088.45.lgr N45 E56 M0.102 R12
./instances/Rome/grafo2247.18.lgr N18 E25 M0.063 O R0
./instances/Rome/grafo5971.53.lgr N53 E83 M0.129 R27
./instances/Rome/grafo1385.29.lgr N29 E36 M0.077 O R0
./instances/Rome/grafo4455.60.lgr N60 E93 M0.146 R32
./instances/Rome/grafo6010.35.lgr N35 E44 M0.092 R9
./instances/Rome/grafo9079.72.lgr N72 E91 M0.152 R17
./instances/Rome/grafo612.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo1633.17.lgr N17 E18 M0.036 O R0
./instances/Rome/grafo2743.39.lgr N39 E52 M0.095 R13
./instances/Rome/grafo11261.32.lgr N32 E37 M0.091 O R0
./instances/Rome/grafo10295.95.lgr N95 E131 M0.211 R35
./instances/Rome/grafo9736.75.lgr N75 E91 M0.148 R15
./instances/Rome/grafo2541.14.lgr N14 E21 M0.06 O R0
./instances/Rome/grafo10977.94.lgr N94 E122 M0.182 R28
./instances/Rome/grafo8525.60.lgr N60 E87 M0.139 R25
./instances/Rome/grafo11344.35.lgr N35 E40 M0.087 O R0
./instances/Rome/grafo9831.67.lgr N67 E91 M0.149 R23
./instances/Rome/grafo563.19.lgr N19 E29 M0.071 R9
./instances/Rome/grafo8593.87.lgr N87 E120 M0.182 R32
./instances/Rome/grafo4403.57.lgr N57 E79 M0.126 R21
./instances/Rome/grafo4132.54.lgr N54 E66 M0.108 O R0
./instances/Rome/grafo4861.55.lgr N55 E76 M0.12 R20
./instances/Rome/grafo11570.34.lgr N34 E37 M0.079 O R0
./instances/Rome/grafo10000.38.lgr N38 E52 M0.09 R13
./instances/Rome/grafo5937.35.lgr N35 E38 M0.083 O R0
./instances/Rome/grafo3827.42.lgr N42 E55 M0.103 R13
./instances/Rome/grafo4422.71.lgr N71 E97 M0.142 R25
./instances/Rome/grafo10429.100.lgr N100 E132 M0.201 R33
./instances/Rome/grafo7415.39.lgr N39 E53 M0.102 R13
./instances/Rome/grafo2014.23.lgr N23 E28 M0.064 O R0
./instances/Rome/grafo1346.65.lgr N65 E76 M0.138 R12
./instances/Rome/grafo4686.65.lgr N65 E85 M0.139 R19
./instances/Rome/grafo1769.16.lgr N16 E20 M0.059 O R0
./instances/Rome/grafo3109.24.lgr N24 E32 M0.07 O R0
./instances/Rome/grafo8965.92.lgr N92 E109 M0.173 R18
./instances/Rome/grafo3144.54.lgr N54 E74 M0.115 R20
./instances/Rome/grafo8549.100.lgr N100 E138 M0.215 R37
./instances/Rome/grafo9248.64.lgr N64 E93 M0.138 R29
./instances/Rome/grafo1414.66.lgr N66 E82 M0.138 R16
./instances/Rome/grafo1678.23.lgr N23 E27 M0.066 O R0
./instances/Rome/grafo5101.78.lgr N78 E106 M0.158 R23
./instances/Rome/grafo2455.40.lgr N40 E58 M0.096 R16
./instances/Rome/grafo213.18.lgr N18 E21 M0.06 O R0
./instances/Rome/grafo1086.18.lgr N18 E26 M0.066 R6
./instances/Rome/grafo1614.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo8282.76.lgr N76 E108 M0.155 R30
./instances/Rome/grafo7643.61.lgr N61 E85 M0.129 R22
./instances/Rome/grafo143.29.lgr N29 E30 M0.045 O R0
./instances/Rome/grafo6796.37.lgr N37 E49 M0.091 R9
./instances/Rome/grafo4239.61.lgr N61 E76 M0.128 R14
./instances/Rome/grafo2781.41.lgr N41 E61 M0.117 R18
./instances/Rome/grafo5962.69.lgr N69 E88 M0.131 R20
./instances/Rome/grafo10577.100.lgr N100 E135 M0.199 R32
./instances/Rome/grafo7903.76.lgr N76 E105 M0.155 R26
./instances/Rome/grafo733.43.lgr N43 E54 M0.104 R10
./instances/Rome/grafo2963.40.lgr N40 E49 M0.086 R9
./instances/Rome/grafo6221.53.lgr N53 E64 M0.11 R12
./instances/Rome/grafo656.22.lgr N22 E28 M0.065 O R0
./instances/Rome/grafo161.31.lgr N31 E40 M0.089 R8
./instances/Rome/grafo9304.65.lgr N65 E91 M0.131 R24
./instances/Rome/grafo8091.70.lgr N70 E86 M0.137 R17
./instances/Rome/grafo7085.39.lgr N39 E57 M0.107 R16
./instances/Rome/grafo3281.34.lgr N34 E50 M0.09 R14
./instances/Rome/grafo7376.45.lgr N45 E65 M0.131 R20
./instances/Rome/grafo3575.41.lgr N41 E52 M0.098 R11
./instances/Rome/grafo7917.84.lgr N84 E118 M0.169 R33
./instances/Rome/grafo1759.26.lgr N26 E36 M0.085 R9
./instances/Rome/grafo4961.79.lgr N79 E100 M0.16 R20
./instances/Rome/grafo4295.64.lgr N64 E83 M0.128 R17
./instances/Rome/grafo9773.79.lgr N79 E97 M0.154 R18
./instances/Rome/grafo1923.26.lgr N26 E29 M0.066 O R0
./instances/Rome/grafo2172.31.lgr N31 E32 M0.049 O R0
./instances/Rome/grafo558.15.lgr N15 E19 M0.074 O R0
./instances/Rome/grafo4001.41.lgr N41 E51 M0.109 R11
./instances/Rome/grafo1012.22.lgr N22 E24 M0.073 O R0
./instances/Rome/grafo8829.87.lgr N87 E120 M0.165 R32
./instances/Rome/grafo10711.93.lgr N93 E123 M0.189 R28
./instances/Rome/grafo4831.56.lgr N56 E86 M0.12 R27
./instances/Rome/grafo9543.65.lgr N65 E92 M0.143 R26
./instances/Rome/grafo9637.62.lgr N62 E81 M0.129 R18
./instances/Rome/grafo5401.74.lgr N74 E96 M0.147 R20
./instances/Rome/grafo10886.97.lgr N97 E130 M0.181 R32
./instances/Rome/grafo1114.24.lgr N24 E35 M0.065 O R0
./instances/Rome/grafo1117.11.lgr N11 E10 M0.039 O R0
./instances/Rome/grafo6311.37.lgr N37 E41 M0.087 O R0
./instances/Rome/grafo5917.34.lgr N34 E41 M0.081 O R0
./instances/Rome/grafo9640.68.lgr N68 E90 M0.161 R21
./instances/Rome/grafo8570.71.lgr N71 E90 M0.158 R19
./instances/Rome/grafo6818.57.lgr N57 E76 M0.129 R19
./instances/Rome/grafo2752.15.lgr N15 E24 M0.064 R8
./instances/Rome/grafo4356.55.lgr N55 E73 M0.118 R17
./instances/Rome/grafo3233.43.lgr N43 E49 M0.101 R5
./instances/Rome/grafo5416.33.lgr N33 E38 M0.088 R6
./instances/Rome/grafo3745.41.lgr N41 E54 M0.092 R13
./instances/Rome/grafo2053.31.lgr N31 E37 M0.076 O R0
./instances/Rome/grafo5692.35.lgr N35 E48 M0.093 R14
./instances/Rome/grafo7316.39.lgr N39 E50 M0.141 R9
./instances/Rome/grafo3220.36.lgr N36 E45 M0.116 R9
./instances/Rome/grafo6102.33.lgr N33 E37 M0.108 O R0
./instances/Rome/grafo10407.93.lgr N93 E121 M0.174 R25
./instances/Rome/grafo6109.36.lgr N36 E52 M0.103 R11
./instances/Rome/grafo3788.38.lgr N38 E45 M0.096 O R0
./instances/Rome/grafo11152.98.lgr N98 E134 M0.199 R34
./instances/Rome/grafo3284.54.lgr N54 E82 M0.137 R24
./instances/Rome/grafo5049.63.lgr N63 E88 M0.125 R23
./instances/Rome/grafo8707.92.lgr N92 E116 M0.194 R25
./instances/Rome/grafo7577.41.lgr N41 E54 M0.114 R13
./instances/Rome/grafo5746.45.lgr N45 E55 M0.097 O R0
./instances/Rome/grafo4541.61.lgr N61 E80 M0.128 R16
./instances/Rome/grafo3430.39.lgr N39 E53 M0.099 R13
./instances/Rome/grafo2577.17.lgr N17 E21 M0.058 O R0
./instances/Rome/grafo937.11.lgr N11 E10 M0.03 O R0
./instances/Rome/grafo4553.62.lgr N62 E88 M0.131 R26
./instances/Rome/grafo4983.77.lgr N77 E105 M0.154 R23
./instances/Rome/grafo1085.17.lgr N17 E18 M0.035 O R0
./instances/Rome/grafo7203.57.lgr N57 E85 M0.126 R27
./instances/Rome/grafo3319.39.lgr N39 E54 M0.093 R16
./instances/Rome/grafo5163.62.lgr N62 E94 M0.148 R31
./instances/Rome/grafo4869.50.lgr N50 E69 M0.121 R16
./instances/Rome/grafo6643.34.lgr N34 E45 M0.082 O R0
./instances/Rome/grafo5621.43.lgr N43 E54 M0.098 R11
./instances/Rome/grafo10226.97.lgr N97 E123 M0.208 R25
./instances/Rome/grafo4010.40.lgr N40 E52 M0.088 O R0
./instances/Rome/grafo3079.27.lgr N27 E35 M0.104 O R0
./instances/Rome/grafo6250.56.lgr N56 E65 M0.105 O R0
./instances/Rome/grafo8395.61.lgr N61 E89 M0.126 R27
./instances/Rome/grafo9067.61.lgr N61 E75 M0.146 R13
./instances/Rome/grafo8490.95.lgr N95 E137 M0.194 R40
./instances/Rome/grafo4352.57.lgr N57 E67 M0.125 R11
./instances/Rome/grafo8912.90.lgr N90 E117 M0.162 R27
./instances/Rome/grafo9817.62.lgr N62 E85 M0.134 R22
./instances/Rome/grafo5442.38.lgr N38 E46 M0.085 O R0
./instances/Rome/grafo11088.97.lgr N97 E139 M0.18 R40
./instances/Rome/grafo9536.66.lgr N66 E93 M0.134 R23
./instances/Rome/grafo9657.68.lgr N68 E90 M0.144 R21
./instances/Rome/grafo2700.25.lgr N25 E28 M0.061 O R0
./instances/Rome/grafo7382.48.lgr N48 E70 M0.128 R21
./instances/Rome/grafo9684.69.lgr N69 E95 M0.143 R27
./instances/Rome/grafo1464.46.lgr N46 E53 M0.097 O R0
./instances/Rome/grafo3210.36.lgr N36 E49 M0.101 R13
./instances/Rome/grafo10505.39.lgr N39 E52 M0.092 R13
./instances/Rome/grafo5104.57.lgr N57 E78 M0.121 R21
./instances/Rome/grafo9935.40.lgr N40 E50 M0.094 R9
./instances/Rome/grafo10084.97.lgr N97 E147 M0.205 R50
./instances/Rome/grafo2238.33.lgr N33 E39 M0.087 O R0
./instances/Rome/grafo3851.57.lgr N57 E77 M0.119 R20
./instances/Rome/grafo10495.97.lgr N97 E131 M0.193 R34
./instances/Rome/grafo2711.68.lgr N68 E82 M0.15 R13
./instances/Rome/grafo7319.76.lgr N76 E102 M0.149 R25
./instances/Rome/grafo1039.14.lgr N14 E21 M0.06 O R0
./instances/Rome/grafo5940.73.lgr N73 E89 M0.138 R17
./instances/Rome/grafo6261.40.lgr N40 E55 M0.093 R13
./instances/Rome/grafo2946.11.lgr N11 E11 M0.034 O R0
./instances/Rome/grafo5126.43.lgr N43 E53 M0.108 R10
./instances/Rome/grafo3751.40.lgr N40 E54 M0.099 R15
./instances/Rome/grafo2230.39.lgr N39 E54 M0.102 R13
./instances/Rome/grafo2717.17.lgr N17 E18 M0.05 O R0
./instances/Rome/grafo7010.49.lgr N49 E67 M0.109 R18
./instances/Rome/grafo10321.97.lgr N97 E134 M0.197 R37
./instances/Rome/grafo2550.26.lgr N26 E29 M0.067 O R0
./instances/Rome/grafo3404.43.lgr N43 E53 M0.098 R9
./instances/Rome/grafo2682.17.lgr N17 E19 M0.073 O R0
./instances/Rome/grafo9996.32.lgr N32 E37 M0.085 O R0
./instances/Rome/grafo7657.41.lgr N41 E55 M0.109 R12
./instances/Rome/grafo5076.78.lgr N78 E105 M0.175 R28
./instances/Rome/grafo9051.63.lgr N63 E95 M0.145 R29
./instances/Rome/grafo2399.26.lgr N26 E31 M0.071 O R0
./instances/Rome/grafo11431.92.lgr N92 E125 M0.176 R31
./instances/Rome/grafo7610.42.lgr N42 E55 M0.116 R14
./instances/Rome/grafo3025.27.lgr N27 E32 M0.073 O R0
./instances/Rome/grafo2415.13.lgr N13 E13 M0.033 O R0
./instances/Rome/grafo2881.65.lgr N65 E76 M0.139 R9
./instances/Rome/grafo11314.92.lgr N92 E127 M0.176 R34
./instances/Rome/grafo3456.40.lgr N40 E48 M0.099 R8
./instances/Rome/grafo9510.65.lgr N65 E89 M0.159 R23
./instances/Rome/grafo1632.21.lgr N21 E26 M0.064 O R0
./instances/Rome/grafo220.13.lgr N13 E16 M0.05 O R0
./instances/Rome/grafo3773.40.lgr N40 E54 M0.104 R15
./instances/Rome/grafo10487.95.lgr N95 E121 M0.173 R27
./instances/Rome/grafo5802.34.lgr N34 E41 M0.085 O R0
./instances/Rome/grafo9559.64.lgr N64 E84 M0.133 R18
./instances/Rome/grafo3295.43.lgr N43 E53 M0.093 O R0
./instances/Rome/grafo2040.27.lgr N27 E35 M0.085 R9
./instances/Rome/grafo8687.86.lgr N86 E129 M0.185 R41
./instances/Rome/grafo8021.88.lgr N88 E114 M0.195 R25
./instances/Rome/grafo439.11.lgr N11 E14 M0.045 O R0
./instances/Rome/grafo7070.59.lgr N59 E82 M0.137 R24
./instances/Rome/grafo9127.84.lgr N84 E120 M0.162 R35
./instances/Rome/grafo380.21.lgr N21 E25 M0.06 O R0
./instances/Rome/grafo6528.72.lgr N72 E87 M0.136 R15
./instances/Rome/grafo8935.88.lgr N88 E122 M0.181 R33
./instances/Rome/grafo300.13.lgr N13 E15 M0.047 O R0
./instances/Rome/grafo3357.53.lgr N53 E73 M0.115 R18
./instances/Rome/grafo4303.74.lgr N74 E94 M0.142 R20
./instances/Rome/grafo2418.17.lgr N17 E20 M0.034 O R0
./instances/Rome/grafo5339.43.lgr N43 E54 M0.107 R11
./instances/Rome/grafo7217.44.lgr N44 E53 M0.103 R8
./instances/Rome/grafo6743.82.lgr N82 E104 M0.158 R21
./instances/Rome/grafo4996.53.lgr N53 E69 M0.112 R15
./instances/Rome/grafo4727.66.lgr N66 E88 M0.135 R20
./instances/Rome/grafo4358.55.lgr N55 E87 M0.122 R30
./instances/Rome/grafo9931.39.lgr N39 E48 M0.089 R10
./instances/Rome/grafo5377.74.lgr N74 E109 M0.161 R35
./instances/Rome/grafo11144.92.lgr N92 E136 M0.196 R43
./instances/Rome/grafo4719.54.lgr N54 E78 M0.136 R22
./instances/Rome/grafo7692.42.lgr N42 E54 M0.101 R11
./instances/Rome/grafo3696.38.lgr N38 E50 M0.092 R13
./instances/Rome/grafo6503.59.lgr N59 E73 M0.115 R14
./instances/Rome/grafo7390.39.lgr N39 E59 M0.092 R18
./instances/Rome/grafo5360.36.lgr N36 E44 M0.094 R9
./instances/Rome/grafo2308.19.lgr N19 E21 M0.059 O R0
./instances/Rome/grafo3232.47.lgr N47 E55 M0.109 R9
./instances/Rome/grafo1273.26.lgr N26 E27 M0.042 O R0
./instances/Rome/grafo10923.97.lgr N97 E133 M0.195 R34
./instances/Rome/grafo7255.49.lgr N49 E58 M0.105 R8
./instances/Rome/grafo9251.65.lgr N65 E96 M0.158 R31
./instances/Rome/grafo11216.94.lgr N94 E127 M0.168 R33
./instances/Rome/grafo10917.94.lgr N94 E132 M0.204 R37
./instances/Rome/grafo4785.79.lgr N79 E109 M0.159 R29
./instances/Rome/grafo1981.24.lgr N24 E36 M0.077 R10
./instances/Rome/grafo5376.48.lgr N48 E68 M0.114 R18
./instances/Rome/grafo1966.24.lgr N24 E34 M0.086 R9
./instances/Rome/grafo8619.84.lgr N84 E117 M0.18 R32
./instances/Rome/grafo11600.91.lgr N91 E119 M0.163 R27
./instances/Rome/grafo1903.18.lgr N18 E21 M0.034 O R0
./instances/Rome/grafo1764.20.lgr N20 E25 M0.072 R5
./instances/Rome/grafo1623.27.lgr N27 E30 M0.068 O R0
./instances/Rome/grafo2190.36.lgr N36 E42 M0.083 O R0
./instances/Rome/grafo10865.100.lgr N100 E141 M0.186 R41
./instances/Rome/grafo2793.21.lgr N21 E20 M0.044 O R0
./instances/Rome/grafo8018.80.lgr N80 E105 M0.161 R25
./instances/Rome/grafo3856.38.lgr N38 E56 M0.1 R15
./instances/Rome/grafo988.11.lgr N11 E11 M0.032 O R0
./instances/Rome/grafo10085.35.lgr N35 E41 M0.087 O R0
./instances/Rome/grafo6902.44.lgr N44 E57 M0.114 R12
./instances/Rome/grafo2354.13.lgr N13 E16 M0.054 O R0
./instances/Rome/grafo5743.61.lgr N61 E92 M0.141 R31
./instances/Rome/grafo9667.69.lgr N69 E89 M0.149 R20
./instances/Rome/grafo5271.39.lgr N39 E46 M0.084 O R0
./instances/Rome/grafo5074.73.lgr N73 E95 M0.162 R23
./instances/Rome/grafo9650.78.lgr N78 E107 M0.233 R29
./instances/Rome/grafo4624.53.lgr N53 E64 M0.102 O R0
./instances/Rome/grafo10008.42.lgr N42 E61 M0.108 R16
./instances/Rome/grafo1292.28.lgr N28 E36 M0.082 O R0
./instances/Rome/grafo9915.91.lgr N91 E119 M0.164 R28
./instances/Rome/grafo5887.44.lgr N44 E52 M0.097 O R0
./instances/Rome/grafo11032.36.lgr N36 E45 M0.086 R9
./instances/Rome/grafo10612.94.lgr N94 E121 M0.186 R27
./instances/Rome/grafo7403.43.lgr N43 E57 M0.101 R14
./instances/Rome/grafo1948.36.lgr N36 E45 M0.089 R9
./instances/Rome/grafo11641.31.lgr N31 E36 M0.082 O R0
./instances/Rome/grafo7167.87.lgr N87 E126 M0.183 R38
./instances/Rome/grafo6426.48.lgr N48 E60 M0.106 R12
./instances/Rome/grafo6060.59.lgr N59 E72 M0.147 R13
./instances/Rome/grafo10507.93.lgr N93 E128 M0.186 R33
./instances/Rome/grafo2562.19.lgr N19 E28 M0.068 R6
./instances/Rome/grafo3099.39.lgr N39 E47 M0.092 O R0
./instances/Rome/grafo135.30.lgr N30 E40 M0.08 O R0
./instances/Rome/grafo940.20.lgr N20 E22 M0.069 O R0
./instances/Rome/grafo697.15.lgr N15 E25 M0.062 O R0
./instances/Rome/grafo3056.26.lgr N26 E36 M0.086 R10
./instances/Rome/grafo9425.78.lgr N78 E100 M0.144 R22
./instances/Rome/grafo4713.61.lgr N61 E88 M0.129 R26
./instances/Rome/grafo11596.34.lgr N34 E39 M0.088 O R0
./instances/Rome/grafo5905.46.lgr N46 E56 M0.11 R10
./instances/Rome/grafo4372.50.lgr N50 E62 M0.114 O R0
./instances/Rome/grafo1310.46.lgr N46 E61 M0.13 R14
./instances/Rome/grafo11044.95.lgr N95 E138 M0.199 R42
./instances/Rome/grafo9924.39.lgr N39 E52 M0.098 R13
./instances/Rome/grafo4568.80.lgr N80 E115 M0.163 R35
./instances/Rome/grafo6414.84.lgr N84 E99 M0.16 R14
./instances/Rome/grafo11322.38.lgr N38 E50 M0.103 R11
./instances/Rome/grafo10003.40.lgr N40 E50 M0.104 R8
./instances/Rome/grafo2759.16.lgr N16 E18 M0.052 O R0
./instances/Rome/grafo576.12.lgr N12 E14 M0.026 O R0
./instances/Rome/grafo4252.59.lgr N59 E83 M0.149 R22
./instances/Rome/grafo7667.47.lgr N47 E62 M0.12 R16
./instances/Rome/grafo230.14.lgr N14 E19 M0.062 O R0
./instances/Rome/grafo9839.79.lgr N79 E99 M0.161 R18
./instances/Rome/grafo10619.36.lgr N36 E41 M0.086 O R0
./instances/Rome/grafo11536.91.lgr N91 E132 M0.19 R37
./instances/Rome/grafo8367.76.lgr N76 E99 M0.158 R21
./instances/Rome/grafo1406.46.lgr N46 E56 M0.105 R6
./instances/Rome/grafo9111.85.lgr N85 E118 M0.172 R34
./instances/Rome/grafo6089.47.lgr N47 E53 M0.106 O R0
./instances/Rome/grafo7284.69.lgr N69 E87 M0.151 R17
./instances/Rome/grafo237.16.lgr N16 E17 M0.032 O R0
./instances/Rome/grafo6466.51.lgr N51 E64 M0.113 R14
./instances/Rome/grafo6148.39.lgr N39 E50 M0.094 R12
./instances/Rome/grafo11215.93.lgr N93 E129 M0.18 R35
./instances/Rome/grafo3509.45.lgr N45 E66 M0.116 R20
./instances/Rome/grafo3893.40.lgr N40 E44 M0.094 O R0
./instances/Rome/grafo10653.100.lgr N100 E141 M0.207 R40
./instances/Rome/grafo6232.39.lgr N39 E51 M0.086 R11
./instances/Rome/grafo3681.38.lgr N38 E48 M0.099 R8
./instances/Rome/grafo7291.39.lgr N39 E59 M0.104 R18
./instances/Rome/grafo5954.49.lgr N49 E61 M0.13 R13
./instances/Rome/grafo9064.68.lgr N68 E88 M0.144 R19
./instances/Rome/grafo10157.94.lgr N94 E120 M0.182 R27
./instances/Rome/grafo7953.79.lgr N79 E116 M0.177 R37
./instances/Rome/grafo1190.28.lgr N28 E32 M0.084 O R0
./instances/Rome/grafo9663.87.lgr N87 E119 M0.186 R31
./instances/Rome/grafo6956.39.lgr N39 E58 M0.099 R18
./instances/Rome/grafo5480.46.lgr N46 E63 M0.12 R17
./instances/Rome/grafo1319.25.lgr N25 E31 M0.068 O R0
./instances/Rome/grafo3481.97.lgr N97 E117 M0.177 R20
./instances/Rome/grafo603.26.lgr N26 E27 M0.044 O R0
./instances/Rome/grafo6094.39.lgr N39 E45 M0.092 O R0
./instances/Rome/grafo4163.70.lgr N70 E96 M0.148 R24
./instances/Rome/grafo5493.35.lgr N35 E53 M0.091 R19
./instances/Rome/grafo5936.46.lgr N46 E61 M0.105 R13
./instances/Rome/grafo11353.92.lgr N92 E117 M0.191 R25
./instances/Rome/grafo10624.91.lgr N91 E138 M0.188 R43
./instances/Rome/grafo7063.44.lgr N44 E52 M0.102 R8
./instances/Rome/grafo1313.31.lgr N31 E38 M0.11 O R0
./instances/Rome/grafo2233.15.lgr N15 E20 M0.05 O R0
./instances/Rome/grafo4539.64.lgr N64 E86 M0.137 R19
./instances/Rome/grafo7175.46.lgr N46 E67 M0.109 R22
./instances/Rome/grafo7204.41.lgr N41 E54 M0.098 R13
./instances/Rome/grafo11409.34.lgr N34 E35 M0.08 O R0
./instances/Rome/grafo7651.42.lgr N42 E54 M0.097 R12
./instances/Rome/grafo3310.46.lgr N46 E68 M0.123 R20
./instances/Rome/grafo9363.70.lgr N70 E95 M0.141 R24
./instances/Rome/grafo10252.96.lgr N96 E134 M0.202 R35
./instances/Rome/grafo4399.61.lgr N61 E76 M0.141 R14
./instances/Rome/grafo10617.34.lgr N34 E45 M0.098 O R0
./instances/Rome/grafo8842.89.lgr N89 E122 M0.172 R34
./instances/Rome/grafo3438.36.lgr N36 E52 M0.098 R12
./instances/Rome/grafo11129.34.lgr N34 E39 M0.079 O R0
./instances/Rome/grafo3572.53.lgr N53 E76 M0.118 R23
./instances/Rome/grafo4326.73.lgr N73 E97 M0.14 R22
./instances/Rome/grafo1236.48.lgr N48 E54 M0.098 O R0
./instances/Rome/grafo7162.44.lgr N44 E59 M0.107 R14
./instances/Rome/grafo9940.39.lgr N39 E50 M0.097 R9
./instances/Rome/grafo2603.22.lgr N22 E27 M0.065 O R0
./instances/Rome/grafo637.13.lgr N13 E12 M0.034 O R0
./instances/Rome/grafo357.14.lgr N14 E21 M0.057 O R0
./instances/Rome/grafo2073.32.lgr N32 E34 M0.075 O R0
./instances/Rome/grafo196.30.lgr N30 E36 M0.078 O R0
./instances/Rome/grafo3821.55.lgr N55 E87 M0.131 R28
./instances/Rome/grafo10546.98.lgr N98 E126 M0.199 R28
./instances/Rome/grafo7279.40.lgr N40 E53 M0.107 R12
./instances/Rome/grafo2460.14.lgr N14 E14 M0.033 O R0
./instances/Rome/grafo11406.92.lgr N92 E121 M0.171 R30
./instances/Rome/grafo3599.56.lgr N56 E80 M0.134 R23
./instances/Rome/grafo6379.39.lgr N39 E50 M0.101 R9
./instances/Rome/grafo672.39.lgr N39 E40 M0.084 O R0
./instances/Rome/grafo1096.44.lgr N44 E58 M0.104 R15
./instances/Rome/grafo5461.38.lgr N38 E44 M0.083 O R0
./instances/Rome/grafo2283.13.lgr N13 E18 M0.052 O R0
./instances/Rome/grafo6505.80.lgr N80 E106 M0.153 R25
./instances/Rome/grafo828.22.lgr N22 E24 M0.038 O R0
./instances/Rome/grafo11166.34.lgr N34 E43 M0.094 R8
./instances/Rome/grafo1419.47.lgr N47 E57 M0.1 O R0
./instances/Rome/grafo6087.39.lgr N39 E46 M0.098 R8
./instances/Rome/grafo10994.94.lgr N94 E126 M0.183 R32
./instances/Rome/grafo1909.13.lgr N13 E18 M0.061 O R0
./instances/Rome/grafo8102.82.lgr N82 E117 M0.172 R35
./instances/Rome/grafo8089.80.lgr N80 E107 M0.157 R25
./instances/Rome/grafo7066.53.lgr N53 E77 M0.117 R22
./instances/Rome/grafo226.14.lgr N14 E16 M0.053 O R0
./instances/Rome/grafo684.12.lgr N12 E17 M0.061 O R0
./instances/Rome/grafo8470.93.lgr N93 E117 M0.172 R24
./instances/Rome/grafo2565.17.lgr N17 E23 M0.061 O R0
./instances/Rome/grafo8175.78.lgr N78 E95 M0.142 R15
./instances/Rome/grafo2244.18.lgr N18 E20 M0.054 O R0
./instances/Rome/grafo5557.42.lgr N42 E50 M0.093 O R0
./instances/Rome/grafo9905.33.lgr N33 E41 M0.09 R8
./instances/Rome/grafo10823.96.lgr N96 E129 M0.193 R34
./instances/Rome/grafo459.17.lgr N17 E20 M0.06 O R0
./instances/Rome/grafo11429.37.lgr N37 E48 M0.104 R11
./instances/Rome/grafo2470.16.lgr N16 E20 M0.056 O R0
./instances/Rome/grafo3593.44.lgr N44 E59 M0.103 R13
./instances/Rome/grafo6213.59.lgr N59 E88 M0.124 R26
./instances/Rome/grafo5410.36.lgr N36 E45 M0.097 R9
./instances/Rome/grafo2434.21.lgr N21 E29 M0.058 O R0
./instances/Rome/grafo310.14.lgr N14 E16 M0.057 O R0
./instances/Rome/grafo4020.40.lgr N40 E50 M0.094 R9
./instances/Rome/grafo4584.64.lgr N64 E89 M0.126 R24
./instances/Rome/grafo4174.76.lgr N76 E98 M0.152 R19
./instances/Rome/grafo7083.91.lgr N91 E112 M0.165 R22
./instances/Rome/grafo7620.37.lgr N37 E46 M0.109 O R0
./instances/Rome/grafo5041.57.lgr N57 E63 M0.105 O R0
./instances/Rome/grafo3657.42.lgr N42 E56 M0.106 R13
./instances/Rome/grafo993.18.lgr N18 E23 M0.06 O R0
./instances/Rome/grafo215.20.lgr N20 E22 M0.058 O R0
./instances/Rome/grafo3018.24.lgr N24 E33 M0.081 R9
./instances/Rome/grafo8325.61.lgr N61 E82 M0.136 R21
./instances/Rome/grafo8288.82.lgr N82 E104 M0.162 R21
./instances/Rome/grafo8232.74.lgr N74 E98 M0.142 R20
./instances/Rome/grafo7585.48.lgr N48 E70 M0.124 R19
./instances/Rome/grafo507.24.lgr N24 E24 M0.045 O R0
./instances/Rome/grafo8444.83.lgr N83 E115 M0.175 R30
./instances/Rome/grafo2957.37.lgr N37 E52 M0.099 R15
./instances/Rome/grafo4604.78.lgr N78 E106 M0.159 R27
./instances/Rome/grafo9446.62.lgr N62 E86 M0.12 R23
./instances/Rome/grafo3598.55.lgr N55 E73 M0.117 R16
./instances/Rome/grafo4670.58.lgr N58 E74 M0.121 R16
./instances/Rome/grafo2181.41.lgr N41 E52 M0.109 O R0
./instances/Rome/grafo10179.97.lgr N97 E143 M0.197 R44
./instances/Rome/grafo10308.96.lgr N96 E125 M0.189 R27
./instances/Rome/grafo3732.58.lgr N58 E75 M0.114 R17
./instances/Rome/grafo2715.18.lgr N18 E21 M0.071 O R0
./instances/Rome/grafo11663.38.lgr N38 E52 M0.129 R15
./instances/Rome/grafo11615.33.lgr N33 E42 M0.079 O R0
./instances/Rome/grafo5038.55.lgr N55 E73 M0.12 R16
./instances/Rome/grafo5510.34.lgr N34 E44 M0.085 R10
./instances/Rome/grafo866.19.lgr N19 E21 M0.061 O R0
./instances/Rome/grafo6003.37.lgr N37 E50 M0.09 R12
./instances/Rome/grafo1734.11.lgr N11 E14 M0.053 O R0
./instances/Rome/grafo7060.42.lgr N42 E63 M0.113 R19
./instances/Rome/grafo11052.97.lgr N97 E134 M0.205 R37
./instances/Rome/grafo3177.39.lgr N39 E46 M0.093 R8
./instances/Rome/grafo11483.33.lgr N33 E42 M0.093 O R0
./instances/Rome/grafo8319.61.lgr N61 E87 M0.131 R24
./instances/Rome/grafo5572.82.lgr N82 E118 M0.18 R35
./instances/Rome/grafo10578.96.lgr N96 E139 M0.182 R42
./instances/Rome/grafo10312.91.lgr N91 E116 M0.175 R24
./instances/Rome/grafo10901.94.lgr N94 E132 M0.191 R38
./instances/Rome/grafo352.12.lgr N12 E12 M0.032 O R0
./instances/Rome/grafo3175.42.lgr N42 E57 M0.1 R13
./instances/Rome/grafo1635.16.lgr N16 E25 M0.056 O R0
./instances/Rome/grafo1589.31.lgr N31 E46 M0.091 R13
./instances/Rome/grafo8321.78.lgr N78 E117 M0.154 R39
./instances/Rome/grafo3866.35.lgr N35 E43 M0.096 R9
./instances/Rome/grafo3149.41.lgr N41 E48 M0.118 O R0
./instances/Rome/grafo3347.35.lgr N35 E48 M0.094 R12
./instances/Rome/grafo676.11.lgr N11 E10 M0.038 O R0
./instances/Rome/grafo7315.50.lgr N50 E64 M0.12 R14
./instances/Rome/grafo6009.42.lgr N42 E66 M0.127 R21
./instances/Rome/grafo7395.40.lgr N40 E55 M0.098 R15
./instances/Rome/grafo7014.47.lgr N47 E63 M0.127 R16
./instances/Rome/grafo5565.41.lgr N41 E53 M0.107 R12
./instances/Rome/grafo6670.84.lgr N84 E121 M0.17 R34
./instances/Rome/grafo3665.54.lgr N54 E77 M0.134 R20
./instances/Rome/grafo1961.15.lgr N15 E16 M0.033 O R0
./instances/Rome/grafo4800.73.lgr N73 E89 M0.139 R16
./instances/Rome/grafo320.35.lgr N35 E44 M0.098 R7
./instances/Rome/grafo918.24.lgr N24 E24 M0.045 O R0
./instances/Rome/grafo1454.49.lgr N49 E59 M0.112 R10
./instances/Rome/grafo2061.25.lgr N25 E31 M0.073 O R0
./instances/Rome/grafo4176.81.lgr N81 E102 M0.171 R20
./instances/Rome/grafo9336.63.lgr N63 E89 M0.132 R24
./instances/Rome/grafo4347.77.lgr N77 E101 M0.158 R22
./instances/Rome/grafo7913.71.lgr N71 E94 M0.131 R22
./instances/Rome/grafo4193.74.lgr N74 E103 M0.158 R29
./instances/Rome/grafo8465.85.lgr N85 E116 M0.167 R30
./instances/Rome/grafo287.19.lgr N19 E23 M0.063 O R0
./instances/Rome/grafo6067.36.lgr N36 E43 M0.088 R7
./instances/Rome/grafo7183.53.lgr N53 E80 M0.122 R26
./instances/Rome/grafo4561.62.lgr N62 E82 M0.14 R20
./instances/Rome/grafo6942.46.lgr N46 E64 M0.115 R18
./instances/Rome/grafo4724.75.lgr N75 E107 M0.161 R29
./instances/Rome/grafo7538.63.lgr N63 E79 M0.126 R16
./instances/Rome/grafo3892.35.lgr N35 E41 M0.086 O R0
./instances/Rome/grafo9508.69.lgr N69 E86 M0.136 R18
./instances/Rome/grafo3795.56.lgr N56 E62 M0.105 O R0
./instances/Rome/grafo4522.81.lgr N81 E94 M0.148 R14
./instances/Rome/grafo3736.39.lgr N39 E52 M0.095 R12
./instances/Rome/grafo10683.97.lgr N97 E124 M0.185 R28
./instances/Rome/grafo5553.37.lgr N37 E46 M0.094 R10
./instances/Rome/grafo3463.58.lgr N58 E77 M0.129 R20
./instances/Rome/grafo9007.64.lgr N64 E101 M0.144 R32
./instances/Rome/grafo1566.58.lgr N58 E62 M0.112 O R0
./instances/Rome/grafo314.18.lgr N18 E18 M0.034 O R0
./instances/Rome/grafo6347.46.lgr N46 E66 M0.112 R18
./instances/Rome/grafo7910.88.lgr N88 E125 M0.181 R37
./instances/Rome/grafo4914.54.lgr N54 E71 M0.119 R16
./instances/Rome/grafo6865.42.lgr N42 E52 M0.092 O R0
./instances/Rome/grafo7402.57.lgr N57 E70 M0.141 R14
./instances/Rome/grafo2515.12.lgr N12 E14 M0.029 O R0
./instances/Rome/grafo386.15.lgr N15 E24 M0.078 R8
./instances/Rome/grafo10949.95.lgr N95 E135 M0.202 R40
./instances/Rome/grafo3243.39.lgr N39 E51 M0.098 R12
./instances/Rome/grafo10835.39.lgr N39 E45 M0.089 O R0
./instances/Rome/grafo4648.59.lgr N59 E74 M0.134 R14
./instances/Rome/grafo5153.33.lgr N33 E40 M0.09 O R0
./instances/Rome/grafo7043.96.lgr N96 E126 M0.181 R29
./instances/Rome/grafo2030.30.lgr N30 E44 M0.094 R15
./instances/Rome/grafo9576.92.lgr N92 E123 M0.186 R32
./instances/Rome/grafo9078.70.lgr N70 E88 M0.137 R18
./instances/Rome/grafo11575.38.lgr N38 E46 M0.092 R9
./instances/Rome/grafo9420.64.lgr N64 E85 M0.127 R20
./instances/Rome/grafo4069.50.lgr N50 E64 M0.109 R14
./instances/Rome/grafo4298.73.lgr N73 E91 M0.182 R16
./instances/Rome/grafo5824.77.lgr N77 E95 M0.145 R18
./instances/Rome/grafo446.17.lgr N17 E23 M0.059 O R0
./instances/Rome/grafo391.15.lgr N15 E20 M0.055 O R0
./instances/Rome/grafo11332.34.lgr N34 E40 M0.078 O R0
./instances/Rome/grafo10217.99.lgr N99 E133 M0.189 R35
./instances/Rome/grafo9194.62.lgr N62 E78 M0.134 R15
./instances/Rome/grafo7120.84.lgr N84 E111 M0.179 R26
./instances/Rome/grafo2456.22.lgr N22 E26 M0.062 O R0
./instances/Rome/grafo822.11.lgr N11 E13 M0.05 O R0
./instances/Rome/grafo4529.77.lgr N77 E107 M0.152 R28
./instances/Rome/grafo8526.76.lgr N76 E101 M0.155 R24
./instances/Rome/grafo8968.90.lgr N90 E116 M0.173 R26
./instances/Rome/grafo5693.34.lgr N34 E46 M0.096 R10
./instances/Rome/grafo9820.62.lgr N62 E82 M0.14 R20
./instances/Rome/grafo5631.67.lgr N67 E85 M0.138 R18
./instances/Rome/grafo3287.40.lgr N40 E52 M0.093 O R0
./instances/Rome/grafo803.15.lgr N15 E18 M0.056 O R0
./instances/Rome/grafo8306.76.lgr N76 E95 M0.15 R18
./instances/Rome/grafo8913.88.lgr N88 E107 M0.168 R20
./instances/Rome/grafo7452.45.lgr N45 E54 M0.092 O R0
./instances/Rome/grafo1081.15.lgr N15 E24 M0.077 O R0
./instances/Rome/grafo8461.64.lgr N64 E79 M0.149 R15
./instances/Rome/grafo10441.98.lgr N98 E137 M0.207 R38
./instances/Rome/grafo5039.71.lgr N71 E96 M0.139 R23
./instances/Rome/grafo9649.70.lgr N70 E86 M0.127 R15
./instances/Rome/grafo10882.95.lgr N95 E136 M0.186 R41
./instances/Rome/grafo10262.100.lgr N100 E136 M0.214 R34
./instances/Rome/grafo4127.59.lgr N59 E79 M0.128 R18
./instances/Rome/grafo9944.41.lgr N41 E49 M0.083 O R0
./instances/Rome/grafo5680.37.lgr N37 E53 M0.097 R14
./instances/Rome/grafo3826.51.lgr N51 E63 M0.112 R12
./instances/Rome/grafo671.13.lgr N13 E15 M0.028 O R0
./instances/Rome/grafo6912.37.lgr N37 E46 M0.085 O R0
./instances/Rome/grafo2464.34.lgr N34 E38 M0.08 O R0
./instances/Rome/grafo3680.99.lgr N99 E147 M0.217 R48
./instances/Rome/grafo6957.39.lgr N39 E54 M0.096 R15
./instances/Rome/grafo451.23.lgr N23 E23 M0.042 O R0
./instances/Rome/grafo7650.37.lgr N37 E52 M0.096 R15
./instances/Rome/grafo959.24.lgr N24 E26 M0.062 O R0
./instances/Rome/grafo1200.27.lgr N27 E36 M0.078 O R0
./instances/Rome/grafo2594.17.lgr N17 E21 M0.059 O R0
./instances/Rome/grafo5709.59.lgr N59 E76 M0.133 R17
./instances/Rome/grafo9597.96.lgr N96 E120 M0.187 R25
./instances/Rome/grafo5211.40.lgr N40 E54 M0.134 R15
./instances/Rome/grafo9603.85.lgr N85 E110 M0.172 R26
./instances/Rome/grafo496.15.lgr N15 E20 M0.062 O R0
./instances/Rome/grafo8329.78.lgr N78 E99 M0.149 R19
./instances/Rome/grafo1433.47.lgr N47 E60 M0.109 R12
./instances/Rome/grafo133.16.lgr N16 E17 M0.035 O R0
./instances/Rome/grafo1587.29.lgr N29 E35 M0.078 O R0
./instances/Rome/grafo4527.64.lgr N64 E80 M0.134 R14
./instances/Rome/grafo8099.75.lgr N75 E99 M0.156 R24
./instances/Rome/grafo11423.35.lgr N35 E42 M0.087 O R0
./instances/Rome/grafo1590.45.lgr N45 E50 M0.099 O R0
./instances/Rome/grafo7227.38.lgr N38 E54 M0.096 R15
./instances/Rome/grafo11093.100.lgr N100 E130 M0.191 R29
./instances/Rome/grafo9195.66.lgr N66 E86 M0.14 R21
./instances/Rome/grafo7765.78.lgr N78 E99 M0.147 R19
./instances/Rome/grafo10058.32.lgr N32 E40 M0.087 R8
./instances/Rome/grafo6867.45.lgr N45 E73 M0.122 R25
./instances/Rome/grafo3329.39.lgr N39 E50 M0.093 R11
./instances/Rome/grafo8154.91.lgr N91 E109 M0.174 R19
./instances/Rome/grafo9555.70.lgr N70 E92 M0.13 R22
./instances/Rome/grafo10961.96.lgr N96 E126 M0.184 R29
./instances/Rome/grafo7801.70.lgr N70 E88 M0.147 R18
./instances/Rome/grafo2999.26.lgr N26 E30 M0.068 O R0
./instances/Rome/grafo1677.21.lgr N21 E20 M0.041 O R0
./instances/Rome/grafo2829.17.lgr N17 E20 M0.059 O R0
./instances/Rome/grafo4936.83.lgr N83 E112 M0.158 R28
./instances/Rome/grafo7697.45.lgr N45 E65 M0.112 R18
./instances/Rome/grafo3471.40.lgr N40 E51 M0.096 R11
./instances/Rome/grafo8201.85.lgr N85 E117 M0.17 R32
./instances/Rome/grafo11067.98.lgr N98 E137 M0.186 R36
./instances/Rome/grafo3265.41.lgr N41 E62 M0.111 R18
./instances/Rome/grafo1426.65.lgr N65 E85 M0.135 R21
./instances/Rome/grafo6610.45.lgr N45 E63 M0.114 R17
./instances/Rome/grafo8014.88.lgr N88 E123 M0.173 R33
./instances/Rome/grafo200.11.lgr N11 E17 M0.052 O R0
./instances/Rome/grafo9123.68.lgr N68 E103 M0.142 R34
./instances/Rome/grafo2335.12.lgr N12 E14 M0.05 O R0
./instances/Rome/grafo855.15.lgr N15 E17 M0.057 O R0
./instances/Rome/grafo10156.97.lgr N97 E148 M0.215 R50
./instances/Rome/grafo1524.46.lgr N46 E61 M0.102 R15
./instances/Rome/grafo9988.38.lgr N38 E48 M0.094 R11
./instances/Rome/grafo10545.93.lgr N93 E121 M0.17 R26
./instances/Rome/grafo11203.100.lgr N100 E131 M0.198 R32
./instances/Rome/grafo8066.79.lgr N79 E104 M0.166 R24
./instances/Rome/grafo5306.43.lgr N43 E58 M0.093 R14
./instances/Rome/grafo1252.30.lgr N30 E34 M0.074 O R0
./instances/Rome/grafo509.21.lgr N21 E29 M0.063 R8
./instances/Rome/grafo4114.58.lgr N58 E81 M0.139 R21
./instances/Rome/grafo1870.14.lgr N14 E21 M0.056 O R0
./instances/Rome/grafo6763.40.lgr N40 E60 M0.11 R19
./instances/Rome/grafo3362.51.lgr N51 E63 M0.112 R13
./instances/Rome/grafo354.12.lgr N12 E12 M0.03 O R0
./instances/Rome/grafo5986.62.lgr N62 E88 M0.155 R25
./instances/Rome/grafo7686.41.lgr N41 E57 M0.108 R14
./instances/Rome/grafo2379.35.lgr N35 E45 M0.099 R10
./instances/Rome/grafo3398.59.lgr N59 E87 M0.122 R26
./instances/Rome/grafo7582.45.lgr N45 E55 M0.103 R11
./instances/Rome/grafo7595.74.lgr N74 E97 M0.147 R21
./instances/Rome/grafo10873.97.lgr N97 E131 M0.199 R33
./instances/Rome/grafo9836.62.lgr N62 E81 M0.136 R19
./instances/Rome/grafo172.30.lgr N30 E33 M0.075 O R0
./instances/Rome/grafo9070.67.lgr N67 E88 M0.13 R21
./instances/Rome/grafo8516.79.lgr N79 E98 M0.159 R18
./instances/Rome/grafo3744.50.lgr N50 E72 M0.118 R22
./instances/Rome/grafo1375.26.lgr N26 E31 M0.078 R6
./instances/Rome/grafo6605.46.lgr N46 E57 M0.092 O R0
./instances/Rome/grafo9749.68.lgr N68 E82 M0.134 R15
./instances/Rome/grafo9609.63.lgr N63 E92 M0.129 R29
./instances/Rome/grafo10468.99.lgr N99 E129 M0.199 R28
./instances/Rome/grafo2664.21.lgr N21 E25 M0.065 O R0
./instances/Rome/grafo7349.43.lgr N43 E51 M0.097 R9
./instances/Rome/grafo699.14.lgr N14 E13 M0.037 O R0
./instances/Rome/grafo3990.39.lgr N39 E46 M0.084 O R0
./instances/Rome/grafo7471.64.lgr N64 E76 M0.135 R11
./instances/Rome/grafo4454.68.lgr N68 E96 M0.149 R23
./instances/Rome/grafo11091.97.lgr N97 E125 M0.196 R28
./instances/Rome/grafo5047.60.lgr N60 E92 M0.146 R27
./instances/Rome/grafo8892.100.lgr N100 E140 M0.212 R41
./instances/Rome/grafo10530.100.lgr N100 E130 M0.2 R31
./instances/Rome/grafo3567.52.lgr N52 E68 M0.121 R17
./instances/Rome/grafo1900.19.lgr N19 E22 M0.059 O R0
./instances/Rome/grafo8499.99.lgr N99 E130 M0.19 R31
./instances/Rome/grafo7980.62.lgr N62 E92 M0.126 R28
./instances/Rome/grafo8756.90.lgr N90 E117 M0.18 R27
./instances/Rome/grafo1398.24.lgr N24 E25 M0.063 O R0
./instances/Rome/grafo5032.57.lgr N57 E69 M0.169 R12
./instances/Rome/grafo10005.39.lgr N39 E49 M0.098 R11
./instances/Rome/grafo4574.77.lgr N77 E103 M0.155 R23
./instances/Rome/grafo5197.34.lgr N34 E36 M0.076 O R0
./instances/Rome/grafo5476.43.lgr N43 E51 M0.142 R9
./instances/Rome/grafo9600.65.lgr N65 E82 M0.128 R15
./instances/Rome/grafo9968.38.lgr N38 E44 M0.09 O R0
./instances/Rome/grafo1895.14.lgr N14 E16 M0.054 O R0
./instances/Rome/grafo10032.38.lgr N38 E47 M0.092 R10
./instances/Rome/grafo4835.59.lgr N59 E80 M0.135 R21
./instances/Rome/grafo10547.94.lgr N94 E137 M0.179 R41
./instances/Rome/grafo4762.54.lgr N54 E70 M0.129 R14
./instances/Rome/grafo8560.71.lgr N71 E93 M0.146 R22
./instances/Rome/grafo1127.19.lgr N19 E22 M0.061 O R0
./instances/Rome/grafo4656.66.lgr N66 E81 M0.13 R15
./instances/Rome/grafo6442.45.lgr N45 E55 M0.104 R11
./instances/Rome/grafo11476.32.lgr N32 E38 M0.075 O R0
./instances/Rome/grafo9009.71.lgr N71 E83 M0.166 R12
./instances/Rome/grafo3053.42.lgr N42 E47 M0.084 O R0
./instances/Rome/grafo2630.22.lgr N22 E27 M0.084 O R0
./instances/Rome/grafo1029.16.lgr N16 E16 M0.044 O R0
./instances/Rome/grafo5278.39.lgr N39 E61 M0.097 R21
./instances/Rome/grafo7924.72.lgr N72 E96 M0.147 R21
./instances/Rome/grafo9332.89.lgr N89 E116 M0.174 R26
./instances/Rome/grafo6686.42.lgr N42 E54 M0.103 R11
./instances/Rome/grafo277.13.lgr N13 E15 M0.056 O R0
./instances/Rome/grafo1708.21.lgr N21 E26 M0.059 O R0
./instances/Rome/grafo9755.77.lgr N77 E109 M0.157 R31
./instances/Rome/grafo3860.42.lgr N42 E47 M0.098 R5
./instances/Rome/grafo891.13.lgr N13 E13 M0.034 O R0
./instances/Rome/grafo11208.38.lgr N38 E47 M0.101 R10
./instances/Rome/grafo7199.56.lgr N56 E79 M0.133 R21
./instances/Rome/grafo6929.40.lgr N40 E56 M0.091 R14
./instances/Rome/grafo8363.69.lgr N69 E91 M0.163 R22
./instances/Rome/grafo9535.61.lgr N61 E78 M0.139 R17
./instances/Rome/grafo3901.32.lgr N32 E38 M0.084 R5
./instances/Rome/grafo10649.95.lgr N95 E125 M0.172 R31
./instances/Rome/grafo8984.66.lgr N66 E92 M0.131 R25
./instances/Rome/grafo3466.56.lgr N56 E79 M0.125 R23
./instances/Rome/grafo9124.64.lgr N64 E89 M0.127 R23
./instances/Rome/grafo7074.41.lgr N41 E50 M0.097 O R0
./instances/Rome/grafo3530.33.lgr N33 E38 M0.081 O R0
./instances/Rome/grafo8177.88.lgr N88 E123 M0.182 R34
./instances/Rome/grafo482.13.lgr N13 E18 M0.058 O R0
./instances/Rome/grafo6270.42.lgr N42 E54 M0.092 R11
./instances/Rome/grafo7125.42.lgr N42 E52 M0.099 R10
./instances/Rome/grafo10650.98.lgr N98 E141 M0.194 R42
./instances/Rome/grafo9976.34.lgr N34 E43 M0.091 R8
./instances/Rome/grafo9601.64.lgr N64 E99 M0.138 R31
./instances/Rome/grafo11219.94.lgr N94 E131 M0.21 R37
./instances/Rome/grafo10313.94.lgr N94 E118 M0.177 R24
./instances/Rome/grafo312.27.lgr N27 E35 M0.074 O R0
./instances/Rome/grafo3190.53.lgr N53 E84 M0.12 R29
./instances/Rome/grafo4562.60.lgr N60 E79 M0.126 R20
./instances/Rome/grafo4292.75.lgr N75 E103 M0.15 R28
./instances/Rome/grafo1538.68.lgr N68 E84 M0.138 R16
./instances/Rome/grafo7613.54.lgr N54 E78 M0.124 R22
./instances/Rome/grafo10278.40.lgr N40 E55 M0.102 R15
./instances/Rome/grafo4115.57.lgr N57 E80 M0.124 R22
./instances/Rome/grafo5508.33.lgr N33 E41 M0.084 R9
./instances/Rome/grafo10558.97.lgr N97 E131 M0.179 R35
./instances/Rome/grafo11084.36.lgr N36 E44 M0.1 R8
./instances/Rome/grafo2749.33.lgr N33 E40 M0.087 R8
./instances/Rome/grafo9339.83.lgr N83 E108 M0.169 R26
./instances/Rome/grafo5052.53.lgr N53 E77 M0.119 R23
./instances/Rome/grafo10231.32.lgr N32 E35 M0.064 O R0
./instances/Rome/grafo8189.85.lgr N85 E116 M0.178 R31
./instances/Rome/grafo11232.92.lgr N92 E132 M0.179 R38
./instances/Rome/grafo4837.77.lgr N77 E106 M0.159 R28
./instances/Rome/grafo5440.44.lgr N44 E60 M0.109 R15
./instances/Rome/grafo11466.39.lgr N39 E47 M0.092 R8
./instances/Rome/grafo483.15.lgr N15 E20 M0.062 O R0
./instances/Rome/grafo7685.40.lgr N40 E63 M0.106 R19
./instances/Rome/grafo11514.33.lgr N33 E40 M0.081 O R0
./instances/Rome/grafo7562.51.lgr N51 E81 M0.123 R26
./instances/Rome/grafo1278.27.lgr N27 E30 M0.07 O R0
./instances/Rome/grafo2689.21.lgr N21 E28 M0.06 O R0
./instances/Rome/grafo2861.16.lgr N16 E15 M0.036 O R0
./instances/Rome/grafo10760.96.lgr N96 E145 M0.19 R48
./instances/Rome/grafo3179.41.lgr N41 E56 M0.104 R15
./instances/Rome/grafo3228.40.lgr N40 E53 M0.09 O R0
./instances/Rome/grafo9724.64.lgr N64 E85 M0.132 R22
./instances/Rome/grafo2067.25.lgr N25 E28 M0.069 O R0
./instances/Rome/grafo797.14.lgr N14 E15 M0.032 O R0
./instances/Rome/grafo549.15.lgr N15 E19 M0.051 O R0
./instances/Rome/grafo2108.26.lgr N26 E35 M0.077 R9
./instances/Rome/grafo1360.25.lgr N25 E30 M0.065 O R0
./instances/Rome/grafo11452.38.lgr N38 E50 M0.092 R12
./instances/Rome/grafo9280.62.lgr N62 E75 M0.121 R13
./instances/Rome/grafo3483.35.lgr N35 E41 M0.085 O R0
./instances/Rome/grafo9710.78.lgr N78 E111 M0.164 R31
./instances/Rome/grafo11562.36.lgr N36 E53 M0.095 R15
./instances/Rome/grafo5196.73.lgr N73 E90 M0.147 R17
./instances/Rome/grafo5638.36.lgr N36 E43 M0.096 O R0
./instances/Rome/grafo6498.40.lgr N40 E52 M0.098 R11
./instances/Rome/grafo7086.47.lgr N47 E58 M0.105 R12
./instances/Rome/grafo2795.25.lgr N25 E31 M0.074 O R0
./instances/Rome/grafo3921.34.lgr N34 E46 M0.087 R11
./instances/Rome/grafo3389.46.lgr N46 E65 M0.113 R17
./instances/Rome/grafo6557.45.lgr N45 E58 M0.115 R13
./instances/Rome/grafo3101.11.lgr N11 E11 M0.031 O R0
./instances/Rome/grafo7214.43.lgr N43 E55 M0.1 R11
./instances/Rome/grafo8689.87.lgr N87 E127 M0.186 R39
./instances/Rome/grafo3999.42.lgr N42 E61 M0.111 R20
./instances/Rome/grafo3743.35.lgr N35 E47 M0.093 R11
./instances/Rome/grafo2514.15.lgr N15 E18 M0.056 O R0
./instances/Rome/grafo1271.25.lgr N25 E30 M0.066 O R0
./instances/Rome/grafo5570.37.lgr N37 E49 M0.091 O R0
./instances/Rome/grafo2983.25.lgr N25 E28 M0.066 O R0
./instances/Rome/grafo6954.75.lgr N75 E91 M0.147 R14
./instances/Rome/grafo3106.32.lgr N32 E38 M0.079 O R0
./instances/Rome/grafo11109.94.lgr N94 E130 M0.199 R37
./instances/Rome/grafo5869.45.lgr N45 E60 M0.106 R16
./instances/Rome/grafo1306.27.lgr N27 E29 M0.065 O R0
./instances/Rome/grafo7379.43.lgr N43 E58 M0.101 R13
./instances/Rome/grafo4024.42.lgr N42 E55 M0.102 R12
./instances/Rome/grafo3919.38.lgr N38 E53 M0.094 R15
./instances/Rome/grafo1412.28.lgr N28 E29 M0.07 O R0
./instances/Rome/grafo9165.68.lgr N68 E91 M0.146 R24
./instances/Rome/grafo11654.35.lgr N35 E46 M0.093 R12
./instances/Rome/grafo10872.93.lgr N93 E115 M0.184 R18
./instances/Rome/grafo6390.48.lgr N48 E66 M0.116 R19
./instances/Rome/grafo7485.42.lgr N42 E56 M0.103 R15
./instances/Rome/grafo6292.74.lgr N74 E104 M0.161 R29
./instances/Rome/grafo814.14.lgr N14 E14 M0.038 O R0
./instances/Rome/grafo11276.92.lgr N92 E133 M0.197 R38
./instances/Rome/grafo4120.76.lgr N76 E99 M0.16 R23
./instances/Rome/grafo3071.23.lgr N23 E24 M0.064 O R0
./instances/Rome/grafo8858.92.lgr N92 E127 M0.17 R34
./instances/Rome/grafo8258.78.lgr N78 E105 M0.176 R25
./instances/Rome/grafo3304.36.lgr N36 E47 M0.098 R10
./instances/Rome/grafo5731.45.lgr N45 E70 M0.125 R23
./instances/Rome/grafo10280.37.lgr N37 E48 M0.097 R12
./instances/Rome/grafo3555.40.lgr N40 E49 M0.097 R9
./instances/Rome/grafo10625.100.lgr N100 E128 M0.186 R27
./instances/Rome/grafo6208.40.lgr N40 E53 M0.097 R14
./instances/Rome/grafo7383.38.lgr N38 E44 M0.087 O R0
./instances/Rome/grafo9090.64.lgr N64 E88 M0.13 R23
./instances/Rome/grafo5635.47.lgr N47 E56 M0.1 R9
./instances/Rome/grafo6599.36.lgr N36 E47 M0.1 R11
./instances/Rome/grafo7916.82.lgr N82 E104 M0.17 R22
./instances/Rome/grafo6906.45.lgr N45 E66 M0.116 R19
./instances/Rome/grafo778.15.lgr N15 E17 M0.054 O R0
./instances/Rome/grafo6708.49.lgr N49 E62 M0.11 R13
./instances/Rome/grafo7434.52.lgr N52 E64 M0.11 R9
./instances/Rome/grafo3302.35.lgr N35 E42 M0.098 O R0
./instances/Rome/grafo11035.99.lgr N99 E139 M0.189 R39
./instances/Rome/grafo10876.98.lgr N98 E140 M0.213 R41
./instances/Rome/grafo6123.38.lgr N38 E50 M0.1 R13
./instances/Rome/grafo9977.38.lgr N38 E46 M0.101 R9
./instances/Rome/grafo10708.35.lgr N35 E46 M0.085 R12
./instances/Rome/grafo3648.53.lgr N53 E63 M0.113 R11
./instances/Rome/grafo4329.54.lgr N54 E68 M0.128 R14
./instances/Rome/grafo10222.99.lgr N99 E128 M0.187 R30
./instances/Rome/grafo2580.15.lgr N15 E15 M0.035 O R0
./instances/Rome/grafo550.15.lgr N15 E19 M0.057 O R0
./instances/Rome/grafo10398.35.lgr N35 E40 M0.085 O R0
./instances/Rome/grafo5543.32.lgr N32 E37 M0.073 O R0
./instances/Rome/grafo9042.98.lgr N98 E131 M0.201 R33
./instances/Rome/grafo2785.14.lgr N14 E17 M0.055 O R0
./instances/Rome/grafo7779.70.lgr N70 E90 M0.138 R18
./instances/Rome/grafo591.25.lgr N25 E26 M0.044 O R0
./instances/Rome/grafo9200.68.lgr N68 E94 M0.145 R24
./instances/Rome/grafo10946.92.lgr N92 E120 M0.181 R28
./instances/Rome/grafo2427.19.lgr N19 E24 M0.058 O R0
./instances/Rome/grafo8426.75.lgr N75 E99 M0.156 R23
./instances/Rome/grafo997.11.lgr N11 E12 M0.05 O R0
./instances/Rome/grafo11673.32.lgr N32 E37 M0.078 O R0
./instances/Rome/grafo4274.75.lgr N75 E101 M0.152 R26
./instances/Rome/grafo10738.96.lgr N96 E124 M0.186 R29
./instances/Rome/grafo6137.39.lgr N39 E47 M0.093 O R0
./instances/Rome/grafo5367.38.lgr N38 E47 M0.096 R7
./instances/Rome/grafo6587.45.lgr N45 E53 M0.109 R8
./instances/Rome/grafo5274.35.lgr N35 E43 M0.085 O R0
./instances/Rome/grafo11076.97.lgr N97 E136 M0.193 R39
./instances/Rome/grafo2161.29.lgr N29 E34 M0.072 O R0
./instances/Rome/grafo3008.32.lgr N32 E47 M0.087 R15
./instances/Rome/grafo8717.90.lgr N90 E118 M0.175 R29
./instances/Rome/grafo6882.65.lgr N65 E72 M0.122 O R0
./instances/Rome/grafo2970.38.lgr N38 E51 M0.097 R10
./instances/Rome/grafo8567.85.lgr N85 E122 M0.173 R34
./instances/Rome/grafo2846.21.lgr N21 E30 M0.064 O R0
./instances/Rome/grafo2638.34.lgr N34 E35 M0.078 O R0
./instances/Rome/grafo5816.33.lgr N33 E37 M0.08 O R0
./instances/Rome/grafo10929.94.lgr N94 E130 M0.198 R35
./instances/Rome/grafo9565.86.lgr N86 E111 M0.194 R22
./instances/Rome/grafo5482.36.lgr N36 E46 M0.092 R10
./instances/Rome/grafo6436.74.lgr N74 E95 M0.149 R18
./instances/Rome/grafo2546.19.lgr N19 E24 M0.06 O R0
./instances/Rome/grafo4424.56.lgr N56 E74 M0.121 R17
./instances/Rome/grafo3269.43.lgr N43 E58 M0.138 R13
./instances/Rome/grafo785.16.lgr N16 E16 M0.035 O R0
./instances/Rome/grafo2078.29.lgr N29 E37 M0.089 R7
./instances/Rome/grafo10154.94.lgr N94 E132 M0.202 R37
./instances/Rome/grafo1690.20.lgr N20 E24 M0.065 O R0
./instances/Rome/grafo1613.54.lgr N54 E71 M0.12 R17
./instances/Rome/grafo7409.40.lgr N40 E48 M0.1 R8
./instances/Rome/grafo8414.74.lgr N74 E101 M0.166 R26
./instances/Rome/grafo5975.45.lgr N45 E52 M0.108 R8
./instances/Rome/grafo1887.56.lgr N56 E72 M0.145 R16
./instances/Rome/grafo10040.32.lgr N32 E36 M0.071 O R0
./instances/Rome/grafo2339.14.lgr N14 E15 M0.044 O R0
./instances/Rome/grafo7874.70.lgr N70 E103 M0.149 R28
./instances/Rome/grafo560.18.lgr N18 E19 M0.037 O R0
./instances/Rome/grafo6370.51.lgr N51 E79 M0.125 R27
./instances/Rome/grafo1280.28.lgr N28 E32 M0.074 O R0
./instances/Rome/grafo816.17.lgr N17 E18 M0.039 O R0
./instances/Rome/grafo11237.35.lgr N35 E41 M0.082 O R0
./instances/Rome/grafo3443.51.lgr N51 E73 M0.127 R22
./instances/Rome/grafo1739.16.lgr N16 E21 M0.063 O R0
./instances/Rome/grafo10881.97.lgr N97 E130 M0.188 R32
./instances/Rome/grafo1544.45.lgr N45 E54 M0.104 R8
./instances/Rome/grafo1874.36.lgr N36 E48 M0.092 R12
./instances/Rome/grafo8137.86.lgr N86 E122 M0.183 R36
./instances/Rome/grafo8610.60.lgr N60 E77 M0.128 R15
./instances/Rome/grafo3815.55.lgr N55 E76 M0.127 R21
./instances/Rome/grafo10105.93.lgr N93 E137 M0.197 R42
./instances/Rome/grafo6399.55.lgr N55 E79 M0.136 R22
./instances/Rome/grafo9942.32.lgr N32 E37 M0.076 O R0
./instances/Rome/grafo403.14.lgr N14 E15 M0.049 O R0
./instances/Rome/grafo5527.34.lgr N34 E47 M0.087 R11
./instances/Rome/grafo5899.38.lgr N38 E42 M0.09 O R0
./instances/Rome/grafo8800.93.lgr N93 E129 M0.18 R33
./instances/Rome/grafo5400.74.lgr N74 E99 M0.153 R26
./instances/Rome/grafo4288.64.lgr N64 E81 M0.125 R17
./instances/Rome/grafo8651.92.lgr N92 E126 M0.171 R33
./instances/Rome/grafo1729.13.lgr N13 E19 M0.056 O R0
./instances/Rome/grafo5255.47.lgr N47 E64 M0.115 R17
./instances/Rome/grafo9139.85.lgr N85 E122 M0.179 R35
./instances/Rome/grafo9843.83.lgr N83 E103 M0.168 R20
./instances/Rome/grafo467.15.lgr N15 E24 M0.058 O R0
./instances/Rome/grafo7925.81.lgr N81 E116 M0.189 R34
./instances/Rome/grafo6792.59.lgr N59 E76 M0.125 R15
./instances/Rome/grafo11647.90.lgr N90 E130 M0.2 R38
./instances/Rome/grafo10820.100.lgr N100 E141 M0.193 R38
./instances/Rome/grafo710.15.lgr N15 E21 M0.061 R6
./instances/Rome/grafo1415.58.lgr N58 E65 M0.114 O R0
./instances/Rome/grafo748.11.lgr N11 E11 M0.032 O R0
./instances/Rome/grafo8757.96.lgr N96 E119 M0.182 R24
./instances/Rome/grafo5297.44.lgr N44 E63 M0.111 R19
./instances/Rome/grafo619.13.lgr N13 E15 M0.03 O R0
./instances/Rome/grafo11388.40.lgr N40 E49 M0.102 R9
./instances/Rome/grafo9315.87.lgr N87 E117 M0.179 R31
./instances/Rome/grafo7206.43.lgr N43 E50 M0.099 R8
./instances/Rome/grafo971.17.lgr N17 E20 M0.032 O R0
./instances/Rome/grafo8910.91.lgr N91 E124 M0.198 R30
./instances/Rome/grafo9496.64.lgr N64 E89 M0.136 R26
./instances/Rome/grafo10787.95.lgr N95 E121 M0.191 R26
./instances/Rome/grafo2121.13.lgr N13 E25 M0.071 O R0
./instances/Rome/grafo4747.55.lgr N55 E69 M0.117 R15
./instances/Rome/grafo557.11.lgr N11 E12 M0.048 O R0
./instances/Rome/grafo4640.75.lgr N75 E103 M0.154 R25
./instances/Rome/grafo7570.40.lgr N40 E52 M0.099 R12
./instances/Rome/grafo3031.16.lgr N16 E18 M0.055 O R0
./instances/Rome/grafo3971.44.lgr N44 E48 M0.101 O R0
./instances/Rome/grafo981.16.lgr N16 E20 M0.064 O R0
./instances/Rome/grafo8802.91.lgr N91 E131 M0.183 R38
./instances/Rome/grafo5893.38.lgr N38 E52 M0.083 R12
./instances/Rome/grafo5445.39.lgr N39 E50 M0.094 R11
./instances/Rome/grafo7218.46.lgr N46 E54 M0.101 R9
./instances/Rome/grafo1301.31.lgr N31 E40 M0.078 O R0
./instances/Rome/grafo9137.82.lgr N82 E106 M0.172 R23
./instances/Rome/grafo8766.87.lgr N87 E116 M0.165 R27
./instances/Rome/grafo3128.37.lgr N37 E49 M0.094 R12
./instances/Rome/grafo11007.93.lgr N93 E125 M0.174 R32
./instances/Rome/grafo747.12.lgr N12 E13 M0.029 O R0
./instances/Rome/grafo3209.58.lgr N58 E75 M0.13 R18
./instances/Rome/grafo9001.66.lgr N66 E96 M0.137 R25
./instances/Rome/grafo165.30.lgr N30 E31 M0.045 O R0
./instances/Rome/grafo9595.86.lgr N86 E120 M0.169 R30
./instances/Rome/grafo9726.84.lgr N84 E124 M0.179 R40
./instances/Rome/grafo1790.16.lgr N16 E17 M0.039 O R0
./instances/Rome/grafo2868.17.lgr N17 E28 M0.062 R8
./instances/Rome/grafo6306.42.lgr N42 E61 M0.111 R20
./instances/Rome/grafo9327.89.lgr N89 E128 M0.178 R36
./instances/Rome/grafo8404.69.lgr N69 E100 M0.144 R27
./instances/Rome/grafo5133.33.lgr N33 E46 M0.083 R12
./instances/Rome/grafo6313.37.lgr N37 E42 M0.077 O R0
./instances/Rome/grafo7188.44.lgr N44 E62 M0.128 R17
./instances/Rome/grafo4362.83.lgr N83 E113 M0.159 R28
./instances/Rome/grafo10049.39.lgr N39 E50 M0.098 R12
./instances/Rome/grafo1835.11.lgr N11 E15 M0.057 O R0
./instances/Rome/grafo6223.42.lgr N42 E45 M0.093 O R0
./instances/Rome/grafo4043.37.lgr N37 E47 M0.091 R10
./instances/Rome/grafo8627.82.lgr N82 E105 M0.171 R22
./instances/Rome/grafo6541.39.lgr N39 E54 M0.096 R16
./instances/Rome/grafo4809.59.lgr N59 E80 M0.128 R18
./instances/Rome/grafo1991.31.lgr N31 E39 M0.104 R9
./instances/Rome/grafo1547.53.lgr N53 E68 M0.123 R12
./instances/Rome/grafo5551.37.lgr N37 E44 M0.085 O R0
./instances/Rome/grafo4351.63.lgr N63 E78 M0.146 R15
./instances/Rome/grafo4136.63.lgr N63 E98 M0.165 R31
./instances/Rome/grafo1296.46.lgr N46 E59 M0.101 R13
./instances/Rome/grafo1628.56.lgr N56 E72 M0.127 R15
./instances/Rome/grafo8884.64.lgr N64 E88 M0.136 R25
./instances/Rome/grafo9618.72.lgr N72 E94 M0.151 R20
./instances/Rome/grafo902.22.lgr N22 E22 M0.043 O R0
./instances/Rome/grafo1243.28.lgr N28 E29 M0.072 O R0
./instances/Rome/grafo10052.32.lgr N32 E33 M0.054 O R0
./instances/Rome/grafo7541.40.lgr N40 E53 M0.101 R11
./instances/Rome/grafo7113.57.lgr N57 E81 M0.124 R23
./instances/Rome/grafo11193.93.lgr N93 E120 M0.186 R27
./instances/Rome/grafo9426.65.lgr N65 E106 M0.148 R37
./instances/Rome/grafo856.11.lgr N11 E12 M0.03 O R0
./instances/Rome/grafo10177.96.lgr N96 E122 M0.195 R25
./instances/Rome/grafo5830.40.lgr N40 E47 M0.093 O R0
./instances/Rome/grafo2107.31.lgr N31 E35 M0.074 O R0
./instances/Rome/grafo3694.41.lgr N41 E59 M0.109 R18
./instances/Rome/grafo1479.48.lgr N48 E53 M0.096 O R0
./instances/Rome/grafo11576.34.lgr N34 E37 M0.053 O R0
./instances/Rome/grafo9692.80.lgr N80 E117 M0.186 R34
./instances/Rome/grafo444.16.lgr N16 E15 M0.035 O R0
./instances/Rome/grafo6459.57.lgr N57 E72 M0.117 R16
./instances/Rome/grafo6866.44.lgr N44 E59 M0.098 R14
./instances/Rome/grafo6004.42.lgr N42 E60 M0.101 R17
./instances/Rome/grafo4063.45.lgr N45 E69 M0.11 R24
./instances/Rome/grafo5414.41.lgr N41 E44 M0.093 O R0
./instances/Rome/grafo10095.93.lgr N93 E120 M0.163 R25
./instances/Rome/grafo2126.11.lgr N11 E15 M0.045 O R0
./instances/Rome/grafo5596.37.lgr N37 E53 M0.093 R13
./instances/Rome/grafo10104.96.lgr N96 E134 M0.195 R38
./instances/Rome/grafo7116.43.lgr N43 E53 M0.105 R11
./instances/Rome/grafo5245.43.lgr N43 E59 M0.114 R17
./instances/Rome/grafo11171.35.lgr N35 E40 M0.086 O R0
./instances/Rome/grafo2032.23.lgr N23 E27 M0.071 R5
./instances/Rome/grafo1892.23.lgr N23 E24 M0.039 O R0
./instances/Rome/grafo4794.71.lgr N71 E101 M0.165 R27
./instances/Rome/grafo8128.81.lgr N81 E123 M0.17 R37
./instances/Rome/grafo8923.90.lgr N90 E131 M0.201 R38
./instances/Rome/grafo5403.58.lgr N58 E77 M0.138 R18
./instances/Rome/grafo2683.13.lgr N13 E15 M0.055 O R0
./instances/Rome/grafo7071.39.lgr N39 E56 M0.099 R15
./instances/Rome/grafo3330.39.lgr N39 E60 M0.107 R20
./instances/Rome/grafo11263.41.lgr N41 E57 M0.092 R15
./instances/Rome/grafo2463.32.lgr N32 E40 M0.09 O R0
./instances/Rome/grafo6343.43.lgr N43 E55 M0.097 R12
./instances/Rome/grafo11291.99.lgr N99 E116 M0.188 R16
./instances/Rome/grafo2821.22.lgr N22 E30 M0.072 R8
./instances/Rome/grafo7960.62.lgr N62 E77 M0.125 R15
./instances/Rome/grafo10360.93.lgr N93 E118 M0.157 R26
./instances/Rome/grafo4952.62.lgr N62 E78 M0.131 R16
./instances/Rome/grafo4267.52.lgr N52 E71 M0.135 R17
./instances/Rome/grafo11324.100.lgr N100 E138 M0.204 R36
./instances/Rome/grafo9999.39.lgr N39 E49 M0.092 R9
./instances/Rome/grafo6638.48.lgr N48 E60 M0.108 R11
./instances/Rome/grafo6316.60.lgr N60 E82 M0.138 R17
./instances/Rome/grafo5656.45.lgr N45 E66 M0.155 R18
./instances/Rome/grafo4391.56.lgr N56 E70 M0.12 R13
./instances/Rome/grafo2208.21.lgr N21 E24 M0.063 O R0
./instances/Rome/grafo4743.76.lgr N76 E109 M0.161 R30
./instances/Rome/grafo5172.62.lgr N62 E87 M0.129 R25
./instances/Rome/grafo1502.33.lgr N33 E43 M0.085 R8
./instances/Rome/grafo3664.37.lgr N37 E46 M0.13 R9
./instances/Rome/grafo5206.33.lgr N33 E43 M0.099 R8
./instances/Rome/grafo4384.64.lgr N64 E88 M0.135 R23
./instances/Rome/grafo1736.27.lgr N27 E35 M0.076 O R0
./instances/Rome/grafo10334.94.lgr N94 E123 M0.179 R30
./instances/Rome/grafo10364.100.lgr N100 E121 M0.187 R21
./instances/Rome/grafo3323.56.lgr N56 E64 M0.115 O R0
./instances/Rome/grafo1882.19.lgr N19 E22 M0.06 O R0
./instances/Rome/grafo9594.64.lgr N64 E86 M0.126 R21
./instances/Rome/grafo10195.99.lgr N99 E142 M0.195 R41
./instances/Rome/grafo8949.94.lgr N94 E122 M0.186 R29
./instances/Rome/grafo1407.68.lgr N68 E90 M0.13 R22
./instances/Rome/grafo2660.22.lgr N22 E27 M0.061 O R0
./instances/Rome/grafo4755.70.lgr N70 E91 M0.15 R19
./instances/Rome/grafo5541.69.lgr N69 E86 M0.137 R17
./instances/Rome/grafo8248.86.lgr N86 E119 M0.158 R30
./instances/Rome/grafo2662.19.lgr N19 E21 M0.037 O R0
./instances/Rome/grafo703.19.lgr N19 E31 M0.071 R8
./instances/Rome/grafo1058.14.lgr N14 E13 M0.034 O R0
./instances/Rome/grafo5704.78.lgr N78 E107 M0.164 R26
./instances/Rome/grafo7863.67.lgr N67 E92 M0.141 R23
./instances/Rome/grafo8733.88.lgr N88 E121 M0.163 R31
./instances/Rome/grafo7505.72.lgr N72 E89 M0.147 R18
./instances/Rome/grafo6517.35.lgr N35 E49 M0.091 R15
./instances/Rome/grafo4027.45.lgr N45 E54 M0.114 R10
./instances/Rome/grafo7795.70.lgr N70 E93 M0.133 R22
./instances/Rome/grafo5896.60.lgr N60 E84 M0.132 R24
./instances/Rome/grafo8217.68.lgr N68 E96 M0.138 R26
./instances/Rome/grafo5835.44.lgr N44 E53 M0.107 R9
./instances/Rome/grafo10685.98.lgr N98 E144 M0.21 R45
./instances/Rome/grafo3479.56.lgr N56 E73 M0.133 R17
./instances/Rome/grafo11537.91.lgr N91 E130 M0.184 R38
./instances/Rome/grafo4678.58.lgr N58 E75 M0.131 R18
./instances/Rome/grafo8027.60.lgr N60 E71 M0.112 O R0
./instances/Rome/grafo11022.32.lgr N32 E35 M0.078 O R0
./instances/Rome/grafo6680.60.lgr N60 E80 M0.14 R18
./instances/Rome/grafo2346.30.lgr N30 E33 M0.072 O R0
./instances/Rome/grafo10108.99.lgr N99 E129 M0.205 R28
./instances/Rome/grafo8867.97.lgr N97 E147 M0.215 R48
./instances/Rome/grafo11454.31.lgr N31 E36 M0.074 O R0
./instances/Rome/grafo3003.40.lgr N40 E52 M0.091 O R0
./instances/Rome/grafo1890.33.lgr N33 E40 M0.083 O R0
./instances/Rome/grafo7378.88.lgr N88 E121 M0.171 R32
./instances/Rome/grafo8505.79.lgr N79 E100 M0.145 R22
./instances/Rome/grafo3770.42.lgr N42 E51 M0.091 O R0
./instances/Rome/grafo4735.80.lgr N80 E108 M0.163 R28
./instances/Rome/grafo3212.57.lgr N57 E77 M0.129 R19
./instances/Rome/grafo1228.31.lgr N31 E37 M0.083 R6
./instances/Rome/grafo433.21.lgr N21 E28 M0.065 O R0
./instances/Rome/grafo4745.81.lgr N81 E115 M0.161 R35
./instances/Rome/grafo8210.71.lgr N71 E96 M0.148 R25
./instances/Rome/grafo10920.95.lgr N95 E122 M0.22 R27
./instances/Rome/grafo11605.33.lgr N33 E42 M0.081 O R0
./instances/Rome/grafo1344.25.lgr N25 E26 M0.061 O R0
./instances/Rome/grafo11624.96.lgr N96 E129 M0.193 R34
./instances/Rome/grafo9180.64.lgr N64 E80 M0.132 R14
./instances/Rome/grafo8639.75.lgr N75 E108 M0.159 R31
./instances/Rome/grafo10571.93.lgr N93 E129 M0.198 R35
./instances/Rome/grafo3449.44.lgr N44 E61 M0.112 R14
./instances/Rome/grafo4786.62.lgr N62 E81 M0.128 R20
./instances/Rome/grafo6417.39.lgr N39 E47 M0.095 R6
./instances/Rome/grafo7137.41.lgr N41 E59 M0.102 R19
./instances/Rome/grafo2955.38.lgr N38 E49 M0.096 R10
./instances/Rome/grafo9452.66.lgr N66 E92 M0.146 R23
./instances/Rome/grafo6222.39.lgr N39 E49 M0.086 O R0
./instances/Rome/grafo2286.15.lgr N15 E16 M0.053 O R0
./instances/Rome/grafo10201.93.lgr N93 E123 M0.184 R30
./instances/Rome/grafo3573.43.lgr N43 E58 M0.12 R15
./instances/Rome/grafo8855.100.lgr N100 E134 M0.192 R34
./instances/Rome/grafo10173.97.lgr N97 E142 M0.199 R43
./instances/Rome/grafo4598.61.lgr N61 E79 M0.138 R19
./instances/Rome/grafo4540.54.lgr N54 E66 M0.12 R12
./instances/Rome/grafo648.39.lgr N39 E41 M0.086 O R0
./instances/Rome/grafo9591.73.lgr N73 E107 M0.149 R32
./instances/Rome/grafo6438.45.lgr N45 E58 M0.103 R14
./instances/Rome/grafo3065.17.lgr N17 E26 M0.06 O R0
./instances/Rome/grafo1955.10.lgr N10 E15 M0.052 O R0
./instances/Rome/grafo5580.47.lgr N47 E57 M0.132 R11
./instances/Rome/grafo2057.34.lgr N34 E45 M0.085 O R0
./instances/Rome/grafo2621.14.lgr N14 E17 M0.067 O R0
./instances/Rome/grafo9687.79.lgr N79 E116 M0.164 R36
./instances/Rome/grafo4400.56.lgr N56 E86 M0.129 R28
./instances/Rome/grafo11163.38.lgr N38 E50 M0.091 R11
./instances/Rome/grafo1181.30.lgr N30 E40 M0.088 R10
./instances/Rome/grafo4396.63.lgr N63 E83 M0.131 R19
./instances/Rome/grafo10459.37.lgr N37 E46 M0.09 O R0
./instances/Rome/grafo10635.95.lgr N95 E137 M0.183 R41
./instances/Rome/grafo7428.43.lgr N43 E52 M0.098 R7
./instances/Rome/grafo2436.28.lgr N28 E37 M0.08 O R0
./instances/Rome/grafo5760.43.lgr N43 E55 M0.103 R12
./instances/Rome/grafo9024.75.lgr N75 E96 M0.147 R22
./instances/Rome/grafo4575.60.lgr N60 E77 M0.13 R17
./instances/Rome/grafo4390.59.lgr N59 E89 M0.142 R26
./instances/Rome/grafo11068.96.lgr N96 E118 M0.169 R20
./instances/Rome/grafo372.27.lgr N27 E31 M0.073 O R0
./instances/Rome/grafo7748.51.lgr N51 E65 M0.118 R13
./instances/Rome/grafo3529.42.lgr N42 E54 M0.105 R13
./instances/Rome/grafo1109.24.lgr N24 E33 M0.076 R8
./instances/Rome/grafo5597.36.lgr N36 E43 M0.091 R7
./instances/Rome/grafo7362.38.lgr N38 E44 M0.094 R7
./instances/Rome/grafo11557.95.lgr N95 E133 M0.192 R36
./instances/Rome/grafo5618.34.lgr N34 E42 M0.083 O R0
./instances/Rome/grafo6644.38.lgr N38 E51 M0.094 R13
./instances/Rome/grafo4486.53.lgr N53 E70 M0.123 R15
./instances/Rome/grafo2343.12.lgr N12 E12 M0.03 O R0
./instances/Rome/grafo6389.84.lgr N84 E97 M0.155 R14
./instances/Rome/grafo11670.41.lgr N41 E54 M0.101 R13
./instances/Rome/grafo5071.56.lgr N56 E74 M0.127 R16
./instances/Rome/grafo2338.14.lgr N14 E13 M0.034 O R0
./instances/Rome/grafo6624.59.lgr N59 E73 M0.124 R14
./instances/Rome/grafo10697.95.lgr N95 E123 M0.196 R29
./instances/Rome/grafo8854.89.lgr N89 E123 M0.17 R33
./instances/Rome/grafo10299.94.lgr N94 E132 M0.184 R38
./instances/Rome/grafo3903.59.lgr N59 E83 M0.119 R22
./instances/Rome/grafo6170.36.lgr N36 E43 M0.085 O R0
./instances/Rome/grafo8776.96.lgr N96 E119 M0.269 R24
./instances/Rome/grafo5603.38.lgr N38 E52 M0.11 R13
./instances/Rome/grafo11202.32.lgr N32 E38 M0.078 O R0
./instances/Rome/grafo7042.57.lgr N57 E79 M0.129 R21
./instances/Rome/grafo714.13.lgr N13 E15 M0.03 O R0
./instances/Rome/grafo4776.65.lgr N65 E95 M0.14 R26
./instances/Rome/grafo5165.42.lgr N42 E58 M0.113 R15
./instances/Rome/grafo5270.35.lgr N35 E39 M0.084 O R0
./instances/Rome/grafo5780.48.lgr N48 E68 M0.116 R18
./instances/Rome/grafo8903.97.lgr N97 E118 M0.186 R21
./instances/Rome/grafo10919.97.lgr N97 E136 M0.195 R39
./instances/Rome/grafo11280.99.lgr N99 E143 M0.2 R42
./instances/Rome/grafo5713.46.lgr N46 E66 M0.11 R21
./instances/Rome/grafo5253.41.lgr N41 E51 M0.092 O R0
./instances/Rome/grafo5064.58.lgr N58 E67 M0.172 O R0
./instances/Rome/grafo8281.85.lgr N85 E117 M0.17 R30
./instances/Rome/grafo4921.83.lgr N83 E115 M0.18 R32
./instances/Rome/grafo9661.86.lgr N86 E132 M0.183 R45
./instances/Rome/grafo8694.81.lgr N81 E122 M0.16 R40
./instances/Rome/grafo4873.56.lgr N56 E73 M0.129 R13
./instances/Rome/grafo5526.46.lgr N46 E64 M0.108 R18
./instances/Rome/grafo2272.20.lgr N20 E23 M0.059 O R0
./instances/Rome/grafo11404.92.lgr N92 E123 M0.18 R31
./instances/Rome/grafo2416.21.lgr N21 E24 M0.063 O R0
./instances/Rome/grafo10642.90.lgr N90 E118 M0.186 R29
./instances/Rome/grafo10533.100.lgr N100 E135 M0.203 R34
./instances/Rome/grafo11343.35.lgr N35 E44 M0.103 R9
./instances/Rome/grafo3583.47.lgr N47 E61 M0.102 R13
./instances/Rome/grafo11590.35.lgr N35 E38 M0.079 O R0
./instances/Rome/grafo2808.37.lgr N37 E44 M0.09 O R0
./instances/Rome/grafo8714.73.lgr N73 E82 M0.135 R10
./instances/Rome/grafo5684.78.lgr N78 E95 M0.145 R18
./instances/Rome/grafo4328.51.lgr N51 E66 M0.15 R15
./instances/Rome/grafo5164.47.lgr N47 E68 M0.115 R22
./instances/Rome/grafo10463.36.lgr N36 E50 M0.101 R15
./instances/Rome/grafo5561.36.lgr N36 E38 M0.086 O R0
./instances/Rome/grafo8909.89.lgr N89 E124 M0.179 R34
./instances/Rome/grafo7133.35.lgr N35 E38 M0.078 O R0
./instances/Rome/grafo1577.26.lgr N26 E36 M0.089 R9
./instances/Rome/grafo8033.91.lgr N91 E113 M0.175 R21
./instances/Rome/grafo6256.41.lgr N41 E53 M0.095 R13
./instances/Rome/grafo8698.73.lgr N73 E93 M0.139 R20
./instances/Rome/grafo1226.32.lgr N32 E34 M0.08 O R0
./instances/Rome/grafo4812.57.lgr N57 E75 M0.143 R19
./instances/Rome/grafo9849.35.lgr N35 E37 M0.079 O R0
./instances/Rome/grafo481.80.lgr N80 E108 M0.164 R28
./instances/Rome/grafo7683.38.lgr N38 E58 M0.105 R19
./instances/Rome/grafo6962.40.lgr N40 E53 M0.093 R12
./instances/Rome/grafo6096.47.lgr N47 E59 M0.12 R13
./instances/Rome/grafo1793.21.lgr N21 E26 M0.069 R5
./instances/Rome/grafo1225.25.lgr N25 E27 M0.087 O R0
./instances/Rome/grafo3377.36.lgr N36 E45 M0.09 O R0
./instances/Rome/grafo9321.64.lgr N64 E103 M0.143 R35
./instances/Rome/grafo3749.42.lgr N42 E52 M0.104 R9
./instances/Rome/grafo6626.54.lgr N54 E65 M0.125 R6
./instances/Rome/grafo7134.39.lgr N39 E50 M0.091 R10
./instances/Rome/grafo1008.12.lgr N12 E11 M0.035 O R0
./instances/Rome/grafo9415.65.lgr N65 E85 M0.15 R20
./instances/Rome/grafo2318.15.lgr N15 E16 M0.049 O R0
./instances/Rome/grafo10472.32.lgr N32 E37 M0.069 O R0
./instances/Rome/grafo4144.83.lgr N83 E110 M0.161 R26
./instances/Rome/grafo10446.95.lgr N95 E153 M0.222 R56
./instances/Rome/grafo3147.53.lgr N53 E66 M0.111 R14
./instances/Rome/grafo1140.15.lgr N15 E22 M0.059 O R0
./instances/Rome/grafo8162.75.lgr N75 E96 M0.148 R22
./instances/Rome/grafo5871.39.lgr N39 E52 M0.094 R12
./instances/Rome/grafo4160.51.lgr N51 E70 M0.118 R17
./instances/Rome/grafo10831.98.lgr N98 E146 M0.219 R46
./instances/Rome/grafo8573.92.lgr N92 E113 M0.181 R22
./instances/Rome/grafo167.22.lgr N22 E24 M0.059 O R0
./instances/Rome/grafo10465.96.lgr N96 E129 M0.198 R33
./instances/Rome/grafo2543.38.lgr N38 E42 M0.089 O R0
./instances/Rome/grafo5689.61.lgr N61 E88 M0.138 R26
./instances/Rome/grafo611.12.lgr N12 E12 M0.029 O R0
./instances/Rome/grafo10138.33.lgr N33 E42 M0.08 O R0
./instances/Rome/grafo4095.56.lgr N56 E79 M0.125 R22
./instances/Rome/grafo11121.32.lgr N32 E41 M0.08 O R0
./instances/Rome/grafo4033.42.lgr N42 E64 M0.109 R20
./instances/Rome/grafo7623.45.lgr N45 E62 M0.127 R17
./instances/Rome/grafo6038.53.lgr N53 E63 M0.117 R11
./instances/Rome/grafo1621.10.lgr N10 E15 M0.055 O R0
./instances/Rome/grafo9746.68.lgr N68 E82 M0.131 R15
./instances/Rome/grafo3758.38.lgr N38 E56 M0.093 R16
./instances/Rome/grafo1629.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo1133.18.lgr N18 E23 M0.053 O R0
./instances/Rome/grafo9539.71.lgr N71 E114 M0.163 R40
./instances/Rome/grafo5091.53.lgr N53 E77 M0.124 R23
./instances/Rome/grafo4122.55.lgr N55 E80 M0.132 R25
./instances/Rome/grafo7224.41.lgr N41 E58 M0.098 R16
./instances/Rome/grafo4635.67.lgr N67 E79 M0.138 O R0
./instances/Rome/grafo2177.17.lgr N17 E22 M0.067 O R0
./instances/Rome/grafo1571.43.lgr N43 E52 M0.089 O R0
./instances/Rome/grafo11335.100.lgr N100 E153 M0.202 R51
./instances/Rome/grafo10399.33.lgr N33 E43 M0.075 O R0
./instances/Rome/grafo9470.65.lgr N65 E87 M0.134 R20
./instances/Rome/grafo11382.33.lgr N33 E33 M0.079 O R0
./instances/Rome/grafo6182.40.lgr N40 E53 M0.096 R13
./instances/Rome/grafo3983.97.lgr N97 E125 M0.267 R28
./instances/Rome/grafo3617.39.lgr N39 E48 M0.118 O R0
./instances/Rome/grafo2201.25.lgr N25 E29 M0.069 O R0
./instances/Rome/grafo9135.85.lgr N85 E129 M0.184 R43
./instances/Rome/grafo9553.79.lgr N79 E123 M0.165 R43
./instances/Rome/grafo7638.41.lgr N41 E54 M0.101 R14
./instances/Rome/grafo4357.55.lgr N55 E74 M0.117 R19
./instances/Rome/grafo2851.40.lgr N40 E52 M0.1 R11
./instances/Rome/grafo5725.76.lgr N76 E95 M0.144 R18
./instances/Rome/grafo4878.61.lgr N61 E79 M0.138 R17
./instances/Rome/grafo8031.68.lgr N68 E93 M0.136 R24
./instances/Rome/grafo6699.46.lgr N46 E69 M0.127 R19
./instances/Rome/grafo6953.73.lgr N73 E102 M0.147 R28
./instances/Rome/grafo8000.99.lgr N99 E134 M0.193 R33
./instances/Rome/grafo6667.77.lgr N77 E109 M0.153 R33
./instances/Rome/grafo9806.86.lgr N86 E109 M0.168 R22
./instances/Rome/grafo6819.42.lgr N42 E61 M0.102 R18
./instances/Rome/grafo8257.92.lgr N92 E122 M0.187 R29
./instances/Rome/grafo7893.86.lgr N86 E113 M0.154 R27
./instances/Rome/grafo4765.80.lgr N80 E103 M0.161 R23
./instances/Rome/grafo8725.86.lgr N86 E121 M0.176 R29
./instances/Rome/grafo10944.96.lgr N96 E127 M0.194 R31
./instances/Rome/grafo8032.68.lgr N68 E83 M0.211 R13
./instances/Rome/grafo8946.90.lgr N90 E125 M0.169 R32
./instances/Rome/grafo1197.74.lgr N74 E95 M0.145 R21
./instances/Rome/grafo10793.95.lgr N95 E135 M0.239 R36
./instances/Rome/grafo3841.57.lgr N57 E77 M0.126 R20
./instances/Rome/grafo3156.56.lgr N56 E82 M0.121 R24
./instances/Rome/grafo6579.38.lgr N38 E49 M0.098 R12
./instances/Rome/grafo7802.71.lgr N71 E92 M0.13 R22
./instances/Rome/grafo2160.15.lgr N15 E19 M0.057 O R0
./instances/Rome/grafo3693.43.lgr N43 E58 M0.11 R15
./instances/Rome/grafo7172.40.lgr N40 E54 M0.093 R13
./instances/Rome/grafo10431.95.lgr N95 E132 M0.177 R37
./instances/Rome/grafo8181.72.lgr N72 E101 M0.147 R28
./instances/Rome/grafo1447.52.lgr N52 E62 M0.107 R9
./instances/Rome/grafo7955.81.lgr N81 E107 M0.172 R25
./instances/Rome/grafo9390.63.lgr N63 E94 M0.147 R29
./instances/Rome/grafo2736.16.lgr N16 E19 M0.051 O R0
./instances/Rome/grafo9552.72.lgr N72 E98 M0.154 R25
./instances/Rome/grafo4086.46.lgr N46 E55 M0.101 R9
./instances/Rome/grafo9267.79.lgr N79 E107 M0.168 R29
./instances/Rome/grafo10720.96.lgr N96 E127 M0.187 R29
./instances/Rome/grafo9558.65.lgr N65 E93 M0.134 R25
./instances/Rome/grafo784.18.lgr N18 E23 M0.07 O R0
./instances/Rome/grafo10120.96.lgr N96 E125 M0.17 R29
./instances/Rome/grafo10808.98.lgr N98 E136 M0.207 R38
./instances/Rome/grafo4819.72.lgr N72 E97 M0.145 R24
./instances/Rome/grafo2435.18.lgr N18 E26 M0.06 O R0
./instances/Rome/grafo707.15.lgr N15 E16 M0.048 O R0
./instances/Rome/grafo4912.65.lgr N65 E92 M0.146 R24
./instances/Rome/grafo950.19.lgr N19 E23 M0.06 O R0
./instances/Rome/grafo9409.86.lgr N86 E113 M0.165 R28
./instances/Rome/grafo3368.39.lgr N39 E56 M0.104 R16
./instances/Rome/grafo6924.48.lgr N48 E63 M0.107 R15
./instances/Rome/grafo3933.43.lgr N43 E57 M0.102 R15
./instances/Rome/grafo717.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo8085.76.lgr N76 E114 M0.172 R38
./instances/Rome/grafo8847.60.lgr N60 E83 M0.131 R22
./instances/Rome/grafo5042.56.lgr N56 E72 M0.127 R16
./instances/Rome/grafo5013.82.lgr N82 E107 M0.153 R24
./instances/Rome/grafo5589.44.lgr N44 E59 M0.106 R14
./instances/Rome/grafo8011.91.lgr N91 E114 M0.169 R21
./instances/Rome/grafo8994.73.lgr N73 E98 M0.151 R25
./instances/Rome/grafo6991.44.lgr N44 E59 M0.098 R14
./instances/Rome/grafo8938.90.lgr N90 E121 M0.18 R31
./instances/Rome/grafo7129.41.lgr N41 E55 M0.096 R12
./instances/Rome/grafo1248.26.lgr N26 E26 M0.044 O R0
./instances/Rome/grafo9455.63.lgr N63 E80 M0.145 R18
./instances/Rome/grafo6589.37.lgr N37 E47 M0.091 R11
./instances/Rome/grafo11447.37.lgr N37 E50 M0.086 R14
./instances/Rome/grafo8844.88.lgr N88 E114 M0.17 R26
./instances/Rome/grafo6592.55.lgr N55 E76 M0.121 R19
./instances/Rome/grafo2486.15.lgr N15 E16 M0.054 O R0
./instances/Rome/grafo10826.93.lgr N93 E125 M0.232 R32
./instances/Rome/grafo248.27.lgr N27 E33 M0.071 O R0
./instances/Rome/grafo7986.77.lgr N77 E102 M0.152 R24
./instances/Rome/grafo10149.95.lgr N95 E134 M0.207 R36
./instances/Rome/grafo6155.39.lgr N39 E50 M0.089 O R0
./instances/Rome/grafo11154.95.lgr N95 E134 M0.185 R37
./instances/Rome/grafo7256.69.lgr N69 E95 M0.136 R24
./instances/Rome/grafo5090.76.lgr N76 E112 M0.17 R33
./instances/Rome/grafo6889.38.lgr N38 E50 M0.09 R13
./instances/Rome/grafo10812.98.lgr N98 E128 M0.18 R26
./instances/Rome/grafo964.13.lgr N13 E16 M0.053 O R0
./instances/Rome/grafo7303.46.lgr N46 E57 M0.106 R11
./instances/Rome/grafo5594.75.lgr N75 E92 M0.131 R18
./instances/Rome/grafo6231.39.lgr N39 E52 M0.095 R13
./instances/Rome/grafo9588.62.lgr N62 E100 M0.127 R35
./instances/Rome/grafo7309.41.lgr N41 E60 M0.118 R18
./instances/Rome/grafo4742.77.lgr N77 E95 M0.137 R19
./instances/Rome/grafo7301.40.lgr N40 E50 M0.091 R9
./instances/Rome/grafo8215.92.lgr N92 E125 M0.18 R34
./instances/Rome/grafo969.12.lgr N12 E12 M0.031 O R0
./instances/Rome/grafo1180.66.lgr N66 E87 M0.141 R20
./instances/Rome/grafo7213.73.lgr N73 E101 M0.156 R27
./instances/Rome/grafo1477.32.lgr N32 E37 M0.082 O R0
./instances/Rome/grafo949.10.lgr N10 E10 M0.031 O R0
./instances/Rome/grafo141.28.lgr N28 E34 M0.075 O R0
./instances/Rome/grafo7034.39.lgr N39 E48 M0.089 O R0
./instances/Rome/grafo2170.13.lgr N13 E18 M0.055 O R0
./instances/Rome/grafo5424.34.lgr N34 E41 M0.103 O R0
./instances/Rome/grafo1020.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo953.18.lgr N18 E18 M0.035 O R0
./instances/Rome/grafo9153.74.lgr N74 E106 M0.145 R29
./instances/Rome/grafo9797.80.lgr N80 E107 M0.171 R26
./instances/Rome/grafo4532.63.lgr N63 E73 M0.122 O R0
./instances/Rome/grafo2173.21.lgr N21 E25 M0.063 O R0
./instances/Rome/grafo2803.14.lgr N14 E15 M0.029 O R0
./instances/Rome/grafo1636.11.lgr N11 E20 M0.059 R8
./instances/Rome/grafo9457.79.lgr N79 E110 M0.167 R28
./instances/Rome/grafo2243.46.lgr N46 E61 M0.113 R14
./instances/Rome/grafo7360.44.lgr N44 E58 M0.108 R14
./instances/Rome/grafo1777.23.lgr N23 E32 M0.069 O R0
./instances/Rome/grafo10390.95.lgr N95 E131 M0.193 R37
./instances/Rome/grafo2112.28.lgr N28 E36 M0.075 O R0
./instances/Rome/grafo5242.39.lgr N39 E49 M0.095 R11
./instances/Rome/grafo9471.92.lgr N92 E122 M0.169 R29
./instances/Rome/grafo2642.13.lgr N13 E17 M0.093 O R0
./instances/Rome/grafo5457.36.lgr N36 E43 M0.09 R8
./instances/Rome/grafo7938.69.lgr N69 E90 M0.131 R21
./instances/Rome/grafo8764.87.lgr N87 E125 M0.182 R37
./instances/Rome/grafo11302.99.lgr N99 E120 M0.186 R22
./instances/Rome/grafo6002.76.lgr N76 E101 M0.145 R26
./instances/Rome/grafo330.15.lgr N15 E16 M0.053 O R0
./instances/Rome/grafo2297.17.lgr N17 E20 M0.056 O R0
./instances/Rome/grafo7707.44.lgr N44 E63 M0.118 R18
./instances/Rome/grafo9154.66.lgr N66 E97 M0.14 R31
./instances/Rome/grafo11567.35.lgr N35 E43 M0.083 O R0
./instances/Rome/grafo5753.46.lgr N46 E56 M0.108 R11
./instances/Rome/grafo6887.39.lgr N39 E51 M0.095 R12
./instances/Rome/grafo6647.97.lgr N97 E127 M0.175 R29
./instances/Rome/grafo8920.94.lgr N94 E121 M0.19 R28
./instances/Rome/grafo4238.64.lgr N64 E85 M0.131 R20
./instances/Rome/grafo3360.43.lgr N43 E56 M0.104 R11
./instances/Rome/grafo1639.14.lgr N14 E16 M0.03 O R0
./instances/Rome/grafo3001.40.lgr N40 E56 M0.102 R15
./instances/Rome/grafo6329.44.lgr N44 E58 M0.098 R13
./instances/Rome/grafo6419.45.lgr N45 E59 M0.094 R13
./instances/Rome/grafo11258.94.lgr N94 E119 M0.176 R26
./instances/Rome/grafo8067.80.lgr N80 E113 M0.158 R31
./instances/Rome/grafo1735.11.lgr N11 E14 M0.026 O R0
./instances/Rome/grafo8327.62.lgr N62 E85 M0.13 R23
./instances/Rome/grafo8919.92.lgr N92 E117 M0.175 R26
./instances/Rome/grafo7717.42.lgr N42 E49 M0.093 O R0
./instances/Rome/grafo8105.70.lgr N70 E100 M0.15 R29
./instances/Rome/grafo7921.71.lgr N71 E101 M0.159 R30
./instances/Rome/grafo1239.28.lgr N28 E31 M0.07 O R0
./instances/Rome/grafo6454.60.lgr N60 E78 M0.132 R19
./instances/Rome/grafo3562.40.lgr N40 E53 M0.104 R14
./instances/Rome/grafo2992.26.lgr N26 E28 M0.068 O R0
./instances/Rome/grafo3586.36.lgr N36 E41 M0.087 O R0
./instances/Rome/grafo10406.97.lgr N97 E124 M0.187 R28
./instances/Rome/grafo9407.78.lgr N78 E102 M0.149 R23
./instances/Rome/grafo5675.40.lgr N40 E44 M0.092 O R0
./instances/Rome/grafo1372.25.lgr N25 E27 M0.064 O R0
./instances/Rome/grafo5108.72.lgr N72 E88 M0.131 R17
./instances/Rome/grafo3241.36.lgr N36 E47 M0.095 R12
./instances/Rome/grafo10096.95.lgr N95 E130 M0.207 R33
./instances/Rome/grafo1994.14.lgr N14 E19 M0.056 O R0
./instances/Rome/grafo9444.65.lgr N65 E96 M0.153 R28
./instances/Rome/grafo8541.86.lgr N86 E129 M0.18 R40
./instances/Rome/grafo4475.55.lgr N55 E67 M0.145 R11
./instances/Rome/grafo721.17.lgr N17 E20 M0.06 O R0
./instances/Rome/grafo3552.44.lgr N44 E51 M0.098 O R0
./instances/Rome/grafo5659.46.lgr N46 E60 M0.115 R12
./instances/Rome/grafo1612.29.lgr N29 E32 M0.064 O R0
./instances/Rome/grafo9421.82.lgr N82 E114 M0.155 R32
./instances/Rome/grafo368.11.lgr N11 E13 M0.047 O R0
./instances/Rome/grafo10493.94.lgr N94 E119 M0.178 R26
./instances/Rome/grafo4549.60.lgr N60 E79 M0.136 R15
./instances/Rome/grafo8512.94.lgr N94 E132 M0.201 R36
./instances/Rome/grafo11242.41.lgr N41 E52 M0.093 R11
./instances/Rome/grafo4151.58.lgr N58 E75 M0.133 R17
./instances/Rome/grafo1727.21.lgr N21 E23 M0.066 O R0
./instances/Rome/grafo6525.45.lgr N45 E51 M0.094 O R0
./instances/Rome/grafo6075.36.lgr N36 E53 M0.089 R15
./instances/Rome/grafo7840.78.lgr N78 E111 M0.159 R29
./instances/Rome/grafo1737.22.lgr N22 E28 M0.059 O R0
./instances/Rome/grafo6282.45.lgr N45 E56 M0.104 R11
./instances/Rome/grafo11148.99.lgr N99 E138 M0.228 R38
./instances/Rome/grafo8724.89.lgr N89 E116 M0.169 R27
./instances/Rome/grafo857.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo670.15.lgr N15 E18 M0.057 O R0
./instances/Rome/grafo1034.29.lgr N29 E32 M0.075 O R0
./instances/Rome/grafo1424.47.lgr N47 E58 M0.096 R10
./instances/Rome/grafo8861.94.lgr N94 E107 M0.175 R13
./instances/Rome/grafo749.11.lgr N11 E10 M0.031 O R0
./instances/Rome/grafo9689.77.lgr N77 E103 M0.139 R24
./instances/Rome/grafo11191.100.lgr N100 E129 M0.198 R30
./instances/Rome/grafo1944.19.lgr N19 E24 M0.059 O R0
./instances/Rome/grafo11376.38.lgr N38 E48 M0.092 R10
./instances/Rome/grafo9813.74.lgr N74 E95 M0.212 R20
./instances/Rome/grafo1604.28.lgr N28 E32 M0.073 O R0
./instances/Rome/grafo4474.68.lgr N68 E99 M0.147 R29
./instances/Rome/grafo5522.35.lgr N35 E40 M0.086 O R0
./instances/Rome/grafo10916.95.lgr N95 E118 M0.205 R23
./instances/Rome/grafo2087.29.lgr N29 E36 M0.083 R8
./instances/Rome/grafo11379.92.lgr N92 E125 M0.184 R31
./instances/Rome/grafo1520.51.lgr N51 E65 M0.169 R15
./instances/Rome/grafo3058.42.lgr N42 E51 M0.11 R9
./instances/Rome/grafo9088.68.lgr N68 E97 M0.151 R26
./instances/Rome/grafo2567.13.lgr N13 E13 M0.032 O R0
./instances/Rome/grafo3346.55.lgr N55 E74 M0.123 R17
./instances/Rome/grafo4874.52.lgr N52 E70 M0.123 R14
./instances/Rome/grafo6967.69.lgr N69 E87 M0.14 R19
./instances/Rome/grafo2658.18.lgr N18 E21 M0.056 O R0
./instances/Rome/grafo3192.41.lgr N41 E49 M0.096 O R0
./instances/Rome/grafo9961.92.lgr N92 E123 M0.185 R29
./instances/Rome/grafo10889.36.lgr N36 E42 M0.078 O R0
./instances/Rome/grafo3623.39.lgr N39 E47 M0.111 O R0
./instances/Rome/grafo10877.97.lgr N97 E124 M0.187 R25
./instances/Rome/grafo1325.24.lgr N24 E23 M0.044 O R0
./instances/Rome/grafo5487.36.lgr N36 E40 M0.089 O R0
./instances/Rome/grafo297.15.lgr N15 E19 M0.049 O R0
./instances/Rome/grafo8492.86.lgr N86 E117 M0.173 R30
./instances/Rome/grafo2196.16.lgr N16 E17 M0.034 O R0
./instances/Rome/grafo10856.91.lgr N91 E119 M0.173 R29
./instances/Rome/grafo8703.74.lgr N74 E99 M0.148 R23
./instances/Rome/grafo8653.74.lgr N74 E98 M0.146 R24
./instances/Rome/grafo4797.75.lgr N75 E105 M0.154 R28
./instances/Rome/grafo6825.35.lgr N35 E44 M0.091 R9
./instances/Rome/grafo6676.68.lgr N68 E84 M0.145 R14
./instances/Rome/grafo9117.71.lgr N71 E100 M0.145 R27
./instances/Rome/grafo10129.99.lgr N99 E135 M0.19 R37
./instances/Rome/grafo7210.43.lgr N43 E67 M0.119 R22
./instances/Rome/grafo3082.33.lgr N33 E43 M0.095 R10
./instances/Rome/grafo9812.88.lgr N88 E113 M0.162 R25
./instances/Rome/grafo10814.98.lgr N98 E141 M0.212 R42
./instances/Rome/grafo9290.75.lgr N75 E103 M0.158 R27
./instances/Rome/grafo9901.34.lgr N34 E35 M0.056 O R0
./instances/Rome/grafo7146.42.lgr N42 E54 M0.117 R10
./instances/Rome/grafo9563.63.lgr N63 E85 M0.132 R23
./instances/Rome/grafo7078.38.lgr N38 E47 M0.096 R8
./instances/Rome/grafo9204.71.lgr N71 E106 M0.141 R31
./instances/Rome/grafo2474.22.lgr N22 E25 M0.068 O R0
./instances/Rome/grafo10286.97.lgr N97 E130 M0.195 R31
./instances/Rome/grafo2706.13.lgr N13 E14 M0.03 O R0
./instances/Rome/grafo1474.52.lgr N52 E73 M0.12 R20
./instances/Rome/grafo938.10.lgr N10 E14 M0.046 O R0
./instances/Rome/grafo6506.80.lgr N80 E106 M0.171 R25
./instances/Rome/grafo8225.88.lgr N88 E118 M0.182 R29
./instances/Rome/grafo1010.10.lgr N10 E10 M0.03 O R0
./instances/Rome/grafo11297.93.lgr N93 E127 M0.181 R34
./instances/Rome/grafo11403.44.lgr N44 E60 M0.118 R15
./instances/Rome/grafo5758.60.lgr N60 E86 M0.152 R25
./instances/Rome/grafo160.30.lgr N30 E32 M0.072 O R0
./instances/Rome/grafo8635.73.lgr N73 E101 M0.135 R28
./instances/Rome/grafo725.15.lgr N15 E15 M0.037 O R0
./instances/Rome/grafo7927.70.lgr N70 E103 M0.159 R32
./instances/Rome/grafo7393.42.lgr N42 E50 M0.099 R9
./instances/Rome/grafo10748.39.lgr N39 E58 M0.107 R18
./instances/Rome/grafo10168.95.lgr N95 E122 M0.179 R28
./instances/Rome/grafo5299.35.lgr N35 E44 M0.086 O R0
./instances/Rome/grafo6684.56.lgr N56 E76 M0.134 R15
./instances/Rome/grafo6915.44.lgr N44 E58 M0.11 R14
./instances/Rome/grafo1951.14.lgr N14 E25 M0.061 R8
./instances/Rome/grafo2859.37.lgr N37 E41 M0.083 O R0
./instances/Rome/grafo5601.35.lgr N35 E38 M0.078 O R0
./instances/Rome/grafo3311.36.lgr N36 E47 M0.091 R11
./instances/Rome/grafo1466.61.lgr N61 E78 M0.128 R17
./instances/Rome/grafo5086.83.lgr N83 E112 M0.155 R29
./instances/Rome/grafo4197.71.lgr N71 E97 M0.147 R26
./instances/Rome/grafo1249.28.lgr N28 E33 M0.083 O R0
./instances/Rome/grafo9498.71.lgr N71 E95 M0.15 R22
./instances/Rome/grafo9201.83.lgr N83 E110 M0.158 R27
./instances/Rome/grafo4366.55.lgr N55 E75 M0.129 R18
./instances/Rome/grafo11383.38.lgr N38 E43 M0.118 O R0
./instances/Rome/grafo2595.13.lgr N13 E12 M0.033 O R0
./instances/Rome/grafo10510.35.lgr N35 E42 M0.096 O R0
./instances/Rome/grafo1622.31.lgr N31 E41 M0.091 R9
./instances/Rome/grafo10086.34.lgr N34 E42 M0.079 O R0
./instances/Rome/grafo6080.62.lgr N62 E91 M0.13 R27
./instances/Rome/grafo3497.37.lgr N37 E41 M0.08 O R0
./instances/Rome/grafo5616.43.lgr N43 E52 M0.102 O R0
./instances/Rome/grafo5674.38.lgr N38 E48 M0.103 R9
./instances/Rome/grafo4367.55.lgr N55 E72 M0.118 R16
./instances/Rome/grafo5610.62.lgr N62 E95 M0.133 R31
./instances/Rome/grafo9167.67.lgr N67 E96 M0.141 R29
./instances/Rome/grafo3835.39.lgr N39 E50 M0.099 R11
./instances/Rome/grafo933.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo9108.67.lgr N67 E101 M0.15 R31
./instances/Rome/grafo2432.15.lgr N15 E18 M0.057 O R0
./instances/Rome/grafo4235.57.lgr N57 E88 M0.128 R28
./instances/Rome/grafo522.24.lgr N24 E30 M0.082 O R0
./instances/Rome/grafo3536.60.lgr N60 E73 M0.139 R11
./instances/Rome/grafo9523.64.lgr N64 E85 M0.136 R20
./instances/Rome/grafo1416.48.lgr N48 E62 M0.116 R13
./instances/Rome/grafo970.12.lgr N12 E16 M0.053 O R0
./instances/Rome/grafo6158.42.lgr N42 E51 M0.103 R9
./instances/Rome/grafo3146.53.lgr N53 E78 M0.134 R25
./instances/Rome/grafo8224.100.lgr N100 E132 M0.196 R32
./instances/Rome/grafo3895.42.lgr N42 E55 M0.098 R14
./instances/Rome/grafo7298.41.lgr N41 E54 M0.103 R12
./instances/Rome/grafo810.16.lgr N16 E17 M0.053 O R0
./instances/Rome/grafo6304.42.lgr N42 E55 M0.099 R12
./instances/Rome/grafo4973.66.lgr N66 E93 M0.151 R27
./instances/Rome/grafo9343.80.lgr N80 E103 M0.159 R22
./instances/Rome/grafo7579.58.lgr N58 E73 M0.127 R14
./instances/Rome/grafo7663.45.lgr N45 E72 M0.117 R26
./instances/Rome/grafo5290.38.lgr N38 E48 M0.098 R11
./instances/Rome/grafo8716.80.lgr N80 E101 M0.154 R21
./instances/Rome/grafo11420.92.lgr N92 E131 M0.191 R35
./instances/Rome/grafo7072.43.lgr N43 E53 M0.104 R9
./instances/Rome/grafo1768.26.lgr N26 E30 M0.069 O R0
./instances/Rome/grafo2176.21.lgr N21 E26 M0.063 O R0
./instances/Rome/grafo2451.17.lgr N17 E20 M0.059 O R0
./instances/Rome/grafo6200.45.lgr N45 E59 M0.12 R13
./instances/Rome/grafo7979.73.lgr N73 E94 M0.137 R20
./instances/Rome/grafo6068.72.lgr N72 E92 M0.143 R20
./instances/Rome/grafo6471.46.lgr N46 E61 M0.101 R14
./instances/Rome/grafo3862.36.lgr N36 E41 M0.091 R6
./instances/Rome/grafo957.12.lgr N12 E11 M0.079 O R0
./instances/Rome/grafo6062.38.lgr N38 E52 M0.094 R15
./instances/Rome/grafo5051.80.lgr N80 E116 M0.161 R32
./instances/Rome/grafo10761.95.lgr N95 E117 M0.187 R23
./instances/Rome/grafo381.21.lgr N21 E23 M0.039 O R0
./instances/Rome/grafo6309.41.lgr N41 E55 M0.107 R13
./instances/Rome/grafo8169.61.lgr N61 E82 M0.128 R20
./instances/Rome/grafo6366.41.lgr N41 E51 M0.096 R10
./instances/Rome/grafo1130.23.lgr N23 E39 M0.082 R13
./instances/Rome/grafo2583.16.lgr N16 E17 M0.042 O R0
./instances/Rome/grafo293.17.lgr N17 E20 M0.059 O R0
./instances/Rome/grafo4757.72.lgr N72 E97 M0.143 R24
./instances/Rome/grafo3448.58.lgr N58 E85 M0.136 R25
./instances/Rome/grafo2634.14.lgr N14 E13 M0.035 O R0
./instances/Rome/grafo6849.82.lgr N82 E104 M0.163 R22
./instances/Rome/grafo5894.39.lgr N39 E56 M0.099 R16
./instances/Rome/grafo874.20.lgr N20 E25 M0.062 O R0
./instances/Rome/grafo3320.37.lgr N37 E45 M0.085 O R0
./instances/Rome/grafo6037.36.lgr N36 E48 M0.087 R11
./instances/Rome/grafo8979.80.lgr N80 E97 M0.144 R18
./instances/Rome/grafo3628.52.lgr N52 E71 M0.118 R18
./instances/Rome/grafo10377.94.lgr N94 E129 M0.199 R32
./instances/Rome/grafo2958.27.lgr N27 E32 M0.072 O R0
./instances/Rome/grafo3607.56.lgr N56 E91 M0.123 R32
./instances/Rome/grafo10875.97.lgr N97 E122 M0.182 R25
./instances/Rome/grafo6630.56.lgr N56 E68 M0.12 R12
./instances/Rome/grafo8587.71.lgr N71 E87 M0.13 O R0
./instances/Rome/grafo5968.35.lgr N35 E44 M0.099 R9
./instances/Rome/grafo880.17.lgr N17 E16 M0.036 O R0
./instances/Rome/grafo9219.65.lgr N65 E87 M0.131 R22
./instances/Rome/grafo8313.82.lgr N82 E108 M0.159 R26
./instances/Rome/grafo8334.95.lgr N95 E122 M0.192 R27
./instances/Rome/grafo7178.37.lgr N37 E53 M0.084 R15
./instances/Rome/grafo3959.42.lgr N42 E50 M0.089 O R0
./instances/Rome/grafo5243.44.lgr N44 E61 M0.112 R16
./instances/Rome/grafo6751.72.lgr N72 E92 M0.137 R20
./instances/Rome/grafo3033.38.lgr N38 E47 M0.093 O R0
./instances/Rome/grafo5161.45.lgr N45 E73 M0.123 R26
./instances/Rome/grafo718.10.lgr N10 E10 M0.037 O R0
./instances/Rome/grafo11421.31.lgr N31 E37 M0.074 O R0
./instances/Rome/grafo9303.90.lgr N90 E114 M0.178 R22
./instances/Rome/grafo1147.18.lgr N18 E19 M0.036 O R0
./instances/Rome/grafo8398.85.lgr N85 E113 M0.17 R29
./instances/Rome/grafo1747.19.lgr N19 E29 M0.071 R6
./instances/Rome/grafo11402.95.lgr N95 E120 M0.171 R26
./instances/Rome/grafo11469.96.lgr N96 E136 M0.246 R39
./instances/Rome/grafo8057.80.lgr N80 E111 M0.168 R29
./instances/Rome/grafo9738.100.lgr N100 E141 M0.191 R42
./instances/Rome/grafo7728.49.lgr N49 E62 M0.104 R12
./instances/Rome/grafo9487.73.lgr N73 E96 M0.144 R23
./instances/Rome/grafo2406.23.lgr N23 E26 M0.065 O R0
./instances/Rome/grafo2175.25.lgr N25 E28 M0.065 O R0
./instances/Rome/grafo1845.17.lgr N17 E18 M0.036 O R0
./instances/Rome/grafo4117.56.lgr N56 E73 M0.12 R17
./instances/Rome/grafo11490.35.lgr N35 E44 M0.086 R9
./instances/Rome/grafo1816.12.lgr N12 E19 M0.052 O R0
./instances/Rome/grafo8628.85.lgr N85 E121 M0.173 R34
./instances/Rome/grafo7756.44.lgr N44 E62 M0.107 R18
./instances/Rome/grafo1959.25.lgr N25 E30 M0.067 O R0
./instances/Rome/grafo6982.85.lgr N85 E108 M0.154 R23
./instances/Rome/grafo10394.100.lgr N100 E127 M0.181 R27
./instances/Rome/grafo2269.23.lgr N23 E27 M0.066 O R0
./instances/Rome/grafo9880.32.lgr N32 E40 M0.083 O R0
./instances/Rome/grafo4287.76.lgr N76 E101 M0.156 R25
./instances/Rome/grafo9021.69.lgr N69 E103 M0.151 R32
./instances/Rome/grafo7855.69.lgr N69 E84 M0.134 R16
./instances/Rome/grafo430.13.lgr N13 E14 M0.053 O R0
./instances/Rome/grafo3392.43.lgr N43 E52 M0.098 O R0
./instances/Rome/grafo1235.67.lgr N67 E88 M0.134 R20
./instances/Rome/grafo4552.78.lgr N78 E108 M0.17 R29
./instances/Rome/grafo8952.90.lgr N90 E128 M0.177 R34
./instances/Rome/grafo3541.55.lgr N55 E87 M0.123 R30
./instances/Rome/grafo2598.21.lgr N21 E28 M0.07 R8
./instances/Rome/grafo5623.45.lgr N45 E55 M0.096 O R0
./instances/Rome/grafo5370.80.lgr N80 E111 M0.159 R30
./instances/Rome/grafo2489.19.lgr N19 E26 M0.061 O R0
./instances/Rome/grafo7226.38.lgr N38 E53 M0.103 R14
./instances/Rome/grafo6052.37.lgr N37 E51 M0.095 R13
./instances/Rome/grafo8834.87.lgr N87 E112 M0.177 R24
./instances/Rome/grafo10611.94.lgr N94 E122 M0.174 R27
./instances/Rome/grafo11046.97.lgr N97 E128 M0.175 R31
./instances/Rome/grafo1075.47.lgr N47 E62 M0.096 R15
./instances/Rome/grafo3922.39.lgr N39 E50 M0.1 R10
./instances/Rome/grafo6575.68.lgr N68 E100 M0.147 R31
./instances/Rome/grafo4972.58.lgr N58 E75 M0.134 R17
./instances/Rome/grafo3813.39.lgr N39 E50 M0.092 R11
./instances/Rome/grafo4113.59.lgr N59 E84 M0.146 R22
./instances/Rome/grafo6544.48.lgr N48 E61 M0.107 R14
./instances/Rome/grafo4462.57.lgr N57 E67 M0.131 R9
./instances/Rome/grafo9948.91.lgr N91 E127 M0.181 R36
./instances/Rome/grafo7746.43.lgr N43 E59 M0.102 R16
./instances/Rome/grafo8666.85.lgr N85 E110 M0.174 R26
./instances/Rome/grafo925.21.lgr N21 E31 M0.079 R8
./instances/Rome/grafo10356.97.lgr N97 E127 M0.223 R30
./instances/Rome/grafo3418.49.lgr N49 E63 M0.106 R13
./instances/Rome/grafo528.18.lgr N18 E19 M0.04 O R0
./instances/Rome/grafo943.21.lgr N21 E26 M0.068 R4
./instances/Rome/grafo8738.66.lgr N66 E98 M0.15 R31
./instances/Rome/grafo400.16.lgr N16 E17 M0.056 O R0
./instances/Rome/grafo5332.61.lgr N61 E83 M0.171 R21
./instances/Rome/grafo9833.81.lgr N81 E103 M0.161 R22
./instances/Rome/grafo7357.37.lgr N37 E56 M0.089 R19
./instances/Rome/grafo3327.48.lgr N48 E73 M0.12 R20
./instances/Rome/grafo4993.65.lgr N65 E100 M0.147 R31
./instances/Rome/grafo4693.63.lgr N63 E82 M0.151 R17
./instances/Rome/grafo9323.79.lgr N79 E95 M0.146 R17
./instances/Rome/grafo7171.44.lgr N44 E70 M0.114 R22
./instances/Rome/grafo10660.37.lgr N37 E49 M0.088 R12
./instances/Rome/grafo3151.45.lgr N45 E58 M0.1 R13
./instances/Rome/grafo6030.59.lgr N59 E80 M0.126 R21
./instances/Rome/grafo4940.56.lgr N56 E72 M0.12 R16
./instances/Rome/grafo4904.65.lgr N65 E78 M0.147 R9
./instances/Rome/grafo7250.47.lgr N47 E67 M0.125 R21
./instances/Rome/grafo5371.43.lgr N43 E57 M0.105 R13
./instances/Rome/grafo10107.93.lgr N93 E133 M0.201 R36
./instances/Rome/grafo2393.14.lgr N14 E16 M0.054 O R0
./instances/Rome/grafo3230.32.lgr N32 E40 M0.082 R7
./instances/Rome/grafo4406.73.lgr N73 E98 M0.163 R24
./instances/Rome/grafo9198.81.lgr N81 E131 M0.167 R45
./instances/Rome/grafo9041.92.lgr N92 E110 M0.173 R17
./instances/Rome/grafo3838.45.lgr N45 E56 M0.104 R11
./instances/Rome/grafo3042.14.lgr N14 E18 M0.08 R5
./instances/Rome/grafo6079.40.lgr N40 E49 M0.104 R10
./instances/Rome/grafo6051.37.lgr N37 E45 M0.085 O R0
./instances/Rome/grafo859.30.lgr N30 E34 M0.076 O R0
./instances/Rome/grafo10932.94.lgr N94 E124 M0.17 R29
./instances/Rome/grafo5578.36.lgr N36 E41 M0.078 O R0
./instances/Rome/grafo5464.46.lgr N46 E68 M0.108 R20
./instances/Rome/grafo3322.37.lgr N37 E46 M0.087 O R0
./instances/Rome/grafo6341.39.lgr N39 E51 M0.097 R10
./instances/Rome/grafo8856.97.lgr N97 E126 M0.185 R29
./instances/Rome/grafo3333.51.lgr N51 E71 M0.128 R19
./instances/Rome/grafo8686.89.lgr N89 E113 M0.172 R24
./instances/Rome/grafo10054.40.lgr N40 E51 M0.108 R11
./instances/Rome/grafo2869.37.lgr N37 E41 M0.085 O R0
./instances/Rome/grafo2909.28.lgr N28 E32 M0.076 O R0
./instances/Rome/grafo180.27.lgr N27 E37 M0.078 O R0
./instances/Rome/grafo11676.38.lgr N38 E51 M0.103 R13
./instances/Rome/grafo8120.75.lgr N75 E104 M0.151 R29
./instances/Rome/grafo10734.37.lgr N37 E51 M0.094 R13
./instances/Rome/grafo9159.64.lgr N64 E92 M0.132 R27
./instances/Rome/grafo3729.37.lgr N37 E45 M0.077 O R0
./instances/Rome/grafo4183.60.lgr N60 E77 M0.13 R17
./instances/Rome/grafo10713.92.lgr N92 E136 M0.187 R41
./instances/Rome/grafo894.16.lgr N16 E24 M0.061 O R0
./instances/Rome/grafo2255.39.lgr N39 E45 M0.1 O R0
./instances/Rome/grafo2740.15.lgr N15 E21 M0.059 O R0
./instances/Rome/grafo7118.45.lgr N45 E65 M0.111 R21
./instances/Rome/grafo2572.28.lgr N28 E34 M0.079 O R0
./instances/Rome/grafo4520.66.lgr N66 E84 M0.13 R17
./instances/Rome/grafo1125.21.lgr N21 E29 M0.061 O R0
./instances/Rome/grafo249.22.lgr N22 E31 M0.074 R7
./instances/Rome/grafo5055.56.lgr N56 E77 M0.134 R21
./instances/Rome/grafo1554.47.lgr N47 E58 M0.109 R11
./instances/Rome/grafo5144.71.lgr N71 E101 M0.173 R29
./instances/Rome/grafo7864.75.lgr N75 E103 M0.153 R28
./instances/Rome/grafo2333.13.lgr N13 E15 M0.052 O R0
./instances/Rome/grafo2140.25.lgr N25 E28 M0.043 O R0
./instances/Rome/grafo8117.62.lgr N62 E94 M0.138 R30
./instances/Rome/grafo3137.42.lgr N42 E61 M0.106 R18
./instances/Rome/grafo11627.37.lgr N37 E53 M0.087 R16
./instances/Rome/grafo5695.34.lgr N34 E41 M0.092 R8
./instances/Rome/grafo593.12.lgr N12 E15 M0.03 O R0
./instances/Rome/grafo3781.41.lgr N41 E58 M0.094 R17
./instances/Rome/grafo2948.25.lgr N25 E30 M0.071 O R0
./instances/Rome/grafo3004.38.lgr N38 E43 M0.095 O R0
./instances/Rome/grafo7557.48.lgr N48 E67 M0.123 R19
./instances/Rome/grafo4370.80.lgr N80 E112 M0.181 R29
./instances/Rome/grafo1207.29.lgr N29 E35 M0.085 O R0
./instances/Rome/grafo1002.20.lgr N20 E21 M0.059 O R0
./instances/Rome/grafo6369.56.lgr N56 E84 M0.123 R27
./instances/Rome/grafo10780.99.lgr N99 E149 M0.22 R49
./instances/Rome/grafo2718.20.lgr N20 E28 M0.069 R8
./instances/Rome/grafo3237.39.lgr N39 E49 M0.093 O R0
./instances/Rome/grafo529.16.lgr N16 E22 M0.059 O R0
./instances/Rome/grafo5873.46.lgr N46 E57 M0.107 R10
./instances/Rome/grafo4959.59.lgr N59 E69 M0.12 R10
./instances/Rome/grafo9174.81.lgr N81 E103 M0.162 R23
./instances/Rome/grafo4467.54.lgr N54 E69 M0.122 R15
./instances/Rome/grafo2870.14.lgr N14 E17 M0.05 O R0
./instances/Rome/grafo7089.59.lgr N59 E82 M0.131 R21
./instances/Rome/grafo2691.23.lgr N23 E31 M0.066 O R0
./instances/Rome/grafo3201.40.lgr N40 E54 M0.099 R14
./instances/Rome/grafo8001.82.lgr N82 E107 M0.166 R23
./instances/Rome/grafo5236.38.lgr N38 E43 M0.096 O R0
./instances/Rome/grafo996.11.lgr N11 E13 M0.053 O R0
./instances/Rome/grafo11030.36.lgr N36 E47 M0.105 R12
./instances/Rome/grafo7879.80.lgr N80 E117 M0.168 R35
./instances/Rome/grafo8978.63.lgr N63 E98 M0.144 R31
./instances/Rome/grafo9499.66.lgr N66 E88 M0.132 R22
./instances/Rome/grafo2429.27.lgr N27 E37 M0.082 R9
./instances/Rome/grafo266.13.lgr N13 E14 M0.031 O R0
./instances/Rome/grafo4290.66.lgr N66 E84 M0.137 R18
./instances/Rome/grafo1624.23.lgr N23 E34 M0.081 R10
./instances/Rome/grafo9990.31.lgr N31 E35 M0.074 O R0
./instances/Rome/grafo157.29.lgr N29 E32 M0.068 O R0
./instances/Rome/grafo780.15.lgr N15 E17 M0.033 O R0
./instances/Rome/grafo5805.42.lgr N42 E53 M0.097 O R0
./instances/Rome/grafo4882.53.lgr N53 E75 M0.128 R22
./instances/Rome/grafo8138.72.lgr N72 E101 M0.152 R28
./instances/Rome/grafo4153.67.lgr N67 E94 M0.132 R24
./instances/Rome/grafo10337.36.lgr N36 E40 M0.088 O R0
./instances/Rome/grafo7194.53.lgr N53 E69 M0.12 R16
./instances/Rome/grafo10024.32.lgr N32 E38 M0.109 R6
./instances/Rome/grafo8285.74.lgr N74 E98 M0.144 R24
./instances/Rome/grafo6724.46.lgr N46 E66 M0.114 R19
./instances/Rome/grafo3244.39.lgr N39 E48 M0.094 R10
./instances/Rome/grafo2387.29.lgr N29 E38 M0.079 O R0
./instances/Rome/grafo11585.36.lgr N36 E49 M0.091 R12
./instances/Rome/grafo450.35.lgr N35 E45 M0.087 R11
./instances/Rome/grafo5034.78.lgr N78 E92 M0.142 R15
./instances/Rome/grafo1912.11.lgr N11 E17 M0.052 O R0
./instances/Rome/grafo6227.36.lgr N36 E47 M0.095 R10
./instances/Rome/grafo3570.55.lgr N55 E66 M0.12 O R0
./instances/Rome/grafo5552.47.lgr N47 E57 M0.112 R10
./instances/Rome/grafo11547.31.lgr N31 E36 M0.079 O R0
./instances/Rome/grafo1915.33.lgr N33 E44 M0.094 O R0
./instances/Rome/grafo3801.43.lgr N43 E52 M0.096 R10
./instances/Rome/grafo11075.97.lgr N97 E127 M0.189 R30
./instances/Rome/grafo8656.73.lgr N73 E96 M0.145 R24
./instances/Rome/grafo1204.27.lgr N27 E31 M0.072 O R0
./instances/Rome/grafo3493.46.lgr N46 E58 M0.106 R12
./instances/Rome/grafo3399.61.lgr N61 E78 M0.129 R18
./instances/Rome/grafo2412.50.lgr N50 E61 M0.116 R9
./instances/Rome/grafo1403.17.lgr N17 E23 M0.061 O R0
./instances/Rome/grafo4018.48.lgr N48 E60 M0.122 R9
./instances/Rome/grafo4319.61.lgr N61 E85 M0.133 R22
./instances/Rome/grafo1868.34.lgr N34 E39 M0.08 O R0
./instances/Rome/grafo11525.36.lgr N36 E45 M0.084 O R0
./instances/Rome/grafo2413.16.lgr N16 E20 M0.057 O R0
./instances/Rome/grafo6501.40.lgr N40 E50 M0.089 O R0
./instances/Rome/grafo4423.77.lgr N77 E96 M0.144 R19
./instances/Rome/grafo3668.59.lgr N59 E77 M0.157 R17
./instances/Rome/grafo9045.72.lgr N72 E92 M0.134 R20
./instances/Rome/grafo7814.61.lgr N61 E90 M0.136 R28
./instances/Rome/grafo3522.37.lgr N37 E42 M0.089 O R0
./instances/Rome/grafo7457.56.lgr N56 E82 M0.129 R25
./instances/Rome/grafo11085.97.lgr N97 E121 M0.179 R24
./instances/Rome/grafo10100.99.lgr N99 E139 M0.203 R38
./instances/Rome/grafo566.18.lgr N18 E20 M0.058 O R0
./instances/Rome/grafo8487.87.lgr N87 E112 M0.166 R24
./instances/Rome/grafo8565.71.lgr N71 E96 M0.14 R25
./instances/Rome/grafo9791.78.lgr N78 E112 M0.168 R32
./instances/Rome/grafo1581.46.lgr N46 E52 M0.098 O R0
./instances/Rome/grafo4623.70.lgr N70 E101 M0.154 R31
./instances/Rome/grafo7995.65.lgr N65 E94 M0.136 R27
./instances/Rome/grafo3807.38.lgr N38 E46 M0.098 R9
./instances/Rome/grafo1984.34.lgr N34 E43 M0.09 R9
./instances/Rome/grafo9476.79.lgr N79 E109 M0.171 R29
./instances/Rome/grafo9592.72.lgr N72 E86 M0.145 R13
./instances/Rome/grafo1682.21.lgr N21 E41 M0.079 R16
./instances/Rome/grafo6265.41.lgr N41 E58 M0.106 R18
./instances/Rome/grafo7193.43.lgr N43 E64 M0.117 R21
./instances/Rome/grafo5602.45.lgr N45 E64 M0.112 R18
./instances/Rome/grafo4030.52.lgr N52 E65 M0.123 R13
./instances/Rome/grafo3090.24.lgr N24 E30 M0.07 O R0
./instances/Rome/grafo10830.92.lgr N92 E129 M0.176 R35
./instances/Rome/grafo646.25.lgr N25 E25 M0.066 O R0
./instances/Rome/grafo10747.38.lgr N38 E44 M0.087 O R0
./instances/Rome/grafo1417.52.lgr N52 E63 M0.111 R9
./instances/Rome/grafo4436.60.lgr N60 E78 M0.14 R18
./instances/Rome/grafo10614.92.lgr N92 E129 M0.188 R38
./instances/Rome/grafo5671.55.lgr N55 E83 M0.125 R26
./instances/Rome/grafo1516.71.lgr N71 E101 M0.159 R27
./instances/Rome/grafo3472.92.lgr N92 E120 M0.196 R28
./instances/Rome/grafo2584.16.lgr N16 E22 M0.104 R5
./instances/Rome/grafo2508.24.lgr N24 E26 M0.067 O R0
./instances/Rome/grafo8709.87.lgr N87 E111 M0.172 R25
./instances/Rome/grafo3105.25.lgr N25 E35 M0.074 O R0
./instances/Rome/grafo6392.40.lgr N40 E57 M0.105 R16
./instances/Rome/grafo9013.84.lgr N84 E108 M0.164 R25
./instances/Rome/grafo9986.91.lgr N91 E122 M0.206 R31
./instances/Rome/grafo2352.15.lgr N15 E17 M0.033 O R0
./instances/Rome/grafo6348.43.lgr N43 E56 M0.11 R14
./instances/Rome/grafo6269.57.lgr N57 E75 M0.154 R17
./instances/Rome/grafo5327.40.lgr N40 E47 M0.094 R7
./instances/Rome/grafo3765.38.lgr N38 E46 M0.091 O R0
./instances/Rome/grafo299.19.lgr N19 E21 M0.053 O R0
./instances/Rome/grafo555.12.lgr N12 E13 M0.03 O R0
./instances/Rome/grafo3875.43.lgr N43 E49 M0.095 O R0
./instances/Rome/grafo2855.12.lgr N12 E17 M0.054 O R0
./instances/Rome/grafo7709.42.lgr N42 E58 M0.103 R16
./instances/Rome/grafo11354.92.lgr N92 E133 M0.199 R39
./instances/Rome/grafo9772.83.lgr N83 E109 M0.163 R25
./instances/Rome/grafo7366.35.lgr N35 E43 M0.094 O R0
./instances/Rome/grafo9156.63.lgr N63 E82 M0.137 R19
./instances/Rome/grafo3428.57.lgr N57 E80 M0.129 R23
./instances/Rome/grafo2381.40.lgr N40 E47 M0.086 O R0
./instances/Rome/grafo1631.16.lgr N16 E21 M0.06 O R0
./instances/Rome/grafo11539.36.lgr N36 E42 M0.084 O R0
./instances/Rome/grafo5504.40.lgr N40 E53 M0.094 R10
./instances/Rome/grafo5566.43.lgr N43 E58 M0.094 R15
./instances/Rome/grafo1931.20.lgr N20 E29 M0.061 O R0
./instances/Rome/grafo6168.47.lgr N47 E50 M0.107 O R0
./instances/Rome/grafo2980.23.lgr N23 E34 M0.078 R9
./instances/Rome/grafo4242.51.lgr N51 E70 M0.117 R14
./instances/Rome/grafo7308.40.lgr N40 E65 M0.128 R20
./instances/Rome/grafo2773.14.lgr N14 E15 M0.034 O R0
./instances/Rome/grafo3303.46.lgr N46 E64 M0.103 R17
./instances/Rome/grafo3692.41.lgr N41 E59 M0.104 R17
./instances/Rome/grafo6706.52.lgr N52 E67 M0.114 R14
./instances/Rome/grafo9706.88.lgr N88 E122 M0.175 R32
./instances/Rome/grafo5666.43.lgr N43 E56 M0.107 R12
./instances/Rome/grafo8863.94.lgr N94 E121 M0.183 R25
./instances/Rome/grafo11610.37.lgr N37 E47 M0.081 R11
./instances/Rome/grafo9619.79.lgr N79 E111 M0.163 R33
./instances/Rome/grafo5989.49.lgr N49 E60 M0.111 R12
./instances/Rome/grafo599.18.lgr N18 E18 M0.036 O R0
./instances/Rome/grafo291.20.lgr N20 E20 M0.039 O R0
./instances/Rome/grafo3423.54.lgr N54 E69 M0.131 R15
./instances/Rome/grafo2824.12.lgr N12 E14 M0.024 O R0
./instances/Rome/grafo3812.44.lgr N44 E63 M0.107 R17
./instances/Rome/grafo4281.59.lgr N59 E76 M0.126 R15
./instances/Rome/grafo3877.33.lgr N33 E51 M0.096 R15
./instances/Rome/grafo8307.72.lgr N72 E100 M0.143 R25
./instances/Rome/grafo11352.90.lgr N90 E126 M0.177 R36
./instances/Rome/grafo10027.38.lgr N38 E50 M0.093 R12
./instances/Rome/grafo3711.40.lgr N40 E53 M0.093 R13
./instances/Rome/grafo8275.82.lgr N82 E124 M0.193 R42
./instances/Rome/grafo274.17.lgr N17 E17 M0.05 O R0
./instances/Rome/grafo9358.62.lgr N62 E82 M0.128 R20
./instances/Rome/grafo7514.43.lgr N43 E56 M0.153 R12
./instances/Rome/grafo6997.69.lgr N69 E88 M0.136 R18
./instances/Rome/grafo3445.37.lgr N37 E46 M0.098 R9
./instances/Rome/grafo9032.68.lgr N68 E91 M0.135 R21
./instances/Rome/grafo2688.17.lgr N17 E25 M0.065 R8
./instances/Rome/grafo9864.91.lgr N91 E130 M0.19 R39
./instances/Rome/grafo6671.36.lgr N36 E48 M0.086 O R0
./instances/Rome/grafo3200.36.lgr N36 E47 M0.089 R11
./instances/Rome/grafo8728.87.lgr N87 E118 M0.175 R29
./instances/Rome/grafo6260.44.lgr N44 E56 M0.104 R10
./instances/Rome/grafo5156.56.lgr N56 E72 M0.127 R14
./instances/Rome/grafo6016.75.lgr N75 E101 M0.147 R26
./instances/Rome/grafo7690.44.lgr N44 E59 M0.105 R16
./instances/Rome/grafo8119.79.lgr N79 E104 M0.174 R25
./instances/Rome/grafo7911.88.lgr N88 E115 M0.163 R26
./instances/Rome/grafo11616.91.lgr N91 E130 M0.209 R38
./instances/Rome/grafo3637.38.lgr N38 E48 M0.091 R10
./instances/Rome/grafo3886.40.lgr N40 E52 M0.094 R10
./instances/Rome/grafo8171.62.lgr N62 E73 M0.161 R10
./instances/Rome/grafo2549.16.lgr N16 E20 M0.06 O R0
./instances/Rome/grafo6960.44.lgr N44 E61 M0.104 R14
./instances/Rome/grafo2038.29.lgr N29 E39 M0.086 O R0
./instances/Rome/grafo10772.100.lgr N100 E156 M0.2 R52
./instances/Rome/grafo1330.28.lgr N28 E29 M0.067 O R0
./instances/Rome/grafo10324.99.lgr N99 E118 M0.198 R20
./instances/Rome/grafo1121.17.lgr N17 E20 M0.068 O R0
./instances/Rome/grafo4365.77.lgr N77 E107 M0.16 R28
./instances/Rome/grafo6439.41.lgr N41 E54 M0.105 R11
./instances/Rome/grafo4431.62.lgr N62 E80 M0.138 R17
./instances/Rome/grafo5576.59.lgr N59 E84 M0.127 R22
./instances/Rome/grafo6186.67.lgr N67 E76 M0.139 R10
./instances/Rome/grafo7372.41.lgr N41 E56 M0.101 R15
./instances/Rome/grafo414.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo5190.36.lgr N36 E43 M0.085 O R0
./instances/Rome/grafo4877.62.lgr N62 E85 M0.128 R21
./instances/Rome/grafo3421.38.lgr N38 E52 M0.093 R15
./instances/Rome/grafo1317.68.lgr N68 E87 M0.128 R15
./instances/Rome/grafo8251.73.lgr N73 E104 M0.154 R30
./instances/Rome/grafo1934.14.lgr N14 E14 M0.028 O R0
./instances/Rome/grafo3159.38.lgr N38 E48 M0.088 R11
./instances/Rome/grafo9408.61.lgr N61 E89 M0.128 R24
./instances/Rome/grafo9838.70.lgr N70 E101 M0.159 R31
./instances/Rome/grafo622.23.lgr N23 E25 M0.063 O R0
./instances/Rome/grafo11254.99.lgr N99 E136 M0.189 R34
./instances/Rome/grafo8833.94.lgr N94 E127 M0.184 R33
./instances/Rome/grafo5025.79.lgr N79 E110 M0.161 R29
./instances/Rome/grafo2084.25.lgr N25 E35 M0.078 R8
./instances/Rome/grafo3641.52.lgr N52 E71 M0.17 R19
./instances/Rome/grafo3930.37.lgr N37 E43 M0.089 O R0
./instances/Rome/grafo552.27.lgr N27 E29 M0.063 O R0
./instances/Rome/grafo206.12.lgr N12 E12 M0.03 O R0
./instances/Rome/grafo4992.75.lgr N75 E97 M0.153 R21
./instances/Rome/grafo290.18.lgr N18 E19 M0.057 O R0
./instances/Rome/grafo6305.62.lgr N62 E81 M0.123 R18
./instances/Rome/grafo8399.70.lgr N70 E95 M0.144 R24
./instances/Rome/grafo3313.42.lgr N42 E58 M0.114 R16
./instances/Rome/grafo1132.19.lgr N19 E19 M0.037 O R0
./instances/Rome/grafo870.10.lgr N10 E10 M0.037 O R0
./instances/Rome/grafo1240.49.lgr N49 E63 M0.11 R14
./instances/Rome/grafo11116.92.lgr N92 E112 M0.196 R21
./instances/Rome/grafo2086.39.lgr N39 E55 M0.102 R15
./instances/Rome/grafo11548.35.lgr N35 E46 M0.093 R12
./instances/Rome/grafo11081.34.lgr N34 E39 M0.133 O R0
./instances/Rome/grafo10087.39.lgr N39 E52 M0.093 R12
./instances/Rome/grafo7723.54.lgr N54 E73 M0.129 R17
./instances/Rome/grafo8831.91.lgr N91 E111 M0.191 R20
./instances/Rome/grafo7397.40.lgr N40 E52 M0.094 R12
./instances/Rome/grafo2183.16.lgr N16 E17 M0.057 O R0
./instances/Rome/grafo3571.42.lgr N42 E56 M0.099 R14
./instances/Rome/grafo6055.43.lgr N43 E56 M0.106 R12
./instances/Rome/grafo5470.34.lgr N34 E38 M0.083 O R0
./instances/Rome/grafo2633.17.lgr N17 E24 M0.065 O R0
./instances/Rome/grafo666.12.lgr N12 E14 M0.049 O R0
./instances/Rome/grafo1212.53.lgr N53 E72 M0.12 R19
./instances/Rome/grafo7427.66.lgr N66 E84 M0.135 R17
./instances/Rome/grafo3721.37.lgr N37 E57 M0.1 R19
./instances/Rome/grafo7727.42.lgr N42 E55 M0.1 R13
./instances/Rome/grafo8988.69.lgr N69 E82 M0.145 R14
./instances/Rome/grafo1040.25.lgr N25 E32 M0.07 O R0
./instances/Rome/grafo4377.65.lgr N65 E82 M0.128 R18
./instances/Rome/grafo7087.37.lgr N37 E44 M0.093 R6
./instances/Rome/grafo5678.77.lgr N77 E101 M0.157 R23
./instances/Rome/grafo1642.18.lgr N18 E19 M0.057 O R0
./instances/Rome/grafo1623.30.lgr N30 E41 M0.08 R10
./instances/Rome/grafo2185.24.lgr N24 E28 M0.06 O R0
./instances/Rome/grafo10565.32.lgr N32 E40 M0.074 O R0
./instances/Rome/grafo5220.49.lgr N49 E64 M0.118 R15
./instances/Rome/grafo4449.75.lgr N75 E104 M0.157 R29
./instances/Rome/grafo2454.34.lgr N34 E46 M0.085 O R0
./instances/Rome/grafo10700.98.lgr N98 E139 M0.191 R40
./instances/Rome/grafo10838.37.lgr N37 E45 M0.091 R9
./instances/Rome/grafo8990.61.lgr N61 E79 M0.13 R17
./instances/Rome/grafo9330.69.lgr N69 E92 M0.153 R21
./instances/Rome/grafo4910.60.lgr N60 E76 M0.134 R16
./instances/Rome/grafo10959.97.lgr N97 E131 M0.205 R34
./instances/Rome/grafo840.17.lgr N17 E19 M0.078 O R0
./instances/Rome/grafo4748.66.lgr N66 E85 M0.133 R17
./instances/Rome/grafo10318.98.lgr N98 E137 M0.198 R40
./instances/Rome/grafo798.26.lgr N26 E32 M0.082 R7
./instances/Rome/grafo10702.33.lgr N33 E41 M0.092 R8
./instances/Rome/grafo3069.88.lgr N88 E100 M0.154 R11
./instances/Rome/grafo9011.66.lgr N66 E86 M0.13 R21
./instances/Rome/grafo9027.87.lgr N87 E129 M0.182 R39
./instances/Rome/grafo7348.60.lgr N60 E83 M0.153 R22
./instances/Rome/grafo1965.28.lgr N28 E37 M0.077 O R0
./instances/Rome/grafo2927.13.lgr N13 E14 M0.035 O R0
./instances/Rome/grafo8760.71.lgr N71 E103 M0.166 R31
./instances/Rome/grafo11268.93.lgr N93 E117 M0.222 R25
./instances/Rome/grafo6776.46.lgr N46 E69 M0.118 R23
./instances/Rome/grafo7886.80.lgr N80 E101 M0.154 R18
./instances/Rome/grafo6497.46.lgr N46 E62 M0.108 R12
./instances/Rome/grafo4677.52.lgr N52 E72 M0.12 R19
./instances/Rome/grafo6286.41.lgr N41 E51 M0.103 R10
./instances/Rome/grafo10640.94.lgr N94 E122 M0.173 R27
./instances/Rome/grafo359.30.lgr N30 E37 M0.074 O R0
./instances/Rome/grafo11474.41.lgr N41 E46 M0.094 O R0
./instances/Rome/grafo7195.42.lgr N42 E51 M0.101 R9
./instances/Rome/grafo10880.95.lgr N95 E119 M0.167 R24
./instances/Rome/grafo9130.71.lgr N71 E101 M0.144 R29
./instances/Rome/grafo3810.52.lgr N52 E64 M0.109 R13
./instances/Rome/grafo9126.82.lgr N82 E113 M0.151 R29
./instances/Rome/grafo9732.64.lgr N64 E89 M0.135 R24
./instances/Rome/grafo6022.61.lgr N61 E86 M0.129 R23
./instances/Rome/grafo5128.37.lgr N37 E47 M0.091 R10
./instances/Rome/grafo4681.63.lgr N63 E79 M0.134 R14
./instances/Rome/grafo3949.53.lgr N53 E74 M0.141 R20
./instances/Rome/grafo3223.39.lgr N39 E40 M0.064 O R0
./instances/Rome/grafo11295.37.lgr N37 E48 M0.097 R11
./instances/Rome/grafo6317.43.lgr N43 E78 M0.113 R30
./instances/Rome/grafo5420.41.lgr N41 E43 M0.093 O R0
./instances/Rome/grafo11359.37.lgr N37 E47 M0.09 R11
./instances/Rome/grafo1817.28.lgr N28 E34 M0.085 O R0
./instances/Rome/grafo7358.60.lgr N60 E78 M0.141 R18
./instances/Rome/grafo1173.16.lgr N16 E20 M0.062 O R0
./instances/Rome/grafo10964.95.lgr N95 E122 M0.182 R25
./instances/Rome/grafo6166.46.lgr N46 E66 M0.117 R20
./instances/Rome/grafo1806.23.lgr N23 E28 M0.068 O R0
./instances/Rome/grafo4315.59.lgr N59 E80 M0.131 R22
./instances/Rome/grafo6322.44.lgr N44 E61 M0.101 R14
./instances/Rome/grafo9586.78.lgr N78 E100 M0.146 R21
./instances/Rome/grafo1656.17.lgr N17 E22 M0.057 O R0
./instances/Rome/grafo8956.92.lgr N92 E120 M0.184 R29
./instances/Rome/grafo974.14.lgr N14 E13 M0.035 O R0
./instances/Rome/grafo130.31.lgr N31 E36 M0.081 O R0
./instances/Rome/grafo4788.60.lgr N60 E75 M0.12 R15
./instances/Rome/grafo1392.50.lgr N50 E63 M0.143 R13
./instances/Rome/grafo1265.46.lgr N46 E53 M0.102 O R0
./instances/Rome/grafo7630.39.lgr N39 E46 M0.088 O R0
./instances/Rome/grafo3064.23.lgr N23 E25 M0.066 O R0
./instances/Rome/grafo1647.30.lgr N30 E33 M0.078 O R0
./instances/Rome/grafo4587.72.lgr N72 E96 M0.152 R24
./instances/Rome/grafo1957.10.lgr N10 E15 M0.052 O R0
./instances/Rome/grafo10361.97.lgr N97 E132 M0.18 R34
./instances/Rome/grafo6278.98.lgr N98 E131 M0.201 R33
./instances/Rome/grafo8953.94.lgr N94 E129 M0.204 R34
./instances/Rome/grafo5889.60.lgr N60 E84 M0.149 R22
./instances/Rome/grafo2104.36.lgr N36 E45 M0.09 R9
./instances/Rome/grafo2510.48.lgr N48 E60 M0.115 R12
./instances/Rome/grafo2529.40.lgr N40 E48 M0.086 O R0
./instances/Rome/grafo7412.43.lgr N43 E52 M0.11 R9
./instances/Rome/grafo5878.44.lgr N44 E56 M0.111 R9
./instances/Rome/grafo10782.95.lgr N95 E127 M0.177 R31
./instances/Rome/grafo4503.59.lgr N59 E82 M0.136 R23
./instances/Rome/grafo9014.63.lgr N63 E88 M0.133 R24
./instances/Rome/grafo1864.18.lgr N18 E18 M0.037 O R0
./instances/Rome/grafo11182.99.lgr N99 E129 M0.183 R30
./instances/Rome/grafo4493.76.lgr N76 E113 M0.15 R35
./instances/Rome/grafo8562.61.lgr N61 E80 M0.124 R19
./instances/Rome/grafo9852.38.lgr N38 E48 M0.097 R10
./instances/Rome/grafo4428.64.lgr N64 E90 M0.139 R26
./instances/Rome/grafo11285.93.lgr N93 E127 M0.17 R33
./instances/Rome/grafo9393.66.lgr N66 E88 M0.131 R21
./instances/Rome/grafo5343.38.lgr N38 E44 M0.089 O R0
./instances/Rome/grafo5468.42.lgr N42 E58 M0.098 R12
./instances/Rome/grafo3030.27.lgr N27 E33 M0.074 O R0
./instances/Rome/grafo8501.94.lgr N94 E110 M0.182 R17
./instances/Rome/grafo2137.22.lgr N22 E21 M0.042 O R0
./instances/Rome/grafo5724.34.lgr N34 E39 M0.081 O R0
./instances/Rome/grafo9633.64.lgr N64 E88 M0.133 R24
./instances/Rome/grafo7355.45.lgr N45 E53 M0.096 R8
./instances/Rome/grafo8836.88.lgr N88 E121 M0.169 R33
./instances/Rome/grafo2148.39.lgr N39 E45 M0.085 O R0
./instances/Rome/grafo5388.36.lgr N36 E47 M0.098 R11
./instances/Rome/grafo7892.86.lgr N86 E107 M0.162 R22
./instances/Rome/grafo6192.41.lgr N41 E54 M0.102 R14
./instances/Rome/grafo6273.43.lgr N43 E56 M0.114 R12
./instances/Rome/grafo360.17.lgr N17 E21 M0.057 O R0
./instances/Rome/grafo8939.75.lgr N75 E93 M0.143 R19
./instances/Rome/grafo6035.35.lgr N35 E50 M0.096 R11
./instances/Rome/grafo4665.76.lgr N76 E109 M0.151 R30
./instances/Rome/grafo2188.28.lgr N28 E40 M0.084 O R0
./instances/Rome/grafo6787.47.lgr N47 E57 M0.107 R10
./instances/Rome/grafo6998.44.lgr N44 E59 M0.119 R14
./instances/Rome/grafo1042.14.lgr N14 E18 M0.049 O R0
./instances/Rome/grafo9835.77.lgr N77 E100 M0.145 R20
./instances/Rome/grafo6449.51.lgr N51 E65 M0.118 R14
./instances/Rome/grafo5333.43.lgr N43 E58 M0.109 R15
./instances/Rome/grafo2994.41.lgr N41 E52 M0.091 R11
./instances/Rome/grafo5342.44.lgr N44 E60 M0.114 R14
./instances/Rome/grafo10715.92.lgr N92 E118 M0.184 R26
./instances/Rome/grafo7669.56.lgr N56 E73 M0.126 R18
./instances/Rome/grafo10488.98.lgr N98 E145 M0.195 R46
./instances/Rome/grafo11156.98.lgr N98 E117 M0.19 R18
./instances/Rome/grafo8684.86.lgr N86 E118 M0.176 R32
./instances/Rome/grafo6596.38.lgr N38 E45 M0.088 O R0
./instances/Rome/grafo6298.44.lgr N44 E61 M0.11 R17
./instances/Rome/grafo4228.58.lgr N58 E81 M0.126 R24
./instances/Rome/grafo3402.42.lgr N42 E62 M0.1 R17
./instances/Rome/grafo6717.38.lgr N38 E47 M0.095 R8
./instances/Rome/grafo2033.30.lgr N30 E37 M0.078 R8
./instances/Rome/grafo10701.99.lgr N99 E120 M0.181 R21
./instances/Rome/grafo5587.48.lgr N48 E55 M0.115 R8
./instances/Rome/grafo4612.61.lgr N61 E94 M0.142 R29
./instances/Rome/grafo8497.71.lgr N71 E104 M0.154 R34
./instances/Rome/grafo4410.78.lgr N78 E111 M0.155 R31
./instances/Rome/grafo7725.41.lgr N41 E57 M0.096 R14
./instances/Rome/grafo2141.55.lgr N55 E76 M0.125 R18
./instances/Rome/grafo5431.68.lgr N68 E96 M0.204 R27
./instances/Rome/grafo8597.83.lgr N83 E113 M0.168 R29
./instances/Rome/grafo6539.47.lgr N47 E65 M0.117 R17
./instances/Rome/grafo2089.66.lgr N66 E84 M0.181 R18
./instances/Rome/grafo1687.30.lgr N30 E32 M0.072 O R0
./instances/Rome/grafo10206.97.lgr N97 E128 M0.183 R31
./instances/Rome/grafo3852.52.lgr N52 E68 M0.118 R17
./instances/Rome/grafo6225.54.lgr N54 E82 M0.144 R27
./instances/Rome/grafo4557.60.lgr N60 E74 M0.141 R15
./instances/Rome/grafo11270.93.lgr N93 E126 M0.191 R33
./instances/Rome/grafo8908.96.lgr N96 E135 M0.189 R38
./instances/Rome/grafo3227.43.lgr N43 E65 M0.123 R20
./instances/Rome/grafo692.22.lgr N22 E30 M0.069 O R0
./instances/Rome/grafo945.17.lgr N17 E22 M0.073 O R0
./instances/Rome/grafo11372.33.lgr N33 E41 M0.083 O R0
./instances/Rome/grafo2604.18.lgr N18 E22 M0.059 O R0
./instances/Rome/grafo7740.38.lgr N38 E42 M0.082 O R0
./instances/Rome/grafo10958.98.lgr N98 E154 M0.212 R52
./instances/Rome/grafo5547.33.lgr N33 E41 M0.076 O R0
./instances/Rome/grafo1151.11.lgr N11 E17 M0.054 O R0
./instances/Rome/grafo3324.44.lgr N44 E52 M0.097 O R0
./instances/Rome/grafo5942.34.lgr N34 E46 M0.096 R11
./instances/Rome/grafo6594.50.lgr N50 E77 M0.122 R23
./instances/Rome/grafo8349.91.lgr N91 E133 M0.247 R40
./instances/Rome/grafo9284.68.lgr N68 E94 M0.155 R23
./instances/Rome/grafo492.18.lgr N18 E19 M0.056 O R0
./instances/Rome/grafo261.14.lgr N14 E15 M0.035 O R0
./instances/Rome/grafo992.16.lgr N16 E22 M0.059 O R0
./instances/Rome/grafo9802.75.lgr N75 E114 M0.15 R39
./instances/Rome/grafo8373.100.lgr N100 E138 M0.197 R35
./instances/Rome/grafo547.16.lgr N16 E16 M0.032 O R0
./instances/Rome/grafo9822.62.lgr N62 E89 M0.15 R24
./instances/Rome/grafo709.17.lgr N17 E21 M0.062 O R0
./instances/Rome/grafo10378.100.lgr N100 E122 M0.188 R23
./instances/Rome/grafo3242.39.lgr N39 E51 M0.09 R11
./instances/Rome/grafo2279.16.lgr N16 E18 M0.035 O R0
./instances/Rome/grafo3723.53.lgr N53 E73 M0.118 R17
./instances/Rome/grafo6585.97.lgr N97 E132 M0.177 R36
./instances/Rome/grafo10182.33.lgr N33 E33 M0.081 O R0
./instances/Rome/grafo10162.93.lgr N93 E137 M0.19 R43
./instances/Rome/grafo11140.98.lgr N98 E138 M0.182 R39
./instances/Rome/grafo387.13.lgr N13 E15 M0.055 O R0
./instances/Rome/grafo11331.34.lgr N34 E41 M0.079 O R0
./instances/Rome/grafo7670.40.lgr N40 E56 M0.098 R15
./instances/Rome/grafo4413.64.lgr N64 E87 M0.131 R22
./instances/Rome/grafo7374.39.lgr N39 E52 M0.106 R13
./instances/Rome/grafo152.21.lgr N21 E24 M0.064 O R0
./instances/Rome/grafo5831.61.lgr N61 E72 M0.139 R12
./instances/Rome/grafo8297.87.lgr N87 E126 M0.161 R37
./instances/Rome/grafo6147.53.lgr N53 E63 M0.114 R10
./instances/Rome/grafo1638.21.lgr N21 E25 M0.065 O R0
./instances/Rome/grafo6310.42.lgr N42 E63 M0.108 R21
./instances/Rome/grafo864.16.lgr N16 E20 M0.059 O R0
./instances/Rome/grafo8620.86.lgr N86 E120 M0.162 R32
./instances/Rome/grafo11207.34.lgr N34 E38 M0.09 O R0
./instances/Rome/grafo4465.55.lgr N55 E84 M0.14 R28
./instances/Rome/grafo7946.78.lgr N78 E102 M0.149 R25
./instances/Rome/grafo7773.82.lgr N82 E114 M0.159 R31
./instances/Rome/grafo4705.64.lgr N64 E74 M0.142 R11
./instances/Rome/grafo867.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo2262.31.lgr N31 E40 M0.076 O R0
./instances/Rome/grafo1568.69.lgr N69 E89 M0.133 R19
./instances/Rome/grafo3804.40.lgr N40 E49 M0.097 R9
./instances/Rome/grafo2686.44.lgr N44 E52 M0.1 O R0
./instances/Rome/grafo5404.44.lgr N44 E60 M0.101 R14
./instances/Rome/grafo1158.24.lgr N24 E34 M0.072 O R0
./instances/Rome/grafo11184.93.lgr N93 E121 M0.167 R27
./instances/Rome/grafo11361.38.lgr N38 E46 M0.09 R9
./instances/Rome/grafo6130.52.lgr N52 E65 M0.117 R14
./instances/Rome/grafo9274.65.lgr N65 E91 M0.144 R26
./instances/Rome/grafo836.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo11145.99.lgr N99 E140 M0.204 R37
./instances/Rome/grafo4744.58.lgr N58 E75 M0.12 R15
./instances/Rome/grafo9377.72.lgr N72 E101 M0.146 R29
./instances/Rome/grafo10789.91.lgr N91 E133 M0.17 R39
./instances/Rome/grafo9149.67.lgr N67 E92 M0.136 R25
./instances/Rome/grafo302.17.lgr N17 E19 M0.057 O R0
./instances/Rome/grafo3494.39.lgr N39 E56 M0.099 R17
./instances/Rome/grafo7104.41.lgr N41 E56 M0.1 R13
./instances/Rome/grafo4650.76.lgr N76 E110 M0.168 R33
./instances/Rome/grafo9814.80.lgr N80 E104 M0.164 R23
./instances/Rome/grafo5798.39.lgr N39 E55 M0.112 R17
./instances/Rome/grafo1766.11.lgr N11 E17 M0.052 O R0
./instances/Rome/grafo1852.19.lgr N19 E25 M0.062 O R0
./instances/Rome/grafo5866.76.lgr N76 E107 M0.166 R30
./instances/Rome/grafo260.14.lgr N14 E15 M0.05 O R0
./instances/Rome/grafo2214.19.lgr N19 E21 M0.057 O R0
./instances/Rome/grafo2162.21.lgr N21 E26 M0.089 O R0
./instances/Rome/grafo9348.77.lgr N77 E95 M0.142 R17
./instances/Rome/grafo8449.72.lgr N72 E97 M0.146 R23
./instances/Rome/grafo6793.67.lgr N67 E100 M0.141 R30
./instances/Rome/grafo9818.61.lgr N61 E88 M0.136 R26
./instances/Rome/grafo5503.78.lgr N78 E97 M0.157 R19
./instances/Rome/grafo2476.86.lgr N86 E105 M0.163 R20
./instances/Rome/grafo4405.77.lgr N77 E101 M0.154 R24
./instances/Rome/grafo7703.84.lgr N84 E109 M0.176 R25
./instances/Rome/grafo6606.70.lgr N70 E92 M0.166 R23
./instances/Rome/grafo3527.41.lgr N41 E54 M0.108 R13
./instances/Rome/grafo10709.98.lgr N98 E134 M0.198 R34
./instances/Rome/grafo7419.44.lgr N44 E58 M0.1 R13
./instances/Rome/grafo868.12.lgr N12 E12 M0.035 O R0
./instances/Rome/grafo7535.43.lgr N43 E59 M0.099 R16
./instances/Rome/grafo487.14.lgr N14 E14 M0.035 O R0
./instances/Rome/grafo6526.51.lgr N51 E65 M0.114 R13
./instances/Rome/grafo9438.76.lgr N76 E103 M0.147 R25
./instances/Rome/grafo11620.33.lgr N33 E39 M0.076 O R0
./instances/Rome/grafo364.14.lgr N14 E13 M0.035 O R0
./instances/Rome/grafo4192.70.lgr N70 E96 M0.147 R24
./instances/Rome/grafo10634.96.lgr N96 E137 M0.201 R41
./instances/Rome/grafo4279.57.lgr N57 E71 M0.123 R14
./instances/Rome/grafo9337.86.lgr N86 E124 M0.171 R36
./instances/Rome/grafo3891.39.lgr N39 E49 M0.096 R10
./instances/Rome/grafo9259.64.lgr N64 E92 M0.13 R29
./instances/Rome/grafo821.16.lgr N16 E22 M0.06 O R0
./instances/Rome/grafo8213.69.lgr N69 E95 M0.153 R23
./instances/Rome/grafo5945.45.lgr N45 E60 M0.115 R14
./instances/Rome/grafo1467.49.lgr N49 E64 M0.11 R14
./instances/Rome/grafo8017.64.lgr N64 E89 M0.13 R23
./instances/Rome/grafo9239.62.lgr N62 E85 M0.133 R20
./instances/Rome/grafo11200.93.lgr N93 E124 M0.182 R30
./instances/Rome/grafo506.43.lgr N43 E51 M0.102 R9
./instances/Rome/grafo7020.43.lgr N43 E61 M0.105 R16
./instances/Rome/grafo2962.33.lgr N33 E38 M0.088 O R0
./instances/Rome/grafo6430.71.lgr N71 E81 M0.138 R10
./instances/Rome/grafo1620.27.lgr N27 E27 M0.045 O R0
./instances/Rome/grafo4543.84.lgr N84 E111 M0.159 R26
./instances/Rome/grafo4691.62.lgr N62 E85 M0.135 R23
./instances/Rome/grafo8530.76.lgr N76 E107 M0.163 R30
./instances/Rome/grafo3518.36.lgr N36 E49 M0.109 R12
./instances/Rome/grafo8419.82.lgr N82 E108 M0.16 R25
./instances/Rome/grafo8598.83.lgr N83 E109 M0.165 R24
./instances/Rome/grafo636.29.lgr N29 E30 M0.047 O R0
./instances/Rome/grafo11509.31.lgr N31 E36 M0.078 O R0
./instances/Rome/grafo9696.62.lgr N62 E81 M0.151 R20
./instances/Rome/grafo3259.38.lgr N38 E43 M0.086 O R0
./instances/Rome/grafo10293.99.lgr N99 E135 M0.186 R33
./instances/Rome/grafo3868.45.lgr N45 E51 M0.105 O R0
./instances/Rome/grafo5982.44.lgr N44 E57 M0.114 R12
./instances/Rome/grafo7515.81.lgr N81 E97 M0.138 R16
./instances/Rome/grafo9883.34.lgr N34 E42 M0.078 O R0
./instances/Rome/grafo10359.95.lgr N95 E139 M0.178 R43
./instances/Rome/grafo678.17.lgr N17 E25 M0.06 O R0
./instances/Rome/grafo1030.15.lgr N15 E16 M0.031 O R0
./instances/Rome/grafo9328.68.lgr N68 E99 M0.151 R29
./instances/Rome/grafo2306.13.lgr N13 E14 M0.055 O R0
./instances/Rome/grafo10890.34.lgr N34 E39 M0.135 O R0
./instances/Rome/grafo5811.41.lgr N41 E59 M0.105 R16
./instances/Rome/grafo2404.23.lgr N23 E28 M0.064 O R0
./instances/Rome/grafo6791.59.lgr N59 E76 M0.136 R15
./instances/Rome/grafo2017.24.lgr N24 E28 M0.066 O R0
./instances/Rome/grafo2337.27.lgr N27 E37 M0.083 R8
./instances/Rome/grafo10260.98.lgr N98 E130 M0.2 R30
./instances/Rome/grafo4232.54.lgr N54 E60 M0.104 O R0
./instances/Rome/grafo7346.58.lgr N58 E78 M0.134 R19
./instances/Rome/grafo9309.78.lgr N78 E98 M0.16 R18
./instances/Rome/grafo4847.56.lgr N56 E86 M0.123 R29
./instances/Rome/grafo2045.28.lgr N28 E49 M0.082 R18
./instances/Rome/grafo4805.70.lgr N70 E88 M0.14 R17
./instances/Rome/grafo7236.47.lgr N47 E70 M0.121 R22
./instances/Rome/grafo2276.16.lgr N16 E20 M0.053 O R0
./instances/Rome/grafo7575.41.lgr N41 E55 M0.09 R14
./instances/Rome/grafo313.11.lgr N11 E10 M0.033 O R0
./instances/Rome/grafo4605.58.lgr N58 E84 M0.135 R26
./instances/Rome/grafo8959.90.lgr N90 E121 M0.18 R30
./instances/Rome/grafo2866.17.lgr N17 E24 M0.066 O R0
./instances/Rome/grafo9528.63.lgr N63 E92 M0.128 R28
./instances/Rome/grafo8931.60.lgr N60 E77 M0.126 R15
./instances/Rome/grafo7645.37.lgr N37 E51 M0.09 R14
./instances/Rome/grafo1850.22.lgr N22 E28 M0.067 O R0
./instances/Rome/grafo10374.97.lgr N97 E126 M0.18 R29
./instances/Rome/grafo6623.59.lgr N59 E73 M0.127 R14
./instances/Rome/grafo1455.32.lgr N32 E38 M0.079 O R0
./instances/Rome/grafo802.17.lgr N17 E20 M0.039 O R0
./instances/Rome/grafo9578.66.lgr N66 E82 M0.127 R15
./instances/Rome/grafo1815.34.lgr N34 E37 M0.056 O R0
./instances/Rome/grafo2635.44.lgr N44 E51 M0.094 O R0
./instances/Rome/grafo2145.29.lgr N29 E34 M0.08 O R0
./instances/Rome/grafo673.18.lgr N18 E22 M0.06 O R0
./instances/Rome/grafo7785.100.lgr N100 E136 M0.303 R35
./instances/Rome/grafo4759.79.lgr N79 E108 M0.17 R25
./instances/Rome/grafo4210.53.lgr N53 E70 M0.125 R18
./instances/Rome/grafo8822.88.lgr N88 E120 M0.166 R30
./instances/Rome/grafo3016.41.lgr N41 E49 M0.096 R9
./instances/Rome/grafo1149.29.lgr N29 E31 M0.076 O R0
./instances/Rome/grafo1298.66.lgr N66 E82 M0.124 R16
./instances/Rome/grafo7580.79.lgr N79 E98 M0.154 R19
./instances/Rome/grafo11318.35.lgr N35 E47 M0.08 R12
./instances/Rome/grafo8459.75.lgr N75 E93 M0.142 R16
./instances/Rome/grafo6829.67.lgr N67 E89 M0.138 R22
./instances/Rome/grafo7619.44.lgr N44 E68 M0.124 R22
./instances/Rome/grafo3458.53.lgr N53 E65 M0.144 R11
./instances/Rome/grafo3280.39.lgr N39 E58 M0.104 R16
./instances/Rome/grafo7184.39.lgr N39 E54 M0.112 R16
./instances/Rome/grafo6985.41.lgr N41 E49 M0.093 R7
./instances/Rome/grafo6856.46.lgr N46 E65 M0.108 R19
./instances/Rome/grafo9449.72.lgr N72 E100 M0.15 R24
./instances/Rome/grafo11623.43.lgr N43 E54 M0.096 R12
./instances/Rome/grafo9911.91.lgr N91 E119 M0.169 R29
./instances/Rome/grafo1163.19.lgr N19 E18 M0.039 O R0
./instances/Rome/grafo11252.93.lgr N93 E129 M0.189 R34
./instances/Rome/grafo1472.53.lgr N53 E68 M0.117 R15
./instances/Rome/grafo9862.36.lgr N36 E51 M0.085 R14
./instances/Rome/grafo11017.97.lgr N97 E125 M0.18 R29
./instances/Rome/grafo5217.78.lgr N78 E100 M0.15 R21
./instances/Rome/grafo11460.37.lgr N37 E53 M0.094 R15
./instances/Rome/grafo11453.91.lgr N91 E128 M0.178 R36
./instances/Rome/grafo8358.72.lgr N72 E104 M0.16 R33
./instances/Rome/grafo8778.90.lgr N90 E126 M0.171 R37
./instances/Rome/grafo9196.81.lgr N81 E121 M0.184 R38
./instances/Rome/grafo7296.42.lgr N42 E56 M0.107 R14
./instances/Rome/grafo8622.75.lgr N75 E95 M0.133 R20
./instances/Rome/grafo6742.77.lgr N77 E104 M0.158 R25
./instances/Rome/grafo6204.45.lgr N45 E62 M0.11 R15
./instances/Rome/grafo2035.30.lgr N30 E45 M0.087 R12
./instances/Rome/grafo3848.38.lgr N38 E48 M0.088 O R0
./instances/Rome/grafo3125.37.lgr N37 E42 M0.083 O R0
./instances/Rome/grafo7501.53.lgr N53 E65 M0.121 O R0
./instances/Rome/grafo6367.45.lgr N45 E72 M0.129 R24
./instances/Rome/grafo10765.92.lgr N92 E119 M0.165 R27
./instances/Rome/grafo4767.78.lgr N78 E106 M0.154 R26
./instances/Rome/grafo1752.21.lgr N21 E29 M0.065 O R0
./instances/Rome/grafo5744.34.lgr N34 E44 M0.094 R10
./instances/Rome/grafo505.13.lgr N13 E12 M0.033 O R0
./instances/Rome/grafo7861.87.lgr N87 E118 M0.175 R29
./instances/Rome/grafo3435.99.lgr N99 E135 M0.186 R36
./instances/Rome/grafo7739.40.lgr N40 E44 M0.09 O R0
./instances/Rome/grafo3057.34.lgr N34 E46 M0.093 R12
./instances/Rome/grafo5754.62.lgr N62 E89 M0.138 R24
./instances/Rome/grafo7891.83.lgr N83 E113 M0.172 R29
./instances/Rome/grafo10140.40.lgr N40 E48 M0.103 R8
./instances/Rome/grafo8936.94.lgr N94 E127 M0.166 R34
./instances/Rome/grafo8020.77.lgr N77 E107 M0.154 R28
./instances/Rome/grafo4184.78.lgr N78 E109 M0.16 R31
./instances/Rome/grafo4003.53.lgr N53 E72 M0.129 R18
./instances/Rome/grafo11419.92.lgr N92 E125 M0.186 R31
./instances/Rome/grafo2921.15.lgr N15 E17 M0.054 O R0
./instances/Rome/grafo7589.47.lgr N47 E73 M0.112 R23
./instances/Rome/grafo3052.20.lgr N20 E23 M0.062 O R0
./instances/Rome/grafo1883.15.lgr N15 E15 M0.039 O R0
./instances/Rome/grafo4928.54.lgr N54 E72 M0.12 R19
./instances/Rome/grafo9460.64.lgr N64 E78 M0.186 R14
./instances/Rome/grafo4985.58.lgr N58 E76 M0.133 R16
./instances/Rome/grafo5525.40.lgr N40 E58 M0.097 R15
./instances/Rome/grafo2605.32.lgr N32 E41 M0.087 R7
./instances/Rome/grafo6940.42.lgr N42 E60 M0.105 R17
./instances/Rome/grafo455.10.lgr N10 E10 M0.027 O R0
./instances/Rome/grafo1625.19.lgr N19 E24 M0.064 R4
./instances/Rome/grafo9861.39.lgr N39 E54 M0.091 R13
./instances/Rome/grafo460.10.lgr N10 E9 M0.03 O R0
./instances/Rome/grafo4046.49.lgr N49 E67 M0.116 R17
./instances/Rome/grafo7469.41.lgr N41 E60 M0.107 R18
./instances/Rome/grafo11309.36.lgr N36 E46 M0.086 R11
./instances/Rome/grafo5592.48.lgr N48 E59 M0.103 R11
./instances/Rome/grafo6955.40.lgr N40 E52 M0.095 R11
./instances/Rome/grafo1381.70.lgr N70 E87 M0.185 R17
./instances/Rome/grafo9826.67.lgr N67 E100 M0.162 R30
./instances/Rome/grafo8427.65.lgr N65 E91 M0.14 R25
./instances/Rome/grafo675.11.lgr N11 E11 M0.03 O R0
./instances/Rome/grafo1995.25.lgr N25 E33 M0.07 O R0
./instances/Rome/grafo7038.84.lgr N84 E113 M0.161 R28
./instances/Rome/grafo10420.97.lgr N97 E148 M0.213 R50
./instances/Rome/grafo4872.60.lgr N60 E103 M0.13 R40
./instances/Rome/grafo1056.17.lgr N17 E22 M0.058 O R0
./instances/Rome/grafo11408.92.lgr N92 E131 M0.182 R36
./instances/Rome/grafo7267.39.lgr N39 E49 M0.094 R9
./instances/Rome/grafo794.19.lgr N19 E21 M0.055 O R0
./instances/Rome/grafo10199.98.lgr N98 E123 M0.198 R25
./instances/Rome/grafo4201.74.lgr N74 E94 M0.15 R20
./instances/Rome/grafo11611.32.lgr N32 E38 M0.078 O R0
./instances/Rome/grafo6467.38.lgr N38 E43 M0.097 O R0
./instances/Rome/grafo11471.91.lgr N91 E130 M0.187 R37
./instances/Rome/grafo8455.61.lgr N61 E90 M0.13 R28
./instances/Rome/grafo4664.63.lgr N63 E77 M0.127 R14
./instances/Rome/grafo1634.17.lgr N17 E18 M0.03 O R0
./instances/Rome/grafo7792.96.lgr N96 E123 M0.179 R27
./instances/Rome/grafo2502.15.lgr N15 E20 M0.063 R5
./instances/Rome/grafo1046.17.lgr N17 E22 M0.064 O R0
./instances/Rome/grafo6805.62.lgr N62 E75 M0.13 R12
./instances/Rome/grafo7963.84.lgr N84 E100 M0.16 R16
./instances/Rome/grafo5710.47.lgr N47 E62 M0.112 R16
./instances/Rome/grafo11428.39.lgr N39 E49 M0.094 R9
./instances/Rome/grafo4145.57.lgr N57 E72 M0.132 R14
./instances/Rome/grafo3410.48.lgr N48 E62 M0.099 R13
./instances/Rome/grafo10676.100.lgr N100 E136 M0.199 R35
./instances/Rome/grafo7731.56.lgr N56 E70 M0.125 R14
./instances/Rome/grafo4266.56.lgr N56 E85 M0.132 R26
./instances/Rome/grafo512.16.lgr N16 E16 M0.033 O R0
./instances/Rome/grafo10101.92.lgr N92 E132 M0.18 R36
./instances/Rome/grafo239.15.lgr N15 E21 M0.053 O R0
./instances/Rome/grafo8340.69.lgr N69 E79 M0.128 O R0
./instances/Rome/grafo2295.22.lgr N22 E27 M0.062 O R0
./instances/Rome/grafo1223.30.lgr N30 E38 M0.076 O R0
./instances/Rome/grafo6703.52.lgr N52 E73 M0.124 R17
./instances/Rome/grafo9266.66.lgr N66 E93 M0.138 R24
./instances/Rome/grafo2796.19.lgr N19 E22 M0.061 O R0
./instances/Rome/grafo9587.62.lgr N62 E93 M0.151 R28
./instances/Rome/grafo3762.39.lgr N39 E52 M0.1 R13
./instances/Rome/grafo3771.40.lgr N40 E53 M0.104 R13
./instances/Rome/grafo9604.82.lgr N82 E100 M0.154 R16
./instances/Rome/grafo2932.40.lgr N40 E60 M0.105 R21
./instances/Rome/grafo4282.77.lgr N77 E110 M0.166 R32
./instances/Rome/grafo8439.71.lgr N71 E90 M0.182 R19
./instances/Rome/grafo3760.56.lgr N56 E69 M0.127 R11
./instances/Rome/grafo2010.34.lgr N34 E41 M0.088 R7
./instances/Rome/grafo11517.34.lgr N34 E45 M0.079 O R0
./instances/Rome/grafo1457.24.lgr N24 E24 M0.064 O R0
./instances/Rome/grafo9651.68.lgr N68 E90 M0.13 R20
./instances/Rome/grafo5295.36.lgr N36 E41 M0.082 O R0
./instances/Rome/grafo6704.47.lgr N47 E60 M0.104 R13
./instances/Rome/grafo1615.28.lgr N28 E35 M0.073 O R0
./instances/Rome/grafo7826.87.lgr N87 E120 M0.181 R29
./instances/Rome/grafo4099.39.lgr N39 E39 M0.063 O R0
./instances/Rome/grafo1191.25.lgr N25 E27 M0.064 O R0
./instances/Rome/grafo715.30.lgr N30 E32 M0.082 O R0
./instances/Rome/grafo1541.33.lgr N33 E44 M0.088 R10
./instances/Rome/grafo5898.76.lgr N76 E96 M0.15 R20
./instances/Rome/grafo11115.92.lgr N92 E142 M0.194 R47
./instances/Rome/grafo9243.78.lgr N78 E102 M0.152 R25
./instances/Rome/grafo8821.94.lgr N94 E131 M0.182 R38
./instances/Rome/grafo11568.95.lgr N95 E123 M0.204 R26
./instances/Rome/grafo9148.66.lgr N66 E88 M0.126 R21
./instances/Rome/grafo1211.56.lgr N56 E65 M0.112 O R0
./instances/Rome/grafo2302.16.lgr N16 E20 M0.061 R4
./instances/Rome/grafo10723.96.lgr N96 E112 M0.178 R16
./instances/Rome/grafo2899.34.lgr N34 E43 M0.083 O R0
./instances/Rome/grafo11113.98.lgr N98 E137 M0.205 R38
./instances/Rome/grafo10450.36.lgr N36 E46 M0.094 R11
./instances/Rome/grafo1800.19.lgr N19 E24 M0.066 O R0
./instances/Rome/grafo6840.58.lgr N58 E73 M0.156 R15
./instances/Rome/grafo2647.17.lgr N17 E19 M0.059 O R0
./instances/Rome/grafo4429.79.lgr N79 E105 M0.149 R25
./instances/Rome/grafo4460.55.lgr N55 E68 M0.126 R12
./instances/Rome/grafo3229.40.lgr N40 E48 M0.104 O R0
./instances/Rome/grafo11465.34.lgr N34 E40 M0.08 O R0
./instances/Rome/grafo5162.43.lgr N43 E58 M0.113 R16
./instances/Rome/grafo6445.49.lgr N49 E63 M0.138 R12
./instances/Rome/grafo7803.75.lgr N75 E106 M0.147 R29
./instances/Rome/grafo1592.27.lgr N27 E31 M0.07 O R0
./instances/Rome/grafo2632.19.lgr N19 E21 M0.061 O R0
./instances/Rome/grafo4211.53.lgr N53 E72 M0.123 R19
./instances/Rome/grafo8448.86.lgr N86 E124 M0.177 R39
./instances/Rome/grafo4811.62.lgr N62 E79 M0.143 R17
./instances/Rome/grafo8216.66.lgr N66 E89 M0.136 R21
./instances/Rome/grafo4834.74.lgr N74 E91 M0.141 R18
./instances/Rome/grafo8078.76.lgr N76 E98 M0.177 R19
./instances/Rome/grafo7039.45.lgr N45 E63 M0.156 R15
./instances/Rome/grafo5266.81.lgr N81 E100 M0.159 R15
./instances/Rome/grafo8874.60.lgr N60 E89 M0.127 R28
./instances/Rome/grafo4202.83.lgr N83 E116 M0.162 R28
./instances/Rome/grafo3206.42.lgr N42 E57 M0.123 R12
./instances/Rome/grafo1389.26.lgr N26 E28 M0.064 O R0
./instances/Rome/grafo1570.63.lgr N63 E74 M0.143 R12
./instances/Rome/grafo2849.17.lgr N17 E19 M0.055 O R0
./instances/Rome/grafo11337.92.lgr N92 E118 M0.216 R27
./instances/Rome/grafo7504.50.lgr N50 E69 M0.117 R17
./instances/Rome/grafo1297.54.lgr N54 E67 M0.118 R10
./instances/Rome/grafo4432.78.lgr N78 E105 M0.155 R26
./instances/Rome/grafo2725.38.lgr N38 E47 M0.088 R9
./instances/Rome/grafo4389.63.lgr N63 E87 M0.125 R23
./instances/Rome/grafo6950.49.lgr N49 E64 M0.131 R14
./instances/Rome/grafo7705.42.lgr N42 E52 M0.092 O R0
./instances/Rome/grafo9716.64.lgr N64 E82 M0.137 R19
./instances/Rome/grafo8878.93.lgr N93 E130 M0.2 R34
./instances/Rome/grafo3574.36.lgr N36 E45 M0.089 O R0
./instances/Rome/grafo6983.85.lgr N85 E108 M0.16 R23
./instances/Rome/grafo3667.44.lgr N44 E54 M0.103 O R0
./instances/Rome/grafo494.13.lgr N13 E16 M0.058 O R0
./instances/Rome/grafo7873.72.lgr N72 E100 M0.155 R26
./instances/Rome/grafo6059.41.lgr N41 E49 M0.094 O R0
./instances/Rome/grafo2696.26.lgr N26 E32 M0.064 O R0
./instances/Rome/grafo3318.55.lgr N55 E75 M0.124 R20
./instances/Rome/grafo4404.66.lgr N66 E81 M0.139 R16
./instances/Rome/grafo8013.76.lgr N76 E98 M0.152 R23
./instances/Rome/grafo9188.75.lgr N75 E92 M0.142 R18
./instances/Rome/grafo4412.61.lgr N61 E77 M0.126 R16
./instances/Rome/grafo5613.35.lgr N35 E46 M0.096 R11
./instances/Rome/grafo8624.85.lgr N85 E120 M0.17 R33
./instances/Rome/grafo3687.41.lgr N41 E53 M0.101 R11
./instances/Rome/grafo5741.42.lgr N42 E58 M0.101 R15
./instances/Rome/grafo5380.36.lgr N36 E45 M0.093 R10
./instances/Rome/grafo7611.40.lgr N40 E54 M0.098 R14
./instances/Rome/grafo2742.39.lgr N39 E52 M0.094 R11
./instances/Rome/grafo3784.36.lgr N36 E46 M0.092 R9
./instances/Rome/grafo9085.63.lgr N63 E82 M0.124 R18
./instances/Rome/grafo6455.39.lgr N39 E51 M0.094 R13
./instances/Rome/grafo8644.92.lgr N92 E122 M0.179 R27
./instances/Rome/grafo2479.34.lgr N34 E41 M0.094 O R0
./instances/Rome/grafo4615.59.lgr N59 E75 M0.127 R16
./instances/Rome/grafo1738.15.lgr N15 E15 M0.036 O R0
./instances/Rome/grafo7394.47.lgr N47 E57 M0.106 R10
./instances/Rome/grafo11455.35.lgr N35 E35 M0.061 O R0
./instances/Rome/grafo1811.18.lgr N18 E23 M0.062 O R0
./instances/Rome/grafo6217.37.lgr N37 E53 M0.102 R16
./instances/Rome/grafo8669.91.lgr N91 E116 M0.172 R24
./instances/Rome/grafo2728.16.lgr N16 E17 M0.038 O R0
./instances/Rome/grafo11266.40.lgr N40 E50 M0.098 R10
./instances/Rome/grafo3434.45.lgr N45 E60 M0.111 R15
./instances/Rome/grafo3020.40.lgr N40 E42 M0.085 O R0
./instances/Rome/grafo8475.61.lgr N61 E79 M0.134 R17
./instances/Rome/grafo1624.44.lgr N44 E53 M0.098 O R0
./instances/Rome/grafo10596.99.lgr N99 E140 M0.201 R41
./instances/Rome/grafo7058.76.lgr N76 E96 M0.145 R21
./instances/Rome/grafo9646.71.lgr N71 E86 M0.144 R15
./instances/Rome/grafo1616.17.lgr N17 E21 M0.055 O R0
./instances/Rome/grafo7932.71.lgr N71 E102 M0.147 R31
./instances/Rome/grafo4498.77.lgr N77 E105 M0.168 R26
./instances/Rome/grafo4203.75.lgr N75 E105 M0.158 R30
./instances/Rome/grafo6753.62.lgr N62 E89 M0.137 R25
./instances/Rome/grafo6209.43.lgr N43 E58 M0.094 R14
./instances/Rome/grafo10781.100.lgr N100 E142 M0.205 R42
./instances/Rome/grafo3612.37.lgr N37 E57 M0.116 R18
./instances/Rome/grafo3557.64.lgr N64 E85 M0.127 R22
./instances/Rome/grafo613.10.lgr N10 E9 M0.03 O R0
./instances/Rome/grafo1618.15.lgr N15 E16 M0.027 O R0
./instances/Rome/grafo8422.71.lgr N71 E100 M0.156 R30
./instances/Rome/grafo10242.93.lgr N93 E121 M0.168 R28
./instances/Rome/grafo11531.34.lgr N34 E38 M0.078 O R0
./instances/Rome/grafo4207.64.lgr N64 E88 M0.122 R23
./instances/Rome/grafo5657.33.lgr N33 E43 M0.087 R9
./instances/Rome/grafo11327.39.lgr N39 E53 M0.103 R14
./instances/Rome/grafo1725.32.lgr N32 E41 M0.08 R9
./instances/Rome/grafo5911.49.lgr N49 E66 M0.116 R15
./instances/Rome/grafo2179.14.lgr N14 E19 M0.056 O R0
./instances/Rome/grafo10716.97.lgr N97 E127 M0.202 R31
./instances/Rome/grafo11381.92.lgr N92 E126 M0.178 R35
./instances/Rome/grafo1080.16.lgr N16 E18 M0.053 O R0
./instances/Rome/grafo8082.83.lgr N83 E112 M0.164 R29
./instances/Rome/grafo2837.25.lgr N25 E27 M0.063 O R0
./instances/Rome/grafo6873.40.lgr N40 E54 M0.099 R13
./instances/Rome/grafo11443.35.lgr N35 E42 M0.084 O R0
./instances/Rome/grafo9951.33.lgr N33 E37 M0.076 O R0
./instances/Rome/grafo4501.60.lgr N60 E72 M0.129 R10
./instances/Rome/grafo3112.13.lgr N13 E14 M0.031 O R0
./instances/Rome/grafo10416.96.lgr N96 E138 M0.181 R40
./instances/Rome/grafo2383.18.lgr N18 E26 M0.064 O R0
./instances/Rome/grafo2127.18.lgr N18 E23 M0.059 O R0
./instances/Rome/grafo9625.74.lgr N74 E92 M0.134 R19
./instances/Rome/grafo7380.36.lgr N36 E47 M0.095 R9
./instances/Rome/grafo6190.41.lgr N41 E51 M0.095 R11
./instances/Rome/grafo8933.60.lgr N60 E88 M0.168 R27
./instances/Rome/grafo10346.97.lgr N97 E137 M0.202 R37
./instances/Rome/grafo3307.55.lgr N55 E72 M0.124 R17
./instances/Rome/grafo1822.11.lgr N11 E17 M0.062 O R0
./instances/Rome/grafo11105.95.lgr N95 E136 M0.205 R39
./instances/Rome/grafo5125.35.lgr N35 E41 M0.08 O R0
./instances/Rome/grafo667.12.lgr N12 E12 M0.035 O R0
./instances/Rome/grafo289.40.lgr N40 E50 M0.09 O R0
./instances/Rome/grafo1601.27.lgr N27 E32 M0.073 O R0
./instances/Rome/grafo4891.63.lgr N63 E87 M0.128 R23
./instances/Rome/grafo2554.20.lgr N20 E22 M0.06 O R0
./instances/Rome/grafo4029.34.lgr N34 E40 M0.097 O R0
./instances/Rome/grafo712.21.lgr N21 E27 M0.07 R6
./instances/Rome/grafo3970.56.lgr N56 E77 M0.12 R20
./instances/Rome/grafo10151.94.lgr N94 E140 M0.202 R44
./instances/Rome/grafo9554.74.lgr N74 E91 M0.144 R18
./instances/Rome/grafo8665.74.lgr N74 E94 M0.133 R21
./instances/Rome/grafo10947.97.lgr N97 E128 M0.173 R29
./instances/Rome/grafo1904.39.lgr N39 E49 M0.097 R10
./instances/Rome/grafo2047.32.lgr N32 E34 M0.078 O R0
./instances/Rome/grafo5739.81.lgr N81 E113 M0.218 R31
./instances/Rome/grafo5284.39.lgr N39 E54 M0.096 R15
./instances/Rome/grafo3285.42.lgr N42 E60 M0.106 R17
./instances/Rome/grafo3642.63.lgr N63 E92 M0.132 R26
./instances/Rome/grafo9082.68.lgr N68 E93 M0.14 R25
./instances/Rome/grafo7189.52.lgr N52 E71 M0.13 R18
./instances/Rome/grafo10867.95.lgr N95 E135 M0.231 R37
./instances/Rome/grafo4458.63.lgr N63 E87 M0.132 R21
./instances/Rome/grafo7880.62.lgr N62 E80 M0.136 R18
./instances/Rome/grafo6548.46.lgr N46 E59 M0.105 R14
./instances/Rome/grafo9941.38.lgr N38 E48 M0.089 R9
./instances/Rome/grafo6072.32.lgr N32 E38 M0.083 R6
./instances/Rome/grafo1328.54.lgr N54 E71 M0.137 R17
./instances/Rome/grafo11097.96.lgr N96 E132 M0.202 R35
./instances/Rome/grafo7867.60.lgr N60 E73 M0.132 R13
./instances/Rome/grafo1311.28.lgr N28 E34 M0.076 O R0
./instances/Rome/grafo4059.48.lgr N48 E64 M0.13 R14
./instances/Rome/grafo5200.35.lgr N35 E43 M0.088 R6
./instances/Rome/grafo10531.96.lgr N96 E123 M0.187 R27
./instances/Rome/grafo4932.58.lgr N58 E87 M0.138 R28
./instances/Rome/grafo11005.93.lgr N93 E121 M0.186 R27
./instances/Rome/grafo10215.93.lgr N93 E142 M0.196 R45
./instances/Rome/grafo7572.42.lgr N42 E50 M0.105 R9
./instances/Rome/grafo9488.65.lgr N65 E80 M0.134 R14
./instances/Rome/grafo8985.73.lgr N73 E102 M0.161 R25
./instances/Rome/grafo6373.49.lgr N49 E56 M0.11 R8
./instances/Rome/grafo5185.41.lgr N41 E49 M0.091 O R0
./instances/Rome/grafo2894.13.lgr N13 E16 M0.057 O R0
./instances/Rome/grafo10706.37.lgr N37 E47 M0.089 O R0
./instances/Rome/grafo8009.87.lgr N87 E111 M0.158 R25
./instances/Rome/grafo2444.29.lgr N29 E36 M0.075 O R0
./instances/Rome/grafo1885.13.lgr N13 E16 M0.06 O R0
./instances/Rome/grafo4701.54.lgr N54 E67 M0.129 R13
./instances/Rome/grafo6397.44.lgr N44 E56 M0.103 R13
./instances/Rome/grafo8576.86.lgr N86 E122 M0.176 R34
./instances/Rome/grafo10354.99.lgr N99 E150 M0.205 R47
./instances/Rome/grafo11459.37.lgr N37 E45 M0.103 R9
./instances/Rome/grafo10309.94.lgr N94 E132 M0.196 R37
./instances/Rome/grafo251.20.lgr N20 E23 M0.068 O R0
./instances/Rome/grafo9939.96.lgr N96 E119 M0.178 R24
./instances/Rome/grafo3133.49.lgr N49 E61 M0.111 R12
./instances/Rome/grafo8668.91.lgr N91 E115 M0.156 R23
./instances/Rome/grafo7576.38.lgr N38 E47 M0.092 R9
./instances/Rome/grafo4741.61.lgr N61 E85 M0.134 R23
./instances/Rome/grafo8109.77.lgr N77 E114 M0.155 R35
./instances/Rome/grafo8354.89.lgr N89 E116 M0.17 R27
./instances/Rome/grafo8744.90.lgr N90 E127 M0.169 R37
./instances/Rome/grafo7423.43.lgr N43 E54 M0.097 R12
./instances/Rome/grafo11556.36.lgr N36 E42 M0.083 O R0
./instances/Rome/grafo4208.67.lgr N67 E92 M0.13 R23
./instances/Rome/grafo10136.39.lgr N39 E48 M0.095 R9
./instances/Rome/grafo6453.49.lgr N49 E56 M0.098 O R0
./instances/Rome/grafo10613.96.lgr N96 E131 M0.21 R35
./instances/Rome/grafo7684.38.lgr N38 E54 M0.095 R14
./instances/Rome/grafo7970.74.lgr N74 E108 M0.187 R34
./instances/Rome/grafo3019.39.lgr N39 E55 M0.101 R14
./instances/Rome/grafo5250.42.lgr N42 E51 M0.093 R9
./instances/Rome/grafo11102.98.lgr N98 E136 M0.201 R37
./instances/Rome/grafo4756.51.lgr N51 E70 M0.127 R18
./instances/Rome/grafo9223.65.lgr N65 E85 M0.142 R19
./instances/Rome/grafo3603.44.lgr N44 E66 M0.111 R20
./instances/Rome/grafo2637.21.lgr N21 E24 M0.062 O R0
./instances/Rome/grafo7410.37.lgr N37 E51 M0.097 R13
./instances/Rome/grafo2114.21.lgr N21 E24 M0.059 O R0
./instances/Rome/grafo9779.61.lgr N61 E90 M0.125 R29
./instances/Rome/grafo3339.42.lgr N42 E53 M0.09 R11
./instances/Rome/grafo8041.68.lgr N68 E106 M0.149 R37
./instances/Rome/grafo7177.69.lgr N69 E88 M0.146 R19
./instances/Rome/grafo3134.37.lgr N37 E45 M0.095 R8
./instances/Rome/grafo5037.75.lgr N75 E97 M0.152 R22
./instances/Rome/grafo3462.42.lgr N42 E52 M0.095 R10
./instances/Rome/grafo2511.10.lgr N10 E10 M0.027 O R0
./instances/Rome/grafo4570.72.lgr N72 E90 M0.141 R19
./instances/Rome/grafo10703.95.lgr N95 E126 M0.188 R31
./instances/Rome/grafo8230.70.lgr N70 E105 M0.16 R33
./instances/Rome/grafo10927.95.lgr N95 E132 M0.187 R36
./instances/Rome/grafo2777.37.lgr N37 E47 M0.095 R10
./instances/Rome/grafo4471.77.lgr N77 E107 M0.162 R30
./instances/Rome/grafo5098.58.lgr N58 E79 M0.122 R21
./instances/Rome/grafo7973.75.lgr N75 E118 M0.16 R40
./instances/Rome/grafo3271.53.lgr N53 E80 M0.127 R26
./instances/Rome/grafo3044.26.lgr N26 E34 M0.074 O R0
./instances/Rome/grafo8780.96.lgr N96 E141 M0.229 R41
./instances/Rome/grafo2701.20.lgr N20 E26 M0.062 O R0
./instances/Rome/grafo9295.66.lgr N66 E96 M0.137 R28
./instances/Rome/grafo2586.15.lgr N15 E17 M0.056 O R0
./instances/Rome/grafo10807.95.lgr N95 E140 M0.207 R44
./instances/Rome/grafo4159.50.lgr N50 E66 M0.118 R16
./instances/Rome/grafo2076.29.lgr N29 E35 M0.084 R7
./instances/Rome/grafo10644.100.lgr N100 E145 M0.214 R40
./instances/Rome/grafo3526.49.lgr N49 E71 M0.132 R22
./instances/Rome/grafo8852.90.lgr N90 E117 M0.181 R26
./instances/Rome/grafo5915.45.lgr N45 E54 M0.102 R8
./instances/Rome/grafo7596.61.lgr N61 E85 M0.128 R20
./instances/Rome/grafo10942.35.lgr N35 E46 M0.083 R12
./instances/Rome/grafo3947.43.lgr N43 E63 M0.126 R18
./instances/Rome/grafo9081.64.lgr N64 E98 M0.136 R30
./instances/Rome/grafo2526.13.lgr N13 E15 M0.052 O R0
./instances/Rome/grafo10122.96.lgr N96 E124 M0.203 R29
./instances/Rome/grafo10934.95.lgr N95 E131 M0.202 R34
./instances/Rome/grafo5120.60.lgr N60 E76 M0.143 R16
./instances/Rome/grafo8029.75.lgr N75 E105 M0.161 R28
./instances/Rome/grafo5630.43.lgr N43 E55 M0.093 R11
./instances/Rome/grafo5819.38.lgr N38 E50 M0.093 R11
./instances/Rome/grafo5002.54.lgr N54 E64 M0.11 R9
./instances/Rome/grafo6868.80.lgr N80 E111 M0.157 R30
./instances/Rome/grafo6993.40.lgr N40 E53 M0.095 R13
./instances/Rome/grafo5765.44.lgr N44 E59 M0.113 R16
./instances/Rome/grafo9690.63.lgr N63 E88 M0.131 R22
./instances/Rome/grafo2222.17.lgr N17 E17 M0.055 O R0
./instances/Rome/grafo8174.75.lgr N75 E102 M0.152 R26
./instances/Rome/grafo2789.23.lgr N23 E29 M0.07 O R0
./instances/Rome/grafo2517.24.lgr N24 E28 M0.068 O R0
./instances/Rome/grafo6242.93.lgr N93 E130 M0.199 R34
./instances/Rome/grafo7139.43.lgr N43 E57 M0.098 R15
./instances/Rome/grafo10874.94.lgr N94 E122 M0.167 R25
./instances/Rome/grafo376.10.lgr N10 E9 M0.031 O R0
./instances/Rome/grafo6696.47.lgr N47 E66 M0.108 R18
./instances/Rome/grafo9784.85.lgr N85 E120 M0.176 R33
./instances/Rome/grafo6919.39.lgr N39 E57 M0.106 R16
./instances/Rome/grafo6136.53.lgr N53 E79 M0.117 R24
./instances/Rome/grafo5955.43.lgr N43 E58 M0.1 R14
./instances/Rome/grafo687.14.lgr N14 E22 M0.062 R7
./instances/Rome/grafo4072.44.lgr N44 E51 M0.096 O R0
./instances/Rome/grafo7040.43.lgr N43 E52 M0.095 R9
./instances/Rome/grafo2956.37.lgr N37 E39 M0.083 O R0
./instances/Rome/grafo5169.75.lgr N75 E95 M0.145 R20
./instances/Rome/grafo5910.40.lgr N40 E59 M0.115 R19
./instances/Rome/grafo9068.70.lgr N70 E90 M0.13 R20
./instances/Rome/grafo238.10.lgr N10 E11 M0.027 O R0
./instances/Rome/grafo1074.14.lgr N14 E19 M0.056 O R0
./instances/Rome/grafo9896.38.lgr N38 E47 M0.102 R10
./instances/Rome/grafo10382.94.lgr N94 E139 M0.266 R44
./instances/Rome/grafo3010.19.lgr N19 E26 M0.068 R7
./instances/Rome/grafo8894.60.lgr N60 E72 M0.128 R12
./instances/Rome/grafo10922.100.lgr N100 E130 M0.179 R31
./instances/Rome/grafo2261.12.lgr N12 E14 M0.031 O R0
./instances/Rome/grafo4694.76.lgr N76 E110 M0.166 R33
./instances/Rome/grafo4832.59.lgr N59 E74 M0.13 R14
./instances/Rome/grafo9400.63.lgr N63 E85 M0.152 R20
./instances/Rome/grafo10123.96.lgr N96 E130 M0.193 R32
./instances/Rome/grafo10048.32.lgr N32 E39 M0.085 R8
./instances/Rome/grafo10981.33.lgr N33 E39 M0.098 R6
./instances/Rome/grafo3386.57.lgr N57 E86 M0.13 R26
./instances/Rome/grafo9707.62.lgr N62 E82 M0.133 R19
./instances/Rome/grafo1168.24.lgr N24 E25 M0.091 O R0
./instances/Rome/grafo393.13.lgr N13 E18 M0.061 O R0
./instances/Rome/grafo1714.12.lgr N12 E18 M0.055 O R0
./instances/Rome/grafo10476.95.lgr N95 E116 M0.18 R22
./instances/Rome/grafo7982.76.lgr N76 E97 M0.146 R22
./instances/Rome/grafo3163.47.lgr N47 E75 M0.125 R27
./instances/Rome/grafo7567.45.lgr N45 E59 M0.102 R14
./instances/Rome/grafo9097.65.lgr N65 E97 M0.146 R29
./instances/Rome/grafo2081.39.lgr N39 E52 M0.099 R13
./instances/Rome/grafo6351.79.lgr N79 E108 M0.157 R29
./instances/Rome/grafo6384.47.lgr N47 E72 M0.126 R22
./instances/Rome/grafo1361.55.lgr N55 E66 M0.118 O R0
./instances/Rome/grafo329.17.lgr N17 E18 M0.036 O R0
./instances/Rome/grafo6820.46.lgr N46 E55 M0.099 O R0
./instances/Rome/grafo11375.33.lgr N33 E39 M0.103 O R0
./instances/Rome/grafo4268.52.lgr N52 E65 M0.118 R11
./instances/Rome/grafo10925.95.lgr N95 E127 M0.18 R32
./instances/Rome/grafo2062.42.lgr N42 E51 M0.1 R10
./instances/Rome/grafo1979.47.lgr N47 E64 M0.107 R17
./instances/Rome/grafo10189.38.lgr N38 E46 M0.084 O R0
./instances/Rome/grafo4323.78.lgr N78 E100 M0.167 R22
./instances/Rome/grafo10438.97.lgr N97 E128 M0.194 R32
./instances/Rome/grafo7649.58.lgr N58 E85 M0.129 R26
./instances/Rome/grafo464.17.lgr N17 E22 M0.047 O R0
./instances/Rome/grafo8975.72.lgr N72 E87 M0.145 R15
./instances/Rome/grafo4056.37.lgr N37 E50 M0.096 R13
./instances/Rome/grafo2093.36.lgr N36 E53 M0.092 R14
./instances/Rome/grafo4200.78.lgr N78 E103 M0.155 R24
./instances/Rome/grafo515.11.lgr N11 E11 M0.033 O R0
./instances/Rome/grafo3343.58.lgr N58 E70 M0.124 R10
./instances/Rome/grafo8095.76.lgr N76 E105 M0.159 R28
./instances/Rome/grafo7496.42.lgr N42 E56 M0.104 R14
./instances/Rome/grafo572.17.lgr N17 E18 M0.056 O R0
./instances/Rome/grafo4567.51.lgr N51 E64 M0.115 R10
./instances/Rome/grafo8096.71.lgr N71 E96 M0.137 R25
./instances/Rome/grafo4808.59.lgr N59 E78 M0.129 R18
./instances/Rome/grafo2305.21.lgr N21 E24 M0.059 O R0
./instances/Rome/grafo2504.36.lgr N36 E49 M0.09 R14
./instances/Rome/grafo7115.52.lgr N52 E64 M0.108 R11
./instances/Rome/grafo10688.95.lgr N95 E137 M0.22 R41
./instances/Rome/grafo4219.64.lgr N64 E75 M0.14 R10
./instances/Rome/grafo1512.26.lgr N26 E30 M0.069 O R0
./instances/Rome/grafo7548.35.lgr N35 E42 M0.086 O R0
./instances/Rome/grafo5793.45.lgr N45 E52 M0.099 R6
./instances/Rome/grafo4251.61.lgr N61 E90 M0.124 R28
./instances/Rome/grafo11188.99.lgr N99 E134 M0.184 R35
./instances/Rome/grafo3797.55.lgr N55 E79 M0.134 R21
./instances/Rome/grafo3039.27.lgr N27 E31 M0.081 R4
./instances/Rome/grafo2430.14.lgr N14 E15 M0.061 O R0
./instances/Rome/grafo10470.92.lgr N92 E135 M0.187 R42
./instances/Rome/grafo3964.38.lgr N38 E48 M0.094 R8
./instances/Rome/grafo10178.99.lgr N99 E128 M0.257 R29
./instances/Rome/grafo5122.39.lgr N39 E51 M0.094 R10
./instances/Rome/grafo4245.62.lgr N62 E84 M0.137 R22
./instances/Rome/grafo2003.29.lgr N29 E35 M0.095 O R0
./instances/Rome/grafo8135.81.lgr N81 E119 M0.15 R37
./instances/Rome/grafo1006.11.lgr N11 E12 M0.05 O R0
./instances/Rome/grafo10638.100.lgr N100 E141 M0.208 R41
./instances/Rome/grafo123.21.lgr N21 E26 M0.076 O R0
./instances/Rome/grafo3371.55.lgr N55 E60 M0.105 R5
./instances/Rome/grafo2966.23.lgr N23 E26 M0.064 O R0
./instances/Rome/grafo4956.51.lgr N51 E59 M0.113 O R0
./instances/Rome/grafo9697.62.lgr N62 E87 M0.132 R24
./instances/Rome/grafo9652.63.lgr N63 E75 M0.138 R12
./instances/Rome/grafo8519.70.lgr N70 E92 M0.134 R23
./instances/Rome/grafo458.14.lgr N14 E17 M0.06 O R0
./instances/Rome/grafo2571.21.lgr N21 E28 M0.061 O R0
./instances/Rome/grafo6859.69.lgr N69 E87 M0.172 R16
./instances/Rome/grafo3143.94.lgr N94 E132 M0.195 R34
./instances/Rome/grafo4022.44.lgr N44 E63 M0.123 R18
./instances/Rome/grafo10124.100.lgr N100 E139 M0.219 R38
./instances/Rome/grafo1495.58.lgr N58 E79 M0.139 R18
./instances/Rome/grafo6354.41.lgr N41 E56 M0.103 R16
./instances/Rome/grafo7132.87.lgr N87 E112 M0.177 R25
./instances/Rome/grafo7506.41.lgr N41 E55 M0.106 R14
./instances/Rome/grafo5530.77.lgr N77 E96 M0.155 R18
./instances/Rome/grafo2858.19.lgr N19 E22 M0.059 O R0
./instances/Rome/grafo8333.91.lgr N91 E122 M0.174 R29
./instances/Rome/grafo9057.64.lgr N64 E85 M0.133 R18
./instances/Rome/grafo1629.26.lgr N26 E29 M0.068 O R0
./instances/Rome/grafo7414.45.lgr N45 E66 M0.115 R18
./instances/Rome/grafo8337.73.lgr N73 E93 M0.149 R21
./instances/Rome/grafo9962.97.lgr N97 E124 M0.184 R28
./instances/Rome/grafo10267.95.lgr N95 E125 M0.173 R31
./instances/Rome/grafo500.15.lgr N15 E17 M0.033 O R0
./instances/Rome/grafo2822.36.lgr N36 E43 M0.082 O R0
./instances/Rome/grafo9856.37.lgr N37 E50 M0.091 R13
./instances/Rome/grafo9278.61.lgr N61 E85 M0.131 R23
./instances/Rome/grafo2640.19.lgr N19 E28 M0.07 R7
./instances/Rome/grafo5941.41.lgr N41 E48 M0.094 R8
./instances/Rome/grafo5702.33.lgr N33 E47 M0.092 R13
./instances/Rome/grafo10912.92.lgr N92 E126 M0.187 R34
./instances/Rome/grafo6959.37.lgr N37 E55 M0.102 R17
./instances/Rome/grafo4494.62.lgr N62 E78 M0.131 R16
./instances/Rome/grafo737.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo1459.56.lgr N56 E69 M0.133 R12
./instances/Rome/grafo726.14.lgr N14 E15 M0.032 O R0
./instances/Rome/grafo10021.39.lgr N39 E48 M0.097 R9
./instances/Rome/grafo10307.99.lgr N99 E125 M0.187 R26
./instances/Rome/grafo8580.91.lgr N91 E107 M0.16 R16
./instances/Rome/grafo8320.83.lgr N83 E110 M0.161 R26
./instances/Rome/grafo7778.88.lgr N88 E110 M0.181 R22
./instances/Rome/grafo4948.78.lgr N78 E104 M0.161 R25
./instances/Rome/grafo11639.35.lgr N35 E42 M0.111 O R0
./instances/Rome/grafo3859.39.lgr N39 E53 M0.099 R13
./instances/Rome/grafo5057.53.lgr N53 E68 M0.123 R12
./instances/Rome/grafo7399.46.lgr N46 E63 M0.102 R15
./instances/Rome/grafo7478.38.lgr N38 E47 M0.084 O R0
./instances/Rome/grafo255.14.lgr N14 E16 M0.05 O R0
./instances/Rome/grafo7019.62.lgr N62 E90 M0.137 R26
./instances/Rome/grafo5799.79.lgr N79 E106 M0.165 R25
./instances/Rome/grafo11407.92.lgr N92 E122 M0.183 R31
./instances/Rome/grafo11400.38.lgr N38 E49 M0.087 R12
./instances/Rome/grafo7361.76.lgr N76 E92 M0.144 R15
./instances/Rome/grafo9270.63.lgr N63 E79 M0.152 R16
./instances/Rome/grafo4087.65.lgr N65 E94 M0.133 R27
./instances/Rome/grafo5673.73.lgr N73 E90 M0.143 R17
./instances/Rome/grafo9004.85.lgr N85 E120 M0.176 R33
./instances/Rome/grafo4285.58.lgr N58 E72 M0.13 R12
./instances/Rome/grafo322.16.lgr N16 E15 M0.037 O R0
./instances/Rome/grafo11070.94.lgr N94 E136 M0.193 R40
./instances/Rome/grafo713.12.lgr N12 E13 M0.033 O R0
./instances/Rome/grafo5966.35.lgr N35 E45 M0.096 R9
./instances/Rome/grafo10608.93.lgr N93 E138 M0.203 R43
./instances/Rome/grafo571.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo407.10.lgr N10 E9 M0.03 O R0
./instances/Rome/grafo11366.92.lgr N92 E121 M0.177 R30
./instances/Rome/grafo1513.65.lgr N65 E84 M0.126 R18
./instances/Rome/grafo1001.12.lgr N12 E12 M0.031 O R0
./instances/Rome/grafo10775.94.lgr N94 E124 M0.193 R28
./instances/Rome/grafo8787.91.lgr N91 E119 M0.172 R25
./instances/Rome/grafo903.17.lgr N17 E18 M0.034 O R0
./instances/Rome/grafo10675.95.lgr N95 E131 M0.192 R35
./instances/Rome/grafo7641.39.lgr N39 E58 M0.095 R18
./instances/Rome/grafo10296.100.lgr N100 E130 M0.203 R31
./instances/Rome/grafo10615.40.lgr N40 E50 M0.101 R9
./instances/Rome/grafo5341.56.lgr N56 E79 M0.118 R24
./instances/Rome/grafo7467.54.lgr N54 E72 M0.114 R16
./instances/Rome/grafo7330.40.lgr N40 E50 M0.086 R10
./instances/Rome/grafo8405.65.lgr N65 E92 M0.15 R28
./instances/Rome/grafo8781.88.lgr N88 E122 M0.169 R32
./instances/Rome/grafo8309.78.lgr N78 E104 M0.142 R27
./instances/Rome/grafo1575.68.lgr N68 E84 M0.142 R15
./instances/Rome/grafo6864.55.lgr N55 E75 M0.116 R18
./instances/Rome/grafo6263.44.lgr N44 E66 M0.119 R18
./instances/Rome/grafo11253.94.lgr N94 E127 M0.174 R31
./instances/Rome/grafo4704.60.lgr N60 E88 M0.125 R26
./instances/Rome/grafo9521.79.lgr N79 E104 M0.157 R24
./instances/Rome/grafo583.15.lgr N15 E19 M0.054 O R0
./instances/Rome/grafo449.18.lgr N18 E25 M0.065 R6
./instances/Rome/grafo11024.38.lgr N38 E45 M0.098 O R0
./instances/Rome/grafo8729.87.lgr N87 E121 M0.167 R34
./instances/Rome/grafo4935.63.lgr N63 E77 M0.127 R14
./instances/Rome/grafo10718.98.lgr N98 E120 M0.181 R23
./instances/Rome/grafo7943.76.lgr N76 E98 M0.147 R20
./instances/Rome/grafo8922.92.lgr N92 E130 M0.194 R36
./instances/Rome/grafo7974.69.lgr N69 E102 M0.155 R30
./instances/Rome/grafo3495.42.lgr N42 E53 M0.119 R9
./instances/Rome/grafo6167.40.lgr N40 E57 M0.143 R14
./instances/Rome/grafo6669.64.lgr N64 E84 M0.133 R18
./instances/Rome/grafo10443.98.lgr N98 E125 M0.183 R28
./instances/Rome/grafo1366.56.lgr N56 E70 M0.139 R14
./instances/Rome/grafo3029.32.lgr N32 E40 M0.102 O R0
./instances/Rome/grafo4293.62.lgr N62 E77 M0.131 R16
./instances/Rome/grafo8141.79.lgr N79 E108 M0.15 R30
./instances/Rome/grafo395.35.lgr N35 E46 M0.098 R9
./instances/Rome/grafo9537.69.lgr N69 E89 M0.138 R20
./instances/Rome/grafo2737.41.lgr N41 E54 M0.108 R13
./instances/Rome/grafo8316.82.lgr N82 E126 M0.166 R44
./instances/Rome/grafo6629.37.lgr N37 E45 M0.091 R9
./instances/Rome/grafo3470.41.lgr N41 E51 M0.101 R10
./instances/Rome/grafo7897.74.lgr N74 E94 M0.131 R20
./instances/Rome/grafo10001.32.lgr N32 E32 M0.052 O R0
./instances/Rome/grafo6475.51.lgr N51 E66 M0.12 R14
./instances/Rome/grafo4038.40.lgr N40 E53 M0.1 R12
./instances/Rome/grafo4149.60.lgr N60 E80 M0.135 R18
./instances/Rome/grafo6355.41.lgr N41 E60 M0.118 R16
./instances/Rome/grafo8152.79.lgr N79 E103 M0.179 R24
./instances/Rome/grafo9863.91.lgr N91 E117 M0.162 R27
./instances/Rome/grafo7450.82.lgr N82 E117 M0.172 R31
./instances/Rome/grafo4506.55.lgr N55 E68 M0.123 R14
./instances/Rome/grafo8662.91.lgr N91 E133 M0.187 R39
./instances/Rome/grafo10214.94.lgr N94 E125 M0.187 R30
./instances/Rome/grafo8801.91.lgr N91 E127 M0.171 R37
./instances/Rome/grafo4048.38.lgr N38 E46 M0.087 O R0
./instances/Rome/grafo4368.64.lgr N64 E82 M0.142 R19
./instances/Rome/grafo10699.98.lgr N98 E123 M0.186 R24
./instances/Rome/grafo10158.91.lgr N91 E121 M0.161 R30
./instances/Rome/grafo595.13.lgr N13 E15 M0.047 O R0
./instances/Rome/grafo7534.40.lgr N40 E54 M0.098 R12
./instances/Rome/grafo2215.36.lgr N36 E41 M0.085 O R0
./instances/Rome/grafo2768.18.lgr N18 E23 M0.052 O R0
./instances/Rome/grafo5612.36.lgr N36 E42 M0.094 O R0
./instances/Rome/grafo7664.56.lgr N56 E74 M0.171 R17
./instances/Rome/grafo4393.77.lgr N77 E97 M0.141 R19
./instances/Rome/grafo1960.26.lgr N26 E29 M0.067 O R0
./instances/Rome/grafo10070.32.lgr N32 E37 M0.068 O R0
./instances/Rome/grafo10190.34.lgr N34 E45 M0.094 R11
./instances/Rome/grafo3340.41.lgr N41 E54 M0.097 R12
./instances/Rome/grafo1663.39.lgr N39 E50 M0.091 O R0
./instances/Rome/grafo8601.87.lgr N87 E135 M0.185 R45
./instances/Rome/grafo5908.79.lgr N79 E100 M0.156 R22
./instances/Rome/grafo11418.36.lgr N36 E48 M0.093 R13
./instances/Rome/grafo1116.16.lgr N16 E17 M0.057 O R0
./instances/Rome/grafo1662.14.lgr N14 E20 M0.057 O R0
./instances/Rome/grafo3197.41.lgr N41 E53 M0.089 R12
./instances/Rome/grafo1041.49.lgr N49 E53 M0.104 O R0
./instances/Rome/grafo5772.40.lgr N40 E49 M0.09 O R0
./instances/Rome/grafo6040.34.lgr N34 E35 M0.056 O R0
./instances/Rome/grafo10984.98.lgr N98 E132 M0.203 R32
./instances/Rome/grafo835.23.lgr N23 E27 M0.066 O R0
./instances/Rome/grafo5085.81.lgr N81 E117 M0.167 R34
./instances/Rome/grafo11064.94.lgr N94 E126 M0.175 R32
./instances/Rome/grafo9092.61.lgr N61 E99 M0.138 R35
./instances/Rome/grafo7673.46.lgr N46 E56 M0.11 O R0
./instances/Rome/grafo1917.11.lgr N11 E17 M0.053 O R0
./instances/Rome/grafo3325.42.lgr N42 E52 M0.095 O R0
./instances/Rome/grafo7807.76.lgr N76 E96 M0.153 R20
./instances/Rome/grafo7654.45.lgr N45 E59 M0.116 R14
./instances/Rome/grafo2211.16.lgr N16 E28 M0.069 R10
./instances/Rome/grafo10202.92.lgr N92 E131 M0.17 R38
./instances/Rome/grafo3786.41.lgr N41 E50 M0.091 O R0
./instances/Rome/grafo9865.31.lgr N31 E36 M0.08 O R0
./instances/Rome/grafo369.20.lgr N20 E28 M0.07 O R0
./instances/Rome/grafo7968.71.lgr N71 E91 M0.14 R20
./instances/Rome/grafo11296.36.lgr N36 E44 M0.094 R9
./instances/Rome/grafo4533.77.lgr N77 E105 M0.17 R27
./instances/Rome/grafo8992.66.lgr N66 E95 M0.154 R28
./instances/Rome/grafo7865.72.lgr N72 E102 M0.154 R27
./instances/Rome/grafo7766.40.lgr N40 E50 M0.095 R11
./instances/Rome/grafo10125.99.lgr N99 E114 M0.191 R16
./instances/Rome/grafo7170.43.lgr N43 E58 M0.11 R15
./instances/Rome/grafo8056.75.lgr N75 E88 M0.141 R11
./instances/Rome/grafo3695.39.lgr N39 E47 M0.086 O R0
./instances/Rome/grafo2720.14.lgr N14 E17 M0.055 O R0
./instances/Rome/grafo10968.99.lgr N99 E128 M0.184 R28
./instances/Rome/grafo6932.64.lgr N64 E88 M0.136 R22
./instances/Rome/grafo6162.44.lgr N44 E56 M0.103 R11
./instances/Rome/grafo741.14.lgr N14 E14 M0.031 O R0
./instances/Rome/grafo9269.64.lgr N64 E94 M0.132 R29
./instances/Rome/grafo8145.78.lgr N78 E98 M0.157 R20
./instances/Rome/grafo6523.47.lgr N47 E65 M0.119 R15
./instances/Rome/grafo8345.85.lgr N85 E112 M0.179 R27
./instances/Rome/grafo4728.51.lgr N51 E65 M0.116 O R0
./instances/Rome/grafo1255.32.lgr N32 E37 M0.079 O R0
./instances/Rome/grafo7231.51.lgr N51 E62 M0.151 O R0
./instances/Rome/grafo4468.50.lgr N50 E78 M0.118 R24
./instances/Rome/grafo1413.45.lgr N45 E53 M0.093 O R0
./instances/Rome/grafo10055.40.lgr N40 E56 M0.141 R15
./instances/Rome/grafo11316.99.lgr N99 E134 M0.189 R33
./instances/Rome/grafo7566.47.lgr N47 E54 M0.106 O R0
./instances/Rome/grafo1169.18.lgr N18 E20 M0.063 O R0
./instances/Rome/grafo1797.19.lgr N19 E27 M0.065 O R0
./instances/Rome/grafo6073.62.lgr N62 E75 M0.132 R13
./instances/Rome/grafo3525.40.lgr N40 E52 M0.099 R12
./instances/Rome/grafo1913.11.lgr N11 E14 M0.053 O R0
./instances/Rome/grafo11520.91.lgr N91 E129 M0.177 R37
./instances/Rome/grafo7508.56.lgr N56 E81 M0.124 R25
./instances/Rome/grafo11138.100.lgr N100 E129 M0.206 R28
./instances/Rome/grafo6842.57.lgr N57 E74 M0.127 R16
./instances/Rome/grafo5717.41.lgr N41 E51 M0.104 R11
./instances/Rome/grafo336.21.lgr N21 E22 M0.042 O R0
./instances/Rome/grafo1067.13.lgr N13 E13 M0.033 O R0
./instances/Rome/grafo8139.83.lgr N83 E110 M0.231 R28
./instances/Rome/grafo7286.43.lgr N43 E56 M0.093 R13
./instances/Rome/grafo8661.64.lgr N64 E80 M0.145 R16
./instances/Rome/grafo9882.34.lgr N34 E39 M0.083 O R0
./instances/Rome/grafo9075.72.lgr N72 E91 M0.143 R18
./instances/Rome/grafo9761.68.lgr N68 E94 M0.141 R26
./instances/Rome/grafo5251.58.lgr N58 E72 M0.126 R13
./instances/Rome/grafo5662.37.lgr N37 E47 M0.095 O R0
./instances/Rome/grafo10525.100.lgr N100 E128 M0.177 R26
./instances/Rome/grafo8445.83.lgr N83 E103 M0.154 R21
./instances/Rome/grafo5867.42.lgr N42 E52 M0.097 R9
./instances/Rome/grafo2884.18.lgr N18 E25 M0.062 R7
./instances/Rome/grafo4969.54.lgr N54 E85 M0.132 R27
./instances/Rome/grafo138.38.lgr N38 E48 M0.089 R10
./instances/Rome/grafo4381.82.lgr N82 E120 M0.16 R37
./instances/Rome/grafo4076.48.lgr N48 E61 M0.107 R12
./instances/Rome/grafo10381.99.lgr N99 E128 M0.188 R30
./instances/Rome/grafo9190.80.lgr N80 E104 M0.186 R22
./instances/Rome/grafo6649.56.lgr N56 E74 M0.135 R19
./instances/Rome/grafo5386.66.lgr N66 E96 M0.142 R29
./instances/Rome/grafo5774.42.lgr N42 E53 M0.097 O R0
./instances/Rome/grafo724.18.lgr N18 E21 M0.059 O R0
./instances/Rome/grafo8372.77.lgr N77 E86 M0.129 O R0
./instances/Rome/grafo10967.93.lgr N93 E122 M0.176 R30
./instances/Rome/grafo4672.76.lgr N76 E119 M0.158 R40
./instances/Rome/grafo3987.40.lgr N40 E56 M0.095 R15
./instances/Rome/grafo7947.78.lgr N78 E98 M0.153 R21
./instances/Rome/grafo3100.24.lgr N24 E28 M0.055 O R0
./instances/Rome/grafo6299.39.lgr N39 E55 M0.1 R14
./instances/Rome/grafo3542.40.lgr N40 E53 M0.092 R11
./instances/Rome/grafo7659.34.lgr N34 E47 M0.089 R13
./instances/Rome/grafo3486.53.lgr N53 E68 M0.152 R15
./instances/Rome/grafo7797.100.lgr N100 E144 M0.199 R44
./instances/Rome/grafo3950.55.lgr N55 E74 M0.13 R17
./instances/Rome/grafo8026.69.lgr N69 E79 M0.141 O R0
./instances/Rome/grafo6861.40.lgr N40 E47 M0.102 O R0
./instances/Rome/grafo5935.36.lgr N36 E42 M0.089 R7
./instances/Rome/grafo4007.37.lgr N37 E47 M0.089 R10
./instances/Rome/grafo8227.69.lgr N69 E107 M0.161 R37
./instances/Rome/grafo7798.74.lgr N74 E99 M0.206 R25
./instances/Rome/grafo8292.70.lgr N70 E95 M0.138 R24
./instances/Rome/grafo1288.26.lgr N26 E29 M0.064 O R0
./instances/Rome/grafo7573.59.lgr N59 E75 M0.125 R16
./instances/Rome/grafo1188.54.lgr N54 E70 M0.106 O R0
./instances/Rome/grafo8857.99.lgr N99 E135 M0.201 R34
./instances/Rome/grafo2242.25.lgr N25 E32 M0.071 O R0
./instances/Rome/grafo4931.53.lgr N53 E64 M0.118 R10
./instances/Rome/grafo10115.92.lgr N92 E117 M0.182 R25
./instances/Rome/grafo1628.25.lgr N25 E33 M0.08 R8
./instances/Rome/grafo6813.84.lgr N84 E120 M0.231 R34
./instances/Rome/grafo2152.21.lgr N21 E22 M0.036 O R0
./instances/Rome/grafo9250.73.lgr N73 E100 M0.139 R27
./instances/Rome/grafo6822.47.lgr N47 E56 M0.099 R10
./instances/Rome/grafo4716.53.lgr N53 E76 M0.12 R23
./instances/Rome/grafo4590.54.lgr N54 E72 M0.137 R16
./instances/Rome/grafo6483.60.lgr N60 E83 M0.127 R23
./instances/Rome/grafo9672.70.lgr N70 E104 M0.149 R32
./instances/Rome/grafo4739.57.lgr N57 E72 M0.125 R15
./instances/Rome/grafo2814.21.lgr N21 E24 M0.061 O R0
./instances/Rome/grafo2296.15.lgr N15 E21 M0.056 O R0
./instances/Rome/grafo5571.39.lgr N39 E55 M0.088 R15
./instances/Rome/grafo3365.43.lgr N43 E72 M0.112 R27
./instances/Rome/grafo11658.35.lgr N35 E48 M0.086 R10
./instances/Rome/grafo8290.81.lgr N81 E118 M0.173 R36
./instances/Rome/grafo8252.78.lgr N78 E109 M0.163 R30
./instances/Rome/grafo4459.77.lgr N77 E110 M0.149 R32
./instances/Rome/grafo6212.46.lgr N46 E67 M0.113 R18
./instances/Rome/grafo2559.13.lgr N13 E15 M0.032 O R0
./instances/Rome/grafo8151.76.lgr N76 E93 M0.145 R17
./instances/Rome/grafo8879.92.lgr N92 E119 M0.171 R25
./instances/Rome/grafo8412.76.lgr N76 E114 M0.164 R37
./instances/Rome/grafo10859.97.lgr N97 E137 M0.184 R40
./instances/Rome/grafo8084.75.lgr N75 E90 M0.143 R16
./instances/Rome/grafo9507.66.lgr N66 E96 M0.152 R29
./instances/Rome/grafo3152.43.lgr N43 E51 M0.09 R8
./instances/Rome/grafo2034.31.lgr N31 E41 M0.085 R11
./instances/Rome/grafo3516.44.lgr N44 E60 M0.108 R17
./instances/Rome/grafo3978.47.lgr N47 E54 M0.101 R8
./instances/Rome/grafo10506.98.lgr N98 E134 M0.211 R32
./instances/Rome/grafo1231.35.lgr N35 E44 M0.088 R9
./instances/Rome/grafo1237.30.lgr N30 E35 M0.079 O R0
./instances/Rome/grafo7351.47.lgr N47 E59 M0.108 R12
./instances/Rome/grafo7446.45.lgr N45 E56 M0.155 R10
./instances/Rome/grafo11061.94.lgr N94 E119 M0.186 R26
./instances/Rome/grafo1156.14.lgr N14 E16 M0.061 O R0
./instances/Rome/grafo2767.20.lgr N20 E22 M0.037 O R0
./instances/Rome/grafo10839.32.lgr N32 E36 M0.092 O R0
./instances/Rome/grafo10254.94.lgr N94 E127 M0.173 R34
./instances/Rome/grafo6933.47.lgr N47 E61 M0.111 R14
./instances/Rome/grafo10792.98.lgr N98 E137 M0.183 R38
./instances/Rome/grafo9388.66.lgr N66 E80 M0.132 R15
./instances/Rome/grafo10131.98.lgr N98 E126 M0.185 R29
./instances/Rome/grafo4628.59.lgr N59 E80 M0.126 R17
./instances/Rome/grafo7488.46.lgr N46 E59 M0.109 R11
./instances/Rome/grafo7263.99.lgr N99 E136 M0.195 R37
./instances/Rome/grafo8650.91.lgr N91 E130 M0.179 R37
./instances/Rome/grafo5907.58.lgr N58 E85 M0.127 R24
./instances/Rome/grafo1329.33.lgr N33 E39 M0.08 O R0
./instances/Rome/grafo6349.56.lgr N56 E74 M0.131 R16
./instances/Rome/grafo5426.40.lgr N40 E50 M0.095 R9
./instances/Rome/grafo8156.69.lgr N69 E86 M0.167 R17
./instances/Rome/grafo4487.62.lgr N62 E86 M0.135 R23
./instances/Rome/grafo2209.20.lgr N20 E31 M0.075 R10
./instances/Rome/grafo1089.23.lgr N23 E22 M0.045 O R0
./instances/Rome/grafo978.10.lgr N10 E10 M0.032 O R0
./instances/Rome/grafo4939.59.lgr N59 E71 M0.128 R10
./instances/Rome/grafo1648.18.lgr N18 E24 M0.063 O R0
./instances/Rome/grafo10841.35.lgr N35 E45 M0.096 R10
./instances/Rome/grafo11458.100.lgr N100 E142 M0.199 R39
./instances/Rome/grafo5718.46.lgr N46 E50 M0.099 O R0
./instances/Rome/grafo10739.93.lgr N93 E113 M0.176 R20
./instances/Rome/grafo9605.85.lgr N85 E117 M0.176 R30
./instances/Rome/grafo8107.77.lgr N77 E107 M0.161 R29
./instances/Rome/grafo10863.94.lgr N94 E126 M0.17 R30
./instances/Rome/grafo4729.63.lgr N63 E80 M0.124 R17
./instances/Rome/grafo3268.42.lgr N42 E56 M0.101 R12
./instances/Rome/grafo9542.87.lgr N87 E136 M0.263 R48
./instances/Rome/grafo8390.69.lgr N69 E94 M0.146 R25
./instances/Rome/grafo9512.65.lgr N65 E93 M0.131 R26
./instances/Rome/grafo3945.59.lgr N59 E73 M0.131 R12
./instances/Rome/grafo8691.89.lgr N89 E117 M0.171 R27
./instances/Rome/grafo4284.72.lgr N72 E100 M0.203 R27
./instances/Rome/grafo6315.60.lgr N60 E82 M0.133 R17
./instances/Rome/grafo7984.92.lgr N92 E123 M0.175 R30
./instances/Rome/grafo10906.97.lgr N97 E116 M0.175 R19
./instances/Rome/grafo6157.42.lgr N42 E66 M0.114 R24
./instances/Rome/grafo6268.57.lgr N57 E75 M0.131 R17
./instances/Rome/grafo435.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo6280.65.lgr N65 E83 M0.137 R17
./instances/Rome/grafo3725.37.lgr N37 E44 M0.093 R8
./instances/Rome/grafo9926.33.lgr N33 E34 M0.05 O R0
./instances/Rome/grafo6205.42.lgr N42 E56 M0.147 R12
./instances/Rome/grafo4601.56.lgr N56 E71 M0.132 R16
./instances/Rome/grafo7676.45.lgr N45 E61 M0.102 R15
./instances/Rome/grafo4943.61.lgr N61 E74 M0.122 O R0
./instances/Rome/grafo11315.91.lgr N91 E131 M0.178 R38
./instances/Rome/grafo4472.68.lgr N68 E90 M0.142 R20
./instances/Rome/grafo10034.40.lgr N40 E54 M0.1 R15
./instances/Rome/grafo8805.80.lgr N80 E124 M0.189 R43
./instances/Rome/grafo11481.32.lgr N32 E38 M0.08 O R0
./instances/Rome/grafo8522.76.lgr N76 E99 M0.19 R21
./instances/Rome/grafo7945.81.lgr N81 E120 M0.17 R38
./instances/Rome/grafo10941.37.lgr N37 E49 M0.084 R11
./instances/Rome/grafo4842.58.lgr N58 E81 M0.133 R21
./instances/Rome/grafo8532.83.lgr N83 E110 M0.179 R26
./instances/Rome/grafo645.17.lgr N17 E19 M0.053 O R0
./instances/Rome/grafo7614.42.lgr N42 E57 M0.107 R15
./instances/Rome/grafo2355.16.lgr N16 E17 M0.036 O R0
./instances/Rome/grafo4994.65.lgr N65 E96 M0.141 R29
./instances/Rome/grafo9514.68.lgr N68 E89 M0.132 R20
./instances/Rome/grafo10636.95.lgr N95 E135 M0.181 R38
./instances/Rome/grafo10113.94.lgr N94 E139 M0.181 R46
./instances/Rome/grafo6764.94.lgr N94 E118 M0.183 R24
./instances/Rome/grafo9733.62.lgr N62 E81 M0.138 R19
./instances/Rome/grafo2998.18.lgr N18 E20 M0.06 O R0
./instances/Rome/grafo4957.87.lgr N87 E107 M0.167 R18
./instances/Rome/grafo6877.85.lgr N85 E120 M0.16 R32
./instances/Rome/grafo4780.56.lgr N56 E69 M0.133 R13
./instances/Rome/grafo7894.68.lgr N68 E94 M0.136 R25
./instances/Rome/grafo7370.49.lgr N49 E64 M0.107 R15
./instances/Rome/grafo5001.74.lgr N74 E91 M0.139 R16
./instances/Rome/grafo8268.61.lgr N61 E90 M0.136 R28
./instances/Rome/grafo9422.86.lgr N86 E124 M0.183 R36
./instances/Rome/grafo2762.76.lgr N76 E98 M0.157 R20
./instances/Rome/grafo6837.54.lgr N54 E70 M0.13 R14
./instances/Rome/grafo7033.41.lgr N41 E48 M0.099 R8
./instances/Rome/grafo10753.33.lgr N33 E42 M0.084 O R0
./instances/Rome/grafo8246.82.lgr N82 E106 M0.156 R25
./instances/Rome/grafo1287.26.lgr N26 E28 M0.075 O R0
./instances/Rome/grafo351.13.lgr N13 E15 M0.03 O R0
./instances/Rome/grafo10618.38.lgr N38 E54 M0.093 R16
./instances/Rome/grafo11451.32.lgr N32 E35 M0.075 O R0
./instances/Rome/grafo4317.77.lgr N77 E102 M0.155 R23
./instances/Rome/grafo640.16.lgr N16 E16 M0.036 O R0
./instances/Rome/grafo8928.74.lgr N74 E99 M0.156 R24
./instances/Rome/grafo2231.16.lgr N16 E20 M0.058 O R0
./instances/Rome/grafo1564.66.lgr N66 E85 M0.13 R18
./instances/Rome/grafo3757.39.lgr N39 E62 M0.111 R21
./instances/Rome/grafo3465.60.lgr N60 E80 M0.178 R20
./instances/Rome/grafo4944.58.lgr N58 E78 M0.143 R19
./instances/Rome/grafo3315.96.lgr N96 E129 M0.281 R32
./instances/Rome/grafo10019.38.lgr N38 E47 M0.09 R9
./instances/Rome/grafo9557.79.lgr N79 E116 M0.17 R36
./instances/Rome/grafo8768.86.lgr N86 E124 M0.185 R38
./instances/Rome/grafo897.12.lgr N12 E12 M0.03 O R0
./instances/Rome/grafo5261.72.lgr N72 E95 M0.159 R20
./instances/Rome/grafo298.20.lgr N20 E27 M0.063 O R0
./instances/Rome/grafo6632.46.lgr N46 E60 M0.108 R13
./instances/Rome/grafo8092.84.lgr N84 E111 M0.168 R27
./instances/Rome/grafo442.12.lgr N12 E12 M0.033 O R0
./instances/Rome/grafo8917.66.lgr N66 E100 M0.142 R34
./instances/Rome/grafo4752.81.lgr N81 E109 M0.159 R29
./instances/Rome/grafo11037.99.lgr N99 E144 M0.189 R41
./instances/Rome/grafo853.16.lgr N16 E16 M0.034 O R0
./instances/Rome/grafo10175.99.lgr N99 E143 M0.194 R43
./instances/Rome/grafo10980.95.lgr N95 E121 M0.174 R26
./instances/Rome/grafo9397.78.lgr N78 E96 M0.158 R17
./instances/Rome/grafo10710.93.lgr N93 E118 M0.181 R25
./instances/Rome/grafo8602.87.lgr N87 E118 M0.165 R30
./instances/Rome/grafo1626.28.lgr N28 E30 M0.043 O R0
./instances/Rome/grafo2501.19.lgr N19 E25 M0.062 O R0
./instances/Rome/grafo9573.65.lgr N65 E73 M0.125 O R0
./instances/Rome/grafo8793.100.lgr N100 E138 M0.188 R38
./instances/Rome/grafo1172.19.lgr N19 E23 M0.067 O R0
./instances/Rome/grafo3759.53.lgr N53 E72 M0.171 R17
./instances/Rome/grafo5136.58.lgr N58 E81 M0.132 R21
./instances/Rome/grafo8071.81.lgr N81 E112 M0.169 R30
./instances/Rome/grafo2323.25.lgr N25 E30 M0.076 R6
./instances/Rome/grafo2516.21.lgr N21 E24 M0.063 O R0
./instances/Rome/grafo9404.65.lgr N65 E93 M0.143 R26
./instances/Rome/grafo10527.93.lgr N93 E133 M0.176 R40
./instances/Rome/grafo9224.65.lgr N65 E100 M0.146 R32
./instances/Rome/grafo7321.39.lgr N39 E48 M0.088 O R0
./instances/Rome/grafo7027.76.lgr N76 E100 M0.148 R25
./instances/Rome/grafo6688.46.lgr N46 E65 M0.121 R18
./instances/Rome/grafo10292.100.lgr N100 E140 M0.208 R39
./instances/Rome/grafo7822.85.lgr N85 E116 M0.164 R29
./instances/Rome/grafo5232.46.lgr N46 E63 M0.106 R16
./instances/Rome/grafo10798.37.lgr N37 E47 M0.088 R7
./instances/Rome/grafo9093.61.lgr N61 E80 M0.123 R19
./instances/Rome/grafo6267.38.lgr N38 E40 M0.089 O R0
./instances/Rome/grafo1047.16.lgr N16 E20 M0.055 O R0
./instances/Rome/grafo3437.38.lgr N38 E45 M0.087 O R0
./instances/Rome/grafo7055.55.lgr N55 E79 M0.127 R22
./instances/Rome/grafo7604.45.lgr N45 E65 M0.114 R19
./instances/Rome/grafo7498.41.lgr N41 E52 M0.096 R11
./instances/Rome/grafo7489.39.lgr N39 E52 M0.097 R13
./instances/Rome/grafo2273.40.lgr N40 E60 M0.096 R17
./instances/Rome/grafo7710.37.lgr N37 E48 M0.092 O R0
./instances/Rome/grafo9310.74.lgr N74 E101 M0.151 R27
./instances/Rome/grafo4643.71.lgr N71 E96 M0.154 R23
./instances/Rome/grafo6350.56.lgr N56 E74 M0.125 R16
./instances/Rome/grafo9917.38.lgr N38 E48 M0.094 R10
./instances/Rome/grafo10039.98.lgr N98 E128 M0.178 R31
./instances/Rome/grafo11649.38.lgr N38 E43 M0.087 O R0
./instances/Rome/grafo1094.17.lgr N17 E19 M0.035 O R0
./instances/Rome/grafo2872.13.lgr N13 E16 M0.052 O R0
./instances/Rome/grafo10774.93.lgr N93 E127 M0.181 R34
./instances/Rome/grafo2482.15.lgr N15 E18 M0.056 O R0
./instances/Rome/grafo698.20.lgr N20 E27 M0.073 R8
./instances/Rome/grafo7877.70.lgr N70 E92 M0.134 R22
./instances/Rome/grafo2507.17.lgr N17 E26 M0.065 R9
./instances/Rome/grafo551.23.lgr N23 E29 M0.06 O R0
./instances/Rome/grafo241.16.lgr N16 E21 M0.063 O R0
./instances/Rome/grafo10585.93.lgr N93 E135 M0.195 R42
./instances/Rome/grafo4717.59.lgr N59 E82 M0.123 R22
./instances/Rome/grafo4849.54.lgr N54 E68 M0.116 R12
./instances/Rome/grafo7762.46.lgr N46 E55 M0.1 R9
./instances/Rome/grafo8873.88.lgr N88 E105 M0.159 R17
./instances/Rome/grafo1106.21.lgr N21 E35 M0.091 R12
./instances/Rome/grafo10779.96.lgr N96 E125 M0.201 R27
./instances/Rome/grafo6159.52.lgr N52 E65 M0.132 R13
./instances/Rome/grafo7056.41.lgr N41 E51 M0.109 R9
./instances/Rome/grafo10670.100.lgr N100 E136 M0.203 R37
./instances/Rome/grafo5240.43.lgr N43 E58 M0.109 R14
./instances/Rome/grafo2800.24.lgr N24 E27 M0.038 O R0
./instances/Rome/grafo10757.96.lgr N96 E134 M0.197 R35
./instances/Rome/grafo5488.58.lgr N58 E77 M0.124 R18
./instances/Rome/grafo2228.14.lgr N14 E14 M0.031 O R0
./instances/Rome/grafo1321.25.lgr N25 E29 M0.065 O R0
./instances/Rome/grafo11197.92.lgr N92 E122 M0.192 R30
./instances/Rome/grafo7752.56.lgr N56 E69 M0.115 R13
./instances/Rome/grafo10564.37.lgr N37 E47 M0.09 R10
./instances/Rome/grafo2110.11.lgr N11 E11 M0.034 O R0
./instances/Rome/grafo2253.18.lgr N18 E25 M0.06 O R0
./instances/Rome/grafo9753.85.lgr N85 E120 M0.163 R35
./instances/Rome/grafo3426.53.lgr N53 E62 M0.116 R10
./instances/Rome/grafo1397.26.lgr N26 E27 M0.056 O R0
./instances/Rome/grafo8424.61.lgr N61 E83 M0.132 R21
./instances/Rome/grafo228.19.lgr N19 E24 M0.058 O R0
./instances/Rome/grafo4537.75.lgr N75 E106 M0.155 R29
./instances/Rome/grafo7647.42.lgr N42 E46 M0.092 O R0
./instances/Rome/grafo2809.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo8527.67.lgr N67 E85 M0.139 R18
./instances/Rome/grafo7527.41.lgr N41 E56 M0.108 R15
./instances/Rome/grafo1717.14.lgr N14 E14 M0.028 O R0
./instances/Rome/grafo906.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo3704.52.lgr N52 E71 M0.124 R17
./instances/Rome/grafo8280.88.lgr N88 E119 M0.173 R30
./instances/Rome/grafo521.20.lgr N20 E21 M0.037 O R0
./instances/Rome/grafo5767.44.lgr N44 E55 M0.097 R12
./instances/Rome/grafo2653.14.lgr N14 E18 M0.055 O R0
./instances/Rome/grafo5517.37.lgr N37 E42 M0.088 O R0
./instances/Rome/grafo11442.33.lgr N33 E37 M0.075 O R0
./instances/Rome/grafo5585.34.lgr N34 E41 M0.086 R8
./instances/Rome/grafo10651.90.lgr N90 E120 M0.174 R29
./instances/Rome/grafo4938.71.lgr N71 E94 M0.151 R23
./instances/Rome/grafo1373.27.lgr N27 E31 M0.079 O R0
./instances/Rome/grafo11135.95.lgr N95 E129 M0.187 R35
./instances/Rome/grafo10580.98.lgr N98 E134 M0.182 R36
./instances/Rome/grafo11656.91.lgr N91 E123 M0.192 R32
./instances/Rome/grafo8342.97.lgr N97 E132 M0.23 R33
./instances/Rome/grafo1977.24.lgr N24 E23 M0.045 O R0
./instances/Rome/grafo10677.95.lgr N95 E122 M0.178 R28
./instances/Rome/grafo10078.40.lgr N40 E51 M0.095 R11
./instances/Rome/grafo8207.88.lgr N88 E111 M0.236 R23
./instances/Rome/grafo6246.41.lgr N41 E55 M0.101 R15
./instances/Rome/grafo2278.39.lgr N39 E50 M0.091 O R0
./instances/Rome/grafo525.16.lgr N16 E20 M0.063 R5
./instances/Rome/grafo1157.38.lgr N38 E48 M0.097 R10
./instances/Rome/grafo5214.59.lgr N59 E80 M0.127 R21
./instances/Rome/grafo2202.20.lgr N20 E25 M0.066 O R0
./instances/Rome/grafo4544.82.lgr N82 E104 M0.161 R21
./instances/Rome/grafo2351.20.lgr N20 E26 M0.067 R7
./instances/Rome/grafo8223.99.lgr N99 E148 M0.199 R49
./instances/Rome/grafo7691.71.lgr N71 E95 M0.146 R24
./instances/Rome/grafo947.15.lgr N15 E24 M0.065 R9
./instances/Rome/grafo6332.47.lgr N47 E62 M0.115 R13
./instances/Rome/grafo1065.14.lgr N14 E13 M0.038 O R0
./instances/Rome/grafo5868.43.lgr N43 E55 M0.101 R11
./instances/Rome/grafo7895.77.lgr N77 E106 M0.159 R28
./instances/Rome/grafo1013.15.lgr N15 E23 M0.066 R6
./instances/Rome/grafo3173.63.lgr N63 E87 M0.139 R23
./instances/Rome/grafo5219.38.lgr N38 E47 M0.095 O R0
./instances/Rome/grafo4857.62.lgr N62 E76 M0.131 R13
./instances/Rome/grafo7854.77.lgr N77 E110 M0.167 R33
./instances/Rome/grafo6243.37.lgr N37 E55 M0.099 R16
./instances/Rome/grafo9387.66.lgr N66 E84 M0.137 R17
./instances/Rome/grafo2656.49.lgr N49 E59 M0.108 R10
./instances/Rome/grafo2039.39.lgr N39 E45 M0.096 O R0
./instances/Rome/grafo8161.67.lgr N67 E90 M0.151 R21
./instances/Rome/grafo7698.40.lgr N40 E47 M0.094 R8
./instances/Rome/grafo2987.17.lgr N17 E20 M0.058 O R0
./instances/Rome/grafo11365.92.lgr N92 E132 M0.176 R39
./instances/Rome/grafo7385.37.lgr N37 E42 M0.08 O R0
./instances/Rome/grafo775.17.lgr N17 E23 M0.077 O R0
./instances/Rome/grafo3939.39.lgr N39 E50 M0.138 R11
./instances/Rome/grafo9519.65.lgr N65 E85 M0.133 R19
./instances/Rome/grafo10277.35.lgr N35 E45 M0.091 O R0
./instances/Rome/grafo3929.62.lgr N62 E76 M0.132 R13
./instances/Rome/grafo6848.39.lgr N39 E52 M0.104 R13
./instances/Rome/grafo1753.16.lgr N16 E23 M0.066 O R0
./instances/Rome/grafo10574.94.lgr N94 E128 M0.181 R34
./instances/Rome/grafo10247.95.lgr N95 E126 M0.191 R32
./instances/Rome/grafo9317.65.lgr N65 E80 M0.136 R14
./instances/Rome/grafo9209.66.lgr N66 E80 M0.142 R14
./instances/Rome/grafo8343.75.lgr N75 E106 M0.161 R31
./instances/Rome/grafo5872.33.lgr N33 E39 M0.08 O R0
./instances/Rome/grafo2362.36.lgr N36 E54 M0.098 R16
./instances/Rome/grafo4355.75.lgr N75 E101 M0.156 R24
./instances/Rome/grafo7906.67.lgr N67 E86 M0.14 R19
./instances/Rome/grafo10132.97.lgr N97 E134 M0.186 R35
./instances/Rome/grafo5755.61.lgr N61 E85 M0.136 R24
./instances/Rome/grafo11220.92.lgr N92 E132 M0.181 R38
./instances/Rome/grafo4889.58.lgr N58 E77 M0.122 R20
./instances/Rome/grafo11397.32.lgr N32 E33 M0.051 O R0
./instances/Rome/grafo4599.73.lgr N73 E85 M0.156 R12
./instances/Rome/grafo2757.38.lgr N38 E52 M0.093 R14
./instances/Rome/grafo1765.22.lgr N22 E31 M0.064 O R0
./instances/Rome/grafo8629.84.lgr N84 E114 M0.158 R28
./instances/Rome/grafo2477.47.lgr N47 E62 M0.118 R15
./instances/Rome/grafo4369.51.lgr N51 E67 M0.117 R15
./instances/Rome/grafo6839.47.lgr N47 E53 M0.105 R7
./instances/Rome/grafo2794.53.lgr N53 E73 M0.121 R20
./instances/Rome/grafo125.32.lgr N32 E37 M0.069 O R0
./instances/Rome/grafo9693.78.lgr N78 E103 M0.154 R23
./instances/Rome/grafo7962.78.lgr N78 E113 M0.192 R34
./instances/Rome/grafo3844.52.lgr N52 E78 M0.128 R23
./instances/Rome/grafo242.14.lgr N14 E16 M0.076 O R0
./instances/Rome/grafo7755.40.lgr N40 E57 M0.101 R16
./instances/Rome/grafo9406.84.lgr N84 E120 M0.171 R36
./instances/Rome/grafo7391.45.lgr N45 E61 M0.121 R17
./instances/Rome/grafo6729.38.lgr N38 E51 M0.126 R14
./instances/Rome/grafo5301.37.lgr N37 E44 M0.088 R7
./instances/Rome/grafo9231.81.lgr N81 E116 M0.158 R35
./instances/Rome/grafo6598.71.lgr N71 E104 M0.152 R31
./instances/Rome/grafo805.13.lgr N13 E22 M0.057 O R0
./instances/Rome/grafo4340.53.lgr N53 E69 M0.12 R15
./instances/Rome/grafo6101.36.lgr N36 E42 M0.093 R6
./instances/Rome/grafo5509.46.lgr N46 E66 M0.125 R19
./instances/Rome/grafo2853.23.lgr N23 E34 M0.076 R11
./instances/Rome/grafo3087.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo10460.36.lgr N36 E39 M0.078 O R0
./instances/Rome/grafo1048.18.lgr N18 E25 M0.063 O R0
./instances/Rome/grafo11558.37.lgr N37 E43 M0.088 O R0
./instances/Rome/grafo9898.40.lgr N40 E50 M0.097 R9
./instances/Rome/grafo5833.39.lgr N39 E54 M0.098 R15
./instances/Rome/grafo10524.97.lgr N97 E119 M0.18 R21
./instances/Rome/grafo1563.74.lgr N74 E92 M0.149 R17
./instances/Rome/grafo11299.93.lgr N93 E132 M0.198 R37
./instances/Rome/grafo10371.95.lgr N95 E125 M0.178 R30
./instances/Rome/grafo7138.42.lgr N42 E53 M0.112 R12
./instances/Rome/grafo10930.100.lgr N100 E130 M0.201 R30
./instances/Rome/grafo9233.64.lgr N64 E84 M0.132 R18
./instances/Rome/grafo1394.45.lgr N45 E57 M0.108 R12
./instances/Rome/grafo8817.88.lgr N88 E127 M0.166 R40
./instances/Rome/grafo3387.40.lgr N40 E53 M0.091 R13
./instances/Rome/grafo7190.52.lgr N52 E71 M0.117 R18
./instances/Rome/grafo9792.80.lgr N80 E112 M0.161 R29
./instances/Rome/grafo6874.42.lgr N42 E62 M0.1 R17
./instances/Rome/grafo11063.92.lgr N92 E116 M0.163 R24
./instances/Rome/grafo10864.99.lgr N99 E140 M0.182 R38
./instances/Rome/grafo6061.45.lgr N45 E60 M0.109 R13
./instances/Rome/grafo2776.20.lgr N20 E24 M0.062 R5
./instances/Rome/grafo596.14.lgr N14 E16 M0.054 O R0
./instances/Rome/grafo5405.45.lgr N45 E58 M0.107 R13
./instances/Rome/grafo5209.60.lgr N60 E81 M0.133 R20
./instances/Rome/grafo7694.39.lgr N39 E46 M0.085 O R0
./instances/Rome/grafo2392.14.lgr N14 E14 M0.033 O R0
./instances/Rome/grafo8364.87.lgr N87 E106 M0.182 R19
./instances/Rome/grafo7445.49.lgr N49 E72 M0.122 R22
./instances/Rome/grafo6236.77.lgr N77 E94 M0.161 R16
./instances/Rome/grafo5028.83.lgr N83 E117 M0.157 R32
./instances/Rome/grafo8214.94.lgr N94 E126 M0.178 R32
./instances/Rome/grafo9183.69.lgr N69 E85 M0.144 R17
./instances/Rome/grafo7045.45.lgr N45 E66 M0.12 R18
./instances/Rome/grafo8434.69.lgr N69 E99 M0.143 R27
./instances/Rome/grafo3820.42.lgr N42 E52 M0.099 O R0
./instances/Rome/grafo3940.41.lgr N41 E59 M0.101 R16
./instances/Rome/grafo4551.61.lgr N61 E77 M0.116 R14
./instances/Rome/grafo1603.28.lgr N28 E32 M0.073 O R0
./instances/Rome/grafo2281.16.lgr N16 E21 M0.075 O R0
./instances/Rome/grafo9475.65.lgr N65 E84 M0.137 R16
./instances/Rome/grafo1199.27.lgr N27 E30 M0.072 O R0
./instances/Rome/grafo5345.42.lgr N42 E55 M0.096 R12
./instances/Rome/grafo10240.97.lgr N97 E134 M0.184 R35
./instances/Rome/grafo10186.39.lgr N39 E48 M0.085 O R0
./instances/Rome/grafo8365.87.lgr N87 E120 M0.18 R34
./instances/Rome/grafo6636.56.lgr N56 E74 M0.122 R14
./instances/Rome/grafo3896.38.lgr N38 E50 M0.104 R11
./instances/Rome/grafo11272.99.lgr N99 E133 M0.19 R33
./instances/Rome/grafo5446.40.lgr N40 E50 M0.096 R11
./instances/Rome/grafo1448.52.lgr N52 E63 M0.126 R12
./instances/Rome/grafo2506.43.lgr N43 E56 M0.098 R11
./instances/Rome/grafo7152.57.lgr N57 E78 M0.129 R21
./instances/Rome/grafo2843.43.lgr N43 E51 M0.1 R9
./instances/Rome/grafo3699.99.lgr N99 E133 M0.194 R33
./instances/Rome/grafo4951.60.lgr N60 E80 M0.124 R19
./instances/Rome/grafo10691.95.lgr N95 E123 M0.172 R28
./instances/Rome/grafo2256.23.lgr N23 E26 M0.069 O R0
./instances/Rome/grafo5422.44.lgr N44 E63 M0.113 R18
./instances/Rome/grafo1755.20.lgr N20 E22 M0.056 O R0
./instances/Rome/grafo9305.62.lgr N62 E74 M0.13 R10
./instances/Rome/grafo3772.56.lgr N56 E83 M0.137 R22
./instances/Rome/grafo6715.52.lgr N52 E72 M0.115 R20
./instances/Rome/grafo518.15.lgr N15 E17 M0.051 O R0
./instances/Rome/grafo10088.39.lgr N39 E55 M0.093 R14
./instances/Rome/grafo9459.79.lgr N79 E119 M0.161 R38
./instances/Rome/grafo851.17.lgr N17 E19 M0.058 O R0
./instances/Rome/grafo9202.71.lgr N71 E107 M0.151 R33
./instances/Rome/grafo4218.55.lgr N55 E67 M0.116 R12
./instances/Rome/grafo6976.40.lgr N40 E55 M0.109 R15
./instances/Rome/grafo4898.64.lgr N64 E85 M0.136 R18
./instances/Rome/grafo10323.97.lgr N97 E128 M0.191 R32
./instances/Rome/grafo795.14.lgr N14 E20 M0.057 O R0
./instances/Rome/grafo5340.34.lgr N34 E47 M0.092 R12
./instances/Rome/grafo3408.62.lgr N62 E73 M0.14 R12
./instances/Rome/grafo4738.65.lgr N65 E89 M0.132 R22
./instances/Rome/grafo7248.41.lgr N41 E55 M0.105 R12
./instances/Rome/grafo911.12.lgr N12 E13 M0.03 O R0
./instances/Rome/grafo9664.80.lgr N80 E103 M0.167 R24
./instances/Rome/grafo1555.37.lgr N37 E48 M0.096 R10
./instances/Rome/grafo6029.39.lgr N39 E52 M0.102 R14
./instances/Rome/grafo4019.40.lgr N40 E46 M0.094 O R0
./instances/Rome/grafo2350.11.lgr N11 E12 M0.029 O R0
./instances/Rome/grafo706.18.lgr N18 E25 M0.058 O R0
./instances/Rome/grafo5573.34.lgr N34 E42 M0.08 O R0
./instances/Rome/grafo3299.53.lgr N53 E70 M0.142 R18
./instances/Rome/grafo10818.97.lgr N97 E128 M0.204 R28
./instances/Rome/grafo2512.12.lgr N12 E14 M0.028 O R0
./instances/Rome/grafo2206.19.lgr N19 E23 M0.062 O R0
./instances/Rome/grafo10948.98.lgr N98 E130 M0.197 R30
./instances/Rome/grafo2447.39.lgr N39 E61 M0.094 R22
./instances/Rome/grafo5991.34.lgr N34 E41 M0.094 R8
./instances/Rome/grafo11646.32.lgr N32 E34 M0.049 O R0
./instances/Rome/grafo3836.53.lgr N53 E92 M0.152 R34
./instances/Rome/grafo604.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo8581.94.lgr N94 E121 M0.179 R28
./instances/Rome/grafo6356.37.lgr N37 E43 M0.091 O R0
./instances/Rome/grafo10800.37.lgr N37 E45 M0.112 R9
./instances/Rome/grafo6780.50.lgr N50 E70 M0.128 R20
./instances/Rome/grafo3292.56.lgr N56 E84 M0.132 R25
./instances/Rome/grafo4708.76.lgr N76 E91 M0.151 R14
./instances/Rome/grafo286.18.lgr N18 E20 M0.055 O R0
./instances/Rome/grafo9704.80.lgr N80 E110 M0.171 R29
./instances/Rome/grafo7082.53.lgr N53 E65 M0.121 R12
./instances/Rome/grafo4723.58.lgr N58 E70 M0.128 R13
./instances/Rome/grafo1884.16.lgr N16 E16 M0.034 O R0
./instances/Rome/grafo4179.79.lgr N79 E100 M0.16 R20
./instances/Rome/grafo3484.51.lgr N51 E68 M0.128 R17
./instances/Rome/grafo4350.80.lgr N80 E106 M0.161 R24
./instances/Rome/grafo6618.82.lgr N82 E101 M0.159 R20
./instances/Rome/grafo9160.72.lgr N72 E100 M0.172 R25
./instances/Rome/grafo10788.98.lgr N98 E132 M0.191 R33
./instances/Rome/grafo3887.38.lgr N38 E52 M0.111 R14
./instances/Rome/grafo5720.47.lgr N47 E64 M0.111 R17
./instances/Rome/grafo6633.53.lgr N53 E77 M0.128 R21
./instances/Rome/grafo693.16.lgr N16 E19 M0.062 O R0
./instances/Rome/grafo2826.37.lgr N37 E51 M0.093 R12
./instances/Rome/grafo1195.27.lgr N27 E31 M0.075 O R0
./instances/Rome/grafo1443.67.lgr N67 E85 M0.137 R18
./instances/Rome/grafo11157.100.lgr N100 E138 M0.189 R39
./instances/Rome/grafo597.17.lgr N17 E24 M0.06 O R0
./instances/Rome/grafo7325.43.lgr N43 E50 M0.102 R8
./instances/Rome/grafo5316.36.lgr N36 E41 M0.08 O R0
./instances/Rome/grafo6652.54.lgr N54 E74 M0.124 R20
./instances/Rome/grafo3502.58.lgr N58 E77 M0.126 R18
./instances/Rome/grafo1924.16.lgr N16 E18 M0.052 O R0
./instances/Rome/grafo9821.77.lgr N77 E95 M0.177 R16
./instances/Rome/grafo5634.43.lgr N43 E60 M0.099 R16
./instances/Rome/grafo2903.15.lgr N15 E16 M0.055 O R0
./instances/Rome/grafo1645.21.lgr N21 E23 M0.036 O R0
./instances/Rome/grafo11311.40.lgr N40 E51 M0.096 R11
./instances/Rome/grafo10593.98.lgr N98 E130 M0.205 R31
./instances/Rome/grafo4421.60.lgr N60 E73 M0.126 R13
./instances/Rome/grafo6762.34.lgr N34 E44 M0.081 O R0
./instances/Rome/grafo4840.59.lgr N59 E82 M0.139 R20
./instances/Rome/grafo7601.48.lgr N48 E64 M0.128 R16
./instances/Rome/grafo6476.39.lgr N39 E50 M0.103 R10
./instances/Rome/grafo3172.51.lgr N51 E71 M0.115 R19
./instances/Rome/grafo6642.35.lgr N35 E42 M0.087 R8
./instances/Rome/grafo1269.26.lgr N26 E28 M0.069 O R0
./instances/Rome/grafo2831.21.lgr N21 E33 M0.073 R9
./instances/Rome/grafo7108.86.lgr N86 E106 M0.158 R20
./instances/Rome/grafo8515.61.lgr N61 E73 M0.125 R11
./instances/Rome/grafo4818.65.lgr N65 E84 M0.126 R19
./instances/Rome/grafo9040.63.lgr N63 E74 M0.123 O R0
./instances/Rome/grafo2652.16.lgr N16 E20 M0.05 O R0
./instances/Rome/grafo9466.69.lgr N69 E86 M0.135 R16
./instances/Rome/grafo3309.59.lgr N59 E84 M0.134 R25
./instances/Rome/grafo5790.37.lgr N37 E46 M0.09 R9
./instances/Rome/grafo3634.40.lgr N40 E47 M0.086 O R0
./instances/Rome/grafo3154.44.lgr N44 E57 M0.108 R12
./instances/Rome/grafo9895.33.lgr N33 E37 M0.092 O R0
./instances/Rome/grafo5286.37.lgr N37 E48 M0.089 R9
./instances/Rome/grafo1438.49.lgr N49 E59 M0.109 R11
./instances/Rome/grafo5928.77.lgr N77 E91 M0.151 R13
./instances/Rome/grafo4012.49.lgr N49 E65 M0.123 R16
./instances/Rome/grafo6491.51.lgr N51 E57 M0.112 O R0
./instances/Rome/grafo1730.29.lgr N29 E35 M0.084 O R0
./instances/Rome/grafo829.17.lgr N17 E21 M0.059 O R0
./instances/Rome/grafo10784.98.lgr N98 E126 M0.189 R29
./instances/Rome/grafo10197.96.lgr N96 E135 M0.183 R38
./instances/Rome/grafo6551.49.lgr N49 E66 M0.159 R15
./instances/Rome/grafo2009.23.lgr N23 E30 M0.075 R8
./instances/Rome/grafo5247.33.lgr N33 E38 M0.075 O R0
./instances/Rome/grafo10937.100.lgr N100 E136 M0.202 R36
./instances/Rome/grafo7307.37.lgr N37 E47 M0.088 R11
./instances/Rome/grafo10172.99.lgr N99 E132 M0.198 R33
./instances/Rome/grafo7989.61.lgr N61 E87 M0.128 R25
./instances/Rome/grafo1380.61.lgr N61 E72 M0.131 R10
./instances/Rome/grafo10433.97.lgr N97 E128 M0.187 R29
./instances/Rome/grafo11092.97.lgr N97 E134 M0.196 R38
./instances/Rome/grafo2367.12.lgr N12 E15 M0.047 O R0
./instances/Rome/grafo5044.59.lgr N59 E84 M0.133 R24
./instances/Rome/grafo1672.19.lgr N19 E21 M0.084 O R0
./instances/Rome/grafo5812.46.lgr N46 E58 M0.12 R13
./instances/Rome/grafo1368.31.lgr N31 E44 M0.084 R12
./instances/Rome/grafo9922.39.lgr N39 E50 M0.097 R12
./instances/Rome/grafo10281.34.lgr N34 E42 M0.085 O R0
./instances/Rome/grafo8166.75.lgr N75 E104 M0.153 R29
./instances/Rome/grafo9094.83.lgr N83 E111 M0.168 R28
./instances/Rome/grafo3040.44.lgr N44 E50 M0.085 O R0
./instances/Rome/grafo1338.25.lgr N25 E26 M0.065 O R0
./instances/Rome/grafo6441.41.lgr N41 E54 M0.107 R14
./instances/Rome/grafo8037.62.lgr N62 E81 M0.13 R18
./instances/Rome/grafo9155.63.lgr N63 E83 M0.128 R19
./instances/Rome/grafo763.18.lgr N18 E23 M0.051 O R0
./instances/Rome/grafo4720.81.lgr N81 E109 M0.165 R26
./instances/Rome/grafo5472.43.lgr N43 E58 M0.106 R14
./instances/Rome/grafo5923.65.lgr N65 E92 M0.145 R27
./instances/Rome/grafo3649.38.lgr N38 E54 M0.094 R14
./instances/Rome/grafo11169.99.lgr N99 E128 M0.18 R30
./instances/Rome/grafo1918.16.lgr N16 E23 M0.062 O R0
./instances/Rome/grafo3032.30.lgr N30 E35 M0.084 O R0
./instances/Rome/grafo7327.39.lgr N39 E51 M0.09 O R0
./instances/Rome/grafo1170.27.lgr N27 E28 M0.065 O R0
./instances/Rome/grafo11262.41.lgr N41 E49 M0.098 R9
./instances/Rome/grafo2282.20.lgr N20 E24 M0.058 O R0
./instances/Rome/grafo2850.14.lgr N14 E17 M0.054 O R0
./instances/Rome/grafo388.13.lgr N13 E16 M0.05 O R0
./instances/Rome/grafo7998.71.lgr N71 E91 M0.153 R20
./instances/Rome/grafo10727.94.lgr N94 E131 M0.183 R35
./instances/Rome/grafo7761.44.lgr N44 E55 M0.103 R11
./instances/Rome/grafo806.15.lgr N15 E16 M0.032 O R0
./instances/Rome/grafo5223.60.lgr N60 E83 M0.132 R22
./instances/Rome/grafo7715.40.lgr N40 E56 M0.092 R14
./instances/Rome/grafo5922.42.lgr N42 E54 M0.097 R12
./instances/Rome/grafo7418.99.lgr N99 E132 M0.19 R32
./instances/Rome/grafo1062.15.lgr N15 E19 M0.065 O R0
./instances/Rome/grafo7343.44.lgr N44 E53 M0.104 R9
./instances/Rome/grafo3475.53.lgr N53 E70 M0.119 R17
./instances/Rome/grafo2734.25.lgr N25 E28 M0.068 O R0
./instances/Rome/grafo3746.62.lgr N62 E80 M0.163 R16
./instances/Rome/grafo9468.79.lgr N79 E109 M0.161 R29
./instances/Rome/grafo6011.35.lgr N35 E45 M0.086 R10
./instances/Rome/grafo8811.96.lgr N96 E127 M0.205 R31
./instances/Rome/grafo3774.41.lgr N41 E47 M0.093 O R0
./instances/Rome/grafo523.20.lgr N20 E23 M0.064 O R0
./instances/Rome/grafo10224.95.lgr N95 E133 M0.181 R35
./instances/Rome/grafo4061.39.lgr N39 E47 M0.094 R8
./instances/Rome/grafo10534.100.lgr N100 E141 M0.232 R40
./instances/Rome/grafo8596.84.lgr N84 E111 M0.161 R27
./instances/Rome/grafo2675.12.lgr N12 E14 M0.026 O R0
./instances/Rome/grafo6074.46.lgr N46 E62 M0.112 R17
./instances/Rome/grafo5148.34.lgr N34 E37 M0.082 O R0
./instances/Rome/grafo6413.62.lgr N62 E95 M0.15 R28
./instances/Rome/grafo11424.95.lgr N95 E129 M0.201 R34
./instances/Rome/grafo2245.17.lgr N17 E19 M0.035 O R0
./instances/Rome/grafo284.28.lgr N28 E36 M0.085 R7
./instances/Rome/grafo4419.61.lgr N61 E80 M0.124 R19
./instances/Rome/grafo9892.34.lgr N34 E38 M0.077 O R0
./instances/Rome/grafo11057.96.lgr N96 E133 M0.188 R36
./instances/Rome/grafo3505.43.lgr N43 E56 M0.099 R12
./instances/Rome/grafo2834.24.lgr N24 E28 M0.065 O R0
./instances/Rome/grafo10380.98.lgr N98 E135 M0.199 R36
./instances/Rome/grafo4499.55.lgr N55 E72 M0.124 R16
./instances/Rome/grafo1830.24.lgr N24 E29 M0.07 O R0
./instances/Rome/grafo7405.46.lgr N46 E64 M0.113 R19
./instances/Rome/grafo2860.18.lgr N18 E21 M0.059 O R0
./instances/Rome/grafo10146.97.lgr N97 E142 M0.203 R45
./instances/Rome/grafo5985.62.lgr N62 E87 M0.129 R25
./instances/Rome/grafo3981.43.lgr N43 E53 M0.107 R9
./instances/Rome/grafo7003.56.lgr N56 E73 M0.13 R17
./instances/Rome/grafo958.13.lgr N13 E16 M0.047 O R0
./instances/Rome/grafo10827.99.lgr N99 E135 M0.203 R33
./instances/Rome/grafo8592.74.lgr N74 E102 M0.149 R27
./instances/Rome/grafo9482.79.lgr N79 E104 M0.168 R24
./instances/Rome/grafo1449.21.lgr N21 E20 M0.044 O R0
./instances/Rome/grafo9238.85.lgr N85 E103 M0.161 R18
./instances/Rome/grafo1217.27.lgr N27 E29 M0.078 O R0
./instances/Rome/grafo7629.42.lgr N42 E65 M0.116 R18
./instances/Rome/grafo831.16.lgr N16 E17 M0.034 O R0
./instances/Rome/grafo3298.58.lgr N58 E76 M0.135 R17
./instances/Rome/grafo10687.96.lgr N96 E134 M0.191 R38
./instances/Rome/grafo3234.50.lgr N50 E65 M0.114 R16
./instances/Rome/grafo3023.34.lgr N34 E42 M0.082 O R0
./instances/Rome/grafo11001.97.lgr N97 E136 M0.188 R39
./instances/Rome/grafo3546.36.lgr N36 E49 M0.095 R11
./instances/Rome/grafo2913.40.lgr N40 E58 M0.099 R18
./instances/Rome/grafo2471.14.lgr N14 E16 M0.054 O R0
./instances/Rome/grafo4922.61.lgr N61 E91 M0.162 R27
./instances/Rome/grafo4168.76.lgr N76 E101 M0.164 R24
./instances/Rome/grafo8211.77.lgr N77 E98 M0.157 R19
./instances/Rome/grafo1122.17.lgr N17 E17 M0.037 O R0
./instances/Rome/grafo8126.71.lgr N71 E99 M0.148 R26
./instances/Rome/grafo6283.36.lgr N36 E45 M0.094 R9
./instances/Rome/grafo3911.34.lgr N34 E44 M0.086 R11
./instances/Rome/grafo2457.37.lgr N37 E48 M0.088 R12
./instances/Rome/grafo11158.94.lgr N94 E120 M0.184 R26
./instances/Rome/grafo5011.62.lgr N62 E85 M0.136 R19
./instances/Rome/grafo9900.39.lgr N39 E44 M0.09 O R0
./instances/Rome/grafo497.15.lgr N15 E17 M0.053 O R0
./instances/Rome/grafo3932.38.lgr N38 E48 M0.09 O R0
./instances/Rome/grafo9277.76.lgr N76 E102 M0.149 R26
./instances/Rome/grafo3454.39.lgr N39 E50 M0.106 R11
./instances/Rome/grafo11160.100.lgr N100 E122 M0.168 R23
./instances/Rome/grafo8882.100.lgr N100 E158 M0.208 R59
./instances/Rome/grafo5391.74.lgr N74 E100 M0.182 R26
./instances/Rome/grafo5499.38.lgr N38 E48 M0.097 R10
./instances/Rome/grafo5529.36.lgr N36 E44 M0.09 R8
./instances/Rome/grafo9574.74.lgr N74 E107 M0.147 R32
./instances/Rome/grafo3166.57.lgr N57 E75 M0.119 R19
./instances/Rome/grafo2719.21.lgr N21 E26 M0.065 O R0
./instances/Rome/grafo8566.98.lgr N98 E139 M0.197 R40
./instances/Rome/grafo7041.44.lgr N44 E52 M0.105 R9
./instances/Rome/grafo6977.74.lgr N74 E101 M0.161 R27
./instances/Rome/grafo1043.15.lgr N15 E19 M0.062 O R0
./instances/Rome/grafo9562.66.lgr N66 E91 M0.136 R23
./instances/Rome/grafo6510.49.lgr N49 E59 M0.106 O R0
./instances/Rome/grafo2668.12.lgr N12 E13 M0.034 O R0
./instances/Rome/grafo9091.86.lgr N86 E111 M0.173 R23
./instances/Rome/grafo4839.63.lgr N63 E87 M0.138 R22
./instances/Rome/grafo2569.14.lgr N14 E16 M0.054 O R0
./instances/Rome/grafo1600.28.lgr N28 E37 M0.083 R10
./instances/Rome/grafo11221.92.lgr N92 E113 M0.169 R22
./instances/Rome/grafo4128.61.lgr N61 E88 M0.124 R26
./instances/Rome/grafo3354.63.lgr N63 E83 M0.142 R20
./instances/Rome/grafo904.20.lgr N20 E22 M0.037 O R0
./instances/Rome/grafo651.16.lgr N16 E15 M0.036 O R0
./instances/Rome/grafo5092.52.lgr N52 E66 M0.117 R15
./instances/Rome/grafo5756.32.lgr N32 E36 M0.077 O R0
./instances/Rome/grafo6128.47.lgr N47 E60 M0.107 R14
./instances/Rome/grafo1844.42.lgr N42 E54 M0.098 R12
./instances/Rome/grafo10315.98.lgr N98 E127 M0.189 R27
./instances/Rome/grafo9431.79.lgr N79 E103 M0.164 R23
./instances/Rome/grafo932.28.lgr N28 E35 M0.077 O R0
./instances/Rome/grafo5818.77.lgr N77 E111 M0.166 R33
./instances/Rome/grafo1641.30.lgr N30 E33 M0.073 O R0
./instances/Rome/grafo4850.55.lgr N55 E75 M0.122 R16
./instances/Rome/grafo6556.60.lgr N60 E88 M0.136 R27
./instances/Rome/grafo4536.83.lgr N83 E102 M0.163 R20
./instances/Rome/grafo4690.61.lgr N61 E83 M0.189 R19
./instances/Rome/grafo8331.95.lgr N95 E120 M0.187 R25
./instances/Rome/grafo10729.36.lgr N36 E46 M0.091 R11
./instances/Rome/grafo3944.39.lgr N39 E54 M0.106 R15
./instances/Rome/grafo10712.98.lgr N98 E141 M0.202 R40
./instances/Rome/grafo2610.17.lgr N17 E18 M0.057 O R0
./instances/Rome/grafo8417.61.lgr N61 E89 M0.125 R28
./instances/Rome/grafo11554.36.lgr N36 E50 M0.096 R14
./instances/Rome/grafo6561.48.lgr N48 E68 M0.117 R18
./instances/Rome/grafo11053.94.lgr N94 E132 M0.184 R34
./instances/Rome/grafo2839.37.lgr N37 E47 M0.101 R11
./instances/Rome/grafo1410.67.lgr N67 E85 M0.139 R15
./instances/Rome/grafo4749.61.lgr N61 E73 M0.148 R12
./instances/Rome/grafo1206.29.lgr N29 E36 M0.083 O R0
./instances/Rome/grafo6253.41.lgr N41 E48 M0.085 O R0
./instances/Rome/grafo4204.74.lgr N74 E99 M0.15 R24
./instances/Rome/grafo10744.96.lgr N96 E129 M0.198 R31
./instances/Rome/grafo3969.54.lgr N54 E70 M0.114 R15
./instances/Rome/grafo1160.17.lgr N17 E23 M0.077 O R0
./instances/Rome/grafo9043.73.lgr N73 E95 M0.162 R23
./instances/Rome/grafo9048.63.lgr N63 E74 M0.137 R11
./instances/Rome/grafo9074.70.lgr N70 E90 M0.137 R21
./instances/Rome/grafo772.11.lgr N11 E13 M0.05 O R0
./instances/Rome/grafo3799.44.lgr N44 E66 M0.119 R21
./instances/Rome/grafo8585.91.lgr N91 E123 M0.178 R33
./instances/Rome/grafo5486.43.lgr N43 E54 M0.103 R12
./instances/Rome/grafo4439.80.lgr N80 E102 M0.156 R19
./instances/Rome/grafo8809.94.lgr N94 E116 M0.183 R22
./instances/Rome/grafo2935.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo1665.17.lgr N17 E17 M0.034 O R0
./instances/Rome/grafo5300.59.lgr N59 E80 M0.118 R20
./instances/Rome/grafo11529.36.lgr N36 E52 M0.088 R17
./instances/Rome/grafo1598.29.lgr N29 E33 M0.083 O R0
./instances/Rome/grafo2091.34.lgr N34 E47 M0.092 R10
./instances/Rome/grafo3802.41.lgr N41 E57 M0.1 R14
./instances/Rome/grafo669.12.lgr N12 E12 M0.031 O R0
./instances/Rome/grafo113.28.lgr N28 E31 M0.072 O R0
./instances/Rome/grafo3931.37.lgr N37 E47 M0.09 R11
./instances/Rome/grafo4383.75.lgr N75 E105 M0.154 R29
./instances/Rome/grafo5839.36.lgr N36 E40 M0.088 R5
./instances/Rome/grafo2083.52.lgr N52 E63 M0.11 R11
./instances/Rome/grafo3831.44.lgr N44 E52 M0.089 O R0
./instances/Rome/grafo7274.38.lgr N38 E54 M0.095 R14
./instances/Rome/grafo11445.36.lgr N36 E41 M0.084 O R0
./instances/Rome/grafo3735.39.lgr N39 E53 M0.092 R14
./instances/Rome/grafo6845.40.lgr N40 E49 M0.111 R9
./instances/Rome/grafo11464.35.lgr N35 E47 M0.087 R12
./instances/Rome/grafo2212.36.lgr N36 E41 M0.083 O R0
./instances/Rome/grafo6241.46.lgr N46 E60 M0.106 R13
./instances/Rome/grafo8671.93.lgr N93 E114 M0.175 R22
./instances/Rome/grafo447.14.lgr N14 E16 M0.056 O R0
./instances/Rome/grafo4790.62.lgr N62 E85 M0.138 R23
./instances/Rome/grafo8423.82.lgr N82 E109 M0.174 R26
./instances/Rome/grafo3383.38.lgr N38 E62 M0.102 R24
./instances/Rome/grafo2298.13.lgr N13 E14 M0.032 O R0
./instances/Rome/grafo11604.34.lgr N34 E43 M0.083 R8
./instances/Rome/grafo6628.46.lgr N46 E63 M0.108 R16
./instances/Rome/grafo4820.66.lgr N66 E100 M0.152 R33
./instances/Rome/grafo3384.52.lgr N52 E81 M0.124 R30
./instances/Rome/grafo9473.64.lgr N64 E79 M0.141 R15
./instances/Rome/grafo8759.94.lgr N94 E124 M0.19 R29
./instances/Rome/grafo10163.93.lgr N93 E121 M0.179 R27
./instances/Rome/grafo7841.83.lgr N83 E107 M0.177 R23
./instances/Rome/grafo3129.37.lgr N37 E48 M0.089 O R0
./instances/Rome/grafo4011.48.lgr N48 E62 M0.103 R13
./instances/Rome/grafo9571.67.lgr N67 E77 M0.139 R11
./instances/Rome/grafo11002.96.lgr N96 E133 M0.194 R34
./instances/Rome/grafo5008.58.lgr N58 E77 M0.124 R18
./instances/Rome/grafo4068.38.lgr N38 E49 M0.1 R12
./instances/Rome/grafo6470.45.lgr N45 E66 M0.115 R19
./instances/Rome/grafo3150.40.lgr N40 E46 M0.094 O R0
./instances/Rome/grafo8146.77.lgr N77 E99 M0.15 R22
./instances/Rome/grafo5303.34.lgr N34 E44 M0.087 O R0
./instances/Rome/grafo4966.53.lgr N53 E66 M0.159 R14
./instances/Rome/grafo1605.50.lgr N50 E54 M0.121 O R0
./instances/Rome/grafo137.21.lgr N21 E36 M0.08 R12
./instances/Rome/grafo5837.36.lgr N36 E56 M0.098 R17
./instances/Rome/grafo818.13.lgr N13 E14 M0.029 O R0
./instances/Rome/grafo4885.71.lgr N71 E105 M0.158 R33
./instances/Rome/grafo1347.25.lgr N25 E29 M0.065 O R0
./instances/Rome/grafo5611.76.lgr N76 E102 M0.162 R25
./instances/Rome/grafo3061.32.lgr N32 E46 M0.094 R12
./instances/Rome/grafo8966.89.lgr N89 E107 M0.158 R18
./instances/Rome/grafo10848.94.lgr N94 E119 M0.172 R26
./instances/Rome/grafo4213.71.lgr N71 E94 M0.139 R21
./instances/Rome/grafo6698.37.lgr N37 E54 M0.093 R16
./instances/Rome/grafo4491.61.lgr N61 E79 M0.144 R17
./instances/Rome/grafo8190.73.lgr N73 E100 M0.156 R27
./instances/Rome/grafo3677.51.lgr N51 E71 M0.112 R18
./instances/Rome/grafo2203.33.lgr N33 E41 M0.091 R8
./instances/Rome/grafo4032.42.lgr N42 E51 M0.093 O R0
./instances/Rome/grafo461.10.lgr N10 E10 M0.033 O R0
./instances/Rome/grafo10072.97.lgr N97 E136 M0.183 R37
./instances/Rome/grafo4761.64.lgr N64 E93 M0.131 R28
./instances/Rome/grafo4376.60.lgr N60 E73 M0.136 R11
./instances/Rome/grafo2820.14.lgr N14 E14 M0.034 O R0
./instances/Rome/grafo9430.65.lgr N65 E76 M0.14 R12
./instances/Rome/grafo6607.51.lgr N51 E61 M0.109 O R0
./instances/Rome/grafo1679.18.lgr N18 E24 M0.062 O R0
./instances/Rome/grafo11050.98.lgr N98 E141 M0.193 R40
./instances/Rome/grafo9511.84.lgr N84 E119 M0.177 R35
./instances/Rome/grafo5757.69.lgr N69 E100 M0.154 R30
./instances/Rome/grafo5199.42.lgr N42 E61 M0.132 R18
./instances/Rome/grafo5105.52.lgr N52 E81 M0.117 R27
./instances/Rome/grafo5344.41.lgr N41 E52 M0.088 R11
./instances/Rome/grafo1445.30.lgr N30 E38 M0.071 O R0
./instances/Rome/grafo9627.80.lgr N80 E98 M0.153 R19
./instances/Rome/grafo3111.48.lgr N48 E54 M0.102 O R0
./instances/Rome/grafo179.35.lgr N35 E42 M0.099 O R0
./instances/Rome/grafo789.24.lgr N24 E30 M0.068 O R0
./instances/Rome/grafo7777.87.lgr N87 E111 M0.177 R23
./instances/Rome/grafo5826.73.lgr N73 E94 M0.142 R20
./instances/Rome/grafo8361.65.lgr N65 E84 M0.134 R19
./instances/Rome/grafo8696.73.lgr N73 E104 M0.156 R27
./instances/Rome/grafo1774.10.lgr N10 E15 M0.05 O R0
./instances/Rome/grafo6619.48.lgr N48 E57 M0.11 R9
./instances/Rome/grafo9158.65.lgr N65 E87 M0.128 R22
./instances/Rome/grafo10854.99.lgr N99 E135 M0.208 R35
./instances/Rome/grafo511.13.lgr N13 E14 M0.052 O R0
./instances/Rome/grafo4052.41.lgr N41 E56 M0.099 R15
./instances/Rome/grafo5444.55.lgr N55 E70 M0.15 R14
./instances/Rome/grafo5781.35.lgr N35 E43 M0.088 R9
./instances/Rome/grafo11485.39.lgr N39 E52 M0.095 R12
./instances/Rome/grafo9362.98.lgr N98 E143 M0.2 R44
./instances/Rome/grafo3092.24.lgr N24 E28 M0.068 O R0
./instances/Rome/grafo5216.43.lgr N43 E57 M0.099 R14
./instances/Rome/grafo2639.29.lgr N29 E43 M0.082 R11
./instances/Rome/grafo7531.38.lgr N38 E44 M0.086 O R0
./instances/Rome/grafo6973.41.lgr N41 E58 M0.1 R17
./instances/Rome/grafo6088.41.lgr N41 E48 M0.096 R7
./instances/Rome/grafo9325.63.lgr N63 E86 M0.131 R22
./instances/Rome/grafo898.10.lgr N10 E9 M0.03 O R0
./instances/Rome/grafo11502.100.lgr N100 E126 M0.191 R26
./instances/Rome/grafo2210.28.lgr N28 E32 M0.059 O R0
./instances/Rome/grafo3400.93.lgr N93 E124 M0.18 R31
./instances/Rome/grafo5335.32.lgr N32 E37 M0.084 R6
./instances/Rome/grafo1841.18.lgr N18 E26 M0.065 O R0
./instances/Rome/grafo5469.81.lgr N81 E98 M0.161 R16
./instances/Rome/grafo8471.89.lgr N89 E117 M0.173 R27
./instances/Rome/grafo8322.70.lgr N70 E102 M0.139 R32
./instances/Rome/grafo3338.56.lgr N56 E71 M0.145 R16
./instances/Rome/grafo11468.36.lgr N36 E47 M0.088 R12
./instances/Rome/grafo10759.96.lgr N96 E122 M0.178 R24
./instances/Rome/grafo7847.77.lgr N77 E117 M0.159 R39
./instances/Rome/grafo11546.97.lgr N97 E140 M0.189 R41
./instances/Rome/grafo5764.36.lgr N36 E43 M0.099 R8
./instances/Rome/grafo4017.44.lgr N44 E60 M0.117 R15
./instances/Rome/grafo6134.45.lgr N45 E55 M0.107 R9
./instances/Rome/grafo9621.90.lgr N90 E112 M0.166 R22
./instances/Rome/grafo7436.67.lgr N67 E89 M0.132 R20
./instances/Rome/grafo2930.35.lgr N35 E37 M0.08 O R0
./instances/Rome/grafo4783.80.lgr N80 E107 M0.161 R25
./instances/Rome/grafo7092.37.lgr N37 E47 M0.094 R8
./instances/Rome/grafo11648.90.lgr N90 E131 M0.187 R39
./instances/Rome/grafo7266.70.lgr N70 E84 M0.131 R15
./instances/Rome/grafo9322.67.lgr N67 E92 M0.136 R22
./instances/Rome/grafo5269.42.lgr N42 E54 M0.097 R11
./instances/Rome/grafo4684.63.lgr N63 E82 M0.125 R19
./instances/Rome/grafo4116.60.lgr N60 E88 M0.124 R25
./instances/Rome/grafo4466.66.lgr N66 E102 M0.151 R35
./instances/Rome/grafo5035.56.lgr N56 E71 M0.137 R15
./instances/Rome/grafo6883.43.lgr N43 E54 M0.117 R10
./instances/Rome/grafo11313.96.lgr N96 E144 M0.184 R47
./instances/Rome/grafo4171.57.lgr N57 E80 M0.126 R22
./instances/Rome/grafo6139.40.lgr N40 E51 M0.107 R11
./instances/Rome/grafo4296.55.lgr N55 E68 M0.115 R13
./instances/Rome/grafo9910.32.lgr N32 E37 M0.08 R6
./instances/Rome/grafo9679.66.lgr N66 E95 M0.146 R28
./instances/Rome/grafo9666.72.lgr N72 E112 M0.16 R36
./instances/Rome/grafo1606.63.lgr N63 E85 M0.129 R22
./instances/Rome/grafo9776.86.lgr N86 E113 M0.173 R28
./instances/Rome/grafo2023.16.lgr N16 E20 M0.058 O R0
./instances/Rome/grafo2766.26.lgr N26 E32 M0.086 O R0
./instances/Rome/grafo931.13.lgr N13 E15 M0.055 O R0
./instances/Rome/grafo3727.39.lgr N39 E53 M0.095 R13
./instances/Rome/grafo11041.97.lgr N97 E126 M0.192 R28
./instances/Rome/grafo1162.11.lgr N11 E11 M0.03 O R0
./instances/Rome/grafo2845.14.lgr N14 E16 M0.032 O R0
./instances/Rome/grafo2553.18.lgr N18 E19 M0.036 O R0
./instances/Rome/grafo2421.17.lgr N17 E19 M0.056 O R0
./instances/Rome/grafo3643.36.lgr N36 E43 M0.088 O R0
./instances/Rome/grafo2581.45.lgr N45 E54 M0.101 R9
./instances/Rome/grafo11245.92.lgr N92 E118 M0.172 R26
./instances/Rome/grafo8196.76.lgr N76 E92 M0.147 R16
./instances/Rome/grafo3213.44.lgr N44 E57 M0.1 R12
./instances/Rome/grafo5926.43.lgr N43 E62 M0.1 R16
./instances/Rome/grafo4147.81.lgr N81 E107 M0.16 R27
./instances/Rome/grafo4134.57.lgr N57 E84 M0.124 R25
./instances/Rome/grafo10516.94.lgr N94 E138 M0.235 R42
./instances/Rome/grafo4817.55.lgr N55 E80 M0.134 R22
./instances/Rome/grafo11149.100.lgr N100 E136 M0.2 R33
./instances/Rome/grafo1831.17.lgr N17 E19 M0.062 O R0
./instances/Rome/grafo11367.92.lgr N92 E118 M0.171 R26
./instances/Rome/grafo4111.35.lgr N35 E50 M0.082 R14
./instances/Rome/grafo8226.90.lgr N90 E129 M0.191 R38
./instances/Rome/grafo4760.55.lgr N55 E73 M0.127 R19
./instances/Rome/grafo7833.72.lgr N72 E105 M0.151 R30
./instances/Rome/grafo5045.55.lgr N55 E76 M0.131 R20
./instances/Rome/grafo11212.41.lgr N41 E56 M0.098 R15
./instances/Rome/grafo6661.55.lgr N55 E72 M0.128 R16
./instances/Rome/grafo5353.39.lgr N39 E45 M0.086 O R0
./instances/Rome/grafo11392.90.lgr N90 E128 M0.182 R36
./instances/Rome/grafo9063.73.lgr N73 E98 M0.151 R25
./instances/Rome/grafo9301.61.lgr N61 E77 M0.13 R14
./instances/Rome/grafo3565.42.lgr N42 E52 M0.092 O R0
./instances/Rome/grafo5372.36.lgr N36 E47 M0.087 R11
./instances/Rome/grafo6586.48.lgr N48 E69 M0.12 R20
./instances/Rome/grafo4418.53.lgr N53 E63 M0.103 R9
./instances/Rome/grafo10870.94.lgr N94 E129 M0.178 R36
./instances/Rome/grafo1891.18.lgr N18 E19 M0.039 O R0
./instances/Rome/grafo1675.19.lgr N19 E21 M0.059 O R0
./instances/Rome/grafo5581.45.lgr N45 E62 M0.121 R13
./instances/Rome/grafo2941.38.lgr N38 E54 M0.097 R15
./instances/Rome/grafo3861.99.lgr N99 E140 M0.191 R40
./instances/Rome/grafo9804.84.lgr N84 E121 M0.165 R34
./instances/Rome/grafo1713.19.lgr N19 E19 M0.04 O R0
./instances/Rome/grafo5347.80.lgr N80 E95 M0.153 R14
./instances/Rome/grafo9136.67.lgr N67 E86 M0.135 R18
./instances/Rome/grafo9989.32.lgr N32 E38 M0.082 O R0
./instances/Rome/grafo10142.37.lgr N37 E47 M0.094 R11
./instances/Rome/grafo8353.89.lgr N89 E116 M0.252 R27
./instances/Rome/grafo8129.79.lgr N79 E109 M0.16 R30
./instances/Rome/grafo4286.74.lgr N74 E111 M0.154 R37
./instances/Rome/grafo10425.93.lgr N93 E122 M0.178 R27
./instances/Rome/grafo11054.96.lgr N96 E127 M0.177 R30
./instances/Rome/grafo1052.22.lgr N22 E34 M0.077 R9
./instances/Rome/grafo9954.32.lgr N32 E34 M0.072 O R0
./instances/Rome/grafo1818.26.lgr N26 E28 M0.068 O R0
./instances/Rome/grafo3240.46.lgr N46 E66 M0.123 R19
./instances/Rome/grafo4583.59.lgr N59 E80 M0.131 R21
./instances/Rome/grafo9350.63.lgr N63 E85 M0.137 R21
./instances/Rome/grafo3906.49.lgr N49 E61 M0.097 O R0
./instances/Rome/grafo4774.65.lgr N65 E85 M0.141 R19
./instances/Rome/grafo4502.55.lgr N55 E76 M0.122 R19
./instances/Rome/grafo11636.32.lgr N32 E32 M0.051 O R0
./instances/Rome/grafo2890.12.lgr N12 E14 M0.023 O R0
./instances/Rome/grafo10074.90.lgr N90 E130 M0.181 R40
./instances/Rome/grafo5062.64.lgr N64 E78 M0.124 R15
./instances/Rome/grafo532.11.lgr N11 E11 M0.042 O R0
./instances/Rome/grafo4221.55.lgr N55 E69 M0.123 R12
./instances/Rome/grafo1840.28.lgr N28 E34 M0.074 O R0
./instances/Rome/grafo8254.72.lgr N72 E85 M0.136 R14
./instances/Rome/grafo219.11.lgr N11 E13 M0.034 O R0
./instances/Rome/grafo11378.36.lgr N36 E47 M0.087 R12
./instances/Rome/grafo9433.65.lgr N65 E101 M0.151 R35
./instances/Rome/grafo8489.87.lgr N87 E106 M0.158 R19
./instances/Rome/grafo8943.98.lgr N98 E146 M0.217 R47
./instances/Rome/grafo674.15.lgr N15 E18 M0.055 O R0
./instances/Rome/grafo2288.16.lgr N16 E24 M0.061 O R0
./instances/Rome/grafo1869.31.lgr N31 E33 M0.069 O R0
./instances/Rome/grafo5241.42.lgr N42 E55 M0.097 R13
./instances/Rome/grafo3544.42.lgr N42 E60 M0.105 R17
./instances/Rome/grafo5604.39.lgr N39 E61 M0.118 R18
./instances/Rome/grafo8528.84.lgr N84 E109 M0.166 R26
./instances/Rome/grafo3405.57.lgr N57 E78 M0.122 R21
./instances/Rome/grafo8875.98.lgr N98 E131 M0.19 R31
./instances/Rome/grafo7971.73.lgr N73 E92 M0.143 R19
./instances/Rome/grafo8899.89.lgr N89 E116 M0.173 R28
./instances/Rome/grafo11608.32.lgr N32 E33 M0.077 O R0
./instances/Rome/grafo11374.33.lgr N33 E44 M0.091 O R0
./instances/Rome/grafo3997.40.lgr N40 E56 M0.105 R12
./instances/Rome/grafo11355.92.lgr N92 E128 M0.193 R35
./instances/Rome/grafo6679.82.lgr N82 E107 M0.182 R22
./instances/Rome/grafo2597.15.lgr N15 E17 M0.05 O R0
./instances/Rome/grafo9855.35.lgr N35 E40 M0.085 O R0
./instances/Rome/grafo2578.34.lgr N34 E36 M0.083 O R0
./instances/Rome/grafo8113.70.lgr N70 E94 M0.152 R24
./instances/Rome/grafo1986.27.lgr N27 E34 M0.078 R7
./instances/Rome/grafo4162.63.lgr N63 E81 M0.129 R18
./instances/Rome/grafo2325.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo7574.86.lgr N86 E110 M0.172 R23
./instances/Rome/grafo843.14.lgr N14 E14 M0.032 O R0
./instances/Rome/grafo10044.38.lgr N38 E46 M0.103 R9
./instances/Rome/grafo4141.64.lgr N64 E79 M0.137 R15
./instances/Rome/grafo8355.87.lgr N87 E129 M0.206 R40
./instances/Rome/grafo9463.77.lgr N77 E103 M0.16 R26
./instances/Rome/grafo1458.48.lgr N48 E63 M0.107 R15
./instances/Rome/grafo5362.37.lgr N37 E45 M0.099 R8
./instances/Rome/grafo7658.44.lgr N44 E61 M0.118 R15
./instances/Rome/grafo3095.34.lgr N34 E44 M0.092 R11
./instances/Rome/grafo504.25.lgr N25 E29 M0.062 O R0
./instances/Rome/grafo6577.38.lgr N38 E49 M0.093 R10
./instances/Rome/grafo1391.27.lgr N27 E30 M0.067 O R0
./instances/Rome/grafo4341.56.lgr N56 E73 M0.141 R16
./instances/Rome/grafo3883.42.lgr N42 E65 M0.126 R21
./instances/Rome/grafo3444.41.lgr N41 E53 M0.094 R12
./instances/Rome/grafo9678.79.lgr N79 E106 M0.15 R28
./instances/Rome/grafo11038.100.lgr N100 E133 M0.197 R32
./instances/Rome/grafo8969.94.lgr N94 E134 M0.202 R39
./instances/Rome/grafo6234.39.lgr N39 E52 M0.095 R10
./instances/Rome/grafo5924.57.lgr N57 E74 M0.128 R17
./instances/Rome/grafo7314.43.lgr N43 E53 M0.099 R9
./instances/Rome/grafo4769.53.lgr N53 E72 M0.123 R18
./instances/Rome/grafo11486.37.lgr N37 E49 M0.079 O R0
./instances/Rome/grafo4071.43.lgr N43 E60 M0.105 R17
./instances/Rome/grafo8336.71.lgr N71 E91 M0.138 R20
./instances/Rome/grafo4876.60.lgr N60 E78 M0.138 R17
./instances/Rome/grafo5007.64.lgr N64 E78 M0.133 R15
./instances/Rome/grafo9285.86.lgr N86 E115 M0.176 R27
./instances/Rome/grafo178.33.lgr N33 E42 M0.085 R8
./instances/Rome/grafo5544.67.lgr N67 E86 M0.131 R17
./instances/Rome/grafo2363.34.lgr N34 E39 M0.077 O R0
./instances/Rome/grafo4314.67.lgr N67 E102 M0.15 R33
./instances/Rome/grafo9260.68.lgr N68 E94 M0.133 R25
./instances/Rome/grafo1176.11.lgr N11 E13 M0.056 O R0
./instances/Rome/grafo9612.79.lgr N79 E99 M0.153 R15
./instances/Rome/grafo2420.16.lgr N16 E18 M0.055 O R0
./instances/Rome/grafo6554.48.lgr N48 E70 M0.109 R21
./instances/Rome/grafo1872.23.lgr N23 E25 M0.066 O R0
./instances/Rome/grafo2401.17.lgr N17 E31 M0.074 R11
./instances/Rome/grafo3547.37.lgr N37 E38 M0.083 O R0
./instances/Rome/grafo7046.48.lgr N48 E54 M0.096 O R0
./instances/Rome/grafo10392.94.lgr N94 E132 M0.193 R37
./instances/Rome/grafo10819.95.lgr N95 E122 M0.177 R26
./instances/Rome/grafo6658.59.lgr N59 E79 M0.127 R19
./instances/Rome/grafo8260.86.lgr N86 E123 M0.178 R36
./instances/Rome/grafo5783.36.lgr N36 E46 M0.102 R9
./instances/Rome/grafo2345.17.lgr N17 E20 M0.057 O R0
./instances/Rome/grafo9311.68.lgr N68 E88 M0.146 R20
./instances/Rome/grafo8043.72.lgr N72 E100 M0.15 R26
./instances/Rome/grafo3374.38.lgr N38 E48 M0.093 O R0
./instances/Rome/grafo1024.20.lgr N20 E21 M0.062 O R0
./instances/Rome/grafo2908.13.lgr N13 E12 M0.034 O R0
./instances/Rome/grafo2797.15.lgr N15 E17 M0.05 O R0
./instances/Rome/grafo6595.38.lgr N38 E53 M0.162 R16
./instances/Rome/grafo4155.63.lgr N63 E73 M0.133 R10
./instances/Rome/grafo3270.41.lgr N41 E49 M0.088 O R0
./instances/Rome/grafo3876.94.lgr N94 E123 M0.18 R30
./instances/Rome/grafo9993.91.lgr N91 E128 M0.185 R36
./instances/Rome/grafo9681.67.lgr N67 E87 M0.134 R18
./instances/Rome/grafo11082.33.lgr N33 E42 M0.081 O R0
./instances/Rome/grafo4528.55.lgr N55 E67 M0.115 O R0
./instances/Rome/grafo1881.19.lgr N19 E22 M0.062 O R0
./instances/Rome/grafo719.14.lgr N14 E13 M0.033 O R0
./instances/Rome/grafo4986.83.lgr N83 E107 M0.171 R24
./instances/Rome/grafo7151.85.lgr N85 E120 M0.176 R33
./instances/Rome/grafo6489.48.lgr N48 E66 M0.113 R17
./instances/Rome/grafo8457.83.lgr N83 E108 M0.16 R25
./instances/Rome/grafo9653.71.lgr N71 E80 M0.135 O R0
./instances/Rome/grafo2900.14.lgr N14 E14 M0.064 O R0
./instances/Rome/grafo6141.42.lgr N42 E54 M0.124 R13
./instances/Rome/grafo186.30.lgr N30 E35 M0.078 O R0
./instances/Rome/grafo11131.36.lgr N36 E46 M0.095 R10
./instances/Rome/grafo5256.38.lgr N38 E43 M0.114 R5
./instances/Rome/grafo1880.24.lgr N24 E26 M0.064 O R0
./instances/Rome/grafo10630.94.lgr N94 E142 M0.201 R45
./instances/Rome/grafo1593.27.lgr N27 E30 M0.036 O R0
./instances/Rome/grafo7235.38.lgr N38 E45 M0.095 O R0
./instances/Rome/grafo7662.38.lgr N38 E48 M0.095 O R0
./instances/Rome/grafo8218.92.lgr N92 E122 M0.164 R31
./instances/Rome/grafo3975.38.lgr N38 E52 M0.097 R14
./instances/Rome/grafo513.10.lgr N10 E10 M0.03 O R0
./instances/Rome/grafo8637.84.lgr N84 E122 M0.167 R35
./instances/Rome/grafo3211.52.lgr N52 E77 M0.12 R24
./instances/Rome/grafo1230.26.lgr N26 E29 M0.07 O R0
./instances/Rome/grafo377.13.lgr N13 E16 M0.083 O R0
./instances/Rome/grafo11619.35.lgr N35 E42 M0.084 O R0
./instances/Rome/grafo2708.39.lgr N39 E48 M0.094 R9
./instances/Rome/grafo8779.88.lgr N88 E123 M0.178 R35
./instances/Rome/grafo5257.38.lgr N38 E47 M0.095 R8
./instances/Rome/grafo3168.39.lgr N39 E51 M0.081 O R0
./instances/Rome/grafo7732.42.lgr N42 E53 M0.112 R11
./instances/Rome/grafo6620.56.lgr N56 E71 M0.132 R13
./instances/Rome/grafo2670.20.lgr N20 E28 M0.064 R8
./instances/Rome/grafo8040.73.lgr N73 E103 M0.166 R30
./instances/Rome/grafo9150.82.lgr N82 E114 M0.17 R33
./instances/Rome/grafo4161.55.lgr N55 E73 M0.135 R17
./instances/Rome/grafo9648.64.lgr N64 E75 M0.143 R11
./instances/Rome/grafo7544.40.lgr N40 E53 M0.105 R14
./instances/Rome/grafo271.53.lgr N53 E67 M0.115 R14
./instances/Rome/grafo9010.78.lgr N78 E99 M0.16 R20
./instances/Rome/grafo11561.35.lgr N35 E39 M0.095 O R0
./instances/Rome/grafo426.19.lgr N19 E21 M0.037 O R0
./instances/Rome/grafo254.10.lgr N10 E11 M0.03 O R0
./instances/Rome/grafo11677.36.lgr N36 E49 M0.092 R11
./instances/Rome/grafo2915.27.lgr N27 E37 M0.088 R8
./instances/Rome/grafo11175.94.lgr N94 E114 M0.171 R19
./instances/Rome/grafo8330.88.lgr N88 E125 M0.17 R37
./instances/Rome/grafo2692.85.lgr N85 E108 M0.168 R23
./instances/Rome/grafo4190.61.lgr N61 E90 M0.126 R28
./instances/Rome/grafo9610.67.lgr N67 E94 M0.148 R25
./instances/Rome/grafo8255.81.lgr N81 E106 M0.178 R24
./instances/Rome/grafo4616.61.lgr N61 E81 M0.134 R18
./instances/Rome/grafo6382.40.lgr N40 E52 M0.091 R11
./instances/Rome/grafo8898.60.lgr N60 E78 M0.131 R18
./instances/Rome/grafo7978.90.lgr N90 E116 M0.175 R26
./instances/Rome/grafo2775.25.lgr N25 E26 M0.064 O R0
./instances/Rome/grafo1365.66.lgr N66 E86 M0.134 R19
./instances/Rome/grafo6910.41.lgr N41 E55 M0.143 R14
./instances/Rome/grafo5466.42.lgr N42 E60 M0.102 R16
./instances/Rome/grafo5998.38.lgr N38 E44 M0.089 O R0
./instances/Rome/grafo5599.65.lgr N65 E87 M0.129 R22
./instances/Rome/grafo3917.38.lgr N38 E58 M0.099 R19
./instances/Rome/grafo8375.70.lgr N70 E91 M0.137 R22
./instances/Rome/grafo3822.94.lgr N94 E123 M0.172 R30
./instances/Rome/grafo2082.34.lgr N34 E38 M0.072 O R0
./instances/Rome/grafo2080.25.lgr N25 E32 M0.066 O R0
./instances/Rome/grafo8791.94.lgr N94 E136 M0.19 R40
./instances/Rome/grafo11039.96.lgr N96 E143 M0.197 R47
./instances/Rome/grafo11230.100.lgr N100 E129 M0.193 R28
./instances/Rome/grafo3078.25.lgr N25 E31 M0.068 O R0
./instances/Rome/grafo716.13.lgr N13 E13 M0.032 O R0
./instances/Rome/grafo927.11.lgr N11 E10 M0.032 O R0
./instances/Rome/grafo3828.38.lgr N38 E40 M0.084 O R0
./instances/Rome/grafo4034.40.lgr N40 E47 M0.1 R8
./instances/Rome/grafo5546.36.lgr N36 E52 M0.097 R14
./instances/Rome/grafo5983.41.lgr N41 E50 M0.093 R9
./instances/Rome/grafo3716.37.lgr N37 E53 M0.093 R14
./instances/Rome/grafo11205.94.lgr N94 E131 M0.18 R35
./instances/Rome/grafo5069.64.lgr N64 E82 M0.12 R17
./instances/Rome/grafo418.16.lgr N16 E18 M0.064 O R0
./instances/Rome/grafo8406.75.lgr N75 E108 M0.164 R33
./instances/Rome/grafo6560.37.lgr N37 E42 M0.081 O R0
./instances/Rome/grafo1208.27.lgr N27 E33 M0.079 O R0
./instances/Rome/grafo7509.36.lgr N36 E45 M0.109 R10
./instances/Rome/grafo1921.27.lgr N27 E31 M0.071 O R0
./instances/Rome/grafo5021.66.lgr N66 E84 M0.152 R18
./instances/Rome/grafo915.24.lgr N24 E32 M0.074 R6
./instances/Rome/grafo8819.87.lgr N87 E118 M0.175 R28
./instances/Rome/grafo7268.38.lgr N38 E46 M0.088 O R0
./instances/Rome/grafo9314.88.lgr N88 E123 M0.173 R35
./instances/Rome/grafo6456.58.lgr N58 E84 M0.124 R26
./instances/Rome/grafo5292.37.lgr N37 E48 M0.084 O R0
./instances/Rome/grafo5600.59.lgr N59 E78 M0.132 R19
./instances/Rome/grafo3521.40.lgr N40 E48 M0.101 R9
./instances/Rome/grafo1742.34.lgr N34 E43 M0.091 R9
./instances/Rome/grafo3923.35.lgr N35 E45 M0.085 R11
./instances/Rome/grafo1846.19.lgr N19 E24 M0.071 O R0
./instances/Rome/grafo3753.40.lgr N40 E53 M0.101 R14
./instances/Rome/grafo1862.24.lgr N24 E27 M0.075 O R0
./instances/Rome/grafo3511.54.lgr N54 E73 M0.122 R18
./instances/Rome/grafo4440.63.lgr N63 E86 M0.122 R20
./instances/Rome/grafo11003.100.lgr N100 E140 M0.18 R40
./instances/Rome/grafo8323.84.lgr N84 E106 M0.154 R20
./instances/Rome/grafo1819.22.lgr N22 E37 M0.086 R13
./instances/Rome/grafo3594.42.lgr N42 E56 M0.098 R13
./instances/Rome/grafo10965.99.lgr N99 E130 M0.192 R29
./instances/Rome/grafo8537.84.lgr N84 E121 M0.171 R35
./instances/Rome/grafo8896.60.lgr N60 E79 M0.142 R15
./instances/Rome/grafo2551.23.lgr N23 E31 M0.068 O R0
./instances/Rome/grafo10060.90.lgr N90 E121 M0.174 R29
./instances/Rome/grafo3976.38.lgr N38 E53 M0.095 R14
./instances/Rome/grafo3553.46.lgr N46 E71 M0.13 R21
./instances/Rome/grafo6410.50.lgr N50 E69 M0.128 R20
./instances/Rome/grafo177.11.lgr N11 E12 M0.053 O R0
./instances/Rome/grafo1710.40.lgr N40 E49 M0.099 R10
./instances/Rome/grafo10553.98.lgr N98 E117 M0.18 R18
./instances/Rome/grafo4489.77.lgr N77 E107 M0.166 R28
./instances/Rome/grafo2227.17.lgr N17 E25 M0.056 O R0
./instances/Rome/grafo11006.97.lgr N97 E135 M0.207 R39
./instances/Rome/grafo6143.39.lgr N39 E55 M0.101 R15
./instances/Rome/grafo3378.35.lgr N35 E48 M0.091 R13
./instances/Rome/grafo4770.60.lgr N60 E74 M0.125 R14
./instances/Rome/grafo8615.85.lgr N85 E110 M0.156 R26
./instances/Rome/grafo8564.100.lgr N100 E134 M0.19 R32
./instances/Rome/grafo5067.64.lgr N64 E82 M0.143 R19
./instances/Rome/grafo1611.56.lgr N56 E76 M0.121 R18
./instances/Rome/grafo6492.38.lgr N38 E50 M0.095 R11
./instances/Rome/grafo2626.15.lgr N15 E22 M0.056 O R0
./instances/Rome/grafo5490.53.lgr N53 E65 M0.118 R13
./instances/Rome/grafo632.13.lgr N13 E16 M0.047 O R0
./instances/Rome/grafo7006.43.lgr N43 E56 M0.106 R12
./instances/Rome/grafo4045.42.lgr N42 E56 M0.095 R15
./instances/Rome/grafo533.11.lgr N11 E11 M0.026 O R0
./instances/Rome/grafo146.22.lgr N22 E31 M0.073 R7
./instances/Rome/grafo9737.74.lgr N74 E97 M0.147 R21
./instances/Rome/grafo881.10.lgr N10 E9 M0.037 O R0
./instances/Rome/grafo1699.21.lgr N21 E24 M0.062 O R0
./instances/Rome/grafo10857.95.lgr N95 E126 M0.184 R32
./instances/Rome/grafo7035.37.lgr N37 E55 M0.099 R18
./instances/Rome/grafo5590.44.lgr N44 E49 M0.098 O R0
./instances/Rome/grafo2779.27.lgr N27 E28 M0.045 O R0
./instances/Rome/grafo11018.99.lgr N99 E130 M0.2 R32
./instances/Rome/grafo1186.47.lgr N47 E65 M0.115 R17
./instances/Rome/grafo2249.40.lgr N40 E49 M0.099 R8
./instances/Rome/grafo10467.100.lgr N100 E138 M0.193 R37
./instances/Rome/grafo139.24.lgr N24 E28 M0.068 O R0
./instances/Rome/grafo2356.21.lgr N21 E27 M0.059 O R0
./instances/Rome/grafo443.13.lgr N13 E15 M0.053 O R0
./instances/Rome/grafo5350.58.lgr N58 E74 M0.13 R15
./instances/Rome/grafo1715.22.lgr N22 E34 M0.074 R9
./instances/Rome/grafo1597.28.lgr N28 E37 M0.077 O R0
./instances/Rome/grafo9264.70.lgr N70 E89 M0.133 R20
./instances/Rome/grafo2561.14.lgr N14 E18 M0.054 O R0
./instances/Rome/grafo7736.45.lgr N45 E70 M0.115 R22
./instances/Rome/grafo7866.69.lgr N69 E86 M0.136 R17
./instances/Rome/grafo535.20.lgr N20 E26 M0.063 O R0
./instances/Rome/grafo9031.62.lgr N62 E77 M0.131 R15
./instances/Rome/grafo1015.16.lgr N16 E21 M0.078 O R0
./instances/Rome/grafo10025.31.lgr N31 E37 M0.08 O R0
./instances/Rome/grafo6238.57.lgr N57 E87 M0.132 R28
./instances/Rome/grafo1342.59.lgr N59 E70 M0.129 R12
./instances/Rome/grafo3488.36.lgr N36 E45 M0.097 R10
./instances/Rome/grafo5814.36.lgr N36 E43 M0.092 R8
./instances/Rome/grafo6665.46.lgr N46 E59 M0.103 R13
./instances/Rome/grafo1602.26.lgr N26 E29 M0.067 O R0
./instances/Rome/grafo9808.72.lgr N72 E91 M0.152 R19
./instances/Rome/grafo8080.76.lgr N76 E102 M0.161 R24
./instances/Rome/grafo11583.37.lgr N37 E46 M0.093 R9
./instances/Rome/grafo11414.36.lgr N36 E47 M0.087 R11
./instances/Rome/grafo6163.37.lgr N37 E43 M0.094 O R0
./instances/Rome/grafo1078.11.lgr N11 E12 M0.044 O R0
./instances/Rome/grafo257.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo4829.56.lgr N56 E69 M0.115 R12
./instances/Rome/grafo1911.21.lgr N21 E26 M0.068 R6
./instances/Rome/grafo5389.58.lgr N58 E84 M0.125 R27
./instances/Rome/grafo8749.65.lgr N65 E91 M0.147 R22
./instances/Rome/grafo1530.24.lgr N24 E27 M0.072 O R0
./instances/Rome/grafo3011.30.lgr N30 E41 M0.088 R11
./instances/Rome/grafo11161.99.lgr N99 E120 M0.2 R22
./instances/Rome/grafo8451.69.lgr N69 E95 M0.15 R25
./instances/Rome/grafo6019.39.lgr N39 E50 M0.098 R10
./instances/Rome/grafo5883.36.lgr N36 E39 M0.088 O R0
./instances/Rome/grafo6056.39.lgr N39 E49 M0.089 O R0
./instances/Rome/grafo1780.18.lgr N18 E24 M0.059 O R0
./instances/Rome/grafo2426.12.lgr N12 E18 M0.057 O R0
./instances/Rome/grafo1740.10.lgr N10 E13 M0.045 O R0
./instances/Rome/grafo8784.94.lgr N94 E130 M0.196 R36
./instances/Rome/grafo8712.90.lgr N90 E119 M0.171 R29
./instances/Rome/grafo7813.62.lgr N62 E81 M0.142 R18
./instances/Rome/grafo10606.94.lgr N94 E127 M0.181 R32
./instances/Rome/grafo5586.60.lgr N60 E78 M0.129 R18
./instances/Rome/grafo5771.42.lgr N42 E51 M0.099 O R0
./instances/Rome/grafo5123.68.lgr N68 E94 M0.153 R25
./instances/Rome/grafo2699.30.lgr N30 E38 M0.082 O R0
./instances/Rome/grafo8502.89.lgr N89 E107 M0.167 R19
./instances/Rome/grafo5246.83.lgr N83 E115 M0.157 R32
./instances/Rome/grafo9925.91.lgr N91 E125 M0.175 R33
./instances/Rome/grafo8868.60.lgr N60 E75 M0.133 R14
./instances/Rome/grafo6473.39.lgr N39 E49 M0.088 R11
./instances/Rome/grafo5159.59.lgr N59 E84 M0.13 R23
./instances/Rome/grafo7593.43.lgr N43 E60 M0.106 R15
./instances/Rome/grafo2118.15.lgr N15 E15 M0.03 O R0
./instances/Rome/grafo5649.40.lgr N40 E46 M0.096 O R0
./instances/Rome/grafo7016.58.lgr N58 E74 M0.141 R16
./instances/Rome/grafo4647.62.lgr N62 E89 M0.127 R26
./instances/Rome/grafo2739.23.lgr N23 E28 M0.074 O R0
./instances/Rome/grafo8209.91.lgr N91 E119 M0.19 R28
./instances/Rome/grafo8989.62.lgr N62 E80 M0.133 R18
./instances/Rome/grafo9424.63.lgr N63 E85 M0.135 R21
./instances/Rome/grafo5952.38.lgr N38 E48 M0.095 R10
./instances/Rome/grafo4763.68.lgr N68 E84 M0.128 R16
./instances/Rome/grafo10794.100.lgr N100 E130 M0.221 R30
./instances/Rome/grafo3966.38.lgr N38 E42 M0.118 O R0
./instances/Rome/grafo10639.91.lgr N91 E120 M0.178 R29
./instances/Rome/grafo9913.31.lgr N31 E36 M0.083 O R0
./instances/Rome/grafo5227.38.lgr N38 E48 M0.093 R10
./instances/Rome/grafo3920.39.lgr N39 E47 M0.09 O R0
./instances/Rome/grafo4636.82.lgr N82 E117 M0.151 R30
./instances/Rome/grafo10081.34.lgr N34 E42 M0.085 O R0
./instances/Rome/grafo10962.100.lgr N100 E145 M0.204 R43
./instances/Rome/grafo8240.72.lgr N72 E96 M0.141 R22
./instances/Rome/grafo9889.32.lgr N32 E33 M0.086 O R0
./instances/Rome/grafo5969.38.lgr N38 E49 M0.098 R10
./instances/Rome/grafo4215.62.lgr N62 E85 M0.139 R20
./instances/Rome/grafo4346.54.lgr N54 E80 M0.135 R24
./instances/Rome/grafo2448.15.lgr N15 E23 M0.06 O R0
./instances/Rome/grafo9933.39.lgr N39 E48 M0.094 R10
./instances/Rome/grafo8958.89.lgr N89 E122 M0.18 R32
./instances/Rome/grafo8350.79.lgr N79 E109 M0.156 R29
./instances/Rome/grafo4731.63.lgr N63 E86 M0.135 R21
./instances/Rome/grafo8472.81.lgr N81 E109 M0.161 R27
./instances/Rome/grafo935.21.lgr N21 E38 M0.08 R11
./instances/Rome/grafo5575.39.lgr N39 E49 M0.098 R10
./instances/Rome/grafo6328.43.lgr N43 E50 M0.1 O R0
./instances/Rome/grafo5129.53.lgr N53 E74 M0.127 R22
./instances/Rome/grafo11028.40.lgr N40 E56 M0.102 R13
./instances/Rome/grafo10843.34.lgr N34 E39 M0.083 O R0
./instances/Rome/grafo7185.55.lgr N55 E60 M0.161 O R0
./instances/Rome/grafo8540.74.lgr N74 E98 M0.158 R25
./instances/Rome/grafo1209.29.lgr N29 E32 M0.068 O R0
./instances/Rome/grafo4360.78.lgr N78 E101 M0.163 R21
./instances/Rome/grafo2490.22.lgr N22 E29 M0.073 R7
./instances/Rome/grafo9372.78.lgr N78 E105 M0.16 R26
./instances/Rome/grafo7094.44.lgr N44 E61 M0.106 R14
./instances/Rome/grafo1167.31.lgr N31 E34 M0.079 O R0
./instances/Rome/grafo2123.26.lgr N26 E28 M0.067 O R0
./instances/Rome/grafo7187.38.lgr N38 E52 M0.097 R12
./instances/Rome/grafo3712.95.lgr N95 E144 M0.205 R49
./instances/Rome/grafo2265.12.lgr N12 E15 M0.067 O R0
./instances/Rome/grafo4991.67.lgr N67 E89 M0.14 R23
./instances/Rome/grafo11370.33.lgr N33 E38 M0.081 O R0
./instances/Rome/grafo2756.21.lgr N21 E26 M0.061 O R0
./instances/Rome/grafo6500.55.lgr N55 E75 M0.132 R19
./instances/Rome/grafo2258.47.lgr N47 E60 M0.108 R12
./instances/Rome/grafo10469.100.lgr N100 E148 M0.254 R48
./instances/Rome/grafo6701.47.lgr N47 E74 M0.113 R27
./instances/Rome/grafo2198.16.lgr N16 E20 M0.057 O R0
./instances/Rome/grafo2883.15.lgr N15 E16 M0.052 O R0
./instances/Rome/grafo6402.39.lgr N39 E50 M0.096 R11
./instances/Rome/grafo3467.53.lgr N53 E60 M0.108 O R0
./instances/Rome/grafo9872.32.lgr N32 E43 M0.095 R12
./instances/Rome/grafo4310.74.lgr N74 E109 M0.147 R35
./instances/Rome/grafo7782.81.lgr N81 E102 M0.162 R21
./instances/Rome/grafo10244.99.lgr N99 E141 M0.209 R42
./instances/Rome/grafo2186.18.lgr N18 E23 M0.06 O R0
./instances/Rome/grafo2672.34.lgr N34 E40 M0.084 O R0
./instances/Rome/grafo2798.16.lgr N16 E18 M0.031 O R0
./instances/Rome/grafo5019.63.lgr N63 E80 M0.162 R18
./instances/Rome/grafo2707.12.lgr N12 E14 M0.049 O R0
./instances/Rome/grafo9674.81.lgr N81 E116 M0.17 R35
./instances/Rome/grafo1484.46.lgr N46 E57 M0.108 R10
./instances/Rome/grafo2651.12.lgr N12 E13 M0.029 O R0
./instances/Rome/grafo8324.76.lgr N76 E109 M0.146 R32
./instances/Rome/grafo7747.40.lgr N40 E48 M0.125 O R0
./instances/Rome/grafo1340.26.lgr N26 E31 M0.067 O R0
./instances/Rome/grafo5750.44.lgr N44 E62 M0.105 R18
./instances/Rome/grafo1429.31.lgr N31 E45 M0.084 R13
./instances/Rome/grafo7001.40.lgr N40 E51 M0.092 O R0
./instances/Rome/grafo11187.98.lgr N98 E128 M0.187 R30
./instances/Rome/grafo6381.42.lgr N42 E50 M0.102 R8
./instances/Rome/grafo4854.57.lgr N57 E76 M0.12 R18
./instances/Rome/grafo6235.45.lgr N45 E53 M0.095 O R0
./instances/Rome/grafo876.38.lgr N38 E45 M0.094 O R0
./instances/Rome/grafo10207.98.lgr N98 E137 M0.183 R38
./instances/Rome/grafo9934.34.lgr N34 E40 M0.083 O R0
./instances/Rome/grafo9138.65.lgr N65 E105 M0.193 R37
./instances/Rome/grafo4862.51.lgr N51 E67 M0.122 R15
./instances/Rome/grafo4222.48.lgr N48 E62 M0.115 R14
./instances/Rome/grafo7313.43.lgr N43 E52 M0.102 R10
./instances/Rome/grafo7997.71.lgr N71 E96 M0.142 R23
./instances/Rome/grafo7258.46.lgr N46 E67 M0.116 R21
./instances/Rome/grafo8186.90.lgr N90 E117 M0.185 R28
./instances/Rome/grafo1189.65.lgr N65 E81 M0.144 R13
./instances/Rome/grafo5296.44.lgr N44 E58 M0.101 R14
./instances/Rome/grafo5787.33.lgr N33 E40 M0.077 O R0
./instances/Rome/grafo4843.53.lgr N53 E70 M0.122 R18
./instances/Rome/grafo7007.41.lgr N41 E55 M0.103 R13
./instances/Rome/grafo7438.39.lgr N39 E47 M0.09 O R0
./instances/Rome/grafo5792.60.lgr N60 E76 M0.123 R16
./instances/Rome/grafo2267.36.lgr N36 E52 M0.092 R14
./instances/Rome/grafo3865.42.lgr N42 E56 M0.116 R13
./instances/Rome/grafo1064.21.lgr N21 E26 M0.061 O R0
./instances/Rome/grafo977.19.lgr N19 E19 M0.039 O R0
./instances/Rome/grafo3272.38.lgr N38 E44 M0.084 O R0
./instances/Rome/grafo1178.29.lgr N29 E30 M0.07 O R0
./instances/Rome/grafo6760.54.lgr N54 E68 M0.133 R15
./instances/Rome/grafo6720.79.lgr N79 E102 M0.151 R22
./instances/Rome/grafo7494.44.lgr N44 E58 M0.098 R13
./instances/Rome/grafo10648.98.lgr N98 E145 M0.191 R46
./instances/Rome/grafo8664.89.lgr N89 E124 M0.179 R32
./instances/Rome/grafo1751.17.lgr N17 E21 M0.06 O R0
./instances/Rome/grafo4937.56.lgr N56 E81 M0.13 R24
./instances/Rome/grafo3199.60.lgr N60 E72 M0.135 R12
./instances/Rome/grafo2122.20.lgr N20 E21 M0.065 O R0
./instances/Rome/grafo5228.43.lgr N43 E56 M0.105 R13
./instances/Rome/grafo8339.66.lgr N66 E90 M0.142 R24
./instances/Rome/grafo1234.25.lgr N25 E33 M0.084 R9
./instances/Rome/grafo1750.12.lgr N12 E18 M0.063 R5
./instances/Rome/grafo2753.18.lgr N18 E24 M0.066 O R0
./instances/Rome/grafo9577.97.lgr N97 E124 M0.196 R26
./instances/Rome/grafo7081.38.lgr N38 E59 M0.095 R18
./instances/Rome/grafo7711.45.lgr N45 E53 M0.097 R6
./instances/Rome/grafo383.12.lgr N12 E14 M0.054 O R0
./instances/Rome/grafo2622.38.lgr N38 E52 M0.096 R15
./instances/Rome/grafo11606.33.lgr N33 E37 M0.083 O R0
./instances/Rome/grafo1698.33.lgr N33 E43 M0.091 R10
./instances/Rome/grafo2885.16.lgr N16 E18 M0.057 O R0
./instances/Rome/grafo944.14.lgr N14 E13 M0.034 O R0
./instances/Rome/grafo10480.95.lgr N95 E124 M0.179 R29
./instances/Rome/grafo10239.91.lgr N91 E123 M0.18 R32
./instances/Rome/grafo5961.33.lgr N33 E41 M0.083 O R0
./instances/Rome/grafo3081.23.lgr N23 E27 M0.059 O R0
./instances/Rome/grafo6808.39.lgr N39 E45 M0.088 O R0
./instances/Rome/grafo9518.68.lgr N68 E90 M0.146 R20
./instances/Rome/grafo10728.34.lgr N34 E40 M0.084 O R0
./instances/Rome/grafo11130.33.lgr N33 E42 M0.083 O R0
./instances/Rome/grafo4679.63.lgr N63 E87 M0.125 R23
./instances/Rome/grafo4062.56.lgr N56 E87 M0.121 R28
./instances/Rome/grafo9113.74.lgr N74 E94 M0.144 R19
./instances/Rome/grafo4773.57.lgr N57 E79 M0.134 R21
./instances/Rome/grafo4753.69.lgr N69 E92 M0.132 R22
./instances/Rome/grafo9904.33.lgr N33 E37 M0.081 O R0
./instances/Rome/grafo9240.77.lgr N77 E92 M0.145 R16
./instances/Rome/grafo292.16.lgr N16 E17 M0.033 O R0
./instances/Rome/grafo6621.60.lgr N60 E78 M0.134 R17
./instances/Rome/grafo8621.73.lgr N73 E103 M0.147 R29
./instances/Rome/grafo8496.61.lgr N61 E91 M0.127 R28
./instances/Rome/grafo1202.28.lgr N28 E36 M0.087 O R0
./instances/Rome/grafo7606.51.lgr N51 E71 M0.134 R19
./instances/Rome/grafo11369.96.lgr N96 E138 M0.217 R40
./instances/Rome/grafo9366.66.lgr N66 E85 M0.136 R20
./instances/Rome/grafo4055.43.lgr N43 E61 M0.108 R16
./instances/Rome/grafo989.13.lgr N13 E14 M0.031 O R0
./instances/Rome/grafo9302.66.lgr N66 E80 M0.148 R14
./instances/Rome/grafo5892.42.lgr N42 E53 M0.105 R11
./instances/Rome/grafo11351.90.lgr N90 E125 M0.165 R35
./instances/Rome/grafo1434.30.lgr N30 E40 M0.082 R10
./instances/Rome/grafo2806.15.lgr N15 E16 M0.03 O R0
./instances/Rome/grafo4880.56.lgr N56 E77 M0.133 R20
./instances/Rome/grafo10522.99.lgr N99 E136 M0.193 R35
./instances/Rome/grafo4407.55.lgr N55 E70 M0.122 R14
./instances/Rome/grafo7500.53.lgr N53 E65 M0.113 O R0
./instances/Rome/grafo3048.41.lgr N41 E50 M0.101 R9
./instances/Rome/grafo5390.37.lgr N37 E45 M0.092 R8
./instances/Rome/grafo5520.35.lgr N35 E43 M0.084 O R0
./instances/Rome/grafo6744.46.lgr N46 E61 M0.112 R15
./instances/Rome/grafo5119.76.lgr N76 E115 M0.17 R39
./instances/Rome/grafo5320.45.lgr N45 E53 M0.105 R8
./instances/Rome/grafo8488.85.lgr N85 E99 M0.163 R15
./instances/Rome/grafo2731.18.lgr N18 E23 M0.061 O R0
./instances/Rome/grafo10150.95.lgr N95 E129 M0.175 R32
./instances/Rome/grafo9665.65.lgr N65 E86 M0.125 O R0
./instances/Rome/grafo9903.33.lgr N33 E42 M0.08 O R0
./instances/Rome/grafo4073.40.lgr N40 E42 M0.058 O R0
./instances/Rome/grafo9098.64.lgr N64 E80 M0.128 R15
./instances/Rome/grafo6482.87.lgr N87 E115 M0.166 R27
./instances/Rome/grafo7994.64.lgr N64 E83 M0.166 R18
./instances/Rome/grafo3569.56.lgr N56 E75 M0.117 R20
./instances/Rome/grafo5188.70.lgr N70 E89 M0.14 R17
./instances/Rome/grafo7564.57.lgr N57 E71 M0.117 R14
./instances/Rome/grafo6378.44.lgr N44 E62 M0.109 R17
./instances/Rome/grafo3195.54.lgr N54 E76 M0.128 R22
./instances/Rome/grafo2139.11.lgr N11 E16 M0.052 O R0
./instances/Rome/grafo10144.98.lgr N98 E134 M0.204 R36
./instances/Rome/grafo11228.94.lgr N94 E125 M0.172 R31
./instances/Rome/grafo2450.14.lgr N14 E14 M0.031 O R0
./instances/Rome/grafo4189.62.lgr N62 E92 M0.129 R28
./instances/Rome/grafo5803.45.lgr N45 E50 M0.101 O R0
./instances/Rome/grafo11356.31.lgr N31 E37 M0.084 O R0
./instances/Rome/grafo6434.78.lgr N78 E97 M0.143 R19
./instances/Rome/grafo4417.65.lgr N65 E90 M0.131 R25
./instances/Rome/grafo979.13.lgr N13 E21 M0.056 O R0
./instances/Rome/grafo905.15.lgr N15 E18 M0.054 O R0
./instances/Rome/grafo9119.80.lgr N80 E120 M0.168 R38
./instances/Rome/grafo9169.67.lgr N67 E106 M0.141 R36
./instances/Rome/grafo5505.35.lgr N35 E40 M0.101 R6
./instances/Rome/grafo6678.46.lgr N46 E55 M0.1 O R0
./instances/Rome/grafo7341.60.lgr N60 E78 M0.154 R17
./instances/Rome/grafo7050.40.lgr N40 E51 M0.103 R11
./instances/Rome/grafo10250.100.lgr N100 E138 M0.214 R35
./instances/Rome/grafo9768.75.lgr N75 E101 M0.149 R26
./instances/Rome/grafo833.13.lgr N13 E17 M0.052 O R0
./instances/Rome/grafo9022.63.lgr N63 E82 M0.141 R18
./instances/Rome/grafo7472.45.lgr N45 E53 M0.113 O R0
./instances/Rome/grafo3460.54.lgr N54 E82 M0.122 R26
./instances/Rome/grafo6302.38.lgr N38 E47 M0.091 R9
./instances/Rome/grafo10892.37.lgr N37 E48 M0.092 R11
./instances/Rome/grafo4307.64.lgr N64 E79 M0.139 R16
./instances/Rome/grafo7053.55.lgr N55 E73 M0.121 R17
./instances/Rome/grafo6857.41.lgr N41 E54 M0.102 R11
./instances/Rome/grafo9382.67.lgr N67 E83 M0.133 R16
./instances/Rome/grafo6237.46.lgr N46 E58 M0.112 R13
./instances/Rome/grafo1998.31.lgr N31 E36 M0.082 O R0
./instances/Rome/grafo4722.64.lgr N64 E80 M0.139 R16
./instances/Rome/grafo4479.68.lgr N68 E90 M0.146 R21
./instances/Rome/grafo8961.75.lgr N75 E122 M0.167 R46
./instances/Rome/grafo8820.92.lgr N92 E121 M0.174 R28
./instances/Rome/grafo1565.68.lgr N68 E83 M0.133 R14
./instances/Rome/grafo9340.88.lgr N88 E117 M0.172 R28
./instances/Rome/grafo2519.37.lgr N37 E40 M0.079 O R0
./instances/Rome/grafo7254.44.lgr N44 E72 M0.112 R25
./instances/Rome/grafo7364.36.lgr N36 E43 M0.095 R8
./instances/Rome/grafo11504.39.lgr N39 E51 M0.101 R13
./instances/Rome/grafo5855.34.lgr N34 E37 M0.072 O R0
./instances/Rome/grafo8019.84.lgr N84 E102 M0.164 R15
./instances/Rome/grafo7018.45.lgr N45 E67 M0.116 R22
./instances/Rome/grafo1876.11.lgr N11 E19 M0.059 R8
./instances/Rome/grafo2542.16.lgr N16 E21 M0.059 O R0
./instances/Rome/grafo11653.37.lgr N37 E51 M0.093 R12
./instances/Rome/grafo5697.40.lgr N40 E59 M0.097 R15
./instances/Rome/grafo6300.47.lgr N47 E72 M0.123 R24
./instances/Rome/grafo9263.76.lgr N76 E106 M0.155 R29
./instances/Rome/grafo7693.52.lgr N52 E74 M0.115 R21
./instances/Rome/grafo3005.58.lgr N58 E77 M0.128 R16
./instances/Rome/grafo5861.82.lgr N82 E113 M0.184 R29
./instances/Rome/grafo324.11.lgr N11 E11 M0.031 O R0
./instances/Rome/grafo7701.43.lgr N43 E64 M0.117 R18
./instances/Rome/grafo10656.98.lgr N98 E125 M0.166 R27
./instances/Rome/grafo1261.30.lgr N30 E40 M0.084 R9
./instances/Rome/grafo5356.39.lgr N39 E49 M0.09 O R0
./instances/Rome/grafo7276.49.lgr N49 E64 M0.106 R13
./instances/Rome/grafo7993.75.lgr N75 E110 M0.163 R34
./instances/Rome/grafo10455.38.lgr N38 E42 M0.092 O R0
./instances/Rome/grafo4933.58.lgr N58 E67 M0.124 O R0
./instances/Rome/grafo2709.15.lgr N15 E17 M0.057 O R0
./instances/Rome/grafo9701.84.lgr N84 E104 M0.155 R19
./instances/Rome/grafo358.30.lgr N30 E39 M0.088 O R0
./instances/Rome/grafo896.16.lgr N16 E24 M0.07 R8
./instances/Rome/grafo7059.46.lgr N46 E53 M0.109 R7
./instances/Rome/grafo4585.66.lgr N66 E85 M0.145 R18
./instances/Rome/grafo9220.67.lgr N67 E101 M0.155 R31
./instances/Rome/grafo7828.68.lgr N68 E92 M0.143 R23
./instances/Rome/grafo4855.77.lgr N77 E106 M0.158 R28
./instances/Rome/grafo9728.70.lgr N70 E86 M0.135 R14
./instances/Rome/grafo4335.60.lgr N60 E87 M0.128 R21
./instances/Rome/grafo9624.65.lgr N65 E80 M0.138 R16
./instances/Rome/grafo6340.37.lgr N37 E44 M0.087 O R0
./instances/Rome/grafo4659.59.lgr N59 E79 M0.128 R20
./instances/Rome/grafo7851.77.lgr N77 E100 M0.158 R22
./instances/Rome/grafo3055.36.lgr N36 E46 M0.094 R9
./instances/Rome/grafo2374.37.lgr N37 E46 M0.083 O R0
./instances/Rome/grafo5584.48.lgr N48 E63 M0.105 R15
./instances/Rome/grafo7805.59.lgr N59 E76 M0.13 R17
./instances/Rome/grafo11422.34.lgr N34 E39 M0.085 O R0
./instances/Rome/grafo2290.19.lgr N19 E22 M0.063 O R0
./instances/Rome/grafo305.16.lgr N16 E19 M0.056 O R0
./instances/Rome/grafo4573.57.lgr N57 E82 M0.129 R25
./instances/Rome/grafo10161.99.lgr N99 E148 M0.194 R45
./instances/Rome/grafo9668.67.lgr N67 E83 M0.127 R16
./instances/Rome/grafo6893.51.lgr N51 E68 M0.112 R15
./instances/Rome/grafo9173.71.lgr N71 E105 M0.152 R32
./instances/Rome/grafo4379.76.lgr N76 E101 M0.155 R23
./instances/Rome/grafo9803.86.lgr N86 E109 M0.173 R20
./instances/Rome/grafo3724.43.lgr N43 E54 M0.116 R10
./instances/Rome/grafo6025.56.lgr N56 E79 M0.127 R23
./instances/Rome/grafo1748.16.lgr N16 E17 M0.061 O R0
./instances/Rome/grafo1220.25.lgr N25 E31 M0.074 O R0
./instances/Rome/grafo8114.83.lgr N83 E114 M0.166 R30
./instances/Rome/grafo3366.52.lgr N52 E65 M0.131 R14
./instances/Rome/grafo9347.96.lgr N96 E119 M0.173 R24
./instances/Rome/grafo1828.27.lgr N27 E33 M0.067 O R0
./instances/Rome/grafo10445.94.lgr N94 E140 M0.178 R45
./instances/Rome/grafo2772.14.lgr N14 E14 M0.029 O R0
./instances/Rome/grafo7318.55.lgr N55 E70 M0.124 R15
./instances/Rome/grafo2620.13.lgr N13 E16 M0.052 O R0
./instances/Rome/grafo10514.39.lgr N39 E49 M0.108 R10
./instances/Rome/grafo4775.62.lgr N62 E90 M0.125 R26
./instances/Rome/grafo8995.69.lgr N69 E90 M0.145 R20
./instances/Rome/grafo3834.55.lgr N55 E80 M0.123 R20
./instances/Rome/grafo8705.82.lgr N82 E108 M0.197 R22
./instances/Rome/grafo8351.89.lgr N89 E127 M0.195 R37
./instances/Rome/grafo10327.97.lgr N97 E140 M0.2 R42
./instances/Rome/grafo9128.64.lgr N64 E94 M0.135 R27
./instances/Rome/grafo9529.87.lgr N87 E105 M0.164 R17
./instances/Rome/grafo4962.76.lgr N76 E105 M0.15 R29
./instances/Rome/grafo1110.20.lgr N20 E22 M0.056 O R0
./instances/Rome/grafo6406.43.lgr N43 E57 M0.096 R12
./instances/Rome/grafo7768.42.lgr N42 E53 M0.109 R12
./instances/Rome/grafo11391.96.lgr N96 E126 M0.17 R29
./instances/Rome/grafo3686.31.lgr N31 E36 M0.078 O R0
./instances/Rome/grafo2493.16.lgr N16 E19 M0.031 O R0
./instances/Rome/grafo5478.32.lgr N32 E42 M0.091 R9
./instances/Rome/grafo2135.19.lgr N19 E23 M0.059 O R0
./instances/Rome/grafo4236.72.lgr N72 E103 M0.135 R30
./instances/Rome/grafo10519.98.lgr N98 E130 M0.22 R32
./instances/Rome/grafo9614.86.lgr N86 E112 M0.172 R25
./instances/Rome/grafo4505.53.lgr N53 E69 M0.125 R14
./instances/Rome/grafo9086.67.lgr N67 E96 M0.142 R27
./instances/Rome/grafo2360.17.lgr N17 E21 M0.054 O R0
./instances/Rome/grafo9636.76.lgr N76 E100 M0.157 R23
./instances/Rome/grafo8752.88.lgr N88 E110 M0.171 R23
./instances/Rome/grafo10971.96.lgr N96 E119 M0.17 R24
./instances/Rome/grafo2917.14.lgr N14 E16 M0.053 O R0
./instances/Rome/grafo694.22.lgr N22 E23 M0.066 O R0
./instances/Rome/grafo9698.79.lgr N79 E104 M0.168 R25
./instances/Rome/grafo5845.55.lgr N55 E80 M0.126 R24
./instances/Rome/grafo8165.77.lgr N77 E109 M0.155 R29
./instances/Rome/grafo2536.25.lgr N25 E29 M0.065 O R0
./instances/Rome/grafo7156.67.lgr N67 E86 M0.136 R17
./instances/Rome/grafo5351.35.lgr N35 E51 M0.095 R13
./instances/Rome/grafo4848.65.lgr N65 E80 M0.14 R16
./instances/Rome/grafo2051.25.lgr N25 E26 M0.063 O R0
./instances/Rome/grafo6324.37.lgr N37 E47 M0.09 O R0
./instances/Rome/grafo574.12.lgr N12 E19 M0.059 R6
./instances/Rome/grafo6907.38.lgr N38 E50 M0.096 R9
./instances/Rome/grafo9590.74.lgr N74 E99 M0.165 R25
./instances/Rome/grafo8432.86.lgr N86 E121 M0.181 R36
./instances/Rome/grafo7737.56.lgr N56 E79 M0.13 R20
./instances/Rome/grafo2382.20.lgr N20 E26 M0.064 O R0
./instances/Rome/grafo1510.48.lgr N48 E54 M0.091 O R0
./instances/Rome/grafo7168.39.lgr N39 E56 M0.109 R17
./instances/Rome/grafo5808.33.lgr N33 E38 M0.081 O R0
./instances/Rome/grafo8927.88.lgr N88 E127 M0.179 R36
./instances/Rome/grafo11438.37.lgr N37 E45 M0.088 O R0
./instances/Rome/grafo6922.40.lgr N40 E47 M0.087 O R0
./instances/Rome/grafo5513.71.lgr N71 E93 M0.141 R21
./instances/Rome/grafo5626.57.lgr N57 E78 M0.17 R20
./instances/Rome/grafo1696.24.lgr N24 E28 M0.062 O R0
./instances/Rome/grafo8649.86.lgr N86 E109 M0.172 R21
./instances/Rome/grafo9034.68.lgr N68 E85 M0.137 R16
./instances/Rome/grafo7147.47.lgr N47 E62 M0.11 R14
./instances/Rome/grafo3015.35.lgr N35 E38 M0.079 O R0
./instances/Rome/grafo7220.42.lgr N42 E57 M0.102 R15
./instances/Rome/grafo309.26.lgr N26 E36 M0.073 O R0
./instances/Rome/grafo2205.38.lgr N38 E55 M0.096 R16
./instances/Rome/grafo3189.54.lgr N54 E84 M0.133 R30
./instances/Rome/grafo5735.77.lgr N77 E100 M0.15 R24
./instances/Rome/grafo3066.32.lgr N32 E48 M0.093 R15
./instances/Rome/grafo10908.98.lgr N98 E135 M0.203 R35
./instances/Rome/grafo4535.52.lgr N52 E67 M0.112 R12
./instances/Rome/grafo6165.43.lgr N43 E52 M0.102 R10
./instances/Rome/grafo9982.38.lgr N38 E49 M0.091 R10
./instances/Rome/grafo11435.92.lgr N92 E117 M0.184 R26
./instances/Rome/grafo3691.41.lgr N41 E53 M0.14 R12
./instances/Rome/grafo6314.44.lgr N44 E58 M0.112 R14
./instances/Rome/grafo3577.40.lgr N40 E50 M0.1 R9
./instances/Rome/grafo3733.62.lgr N62 E91 M0.142 R28
./instances/Rome/grafo10259.100.lgr N100 E141 M0.221 R41
./instances/Rome/grafo6961.46.lgr N46 E52 M0.097 O R0
./instances/Rome/grafo6398.41.lgr N41 E53 M0.099 R12
./instances/Rome/grafo8670.89.lgr N89 E109 M0.16 R20
./instances/Rome/grafo5282.58.lgr N58 E81 M0.131 R22
./instances/Rome/grafo1760.28.lgr N28 E39 M0.086 R11
./instances/Rome/grafo9847.61.lgr N61 E80 M0.126 R17
./instances/Rome/grafo6444.64.lgr N64 E82 M0.156 R19
./instances/Rome/grafo10928.100.lgr N100 E140 M0.293 R39
./instances/Rome/grafo8715.93.lgr N93 E120 M0.189 R28
./instances/Rome/grafo1312.26.lgr N26 E29 M0.065 O R0
./instances/Rome/grafo4216.53.lgr N53 E79 M0.169 R23
./instances/Rome/grafo6120.43.lgr N43 E52 M0.099 O R0
./instances/Rome/grafo1219.44.lgr N44 E48 M0.093 O R0
./instances/Rome/grafo4777.61.lgr N61 E75 M0.124 R15
./instances/Rome/grafo1561.33.lgr N33 E42 M0.079 O R0
./instances/Rome/grafo3747.37.lgr N37 E52 M0.093 R12
./instances/Rome/grafo6082.42.lgr N42 E58 M0.11 R15
./instances/Rome/grafo5116.74.lgr N74 E101 M0.22 R26
./instances/Rome/grafo8052.70.lgr N70 E86 M0.131 R15
./instances/Rome/grafo7536.60.lgr N60 E76 M0.196 R14
./instances/Rome/grafo10322.97.lgr N97 E133 M0.194 R37
./instances/Rome/grafo6293.68.lgr N68 E92 M0.143 R25
./instances/Rome/grafo6437.47.lgr N47 E70 M0.117 R22
./instances/Rome/grafo2990.35.lgr N35 E48 M0.09 R13
./instances/Rome/grafo3955.55.lgr N55 E72 M0.124 R17
./instances/Rome/grafo2602.38.lgr N38 E48 M0.093 R8
./instances/Rome/grafo4446.60.lgr N60 E82 M0.126 R21
./instances/Rome/grafo11244.36.lgr N36 E48 M0.097 R13
./instances/Rome/grafo5423.76.lgr N76 E97 M0.14 R20
./instances/Rome/grafo8264.78.lgr N78 E114 M0.167 R35
./instances/Rome/grafo3816.42.lgr N42 E61 M0.107 R18
./instances/Rome/grafo7219.45.lgr N45 E59 M0.102 R13
./instances/Rome/grafo2525.16.lgr N16 E19 M0.055 O R0
./instances/Rome/grafo677.17.lgr N17 E21 M0.056 O R0
./instances/Rome/grafo3115.59.lgr N59 E73 M0.138 R14
./instances/Rome/grafo2075.32.lgr N32 E41 M0.092 R8
./instances/Rome/grafo6198.41.lgr N41 E61 M0.102 R17
./instances/Rome/grafo5191.41.lgr N41 E61 M0.105 R17
./instances/Rome/grafo11385.36.lgr N36 E48 M0.081 R13
./instances/Rome/grafo850.12.lgr N12 E13 M0.026 O R0
./instances/Rome/grafo9734.64.lgr N64 E84 M0.132 R19
./instances/Rome/grafo7304.45.lgr N45 E53 M0.091 O R0
./instances/Rome/grafo1482.53.lgr N53 E67 M0.116 R14
./instances/Rome/grafo4984.74.lgr N74 E103 M0.155 R30
./instances/Rome/grafo10174.95.lgr N95 E131 M0.182 R34
./instances/Rome/grafo1128.11.lgr N11 E12 M0.045 O R0
./instances/Rome/grafo2001.12.lgr N12 E14 M0.052 O R0
./instances/Rome/grafo8645.92.lgr N92 E129 M0.197 R36
./instances/Rome/grafo2353.28.lgr N28 E32 M0.068 O R0
./instances/Rome/grafo2371.19.lgr N19 E24 M0.06 O R0
./instances/Rome/grafo6860.44.lgr N44 E60 M0.095 R13
./instances/Rome/grafo390.13.lgr N13 E13 M0.049 O R0
./instances/Rome/grafo10305.100.lgr N100 E140 M0.204 R35
./instances/Rome/grafo9170.65.lgr N65 E94 M0.142 R29
./instances/Rome/grafo6939.38.lgr N38 E51 M0.099 R11
./instances/Rome/grafo2951.19.lgr N19 E24 M0.054 O R0
./instances/Rome/grafo5800.34.lgr N34 E39 M0.088 O R0
./instances/Rome/grafo10276.41.lgr N41 E55 M0.102 R11
./instances/Rome/grafo7359.38.lgr N38 E49 M0.096 R10
./instances/Rome/grafo3734.36.lgr N36 E46 M0.094 R8
./instances/Rome/grafo5024.84.lgr N84 E116 M0.165 R32
./instances/Rome/grafo5748.57.lgr N57 E76 M0.129 R19
./instances/Rome/grafo7923.62.lgr N62 E88 M0.131 R25
./instances/Rome/grafo1595.29.lgr N29 E30 M0.073 O R0
./instances/Rome/grafo5127.33.lgr N33 E40 M0.078 O R0
./instances/Rome/grafo1945.16.lgr N16 E17 M0.05 O R0
./instances/Rome/grafo3288.37.lgr N37 E50 M0.093 R13
./instances/Rome/grafo2810.12.lgr N12 E11 M0.036 O R0
./instances/Rome/grafo7660.59.lgr N59 E81 M0.132 R20
./instances/Rome/grafo10623.98.lgr N98 E130 M0.186 R32
./instances/Rome/grafo5310.69.lgr N69 E87 M0.123 R18
./instances/Rome/grafo1898.10.lgr N10 E15 M0.056 O R0
./instances/Rome/grafo5385.36.lgr N36 E47 M0.093 R11
./instances/Rome/grafo7067.44.lgr N44 E55 M0.11 R10
./instances/Rome/grafo5606.77.lgr N77 E111 M0.161 R33
./instances/Rome/grafo3870.38.lgr N38 E54 M0.098 R15
./instances/Rome/grafo849.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo6152.41.lgr N41 E57 M0.098 R17
./instances/Rome/grafo1218.26.lgr N26 E28 M0.067 O R0
./instances/Rome/grafo10931.94.lgr N94 E117 M0.174 R23
./instances/Rome/grafo760.13.lgr N13 E14 M0.028 O R0
./instances/Rome/grafo2538.10.lgr N10 E10 M0.031 O R0
./instances/Rome/grafo4110.38.lgr N38 E52 M0.095 O R0
./instances/Rome/grafo5949.38.lgr N38 E50 M0.093 R12
./instances/Rome/grafo7571.41.lgr N41 E61 M0.103 R18
./instances/Rome/grafo10678.98.lgr N98 E125 M0.187 R27
./instances/Rome/grafo9725.66.lgr N66 E94 M0.136 R27
./instances/Rome/grafo9504.64.lgr N64 E88 M0.125 R24
./instances/Rome/grafo3358.36.lgr N36 E42 M0.089 O R0
./instances/Rome/grafo967.16.lgr N16 E17 M0.058 O R0
./instances/Rome/grafo6337.39.lgr N39 E44 M0.09 O R0
./instances/Rome/grafo1221.27.lgr N27 E36 M0.108 O R0
./instances/Rome/grafo4492.76.lgr N76 E102 M0.157 R22
./instances/Rome/grafo4903.75.lgr N75 E108 M0.156 R34
./instances/Rome/grafo886.15.lgr N15 E15 M0.034 O R0
./instances/Rome/grafo6122.41.lgr N41 E50 M0.092 R10
./instances/Rome/grafo9859.35.lgr N35 E42 M0.09 O R0
./instances/Rome/grafo976.19.lgr N19 E25 M0.06 O R0
./instances/Rome/grafo11675.39.lgr N39 E50 M0.09 R12
./instances/Rome/grafo1098.10.lgr N10 E9 M0.031 O R0
./instances/Rome/grafo2844.19.lgr N19 E30 M0.064 R9
./instances/Rome/grafo267.11.lgr N11 E11 M0.037 O R0
./instances/Rome/grafo4301.63.lgr N63 E87 M0.136 R20
./instances/Rome/grafo2862.17.lgr N17 E21 M0.061 O R0
./instances/Rome/grafo6945.44.lgr N44 E60 M0.106 R15
./instances/Rome/grafo1970.15.lgr N15 E17 M0.031 O R0
./instances/Rome/grafo5089.56.lgr N56 E83 M0.128 R28
./instances/Rome/grafo3321.38.lgr N38 E53 M0.124 R13
./instances/Rome/grafo7999.62.lgr N62 E82 M0.141 R17
./instances/Rome/grafo10657.39.lgr N39 E50 M0.086 R11
./instances/Rome/grafo9527.88.lgr N88 E118 M0.165 R29
./instances/Rome/grafo9249.66.lgr N66 E96 M0.153 R27
./instances/Rome/grafo1825.26.lgr N26 E31 M0.074 O R0
./instances/Rome/grafo10062.39.lgr N39 E44 M0.107 O R0
./instances/Rome/grafo2991.32.lgr N32 E43 M0.084 O R0
./instances/Rome/grafo8050.67.lgr N67 E86 M0.151 R18
./instances/Rome/grafo8510.100.lgr N100 E142 M0.218 R42
./instances/Rome/grafo2417.14.lgr N14 E18 M0.058 O R0
./instances/Rome/grafo10194.97.lgr N97 E134 M0.186 R36
./instances/Rome/grafo2871.17.lgr N17 E16 M0.035 O R0
./instances/Rome/grafo4430.72.lgr N72 E99 M0.157 R26
./instances/Rome/grafo325.13.lgr N13 E14 M0.03 O R0
./instances/Rome/grafo10536.99.lgr N99 E142 M0.212 R41
./instances/Rome/grafo4096.42.lgr N42 E65 M0.105 R23
./instances/Rome/grafo491.12.lgr N12 E11 M0.033 O R0
./instances/Rome/grafo1063.14.lgr N14 E15 M0.029 O R0
./instances/Rome/grafo3843.44.lgr N44 E61 M0.107 R14
./instances/Rome/grafo7817.66.lgr N66 E94 M0.138 R27
./instances/Rome/grafo10458.31.lgr N31 E36 M0.079 O R0
./instances/Rome/grafo4481.77.lgr N77 E121 M0.163 R43
./instances/Rome/grafo2532.14.lgr N14 E15 M0.029 O R0
./instances/Rome/grafo8632.84.lgr N84 E111 M0.161 R27
./instances/Rome/grafo5558.80.lgr N80 E108 M0.165 R27
./instances/Rome/grafo6150.41.lgr N41 E52 M0.1 R10
./instances/Rome/grafo5040.53.lgr N53 E72 M0.122 R19
./instances/Rome/grafo7625.47.lgr N47 E67 M0.116 R18
./instances/Rome/grafo1620.14.lgr N14 E15 M0.047 O R0
./instances/Rome/grafo4109.51.lgr N51 E75 M0.121 R24
./instances/Rome/grafo3671.38.lgr N38 E47 M0.086 O R0
./instances/Rome/grafo10755.41.lgr N41 E56 M0.13 R13
./instances/Rome/grafo2841.17.lgr N17 E21 M0.057 O R0
./instances/Rome/grafo8797.100.lgr N100 E129 M0.19 R28
./instances/Rome/grafo2825.18.lgr N18 E19 M0.058 O R0
./instances/Rome/grafo5956.79.lgr N79 E97 M0.161 R18
./instances/Rome/grafo5562.38.lgr N38 E48 M0.091 O R0
./instances/Rome/grafo6386.52.lgr N52 E79 M0.175 R26
./instances/Rome/grafo8825.92.lgr N92 E124 M0.172 R30
./instances/Rome/grafo2472.47.lgr N47 E63 M0.112 R16
./instances/Rome/grafo5462.55.lgr N55 E78 M0.12 R22
./instances/Rome/grafo2618.21.lgr N21 E26 M0.056 O R0
./instances/Rome/grafo11120.96.lgr N96 E128 M0.173 R32
./instances/Rome/grafo8328.67.lgr N67 E98 M0.149 R29
./instances/Rome/grafo5265.40.lgr N40 E56 M0.102 R15
./instances/Rome/grafo4248.62.lgr N62 E81 M0.132 R18
./instances/Rome/grafo4610.82.lgr N82 E109 M0.163 R27
./instances/Rome/grafo1308.27.lgr N27 E30 M0.073 O R0
./instances/Rome/grafo3364.52.lgr N52 E77 M0.12 R23
./instances/Rome/grafo1937.21.lgr N21 E24 M0.058 O R0
./instances/Rome/grafo1814.21.lgr N21 E28 M0.077 R7
./instances/Rome/grafo1501.58.lgr N58 E72 M0.134 R13
./instances/Rome/grafo8520.70.lgr N70 E92 M0.152 R20
./instances/Rome/grafo9437.64.lgr N64 E82 M0.126 R16
./instances/Rome/grafo11198.98.lgr N98 E136 M0.193 R37
./instances/Rome/grafo4548.60.lgr N60 E72 M0.131 R12
./instances/Rome/grafo384.19.lgr N19 E24 M0.058 O R0
./instances/Rome/grafo6126.39.lgr N39 E49 M0.089 O R0
./instances/Rome/grafo11099.99.lgr N99 E151 M0.208 R51
./instances/Rome/grafo7542.40.lgr N40 E51 M0.104 R12
./instances/Rome/grafo1958.30.lgr N30 E33 M0.069 O R0
./instances/Rome/grafo9300.70.lgr N70 E96 M0.149 R25
./instances/Rome/grafo3363.37.lgr N37 E47 M0.1 R10
./instances/Rome/grafo4175.56.lgr N56 E73 M0.119 R17
./instances/Rome/grafo11572.34.lgr N34 E47 M0.095 R12
./instances/Rome/grafo4709.70.lgr N70 E97 M0.152 R27
./instances/Rome/grafo2977.25.lgr N25 E28 M0.068 O R0
./instances/Rome/grafo10497.95.lgr N95 E125 M0.178 R30
./instances/Rome/grafo11635.92.lgr N92 E128 M0.187 R35
./instances/Rome/grafo4995.59.lgr N59 E76 M0.122 R18
./instances/Rome/grafo5904.37.lgr N37 E50 M0.091 R12
./instances/Rome/grafo4142.53.lgr N53 E74 M0.128 R19
./instances/Rome/grafo1779.21.lgr N21 E30 M0.068 R6
./instances/Rome/grafo5207.43.lgr N43 E66 M0.112 R21
./instances/Rome/grafo5483.60.lgr N60 E75 M0.141 R15
./instances/Rome/grafo9720.68.lgr N68 E91 M0.137 R22
./instances/Rome/grafo9326.77.lgr N77 E98 M0.148 R22
./instances/Rome/grafo6050.34.lgr N34 E41 M0.08 O R0
./instances/Rome/grafo3951.39.lgr N39 E58 M0.098 R16
./instances/Rome/grafo6862.47.lgr N47 E64 M0.12 R18
./instances/Rome/grafo8348.99.lgr N99 E133 M0.203 R34
./instances/Rome/grafo10913.97.lgr N97 E130 M0.175 R32
./instances/Rome/grafo7200.42.lgr N42 E58 M0.118 R16
./instances/Rome/grafo10241.95.lgr N95 E128 M0.175 R31
./instances/Rome/grafo9016.74.lgr N74 E89 M0.15 R15
./instances/Rome/grafo7721.52.lgr N52 E71 M0.128 R18
./instances/Rome/grafo5234.41.lgr N41 E51 M0.102 R9
./instances/Rome/grafo7842.68.lgr N68 E93 M0.149 R24
./instances/Rome/grafo2641.17.lgr N17 E23 M0.059 O R0
./instances/Rome/grafo623.13.lgr N13 E12 M0.037 O R0
./instances/Rome/grafo5502.37.lgr N37 E50 M0.091 R11
./instances/Rome/grafo8179.91.lgr N91 E112 M0.177 R21
./instances/Rome/grafo4342.60.lgr N60 E76 M0.145 R16
./instances/Rome/grafo10601.93.lgr N93 E128 M0.182 R36
./instances/Rome/grafo5150.52.lgr N52 E70 M0.123 R17
./instances/Rome/grafo9969.33.lgr N33 E39 M0.08 O R0
./instances/Rome/grafo1119.16.lgr N16 E22 M0.058 O R0
./instances/Rome/grafo3537.40.lgr N40 E61 M0.105 R22
./instances/Rome/grafo1689.31.lgr N31 E34 M0.075 O R0
./instances/Rome/grafo326.14.lgr N14 E19 M0.062 O R0
./instances/Rome/grafo11614.34.lgr N34 E39 M0.079 O R0
./instances/Rome/grafo8561.77.lgr N77 E97 M0.155 R19
./instances/Rome/grafo193.12.lgr N12 E13 M0.05 O R0
./instances/Rome/grafo608.13.lgr N13 E12 M0.034 O R0
./instances/Rome/grafo2906.21.lgr N21 E24 M0.06 O R0
./instances/Rome/grafo4764.83.lgr N83 E112 M0.165 R29
./instances/Rome/grafo3683.41.lgr N41 E59 M0.106 R16
./instances/Rome/grafo8929.91.lgr N91 E126 M0.189 R32
./instances/Rome/grafo10435.96.lgr N96 E123 M0.19 R24
./instances/Rome/grafo9632.68.lgr N68 E91 M0.143 R24
./instances/Rome/grafo10385.94.lgr N94 E128 M0.192 R34
./instances/Rome/grafo209.10.lgr N10 E10 M0.037 O R0
./instances/Rome/grafo175.23.lgr N23 E24 M0.043 O R0
./instances/Rome/grafo7896.67.lgr N67 E95 M0.142 R26
./instances/Rome/grafo1728.61.lgr N61 E71 M0.132 R9
./instances/Rome/grafo8133.82.lgr N82 E110 M0.163 R27
./instances/Rome/grafo1855.20.lgr N20 E27 M0.056 O R0
./instances/Rome/grafo4345.61.lgr N61 E83 M0.135 R21
./instances/Rome/grafo11637.38.lgr N38 E44 M0.093 R7
./instances/Rome/grafo1238.67.lgr N67 E86 M0.127 R18
./instances/Rome/grafo9187.67.lgr N67 E93 M0.137 R26
./instances/Rome/grafo2369.43.lgr N43 E53 M0.109 O R0
./instances/Rome/grafo2159.17.lgr N17 E19 M0.051 O R0
./instances/Rome/grafo11569.93.lgr N93 E136 M0.18 R41
./instances/Rome/grafo9783.63.lgr N63 E82 M0.154 R19
./instances/Rome/grafo4371.71.lgr N71 E96 M0.146 R22
./instances/Rome/grafo7944.85.lgr N85 E119 M0.16 R34
./instances/Rome/grafo2628.10.lgr N10 E11 M0.029 O R0
./instances/Rome/grafo8774.88.lgr N88 E129 M0.177 R39
./instances/Rome/grafo10314.96.lgr N96 E124 M0.192 R28
./instances/Rome/grafo6690.58.lgr N58 E70 M0.131 R12
./instances/Rome/grafo2582.27.lgr N27 E27 M0.046 O R0
./instances/Rome/grafo580.29.lgr N29 E37 M0.095 R8
./instances/Rome/grafo3973.53.lgr N53 E69 M0.166 R16
./instances/Rome/grafo7820.71.lgr N71 E95 M0.19 R24
./instances/Rome/grafo11574.33.lgr N33 E44 M0.088 R11
./instances/Rome/grafo10851.95.lgr N95 E134 M0.189 R36
./instances/Rome/grafo11051.100.lgr N100 E134 M0.212 R32
./instances/Rome/grafo8042.62.lgr N62 E79 M0.183 R17
./instances/Rome/grafo5157.39.lgr N39 E54 M0.102 R13
./instances/Rome/grafo2877.36.lgr N36 E53 M0.113 R16
./instances/Rome/grafo7811.70.lgr N70 E97 M0.15 R25
./instances/Rome/grafo5850.43.lgr N43 E56 M0.109 R13
./instances/Rome/grafo5117.56.lgr N56 E72 M0.122 R16
./instances/Rome/grafo1418.50.lgr N50 E57 M0.109 R7
./instances/Rome/grafo5324.62.lgr N62 E81 M0.132 R18
./instances/Rome/grafo4165.61.lgr N61 E82 M0.139 R20
./instances/Rome/grafo6782.46.lgr N46 E68 M0.115 R21
./instances/Rome/grafo2065.70.lgr N70 E91 M0.127 R21
./instances/Rome/grafo7075.45.lgr N45 E63 M0.116 R18
./instances/Rome/grafo8142.73.lgr N73 E110 M0.16 R32
./instances/Rome/grafo10103.98.lgr N98 E131 M0.177 R31
./instances/Rome/grafo4194.63.lgr N63 E82 M0.129 R18
./instances/Rome/grafo5132.80.lgr N80 E106 M0.16 R24
./instances/Rome/grafo6083.76.lgr N76 E110 M0.154 R34
./instances/Rome/grafo10492.96.lgr N96 E153 M0.194 R54
./instances/Rome/grafo8310.86.lgr N86 E134 M0.191 R47
./instances/Rome/grafo3207.42.lgr N42 E57 M0.112 R12
./instances/Rome/grafo7442.45.lgr N45 E53 M0.104 R9
./instances/Rome/grafo2985.43.lgr N43 E55 M0.102 R13
./instances/Rome/grafo1326.27.lgr N27 E29 M0.068 O R0
./instances/Rome/grafo7528.66.lgr N66 E81 M0.129 R16
./instances/Rome/grafo3337.40.lgr N40 E53 M0.098 R12
./instances/Rome/grafo9114.79.lgr N79 E111 M0.17 R30
./instances/Rome/grafo10064.39.lgr N39 E59 M0.109 R18
./instances/Rome/grafo7551.39.lgr N39 E48 M0.092 R9
./instances/Rome/grafo11194.100.lgr N100 E127 M0.189 R27
./instances/Rome/grafo3138.60.lgr N60 E85 M0.138 R23
./instances/Rome/grafo3805.37.lgr N37 E49 M0.102 R10
./instances/Rome/grafo10479.98.lgr N98 E130 M0.187 R33
./instances/Rome/grafo3927.45.lgr N45 E55 M0.123 R10
./instances/Rome/grafo9294.84.lgr N84 E100 M0.172 R17
./instances/Rome/grafo6999.94.lgr N94 E121 M0.181 R25
./instances/Rome/grafo1609.28.lgr N28 E29 M0.046 O R0
./instances/Rome/grafo1674.12.lgr N12 E16 M0.049 O R0
./instances/Rome/grafo3561.48.lgr N48 E68 M0.125 R18
./instances/Rome/grafo6504.56.lgr N56 E65 M0.127 O R0
./instances/Rome/grafo6666.37.lgr N37 E45 M0.086 O R0
./instances/Rome/grafo7741.52.lgr N52 E63 M0.12 R11
./instances/Rome/grafo5115.65.lgr N65 E98 M0.147 R30
./instances/Rome/grafo9828.72.lgr N72 E95 M0.139 R23
./instances/Rome/grafo4041.57.lgr N57 E66 M0.13 R10
./instances/Rome/grafo9087.73.lgr N73 E94 M0.14 R21
./instances/Rome/grafo9192.67.lgr N67 E95 M0.143 R29
./instances/Rome/grafo3556.61.lgr N61 E75 M0.131 R14
./instances/Rome/grafo4453.57.lgr N57 E72 M0.142 R14
./instances/Rome/grafo9874.37.lgr N37 E46 M0.089 R8
./instances/Rome/grafo5988.37.lgr N37 E47 M0.092 O R0
./instances/Rome/grafo5628.34.lgr N34 E41 M0.085 R7
./instances/Rome/grafo9545.75.lgr N75 E92 M0.144 R16
./instances/Rome/grafo6590.38.lgr N38 E49 M0.108 R10
./instances/Rome/grafo5727.43.lgr N43 E58 M0.1 R16
./instances/Rome/grafo1531.47.lgr N47 E54 M0.092 O R0
./instances/Rome/grafo7088.43.lgr N43 E57 M0.106 R14
./instances/Rome/grafo2589.26.lgr N26 E34 M0.079 R8
./instances/Rome/grafo7914.84.lgr N84 E116 M0.167 R30
./instances/Rome/grafo4793.63.lgr N63 E86 M0.136 R23
./instances/Rome/grafo6734.38.lgr N38 E41 M0.088 O R0
./instances/Rome/grafo1667.24.lgr N24 E29 M0.067 O R0
./instances/Rome/grafo8219.93.lgr N93 E117 M0.181 R25
./instances/Rome/grafo5005.82.lgr N82 E105 M0.163 R24
./instances/Rome/grafo9662.84.lgr N84 E119 M0.164 R33
./instances/Rome/grafo6992.45.lgr N45 E60 M0.102 R16
./instances/Rome/grafo10483.34.lgr N34 E45 M0.083 R11
./instances/Rome/grafo2500.12.lgr N12 E18 M0.054 O R0
./instances/Rome/grafo3254.40.lgr N40 E55 M0.101 R14
./instances/Rome/grafo9494.61.lgr N61 E80 M0.129 R18
./instances/Rome/grafo6736.38.lgr N38 E53 M0.09 R16
./instances/Rome/grafo428.19.lgr N19 E22 M0.081 O R0
./instances/Rome/grafo787.15.lgr N15 E18 M0.056 O R0
./instances/Rome/grafo575.25.lgr N25 E29 M0.064 O R0
./instances/Rome/grafo10474.94.lgr N94 E142 M0.181 R46
./instances/Rome/grafo10540.97.lgr N97 E121 M0.18 R25
./instances/Rome/grafo343.14.lgr N14 E15 M0.048 O R0
./instances/Rome/grafo7479.39.lgr N39 E53 M0.096 R14
./instances/Rome/grafo9134.64.lgr N64 E88 M0.129 R23
./instances/Rome/grafo8672.71.lgr N71 E98 M0.186 R26
./instances/Rome/grafo6000.76.lgr N76 E101 M0.161 R25
./instances/Rome/grafo10358.95.lgr N95 E135 M0.185 R38
./instances/Rome/grafo332.82.lgr N82 E106 M0.158 R24
./instances/Rome/grafo11119.98.lgr N98 E135 M0.202 R36
./instances/Rome/grafo2945.24.lgr N24 E28 M0.058 O R0
./instances/Rome/grafo2518.13.lgr N13 E14 M0.028 O R0
./instances/Rome/grafo311.16.lgr N16 E20 M0.059 O R0
./instances/Rome/grafo10871.95.lgr N95 E125 M0.18 R28
./instances/Rome/grafo2468.15.lgr N15 E17 M0.054 O R0
./instances/Rome/grafo8400.81.lgr N81 E114 M0.163 R29
./instances/Rome/grafo6733.57.lgr N57 E68 M0.123 R10
./instances/Rome/grafo2988.25.lgr N25 E29 M0.063 O R0
./instances/Rome/grafo6185.51.lgr N51 E69 M0.118 R17
./instances/Rome/grafo11482.39.lgr N39 E48 M0.095 R10
./instances/Rome/grafo5130.44.lgr N44 E56 M0.115 R13
./instances/Rome/grafo1823.19.lgr N19 E25 M0.061 O R0
./instances/Rome/grafo6547.38.lgr N38 E64 M0.112 R23
./instances/Rome/grafo8124.76.lgr N76 E98 M0.147 R21
./instances/Rome/grafo1853.13.lgr N13 E15 M0.054 O R0
./instances/Rome/grafo5641.37.lgr N37 E44 M0.091 O R0
./instances/Rome/grafo419.15.lgr N15 E18 M0.031 O R0
./instances/Rome/grafo1478.56.lgr N56 E69 M0.116 R14
./instances/Rome/grafo7002.38.lgr N38 E48 M0.091 R11
./instances/Rome/grafo5134.62.lgr N62 E80 M0.137 R18
./instances/Rome/grafo3719.40.lgr N40 E50 M0.098 R9
./instances/Rome/grafo9983.91.lgr N91 E125 M0.172 R35
./instances/Rome/grafo3878.45.lgr N45 E55 M0.098 R9
./instances/Rome/grafo9217.88.lgr N88 E122 M0.177 R33
./instances/Rome/grafo6750.49.lgr N49 E79 M0.136 R26
./instances/Rome/grafo2959.38.lgr N38 E48 M0.092 R10
./instances/Rome/grafo9673.64.lgr N64 E89 M0.139 R25
./instances/Rome/grafo7696.61.lgr N61 E88 M0.141 R27
./instances/Rome/grafo11307.32.lgr N32 E38 M0.087 O R0
./instances/Rome/grafo5582.38.lgr N38 E59 M0.101 R19
./instances/Rome/grafo8206.90.lgr N90 E114 M0.167 R24
./instances/Rome/grafo5643.40.lgr N40 E51 M0.09 O R0
./instances/Rome/grafo11634.32.lgr N32 E36 M0.077 O R0
./instances/Rome/grafo5031.64.lgr N64 E95 M0.14 R30
./instances/Rome/grafo10724.92.lgr N92 E120 M0.179 R28
./instances/Rome/grafo6685.47.lgr N47 E63 M0.113 R15
./instances/Rome/grafo9241.89.lgr N89 E108 M0.17 R19
./instances/Rome/grafo6284.40.lgr N40 E55 M0.104 R15
./instances/Rome/grafo7904.82.lgr N82 E107 M0.172 R24
./instances/Rome/grafo9629.83.lgr N83 E112 M0.157 R29
./instances/Rome/grafo601.19.lgr N19 E23 M0.059 O R0
./instances/Rome/grafo4858.74.lgr N74 E105 M0.163 R29
./instances/Rome/grafo1422.22.lgr N22 E22 M0.039 O R0
./instances/Rome/grafo5789.39.lgr N39 E58 M0.117 R18
./instances/Rome/grafo10116.100.lgr N100 E149 M0.204 R47
./instances/Rome/grafo6564.42.lgr N42 E58 M0.107 R14
./instances/Rome/grafo3104.39.lgr N39 E53 M0.104 R12
./instances/Rome/grafo6863.40.lgr N40 E59 M0.103 R19
./instances/Rome/grafo8550.79.lgr N79 E100 M0.142 R19
./instances/Rome/grafo8314.81.lgr N81 E108 M0.195 R26
./instances/Rome/grafo1224.27.lgr N27 E27 M0.048 O R0
./instances/Rome/grafo5777.38.lgr N38 E49 M0.098 R10
./instances/Rome/grafo711.13.lgr N13 E15 M0.03 O R0
./instances/Rome/grafo5363.75.lgr N75 E101 M0.152 R27
./instances/Rome/grafo4798.58.lgr N58 E78 M0.134 R19
./instances/Rome/grafo4603.50.lgr N50 E69 M0.125 R18
./instances/Rome/grafo4483.61.lgr N61 E79 M0.136 R16
./instances/Rome/grafo3176.54.lgr N54 E65 M0.13 R11
./instances/Rome/grafo862.25.lgr N25 E28 M0.058 O R0
./instances/Rome/grafo10767.38.lgr N38 E50 M0.092 R13
./instances/Rome/grafo8428.82.lgr N82 E124 M0.166 R40
./instances/Rome/grafo7288.45.lgr N45 E60 M0.096 R15
./instances/Rome/grafo8244.72.lgr N72 E97 M0.147 R24
./instances/Rome/grafo8823.93.lgr N93 E136 M0.2 R42
./instances/Rome/grafo6746.38.lgr N38 E47 M0.097 R9
./instances/Rome/grafo411.16.lgr N16 E23 M0.062 O R0
./instances/Rome/grafo6576.49.lgr N49 E58 M0.107 O R0
./instances/Rome/grafo3717.51.lgr N51 E72 M0.124 R19
./instances/Rome/grafo4138.60.lgr N60 E83 M0.121 R24
./instances/Rome/grafo740.11.lgr N11 E12 M0.033 O R0
./instances/Rome/grafo8773.88.lgr N88 E117 M0.166 R29
./instances/Rome/grafo942.31.lgr N31 E35 M0.078 O R0
./instances/Rome/grafo6361.41.lgr N41 E60 M0.1 R17
./instances/Rome/grafo9868.37.lgr N37 E50 M0.099 R12
./instances/Rome/grafo6875.54.lgr N54 E67 M0.121 R13
./instances/Rome/grafo6731.51.lgr N51 E67 M0.117 R16
./instances/Rome/grafo10452.94.lgr N94 E138 M0.196 R42
./instances/Rome/grafo7532.51.lgr N51 E71 M0.115 R18
./instances/Rome/grafo373.13.lgr N13 E19 M0.048 O R0
./instances/Rome/grafo2723.18.lgr N18 E28 M0.063 R8
./instances/Rome/grafo318.20.lgr N20 E25 M0.06 O R0
./instances/Rome/grafo11089.93.lgr N93 E114 M0.191 R20
./instances/Rome/grafo10056.31.lgr N31 E36 M0.081 O R0
./instances/Rome/grafo7271.41.lgr N41 E54 M0.112 R13
./instances/Rome/grafo5715.47.lgr N47 E69 M0.12 R19
./instances/Rome/grafo2975.40.lgr N40 E49 M0.083 O R0
./instances/Rome/grafo602.15.lgr N15 E19 M0.061 O R0
./instances/Rome/grafo4181.61.lgr N61 E78 M0.127 R17
./instances/Rome/grafo4044.52.lgr N52 E71 M0.121 R18
./instances/Rome/grafo5637.41.lgr N41 E49 M0.101 R8
./instances/Rome/grafo4308.61.lgr N61 E80 M0.129 R20
./instances/Rome/grafo5277.44.lgr N44 E61 M0.114 R16
./instances/Rome/grafo4622.48.lgr N48 E59 M0.108 R10
./instances/Rome/grafo7239.60.lgr N60 E87 M0.132 R26
./instances/Rome/grafo10733.39.lgr N39 E53 M0.097 R13
./instances/Rome/grafo243.28.lgr N28 E33 M0.075 O R0
./instances/Rome/grafo5221.44.lgr N44 E57 M0.114 R12
./instances/Rome/grafo7197.52.lgr N52 E68 M0.116 R15
./instances/Rome/grafo9257.62.lgr N62 E85 M0.139 R20
./instances/Rome/grafo1083.14.lgr N14 E15 M0.031 O R0
./instances/Rome/grafo9789.78.lgr N78 E103 M0.154 R24
./instances/Rome/grafo2349.16.lgr N16 E18 M0.056 O R0
./instances/Rome/grafo7608.88.lgr N88 E114 M0.176 R27
./instances/Rome/grafo912.14.lgr N14 E13 M0.032 O R0
./instances/Rome/grafo4676.64.lgr N64 E91 M0.138 R26
./instances/Rome/grafo214.22.lgr N22 E31 M0.064 O R0
./instances/Rome/grafo728.28.lgr N28 E33 M0.083 O R0
./instances/Rome/grafo6387.44.lgr N44 E60 M0.103 R17
./instances/Rome/grafo11288.93.lgr N93 E114 M0.179 R20
./instances/Rome/grafo2005.30.lgr N30 E37 M0.085 R7
./instances/Rome/grafo8638.75.lgr N75 E94 M0.139 R19
./instances/Rome/grafo1126.10.lgr N10 E9 M0.03 O R0
./instances/Rome/grafo1007.20.lgr N20 E22 M0.057 O R0
./instances/Rome/grafo9561.83.lgr N83 E105 M0.163 R22
./instances/Rome/grafo9754.67.lgr N67 E96 M0.153 R27
./instances/Rome/grafo6127.55.lgr N55 E79 M0.128 R23
./instances/Rome/grafo217.14.lgr N14 E17 M0.052 O R0
./instances/Rome/grafo9389.77.lgr N77 E99 M0.144 R19
./instances/Rome/grafo607.15.lgr N15 E17 M0.048 O R0
./instances/Rome/grafo4771.73.lgr N73 E102 M0.171 R26
./instances/Rome/grafo1558.53.lgr N53 E64 M0.113 R10
./instances/Rome/grafo7186.52.lgr N52 E68 M0.13 R15
./instances/Rome/grafo11086.96.lgr N96 E125 M0.198 R30
./instances/Rome/grafo8195.74.lgr N74 E86 M0.147 R12
./instances/Rome/grafo7030.46.lgr N46 E61 M0.111 R16
./instances/Rome/grafo9351.73.lgr N73 E89 M0.149 R16
./instances/Rome/grafo10023.39.lgr N39 E51 M0.092 R11
./instances/Rome/grafo10411.98.lgr N98 E130 M0.248 R31
./instances/Rome/grafo3225.37.lgr N37 E53 M0.092 R14
./instances/Rome/grafo6377.42.lgr N42 E63 M0.102 R22
./instances/Rome/grafo8708.96.lgr N96 E123 M0.18 R27
./instances/Rome/grafo5567.39.lgr N39 E52 M0.094 R14
./instances/Rome/grafo1640.17.lgr N17 E19 M0.058 O R0
./instances/Rome/grafo8115.60.lgr N60 E74 M0.132 R14
./instances/Rome/grafo6411.45.lgr N45 E59 M0.105 R13
./instances/Rome/grafo9596.88.lgr N88 E123 M0.172 R36
./instances/Rome/grafo7350.45.lgr N45 E62 M0.126 R16
./instances/Rome/grafo5897.80.lgr N80 E105 M0.15 R24
./instances/Rome/grafo472.12.lgr N12 E11 M0.036 O R0
./instances/Rome/grafo6728.60.lgr N60 E76 M0.122 R17
./instances/Rome/grafo9492.80.lgr N80 E106 M0.166 R24
./instances/Rome/grafo4395.79.lgr N79 E123 M0.164 R42
./instances/Rome/grafo8170.81.lgr N81 E107 M0.173 R25
./instances/Rome/grafo4392.61.lgr N61 E75 M0.118 R15
./instances/Rome/grafo4433.61.lgr N61 E79 M0.127 R18
./instances/Rome/grafo2264.15.lgr N15 E17 M0.054 O R0
./instances/Rome/grafo3588.36.lgr N36 E40 M0.091 R5
./instances/Rome/grafo11347.93.lgr N93 E115 M0.175 R21
./instances/Rome/grafo5999.36.lgr N36 E43 M0.088 R8
./instances/Rome/grafo8905.100.lgr N100 E127 M0.19 R27
./instances/Rome/grafo10569.36.lgr N36 E47 M0.103 R11
./instances/Rome/grafo6700.75.lgr N75 E99 M0.151 R24
./instances/Rome/grafo5981.35.lgr N35 E46 M0.082 R10
./instances/Rome/grafo1435.43.lgr N43 E55 M0.11 R13
./instances/Rome/grafo6285.44.lgr N44 E54 M0.103 R11
./instances/Rome/grafo7818.83.lgr N83 E118 M0.154 R34
./instances/Rome/grafo2101.17.lgr N17 E17 M0.054 O R0
./instances/Rome/grafo7047.43.lgr N43 E55 M0.102 R10
./instances/Rome/grafo10852.94.lgr N94 E110 M0.181 R16
./instances/Rome/grafo7967.76.lgr N76 E100 M0.148 R23
./instances/Rome/grafo7890.67.lgr N67 E76 M0.141 R9
./instances/Rome/grafo8293.73.lgr N73 E96 M0.155 R24
./instances/Rome/grafo5946.39.lgr N39 E55 M0.104 R16
./instances/Rome/grafo2042.33.lgr N33 E43 M0.081 O R0
./instances/Rome/grafo10563.41.lgr N41 E48 M0.097 R7
./instances/Rome/grafo8980.95.lgr N95 E122 M0.174 R27
./instances/Rome/grafo8754.91.lgr N91 E111 M0.188 R21
./instances/Rome/grafo8450.69.lgr N69 E96 M0.159 R26
./instances/Rome/grafo2938.12.lgr N12 E12 M0.028 O R0
./instances/Rome/grafo8971.63.lgr N63 E75 M0.129 R12
./instances/Rome/grafo7244.41.lgr N41 E53 M0.116 R11
./instances/Rome/grafo5043.64.lgr N64 E84 M0.129 R21
./instances/Rome/grafo9658.67.lgr N67 E79 M0.148 R13
./instances/Rome/grafo9033.80.lgr N80 E106 M0.161 R25
./instances/Rome/grafo1468.62.lgr N62 E75 M0.128 R12
./instances/Rome/grafo7396.42.lgr N42 E48 M0.089 O R0
./instances/Rome/grafo7772.62.lgr N62 E79 M0.132 R18
./instances/Rome/grafo5323.44.lgr N44 E52 M0.111 R8
./instances/Rome/grafo5121.74.lgr N74 E107 M0.157 R33
./instances/Rome/grafo11666.37.lgr N37 E50 M0.086 R12
./instances/Rome/grafo10858.93.lgr N93 E118 M0.169 R25
./instances/Rome/grafo10300.94.lgr N94 E119 M0.179 R24
./instances/Rome/grafo10218.99.lgr N99 E142 M0.193 R42
./instances/Rome/grafo4663.70.lgr N70 E104 M0.15 R34
./instances/Rome/grafo3293.36.lgr N36 E46 M0.096 O R0
./instances/Rome/grafo6336.43.lgr N43 E54 M0.098 R10
./instances/Rome/grafo4106.62.lgr N62 E79 M0.134 R17
./instances/Rome/grafo882.26.lgr N26 E27 M0.042 O R0
./instances/Rome/grafo3767.36.lgr N36 E44 M0.095 R9
./instances/Rome/grafo2207.36.lgr N36 E49 M0.094 R11
./instances/Rome/grafo8575.86.lgr N86 E117 M0.163 R31
./instances/Rome/grafo1626.18.lgr N18 E27 M0.068 R7
./instances/Rome/grafo2291.14.lgr N14 E14 M0.036 O R0
./instances/Rome/grafo10982.34.lgr N34 E42 M0.082 O R0
./instances/Rome/grafo1722.12.lgr N12 E21 M0.059 R8
./instances/Rome/grafo8456.76.lgr N76 E102 M0.167 R26
./instances/Rome/grafo1196.29.lgr N29 E36 M0.083 O R0
./instances/Rome/grafo782.10.lgr N10 E9 M0.029 O R0
./instances/Rome/grafo8077.83.lgr N83 E112 M0.16 R27
./instances/Rome/grafo3245.54.lgr N54 E76 M0.122 R19
./instances/Rome/grafo9053.100.lgr N100 E127 M0.19 R28
./instances/Rome/grafo5409.36.lgr N36 E45 M0.095 R9
./instances/Rome/grafo6352.44.lgr N44 E60 M0.106 R13
./instances/Rome/grafo6485.40.lgr N40 E51 M0.094 R11
./instances/Rome/grafo1262.53.lgr N53 E74 M0.128 R18
./instances/Rome/grafo7821.76.lgr N76 E100 M0.167 R23
./instances/Rome/grafo2391.38.lgr N38 E44 M0.09 O R0
./instances/Rome/grafo6901.43.lgr N43 E55 M0.114 R13
./instances/Rome/grafo8447.82.lgr N82 E123 M0.17 R38
./instances/Rome/grafo7742.46.lgr N46 E58 M0.107 R12
./instances/Rome/grafo2552.22.lgr N22 E26 M0.061 O R0
./instances/Rome/grafo265.10.lgr N10 E12 M0.027 O R0
./instances/Rome/grafo4064.59.lgr N59 E70 M0.129 R10
./instances/Rome/grafo6239.56.lgr N56 E76 M0.125 R17
./instances/Rome/grafo2496.49.lgr N49 E59 M0.116 R9
./instances/Rome/grafo3193.40.lgr N40 E48 M0.095 R9
./instances/Rome/grafo5801.45.lgr N45 E55 M0.105 R10
./instances/Rome/grafo11060.99.lgr N99 E135 M0.206 R34
./instances/Rome/grafo9655.71.lgr N71 E88 M0.142 R18
./instances/Rome/grafo4402.84.lgr N84 E103 M0.16 R18
./instances/Rome/grafo2138.17.lgr N17 E19 M0.052 O R0
./instances/Rome/grafo6184.81.lgr N81 E107 M0.203 R25
./instances/Rome/grafo5475.40.lgr N40 E50 M0.092 O R0
./instances/Rome/grafo4438.55.lgr N55 E66 M0.125 R10
./instances/Rome/grafo6117.44.lgr N44 E49 M0.089 O R0
./instances/Rome/grafo11425.38.lgr N38 E49 M0.092 R11
./instances/Rome/grafo6053.38.lgr N38 E48 M0.123 R9
./instances/Rome/grafo8865.100.lgr N100 E135 M0.181 R35
./instances/Rome/grafo9997.40.lgr N40 E50 M0.096 R10
./instances/Rome/grafo4484.76.lgr N76 E101 M0.151 R23
./instances/Rome/grafo8877.88.lgr N88 E132 M0.17 R42
./instances/Rome/grafo6164.41.lgr N41 E55 M0.101 R15
./instances/Rome/grafo3540.38.lgr N38 E57 M0.092 R15
./instances/Rome/grafo2424.35.lgr N35 E40 M0.115 O R0
./instances/Rome/grafo11023.33.lgr N33 E33 M0.058 O R0
./instances/Rome/grafo2497.49.lgr N49 E59 M0.107 R9
./instances/Rome/grafo3560.36.lgr N36 E45 M0.162 R9
./instances/Rome/grafo1108.18.lgr N18 E25 M0.063 O R0
./instances/Rome/grafo10204.100.lgr N100 E148 M0.216 R46
./instances/Rome/grafo10111.96.lgr N96 E122 M0.181 R27
./instances/Rome/grafo5061.58.lgr N58 E71 M0.123 R11
./instances/Rome/grafo5373.40.lgr N40 E58 M0.099 R16
./instances/Rome/grafo4256.56.lgr N56 E75 M0.128 R19
./instances/Rome/grafo9058.63.lgr N63 E82 M0.13 R19
./instances/Rome/grafo4135.68.lgr N68 E96 M0.151 R27
./instances/Rome/grafo3952.33.lgr N33 E39 M0.104 R7
./instances/Rome/grafo4953.81.lgr N81 E114 M0.156 R31
./instances/Rome/grafo5267.43.lgr N43 E58 M0.1 R11
./instances/Rome/grafo4881.66.lgr N66 E83 M0.134 R16
./instances/Rome/grafo8164.76.lgr N76 E96 M0.143 R20
./instances/Rome/grafo2934.19.lgr N19 E21 M0.038 O R0
./instances/Rome/grafo11069.93.lgr N93 E139 M0.184 R43
./instances/Rome/grafo2897.29.lgr N29 E33 M0.076 O R0
./instances/Rome/grafo7112.47.lgr N47 E61 M0.104 O R0
./instances/Rome/grafo4318.55.lgr N55 E81 M0.12 R25
./instances/Rome/grafo875.20.lgr N20 E21 M0.062 O R0
./instances/Rome/grafo9638.65.lgr N65 E90 M0.125 R24
./instances/Rome/grafo1854.22.lgr N22 E27 M0.066 O R0
./instances/Rome/grafo7305.38.lgr N38 E53 M0.089 R14
./instances/Rome/grafo4941.74.lgr N74 E95 M0.134 R21
./instances/Rome/grafo6944.47.lgr N47 E60 M0.11 R12
./instances/Rome/grafo6773.53.lgr N53 E71 M0.115 R19
./instances/Rome/grafo6276.44.lgr N44 E62 M0.1 R16
./instances/Rome/grafo3608.42.lgr N42 E53 M0.104 R11
./instances/Rome/grafo3436.57.lgr N57 E76 M0.118 R20
./instances/Rome/grafo4710.78.lgr N78 E110 M0.16 R30
./instances/Rome/grafo2483.25.lgr N25 E36 M0.079 R10
./instances/Rome/grafo10796.33.lgr N33 E38 M0.078 O R0
./instances/Rome/grafo10552.96.lgr N96 E144 M0.201 R47
./instances/Rome/grafo801.13.lgr N13 E13 M0.033 O R0
./instances/Rome/grafo3385.54.lgr N54 E64 M0.114 R10
./instances/Rome/grafo1827.13.lgr N13 E16 M0.029 O R0
./instances/Rome/grafo9741.69.lgr N69 E93 M0.136 R24
./instances/Rome/grafo8437.82.lgr N82 E116 M0.163 R33
./instances/Rome/grafo2419.14.lgr N14 E17 M0.056 O R0
./instances/Rome/grafo394.11.lgr N11 E15 M0.05 O R0
./instances/Rome/grafo4714.62.lgr N62 E80 M0.139 R16
./instances/Rome/grafo1967.35.lgr N35 E53 M0.087 R17
./instances/Rome/grafo6135.46.lgr N46 E69 M0.114 R19
./instances/Rome/grafo1552.62.lgr N62 E72 M0.141 R11
./instances/Rome/grafo8220.96.lgr N96 E119 M0.167 R22
./instances/Rome/grafo11284.37.lgr N37 E50 M0.101 R14
./instances/Rome/grafo3353.40.lgr N40 E46 M0.091 O R0
./instances/Rome/grafo1337.42.lgr N42 E48 M0.097 R7
./instances/Rome/grafo8267.76.lgr N76 E98 M0.149 R20
./instances/Rome/grafo11211.33.lgr N33 E37 M0.078 O R0
./instances/Rome/grafo8547.85.lgr N85 E104 M0.166 R18
./instances/Rome/grafo9083.67.lgr N67 E82 M0.137 R14
./instances/Rome/grafo3060.28.lgr N28 E36 M0.079 R6
./instances/Rome/grafo9946.41.lgr N41 E48 M0.098 R7
./instances/Rome/grafo5806.48.lgr N48 E65 M0.105 R16
./instances/Rome/grafo3491.43.lgr N43 E61 M0.107 R16
./instances/Rome/grafo5838.35.lgr N35 E41 M0.083 R7
./instances/Rome/grafo8049.74.lgr N74 E103 M0.153 R26
./instances/Rome/grafo6255.48.lgr N48 E67 M0.114 R17
./instances/Rome/grafo7097.42.lgr N42 E56 M0.101 R14
./instances/Rome/grafo3787.61.lgr N61 E73 M0.131 R12
./instances/Rome/grafo10905.97.lgr N97 E138 M0.195 R40
./instances/Rome/grafo9744.80.lgr N80 E109 M0.195 R30
./instances/Rome/grafo5554.44.lgr N44 E61 M0.108 R17
./instances/Rome/grafo9987.91.lgr N91 E118 M0.178 R27
./instances/Rome/grafo2520.17.lgr N17 E24 M0.066 R8
./instances/Rome/grafo3352.55.lgr N55 E69 M0.125 O R0
./instances/Rome/grafo3818.57.lgr N57 E77 M0.129 R20
./instances/Rome/grafo1500.50.lgr N50 E71 M0.126 R20
./instances/Rome/grafo1871.17.lgr N17 E18 M0.046 O R0
./instances/Rome/grafo642.14.lgr N14 E15 M0.052 O R0
./instances/Rome/grafo5140.62.lgr N62 E76 M0.14 R13
./instances/Rome/grafo899.14.lgr N14 E15 M0.047 O R0
./instances/Rome/grafo2750.17.lgr N17 E17 M0.035 O R0
./instances/Rome/grafo5703.38.lgr N38 E41 M0.086 O R0
./instances/Rome/grafo8308.83.lgr N83 E102 M0.167 R18
./instances/Rome/grafo1771.22.lgr N22 E26 M0.063 O R0
./instances/Rome/grafo3963.47.lgr N47 E57 M0.106 R9
./instances/Rome/grafo586.10.lgr N10 E10 M0.03 O R0
./instances/Rome/grafo8015.81.lgr N81 E112 M0.171 R31
./instances/Rome/grafo4261.61.lgr N61 E90 M0.13 R26
./instances/Rome/grafo1761.20.lgr N20 E26 M0.061 O R0
./instances/Rome/grafo1091.21.lgr N21 E29 M0.066 O R0
./instances/Rome/grafo3832.52.lgr N52 E71 M0.117 R18
./instances/Rome/grafo1279.45.lgr N45 E58 M0.101 R13
./instances/Rome/grafo2194.48.lgr N48 E57 M0.112 O R0
./instances/Rome/grafo9960.32.lgr N32 E37 M0.075 O R0
./instances/Rome/grafo8144.82.lgr N82 E101 M0.16 R20
./instances/Rome/grafo567.14.lgr N14 E18 M0.056 O R0
./instances/Rome/grafo774.17.lgr N17 E18 M0.036 O R0
./instances/Rome/grafo8722.73.lgr N73 E97 M0.157 R24
./instances/Rome/grafo6100.34.lgr N34 E44 M0.089 R11
./instances/Rome/grafo10402.40.lgr N40 E47 M0.094 O R0
./instances/Rome/grafo10770.35.lgr N35 E46 M0.083 R12
./instances/Rome/grafo2028.23.lgr N23 E32 M0.076 R8
./instances/Rome/grafo10053.32.lgr N32 E37 M0.102 O R0
./instances/Rome/grafo8205.74.lgr N74 E105 M0.158 R28
./instances/Rome/grafo5843.38.lgr N38 E45 M0.115 O R0
./instances/Rome/grafo7424.45.lgr N45 E58 M0.1 R13
./instances/Rome/grafo1999.38.lgr N38 E45 M0.095 O R0
./instances/Rome/grafo510.13.lgr N13 E16 M0.054 O R0
./instances/Rome/grafo8289.74.lgr N74 E101 M0.161 R24
./instances/Rome/grafo752.76.lgr N76 E95 M0.144 R20
./instances/Rome/grafo5088.54.lgr N54 E72 M0.123 R18
./instances/Rome/grafo6986.46.lgr N46 E63 M0.122 R15
./instances/Rome/grafo6741.55.lgr N55 E80 M0.133 R25
./instances/Rome/grafo8763.87.lgr N87 E119 M0.167 R32
./instances/Rome/grafo544.25.lgr N25 E31 M0.066 O R0
./instances/Rome/grafo7919.81.lgr N81 E116 M0.167 R34
./instances/Rome/grafo5149.41.lgr N41 E55 M0.11 R13
./instances/Rome/grafo5620.42.lgr N42 E51 M0.092 R10
./instances/Rome/grafo1851.17.lgr N17 E22 M0.058 O R0
./instances/Rome/grafo9102.66.lgr N66 E80 M0.131 R15
./instances/Rome/grafo7435.44.lgr N44 E53 M0.099 R9
./instances/Rome/grafo11489.31.lgr N31 E37 M0.094 O R0
./instances/Rome/grafo11029.32.lgr N32 E36 M0.077 O R0
./instances/Rome/grafo1873.20.lgr N20 E27 M0.092 R8
./instances/Rome/grafo4094.40.lgr N40 E51 M0.105 R9
./instances/Rome/grafo11669.39.lgr N39 E47 M0.097 R8
./instances/Rome/grafo10847.93.lgr N93 E115 M0.178 R21
./instances/Rome/grafo8366.76.lgr N76 E102 M0.153 R26
./instances/Rome/grafo1135.21.lgr N21 E22 M0.038 O R0
./instances/Rome/grafo1657.10.lgr N10 E15 M0.055 O R0
./instances/Rome/grafo9644.73.lgr N73 E92 M0.132 R18
./instances/Rome/grafo3579.52.lgr N52 E67 M0.127 R15
./instances/Rome/grafo10884.93.lgr N93 E122 M0.182 R28
./instances/Rome/grafo6041.76.lgr N76 E99 M0.164 R23
./instances/Rome/grafo8407.61.lgr N61 E76 M0.121 R14
./instances/Rome/grafo5452.34.lgr N34 E42 M0.09 O R0
./instances/Rome/grafo5726.45.lgr N45 E57 M0.107 R12
./instances/Rome/grafo9796.73.lgr N73 E98 M0.153 R25
./instances/Rome/grafo1021.14.lgr N14 E14 M0.036 O R0
./instances/Rome/grafo473.10.lgr N10 E10 M0.033 O R0
./instances/Rome/grafo10448.98.lgr N98 E124 M0.185 R26
./instances/Rome/grafo11137.95.lgr N95 E126 M0.187 R32
./instances/Rome/grafo10301.94.lgr N94 E133 M0.181 R38
./instances/Rome/grafo7243.37.lgr N37 E46 M0.091 R9
./instances/Rome/grafo3673.40.lgr N40 E59 M0.09 R16
./instances/Rome/grafo11165.39.lgr N39 E51 M0.088 R12
./instances/Rome/grafo7843.81.lgr N81 E107 M0.153 R25
./instances/Rome/grafo8524.75.lgr N75 E91 M0.145 R15
./instances/Rome/grafo8123.87.lgr N87 E127 M0.189 R38
./instances/Rome/grafo6144.43.lgr N43 E56 M0.103 R12
./instances/Rome/grafo4712.64.lgr N64 E85 M0.13 R20
./instances/Rome/grafo1349.31.lgr N31 E41 M0.086 R10
./instances/Rome/grafo204.15.lgr N15 E15 M0.034 O R0
./instances/Rome/grafo9025.85.lgr N85 E118 M0.161 R31
./instances/Rome/grafo8618.89.lgr N89 E117 M0.181 R28
./instances/Rome/grafo3370.43.lgr N43 E57 M0.105 R14
./instances/Rome/grafo8378.99.lgr N99 E132 M0.196 R33
./instances/Rome/grafo9391.61.lgr N61 E78 M0.125 R16
./instances/Rome/grafo1016.18.lgr N18 E19 M0.036 O R0
./instances/Rome/grafo756.12.lgr N12 E11 M0.032 O R0
./instances/Rome/grafo10271.100.lgr N100 E132 M0.206 R32
./instances/Rome/grafo2698.16.lgr N16 E18 M0.057 O R0
./instances/Rome/grafo9276.72.lgr N72 E101 M0.151 R28
./instances/Rome/grafo5398.82.lgr N82 E111 M0.161 R28
./instances/Rome/grafo3388.41.lgr N41 E56 M0.101 R14
./instances/Rome/grafo3908.41.lgr N41 E57 M0.098 R16
./instances/Rome/grafo3638.57.lgr N57 E74 M0.128 R15
./instances/Rome/grafo5875.37.lgr N37 E44 M0.088 O R0
./instances/Rome/grafo2237.27.lgr N27 E34 M0.077 O R0
./instances/Rome/grafo4546.59.lgr N59 E74 M0.122 R16
./instances/Rome/grafo578.26.lgr N26 E27 M0.066 O R0
./instances/Rome/grafo10291.93.lgr N93 E137 M0.206 R42
./instances/Rome/grafo3182.36.lgr N36 E53 M0.093 R17
./instances/Rome/grafo2891.17.lgr N17 E21 M0.076 O R0
./instances/Rome/grafo6614.74.lgr N74 E95 M0.15 R22
./instances/Rome/grafo5279.78.lgr N78 E114 M0.156 R35
./instances/Rome/grafo5281.61.lgr N61 E87 M0.139 R25
./instances/Rome/grafo2780.17.lgr N17 E23 M0.06 O R0
./instances/Rome/grafo281.14.lgr N14 E13 M0.033 O R0
./instances/Rome/grafo8693.86.lgr N86 E109 M0.162 R21
./instances/Rome/grafo7328.59.lgr N59 E71 M0.135 R11
./instances/Rome/grafo4025.52.lgr N52 E74 M0.118 R21
./instances/Rome/grafo3161.39.lgr N39 E48 M0.091 O R0
./instances/Rome/grafo3853.61.lgr N61 E79 M0.127 R18
./instances/Rome/grafo9253.76.lgr N76 E105 M0.159 R27
./instances/Rome/grafo9750.77.lgr N77 E103 M0.153 R25
./instances/Rome/grafo7174.74.lgr N74 E96 M0.155 R20
./instances/Rome/grafo7232.38.lgr N38 E53 M0.101 R14
./instances/Rome/grafo5352.44.lgr N44 E70 M0.121 R24
./instances/Rome/grafo1233.70.lgr N70 E94 M0.147 R23
./instances/Rome/grafo4588.56.lgr N56 E74 M0.127 R18
./instances/Rome/grafo9474.70.lgr N70 E90 M0.198 R17
./instances/Rome/grafo126.22.lgr N22 E30 M0.066 R7
./instances/Rome/grafo3857.39.lgr N39 E51 M0.105 R13
./instances/Rome/grafo4671.62.lgr N62 E84 M0.128 R18
./instances/Rome/grafo5453.40.lgr N40 E57 M0.1 R15
./instances/Rome/grafo9395.79.lgr N79 E99 M0.159 R20
./instances/Rome/grafo1152.18.lgr N18 E24 M0.06 O R0
./instances/Rome/grafo9923.31.lgr N31 E41 M0.118 R11
./instances/Rome/grafo7858.83.lgr N83 E121 M0.167 R36
./instances/Rome/grafo9647.72.lgr N72 E92 M0.139 R20
./instances/Rome/grafo11012.96.lgr N96 E135 M0.208 R39
./instances/Rome/grafo4531.78.lgr N78 E109 M0.158 R32
./instances/Rome/grafo9560.80.lgr N80 E100 M0.145 R19
./instances/Rome/grafo3960.36.lgr N36 E41 M0.081 O R0
./instances/Rome/grafo1896.21.lgr N21 E25 M0.062 O R0
./instances/Rome/grafo264.17.lgr N17 E22 M0.068 O R0
./instances/Rome/grafo3498.41.lgr N41 E53 M0.097 R9
./instances/Rome/grafo10112.98.lgr N98 E137 M0.199 R36
./instances/Rome/grafo6076.34.lgr N34 E44 M0.084 O R0
./instances/Rome/grafo3451.43.lgr N43 E51 M0.108 R8
./instances/Rome/grafo961.10.lgr N10 E10 M0.028 O R0
./instances/Rome/grafo1745.17.lgr N17 E20 M0.056 O R0
./instances/Rome/grafo4246.62.lgr N62 E88 M0.125 R24
./instances/Rome/grafo9008.91.lgr N91 E136 M0.19 R43
./instances/Rome/grafo2854.23.lgr N23 E29 M0.067 O R0
./instances/Rome/grafo9860.40.lgr N40 E52 M0.094 R13
./instances/Rome/grafo10821.96.lgr N96 E115 M0.174 R20
./instances/Rome/grafo270.20.lgr N20 E30 M0.063 O R0
./instances/Rome/grafo6878.43.lgr N43 E48 M0.091 O R0
./instances/Rome/grafo1488.48.lgr N48 E58 M0.118 R11
./instances/Rome/grafo3794.41.lgr N41 E52 M0.096 R12
./instances/Rome/grafo7249.42.lgr N42 E56 M0.095 R13
./instances/Rome/grafo3184.91.lgr N91 E127 M0.189 R34
./instances/Rome/grafo4700.57.lgr N57 E76 M0.127 R17
./instances/Rome/grafo3124.34.lgr N34 E43 M0.094 R10
./instances/Rome/grafo5355.35.lgr N35 E41 M0.086 O R0
./instances/Rome/grafo11300.91.lgr N91 E126 M0.19 R36
./instances/Rome/grafo1799.26.lgr N26 E30 M0.074 O R0
./instances/Rome/grafo5788.64.lgr N64 E77 M0.138 R12
./instances/Rome/grafo6258.41.lgr N41 E57 M0.112 R15
./instances/Rome/grafo7234.46.lgr N46 E63 M0.106 R16
./instances/Rome/grafo2301.25.lgr N25 E37 M0.083 R11
./instances/Rome/grafo9780.77.lgr N77 E96 M0.15 R18
./instances/Rome/grafo7518.46.lgr N46 E69 M0.118 R22
./instances/Rome/grafo7899.78.lgr N78 E100 M0.143 R19
./instances/Rome/grafo6172.41.lgr N41 E50 M0.089 O R0
./instances/Rome/grafo6296.43.lgr N43 E59 M0.103 R16
./instances/Rome/grafo5550.42.lgr N42 E57 M0.104 R14
./instances/Rome/grafo6033.43.lgr N43 E50 M0.1 R8
./instances/Rome/grafo4581.67.lgr N67 E82 M0.133 R16
./instances/Rome/grafo9335.78.lgr N78 E104 M0.152 R26
./instances/Rome/grafo6969.59.lgr N59 E79 M0.138 R21
./instances/Rome/grafo11059.98.lgr N98 E129 M0.175 R32
./instances/Rome/grafo10181.93.lgr N93 E133 M0.186 R38
./instances/Rome/grafo7958.61.lgr N61 E87 M0.126 R24
./instances/Rome/grafo11104.95.lgr N95 E135 M0.189 R39
./instances/Rome/grafo2329.21.lgr N21 E24 M0.063 O R0
./instances/Rome/grafo118.43.lgr N43 E58 M0.119 R14
./instances/Rome/grafo10343.94.lgr N94 E118 M0.185 R22
./instances/Rome/grafo11416.35.lgr N35 E38 M0.096 O R0
./instances/Rome/grafo9236.80.lgr N80 E120 M0.162 R40
./instances/Rome/grafo11118.99.lgr N99 E125 M0.18 R25
./instances/Rome/grafo2685.44.lgr N44 E52 M0.094 O R0
./instances/Rome/grafo9844.82.lgr N82 E103 M0.158 R21
./instances/Rome/grafo5288.36.lgr N36 E42 M0.088 O R0
./instances/Rome/grafo2441.16.lgr N16 E20 M0.057 O R0
./instances/Rome/grafo1622.19.lgr N19 E20 M0.039 O R0
./instances/Rome/grafo5023.55.lgr N55 E78 M0.129 R22
./instances/Rome/grafo1627.30.lgr N30 E40 M0.089 R9
./instances/Rome/grafo6735.65.lgr N65 E88 M0.139 R21
./instances/Rome/grafo1578.27.lgr N27 E30 M0.082 O R0
./instances/Rome/grafo2147.17.lgr N17 E20 M0.059 O R0
./instances/Rome/grafo9556.62.lgr N62 E87 M0.139 R24
./instances/Rome/grafo6885.44.lgr N44 E56 M0.096 R13
./instances/Rome/grafo9050.75.lgr N75 E94 M0.148 R19
./instances/Rome/grafo1610.48.lgr N48 E66 M0.148 R15
./instances/Rome/grafo1165.16.lgr N16 E23 M0.058 O R0
./instances/Rome/grafo7492.38.lgr N38 E57 M0.095 R18
./instances/Rome/grafo3606.46.lgr N46 E54 M0.113 O R0
./instances/Rome/grafo3701.41.lgr N41 E58 M0.115 R18
./instances/Rome/grafo4300.60.lgr N60 E82 M0.131 R20
./instances/Rome/grafo9695.77.lgr N77 E102 M0.151 R25
./instances/Rome/grafo9642.69.lgr N69 E91 M0.145 R22
./instances/Rome/grafo7733.46.lgr N46 E56 M0.102 O R0
./instances/Rome/grafo9531.84.lgr N84 E111 M0.178 R26
./instances/Rome/grafo5369.36.lgr N36 E44 M0.094 R9
./instances/Rome/grafo2044.33.lgr N33 E43 M0.085 O R0
./instances/Rome/grafo1683.11.lgr N11 E19 M0.06 R7
./instances/Rome/grafo4989.75.lgr N75 E99 M0.152 R24
./instances/Rome/grafo2364.23.lgr N23 E26 M0.065 O R0
./instances/Rome/grafo4576.71.lgr N71 E92 M0.137 R19
./instances/Rome/grafo6114.31.lgr N31 E39 M0.097 R9
./instances/Rome/grafo4865.80.lgr N80 E117 M0.163 R38
./instances/Rome/grafo11080.93.lgr N93 E126 M0.177 R32
./instances/Rome/grafo11286.92.lgr N92 E117 M0.207 R23
./instances/Rome/grafo7073.43.lgr N43 E51 M0.093 O R0
./instances/Rome/grafo7437.44.lgr N44 E52 M0.105 O R0
./instances/Rome/grafo4511.77.lgr N77 E103 M0.163 R26
./instances/Rome/grafo4977.65.lgr N65 E91 M0.126 R24
./instances/Rome/grafo4768.51.lgr N51 E57 M0.112 O R0
./instances/Rome/grafo8272.83.lgr N83 E120 M0.167 R35
./instances/Rome/grafo3051.20.lgr N20 E23 M0.06 O R0
./instances/Rome/grafo9116.80.lgr N80 E118 M0.181 R37
./instances/Rome/grafo259.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo1573.29.lgr N29 E34 M0.091 O R0
./instances/Rome/grafo6180.41.lgr N41 E50 M0.092 O R0
./instances/Rome/grafo7800.61.lgr N61 E84 M0.135 R22
./instances/Rome/grafo1144.16.lgr N16 E21 M0.062 R4
./instances/Rome/grafo3697.49.lgr N49 E68 M0.107 R19
./instances/Rome/grafo2385.13.lgr N13 E14 M0.034 O R0
./instances/Rome/grafo410.14.lgr N14 E16 M0.052 O R0
./instances/Rome/grafo10419.91.lgr N91 E132 M0.193 R41
./instances/Rome/grafo9262.72.lgr N72 E96 M0.136 R24
./instances/Rome/grafo9606.87.lgr N87 E116 M0.165 R28
./instances/Rome/grafo445.22.lgr N22 E25 M0.079 O R0
./instances/Rome/grafo9775.61.lgr N61 E79 M0.131 R17
./instances/Rome/grafo2488.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo8168.76.lgr N76 E102 M0.162 R26
./instances/Rome/grafo10957.92.lgr N92 E122 M0.181 R29
./instances/Rome/grafo10752.35.lgr N35 E42 M0.087 R7
./instances/Rome/grafo3503.57.lgr N57 E75 M0.145 R17
./instances/Rome/grafo1932.13.lgr N13 E17 M0.055 O R0
./instances/Rome/grafo4411.64.lgr N64 E79 M0.129 R15
./instances/Rome/grafo11083.37.lgr N37 E49 M0.089 R12
./instances/Rome/grafo5663.34.lgr N34 E39 M0.096 O R0
./instances/Rome/grafo8371.96.lgr N96 E130 M0.196 R35
./instances/Rome/grafo3559.48.lgr N48 E69 M0.112 R21
./instances/Rome/grafo1785.37.lgr N37 E44 M0.088 O R0
./instances/Rome/grafo3817.58.lgr N58 E87 M0.133 R25
./instances/Rome/grafo6869.43.lgr N43 E57 M0.1 R12
./instances/Rome/grafo11336.36.lgr N36 E47 M0.094 R12
./instances/Rome/grafo9247.79.lgr N79 E99 M0.15 R21
./instances/Rome/grafo9850.95.lgr N95 E128 M0.191 R29
./instances/Rome/grafo1653.18.lgr N18 E18 M0.034 O R0
./instances/Rome/grafo6719.42.lgr N42 E59 M0.104 R17
./instances/Rome/grafo6540.56.lgr N56 E79 M0.121 R22
./instances/Rome/grafo7012.42.lgr N42 E59 M0.102 R15
./instances/Rome/grafo182.23.lgr N23 E25 M0.064 O R0
./instances/Rome/grafo1290.27.lgr N27 E35 M0.08 O R0
./instances/Rome/grafo7320.38.lgr N38 E58 M0.113 R17
./instances/Rome/grafo499.37.lgr N37 E48 M0.1 R10
./instances/Rome/grafo8132.69.lgr N69 E95 M0.156 R26
./instances/Rome/grafo3517.55.lgr N55 E66 M0.167 R11
./instances/Rome/grafo7961.63.lgr N63 E76 M0.141 R11
./instances/Rome/grafo5460.80.lgr N80 E113 M0.155 R33
./instances/Rome/grafo11055.98.lgr N98 E126 M0.209 R29
./instances/Rome/grafo1930.13.lgr N13 E13 M0.032 O R0
./instances/Rome/grafo2666.61.lgr N61 E68 M0.124 R8
./instances/Rome/grafo1201.28.lgr N28 E38 M0.081 R9
./instances/Rome/grafo5014.61.lgr N61 E89 M0.136 R25
./instances/Rome/grafo808.12.lgr N12 E11 M0.031 O R0
./instances/Rome/grafo4363.77.lgr N77 E102 M0.163 R23
./instances/Rome/grafo2307.18.lgr N18 E23 M0.06 O R0
./instances/Rome/grafo1907.16.lgr N16 E18 M0.03 O R0
./instances/Rome/grafo773.12.lgr N12 E14 M0.06 O R0
./instances/Rome/grafo7334.43.lgr N43 E63 M0.104 R20
./instances/Rome/grafo7646.50.lgr N50 E62 M0.111 R12
./instances/Rome/grafo10403.38.lgr N38 E53 M0.106 R15
./instances/Rome/grafo6460.40.lgr N40 E56 M0.098 R15
./instances/Rome/grafo980.20.lgr N20 E20 M0.039 O R0
./instances/Rome/grafo10805.98.lgr N98 E135 M0.187 R38
./instances/Rome/grafo3576.37.lgr N37 E49 M0.098 R11
./instances/Rome/grafo5349.39.lgr N39 E53 M0.108 R15
./instances/Rome/grafo6631.46.lgr N46 E55 M0.133 R10
./instances/Rome/grafo2204.13.lgr N13 E13 M0.035 O R0
./instances/Rome/grafo9394.64.lgr N64 E87 M0.13 R22
./instances/Rome/grafo6831.47.lgr N47 E65 M0.14 R15
./instances/Rome/grafo7951.81.lgr N81 E99 M0.149 R18
./instances/Rome/grafo7985.93.lgr N93 E126 M0.199 R33
./instances/Rome/grafo4589.73.lgr N73 E99 M0.159 R24
./instances/Rome/grafo9333.80.lgr N80 E112 M0.169 R30
./instances/Rome/grafo7942.83.lgr N83 E121 M0.169 R36
./instances/Rome/grafo6360.40.lgr N40 E57 M0.103 R16
./instances/Rome/grafo2144.12.lgr N12 E18 M0.057 O R0
./instances/Rome/grafo8494.90.lgr N90 E119 M0.18 R29
./instances/Rome/grafo10769.36.lgr N36 E48 M0.088 R12
./instances/Rome/grafo10721.96.lgr N96 E125 M0.176 R29
./instances/Rome/grafo11283.40.lgr N40 E52 M0.104 R12
./instances/Rome/grafo1676.20.lgr N20 E22 M0.06 O R0
./instances/Rome/grafo3520.40.lgr N40 E48 M0.099 R8
./instances/Rome/grafo1933.22.lgr N22 E26 M0.067 O R0
./instances/Rome/grafo8538.80.lgr N80 E114 M0.158 R33
./instances/Rome/grafo614.25.lgr N25 E29 M0.069 O R0
./instances/Rome/grafo6712.37.lgr N37 E39 M0.079 O R0
./instances/Rome/grafo9677.68.lgr N68 E97 M0.16 R27
./instances/Rome/grafo6597.49.lgr N49 E71 M0.117 R18
./instances/Rome/grafo4929.81.lgr N81 E99 M0.152 R18
./instances/Rome/grafo9279.72.lgr N72 E109 M0.151 R36
./instances/Rome/grafo10633.100.lgr N100 E138 M0.2 R37
./instances/Rome/grafo3679.39.lgr N39 E43 M0.099 R5
./instances/Rome/grafo5507.46.lgr N46 E62 M0.113 R16
./instances/Rome/grafo1014.14.lgr N14 E18 M0.059 O R0
./instances/Rome/grafo2616.25.lgr N25 E29 M0.061 O R0
./instances/Rome/grafo590.15.lgr N15 E22 M0.073 O R0
./instances/Rome/grafo2693.13.lgr N13 E13 M0.061 O R0
./instances/Rome/grafo2575.13.lgr N13 E13 M0.03 O R0
./instances/Rome/grafo3913.43.lgr N43 E65 M0.111 R20
./instances/Rome/grafo8048.68.lgr N68 E94 M0.15 R25
./instances/Rome/grafo5677.42.lgr N42 E58 M0.098 R14
./instances/Rome/grafo9288.67.lgr N67 E93 M0.146 R24
./instances/Rome/grafo5110.58.lgr N58 E85 M0.124 R26
./instances/Rome/grafo4240.61.lgr N61 E82 M0.133 R21
./instances/Rome/grafo2910.14.lgr N14 E16 M0.053 O R0
./instances/Rome/grafo8623.74.lgr N74 E98 M0.154 R24
./instances/Rome/grafo1783.30.lgr N30 E37 M0.079 R7
./instances/Rome/grafo9745.84.lgr N84 E114 M0.175 R30
./instances/Rome/grafo5888.37.lgr N37 E50 M0.097 R13
./instances/Rome/grafo6494.62.lgr N62 E81 M0.139 R19
./instances/Rome/grafo7887.68.lgr N68 E96 M0.143 R26
./instances/Rome/grafo8054.85.lgr N85 E118 M0.155 R33
./instances/Rome/grafo6778.37.lgr N37 E45 M0.094 O R0
./instances/Rome/grafo4031.41.lgr N41 E62 M0.119 R21
./instances/Rome/grafo7918.84.lgr N84 E135 M0.188 R46
./instances/Rome/grafo9858.34.lgr N34 E45 M0.088 O R0
./instances/Rome/grafo7857.90.lgr N90 E120 M0.194 R28
./instances/Rome/grafo4231.62.lgr N62 E83 M0.134 R20
./instances/Rome/grafo2751.16.lgr N16 E25 M0.059 O R0
./instances/Rome/grafo7242.37.lgr N37 E53 M0.094 R14
./instances/Rome/grafo6963.45.lgr N45 E58 M0.101 R13
./instances/Rome/grafo9973.96.lgr N96 E144 M0.184 R47
./instances/Rome/grafo10035.38.lgr N38 E47 M0.091 R8
./instances/Rome/grafo9235.72.lgr N72 E93 M0.136 R20
./instances/Rome/grafo10147.94.lgr N94 E132 M0.196 R38
./instances/Rome/grafo441.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo398.26.lgr N26 E27 M0.069 O R0
./instances/Rome/grafo4125.55.lgr N55 E74 M0.126 R17
./instances/Rome/grafo8483.76.lgr N76 E100 M0.148 R25
./instances/Rome/grafo1599.29.lgr N29 E33 M0.074 O R0
./instances/Rome/grafo10523.97.lgr N97 E139 M0.199 R41
./instances/Rome/grafo885.18.lgr N18 E24 M0.061 O R0
./instances/Rome/grafo2007.39.lgr N39 E51 M0.097 R11
./instances/Rome/grafo2771.33.lgr N33 E42 M0.085 O R0
./instances/Rome/grafo4037.35.lgr N35 E40 M0.095 O R0
./instances/Rome/grafo2016.25.lgr N25 E33 M0.083 R9
./instances/Rome/grafo7155.60.lgr N60 E70 M0.121 O R0
./instances/Rome/grafo5022.67.lgr N67 E103 M0.145 R36
./instances/Rome/grafo10462.36.lgr N36 E40 M0.086 O R0
./instances/Rome/grafo1101.25.lgr N25 E37 M0.08 R10
./instances/Rome/grafo3600.43.lgr N43 E61 M0.103 R18
./instances/Rome/grafo5885.46.lgr N46 E58 M0.104 R13
./instances/Rome/grafo9122.79.lgr N79 E111 M0.16 R31
./instances/Rome/grafo273.11.lgr N11 E10 M0.045 O R0
./instances/Rome/grafo5617.45.lgr N45 E54 M0.109 R10
./instances/Rome/grafo154.33.lgr N33 E34 M0.061 O R0
./instances/Rome/grafo8887.89.lgr N89 E124 M0.17 R34
./instances/Rome/grafo5563.42.lgr N42 E52 M0.111 R10
./instances/Rome/grafo825.15.lgr N15 E17 M0.057 O R0
./instances/Rome/grafo10985.96.lgr N96 E128 M0.183 R31
./instances/Rome/grafo3825.49.lgr N49 E66 M0.117 R16
./instances/Rome/grafo6247.88.lgr N88 E114 M0.182 R27
./instances/Rome/grafo761.13.lgr N13 E13 M0.034 O R0
./instances/Rome/grafo3926.54.lgr N54 E69 M0.125 R15
./instances/Rome/grafo7153.85.lgr N85 E120 M0.182 R33
./instances/Rome/grafo2348.37.lgr N37 E46 M0.091 R10
./instances/Rome/grafo2475.34.lgr N34 E47 M0.094 R11
./instances/Rome/grafo6129.45.lgr N45 E55 M0.141 R9
./instances/Rome/grafo1521.24.lgr N24 E38 M0.082 R11
./instances/Rome/grafo6613.59.lgr N59 E83 M0.136 R21
./instances/Rome/grafo5903.38.lgr N38 E48 M0.093 R10
./instances/Rome/grafo2466.14.lgr N14 E13 M0.033 O R0
./instances/Rome/grafo5095.62.lgr N62 E90 M0.131 R25
./instances/Rome/grafo542.12.lgr N12 E14 M0.05 O R0
./instances/Rome/grafo8045.68.lgr N68 E89 M0.138 R19
./instances/Rome/grafo7537.41.lgr N41 E55 M0.104 R15
./instances/Rome/grafo2226.39.lgr N39 E63 M0.112 R22
./instances/Rome/grafo6469.47.lgr N47 E70 M0.128 R22
./instances/Rome/grafo11613.100.lgr N100 E125 M0.177 R26
./instances/Rome/grafo4558.70.lgr N70 E92 M0.15 R22
./instances/Rome/grafo3342.61.lgr N61 E90 M0.13 R28
./instances/Rome/grafo4751.57.lgr N57 E71 M0.127 R14
./instances/Rome/grafo4065.39.lgr N39 E47 M0.097 R8
./instances/Rome/grafo2563.14.lgr N14 E17 M0.055 O R0
./instances/Rome/grafo2358.34.lgr N34 E41 M0.088 R8
./instances/Rome/grafo11260.36.lgr N36 E41 M0.084 O R0
./instances/Rome/grafo2294.16.lgr N16 E17 M0.061 O R0
./instances/Rome/grafo2423.21.lgr N21 E26 M0.054 O R0
./instances/Rome/grafo7310.47.lgr N47 E61 M0.119 R14
./instances/Rome/grafo10442.97.lgr N97 E125 M0.184 R26
./instances/Rome/grafo9368.72.lgr N72 E93 M0.148 R20
./instances/Rome/grafo1949.29.lgr N29 E34 M0.074 O R0
./instances/Rome/grafo7607.42.lgr N42 E60 M0.102 R18
./instances/Rome/grafo3447.35.lgr N35 E42 M0.091 O R0
./instances/Rome/grafo5633.45.lgr N45 E55 M0.105 R11
./instances/Rome/grafo4283.56.lgr N56 E74 M0.131 R18
./instances/Rome/grafo6254.37.lgr N37 E46 M0.089 R10
./instances/Rome/grafo9132.62.lgr N62 E76 M0.123 R13
./instances/Rome/grafo10188.38.lgr N38 E48 M0.092 R11
./instances/Rome/grafo5430.41.lgr N41 E49 M0.103 R8
./instances/Rome/grafo7612.54.lgr N54 E78 M0.129 R22
./instances/Rome/grafo8454.78.lgr N78 E98 M0.153 R21
./instances/Rome/grafo2972.25.lgr N25 E29 M0.061 O R0
./instances/Rome/grafo493.12.lgr N12 E12 M0.03 O R0
./instances/Rome/grafo5807.32.lgr N32 E41 M0.12 R10
./instances/Rome/grafo10261.96.lgr N96 E123 M0.176 R25
./instances/Rome/grafo3403.37.lgr N37 E42 M0.085 O R0
./instances/Rome/grafo2819.22.lgr N22 E25 M0.063 O R0
./instances/Rome/grafo10742.99.lgr N99 E130 M0.191 R31
./instances/Rome/grafo4354.76.lgr N76 E106 M0.151 R28
./instances/Rome/grafo10263.97.lgr N97 E123 M0.259 R26
./instances/Rome/grafo1257.31.lgr N31 E50 M0.087 R15
./instances/Rome/grafo4070.36.lgr N36 E43 M0.101 R7
./instances/Rome/grafo10153.100.lgr N100 E136 M0.239 R34
./instances/Rome/grafo2993.23.lgr N23 E28 M0.093 O R0
./instances/Rome/grafo1983.29.lgr N29 E37 M0.085 O R0
./instances/Rome/grafo10517.93.lgr N93 E133 M0.187 R37
./instances/Rome/grafo10680.95.lgr N95 E126 M0.217 R32
./instances/Rome/grafo1716.20.lgr N20 E23 M0.06 O R0
./instances/Rome/grafo830.27.lgr N27 E27 M0.045 O R0
./instances/Rome/grafo2473.22.lgr N22 E25 M0.061 O R0
./instances/Rome/grafo5056.58.lgr N58 E77 M0.128 R20
./instances/Rome/grafo9186.62.lgr N62 E82 M0.134 R20
./instances/Rome/grafo1859.32.lgr N32 E35 M0.081 O R0
./instances/Rome/grafo11411.37.lgr N37 E47 M0.102 R10
./instances/Rome/grafo3722.40.lgr N40 E58 M0.098 R16
./instances/Rome/grafo6550.83.lgr N83 E118 M0.176 R34
./instances/Rome/grafo8075.80.lgr N80 E111 M0.168 R29
./instances/Rome/grafo365.40.lgr N40 E47 M0.097 R8
./instances/Rome/grafo3730.47.lgr N47 E63 M0.114 R14
./instances/Rome/grafo5957.37.lgr N37 E39 M0.09 O R0
./instances/Rome/grafo7983.73.lgr N73 E95 M0.149 R21
./instances/Rome/grafo7819.87.lgr N87 E114 M0.172 R28
./instances/Rome/grafo7416.36.lgr N36 E47 M0.124 R10
./instances/Rome/grafo5951.34.lgr N34 E43 M0.09 R10
./instances/Rome/grafo1079.19.lgr N19 E18 M0.039 O R0
./instances/Rome/grafo3614.54.lgr N54 E75 M0.121 R19
./instances/Rome/grafo9742.92.lgr N92 E125 M0.182 R32
./instances/Rome/grafo2405.36.lgr N36 E47 M0.092 R11
./instances/Rome/grafo7024.45.lgr N45 E50 M0.097 O R0
./instances/Rome/grafo8234.70.lgr N70 E89 M0.191 R18
./instances/Rome/grafo8279.81.lgr N81 E112 M0.173 R30
./instances/Rome/grafo11168.34.lgr N34 E40 M0.078 O R0
./instances/Rome/grafo423.19.lgr N19 E21 M0.054 O R0
./instances/Rome/grafo2187.19.lgr N19 E22 M0.061 O R0
./instances/Rome/grafo8391.69.lgr N69 E87 M0.156 R15
./instances/Rome/grafo10365.97.lgr N97 E137 M0.193 R39
./instances/Rome/grafo2341.24.lgr N24 E29 M0.073 O R0
./instances/Rome/grafo11334.37.lgr N37 E49 M0.1 R12
./instances/Rome/grafo5647.78.lgr N78 E96 M0.145 R17
./instances/Rome/grafo2748.22.lgr N22 E29 M0.066 O R0
./instances/Rome/grafo6435.36.lgr N36 E50 M0.084 R15
./instances/Rome/grafo10963.97.lgr N97 E127 M0.188 R31
./instances/Rome/grafo865.28.lgr N28 E35 M0.082 O R0
./instances/Rome/grafo559.13.lgr N13 E15 M0.061 O R0
./instances/Rome/grafo11368.92.lgr N92 E113 M0.175 R21
./instances/Rome/grafo4408.69.lgr N69 E91 M0.133 R22
./instances/Rome/grafo10725.99.lgr N99 E129 M0.187 R30
./instances/Rome/grafo1057.16.lgr N16 E17 M0.035 O R0
./instances/Rome/grafo5235.32.lgr N32 E38 M0.088 R7
./instances/Rome/grafo1364.68.lgr N68 E87 M0.138 R19
./instances/Rome/grafo9107.63.lgr N63 E80 M0.145 R18
./instances/Rome/grafo1969.14.lgr N14 E14 M0.028 O R0
./instances/Rome/grafo211.14.lgr N14 E15 M0.031 O R0
./instances/Rome/grafo10350.96.lgr N96 E125 M0.187 R30
./instances/Rome/grafo8721.74.lgr N74 E97 M0.142 R23
./instances/Rome/grafo7881.61.lgr N61 E74 M0.131 R13
./instances/Rome/grafo463.15.lgr N15 E22 M0.059 O R0
./instances/Rome/grafo2115.12.lgr N12 E15 M0.027 O R0
./instances/Rome/grafo6093.36.lgr N36 E43 M0.084 R8
./instances/Rome/grafo4625.66.lgr N66 E85 M0.136 R18
./instances/Rome/grafo5996.78.lgr N78 E103 M0.159 R24
./instances/Rome/grafo9392.71.lgr N71 E94 M0.139 R21
./instances/Rome/grafo2088.38.lgr N38 E54 M0.1 R16
./instances/Rome/grafo5435.60.lgr N60 E85 M0.137 R26
./instances/Rome/grafo6884.39.lgr N39 E51 M0.096 R12
./instances/Rome/grafo344.36.lgr N36 E47 M0.091 R10
./instances/Rome/grafo11507.91.lgr N91 E122 M0.18 R32
./instances/Rome/grafo7356.49.lgr N49 E71 M0.128 R19
./instances/Rome/grafo9141.60.lgr N60 E82 M0.132 R21
./instances/Rome/grafo5439.78.lgr N78 E106 M0.162 R25
./instances/Rome/grafo11526.91.lgr N91 E118 M0.171 R27
./instances/Rome/grafo1627.10.lgr N10 E15 M0.052 O R0
./instances/Rome/grafo10386.99.lgr N99 E132 M0.208 R30
./instances/Rome/grafo6344.47.lgr N47 E63 M0.11 R17
./instances/Rome/grafo1588.58.lgr N58 E66 M0.117 R7
./instances/Rome/grafo7064.44.lgr N44 E59 M0.111 R13
./instances/Rome/grafo631.16.lgr N16 E17 M0.039 O R0
./instances/Rome/grafo6824.38.lgr N38 E49 M0.108 R11
./instances/Rome/grafo422.17.lgr N17 E17 M0.035 O R0
./instances/Rome/grafo2071.37.lgr N37 E58 M0.095 R19
./instances/Rome/grafo762.27.lgr N27 E31 M0.068 O R0
./instances/Rome/grafo815.15.lgr N15 E15 M0.032 O R0
./instances/Rome/grafo7207.55.lgr N55 E77 M0.12 R23
./instances/Rome/grafo2319.14.lgr N14 E16 M0.054 O R0
./instances/Rome/grafo1586.25.lgr N25 E29 M0.063 O R0
./instances/Rome/grafo7464.81.lgr N81 E108 M0.158 R24
./instances/Rome/grafo8951.93.lgr N93 E125 M0.163 R29
./instances/Rome/grafo5010.56.lgr N56 E71 M0.142 R15
./instances/Rome/grafo218.17.lgr N17 E22 M0.064 O R0
./instances/Rome/grafo10037.39.lgr N39 E50 M0.085 R11
./instances/Rome/grafo5881.62.lgr N62 E80 M0.134 R18
./instances/Rome/grafo6520.84.lgr N84 E110 M0.234 R22
./instances/Rome/grafo7252.40.lgr N40 E64 M0.112 R21
./instances/Rome/grafo5901.35.lgr N35 E50 M0.091 R14
./instances/Rome/grafo7679.41.lgr N41 E51 M0.095 R11
./instances/Rome/grafo10193.38.lgr N38 E46 M0.099 R9
./instances/Rome/grafo10282.40.lgr N40 E59 M0.11 R16
./instances/Rome/grafo5396.59.lgr N59 E84 M0.139 R25
./instances/Rome/grafo7950.62.lgr N62 E86 M0.131 R21
./instances/Rome/grafo3208.53.lgr N53 E80 M0.12 R26
./instances/Rome/grafo6858.43.lgr N43 E61 M0.106 R17
./instances/Rome/grafo406.13.lgr N13 E15 M0.058 O R0
./instances/Rome/grafo4979.68.lgr N68 E97 M0.151 R26
./instances/Rome/grafo3145.36.lgr N36 E45 M0.094 R10
./instances/Rome/grafo1784.32.lgr N32 E36 M0.085 R5
./instances/Rome/grafo9416.67.lgr N67 E90 M0.144 R22
./instances/Rome/grafo3043.36.lgr N36 E42 M0.09 O R0
./instances/Rome/grafo3341.37.lgr N37 E50 M0.102 R13
./instances/Rome/grafo3702.57.lgr N57 E70 M0.127 R12
./instances/Rome/grafo3659.44.lgr N44 E55 M0.095 R11
./instances/Rome/grafo327.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo11499.35.lgr N35 E39 M0.087 O R0
./instances/Rome/grafo4463.59.lgr N59 E76 M0.141 R17
./instances/Rome/grafo8347.69.lgr N69 E76 M0.124 O R0
./instances/Rome/grafo4596.59.lgr N59 E83 M0.142 R21
./instances/Rome/grafo4516.59.lgr N59 E79 M0.123 R20
./instances/Rome/grafo5960.55.lgr N55 E79 M0.127 R23
./instances/Rome/grafo8697.74.lgr N74 E94 M0.147 R20
./instances/Rome/grafo2403.15.lgr N15 E19 M0.054 O R0
./instances/Rome/grafo4519.75.lgr N75 E98 M0.171 R21
./instances/Rome/grafo11048.94.lgr N94 E128 M0.183 R33
./instances/Rome/grafo3108.24.lgr N24 E25 M0.041 O R0
./instances/Rome/grafo4186.57.lgr N57 E72 M0.16 R15
./instances/Rome/grafo3991.57.lgr N57 E81 M0.123 R23
./instances/Rome/grafo8631.87.lgr N87 E124 M0.169 R38
./instances/Rome/grafo1617.67.lgr N67 E80 M0.14 R13
./instances/Rome/grafo9767.76.lgr N76 E103 M0.162 R28
./instances/Rome/grafo1159.26.lgr N26 E33 M0.076 R6
./instances/Rome/grafo6930.39.lgr N39 E58 M0.099 R18
./instances/Rome/grafo162.24.lgr N24 E32 M0.07 O R0
./instances/Rome/grafo6376.48.lgr N48 E62 M0.116 R11
./instances/Rome/grafo11671.39.lgr N39 E52 M0.114 R13
./instances/Rome/grafo6507.59.lgr N59 E80 M0.134 R21
./instances/Rome/grafo10287.92.lgr N92 E111 M0.165 R19
./instances/Rome/grafo9379.61.lgr N61 E76 M0.131 R14
./instances/Rome/grafo5997.62.lgr N62 E93 M0.142 R28
./instances/Rome/grafo9502.75.lgr N75 E111 M0.161 R36
./instances/Rome/grafo5494.54.lgr N54 E73 M0.134 R19
./instances/Rome/grafo2838.36.lgr N36 E41 M0.092 O R0
./instances/Rome/grafo10581.98.lgr N98 E128 M0.178 R29
./instances/Rome/grafo3290.53.lgr N53 E74 M0.117 R19
./instances/Rome/grafo7032.41.lgr N41 E53 M0.085 R11
./instances/Rome/grafo6779.77.lgr N77 E99 M0.153 R21
./instances/Rome/grafo9908.91.lgr N91 E118 M0.174 R27
./instances/Rome/grafo3489.63.lgr N63 E85 M0.141 R22
./instances/Rome/grafo3482.98.lgr N98 E134 M0.21 R35
./instances/Rome/grafo8382.69.lgr N69 E85 M0.128 R16
./instances/Rome/grafo11597.37.lgr N37 E49 M0.091 R12
./instances/Rome/grafo4813.60.lgr N60 E74 M0.166 R13
./instances/Rome/grafo664.22.lgr N22 E26 M0.065 O R0
./instances/Rome/grafo282.14.lgr N14 E18 M0.061 O R0
./instances/Rome/grafo7529.93.lgr N93 E131 M0.181 R35
./instances/Rome/grafo448.11.lgr N11 E11 M0.028 O R0
./instances/Rome/grafo355.14.lgr N14 E13 M0.037 O R0
./instances/Rome/grafo9103.80.lgr N80 E108 M0.171 R29
./instances/Rome/grafo11062.99.lgr N99 E124 M0.199 R24
./instances/Rome/grafo543.12.lgr N12 E12 M0.031 O R0
./instances/Rome/grafo4047.41.lgr N41 E48 M0.109 O R0
./instances/Rome/grafo427.26.lgr N26 E34 M0.066 O R0
./instances/Rome/grafo3381.40.lgr N40 E53 M0.1 R13
./instances/Rome/grafo7816.67.lgr N67 E98 M0.153 R27
./instances/Rome/grafo1798.23.lgr N23 E31 M0.069 O R0
./instances/Rome/grafo11594.37.lgr N37 E41 M0.085 O R0
./instances/Rome/grafo7556.54.lgr N54 E76 M0.131 R21
./instances/Rome/grafo616.19.lgr N19 E28 M0.056 O R0
./instances/Rome/grafo9374.65.lgr N65 E85 M0.139 R20
./instances/Rome/grafo10758.96.lgr N96 E142 M0.219 R44
./instances/Rome/grafo6821.47.lgr N47 E68 M0.123 R20
./instances/Rome/grafo8236.72.lgr N72 E92 M0.145 R20
./instances/Rome/grafo3116.40.lgr N40 E47 M0.089 O R0
./instances/Rome/grafo2218.13.lgr N13 E13 M0.038 O R0
./instances/Rome/grafo1214.26.lgr N26 E26 M0.046 O R0
./instances/Rome/grafo2657.49.lgr N49 E59 M0.115 R10
./instances/Rome/grafo8431.73.lgr N73 E100 M0.147 R24
./instances/Rome/grafo4916.78.lgr N78 E117 M0.16 R39
./instances/Rome/grafo680.37.lgr N37 E44 M0.097 O R0
./instances/Rome/grafo4964.49.lgr N49 E63 M0.109 R15
./instances/Rome/grafo8303.72.lgr N72 E103 M0.147 R30
./instances/Rome/grafo6656.38.lgr N38 E46 M0.093 O R0
./instances/Rome/grafo1772.15.lgr N15 E25 M0.058 O R0
./instances/Rome/grafo5238.32.lgr N32 E37 M0.078 O R0
./instances/Rome/grafo11034.95.lgr N95 E132 M0.214 R37
./instances/Rome/grafo9256.79.lgr N79 E98 M0.156 R20
./instances/Rome/grafo9166.81.lgr N81 E119 M0.16 R38
./instances/Rome/grafo4521.66.lgr N66 E92 M0.133 R22
./instances/Rome/grafo3847.35.lgr N35 E38 M0.089 O R0
./instances/Rome/grafo9084.72.lgr N72 E92 M0.136 R18
./instances/Rome/grafo3314.39.lgr N39 E51 M0.093 R12
./instances/Rome/grafo907.10.lgr N10 E10 M0.033 O R0
./instances/Rome/grafo4864.58.lgr N58 E73 M0.126 R15
./instances/Rome/grafo6707.49.lgr N49 E64 M0.123 R15
./instances/Rome/grafo4447.61.lgr N61 E75 M0.134 R15
./instances/Rome/grafo2043.35.lgr N35 E45 M0.089 R9
./instances/Rome/grafo5411.77.lgr N77 E100 M0.188 R24
./instances/Rome/grafo7491.45.lgr N45 E61 M0.111 R17
./instances/Rome/grafo8897.88.lgr N88 E131 M0.185 R38
./instances/Rome/grafo6559.38.lgr N38 E47 M0.098 O R0
./instances/Rome/grafo9495.67.lgr N67 E96 M0.155 R29
./instances/Rome/grafo8594.84.lgr N84 E115 M0.176 R31
./instances/Rome/grafo2357.23.lgr N23 E22 M0.045 O R0
./instances/Rome/grafo1719.13.lgr N13 E16 M0.05 O R0
./instances/Rome/grafo9172.86.lgr N86 E122 M0.166 R33
./instances/Rome/grafo4796.58.lgr N58 E73 M0.123 R15
./instances/Rome/grafo342.16.lgr N16 E20 M0.072 O R0
./instances/Rome/grafo2334.16.lgr N16 E21 M0.063 O R0
./instances/Rome/grafo10689.98.lgr N98 E140 M0.188 R39
./instances/Rome/grafo7591.44.lgr N44 E61 M0.107 R16
./instances/Rome/grafo10393.96.lgr N96 E139 M0.196 R41
./instances/Rome/grafo4373.60.lgr N60 E82 M0.126 R21
./instances/Rome/grafo7954.69.lgr N69 E103 M0.143 R32
./instances/Rome/grafo5354.42.lgr N42 E57 M0.104 R15
./instances/Rome/grafo5995.42.lgr N42 E59 M0.1 R17
./instances/Rome/grafo353.13.lgr N13 E13 M0.036 O R0
./instances/Rome/grafo4170.58.lgr N58 E72 M0.12 R14
./instances/Rome/grafo1318.26.lgr N26 E36 M0.073 O R0
./instances/Rome/grafo6981.54.lgr N54 E74 M0.131 R21
./instances/Rome/grafo1875.17.lgr N17 E22 M0.059 O R0
./instances/Rome/grafo8073.82.lgr N82 E122 M0.183 R35
./instances/Rome/grafo6440.49.lgr N49 E64 M0.113 R12
./instances/Rome/grafo3756.90.lgr N90 E127 M0.177 R35
./instances/Rome/grafo8612.84.lgr N84 E119 M0.175 R33
./instances/Rome/grafo6794.48.lgr N48 E69 M0.121 R20
./instances/Rome/grafo1440.24.lgr N24 E32 M0.08 O R0
./instances/Rome/grafo3474.39.lgr N39 E51 M0.101 R12
./instances/Rome/grafo11519.39.lgr N39 E51 M0.092 O R0
./instances/Rome/grafo10165.96.lgr N96 E125 M0.232 R28
./instances/Rome/grafo3062.23.lgr N23 E37 M0.087 R11
./instances/Rome/grafo5939.33.lgr N33 E40 M0.081 O R0
./instances/Rome/grafo7367.44.lgr N44 E54 M0.099 R11
./instances/Rome/grafo3376.61.lgr N61 E86 M0.132 R23
./instances/Rome/grafo6446.57.lgr N57 E68 M0.124 R9
./instances/Rome/grafo6210.49.lgr N49 E63 M0.11 R15
./instances/Rome/grafo10050.97.lgr N97 E133 M0.189 R35
./instances/Rome/grafo3373.48.lgr N48 E74 M0.127 R24
./instances/Rome/grafo10637.94.lgr N94 E139 M0.187 R44
./instances/Rome/grafo1353.49.lgr N49 E54 M0.096 O R0
./instances/Rome/grafo8954.91.lgr N91 E132 M0.193 R40
./instances/Rome/grafo5809.36.lgr N36 E45 M0.097 R9
./instances/Rome/grafo7655.49.lgr N49 E65 M0.112 R15
./instances/Rome/grafo10695.98.lgr N98 E138 M0.194 R39
./instances/Rome/grafo5841.76.lgr N76 E100 M0.151 R24
./instances/Rome/grafo11427.35.lgr N35 E42 M0.119 O R0
./instances/Rome/grafo11448.91.lgr N91 E127 M0.174 R34
./instances/Rome/grafo9371.77.lgr N77 E103 M0.153 R26
./instances/Rome/grafo2587.24.lgr N24 E28 M0.06 O R0
./instances/Rome/grafo8812.99.lgr N99 E155 M0.222 R53
./instances/Rome/grafo4385.64.lgr N64 E85 M0.153 R20
./instances/Rome/grafo6816.84.lgr N84 E108 M0.164 R24
./instances/Rome/grafo3615.44.lgr N44 E56 M0.112 R11
./instances/Rome/grafo8533.60.lgr N60 E73 M0.136 R11
./instances/Rome/grafo148.28.lgr N28 E35 M0.074 O R0
./instances/Rome/grafo11328.32.lgr N32 E40 M0.068 O R0
./instances/Rome/grafo5102.51.lgr N51 E60 M0.119 R9
./instances/Rome/grafo149.41.lgr N41 E54 M0.095 R13
./instances/Rome/grafo1770.38.lgr N38 E45 M0.081 O R0
./instances/Rome/grafo1171.22.lgr N22 E25 M0.066 O R0
./instances/Rome/grafo8380.93.lgr N93 E126 M0.176 R34
./instances/Rome/grafo6716.46.lgr N46 E61 M0.108 R15
./instances/Rome/grafo6478.38.lgr N38 E51 M0.098 R12
./instances/Rome/grafo7441.43.lgr N43 E60 M0.107 R16
./instances/Rome/grafo753.26.lgr N26 E28 M0.066 O R0
./instances/Rome/grafo4600.51.lgr N51 E62 M0.103 O R0
./instances/Rome/grafo2407.33.lgr N33 E40 M0.081 O R0
./instances/Rome/grafo8158.81.lgr N81 E113 M0.164 R32
./instances/Rome/grafo5485.34.lgr N34 E43 M0.085 R8
./instances/Rome/grafo7459.42.lgr N42 E55 M0.096 R13
./instances/Rome/grafo2643.19.lgr N19 E22 M0.062 O R0
./instances/Rome/grafo6727.38.lgr N38 E49 M0.099 R9
./instances/Rome/grafo2491.18.lgr N18 E18 M0.036 O R0
./instances/Rome/grafo3380.46.lgr N46 E56 M0.095 O R0
./instances/Rome/grafo8259.72.lgr N72 E102 M0.151 R30
./instances/Rome/grafo8086.81.lgr N81 E118 M0.165 R34
./instances/Rome/grafo9616.63.lgr N63 E94 M0.152 R29
./instances/Rome/grafo2928.15.lgr N15 E17 M0.058 O R0
./instances/Rome/grafo4185.54.lgr N54 E71 M0.125 R17
./instances/Rome/grafo7251.40.lgr N40 E43 M0.092 O R0
./instances/Rome/grafo4188.58.lgr N58 E76 M0.123 R16
./instances/Rome/grafo2778.80.lgr N80 E101 M0.15 R21
./instances/Rome/grafo3512.33.lgr N33 E39 M0.085 O R0
./instances/Rome/grafo8122.72.lgr N72 E95 M0.137 R22
./instances/Rome/grafo2933.16.lgr N16 E18 M0.031 O R0
./instances/Rome/grafo6978.43.lgr N43 E70 M0.114 R26
./instances/Rome/grafo6484.45.lgr N45 E50 M0.103 O R0
./instances/Rome/grafo7212.42.lgr N42 E53 M0.096 R11
./instances/Rome/grafo7475.40.lgr N40 E53 M0.1 R12
./instances/Rome/grafo4967.55.lgr N55 E66 M0.119 R12
./instances/Rome/grafo3089.25.lgr N25 E34 M0.1 O R0
./instances/Rome/grafo5769.35.lgr N35 E40 M0.097 R6
./instances/Rome/grafo3415.49.lgr N49 E65 M0.111 R15
./instances/Rome/grafo8609.73.lgr N73 E101 M0.155 R26
./instances/Rome/grafo7882.67.lgr N67 E81 M0.134 R14
./instances/Rome/grafo2156.33.lgr N33 E41 M0.084 O R0
./instances/Rome/grafo2324.17.lgr N17 E21 M0.058 O R0
./instances/Rome/grafo9184.61.lgr N61 E85 M0.127 R25
./instances/Rome/grafo6403.41.lgr N41 E56 M0.089 R16
./instances/Rome/grafo7381.44.lgr N44 E65 M0.109 R18
./instances/Rome/grafo9237.82.lgr N82 E112 M0.154 R29
./instances/Rome/grafo8735.60.lgr N60 E86 M0.133 R25
./instances/Rome/grafo6653.49.lgr N49 E64 M0.112 R13
./instances/Rome/grafo11582.34.lgr N34 E34 M0.063 O R0
./instances/Rome/grafo7702.48.lgr N48 E69 M0.121 R20
./instances/Rome/grafo1950.24.lgr N24 E27 M0.06 O R0
./instances/Rome/grafo10568.39.lgr N39 E56 M0.102 R16
./instances/Rome/grafo6823.47.lgr N47 E61 M0.107 R14
./instances/Rome/grafo2875.22.lgr N22 E27 M0.064 O R0
./instances/Rome/grafo8300.84.lgr N84 E115 M0.177 R30
./instances/Rome/grafo5176.74.lgr N74 E100 M0.153 R23
./instances/Rome/grafo6574.47.lgr N47 E62 M0.11 R14
./instances/Rome/grafo1000.14.lgr N14 E20 M0.053 O R0
./instances/Rome/grafo2232.15.lgr N15 E16 M0.033 O R0
./instances/Rome/grafo639.14.lgr N14 E20 M0.05 O R0
./instances/Rome/grafo2022.28.lgr N28 E31 M0.064 O R0
./instances/Rome/grafo4015.47.lgr N47 E66 M0.111 R18
./instances/Rome/grafo236.15.lgr N15 E16 M0.032 O R0
./instances/Rome/grafo7159.54.lgr N54 E66 M0.121 R12
./instances/Rome/grafo7091.44.lgr N44 E56 M0.104 R12
./instances/Rome/grafo7068.49.lgr N49 E69 M0.113 R19
./instances/Rome/grafo5768.43.lgr N43 E50 M0.095 O R0
./instances/Rome/grafo10183.100.lgr N100 E132 M0.205 R30
./instances/Rome/grafo2671.24.lgr N24 E25 M0.05 O R0
./instances/Rome/grafo434.20.lgr N20 E23 M0.058 O R0
./instances/Rome/grafo10849.95.lgr N95 E138 M0.19 R36
./instances/Rome/grafo4039.60.lgr N60 E90 M0.136 R28
./instances/Rome/grafo2495.16.lgr N16 E23 M0.063 R6
./instances/Rome/grafo6297.45.lgr N45 E60 M0.106 R14
./instances/Rome/grafo6472.40.lgr N40 E57 M0.104 R16
./instances/Rome/grafo319.26.lgr N26 E28 M0.066 O R0
./instances/Rome/grafo1370.72.lgr N72 E89 M0.135 R17
./instances/Rome/grafo3130.41.lgr N41 E61 M0.095 R19
./instances/Rome/grafo4508.60.lgr N60 E77 M0.125 R15
./instances/Rome/grafo9268.78.lgr N78 E117 M0.164 R37
./instances/Rome/grafo7764.57.lgr N57 E83 M0.132 R24
./instances/Rome/grafo5987.43.lgr N43 E63 M0.115 R20
./instances/Rome/grafo2770.24.lgr N24 E29 M0.06 O R0
./instances/Rome/grafo11264.33.lgr N33 E42 M0.088 O R0
./instances/Rome/grafo9207.64.lgr N64 E99 M0.167 R33
./instances/Rome/grafo1989.31.lgr N31 E33 M0.079 O R0
./instances/Rome/grafo4080.37.lgr N37 E57 M0.095 R17
./instances/Rome/grafo2085.29.lgr N29 E30 M0.071 O R0
./instances/Rome/grafo1022.17.lgr N17 E18 M0.057 O R0
./instances/Rome/grafo4133.58.lgr N58 E89 M0.128 R28
./instances/Rome/grafo4112.34.lgr N34 E40 M0.083 O R0
./instances/Rome/grafo4523.74.lgr N74 E93 M0.134 R18
./instances/Rome/grafo1456.29.lgr N29 E43 M0.09 R12
./instances/Rome/grafo8065.82.lgr N82 E118 M0.175 R34
./instances/Rome/grafo10351.97.lgr N97 E140 M0.197 R41
./instances/Rome/grafo659.14.lgr N14 E17 M0.052 O R0
./instances/Rome/grafo490.40.lgr N40 E45 M0.082 O R0
./instances/Rome/grafo7022.58.lgr N58 E80 M0.133 R22
./instances/Rome/grafo9171.84.lgr N84 E124 M0.168 R40
./instances/Rome/grafo9842.89.lgr N89 E123 M0.177 R34
./instances/Rome/grafo399.15.lgr N15 E16 M0.035 O R0
./instances/Rome/grafo1808.15.lgr N15 E15 M0.03 O R0
./instances/Rome/grafo8663.75.lgr N75 E96 M0.142 R19
./instances/Rome/grafo644.14.lgr N14 E17 M0.053 O R0
./instances/Rome/grafo1314.25.lgr N25 E27 M0.064 O R0
./instances/Rome/grafo9451.61.lgr N61 E97 M0.138 R33
./instances/Rome/grafo8934.88.lgr N88 E124 M0.183 R35
./instances/Rome/grafo8902.89.lgr N89 E119 M0.17 R28
./instances/Rome/grafo9685.83.lgr N83 E117 M0.181 R33
./instances/Rome/grafo11638.33.lgr N33 E38 M0.092 O R0
./instances/Rome/grafo3196.53.lgr N53 E65 M0.121 R13
./instances/Rome/grafo11016.98.lgr N98 E145 M0.205 R46
./instances/Rome/grafo8193.88.lgr N88 E106 M0.16 R17
./instances/Rome/grafo10989.97.lgr N97 E126 M0.17 R30
./instances/Rome/grafo8376.70.lgr N70 E96 M0.15 R26
./instances/Rome/grafo5449.82.lgr N82 E101 M0.155 R20
./instances/Rome/grafo4579.53.lgr N53 E65 M0.122 R12
./instances/Rome/grafo8796.88.lgr N88 E122 M0.169 R34
./instances/Rome/grafo6086.33.lgr N33 E41 M0.079 O R0
./instances/Rome/grafo6892.39.lgr N39 E57 M0.096 R16
./instances/Rome/grafo7323.45.lgr N45 E60 M0.101 R14
./instances/Rome/grafo10303.96.lgr N96 E142 M0.207 R43
./instances/Rome/grafo6252.43.lgr N43 E62 M0.12 R17
./instances/Rome/grafo9805.71.lgr N71 E93 M0.141 R21
./instances/Rome/grafo9930.38.lgr N38 E49 M0.095 R11
./instances/Rome/grafo9402.64.lgr N64 E90 M0.138 R26
./instances/Rome/grafo11664.35.lgr N35 E38 M0.088 O R0
./instances/Rome/grafo9582.80.lgr N80 E101 M0.154 R21
./instances/Rome/grafo6790.46.lgr N46 E74 M0.117 R24
./instances/Rome/grafo7868.77.lgr N77 E99 M0.156 R23
./instances/Rome/grafo3140.55.lgr N55 E68 M0.13 R14
./instances/Rome/grafo568.20.lgr N20 E21 M0.046 O R0
./instances/Rome/grafo11394.90.lgr N90 E122 M0.169 R30
./instances/Rome/grafo2056.20.lgr N20 E22 M0.058 O R0
./instances/Rome/grafo6799.36.lgr N36 E42 M0.087 O R0
./instances/Rome/grafo190.20.lgr N20 E26 M0.071 R7
./instances/Rome/grafo909.47.lgr N47 E52 M0.099 O R0
./instances/Rome/grafo7365.45.lgr N45 E51 M0.099 O R0
./instances/Rome/grafo2673.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo8318.84.lgr N84 E110 M0.175 R27
./instances/Rome/grafo11341.33.lgr N33 E35 M0.082 O R0
./instances/Rome/grafo9012.91.lgr N91 E129 M0.176 R37
./instances/Rome/grafo826.22.lgr N22 E22 M0.058 O R0
./instances/Rome/grafo262.11.lgr N11 E12 M0.051 O R0
./instances/Rome/grafo858.23.lgr N23 E28 M0.062 O R0
./instances/Rome/grafo8299.74.lgr N74 E98 M0.194 R23
./instances/Rome/grafo10786.100.lgr N100 E131 M0.211 R32
./instances/Rome/grafo1843.12.lgr N12 E15 M0.053 O R0
./instances/Rome/grafo6926.42.lgr N42 E50 M0.096 R9
./instances/Rome/grafo750.12.lgr N12 E11 M0.033 O R0
./instances/Rome/grafo5415.62.lgr N62 E83 M0.132 R21
./instances/Rome/grafo3962.39.lgr N39 E50 M0.104 R9
./instances/Rome/grafo498.12.lgr N12 E16 M0.027 O R0
./instances/Rome/grafo1886.22.lgr N22 E21 M0.043 O R0
./instances/Rome/grafo10223.100.lgr N100 E135 M0.187 R35
./instances/Rome/grafo3274.52.lgr N52 E68 M0.119 R16
./instances/Rome/grafo1355.27.lgr N27 E32 M0.071 O R0
./instances/Rome/grafo7497.46.lgr N46 E67 M0.114 R19
./instances/Rome/grafo7553.36.lgr N36 E52 M0.087 R14
./instances/Rome/grafo6660.98.lgr N98 E134 M0.183 R37
./instances/Rome/grafo4280.58.lgr N58 E75 M0.148 R15
./instances/Rome/grafo9785.84.lgr N84 E108 M0.173 R23
./instances/Rome/grafo5834.31.lgr N31 E36 M0.076 O R0
./instances/Rome/grafo4707.54.lgr N54 E75 M0.132 R22
./instances/Rome/grafo7712.50.lgr N50 E67 M0.115 R15
./instances/Rome/grafo4273.73.lgr N73 E90 M0.151 R16
./instances/Rome/grafo2099.37.lgr N37 E44 M0.089 O R0
./instances/Rome/grafo1421.32.lgr N32 E45 M0.085 R12
./instances/Rome/grafo3198.60.lgr N60 E80 M0.131 R18
./instances/Rome/grafo9998.38.lgr N38 E47 M0.094 R8
./instances/Rome/grafo4901.58.lgr N58 E76 M0.122 R16
./instances/Rome/grafo3604.37.lgr N37 E48 M0.094 O R0
./instances/Rome/grafo295.15.lgr N15 E21 M0.059 R4
./instances/Rome/grafo4669.75.lgr N75 E96 M0.142 R20
./instances/Rome/grafo5053.60.lgr N60 E86 M0.13 R24
./instances/Rome/grafo7905.67.lgr N67 E101 M0.154 R31
./instances/Rome/grafo7363.39.lgr N39 E43 M0.085 O R0
./instances/Rome/grafo3731.47.lgr N47 E69 M0.118 R20
./instances/Rome/grafo6947.44.lgr N44 E55 M0.096 R11
./instances/Rome/grafo10621.37.lgr N37 E49 M0.1 R12
./instances/Rome/grafo2332.19.lgr N19 E20 M0.058 O R0
./instances/Rome/grafo2522.28.lgr N28 E35 M0.073 O R0
./instances/Rome/grafo1801.20.lgr N20 E23 M0.058 O R0
./instances/Rome/grafo3739.56.lgr N56 E67 M0.118 O R0
./instances/Rome/grafo3754.40.lgr N40 E45 M0.092 O R0
./instances/Rome/grafo4304.56.lgr N56 E65 M0.136 R10
./instances/Rome/grafo1139.15.lgr N15 E14 M0.041 O R0
./instances/Rome/grafo10868.96.lgr N96 E117 M0.179 R22
./instances/Rome/grafo4750.53.lgr N53 E64 M0.117 R10
./instances/Rome/grafo5699.85.lgr N85 E103 M0.161 R19
./instances/Rome/grafo4856.60.lgr N60 E80 M0.127 R20
./instances/Rome/grafo1792.16.lgr N16 E22 M0.06 O R0
./instances/Rome/grafo6363.48.lgr N48 E62 M0.117 R14
./instances/Rome/grafo7695.56.lgr N56 E79 M0.146 R21
./instances/Rome/grafo554.10.lgr N10 E9 M0.035 O R0
./instances/Rome/grafo5827.34.lgr N34 E40 M0.082 O R0
./instances/Rome/grafo1680.32.lgr N32 E44 M0.079 O R0
./instances/Rome/grafo1724.19.lgr N19 E21 M0.055 O R0
./instances/Rome/grafo4594.79.lgr N79 E104 M0.157 R24
./instances/Rome/grafo701.14.lgr N14 E20 M0.056 O R0
./instances/Rome/grafo3072.27.lgr N27 E35 M0.069 O R0
./instances/Rome/grafo3840.45.lgr N45 E59 M0.113 R12
./instances/Rome/grafo1519.44.lgr N44 E52 M0.098 O R0
./instances/Rome/grafo8702.91.lgr N91 E129 M0.195 R36
./instances/Rome/grafo5283.38.lgr N38 E61 M0.103 R22
./instances/Rome/grafo6218.34.lgr N34 E40 M0.084 O R0
./instances/Rome/grafo10846.40.lgr N40 E59 M0.102 R18
./instances/Rome/grafo3549.40.lgr N40 E57 M0.096 R17
./instances/Rome/grafo11224.34.lgr N34 E37 M0.08 O R0
./instances/Rome/grafo2601.17.lgr N17 E28 M0.07 R9
./instances/Rome/grafo6674.46.lgr N46 E62 M0.115 R15
./instances/Rome/grafo3301.53.lgr N53 E83 M0.12 R28
./instances/Rome/grafo3925.65.lgr N65 E91 M0.132 R26
./instances/Rome/grafo4093.39.lgr N39 E56 M0.095 R17
./instances/Rome/grafo10082.98.lgr N98 E125 M0.194 R28
./instances/Rome/grafo11004.98.lgr N98 E117 M0.175 R19
./instances/Rome/grafo6723.46.lgr N46 E64 M0.119 R16
./instances/Rome/grafo301.17.lgr N17 E22 M0.061 O R0
./instances/Rome/grafo11111.94.lgr N94 E127 M0.18 R33
./instances/Rome/grafo10791.34.lgr N34 E35 M0.079 O R0
./instances/Rome/grafo470.17.lgr N17 E19 M0.052 O R0
./instances/Rome/grafo3286.59.lgr N59 E83 M0.134 R21
./instances/Rome/grafo1259.29.lgr N29 E34 M0.076 O R0
./instances/Rome/grafo10148.97.lgr N97 E134 M0.206 R35
./instances/Rome/grafo8507.75.lgr N75 E88 M0.143 O R0
./instances/Rome/grafo7149.74.lgr N74 E93 M0.13 R19
./instances/Rome/grafo6049.36.lgr N36 E45 M0.09 R9
./instances/Rome/grafo9607.87.lgr N87 E116 M0.167 R28
./instances/Rome/grafo7460.45.lgr N45 E58 M0.111 R14
./instances/Rome/grafo4988.62.lgr N62 E79 M0.128 R17
./instances/Rome/grafo7447.98.lgr N98 E129 M0.179 R30
./instances/Rome/grafo4638.68.lgr N68 E98 M0.157 R28
./instances/Rome/grafo1431.52.lgr N52 E70 M0.107 R16
./instances/Rome/grafo824.12.lgr N12 E12 M0.032 O R0
./instances/Rome/grafo2428.19.lgr N19 E23 M0.056 O R0
./instances/Rome/grafo2886.21.lgr N21 E22 M0.063 O R0
./instances/Rome/grafo5531.37.lgr N37 E42 M0.094 O R0
./instances/Rome/grafo10833.98.lgr N98 E132 M0.189 R32
./instances/Rome/grafo6994.46.lgr N46 E64 M0.118 R16
./instances/Rome/grafo9569.70.lgr N70 E91 M0.14 R18
./instances/Rome/grafo3076.34.lgr N34 E39 M0.081 O R0
./instances/Rome/grafo413.20.lgr N20 E24 M0.058 O R0
./instances/Rome/grafo873.20.lgr N20 E25 M0.063 O R0
./instances/Rome/grafo3998.48.lgr N48 E56 M0.096 O R0
./instances/Rome/grafo8023.99.lgr N99 E125 M0.191 R27
./instances/Rome/grafo8087.84.lgr N84 E114 M0.177 R28
./instances/Rome/grafo3094.42.lgr N42 E49 M0.088 O R0
./instances/Rome/grafo5178.42.lgr N42 E58 M0.101 R16
./instances/Rome/grafo11348.35.lgr N35 E46 M0.085 R12
./instances/Rome/grafo565.17.lgr N17 E17 M0.041 O R0
./instances/Rome/grafo2157.15.lgr N15 E15 M0.034 O R0
./instances/Rome/grafo469.18.lgr N18 E21 M0.075 O R0
./instances/Rome/grafo1773.27.lgr N27 E33 M0.085 R7
./instances/Rome/grafo984.18.lgr N18 E24 M0.061 O R0
./instances/Rome/grafo8613.73.lgr N73 E91 M0.156 R17
./instances/Rome/grafo7609.42.lgr N42 E62 M0.113 R19
./instances/Rome/grafo5943.39.lgr N39 E49 M0.087 O R0
./instances/Rome/grafo5930.55.lgr N55 E77 M0.125 R22
./instances/Rome/grafo6362.44.lgr N44 E53 M0.102 R8
./instances/Rome/grafo7996.95.lgr N95 E128 M0.168 R31
./instances/Rome/grafo8204.82.lgr N82 E107 M0.17 R25
./instances/Rome/grafo832.21.lgr N21 E28 M0.068 R6
./instances/Rome/grafo10526.97.lgr N97 E133 M0.195 R35
./instances/Rome/grafo657.15.lgr N15 E22 M0.058 O R0
./instances/Rome/grafo5658.65.lgr N65 E84 M0.138 R19
./instances/Rome/grafo893.17.lgr N17 E21 M0.044 O R0
./instances/Rome/grafo425.13.lgr N13 E15 M0.054 O R0
./instances/Rome/grafo4633.65.lgr N65 E83 M0.134 R19
./instances/Rome/grafo6570.65.lgr N65 E93 M0.151 R25
./instances/Rome/grafo9344.98.lgr N98 E130 M0.184 R31
./instances/Rome/grafo3429.43.lgr N43 E65 M0.108 R20
./instances/Rome/grafo5863.74.lgr N74 E101 M0.156 R27
./instances/Rome/grafo7090.54.lgr N54 E72 M0.148 R16
./instances/Rome/grafo6132.44.lgr N44 E64 M0.106 R20
./instances/Rome/grafo5212.63.lgr N63 E78 M0.14 R15
./instances/Rome/grafo6935.45.lgr N45 E64 M0.111 R19
./instances/Rome/grafo2764.16.lgr N16 E25 M0.065 R7
./instances/Rome/grafo2037.27.lgr N27 E31 M0.079 R5
./instances/Rome/grafo10883.93.lgr N93 E136 M0.197 R41
./instances/Rome/grafo4150.64.lgr N64 E93 M0.13 R27
./instances/Rome/grafo589.12.lgr N12 E13 M0.028 O R0
./instances/Rome/grafo11534.91.lgr N91 E124 M0.184 R33
./instances/Rome/grafo10256.96.lgr N96 E127 M0.174 R31
./instances/Rome/grafo5112.61.lgr N61 E77 M0.167 R15
./instances/Rome/grafo7340.46.lgr N46 E60 M0.1 R13
./instances/Rome/grafo5609.35.lgr N35 E41 M0.083 O R0
./instances/Rome/grafo7290.38.lgr N38 E47 M0.098 O R0
./instances/Rome/grafo3713.55.lgr N55 E84 M0.127 R27
./instances/Rome/grafo5139.56.lgr N56 E74 M0.124 R17
./instances/Rome/grafo8816.67.lgr N67 E100 M0.151 R32
./instances/Rome/grafo9735.75.lgr N75 E100 M0.154 R24
./instances/Rome/grafo9671.63.lgr N63 E80 M0.125 R18
./instances/Rome/grafo3155.39.lgr N39 E48 M0.087 O R0
./instances/Rome/grafo8846.94.lgr N94 E121 M0.172 R28
./instances/Rome/grafo3222.44.lgr N44 E56 M0.103 R11
./instances/Rome/grafo6385.49.lgr N49 E70 M0.125 R21
./instances/Rome/grafo10842.33.lgr N33 E42 M0.086 O R0
./instances/Rome/grafo9851.32.lgr N32 E36 M0.081 O R0
./instances/Rome/grafo7463.84.lgr N84 E113 M0.168 R30
./instances/Rome/grafo1066.11.lgr N11 E11 M0.032 O R0
./instances/Rome/grafo7776.78.lgr N78 E109 M0.165 R29
./instances/Rome/grafo127.21.lgr N21 E21 M0.059 O R0
./instances/Rome/grafo8583.85.lgr N85 E103 M0.164 R19
./instances/Rome/grafo4325.55.lgr N55 E72 M0.12 R16
./instances/Rome/grafo1953.32.lgr N32 E34 M0.077 O R0
./instances/Rome/grafo7617.54.lgr N54 E81 M0.132 R25
./instances/Rome/grafo6422.89.lgr N89 E113 M0.187 R24
./instances/Rome/grafo6106.38.lgr N38 E47 M0.096 R9
./instances/Rome/grafo8410.81.lgr N81 E115 M0.162 R32
./instances/Rome/grafo4464.59.lgr N59 E79 M0.131 R16
./instances/Rome/grafo3839.44.lgr N44 E53 M0.095 R9
./instances/Rome/grafo8574.83.lgr N83 E115 M0.164 R30
./instances/Rome/grafo3014.33.lgr N33 E44 M0.087 R11
./instances/Rome/grafo11214.40.lgr N40 E52 M0.092 O R0
./instances/Rome/grafo5874.76.lgr N76 E104 M0.153 R26
./instances/Rome/grafo2452.25.lgr N25 E32 M0.069 O R0
./instances/Rome/grafo3459.43.lgr N43 E66 M0.12 R22
./instances/Rome/grafo7317.67.lgr N67 E92 M0.139 R25
./instances/Rome/grafo6663.39.lgr N39 E46 M0.112 O R0
./instances/Rome/grafo3148.37.lgr N37 E47 M0.097 R10
./instances/Rome/grafo5682.38.lgr N38 E47 M0.093 O R0
./instances/Rome/grafo6749.86.lgr N86 E103 M0.169 R18
./instances/Rome/grafo9840.82.lgr N82 E108 M0.161 R25
./instances/Rome/grafo1791.11.lgr N11 E15 M0.051 O R0
./instances/Rome/grafo1028.16.lgr N16 E22 M0.06 O R0
./instances/Rome/grafo5394.40.lgr N40 E48 M0.096 R7
./instances/Rome/grafo5795.44.lgr N44 E66 M0.108 R20
./instances/Rome/grafo5097.71.lgr N71 E104 M0.147 R30
./instances/Rome/grafo768.28.lgr N28 E31 M0.072 O R0
./instances/Rome/grafo7990.94.lgr N94 E131 M0.174 R35
./instances/Rome/grafo7519.36.lgr N36 E42 M0.086 O R0
./instances/Rome/grafo7706.40.lgr N40 E51 M0.096 R10
./instances/Rome/grafo11508.91.lgr N91 E124 M0.174 R33
./instances/Rome/grafo8775.96.lgr N96 E122 M0.188 R25
./instances/Rome/grafo8184.94.lgr N94 E120 M0.208 R27
./instances/Rome/grafo2252.15.lgr N15 E22 M0.057 O R0
./instances/Rome/grafo1988.25.lgr N25 E26 M0.065 O R0
./instances/Rome/grafo10456.33.lgr N33 E38 M0.08 O R0
./instances/Rome/grafo2893.16.lgr N16 E19 M0.057 O R0
./instances/Rome/grafo901.21.lgr N21 E24 M0.061 O R0
./instances/Rome/grafo2513.24.lgr N24 E28 M0.067 O R0
./instances/Rome/grafo649.14.lgr N14 E25 M0.057 O R0
./instances/Rome/grafo662.14.lgr N14 E15 M0.043 O R0
./instances/Rome/grafo402.10.lgr N10 E10 M0.028 O R0
./instances/Rome/grafo8481.96.lgr N96 E128 M0.193 R30
./instances/Rome/grafo10730.38.lgr N38 E48 M0.087 R10
./instances/Rome/grafo3485.38.lgr N38 E46 M0.144 R9
./instances/Rome/grafo8106.83.lgr N83 E112 M0.16 R29
./instances/Rome/grafo9613.67.lgr N67 E91 M0.142 R23
./instances/Rome/grafo6174.40.lgr N40 E63 M0.104 R20
./instances/Rome/grafo1295.25.lgr N25 E29 M0.07 O R0
./instances/Rome/grafo3532.99.lgr N99 E154 M0.208 R56
./instances/Rome/grafo3264.54.lgr N54 E68 M0.116 R15
./instances/Rome/grafo4946.85.lgr N85 E120 M0.176 R33
./instances/Rome/grafo1517.63.lgr N63 E74 M0.13 R10
./instances/Rome/grafo142.33.lgr N33 E37 M0.077 O R0
./instances/Rome/grafo6312.58.lgr N58 E87 M0.17 R28
./instances/Rome/grafo9869.33.lgr N33 E38 M0.089 R6
./instances/Rome/grafo3217.60.lgr N60 E69 M0.165 O R0
./instances/Rome/grafo7080.41.lgr N41 E62 M0.103 R20
./instances/Rome/grafo6569.45.lgr N45 E58 M0.113 R12
./instances/Rome/grafo10265.100.lgr N100 E137 M0.183 R38
./instances/Rome/grafo11541.37.lgr N37 E47 M0.092 R9
./instances/Rome/grafo6195.40.lgr N40 E48 M0.089 R7
./instances/Rome/grafo7653.39.lgr N39 E49 M0.094 O R0
./instances/Rome/grafo347.13.lgr N13 E12 M0.037 O R0
./instances/Rome/grafo7700.43.lgr N43 E59 M0.103 R13
./instances/Rome/grafo2755.25.lgr N25 E32 M0.069 O R0
./instances/Rome/grafo4042.43.lgr N43 E47 M0.086 O R0
./instances/Rome/grafo3636.46.lgr N46 E62 M0.109 R14
./instances/Rome/grafo2394.31.lgr N31 E36 M0.073 O R0
./instances/Rome/grafo1256.30.lgr N30 E33 M0.067 O R0
./instances/Rome/grafo4778.77.lgr N77 E106 M0.15 R25
./instances/Rome/grafo5276.34.lgr N34 E44 M0.087 R9
./instances/Rome/grafo2716.14.lgr N14 E19 M0.056 O R0
./instances/Rome/grafo4804.65.lgr N65 E83 M0.125 R19
./instances/Rome/grafo5497.77.lgr N77 E95 M0.141 R18
./instances/Rome/grafo163.25.lgr N25 E37 M0.08 R11
./instances/Rome/grafo1659.11.lgr N11 E15 M0.062 O R0
./instances/Rome/grafo9551.78.lgr N78 E92 M0.202 R13
./instances/Rome/grafo7076.44.lgr N44 E54 M0.095 R9
./instances/Rome/grafo1975.33.lgr N33 E46 M0.094 R14
./instances/Rome/grafo10998.100.lgr N100 E142 M0.193 R40
./instances/Rome/grafo1789.23.lgr N23 E28 M0.07 R4
./instances/Rome/grafo7810.71.lgr N71 E92 M0.13 R21
./instances/Rome/grafo8914.88.lgr N88 E107 M0.156 R20
./instances/Rome/grafo1093.15.lgr N15 E17 M0.034 O R0
./instances/Rome/grafo417.13.lgr N13 E12 M0.034 O R0
./instances/Rome/grafo6374.39.lgr N39 E51 M0.118 R13
./instances/Rome/grafo5260.35.lgr N35 E53 M0.102 R16
./instances/Rome/grafo6400.45.lgr N45 E58 M0.1 R12
./instances/Rome/grafo7602.42.lgr N42 E56 M0.101 R11
./instances/Rome/grafo7812.72.lgr N72 E102 M0.148 R28
./instances/Rome/grafo7618.54.lgr N54 E81 M0.135 R25
./instances/Rome/grafo10974.97.lgr N97 E124 M0.17 R28
./instances/Rome/grafo5357.48.lgr N48 E64 M0.12 R15
./instances/Rome/grafo4313.61.lgr N61 E89 M0.132 R28
./instances/Rome/grafo10030.38.lgr N38 E52 M0.088 R12
./instances/Rome/grafo2174.17.lgr N17 E18 M0.037 O R0
./instances/Rome/grafo1523.27.lgr N27 E35 M0.085 R8
./instances/Rome/grafo10417.95.lgr N95 E128 M0.174 R33
./instances/Rome/grafo1229.27.lgr N27 E31 M0.068 O R0
./instances/Rome/grafo4101.91.lgr N91 E123 M0.169 R33
./instances/Rome/grafo10803.99.lgr N99 E132 M0.182 R34
./instances/Rome/grafo7682.50.lgr N50 E67 M0.12 R15
./instances/Rome/grafo10559.98.lgr N98 E131 M0.197 R32
./instances/Rome/grafo8283.83.lgr N83 E119 M0.185 R35
./instances/Rome/grafo8222.84.lgr N84 E109 M0.16 R25
./instances/Rome/grafo8976.85.lgr N85 E118 M0.214 R31
./instances/Rome/grafo6098.40.lgr N40 E47 M0.09 O R0
./instances/Rome/grafo10110.97.lgr N97 E117 M0.212 R18
./instances/Rome/grafo1405.50.lgr N50 E61 M0.134 R9
./instances/Rome/grafo484.30.lgr N30 E35 M0.072 O R0
./instances/Rome/grafo6921.43.lgr N43 E55 M0.104 R13
./instances/Rome/grafo1614.25.lgr N25 E27 M0.064 O R0
./instances/Rome/grafo2328.28.lgr N28 E36 M0.085 O R0
./instances/Rome/grafo5723.43.lgr N43 E59 M0.149 R15
./instances/Rome/grafo5302.49.lgr N49 E72 M0.126 R20
./instances/Rome/grafo995.18.lgr N18 E17 M0.04 O R0
./instances/Rome/grafo2592.12.lgr N12 E16 M0.046 O R0
./instances/Rome/grafo1382.48.lgr N48 E55 M0.099 O R0
./instances/Rome/grafo3965.57.lgr N57 E70 M0.125 R14
./instances/Rome/grafo7084.47.lgr N47 E65 M0.114 R19
./instances/Rome/grafo8221.94.lgr N94 E124 M0.196 R29
./instances/Rome/grafo934.16.lgr N16 E22 M0.06 O R0
./instances/Rome/grafo9144.81.lgr N81 E108 M0.185 R24
./instances/Rome/grafo8563.92.lgr N92 E130 M0.201 R38
./instances/Rome/grafo8231.74.lgr N74 E99 M0.163 R25
./instances/Rome/grafo8699.97.lgr N97 E126 M0.174 R29
./instances/Rome/grafo9386.66.lgr N66 E86 M0.136 R19
./instances/Rome/grafo1358.52.lgr N52 E70 M0.128 R15
./instances/Rome/grafo7202.42.lgr N42 E58 M0.106 R16
./instances/Rome/grafo3647.41.lgr N41 E58 M0.101 R17
./instances/Rome/grafo1929.21.lgr N21 E24 M0.06 O R0
./instances/Rome/grafo3740.55.lgr N55 E71 M0.119 R15
./instances/Rome/grafo5933.75.lgr N75 E103 M0.164 R27
./instances/Rome/grafo9383.63.lgr N63 E87 M0.132 R24
./instances/Rome/grafo1322.30.lgr N30 E37 M0.081 O R0
./instances/Rome/grafo10400.33.lgr N33 E38 M0.077 O R0
./instances/Rome/grafo5381.36.lgr N36 E45 M0.092 R9
./instances/Rome/grafo985.15.lgr N15 E18 M0.057 O R0
./instances/Rome/grafo999.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo8851.90.lgr N90 E116 M0.171 R26
./instances/Rome/grafo11358.99.lgr N99 E128 M0.169 R29
./instances/Rome/grafo6490.57.lgr N57 E78 M0.151 R21
./instances/Rome/grafo4754.61.lgr N61 E81 M0.129 R18
./instances/Rome/grafo633.10.lgr N10 E9 M0.031 O R0
./instances/Rome/grafo8035.98.lgr N98 E133 M0.206 R33
./instances/Rome/grafo4229.60.lgr N60 E79 M0.13 R16
./instances/Rome/grafo7238.65.lgr N65 E82 M0.13 R18
./instances/Rome/grafo1643.10.lgr N10 E9 M0.033 O R0
./instances/Rome/grafo6215.38.lgr N38 E45 M0.082 O R0
./instances/Rome/grafo8947.89.lgr N89 E116 M0.176 R26
./instances/Rome/grafo4538.62.lgr N62 E85 M0.13 R22
./instances/Rome/grafo6005.75.lgr N75 E109 M0.163 R32
./instances/Rome/grafo10743.96.lgr N96 E118 M0.189 R22
./instances/Rome/grafo8039.65.lgr N65 E90 M0.136 R24
./instances/Rome/grafo7767.40.lgr N40 E54 M0.1 R14
./instances/Rome/grafo9066.71.lgr N71 E94 M0.152 R22
./instances/Rome/grafo6149.40.lgr N40 E48 M0.094 R8
./instances/Rome/grafo10766.33.lgr N33 E38 M0.092 R6
./instances/Rome/grafo1514.47.lgr N47 E55 M0.127 O R0
./instances/Rome/grafo7825.74.lgr N74 E105 M0.149 R29
./instances/Rome/grafo10966.96.lgr N96 E132 M0.191 R34
./instances/Rome/grafo1847.26.lgr N26 E29 M0.066 O R0
./instances/Rome/grafo6903.82.lgr N82 E102 M0.183 R21
./instances/Rome/grafo4167.53.lgr N53 E69 M0.112 R16
./instances/Rome/grafo6914.59.lgr N59 E86 M0.137 R26
./instances/Rome/grafo5459.39.lgr N39 E46 M0.088 O R0
./instances/Rome/grafo11436.37.lgr N37 E47 M0.084 O R0
./instances/Rome/grafo3715.35.lgr N35 E40 M0.089 O R0
./instances/Rome/grafo2863.40.lgr N40 E50 M0.089 O R0
./instances/Rome/grafo3627.37.lgr N37 E37 M0.08 O R0
./instances/Rome/grafo11591.93.lgr N93 E135 M0.21 R39
./instances/Rome/grafo4512.60.lgr N60 E73 M0.121 R13
./instances/Rome/grafo3181.55.lgr N55 E77 M0.121 R21
./instances/Rome/grafo9356.66.lgr N66 E101 M0.154 R34
./instances/Rome/grafo3219.37.lgr N37 E54 M0.1 R16
./instances/Rome/grafo1323.26.lgr N26 E27 M0.067 O R0
./instances/Rome/grafo10879.92.lgr N92 E124 M0.188 R32
./instances/Rome/grafo9875.38.lgr N38 E49 M0.104 R11
./instances/Rome/grafo1888.15.lgr N15 E16 M0.054 O R0
./instances/Rome/grafo9227.88.lgr N88 E125 M0.201 R36
./instances/Rome/grafo9781.79.lgr N79 E115 M0.163 R33
./instances/Rome/grafo10987.96.lgr N96 E134 M0.19 R37
./instances/Rome/grafo7637.99.lgr N99 E128 M0.189 R30
./instances/Rome/grafo5230.69.lgr N69 E101 M0.148 R32
./instances/Rome/grafo1210.51.lgr N51 E60 M0.1 R8
./instances/Rome/grafo4911.57.lgr N57 E85 M0.134 R27
./instances/Rome/grafo2654.33.lgr N33 E49 M0.102 R14
./instances/Rome/grafo7336.53.lgr N53 E69 M0.127 R14
./instances/Rome/grafo9530.68.lgr N68 E103 M0.147 R33
./instances/Rome/grafo7306.36.lgr N36 E48 M0.089 R13
./instances/Rome/grafo4696.80.lgr N80 E121 M0.171 R37
./instances/Rome/grafo2547.17.lgr N17 E18 M0.037 O R0
./instances/Rome/grafo6927.50.lgr N50 E69 M0.124 R17
./instances/Rome/grafo1497.71.lgr N71 E95 M0.147 R22
./instances/Rome/grafo9602.82.lgr N82 E107 M0.166 R24
./instances/Rome/grafo4426.55.lgr N55 E72 M0.129 R17
./instances/Rome/grafo8521.73.lgr N73 E90 M0.142 R16
./instances/Rome/grafo2002.62.lgr N62 E77 M0.125 R13
./instances/Rome/grafo7273.69.lgr N69 E93 M0.133 R23
./instances/Rome/grafo10776.96.lgr N96 E117 M0.184 R21
./instances/Rome/grafo7862.80.lgr N80 E104 M0.172 R24
./instances/Rome/grafo11013.35.lgr N35 E43 M0.082 O R0
./instances/Rome/grafo6664.47.lgr N47 E63 M0.125 R14
./instances/Rome/grafo2973.37.lgr N37 E45 M0.088 R6
./instances/Rome/grafo4845.79.lgr N79 E99 M0.153 R21
./instances/Rome/grafo6275.39.lgr N39 E54 M0.105 R15
./instances/Rome/grafo5068.63.lgr N63 E87 M0.128 R24
./instances/Rome/grafo9584.86.lgr N86 E122 M0.188 R34
./instances/Rome/grafo7369.48.lgr N48 E62 M0.128 R14
./instances/Rome/grafo1192.60.lgr N60 E79 M0.128 R18
./instances/Rome/grafo7964.75.lgr N75 E101 M0.169 R24
./instances/Rome/grafo6307.92.lgr N92 E126 M0.176 R32
./instances/Rome/grafo8368.89.lgr N89 E114 M0.17 R26
./instances/Rome/grafo2677.21.lgr N21 E27 M0.081 O R0
./instances/Rome/grafo1535.48.lgr N48 E53 M0.096 O R0
./instances/Rome/grafo3625.55.lgr N55 E68 M0.134 R14
./instances/Rome/grafo4241.63.lgr N63 E89 M0.134 R24
./instances/Rome/grafo9423.72.lgr N72 E100 M0.144 R27
./instances/Rome/grafo7642.42.lgr N42 E62 M0.101 R17
./instances/Rome/grafo349.13.lgr N13 E14 M0.03 O R0
./instances/Rome/grafo7699.39.lgr N39 E50 M0.102 R11
./instances/Rome/grafo124.28.lgr N28 E29 M0.069 O R0
./instances/Rome/grafo2840.27.lgr N27 E34 M0.077 R8
./instances/Rome/grafo8655.95.lgr N95 E135 M0.213 R39
./instances/Rome/grafo4212.55.lgr N55 E69 M0.124 R14
./instances/Rome/grafo9848.76.lgr N76 E107 M0.158 R31
./instances/Rome/grafo7901.69.lgr N69 E93 M0.144 R25
./instances/Rome/grafo7140.41.lgr N41 E53 M0.094 R13
./instances/Rome/grafo2681.15.lgr N15 E23 M0.059 O R0
./instances/Rome/grafo2579.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo2976.18.lgr N18 E20 M0.055 O R0
./instances/Rome/grafo7750.48.lgr N48 E68 M0.11 R17
./instances/Rome/grafo2217.23.lgr N23 E29 M0.066 O R0
./instances/Rome/grafo8745.90.lgr N90 E127 M0.21 R35
./instances/Rome/grafo10092.97.lgr N97 E130 M0.197 R33
./instances/Rome/grafo5177.33.lgr N33 E41 M0.087 R9
./instances/Rome/grafo1069.16.lgr N16 E15 M0.036 O R0
./instances/Rome/grafo3748.54.lgr N54 E73 M0.121 R17
./instances/Rome/grafo661.16.lgr N16 E17 M0.069 O R0
./instances/Rome/grafo7036.55.lgr N55 E72 M0.125 R16
./instances/Rome/grafo10249.94.lgr N94 E130 M0.194 R35
./instances/Rome/grafo7289.57.lgr N57 E72 M0.131 R16
./instances/Rome/grafo8973.70.lgr N70 E95 M0.149 R24
./instances/Rome/grafo9349.64.lgr N64 E74 M0.126 R11
./instances/Rome/grafo9273.78.lgr N78 E112 M0.17 R33
./instances/Rome/grafo7718.40.lgr N40 E52 M0.099 R13
./instances/Rome/grafo2817.15.lgr N15 E16 M0.034 O R0
./instances/Rome/grafo7969.78.lgr N78 E98 M0.155 R16
./instances/Rome/grafo4152.70.lgr N70 E90 M0.138 R21
./instances/Rome/grafo617.17.lgr N17 E23 M0.056 O R0
./instances/Rome/grafo5365.37.lgr N37 E46 M0.093 O R0
./instances/Rome/grafo7941.80.lgr N80 E107 M0.178 R26
./instances/Rome/grafo5084.62.lgr N62 E81 M0.138 R18
./instances/Rome/grafo1343.24.lgr N24 E27 M0.064 O R0
./instances/Rome/grafo3083.27.lgr N27 E32 M0.071 O R0
./instances/Rome/grafo4223.59.lgr N59 E85 M0.132 R23
./instances/Rome/grafo913.15.lgr N15 E15 M0.034 O R0
./instances/Rome/grafo10501.96.lgr N96 E138 M0.185 R39
./instances/Rome/grafo10599.97.lgr N97 E124 M0.181 R28
./instances/Rome/grafo11362.35.lgr N35 E45 M0.085 O R0
./instances/Rome/grafo11592.34.lgr N34 E39 M0.087 R6
./instances/Rome/grafo8640.84.lgr N84 E118 M0.171 R33
./instances/Rome/grafo1985.33.lgr N33 E43 M0.09 R11
./instances/Rome/grafo6694.89.lgr N89 E103 M0.163 O R0
./instances/Rome/grafo6785.37.lgr N37 E53 M0.101 R16
./instances/Rome/grafo3412.46.lgr N46 E65 M0.116 R15
./instances/Rome/grafo9199.77.lgr N77 E113 M0.152 R34
./instances/Rome/grafo2765.18.lgr N18 E22 M0.062 O R0
./instances/Rome/grafo11312.91.lgr N91 E115 M0.173 R24
./instances/Rome/grafo1820.18.lgr N18 E26 M0.058 O R0
./instances/Rome/grafo1712.22.lgr N22 E25 M0.068 O R0
./instances/Rome/grafo6786.45.lgr N45 E68 M0.113 R21
./instances/Rome/grafo7786.69.lgr N69 E93 M0.136 R25
./instances/Rome/grafo6768.50.lgr N50 E62 M0.11 R13
./instances/Rome/grafo10006.98.lgr N98 E136 M0.207 R38
./instances/Rome/grafo10306.95.lgr N95 E129 M0.164 R35
./instances/Rome/grafo9570.64.lgr N64 E82 M0.138 R18
./instances/Rome/grafo6692.46.lgr N46 E66 M0.12 R20
./instances/Rome/grafo6418.89.lgr N89 E130 M0.19 R39
./instances/Rome/grafo1411.32.lgr N32 E41 M0.09 R10
./instances/Rome/grafo2229.25.lgr N25 E42 M0.078 R14
./instances/Rome/grafo6188.44.lgr N44 E64 M0.109 R18
./instances/Rome/grafo5065.60.lgr N60 E74 M0.139 R14
./instances/Rome/grafo5974.39.lgr N39 E53 M0.096 R12
./instances/Rome/grafo6609.54.lgr N54 E66 M0.119 R10
./instances/Rome/grafo5804.37.lgr N37 E46 M0.086 O R0
./instances/Rome/grafo1316.28.lgr N28 E30 M0.041 O R0
./instances/Rome/grafo930.13.lgr N13 E19 M0.049 O R0
./instances/Rome/grafo1423.33.lgr N33 E55 M0.089 R21
./instances/Rome/grafo8942.96.lgr N96 E127 M0.183 R31
./instances/Rome/grafo3972.43.lgr N43 E59 M0.11 R16
./instances/Rome/grafo4687.79.lgr N79 E111 M0.17 R32
./instances/Rome/grafo4853.49.lgr N49 E62 M0.105 R11
./instances/Rome/grafo8589.73.lgr N73 E92 M0.138 R19
./instances/Rome/grafo1574.29.lgr N29 E35 M0.071 O R0
./instances/Rome/grafo11293.33.lgr N33 E38 M0.077 O R0
./instances/Rome/grafo1148.17.lgr N17 E22 M0.06 O R0
./instances/Rome/grafo5810.59.lgr N59 E79 M0.13 R19
./instances/Rome/grafo4442.84.lgr N84 E109 M0.165 R23
./instances/Rome/grafo11633.35.lgr N35 E46 M0.089 O R0
./instances/Rome/grafo7029.39.lgr N39 E51 M0.091 R12
./instances/Rome/grafo10294.100.lgr N100 E134 M0.185 R31
./instances/Rome/grafo9992.40.lgr N40 E51 M0.093 R12
./instances/Rome/grafo6380.39.lgr N39 E46 M0.094 O R0
./instances/Rome/grafo11100.95.lgr N95 E137 M0.2 R41
./instances/Rome/grafo10098.95.lgr N95 E134 M0.184 R38
./instances/Rome/grafo4309.54.lgr N54 E88 M0.129 R30
./instances/Rome/grafo9161.75.lgr N75 E112 M0.153 R36
./instances/Rome/grafo371.14.lgr N14 E13 M0.035 O R0
./instances/Rome/grafo7900.77.lgr N77 E95 M0.21 R17
./instances/Rome/grafo2663.12.lgr N12 E13 M0.037 O R0
./instances/Rome/grafo6509.38.lgr N38 E52 M0.098 R12
./instances/Rome/grafo1556.63.lgr N63 E79 M0.138 R15
./instances/Rome/grafo10573.93.lgr N93 E124 M0.186 R30
./instances/Rome/grafo9163.72.lgr N72 E112 M0.17 R38
./instances/Rome/grafo8121.61.lgr N61 E81 M0.137 R21
./instances/Rome/grafo5239.59.lgr N59 E84 M0.124 R22
./instances/Rome/grafo4592.56.lgr N56 E71 M0.127 R15
./instances/Rome/grafo4324.78.lgr N78 E105 M0.154 R26
./instances/Rome/grafo2774.26.lgr N26 E26 M0.044 O R0
./instances/Rome/grafo11530.34.lgr N34 E49 M0.089 R13
./instances/Rome/grafo2092.29.lgr N29 E36 M0.088 O R0
./instances/Rome/grafo10674.99.lgr N99 E145 M0.211 R44
./instances/Rome/grafo3455.52.lgr N52 E65 M0.115 R13
./instances/Rome/grafo6383.49.lgr N49 E74 M0.127 R25
./instances/Rome/grafo5012.53.lgr N53 E72 M0.13 R18
./instances/Rome/grafo5222.38.lgr N38 E43 M0.088 O R0
./instances/Rome/grafo11395.31.lgr N31 E36 M0.074 O R0
./instances/Rome/grafo6244.39.lgr N39 E52 M0.1 R12
./instances/Rome/grafo9608.83.lgr N83 E98 M0.15 R16
./instances/Rome/grafo1704.10.lgr N10 E15 M0.05 O R0
./instances/Rome/grafo2727.33.lgr N33 E40 M0.097 O R0
./instances/Rome/grafo883.14.lgr N14 E15 M0.029 O R0
./instances/Rome/grafo1302.65.lgr N65 E87 M0.124 R20
./instances/Rome/grafo1824.18.lgr N18 E23 M0.063 R4
./instances/Rome/grafo11410.37.lgr N37 E45 M0.094 R9
./instances/Rome/grafo5519.43.lgr N43 E60 M0.103 R14
./instances/Rome/grafo8047.70.lgr N70 E98 M0.152 R27
./instances/Rome/grafo8093.83.lgr N83 E122 M0.174 R38
./instances/Rome/grafo7678.52.lgr N52 E58 M0.104 R5
./instances/Rome/grafo8997.96.lgr N96 E141 M0.185 R41
./instances/Rome/grafo7934.76.lgr N76 E96 M0.141 R20
./instances/Rome/grafo10494.40.lgr N40 E50 M0.096 R10
./instances/Rome/grafo3050.36.lgr N36 E43 M0.1 O R0
./instances/Rome/grafo10418.100.lgr N100 E141 M0.199 R41
./instances/Rome/grafo10126.98.lgr N98 E144 M0.218 R43
./instances/Rome/grafo1481.61.lgr N61 E75 M0.121 R14
./instances/Rome/grafo4337.68.lgr N68 E95 M0.201 R27
./instances/Rome/grafo10236.95.lgr N95 E119 M0.187 R25
./instances/Rome/grafo8478.98.lgr N98 E140 M0.194 R42
./instances/Rome/grafo577.13.lgr N13 E14 M0.05 O R0
./instances/Rome/grafo9299.92.lgr N92 E126 M0.183 R32
./instances/Rome/grafo1294.63.lgr N63 E79 M0.126 R15
./instances/Rome/grafo3551.39.lgr N39 E54 M0.093 R12
./instances/Rome/grafo6534.48.lgr N48 E58 M0.119 R11
./instances/Rome/grafo10290.95.lgr N95 E125 M0.181 R29
./instances/Rome/grafo11126.36.lgr N36 E46 M0.097 R10
./instances/Rome/grafo7280.52.lgr N52 E71 M0.123 R19
./instances/Rome/grafo1978.37.lgr N37 E47 M0.088 O R0
./instances/Rome/grafo5059.69.lgr N69 E100 M0.147 R29
./instances/Rome/grafo2786.37.lgr N37 E53 M0.093 R14
./instances/Rome/grafo811.14.lgr N14 E20 M0.052 O R0
./instances/Rome/grafo10696.99.lgr N99 E138 M0.205 R37
./instances/Rome/grafo8839.89.lgr N89 E113 M0.18 R23
./instances/Rome/grafo2989.20.lgr N20 E25 M0.059 O R0
./instances/Rome/grafo10352.95.lgr N95 E123 M0.173 R26
./instances/Rome/grafo6581.61.lgr N61 E92 M0.136 R29
./instances/Rome/grafo8034.91.lgr N91 E116 M0.162 R26
./instances/Rome/grafo6071.36.lgr N36 E43 M0.088 O R0
./instances/Rome/grafo6291.85.lgr N85 E108 M0.167 R23
./instances/Rome/grafo5201.53.lgr N53 E66 M0.118 O R0
./instances/Rome/grafo9205.80.lgr N80 E112 M0.227 R31
./instances/Rome/grafo7277.46.lgr N46 E61 M0.1 R15
./instances/Rome/grafo4312.62.lgr N62 E74 M0.132 R10
./instances/Rome/grafo1685.23.lgr N23 E23 M0.039 O R0
./instances/Rome/grafo4826.79.lgr N79 E102 M0.15 R23
./instances/Rome/grafo5147.67.lgr N67 E88 M0.143 R19
./instances/Rome/grafo8554.84.lgr N84 E113 M0.163 R28
./instances/Rome/grafo7057.50.lgr N50 E74 M0.122 R22
./instances/Rome/grafo2744.18.lgr N18 E24 M0.059 O R0
./instances/Rome/grafo8004.77.lgr N77 E115 M0.164 R37
./instances/Rome/grafo9289.89.lgr N89 E126 M0.18 R36
./instances/Rome/grafo6138.45.lgr N45 E57 M0.108 R13
./instances/Rome/grafo5087.77.lgr N77 E100 M0.146 R20
./instances/Rome/grafo3938.43.lgr N43 E53 M0.091 R10
./instances/Rome/grafo7888.77.lgr N77 E106 M0.155 R29
./instances/Rome/grafo9479.68.lgr N68 E105 M0.157 R35
./instances/Rome/grafo7704.42.lgr N42 E51 M0.109 R9
./instances/Rome/grafo1307.50.lgr N50 E71 M0.126 R18
./instances/Rome/grafo1362.31.lgr N31 E37 M0.08 O R0
./instances/Rome/grafo9815.62.lgr N62 E102 M0.152 R36
./instances/Rome/grafo1786.21.lgr N21 E25 M0.062 O R0
./instances/Rome/grafo3504.35.lgr N35 E47 M0.098 R13
./instances/Rome/grafo2303.13.lgr N13 E19 M0.057 O R0
./instances/Rome/grafo9265.62.lgr N62 E83 M0.129 R21
./instances/Rome/grafo8111.78.lgr N78 E104 M0.152 R26
./instances/Rome/grafo2531.41.lgr N41 E56 M0.106 R12
./instances/Rome/grafo10028.96.lgr N96 E135 M0.222 R37
./instances/Rome/grafo5664.72.lgr N72 E95 M0.14 R21
./instances/Rome/grafo6057.42.lgr N42 E55 M0.101 R14
./instances/Rome/grafo695.36.lgr N36 E54 M0.097 R16
./instances/Rome/grafo4140.54.lgr N54 E67 M0.125 R14
./instances/Rome/grafo224.17.lgr N17 E18 M0.033 O R0
./instances/Rome/grafo5762.39.lgr N39 E59 M0.098 R18
./instances/Rome/grafo7013.44.lgr N44 E54 M0.094 O R0
./instances/Rome/grafo8500.89.lgr N89 E121 M0.177 R32
./instances/Rome/grafo665.13.lgr N13 E13 M0.031 O R0
./instances/Rome/grafo10745.31.lgr N31 E36 M0.084 O R0
./instances/Rome/grafo1436.33.lgr N33 E39 M0.082 O R0
./instances/Rome/grafo1509.32.lgr N32 E44 M0.087 R11
./instances/Rome/grafo9985.91.lgr N91 E119 M0.183 R28
./instances/Rome/grafo2573.35.lgr N35 E43 M0.094 R9
./instances/Rome/grafo10861.100.lgr N100 E138 M0.191 R35
./instances/Rome/grafo9659.64.lgr N64 E82 M0.181 R18
./instances/Rome/grafo3239.42.lgr N42 E48 M0.091 O R0
./instances/Rome/grafo4026.43.lgr N43 E55 M0.095 R10
./instances/Rome/grafo3590.53.lgr N53 E78 M0.119 R26
./instances/Rome/grafo9795.80.lgr N80 E117 M0.163 R37
./instances/Rome/grafo5111.69.lgr N69 E102 M0.152 R32
./instances/Rome/grafo11072.98.lgr N98 E143 M0.181 R44
./instances/Rome/grafo10083.38.lgr N38 E51 M0.091 R14
./instances/Rome/grafo1026.26.lgr N26 E36 M0.078 R8
./instances/Rome/grafo4668.61.lgr N61 E90 M0.134 R29
./instances/Rome/grafo7626.38.lgr N38 E41 M0.085 O R0
./instances/Rome/grafo6513.47.lgr N47 E56 M0.104 R10
./instances/Rome/grafo5135.39.lgr N39 E47 M0.115 R8
./instances/Rome/grafo10216.97.lgr N97 E128 M0.18 R29
./instances/Rome/grafo171.30.lgr N30 E40 M0.086 R11
./instances/Rome/grafo11544.34.lgr N34 E34 M0.067 O R0
./instances/Rome/grafo4333.81.lgr N81 E99 M0.156 R18
./instances/Rome/grafo848.13.lgr N13 E14 M0.035 O R0
./instances/Rome/grafo7729.44.lgr N44 E52 M0.103 O R0
./instances/Rome/grafo4344.52.lgr N52 E69 M0.122 R16
./instances/Rome/grafo10289.99.lgr N99 E125 M0.187 R25
./instances/Rome/grafo3809.43.lgr N43 E48 M0.11 R6
./instances/Rome/grafo3054.18.lgr N18 E21 M0.058 O R0
./instances/Rome/grafo5538.58.lgr N58 E76 M0.129 R18
./instances/Rome/grafo10219.99.lgr N99 E128 M0.172 R29
./instances/Rome/grafo5882.34.lgr N34 E40 M0.087 R7
./instances/Rome/grafo253.15.lgr N15 E15 M0.036 O R0
./instances/Rome/grafo1894.22.lgr N22 E30 M0.068 O R0
./instances/Rome/grafo362.19.lgr N19 E18 M0.041 O R0
./instances/Rome/grafo5859.75.lgr N75 E96 M0.147 R21
./instances/Rome/grafo5208.39.lgr N39 E51 M0.092 O R0
./instances/Rome/grafo10845.41.lgr N41 E53 M0.109 R10
./instances/Rome/grafo1505.24.lgr N24 E28 M0.071 O R0
./instances/Rome/grafo7215.44.lgr N44 E54 M0.099 R8
./instances/Rome/grafo4703.78.lgr N78 E108 M0.162 R28
./instances/Rome/grafo5326.44.lgr N44 E68 M0.116 R21
./instances/Rome/grafo9994.91.lgr N91 E121 M0.176 R29
./instances/Rome/grafo10810.97.lgr N97 E144 M0.197 R45
./instances/Rome/grafo9367.61.lgr N61 E77 M0.134 R17
./instances/Rome/grafo7044.41.lgr N41 E59 M0.097 R16
./instances/Rome/grafo8263.78.lgr N78 E109 M0.157 R29
./instances/Rome/grafo3396.61.lgr N61 E95 M0.143 R31
./instances/Rome/grafo10561.97.lgr N97 E129 M0.196 R31
./instances/Rome/grafo3045.35.lgr N35 E42 M0.089 O R0
./instances/Rome/grafo7150.41.lgr N41 E52 M0.101 R10
./instances/Rome/grafo2889.18.lgr N18 E22 M0.055 O R0
./instances/Rome/grafo11555.39.lgr N39 E52 M0.088 R13
./instances/Rome/grafo10894.97.lgr N97 E135 M0.198 R37
./instances/Rome/grafo4227.60.lgr N60 E74 M0.145 R13
./instances/Rome/grafo1120.10.lgr N10 E10 M0.027 O R0
./instances/Rome/grafo11011.100.lgr N100 E139 M0.206 R39
./instances/Rome/grafo4645.54.lgr N54 E66 M0.118 R12
./instances/Rome/grafo1848.18.lgr N18 E22 M0.067 O R0
./instances/Rome/grafo4091.99.lgr N99 E136 M0.214 R36
./instances/Rome/grafo9509.64.lgr N64 E91 M0.132 R25
./instances/Rome/grafo708.22.lgr N22 E30 M0.073 O R0
./instances/Rome/grafo9902.32.lgr N32 E36 M0.073 O R0
./instances/Rome/grafo1461.69.lgr N69 E88 M0.156 R18
./instances/Rome/grafo280.11.lgr N11 E12 M0.031 O R0
./instances/Rome/grafo232.16.lgr N16 E18 M0.049 O R0
./instances/Rome/grafo7784.66.lgr N66 E85 M0.139 R17
./instances/Rome/grafo860.31.lgr N31 E35 M0.081 O R0
./instances/Rome/grafo8433.75.lgr N75 E98 M0.141 R24
./instances/Rome/grafo3873.41.lgr N41 E51 M0.097 O R0
./instances/Rome/grafo9282.68.lgr N68 E81 M0.132 R14
./instances/Rome/grafo2116.32.lgr N32 E41 M0.085 R9
./instances/Rome/grafo10643.94.lgr N94 E118 M0.182 R25
./instances/Rome/grafo11047.92.lgr N92 E141 M0.184 R43
./instances/Rome/grafo4968.77.lgr N77 E97 M0.152 R19
./instances/Rome/grafo5858.63.lgr N63 E83 M0.142 R18
./instances/Rome/grafo10893.92.lgr N92 E129 M0.194 R35
./instances/Rome/grafo2487.15.lgr N15 E17 M0.057 O R0
./instances/Rome/grafo10007.31.lgr N31 E34 M0.078 O R0
./instances/Rome/grafo2309.34.lgr N34 E51 M0.092 R14
./instances/Rome/grafo2439.12.lgr N12 E12 M0.028 O R0
./instances/Rome/grafo11249.94.lgr N94 E128 M0.174 R29
./instances/Rome/grafo1973.27.lgr N27 E33 M0.071 O R0
./instances/Rome/grafo2527.14.lgr N14 E15 M0.031 O R0
./instances/Rome/grafo3984.39.lgr N39 E49 M0.097 R11
./instances/Rome/grafo210.10.lgr N10 E10 M0.039 O R0
./instances/Rome/grafo8233.76.lgr N76 E97 M0.142 R19
./instances/Rome/grafo8536.61.lgr N61 E94 M0.132 R32
./instances/Rome/grafo8101.82.lgr N82 E110 M0.153 R27
./instances/Rome/grafo9418.74.lgr N74 E94 M0.154 R20
./instances/Rome/grafo233.11.lgr N11 E12 M0.044 O R0
./instances/Rome/grafo10898.95.lgr N95 E136 M0.199 R41
./instances/Rome/grafo9104.82.lgr N82 E117 M0.175 R32
./instances/Rome/grafo3897.38.lgr N38 E48 M0.093 O R0
./instances/Rome/grafo6711.81.lgr N81 E98 M0.147 R17
./instances/Rome/grafo2446.46.lgr N46 E57 M0.097 R9
./instances/Rome/grafo3294.43.lgr N43 E59 M0.097 R14
./instances/Rome/grafo150.31.lgr N31 E34 M0.074 O R0
./instances/Rome/grafo6745.35.lgr N35 E53 M0.111 R15
./instances/Rome/grafo7561.37.lgr N37 E49 M0.094 O R0
./instances/Rome/grafo8430.83.lgr N83 E118 M0.151 R34
./instances/Rome/grafo2046.38.lgr N38 E50 M0.097 R11
./instances/Rome/grafo10836.97.lgr N97 E139 M0.182 R41
./instances/Rome/grafo7793.98.lgr N98 E134 M0.189 R37
./instances/Rome/grafo9967.39.lgr N39 E46 M0.087 O R0
./instances/Rome/grafo4597.55.lgr N55 E60 M0.108 O R0
./instances/Rome/grafo10602.94.lgr N94 E113 M0.184 R19
./instances/Rome/grafo6161.47.lgr N47 E68 M0.129 R21
./instances/Rome/grafo5761.38.lgr N38 E46 M0.095 R9
./instances/Rome/grafo6572.38.lgr N38 E43 M0.084 O R0
./instances/Rome/grafo6536.93.lgr N93 E116 M0.168 R22
./instances/Rome/grafo4124.59.lgr N59 E82 M0.129 R22
./instances/Rome/grafo4547.64.lgr N64 E88 M0.147 R25
./instances/Rome/grafo6949.43.lgr N43 E50 M0.109 R7
./instances/Rome/grafo2079.19.lgr N19 E21 M0.037 O R0
./instances/Rome/grafo462.10.lgr N10 E10 M0.031 O R0
./instances/Rome/grafo1964.36.lgr N36 E51 M0.097 R13
./instances/Rome/grafo10063.31.lgr N31 E36 M0.077 O R0
./instances/Rome/grafo5877.37.lgr N37 E54 M0.11 R16
./instances/Rome/grafo10790.98.lgr N98 E125 M0.174 R27
./instances/Rome/grafo5070.52.lgr N52 E63 M0.125 R9
./instances/Rome/grafo9049.61.lgr N61 E83 M0.132 R21
./instances/Rome/grafo9956.32.lgr N32 E39 M0.13 R7
./instances/Rome/grafo5636.44.lgr N44 E49 M0.096 O R0
./instances/Rome/grafo7486.42.lgr N42 E57 M0.103 R14
./instances/Rome/grafo7431.44.lgr N44 E64 M0.112 R20
./instances/Rome/grafo7095.53.lgr N53 E68 M0.113 R14
./instances/Rome/grafo5729.53.lgr N53 E75 M0.123 R21
./instances/Rome/grafo10860.93.lgr N93 E138 M0.202 R44
./instances/Rome/grafo7482.41.lgr N41 E48 M0.099 R8
./instances/Rome/grafo11573.35.lgr N35 E43 M0.082 O R0
./instances/Rome/grafo4276.75.lgr N75 E96 M0.147 R19
./instances/Rome/grafo751.11.lgr N11 E12 M0.05 O R0
./instances/Rome/grafo635.13.lgr N13 E17 M0.066 R5
./instances/Rome/grafo1778.15.lgr N15 E20 M0.058 O R0
./instances/Rome/grafo600.19.lgr N19 E21 M0.055 O R0
./instances/Rome/grafo5294.58.lgr N58 E77 M0.137 R18
./instances/Rome/grafo5524.36.lgr N36 E48 M0.084 O R0
./instances/Rome/grafo10139.95.lgr N95 E127 M0.212 R32
./instances/Rome/grafo9036.68.lgr N68 E95 M0.146 R26
./instances/Rome/grafo11612.36.lgr N36 E48 M0.096 R13
./instances/Rome/grafo6527.69.lgr N69 E98 M0.155 R29
./instances/Rome/grafo11586.36.lgr N36 E42 M0.092 O R0
./instances/Rome/grafo536.14.lgr N14 E14 M0.031 O R0
./instances/Rome/grafo3278.41.lgr N41 E56 M0.094 R14
./instances/Rome/grafo3550.53.lgr N53 E61 M0.133 R9
./instances/Rome/grafo4098.39.lgr N39 E45 M0.09 O R0
./instances/Rome/grafo5280.75.lgr N75 E96 M0.139 R20
./instances/Rome/grafo3808.97.lgr N97 E129 M0.189 R29
./instances/Rome/grafo7110.40.lgr N40 E52 M0.104 R13
./instances/Rome/grafo4926.78.lgr N78 E103 M0.155 R24
./instances/Rome/grafo10955.94.lgr N94 E129 M0.198 R32
./instances/Rome/grafo4822.72.lgr N72 E100 M0.188 R25
./instances/Rome/grafo7373.41.lgr N41 E58 M0.099 R15
./instances/Rome/grafo1054.11.lgr N11 E15 M0.071 O R0
./instances/Rome/grafo6612.59.lgr N59 E83 M0.136 R21
./instances/Rome/grafo170.49.lgr N49 E62 M0.107 R13
./instances/Rome/grafo11398.37.lgr N37 E43 M0.094 O R0
./instances/Rome/grafo2524.22.lgr N22 E26 M0.062 O R0
./instances/Rome/grafo8803.96.lgr N96 E135 M0.203 R35
./instances/Rome/grafo5020.62.lgr N62 E89 M0.13 R28
./instances/Rome/grafo8256.83.lgr N83 E110 M0.169 R26
./instances/Rome/grafo6206.62.lgr N62 E95 M0.143 R30
./instances/Rome/grafo5183.42.lgr N42 E58 M0.103 R17
./instances/Rome/grafo9718.76.lgr N76 E93 M0.143 R17
./instances/Rome/grafo6175.41.lgr N41 E42 M0.084 O R0
./instances/Rome/grafo10911.100.lgr N100 E135 M0.201 R35
./instances/Rome/grafo10033.31.lgr N31 E36 M0.087 O R0
./instances/Rome/grafo1274.57.lgr N57 E68 M0.121 R11
./instances/Rome/grafo9213.77.lgr N77 E115 M0.171 R35
./instances/Rome/grafo6245.38.lgr N38 E49 M0.091 O R0
./instances/Rome/grafo6364.45.lgr N45 E59 M0.116 O R0
./instances/Rome/grafo1070.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo9364.64.lgr N64 E91 M0.134 R26
./instances/Rome/grafo10903.93.lgr N93 E134 M0.195 R40
./instances/Rome/grafo6687.51.lgr N51 E72 M0.124 R21
./instances/Rome/grafo8888.99.lgr N99 E125 M0.186 R27
./instances/Rome/grafo3417.38.lgr N38 E46 M0.088 O R0
./instances/Rome/grafo8970.97.lgr N97 E127 M0.194 R31
./instances/Rome/grafo1515.53.lgr N53 E68 M0.121 R15
./instances/Rome/grafo7628.47.lgr N47 E66 M0.12 R19
./instances/Rome/grafo350.21.lgr N21 E26 M0.063 O R0
./instances/Rome/grafo914.26.lgr N26 E42 M0.081 R14
./instances/Rome/grafo10031.38.lgr N38 E49 M0.09 R11
./instances/Rome/grafo4641.79.lgr N79 E104 M0.162 R24
./instances/Rome/grafo2225.15.lgr N15 E18 M0.056 O R0
./instances/Rome/grafo4698.55.lgr N55 E74 M0.131 R19
./instances/Rome/grafo9656.68.lgr N68 E93 M0.136 R24
./instances/Rome/grafo6124.46.lgr N46 E64 M0.108 R19
./instances/Rome/grafo8915.91.lgr N91 E118 M0.172 R25
./instances/Rome/grafo6970.44.lgr N44 E53 M0.107 R10
./instances/Rome/grafo2275.27.lgr N27 E32 M0.07 O R0
./instances/Rome/grafo5667.36.lgr N36 E40 M0.082 O R0
./instances/Rome/grafo1537.24.lgr N24 E29 M0.063 O R0
./instances/Rome/grafo2437.25.lgr N25 E30 M0.066 O R0
./instances/Rome/grafo8808.91.lgr N91 E116 M0.241 R26
./instances/Rome/grafo4614.76.lgr N76 E102 M0.146 R27
./instances/Rome/grafo9244.79.lgr N79 E98 M0.142 R17
./instances/Rome/grafo8986.65.lgr N65 E101 M0.162 R34
./instances/Rome/grafo2315.23.lgr N23 E26 M0.038 O R0
./instances/Rome/grafo7757.56.lgr N56 E64 M0.109 O R0
./instances/Rome/grafo8848.90.lgr N90 E116 M0.171 R27
./instances/Rome/grafo6496.52.lgr N52 E75 M0.118 R22
./instances/Rome/grafo3379.36.lgr N36 E44 M0.092 R7
./instances/Rome/grafo6512.46.lgr N46 E56 M0.107 R10
./instances/Rome/grafo1277.34.lgr N34 E46 M0.094 R12
./instances/Rome/grafo5607.38.lgr N38 E52 M0.097 R12
./instances/Rome/grafo11473.37.lgr N37 E42 M0.088 O R0
./instances/Rome/grafo5273.41.lgr N41 E59 M0.111 R15
./instances/Rome/grafo9140.85.lgr N85 E123 M0.173 R35
./instances/Rome/grafo1694.32.lgr N32 E38 M0.083 O R0
./instances/Rome/grafo11444.36.lgr N36 E46 M0.089 R9
./instances/Rome/grafo9727.66.lgr N66 E89 M0.134 R23
./instances/Rome/grafo4954.81.lgr N81 E101 M0.146 R18
./instances/Rome/grafo6194.58.lgr N58 E77 M0.132 R20
./instances/Rome/grafo2712.23.lgr N23 E30 M0.078 O R0
./instances/Rome/grafo4925.71.lgr N71 E89 M0.137 R16
./instances/Rome/grafo10973.94.lgr N94 E125 M0.179 R29
./instances/Rome/grafo7878.79.lgr N79 E108 M0.164 R28
./instances/Rome/grafo3578.58.lgr N58 E79 M0.127 R20
./instances/Rome/grafo6911.44.lgr N44 E59 M0.105 R16
./instances/Rome/grafo9287.69.lgr N69 E88 M0.14 R18
./instances/Rome/grafo4609.65.lgr N65 E98 M0.161 R30
./instances/Rome/grafo6151.59.lgr N59 E75 M0.127 R16
./instances/Rome/grafo6518.85.lgr N85 E107 M0.163 R21
./instances/Rome/grafo916.83.lgr N83 E110 M0.154 R27
./instances/Rome/grafo6798.37.lgr N37 E50 M0.09 O R0
./instances/Rome/grafo9943.38.lgr N38 E51 M0.091 R13
./instances/Rome/grafo10376.92.lgr N92 E125 M0.173 R32
./instances/Rome/grafo10518.94.lgr N94 E133 M0.195 R36
./instances/Rome/grafo7054.55.lgr N55 E79 M0.118 R22
./instances/Rome/grafo6645.47.lgr N47 E77 M0.118 R27
./instances/Rome/grafo5072.64.lgr N64 E86 M0.154 R21
./instances/Rome/grafo1019.11.lgr N11 E11 M0.029 O R0
./instances/Rome/grafo10065.32.lgr N32 E40 M0.084 O R0
./instances/Rome/grafo11480.93.lgr N93 E125 M0.177 R33
./instances/Rome/grafo11292.33.lgr N33 E46 M0.088 R11
./instances/Rome/grafo11267.92.lgr N92 E131 M0.186 R35
./instances/Rome/grafo117.20.lgr N20 E21 M0.043 O R0
./instances/Rome/grafo9611.89.lgr N89 E135 M0.18 R42
./instances/Rome/grafo8755.93.lgr N93 E125 M0.161 R31
./instances/Rome/grafo6249.50.lgr N50 E68 M0.111 R19
./instances/Rome/grafo6207.40.lgr N40 E52 M0.101 R10
./instances/Rome/grafo3830.39.lgr N39 E50 M0.101 R11
./instances/Rome/grafo10013.31.lgr N31 E36 M0.078 O R0
./instances/Rome/grafo4846.62.lgr N62 E76 M0.136 R15
./instances/Rome/grafo3141.42.lgr N42 E55 M0.106 R12
./instances/Rome/grafo6563.44.lgr N44 E61 M0.101 R15
./instances/Rome/grafo685.11.lgr N11 E11 M0.031 O R0
./instances/Rome/grafo7282.36.lgr N36 E47 M0.098 R11
./instances/Rome/grafo2593.40.lgr N40 E55 M0.098 R13
./instances/Rome/grafo8654.73.lgr N73 E101 M0.146 R28
./instances/Rome/grafo1504.51.lgr N51 E68 M0.132 R17
./instances/Rome/grafo10551.90.lgr N90 E119 M0.174 R29
./instances/Rome/grafo1908.32.lgr N32 E39 M0.09 R7
./instances/Rome/grafo3543.72.lgr N72 E103 M0.147 R29
./instances/Rome/grafo2055.39.lgr N39 E51 M0.092 R12
./instances/Rome/grafo5862.60.lgr N60 E87 M0.135 R27
./instances/Rome/grafo892.23.lgr N23 E25 M0.063 O R0
./instances/Rome/grafo2676.22.lgr N22 E26 M0.059 O R0
./instances/Rome/grafo10662.100.lgr N100 E136 M0.192 R36
./instances/Rome/grafo10992.94.lgr N94 E133 M0.176 R39
./instances/Rome/grafo11413.96.lgr N96 E122 M0.181 R27
./instances/Rome/grafo3763.53.lgr N53 E72 M0.121 R18
./instances/Rome/grafo9533.82.lgr N82 E112 M0.16 R29
./instances/Rome/grafo4569.58.lgr N58 E78 M0.132 R20
./instances/Rome/grafo8249.77.lgr N77 E111 M0.181 R32
./instances/Rome/grafo2702.24.lgr N24 E36 M0.091 R10
./instances/Rome/grafo8147.69.lgr N69 E85 M0.136 R16
./instances/Rome/grafo4477.76.lgr N76 E103 M0.147 R25
./instances/Rome/grafo8941.90.lgr N90 E113 M0.159 R23
./instances/Rome/grafo1154.22.lgr N22 E28 M0.07 R5
./instances/Rome/grafo5732.45.lgr N45 E61 M0.12 R14
./instances/Rome/grafo11045.94.lgr N94 E134 M0.192 R39
./instances/Rome/grafo2606.26.lgr N26 E32 M0.071 O R0
./instances/Rome/grafo5545.40.lgr N40 E62 M0.114 R21
./instances/Rome/grafo6371.41.lgr N41 E55 M0.098 R14
./instances/Rome/grafo8677.74.lgr N74 E96 M0.143 R22
./instances/Rome/grafo6834.46.lgr N46 E67 M0.118 R21
./instances/Rome/grafo10555.98.lgr N98 E130 M0.194 R31
./instances/Rome/grafo9751.64.lgr N64 E93 M0.137 R29
./instances/Rome/grafo10817.96.lgr N96 E126 M0.178 R29
./instances/Rome/grafo4480.64.lgr N64 E88 M0.131 R23
./instances/Rome/grafo5319.36.lgr N36 E44 M0.084 O R0
./instances/Rome/grafo6228.46.lgr N46 E62 M0.105 R15
./instances/Rome/grafo10325.96.lgr N96 E141 M0.193 R43
./instances/Rome/grafo5625.34.lgr N34 E40 M0.086 R7
./instances/Rome/grafo8385.73.lgr N73 E97 M0.151 R22
./instances/Rome/grafo7832.69.lgr N69 E91 M0.141 R21
./instances/Rome/grafo10118.97.lgr N97 E128 M0.187 R30
./instances/Rome/grafo10440.93.lgr N93 E123 M0.188 R28
./instances/Rome/grafo4613.77.lgr N77 E120 M0.162 R39
./instances/Rome/grafo6290.43.lgr N43 E62 M0.11 R19
./instances/Rome/grafo564.12.lgr N12 E11 M0.033 O R0
./instances/Rome/grafo4272.76.lgr N76 E98 M0.144 R20
./instances/Rome/grafo5512.35.lgr N35 E40 M0.084 O R0
./instances/Rome/grafo1155.11.lgr N11 E12 M0.051 O R0
./instances/Rome/grafo7631.39.lgr N39 E44 M0.085 O R0
./instances/Rome/grafo9907.32.lgr N32 E35 M0.071 O R0
./instances/Rome/grafo2195.35.lgr N35 E46 M0.092 R11
./instances/Rome/grafo11159.93.lgr N93 E119 M0.175 R24
./instances/Rome/grafo9615.81.lgr N81 E106 M0.155 R25
./instances/Rome/grafo6759.52.lgr N52 E61 M0.12 R10
./instances/Rome/grafo5836.78.lgr N78 E95 M0.141 R18
./instances/Rome/grafo4565.56.lgr N56 E71 M0.118 R16
./instances/Rome/grafo5338.46.lgr N46 E62 M0.115 R16
./instances/Rome/grafo2842.13.lgr N13 E13 M0.032 O R0
./instances/Rome/grafo397.11.lgr N11 E12 M0.052 O R0
./instances/Rome/grafo781.12.lgr N12 E12 M0.029 O R0
./instances/Rome/grafo227.39.lgr N39 E47 M0.09 O R0
./instances/Rome/grafo2919.14.lgr N14 E15 M0.057 O R0
./instances/Rome/grafo8579.88.lgr N88 E121 M0.18 R31
./instances/Rome/grafo5932.44.lgr N44 E54 M0.096 O R0
./instances/Rome/grafo5166.42.lgr N42 E54 M0.1 R12
./instances/Rome/grafo479.17.lgr N17 E23 M0.053 O R0
./instances/Rome/grafo4976.81.lgr N81 E103 M0.163 R21
./instances/Rome/grafo9443.82.lgr N82 E110 M0.16 R28
./instances/Rome/grafo9641.66.lgr N66 E79 M0.141 R14
./instances/Rome/grafo7902.68.lgr N68 E96 M0.142 R26
./instances/Rome/grafo10598.99.lgr N99 E130 M0.195 R30
./instances/Rome/grafo304.15.lgr N15 E17 M0.071 O R0
./instances/Rome/grafo962.10.lgr N10 E10 M0.029 O R0
./instances/Rome/grafo6330.39.lgr N39 E52 M0.097 R13
./instances/Rome/grafo7285.40.lgr N40 E56 M0.099 R14
./instances/Rome/grafo8446.76.lgr N76 E106 M0.156 R28
./instances/Rome/grafo5237.72.lgr N72 E98 M0.157 R25
./instances/Rome/grafo9143.66.lgr N66 E84 M0.138 R19
./instances/Rome/grafo10756.42.lgr N42 E55 M0.099 R11
./instances/Rome/grafo1051.34.lgr N34 E38 M0.079 O R0
./instances/Rome/grafo6566.57.lgr N57 E79 M0.132 R18
./instances/Rome/grafo1980.28.lgr N28 E35 M0.072 O R0
./instances/Rome/grafo9467.64.lgr N64 E75 M0.13 R10
./instances/Rome/grafo11025.94.lgr N94 E130 M0.184 R34
./instances/Rome/grafo6058.42.lgr N42 E54 M0.111 R12
./instances/Rome/grafo3676.38.lgr N38 E43 M0.087 R6
./instances/Rome/grafo2312.11.lgr N11 E11 M0.03 O R0
./instances/Rome/grafo8503.89.lgr N89 E107 M0.184 R19
./instances/Rome/grafo7432.40.lgr N40 E47 M0.093 O R0
./instances/Rome/grafo1688.13.lgr N13 E17 M0.056 O R0
./instances/Rome/grafo1947.14.lgr N14 E18 M0.055 O R0
./instances/Rome/grafo5994.33.lgr N33 E36 M0.078 O R0
./instances/Rome/grafo8467.71.lgr N71 E92 M0.137 R20
./instances/Rome/grafo9871.38.lgr N38 E57 M0.1 R18
./instances/Rome/grafo1351.28.lgr N28 E36 M0.085 O R0
./instances/Rome/grafo5382.45.lgr N45 E62 M0.121 R18
./instances/Rome/grafo374.18.lgr N18 E25 M0.063 O R0
./instances/Rome/grafo2721.27.lgr N27 E27 M0.053 O R0
./instances/Rome/grafo3416.38.lgr N38 E50 M0.097 R11
./instances/Rome/grafo1927.21.lgr N21 E25 M0.062 O R0
./instances/Rome/grafo4259.64.lgr N64 E87 M0.127 R23
./instances/Rome/grafo2376.16.lgr N16 E20 M0.06 O R0
./instances/Rome/grafo6465.39.lgr N39 E46 M0.097 R6
./instances/Rome/grafo1787.16.lgr N16 E16 M0.037 O R0
./instances/Rome/grafo606.21.lgr N21 E27 M0.066 O R0
./instances/Rome/grafo3345.63.lgr N63 E84 M0.139 R21
./instances/Rome/grafo4311.79.lgr N79 E118 M0.157 R35
./instances/Rome/grafo279.16.lgr N16 E19 M0.057 O R0
./instances/Rome/grafo9286.77.lgr N77 E99 M0.139 R21
./instances/Rome/grafo6602.76.lgr N76 E106 M0.147 R29
./instances/Rome/grafo4375.53.lgr N53 E63 M0.114 O R0
./instances/Rome/grafo1222.52.lgr N52 E59 M0.103 O R0
./instances/Rome/grafo2585.16.lgr N16 E18 M0.065 O R0
./instances/Rome/grafo9959.91.lgr N91 E113 M0.185 R22
./instances/Rome/grafo7392.40.lgr N40 E53 M0.132 R12
./instances/Rome/grafo10850.94.lgr N94 E129 M0.189 R35
./instances/Rome/grafo10799.34.lgr N34 E39 M0.081 O R0
./instances/Rome/grafo7114.40.lgr N40 E49 M0.097 O R0
./instances/Rome/grafo4214.58.lgr N58 E82 M0.131 R23
./instances/Rome/grafo5419.35.lgr N35 E42 M0.088 O R0
./instances/Rome/grafo2313.13.lgr N13 E14 M0.052 O R0
./instances/Rome/grafo202.13.lgr N13 E14 M0.041 O R0
./instances/Rome/grafo10914.96.lgr N96 E127 M0.183 R30
./instances/Rome/grafo2097.53.lgr N53 E69 M0.128 R16
./instances/Rome/grafo9729.69.lgr N69 E103 M0.158 R29
./instances/Rome/grafo2783.15.lgr N15 E17 M0.057 O R0
./instances/Rome/grafo6396.45.lgr N45 E65 M0.114 R20
./instances/Rome/grafo4965.52.lgr N52 E68 M0.123 R16
./instances/Rome/grafo4810.72.lgr N72 E88 M0.135 R16
./instances/Rome/grafo5114.53.lgr N53 E69 M0.122 R15
./instances/Rome/grafo526.12.lgr N12 E15 M0.053 O R0
./instances/Rome/grafo10667.98.lgr N98 E128 M0.186 R30
./instances/Rome/grafo10016.39.lgr N39 E52 M0.099 R14
./instances/Rome/grafo8588.71.lgr N71 E93 M0.152 R22
./instances/Rome/grafo2548.38.lgr N38 E46 M0.092 R9
./instances/Rome/grafo6233.36.lgr N36 E47 M0.084 O R0
./instances/Rome/grafo5973.46.lgr N46 E60 M0.118 R14
./instances/Rome/grafo7632.46.lgr N46 E68 M0.114 R20
./instances/Rome/grafo9370.66.lgr N66 E88 M0.135 R22
./instances/Rome/grafo2462.31.lgr N31 E43 M0.087 R10
./instances/Rome/grafo1260.51.lgr N51 E66 M0.113 R16
./instances/Rome/grafo8518.73.lgr N73 E94 M0.143 R20
./instances/Rome/grafo1650.31.lgr N31 E39 M0.083 R8
./instances/Rome/grafo8695.85.lgr N85 E112 M0.166 R27
./instances/Rome/grafo6375.52.lgr N52 E79 M0.129 R26
./instances/Rome/grafo923.17.lgr N17 E22 M0.064 O R0
./instances/Rome/grafo10900.93.lgr N93 E131 M0.188 R37
./instances/Rome/grafo8881.91.lgr N91 E130 M0.203 R39
./instances/Rome/grafo4658.76.lgr N76 E109 M0.166 R33
./instances/Rome/grafo8885.88.lgr N88 E116 M0.17 R28
./instances/Rome/grafo5738.35.lgr N35 E44 M0.085 R6
./instances/Rome/grafo6515.47.lgr N47 E62 M0.102 R14
./instances/Rome/grafo704.17.lgr N17 E19 M0.055 O R0
./instances/Rome/grafo6767.53.lgr N53 E73 M0.134 R19
./instances/Rome/grafo1060.11.lgr N11 E12 M0.029 O R0
./instances/Rome/grafo7599.40.lgr N40 E56 M0.105 R15
./instances/Rome/grafo8183.63.lgr N63 E90 M0.127 R27
./instances/Rome/grafo7734.45.lgr N45 E55 M0.1 R11
./instances/Rome/grafo7169.44.lgr N44 E56 M0.104 R11
./instances/Rome/grafo10051.30.lgr N30 E35 M0.086 O R0
./instances/Rome/grafo10673.93.lgr N93 E120 M0.165 R27
./instances/Rome/grafo1377.26.lgr N26 E26 M0.045 O R0
./instances/Rome/grafo2106.17.lgr N17 E19 M0.048 O R0
./instances/Rome/grafo7677.43.lgr N43 E57 M0.095 R12
./instances/Rome/grafo11273.92.lgr N92 E120 M0.168 R28
./instances/Rome/grafo7844.77.lgr N77 E101 M0.163 R24
./instances/Rome/grafo1968.25.lgr N25 E32 M0.084 R6
./instances/Rome/grafo8180.74.lgr N74 E95 M0.144 R21
./instances/Rome/grafo10340.33.lgr N33 E37 M0.077 O R0
./instances/Rome/grafo10610.95.lgr N95 E131 M0.187 R34
./instances/Rome/grafo11584.34.lgr N34 E45 M0.098 R8
./instances/Rome/grafo6140.41.lgr N41 E52 M0.097 R11
./instances/Rome/grafo8771.66.lgr N66 E88 M0.141 R21
./instances/Rome/grafo5598.37.lgr N37 E48 M0.098 R11
./instances/Rome/grafo8545.74.lgr N74 E106 M0.162 R31
./instances/Rome/grafo6084.57.lgr N57 E80 M0.134 R20
./instances/Rome/grafo2128.19.lgr N19 E19 M0.039 O R0
./instances/Rome/grafo8394.89.lgr N89 E122 M0.176 R30
./instances/Rome/grafo9271.66.lgr N66 E92 M0.136 R25
./instances/Rome/grafo4297.79.lgr N79 E117 M0.16 R35
./instances/Rome/grafo8657.88.lgr N88 E110 M0.172 R23
./instances/Rome/grafo7131.43.lgr N43 E56 M0.103 R13
./instances/Rome/grafo9708.70.lgr N70 E91 M0.143 R21
./instances/Rome/grafo7105.48.lgr N48 E58 M0.106 R11
./instances/Rome/grafo2545.20.lgr N20 E25 M0.058 O R0
./instances/Rome/grafo2947.37.lgr N37 E45 M0.081 O R0
./instances/Rome/grafo8172.66.lgr N66 E101 M0.137 R31
./instances/Rome/grafo11209.36.lgr N36 E45 M0.095 R10
./instances/Rome/grafo8150.81.lgr N81 E117 M0.163 R33
./instances/Rome/grafo1720.19.lgr N19 E25 M0.062 O R0
./instances/Rome/grafo4733.73.lgr N73 E95 M0.149 R23
./instances/Rome/grafo2277.18.lgr N18 E21 M0.057 O R0
./instances/Rome/grafo8807.87.lgr N87 E131 M0.169 R39
./instances/Rome/grafo11008.99.lgr N99 E151 M0.201 R50
./instances/Rome/grafo2914.63.lgr N63 E80 M0.139 R17
./instances/Rome/grafo1111.15.lgr N15 E23 M0.061 O R0
./instances/Rome/grafo8464.73.lgr N73 E100 M0.161 R25
./instances/Rome/grafo4322.56.lgr N56 E78 M0.129 R18
./instances/Rome/grafo696.12.lgr N12 E18 M0.054 O R0
./instances/Rome/grafo7545.44.lgr N44 E60 M0.102 R14
./instances/Rome/grafo4104.39.lgr N39 E55 M0.101 R15
./instances/Rome/grafo1241.27.lgr N27 E33 M0.077 R6
./instances/Rome/grafo7976.80.lgr N80 E112 M0.158 R29
./instances/Rome/grafo11390.90.lgr N90 E128 M0.172 R38
./instances/Rome/grafo3059.35.lgr N35 E44 M0.081 O R0
./instances/Rome/grafo620.27.lgr N27 E27 M0.049 O R0
./instances/Rome/grafo8604.84.lgr N84 E120 M0.175 R34
./instances/Rome/grafo6047.32.lgr N32 E35 M0.079 O R0
./instances/Rome/grafo4224.66.lgr N66 E95 M0.138 R28
./instances/Rome/grafo8556.84.lgr N84 E119 M0.168 R32
./instances/Rome/grafo10991.97.lgr N97 E134 M0.19 R37
./instances/Rome/grafo9069.69.lgr N69 E91 M0.137 R21
./instances/Rome/grafo6675.44.lgr N44 E58 M0.105 R13
./instances/Rome/grafo2134.24.lgr N24 E30 M0.071 O R0
./instances/Rome/grafo5321.34.lgr N34 E41 M0.089 R8
./instances/Rome/grafo990.13.lgr N13 E13 M0.056 O R0
./instances/Rome/grafo9538.81.lgr N81 E120 M0.165 R33
./instances/Rome/grafo11320.35.lgr N35 E42 M0.089 O R0
./instances/Rome/grafo3252.54.lgr N54 E62 M0.125 R9
./instances/Rome/grafo4688.59.lgr N59 E76 M0.135 R17
./instances/Rome/grafo7347.40.lgr N40 E56 M0.117 R13
./instances/Rome/grafo936.12.lgr N12 E12 M0.029 O R0
./instances/Rome/grafo1821.19.lgr N19 E21 M0.056 O R0
./instances/Rome/grafo6443.46.lgr N46 E62 M0.114 R15
./instances/Rome/grafo7354.93.lgr N93 E130 M0.22 R36
./instances/Rome/grafo2730.15.lgr N15 E15 M0.036 O R0
./instances/North/g.27.1.gml N27 E30 M0.036 O R0
./instances/North/g.84.1.gml N84 E124 M0.168 R32
./instances/North/g.35.23.gml N35 E53 M0.093 R15
./instances/North/g.24.39.gml N24 E68 M0.094 R38
./instances/North/g.62.5.gml N62 E65 M0.12 O R0
./instances/North/g.12.106.gml N12 E13 M0.047 O R0
./instances/North/g.10.41.gml N10 E20 M0.059 R8
./instances/North/g.33.8.gml N33 E130 M0.126 R88
./instances/North/g.26.0.gml N26 E31 M0.068 O R0
./instances/North/g.26.27.gml N26 E31 M0.068 O R0
./instances/North/g.61.8.gml N61 E116 M0.125 R51
./instances/North/g.19.44.gml N19 E20 M0.038 O R0
./instances/North/g.56.11.gml N56 E71 M0.109 O R0
./instances/North/g.20.26.gml N20 E36 M0.067 O R0
./instances/North/g.59.12.gml N59 E115 M0.134 R52
./instances/North/g.54.3.gml N54 E71 M0.128 O R0
./instances/North/g.14.16.gml N14 E13 M0.034 O R0
./instances/North/g.34.13.gml N34 E36 M0.059 O R0
./instances/North/g.42.4.gml N42 E55 M0.091 O R0
./instances/North/g.57.28.gml N57 E97 M0.128 R37
./instances/North/g.14.67.gml N14 E17 M0.072 O R0
./instances/North/g.14.14.gml N14 E14 M0.036 O R0
./instances/North/g.45.7.gml N45 E46 M0.069 O R0
./instances/North/g.12.123.gml N12 E11 M0.033 O R0
./instances/North/g.36.18.gml N36 E46 M0.1 R8
./instances/North/g.10.11.gml N10 E14 M0.045 O R0
./instances/North/g.36.23.gml N36 E37 M0.057 O R0
./instances/North/g.35.12.gml N35 E34 M0.068 O R0
./instances/North/g.39.53.gml N39 E61 M0.099 R21
./instances/North/g.20.45.gml N20 E41 M0.071 R19
./instances/North/g.21.41.gml N21 E31 M0.066 R7
./instances/North/g.13.48.gml N13 E51 M0.069 R34
./instances/North/g.41.1.gml N41 E52 M0.087 O R0
./instances/North/g.15.13.gml N15 E14 M0.035 O R0
./instances/North/g.91.1.gml N91 E90 M0.17 O R0
./instances/North/g.43.25.gml N43 E42 M0.073 O R0
./instances/North/g.27.11.gml N27 E26 M0.077 O R0
./instances/North/g.48.18.gml N48 E51 M0.101 O R0
./instances/North/g.62.7.gml N62 E64 M0.097 O R0
./instances/North/g.15.43.gml N15 E14 M0.052 O R0
./instances/North/g.16.91.gml N16 E25 M0.067 R7
./instances/North/g.90.1.gml N90 E150 M0.182 R37
./instances/North/g.24.33.gml N24 E30 M0.069 O R0
./instances/North/g.12.117.gml N12 E11 M0.045 O R0
./instances/North/g.39.47.gml N39 E49 M0.088 R8
./instances/North/g.43.5.gml N43 E48 M0.089 O R0
./instances/North/g.13.62.gml N13 E17 M0.052 O R0
./instances/North/g.15.8.gml N15 E18 M0.062 O R0
./instances/North/g.31.6.gml N31 E38 M0.083 O R0
./instances/North/g.22.69.gml N22 E48 M0.081 R27
./instances/North/g.15.56.gml N15 E14 M0.035 O R0
./instances/North/g.40.17.gml N40 E48 M0.09 O R0
./instances/North/g.96.4.gml N96 E97 M0.171 O R0
./instances/North/g.21.6.gml N21 E23 M0.067 O R0
./instances/North/g.55.23.gml N55 E105 M0.112 R48
./instances/North/g.30.15.gml N30 E33 M0.069 O R0
./instances/North/g.26.31.gml N26 E38 M0.072 O R0
./instances/North/g.23.106.gml N23 E33 M0.083 R11
./instances/North/g.39.4.gml N39 E52 M0.091 R14
./instances/North/g.15.7.gml N15 E18 M0.067 O R0
./instances/North/g.57.29.gml N57 E102 M0.132 R41
./instances/North/g.55.32.gml N55 E82 M0.126 R24
./instances/North/g.14.39.gml N14 E13 M0.035 O R0
./instances/North/g.29.6.gml N29 E34 M0.072 O R0
./instances/North/g.77.5.gml N77 E108 M0.131 R32
./instances/North/g.80.6.gml N80 E79 M0.138 O R0
./instances/North/g.46.12.gml N46 E49 M0.09 O R0
./instances/North/g.12.0.gml N12 E15 M0.05 O R0
./instances/North/g.22.23.gml N22 E21 M0.049 O R0
./instances/North/g.23.16.gml N23 E29 M0.065 O R0
./instances/North/g.51.4.gml N51 E50 M0.084 O R0
./instances/North/g.24.6.gml N24 E31 M0.074 O R0
./instances/North/g.23.118.gml N23 E28 M0.068 O R0
./instances/North/g.22.26.gml N22 E21 M0.048 O R0
./instances/North/g.10.1.gml N10 E11 M0.029 O R0
./instances/North/g.85.1.gml N85 E131 M0.164 R41
./instances/North/g.39.8.gml N39 E173 M0.139 R124
./instances/North/g.86.1.gml N86 E88 M0.245 O R0
./instances/North/g.87.5.gml N87 E189 M0.209 R88
./instances/North/g.12.124.gml N12 E12 M0.034 O R0
./instances/North/g.41.36.gml N41 E75 M0.112 R24
./instances/North/g.28.3.gml N28 E37 M0.081 O R0
./instances/North/g.69.5.gml N69 E68 M0.129 O R0
./instances/North/g.10.9.gml N10 E9 M0.029 O R0
./instances/North/g.10.0.gml N10 E11 M0.043 O R0
./instances/North/g.13.41.gml N13 E12 M0.036 O R0
./instances/North/g.48.6.gml N48 E58 M0.089 O R0
./instances/North/g.10.12.gml N10 E10 M0.026 O R0
./instances/North/g.28.20.gml N28 E156 M0.128 R118
./instances/North/g.23.5.gml N23 E26 M0.066 O R0
./instances/North/g.29.13.gml N29 E28 M0.049 O R0
./instances/North/g.25.28.gml N25 E35 M0.074 R8
./instances/North/g.57.23.gml N57 E64 M0.067 O R0
./instances/North/g.55.33.gml N55 E72 M0.123 O R0
./instances/North/g.10.3.gml N10 E9 M0.029 O R0
./instances/North/g.27.15.gml N27 E32 M0.067 O R0
./instances/North/g.75.6.gml N75 E74 M0.126 O R0
./instances/North/g.32.18.gml N32 E33 M0.078 O R0
./instances/North/g.28.21.gml N28 E27 M0.053 O R0
./instances/North/g.18.16.gml N18 E17 M0.046 O R0
./instances/North/g.10.83.gml N10 E15 M0.052 O R0
./instances/North/g.36.15.gml N36 E35 M0.069 O R0
./instances/North/g.13.96.gml N13 E15 M0.053 O R0
./instances/North/g.10.4.gml N10 E9 M0.029 O R0
./instances/North/g.44.7.gml N44 E58 M0.09 R15
./instances/North/g.24.44.gml N24 E28 M0.064 O R0
./instances/North/g.23.40.gml N23 E26 M0.068 O R0
./instances/North/g.24.41.gml N24 E44 M0.075 R21
./instances/North/g.12.104.gml N12 E18 M0.059 O R0
./instances/North/g.13.17.gml N13 E12 M0.036 O R0
./instances/North/g.23.92.gml N23 E33 M0.071 O R0
./instances/North/g.39.28.gml N39 E54 M0.051 O R0
./instances/North/g.34.3.gml N34 E44 M0.087 R11
./instances/North/g.44.0.gml N44 E56 M0.09 O R0
./instances/North/g.33.2.gml N33 E42 M0.096 O R0
./instances/North/g.10.34.gml N10 E25 M0.061 R12
./instances/North/g.61.7.gml N61 E117 M0.127 R52
./instances/North/g.26.26.gml N26 E31 M0.064 O R0
./instances/North/g.32.5.gml N32 E37 M0.055 O R0
./instances/North/g.13.25.gml N13 E12 M0.037 O R0
./instances/North/g.33.3.gml N33 E40 M0.079 O R0
./instances/North/g.41.9.gml N41 E61 M0.098 R16
./instances/North/g.58.7.gml N58 E57 M0.098 O R0
./instances/North/g.25.6.gml N25 E29 M0.07 O R0
./instances/North/g.27.3.gml N27 E26 M0.047 O R0
./instances/North/g.18.20.gml N18 E17 M0.056 O R0
./instances/North/g.19.34.gml N19 E45 M0.066 O R0
./instances/North/g.33.16.gml N33 E63 M0.137 R29
./instances/North/g.19.22.gml N19 E33 M0.076 R14
./instances/North/g.79.6.gml N79 E85 M0.152 O R0
./instances/North/g.17.7.gml N17 E16 M0.038 O R0
./instances/North/g.49.9.gml N49 E53 M0.09 O R0
./instances/North/g.86.3.gml N86 E189 M0.203 R90
./instances/North/g.31.4.gml N31 E38 M0.074 O R0
./instances/North/g.16.80.gml N16 E23 M0.06 O R0
./instances/North/g.21.9.gml N21 E25 M0.061 O R0
./instances/North/g.43.9.gml N43 E52 M0.093 O R0
./instances/North/g.20.8.gml N20 E24 M0.081 O R0
./instances/North/g.12.145.gml N12 E25 M0.062 R10
./instances/North/g.31.0.gml N31 E34 M0.078 O R0
./instances/North/g.13.35.gml N13 E16 M0.048 O R0
./instances/North/g.28.24.gml N28 E31 M0.066 O R0
./instances/North/g.23.115.gml N23 E30 M0.071 R8
./instances/North/g.55.24.gml N55 E105 M0.113 R48
./instances/North/g.21.45.gml N21 E26 M0.062 O R0
./instances/North/g.30.31.gml N30 E55 M0.081 R23
./instances/North/g.75.0.gml N75 E86 M0.131 R10
./instances/North/g.34.2.gml N34 E42 M0.077 O R0
./instances/North/g.35.9.gml N35 E143 M0.123 R98
./instances/North/g.26.17.gml N26 E26 M0.047 O R0
./instances/North/g.56.2.gml N56 E106 M0.12 R44
./instances/North/g.24.7.gml N24 E31 M0.069 O R0
./instances/North/g.17.40.gml N17 E25 M0.058 R7
./instances/North/g.22.35.gml N22 E40 M0.076 R19
./instances/North/g.25.47.gml N25 E28 M0.067 O R0
./instances/North/g.52.0.gml N52 E59 M0.074 O R0
./instances/North/g.26.12.gml N26 E25 M0.048 O R0
./instances/North/g.40.13.gml N40 E47 M0.074 O R0
./instances/North/g.17.6.gml N17 E20 M0.059 O R0
./instances/North/g.48.29.gml N48 E48 M0.08 O R0
./instances/North/g.24.2.gml N24 E30 M0.07 O R0
./instances/North/g.18.35.gml N18 E21 M0.059 O R0
./instances/North/g.11.49.gml N11 E11 M0.026 O R0
./instances/North/g.44.9.gml N44 E49 M0.084 O R0
./instances/North/g.72.0.gml N72 E71 M0.118 O R0
./instances/North/g.17.9.gml N17 E16 M0.042 O R0
./instances/North/g.62.3.gml N62 E120 M0.135 R53
./instances/North/g.14.25.gml N14 E23 M0.062 R7
./instances/North/g.18.26.gml N18 E19 M0.035 O R0
./instances/North/g.77.2.gml N77 E78 M0.123 O R0
./instances/North/g.12.49.gml N12 E12 M0.031 O R0
./instances/North/g.21.5.gml N21 E22 M0.042 O R0
./instances/North/g.47.1.gml N47 E66 M0.105 R20
./instances/North/g.75.3.gml N75 E88 M0.146 O R0
./instances/North/g.47.7.gml N47 E62 M0.108 R11
./instances/North/g.43.26.gml N43 E42 M0.073 O R0
./instances/North/g.34.4.gml N34 E43 M0.084 O R0
./instances/North/g.22.7.gml N22 E31 M0.066 O R0
./instances/North/g.79.7.gml N79 E147 M0.179 R64
./instances/North/g.17.3.gml N17 E22 M0.059 O R0
./instances/North/g.61.4.gml N61 E116 M0.127 R53
./instances/North/g.22.19.gml N22 E26 M0.063 O R0
./instances/North/g.22.31.gml N22 E37 M0.081 R16
./instances/North/g.22.70.gml N22 E39 M0.075 R13
./instances/North/g.44.19.gml N44 E78 M0.11 R28
./instances/North/g.21.22.gml N21 E31 M0.068 O R0
./instances/North/g.47.17.gml N47 E50 M0.088 O R0
./instances/North/g.19.28.gml N19 E22 M0.035 O R0
./instances/North/g.43.7.gml N43 E54 M0.088 O R0
./instances/North/g.11.7.gml N11 E10 M0.033 O R0
./instances/North/g.21.11.gml N21 E22 M0.043 O R0
./instances/North/g.32.8.gml N32 E31 M0.053 O R0
./instances/North/g.11.36.gml N11 E11 M0.031 O R0
./instances/North/g.67.1.gml N67 E91 M0.116 O R0
./instances/North/g.20.42.gml N20 E29 M0.08 O R0
./instances/North/g.51.2.gml N51 E68 M0.111 R18
./instances/North/g.12.55.gml N12 E14 M0.049 O R0
./instances/North/g.23.43.gml N23 E26 M0.086 O R0
./instances/North/g.47.25.gml N47 E64 M0.129 O R0
./instances/North/g.36.19.gml N36 E46 M0.091 R8
./instances/North/g.16.28.gml N16 E21 M0.052 O R0
./instances/North/g.57.8.gml N57 E110 M0.125 R50
./instances/North/g.21.23.gml N21 E28 M0.06 O R0
./instances/North/g.58.6.gml N58 E71 M0.173 O R0
./instances/North/g.41.2.gml N41 E55 M0.093 R15
./instances/North/g.40.0.gml N40 E39 M0.069 O R0
./instances/North/g.15.14.gml N15 E15 M0.031 O R0
./instances/North/g.13.60.gml N13 E15 M0.048 O R0
./instances/North/g.15.24.gml N15 E14 M0.035 O R0
./instances/North/g.21.3.gml N21 E20 M0.062 O R0
./instances/North/g.23.22.gml N23 E22 M0.047 O R0
./instances/North/g.41.26.gml N41 E82 M0.121 R35
./instances/North/g.16.27.gml N16 E15 M0.034 O R0
./instances/North/g.11.9.gml N11 E12 M0.065 O R0
./instances/North/g.20.14.gml N20 E25 M0.068 R6
./instances/North/g.76.4.gml N76 E109 M0.144 O R0
./instances/North/g.22.18.gml N22 E29 M0.063 O R0
./instances/North/g.12.138.gml N12 E20 M0.055 O R0
./instances/North/g.25.37.gml N25 E24 M0.045 O R0
./instances/North/g.25.5.gml N25 E32 M0.065 O R0
./instances/North/g.21.31.gml N21 E20 M0.043 O R0
./instances/North/g.46.4.gml N46 E69 M0.114 O R0
./instances/North/g.10.46.gml N10 E15 M0.055 R6
./instances/North/g.13.34.gml N13 E41 M0.074 R24
./instances/North/g.10.74.gml N10 E12 M0.049 O R0
./instances/North/g.10.42.gml N10 E9 M0.036 O R0
./instances/North/g.25.49.gml N25 E25 M0.047 O R0
./instances/North/g.13.117.gml N13 E22 M0.06 R7
./instances/North/g.30.3.gml N30 E44 M0.087 R11
./instances/North/g.22.68.gml N22 E24 M0.059 O R0
./instances/North/g.47.2.gml N47 E62 M0.097 R16
./instances/North/g.12.109.gml N12 E12 M0.035 O R0
./instances/North/g.14.65.gml N14 E13 M0.035 O R0
./instances/North/g.13.81.gml N13 E12 M0.034 O R0
./instances/North/g.10.7.gml N10 E12 M0.027 O R0
./instances/North/g.17.31.gml N17 E23 M0.061 O R0
./instances/North/g.18.13.gml N18 E17 M0.039 O R0
./instances/North/g.11.69.gml N11 E14 M0.024 O R0
./instances/North/g.16.63.gml N16 E25 M0.063 R7
./instances/North/g.10.39.gml N10 E19 M0.053 O R0
./instances/North/g.22.67.gml N22 E24 M0.065 O R0
./instances/North/g.28.5.gml N28 E34 M0.069 O R0
./instances/North/g.39.44.gml N39 E72 M0.097 R29
./instances/North/g.18.19.gml N18 E24 M0.058 O R0
./instances/North/g.12.118.gml N12 E20 M0.061 R7
./instances/North/g.25.52.gml N25 E25 M0.047 O R0
./instances/North/g.13.47.gml N13 E12 M0.032 O R0
./instances/North/g.44.1.gml N44 E61 M0.093 R18
./instances/North/g.63.22.gml N63 E102 M0.114 O R0
./instances/North/g.59.0.gml N59 E84 M0.115 R26
./instances/North/g.16.31.gml N16 E26 M0.07 R9
./instances/North/g.91.0.gml N91 E92 M0.145 O R0
./instances/North/g.16.60.gml N16 E35 M0.069 R20
./instances/North/g.33.7.gml N33 E37 M0.079 O R0
./instances/North/g.11.62.gml N11 E16 M0.054 O R0
./instances/North/g.87.4.gml N87 E189 M0.21 R88
./instances/North/g.20.1.gml N20 E42 M0.077 R18
./instances/North/g.47.6.gml N47 E57 M0.09 O R0
./instances/North/g.26.9.gml N26 E30 M0.094 O R0
./instances/North/g.30.2.gml N30 E45 M0.086 R12
./instances/North/g.14.59.gml N14 E14 M0.033 O R0
./instances/North/g.14.38.gml N14 E21 M0.073 R7
./instances/North/g.13.7.gml N13 E12 M0.032 O R0
./instances/North/g.38.4.gml N38 E45 M0.086 O R0
./instances/North/g.23.2.gml N23 E22 M0.057 O R0
./instances/North/g.64.8.gml N64 E122 M0.142 R52
./instances/North/g.19.31.gml N19 E26 M0.063 R8
./instances/North/g.18.21.gml N18 E23 M0.075 R6
./instances/North/g.32.11.gml N32 E43 M0.081 R12
./instances/North/g.21.15.gml N21 E29 M0.071 R7
./instances/North/g.76.1.gml N76 E106 M0.14 R31
./instances/North/g.32.17.gml N32 E31 M0.052 O R0
./instances/North/g.12.101.gml N12 E14 M0.051 O R0
./instances/North/g.21.40.gml N21 E20 M0.042 O R0
./instances/North/g.12.111.gml N12 E24 M0.062 R11
./instances/North/g.15.6.gml N15 E16 M0.034 O R0
./instances/North/g.12.122.gml N12 E15 M0.054 O R0
./instances/North/g.47.27.gml N47 E79 M0.113 R33
./instances/North/g.12.140.gml N12 E20 M0.053 O R0
./instances/North/g.88.2.gml N88 E87 M0.146 O R0
./instances/North/g.57.22.gml N57 E100 M0.129 R44
./instances/North/g.28.26.gml N28 E45 M0.092 R14
./instances/North/g.40.20.gml N40 E54 M0.096 O R0
./instances/North/g.30.9.gml N30 E40 M0.083 O R0
./instances/North/g.10.37.gml N10 E11 M0.061 O R0
./instances/North/g.33.0.gml N33 E48 M0.109 R11
./instances/North/g.17.41.gml N17 E27 M0.065 R8
./instances/North/g.45.0.gml N45 E59 M0.089 O R0
./instances/North/g.32.9.gml N32 E31 M0.059 O R0
./instances/North/g.95.2.gml N95 E94 M0.154 O R0
./instances/North/g.37.15.gml N37 E48 M0.085 O R0
./instances/North/g.24.8.gml N24 E31 M0.072 O R0
./instances/North/g.24.43.gml N24 E69 M0.091 R40
./instances/North/g.23.11.gml N23 E26 M0.1 O R0
./instances/North/g.39.30.gml N39 E64 M0.105 R19
./instances/North/g.84.2.gml N84 E86 M0.204 O R0
./instances/North/g.15.29.gml N15 E25 M0.054 R5
./instances/North/g.24.15.gml N24 E27 M0.061 O R0
./instances/North/g.13.92.gml N13 E15 M0.071 O R0
./instances/North/g.49.17.gml N49 E53 M0.108 O R0
./instances/North/g.31.29.gml N31 E72 M0.091 R30
./instances/North/g.37.4.gml N37 E52 M0.09 R16
./instances/North/g.63.18.gml N63 E121 M0.146 R52
./instances/North/g.51.5.gml N51 E61 M0.104 R8
./instances/North/g.14.40.gml N14 E14 M0.035 O R0
./instances/North/g.40.27.gml N40 E39 M0.066 O R0
./instances/North/g.10.85.gml N10 E17 M0.07 R7
./instances/North/g.79.5.gml N79 E113 M0.148 O R0
./instances/North/g.23.17.gml N23 E28 M0.063 O R0
./instances/North/g.14.20.gml N14 E27 M0.072 R11
./instances/North/g.23.76.gml N23 E38 M0.08 R16
./instances/North/g.36.5.gml N36 E48 M0.079 O R0
./instances/North/g.69.0.gml N69 E68 M0.117 O R0
./instances/North/g.12.90.gml N12 E16 M0.053 O R0
./instances/North/g.10.68.gml N10 E13 M0.029 O R0
./instances/North/g.22.51.gml N22 E21 M0.041 O R0
./instances/North/g.25.45.gml N25 E44 M0.082 R19
./instances/North/g.41.25.gml N41 E99 M0.181 R50
./instances/North/g.26.8.gml N26 E32 M0.069 O R0
./instances/North/g.23.41.gml N23 E27 M0.082 O R0
./instances/North/g.99.2.gml N99 E150 M0.162 R52
./instances/North/g.11.25.gml N11 E24 M0.059 R11
./instances/North/g.64.7.gml N64 E134 M0.156 R63
./instances/North/g.33.1.gml N33 E46 M0.086 R10
./instances/North/g.79.0.gml N79 E95 M0.131 R15
./instances/North/g.33.6.gml N33 E39 M0.079 O R0
./instances/North/g.79.3.gml N79 E79 M0.13 O R0
./instances/North/g.35.0.gml N35 E43 M0.081 O R0
./instances/North/g.12.79.gml N12 E26 M0.064 R10
./instances/North/g.49.16.gml N49 E81 M0.101 O R0
./instances/North/g.46.5.gml N46 E59 M0.099 R14
./instances/North/g.33.5.gml N33 E35 M0.075 O R0
./instances/North/g.24.0.gml N24 E30 M0.065 O R0
./instances/North/g.26.24.gml N26 E31 M0.069 O R0
./instances/North/g.90.3.gml N90 E89 M0.234 O R0
./instances/North/g.21.34.gml N21 E22 M0.064 O R0
./instances/North/g.14.55.gml N14 E13 M0.044 O R0
./instances/North/g.85.3.gml N85 E97 M0.164 R10
./instances/North/g.35.20.gml N35 E34 M0.068 O R0
./instances/North/g.36.0.gml N36 E45 M0.086 O R0
./instances/North/g.49.8.gml N49 E61 M0.111 R8
./instances/North/g.46.6.gml N46 E48 M0.08 O R0
./instances/North/g.12.31.gml N12 E23 M0.062 R9
./instances/North/g.28.2.gml N28 E37 M0.103 R8
./instances/North/g.25.34.gml N25 E44 M0.093 R19
./instances/North/g.64.16.gml N64 E68 M0.115 O R0
./instances/North/g.45.8.gml N45 E57 M0.108 O R0
./instances/North/g.23.121.gml N23 E24 M0.059 O R0
./instances/North/g.22.76.gml N22 E34 M0.075 R9
./instances/North/g.20.2.gml N20 E32 M0.073 O R0
./instances/North/g.25.55.gml N25 E46 M0.079 R22
./instances/North/g.73.8.gml N73 E101 M0.16 R26
./instances/North/g.48.19.gml N48 E64 M0.11 O R0
./instances/North/g.41.12.gml N41 E44 M0.084 O R0
./instances/North/g.44.14.gml N44 E54 M0.128 O R0
./instances/North/g.21.33.gml N21 E30 M0.071 R8
./instances/North/g.19.35.gml N19 E19 M0.039 O R0
./instances/North/g.57.0.gml N57 E77 M0.165 R21
./instances/North/g.61.31.gml N61 E117 M0.125 R52
./instances/North/g.48.4.gml N48 E63 M0.099 R16
./instances/North/g.20.28.gml N20 E30 M0.069 O R0
./instances/North/g.25.40.gml N25 E35 M0.082 R8
./instances/North/g.25.26.gml N25 E35 M0.078 R8
./instances/North/g.37.6.gml N37 E41 M0.08 O R0
./instances/North/g.48.31.gml N48 E48 M0.083 O R0
./instances/North/g.36.29.gml N36 E37 M0.057 O R0
./instances/North/g.99.0.gml N99 E154 M0.182 R34
./instances/North/g.22.15.gml N22 E22 M0.048 O R0
./instances/North/g.35.15.gml N35 E67 M0.118 R29
./instances/North/g.27.7.gml N27 E26 M0.049 O R0
./instances/North/g.82.4.gml N82 E164 M0.192 R69
./instances/North/g.18.5.gml N18 E18 M0.041 O R0
./instances/North/g.26.2.gml N26 E33 M0.065 O R0
./instances/North/g.23.81.gml N23 E67 M0.087 R38
./instances/North/g.11.76.gml N11 E20 M0.056 O R0
./instances/North/g.12.40.gml N12 E32 M0.062 R17
./instances/North/g.28.1.gml N28 E41 M0.085 O R0
./instances/North/g.13.84.gml N13 E17 M0.06 O R0
./instances/North/g.55.26.gml N55 E65 M0.149 R9
./instances/North/g.36.7.gml N36 E42 M0.082 O R0
./instances/North/g.48.8.gml N48 E59 M0.104 O R0
./instances/North/g.26.3.gml N26 E31 M0.059 O R0
./instances/North/g.34.12.gml N34 E33 M0.062 O R0
./instances/North/g.34.9.gml N34 E41 M0.089 R7
./instances/North/g.17.21.gml N17 E26 M0.045 O R0
./instances/North/g.22.42.gml N22 E25 M0.061 O R0
./instances/North/g.69.1.gml N69 E83 M0.112 O R0
./instances/North/g.23.119.gml N23 E24 M0.063 O R0
./instances/North/g.41.0.gml N41 E42 M0.067 O R0
./instances/North/g.50.7.gml N50 E75 M0.104 R25
./instances/North/g.11.46.gml N11 E14 M0.052 O R0
./instances/North/g.47.9.gml N47 E62 M0.091 O R0
./instances/North/g.10.75.gml N10 E12 M0.045 O R0
./instances/North/g.11.16.gml N11 E47 M0.064 R33
./instances/North/g.100.1.gml N100 E191 M0.234 R72
./instances/North/g.19.38.gml N19 E19 M0.039 O R0
./instances/North/g.13.9.gml N13 E12 M0.038 O R0
./instances/North/g.21.2.gml N21 E22 M0.041 O R0
./instances/North/g.92.1.gml N92 E142 M0.24 R51
./instances/North/g.23.14.gml N23 E27 M0.063 O R0
./instances/North/g.26.13.gml N26 E45 M0.089 R19
./instances/North/g.36.3.gml N36 E44 M0.079 O R0
./instances/North/g.16.65.gml N16 E15 M0.056 O R0
./instances/North/g.25.1.gml N25 E184 M0.136 R149
./instances/North/g.57.5.gml N57 E165 M0.192 R98
./instances/North/g.16.58.gml N16 E16 M0.045 O R0
./instances/North/g.38.3.gml N38 E44 M0.075 O R0
./instances/North/g.11.55.gml N11 E10 M0.03 O R0
./instances/North/g.18.1.gml N18 E33 M0.097 R12
./instances/North/g.35.7.gml N35 E41 M0.081 O R0
./instances/North/g.18.8.gml N18 E22 M0.053 O R0
./instances/North/g.21.14.gml N21 E20 M0.043 O R0
./instances/North/g.31.8.gml N31 E58 M0.091 R22
./instances/North/g.13.52.gml N13 E33 M0.065 R16
./instances/North/g.64.17.gml N64 E92 M0.131 R21
./instances/North/g.71.5.gml N71 E86 M0.126 O R0
./instances/North/g.16.8.gml N16 E17 M0.039 O R0
./instances/North/g.29.3.gml N29 E40 M0.071 O R0
./instances/North/g.11.64.gml N11 E13 M0.049 O R0
./instances/North/g.46.11.gml N46 E61 M0.093 O R0
./instances/North/g.41.3.gml N41 E48 M0.095 R8
./instances/North/g.61.3.gml N61 E97 M0.149 R36
./instances/North/g.61.35.gml N61 E60 M0.096 O R0
./instances/North/g.52.4.gml N52 E53 M0.082 O R0
./instances/North/g.11.63.gml N11 E17 M0.048 O R0
./instances/North/g.25.13.gml N25 E28 M0.064 O R0
./instances/North/g.25.8.gml N25 E28 M0.063 O R0
./instances/North/g.14.6.gml N14 E18 M0.05 O R0
./instances/North/g.12.91.gml N12 E27 M0.06 R11
./instances/North/g.58.4.gml N58 E89 M0.128 R27
./instances/North/g.85.8.gml N85 E97 M0.157 R10
./instances/North/g.12.9.gml N12 E17 M0.047 O R0
./instances/North/g.16.95.gml N16 E22 M0.065 O R0
./instances/North/g.37.1.gml N37 E47 M0.088 O R0
./instances/North/g.96.9.gml N96 E95 M0.16 O R0
./instances/North/g.61.55.gml N61 E79 M0.127 R15
./instances/North/g.28.9.gml N28 E27 M0.052 O R0
./instances/North/g.48.24.gml N48 E48 M0.078 O R0
./instances/North/g.73.9.gml N73 E91 M0.136 O R0
./instances/North/g.12.133.gml N12 E17 M0.05 O R0
./instances/North/g.22.25.gml N22 E21 M0.061 O R0
./instances/North/g.12.108.gml N12 E16 M0.058 R4
./instances/North/g.56.4.gml N56 E103 M0.19 R40
./instances/North/g.11.21.gml N11 E10 M0.037 O R0
./instances/North/g.12.88.gml N12 E33 M0.088 R17
./instances/North/g.31.37.gml N31 E46 M0.086 R9
./instances/North/g.54.1.gml N54 E101 M0.122 R44
./instances/North/g.30.26.gml N30 E40 M0.082 R8
./instances/North/g.18.6.gml N18 E20 M0.066 O R0
./instances/North/g.92.3.gml N92 E91 M0.149 O R0
./instances/North/g.11.2.gml N11 E12 M0.068 O R0
./instances/North/g.19.12.gml N19 E22 M0.059 O R0
./instances/North/g.16.59.gml N16 E28 M0.049 O R0
./instances/North/g.22.62.gml N22 E46 M0.084 R20
./instances/North/g.19.36.gml N19 E30 M0.058 O R0
./instances/North/g.37.20.gml N37 E75 M0.102 R30
./instances/North/g.69.2.gml N69 E72 M0.127 O R0
./instances/North/g.35.4.gml N35 E43 M0.081 O R0
./instances/North/g.45.1.gml N45 E47 M0.104 O R0
./instances/North/g.22.20.gml N22 E27 M0.067 O R0
./instances/North/g.10.27.gml N10 E21 M0.058 R10
./instances/North/g.39.29.gml N39 E48 M0.091 O R0
./instances/North/g.56.0.gml N56 E55 M0.091 O R0
./instances/North/g.74.2.gml N74 E114 M0.129 R41
./instances/North/g.66.6.gml N66 E139 M0.155 R71
./instances/North/g.79.1.gml N79 E79 M0.208 O R0
./instances/North/g.16.64.gml N16 E29 M0.063 R11
./instances/North/g.12.107.gml N12 E23 M0.063 R8
./instances/North/g.14.0.gml N14 E14 M0.046 O R0
./instances/North/g.27.12.gml N27 E36 M0.078 O R0
./instances/North/g.16.52.gml N16 E15 M0.037 O R0
./instances/North/g.13.31.gml N13 E20 M0.054 O R0
./instances/North/g.27.9.gml N27 E27 M0.047 O R0
./instances/North/g.18.41.gml N18 E17 M0.039 O R0
./instances/North/g.20.5.gml N20 E21 M0.06 O R0
./instances/North/g.19.40.gml N19 E22 M0.097 O R0
./instances/North/g.45.9.gml N45 E45 M0.122 O R0
./instances/North/g.24.36.gml N24 E29 M0.056 O R0
./instances/North/g.16.23.gml N16 E15 M0.052 O R0
./instances/North/g.12.135.gml N12 E11 M0.031 O R0
./instances/North/g.32.21.gml N32 E59 M0.094 R22
./instances/North/g.28.6.gml N28 E35 M0.075 O R0
./instances/North/g.39.23.gml N39 E48 M0.088 O R0
./instances/North/g.26.4.gml N26 E27 M0.041 O R0
./instances/North/g.24.46.gml N24 E40 M0.092 R15
./instances/North/g.23.15.gml N23 E24 M0.063 O R0
./instances/North/g.28.7.gml N28 E28 M0.047 O R0
./instances/North/g.24.34.gml N24 E39 M0.079 R14
./instances/North/g.56.9.gml N56 E73 M0.127 O R0
./instances/North/g.14.23.gml N14 E25 M0.061 R9
./instances/North/g.80.1.gml N80 E94 M0.131 R13
./instances/North/g.15.41.gml N15 E26 M0.063 R8
./instances/North/g.19.19.gml N19 E18 M0.04 O R0
./instances/North/g.47.5.gml N47 E60 M0.09 O R0
./instances/North/g.38.20.gml N38 E50 M0.09 O R0
./instances/North/g.94.3.gml N94 E144 M0.205 R51
./instances/North/g.39.46.gml N39 E49 M0.09 R8
./instances/North/g.31.36.gml N31 E41 M0.08 R8
./instances/North/g.42.5.gml N42 E109 M0.119 R60
./instances/North/g.13.120.gml N13 E12 M0.033 O R0
./instances/North/g.10.78.gml N10 E10 M0.034 O R0
./instances/North/g.13.51.gml N13 E51 M0.07 R35
./instances/North/g.39.9.gml N39 E106 M0.114 R60
./instances/North/g.18.12.gml N18 E20 M0.038 O R0
./instances/North/g.12.92.gml N12 E11 M0.033 O R0
./instances/North/g.19.41.gml N19 E22 M0.063 O R0
./instances/North/g.27.0.gml N27 E34 M0.076 O R0
./instances/North/g.28.25.gml N28 E42 M0.069 O R0
./instances/North/g.23.4.gml N23 E26 M0.063 O R0
./instances/North/g.14.31.gml N14 E13 M0.035 O R0
./instances/North/g.11.68.gml N11 E13 M0.05 O R0
./instances/North/g.13.38.gml N13 E15 M0.028 O R0
./instances/North/g.26.20.gml N26 E26 M0.054 O R0
./instances/North/g.15.10.gml N15 E20 M0.048 O R0
./instances/North/g.47.23.gml N47 E53 M0.105 O R0
./instances/North/g.74.4.gml N74 E77 M0.14 O R0
./instances/North/g.11.71.gml N11 E19 M0.061 R7
./instances/North/g.15.49.gml N15 E14 M0.034 O R0
./instances/North/g.35.10.gml N35 E39 M0.075 O R0
./instances/North/g.95.3.gml N95 E99 M0.143 O R0
./instances/North/g.13.36.gml N13 E15 M0.051 O R0
./instances/North/g.30.24.gml N30 E29 M0.05 O R0
./instances/North/g.14.57.gml N14 E22 M0.064 R8
./instances/North/g.24.29.gml N24 E27 M0.063 O R0
./instances/North/g.43.20.gml N43 E43 M0.074 O R0
./instances/North/g.40.7.gml N40 E49 M0.091 O R0
./instances/North/g.12.98.gml N12 E23 M0.063 R10
./instances/North/g.48.9.gml N48 E68 M0.112 R16
./instances/North/g.25.0.gml N25 E34 M0.07 O R0
./instances/North/g.12.146.gml N12 E19 M0.056 O R0
./instances/North/g.15.32.gml N15 E16 M0.032 O R0
./instances/North/g.12.78.gml N12 E16 M0.049 R4
./instances/North/g.37.8.gml N37 E68 M0.11 R28
./instances/North/g.82.1.gml N82 E82 M0.131 O R0
./instances/North/g.11.66.gml N11 E16 M0.056 O R0
./instances/North/g.17.34.gml N17 E24 M0.062 R6
./instances/North/g.61.54.gml N61 E79 M0.153 R15
./instances/North/g.83.3.gml N83 E82 M0.136 O R0
./instances/North/g.58.3.gml N58 E111 M0.163 R50
./instances/North/g.23.20.gml N23 E33 M0.072 O R0
./instances/North/g.11.45.gml N11 E13 M0.028 O R0
./instances/North/g.61.11.gml N61 E116 M0.128 R51
./instances/North/g.42.0.gml N42 E59 M0.103 R12
./instances/North/g.12.126.gml N12 E20 M0.054 O R0
./instances/North/g.11.20.gml N11 E10 M0.031 O R0
./instances/North/g.22.50.gml N22 E23 M0.051 O R0
./instances/North/g.25.4.gml N25 E28 M0.066 O R0
./instances/North/g.23.72.gml N23 E25 M0.049 O R0
./instances/North/g.22.27.gml N22 E21 M0.043 O R0
./instances/North/g.70.1.gml N70 E119 M0.142 R35
./instances/North/g.10.45.gml N10 E11 M0.027 O R0
./instances/North/g.37.3.gml N37 E50 M0.085 O R0
./instances/North/g.29.2.gml N29 E36 M0.075 O R0
./instances/North/g.18.37.gml N18 E17 M0.057 O R0
./instances/North/g.24.47.gml N24 E47 M0.081 R18
./instances/North/g.14.34.gml N14 E21 M0.061 R5
./instances/North/g.24.3.gml N24 E30 M0.063 O R0
./instances/North/g.42.20.gml N42 E78 M0.115 R36
./instances/North/g.10.17.gml N10 E9 M0.042 O R0
./instances/North/g.17.30.gml N17 E82 M0.087 R59
./instances/North/g.16.9.gml N16 E21 M0.059 R4
./instances/North/g.13.83.gml N13 E12 M0.041 O R0
./instances/North/g.23.88.gml N23 E33 M0.067 O R0
./instances/North/g.13.69.gml N13 E12 M0.034 O R0
./instances/North/g.20.52.gml N20 E19 M0.041 O R0
./instances/North/g.60.0.gml N60 E92 M0.135 R32
./instances/North/g.12.76.gml N12 E32 M0.062 R17
./instances/North/g.28.30.gml N28 E32 M0.069 O R0
./instances/North/g.30.4.gml N30 E39 M0.08 O R0
./instances/North/g.18.34.gml N18 E21 M0.068 O R0
./instances/North/g.13.45.gml N13 E12 M0.032 O R0
./instances/North/g.11.73.gml N11 E13 M0.027 O R0
./instances/North/g.18.17.gml N18 E18 M0.055 O R0
./instances/North/g.10.50.gml N10 E13 M0.046 O R0
./instances/North/g.22.4.gml N22 E31 M0.066 O R0
./instances/North/g.55.30.gml N55 E130 M0.141 R63
./instances/North/g.38.19.gml N38 E37 M0.101 O R0
./instances/North/g.25.53.gml N25 E30 M0.062 O R0
./instances/North/g.61.40.gml N61 E63 M0.091 O R0
./instances/North/g.39.7.gml N39 E173 M0.137 R124
./instances/North/g.57.14.gml N57 E110 M0.118 R50
./instances/North/g.13.54.gml N13 E19 M0.059 R7
./instances/North/g.14.62.gml N14 E37 M0.076 R19
./instances/North/g.63.9.gml N63 E121 M0.124 R52
./instances/North/g.17.17.gml N17 E16 M0.05 O R0
./instances/North/g.17.26.gml N17 E20 M0.058 O R0
./instances/North/g.14.60.gml N14 E16 M0.051 O R0
./instances/North/g.22.0.gml N22 E32 M0.059 O R0
./instances/North/g.33.12.gml N33 E36 M0.08 O R0
./instances/North/g.17.8.gml N17 E24 M0.056 O R0
./instances/North/g.57.6.gml N57 E78 M0.112 O R0
./instances/North/g.62.1.gml N62 E68 M0.088 O R0
./instances/North/g.64.9.gml N64 E68 M0.118 O R0
./instances/North/g.26.29.gml N26 E39 M0.081 R14
./instances/North/g.15.47.gml N15 E16 M0.033 O R0
./instances/North/g.33.4.gml N33 E38 M0.079 O R0
./instances/North/g.68.1.gml N68 E68 M0.111 O R0
./instances/North/g.25.21.gml N25 E26 M0.043 O R0
./instances/North/g.22.49.gml N22 E31 M0.063 R10
./instances/North/g.10.28.gml N10 E13 M0.026 O R0
./instances/North/g.63.8.gml N63 E121 M0.121 R52
./instances/North/g.43.15.gml N43 E42 M0.073 O R0
./instances/North/g.32.22.gml N32 E38 M0.076 O R0
./instances/North/g.81.0.gml N81 E97 M0.133 R15
./instances/North/g.40.5.gml N40 E56 M0.084 O R0
./instances/North/g.10.80.gml N10 E17 M0.054 R5
./instances/North/g.14.58.gml N14 E22 M0.062 R8
./instances/North/g.11.61.gml N11 E12 M0.03 O R0
./instances/North/g.19.4.gml N19 E24 M0.075 O R0
./instances/North/g.13.53.gml N13 E31 M0.07 R14
./instances/North/g.11.6.gml N11 E12 M0.026 O R0
./instances/North/g.11.24.gml N11 E15 M0.028 O R0
./instances/North/g.15.28.gml N15 E65 M0.074 R45
./instances/North/g.35.26.gml N35 E44 M0.09 R10
./instances/North/g.19.45.gml N19 E19 M0.039 O R0
./instances/North/g.20.37.gml N20 E19 M0.042 O R0
./instances/North/g.29.9.gml N29 E110 M0.108 R75
./instances/North/g.40.12.gml N40 E49 M0.082 O R0
./instances/North/g.23.100.gml N23 E31 M0.072 R8
./instances/North/g.31.31.gml N31 E34 M0.069 O R0
./instances/North/g.87.6.gml N87 E87 M0.222 O R0
./instances/North/g.17.4.gml N17 E20 M0.058 O R0
./instances/North/g.19.18.gml N19 E18 M0.039 O R0
./instances/North/g.12.141.gml N12 E16 M0.052 O R0
./instances/North/g.15.48.gml N15 E26 M0.058 O R0
./instances/North/g.35.25.gml N35 E36 M0.06 O R0
./instances/North/g.28.22.gml N28 E27 M0.058 O R0
./instances/North/g.21.35.gml N21 E44 M0.076 R19
./instances/North/g.18.29.gml N18 E20 M0.059 O R0
./instances/North/g.52.2.gml N52 E62 M0.102 O R0
./instances/North/g.38.5.gml N38 E56 M0.086 O R0
./instances/North/g.46.16.gml N46 E62 M0.105 O R0
./instances/North/g.10.90.gml N10 E15 M0.051 O R0
./instances/North/g.29.4.gml N29 E36 M0.071 O R0
./instances/North/g.13.30.gml N13 E14 M0.038 O R0
./instances/North/g.20.41.gml N20 E30 M0.066 R9
./instances/North/g.35.32.gml N35 E99 M0.112 R59
./instances/North/g.47.8.gml N47 E62 M0.107 R12
./instances/North/g.12.64.gml N12 E12 M0.033 O R0
./instances/North/g.15.50.gml N15 E20 M0.032 O R0
./instances/North/g.11.22.gml N11 E10 M0.044 O R0
./instances/North/g.96.2.gml N96 E161 M0.201 R47
./instances/North/g.100.3.gml N100 E103 M0.182 O R0
./instances/North/g.53.3.gml N53 E64 M0.115 R11
./instances/North/g.44.10.gml N44 E52 M0.085 O R0
./instances/North/g.20.34.gml N20 E23 M0.06 O R0
./instances/North/g.66.3.gml N66 E98 M0.133 R21
./instances/North/g.32.1.gml N32 E41 M0.083 O R0
./instances/North/g.49.19.gml N49 E64 M0.101 R16
./instances/North/g.19.8.gml N19 E22 M0.057 O R0
./instances/North/g.44.15.gml N44 E58 M0.102 R11
./instances/North/g.26.32.gml N26 E31 M0.067 O R0
./instances/North/g.21.0.gml N21 E20 M0.042 O R0
./instances/North/g.80.5.gml N80 E105 M0.13 R11
./instances/North/g.23.9.gml N23 E26 M0.062 O R0
./instances/North/g.60.1.gml N60 E116 M0.125 R52
./instances/North/g.15.40.gml N15 E26 M0.066 R9
./instances/North/g.58.0.gml N58 E82 M0.115 R25
./instances/North/g.55.6.gml N55 E111 M0.132 R46
./instances/North/g.38.21.gml N38 E60 M0.097 O R0
./instances/North/g.24.45.gml N24 E25 M0.05 O R0
./instances/North/g.21.8.gml N21 E24 M0.079 O R0
./instances/North/g.40.9.gml N40 E60 M0.086 O R0
./instances/North/g.15.12.gml N15 E14 M0.037 O R0
./instances/North/g.43.23.gml N43 E44 M0.086 O R0
./instances/North/g.23.107.gml N23 E33 M0.079 R11
./instances/North/g.81.16.gml N81 E80 M0.21 O R0
./instances/North/g.32.2.gml N32 E42 M0.092 O R0
./instances/North/g.23.85.gml N23 E67 M0.088 R38
./instances/North/g.11.60.gml N11 E10 M0.038 O R0
./instances/North/g.57.9.gml N57 E110 M0.116 R50
./instances/North/g.14.47.gml N14 E15 M0.031 O R0
./instances/North/g.49.6.gml N49 E52 M0.099 O R0
./instances/North/g.13.67.gml N13 E12 M0.033 O R0
./instances/North/g.52.3.gml N52 E51 M0.085 O R0
./instances/North/g.27.14.gml N27 E40 M0.083 R13
./instances/North/g.12.52.gml N12 E12 M0.031 O R0
./instances/North/g.15.22.gml N15 E28 M0.066 R11
./instances/North/g.21.24.gml N21 E28 M0.064 O R0
./instances/North/g.23.7.gml N23 E26 M0.065 O R0
./instances/North/g.10.61.gml N10 E17 M0.054 R7
./instances/North/g.89.0.gml N89 E93 M0.176 O R0
./instances/North/g.38.15.gml N38 E55 M0.1 R17
./instances/North/g.43.12.gml N43 E46 M0.086 O R0
./instances/North/g.20.50.gml N20 E45 M0.083 R22
./instances/North/g.42.3.gml N42 E59 M0.101 R13
./instances/North/g.10.14.gml N10 E10 M0.026 O R0
./instances/North/g.22.8.gml N22 E21 M0.047 O R0
./instances/North/g.36.4.gml N36 E48 M0.089 O R0
./instances/North/g.38.16.gml N38 E46 M0.088 O R0
./instances/North/g.11.28.gml N11 E12 M0.029 O R0
./instances/North/g.10.88.gml N10 E20 M0.055 R8
./instances/North/g.43.6.gml N43 E51 M0.087 O R0
./instances/North/g.75.7.gml N75 E74 M0.121 O R0
./instances/North/g.20.39.gml N20 E31 M0.069 O R0
./instances/North/g.10.25.gml N10 E28 M0.055 R16
./instances/North/g.37.9.gml N37 E43 M0.086 O R0
./instances/North/g.30.6.gml N30 E33 M0.108 O R0
./instances/North/g.39.1.gml N39 E49 M0.076 O R0
./instances/North/g.61.15.gml N61 E119 M0.122 R53
./instances/North/g.13.94.gml N13 E32 M0.065 R16
./instances/North/g.35.24.gml N35 E36 M0.061 O R0
./instances/North/g.23.86.gml N23 E68 M0.087 R39
./instances/North/g.14.7.gml N14 E13 M0.045 O R0
./instances/North/g.21.1.gml N21 E88 M0.088 R59
./instances/North/g.93.0.gml N93 E93 M0.153 O R0
./instances/North/g.13.87.gml N13 E19 M0.056 O R0
./instances/North/g.86.5.gml N86 E136 M0.155 R30
./instances/North/g.26.5.gml N26 E33 M0.073 O R0
./instances/North/g.19.21.gml N19 E20 M0.041 O R0
./instances/North/g.54.8.gml N54 E68 M0.104 O R0
./instances/North/g.10.24.gml N10 E13 M0.032 O R0
./instances/North/g.11.35.gml N11 E10 M0.043 O R0
./instances/North/g.17.12.gml N17 E16 M0.038 O R0
./instances/North/g.15.11.gml N15 E16 M0.038 O R0
./instances/North/g.25.9.gml N25 E29 M0.064 O R0
./instances/North/g.20.49.gml N20 E36 M0.076 R13
./instances/North/g.80.4.gml N80 E94 M0.207 R13
./instances/North/g.74.1.gml N74 E85 M0.172 R10
./instances/North/g.58.10.gml N58 E106 M0.136 R44
./instances/North/g.25.12.gml N25 E28 M0.059 O R0
./instances/North/g.36.8.gml N36 E50 M0.088 O R0
./instances/North/g.18.9.gml N18 E19 M0.059 O R0
./instances/North/g.20.13.gml N20 E89 M0.097 R63
./instances/North/g.30.11.gml N30 E41 M0.074 O R0
./instances/North/g.16.70.gml N16 E15 M0.037 O R0
./instances/North/g.18.2.gml N18 E27 M0.06 O R0
./instances/North/g.20.9.gml N20 E19 M0.04 O R0
./instances/North/g.14.61.gml N14 E16 M0.049 O R0
./instances/North/g.15.52.gml N15 E19 M0.032 O R0
./instances/North/g.65.0.gml N65 E135 M0.159 R63
./instances/North/g.10.58.gml N10 E15 M0.05 O R0
./instances/North/g.42.26.gml N42 E47 M0.088 O R0
./instances/North/g.16.81.gml N16 E23 M0.048 O R0
./instances/North/g.49.5.gml N49 E65 M0.105 O R0
./instances/North/g.18.30.gml N18 E26 M0.068 R6
./instances/North/g.24.26.gml N24 E26 M0.068 O R0
./instances/North/g.16.50.gml N16 E27 M0.056 O R0
./instances/North/g.69.3.gml N69 E68 M0.122 O R0
./instances/North/g.66.8.gml N66 E88 M0.134 R23
./instances/North/g.62.4.gml N62 E118 M0.124 R52
./instances/North/g.28.14.gml N28 E33 M0.078 O R0
./instances/North/g.82.5.gml N82 E164 M0.194 R69
./instances/North/g.19.32.gml N19 E19 M0.038 O R0
./instances/North/g.94.2.gml N94 E174 M0.325 R81
./instances/North/g.61.25.gml N61 E119 M0.127 R53
./instances/North/g.48.3.gml N48 E72 M0.116 R25
./instances/North/g.56.3.gml N56 E106 M0.162 R48
./instances/North/g.12.102.gml N12 E14 M0.029 O R0
./instances/North/g.47.26.gml N47 E71 M0.114 R15
./instances/North/g.31.3.gml N31 E36 M0.075 O R0
./instances/North/g.55.9.gml N55 E105 M0.111 R44
./instances/North/g.16.21.gml N16 E17 M0.054 O R0
./instances/North/g.34.7.gml N34 E33 M0.061 O R0
./instances/North/g.10.20.gml N10 E21 M0.059 R8
./instances/North/g.10.92.gml N10 E9 M0.03 O R0
./instances/North/g.14.22.gml N14 E25 M0.062 R10
./instances/North/g.31.1.gml N31 E35 M0.077 O R0
./instances/North/g.14.36.gml N14 E15 M0.036 O R0
./instances/North/g.24.30.gml N24 E27 M0.064 O R0
./instances/North/g.49.11.gml N49 E99 M0.127 R44
./instances/North/g.24.16.gml N24 E31 M0.068 O R0
./instances/North/g.24.35.gml N24 E39 M0.082 R14
./instances/North/g.85.2.gml N85 E172 M0.206 R71
./instances/North/g.43.14.gml N43 E46 M0.134 O R0
./instances/North/g.10.13.gml N10 E10 M0.035 O R0
./instances/North/g.28.12.gml N28 E33 M0.075 O R0
./instances/North/g.27.4.gml N27 E33 M0.079 O R0
./instances/North/g.41.4.gml N41 E40 M0.069 O R0
./instances/North/g.40.22.gml N40 E72 M0.103 R29
./instances/North/g.20.3.gml N20 E20 M0.044 O R0
./instances/North/g.86.2.gml N86 E122 M0.171 R32
./instances/North/g.20.40.gml N20 E27 M0.062 O R0
./instances/North/g.38.6.gml N38 E57 M0.094 O R0
./instances/North/g.22.41.gml N22 E25 M0.062 O R0
./instances/North/g.13.86.gml N13 E20 M0.073 R6
./instances/North/g.56.5.gml N56 E81 M0.118 R24
./instances/North/g.10.31.gml N10 E25 M0.06 R12
./instances/North/g.16.55.gml N16 E17 M0.034 O R0
./instances/North/g.14.68.gml N14 E18 M0.058 O R0
./instances/North/g.23.21.gml N23 E38 M0.069 O R0
./instances/North/g.35.2.gml N35 E48 M0.068 O R0
./instances/North/g.43.24.gml N43 E42 M0.073 O R0
./instances/North/g.21.12.gml N21 E21 M0.04 O R0
./instances/North/g.12.62.gml N12 E25 M0.083 R10
./instances/North/g.30.28.gml N30 E35 M0.08 O R0
./instances/North/g.18.11.gml N18 E26 M0.064 O R0
./instances/North/g.42.27.gml N42 E42 M0.07 O R0
./instances/North/g.20.30.gml N20 E31 M0.075 O R0
./instances/North/g.26.10.gml N26 E25 M0.053 O R0
./instances/North/g.37.17.gml N37 E50 M0.086 O R0
./instances/North/g.10.71.gml N10 E10 M0.03 O R0
./instances/North/g.12.105.gml N12 E19 M0.055 O R0
./instances/North/g.32.25.gml N32 E128 M0.117 R87
./instances/North/g.12.45.gml N12 E12 M0.033 O R0
./instances/North/g.13.79.gml N13 E19 M0.074 R6
./instances/North/g.59.2.gml N59 E122 M0.149 R60
./instances/North/g.11.57.gml N11 E11 M0.026 O R0
./instances/North/g.11.23.gml N11 E24 M0.061 R10
./instances/North/g.20.51.gml N20 E21 M0.053 O R0
./instances/North/g.23.108.gml N23 E33 M0.077 R11
./instances/North/g.89.1.gml N89 E94 M0.166 O R0
./instances/North/g.19.26.gml N19 E22 M0.035 O R0
./instances/North/g.77.1.gml N77 E76 M0.133 O R0
./instances/North/g.27.16.gml N27 E43 M0.089 R17
./instances/North/g.17.20.gml N17 E23 M0.049 O R0
./instances/North/g.23.102.gml N23 E30 M0.066 O R0
./instances/North/g.13.26.gml N13 E14 M0.031 O R0
./instances/North/g.15.2.gml N15 E14 M0.038 O R0
./instances/North/g.18.14.gml N18 E21 M0.036 O R0
./instances/North/g.45.5.gml N45 E56 M0.092 O R0
./instances/North/g.12.66.gml N12 E11 M0.035 O R0
./instances/North/g.12.121.gml N12 E18 M0.061 R7
./instances/North/g.13.68.gml N13 E12 M0.045 O R0
./instances/North/g.19.39.gml N19 E23 M0.063 O R0
./instances/North/g.15.9.gml N15 E16 M0.032 O R0
./instances/North/g.17.39.gml N17 E16 M0.038 O R0
./instances/North/g.26.11.gml N26 E31 M0.067 O R0
./instances/North/g.10.40.gml N10 E20 M0.054 O R0
./instances/North/g.15.31.gml N15 E16 M0.035 O R0
./instances/North/g.25.51.gml N25 E25 M0.047 O R0
./instances/North/g.22.21.gml N22 E23 M0.068 O R0
./instances/North/g.56.1.gml N56 E76 M0.085 O R0
./instances/North/g.12.7.gml N12 E14 M0.028 O R0
./instances/North/g.44.11.gml N44 E55 M0.089 O R0
./instances/North/g.24.9.gml N24 E28 M0.061 O R0
./instances/North/g.63.1.gml N63 E83 M0.113 R18
./instances/North/g.26.19.gml N26 E26 M0.047 O R0
./instances/North/g.13.6.gml N13 E12 M0.032 O R0
./instances/North/g.38.17.gml N38 E37 M0.065 O R0
./instances/North/g.28.8.gml N28 E27 M0.049 O R0
./instances/North/g.18.31.gml N18 E21 M0.057 O R0
./instances/North/g.12.22.gml N12 E24 M0.062 R10
./instances/North/g.30.17.gml N30 E62 M0.096 R24
./instances/North/g.87.0.gml N87 E123 M0.17 R32
./instances/North/g.29.1.gml N29 E39 M0.072 O R0
./instances/North/g.56.7.gml N56 E82 M0.133 R23
./instances/North/g.13.77.gml N13 E12 M0.054 O R0
./instances/North/g.76.2.gml N76 E75 M0.126 O R0
./instances/North/g.21.10.gml N21 E112 M0.092 R83
./instances/North/g.12.34.gml N12 E17 M0.049 O R0
./instances/North/g.20.4.gml N20 E22 M0.04 O R0
./instances/North/g.42.21.gml N42 E58 M0.054 O R0
./instances/North/g.23.98.gml N23 E26 M0.045 O R0
./instances/North/g.37.2.gml N37 E47 M0.075 O R0
./instances/North/g.20.29.gml N20 E30 M0.07 O R0
./instances/North/g.19.20.gml N19 E20 M0.035 O R0
./instances/North/g.44.16.gml N44 E80 M0.104 R29
./instances/North/g.12.93.gml N12 E19 M0.045 O R0
./instances/North/g.23.112.gml N23 E22 M0.043 O R0
./instances/North/g.44.3.gml N44 E59 M0.101 R16
./instances/North/g.19.6.gml N19 E24 M0.06 O R0
./instances/North/g.26.23.gml N26 E31 M0.07 O R0
./instances/North/g.38.12.gml N38 E65 M0.095 R22
./instances/North/g.77.0.gml N77 E76 M0.133 O R0
./instances/North/g.13.95.gml N13 E23 M0.066 R10
./instances/North/g.42.2.gml N42 E59 M0.101 R13
./instances/North/g.14.17.gml N14 E16 M0.065 O R0
./instances/North/g.23.90.gml N23 E49 M0.11 R20
./instances/North/g.14.43.gml N14 E13 M0.037 O R0
./instances/North/g.50.8.gml N50 E49 M0.086 O R0
./instances/North/g.20.7.gml N20 E26 M0.056 O R0
./instances/North/g.23.18.gml N23 E24 M0.043 O R0
./instances/North/g.10.38.gml N10 E21 M0.058 R9
./instances/North/g.73.4.gml N73 E108 M0.154 R36
./instances/North/g.47.16.gml N47 E64 M0.114 R16
./instances/North/g.57.18.gml N57 E83 M0.12 R21
./instances/North/g.19.27.gml N19 E22 M0.043 O R0
./instances/North/g.19.23.gml N19 E19 M0.042 O R0
./instances/North/g.88.0.gml N88 E92 M0.164 O R0
./instances/North/g.11.38.gml N11 E14 M0.025 O R0
./instances/North/g.32.12.gml N32 E37 M0.078 O R0
./instances/North/g.29.14.gml N29 E39 M0.079 O R0
./instances/North/g.13.78.gml N13 E16 M0.053 O R0
./instances/North/g.20.31.gml N20 E35 M0.081 R16
./instances/North/g.69.7.gml N69 E97 M0.141 R23
./instances/North/g.24.18.gml N24 E28 M0.063 O R0
./instances/North/g.42.15.gml N42 E84 M0.116 R42
./instances/North/g.47.3.gml N47 E59 M0.095 O R0
./instances/North/g.40.3.gml N40 E39 M0.074 O R0
./instances/North/g.19.43.gml N19 E18 M0.04 O R0
./instances/North/g.17.11.gml N17 E17 M0.044 O R0
./instances/North/g.61.9.gml N61 E119 M0.13 R53
./instances/North/g.13.55.gml N13 E12 M0.046 O R0
./instances/North/g.10.30.gml N10 E17 M0.059 R6
./instances/North/g.90.0.gml N90 E139 M0.17 R42
./instances/North/g.45.4.gml N45 E47 M0.074 O R0
./instances/North/g.43.8.gml N43 E57 M0.103 R11
./instances/North/g.13.85.gml N13 E12 M0.038 O R0
./instances/North/g.95.0.gml N95 E122 M0.151 R12
./instances/North/g.18.18.gml N18 E18 M0.046 O R0
./instances/North/g.34.17.gml N34 E54 M0.094 R16
./instances/North/g.13.105.gml N13 E15 M0.048 O R0
./instances/North/g.21.27.gml N21 E49 M0.109 R23
./instances/North/g.48.16.gml N48 E67 M0.172 R20
./instances/North/g.55.0.gml N55 E63 M0.096 O R0
./instances/North/g.71.2.gml N71 E77 M0.206 O R0
./instances/North/g.23.103.gml N23 E32 M0.091 R10
./instances/North/g.11.51.gml N11 E10 M0.034 O R0
./instances/North/g.23.77.gml N23 E38 M0.078 R16
./instances/North/g.14.21.gml N14 E25 M0.067 R10
./instances/North/g.12.113.gml N12 E16 M0.052 O R0
./instances/North/g.40.8.gml N40 E131 M0.125 R79
./instances/North/g.23.44.gml N23 E22 M0.043 O R0
./instances/North/g.12.134.gml N12 E20 M0.06 O R0
./instances/North/g.51.0.gml N51 E58 M0.106 O R0
./instances/North/g.49.12.gml N49 E99 M0.133 R44
./instances/North/g.21.29.gml N21 E21 M0.041 O R0
./instances/North/g.41.13.gml N41 E72 M0.108 R26
./instances/North/g.13.29.gml N13 E13 M0.027 O R0
./instances/North/g.15.33.gml N15 E14 M0.035 O R0
./instances/North/g.42.34.gml N42 E88 M0.113 R36
./instances/North/g.92.4.gml N92 E91 M0.151 O R0
./instances/North/g.11.17.gml N11 E47 M0.07 R33
./instances/North/g.23.83.gml N23 E49 M0.079 R20
./instances/North/g.23.96.gml N23 E69 M0.088 R41
./instances/North/g.11.0.gml N11 E11 M0.029 O R0
./instances/North/g.15.35.gml N15 E14 M0.051 O R0
./instances/North/g.96.5.gml N96 E97 M0.168 O R0
./instances/North/g.23.13.gml N23 E29 M0.063 O R0
./instances/North/g.12.128.gml N12 E16 M0.05 O R0
./instances/North/g.10.15.gml N10 E9 M0.029 O R0
./instances/North/g.13.102.gml N13 E15 M0.05 O R0
./instances/North/g.31.28.gml N31 E33 M0.056 O R0
./instances/North/g.18.7.gml N18 E18 M0.035 O R0
./instances/North/g.86.0.gml N86 E120 M0.155 O R0
./instances/North/g.10.56.gml N10 E12 M0.025 O R0
./instances/North/g.16.82.gml N16 E23 M0.058 O R0
./instances/North/g.28.16.gml N28 E33 M0.076 O R0
./instances/North/g.11.10.gml N11 E11 M0.027 O R0
./instances/North/g.16.61.gml N16 E24 M0.065 R7
./instances/North/g.34.8.gml N34 E44 M0.121 R7
./instances/North/g.23.1.gml N23 E30 M0.066 O R0
./instances/North/g.39.0.gml N39 E38 M0.074 O R0
./instances/North/g.10.60.gml N10 E15 M0.045 O R0
./instances/North/g.39.56.gml N39 E48 M0.081 O R0
./instances/North/g.34.1.gml N34 E42 M0.086 O R0
./instances/North/g.10.89.gml N10 E12 M0.046 O R0
./instances/North/g.10.82.gml N10 E18 M0.058 R6
./instances/North/g.84.0.gml N84 E95 M0.13 O R0
./instances/North/g.23.67.gml N23 E22 M0.046 O R0
./instances/North/g.41.7.gml N41 E49 M0.095 O R0
./instances/North/g.46.3.gml N46 E168 M0.139 R123
./instances/North/g.48.35.gml N48 E47 M0.082 O R0
./instances/North/g.28.29.gml N28 E55 M0.087 R24
./instances/North/g.23.71.gml N23 E28 M0.037 O R0
./instances/North/g.30.19.gml N30 E29 M0.053 O R0
./instances/North/g.22.52.gml N22 E21 M0.05 O R0
./instances/North/g.16.57.gml N16 E19 M0.078 O R0
./instances/North/g.13.76.gml N13 E15 M0.077 O R0
./instances/North/g.17.18.gml N17 E16 M0.038 O R0
./instances/North/g.12.63.gml N12 E31 M0.067 R15
./instances/North/g.54.0.gml N54 E68 M0.109 O R0
./instances/North/g.14.66.gml N14 E19 M0.038 O R0
./instances/North/g.14.27.gml N14 E24 M0.062 R8
./instances/North/g.56.10.gml N56 E91 M0.125 R33
./instances/North/g.31.32.gml N31 E41 M0.084 R8
./instances/North/g.23.45.gml N23 E22 M0.043 O R0
./instances/North/g.40.18.gml N40 E46 M0.075 O R0
./instances/North/g.12.112.gml N12 E26 M0.062 R12
./instances/North/g.32.14.gml N32 E44 M0.08 O R0
./instances/North/g.16.36.gml N16 E48 M0.071 R26
./instances/North/g.26.6.gml N26 E33 M0.07 O R0
./instances/North/g.15.34.gml N15 E14 M0.035 O R0
./instances/North/g.13.111.gml N13 E15 M0.06 O R0
./instances/North/g.18.0.gml N18 E21 M0.054 O R0
./instances/North/g.13.21.gml N13 E14 M0.07 O R0
./instances/North/g.61.2.gml N61 E86 M0.126 R23
./instances/North/g.13.49.gml N13 E51 M0.079 R34
./instances/North/g.24.17.gml N24 E25 M0.056 O R0
./instances/North/g.34.18.gml N34 E68 M0.109 R30
./instances/North/g.22.39.gml N22 E22 M0.043 O R0
./instances/North/g.20.22.gml N20 E21 M0.063 O R0
./instances/North/g.10.69.gml N10 E15 M0.045 O R0
./instances/North/g.17.23.gml N17 E18 M0.036 O R0
./instances/North/g.42.23.gml N42 E62 M0.1 R16
./instances/North/g.11.75.gml N11 E12 M0.026 O R0
./instances/North/g.15.59.gml N15 E21 M0.056 O R0
./instances/North/g.12.99.gml N12 E16 M0.053 O R0
./instances/North/g.96.3.gml N96 E101 M0.17 O R0
./instances/North/g.22.14.gml N22 E30 M0.063 O R0
./instances/North/g.43.18.gml N43 E42 M0.072 O R0
./instances/North/g.22.12.gml N22 E23 M0.058 O R0
./instances/North/g.62.2.gml N62 E117 M0.133 R51
./instances/North/g.14.2.gml N14 E15 M0.046 O R0
./instances/North/g.15.38.gml N15 E14 M0.034 O R0
./instances/North/g.47.30.gml N47 E95 M0.116 R40
./instances/North/g.16.76.gml N16 E15 M0.041 O R0
./instances/North/g.14.26.gml N14 E23 M0.062 R7
./instances/North/g.48.0.gml N48 E66 M0.115 R18
./instances/North/g.10.22.gml N10 E26 M0.058 R14
./instances/North/g.24.38.gml N24 E26 M0.043 O R0
./instances/North/g.10.72.gml N10 E11 M0.024 O R0
./instances/North/g.12.75.gml N12 E32 M0.062 R16
./instances/North/g.16.18.gml N16 E18 M0.057 O R0
./instances/North/g.32.6.gml N32 E31 M0.051 O R0
./instances/North/g.74.5.gml N74 E87 M0.142 O R0
./instances/North/g.12.60.gml N12 E26 M0.067 R10
./instances/North/g.16.66.gml N16 E32 M0.062 R17
./instances/North/g.10.29.gml N10 E21 M0.059 R8
./instances/North/g.14.19.gml N14 E14 M0.034 O R0
./instances/North/g.28.4.gml N28 E34 M0.074 O R0
./instances/North/g.22.36.gml N22 E21 M0.042 O R0
./instances/North/g.20.48.gml N20 E32 M0.076 R13
./instances/North/g.44.21.gml N44 E43 M0.073 O R0
./instances/North/g.32.10.gml N32 E44 M0.071 R13
./instances/North/g.20.6.gml N20 E32 M0.089 R12
./instances/North/g.47.32.gml N47 E47 M0.089 O R0
./instances/North/g.14.35.gml N14 E13 M0.035 O R0
./instances/North/g.68.4.gml N68 E70 M0.128 O R0
./instances/North/g.62.0.gml N62 E111 M0.138 R44
./instances/North/g.26.22.gml N26 E33 M0.081 R6
./instances/North/g.13.99.gml N13 E26 M0.08 R13
./instances/North/g.53.6.gml N53 E75 M0.136 O R0
./instances/North/g.10.93.gml N10 E15 M0.046 O R0
./instances/North/g.12.89.gml N12 E15 M0.048 O R0
./instances/North/g.75.2.gml N75 E74 M0.201 O R0
./instances/North/g.75.5.gml N75 E74 M0.122 O R0
./instances/North/g.38.9.gml N38 E49 M0.09 O R0
./instances/North/g.63.0.gml N63 E80 M0.119 R15
./instances/North/g.53.9.gml N53 E100 M0.125 R44
./instances/North/g.17.10.gml N17 E52 M0.076 R30
./instances/North/g.11.50.gml N11 E12 M0.034 O R0
./instances/North/g.23.39.gml N23 E24 M0.089 O R0
./instances/North/g.14.24.gml N14 E25 M0.06 R9
./instances/North/g.60.9.gml N60 E115 M0.122 R53
./instances/North/g.10.62.gml N10 E17 M0.062 R7
./instances/North/g.99.1.gml N99 E150 M0.167 R52
./instances/North/g.25.43.gml N25 E44 M0.086 R19
./instances/North/g.17.45.gml N17 E18 M0.053 O R0
./instances/North/g.10.86.gml N10 E17 M0.059 R6
./instances/North/g.12.43.gml N12 E12 M0.031 O R0
./instances/North/g.24.1.gml N24 E24 M0.042 O R0
./instances/North/g.17.24.gml N17 E19 M0.054 O R0
./instances/North/g.36.16.gml N36 E95 M0.12 R53
./instances/North/g.11.65.gml N11 E13 M0.05 O R0
./instances/North/g.13.114.gml N13 E12 M0.045 O R0
./instances/North/g.18.22.gml N18 E24 M0.068 R7
./instances/North/g.37.5.gml N37 E42 M0.078 O R0
./instances/North/g.31.2.gml N31 E36 M0.083 O R0
./instances/North/g.32.13.gml N32 E37 M0.07 O R0
./instances/North/g.21.4.gml N21 E23 M0.059 O R0
./instances/North/g.57.15.gml N57 E110 M0.121 R50
./instances/North/g.20.43.gml N20 E19 M0.045 O R0
./instances/North/g.29.15.gml N29 E137 M0.117 R96
./instances/North/g.33.10.gml N33 E146 M0.139 R101
./instances/North/g.30.8.gml N30 E34 M0.07 O R0
./instances/North/g.29.5.gml N29 E38 M0.075 O R0
./instances/North/g.13.12.gml N13 E13 M0.034 O R0
./instances/North/g.55.13.gml N55 E105 M0.113 R44
./instances/North/g.15.20.gml N15 E14 M0.034 O R0
./instances/North/g.25.36.gml N25 E67 M0.089 R35
./instances/North/g.24.48.gml N24 E35 M0.073 O R0
./instances/North/g.22.9.gml N22 E21 M0.043 O R0
./instances/North/g.10.70.gml N10 E9 M0.029 O R0
./instances/North/g.20.46.gml N20 E64 M0.081 R37
./instances/North/g.25.48.gml N25 E27 M0.066 O R0
./instances/North/g.17.2.gml N17 E20 M0.057 O R0
./instances/North/g.14.12.gml N14 E14 M0.03 O R0
./instances/North/g.25.7.gml N25 E30 M0.06 O R0
./instances/North/g.81.5.gml N81 E93 M0.147 O R0
./instances/North/g.13.91.gml N13 E14 M0.029 O R0
./instances/North/g.25.46.gml N25 E28 M0.069 O R0
./instances/North/g.14.1.gml N14 E15 M0.051 O R0
./instances/North/g.35.1.gml N35 E41 M0.09 O R0
./instances/North/g.10.2.gml N10 E11 M0.028 O R0
./instances/North/g.31.34.gml N31 E43 M0.085 R13
./instances/North/g.29.16.gml N29 E38 M0.079 R8
./instances/North/g.43.19.gml N43 E53 M0.095 O R0
./instances/North/g.23.8.gml N23 E27 M0.058 O R0
./instances/North/g.22.66.gml N22 E25 M0.061 O R0
./instances/North/g.48.23.gml N48 E47 M0.083 O R0
./instances/North/g.32.20.gml N32 E59 M0.091 R22
./instances/North/g.13.97.gml N13 E15 M0.05 O R0
./instances/North/g.23.75.gml N23 E26 M0.059 O R0
./instances/North/g.30.12.gml N30 E35 M0.084 O R0
./instances/North/g.73.7.gml N73 E77 M0.145 R4
./instances/North/g.23.48.gml N23 E22 M0.043 O R0
./instances/North/g.23.19.gml N23 E25 M0.068 O R0
./instances/North/g.57.21.gml N57 E56 M0.09 O R0
./instances/North/g.43.17.gml N43 E65 M0.098 R16
./instances/North/g.20.36.gml N20 E49 M0.074 R25
./instances/North/g.11.5.gml N11 E11 M0.04 O R0
./instances/North/g.14.33.gml N14 E21 M0.061 R5
./instances/North/g.32.23.gml N32 E33 M0.072 O R0
./instances/North/g.12.35.gml N12 E17 M0.05 O R0
./instances/North/g.12.77.gml N12 E18 M0.059 R7
./instances/North/g.17.33.gml N17 E19 M0.053 O R0
./instances/North/g.11.30.gml N11 E15 M0.054 O R0
./instances/North/g.12.51.gml N12 E12 M0.03 O R0
./instances/North/g.47.15.gml N47 E46 M0.08 O R0
./instances/North/g.13.46.gml N13 E13 M0.049 O R0
./instances/North/g.57.19.gml N57 E56 M0.088 O R0
./instances/North/g.23.117.gml N23 E31 M0.08 R9
./instances/North/g.26.1.gml N26 E37 M0.081 O R0
./instances/North/g.65.1.gml N65 E70 M0.122 O R0
./instances/North/g.23.74.gml N23 E42 M0.062 O R0
./instances/North/g.13.93.gml N13 E16 M0.057 O R0
./instances/North/g.42.32.gml N42 E64 M0.115 R23
./instances/North/g.55.8.gml N55 E105 M0.111 R48
./instances/North/g.50.9.gml N50 E69 M0.118 R17
./instances/North/g.11.3.gml N11 E10 M0.035 O R0
./instances/North/g.44.4.gml N44 E43 M0.078 O R0
./instances/North/g.15.3.gml N15 E16 M0.034 O R0
./instances/North/g.23.69.gml N23 E22 M0.045 O R0
./instances/North/g.17.28.gml N17 E18 M0.075 O R0
./instances/North/g.81.15.gml N81 E83 M0.154 O R0
./instances/North/g.42.7.gml N42 E48 M0.072 O R0
./instances/North/g.16.79.gml N16 E15 M0.036 O R0
./instances/North/g.17.32.gml N17 E22 M0.058 O R0
./instances/North/g.16.5.gml N16 E17 M0.047 O R0
./instances/North/g.25.38.gml N25 E24 M0.045 O R0
./instances/North/g.30.25.gml N30 E29 M0.057 O R0
./instances/North/g.64.14.gml N64 E68 M0.115 O R0
./instances/North/g.46.9.gml N46 E61 M0.095 R16
./instances/North/g.10.8.gml N10 E12 M0.038 O R0
./instances/North/g.16.16.gml N16 E20 M0.054 O R0
./instances/North/g.37.19.gml N37 E61 M0.12 R13
./instances/North/g.18.4.gml N18 E21 M0.037 O R0
./instances/North/g.19.7.gml N19 E25 M0.067 R7
./instances/North/g.19.9.gml N19 E22 M0.059 O R0
./instances/North/g.11.29.gml N11 E23 M0.059 R9
./instances/North/g.10.94.gml N10 E17 M0.055 R7
./instances/North/g.14.15.gml N14 E13 M0.034 O R0
./instances/North/g.36.22.gml N36 E63 M0.112 R28
./instances/North/g.16.17.gml N16 E16 M0.045 O R0
./instances/North/g.12.8.gml N12 E21 M0.052 O R0
./instances/North/g.39.45.gml N39 E39 M0.11 O R0
./instances/North/g.30.23.gml N30 E37 M0.077 O R0
./instances/North/g.13.63.gml N13 E32 M0.064 R15
./instances/North/g.13.88.gml N13 E16 M0.064 O R0
./instances/North/g.32.15.gml N32 E35 M0.083 O R0
./instances/North/g.22.60.gml N22 E24 M0.065 O R0
./instances/North/g.78.3.gml N78 E80 M0.145 O R0
./instances/North/g.32.19.gml N32 E39 M0.081 O R0
./instances/North/g.30.5.gml N30 E35 M0.075 O R0
./instances/North/g.75.1.gml N75 E103 M0.141 O R0
./instances/North/g.40.21.gml N40 E39 M0.074 O R0
./instances/North/g.17.37.gml N17 E16 M0.039 O R0
./instances/North/g.36.9.gml N36 E37 M0.062 O R0
./instances/North/g.25.22.gml N25 E26 M0.047 O R0
./instances/North/g.11.72.gml N11 E19 M0.056 R6
./instances/North/g.18.10.gml N18 E21 M0.054 O R0
./instances/North/g.23.12.gml N23 E26 M0.086 O R0
./instances/North/g.58.9.gml N58 E113 M0.145 R56
./instances/North/g.77.6.gml N77 E79 M0.147 O R0
./instances/North/g.14.13.gml N14 E16 M0.055 O R0
./instances/North/g.13.37.gml N13 E15 M0.055 O R0
./instances/North/g.22.24.gml N22 E21 M0.048 O R0
./instances/North/g.39.57.gml N39 E60 M0.097 R18
./instances/North/g.13.80.gml N13 E17 M0.032 O R0
./instances/North/g.17.36.gml N17 E23 M0.059 O R0
./instances/North/g.20.53.gml N20 E22 M0.043 O R0
./instances/North/g.42.9.gml N42 E45 M0.067 O R0
./instances/North/g.53.13.gml N53 E82 M0.125 R30
./instances/North/g.13.61.gml N13 E20 M0.048 O R0
./instances/North/g.94.0.gml N94 E95 M0.144 O R0
./instances/North/g.19.25.gml N19 E22 M0.056 O R0
./instances/North/g.52.1.gml N52 E55 M0.104 O R0
./instances/North/g.13.57.gml N13 E12 M0.033 O R0
./instances/North/g.21.17.gml N21 E26 M0.063 O R0
./instances/North/g.67.0.gml N67 E66 M0.115 O R0
./instances/North/g.22.17.gml N22 E26 M0.062 O R0
./instances/North/g.46.19.gml N46 E70 M0.114 R15
./instances/North/g.15.21.gml N15 E17 M0.058 O R0
./instances/North/g.38.7.gml N38 E37 M0.065 O R0
./instances/North/g.57.27.gml N57 E195 M0.208 R139
./instances/North/g.39.26.gml N39 E48 M0.083 O R0
./instances/North/g.18.24.gml N18 E24 M0.067 R7
./instances/North/g.19.29.gml N19 E22 M0.038 O R0
./instances/North/g.30.1.gml N30 E45 M0.119 R11
./instances/North/g.24.19.gml N24 E26 M0.031 O R0
./instances/North/g.13.42.gml N13 E13 M0.028 O R0
./instances/North/g.25.16.gml N25 E28 M0.071 O R0
./instances/North/g.14.37.gml N14 E14 M0.033 O R0
./instances/North/g.12.48.gml N12 E12 M0.03 O R0
./instances/North/g.61.32.gml N61 E117 M0.129 R52
./instances/North/g.42.25.gml N42 E47 M0.089 O R0
./instances/North/g.19.0.gml N19 E24 M0.057 R4
./instances/North/g.12.114.gml N12 E14 M0.048 O R0
./instances/North/g.10.6.gml N10 E9 M0.033 O R0
./instances/North/g.53.5.gml N53 E203 M0.171 R136
./instances/North/g.11.37.gml N11 E15 M0.051 O R0
./instances/North/g.12.94.gml N12 E14 M0.047 O R0
./instances/North/g.10.91.gml N10 E14 M0.05 O R0
./instances/North/g.15.23.gml N15 E28 M0.074 R11
./instances/North/g.75.4.gml N75 E96 M0.135 R20
./instances/North/g.97.1.gml N97 E163 M0.194 R61
./instances/North/g.29.7.gml N29 E33 M0.075 O R0
./instances/North/g.23.99.gml N23 E26 M0.058 O R0
./instances/North/g.22.54.gml N22 E30 M0.071 R7
./instances/North/g.31.9.gml N31 E58 M0.09 R22
./instances/North/g.59.9.gml N59 E115 M0.124 R52
./instances/North/g.25.33.gml N25 E44 M0.097 R19
./instances/North/g.37.18.gml N37 E49 M0.123 O R0
./instances/North/g.12.110.gml N12 E11 M0.032 O R0
./instances/North/g.62.6.gml N62 E62 M0.14 O R0
./instances/North/g.13.44.gml N13 E19 M0.06 O R0
./instances/North/g.18.38.gml N18 E27 M0.069 R7
./instances/North/g.36.1.gml N36 E43 M0.09 O R0
./instances/North/g.10.57.gml N10 E15 M0.045 O R0
./instances/North/g.25.32.gml N25 E44 M0.111 R19
./instances/North/g.21.30.gml N21 E20 M0.041 O R0
./instances/North/g.21.13.gml N21 E35 M0.062 O R0
./instances/North/g.35.3.gml N35 E48 M0.094 R14
./instances/North/g.16.34.gml N16 E16 M0.037 O R0
./instances/North/g.17.13.gml N17 E16 M0.037 O R0
./instances/North/g.40.16.gml N40 E49 M0.083 O R0
./instances/North/g.14.9.gml N14 E15 M0.034 O R0
./instances/North/g.22.44.gml N22 E25 M0.061 O R0
./instances/North/g.69.4.gml N69 E68 M0.115 O R0
./instances/North/g.19.24.gml N19 E22 M0.037 O R0
./instances/North/g.18.28.gml N18 E18 M0.038 O R0
./instances/North/g.37.14.gml N37 E49 M0.095 R7
./instances/North/g.40.19.gml N40 E73 M0.099 R29
./instances/North/g.92.0.gml N92 E192 M0.203 R89
./instances/North/g.90.2.gml N90 E89 M0.162 O R0
./instances/North/g.26.30.gml N26 E33 M0.076 O R0
./instances/North/g.12.50.gml N12 E12 M0.027 O R0
./instances/North/g.64.18.gml N64 E192 M0.154 R129
./instances/North/g.32.28.gml N32 E117 M0.176 R86
./instances/North/g.18.15.gml N18 E17 M0.054 O R0
./instances/North/g.38.2.gml N38 E37 M0.067 O R0
./instances/North/g.18.36.gml N18 E29 M0.059 O R0
./instances/North/g.43.1.gml N43 E51 M0.099 O R0
./instances/North/g.81.9.gml N81 E163 M0.227 R69
./instances/North/g.57.26.gml N57 E241 M0.211 R171
./instances/North/g.25.18.gml N25 E40 M0.116 R15
./instances/North/g.42.1.gml N42 E60 M0.102 R13
./instances/North/g.30.20.gml N30 E37 M0.105 O R0
./instances/North/g.46.17.gml N46 E62 M0.151 O R0
./instances/North/g.15.26.gml N15 E16 M0.036 O R0
./instances/North/g.54.2.gml N54 E59 M0.147 O R0
./instances/North/g.28.23.gml N28 E31 M0.048 O R0
./instances/North/g.24.37.gml N24 E23 M0.045 O R0
./instances/North/g.86.4.gml N86 E189 M0.217 R89
./instances/North/g.13.116.gml N13 E21 M0.058 O R0
./instances/North/g.42.8.gml N42 E90 M0.18 R48
./instances/North/g.10.16.gml N10 E9 M0.03 O R0
./instances/North/g.30.0.gml N30 E43 M0.089 R10
./instances/North/g.10.79.gml N10 E17 M0.057 R5
./instances/North/g.43.3.gml N43 E188 M0.148 R130
./instances/North/g.100.0.gml N100 E191 M0.224 R72
./instances/North/g.44.22.gml N44 E60 M0.101 R17
./instances/North/g.95.1.gml N95 E132 M0.165 R20
./instances/North/g.61.39.gml N61 E63 M0.091 O R0
./instances/North/g.44.5.gml N44 E53 M0.099 O R0
./instances/North/g.59.14.gml N59 E85 M0.127 R21
./instances/North/g.54.6.gml N54 E53 M0.089 O R0
./instances/North/g.15.17.gml N15 E14 M0.035 O R0
./instances/North/g.38.8.gml N38 E40 M0.058 O R0
./instances/North/g.11.19.gml N11 E14 M0.046 O R0
./instances/North/g.22.30.gml N22 E23 M0.04 O R0
./instances/North/g.54.7.gml N54 E58 M0.08 O R0
./instances/North/g.15.39.gml N15 E14 M0.034 O R0
./instances/North/g.32.27.gml N32 E31 M0.056 O R0
./instances/North/g.20.47.gml N20 E32 M0.071 R12
./instances/North/g.14.28.gml N14 E24 M0.06 R8
./instances/North/g.37.12.gml N37 E43 M0.079 O R0
./instances/North/g.23.37.gml N23 E22 M0.052 O R0
./instances/North/g.36.17.gml N36 E79 M0.098 R44
./instances/North/g.16.62.gml N16 E15 M0.049 O R0
./instances/North/g.60.16.gml N60 E115 M0.124 R53
./instances/North/g.43.0.gml N43 E56 M0.1 O R0
./instances/North/g.16.25.gml N16 E15 M0.058 O R0
./instances/North/g.44.20.gml N44 E93 M0.113 R42
./instances/North/g.19.11.gml N19 E24 M0.061 O R0
./instances/North/g.66.7.gml N66 E88 M0.137 R23
./instances/North/g.48.10.gml N48 E52 M0.107 O R0
./instances/North/g.22.37.gml N22 E25 M0.059 O R0
./instances/North/g.35.27.gml N35 E56 M0.094 R22
./instances/North/g.10.19.gml N10 E20 M0.064 R8
./instances/North/g.17.42.gml N17 E16 M0.041 O R0
./instances/North/g.29.12.gml N29 E38 M0.069 O R0
./instances/North/g.10.5.gml N10 E14 M0.056 O R0
./instances/North/g.21.37.gml N21 E32 M0.073 R10
./instances/North/g.78.0.gml N78 E77 M0.125 O R0
./instances/Jung/ba-i5-d5-n100.14.gml N100 E475 M0.406 R346
./instances/Jung/ba-i3-d3-n100.4.gml N100 E291 M0.413 R169
./instances/Jung/ba-i5-d5-n100.5.gml N100 E475 M0.679 R345
./instances/Jung/ba-i2-d2-n100.3.gml N100 E196 M0.206 R84
./instances/Jung/ba-i3-d3-n100.0.gml N100 E291 M0.242 R171
./instances/Jung/ba-i20-d20-n100.11.gml N100 E1600 M1.966 R1461
./instances/Jung/ba-i3-d3-n1000.11.gml N1000 E2991 M2.535 R1872
./instances/Jung/ba-i3-d3-n1000.12.gml N1000 E2991 M2.501 R1863
./instances/Jung/ba-i5-d5-n100.15.gml N100 E475 M0.55 R344
./instances/Jung/ba-i5-d5-n100.13.gml N100 E475 M0.444 R342
./instances/Jung/ba-i2-d2-n100.11.gml N100 E196 M0.261 R88
./instances/Jung/ba-i3-d3-n1000.14.gml N1000 E2991 M3.29 R1846
./instances/Jung/ba-i2-d2-n1000.17.gml N1000 E1996 M1.741 R946
./instances/Jung/ba-i3-d3-n100.16.gml N100 E291 M0.328 R171
./instances/Jung/ba-i20-d20-n100.19.gml N100 E1600 M1.12 R1461
./instances/Jung/ba-i5-d5-n1000.10.gml N1000 E4975 M3.739 R3732
./instances/Jung/ba-i2-d2-n1000.5.gml N1000 E1996 M1.821 R945
./instances/Jung/ba-i5-d5-n100.16.gml N100 E475 M0.464 R342
./instances/Jung/ba-i10-d10-n1000.13.gml N1000 E9900 M8.209 R8579
./instances/Jung/ba-i5-d5-n100.2.gml N100 E475 M0.475 R348
./instances/Jung/ba-i5-d5-n100.3.gml N100 E475 M0.469 R344
./instances/Jung/ba-i2-d2-n100.14.gml N100 E196 M0.271 R83
./instances/Jung/ba-i10-d10-n100.9.gml N100 E900 M0.757 R771
./instances/Jung/ba-i2-d2-n1000.7.gml N1000 E1996 M2.566 R930
./instances/Jung/ba-i2-d2-n1000.16.gml N1000 E1996 M1.831 R954
./instances/Jung/ba-i3-d3-n1000.17.gml N1000 E2991 M3.593 R1850
./instances/Jung/ba-i2-d2-n1000.19.gml N1000 E1996 M2.629 R950
./instances/Jung/ba-i20-d20-n1000.0.gml N1000 E19600 M27.323 R18257
./instances/Jung/ba-i2-d2-n1000.9.gml N1000 E1996 M2.658 R938
./instances/Jung/ba-i2-d2-n10000.10.gml N10000 E19996 M34.058 R9810
./instances/Jung/ba-i10-d10-n100.4.gml N100 E900 M0.765 R766
./instances/Jung/ba-i20-d20-n100.10.gml N100 E1600 M1.396 R1460
./instances/Jung/ba-i20-d20-n100.3.gml N100 E1600 M1.322 R1462
./instances/Jung/ba-i2-d2-n100.9.gml N100 E196 M0.27 R82
./instances/Jung/ba-i3-d3-n100.13.gml N100 E291 M0.365 R167
./instances/Jung/ba-i3-d3-n100.12.gml N100 E291 M0.37 R173
./instances/Jung/ba-i3-d3-n1000.9.gml N1000 E2991 M3.598 R1862
./instances/Jung/ba-i20-d20-n1000.9.gml N1000 E19600 M28.135 R18255
./instances/Jung/ba-i10-d10-n100.0.gml N100 E900 M0.942 R767
./instances/Jung/ba-i20-d20-n1000.17.gml N1000 E19600 M40.571 R18258
./instances/Jung/ba-i20-d20-n1000.10.gml N1000 E19600 M39.308 R18251
./instances/Jung/ba-i2-d2-n10000.17.gml N10000 E19996 M48.425 R9832
./instances/Jung/ba-i2-d2-n100.12.gml N100 E196 M0.286 R87
./instances/Jung/ba-i2-d2-n10000.9.gml N10000 E19996 M70.349 R9809
./instances/Jung/ba-i2-d2-n10000.19.gml N10000 E19996 M67.926 R9782
./instances/Jung/ba-i2-d2-n10000.2.gml N10000 E19996 M55.952 R9813
./instances/Jung/ba-i2-d2-n100.4.gml N100 E196 M0.27 R85
./instances/Jung/ba-i3-d3-n10000.8.gml N10000 E29991 M97.452 R19346
./instances/Jung/ba-i5-d5-n1000.13.gml N1000 E4975 M5.277 R3737
./instances/Jung/ba-i2-d2-n100.2.gml N100 E196 M0.276 R86
./instances/Jung/ba-i10-d10-n100.8.gml N100 E900 M0.905 R766
./instances/Jung/ba-i2-d2-n1000.14.gml N1000 E1996 M2.666 R950
./instances/Jung/ba-i5-d5-n100.18.gml N100 E475 M0.447 R344
./instances/Jung/ba-i5-d5-n1000.17.gml N1000 E4975 M5.582 R3741
./instances/Jung/ba-i2-d2-n1000.2.gml N1000 E1996 M2.559 R939
./instances/Jung/ba-i3-d3-n10000.1.gml N10000 E29991 M78.16 R19381
./instances/Jung/ba-i3-d3-n100.15.gml N100 E291 M0.366 R172
./instances/Jung/ba-i3-d3-n10000.4.gml N10000 E29991 M84.769 R19387
./instances/Jung/ba-i2-d2-n10000.3.gml N10000 E19996 M44.705 R9802
./instances/Jung/ba-i2-d2-n10000.15.gml N10000 E19996 M53.552 R9795
./instances/Jung/ba-i10-d10-n1000.4.gml N1000 E9900 M13.57 R8554
./instances/Jung/ba-i2-d2-n1000.18.gml N1000 E1996 M2.666 R951
./instances/Jung/ba-i2-d2-n100.5.gml N100 E196 M0.266 R88
./instances/Jung/ba-i3-d3-n100.17.gml N100 E291 M0.311 R173
./instances/Jung/ba-i10-d10-n1000.18.gml N1000 E9900 M10.962 R8563
./instances/Jung/ba-i20-d20-n100.8.gml N100 E1600 M1.069 R1462
./instances/Jung/ba-i3-d3-n100.2.gml N100 E291 M0.385 R169
./instances/Jung/ba-i10-d10-n1000.11.gml N1000 E9900 M10.236 R8575
./instances/Jung/ba-i3-d3-n100.3.gml N100 E291 M0.399 R174
./instances/Jung/ba-i20-d20-n1000.13.gml N1000 E19600 M31.662 R18257
./instances/Jung/ba-i3-d3-n100.7.gml N100 E291 M0.367 R170
./instances/Jung/ba-i20-d20-n100.18.gml N100 E1600 M1.483 R1465
./instances/Jung/ba-i10-d10-n1000.17.gml N1000 E9900 M14.857 R8580
./instances/Jung/ba-i2-d2-n10000.18.gml N10000 E19996 M73.508 R9775
./instances/Jung/ba-i5-d5-n100.11.gml N100 E475 M0.423 R345
./instances/Jung/ba-i5-d5-n10000.3.gml N10000 E49975 M161.658 R38485
./instances/Jung/ba-i5-d5-n10000.10.gml N10000 E49975 M134.925 R38321
./instances/Jung/ba-i5-d5-n10000.13.gml N10000 E49975 M157.392 R38386
./instances/Jung/ba-i20-d20-n1000.18.gml N1000 E19600 M29.764 R18256
./instances/Jung/ba-i5-d5-n10000.7.gml N10000 E49975 M151.977 R38319
./instances/Jung/ba-i20-d20-n100.17.gml N100 E1600 M1.558 R1465
./instances/Jung/ba-i3-d3-n10000.2.gml N10000 E29991 M90.974 R19389
./instances/Jung/ba-i10-d10-n1000.15.gml N1000 E9900 M10.849 R8559
./instances/Jung/ba-i5-d5-n1000.0.gml N1000 E4975 M5.541 R3739
./instances/Jung/ba-i20-d20-n100.13.gml N100 E1600 M1.397 R1463
./instances/Jung/ba-i20-d20-n100.6.gml N100 E1600 M1.417 R1465
./instances/Jung/ba-i3-d3-n1000.0.gml N1000 E2991 M3.539 R1872
./instances/Jung/ba-i10-d10-n100.19.gml N100 E900 M0.95 R765
./instances/Jung/ba-i10-d10-n1000.3.gml N1000 E9900 M9.989 R8570
./instances/Jung/ba-i2-d2-n1000.3.gml N1000 E1996 M2.616 R935
./instances/Jung/ba-i3-d3-n1000.15.gml N1000 E2991 M3.559 R1846
./instances/Jung/ba-i2-d2-n100.1.gml N100 E196 M0.252 R83
./instances/Jung/ba-i20-d20-n1000.5.gml N1000 E19600 M32.872 R18264
./instances/Jung/ba-i20-d20-n1000.15.gml N1000 E19600 M31.874 R18257
./instances/Jung/ba-i5-d5-n1000.6.gml N1000 E4975 M5.547 R3736
./instances/Jung/ba-i2-d2-n1000.13.gml N1000 E1996 M3.001 R943
./instances/Jung/ba-i2-d2-n1000.12.gml N1000 E1996 M2.662 R942
./instances/Jung/ba-i5-d5-n1000.14.gml N1000 E4975 M7.119 R3738
./instances/Jung/ba-i2-d2-n100.0.gml N100 E196 M0.265 R89
./instances/Jung/ba-i3-d3-n100.5.gml N100 E291 M0.407 R168
./instances/Jung/ba-i10-d10-n1000.6.gml N1000 E9900 M10.439 R8564
./instances/Jung/ba-i2-d2-n100.15.gml N100 E196 M0.29 R85
./instances/Jung/ba-i5-d5-n1000.8.gml N1000 E4975 M5.64 R3735
./instances/Jung/ba-i2-d2-n100.13.gml N100 E196 M0.294 R84
./instances/Jung/ba-i3-d3-n10000.16.gml N10000 E29991 M87.818 R19397
./instances/Jung/ba-i2-d2-n1000.6.gml N1000 E1996 M2.711 R947
./instances/Jung/ba-i2-d2-n10000.14.gml N10000 E19996 M63.031 R9793
./instances/Jung/ba-i2-d2-n10000.0.gml N10000 E19996 M80.504 R9827
./instances/Jung/ba-i20-d20-n1000.8.gml N1000 E19600 M45.485 R18257
./instances/Jung/ba-i5-d5-n10000.19.gml N10000 E49975 M171.87 R38423
./instances/Jung/ba-i10-d10-n10000.13.gml N10000 E99900 M306.468 R86979
./instances/Jung/ba-i20-d20-n100.5.gml N100 E1600 M1.409 R1461
./instances/Jung/ba-i3-d3-n100.9.gml N100 E291 M0.37 R170
./instances/Jung/ba-i10-d10-n10000.4.gml N10000 E99900 M268.289 R87011
./instances/Jung/ba-i5-d5-n1000.1.gml N1000 E4975 M5.717 R3748
./instances/Jung/ba-i3-d3-n10000.3.gml N10000 E29991 M105.974 R19322
./instances/Jung/ba-i3-d3-n10000.17.gml N10000 E29991 M104.336 R19395
./instances/Jung/ba-i5-d5-n1000.9.gml N1000 E4975 M5.527 R3725
./instances/Jung/ba-i5-d5-n1000.7.gml N1000 E4975 M4.13 R3744
./instances/Jung/ba-i10-d10-n10000.7.gml N10000 E99900 M311.201 R86989
./instances/Jung/ba-i10-d10-n10000.11.gml N10000 E99900 M291.677 R86967
./instances/Jung/ba-i3-d3-n1000.2.gml N1000 E2991 M3.736 R1867
./instances/Jung/ba-i20-d20-n100.1.gml N100 E1600 M1.379 R1466
./instances/Jung/ba-i5-d5-n100.8.gml N100 E475 M0.316 R348
./instances/Jung/ba-i3-d3-n100.1.gml N100 E291 M0.239 R169
./instances/Jung/ba-i10-d10-n100.2.gml N100 E900 M0.736 R767
./instances/Jung/ba-i2-d2-n1000.11.gml N1000 E1996 M2.567 R950
./instances/Jung/ba-i10-d10-n10000.6.gml N10000 E99900 M277.849 R86953
./instances/Jung/ba-i2-d2-n10000.16.gml N10000 E19996 M76.982 R9784
./instances/Jung/ba-i3-d3-n10000.14.gml N10000 E29991 M116.998 R19333
./instances/Jung/ba-i3-d3-n100.6.gml N100 E291 M0.378 R170
./instances/Jung/ba-i2-d2-n10000.12.gml N10000 E19996 M58.094 R9805
./instances/Jung/ba-i10-d10-n10000.2.gml N10000 E99900 M314.458 R86942
./instances/Jung/ba-i5-d5-n10000.17.gml N10000 E49975 M174.575 R38409
./instances/Jung/ba-i10-d10-n1000.1.gml N1000 E9900 M11.325 R8572
./instances/Jung/ba-i20-d20-n100.7.gml N100 E1600 M1.435 R1462
./instances/Jung/ba-i10-d10-n10000.19.gml N10000 E99900 M326.227 R86969
./instances/Jung/ba-i5-d5-n10000.12.gml N10000 E49975 M169.015 R38400
./instances/Jung/ba-i10-d10-n100.12.gml N100 E900 M0.816 R764
./instances/Jung/ba-i2-d2-n1000.8.gml N1000 E1996 M2.698 R932
./instances/Jung/ba-i5-d5-n10000.16.gml N10000 E49975 M159.305 R38325
./instances/Jung/ba-i5-d5-n10000.6.gml N10000 E49975 M138.624 R38338
./instances/Jung/ba-i10-d10-n10000.15.gml N10000 E99900 M290.116 R86986
./instances/Jung/ba-i5-d5-n10000.9.gml N10000 E49975 M147.776 R38318
./instances/Jung/ba-i20-d20-n100.16.gml N100 E1600 M1.594 R1463
./instances/Jung/ba-i3-d3-n100.11.gml N100 E291 M0.374 R168
./instances/Jung/ba-i3-d3-n10000.0.gml N10000 E29991 M102.588 R19468
./instances/Jung/ba-i2-d2-n100.18.gml N100 E196 M0.317 R83
./instances/Jung/ba-i10-d10-n10000.3.gml N10000 E99900 M309.332 R86954
./instances/Jung/ba-i10-d10-n100.14.gml N100 E900 M0.734 R768
./instances/Jung/ba-i5-d5-n1000.11.gml N1000 E4975 M5.616 R3736
./instances/Jung/ba-i5-d5-n1000.5.gml N1000 E4975 M5.947 R3769
./instances/Jung/ba-i5-d5-n1000.18.gml N1000 E4975 M5.582 R3756
./instances/Jung/ba-i3-d3-n10000.5.gml N10000 E29991 M98.173 R19328
./instances/Jung/ba-i5-d5-n10000.18.gml N10000 E49975 M183.054 R38345
./instances/Jung/ba-i5-d5-n1000.16.gml N1000 E4975 M5.903 R3756
./instances/Jung/ba-i5-d5-n100.12.gml N100 E475 M0.502 R346
./instances/Jung/ba-i5-d5-n1000.19.gml N1000 E4975 M6.494 R3737
./instances/Jung/ba-i20-d20-n10000.16.gml N10000 E199600 M650.344 R186265
./instances/Jung/ba-i2-d2-n10000.13.gml N10000 E19996 M75.404 R9772
./instances/Jung/ba-i20-d20-n1000.6.gml N1000 E19600 M46.015 R18261
./instances/Jung/ba-i3-d3-n100.18.gml N100 E291 M0.45 R167
./instances/Jung/ba-i2-d2-n100.10.gml N100 E196 M0.304 R82
./instances/Jung/ba-i20-d20-n100.15.gml N100 E1600 M1.624 R1464
./instances/Jung/ba-i5-d5-n10000.1.gml N10000 E49975 M172.707 R38262
./instances/Jung/ba-i10-d10-n10000.1.gml N10000 E99900 M300.207 R86976
./instances/Jung/ba-i3-d3-n1000.1.gml N1000 E2991 M2.824 R1860
./instances/Jung/ba-i5-d5-n100.9.gml N100 E475 M0.535 R344
./instances/Jung/ba-i3-d3-n1000.16.gml N1000 E2991 M4.604 R1862
./instances/Jung/ba-i10-d10-n100.1.gml N100 E900 M0.989 R760
./instances/Jung/ba-i10-d10-n1000.9.gml N1000 E9900 M16.324 R8584
./instances/Jung/ba-i10-d10-n10000.18.gml N10000 E99900 M320.446 R86996
./instances/Jung/ba-i5-d5-n1000.2.gml N1000 E4975 M5.712 R3739
./instances/Jung/ba-i3-d3-n100.10.gml N100 E291 M0.403 R171
./instances/Jung/ba-i20-d20-n10000.0.gml N10000 E199600 M645.079 R186305
./instances/Jung/ba-i5-d5-n1000.15.gml N1000 E4975 M6.164 R3722
./instances/Jung/ba-i10-d10-n100.16.gml N100 E900 M0.865 R764
./instances/Jung/ba-i3-d3-n100.8.gml N100 E291 M0.382 R167
./instances/Jung/ba-i5-d5-n100.4.gml N100 E475 M0.536 R347
./instances/Jung/ba-i10-d10-n1000.12.gml N1000 E9900 M15.33 R8578
./instances/Jung/ba-i3-d3-n1000.7.gml N1000 E2991 M3.758 R1877
./instances/Jung/ba-i5-d5-n10000.8.gml N10000 E49975 M171.759 R38416
./instances/Jung/ba-i5-d5-n100.7.gml N100 E475 M0.512 R346
./instances/Jung/ba-i10-d10-n100.6.gml N100 E900 M0.805 R765
./instances/Jung/ba-i5-d5-n10000.11.gml N10000 E49975 M168.132 R38450
./instances/Jung/ba-i10-d10-n10000.0.gml N10000 E99900 M312.115 R86939
./instances/Jung/ba-i2-d2-n10000.7.gml N10000 E19996 M63.892 R9818
./instances/Jung/ba-i3-d3-n1000.19.gml N1000 E2991 M3.695 R1861
./instances/Jung/ba-i10-d10-n100.11.gml N100 E900 M0.921 R766
./instances/Jung/ba-i3-d3-n100.14.gml N100 E291 M0.397 R170
./instances/Jung/ba-i10-d10-n100.17.gml N100 E900 M0.86 R766
./instances/Jung/ba-i20-d20-n1000.3.gml N1000 E19600 M35.642 R18268
./instances/Jung/ba-i2-d2-n100.7.gml N100 E196 M0.282 R83
./instances/Jung/ba-i20-d20-n100.0.gml N100 E1600 M1.512 R1464
./instances/Jung/ba-i2-d2-n1000.1.gml N1000 E1996 M2.86 R925
./instances/Jung/ba-i3-d3-n10000.13.gml N10000 E29991 M94.171 R19299
./instances/Jung/ba-i5-d5-n1000.3.gml N1000 E4975 M5.762 R3750
./instances/Jung/ba-i3-d3-n10000.15.gml N10000 E29991 M90.52 R19320
./instances/Jung/ba-i20-d20-n10000.11.gml N10000 E199600 M661.423 R186236
./instances/Jung/ba-i20-d20-n100.12.gml N100 E1600 M1.431 R1460
./instances/Jung/ba-i3-d3-n10000.11.gml N10000 E29991 M109.027 R19329
./instances/Jung/ba-i3-d3-n10000.12.gml N10000 E29991 M87.681 R19423
./instances/Jung/ba-i20-d20-n100.14.gml N100 E1600 M1.051 R1463
./instances/Jung/ba-i3-d3-n10000.7.gml N10000 E29991 M114.655 R19383
./instances/Jung/ba-i20-d20-n10000.19.gml N10000 E199600 M660.503 R186212
./instances/Jung/ba-i5-d5-n100.1.gml N100 E475 M0.476 R347
./instances/Jung/ba-i5-d5-n1000.4.gml N1000 E4975 M5.76 R3744
./instances/Jung/ba-i20-d20-n1000.16.gml N1000 E19600 M39.141 R18242
./instances/Jung/ba-i3-d3-n10000.19.gml N10000 E29991 M103.406 R19374
./instances/Jung/ba-i20-d20-n10000.8.gml N10000 E199600 M646.723 R186284
./instances/Jung/ba-i3-d3-n1000.6.gml N1000 E2991 M3.655 R1868
./instances/Jung/ba-i5-d5-n100.6.gml N100 E475 M0.49 R345
./instances/Jung/ba-i5-d5-n100.0.gml N100 E475 M0.492 R343
./instances/Jung/ba-i20-d20-n10000.4.gml N10000 E199600 M618.005 R186263
./instances/Jung/ba-i10-d10-n1000.8.gml N1000 E9900 M12.986 R8586
./instances/Jung/ba-i2-d2-n10000.5.gml N10000 E19996 M62.817 R9726
./instances/Jung/ba-i20-d20-n1000.12.gml N1000 E19600 M36.116 R18262
./instances/Jung/ba-i10-d10-n100.7.gml N100 E900 M0.823 R768
./instances/Jung/ba-i5-d5-n1000.12.gml N1000 E4975 M5.657 R3749
./instances/Jung/ba-i10-d10-n100.15.gml N100 E900 M0.844 R767
./instances/Jung/ba-i5-d5-n10000.5.gml N10000 E49975 M159.945 R38332
./instances/Jung/ba-i3-d3-n1000.10.gml N1000 E2991 M3.698 R1868
./instances/Jung/ba-i3-d3-n10000.9.gml N10000 E29991 M95.149 R19402
./instances/Jung/ba-i10-d10-n1000.0.gml N1000 E9900 M12.606 R8587
./instances/Jung/ba-i10-d10-n1000.10.gml N1000 E9900 M12.313 R8578
./instances/Jung/ba-i3-d3-n1000.3.gml N1000 E2991 M3.767 R1859
./instances/Jung/ba-i2-d2-n1000.10.gml N1000 E1996 M2.775 R953
./instances/Jung/ba-i5-d5-n10000.0.gml N10000 E49975 M143.246 R38316
./instances/Jung/ba-i3-d3-n1000.5.gml N1000 E2991 M3.677 R1864
./instances/Jung/ba-i20-d20-n10000.5.gml N10000 E199600 M648.495 R186253
./instances/Jung/ba-i20-d20-n1000.7.gml N1000 E19600 M26.096 R18258
./instances/Jung/ba-i20-d20-n1000.4.gml N1000 E19600 M27.066 R18244
./instances/Jung/ba-i10-d10-n100.13.gml N100 E900 M0.831 R762
./instances/Jung/ba-i20-d20-n1000.1.gml N1000 E19600 M24.356 R18274
./instances/Jung/ba-i2-d2-n1000.0.gml N1000 E1996 M2.54 R949
./instances/Jung/ba-i10-d10-n100.3.gml N100 E900 M0.832 R767
./instances/Jung/ba-i5-d5-n100.17.gml N100 E475 M0.5 R347
./instances/Jung/ba-i2-d2-n1000.4.gml N1000 E1996 M2.679 R947
./instances/Jung/ba-i10-d10-n1000.14.gml N1000 E9900 M11.483 R8575
./instances/Jung/ba-i3-d3-n10000.6.gml N10000 E29991 M95.467 R19435
./instances/Jung/ba-i10-d10-n1000.7.gml N1000 E9900 M15.227 R8590
./instances/Jung/ba-i20-d20-n1000.11.gml N1000 E19600 M38.875 R18254
./instances/Jung/ba-i3-d3-n1000.4.gml N1000 E2991 M3.948 R1846
./instances/Jung/ba-i3-d3-n1000.18.gml N1000 E2991 M3.783 R1865
./instances/Jung/ba-i20-d20-n10000.12.gml N10000 E199600 M617.206 R186218
./instances/Jung/ba-i5-d5-n10000.15.gml N10000 E49975 M175.012 R38376
./instances/Jung/ba-i5-d5-n10000.14.gml N10000 E49975 M173.314 R38342
./instances/Jung/ba-i10-d10-n1000.19.gml N1000 E9900 M14.878 R8563
./instances/Jung/ba-i2-d2-n1000.15.gml N1000 E1996 M2.672 R935
./instances/Jung/ba-i2-d2-n100.6.gml N100 E196 M0.265 R85
./instances/Jung/ba-i5-d5-n100.19.gml N100 E475 M0.522 R343
./instances/Jung/ba-i2-d2-n100.19.gml N100 E196 M0.295 R82
./instances/Jung/ba-i2-d2-n10000.1.gml N10000 E19996 M81.863 R9755
./instances/Jung/ba-i3-d3-n10000.18.gml N10000 E29991 M117.892 R19428
./instances/Jung/ba-i5-d5-n10000.4.gml N10000 E49975 M178.643 R38361
./instances/Jung/ba-i3-d3-n1000.8.gml N1000 E2991 M3.748 R1880
./instances/Jung/ba-i10-d10-n1000.5.gml N1000 E9900 M11.459 R8581
./instances/Jung/ba-i2-d2-n10000.11.gml N10000 E19996 M73.754 R9821
./instances/Jung/ba-i20-d20-n100.2.gml N100 E1600 M1.545 R1464
./instances/Jung/ba-i2-d2-n10000.4.gml N10000 E19996 M49.793 R9803
./instances/Jung/ba-i3-d3-n100.19.gml N100 E291 M0.276 R166
./instances/Jung/ba-i20-d20-n100.9.gml N100 E1600 M1.058 R1467
./instances/Jung/ba-i5-d5-n100.10.gml N100 E475 M0.365 R340
./instances/Jung/ba-i20-d20-n10000.10.gml N10000 E199600 M625.32 R186240
./instances/Jung/ba-i20-d20-n10000.6.gml N10000 E199600 M622.891 R186259
./instances/Jung/ba-i3-d3-n1000.13.gml N1000 E2991 M3.656 R1878
./instances/Jung/ba-i2-d2-n100.16.gml N100 E196 M0.275 R83
./instances/Jung/ba-i10-d10-n100.5.gml N100 E900 M0.83 R768
./instances/Jung/ba-i20-d20-n10000.9.gml N10000 E199600 M639.148 R186231
./instances/Jung/ba-i2-d2-n100.17.gml N100 E196 M0.306 R81
./instances/Jung/ba-i10-d10-n100.10.gml N100 E900 M0.927 R765
./instances/Jung/ba-i20-d20-n1000.2.gml N1000 E19600 M50.805 R18275
./instances/Jung/ba-i20-d20-n1000.19.gml N1000 E19600 M52.807 R18257
./instances/Jung/ba-i2-d2-n100.8.gml N100 E196 M0.303 R85
./instances/Jung/ba-i10-d10-n10000.8.gml N10000 E99900 M353.392 R86965
./instances/Jung/ba-i20-d20-n100.4.gml N100 E1600 M1.67 R1465
./instances/Jung/ba-i10-d10-n100.18.gml N100 E900 M0.948 R768
./instances/Jung/ba-i10-d10-n10000.10.gml N10000 E99900 M330.958 R86979
./instances/Jung/ba-i10-d10-n1000.16.gml N1000 E9900 M12.38 R8584
./instances/Jung/ba-i3-d3-n10000.10.gml N10000 E29991 M89.414 R19306
./instances/Jung/ba-i20-d20-n10000.18.gml N10000 E199600 M678.407 R186235
./instances/Jung/ba-i5-d5-n10000.2.gml N10000 E49975 M191.254 R38380
./instances/Jung/ba-i10-d10-n1000.2.gml N1000 E9900 M12.145 R8572
./instances/Jung/ba-i2-d2-n10000.6.gml N10000 E19996 M44.601 R9786
./instances/Jung/ba-i20-d20-n1000.14.gml N1000 E19600 M20.667 R18247
./instances/Jung/ba-i10-d10-n10000.14.gml N10000 E99900 M330.049 R86948
./instances/Jung/ba-i20-d20-n10000.17.gml N10000 E199600 M648.942 R186193
./instances/Jung/ba-i2-d2-n10000.8.gml N10000 E19996 M49.616 R9822
./instances/Jung/ba-i10-d10-n10000.17.gml N10000 E99900 M288.223 R87027
./instances/Jung/ba-i20-d20-n10000.13.gml N10000 E199600 M532.844 R186276
./instances/Jung/ba-i10-d10-n10000.9.gml N10000 E99900 M320.514 R87024
./instances/Jung/ba-i10-d10-n10000.16.gml N10000 E99900 M250.504 R87009
./instances/Jung/ba-i20-d20-n10000.3.gml N10000 E199600 M520.632 R186230
./instances/Jung/ba-i10-d10-n10000.12.gml N10000 E99900 M260.568 R86965
./instances/Jung/ba-i10-d10-n10000.5.gml N10000 E99900 M256.624 R87024
./instances/Jung/ba-i20-d20-n10000.7.gml N10000 E199600 M548.138 R186280
./instances/Jung/ba-i20-d20-n10000.1.gml N10000 E199600 M543.383 R186285
./instances/Jung/ba-i20-d20-n10000.14.gml N10000 E199600 M536.454 R186272
./instances/Jung/ba-i20-d20-n10000.2.gml N10000 E199600 M490.767 R186291
./instances/Jung/ba-i20-d20-n10000.15.gml N10000 E199600 M485.912 R186275
./instances/Regular/reg-d3-n100.7.gml N100 E150 R49 M0.243
./instances/Regular/reg-d5-n100.6.gml N100 E250 R138 M0.358
./instances/Regular/reg-d10-n100.9.gml N100 E500 R357 M0.86
./instances/Regular/reg-d3-n100.6.gml N100 E150 R51 M0.226
./instances/Regular/reg-d5-n100.15.gml N100 E250 R142 M0.656
./instances/Regular/reg-d2-n100.17.gml N100 E100 R0 M0.137 O
./instances/Regular/reg-d3-n1000.17.gml N1000 E1500 R500 M1.636
./instances/Regular/reg-d10-n100.12.gml N100 E500 R356 M0.621
./instances/Regular/reg-d20-n100.4.gml N100 E1000 R853 M0.888
./instances/Regular/reg-d2-n1000.17.gml N1000 E1000 R0 M1.63 O
./instances/Regular/reg-d20-n100.3.gml N100 E1000 R854 M1.465
./instances/Regular/reg-d10-n1000.16.gml N1000 E5000 R3882 M10.925
./instances/Regular/reg-d2-n1000.9.gml N1000 E1000 R0 M1.69 O
./instances/Regular/reg-d20-n100.8.gml N100 E1000 R853 M1.277
./instances/Regular/reg-d20-n100.16.gml N100 E1000 R852 M0.774
./instances/Regular/reg-d10-n1000.1.gml N1000 E5000 R3886 M9.936
./instances/Regular/reg-d2-n1000.14.gml N1000 E1000 R0 M1.637 O
./instances/Regular/reg-d10-n100.5.gml N100 E500 R356 M0.356
./instances/Regular/reg-d3-n1000.2.gml N1000 E1500 R500 M2.239
./instances/Regular/reg-d3-n100.2.gml N100 E150 R49 M0.219
./instances/Regular/reg-d3-n100.18.gml N100 E150 R50 M0.233
./instances/Regular/reg-d5-n1000.8.gml N1000 E2500 R1494 M4.21
./instances/Regular/reg-d5-n100.9.gml N100 E250 R141 M0.31
./instances/Regular/reg-d5-n1000.2.gml N1000 E2500 R1491 M4.161
./instances/Regular/reg-d2-n1000.19.gml N1000 E1000 R0 M1.796 O
./instances/Regular/reg-d2-n10000.16.gml N10000 E10000 R0 M21.776 O
./instances/Regular/reg-d5-n1000.0.gml N1000 E2500 R1489 M3.766
./instances/Regular/reg-d10-n1000.14.gml N1000 E5000 R3893 M11.576
./instances/Regular/reg-d2-n100.18.gml N100 E100 R0 M0.172 O
./instances/Regular/reg-d2-n100.8.gml N100 E100 R0 M0.223 O
./instances/Regular/reg-d10-n100.11.gml N100 E500 R356 M0.546
./instances/Regular/reg-d20-n1000.11.gml N1000 E10000 R8561 M26.248
./instances/Regular/reg-d2-n1000.11.gml N1000 E1000 R0 M1.626 O
./instances/Regular/reg-d3-n10000.1.gml N10000 E15000 R5001 M38.014
./instances/Regular/reg-d10-n1000.17.gml N1000 E5000 R3893 M12.11
./instances/Regular/reg-d3-n10000.12.gml N10000 E15000 R5001 M40.659
./instances/Regular/reg-d3-n10000.8.gml N10000 E15000 R5001 M41.198
./instances/Regular/reg-d5-n1000.5.gml N1000 E2500 R1488 M3.995
./instances/Regular/reg-d2-n1000.0.gml N1000 E1000 R0 M1.739 O
./instances/Regular/reg-d3-n10000.5.gml N10000 E15000 R5000 M45.444
./instances/Regular/reg-d3-n1000.6.gml N1000 E1500 R500 M2.378
./instances/Regular/reg-d3-n100.10.gml N100 E150 R50 M0.248
./instances/Regular/reg-d20-n1000.2.gml N1000 E10000 R8563 M27.953
./instances/Regular/reg-d5-n10000.2.gml N10000 E25000 R14991 M93.125
./instances/Regular/reg-d5-n1000.9.gml N1000 E2500 R1490 M4.251
./instances/Regular/reg-d2-n10000.17.gml N10000 E10000 R0 M30.274 O
./instances/Regular/reg-d5-n100.19.gml N100 E250 R138 M0.349
./instances/Regular/reg-d20-n1000.14.gml N1000 E10000 R8565 M30.286
./instances/Regular/reg-d2-n100.6.gml N100 E100 R0 M0.205 O
./instances/Regular/reg-d10-n1000.15.gml N1000 E5000 R3881 M11.589
./instances/Regular/reg-d3-n1000.12.gml N1000 E1500 R498 M2.279
./instances/Regular/reg-d3-n10000.2.gml N10000 E15000 R4999 M53.437
./instances/Regular/reg-d5-n100.18.gml N100 E250 R139 M0.355
./instances/Regular/reg-d3-n10000.19.gml N10000 E15000 R5000 M53.373
./instances/Regular/reg-d3-n100.14.gml N100 E150 R49 M0.247
./instances/Regular/reg-d5-n1000.12.gml N1000 E2500 R1495 M3.843
./instances/Regular/reg-d20-n1000.1.gml N1000 E10000 R8564 M28.314
./instances/Regular/reg-d5-n10000.3.gml N10000 E25000 R14993 M115.393
./instances/Regular/reg-d5-n10000.19.gml N10000 E25000 R14993 M111.433
./instances/Regular/reg-d2-n100.19.gml N100 E100 R0 M0.186 O
./instances/Regular/reg-d2-n1000.4.gml N1000 E1000 R0 M1.898 O
./instances/Regular/reg-d5-n10000.15.gml N10000 E25000 R14993 M82.572
./instances/Regular/reg-d2-n1000.1.gml N1000 E1000 R0 M1.483 O
./instances/Regular/reg-d5-n1000.4.gml N1000 E2500 R1492 M3.925
./instances/Regular/reg-d20-n100.11.gml N100 E1000 R853 M0.969
./instances/Regular/reg-d2-n100.5.gml N100 E100 R0 M0.188 O
./instances/Regular/reg-d2-n10000.14.gml N10000 E10000 R0 M35.577 O
./instances/Regular/reg-d3-n10000.13.gml N10000 E15000 R5000 M61.095
./instances/Regular/reg-d5-n10000.14.gml N10000 E25000 R14985 M101.146
./instances/Regular/reg-d2-n100.7.gml N100 E100 R0 M0.208 O
./instances/Regular/reg-d2-n1000.6.gml N1000 E1000 R0 M1.875 O
./instances/Regular/reg-d2-n10000.19.gml N10000 E10000 R0 M41.337 O
./instances/Regular/reg-d2-n10000.6.gml N10000 E10000 R0 M43.384 O
./instances/Regular/reg-d3-n100.19.gml N100 E150 R51 M0.251
./instances/Regular/reg-d2-n10000.18.gml N10000 E10000 R0 M41.024 O
./instances/Regular/reg-d3-n1000.14.gml N1000 E1500 R499 M1.672
./instances/Regular/reg-d3-n100.0.gml N100 E150 R49 M0.247
./instances/Regular/reg-d5-n10000.0.gml N10000 E25000 R14988 M118.121
./instances/Regular/reg-d10-n100.16.gml N100 E500 R355 M0.556
./instances/Regular/reg-d2-n1000.18.gml N1000 E1000 R0 M1.971 O
./instances/Regular/reg-d20-n1000.19.gml N1000 E10000 R8565 M31.644
./instances/Regular/reg-d2-n1000.16.gml N1000 E1000 R0 M1.836 O
./instances/Regular/reg-d10-n1000.10.gml N1000 E5000 R3873 M13.65
./instances/Regular/reg-d2-n10000.7.gml N10000 E10000 R0 M28.717 O
./instances/Regular/reg-d3-n10000.3.gml N10000 E15000 R4998 M54.808
./instances/Regular/reg-d3-n100.13.gml N100 E150 R50 M0.249
./instances/Regular/reg-d5-n100.3.gml N100 E250 R139 M0.347
./instances/Regular/reg-d3-n100.17.gml N100 E150 R51 M0.222
./instances/Regular/reg-d20-n100.0.gml N100 E1000 R852 M0.92
./instances/Regular/reg-d20-n100.17.gml N100 E1000 R853 M0.94
./instances/Regular/reg-d10-n1000.12.gml N1000 E5000 R3899 M11.938
./instances/Regular/reg-d5-n1000.7.gml N1000 E2500 R1492 M3.984
./instances/Regular/reg-d10-n100.7.gml N100 E500 R356 M0.568
./instances/Regular/reg-d3-n10000.4.gml N10000 E15000 R5000 M54.627
./instances/Regular/reg-d5-n10000.7.gml N10000 E25000 R14987 M115.606
./instances/Regular/reg-d2-n1000.5.gml N1000 E1000 R0 M1.803 O
./instances/Regular/reg-d2-n100.13.gml N100 E100 R0 M0.206 O
./instances/Regular/reg-d3-n100.3.gml N100 E150 R50 M0.27
./instances/Regular/reg-d20-n1000.5.gml N1000 E10000 R8559 M27.572
./instances/Regular/reg-d2-n100.3.gml N100 E100 R0 M0.214 O
./instances/Regular/reg-d10-n100.19.gml N100 E500 R358 M0.57
./instances/Regular/reg-d3-n1000.3.gml N1000 E1500 R499 M2.377
./instances/Regular/reg-d2-n10000.15.gml N10000 E10000 R0 M38.713 O
./instances/Regular/reg-d20-n1000.13.gml N1000 E10000 R8562 M28.916
./instances/Regular/reg-d5-n1000.13.gml N1000 E2500 R1490 M3.795
./instances/Regular/reg-d20-n100.5.gml N100 E1000 R854 M1.236
./instances/Regular/reg-d5-n100.16.gml N100 E250 R139 M0.339
./instances/Regular/reg-d20-n1000.18.gml N1000 E10000 R8568 M26.708
./instances/Regular/reg-d5-n1000.14.gml N1000 E2500 R1479 M4.051
./instances/Regular/reg-d2-n1000.12.gml N1000 E1000 R0 M2.003 O
./instances/Regular/reg-d5-n100.2.gml N100 E250 R141 M0.349
./instances/Regular/reg-d10-n10000.5.gml N10000 E50000 R39855 M391.473
./instances/Regular/reg-d3-n100.16.gml N100 E150 R50 M0.264
./instances/Regular/reg-d10-n10000.18.gml N10000 E50000 R39873 M442.19
./instances/Regular/reg-d5-n1000.1.gml N1000 E2500 R1495 M3.967
./instances/Regular/reg-d10-n100.8.gml N100 E500 R356 M0.63
./instances/Regular/reg-d5-n1000.18.gml N1000 E2500 R1491 M3.816
./instances/Regular/reg-d5-n10000.8.gml N10000 E25000 R14986 M113.603
./instances/Regular/reg-d10-n10000.11.gml N10000 E50000 R39900 M455.721
./instances/Regular/reg-d20-n1000.7.gml N1000 E10000 R8570 M36.853
./instances/Regular/reg-d5-n100.5.gml N100 E250 R139 M0.353
./instances/Regular/reg-d3-n100.1.gml N100 E150 R50 M0.269
./instances/Regular/reg-d10-n10000.10.gml N10000 E50000 R39884 M414.912
./instances/Regular/reg-d3-n100.8.gml N100 E150 R47 M0.299
./instances/Regular/reg-d10-n100.10.gml N100 E500 R356 M0.629
./instances/Regular/reg-d5-n10000.13.gml N10000 E25000 R14991 M110.313
./instances/Regular/reg-d10-n100.13.gml N100 E500 R357 M0.515
./instances/Regular/reg-d3-n1000.0.gml N1000 E1500 R500 M2.14
./instances/Regular/reg-d10-n100.0.gml N100 E500 R356 M0.487
./instances/Regular/reg-d2-n100.11.gml N100 E100 R0 M0.19 O
./instances/Regular/reg-d2-n100.9.gml N100 E100 R0 M0.191 O
./instances/Regular/reg-d3-n100.5.gml N100 E150 R49 M0.243
./instances/Regular/reg-d5-n10000.9.gml N10000 E25000 R14989 M118.053
./instances/Regular/reg-d2-n1000.13.gml N1000 E1000 R0 M1.844 O
./instances/Regular/reg-d10-n10000.1.gml N10000 E50000 R39872 M478.41
./instances/Regular/reg-d5-n100.11.gml N100 E250 R141 M0.318
./instances/Regular/reg-d5-n10000.11.gml N10000 E25000 R14995 M108.607
./instances/Regular/reg-d3-n100.12.gml N100 E150 R49 M0.269
./instances/Regular/reg-d10-n1000.7.gml N1000 E5000 R3897 M12.211
./instances/Regular/reg-d20-n100.7.gml N100 E1000 R854 M0.989
./instances/Regular/reg-d2-n100.4.gml N100 E100 R0 M0.219 O
./instances/Regular/reg-d5-n1000.11.gml N1000 E2500 R1489 M4.156
./instances/Regular/reg-d10-n10000.15.gml N10000 E50000 R39875 M407.553
./instances/Regular/reg-d20-n1000.17.gml N1000 E10000 R8563 M32.538
./instances/Regular/reg-d3-n10000.6.gml N10000 E15000 R4999 M65.79
./instances/Regular/reg-d3-n1000.13.gml N1000 E1500 R500 M2.517
./instances/Regular/reg-d20-n1000.8.gml N1000 E10000 R8565 M28.521
./instances/Regular/reg-d2-n100.15.gml N100 E100 R0 M0.205 O
./instances/Regular/reg-d20-n100.13.gml N100 E1000 R852 M1.013
./instances/Regular/reg-d3-n10000.14.gml N10000 E15000 R5000 M60.635
./instances/Regular/reg-d20-n100.12.gml N100 E1000 R854 M0.691
./instances/Regular/reg-d20-n1000.10.gml N1000 E10000 R8560 M35.978
./instances/Regular/reg-d5-n10000.4.gml N10000 E25000 R14994 M139.848
./instances/Regular/reg-d10-n10000.7.gml N10000 E50000 R39879 M520.173
./instances/Regular/reg-d10-n10000.0.gml N10000 E50000 R39883 M390.481
./instances/Regular/reg-d10-n100.1.gml N100 E500 R358 M0.562
./instances/Regular/reg-d10-n10000.16.gml N10000 E50000 R39890 M494.481
./instances/Regular/reg-d5-n1000.10.gml N1000 E2500 R1488 M3.916
./instances/Regular/reg-d10-n10000.13.gml N10000 E50000 R39862 M428.033
./instances/Regular/reg-d2-n1000.15.gml N1000 E1000 R0 M1.757 O
./instances/Regular/reg-d10-n100.2.gml N100 E500 R357 M0.583
./instances/Regular/reg-d20-n1000.0.gml N1000 E10000 R8556 M25.97
./instances/Regular/reg-d3-n10000.7.gml N10000 E15000 R4999 M53.957
./instances/Regular/reg-d5-n1000.17.gml N1000 E2500 R1490 M3.721
./instances/Regular/reg-d10-n1000.2.gml N1000 E5000 R3887 M11.817
./instances/Regular/reg-d20-n100.1.gml N100 E1000 R853 M0.966
./instances/Regular/reg-d10-n10000.4.gml N10000 E50000 R39878 M369.146
./instances/Regular/reg-d3-n10000.16.gml N10000 E15000 R4994 M52.457
./instances/Regular/reg-d5-n100.4.gml N100 E250 R145 M0.363
./instances/Regular/reg-d5-n1000.3.gml N1000 E2500 R1491 M2.734
./instances/Regular/reg-d3-n1000.11.gml N1000 E1500 R498 M1.645
./instances/Regular/reg-d5-n100.8.gml N100 E250 R142 M0.27
./instances/Regular/reg-d5-n10000.17.gml N10000 E25000 R14992 M134.212
./instances/Regular/reg-d20-n100.10.gml N100 E1000 R853 M1.032
./instances/Regular/reg-d5-n10000.16.gml N10000 E25000 R14990 M129.019
./instances/Regular/reg-d3-n1000.10.gml N1000 E1500 R499 M1.681
./instances/Regular/reg-d5-n100.1.gml N100 E250 R140 M0.349
./instances/Regular/reg-d3-n10000.9.gml N10000 E15000 R4999 M63.18
./instances/Regular/reg-d3-n10000.17.gml N10000 E15000 R4999 M55.204
./instances/Regular/reg-d10-n1000.3.gml N1000 E5000 R3867 M12.205
./instances/Regular/reg-d10-n1000.0.gml N1000 E5000 R3875 M12.221
./instances/Regular/reg-d2-n10000.12.gml N10000 E10000 R0 M30.999 O
./instances/Regular/reg-d10-n1000.11.gml N1000 E5000 R3886 M12.212
./instances/Regular/reg-d5-n100.17.gml N100 E250 R143 M0.362
./instances/Regular/reg-d10-n100.18.gml N100 E500 R356 M0.576
./instances/Regular/reg-d10-n100.4.gml N100 E500 R357 M0.63
./instances/Regular/reg-d2-n1000.7.gml N1000 E1000 R0 M1.878 O
./instances/Regular/reg-d10-n10000.17.gml N10000 E50000 R39854 M483.575
./instances/Regular/reg-d10-n10000.14.gml N10000 E50000 R39883 M433.8
./instances/Regular/reg-d20-n1000.9.gml N1000 E10000 R8567 M31.144
./instances/Regular/reg-d10-n1000.18.gml N1000 E5000 R3885 M8.548
./instances/Regular/reg-d20-n100.18.gml N100 E1000 R853 M1.127
./instances/Regular/reg-d10-n1000.19.gml N1000 E5000 R3877 M11.312
./instances/Regular/reg-d2-n100.14.gml N100 E100 R0 M0.188 O
./instances/Regular/reg-d5-n1000.15.gml N1000 E2500 R1486 M4.151
./instances/Regular/reg-d3-n1000.15.gml N1000 E1500 R494 M2.398
./instances/Regular/reg-d20-n1000.3.gml N1000 E10000 R8565 M43.816
./instances/Regular/reg-d3-n10000.15.gml N10000 E15000 R4999 M58.582
./instances/Regular/reg-d2-n10000.0.gml N10000 E10000 R0 M35.487 O
./instances/Regular/reg-d10-n1000.13.gml N1000 E5000 R3902 M14.419
./instances/Regular/reg-d20-n1000.16.gml N1000 E10000 R8564 M43.444
./instances/Regular/reg-d20-n1000.15.gml N1000 E10000 R8572 M26.184
./instances/Regular/reg-d2-n10000.13.gml N10000 E10000 R0 M31.909 O
./instances/Regular/reg-d5-n10000.6.gml N10000 E25000 R14994 M162.623
./instances/Regular/reg-d3-n100.15.gml N100 E150 R49 M0.284
./instances/Regular/reg-d2-n10000.9.gml N10000 E10000 R0 M53.06 O
./instances/Regular/reg-d5-n10000.12.gml N10000 E25000 R14983 M161.041
./instances/Regular/reg-d3-n1000.4.gml N1000 E1500 R501 M2.423
./instances/Regular/reg-d5-n100.13.gml N100 E250 R139 M0.406
./instances/Regular/reg-d10-n10000.8.gml N10000 E50000 R39910 M551.084
./instances/Regular/reg-d2-n100.10.gml N100 E100 R0 M0.231 O
./instances/Regular/reg-d10-n10000.19.gml N10000 E50000 R39899 M572.716
./instances/Regular/reg-d2-n10000.11.gml N10000 E10000 R0 M51.969 O
./instances/Regular/reg-d3-n10000.0.gml N10000 E15000 R5000 M69.004
./instances/Regular/reg-d3-n10000.11.gml N10000 E15000 R4997 M55.915
./instances/Regular/reg-d3-n10000.18.gml N10000 E15000 R4994 M81.592
./instances/Regular/reg-d10-n10000.12.gml N10000 E50000 R39891 M611.967
./instances/Regular/reg-d2-n10000.10.gml N10000 E10000 R0 M31.3 O
./instances/Regular/reg-d3-n10000.10.gml N10000 E15000 R5000 M76.945
./instances/Regular/reg-d3-n1000.16.gml N1000 E1500 R499 M2.423
./instances/Regular/reg-d20-n100.19.gml N100 E1000 R854 M1.18
./instances/Regular/reg-d5-n100.12.gml N100 E250 R140 M0.41
./instances/Regular/reg-d3-n1000.19.gml N1000 E1500 R500 M2.647
./instances/Regular/reg-d3-n1000.1.gml N1000 E1500 R501 M2.823
./instances/Regular/reg-d5-n100.14.gml N100 E250 R139 M0.362
./instances/Regular/reg-d10-n10000.6.gml N10000 E50000 R39879 M617.185
./instances/Regular/reg-d20-n100.9.gml N100 E1000 R853 M1.12
./instances/Regular/reg-d3-n1000.5.gml N1000 E1500 R500 M2.272
./instances/Regular/reg-d2-n100.12.gml N100 E100 R0 M0.225 O
./instances/Regular/reg-d3-n1000.18.gml N1000 E1500 R499 M2.572
./instances/Regular/reg-d2-n10000.1.gml N10000 E10000 R0 M45.093 O
./instances/Regular/reg-d3-n100.11.gml N100 E150 R49 M0.265
./instances/Regular/reg-d10-n1000.5.gml N1000 E5000 R3899 M8.962
./instances/Regular/reg-d10-n1000.6.gml N1000 E5000 R3905 M15.789
./instances/Regular/reg-d3-n1000.7.gml N1000 E1500 R500 M2.418
./instances/Regular/reg-d5-n10000.1.gml N10000 E25000 R14993 M128.527
./instances/Regular/reg-d2-n10000.2.gml N10000 E10000 R0 M54.449 O
./instances/Regular/reg-d5-n100.0.gml N100 E250 R138 M0.387
./instances/Regular/reg-d10-n100.3.gml N100 E500 R356 M0.673
./instances/Regular/reg-d2-n100.1.gml N100 E100 R0 M0.225 O
./instances/Regular/reg-d20-n1000.12.gml N1000 E10000 R8564 M37.897
./instances/Regular/reg-d2-n1000.2.gml N1000 E1000 R0 M1.674 O
./instances/Regular/reg-d20-n1000.4.gml N1000 E10000 R8573 M28.34
./instances/Regular/reg-d10-n100.15.gml N100 E500 R356 M0.409
./instances/Regular/reg-d2-n1000.3.gml N1000 E1000 R0 M2.085 O
./instances/Regular/reg-d2-n1000.10.gml N1000 E1000 R0 M1.878 O
./instances/Regular/reg-d10-n100.17.gml N100 E500 R356 M0.409
./instances/Regular/reg-d20-n100.15.gml N100 E1000 R853 M0.723
./instances/Regular/reg-d20-n100.14.gml N100 E1000 R853 M1.108
./instances/Regular/reg-d5-n100.7.gml N100 E250 R138 M0.254
./instances/Regular/reg-d2-n100.16.gml N100 E100 R0 M0.158 O
./instances/Regular/reg-d5-n100.10.gml N100 E250 R144 M0.386
./instances/Regular/reg-d3-n100.4.gml N100 E150 R51 M0.266
./instances/Regular/reg-d5-n1000.16.gml N1000 E2500 R1488 M4.136
./instances/Regular/reg-d2-n1000.8.gml N1000 E1000 R0 M1.892 O
./instances/Regular/reg-d2-n10000.3.gml N10000 E10000 R0 M58.399 O
./instances/Regular/reg-d10-n100.6.gml N100 E500 R355 M0.57
./instances/Regular/reg-d3-n1000.8.gml N1000 E1500 R499 M2.718
./instances/Regular/reg-d10-n1000.8.gml N1000 E5000 R3888 M17.326
./instances/Regular/reg-d10-n10000.3.gml N10000 E50000 R39889 M543.582
./instances/Regular/reg-d2-n100.2.gml N100 E100 R0 M0.251 O
./instances/Regular/reg-d5-n1000.19.gml N1000 E2500 R1489 M2.899
./instances/Regular/reg-d20-n100.2.gml N100 E1000 R854 M0.73
./instances/Regular/reg-d2-n10000.8.gml N10000 E10000 R0 M31.686 O
./instances/Regular/reg-d10-n100.14.gml N100 E500 R356 M0.439
./instances/Regular/reg-d3-n1000.9.gml N1000 E1500 R499 M2.366
./instances/Regular/reg-d10-n1000.4.gml N1000 E5000 R3876 M8.91
./instances/Regular/reg-d20-n1000.6.gml N1000 E10000 R8565 M45.399
./instances/Regular/reg-d20-n100.6.gml N100 E1000 R852 M1.158
./instances/Regular/reg-d5-n10000.10.gml N10000 E25000 R14997 M161.177
./instances/Regular/reg-d10-n1000.9.gml N1000 E5000 R3892 M17.851
./instances/Regular/reg-d2-n100.0.gml N100 E100 R0 M0.257 O
./instances/Regular/reg-d2-n10000.4.gml N10000 E10000 R0 M44.714 O
./instances/Regular/reg-d5-n1000.6.gml N1000 E2500 R1493 M5.265
./instances/Regular/reg-d5-n10000.5.gml N10000 E25000 R14993 M170.673
./instances/Regular/reg-d20-n10000.15.gml N10000 E100000 R88936 M3868.78
./instances/Regular/reg-d3-n100.9.gml N100 E150 R50 M0.292
./instances/Regular/reg-d10-n10000.9.gml N10000 E50000 R39887 M670.353
./instances/Regular/reg-d5-n10000.18.gml N10000 E25000 R14990 M169.156
./instances/Regular/reg-d2-n10000.5.gml N10000 E10000 R0 M37.849 O
./instances/Regular/reg-d20-n10000.6.gml N10000 E100000 R88896 M3935.22
./instances/Regular/reg-d20-n10000.10.gml N10000 E100000 R88880 M3918.81
./instances/Regular/reg-d20-n10000.2.gml N10000 E100000 R88939 M3921.77
./instances/Regular/reg-d20-n10000.19.gml N10000 E100000 R88881 M3804.99
./instances/Regular/reg-d20-n10000.12.gml N10000 E100000 R88920 M4026.92
./instances/Regular/reg-d20-n10000.1.gml N10000 E100000 R88846 M3876.34
./instances/Regular/reg-d10-n10000.2.gml N10000 E50000 R39899 M482.209
./instances/Regular/reg-d20-n10000.4.gml N10000 E100000 R88880 M3760.57
./instances/Regular/reg-d20-n10000.0.gml N10000 E100000 R88885 M3722.38
./instances/Regular/reg-d20-n10000.13.gml N10000 E100000 R88905 M3302.85
./instances/Regular/reg-d20-n10000.11.gml N10000 E100000 R88893 M3785.41
./instances/Regular/reg-d20-n10000.17.gml N10000 E100000 R88936 M3808.33
./instances/Regular/reg-d20-n10000.7.gml N10000 E100000 R88896 M4314.59
./instances/Regular/reg-d20-n10000.3.gml N10000 E100000 R88848 M4465.81
./instances/Regular/reg-d20-n10000.14.gml N10000 E100000 R88863 M2962.29
./instances/Regular/reg-d20-n10000.5.gml N10000 E100000 R88883 M2992.29
./instances/Regular/reg-d20-n10000.8.gml N10000 E100000 R88836 M3485.32
./instances/Regular/reg-d20-n10000.18.gml N10000 E100000 R88874 M2788.36
./instances/Regular/reg-d20-n10000.9.gml N10000 E100000 R88896 M2591.81
./instances/Regular/reg-d20-n10000.16.gml N10000 E100000 R88837 M2290.08
./instances/Dimacs/gte_bad.510 N49 E130 R63 M0.236
./instances/Dimacs/gte_bad.298300 N49 E130 R63 M0.229
./instances/Dimacs/gte_bad.460 N49 E130 R63 M0.317
./instances/Dimacs/gte_bad.40 N49 E130 R63 M0.173
./instances/Dimacs/r422.geom N115 E380 R263 M0.56
./instances/Dimacs/gte_bad.1160 N49 E130 R63 M0.18
./instances/Dimacs/gte_bad.35620 N49 E130 R63 M0.285
./instances/Dimacs/gte_bad.160 N49 E130 R63 M0.358
./instances/Dimacs/gte_bad.6830 N49 E130 R63 M0.352
./instances/Dimacs/gte_bad.1700 N49 E130 R63 M0.376
./instances/Dimacs/r1002.geom N329 E997 R644 M2.352
./instances/Dimacs/gte_bad.60090 N49 E130 R63 M0.144
./instances/Dimacs/gte_bad.200 N49 E130 R63 M0.247
./instances/Dimacs/r2392.geom N478 E2368 R1806 M5.692
./instances/Dimacs/gte_bad.20 N49 E130 R63 M0.245
./instances/Dimacs/gte_bad.15710 N49 E130 R63 M0.199
./instances/Dimacs/gte_bad.508829 N49 E130 R63 M0.145
./instances/Dimacs/gte_bad.6410 N49 E130 R63 M0.35
./instances/Dimacs/gte_bad.451760 N49 E130 R63 M0.136
./instances/Dimacs/gte_bad.15100 N49 E130 R63 M0.137
./instances/Dimacs/gte_bad.60 N49 E130 R63 M0.137
./instances/Dimacs/gte_bad.469010 N49 E130 R63 M0.24
./instances/Dimacs/gte_bad.176280 N49 E130 R63 M0.141
./instances/Dimacs/gte_bad.65330 N49 E130 R63 M0.135
./instances/Dimacs/gte_bad.49320 N49 E130 R63 M0.136
./instances/Dimacs/r20726.geom N38692 E20423 R0 M5541.15 O


==> Results/ilp-with-npc-20min.txt <==
./instances/Rome/grafo1705.19.lgr N19 E24 R0 M0.162 O
./instances/Rome/grafo754.16.lgr N16 E21 R0 M0.12 O
./instances/Rome/grafo2158.14.lgr N14 E18 R0 M0.091 O
./instances/Rome/grafo7121.40.lgr N40 E50 D17 P17.79 R1 M6.727 O
./instances/Rome/grafo1534.30.lgr N30 E32 R0 M0.162 O
./instances/Rome/grafo2438.18.lgr N18 E23 R0 M0.101 O
./instances/Rome/grafo720.14.lgr N14 E16 R0 M0.131 O
./instances/Rome/grafo9980.32.lgr N32 E37 D10 P10.79 R1 M7.075 O
./instances/Rome/grafo2151.20.lgr N20 E27 R0 M0.103 O
./instances/Rome/grafo5492.47.lgr N47 E61 D25.6667 P25.79 R2 M17.733 O
./instances/Rome/grafo6119.42.lgr N42 E52 D18 P18.79 R1 M6.283 O
./instances/Rome/grafo2219.15.lgr N15 E19 R0 M0.089 O
./instances/Rome/grafo5976.43.lgr N43 E54 D22.4632 P22.79 R2 M37.95 O
./instances/Rome/grafo6357.46.lgr N46 E59 D27.3636 P27.79 R2 M64.042 O
./instances/Rome/grafo1695.15.lgr N15 E17 R0 M0.051 O
./instances/Rome/grafo4195.55.lgr N55 E69 D25 P25.79 R1 M4.915 O
./instances/Rome/grafo3218.42.lgr N42 E51 D20.3333 P20.79 R2 M59.055 O
./instances/Rome/grafo7237.44.lgr N44 E56 D29.2143 P29.79 R2 M84.072 O
./instances/Rome/grafo3635.54.lgr N54 E70 D32.0406 P32.79 R3 M346.87 O
./instances/Rome/grafo10029.40.lgr N40 E55 D29.0357 P29.79 R3 M485.057 O
./instances/Rome/grafo5560.45.lgr N45 E60 D23.6667 P23.79 R2 M7.932 O
./instances/Rome/grafo7621.44.lgr N44 E65 D38.1725 P38.79 R3 M603.228 O
./instances/Rome/grafo5244.32.lgr N32 E38 R0 M0.113 O
./instances/Rome/grafo2036.27.lgr N27 E32 R0 M0.094 O
./instances/Rome/grafo3660.45.lgr N45 E60 D29 P29.79 R3 M768.659 O
./instances/Rome/grafo9152.66.lgr N66 E84 D38 P38.79 R3 M846.988 O
./instances/Rome/grafo1543.54.lgr N54 E72 D34.1667 P34.79 R3 M383.4 O
./instances/Rome/grafo6404.55.lgr N55 E69 D25.6667 P25.79 R2 M11.952 O
./instances/Rome/grafo5151.38.lgr N38 E58 D34 P34.79 R4 M1649.71 O
./instances/Rome/grafo9298.63.lgr N63 E85 D39 P39.79 R4 M2318.94 O
./instances/Rome/grafo786.20.lgr N20 E23 R0 M0.091 O
./instances/Rome/grafo7615.37.lgr N37 E44 R0 M0.12 O
./instances/Rome/grafo4023.43.lgr N43 E62 D35 P35.79 R4 M2304.12 O
./instances/Rome/grafo629.14.lgr N14 E17 R0 M0.05 O
./instances/Rome/grafo1829.15.lgr N15 E19 R0 M0.076 O
./instances/Rome/grafo5322.67.lgr N67 E91 D45.1605 P45.79 R4 M3066.31 O
./instances/Rome/grafo4230.52.lgr N52 E73 D34 P34.79 R4 M1865.73 O
./instances/Rome/grafo739.15.lgr N15 E18 R0 M0.079 O
./instances/Rome/grafo4105.40.lgr N40 E43 R0 M0.128 O
./instances/Rome/grafo5687.43.lgr N43 E55 D25 P25.79 R1 M3.691 O
./instances/Rome/grafo2246.20.lgr N20 E30 D21 P21.79 R1 M4.46 O
./instances/Rome/grafo2533.18.lgr N18 E19 R0 M0.055 O
./instances/Rome/grafo592.14.lgr N14 E14 R0 M0.042 O
./instances/Rome/grafo9491.79.lgr N79 E97 D34 P34.79 R4 M3192.24 O
./instances/Rome/grafo2555.14.lgr N14 E18 R0 M0.08 O
./instances/Rome/grafo9955.38.lgr N38 E46 R0 M0.124 O
./instances/Rome/grafo9825.67.lgr N67 E79 D26.6667 P26.79 R2 M11.908 O
./instances/Rome/grafo4626.80.lgr N80 E99 D39.0197 P39.79 R3 M1158.34 O
./instances/Rome/grafo9927.40.lgr N40 E50 D21.6 P21.79 R2 M13.196 O
./instances/Rome/grafo9877.39.lgr N39 E58 D33 P33.79 R5 M10196.5 O
./instances/Rome/grafo3793.39.lgr N39 E53 D29.375 P29.79 R2 M29.087 O
./instances/Rome/grafo2895.15.lgr N15 E17 R0 M0.084 O
./instances/Rome/grafo1733.20.lgr N20 E24 R0 M0.092 O
./instances/Rome/grafo2741.29.lgr N29 E40 D24.625 P24.79 R2 M10.558 O
./instances/Rome/grafo1143.18.lgr N18 E20 R0 M0.088 O
./instances/Rome/grafo2248.22.lgr N22 E28 D13 P13.79 R1 M2.887 O
./instances/Rome/grafo3872.35.lgr N35 E42 R0 M0.131 O
./instances/Rome/grafo4427.57.lgr N57 E79 D39.4097 P40.79 R5 M13012.8 O
./instances/Rome/grafo6407.47.lgr N47 E61 D30.5714 P30.79 R2 M15.327 O
./instances/Rome/grafo6189.40.lgr N40 E55 D29 P29.79 R4 M2722.11 O
./instances/Rome/grafo722.15.lgr N15 E17 R0 M0.049 O
./instances/Rome/grafo10566.36.lgr N36 E48 D22.3333 P22.79 R2 M18.903 O
./instances/Rome/grafo8408.84.lgr N84 E107 D40.0747 P40.79 R5 M18100 O
./instances/Rome/grafo4730.58.lgr N58 E86 D51 P51.79 R5 M24651 O
./instances/Rome/grafo5786.43.lgr N43 E53 R0 M0.143 O
./instances/Rome/grafo7123.45.lgr N45 E63 D34 P34.79 R3 M153.29 O
./instances/Rome/grafo9620.71.lgr N71 E90 D36 P36.79 R4 M2261.96 O
./instances/Rome/grafo2590.14.lgr N14 E14 R0 M0.054 O
./instances/Rome/grafo926.14.lgr N14 E17 R0 M0.044 O
./instances/Rome/grafo7972.63.lgr N63 E90 D53 P53.79 R5 M34018.5 O
./instances/Rome/grafo10401.38.lgr N38 E48 D21.6667 P21.79 R2 M10.755 O
./instances/Rome/grafo1744.12.lgr N12 E15 R0 M0.076 O
./instances/Rome/grafo5822.36.lgr N36 E45 D19.6667 P19.79 R2 M9.735 O
./instances/Rome/grafo247.15.lgr N15 E16 R0 M0.048 O
./instances/Rome/grafo4697.59.lgr N59 E77 D38 P38.79 R5 M37621.6 O
./instances/Rome/grafo4860.54.lgr N54 E75 D38 P38.79 R4 M2272.99 O
./instances/Rome/grafo1559.59.lgr N59 E69 D20 P20 R1 M4.623 O
./instances/Rome/grafo6034.60.lgr N60 E75 D25.5 P25.79 R2 M19.435 O
./instances/Rome/grafo5823.41.lgr N41 E60 D32 P32.79 R4 M1576.95 O
./instances/Rome/grafo3070.31.lgr N31 E40 R0 M0.122 O
./instances/Rome/grafo5443.43.lgr N43 E59 D34.6667 P34.79 R2 M13.249 O
./instances/Rome/grafo7145.56.lgr N56 E70 D32.6667 P32.79 R2 M18.237 O
./instances/Rome/grafo5272.54.lgr N54 E78 D40 P40.79 R6 M38185.4 O
./instances/Rome/grafo3863.37.lgr N37 E43 R0 M0.135 O
./instances/Rome/grafo3085.49.lgr N49 E72 D41.015 P41.79 R5 M13682.9 O
./instances/Rome/grafo11308.33.lgr N33 E38 R0 M0.113 O
./instances/Rome/grafo7245.49.lgr N49 E65 D31.3333 P31.79 R3 M137.372 O
./instances/Rome/grafo4143.60.lgr N60 E72 D25.5 P25.79 R2 M9.743 O
./instances/Rome/grafo7005.42.lgr N42 E57 D25 P25.79 R3 M212.986 O
./instances/Rome/grafo1788.33.lgr N33 E42 R0 M0.122 O
./instances/Rome/grafo8843.96.lgr N96 E121 D48 P48.79 R5 M28687 O
./instances/Rome/grafo2236.16.lgr N16 E20 R0 M0.092 O
./instances/Rome/grafo1097.16.lgr N16 E18 R0 M0.078 O
./instances/Rome/grafo1526.24.lgr N24 E25 R0 M0.061 O
./instances/Rome/grafo8977.66.lgr N66 E81 D34 P34.79 R1 M4.92 O
./instances/Rome/grafo9477.63.lgr N63 E87 D51.0482 P51.79 R4 M4449.88 O
./instances/Rome/grafo11065.100.lgr N100 E127 D52 P52.79 R6 M194236 O
./instances/Rome/grafo6616.45.lgr N45 E63 D30.1667 P30.79 R3 M204.498 O
./instances/Rome/grafo5078.49.lgr N49 E64 D27 P27.79 R1 M6.706 O
./instances/Rome/grafo7209.40.lgr N40 E56 D25.6667 P25.79 R2 M17.21 O
./instances/Rome/grafo10253.97.lgr N97 E125 D55.9999 P56.79 R6 M189280 O
./instances/Rome/grafo7322.58.lgr N58 E79 D40 P40.79 R4 M5284.26 O
./instances/Rome/grafo7513.39.lgr N39 E55 D31 P31.79 R4 M1013.63 O
./instances/Rome/grafo8402.61.lgr N61 E79 D25 P25.79 R1 M3.165 O
./instances/Rome/grafo5891.37.lgr N37 E43 R0 M0.121 O
./instances/Rome/grafo6508.62.lgr N62 E70 R0 M0.174 O
./instances/Rome/grafo10333.33.lgr N33 E36 R0 M0.118 O
./instances/Rome/grafo8718.97.lgr N97 E122 D51 P51.79 R6 M262127 O
./instances/Rome/grafo9448.78.lgr N78 E106 D53 P53.79 R6 M135755 O
./instances/Rome/grafo2189.14.lgr N14 E16 R0 M0.048 O
./instances/Rome/grafo3620.38.lgr N38 E47 D20 P20.79 R1 M3.775 O
./instances/Rome/grafo5054.69.lgr N69 E102 D63 P63.79 R7 M472166 O
./instances/Rome/grafo4452.57.lgr N57 E76 D32 P32.79 R1 M3.96 O
./instances/Rome/grafo6104.35.lgr N35 E41 R0 M0.128 O
./instances/Rome/grafo11277.34.lgr N34 E35 R0 M0.11 O
./instances/Rome/grafo3361.44.lgr N44 E52 R0 M0.141 O
./instances/Rome/grafo2311.15.lgr N15 E15 R0 M0.047 O
./instances/Rome/grafo3554.37.lgr N37 E41 R0 M0.125 O
./instances/Rome/grafo3566.36.lgr N36 E44 D15 P15.79 R1 M3.176 O
./instances/Rome/grafo489.14.lgr N14 E15 R0 M0.053 O
./instances/Rome/grafo10717.96.lgr N96 E127 D58 P58.79 R7 M584802 O
./instances/Rome/grafo3035.36.lgr N36 E50 D25 P25.79 R3 M440.433 O
./instances/Rome/grafo6338.56.lgr N56 E69 D24.6667 P24.79 R2 M9.428 O
./instances/Rome/grafo8617.85.lgr N85 E116 D57 P57.79 R7 M982446 O
./instances/Rome/grafo7523.50.lgr N50 E68 D39 P39.79 R4 M4695.73 O
./instances/Rome/grafo3413.36.lgr N36 E53 D30 P30.79 R4 M1100.14 O
./instances/Rome/grafo2905.47.lgr N47 E52 R0 M0.142 O
./instances/Rome/grafo884.17.lgr N17 E23 R0 M0.078 O
./instances/Rome/grafo6897.35.lgr N35 E47 D20 P20.79 R1 M3.692 O
./instances/Rome/grafo3305.47.lgr N47 E60 R0 M0.164 O
./instances/Rome/grafo6943.82.lgr N82 E116 D58.5229 P56 M1.20202e+06 F
./instances/Rome/grafo1282.27.lgr N27 E33 R0 M0.116 O
./instances/Rome/grafo6806.83.lgr N83 E109 D50.46 P49 M1.2021e+06 F
./instances/Rome/grafo323.15.lgr N15 E21 R0 M0.087 O
./instances/Rome/grafo3674.59.lgr N59 E90 D49.7796 P49 M1.20219e+06 F
./instances/Rome/grafo4890.80.lgr N80 E108 D52.4417 P52 M1.20216e+06 F
./instances/Rome/grafo1987.30.lgr N30 E38 D16 P16.79 R1 M3.364 O
./instances/Rome/grafo8826.100.lgr N100 E152 D88.7072 P77 M1.20216e+06 F
./instances/Rome/grafo10155.97.lgr N97 E129 D58.9557 P56 M1.20218e+06 F
./instances/Rome/grafo2384.11.lgr N11 E12 R0 M0.048 O
./instances/Rome/grafo10763.92.lgr N92 E129 D70.5208 P67 M1.20227e+06 F
./instances/Rome/grafo9881.32.lgr N32 E37 R0 M0.119 O
./instances/Rome/grafo3306.41.lgr N41 E53 D24.5714 P24.79 R2 M12.882 O
./instances/Rome/grafo9550.85.lgr N85 E125 D72.7636 P68 M1.20225e+06 F
./instances/Rome/grafo4580.50.lgr N50 E63 D24.2439 P24.79 R2 M23.093 O
./instances/Rome/grafo11640.44.lgr N44 E59 D29.4545 P29.79 R2 M21.532 O
./instances/Rome/grafo6412.65.lgr N65 E82 D22.3333 P22.79 R2 M16.422 O
./instances/Rome/grafo8578.87.lgr N87 E125 D70.5307 P66 M1.20243e+06 F
./instances/Rome/grafo9080.61.lgr N61 E89 D54.6257 P53 M1.2027e+06 F
./instances/Rome/grafo9548.65.lgr N65 E79 D33.1176 P33.79 R3 M801.051 O
./instances/Rome/grafo7225.37.lgr N37 E49 D24.5 P24.79 R2 M11.621 O
./instances/Rome/grafo9030.92.lgr N92 E106 D26.6667 P26.79 R2 M17.391 O
./instances/Rome/grafo9952.34.lgr N34 E39 R0 M0.124 O
./instances/Rome/grafo7384.45.lgr N45 E56 D20 P20.79 R1 M3.772 O
./instances/Rome/grafo569.28.lgr N28 E31 R0 M0.096 O
./instances/Rome/grafo1914.28.lgr N28 E36 R0 M0.109 O
./instances/Rome/grafo6995.75.lgr N75 E94 D33.0851 P33.79 R2 M67.722 O
./instances/Rome/grafo10935.94.lgr N94 E127 D64.9752 P63 M1.20199e+06 F
./instances/Rome/grafo5708.48.lgr N48 E75 D49.7828 P48 M1.20219e+06 F
./instances/Rome/grafo3017.20.lgr N20 E25 R0 M0.072 O
./instances/Rome/grafo4695.62.lgr N62 E85 D47 P47.79 R4 M4297.93 O
./instances/Rome/grafo10990.96.lgr N96 E133 D70.2065 P66 M1.20214e+06 F
./instances/Rome/grafo6565.59.lgr N59 E73 D32.3 P32.79 R2 M53.199 O
./instances/Rome/grafo1345.30.lgr N30 E44 D25.5 P25.79 R2 M10.364 O
./instances/Rome/grafo7783.84.lgr N84 E105 D41 P41.79 R5 M12821.6 O
./instances/Rome/grafo4497.61.lgr N61 E82 D39 P39.79 R5 M15301 O
./instances/Rome/grafo9929.40.lgr N40 E56 D30 P30.79 R4 M2699.52 O
./instances/Rome/grafo11589.32.lgr N32 E40 R0 M0.118 O
./instances/Rome/grafo4137.82.lgr N82 E117 D60.3604 P56 M1.20211e+06 F
./instances/Rome/grafo7936.89.lgr N89 E137 D82.9546 P77 M1.20216e+06 F
./instances/Rome/grafo1607.32.lgr N32 E42 D21 P21.79 R1 M3.877 O
./instances/Rome/grafo5471.39.lgr N39 E53 D27.2727 P27.79 R2 M22.939 O
./instances/Rome/grafo4734.49.lgr N49 E59 D22 P22.79 R1 M3.923 O
./instances/Rome/grafo2902.17.lgr N17 E26 D14 P14.79 R1 M2.663 O
./instances/Rome/grafo6045.72.lgr N72 E87 D33 P33.79 R2 M144.883 O
./instances/Rome/grafo4121.65.lgr N65 E81 D32 P32.79 R5 M41940.5 O
./instances/Rome/grafo2254.48.lgr N48 E66 D32 P32.79 R4 M3690.3 O
./instances/Rome/grafo10829.97.lgr N97 E136 D70.392 P67 M1.20205e+06 F
./instances/Rome/grafo8253.72.lgr N72 E106 D62.1392 P60 M1.20197e+06 F
./instances/Rome/grafo5879.36.lgr N36 E42 R0 M0.129 O
./instances/Rome/grafo6946.42.lgr N42 E58 D34 P34.79 R3 M886.216 O
./instances/Rome/grafo1475.47.lgr N47 E60 D23 P23.79 R1 M3.091 O
./instances/Rome/grafo6672.48.lgr N48 E64 D30.5714 P30.79 R2 M16.914 O
./instances/Rome/grafo7222.40.lgr N40 E54 D28.125 P28.79 R3 M328.904 O
./instances/Rome/grafo5665.67.lgr N67 E83 D31.2 P31.79 R3 M158.417 O
./instances/Rome/grafo5711.38.lgr N38 E44 R0 M0.131 O
./instances/Rome/grafo4646.62.lgr N62 E78 D23 P23.79 R1 M3.813 O
./instances/Rome/grafo6854.49.lgr N49 E63 D25.4 P25.79 R2 M32.466 O
./instances/Rome/grafo5174.44.lgr N44 E60 D27.1667 P27.79 R3 M158.434 O
./instances/Rome/grafo9645.75.lgr N75 E94 D43 P43.79 R3 M63.678 O
./instances/Rome/grafo7126.88.lgr N88 E118 D56 P56.79 R6 M121349 O
./instances/Rome/grafo501.13.lgr N13 E12 R0 M0.053 O
./instances/Rome/grafo8584.61.lgr N61 E74 D26 P26 R2 M82.334 O
./instances/Rome/grafo1033.24.lgr N24 E27 R0 M0.102 O
./instances/Rome/grafo3185.52.lgr N52 E76 D43.9999 P44.79 R5 M31459.8 O
./instances/Rome/grafo4364.61.lgr N61 E95 D65.4111 P61 M1.20218e+06 F
./instances/Rome/grafo8420.81.lgr N81 E105 D44 P44.79 R4 M3910.26 O
./instances/Rome/grafo7533.50.lgr N50 E66 D32 P32.79 R1 M5.876 O
./instances/Rome/grafo6271.44.lgr N44 E51 D17 P17.79 R1 M3.652 O
./instances/Rome/grafo9319.82.lgr N82 E108 D52 P52.79 R6 M204813 O
./instances/Rome/grafo2317.20.lgr N20 E22 R0 M0.094 O
./instances/Rome/grafo3375.39.lgr N39 E59 D31 P31.79 R4 M2481.03 O
./instances/Rome/grafo5096.60.lgr N60 E76 D27 P27.79 R4 M2098.29 O
./instances/Rome/grafo10454.33.lgr N33 E42 R0 M0.131 O
./instances/Rome/grafo3496.54.lgr N54 E83 D48 P48.79 R7 M235184 O
./instances/Rome/grafo8228.68.lgr N68 E104 D65.2213 P62 M1.20195e+06 F
./instances/Rome/grafo187.15.lgr N15 E18 R0 M0.068 O
./instances/Rome/grafo5784.66.lgr N66 E84 D38.2292 P38.79 R2 M51.019 O
./instances/Rome/grafo1432.60.lgr N60 E77 D36 P36.79 R3 M665.935 O
./instances/Rome/grafo9403.66.lgr N66 E91 D44.0033 P44.79 R6 M59657.7 O
./instances/Rome/grafo2000.24.lgr N24 E27 R0 M0.083 O
./instances/Rome/grafo7164.56.lgr N56 E68 D19 P19.79 R1 M3.744 O
./instances/Rome/grafo5366.51.lgr N51 E72 D35.0312 P35.79 R5 M8528.14 O
./instances/Rome/grafo7368.42.lgr N42 E51 D19.6667 P19.79 R2 M6.903 O
./instances/Rome/grafo6108.38.lgr N38 E44 R0 M0.098 O
./instances/Rome/grafo800.12.lgr N12 E11 R0 M0.037 O
./instances/Rome/grafo5500.37.lgr N37 E48 D25.5 P25.79 R2 M11.171 O
./instances/Rome/grafo5521.36.lgr N36 E40 D8 P8.79 R1 M2.014 O
./instances/Rome/grafo7839.80.lgr N80 E120 D70.8934 P66 M1.2025e+06 F
./instances/Rome/grafo8535.71.lgr N71 E93 D44 P44.79 R5 M26030.9 O
./instances/Rome/grafo6201.53.lgr N53 E72 D35 P35.79 R3 M1054.16 O
./instances/Rome/grafo303.11.lgr N11 E10 R0 M0.056 O
./instances/Rome/grafo1452.49.lgr N49 E66 D27 P27.79 R4 M946.071 O
./instances/Rome/grafo6176.45.lgr N45 E65 D40 P40.79 R5 M31392.8 O
./instances/Rome/grafo6229.44.lgr N44 E56 D28 P28.79 R1 M6.4 O
./instances/Rome/grafo1131.11.lgr N11 E12 R0 M0.047 O
./instances/Rome/grafo421.16.lgr N16 E22 R0 M0.082 O
./instances/Rome/grafo3214.33.lgr N33 E44 D21 P21.79 R1 M3.567 O
./instances/Rome/grafo5193.37.lgr N37 E45 D19.7143 P19.79 R2 M11.583 O
./instances/Rome/grafo3096.36.lgr N36 E51 D27 P27.79 R1 M4.376 O
./instances/Rome/grafo5225.41.lgr N41 E52 D22.6667 P22.79 R2 M10.373 O
./instances/Rome/grafo7426.47.lgr N47 E57 D24 P24.79 R1 M3.942 O
./instances/Rome/grafo11496.38.lgr N38 E47 R0 M0.128 O
./instances/Rome/grafo4378.79.lgr N79 E103 D44 P44.79 R6 M148485 O
./instances/Rome/grafo10503.100.lgr N100 E132 D52.3314 P51 M1.20235e+06 F
./instances/Rome/grafo7144.42.lgr N42 E53 R0 M0.143 O
./instances/Rome/grafo11170.33.lgr N33 E42 R0 M0.111 O
./instances/Rome/grafo8513.100.lgr N100 E138 D72.4755 P68 M1.20237e+06 F
./instances/Rome/grafo9296.71.lgr N71 E94 D41 P41.79 R4 M3385.75 O
./instances/Rome/grafo5484.31.lgr N31 E32 R0 M0.104 O
./instances/Rome/grafo3592.44.lgr N44 E56 D22.6667 P22.79 R2 M11.503 O
./instances/Rome/grafo10813.93.lgr N93 E126 D57 P57.79 R7 M621016 O
./instances/Rome/grafo11622.37.lgr N37 E49 D18 P18.79 R1 M2.771 O
./instances/Rome/grafo3513.43.lgr N43 E48 R0 M0.146 O
./instances/Rome/grafo2168.16.lgr N16 E18 R0 M0.075 O
./instances/Rome/grafo10338.33.lgr N33 E42 R0 M0.108 O
./instances/Rome/grafo4824.53.lgr N53 E69 D33.125 P33.79 R3 M477.249 O
./instances/Rome/grafo8270.71.lgr N71 E91 D38 P38.79 R3 M389.806 O
./instances/Rome/grafo5860.55.lgr N55 E74 D30 P30.79 R4 M1308.22 O
./instances/Rome/grafo5737.34.lgr N34 E37 R0 M0.127 O
./instances/Rome/grafo1399.28.lgr N28 E32 R0 M0.094 O
./instances/Rome/grafo6113.35.lgr N35 E38 R0 M0.112 O
./instances/Rome/grafo5412.78.lgr N78 E101 D43 P43.79 R7 M926388 O
./instances/Rome/grafo9164.66.lgr N66 E96 D45 P45.79 R7 M366391 O
./instances/Rome/grafo10409.96.lgr N96 E138 D80.9403 P75 M1.20194e+06 F
./instances/Rome/grafo1756.16.lgr N16 E20 R0 M0.094 O
./instances/Rome/grafo8511.94.lgr N94 E134 D77.0632 P72 M1.20209e+06 F
./instances/Rome/grafo9832.92.lgr N92 E130 D72.4894 P69 M1.20203e+06 F
./instances/Rome/grafo8681.86.lgr N86 E126 D72.7176 P67 M1.20236e+06 F
./instances/Rome/grafo5779.45.lgr N45 E57 D25 P25.79 R3 M427.014 O
./instances/Rome/grafo8731.88.lgr N88 E115 D52.1704 P50 M1.2023e+06 F
./instances/Rome/grafo6001.33.lgr N33 E40 D16 P16.79 R1 M2.79 O
./instances/Rome/grafo9534.71.lgr N71 E98 D56.6009 P56 M1.20259e+06 F
./instances/Rome/grafo7037.45.lgr N45 E63 D35.2222 P35.79 R3 M151.277 O
./instances/Rome/grafo225.12.lgr N12 E19 R0 M0.08 O
./instances/Rome/grafo3585.39.lgr N39 E46 R0 M0.124 O
./instances/Rome/grafo4883.62.lgr N62 E82 D34 P34.79 R3 M761.583 O
./instances/Rome/grafo9722.79.lgr N79 E110 D57.1642 P56 M1.20217e+06 F
./instances/Rome/grafo1664.26.lgr N26 E32 R0 M0.113 O
./instances/Rome/grafo8197.75.lgr N75 E101 D47 P47.79 R5 M9525.25 O
./instances/Rome/grafo5384.58.lgr N58 E72 D29 P29.79 R1 M3.742 O
./instances/Rome/grafo2713.37.lgr N37 E48 D19.5 P19.79 R2 M11.305 O
./instances/Rome/grafo198.18.lgr N18 E26 D12 P12.79 R1 M2.471 O
./instances/Rome/grafo10009.31.lgr N31 E37 R0 M0.109 O
./instances/Rome/grafo8740.87.lgr N87 E115 D57.6064 P56 M1.20187e+06 F
./instances/Rome/grafo1284.29.lgr N29 E40 D11 P11.79 R1 M2.183 O
./instances/Rome/grafo4107.37.lgr N37 E49 D22 P22.79 R2 M19.481 O
./instances/Rome/grafo9971.33.lgr N33 E36 R0 M0.087 O
./instances/Rome/grafo11236.38.lgr N38 E52 D28.4286 P28.79 R2 M18.328 O
./instances/Rome/grafo4053.43.lgr N43 E58 D27 P27.79 R3 M310.278 O
./instances/Rome/grafo4851.58.lgr N58 E80 D41.0227 P41.79 R5 M17437 O
./instances/Rome/grafo9399.69.lgr N69 E96 D50.1539 P49 M1.20299e+06 F
./instances/Rome/grafo2678.37.lgr N37 E45 R0 M0.115 O
./instances/Rome/grafo3651.58.lgr N58 E74 D35.5 P35.79 R2 M11.97 O
./instances/Rome/grafo11176.100.lgr N100 E138 D66.4376 P62 M1.20249e+06 F
./instances/Rome/grafo9598.62.lgr N62 E80 D27.6667 P27.79 R2 M8.916 O
./instances/Rome/grafo7406.41.lgr N41 E48 R0 M0.134 O
./instances/Rome/grafo2459.15.lgr N15 E19 R0 M0.088 O
./instances/Rome/grafo10822.97.lgr N97 E134 D73.3255 P70 M1.20185e+06 F
./instances/Rome/grafo531.17.lgr N17 E20 R0 M0.085 O
./instances/Rome/grafo7458.43.lgr N43 E61 D34 P34.79 R5 M17159 O
./instances/Rome/grafo4084.41.lgr N41 E56 D32.3333 P32.79 R2 M16.345 O
./instances/Rome/grafo9579.63.lgr N63 E92 D51 P51.79 R7 M339573 O
./instances/Rome/grafo6388.34.lgr N34 E46 D27.5349 P27.79 R2 M24.393 O
./instances/Rome/grafo4960.58.lgr N58 E79 D35.1429 P35.79 R4 M920.021 O
./instances/Rome/grafo5501.48.lgr N48 E65 D33.1536 P33.79 R3 M616.571 O
./instances/Rome/grafo4618.80.lgr N80 E104 D49.5328 P49 M1.20238e+06 F
./instances/Rome/grafo8720.100.lgr N100 E132 D66.6705 P64 M1.20195e+06 F
./instances/Rome/grafo8397.61.lgr N61 E82 D48 P48.79 R5 M53287.8 O
./instances/Rome/grafo8413.78.lgr N78 E98 D42 P42.79 R4 M11341 O
./instances/Rome/grafo5448.35.lgr N35 E44 R0 M0.124 O
./instances/Rome/grafo9293.74.lgr N74 E99 D47 P47.79 R6 M114215 O
./instances/Rome/grafo5046.80.lgr N80 E108 D52.0095 P52.79 R6 M60332.1 O
./instances/Rome/grafo6202.38.lgr N38 E44 D14 P14.79 R1 M2.937 O
./instances/Rome/grafo8916.91.lgr N91 E101 D21.4872 P21.79 R2 M31.174 O
./instances/Rome/grafo4525.72.lgr N72 E96 D39 P39.79 R5 M24083.9 O
./instances/Rome/grafo5336.36.lgr N36 E49 D25.2 P25.79 R2 M31.734 O
./instances/Rome/grafo341.30.lgr N30 E39 R0 M0.114 O
./instances/Rome/grafo7004.43.lgr N43 E49 R0 M0.135 O
./instances/Rome/grafo758.10.lgr N10 E10 R0 M0.041 O
./instances/Rome/grafo2284.20.lgr N20 E30 D18.5 P18.79 R2 M8.789 O
./instances/Rome/grafo534.15.lgr N15 E14 R0 M0.056 O
./instances/Rome/grafo420.17.lgr N17 E25 R0 M0.086 O
./instances/Rome/grafo2280.15.lgr N15 E16 R0 M0.048 O
./instances/Rome/grafo8659.92.lgr N92 E135 D73.5871 P68 M1.20222e+06 F
./instances/Rome/grafo8134.83.lgr N83 E116 D58.0675 P57 M1.20216e+06 F
./instances/Rome/grafo11239.31.lgr N31 E38 D8 P8.79 R1 M2.513 O
./instances/Rome/grafo2852.16.lgr N16 E18 R0 M0.083 O
./instances/Rome/grafo9857.31.lgr N31 E36 R0 M0.125 O
./instances/Rome/grafo5886.41.lgr N41 E58 D32 P32.79 R4 M1609.21 O
./instances/Rome/grafo920.24.lgr N24 E25 R0 M0.093 O
./instances/Rome/grafo10069.40.lgr N40 E52 D24.381 P24.79 R2 M20.516 O
./instances/Rome/grafo115.30.lgr N30 E31 R0 M0.102 O
./instances/Rome/grafo2596.25.lgr N25 E29 R0 M0.085 O
./instances/Rome/grafo212.14.lgr N14 E14 R0 M0.044 O
./instances/Rome/grafo2802.17.lgr N17 E20 R0 M0.076 O
./instances/Rome/grafo8508.73.lgr N73 E92 D40 P40.79 R2 M8.306 O
./instances/Rome/grafo9345.67.lgr N67 E90 D42 P42.79 R4 M4307 O
./instances/Rome/grafo11087.96.lgr N96 E129 D69.3934 P68 M1.20195e+06 F
./instances/Rome/grafo10528.98.lgr N98 E134 D68.6541 P64 M1.20203e+06 F
./instances/Rome/grafo2888.27.lgr N27 E34 R0 M0.11 O
./instances/Rome/grafo4398.57.lgr N57 E71 D31 P31.79 R1 M4.768 O
./instances/Rome/grafo5900.46.lgr N46 E60 D29 P29.79 R2 M30.808 O
./instances/Rome/grafo6145.44.lgr N44 E54 D11 P11.79 R1 M2.453 O
./instances/Rome/grafo7461.72.lgr N72 E97 D45 P45.79 R6 M79538 O
./instances/Rome/grafo10954.94.lgr N94 E120 D54 P54.79 R6 M273579 O
./instances/Rome/grafo615.15.lgr N15 E22 R0 M0.085 O
./instances/Rome/grafo11578.37.lgr N37 E49 D22 P22.79 R1 M3.681 O
./instances/Rome/grafo8140.72.lgr N72 E97 D47 P47.79 R6 M344435 O
./instances/Rome/grafo2480.18.lgr N18 E21 R0 M0.092 O
./instances/Rome/grafo1508.67.lgr N67 E85 D33 P33.79 R4 M2057.11 O
./instances/Rome/grafo2146.17.lgr N17 E17 R0 M0.062 O
./instances/Rome/grafo7526.38.lgr N38 E52 D30.6667 P30.79 R2 M13.834 O
./instances/Rome/grafo3221.48.lgr N48 E59 D21.6 P21.79 R2 M15.806 O
./instances/Rome/grafo1470.51.lgr N51 E69 D31 P31.79 R4 M1935.05 O
./instances/Rome/grafo8788.91.lgr N91 E110 D39 P39.79 R4 M4048.18 O
./instances/Rome/grafo2299.35.lgr N35 E40 R0 M0.126 O
./instances/Rome/grafo4485.61.lgr N61 E85 D42 P42.79 R2 M10.236 O
./instances/Rome/grafo8435.87.lgr N87 E106 D35.9841 P36 R3 M1730.24 O
./instances/Rome/grafo6226.82.lgr N82 E110 D53.4572 P52 M1.20206e+06 F
./instances/Rome/grafo2314.27.lgr N27 E35 R0 M0.082 O
./instances/Rome/grafo6747.51.lgr N51 E65 D27 P27.79 R1 M4.295 O
./instances/Rome/grafo9316.86.lgr N86 E109 D44 P44.79 R6 M121644 O
./instances/Rome/grafo10956.95.lgr N95 E129 D71 P71.79 R7 M1.16468e+06 O
./instances/Rome/grafo6308.42.lgr N42 E62 D34 P34.79 R5 M9356.09 O
./instances/Rome/grafo4416.56.lgr N56 E70 D29 P29.79 R2 M56.192 O
./instances/Rome/grafo3506.34.lgr N34 E37 R0 M0.126 O
./instances/Rome/grafo8625.85.lgr N85 E105 D42 P42.79 R5 M35441.6 O
./instances/Rome/grafo3633.38.lgr N38 E63 D41.25 P41.79 R3 M118.057 O
./instances/Rome/grafo5467.43.lgr N43 E73 D50.6102 P49 M1.20214e+06 F
./instances/Rome/grafo10665.100.lgr N100 E127 D48 P48.79 R7 M1.06438e+06 O
./instances/Rome/grafo7157.43.lgr N43 E53 D27.625 P27.79 R2 M27.855 O
./instances/Rome/grafo11484.33.lgr N33 E37 R0 M0.123 O
./instances/Rome/grafo1652.18.lgr N18 E20 R0 M0.078 O
./instances/Rome/grafo7838.67.lgr N67 E92 D52.6067 P53.79 R6 M315802 O
./instances/Rome/grafo1100.11.lgr N11 E12 R0 M0.076 O
./instances/Rome/grafo11387.34.lgr N34 E42 R0 M0.112 O
./instances/Rome/grafo1982.15.lgr N15 E17 R0 M0.076 O
./instances/Rome/grafo4692.76.lgr N76 E101 D52 P52.79 R5 M28196.4 O
./instances/Rome/grafo4305.80.lgr N80 E104 D48 P48.79 R6 M164291 O
./instances/Rome/grafo9211.63.lgr N63 E91 D53 P53.79 R6 M179636 O
./instances/Rome/grafo4825.83.lgr N83 E110 D49.6204 P48 M1.20241e+06 F
./instances/Rome/grafo9378.68.lgr N68 E81 D31.5 P31.79 R2 M28.225 O
./instances/Rome/grafo5514.39.lgr N39 E46 D13 P13.79 R1 M2.556 O
./instances/Rome/grafo1003.11.lgr N11 E12 R0 M0.064 O
./instances/Rome/grafo6447.87.lgr N87 E124 D67.7102 P65 M1.20391e+06 F
./instances/Rome/grafo5825.35.lgr N35 E44 R0 M0.122 O
./instances/Rome/grafo7634.56.lgr N56 E86 D53 P53.79 R7 M592935 O
./instances/Rome/grafo2912.21.lgr N21 E24 R0 M0.08 O
./instances/Rome/grafo3654.43.lgr N43 E58 D28.1429 P28.79 R3 M397.626 O
./instances/Rome/grafo8317.60.lgr N60 E89 D48 P48.79 R8 M932570 O
./instances/Rome/grafo9966.39.lgr N39 E47 R0 M0.13 O
./instances/Rome/grafo2165.22.lgr N22 E23 R0 M0.087 O
./instances/Rome/grafo9427.72.lgr N72 E99 D50 P50.79 R4 M7632.13 O
./instances/Rome/grafo8097.76.lgr N76 E111 D64.5426 P62 M1.20209e+06 F
./instances/Rome/grafo9221.63.lgr N63 E100 D64.135 P61 M1.202e+06 F
./instances/Rome/grafo4963.64.lgr N64 E82 D39.4 P39.79 R2 M31.762 O
./instances/Rome/grafo10654.96.lgr N96 E129 D64.0015 P61 M1.20218e+06 F
./instances/Rome/grafo10509.32.lgr N32 E38 D11 P11.79 R1 M3.393 O
./instances/Rome/grafo8068.77.lgr N77 E105 D56 P56.79 R6 M181930 O
./instances/Rome/grafo6890.71.lgr N71 E107 D62.9331 P58 M1.20217e+06 F
./instances/Rome/grafo8295.74.lgr N74 E102 D57.657 P56 M1.20227e+06 F
./instances/Rome/grafo7352.42.lgr N42 E51 D12 P12.79 R1 M2.657 O
./instances/Rome/grafo1332.27.lgr N27 E35 R0 M0.112 O
./instances/Rome/grafo3002.37.lgr N37 E47 R0 M0.127 O
./instances/Rome/grafo10909.96.lgr N96 E124 D54 P54.79 R5 M20757.3 O
./instances/Rome/grafo3658.56.lgr N56 E78 D39.0192 P39.79 R4 M3789.35 O
./instances/Rome/grafo10229.36.lgr N36 E46 R0 M0.094 O
./instances/Rome/grafo1408.49.lgr N49 E59 R0 M0.106 O
./instances/Rome/grafo3068.35.lgr N35 E50 D30 P30.79 R3 M131.678 O
./instances/Rome/grafo1363.29.lgr N29 E38 R0 M0.117 O
./instances/Rome/grafo688.10.lgr N10 E10 R0 M0.04 O
./instances/Rome/grafo6989.42.lgr N42 E56 D27 P27.79 R2 M93.541 O
./instances/Rome/grafo10804.35.lgr N35 E46 D20 P20.79 R3 M61.294 O
./instances/Rome/grafo3823.37.lgr N37 E46 D19 P19.79 R1 M3.27 O
./instances/Rome/grafo10391.94.lgr N94 E129 D63.6142 P61 M1.20198e+06 F
./instances/Rome/grafo1897.19.lgr N19 E20 R0 M0.087 O
./instances/Rome/grafo9417.65.lgr N65 E88 D45.2093 P45.79 R3 M1087.06 O
./instances/Rome/grafo9112.82.lgr N82 E120 D65.2198 P61 M1.20208e+06 F
./instances/Rome/grafo244.20.lgr N20 E22 R0 M0.09 O
./instances/Rome/grafo2805.18.lgr N18 E25 D14 P14.79 R1 M2.385 O
./instances/Rome/grafo2835.17.lgr N17 E20 R0 M0.086 O
./instances/Rome/grafo3432.44.lgr N44 E55 D22.125 P22.79 R3 M231.473 O
./instances/Rome/grafo4782.66.lgr N66 E100 D56.3213 P54 M1.20219e+06 F
./instances/Rome/grafo11500.36.lgr N36 E44 D18 P18.79 R1 M3.003 O
./instances/Rome/grafo10986.96.lgr N96 E122 D47.0064 P47.79 R5 M21473.6 O
./instances/Rome/grafo10266.94.lgr N94 E140 D86.6911 P80 M1.20212e+06 F
./instances/Rome/grafo2019.41.lgr N41 E47 D12 P12.79 R1 M3.147 O
./instances/Rome/grafo10824.92.lgr N92 E116 D47 P47.79 R5 M22921.3 O
./instances/Rome/grafo9540.68.lgr N68 E95 D48 P48.79 R6 M72571.5 O
./instances/Rome/grafo11074.96.lgr N96 E129 D60.7494 P58 M1.20199e+06 F
./instances/Rome/grafo1059.18.lgr N18 E18 R0 M0.058 O
./instances/Rome/grafo6230.52.lgr N52 E64 D26 P26.79 R1 M4.667 O
./instances/Rome/grafo8238.70.lgr N70 E89 D42.02 P42.79 R3 M1585.9 O
./instances/Rome/grafo2191.16.lgr N16 E19 R0 M0.058 O
./instances/Rome/grafo11298.99.lgr N99 E128 D49 P49.79 R4 M4855.09 O
./instances/Rome/grafo1668.33.lgr N33 E41 R0 M0.125 O
./instances/Rome/grafo3776.53.lgr N53 E77 D45.0088 P45.79 R4 M3563.78 O
./instances/Rome/grafo11543.34.lgr N34 E41 R0 M0.119 O
./instances/Rome/grafo827.12.lgr N12 E13 R0 M0.068 O
./instances/Rome/grafo7453.43.lgr N43 E66 D42.1698 P42.79 R3 M784.11 O
./instances/Rome/grafo4662.50.lgr N50 E63 D20 P20.79 R1 M3.802 O
./instances/Rome/grafo6197.40.lgr N40 E56 D32 P32.79 R3 M853.145 O
./instances/Rome/grafo1732.17.lgr N17 E20 R0 M0.085 O
./instances/Rome/grafo1486.51.lgr N51 E60 D17 P17.79 R1 M2.921 O
./instances/Rome/grafo3777.40.lgr N40 E54 D13 P13.79 R1 M2.636 O
./instances/Rome/grafo6952.39.lgr N39 E41 R0 M0.093 O
./instances/Rome/grafo2240.12.lgr N12 E13 R0 M0.074 O
./instances/Rome/grafo7098.41.lgr N41 E59 D34.0909 P34.79 R4 M3395.58 O
./instances/Rome/grafo1763.12.lgr N12 E21 R0 M0.082 O
./instances/Rome/grafo8647.91.lgr N91 E131 D77.7758 P71 M1.2023e+06 F
./instances/Rome/grafo11346.36.lgr N36 E49 D28.1562 P28.79 R3 M544.482 O
./instances/Rome/grafo195.15.lgr N15 E24 R0 M0.086 O
./instances/Rome/grafo4067.44.lgr N44 E54 D23 P23.79 R1 M5.361 O
./instances/Rome/grafo9398.66.lgr N66 E90 D43 P43.79 R5 M24731.8 O
./instances/Rome/grafo3027.26.lgr N26 E32 R0 M0.121 O
./instances/Rome/grafo3249.44.lgr N44 E58 D25 P25.79 R1 M3.392 O
./instances/Rome/grafo6801.55.lgr N55 E78 D43 P43.79 R5 M18959.3 O
./instances/Rome/grafo2761.37.lgr N37 E45 R0 M0.126 O
./instances/Rome/grafo10583.94.lgr N94 E124 D61 P61.79 R6 M162389 O
./instances/Rome/grafo6099.74.lgr N74 E93 D44.0604 P44.79 R5 M31786.5 O
./instances/Rome/grafo9151.63.lgr N63 E82 D38 P38.79 R4 M6544.84 O
./instances/Rome/grafo2931.11.lgr N11 E13 R0 M0.068 O
./instances/Rome/grafo2937.25.lgr N25 E28 R0 M0.091 O
./instances/Rome/grafo10248.100.lgr N100 E126 D56 P56.79 R5 M41483.3 O
./instances/Rome/grafo1901.20.lgr N20 E26 R0 M0.093 O
./instances/Rome/grafo3581.61.lgr N61 E81 D38 P38.79 R5 M13919.3 O
./instances/Rome/grafo8739.99.lgr N99 E135 D68.3192 P65 M1.2021e+06 F
./instances/Rome/grafo1444.23.lgr N23 E25 R0 M0.096 O
./instances/Rome/grafo8374.76.lgr N76 E100 D45 P45.79 R5 M13255.4 O
./instances/Rome/grafo527.17.lgr N17 E21 R0 M0.09 O
./instances/Rome/grafo6600.47.lgr N47 E68 D38.0714 P38.79 R4 M2986.25 O
./instances/Rome/grafo8088.82.lgr N82 E106 D47 P47.79 R5 M24909.4 O
./instances/Rome/grafo6277.42.lgr N42 E61 D37 P37.79 R4 M3094.47 O
./instances/Rome/grafo1916.20.lgr N20 E23 R0 M0.089 O
./instances/Rome/grafo8660.64.lgr N64 E84 D40 P40.79 R6 M175264 O
./instances/Rome/grafo6065.76.lgr N76 E110 D67.8222 P66 M1.20196e+06 F
./instances/Rome/grafo3698.56.lgr N56 E87 D52.8865 P52 M1.20208e+06 F
./instances/Rome/grafo4927.78.lgr N78 E96 D34 P34.79 R3 M983.097 O
./instances/Rome/grafo7122.54.lgr N54 E76 D40.125 P40.79 R3 M772.3 O
./instances/Rome/grafo9292.63.lgr N63 E88 D44 P44.79 R5 M19063.6 O
./instances/Rome/grafo11553.37.lgr N37 E49 D26 P26.79 R1 M3.97 O
./instances/Rome/grafo1795.11.lgr N11 E15 R0 M0.08 O
./instances/Rome/grafo3626.49.lgr N49 E61 D24 P24.79 R3 M207.989 O
./instances/Rome/grafo1572.26.lgr N26 E30 R0 M0.094 O
./instances/Rome/grafo1743.25.lgr N25 E32 R0 M0.091 O
./instances/Rome/grafo11294.38.lgr N38 E56 D31 P31.79 R5 M7902.94 O
./instances/Rome/grafo2292.14.lgr N14 E19 R0 M0.087 O
./instances/Rome/grafo3986.40.lgr N40 E57 D32.6477 P33.79 R4 M3676.28 O
./instances/Rome/grafo2758.17.lgr N17 E20 R0 M0.086 O
./instances/Rome/grafo11630.34.lgr N34 E40 R0 M0.114 O
./instances/Rome/grafo939.15.lgr N15 E16 R0 M0.075 O
./instances/Rome/grafo1754.13.lgr N13 E21 D14 P14.79 R1 M2.89 O
./instances/Rome/grafo1939.22.lgr N22 E22 R0 M0.068 O
./instances/Rome/grafo11516.33.lgr N33 E43 R0 M0.121 O
./instances/Rome/grafo3075.72.lgr N72 E92 D36 P36.79 R4 M2409.43 O
./instances/Rome/grafo5141.42.lgr N42 E51 R0 M0.138 O
./instances/Rome/grafo6026.39.lgr N39 E61 D36.2 P36.79 R4 M667.687 O
./instances/Rome/grafo9834.81.lgr N81 E103 D45 P45 R4 M7782.97 O
./instances/Rome/grafo5003.58.lgr N58 E71 D16 P16.79 R1 M3.188 O
./instances/Rome/grafo5645.41.lgr N41 E52 D23.5789 P23.79 R2 M19.997 O
./instances/Rome/grafo2041.28.lgr N28 E39 D20 P20.79 R1 M3.745 O
./instances/Rome/grafo1049.21.lgr N21 E22 R0 M0.086 O
./instances/Rome/grafo4077.40.lgr N40 E51 D18 P18.79 R1 M3.927 O
./instances/Rome/grafo1357.52.lgr N52 E57 R0 M0.158 O
./instances/Rome/grafo5364.47.lgr N47 E58 D22 P22.79 R1 M3.53 O
./instances/Rome/grafo4051.37.lgr N37 E54 D31.5 P31.79 R2 M16.191 O
./instances/Rome/grafo4779.58.lgr N58 E84 D41 P41 R5 M24188.4 O
./instances/Rome/grafo8002.91.lgr N91 E121 D54 P54.79 R6 M113322 O
./instances/Rome/grafo1684.19.lgr N19 E23 R0 M0.087 O
./instances/Rome/grafo7850.66.lgr N66 E83 D28 P28.79 R3 M261.442 O
./instances/Rome/grafo8149.82.lgr N82 E108 D49.2979 P49 M1.20236e+06 F
./instances/Rome/grafo3539.40.lgr N40 E57 D29 P29.79 R2 M33.688 O
./instances/Rome/grafo6529.54.lgr N54 E67 D27.5 P27.79 R2 M14.316 O
./instances/Rome/grafo5842.45.lgr N45 E51 R0 M0.164 O
./instances/Rome/grafo3131.40.lgr N40 E53 D25 P25.79 R1 M3.787 O
./instances/Rome/grafo2163.24.lgr N24 E27 R0 M0.096 O
./instances/Rome/grafo7292.50.lgr N50 E62 D27.6 P27.79 R2 M9.875 O
./instances/Rome/grafo3515.43.lgr N43 E55 D26.5385 P26.79 R2 M16.398 O
./instances/Rome/grafo4699.55.lgr N55 E78 D39 P39.79 R5 M14304.2 O
./instances/Rome/grafo10311.91.lgr N91 E112 D39.0115 P39.79 R5 M25208.8 O
./instances/Rome/grafo8571.94.lgr N94 E139 D90.7357 P83 M1.20176e+06 F
./instances/Rome/grafo3253.44.lgr N44 E52 D15 P15.79 R1 M2.801 O
./instances/Rome/grafo1175.19.lgr N19 E21 R0 M0.091 O
./instances/Rome/grafo8955.96.lgr N96 E121 D54 P54.79 R6 M515313 O
./instances/Rome/grafo9635.99.lgr N99 E133 D67.3001 P65 M1.20179e+06 F
./instances/Rome/grafo156.21.lgr N21 E24 R0 M0.089 O
./instances/Rome/grafo4233.75.lgr N75 E105 D57 P57.79 R7 M592912 O
./instances/Rome/grafo140.22.lgr N22 E23 R0 M0.07 O
./instances/Rome/grafo1437.52.lgr N52 E59 R0 M0.154 O
./instances/Rome/grafo5006.58.lgr N58 E75 D37 P37.79 R3 M911.509 O
./instances/Rome/grafo2150.16.lgr N16 E19 R0 M0.075 O
./instances/Rome/grafo7400.57.lgr N57 E70 D26.4737 P26.79 R2 M11.709 O
./instances/Rome/grafo6625.99.lgr N99 E139 D67.4793 P63 M1.20213e+06 F
./instances/Rome/grafo4225.78.lgr N78 E106 D49 P49.79 R7 M870340 O
./instances/Rome/grafo610.29.lgr N29 E38 D14 P14.79 R1 M2.719 O
./instances/Rome/grafo9342.72.lgr N72 E92 D40 P40.79 R6 M172987 O
./instances/Rome/grafo2193.22.lgr N22 E30 R0 M0.096 O
./instances/Rome/grafo9481.67.lgr N67 E90 D45 P45.79 R5 M22354.2 O
./instances/Rome/grafo5215.39.lgr N39 E43 R0 M0.128 O
./instances/Rome/grafo3359.37.lgr N37 E58 D34 P34.79 R5 M9461.66 O
./instances/Rome/grafo4642.63.lgr N63 E84 D37 P37.79 R4 M2798.85 O
./instances/Rome/grafo5249.56.lgr N56 E85 D52 P52.79 R7 M653860 O
./instances/Rome/grafo10141.38.lgr N38 E45 R0 M0.13 O
./instances/Rome/grafo11518.39.lgr N39 E51 D22.5 P22.79 R2 M19.054 O
./instances/Rome/grafo3170.52.lgr N52 E78 D51 P51.79 R4 M5092.34 O
./instances/Rome/grafo11186.93.lgr N93 E128 D67.1199 P66 M1.20191e+06 F
./instances/Rome/grafo7552.43.lgr N43 E64 D39 P39.79 R4 M4082.38 O
./instances/Rome/grafo1899.23.lgr N23 E29 R0 M0.096 O
./instances/Rome/grafo3332.38.lgr N38 E43 R0 M0.135 O
./instances/Rome/grafo5947.34.lgr N34 E44 R0 M0.139 O
./instances/Rome/grafo11492.35.lgr N35 E48 D28.6667 P28.79 R2 M10.28 O
./instances/Rome/grafo1099.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo5152.39.lgr N39 E50 R0 M0.121 O
./instances/Rome/grafo861.12.lgr N12 E12 R0 M0.045 O
./instances/Rome/grafo4451.51.lgr N51 E72 D36 P36.79 R4 M1900.99 O
./instances/Rome/grafo8409.78.lgr N78 E103 D45.125 P45.79 R3 M1219.3 O
./instances/Rome/grafo8751.87.lgr N87 E113 D50.7778 P51.79 R6 M326634 O
./instances/Rome/grafo1802.13.lgr N13 E18 R0 M0.088 O
./instances/Rome/grafo10075.31.lgr N31 E37 R0 M0.109 O
./instances/Rome/grafo3946.37.lgr N37 E47 R0 M0.118 O
./instances/Rome/grafo2224.37.lgr N37 E45 D20 P20.79 R1 M4.926 O
./instances/Rome/grafo4237.62.lgr N62 E88 D52 P52.79 R6 M135760 O
./instances/Rome/grafo2018.28.lgr N28 E37 D18 P18.79 R1 M2.969 O
./instances/Rome/grafo6545.71.lgr N71 E90 D37 P37.79 R4 M4045.15 O
./instances/Rome/grafo11523.35.lgr N35 E46 D20 P20.79 R3 M62.15 O
./instances/Rome/grafo8159.60.lgr N60 E85 D44 P44.79 R6 M89975.5 O
./instances/Rome/grafo315.14.lgr N14 E16 R0 M0.051 O
./instances/Rome/grafo8891.90.lgr N90 E114 D52 P52.79 R5 M33635.2 O
./instances/Rome/grafo5978.41.lgr N41 E50 R0 M0.137 O
./instances/Rome/grafo1702.30.lgr N30 E36 R0 M0.108 O
./instances/Rome/grafo4982.63.lgr N63 E90 D42 P42.79 R7 M288835 O
./instances/Rome/grafo10891.95.lgr N95 E118 D49 P49.79 R5 M31770 O
./instances/Rome/grafo10137.36.lgr N36 E45 D16.5 P16.79 R2 M10.305 O
./instances/Rome/grafo4291.59.lgr N59 E78 D39 P39.79 R3 M876.468 O
./instances/Rome/grafo9694.79.lgr N79 E109 D59 P59.79 R6 M157203 O
./instances/Rome/grafo10316.100.lgr N100 E134 D62.7363 P60 M1.20205e+06 F
./instances/Rome/grafo116.28.lgr N28 E38 R0 M0.09 O
./instances/Rome/grafo766.12.lgr N12 E12 R0 M0.035 O
./instances/Rome/grafo2368.14.lgr N14 E17 R0 M0.064 O
./instances/Rome/grafo1942.18.lgr N18 E19 R0 M0.061 O
./instances/Rome/grafo4515.62.lgr N62 E78 D31 P31.79 R4 M2516.05 O
./instances/Rome/grafo5254.45.lgr N45 E53 D20 P20.79 R1 M4.273 O
./instances/Rome/grafo2011.39.lgr N39 E49 D21 P21.79 R1 M4.049 O
./instances/Rome/grafo10018.31.lgr N31 E36 R0 M0.111 O
./instances/Rome/grafo2960.38.lgr N38 E48 D19 P19.79 R1 M4.068 O
./instances/Rome/grafo6871.54.lgr N54 E76 D43.0068 P43.79 R5 M21578.7 O
./instances/Rome/grafo1031.16.lgr N16 E17 R0 M0.084 O
./instances/Rome/grafo5259.40.lgr N40 E56 D29 P29.79 R3 M190.457 O
./instances/Rome/grafo10369.100.lgr N100 E138 D70.0806 P65 M1.20208e+06 F
./instances/Rome/grafo1166.11.lgr N11 E12 R0 M0.048 O
./instances/Rome/grafo7272.48.lgr N48 E57 R0 M0.14 O
./instances/Rome/grafo11172.41.lgr N41 E51 D18 P18.79 R1 M3.775 O
./instances/Rome/grafo7666.42.lgr N42 E63 D38 P38.79 R6 M85225.7 O
./instances/Rome/grafo908.12.lgr N12 E14 R0 M0.083 O
./instances/Rome/grafo4981.65.lgr N65 E81 D28.0781 P28.79 R2 M61.601 O
./instances/Rome/grafo2887.15.lgr N15 E17 R0 M0.039 O
./instances/Rome/grafo10511.34.lgr N34 E41 D14 P14.79 R1 M2.83 O
./instances/Rome/grafo9125.71.lgr N71 E86 D34.2647 P34.79 R2 M53.835 O
./instances/Rome/grafo1507.32.lgr N32 E45 D21 P21.79 R1 M3.519 O
./instances/Rome/grafo11563.39.lgr N39 E50 D23.6 P23.79 R2 M12.712 O
./instances/Rome/grafo5198.45.lgr N45 E66 D40.0917 P40.79 R3 M1019.4 O
./instances/Rome/grafo8700.74.lgr N74 E95 D46 P46.79 R5 M39576.1 O
./instances/Rome/grafo331.15.lgr N15 E16 R0 M0.057 O
./instances/Rome/grafo8682.87.lgr N87 E108 D43 P43.79 R3 M1264.71 O
./instances/Rome/grafo7101.86.lgr N86 E120 D63.817 P60 M1.20208e+06 F
./instances/Rome/grafo8104.69.lgr N69 E100 D58.1214 P57 M1.20237e+06 F
./instances/Rome/grafo7281.46.lgr N46 E54 D18 P18.79 R1 M3.017 O
./instances/Rome/grafo7616.43.lgr N43 E64 D41 P41.79 R4 M7246.22 O
./instances/Rome/grafo2433.11.lgr N11 E11 R0 M0.046 O
./instances/Rome/grafo1137.10.lgr N10 E9 R0 M0.043 O
./instances/Rome/grafo5428.44.lgr N44 E62 D30 P30.79 R4 M2410.36 O
./instances/Rome/grafo1941.21.lgr N21 E26 D11 P11.79 R1 M2.389 O
./instances/Rome/grafo3646.37.lgr N37 E50 D23.75 P24.79 R2 M39.875 O
./instances/Rome/grafo9281.75.lgr N75 E96 D41 P41.79 R5 M21570.6 O
./instances/Rome/grafo9730.84.lgr N84 E118 D57.6081 P56 M1.20213e+06 F
./instances/Rome/grafo5528.36.lgr N36 E44 D19 P19.79 R1 M2.974 O
./instances/Rome/grafo7889.71.lgr N71 E102 D58.9989 P57 M1.202e+06 F
./instances/Rome/grafo7674.93.lgr N93 E129 D58.7188 P57 M1.20215e+06 F
./instances/Rome/grafo3707.43.lgr N43 E54 D22 P22.79 R1 M3.151 O
./instances/Rome/grafo7165.40.lgr N40 E55 D28 P28.79 R5 M11721.3 O
./instances/Rome/grafo4530.54.lgr N54 E76 D40 P40.79 R6 M138224 O
./instances/Rome/grafo8736.91.lgr N91 E114 D47 P47.79 R6 M164544 O
./instances/Rome/grafo9334.68.lgr N68 E101 D57.7154 P55 M1.20211e+06 F
./instances/Rome/grafo5516.64.lgr N64 E98 D59.5714 P56 M1.20224e+06 F
./instances/Rome/grafo8964.89.lgr N89 E110 D38.25 P38.79 R3 M410.079 O
./instances/Rome/grafo9811.91.lgr N91 E126 D67.5183 P63 M1.20245e+06 F
./instances/Rome/grafo11227.100.lgr N100 E142 D83.0998 P77 M1.20221e+06 F
./instances/Rome/grafo5749.36.lgr N36 E41 R0 M0.125 O
./instances/Rome/grafo1142.15.lgr N15 E24 R0 M0.086 O
./instances/Rome/grafo3236.60.lgr N60 E80 D36 P36.79 R4 M4522.38 O
./instances/Rome/grafo8265.69.lgr N69 E80 R0 M0.212 O
./instances/Rome/grafo4343.79.lgr N79 E109 D53.6772 P53 M1.20186e+06 F
./instances/Rome/grafo2954.37.lgr N37 E50 D28 P28.79 R1 M4.285 O
./instances/Rome/grafo7568.38.lgr N38 E55 D31 P31.79 R3 M663.432 O
./instances/Rome/grafo8442.76.lgr N76 E104 D55.0789 P53 M1.20214e+06 F
./instances/Rome/grafo10778.100.lgr N100 E128 D57.6467 P57 M1.20207e+06 F
./instances/Rome/grafo3568.55.lgr N55 E87 D62.2725 P61 M1.20196e+06 F
./instances/Rome/grafo3433.37.lgr N37 E42 D12 P12.79 R1 M3.792 O
./instances/Rome/grafo5180.77.lgr N77 E102 D48 P48.79 R6 M178829 O
./instances/Rome/grafo8482.73.lgr N73 E96 D48 P48.79 R1 M6.674 O
./instances/Rome/grafo8883.71.lgr N71 E86 D29.6364 P29.79 R2 M10.178 O
./instances/Rome/grafo11446.96.lgr N96 E130 D60.8244 P60 M1.20187e+06 F
./instances/Rome/grafo10427.95.lgr N95 E126 D55.8795 P55 M1.20213e+06 F
./instances/Rome/grafo10513.37.lgr N37 E47 D15.5 P15.79 R2 M7.732 O
./instances/Rome/grafo3291.35.lgr N35 E42 R0 M0.13 O
./instances/Rome/grafo10020.38.lgr N38 E50 D24 P24.79 R3 M309.448 O
./instances/Rome/grafo3427.56.lgr N56 E81 D47 P47.79 R6 M158085 O
./instances/Rome/grafo1356.29.lgr N29 E34 R0 M0.114 O
./instances/Rome/grafo6726.47.lgr N47 E57 D20 P20.79 R1 M3.529 O
./instances/Rome/grafo4821.55.lgr N55 E79 D39.0241 P39.79 R5 M10322.6 O
./instances/Rome/grafo10010.39.lgr N39 E50 D22.6667 P22.79 R2 M8.352 O
./instances/Rome/grafo8713.93.lgr N93 E114 D33.3333 P33.79 R3 M163.824 O
./instances/Rome/grafo9800.72.lgr N72 E95 D46 P46.79 R5 M31117.6 O
./instances/Rome/grafo5722.44.lgr N44 E55 D16 P16.79 R1 M3.503 O
./instances/Rome/grafo7648.58.lgr N58 E85 D51.3856 P50 M1.20221e+06 F
./instances/Rome/grafo7398.44.lgr N44 E58 D33.4375 P33.79 R2 M55.87 O
./instances/Rome/grafo1174.33.lgr N33 E41 D12 P12.79 R1 M2.968 O
./instances/Rome/grafo2287.13.lgr N13 E13 R0 M0.048 O
./instances/Rome/grafo1104.21.lgr N21 E24 R0 M0.088 O
./instances/Rome/grafo2722.24.lgr N24 E31 R0 M0.098 O
./instances/Rome/grafo6988.47.lgr N47 E62 D30.6 P30.79 R2 M16.531 O
./instances/Rome/grafo9819.72.lgr N72 E102 D54.961 P54 M1.20212e+06 F
./instances/Rome/grafo11226.91.lgr N91 E117 D50 P50.79 R6 M123603 O
./instances/Rome/grafo6274.48.lgr N48 E73 D43 P43.79 R6 M60270.2 O
./instances/Rome/grafo6965.83.lgr N83 E103 D33 P33.79 R4 M4171.1 O
./instances/Rome/grafo11177.98.lgr N98 E131 D65.1196 P63 M1.20201e+06 F
./instances/Rome/grafo4736.52.lgr N52 E65 D18.6667 P18.79 R2 M7.976 O
./instances/Rome/grafo7836.79.lgr N79 E111 D62.9687 P61 M1.20171e+06 F
./instances/Rome/grafo2467.16.lgr N16 E19 R0 M0.083 O
./instances/Rome/grafo9428.85.lgr N85 E115 D59.5177 P58 M1.20196e+06 F
./instances/Rome/grafo11621.40.lgr N40 E50 D19.5 P19.79 R2 M11.549 O
./instances/Rome/grafo11255.94.lgr N94 E121 D51 P51.79 R6 M157176 O
./instances/Rome/grafo488.25.lgr N25 E27 R0 M0.095 O
./instances/Rome/grafo2316.40.lgr N40 E57 D31 P31.79 R4 M2740.08 O
./instances/Rome/grafo8730.86.lgr N86 E119 D61.2598 P60 M1.20265e+06 F
./instances/Rome/grafo11150.99.lgr N99 E133 D65.3166 P61 M1.20191e+06 F
./instances/Rome/grafo9142.60.lgr N60 E73 D23 P23 R1 M5.308 O
./instances/Rome/grafo6408.47.lgr N47 E57 D23 P23.79 R1 M3.36 O
./instances/Rome/grafo5195.60.lgr N60 E78 D34 P34.79 R3 M301.938 O
./instances/Rome/grafo1878.16.lgr N16 E18 R0 M0.075 O
./instances/Rome/grafo10603.100.lgr N100 E136 D67.6245 P64 M1.20208e+06 F
./instances/Rome/grafo2811.29.lgr N29 E40 D20 P20.79 R1 M3.8 O
./instances/Rome/grafo6990.46.lgr N46 E56 R0 M0.146 O
./instances/Rome/grafo3631.35.lgr N35 E41 D8 P8.79 R1 M2.144 O
./instances/Rome/grafo8719.93.lgr N93 E136 D79.3727 P71 M1.20219e+06 F
./instances/Rome/grafo6118.34.lgr N34 E42 D18 P18.79 R1 M3.636 O
./instances/Rome/grafo4437.80.lgr N80 E111 D58.1539 P57 M1.20192e+06 F
./instances/Rome/grafo9765.69.lgr N69 E91 D40 P40.79 R4 M3076.22 O
./instances/Rome/grafo1367.25.lgr N25 E26 R0 M0.069 O
./instances/Rome/grafo8326.76.lgr N76 E115 D67.8646 P63 M1.20217e+06 F
./instances/Rome/grafo5984.42.lgr N42 E53 D18 P18 R1 M4.096 O
./instances/Rome/grafo2965.22.lgr N22 E25 R0 M0.093 O
./instances/Rome/grafo3080.43.lgr N43 E46 R0 M0.124 O
./instances/Rome/grafo153.21.lgr N21 E33 D21 P21.79 R3 M64.145 O
./instances/Rome/grafo4930.64.lgr N64 E87 D38 P38.79 R4 M2207.15 O
./instances/Rome/grafo2239.17.lgr N17 E27 R0 M0.085 O
./instances/Rome/grafo5691.46.lgr N46 E54 D8 P8.79 R1 M3.308 O
./instances/Rome/grafo11241.34.lgr N34 E39 R0 M0.115 O
./instances/Rome/grafo5605.51.lgr N51 E77 D40 P40.79 R7 M448617 O
./instances/Rome/grafo6853.41.lgr N41 E50 D17 P17.79 R1 M3.391 O
./instances/Rome/grafo10878.94.lgr N94 E138 D87.2682 P80 M1.20232e+06 F
./instances/Rome/grafo10902.33.lgr N33 E42 D20 P20.79 R1 M4.468 O
./instances/Rome/grafo4401.57.lgr N57 E86 D45.6657 P44 M1.20466e+06 F
./instances/Rome/grafo3894.45.lgr N45 E57 R0 M0.149 O
./instances/Rome/grafo9853.36.lgr N36 E48 D22 P22.79 R1 M3.433 O
./instances/Rome/grafo5714.40.lgr N40 E52 D25 P25.79 R1 M3.604 O
./instances/Rome/grafo1731.16.lgr N16 E19 R0 M0.073 O
./instances/Rome/grafo5681.79.lgr N79 E121 D78.4261 P69 M1.20232e+06 F
./instances/Rome/grafo9118.65.lgr N65 E84 D31 P31.79 R1 M4.982 O
./instances/Rome/grafo11279.35.lgr N35 E39 R0 M0.125 O
./instances/Rome/grafo3235.58.lgr N58 E71 D30.3333 P30.79 R2 M23.954 O
./instances/Rome/grafo8116.60.lgr N60 E81 D40 P40.79 R2 M52.505 O
./instances/Rome/grafo11259.92.lgr N92 E106 D26.6667 P26.79 R2 M18.051 O
./instances/Rome/grafo7198.37.lgr N37 E50 R0 M0.138 O
./instances/Rome/grafo3995.97.lgr N97 E145 D87.0518 P80 M1.20226e+06 F
./instances/Rome/grafo495.20.lgr N20 E20 R0 M0.062 O
./instances/Rome/grafo2609.15.lgr N15 E19 R0 M0.075 O
./instances/Rome/grafo7196.45.lgr N45 E65 D37 P37.79 R3 M434.468 O
./instances/Rome/grafo10661.95.lgr N95 E128 D65.1572 P62 M1.202e+06 F
./instances/Rome/grafo7687.53.lgr N53 E65 D12 P12.79 R1 M2.823 O
./instances/Rome/grafo8568.83.lgr N83 E107 D45 P45.79 R6 M107875 O
./instances/Rome/grafo4002.55.lgr N55 E82 D47 P47.79 R7 M976092 O
./instances/Rome/grafo1402.48.lgr N48 E56 D19 P19.79 R1 M3.602 O
./instances/Rome/grafo609.12.lgr N12 E12 R0 M0.051 O
./instances/Rome/grafo10504.100.lgr N100 E129 D59 P59.79 R6 M141732 O
./instances/Rome/grafo5854.78.lgr N78 E111 D58.1667 P57 M1.20196e+06 F
./instances/Rome/grafo1550.53.lgr N53 E67 D19 P19.79 R1 M5.004 O
./instances/Rome/grafo3231.43.lgr N43 E53 R0 M0.144 O
./instances/Rome/grafo7584.69.lgr N69 E80 D25.7143 P25.79 R2 M14.392 O
./instances/Rome/grafo10200.96.lgr N96 E128 D62 P62.79 R6 M107933 O
./instances/Rome/grafo9105.75.lgr N75 E106 D58.5866 P57 M1.20194e+06 F
./instances/Rome/grafo1608.28.lgr N28 E29 R0 M0.079 O
./instances/Rome/grafo4802.75.lgr N75 E98 D42.375 P42.79 R2 M60.95 O
./instances/Rome/grafo258.13.lgr N13 E14 R0 M0.071 O
./instances/Rome/grafo3344.42.lgr N42 E52 D21.4615 P21.79 R2 M12.307 O
./instances/Rome/grafo771.19.lgr N19 E18 R0 M0.068 O
./instances/Rome/grafo8332.87.lgr N87 E116 D58.7123 P58 M1.2019e+06 F
./instances/Rome/grafo11439.92.lgr N92 E130 D75.2867 P69 M1.20203e+06 F
./instances/Rome/grafo9297.70.lgr N70 E96 D47 P47.79 R5 M9380.1 O
./instances/Rome/grafo8676.94.lgr N94 E127 D62.5344 P59 M1.20214e+06 F
./instances/Rome/grafo1203.25.lgr N25 E28 R0 M0.089 O
./instances/Rome/grafo11479.37.lgr N37 E44 R0 M0.124 O
./instances/Rome/grafo1095.11.lgr N11 E14 R0 M0.063 O
./instances/Rome/grafo7949.84.lgr N84 E109 D47.1111 P47.79 R4 M3851.74 O
./instances/Rome/grafo3098.18.lgr N18 E24 R0 M0.09 O
./instances/Rome/grafo9912.31.lgr N31 E38 R0 M0.107 O
./instances/Rome/grafo5030.67.lgr N67 E95 D55.7662 P54 M1.20197e+06 F
./instances/Rome/grafo5080.79.lgr N79 E107 D50.0214 P50.79 R5 M24486.7 O
./instances/Rome/grafo7111.40.lgr N40 E51 D23.3333 P23.79 R2 M25.635 O
./instances/Rome/grafo4879.73.lgr N73 E97 D45 P45.79 R4 M4922.43 O
./instances/Rome/grafo3650.41.lgr N41 E54 D25 P25.79 R1 M3.75 O
./instances/Rome/grafo10353.99.lgr N99 E140 D76.6098 P69 M1.20203e+06 F
./instances/Rome/grafo11371.36.lgr N36 E39 R0 M0.135 O
./instances/Rome/grafo11090.93.lgr N93 E112 D40 P40.79 R1 M6.736 O
./instances/Rome/grafo7592.59.lgr N59 E94 D60.4149 P58 M1.20245e+06 F
./instances/Rome/grafo10484.99.lgr N99 E147 D89.2454 P81 M1.20221e+06 F
./instances/Rome/grafo7853.76.lgr N76 E100 D51 P51.79 R5 M101878 O
./instances/Rome/grafo4146.50.lgr N50 E61 D21.6 P21.79 R2 M16.327 O
./instances/Rome/grafo9405.62.lgr N62 E82 D36 P36.79 R5 M13094 O
./instances/Rome/grafo4660.63.lgr N63 E88 D42 P42.79 R6 M110513 O
./instances/Rome/grafo6899.40.lgr N40 E47 R0 M0.145 O
./instances/Rome/grafo5660.43.lgr N43 E62 D32 P32.79 R5 M8072.56 O
./instances/Rome/grafo8552.71.lgr N71 E93 D42 P42.79 R6 M127193 O
./instances/Rome/grafo8723.73.lgr N73 E94 D42.0526 P42.79 R5 M22203.4 O
./instances/Rome/grafo3260.33.lgr N33 E48 D25.6 P25.79 R2 M17.219 O
./instances/Rome/grafo5745.50.lgr N50 E76 D46 P46.79 R7 M661812 O
./instances/Rome/grafo9077.70.lgr N70 E78 R0 M0.21 O
./instances/Rome/grafo9181.67.lgr N67 E95 D53.0668 P51 M1.20218e+06 F
./instances/Rome/grafo308.14.lgr N14 E22 R0 M0.069 O
./instances/Rome/grafo1293.28.lgr N28 E32 R0 M0.072 O
./instances/Rome/grafo1088.11.lgr N11 E17 R0 M0.048 O
./instances/Rome/grafo5672.48.lgr N48 E70 D36 P36.79 R7 M572670 O
./instances/Rome/grafo4265.54.lgr N54 E70 D35.2353 P35.79 R2 M43.885 O
./instances/Rome/grafo6615.46.lgr N46 E63 D27.2174 P27.79 R2 M35.442 O
./instances/Rome/grafo3854.46.lgr N46 E65 D37.2857 P38.79 R3 M1021.85 O
./instances/Rome/grafo6748.38.lgr N38 E50 D25.3333 P25.79 R2 M22.181 O
./instances/Rome/grafo10832.94.lgr N94 E142 D80.0687 P71 M1.20233e+06 F
./instances/Rome/grafo8991.99.lgr N99 E133 D63.5188 P61 M1.2022e+06 F
./instances/Rome/grafo10951.97.lgr N97 E122 D44 P44.79 R6 M144103 O
./instances/Rome/grafo5106.73.lgr N73 E95 D42.0741 P42.79 R3 M1224.79 O
./instances/Rome/grafo11077.36.lgr N36 E40 R0 M0.131 O
./instances/Rome/grafo5639.77.lgr N77 E94 D30.0769 P30.79 R3 M442.261 O
./instances/Rome/grafo5168.45.lgr N45 E64 D35.0179 P35.79 R4 M3472.88 O
./instances/Rome/grafo5496.44.lgr N44 E58 D25.5 P25.79 R2 M10.705 O
./instances/Rome/grafo10143.93.lgr N93 E118 D51.0427 P51.79 R4 M4294.19 O
./instances/Rome/grafo6070.45.lgr N45 E61 D32 P32.79 R4 M2382.18 O
./instances/Rome/grafo4490.65.lgr N65 E96 D50 P50.79 R7 M370831 O
./instances/Rome/grafo7483.73.lgr N73 E92 D35 P35.79 R4 M3587.49 O
./instances/Rome/grafo4496.56.lgr N56 E79 D42 P42.79 R5 M12109.6 O
./instances/Rome/grafo7456.43.lgr N43 E70 D41.1607 P40 M1.20245e+06 F
./instances/Rome/grafo6105.45.lgr N45 E68 D42 P42.79 R5 M17040.3 O
./instances/Rome/grafo6405.55.lgr N55 E69 D25.6667 P25.79 R2 M11.652 O
./instances/Rome/grafo2250.48.lgr N48 E60 R0 M0.165 O
./instances/Rome/grafo9478.78.lgr N78 E100 D43 P43.79 R5 M25698.3 O
./instances/Rome/grafo5309.39.lgr N39 E46 R0 M0.124 O
./instances/Rome/grafo10592.98.lgr N98 E140 D80.1875 P76 M1.20201e+06 F
./instances/Rome/grafo4674.75.lgr N75 E113 D70.1711 P69 M1.20199e+06 F
./instances/Rome/grafo9121.65.lgr N65 E83 D37.037 P37.79 R3 M420.443 O
./instances/Rome/grafo9564.74.lgr N74 E99 D51 P51.79 R5 M13804.9 O
./instances/Rome/grafo5591.38.lgr N38 E49 R0 M0.128 O
./instances/Rome/grafo6553.46.lgr N46 E66 D32 P32.79 R3 M539.09 O
./instances/Rome/grafo5082.60.lgr N60 E80 D44 P44.79 R5 M39492.1 O
./instances/Rome/grafo5895.41.lgr N41 E52 R0 M0.139 O
./instances/Rome/grafo3464.93.lgr N93 E124 D57.2958 P56 M1.20194e+06 F
./instances/Rome/grafo8967.95.lgr N95 E122 D45 P45.79 R5 M26761.8 O
./instances/Rome/grafo9975.32.lgr N32 E39 D15 P15.79 R1 M3.141 O
./instances/Rome/grafo1469.67.lgr N67 E82 D30.6667 P30.79 R2 M10.781 O
./instances/Rome/grafo1536.47.lgr N47 E52 R0 M0.149 O
./instances/Rome/grafo2830.14.lgr N14 E15 R0 M0.045 O
./instances/Rome/grafo5627.34.lgr N34 E44 D21 P21.79 R1 M3.492 O
./instances/Rome/grafo842.21.lgr N21 E24 R0 M0.091 O
./instances/Rome/grafo9255.67.lgr N67 E86 D41 P41.79 R4 M6632.92 O
./instances/Rome/grafo8710.98.lgr N98 E126 D54 P54.79 R5 M30428.1 O
./instances/Rome/grafo5696.42.lgr N42 E55 D26.1 P26.79 R3 M287.329 O
./instances/Rome/grafo8767.86.lgr N86 E118 D65.1732 P64 M1.20168e+06 F
./instances/Rome/grafo2025.30.lgr N30 E42 D26.4286 P26.79 R2 M27.72 O
./instances/Rome/grafo5766.46.lgr N46 E72 D46 P46.79 R5 M12282.9 O
./instances/Rome/grafo11542.34.lgr N34 E45 R0 M0.131 O
./instances/Rome/grafo8577.74.lgr N74 E95 D43 P43.79 R4 M3589.43 O
./instances/Rome/grafo5203.33.lgr N33 E41 D17 P17.79 R1 M4.617 O
./instances/Rome/grafo9435.72.lgr N72 E99 D51.0018 P51.79 R5 M17301.1 O
./instances/Rome/grafo3088.40.lgr N40 E57 D33 P33.79 R4 M2926.3 O
./instances/Rome/grafo4264.78.lgr N78 E111 D59.3678 P56 M1.20213e+06 F
./instances/Rome/grafo7639.40.lgr N40 E54 D25.3333 P25.79 R3 M92.424 O
./instances/Rome/grafo556.15.lgr N15 E17 R0 M0.056 O
./instances/Rome/grafo8429.81.lgr N81 E112 D50.1527 P49 M1.20221e+06 F
./instances/Rome/grafo10952.96.lgr N96 E137 D75.7624 P67 M1.20245e+06 F
./instances/Rome/grafo5549.41.lgr N41 E61 D35 P35.79 R3 M763.881 O
./instances/Rome/grafo4469.62.lgr N62 E77 D27 P27 R3 M749.606 O
./instances/Rome/grafo8016.85.lgr N85 E112 D51.0096 P51.79 R5 M18219.6 O
./instances/Rome/grafo4582.64.lgr N64 E83 D39.5 P39.79 R2 M13.014 O
./instances/Rome/grafo3113.11.lgr N11 E11 R0 M0.045 O
./instances/Rome/grafo4338.71.lgr N71 E98 D51.0277 P51.79 R4 M4382.82 O
./instances/Rome/grafo2560.15.lgr N15 E17 R0 M0.044 O
./instances/Rome/grafo269.12.lgr N12 E12 R0 M0.047 O
./instances/Rome/grafo7211.37.lgr N37 E47 R0 M0.133 O
./instances/Rome/grafo6524.45.lgr N45 E59 D30.0556 P30.79 R3 M808.25 O
./instances/Rome/grafo8176.86.lgr N86 E112 D52.0004 P52.79 R6 M249741 O
./instances/Rome/grafo2388.28.lgr N28 E33 R0 M0.105 O
./instances/Rome/grafo6193.58.lgr N58 E77 D36.0364 P36.79 R4 M2373.33 O
./instances/Rome/grafo4456.58.lgr N58 E74 D36.1667 P36.79 R2 M119.238 O
./instances/Rome/grafo4518.50.lgr N50 E66 D25.25 P25.79 R3 M65.698 O
./instances/Rome/grafo6695.59.lgr N59 E79 D33 P33.79 R4 M1030.67 O
./instances/Rome/grafo8046.68.lgr N68 E86 D34.125 P34.79 R4 M1985.81 O
./instances/Rome/grafo6697.42.lgr N42 E55 D27.5 P27.79 R2 M24.416 O
./instances/Rome/grafo3720.35.lgr N35 E47 D20 P20.79 R1 M3.781 O
./instances/Rome/grafo4247.82.lgr N82 E115 D61.6349 P58 M1.20231e+06 F
./instances/Rome/grafo11478.39.lgr N39 E55 D33 P33.79 R3 M1322.59 O
./instances/Rome/grafo8315.77.lgr N77 E100 D43 P43.79 R6 M211060 O
./instances/Rome/grafo3849.39.lgr N39 E50 D22.6667 P22.79 R2 M11.706 O
./instances/Rome/grafo11512.38.lgr N38 E46 R0 M0.14 O
./instances/Rome/grafo11218.99.lgr N99 E147 D87.4803 P77 M1.20241e+06 F
./instances/Rome/grafo2974.36.lgr N36 E44 D16 P16.79 R1 M3.619 O
./instances/Rome/grafo4886.60.lgr N60 E73 D27.1429 P27.79 R2 M69.58 O
./instances/Rome/grafo5175.36.lgr N36 E45 D20 P20.79 R1 M4.066 O
./instances/Rome/grafo9115.82.lgr N82 E112 D59.0027 P59.79 R6 M112008 O
./instances/Rome/grafo11229.94.lgr N94 E125 D59.1625 P57 M1.20215e+06 F
./instances/Rome/grafo3326.42.lgr N42 E60 D32 P32.79 R3 M637.504 O
./instances/Rome/grafo8163.76.lgr N76 E106 D54.0919 P53 M1.20213e+06 F
./instances/Rome/grafo2494.17.lgr N17 E20 R0 M0.084 O
./instances/Rome/grafo7829.77.lgr N77 E109 D52 P52.79 R7 M931941 O
./instances/Rome/grafo7421.40.lgr N40 E55 D29 P29.79 R1 M3.388 O
./instances/Rome/grafo10384.99.lgr N99 E124 D55.1156 P54 M1.2025e+06 F
./instances/Rome/grafo9964.34.lgr N34 E38 R0 M0.123 O
./instances/Rome/grafo1179.17.lgr N17 E19 R0 M0.069 O
./instances/Rome/grafo10057.40.lgr N40 E59 D32 P32.79 R4 M2770.62 O
./instances/Rome/grafo9788.80.lgr N80 E124 D73.4871 P68 M1.2022e+06 F
./instances/Rome/grafo10414.98.lgr N98 E132 D64.3795 P59 M1.2022e+06 F
./instances/Rome/grafo4577.51.lgr N51 E68 D32 P32.79 R3 M539.146 O
./instances/Rome/grafo4758.72.lgr N72 E89 D34.1 P34.79 R3 M687.006 O
./instances/Rome/grafo7201.47.lgr N47 E62 D27.25 P27.79 R2 M16.653 O
./instances/Rome/grafo10225.99.lgr N99 E133 D64.8687 P63 M1.20194e+06 F
./instances/Rome/grafo6346.43.lgr N43 E62 D36.0204 P36.79 R3 M569.845 O
./instances/Rome/grafo3656.58.lgr N58 E75 D33 P33.79 R3 M784.218 O
./instances/Rome/grafo7262.57.lgr N57 E81 D45 P45.79 R6 M104891 O
./instances/Rome/grafo9252.84.lgr N84 E119 D65.2591 P61 M1.20219e+06 F
./instances/Rome/grafo10549.99.lgr N99 E140 D70.706 P65 M1.20218e+06 F
./instances/Rome/grafo1956.41.lgr N41 E58 D32 P32.79 R4 M2599.61 O
./instances/Rome/grafo9175.70.lgr N70 E94 D42.0069 P42.79 R6 M76315.6 O
./instances/Rome/grafo10284.36.lgr N36 E48 D22 P22.79 R1 M3.253 O
./instances/Rome/grafo8862.89.lgr N89 E108 D40.1538 P40.79 R2 M21.342 O
./instances/Rome/grafo5849.57.lgr N57 E82 D46 P46.79 R5 M13436.3 O
./instances/Rome/grafo1138.15.lgr N15 E14 R0 M0.06 O
./instances/Rome/grafo2680.17.lgr N17 E22 R0 M0.081 O
./instances/Rome/grafo8484.87.lgr N87 E111 D47 P47.79 R5 M18651.5 O
./instances/Rome/grafo4683.75.lgr N75 E87 D28.3585 P28.79 R2 M18.457 O
./instances/Rome/grafo9837.78.lgr N78 E116 D68.5423 P66 M1.20215e+06 F
./instances/Rome/grafo4035.40.lgr N40 E54 D26 P26.79 R1 M8.313 O
./instances/Rome/grafo6895.37.lgr N37 E54 D30 P30.79 R3 M469.95 O
./instances/Rome/grafo3663.36.lgr N36 E41 R0 M0.128 O
./instances/Rome/grafo8044.76.lgr N76 E99 D46 P46.79 R6 M143262 O
./instances/Rome/grafo10258.96.lgr N96 E131 D68.1229 P67 M1.20183e+06 F
./instances/Rome/grafo3595.39.lgr N39 E56 D29 P29.79 R3 M86.865 O
./instances/Rome/grafo7208.43.lgr N43 E48 R0 M0.136 O
./instances/Rome/grafo10089.37.lgr N37 E49 D26.1311 P26.79 R3 M555.094 O
./instances/Rome/grafo8993.87.lgr N87 E123 D58.5692 P57 M1.20238e+06 F
./instances/Rome/grafo5189.72.lgr N72 E92 D37 P37.79 R5 M34336.6 O
./instances/Rome/grafo7774.81.lgr N81 E104 D42.7958 P42 M1.20242e+06 F
./instances/Rome/grafo10582.94.lgr N94 E126 D60 P60.79 R7 M449235 O
./instances/Rome/grafo10600.93.lgr N93 E132 D67.7493 P63 M1.20251e+06 F
./instances/Rome/grafo2754.16.lgr N16 E24 R0 M0.085 O
./instances/Rome/grafo9774.76.lgr N76 E97 D44.0085 P44.79 R4 M7556.29 O
./instances/Rome/grafo4374.52.lgr N52 E73 D36 P36.79 R5 M19227.5 O
./instances/Rome/grafo10430.95.lgr N95 E120 D52 P52.79 R6 M163511 O
./instances/Rome/grafo11470.91.lgr N91 E131 D77.782 P71 M1.20227e+06 F
./instances/Rome/grafo10342.37.lgr N37 E47 D19.5714 P19.79 R2 M9.549 O
./instances/Rome/grafo7846.76.lgr N76 E113 D68.6469 P67 M1.20197e+06 F
./instances/Rome/grafo4545.80.lgr N80 E114 D58.082 P57 M1.20182e+06 F
./instances/Rome/grafo1889.27.lgr N27 E34 R0 M0.122 O
./instances/Rome/grafo5536.38.lgr N38 E50 D27.4286 P27.79 R2 M18.43 O
./instances/Rome/grafo6558.67.lgr N67 E88 D44.303 P44.79 R3 M512.821 O
./instances/Rome/grafo10556.100.lgr N100 E130 D59.2194 P57 M1.20214e+06 F
./instances/Rome/grafo887.13.lgr N13 E15 R0 M0.07 O
./instances/Rome/grafo2070.37.lgr N37 E49 D23 P23 R1 M5.25 O
./instances/Rome/grafo10979.39.lgr N39 E45 D12 P12.79 R1 M2.523 O
./instances/Rome/grafo7558.45.lgr N45 E74 D48.7354 P47 M1.20256e+06 F
./instances/Rome/grafo9071.67.lgr N67 E78 D23 P23.79 R1 M3.765 O
./instances/Rome/grafo10622.39.lgr N39 E54 D27.3333 P27.79 R2 M18.486 O
./instances/Rome/grafo10768.35.lgr N35 E49 D26 P26.79 R1 M5.673 O
./instances/Rome/grafo2124.49.lgr N49 E64 D28.4 P28.79 R2 M19.963 O
./instances/Rome/grafo166.10.lgr N10 E10 R0 M0.048 O
./instances/Rome/grafo3205.44.lgr N44 E57 D24.2 P24.79 R2 M20.345 O
./instances/Rome/grafo6085.79.lgr N79 E101 D43 P43.79 R5 M25492 O
./instances/Rome/grafo10837.95.lgr N95 E125 D64 P64.79 R4 M11777.2 O
./instances/Rome/grafo11593.36.lgr N36 E56 D39.0169 P39.79 R5 M14476.8 O
./instances/Rome/grafo8798.93.lgr N93 E116 D49.0029 P49.79 R5 M46938.4 O
./instances/Rome/grafo2380.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo10395.36.lgr N36 E44 R0 M0.117 O
./instances/Rome/grafo8529.74.lgr N74 E96 D42 P42.79 R5 M27957.3 O
./instances/Rome/grafo3394.39.lgr N39 E53 D28.6667 P28.79 R2 M16.617 O
./instances/Rome/grafo4870.75.lgr N75 E102 D56 P56.79 R6 M174883 O
./instances/Rome/grafo6770.46.lgr N46 E60 D26 P26.79 R1 M3.713 O
./instances/Rome/grafo8747.89.lgr N89 E130 D78.291 P74 M1.20196e+06 F
./instances/Rome/grafo11329.36.lgr N36 E49 D25 P25.79 R4 M1331.69 O
./instances/Rome/grafo6007.45.lgr N45 E58 D24.4444 P24.79 R2 M19.166 O
./instances/Rome/grafo1498.48.lgr N48 E59 R0 M0.112 O
./instances/Rome/grafo11494.34.lgr N34 E42 R0 M0.086 O
./instances/Rome/grafo3121.47.lgr N47 E54 R0 M0.106 O
./instances/Rome/grafo7929.76.lgr N76 E98 D42 P42.79 R4 M3749.07 O
./instances/Rome/grafo8544.61.lgr N61 E84 D47 P47.79 R2 M78.361 O
./instances/Rome/grafo7922.82.lgr N82 E115 D64.8908 P63 M1.20227e+06 F
./instances/Rome/grafo991.13.lgr N13 E14 R0 M0.077 O
./instances/Rome/grafo1359.28.lgr N28 E30 R0 M0.087 O
./instances/Rome/grafo3653.60.lgr N60 E86 D49 P49.79 R6 M245396 O
./instances/Rome/grafo5016.61.lgr N61 E77 D33 P33.79 R1 M5.567 O
./instances/Rome/grafo7300.41.lgr N41 E53 D24.1667 P24.79 R3 M301.315 O
./instances/Rome/grafo10145.94.lgr N94 E125 D57.4681 P56 M1.20214e+06 F
./instances/Rome/grafo4057.43.lgr N43 E46 R0 M0.144 O
./instances/Rome/grafo10319.92.lgr N92 E124 D59.1364 P58 M1.20196e+06 F
./instances/Rome/grafo10939.33.lgr N33 E38 R0 M0.123 O
./instances/Rome/grafo10045.38.lgr N38 E50 D25.3333 P25.79 R2 M11.826 O
./instances/Rome/grafo6191.41.lgr N41 E52 D26 P26.79 R1 M4.615 O
./instances/Rome/grafo579.35.lgr N35 E37 R0 M0.094 O
./instances/Rome/grafo9711.66.lgr N66 E88 D45 P45.79 R4 M3370.84 O
./instances/Rome/grafo9462.68.lgr N68 E99 D58.0821 P57 M1.20246e+06 F
./instances/Rome/grafo2220.17.lgr N17 E25 R0 M0.088 O
./instances/Rome/grafo2661.22.lgr N22 E30 D12 P12.79 R1 M2.941 O
./instances/Rome/grafo2558.34.lgr N34 E46 D24 P24.79 R1 M4.066 O
./instances/Rome/grafo7586.36.lgr N36 E50 D26 P26.79 R1 M4.081 O
./instances/Rome/grafo5118.62.lgr N62 E78 D32 P32.79 R4 M2283.13 O
./instances/Rome/grafo1493.66.lgr N66 E84 D36 P36.79 R3 M312.177 O
./instances/Rome/grafo6722.58.lgr N58 E69 D27.6667 P27.79 R2 M20.224 O
./instances/Rome/grafo823.16.lgr N16 E16 R0 M0.055 O
./instances/Rome/grafo3273.45.lgr N45 E58 D26 P26 R1 M5.912 O
./instances/Rome/grafo11477.36.lgr N36 E48 D27.2619 P27.79 R2 M31.521 O
./instances/Rome/grafo4473.48.lgr N48 E61 R0 M0.135 O
./instances/Rome/grafo634.24.lgr N24 E31 R0 M0.091 O
./instances/Rome/grafo5840.41.lgr N41 E58 D27.4286 P27.79 R3 M124.312 O
./instances/Rome/grafo5143.34.lgr N34 E40 R0 M0.119 O
./instances/Rome/grafo4620.60.lgr N60 E75 D15 P15.79 R1 M3.245 O
./instances/Rome/grafo1487.55.lgr N55 E71 D32 P32.79 R3 M326.292 O
./instances/Rome/grafo11240.36.lgr N36 E47 D20.5 P20.79 R2 M9.733 O
./instances/Rome/grafo2192.16.lgr N16 E18 R0 M0.086 O
./instances/Rome/grafo5433.34.lgr N34 E40 D16 P16.79 R1 M3.283 O
./instances/Rome/grafo2503.40.lgr N40 E58 D34.8517 P35 R3 M953.232 O
./instances/Rome/grafo6131.61.lgr N61 E79 D32.0769 P32.79 R3 M352.635 O
./instances/Rome/grafo6830.43.lgr N43 E57 D25.3333 P25.79 R2 M17.975 O
./instances/Rome/grafo7477.48.lgr N48 E70 D44 P44.79 R4 M4468.19 O
./instances/Rome/grafo10102.97.lgr N97 E132 D71 P71.79 R6 M145815 O
./instances/Rome/grafo6521.59.lgr N59 E84 D45 P45.79 R7 M528229 O
./instances/Rome/grafo1858.19.lgr N19 E21 R0 M0.08 O
./instances/Rome/grafo3257.61.lgr N61 E82 D38 P38.79 R5 M21972.1 O
./instances/Rome/grafo1194.28.lgr N28 E30 R0 M0.103 O
./instances/Rome/grafo3563.36.lgr N36 E46 D15 P15.79 R1 M3.13 O
./instances/Rome/grafo6918.36.lgr N36 E40 R0 M0.122 O
./instances/Rome/grafo1285.26.lgr N26 E30 D10 P10.79 R1 M2.738 O
./instances/Rome/grafo8396.85.lgr N85 E112 D48 P48.79 R6 M111780 O
./instances/Rome/grafo7524.90.lgr N90 E113 D50.7445 P50 M1.20152e+06 F
./instances/Rome/grafo8131.78.lgr N78 E114 D64.7498 P64 M1.20177e+06 F
./instances/Rome/grafo5202.35.lgr N35 E40 R0 M0.138 O
./instances/Rome/grafo5813.37.lgr N37 E46 D22 P22.79 R1 M4.646 O
./instances/Rome/grafo8750.86.lgr N86 E115 D47 P47.79 R7 M302319 O
./instances/Rome/grafo1496.52.lgr N52 E66 D26.3889 P26.79 R2 M12.718 O
./instances/Rome/grafo6739.46.lgr N46 E66 D34 P34.79 R5 M11205.6 O
./instances/Rome/grafo10988.98.lgr N98 E127 D55.2632 P55.79 R3 M150.459 O
./instances/Rome/grafo9723.72.lgr N72 E107 D52.1832 P49 M1.20283e+06 F
./instances/Rome/grafo3902.39.lgr N39 E53 D27 P27.79 R1 M4.632 O
./instances/Rome/grafo2588.24.lgr N24 E28 R0 M0.09 O
./instances/Rome/grafo1781.14.lgr N14 E20 R0 M0.073 O
./instances/Rome/grafo132.21.lgr N21 E27 R0 M0.084 O
./instances/Rome/grafo9965.34.lgr N34 E49 D27.3333 P27.79 R2 M16.715 O
./instances/Rome/grafo7790.67.lgr N67 E94 D45.8793 P45 M1.2027e+06 F
./instances/Rome/grafo8357.82.lgr N82 E118 D67.8771 P65 M1.20212e+06 F
./instances/Rome/grafo1992.32.lgr N32 E36 D8 P8.79 R1 M2.759 O
./instances/Rome/grafo8036.94.lgr N94 E134 D75.482 P72 M1.20195e+06 F
./instances/Rome/grafo6601.46.lgr N46 E66 D36.1667 P36.79 R3 M265.061 O
./instances/Rome/grafo11269.93.lgr N93 E131 D72.6281 P69 M1.20209e+06 F
./instances/Rome/grafo2074.34.lgr N34 E34 R0 M0.107 O
./instances/Rome/grafo7404.43.lgr N43 E55 D25 P25.79 R1 M4.025 O
./instances/Rome/grafo3992.44.lgr N44 E61 D32 P32.79 R4 M3002.43 O
./instances/Rome/grafo3811.54.lgr N54 E77 D42 P42.79 R4 M4755.89 O
./instances/Rome/grafo8595.89.lgr N89 E112 D46.041 P46.79 R4 M4598.62 O
./instances/Rome/grafo3247.38.lgr N38 E43 R0 M0.134 O
./instances/Rome/grafo8178.85.lgr N85 E109 D45 P45.79 R7 M879105 O
./instances/Rome/grafo8250.74.lgr N74 E111 D64.7211 P64 M1.2019e+06 F
./instances/Rome/grafo5815.34.lgr N34 E39 R0 M0.127 O
./instances/Rome/grafo201.13.lgr N13 E16 R0 M0.082 O
./instances/Rome/grafo6121.33.lgr N33 E41 R0 M0.119 O
./instances/Rome/grafo361.13.lgr N13 E14 R0 M0.083 O
./instances/Rome/grafo11433.92.lgr N92 E135 D86.81 P79 M1.20225e+06 F
./instances/Rome/grafo6064.46.lgr N46 E69 D37 P37.79 R6 M58062.3 O
./instances/Rome/grafo6851.49.lgr N49 E64 D34 P34.79 R2 M82.943 O
./instances/Rome/grafo3067.34.lgr N34 E39 R0 M0.128 O
./instances/Rome/grafo4074.42.lgr N42 E54 D23 P23.79 R1 M4.425 O
./instances/Rome/grafo9441.73.lgr N73 E98 D47.0011 P47.79 R5 M20457.8 O
./instances/Rome/grafo5379.39.lgr N39 E43 R0 M0.123 O
./instances/Rome/grafo7154.60.lgr N60 E70 R0 M0.173 O
./instances/Rome/grafo9291.63.lgr N63 E88 D44 P44.79 R5 M19635 O
./instances/Rome/grafo8474.90.lgr N90 E127 D71.4679 P67 M1.20216e+06 F
./instances/Rome/grafo8425.81.lgr N81 E110 D58.0012 P58.79 R7 M611878 O
./instances/Rome/grafo6318.43.lgr N43 E71 D47 P47.79 R6 M32711.7 O
./instances/Rome/grafo582.15.lgr N15 E16 R0 M0.051 O
./instances/Rome/grafo10317.91.lgr N91 E123 D64.2525 P62 M1.20193e+06 F
./instances/Rome/grafo6220.36.lgr N36 E44 R0 M0.134 O
./instances/Rome/grafo10221.95.lgr N95 E128 D64.1668 P63 M1.20193e+06 F
./instances/Rome/grafo1905.13.lgr N13 E14 R0 M0.052 O
./instances/Rome/grafo8274.60.lgr N60 E72 D22 P22.79 R1 M4.033 O
./instances/Rome/grafo8837.87.lgr N87 E123 D71.5969 P68 M1.20198e+06 F
./instances/Rome/grafo6281.56.lgr N56 E75 D40 P40.79 R5 M44942.1 O
./instances/Rome/grafo6077.47.lgr N47 E54 R0 M0.148 O
./instances/Rome/grafo2216.15.lgr N15 E20 R0 M0.072 O
./instances/Rome/grafo3401.41.lgr N41 E53 D22 P22.79 R2 M12.585 O
./instances/Rome/grafo5686.37.lgr N37 E47 D24.48 P24.79 R2 M57.934 O
./instances/Rome/grafo9215.69.lgr N69 E90 D43.0253 P43.79 R5 M16179 O
./instances/Rome/grafo2591.15.lgr N15 E23 R0 M0.087 O
./instances/Rome/grafo3139.89.lgr N89 E121 D56.906 P55 M1.20225e+06 F
./instances/Rome/grafo8038.94.lgr N94 E125 D60 P60.79 R7 M1.01425e+06 O
./instances/Rome/grafo9357.99.lgr N99 E147 D90.2367 P80 M1.2025e+06 F
./instances/Rome/grafo9585.86.lgr N86 E122 D65.3745 P62 M1.20181e+06 F
./instances/Rome/grafo10397.36.lgr N36 E46 D20 P20.79 R1 M3.69 O
./instances/Rome/grafo5252.38.lgr N38 E44 D14 P14.79 R1 M2.716 O
./instances/Rome/grafo732.35.lgr N35 E44 R0 M0.131 O
./instances/Rome/grafo9490.80.lgr N80 E120 D75.342 P73 M1.20208e+06 F
./instances/Rome/grafo468.19.lgr N19 E31 D22 P22.79 R1 M3.155 O
./instances/Rome/grafo3167.44.lgr N44 E60 D31.7 P32.79 R2 M73.87 O
./instances/Rome/grafo3728.37.lgr N37 E47 D22 P22.79 R1 M4.846 O
./instances/Rome/grafo5434.75.lgr N75 E93 D41 P41.79 R3 M1485.98 O
./instances/Rome/grafo4009.43.lgr N43 E55 D23.6 P23.79 R2 M12.352 O
./instances/Rome/grafo7775.77.lgr N77 E109 D55.8876 P54 M1.20199e+06 F
./instances/Rome/grafo1061.11.lgr N11 E11 R0 M0.048 O
./instances/Rome/grafo2792.11.lgr N11 E11 R0 M0.041 O
./instances/Rome/grafo4815.57.lgr N57 E69 D23.5 P23.79 R2 M13.839 O
./instances/Rome/grafo2213.20.lgr N20 E28 R0 M0.087 O
./instances/Rome/grafo1646.28.lgr N28 E33 R0 M0.095 O
./instances/Rome/grafo6365.34.lgr N34 E38 R0 M0.117 O
./instances/Rome/grafo5186.55.lgr N55 E79 D40 P40.79 R5 M12414.3 O
./instances/Rome/grafo10895.98.lgr N98 E130 D69.4743 P68 M1.20188e+06 F
./instances/Rome/grafo2131.19.lgr N19 E25 R0 M0.107 O
./instances/Rome/grafo9044.76.lgr N76 E95 D42 P42.79 R3 M1563.24 O
./instances/Rome/grafo10741.92.lgr N92 E132 D67.7186 P62 M1.2026e+06 F
./instances/Rome/grafo10437.97.lgr N97 E124 D51 P51.79 R7 M1.15691e+06 O
./instances/Rome/grafo6133.39.lgr N39 E52 D26.4 P26.79 R2 M13.585 O
./instances/Rome/grafo9568.65.lgr N65 E92 D49 P49.79 R7 M793769 O
./instances/Rome/grafo1213.68.lgr N68 E86 D32.344 P32.79 R3 M380.516 O
./instances/Rome/grafo4507.80.lgr N80 E123 D73.5144 P67 M1.20233e+06 F
./instances/Rome/grafo2816.18.lgr N18 E28 R0 M0.092 O
./instances/Rome/grafo8025.82.lgr N82 E104 D45 P45.79 R5 M35330 O
./instances/Rome/grafo10620.35.lgr N35 E41 R0 M0.122 O
./instances/Rome/grafo6833.48.lgr N48 E69 D44.0045 P44.79 R4 M3178.75 O
./instances/Rome/grafo3533.37.lgr N37 E57 D33 P33.79 R4 M1734.49 O
./instances/Rome/grafo11472.91.lgr N91 E135 D90.1431 P83 M1.20201e+06 F
./instances/Rome/grafo3492.51.lgr N51 E69 D31.7917 P31 M1.2048e+06 F
./instances/Rome/grafo3850.54.lgr N54 E68 D32.3333 P32.79 R2 M25.559 O
./instances/Rome/grafo1453.63.lgr N63 E80 D34 P34 R1 M5.829 O
./instances/Rome/grafo5399.35.lgr N35 E36 R0 M0.123 O
./instances/Rome/grafo5593.34.lgr N34 E41 R0 M0.119 O
./instances/Rome/grafo11551.33.lgr N33 E38 R0 M0.119 O
./instances/Rome/grafo3587.36.lgr N36 E48 D24 P24.79 R1 M3.367 O
./instances/Rome/grafo878.13.lgr N13 E16 R0 M0.045 O
./instances/Rome/grafo375.17.lgr N17 E19 R0 M0.085 O
./instances/Rome/grafo6294.39.lgr N39 E58 D32.2055 P32.79 R4 M1479.88 O
./instances/Rome/grafo5000.80.lgr N80 E110 D58.9999 P59.79 R7 M1.12956e+06 O
./instances/Rome/grafo10704.37.lgr N37 E44 D14 P14.79 R1 M2.669 O
./instances/Rome/grafo317.13.lgr N13 E21 D17 P17.79 R1 M3.043 O
./instances/Rome/grafo11581.31.lgr N31 E36 R0 M0.114 O
./instances/Rome/grafo11274.93.lgr N93 E132 D72.5134 P70 M1.20197e+06 F
./instances/Rome/grafo6023.37.lgr N37 E50 D19 P19.79 R1 M3.924 O
./instances/Rome/grafo6980.59.lgr N59 E79 D43 P43.79 R4 M4368.48 O
./instances/Rome/grafo1709.13.lgr N13 E19 R0 M0.082 O
./instances/Rome/grafo11665.40.lgr N40 E48 D19 P19.79 R1 M3.581 O
./instances/Rome/grafo9120.64.lgr N64 E87 D42 P42.79 R6 M110157 O
./instances/Rome/grafo7173.78.lgr N78 E95 D35 P35.79 R4 M3245.54 O
./instances/Rome/grafo2344.12.lgr N12 E14 R0 M0.039 O
./instances/Rome/grafo561.20.lgr N20 E25 R0 M0.088 O
./instances/Rome/grafo8370.84.lgr N84 E113 D54.1861 P53 M1.2021e+06 F
./instances/Rome/grafo5160.42.lgr N42 E53 D25.7143 P26.79 R2 M157.668 O
./instances/Rome/grafo3690.38.lgr N38 E50 D24.5 P24.79 R2 M10.591 O
./instances/Rome/grafo9060.64.lgr N64 E81 D36.6 P36.79 R2 M18.866 O
./instances/Rome/grafo10344.100.lgr N100 E130 D59.5101 P59 M1.20208e+06 F
./instances/Rome/grafo598.33.lgr N33 E49 D29 P29.79 R2 M13.529 O
./instances/Rome/grafo4255.53.lgr N53 E68 D33 P33.79 R1 M4.567 O
./instances/Rome/grafo5081.55.lgr N55 E70 D20 P20.79 R1 M3.708 O
./instances/Rome/grafo199.13.lgr N13 E19 R0 M0.078 O
./instances/Rome/grafo9228.81.lgr N81 E117 D66.1243 P63 M1.20223e+06 F
./instances/Rome/grafo3414.36.lgr N36 E39 R0 M0.128 O
./instances/Rome/grafo5559.61.lgr N61 E75 D29.1379 P29.79 R3 M358.768 O
./instances/Rome/grafo10477.91.lgr N91 E108 D39.086 P39.79 R3 M1071.97 O
./instances/Rome/grafo4008.62.lgr N62 E79 D34.1322 P34.79 R3 M497.565 O
./instances/Rome/grafo8202.78.lgr N78 E112 D62.4404 P58 M1.20231e+06 F
./instances/Rome/grafo3780.50.lgr N50 E63 D25.25 P25.79 R2 M11.786 O
./instances/Rome/grafo10328.92.lgr N92 E111 D24 P24.79 R1 M3.177 O
./instances/Rome/grafo2386.28.lgr N28 E28 R0 M0.057 O
./instances/Rome/grafo10707.33.lgr N33 E37 R0 M0.115 O
./instances/Rome/grafo5293.76.lgr N76 E108 D55.5971 P53 M1.20216e+06 F
./instances/Rome/grafo6187.81.lgr N81 E112 D51 P51.79 R7 M236218 O
./instances/Rome/grafo8889.89.lgr N89 E119 D53 P53.79 R5 M19222.7 O
./instances/Rome/grafo6319.80.lgr N80 E109 D51 P51.79 R6 M48686.7 O
./instances/Rome/grafo11125.100.lgr N100 E140 D77.4276 P73 M1.2021e+06 F
./instances/Rome/grafo8338.70.lgr N70 E88 D36.6667 P36.79 R2 M13.335 O
./instances/Rome/grafo2395.28.lgr N28 E37 D19 P19.79 R1 M2.924 O
./instances/Rome/grafo457.12.lgr N12 E15 R0 M0.088 O
./instances/Rome/grafo2979.11.lgr N11 E11 R0 M0.045 O
./instances/Rome/grafo1161.17.lgr N17 E18 R0 M0.061 O
./instances/Rome/grafo485.16.lgr N16 E20 R0 M0.085 O
./instances/Rome/grafo10855.96.lgr N96 E113 D39.6667 P39.79 R2 M18.279 O
./instances/Rome/grafo7597.44.lgr N44 E61 D34 P34.79 R4 M4992.5 O
./instances/Rome/grafo6463.84.lgr N84 E106 D45 P45.79 R5 M45356.5 O
./instances/Rome/grafo5588.75.lgr N75 E96 D42 P42.79 R5 M29145.6 O
./instances/Rome/grafo2143.19.lgr N19 E27 D12 P12.79 R1 M3.795 O
./instances/Rome/grafo1404.51.lgr N51 E70 D34 P34.79 R4 M2271.06 O
./instances/Rome/grafo686.23.lgr N23 E25 R0 M0.065 O
./instances/Rome/grafo465.10.lgr N10 E10 R0 M0.044 O
./instances/Rome/grafo5192.34.lgr N34 E39 R0 M0.121 O
./instances/Rome/grafo5093.80.lgr N80 E103 D46 P46.79 R3 M99.46 O
./instances/Rome/grafo965.15.lgr N15 E15 R0 M0.048 O
./instances/Rome/grafo2425.19.lgr N19 E23 R0 M0.086 O
./instances/Rome/grafo2790.16.lgr N16 E18 R0 M0.076 O
./instances/Rome/grafo5103.53.lgr N53 E72 D38 P38.79 R5 M23877.8 O
./instances/Rome/grafo11153.99.lgr N99 E130 D65 P65.79 R7 M636107 O
./instances/Rome/grafo1532.51.lgr N51 E61 D20.6667 P20.79 R2 M11.596 O
./instances/Rome/grafo3803.40.lgr N40 E56 D27.082 P27.79 R4 M538.632 O
./instances/Rome/grafo5437.50.lgr N50 E69 D36.1 P36.79 R3 M431.033 O
./instances/Rome/grafo2100.29.lgr N29 E38 D18.6667 P18.79 R2 M6.312 O
./instances/Rome/grafo409.19.lgr N19 E22 R0 M0.094 O
./instances/Rome/grafo10203.97.lgr N97 E141 D80.5194 P72 M1.20238e+06 F
./instances/Rome/grafo9928.95.lgr N95 E120 D51 P51.79 R5 M24023.7 O
./instances/Rome/grafo975.36.lgr N36 E48 D18 P18.79 R1 M4.123 O
./instances/Rome/grafo8352.89.lgr N89 E120 D57 P57.79 R7 M784851 O
./instances/Rome/grafo3006.35.lgr N35 E44 D13 P13.79 R1 M2.698 O
./instances/Rome/grafo6331.42.lgr N42 E65 D42 P42.79 R4 M4706.89 O
./instances/Rome/grafo9787.82.lgr N82 E114 D60.4957 P57 M1.20229e+06 F
./instances/Rome/grafo3122.56.lgr N56 E84 D45 P45.79 R6 M61145.2 O
./instances/Rome/grafo1962.34.lgr N34 E39 R0 M0.116 O
./instances/Rome/grafo7096.45.lgr N45 E61 D28 P28.79 R3 M528.785 O
./instances/Rome/grafo3829.43.lgr N43 E61 D29.5 P29.79 R3 M69.185 O
./instances/Rome/grafo4049.37.lgr N37 E51 D26 P26 R2 M75.013 O
./instances/Rome/grafo5094.70.lgr N70 E91 D44 P44.79 R5 M17918.6 O
./instances/Rome/grafo9830.71.lgr N71 E83 D28 P28.79 R1 M4.459 O
./instances/Rome/grafo9447.64.lgr N64 E83 D37.2 P37.79 R3 M174.876 O
./instances/Rome/grafo804.21.lgr N21 E22 R0 M0.061 O
./instances/Rome/grafo9995.94.lgr N94 E137 D75.527 P69 M1.20243e+06 F
./instances/Rome/grafo7371.61.lgr N61 E88 D46.6122 P44 M1.20196e+06 F
./instances/Rome/grafo587.10.lgr N10 E10 R0 M0.048 O
./instances/Rome/grafo7517.38.lgr N38 E51 D27.5 P27.79 R2 M20.24 O
./instances/Rome/grafo954.12.lgr N12 E11 R0 M0.055 O
./instances/Rome/grafo9483.83.lgr N83 E109 D50 P50.79 R6 M195831 O
./instances/Rome/grafo10011.31.lgr N31 E36 R0 M0.093 O
./instances/Rome/grafo11127.31.lgr N31 E37 R0 M0.091 O
./instances/Rome/grafo4999.55.lgr N55 E72 D35 P35.79 R4 M4400.38 O
./instances/Rome/grafo9450.84.lgr N84 E125 D70.8004 P66 M1.20213e+06 F
./instances/Rome/grafo7420.41.lgr N41 E58 D32.0556 P32.79 R3 M395.25 O
./instances/Rome/grafo11549.35.lgr N35 E46 R0 M0.125 O
./instances/Rome/grafo10255.93.lgr N93 E125 D61.9498 P59 M1.202e+06 F
./instances/Rome/grafo2568.15.lgr N15 E16 R0 M0.081 O
./instances/Rome/grafo3979.98.lgr N98 E136 D75.1298 P71 M1.20215e+06 F
./instances/Rome/grafo2008.33.lgr N33 E42 D20 P20.79 R1 M4.122 O
./instances/Rome/grafo7512.37.lgr N37 E45 R0 M0.133 O
./instances/Rome/grafo8786.91.lgr N91 E126 D64.4236 P61 M1.20223e+06 F
./instances/Rome/grafo10071.40.lgr N40 E50 D20.7143 P20.79 R2 M8.791 O
./instances/Rome/grafo8486.85.lgr N85 E115 D57 P57.79 R7 M742145 O
./instances/Rome/grafo4737.66.lgr N66 E86 D40 P40.79 R3 M1345.51 O
./instances/Rome/grafo11495.39.lgr N39 E52 D26.25 P26.79 R2 M71.12 O
./instances/Rome/grafo3127.57.lgr N57 E82 D48.637 P48 M1.20363e+06 F
./instances/Rome/grafo1068.12.lgr N12 E11 R0 M0.055 O
./instances/Rome/grafo9526.72.lgr N72 E98 D49.0021 P49.79 R6 M98745.2 O
./instances/Rome/grafo9029.66.lgr N66 E77 R0 M0.205 O
./instances/Rome/grafo6401.45.lgr N45 E67 D40 P40.79 R5 M17579.6 O
./instances/Rome/grafo5794.54.lgr N54 E71 D31.0189 P31.79 R3 M407.075 O
./instances/Rome/grafo9218.80.lgr N80 E108 D48.0014 P48.79 R6 M118326 O
./instances/Rome/grafo8493.75.lgr N75 E94 D38 P38.79 R3 M1048.38 O
./instances/Rome/grafo2614.16.lgr N16 E19 R0 M0.077 O
./instances/Rome/grafo4554.77.lgr N77 E100 D37 P37.79 R4 M1970.02 O
./instances/Rome/grafo2285.38.lgr N38 E52 D27.3929 P27.79 R2 M17.417 O
./instances/Rome/grafo6593.38.lgr N38 E48 D21.5 P21.79 R3 M87.139 O
./instances/Rome/grafo5776.36.lgr N36 E45 R0 M0.124 O
./instances/Rome/grafo9506.70.lgr N70 E91 D37 P37.79 R5 M18508.4 O
./instances/Rome/grafo1035.37.lgr N37 E51 D26 P26.79 R3 M299.163 O
./instances/Rome/grafo1741.16.lgr N16 E16 R0 M0.056 O
./instances/Rome/grafo5100.67.lgr N67 E89 D39 P39.79 R6 M184102 O
./instances/Rome/grafo5698.37.lgr N37 E46 D13 P13.79 R1 M3.559 O
./instances/Rome/grafo6287.38.lgr N38 E53 D25.3333 P25.79 R2 M9.883 O
./instances/Rome/grafo8301.76.lgr N76 E115 D70.9807 P65 M1.20224e+06 F
./instances/Rome/grafo839.14.lgr N14 E17 R0 M0.084 O
./instances/Rome/grafo11141.95.lgr N95 E133 D64.2257 P62 M1.20201e+06 F
./instances/Rome/grafo8498.74.lgr N74 E102 D58 P58.79 R7 M1.11267e+06 O
./instances/Rome/grafo8468.85.lgr N85 E107 D38 P38 R2 M158.24 O
./instances/Rome/grafo2848.40.lgr N40 E48 D18.5 P18.79 R2 M13.388 O
./instances/Rome/grafo548.13.lgr N13 E12 R0 M0.059 O
./instances/Rome/grafo9131.74.lgr N74 E105 D54 P54.79 R6 M52056.9 O
./instances/Rome/grafo10002.40.lgr N40 E45 R0 M0.137 O
./instances/Rome/grafo10228.95.lgr N95 E132 D69.5047 P64 M1.20494e+06 F
./instances/Rome/grafo1718.21.lgr N21 E29 D11 P11.79 R1 M2.512 O
./instances/Rome/grafo10017.96.lgr N96 E140 D84.5993 P76 M1.20225e+06 F
./instances/Rome/grafo11031.36.lgr N36 E41 D8 P8.79 R1 M2.404 O
./instances/Rome/grafo8704.97.lgr N97 E127 D53.7074 P53 M1.20204e+06 F
./instances/Rome/grafo216.18.lgr N18 E19 R0 M0.088 O
./instances/Rome/grafo7386.46.lgr N46 E66 D37 P35 M1.20426e+06 F
./instances/Rome/grafo6807.38.lgr N38 E50 D16 P16.79 R1 M3.22 O
./instances/Rome/grafo744.28.lgr N28 E29 R0 M0.096 O
./instances/Rome/grafo6938.44.lgr N44 E61 D29.1395 P29.79 R3 M509.078 O
./instances/Rome/grafo2650.30.lgr N30 E34 R0 M0.112 O
./instances/Rome/grafo11642.36.lgr N36 E49 D26.0164 P26.79 R3 M211.767 O
./instances/Rome/grafo11185.94.lgr N94 E126 D66.2392 P65 M1.20175e+06 F
./instances/Rome/grafo5182.33.lgr N33 E38 R0 M0.131 O
./instances/Rome/grafo10557.98.lgr N98 E129 D61.1741 P59 M1.20212e+06 F
./instances/Rome/grafo2103.66.lgr N66 E76 D24 P24.79 R1 M4.273 O
./instances/Rome/grafo643.12.lgr N12 E14 R0 M0.068 O
./instances/Rome/grafo4990.61.lgr N61 E80 D30.3625 P30.79 R2 M30.797 O
./instances/Rome/grafo2136.11.lgr N11 E17 D13 P13.79 R1 M2.635 O
./instances/Rome/grafo6855.45.lgr N45 E54 D15 P15.79 R1 M3.994 O
./instances/Rome/grafo9229.77.lgr N77 E99 D42.0909 P42.79 R3 M861.709 O
./instances/Rome/grafo3708.38.lgr N38 E54 D27.1149 P27.79 R3 M151.679 O
./instances/Rome/grafo1276.26.lgr N26 E32 R0 M0.081 O
./instances/Rome/grafo114.26.lgr N26 E30 R0 M0.088 O
./instances/Rome/grafo793.13.lgr N13 E15 R0 M0.069 O
./instances/Rome/grafo3675.42.lgr N42 E51 R0 M0.133 O
./instances/Rome/grafo779.13.lgr N13 E15 R0 M0.063 O
./instances/Rome/grafo5287.61.lgr N61 E88 D41.9384 P41 M1.20224e+06 F
./instances/Rome/grafo9897.39.lgr N39 E55 D31.2 P31.79 R2 M16.83 O
./instances/Rome/grafo3349.47.lgr N47 E51 R0 M0.141 O
./instances/Rome/grafo4005.39.lgr N39 E52 D25.5 P25.79 R2 M14.512 O
./instances/Rome/grafo5258.36.lgr N36 E50 D24 P24.79 R1 M3.988 O
./instances/Rome/grafo7031.43.lgr N43 E63 D36 P36.79 R5 M20259.3 O
./instances/Rome/grafo11632.40.lgr N40 E59 D33 P33.79 R4 M1730.96 O
./instances/Rome/grafo4571.54.lgr N54 E76 D43 P43.79 R4 M5490.99 O
./instances/Rome/grafo10067.41.lgr N41 E47 R0 M0.115 O
./instances/Rome/grafo222.11.lgr N11 E10 R0 M0.036 O
./instances/Rome/grafo5640.50.lgr N50 E58 R0 M0.116 O
./instances/Rome/grafo7981.85.lgr N85 E116 D58.0246 P57 M1.20216e+06 F
./instances/Rome/grafo1618.47.lgr N47 E56 D18 P18.79 R1 M3.3 O
./instances/Rome/grafo3157.55.lgr N55 E73 D32.1429 P32.79 R2 M58.968 O
./instances/Rome/grafo3953.36.lgr N36 E48 D14 P14.79 R1 M2.878 O
./instances/Rome/grafo7433.44.lgr N44 E55 D23.5 P23.79 R2 M15.505 O
./instances/Rome/grafo3779.52.lgr N52 E67 D30.0284 P30.79 R3 M391.522 O
./instances/Rome/grafo9691.79.lgr N79 E125 D84.023 P76 M1.20206e+06 F
./instances/Rome/grafo8012.87.lgr N87 E120 D62.6858 P59 M1.20212e+06 F
./instances/Rome/grafo5329.57.lgr N57 E71 D26.0909 P26.79 R2 M49.611 O
./instances/Rome/grafo5967.37.lgr N37 E44 R0 M0.129 O
./instances/Rome/grafo9401.80.lgr N80 E102 D43 P43.79 R5 M22742.3 O
./instances/Rome/grafo650.12.lgr N12 E11 R0 M0.054 O
./instances/Rome/grafo4482.61.lgr N61 E76 R0 M0.177 O
./instances/Rome/grafo2274.35.lgr N35 E41 R0 M0.112 O
./instances/Rome/grafo8010.62.lgr N62 E88 D48 P48.79 R6 M100905 O
./instances/Rome/grafo8674.100.lgr N100 E135 D71.5621 P68 M1.20199e+06 F
./instances/Rome/grafo8799.90.lgr N90 E113 D46 P46 R5 M49446.1 O
./instances/Rome/grafo4913.79.lgr N79 E109 D59.2694 P58 M1.20238e+06 F
./instances/Rome/grafo8658.89.lgr N89 E127 D70.2508 P65 M1.20322e+06 F
./instances/Rome/grafo963.19.lgr N19 E21 R0 M0.088 O
./instances/Rome/grafo8886.91.lgr N91 E122 D59.2928 P58 M1.20213e+06 F
./instances/Rome/grafo769.14.lgr N14 E13 R0 M0.055 O
./instances/Rome/grafo2631.34.lgr N34 E42 D18 P18.79 R1 M3.711 O
./instances/Rome/grafo585.15.lgr N15 E16 R0 M0.05 O
./instances/Rome/grafo7000.40.lgr N40 E50 D22 P22.79 R1 M5.052 O
./instances/Rome/grafo11108.94.lgr N94 E124 D63.9834 P63 M1.20173e+06 F
./instances/Rome/grafo9035.70.lgr N70 E99 D56.252 P54 M1.20225e+06 F
./instances/Rome/grafo8485.85.lgr N85 E117 D59.6128 P57 M1.20204e+06 F
./instances/Rome/grafo6368.45.lgr N45 E65 D38 P38.79 R3 M472.367 O
./instances/Rome/grafo5921.38.lgr N38 E52 D28.4444 P28.79 R2 M12.529 O
./instances/Rome/grafo5929.71.lgr N71 E98 D54.4263 P54 M1.20198e+06 F
./instances/Rome/grafo5712.36.lgr N36 E42 R0 M0.096 O
./instances/Rome/grafo3266.46.lgr N46 E54 R0 M0.097 O
./instances/Rome/grafo7749.41.lgr N41 E48 D15 P15.79 R1 M3.243 O
./instances/Rome/grafo7912.79.lgr N79 E112 D61 P61.79 R7 M1.02678e+06 O
./instances/Rome/grafo7331.41.lgr N41 E50 R0 M0.136 O
./instances/Rome/grafo7422.40.lgr N40 E50 D21 P21.79 R1 M3.313 O
./instances/Rome/grafo8344.73.lgr N73 E99 D53.1133 P53.79 R5 M13812.4 O
./instances/Rome/grafo7815.80.lgr N80 E121 D71.9389 P67 M1.20205e+06 F
./instances/Rome/grafo1395.61.lgr N61 E78 D25 P25.79 R1 M3.239 O
./instances/Rome/grafo11056.98.lgr N98 E136 D70.5806 P67 M1.20196e+06 F
./instances/Rome/grafo1993.32.lgr N32 E42 D20 P20.79 R1 M3.623 O
./instances/Rome/grafo4327.65.lgr N65 E77 D24 P24.79 R1 M4.278 O
./instances/Rome/grafo9177.83.lgr N83 E106 D44 P44.79 R4 M2946.96 O
./instances/Rome/grafo9440.83.lgr N83 E108 D49.0385 P49.79 R4 M3737.61 O
./instances/Rome/grafo4950.50.lgr N50 E64 D27 P27.79 R1 M3.779 O
./instances/Rome/grafo2321.38.lgr N38 E58 D33.3333 P33.79 R3 M85.246 O
./instances/Rome/grafo11213.37.lgr N37 E49 D23.4167 P23.79 R2 M17.754 O
./instances/Rome/grafo10732.33.lgr N33 E37 R0 M0.12 O
./instances/Rome/grafo4611.59.lgr N59 E81 D43 P43.79 R4 M3842.1 O
./instances/Rome/grafo9682.65.lgr N65 E101 D69.6368 P67 M1.20202e+06 F
./instances/Rome/grafo5314.38.lgr N38 E43 R0 M0.125 O
./instances/Rome/grafo5348.46.lgr N46 E64 D31.25 P31.79 R2 M81.568 O
./instances/Rome/grafo5213.31.lgr N31 E37 R0 M0.115 O
./instances/Rome/grafo10128.98.lgr N98 E130 D54 P54.79 R7 M377942 O
./instances/Rome/grafo5515.43.lgr N43 E64 D37 P37.79 R5 M7708.04 O
./instances/Rome/grafo8287.77.lgr N77 E90 D26.4483 P26.79 R2 M42.461 O
./instances/Rome/grafo8335.93.lgr N93 E126 D64.4423 P62 M1.202e+06 F
./instances/Rome/grafo5906.34.lgr N34 E39 R0 M0.125 O
./instances/Rome/grafo8633.75.lgr N75 E102 D47 P47.79 R7 M605944 O
./instances/Rome/grafo11609.37.lgr N37 E44 R0 M0.134 O
./instances/Rome/grafo9888.33.lgr N33 E38 R0 M0.119 O
./instances/Rome/grafo3782.34.lgr N34 E43 R0 M0.119 O
./instances/Rome/grafo2818.18.lgr N18 E21 R0 M0.073 O
./instances/Rome/grafo128.35.lgr N35 E42 R0 M0.12 O
./instances/Rome/grafo11192.92.lgr N92 E111 D39.0556 P39.79 R5 M23881.2 O
./instances/Rome/grafo3356.33.lgr N33 E40 R0 M0.121 O
./instances/Rome/grafo5075.58.lgr N58 E75 D33 P33.79 R3 M182.222 O
./instances/Rome/grafo4905.56.lgr N56 E66 D23 P23.79 R1 M3.938 O
./instances/Rome/grafo2465.36.lgr N36 E44 D14 P14.79 R1 M2.761 O
./instances/Rome/grafo476.19.lgr N19 E18 R0 M0.066 O
./instances/Rome/grafo4220.78.lgr N78 E98 D41 P41.79 R4 M6806.79 O
./instances/Rome/grafo8539.87.lgr N87 E127 D71.1987 P67 M1.2022e+06 F
./instances/Rome/grafo5451.41.lgr N41 E56 D24 P24.79 R1 M3.775 O
./instances/Rome/grafo2566.40.lgr N40 E53 D28.6667 P28.79 R2 M14.163 O
./instances/Rome/grafo1540.34.lgr N34 E44 R0 M0.127 O
./instances/Rome/grafo3153.36.lgr N36 E43 R0 M0.138 O
./instances/Rome/grafo6655.38.lgr N38 E53 D24 P24.79 R1 M3.415 O
./instances/Rome/grafo1107.15.lgr N15 E19 R0 M0.081 O
./instances/Rome/grafo11461.35.lgr N35 E42 R0 M0.122 O
./instances/Rome/grafo10426.100.lgr N100 E138 D74.5145 P71 M1.20192e+06 F
./instances/Rome/grafo1254.45.lgr N45 E49 R0 M0.146 O
./instances/Rome/grafo9622.93.lgr N93 E124 D63.0028 P63.79 R6 M120115 O
./instances/Rome/grafo1583.66.lgr N66 E81 D28.1818 P28.79 R2 M60.471 O
./instances/Rome/grafo7411.89.lgr N89 E120 D54.0539 P53 M1.20222e+06 F
./instances/Rome/grafo7598.43.lgr N43 E57 D22.3333 P22.79 R2 M15.666 O
./instances/Rome/grafo7549.38.lgr N38 E50 D20 P20.79 R1 M3.305 O
./instances/Rome/grafo6781.47.lgr N47 E66 D41 P41.79 R2 M82.953 O
./instances/Rome/grafo4997.81.lgr N81 E106 D43 P43.79 R4 M4382.88 O
./instances/Rome/grafo8081.80.lgr N80 E107 D40 P40.79 R6 M218176 O
./instances/Rome/grafo3535.56.lgr N56 E68 D27.25 P27.79 R2 M15.186 O
./instances/Rome/grafo7141.42.lgr N42 E53 D19 P19.79 R1 M3.928 O
./instances/Rome/grafo1562.49.lgr N49 E55 R0 M0.148 O
./instances/Rome/grafo6017.62.lgr N62 E84 D35 P35.79 R5 M7311.85 O
./instances/Rome/grafo2904.37.lgr N37 E54 D32.6 P32.79 R2 M16.343 O
./instances/Rome/grafo1551.58.lgr N58 E72 D31.5 P31.79 R2 M15.742 O
./instances/Rome/grafo9062.70.lgr N70 E92 D38.005 P38.79 R6 M83750.4 O
./instances/Rome/grafo1971.15.lgr N15 E20 R0 M0.085 O
./instances/Rome/grafo5705.46.lgr N46 E67 D37 P37.79 R5 M10537.3 O
./instances/Rome/grafo2687.33.lgr N33 E46 D25.3684 P25.79 R2 M20.682 O
./instances/Rome/grafo4875.78.lgr N78 E117 D72.2176 P67 M1.20212e+06 F
./instances/Rome/grafo10801.35.lgr N35 E39 R0 M0.125 O
./instances/Rome/grafo6178.40.lgr N40 E49 D17 P17.79 R1 M4.134 O
./instances/Rome/grafo2326.16.lgr N16 E21 R0 M0.083 O
./instances/Rome/grafo924.19.lgr N19 E21 R0 M0.08 O
./instances/Rome/grafo960.26.lgr N26 E27 R0 M0.098 O
./instances/Rome/grafo3473.57.lgr N57 E73 D29.6667 P29.79 R2 M9.604 O
./instances/Rome/grafo2485.13.lgr N13 E17 R0 M0.079 O
./instances/Rome/grafo11026.33.lgr N33 E36 R0 M0.108 O
./instances/Rome/grafo10349.94.lgr N94 E128 D59.7852 P58 M1.20201e+06 F
./instances/Rome/grafo10815.97.lgr N97 E126 D63.9418 P63 M1.20182e+06 F
./instances/Rome/grafo746.13.lgr N13 E14 R0 M0.05 O
./instances/Rome/grafo10950.97.lgr N97 E143 D75.5238 P70 M1.2022e+06 F
./instances/Rome/grafo8841.88.lgr N88 E118 D59.7785 P59 M1.20203e+06 F
./instances/Rome/grafo2697.16.lgr N16 E20 R0 M0.076 O
./instances/Rome/grafo6709.47.lgr N47 E55 D20 P20.79 R1 M5.042 O
./instances/Rome/grafo2804.19.lgr N19 E26 R0 M0.094 O
./instances/Rome/grafo541.10.lgr N10 E10 R0 M0.045 O
./instances/Rome/grafo9145.68.lgr N68 E86 D33 P33.79 R3 M553.599 O
./instances/Rome/grafo2732.37.lgr N37 E48 D20.5 P20.79 R2 M10.739 O
./instances/Rome/grafo5931.46.lgr N46 E63 D36.043 P36.79 R3 M1128.54 O
./instances/Rome/grafo4726.51.lgr N51 E67 D20.2857 P20.79 R2 M30.601 O
./instances/Rome/grafo2879.27.lgr N27 E31 R0 M0.102 O
./instances/Rome/grafo5205.35.lgr N35 E42 D17 P17.79 R1 M3.4 O
./instances/Rome/grafo2431.86.lgr N86 E105 D39.1429 P39.79 R3 M204.25 O
./instances/Rome/grafo8277.82.lgr N82 E119 D64.5438 P62 M1.20213e+06 F
./instances/Rome/grafo10684.95.lgr N95 E126 D61.3933 P60 M1.20215e+06 F
./instances/Rome/grafo2449.19.lgr N19 E24 D9 P9.79 R1 M2.62 O
./instances/Rome/grafo5491.74.lgr N74 E97 D41 P41.79 R5 M11023.4 O
./instances/Rome/grafo10862.98.lgr N98 E136 D62.8552 P60 M1.2022e+06 F
./instances/Rome/grafo11142.99.lgr N99 E144 D85.9611 P82 M1.2019e+06 F
./instances/Rome/grafo8605.68.lgr N68 E104 D64.2202 P62 M1.20187e+06 F
./instances/Rome/grafo9410.67.lgr N67 E93 D52.6305 P51 M1.20204e+06 F
./instances/Rome/grafo9206.66.lgr N66 E84 D37 P37.79 R3 M644.635 O
./instances/Rome/grafo10196.94.lgr N94 E121 D47 P47.79 R6 M136784 O
./instances/Rome/grafo3203.40.lgr N40 E51 R0 M0.14 O
./instances/Rome/grafo10907.99.lgr N99 E137 D72.2719 P68 M1.20192e+06 F
./instances/Rome/grafo7758.53.lgr N53 E77 D46.8112 P46 M1.20218e+06 F
./instances/Rome/grafo3957.57.lgr N57 E80 D45 P45.79 R5 M33780 O
./instances/Rome/grafo7603.45.lgr N45 E73 D47.227 P46 M1.20245e+06 F
./instances/Rome/grafo11339.91.lgr N91 E115 D50 P50.79 R5 M52388.1 O
./instances/Rome/grafo10969.98.lgr N98 E131 D57.4263 P56 M1.20185e+06 F
./instances/Rome/grafo2623.41.lgr N41 E53 D24 P24.79 R1 M4.69 O
./instances/Rome/grafo7287.43.lgr N43 E62 D35 P35.79 R5 M15920.2 O
./instances/Rome/grafo11463.33.lgr N33 E39 R0 M0.122 O
./instances/Rome/grafo10953.93.lgr N93 E118 D48.0034 P48.79 R6 M181307 O
./instances/Rome/grafo1560.49.lgr N49 E59 D21 P21.79 R1 M4.15 O
./instances/Rome/grafo4209.61.lgr N61 E79 D25 P25.79 R1 M3.613 O
./instances/Rome/grafo11306.99.lgr N99 E124 D50 P50.79 R6 M188738 O
./instances/Rome/grafo7724.54.lgr N54 E73 D38 P38.79 R3 M817.792 O
./instances/Rome/grafo5700.36.lgr N36 E49 D29.6667 P29.79 R2 M13.802 O
./instances/Rome/grafo7502.35.lgr N35 E43 R0 M0.136 O
./instances/Rome/grafo1615.12.lgr N12 E15 R0 M0.061 O
./instances/Rome/grafo3640.41.lgr N41 E53 D18.6 P18.79 R2 M8.809 O
./instances/Rome/grafo2119.21.lgr N21 E27 D13 P13.79 R1 M2.474 O
./instances/Rome/grafo1136.15.lgr N15 E17 R0 M0.088 O
./instances/Rome/grafo11110.99.lgr N99 E135 D69.4537 P65 M1.20232e+06 F
./instances/Rome/grafo8235.75.lgr N75 E97 D36.04 P36.79 R4 M4294.24 O
./instances/Rome/grafo11345.38.lgr N38 E56 D30.25 P30.79 R3 M115.367 O
./instances/Rome/grafo9937.91.lgr N91 E121 D60.4134 P60 M1.20183e+06 F
./instances/Rome/grafo7257.37.lgr N37 E48 D20 P20.79 R1 M3.256 O
./instances/Rome/grafo2443.22.lgr N22 E31 D19 P19.79 R1 M2.968 O
./instances/Rome/grafo1483.54.lgr N54 E67 D20.6667 P20.79 R2 M6.839 O
./instances/Rome/grafo888.12.lgr N12 E13 R0 M0.077 O
./instances/Rome/grafo9318.81.lgr N81 E108 D55 P55.79 R6 M232577 O
./instances/Rome/grafo3351.38.lgr N38 E46 D11 P11.79 R1 M2.941 O
./instances/Rome/grafo1341.25.lgr N25 E27 R0 M0.095 O
./instances/Rome/grafo1267.29.lgr N29 E33 R0 M0.094 O
./instances/Rome/grafo7948.90.lgr N90 E125 D66.7351 P64 M1.20206e+06 F
./instances/Rome/grafo9147.75.lgr N75 E106 D51.7802 P49 M1.20228e+06 F
./instances/Rome/grafo2113.19.lgr N19 E25 R0 M0.088 O
./instances/Rome/grafo10646.100.lgr N100 E154 D100.936 P87 M1.20209e+06 F
./instances/Rome/grafo7871.77.lgr N77 E112 D64.6398 P62 M1.20217e+06 F
./instances/Rome/grafo653.12.lgr N12 E12 R0 M0.053 O
./instances/Rome/grafo7143.43.lgr N43 E54 D24.5 P24.79 R2 M11.35 O
./instances/Rome/grafo1539.34.lgr N34 E38 R0 M0.118 O
./instances/Rome/grafo5018.81.lgr N81 E102 D43 P43.79 R5 M31306.8 O
./instances/Rome/grafo9686.73.lgr N73 E103 D64.6815 P63 M1.20167e+06 F
./instances/Rome/grafo9373.70.lgr N70 E87 D36 P36.79 R4 M8494.35 O
./instances/Rome/grafo9782.75.lgr N75 E96 D46.0018 P46.79 R5 M24696.2 O
./instances/Rome/grafo7017.45.lgr N45 E66 D40 P40.79 R4 M2002.51 O
./instances/Rome/grafo9176.67.lgr N67 E90 D40 P40.79 R6 M92875.1 O
./instances/Rome/grafo2182.38.lgr N38 E52 D28 P28 R2 M86.999 O
./instances/Rome/grafo5583.33.lgr N33 E42 D16 P16.79 R1 M2.738 O
./instances/Rome/grafo6116.35.lgr N35 E43 D20 P20.79 R1 M4.574 O
./instances/Rome/grafo7907.80.lgr N80 E127 D80.3168 P74 M1.20236e+06 F
./instances/Rome/grafo8675.93.lgr N93 E130 D71.2579 P66 M1.20204e+06 F
./instances/Rome/grafo8305.65.lgr N65 E89 D44 P44.79 R5 M19594.6 O
./instances/Rome/grafo10047.32.lgr N32 E38 R0 M0.128 O
./instances/Rome/grafo11009.98.lgr N98 E126 D53 P53.79 R7 M615205 O
./instances/Rome/grafo11564.37.lgr N37 E47 D22.6667 P22.79 R2 M9.996 O
./instances/Rome/grafo5927.37.lgr N37 E52 D27.5 P27.79 R2 M11.466 O
./instances/Rome/grafo10485.94.lgr N94 E125 D57 P57.79 R6 M84794.7 O
./instances/Rome/grafo1124.15.lgr N15 E16 R0 M0.05 O
./instances/Rome/grafo11106.99.lgr N99 E136 D66.3401 P63 M1.20203e+06 F
./instances/Rome/grafo7048.57.lgr N57 E74 D31 P31.79 R3 M275.805 O
./instances/Rome/grafo5914.60.lgr N60 E82 D41 P41.79 R4 M3895.07 O
./instances/Rome/grafo3457.38.lgr N38 E43 R0 M0.133 O
./instances/Rome/grafo6552.45.lgr N45 E54 R0 M0.147 O
./instances/Rome/grafo10109.95.lgr N95 E126 D53.6046 P52 M1.20212e+06 F
./instances/Rome/grafo7668.43.lgr N43 E57 D27 P27.79 R3 M383.184 O
./instances/Rome/grafo3393.42.lgr N42 E53 R0 M0.163 O
./instances/Rome/grafo3336.36.lgr N36 E44 D18 P18.79 R1 M4.217 O
./instances/Rome/grafo3499.35.lgr N35 E47 D20 P20.79 R1 M3.714 O
./instances/Rome/grafo11487.91.lgr N91 E122 D55 P55.79 R7 M554823 O
./instances/Rome/grafo6974.39.lgr N39 E51 D23.5556 P23.79 R2 M9.977 O
./instances/Rome/grafo9763.69.lgr N69 E95 D48 P48.79 R6 M887632 O
./instances/Rome/grafo10924.98.lgr N98 E129 D54.9444 P54 M1.20227e+06 F
./instances/Rome/grafo11321.35.lgr N35 E40 R0 M0.119 O
./instances/Rome/grafo8642.91.lgr N91 E112 D47 P47.79 R5 M80079 O
./instances/Rome/grafo340.15.lgr N15 E16 R0 M0.08 O
./instances/Rome/grafo4682.55.lgr N55 E70 D17 P17.79 R1 M3.604 O
./instances/Rome/grafo7977.87.lgr N87 E105 D28 P28.79 R3 M844.43 O
./instances/Rome/grafo6683.58.lgr N58 E69 D23 P23.79 R1 M3.13 O
./instances/Rome/grafo3180.57.lgr N57 E80 D39 P39.79 R7 M658295 O
./instances/Rome/grafo4893.51.lgr N51 E64 R0 M0.158 O
./instances/Rome/grafo1804.19.lgr N19 E30 D20.3846 P20.79 R2 M14.979 O
./instances/Rome/grafo2729.40.lgr N40 E46 D15 P15.79 R1 M2.926 O
./instances/Rome/grafo3102.34.lgr N34 E42 D16 P16.79 R1 M2.683 O
./instances/Rome/grafo10413.93.lgr N93 E129 D65.2425 P61 M1.20214e+06 F
./instances/Rome/grafo11310.35.lgr N35 E37 R0 M0.136 O
./instances/Rome/grafo268.15.lgr N15 E15 R0 M0.046 O
./instances/Rome/grafo10666.98.lgr N98 E128 D53 P53.79 R6 M263310 O
./instances/Rome/grafo3905.36.lgr N36 E45 D16 P16.79 R1 M3.481 O
./instances/Rome/grafo7635.41.lgr N41 E53 D28.4 P28.79 R2 M27.753 O
./instances/Rome/grafo863.18.lgr N18 E19 R0 M0.087 O
./instances/Rome/grafo10304.94.lgr N94 E112 D38.125 P38.79 R3 M556.457 O
./instances/Rome/grafo3918.42.lgr N42 E56 D25.25 P25.79 R3 M81.784 O
./instances/Rome/grafo7264.39.lgr N39 E51 D23.1182 P23.79 R3 M200.821 O
./instances/Rome/grafo10508.100.lgr N100 E143 D73.6623 P68 M1.20226e+06 F
./instances/Rome/grafo502.20.lgr N20 E22 R0 M0.087 O
./instances/Rome/grafo10885.98.lgr N98 E124 D52.6525 P51 M1.20223e+06 F
./instances/Rome/grafo3204.63.lgr N63 E87 D50.0719 P49 M1.20343e+06 F
./instances/Rome/grafo10997.100.lgr N100 E126 D53.0155 P53.79 R4 M7642.7 O
./instances/Rome/grafo7499.92.lgr N92 E120 D60 P60 R6 M429656 O
./instances/Rome/grafo1331.28.lgr N28 E33 D12 P12.79 R1 M2.617 O
./instances/Rome/grafo6752.39.lgr N39 E51 D25.2857 P25.79 R3 M123.334 O
./instances/Rome/grafo5402.43.lgr N43 E57 D27.0658 P27.79 R3 M126.676 O
./instances/Rome/grafo3846.47.lgr N47 E65 D31 P31.79 R3 M422.645 O
./instances/Rome/grafo8160.83.lgr N83 E119 D64.2048 P60 M1.20231e+06 F
./instances/Rome/grafo729.15.lgr N15 E15 R0 M0.049 O
./instances/Rome/grafo11303.93.lgr N93 E128 D65.5314 P62 M1.20214e+06 F
./instances/Rome/grafo4630.64.lgr N64 E79 D28.5 P28.79 R2 M19.512 O
./instances/Rome/grafo7229.43.lgr N43 E49 R0 M0.151 O
./instances/Rome/grafo11222.93.lgr N93 E123 D59 P59.79 R6 M199238 O
./instances/Rome/grafo6020.39.lgr N39 E49 D19 P19.79 R1 M3.741 O
./instances/Rome/grafo8777.98.lgr N98 E140 D82.2785 P77 M1.20228e+06 F
./instances/Rome/grafo10672.98.lgr N98 E132 D67.821 P64 M1.20213e+06 F
./instances/Rome/grafo10389.94.lgr N94 E131 D76.9875 P74 M1.20202e+06 F
./instances/Rome/grafo546.12.lgr N12 E11 R0 M0.054 O
./instances/Rome/grafo910.10.lgr N10 E9 R0 M0.042 O
./instances/Rome/grafo4359.62.lgr N62 E83 D38 P38.79 R3 M486.63 O
./instances/Rome/grafo3709.61.lgr N61 E85 D44 P44.79 R6 M73837.2 O
./instances/Rome/grafo3009.17.lgr N17 E22 R0 M0.087 O
./instances/Rome/grafo6358.42.lgr N42 E61 D32 P32.79 R3 M281.596 O
./instances/Rome/grafo3297.53.lgr N53 E74 D45 P45.79 R5 M29773.6 O
./instances/Rome/grafo5778.46.lgr N46 E69 D43 P43.79 R5 M9248.87 O
./instances/Rome/grafo4244.61.lgr N61 E89 D51.0407 P51.79 R5 M10978.9 O
./instances/Rome/grafo3907.33.lgr N33 E42 D20 P20.79 R1 M7.555 O
./instances/Rome/grafo3943.51.lgr N51 E70 D37 P37.79 R4 M3910.02 O
./instances/Rome/grafo6169.47.lgr N47 E70 D41 P41.79 R6 M102106 O
./instances/Rome/grafo9193.73.lgr N73 E101 D56.0064 P56.79 R6 M82747.3 O
./instances/Rome/grafo1315.29.lgr N29 E31 R0 M0.055 O
./instances/Rome/grafo4414.66.lgr N66 E91 D48 P48.79 R5 M21898.8 O
./instances/Rome/grafo1390.27.lgr N27 E39 D23 P23.79 R1 M3.356 O
./instances/Rome/grafo466.10.lgr N10 E10 R0 M0.046 O
./instances/Rome/grafo9456.65.lgr N65 E82 D35.0258 P35.79 R3 M795.648 O
./instances/Rome/grafo10368.96.lgr N96 E124 D52 P52.79 R6 M156133 O
./instances/Rome/grafo8546.75.lgr N75 E98 D47 P47.79 R6 M204169 O
./instances/Rome/grafo5317.57.lgr N57 E73 D33 P33.79 R3 M1092.16 O
./instances/Rome/grafo10257.100.lgr N100 E124 D49.0107 P49.79 R5 M20606 O
./instances/Rome/grafo581.23.lgr N23 E35 D17 P17.79 R1 M2.839 O
./instances/Rome/grafo2724.23.lgr N23 E29 R0 M0.106 O
./instances/Rome/grafo9699.86.lgr N86 E129 D78.5109 P71 M1.20223e+06 F
./instances/Rome/grafo10595.95.lgr N95 E121 D49.9898 P47 M1.20254e+06 F
./instances/Rome/grafo8060.88.lgr N88 E117 D54 P54.79 R7 M789111 O
./instances/Rome/grafo7130.90.lgr N90 E125 D66.4803 P62 M1.20223e+06 F
./instances/Rome/grafo11363.40.lgr N40 E54 D29 P29.79 R3 M909.628 O
./instances/Rome/grafo809.15.lgr N15 E14 R0 M0.052 O
./instances/Rome/grafo9719.74.lgr N74 E107 D56.3527 P54 M1.20212e+06 F
./instances/Rome/grafo345.14.lgr N14 E13 R0 M0.056 O
./instances/Rome/grafo1693.12.lgr N12 E13 R0 M0.069 O
./instances/Rome/grafo4841.67.lgr N67 E90 D38 P38.79 R4 M4139.18 O
./instances/Rome/grafo9639.72.lgr N72 E80 D20 P20.79 R1 M3.32 O
./instances/Rome/grafo5305.63.lgr N63 E89 D48 P48.79 R7 M992257 O
./instances/Rome/grafo2440.16.lgr N16 E20 R0 M0.076 O
./instances/Rome/grafo11450.37.lgr N37 E46 D13 P13.79 R1 M3.673 O
./instances/Rome/grafo10068.31.lgr N31 E37 R0 M0.114 O
./instances/Rome/grafo5918.45.lgr N45 E65 D29.2222 P29.79 R3 M243.825 O
./instances/Rome/grafo1651.20.lgr N20 E21 R0 M0.064 O
./instances/Rome/grafo2064.33.lgr N33 E42 D18 P18.79 R1 M3.456 O
./instances/Rome/grafo11101.95.lgr N95 E139 D82.7695 P78 M1.20188e+06 F
./instances/Rome/grafo3558.39.lgr N39 E62 D37 P37.79 R6 M46129.9 O
./instances/Rome/grafo2484.17.lgr N17 E18 R0 M0.07 O
./instances/Rome/grafo9675.63.lgr N63 E89 D48 P48.79 R6 M92771.3 O
./instances/Rome/grafo1037.22.lgr N22 E30 D14 P14.79 R1 M2.66 O
./instances/Rome/grafo519.12.lgr N12 E15 R0 M0.074 O
./instances/Rome/grafo7377.43.lgr N43 E58 D33 P33.79 R3 M565.12 O
./instances/Rome/grafo8685.74.lgr N74 E94 D40.6667 P41.79 R2 M57.312 O
./instances/Rome/grafo5958.42.lgr N42 E56 D22 P22.79 R3 M273.662 O
./instances/Rome/grafo7389.42.lgr N42 E62 D36.0254 P36.79 R4 M2579.4 O
./instances/Rome/grafo7799.69.lgr N69 E93 D44 P44.79 R6 M96739.5 O
./instances/Rome/grafo4257.81.lgr N81 E107 D47 P47.79 R6 M101136 O
./instances/Rome/grafo10159.95.lgr N95 E125 D65.6592 P64 M1.20218e+06 F
./instances/Rome/grafo1803.17.lgr N17 E17 R0 M0.061 O
./instances/Rome/grafo2619.15.lgr N15 E18 R0 M0.073 O
./instances/Rome/grafo3382.99.lgr N99 E129 D55.2565 P54 M1.20207e+06 F
./instances/Rome/grafo5574.35.lgr N35 E37 R0 M0.13 O
./instances/Rome/grafo9580.97.lgr N97 E120 D46 P46.79 R6 M204461 O
./instances/Rome/grafo363.10.lgr N10 E11 R0 M0.078 O
./instances/Rome/grafo1350.29.lgr N29 E41 D24.2055 P24.79 R2 M39.905 O
./instances/Rome/grafo1749.21.lgr N21 E32 D24 P24.79 R1 M4.317 O
./instances/Rome/grafo4859.59.lgr N59 E78 D32 P32.79 R4 M930.98 O
./instances/Rome/grafo10888.35.lgr N35 E46 D20 P20.79 R3 M63.596 O
./instances/Rome/grafo3611.53.lgr N53 E67 D26 P26.79 R1 M4.865 O
./instances/Rome/grafo6979.47.lgr N47 E64 D26.3333 P26.79 R3 M97.389 O
./instances/Rome/grafo11128.36.lgr N36 E47 D23.2308 P23.79 R3 M268.706 O
./instances/Rome/grafo5406.62.lgr N62 E77 D31 P31.79 R1 M4.501 O
./instances/Rome/grafo2340.13.lgr N13 E14 R0 M0.049 O
./instances/Rome/grafo9179.63.lgr N63 E74 D25 P25 R1 M6.181 O
./instances/Rome/grafo6078.76.lgr N76 E97 D42.0692 P42.79 R4 M3610.64 O
./instances/Rome/grafo1246.30.lgr N30 E36 D12 P12.79 R1 M3.025 O
./instances/Rome/grafo6627.57.lgr N57 E84 D52.0384 P52.79 R6 M115019 O
./instances/Rome/grafo7401.40.lgr N40 E52 D23.6667 P23.79 R2 M12.114 O
./instances/Rome/grafo8553.84.lgr N84 E118 D66 P66 R7 M561797 O
./instances/Rome/grafo9073.68.lgr N68 E85 D31 P31.79 R2 M147.177 O
./instances/Rome/grafo7831.71.lgr N71 E94 D43 P43.79 R6 M430300 O
./instances/Rome/grafo3670.41.lgr N41 E57 D32 P32.79 R3 M328.066 O
./instances/Rome/grafo285.14.lgr N14 E19 R0 M0.08 O
./instances/Rome/grafo8611.88.lgr N88 E114 D50 P50.79 R6 M223007 O
./instances/Rome/grafo8838.83.lgr N83 E114 D59 P59.79 R7 M915810 O
./instances/Rome/grafo4294.85.lgr N85 E107 D45 P45.79 R4 M3840.99 O
./instances/Rome/grafo2469.23.lgr N23 E38 D25 P25.79 R2 M12.655 O
./instances/Rome/grafo7481.41.lgr N41 E59 D37 P37.79 R3 M713.982 O
./instances/Rome/grafo626.11.lgr N11 E16 R0 M0.069 O
./instances/Rome/grafo11538.33.lgr N33 E38 R0 M0.119 O
./instances/Rome/grafo3267.46.lgr N46 E53 R0 M0.144 O
./instances/Rome/grafo11019.93.lgr N93 E123 D61.7073 P61 M1.20176e+06 F
./instances/Rome/grafo5331.46.lgr N46 E58 D25.5 P25.79 R2 M16.973 O
./instances/Rome/grafo2013.30.lgr N30 E38 R0 M0.118 O
./instances/Rome/grafo3289.53.lgr N53 E76 D44.4591 P43 M1.20151e+06 F
./instances/Rome/grafo8871.64.lgr N64 E85 D40 P40.79 R4 M5157.4 O
./instances/Rome/grafo8630.74.lgr N74 E101 D48.3841 P47 M1.20248e+06 F
./instances/Rome/grafo4814.68.lgr N68 E90 D44.0136 P44.79 R5 M20278.4 O
./instances/Rome/grafo4740.60.lgr N60 E79 D31 P31.79 R3 M546.62 O
./instances/Rome/grafo6142.40.lgr N40 E49 D19 P19.79 R1 M3.553 O
./instances/Rome/grafo1374.28.lgr N28 E32 R0 M0.101 O
./instances/Rome/grafo8742.88.lgr N88 E115 D53.0019 P53.79 R6 M178969 O
./instances/Rome/grafo8369.72.lgr N72 E79 R0 M0.217 O
./instances/Rome/grafo11098.96.lgr N96 E131 D63.8901 P63 M1.20222e+06 F
./instances/Rome/grafo5644.42.lgr N42 E47 R0 M0.144 O
./instances/Rome/grafo8143.77.lgr N77 E99 D49 P49.79 R5 M42342.7 O
./instances/Rome/grafo7738.56.lgr N56 E79 D45 P45.79 R4 M3889.11 O
./instances/Rome/grafo9497.85.lgr N85 E114 D49.4884 P49 M1.20284e+06 F
./instances/Rome/grafo10187.33.lgr N33 E37 R0 M0.118 O
./instances/Rome/grafo9258.62.lgr N62 E86 D43 P43.79 R5 M17532.9 O
./instances/Rome/grafo436.12.lgr N12 E13 R0 M0.045 O
./instances/Rome/grafo2293.13.lgr N13 E13 R0 M0.037 O
./instances/Rome/grafo4126.72.lgr N72 E89 D28.0714 P28.79 R3 M168.873 O
./instances/Rome/grafo7525.60.lgr N60 E76 D31.5 P31.79 R2 M30.373 O
./instances/Rome/grafo3162.54.lgr N54 E71 D37.0279 P37.79 R4 M6335.4 O
./instances/Rome/grafo889.21.lgr N21 E28 R0 M0.101 O
./instances/Rome/grafo6640.79.lgr N79 E103 D38 P38.79 R5 M13500.2 O
./instances/Rome/grafo9516.64.lgr N64 E92 D49 P49.79 R7 M803519 O
./instances/Rome/grafo3450.43.lgr N43 E52 R0 M0.149 O
./instances/Rome/grafo6511.46.lgr N46 E56 D17 P17.79 R1 M2.775 O
./instances/Rome/grafo6006.36.lgr N36 E44 R0 M0.137 O
./instances/Rome/grafo11434.33.lgr N33 E43 D17 P17.79 R1 M2.625 O
./instances/Rome/grafo3616.51.lgr N51 E73 D39.0018 P39.79 R5 M21164.4 O
./instances/Rome/grafo1658.14.lgr N14 E15 R0 M0.084 O
./instances/Rome/grafo668.16.lgr N16 E18 R0 M0.07 O
./instances/Rome/grafo2943.21.lgr N21 E25 R0 M0.086 O
./instances/Rome/grafo743.32.lgr N32 E37 D9 P9.79 R1 M2.512 O
./instances/Rome/grafo10099.94.lgr N94 E144 D97.3048 P87 M1.20199e+06 F
./instances/Rome/grafo11107.94.lgr N94 E123 D54 P54.79 R6 M161295 O
./instances/Rome/grafo11651.36.lgr N36 E47 D21 P21.79 R1 M3.241 O
./instances/Rome/grafo8247.81.lgr N81 E118 D64.148 P61 M1.20214e+06 F
./instances/Rome/grafo5374.35.lgr N35 E41 D11 P11.79 R1 M2.578 O
./instances/Rome/grafo11132.95.lgr N95 E133 D77.5019 P71 M1.20239e+06 F
./instances/Rome/grafo4559.65.lgr N65 E93 D53.3525 P52 M1.2019e+06 F
./instances/Rome/grafo7136.55.lgr N55 E73 D40.3456 P40.79 R2 M57.351 O
./instances/Rome/grafo2481.15.lgr N15 E17 R0 M0.045 O
./instances/Rome/grafo11095.93.lgr N93 E126 D64.621 P60 M1.20242e+06 F
./instances/Rome/grafo5948.59.lgr N59 E80 D39 P39.79 R4 M3604.39 O
./instances/Rome/grafo10490.99.lgr N99 E134 D70.7797 P68 M1.20214e+06 F
./instances/Rome/grafo316.11.lgr N11 E13 R0 M0.053 O
./instances/Rome/grafo10288.95.lgr N95 E140 D79.3951 P71 M1.20235e+06 F
./instances/Rome/grafo9061.69.lgr N69 E89 D41 P41.79 R4 M3046.13 O
./instances/Rome/grafo6972.40.lgr N40 E51 R0 M0.134 O
./instances/Rome/grafo6881.40.lgr N40 E55 D29.6667 P29.79 R2 M15.312 O
./instances/Rome/grafo6803.61.lgr N61 E87 D49 P49.79 R6 M187371 O
./instances/Rome/grafo7804.77.lgr N77 E95 D35 P35.79 R4 M6389.41 O
./instances/Rome/grafo2645.13.lgr N13 E18 R0 M0.079 O
./instances/Rome/grafo2574.15.lgr N15 E18 R0 M0.067 O
./instances/Rome/grafo11234.35.lgr N35 E35 R0 M0.098 O
./instances/Rome/grafo6755.48.lgr N48 E58 R0 M0.148 O
./instances/Rome/grafo6844.41.lgr N41 E53 D24 P24.79 R1 M4.722 O
./instances/Rome/grafo4130.57.lgr N57 E79 D48.0889 P48.79 R3 M865.028 O
./instances/Rome/grafo7443.42.lgr N42 E57 D24.7143 P24.79 R2 M9.294 O
./instances/Rome/grafo5275.37.lgr N37 E43 D9 P9.79 R1 M3.07 O
./instances/Rome/grafo10825.98.lgr N98 E138 D77.1392 P72 M1.20235e+06 F
./instances/Rome/grafo7928.82.lgr N82 E110 D53.6956 P53 M1.20209e+06 F
./instances/Rome/grafo10669.93.lgr N93 E130 D67.3658 P65 M1.20244e+06 F
./instances/Rome/grafo10339.95.lgr N95 E138 D88.0305 P79 M1.20212e+06 F
./instances/Rome/grafo10976.92.lgr N92 E137 D89.5985 P83 M1.20186e+06 F
./instances/Rome/grafo1546.22.lgr N22 E22 R0 M0.05 O
./instances/Rome/grafo2763.20.lgr N20 E21 R0 M0.043 O
./instances/Rome/grafo11162.100.lgr N100 E136 D73.0127 P70 M1.20192e+06 F
./instances/Rome/grafo9766.77.lgr N77 E106 D56.3261 P54 M1.2022e+06 F
./instances/Rome/grafo11290.93.lgr N93 E125 D55 P55.79 R7 M348430 O
./instances/Rome/grafo4260.77.lgr N77 E100 D42 P42.79 R4 M3818.04 O
./instances/Rome/grafo188.23.lgr N23 E24 R0 M0.067 O
./instances/Rome/grafo2655.18.lgr N18 E26 R0 M0.075 O
./instances/Rome/grafo9778.82.lgr N82 E108 D46 P46.79 R7 M371046 O
./instances/Rome/grafo2576.18.lgr N18 E25 R0 M0.092 O
./instances/Rome/grafo1283.28.lgr N28 E35 R0 M0.103 O
./instances/Rome/grafo5706.62.lgr N62 E87 D46 P46.79 R5 M23875.2 O
./instances/Rome/grafo5226.36.lgr N36 E46 D23 P23.79 R1 M4.558 O
./instances/Rome/grafo7181.52.lgr N52 E81 D51 P51.79 R7 M442636 O
./instances/Rome/grafo8893.96.lgr N96 E144 D84.1767 P77 M1.20201e+06 F
./instances/Rome/grafo7161.37.lgr N37 E42 D13 P13.79 R1 M2.9 O
./instances/Rome/grafo8187.70.lgr N70 E89 D43 P43.79 R3 M1460.13 O
./instances/Rome/grafo6777.65.lgr N65 E81 D32 P32 R3 M1037.43 O
./instances/Rome/grafo9810.79.lgr N79 E101 D40 P40.79 R7 M1.1969e+06 O
./instances/Rome/grafo9532.80.lgr N80 E94 D28 P28.79 R4 M2525.36 O
./instances/Rome/grafo4353.77.lgr N77 E100 D43 P43.79 R5 M21520 O
./instances/Rome/grafo1388.29.lgr N29 E38 R0 M0.093 O
./instances/Rome/grafo4617.76.lgr N76 E108 D54.4858 P53 M1.20238e+06 F
./instances/Rome/grafo854.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo8453.83.lgr N83 E101 D32.1538 P32.79 R3 M409.075 O
./instances/Rome/grafo10330.96.lgr N96 E124 D49.2822 P48 M1.20216e+06 F
./instances/Rome/grafo9739.70.lgr N70 E85 D29.55 P29.79 R2 M16.678 O
./instances/Rome/grafo7294.57.lgr N57 E73 D25 P25.79 R1 M3.695 O
./instances/Rome/grafo9884.33.lgr N33 E42 R0 M0.116 O
./instances/Rome/grafo5670.37.lgr N37 E40 R0 M0.111 O
./instances/Rome/grafo1393.52.lgr N52 E62 R0 M0.151 O
./instances/Rome/grafo10036.31.lgr N31 E36 R0 M0.105 O
./instances/Rome/grafo10091.96.lgr N96 E130 D60.9062 P60 M1.20207e+06 F
./instances/Rome/grafo584.25.lgr N25 E29 R0 M0.101 O
./instances/Rome/grafo9469.85.lgr N85 E109 D43 P43.79 R4 M5700.3 O
./instances/Rome/grafo11668.36.lgr N36 E44 D17 P17.79 R1 M3.334 O
./instances/Rome/grafo6761.78.lgr N78 E105 D48.008 P48.79 R6 M75402.6 O
./instances/Rome/grafo6391.43.lgr N43 E62 D39 P39.79 R4 M7707.23 O
./instances/Rome/grafo1409.49.lgr N49 E61 R0 M0.114 O
./instances/Rome/grafo5846.44.lgr N44 E62 D35.0769 P35.79 R2 M27.954 O
./instances/Rome/grafo2984.37.lgr N37 E52 D30.2308 P30.79 R2 M12.061 O
./instances/Rome/grafo5959.74.lgr N74 E91 D32.4 P32.79 R3 M78.531 O
./instances/Rome/grafo4420.64.lgr N64 E81 D39.2222 P39.79 R2 M47.012 O
./instances/Rome/grafo5291.37.lgr N37 E43 R0 M0.128 O
./instances/Rome/grafo1177.16.lgr N16 E15 R0 M0.051 O
./instances/Rome/grafo9216.65.lgr N65 E81 D30 P30 R2 M94.881 O
./instances/Rome/grafo8173.74.lgr N74 E110 D65.166 P61 M1.20215e+06 F
./instances/Rome/grafo4058.37.lgr N37 E42 R0 M0.135 O
./instances/Rome/grafo11033.94.lgr N94 E121 D46.0023 P46.79 R7 M613335 O
./instances/Rome/grafo570.16.lgr N16 E21 R0 M0.082 O
./instances/Rome/grafo928.13.lgr N13 E15 R0 M0.076 O
./instances/Rome/grafo4578.63.lgr N63 E80 D34 P34.79 R4 M2092.79 O
./instances/Rome/grafo8981.93.lgr N93 E121 D60 P60.79 R6 M212076 O
./instances/Rome/grafo4014.43.lgr N43 E60 D28 P28.79 R3 M382.318 O
./instances/Rome/grafo5655.35.lgr N35 E43 D20 P20.79 R1 M3.513 O
./instances/Rome/grafo10749.32.lgr N32 E39 D14 P14.79 R1 M3.145 O
./instances/Rome/grafo10481.95.lgr N95 E120 D49 P49.79 R6 M210806 O
./instances/Rome/grafo7455.41.lgr N41 E63 D37 P37.79 R5 M13568.8 O
./instances/Rome/grafo5564.68.lgr N68 E94 D51.6939 P51 M1.20239e+06 F
./instances/Rome/grafo3538.40.lgr N40 E46 R0 M0.126 O
./instances/Rome/grafo4085.35.lgr N35 E51 D32 P32.79 R4 M1400.31 O
./instances/Rome/grafo1940.18.lgr N18 E24 R0 M0.081 O
./instances/Rome/grafo3941.40.lgr N40 E48 R0 M0.124 O
./instances/Rome/grafo7408.38.lgr N38 E49 D17 P17.79 R1 M2.922 O
./instances/Rome/grafo8680.73.lgr N73 E95 D36 P36.79 R5 M15888.9 O
./instances/Rome/grafo2916.16.lgr N16 E25 R0 M0.085 O
./instances/Rome/grafo8069.73.lgr N73 E94 D43 P43.79 R4 M6828.09 O
./instances/Rome/grafo3534.41.lgr N41 E49 R0 M0.14 O
./instances/Rome/grafo7345.38.lgr N38 E49 R0 M0.129 O
./instances/Rome/grafo6931.38.lgr N38 E51 D21 P21.79 R1 M3.539 O
./instances/Rome/grafo6160.49.lgr N49 E58 D22 P22.79 R1 M4.252 O
./instances/Rome/grafo9549.78.lgr N78 E97 D38.25 P38.79 R3 M718.699 O
./instances/Rome/grafo4909.61.lgr N61 E77 D25 P25.79 R3 M327.648 O
./instances/Rome/grafo2241.16.lgr N16 E20 R0 M0.086 O
./instances/Rome/grafo1476.71.lgr N71 E95 D40.0047 P40.79 R6 M85221 O
./instances/Rome/grafo7295.43.lgr N43 E67 D41.3163 P40 M1.20272e+06 F
./instances/Rome/grafo256.12.lgr N12 E11 R0 M0.05 O
./instances/Rome/grafo7726.46.lgr N46 E64 D33.3571 P33.79 R4 M1497.33 O
./instances/Rome/grafo11501.35.lgr N35 E40 R0 M0.142 O
./instances/Rome/grafo11000.99.lgr N99 E145 D76.425 P71 M1.20211e+06 F
./instances/Rome/grafo5820.35.lgr N35 E38 R0 M0.107 O
./instances/Rome/grafo337.15.lgr N15 E23 D13 P13.79 R1 M2.734 O
./instances/Rome/grafo7516.69.lgr N69 E88 D31 P31.79 R4 M1533.94 O
./instances/Rome/grafo3263.40.lgr N40 E50 R0 M0.141 O
./instances/Rome/grafo8294.63.lgr N63 E96 D66.9012 P63 M1.20198e+06 F
./instances/Rome/grafo3350.50.lgr N50 E65 D26 P26.79 R1 M4.535 O
./instances/Rome/grafo7510.70.lgr N70 E100 D53.0008 P53.79 R7 M434389 O
./instances/Rome/grafo2521.37.lgr N37 E39 R0 M0.139 O
./instances/Rome/grafo6199.42.lgr N42 E53 D23 P23.79 R1 M3.292 O
./instances/Rome/grafo8460.76.lgr N76 E102 D49.2871 P48 M1.2024e+06 F
./instances/Rome/grafo5465.40.lgr N40 E47 D16 P16.79 R1 M4.039 O
./instances/Rome/grafo1681.54.lgr N54 E74 D38 P38.79 R4 M2508.7 O
./instances/Rome/grafo6321.54.lgr N54 E71 D33.1667 P33.79 R3 M482.376 O
./instances/Rome/grafo10899.96.lgr N96 E121 D43 P43.79 R6 M123345 O
./instances/Rome/grafo790.17.lgr N17 E18 R0 M0.065 O
./instances/Rome/grafo1706.24.lgr N24 E30 R0 M0.089 O
./instances/Rome/grafo3789.56.lgr N56 E79 D45 P45.79 R6 M148906 O
./instances/Rome/grafo4949.56.lgr N56 E66 R0 M0.174 O
./instances/Rome/grafo6181.40.lgr N40 E57 D33 P33.79 R4 M4893.04 O
./instances/Rome/grafo5920.38.lgr N38 E54 D30.3333 P30.79 R2 M11.043 O
./instances/Rome/grafo6603.49.lgr N49 E84 D61.2895 P58 M1.20207e+06 F
./instances/Rome/grafo6429.41.lgr N41 E64 D43 P43.79 R6 M136213 O
./instances/Rome/grafo10412.94.lgr N94 E126 D66.8754 P63 M1.20187e+06 F
./instances/Rome/grafo3888.38.lgr N38 E53 D30.0256 P30.79 R2 M72.159 O
./instances/Rome/grafo3934.44.lgr N44 E57 D26.5 P27.79 R2 M166.753 O
./instances/Rome/grafo8229.70.lgr N70 E98 D54.0851 P54.79 R5 M19200.6 O
./instances/Rome/grafo5791.44.lgr N44 E62 D29 P29.79 R5 M4306.45 O
./instances/Rome/grafo5231.40.lgr N40 E56 D30.25 P30.79 R3 M256.214 O
./instances/Rome/grafo10921.97.lgr N97 E130 D64.8225 P62 M1.20193e+06 F
./instances/Rome/grafo6353.39.lgr N100 E50 R0 M0.237 O
./instances/Rome/grafo6214.39.lgr N39 E51 D19 P19.79 R1 M3.457 O
./instances/Rome/grafo9824.85.lgr N85 E116 D57 P57.79 R7 M856847 O
./instances/Rome/grafo10869.96.lgr N96 E135 D75.633 P70 M1.20226e+06 F
./instances/Rome/grafo8440.84.lgr N84 E118 D62.4779 P60 M1.20228e+06 F
./instances/Rome/grafo9634.92.lgr N92 E124 D58 P58.79 R6 M120313 O
./instances/Rome/grafo8789.95.lgr N95 E123 D54.5608 P53 M1.20303e+06 F
./instances/Rome/grafo8185.61.lgr N61 E84 D44 P44.79 R5 M56474.8 O
./instances/Rome/grafo1032.10.lgr N10 E9 R0 M0.051 O
./instances/Rome/grafo9308.63.lgr N63 E93 D52.7802 P50 M1.20207e+06 F
./instances/Rome/grafo11577.39.lgr N39 E49 D20.5714 P20.79 R2 M8.89 O
./instances/Rome/grafo11602.95.lgr N95 E131 D66.1291 P65 M1.20178e+06 F
./instances/Rome/grafo382.15.lgr N15 E17 R0 M0.052 O
./instances/Rome/grafo7102.49.lgr N49 E65 D32 P32.79 R1 M5.563 O
./instances/Rome/grafo2169.15.lgr N15 E21 D11 P11.79 R1 M2.953 O
./instances/Rome/grafo8840.90.lgr N90 E117 D55.2604 P53 M1.20248e+06 F
./instances/Rome/grafo6637.59.lgr N59 E73 D32 P32.79 R3 M869.27 O
./instances/Rome/grafo10090.97.lgr N97 E118 D39 P39.79 R3 M111.265 O
./instances/Rome/grafo4958.66.lgr N66 E81 D29 P29.79 R3 M1088.2 O
./instances/Rome/grafo11066.96.lgr N96 E127 D61.4713 P61 M1.20187e+06 F
./instances/Rome/grafo9731.81.lgr N81 E109 D53 P53.79 R4 M5461.97 O
./instances/Rome/grafo9464.85.lgr N85 E126 D69.9301 P66 M1.20233e+06 F
./instances/Rome/grafo1518.67.lgr N67 E85 D36 P36.79 R4 M8587.75 O
./instances/Rome/grafo4380.49.lgr N49 E64 D33 P33.79 R1 M5.898 O
./instances/Rome/grafo11071.94.lgr N94 E124 D54.712 P54 M1.20202e+06 F
./instances/Rome/grafo1834.19.lgr N19 E23 R0 M0.093 O
./instances/Rome/grafo5752.35.lgr N35 E45 D18 P18.79 R1 M3.018 O
./instances/Rome/grafo8758.100.lgr N100 E126 D53.4294 P52 M1.20218e+06 F
./instances/Rome/grafo1463.24.lgr N24 E25 R0 M0.096 O
./instances/Rome/grafo10167.96.lgr N96 E133 D72.0857 P70 M1.20189e+06 F
./instances/Rome/grafo10762.99.lgr N99 E133 D66.6161 P64 M1.20219e+06 F
./instances/Rome/grafo9705.73.lgr N73 E94 D43 P43.79 R4 M4968.86 O
./instances/Rome/grafo3750.53.lgr N53 E66 D29.6 P29.79 R2 M15.786 O
./instances/Rome/grafo7299.41.lgr N41 E58 D33.25 P33.79 R3 M97.263 O
./instances/Rome/grafo4434.57.lgr N57 E80 D42 P42.79 R6 M111207 O
./instances/Rome/grafo2059.42.lgr N42 E52 R0 M0.143 O
./instances/Rome/grafo4382.58.lgr N58 E72 R0 M0.163 O
./instances/Rome/grafo10570.95.lgr N95 E120 D51 P51.79 R3 M987.358 O
./instances/Rome/grafo9752.78.lgr N78 E97 D41 P41.79 R4 M3389.29 O
./instances/Rome/grafo5146.41.lgr N41 E50 D18 P18.79 R1 M2.984 O
./instances/Rome/grafo7940.83.lgr N83 E117 D65.8875 P62 M1.20202e+06 F
./instances/Rome/grafo8392.72.lgr N72 E87 R0 M0.213 O
./instances/Rome/grafo3880.32.lgr N32 E41 R0 M0.106 O
./instances/Rome/grafo6323.41.lgr N41 E51 D21 P21.79 R1 M4.722 O
./instances/Rome/grafo7008.37.lgr N37 E50 D23.3333 P23.79 R2 M22.313 O
./instances/Rome/grafo4895.53.lgr N53 E75 D42 P42.79 R6 M127992 O
./instances/Rome/grafo8416.64.lgr N64 E79 D33.0086 P33.79 R3 M920.416 O
./instances/Rome/grafo9575.65.lgr N65 E82 D34.5 P34.79 R2 M18.13 O
./instances/Rome/grafo8925.89.lgr N89 E121 D60.7171 P58 M1.20213e+06 F
./instances/Rome/grafo10641.99.lgr N99 E131 D55 P55.79 R7 M778892 O
./instances/Rome/grafo11122.37.lgr N37 E44 R0 M0.129 O
./instances/Rome/grafo7407.54.lgr N54 E66 D26.5 P26.79 R2 M15.411 O
./instances/Rome/grafo922.14.lgr N14 E19 R0 M0.08 O
./instances/Rome/grafo438.22.lgr N22 E29 R0 M0.08 O
./instances/Rome/grafo8872.88.lgr N88 E117 D61.2702 P58 M1.20194e+06 F
./instances/Rome/grafo11133.93.lgr N93 E127 D62.7909 P61 M1.20187e+06 F
./instances/Rome/grafo5413.77.lgr N77 E101 D51.6868 P50 M1.20396e+06 F
./instances/Rome/grafo7546.42.lgr N42 E49 D16 P16.79 R1 M3.193 O
./instances/Rome/grafo3246.55.lgr N55 E76 D40 P40.79 R5 M29780.2 O
./instances/Rome/grafo4457.74.lgr N74 E88 D22.7 P22.79 R2 M14.016 O
./instances/Rome/grafo6797.39.lgr N39 E57 D32.037 P32.79 R4 M2314.3 O
./instances/Rome/grafo10093.98.lgr N98 E140 D79.5652 P72 M1.20223e+06 F
./instances/Rome/grafo2129.11.lgr N11 E17 R0 M0.076 O
./instances/Rome/grafo10486.97.lgr N97 E125 D49 P49.79 R6 M124971 O
./instances/Rome/grafo8199.61.lgr N61 E85 D48 P48.79 R5 M33123.2 O
./instances/Rome/grafo4595.77.lgr N77 E95 D38 P38.79 R3 M1300.01 O
./instances/Rome/grafo683.22.lgr N22 E27 R0 M0.094 O
./instances/Rome/grafo8359.72.lgr N72 E87 D29 P29.79 R4 M3532.83 O
./instances/Rome/grafo10659.38.lgr N38 E57 D29.5 P30.79 R2 M49.743 O
./instances/Rome/grafo2422.20.lgr N20 E27 R0 M0.089 O
./instances/Rome/grafo11124.37.lgr N37 E43 R0 M0.126 O
./instances/Rome/grafo8393.72.lgr N72 E93 D43 P43.79 R4 M7383.44 O
./instances/Rome/grafo10686.96.lgr N96 E123 D51.0357 P51.79 R5 M25389.9 O
./instances/Rome/grafo245.21.lgr N21 E22 R0 M0.094 O
./instances/Rome/grafo2024.28.lgr N28 E31 R0 M0.096 O
./instances/Rome/grafo11271.99.lgr N99 E141 D76.824 P72 M1.20207e+06 F
./instances/Rome/grafo4006.54.lgr N54 E64 D13 P13.79 R1 M2.637 O
./instances/Rome/grafo3508.42.lgr N42 E59 D36 P36.79 R3 M357.624 O
./instances/Rome/grafo5083.59.lgr N59 E71 D27 P27.79 R1 M4.403 O
./instances/Rome/grafo6828.47.lgr N47 E81 D57.3642 P53 M1.20245e+06 F
./instances/Rome/grafo6259.44.lgr N44 E67 D39 P39.79 R5 M15944.1 O
./instances/Rome/grafo1866.11.lgr N11 E17 R0 M0.082 O
./instances/Rome/grafo9700.68.lgr N68 E93 D52 P52.79 R5 M60098.1 O
./instances/Rome/grafo3028.24.lgr N24 E34 D19 P19.79 R1 M3.787 O
./instances/Rome/grafo1216.27.lgr N27 E28 R0 M0.101 O
./instances/Rome/grafo9146.79.lgr N79 E106 D50 P50.79 R6 M129007 O
./instances/Rome/grafo9261.82.lgr N82 E120 D68.4553 P64 M1.20214e+06 F
./instances/Rome/grafo8924.89.lgr N89 E125 D63.3465 P59 M1.20242e+06 F
./instances/Rome/grafo4833.83.lgr N83 E120 D73.3282 P68 M1.20215e+06 F
./instances/Rome/grafo11550.35.lgr N35 E44 R0 M0.129 O
./instances/Rome/grafo10232.37.lgr N37 E49 D26.1429 P26.79 R3 M481.281 O
./instances/Rome/grafo5539.36.lgr N36 E45 R0 M0.125 O
./instances/Rome/grafo4173.61.lgr N61 E96 D47.9449 P46 M1.20229e+06 F
./instances/Rome/grafo3431.58.lgr N58 E83 D46 P46.79 R5 M17659 O
./instances/Rome/grafo3912.54.lgr N54 E68 D27 P27.79 R3 M315.527 O
./instances/Rome/grafo1250.29.lgr N29 E36 R0 M0.09 O
./instances/Rome/grafo8828.89.lgr N89 E114 D53.7862 P53 M1.20219e+06 F
./instances/Rome/grafo8278.70.lgr N70 E113 D75.969 P72 M1.20211e+06 F
./instances/Rome/grafo2330.24.lgr N24 E27 R0 M0.091 O
./instances/Rome/grafo2791.15.lgr N15 E15 R0 M0.048 O
./instances/Rome/grafo7824.85.lgr N85 E126 D70.6817 P65 M1.20226e+06 F
./instances/Rome/grafo1465.55.lgr N55 E65 R0 M0.127 O
./instances/Rome/grafo6784.55.lgr N55 E72 D34 P34.79 R3 M117.901 O
./instances/Rome/grafo2049.33.lgr N33 E38 D10 P10.79 R1 M2.06 O
./instances/Rome/grafo10439.96.lgr N96 E130 D61.1712 P59 M1.20201e+06 F
./instances/Rome/grafo8125.78.lgr N78 E98 D39 P39.79 R4 M6822 O
./instances/Rome/grafo3798.41.lgr N41 E50 D21 P21.79 R1 M3.561 O
./instances/Rome/grafo8476.95.lgr N95 E135 D74.8688 P70 M1.20195e+06 F
./instances/Rome/grafo1383.51.lgr N51 E74 D44.0066 P44.79 R4 M2767.45 O
./instances/Rome/grafo9096.80.lgr N80 E108 D52 P52.79 R7 M624252 O
./instances/Rome/grafo5262.37.lgr N37 E44 D17 P17.79 R1 M3.413 O
./instances/Rome/grafo4621.56.lgr N56 E67 D24.5714 P24.79 R2 M10.043 O
./instances/Rome/grafo1036.20.lgr N20 E24 R0 M0.091 O
./instances/Rome/grafo2648.27.lgr N27 E29 R0 M0.095 O
./instances/Rome/grafo10797.94.lgr N94 E125 D55 P55.79 R5 M33393.9 O
./instances/Rome/grafo1762.21.lgr N21 E25 R0 M0.089 O
./instances/Rome/grafo4277.59.lgr N59 E79 D36 P36.79 R5 M11879.9 O
./instances/Rome/grafo10366.99.lgr N99 E134 D71.747 P69 M1.20182e+06 F
./instances/Rome/grafo7511.55.lgr N55 E76 D43.0085 P43.79 R4 M4155.24 O
./instances/Rome/grafo11173.41.lgr N41 E49 D17.6667 P17.79 R2 M7.941 O
./instances/Rome/grafo2223.38.lgr N38 E44 D12 P12.79 R1 M3.343 O
./instances/Rome/grafo3655.39.lgr N39 E52 D28.5556 P28.79 R2 M14.941 O
./instances/Rome/grafo3624.44.lgr N44 E54 R0 M0.161 O
./instances/Rome/grafo9047.80.lgr N80 E105 D45.0123 P45.79 R5 M13747.9 O
./instances/Rome/grafo1839.13.lgr N13 E15 R0 M0.047 O
./instances/Rome/grafo2069.32.lgr N32 E37 R0 M0.106 O
./instances/Rome/grafo2971.11.lgr N11 E11 R0 M0.041 O
./instances/Rome/grafo4675.55.lgr N55 E83 D48.1923 P49.79 R6 M120674 O
./instances/Rome/grafo553.16.lgr N16 E15 R0 M0.061 O
./instances/Rome/grafo8853.89.lgr N89 E118 D56.0569 P54 M1.20211e+06 F
./instances/Rome/grafo4387.57.lgr N57 E77 D36.2 P36.79 R3 M712.026 O
./instances/Rome/grafo208.38.lgr N38 E46 D15 P15.79 R1 M4.229 O
./instances/Rome/grafo4566.62.lgr N62 E85 D40 P40.79 R7 M953742 O
./instances/Rome/grafo11248.99.lgr N99 E132 D63.0788 P61 M1.20208e+06 F
./instances/Rome/grafo4715.62.lgr N62 E76 D30 P30.79 R2 M46.325 O
./instances/Rome/grafo834.11.lgr N11 E12 R0 M0.066 O
./instances/Rome/grafo6066.36.lgr N36 E39 R0 M0.115 O
./instances/Rome/grafo8551.85.lgr N85 E129 D83.6655 P77 M1.20242e+06 F
./instances/Rome/grafo4702.63.lgr N63 E89 D48.0315 P46 M1.20226e+06 F
./instances/Rome/grafo11143.98.lgr N98 E135 D71.4315 P67 M1.20224e+06 F
./instances/Rome/grafo8136.61.lgr N61 E87 D49 P49.79 R7 M455271 O
./instances/Rome/grafo7956.80.lgr N80 E110 D58.231 P57 M1.20205e+06 F
./instances/Rome/grafo5058.62.lgr N62 E92 D51.6401 P50 M1.2024e+06 F
./instances/Rome/grafo4947.53.lgr N53 E66 D28 P28.79 R3 M343.46 O
./instances/Rome/grafo4040.30.lgr N30 E36 R0 M0.122 O
./instances/Rome/grafo2600.38.lgr N38 E46 R0 M0.128 O
./instances/Rome/grafo9015.63.lgr N63 E84 D40.0545 P40.79 R4 M3834.95 O
./instances/Rome/grafo9974.39.lgr N39 E55 D34.25 P34.79 R2 M37.893 O
./instances/Rome/grafo1146.18.lgr N18 E29 R0 M0.1 O
./instances/Rome/grafo2461.18.lgr N18 E24 R0 M0.089 O
./instances/Rome/grafo6659.36.lgr N36 E54 D32 P32.79 R5 M15859.8 O
./instances/Rome/grafo5473.46.lgr N46 E64 D28 P28.79 R3 M210.826 O
./instances/Rome/grafo1926.26.lgr N26 E34 R0 M0.103 O
./instances/Rome/grafo6584.61.lgr N61 E84 D45 P45.79 R5 M20763.7 O
./instances/Rome/grafo145.31.lgr N31 E37 D12 P12.79 R1 M2.306 O
./instances/Rome/grafo3407.34.lgr N34 E43 R0 M0.123 O
./instances/Rome/grafo1621.51.lgr N51 E61 D18 P18.79 R1 M3.754 O
./instances/Rome/grafo5773.41.lgr N41 E50 R0 M0.141 O
./instances/Rome/grafo11243.37.lgr N37 E50 D24 P24.79 R1 M4.016 O
./instances/Rome/grafo429.20.lgr N20 E28 R0 M0.095 O
./instances/Rome/grafo4524.82.lgr N82 E118 D66.5195 P63 M1.20213e+06 F
./instances/Rome/grafo2268.20.lgr N20 E24 R0 M0.091 O
./instances/Rome/grafo6925.44.lgr N44 E62 D34.1098 P34.79 R3 M252.929 O
./instances/Rome/grafo8850.90.lgr N90 E119 D57.0006 P57.79 R6 M174619 O
./instances/Rome/grafo4349.65.lgr N65 E85 D41 P41.79 R4 M2917.42 O
./instances/Rome/grafo7661.42.lgr N42 E60 D34 P34.79 R4 M2749.62 O
./instances/Rome/grafo6542.79.lgr N79 E99 D39.0286 P39.79 R4 M4254.32 O
./instances/Rome/grafo7021.71.lgr N71 E89 D40.0107 P40.79 R3 M2066.86 O
./instances/Rome/grafo6635.56.lgr N56 E74 D32.625 P32.79 R2 M15.637 O
./instances/Rome/grafo7719.42.lgr N42 E60 D34.8 P33 M1.20504e+06 F
./instances/Rome/grafo6543.37.lgr N37 E53 D27.0481 P27.79 R3 M129.175 O
./instances/Rome/grafo3316.34.lgr N34 E39 R0 M0.137 O
./instances/Rome/grafo3618.38.lgr N38 E55 D30.3636 P30.79 R3 M134.782 O
./instances/Rome/grafo837.10.lgr N10 E10 R0 M0.048 O
./instances/Rome/grafo11426.33.lgr N33 E38 R0 M0.105 O
./instances/Rome/grafo10135.35.lgr N35 E43 R0 M0.116 O
./instances/Rome/grafo1348.26.lgr N26 E27 R0 M0.069 O
./instances/Rome/grafo11565.39.lgr N39 E45 R0 M0.13 O
./instances/Rome/grafo10268.97.lgr N97 E134 D74.3835 P69 M1.20192e+06 F
./instances/Rome/grafo7476.38.lgr N38 E55 D32.2 P32.79 R2 M31.032 O
./instances/Rome/grafo1936.18.lgr N18 E27 D20 P20.79 R1 M3.359 O
./instances/Rome/grafo2629.30.lgr N30 E37 R0 M0.124 O
./instances/Rome/grafo1972.10.lgr N10 E15 R0 M0.066 O
./instances/Rome/grafo10367.96.lgr N96 E129 D65.6532 P63 M1.2021e+06 F
./instances/Rome/grafo11323.37.lgr N37 E47 D19.3939 P19.79 R2 M15.813 O
./instances/Rome/grafo731.14.lgr N14 E15 R0 M0.07 O
./instances/Rome/grafo10532.99.lgr N99 E135 D71.5593 P69 M1.2019e+06 F
./instances/Rome/grafo5210.74.lgr N74 E93 D32.3333 P32.79 R3 M212.759 O
./instances/Rome/grafo6110.62.lgr N62 E80 D37 P37.79 R4 M2112.16 O
./instances/Rome/grafo10208.98.lgr N98 E131 D56 P56.79 R7 M422527 O
./instances/Rome/grafo7988.61.lgr N61 E87 D48 P48.79 R6 M91959.1 O
./instances/Rome/grafo3024.10.lgr N10 E10 R0 M0.044 O
./instances/Rome/grafo3422.59.lgr N59 E96 D63.3627 P61 M1.20387e+06 F
./instances/Rome/grafo5408.37.lgr N37 E57 D37 P37.79 R4 M2024.8 O
./instances/Rome/grafo3845.54.lgr N54 E75 D38 P38.79 R3 M489.957 O
./instances/Rome/grafo1857.10.lgr N10 E12 R0 M0.071 O
./instances/Rome/grafo852.19.lgr N19 E22 R0 M0.084 O
./instances/Rome/grafo11652.39.lgr N39 E51 D23.5 P23.79 R2 M16.775 O
./instances/Rome/grafo11096.97.lgr N97 E138 D66.4107 P62 M1.20222e+06 F
./instances/Rome/grafo8950.67.lgr N67 E76 R0 M0.205 O
./instances/Rome/grafo11117.95.lgr N95 E130 D68.9053 P64 M1.20622e+06 F
./instances/Rome/grafo946.22.lgr N22 E25 R0 M0.097 O
./instances/Rome/grafo4900.59.lgr N59 E83 D41 P41.79 R6 M116530 O
./instances/Rome/grafo2599.13.lgr N13 E17 R0 M0.081 O
./instances/Rome/grafo11449.36.lgr N36 E43 R0 M0.126 O
./instances/Rome/grafo1670.16.lgr N16 E20 R0 M0.076 O
./instances/Rome/grafo5707.47.lgr N47 E57 D20 P20.79 R1 M3.58 O
./instances/Rome/grafo9984.96.lgr N96 E140 D78.6112 P74 M1.20206e+06 F
./instances/Rome/grafo9485.73.lgr N73 E98 D43.9999 P44.79 R6 M156455 O
./instances/Rome/grafo10466.94.lgr N94 E121 D52 P52.79 R7 M469311 O
./instances/Rome/grafo1386.29.lgr N29 E40 D18 P18.79 R1 M3.166 O
./instances/Rome/grafo1027.11.lgr N11 E13 R0 M0.066 O
./instances/Rome/grafo6203.42.lgr N42 E59 D37.3333 P37.79 R2 M21.453 O
./instances/Rome/grafo1661.19.lgr N19 E21 R0 M0.08 O
./instances/Rome/grafo6224.44.lgr N44 E61 D28 P28.79 R4 M1654.09 O
./instances/Rome/grafo6464.42.lgr N42 E57 R0 M0.157 O
./instances/Rome/grafo11174.91.lgr N91 E117 D47 P47.79 R6 M123842 O
./instances/Rome/grafo151.33.lgr N33 E38 R0 M0.093 O
./instances/Rome/grafo173.26.lgr N26 E31 R0 M0.074 O
./instances/Rome/grafo11225.94.lgr N94 E122 D59.7543 P58 M1.20278e+06 F
./instances/Rome/grafo6580.51.lgr N51 E67 D35.1926 P35.79 R3 M691.893 O
./instances/Rome/grafo129.48.lgr N48 E58 D22 P22.79 R1 M3.732 O
./instances/Rome/grafo5642.46.lgr N46 E68 D42 P42.79 R4 M3242.64 O
./instances/Rome/grafo1686.16.lgr N16 E18 R0 M0.084 O
./instances/Rome/grafo7265.44.lgr N44 E57 D22 P22.79 R1 M3.895 O
./instances/Rome/grafo7578.49.lgr N49 E57 D16 P16.79 R1 M4.757 O
./instances/Rome/grafo6372.43.lgr N43 E59 D27 P27.79 R4 M1346.45 O
./instances/Rome/grafo9232.69.lgr N69 E94 D42 P42.79 R7 M443436 O
./instances/Rome/grafo6917.37.lgr N37 E42 D12 P12.79 R1 M3.019 O
./instances/Rome/grafo11325.35.lgr N35 E36 R0 M0.117 O
./instances/Rome/grafo4444.52.lgr N52 E73 D36 P36.79 R4 M2053.13 O
./instances/Rome/grafo197.15.lgr N15 E15 R0 M0.053 O
./instances/Rome/grafo9525.78.lgr N78 E102 D47.0228 P47.79 R5 M20870.8 O
./instances/Rome/grafo10220.97.lgr N97 E137 D71.465 P69 M1.20186e+06 F
./instances/Rome/grafo9524.84.lgr N84 E116 D58.1388 P56 M1.20207e+06 F
./instances/Rome/grafo1105.19.lgr N19 E24 D11 P11.79 R1 M2.472 O
./instances/Rome/grafo9759.81.lgr N81 E113 D63.9411 P61 M1.20266e+06 F
./instances/Rome/grafo9254.81.lgr N81 E105 D49 P49.79 R6 M553747 O
./instances/Rome/grafo10348.99.lgr N99 E131 D67.0964 P64 M1.20181e+06 F
./instances/Rome/grafo11246.93.lgr N93 E116 D46 P46.79 R5 M25544.1 O
./instances/Rome/grafo8110.80.lgr N80 E105 D52 P52.79 R5 M77097.9 O
./instances/Rome/grafo474.10.lgr N10 E10 R0 M0.049 O
./instances/Rome/grafo8237.70.lgr N70 E98 D56 P56.79 R7 M844570 O
./instances/Rome/grafo278.12.lgr N12 E16 R0 M0.081 O
./instances/Rome/grafo4156.75.lgr N75 E102 D54 P54.79 R5 M21085 O
./instances/Rome/grafo3348.43.lgr N43 E58 D27 P27.79 R3 M177.325 O
./instances/Rome/grafo7852.62.lgr N62 E82 D38.1218 P38.79 R6 M59486 O
./instances/Rome/grafo3705.44.lgr N44 E57 D19 P19.79 R1 M3.512 O
./instances/Rome/grafo6018.42.lgr N42 E58 D28.6667 P28.79 R2 M9.495 O
./instances/Rome/grafo3120.62.lgr N62 E80 D37.3333 P37.79 R3 M320.194 O
./instances/Rome/grafo2327.15.lgr N15 E19 R0 M0.082 O
./instances/Rome/grafo4123.77.lgr N77 E108 D62 P62.79 R7 M1.01552e+06 O
./instances/Rome/grafo6641.40.lgr N40 E54 D26.0263 P26.79 R3 M490.429 O
./instances/Rome/grafo3619.33.lgr N33 E45 D26.5556 P26.79 R2 M13.149 O
./instances/Rome/grafo8727.79.lgr N79 E96 D34 P34.79 R3 M198.883 O
./instances/Rome/grafo4711.65.lgr N65 E85 D35.1592 P35.79 R4 M2195.13 O
./instances/Rome/grafo1775.31.lgr N31 E40 R0 M0.117 O
./instances/Rome/grafo5652.40.lgr N40 E53 D24 P24.79 R1 M3.555 O
./instances/Rome/grafo11078.100.lgr N100 E130 D58 P58.79 R7 M1.07744e+06 O
./instances/Rome/grafo7837.76.lgr N76 E102 D49 P49.79 R6 M201208 O
./instances/Rome/grafo2266.15.lgr N15 E16 R0 M0.048 O
./instances/Rome/grafo9320.66.lgr N66 E87 D42.0172 P42.79 R4 M4322.85 O
./instances/Rome/grafo6533.83.lgr N83 E115 D60.6896 P57 M1.20204e+06 F
./instances/Rome/grafo1842.27.lgr N27 E35 D17 P17.79 R1 M2.884 O
./instances/Rome/grafo10572.92.lgr N92 E133 D74.4993 P68 M1.2023e+06 F
./instances/Rome/grafo3097.11.lgr N11 E12 R0 M0.052 O
./instances/Rome/grafo7148.39.lgr N39 E50 D20.2 P20.79 R3 M157.214 O
./instances/Rome/grafo7713.46.lgr N46 E67 D34 P34.79 R5 M6329.74 O
./instances/Rome/grafo5109.83.lgr N83 E114 D59.8322 P57 M1.20199e+06 F
./instances/Rome/grafo4078.49.lgr N49 E69 D37 P37.79 R5 M16114.1 O
./instances/Rome/grafo4789.71.lgr N71 E94 D43 P43.79 R3 M1218.58 O
./instances/Rome/grafo777.14.lgr N14 E14 R0 M0.051 O
./instances/Rome/grafo7425.44.lgr N44 E53 D17.6667 P17.79 R2 M11.272 O
./instances/Rome/grafo3063.91.lgr N91 E103 D28.6667 P28.79 R2 M16.681 O
./instances/Rome/grafo10283.92.lgr N92 E131 D68.4721 P63 M1.20211e+06 F
./instances/Rome/grafo7789.62.lgr N62 E87 D45 P45.79 R6 M149771 O
./instances/Rome/grafo3041.36.lgr N36 E53 D27 P27.79 R4 M1153.04 O
./instances/Rome/grafo10915.97.lgr N97 E134 D70.2231 P65 M1.20221e+06 F
./instances/Rome/grafo8963.92.lgr N92 E139 D81.2516 P72 M1.20213e+06 F
./instances/Rome/grafo7241.45.lgr N45 E62 D37.5227 P37.79 R2 M34.856 O
./instances/Rome/grafo5970.36.lgr N36 E46 R0 M0.132 O
./instances/Rome/grafo8312.78.lgr N78 E106 D50 P50.79 R7 M836745 O
./instances/Rome/grafo11094.98.lgr N98 E132 D59.7446 P57 M1.20197e+06 F
./instances/Rome/grafo5972.40.lgr N40 E64 D43 P43.79 R6 M55325.4 O
./instances/Rome/grafo5870.80.lgr N80 E107 D43 P43.79 R6 M79555.6 O
./instances/Rome/grafo3761.45.lgr N45 E57 R0 M0.147 O
./instances/Rome/grafo10370.98.lgr N98 E127 D61.3037 P59 M1.2021e+06 F
./instances/Rome/grafo2063.29.lgr N29 E39 D21 P21.79 R1 M3.74 O
./instances/Rome/grafo11662.36.lgr N36 E48 D22 P22.79 R1 M3.293 O
./instances/Rome/grafo2537.16.lgr N16 E19 R0 M0.081 O
./instances/Rome/grafo8003.89.lgr N89 E115 D56.855 P56 M1.20212e+06 F
./instances/Rome/grafo3884.39.lgr N39 E56 D33 P33.79 R3 M263.57 O
./instances/Rome/grafo3250.43.lgr N43 E58 D24.5 P24.79 R2 M11.669 O
./instances/Rome/grafo2048.52.lgr N52 E65 D19 P19.79 R1 M4.062 O
./instances/Rome/grafo6843.43.lgr N43 E58 D30 P30.79 R3 M787.287 O
./instances/Rome/grafo7480.45.lgr N45 E69 D40 P40.79 R6 M48332.6 O
./instances/Rome/grafo4725.75.lgr N75 E106 D59.8746 P57 M1.20207e+06 F
./instances/Rome/grafo8291.77.lgr N77 E112 D63.6213 P61 M1.20219e+06 F
./instances/Rome/grafo8930.97.lgr N97 E127 D56.8535 P55 M1.20204e+06 F
./instances/Rome/grafo10274.99.lgr N99 E132 D61.6411 P59 M1.20215e+06 F
./instances/Rome/grafo8626.74.lgr N74 E99 D45.9999 P46.79 R5 M29763.8 O
./instances/Rome/grafo229.13.lgr N13 E12 R0 M0.054 O
./instances/Rome/grafo11631.33.lgr N33 E43 R0 M0.11 O
./instances/Rome/grafo8182.61.lgr N61 E90 D52.187 P50 M1.20238e+06 F
./instances/Rome/grafo10632.100.lgr N100 E147 D94.5177 P84 M1.20191e+06 F
./instances/Rome/grafo9841.70.lgr N70 E97 D48 P48.79 R7 M919492 O
./instances/Rome/grafo11559.31.lgr N31 E35 R0 M0.123 O
./instances/Rome/grafo9242.72.lgr N72 E96 D47 P47.79 R6 M190184 O
./instances/Rome/grafo736.13.lgr N13 E14 R0 M0.083 O
./instances/Rome/grafo10714.99.lgr N99 E137 D73.096 P67 M1.20233e+06 F
./instances/Rome/grafo3994.39.lgr N39 E52 D21 P21.79 R1 M3.866 O
./instances/Rome/grafo10586.100.lgr N100 E137 D70.458 P67 M1.20221e+06 F
./instances/Rome/grafo2646.16.lgr N16 E27 D21 P21.79 R1 M3.425 O
./instances/Rome/grafo8606.60.lgr N60 E83 D40 P40.79 R5 M13717.8 O
./instances/Rome/grafo1922.22.lgr N22 E29 D13 P13.79 R1 M2.772 O
./instances/Rome/grafo6928.43.lgr N43 E56 D30.4 P30.79 R2 M33.616 O
./instances/Rome/grafo6766.85.lgr N85 E111 D43 P43.79 R6 M116759 O
./instances/Rome/grafo2031.34.lgr N34 E42 D10 P10.79 R1 M2.357 O
./instances/Rome/grafo6905.37.lgr N37 E48 D22 P22.79 R1 M3.902 O
./instances/Rome/grafo3632.56.lgr N56 E88 D58.9172 P58 M1.20179e+06 F
./instances/Rome/grafo2924.17.lgr N17 E22 R0 M0.085 O
./instances/Rome/grafo7543.43.lgr N43 E54 D18 P18.79 R1 M2.954 O
./instances/Rome/grafo9038.73.lgr N73 E94 D40.0789 P40.79 R4 M3284.54 O
./instances/Rome/grafo3409.57.lgr N57 E85 D47 P47.79 R7 M449103 O
./instances/Rome/grafo1879.21.lgr N21 E30 D17 P17.79 R1 M3.555 O
./instances/Rome/grafo9353.75.lgr N75 E113 D68.9609 P66 M1.2022e+06 F
./instances/Rome/grafo3049.20.lgr N20 E24 R0 M0.094 O
./instances/Rome/grafo9458.71.lgr N71 E94 D38 P38.79 R5 M8500.12 O
./instances/Rome/grafo1838.21.lgr N21 E25 R0 M0.089 O
./instances/Rome/grafo11146.99.lgr N99 E127 D58.9808 P58 M1.20179e+06 F
./instances/Rome/grafo5532.81.lgr N81 E98 D33 P33.79 R3 M142.554 O
./instances/Rome/grafo7093.36.lgr N36 E49 D27 P27.79 R2 M108.576 O
./instances/Rome/grafo3528.45.lgr N45 E53 D21 P21.79 R1 M3.701 O
./instances/Rome/grafo2411.56.lgr N56 E78 D40 P40.79 R5 M22793.2 O
./instances/Rome/grafo6788.55.lgr N55 E60 R0 M0.123 O
./instances/Rome/grafo1805.26.lgr N26 E31 R0 M0.073 O
./instances/Rome/grafo3073.11.lgr N11 E11 R0 M0.033 O
./instances/Rome/grafo11571.38.lgr N38 E45 R0 M0.092 O
./instances/Rome/grafo6964.83.lgr N83 E103 D33 P33.79 R4 M4094.3 O
./instances/Rome/grafo10645.95.lgr N95 E124 D61.5801 P60 M1.20174e+06 F
./instances/Rome/grafo4563.64.lgr N64 E87 D40 P40.79 R5 M13527.8 O
./instances/Rome/grafo2953.11.lgr N11 E11 R0 M0.05 O
./instances/Rome/grafo9879.37.lgr N37 E47 D18 P18.79 R1 M3.469 O
./instances/Rome/grafo1527.65.lgr N65 E77 D26 P26.79 R1 M3.95 O
./instances/Rome/grafo3026.26.lgr N26 E32 R0 M0.105 O
./instances/Rome/grafo11043.94.lgr N94 E132 D75.4767 P69 M1.20223e+06 F
./instances/Rome/grafo11628.34.lgr N34 E40 R0 M0.119 O
./instances/Rome/grafo10297.98.lgr N98 E142 D81.5707 P73 M1.2022e+06 F
./instances/Rome/grafo7754.49.lgr N49 E68 D34 P34.79 R3 M92.843 O
./instances/Rome/grafo5534.41.lgr N41 E49 R0 M0.14 O
./instances/Rome/grafo1545.54.lgr N54 E71 D32 P32.79 R3 M903.432 O
./instances/Rome/grafo6691.47.lgr N47 E67 D38.0358 P38.79 R3 M1193.03 O
./instances/Rome/grafo4632.77.lgr N77 E109 D62 P62.79 R6 M234247 O
./instances/Rome/grafo3395.37.lgr N37 E51 D26.2632 P26.79 R2 M47.36 O
./instances/Rome/grafo4066.39.lgr N39 E53 D27 P27.79 R3 M542.983 O
./instances/Rome/grafo6115.40.lgr N40 E46 R0 M0.144 O
./instances/Rome/grafo4249.63.lgr N63 E85 D37.0435 P37.79 R3 M300.787 O
./instances/Rome/grafo9306.83.lgr N83 E112 D52.1784 P51 M1.20208e+06 F
./instances/Rome/grafo4971.81.lgr N81 E101 D35 P35.79 R4 M2106.64 O
./instances/Rome/grafo2807.22.lgr N22 E27 R0 M0.099 O
./instances/Rome/grafo6900.39.lgr N39 E53 D23.6 P23.79 R2 M12.45 O
./instances/Rome/grafo6891.39.lgr N39 E51 D24.3976 P24.79 R2 M48.582 O
./instances/Rome/grafo9234.63.lgr N63 E87 D43 P43.79 R6 M73583 O
./instances/Rome/grafo8243.71.lgr N71 E98 D42 P42.79 R6 M68064.3 O
./instances/Rome/grafo4386.59.lgr N59 E73 D25.6667 P25.79 R2 M15.442 O
./instances/Rome/grafo6432.44.lgr N44 E54 R0 M0.14 O
./instances/Rome/grafo5701.45.lgr N45 E58 D27.25 P27.79 R3 M278.641 O
./instances/Rome/grafo1462.65.lgr N65 E87 D43 P43.79 R3 M1004.11 O
./instances/Rome/grafo6156.34.lgr N34 E45 D22.6667 P22.79 R2 M14.388 O
./instances/Rome/grafo10372.100.lgr N100 E127 D55.6865 P54 M1.20299e+06 F
./instances/Rome/grafo11349.91.lgr N91 E107 D34.0708 P34.79 R3 M458.867 O
./instances/Rome/grafo6431.41.lgr N41 E51 D20 P20.79 R1 M3.385 O
./instances/Rome/grafo8261.66.lgr N66 E82 D32 P32.79 R4 M2624.22 O
./instances/Rome/grafo755.20.lgr N20 E21 R0 M0.092 O
./instances/Rome/grafo2445.26.lgr N26 E31 R0 M0.095 O
./instances/Rome/grafo2981.26.lgr N26 E36 D17 P17.79 R1 M3.418 O
./instances/Rome/grafo812.14.lgr N14 E17 R0 M0.07 O
./instances/Rome/grafo3775.45.lgr N45 E54 D17.5 P17.79 R2 M21.856 O
./instances/Rome/grafo3441.53.lgr N53 E61 D17 P17.79 R1 M2.926 O
./instances/Rome/grafo8203.81.lgr N81 E112 D50 P50.79 R7 M266407 O
./instances/Rome/grafo973.14.lgr N14 E13 R0 M0.054 O
./instances/Rome/grafo9953.33.lgr N33 E42 R0 M0.111 O
./instances/Rome/grafo5980.40.lgr N40 E54 D21.4444 P21.79 R2 M20.724 O
./instances/Rome/grafo9110.63.lgr N63 E89 D43.014 P43.79 R5 M19123 O
./instances/Rome/grafo952.19.lgr N19 E22 R0 M0.092 O
./instances/Rome/grafo9434.83.lgr N83 E117 D62.6818 P61 M1.20197e+06 F
./instances/Rome/grafo2105.10.lgr N10 E12 R0 M0.07 O
./instances/Rome/grafo3478.45.lgr N45 E53 R0 M0.14 O
./instances/Rome/grafo5848.32.lgr N32 E39 D18 P18.79 R1 M2.885 O
./instances/Rome/grafo9617.86.lgr N86 E107 D43 P43.79 R6 M198974 O
./instances/Rome/grafo5734.36.lgr N36 E52 D33 P33.79 R3 M555.031 O
./instances/Rome/grafo3726.51.lgr N51 E70 D34.0381 P34.79 R4 M4051.95 O
./instances/Rome/grafo8591.74.lgr N74 E93 D31.0746 P31.79 R4 M3487.06 O
./instances/Rome/grafo2907.18.lgr N18 E21 R0 M0.078 O
./instances/Rome/grafo4907.63.lgr N63 E83 D39 P39.79 R4 M6353.81 O
./instances/Rome/grafo3238.55.lgr N55 E68 D26.5 P26.79 R2 M17.764 O
./instances/Rome/grafo2950.27.lgr N27 E36 D15 P15.79 R1 M2.436 O
./instances/Rome/grafo3766.38.lgr N38 E47 R0 M0.127 O
./instances/Rome/grafo7388.50.lgr N50 E66 D33.7143 P33.79 R2 M11.819 O
./instances/Rome/grafo6886.43.lgr N43 E62 D32 P32.79 R5 M6021.7 O
./instances/Rome/grafo2760.32.lgr N32 E38 R0 M0.124 O
./instances/Rome/grafo185.22.lgr N22 E26 R0 M0.088 O
./instances/Rome/grafo11657.100.lgr N100 E131 D65.3165 P64 M1.20197e+06 F
./instances/Rome/grafo7770.57.lgr N57 E69 D20 P20.79 R1 M4.991 O
./instances/Rome/grafo5328.41.lgr N41 E53 D25.5714 P25.79 R2 M15.803 O
./instances/Rome/grafo3968.38.lgr N38 E45 R0 M0.127 O
./instances/Rome/grafo6063.43.lgr N43 E59 D33.0875 P33.79 R3 M623.312 O
./instances/Rome/grafo1258.27.lgr N27 E31 R0 M0.106 O
./instances/Rome/grafo11457.92.lgr N92 E130 D72.5325 P67 M1.20218e+06 F
./instances/Rome/grafo2738.14.lgr N14 E23 R0 M0.086 O
./instances/Rome/grafo10828.97.lgr N97 E135 D72.1767 P69 M1.20214e+06 F
./instances/Rome/grafo1813.28.lgr N28 E33 R0 M0.112 O
./instances/Rome/grafo8053.62.lgr N62 E91 D43 P43.79 R7 M470624 O
./instances/Rome/grafo4036.45.lgr N45 E52 R0 M0.142 O
./instances/Rome/grafo8600.84.lgr N84 E118 D58.3971 P55 M1.20192e+06 F
./instances/Rome/grafo2027.35.lgr N35 E46 D20.5714 P20.79 R2 M11.795 O
./instances/Rome/grafo3741.95.lgr N95 E120 D48 P48.79 R6 M251393 O
./instances/Rome/grafo10496.98.lgr N98 E137 D67.4234 P65 M1.20219e+06 F
./instances/Rome/grafo514.13.lgr N13 E12 R0 M0.058 O
./instances/Rome/grafo2982.39.lgr N39 E52 D24 P24.79 R1 M4.032 O
./instances/Rome/grafo9360.63.lgr N63 E80 D36.9903 P37.79 R2 M83.686 O
./instances/Rome/grafo7872.63.lgr N63 E90 D48.652 P48 M1.2022e+06 F
./instances/Rome/grafo4899.58.lgr N58 E80 D43 P43.79 R3 M1193.54 O
./instances/Rome/grafo1473.65.lgr N65 E80 D26 P26.79 R1 M3.309 O
./instances/Rome/grafo9958.90.lgr N90 E118 D47.0006 P47.79 R6 M172203 O
./instances/Rome/grafo3928.44.lgr N44 E52 D19 P19.79 R1 M3.541 O
./instances/Rome/grafo5763.39.lgr N39 E54 D32.25 P32.79 R2 M45.717 O
./instances/Rome/grafo11036.97.lgr N97 E129 D63.6351 P60 M1.20194e+06 F
./instances/Rome/grafo9052.66.lgr N66 E85 D41 P41.79 R4 M4213.95 O
./instances/Rome/grafo7588.42.lgr N42 E62 D38 P38.79 R5 M18715.7 O
./instances/Rome/grafo6634.47.lgr N47 E52 R0 M0.156 O
./instances/Rome/grafo9442.63.lgr N63 E81 D38 P38.79 R4 M6272.97 O
./instances/Rome/grafo9384.64.lgr N64 E88 D43 P43.79 R6 M160421 O
./instances/Rome/grafo7587.95.lgr N95 E127 D59.0001 P59.79 R7 M993307 O
./instances/Rome/grafo4021.40.lgr N40 E51 D21 P21.79 R1 M4.216 O
./instances/Rome/grafo2154.14.lgr N14 E16 R0 M0.075 O
./instances/Rome/grafo10133.32.lgr N32 E37 R0 M0.109 O
./instances/Rome/grafo9801.69.lgr N69 E87 D33.2857 P33.79 R4 M625.723 O
./instances/Rome/grafo1809.17.lgr N17 E17 R0 M0.053 O
./instances/Rome/grafo6546.56.lgr N56 E70 D24 P24.79 R1 M14.214 O
./instances/Rome/grafo4787.58.lgr N58 E72 D30 P30.79 R1 M5.569 O
./instances/Rome/grafo948.15.lgr N15 E20 R0 M0.081 O
./instances/Rome/grafo366.16.lgr N16 E16 R0 M0.054 O
./instances/Rome/grafo6681.75.lgr N75 E106 D60.118 P58 M1.20198e+06 F
./instances/Rome/grafo10537.95.lgr N95 E138 D81.8322 P76 M1.20212e+06 F
./instances/Rome/grafo2703.36.lgr N36 E43 R0 M0.134 O
./instances/Rome/grafo3501.44.lgr N44 E63 D35 P35.79 R5 M8252.03 O
./instances/Rome/grafo5048.61.lgr N61 E80 D39 P39.79 R2 M7.247 O
./instances/Rome/grafo3706.64.lgr N64 E94 D54.0374 P51 M1.20222e+06 F
./instances/Rome/grafo7688.53.lgr N53 E65 D12 P12.79 R1 M2.688 O
./instances/Rome/grafo9891.32.lgr N32 E37 R0 M0.114 O
./instances/Rome/grafo2995.20.lgr N20 E24 R0 M0.083 O
./instances/Rome/grafo3369.41.lgr N41 E56 D29.2143 P29.79 R2 M22.307 O
./instances/Rome/grafo9461.78.lgr N78 E114 D69.7913 P68 M1.20189e+06 F
./instances/Rome/grafo431.13.lgr N13 E15 R0 M0.081 O
./instances/Rome/grafo9272.65.lgr N65 E81 D35 P35.79 R3 M661.068 O
./instances/Rome/grafo10579.96.lgr N96 E119 D45.0043 P44 M1.2024e+06 F
./instances/Rome/grafo7335.53.lgr N53 E69 D24 P24.79 R1 M5.995 O
./instances/Rome/grafo9486.81.lgr N81 E116 D60.5735 P59 M1.20211e+06 F
./instances/Rome/grafo6693.58.lgr N58 E67 R0 M0.17 O
./instances/Rome/grafo6673.57.lgr N57 E77 D36.3333 P36.79 R3 M323.063 O
./instances/Rome/grafo8356.70.lgr N70 E103 D60 P60.79 R7 M314940 O
./instances/Rome/grafo10004.32.lgr N32 E37 R0 M0.114 O
./instances/Rome/grafo8794.79.lgr N79 E109 D51 P51.79 R7 M930365 O
./instances/Rome/grafo929.16.lgr N16 E21 R0 M0.085 O
./instances/Rome/grafo6264.50.lgr N50 E72 D35 P35.79 R6 M66552.1 O
./instances/Rome/grafo10489.95.lgr N95 E138 D84.0579 P78 M1.20217e+06 F
./instances/Rome/grafo3954.37.lgr N37 E51 D28.3333 P28.79 R2 M9.374 O
./instances/Rome/grafo7228.41.lgr N41 E67 D42 P42.79 R7 M328531 O
./instances/Rome/grafo1187.49.lgr N49 E64 D27 P27 R1 M4.053 O
./instances/Rome/grafo10543.95.lgr N95 E125 D51.282 P50 M1.2022e+06 F
./instances/Rome/grafo4555.77.lgr N77 E99 D43 P43.79 R5 M36908.7 O
./instances/Rome/grafo10205.97.lgr N97 E141 D76.2035 P70 M1.20198e+06 F
./instances/Rome/grafo791.13.lgr N13 E15 R0 M0.05 O
./instances/Rome/grafo6013.42.lgr N42 E57 D25.5 P25.79 R2 M8.821 O
./instances/Rome/grafo1077.11.lgr N11 E12 R0 M0.047 O
./instances/Rome/grafo1268.55.lgr N55 E70 D33 P33.79 R1 M6.099 O
./instances/Rome/grafo7069.83.lgr N83 E106 D47 P47.79 R6 M184426 O
./instances/Rome/grafo6789.55.lgr N55 E60 R0 M0.125 O
./instances/Rome/grafo6173.62.lgr N62 E73 D20.6667 P20.79 R2 M7.24 O
./instances/Rome/grafo4271.73.lgr N73 E91 D32 P32.79 R4 M5029.03 O
./instances/Rome/grafo6451.47.lgr N47 E67 D38.0175 P38.79 R4 M4810.92 O
./instances/Rome/grafo10421.99.lgr N99 E139 D69.8277 P65 M1.20211e+06 F
./instances/Rome/grafo8098.85.lgr N85 E111 D50 P50.79 R7 M750271 O
./instances/Rome/grafo136.21.lgr N21 E26 R0 M0.1 O
./instances/Rome/grafo628.14.lgr N14 E17 R0 M0.073 O
./instances/Rome/grafo10038.38.lgr N38 E46 D14 P14.79 R1 M2.689 O
./instances/Rome/grafo8443.74.lgr N74 E101 D50 P50.79 R6 M190041 O
./instances/Rome/grafo3452.41.lgr N41 E54 D26.4444 P26.79 R2 M22.705 O
./instances/Rome/grafo10273.97.lgr N97 E136 D76.62 P74 M1.20214e+06 F
./instances/Rome/grafo9312.83.lgr N83 E111 D55.85 P55 M1.202e+06 F
./instances/Rome/grafo7326.41.lgr N41 E50 D18.6667 P18.79 R2 M6.93 O
./instances/Rome/grafo2923.24.lgr N24 E27 R0 M0.096 O
./instances/Rome/grafo8241.73.lgr N73 E93 D34 P34.79 R4 M3565.93 O
./instances/Rome/grafo3958.51.lgr N51 E62 D26.25 P26.79 R2 M56.298 O
./instances/Rome/grafo10584.100.lgr N100 E129 D56.7744 P56 M1.20215e+06 F
./instances/Rome/grafo8962.93.lgr N93 E109 D30.2857 P30.79 R3 M119.108 O
./instances/Rome/grafo7521.37.lgr N37 E56 D32 P32.79 R4 M2344.59 O
./instances/Rome/grafo2331.15.lgr N15 E17 R0 M0.083 O
./instances/Rome/grafo8266.81.lgr N81 E115 D62.5596 P59 M1.2022e+06 F
./instances/Rome/grafo5993.38.lgr N38 E44 R0 M0.134 O
./instances/Rome/grafo2920.22.lgr N22 E36 D26.3333 P26.79 R2 M13.445 O
./instances/Rome/grafo6044.47.lgr N47 E59 D25 P25.79 R1 M4.876 O
./instances/Rome/grafo6295.45.lgr N45 E67 D39 P39.79 R6 M67084.6 O
./instances/Rome/grafo11552.39.lgr N39 E47 D17 P17.79 R1 M4.834 O
./instances/Rome/grafo8957.90.lgr N90 E133 D87.1714 P81 M1.20203e+06 F
./instances/Rome/grafo5775.45.lgr N45 E63 D34 P34.79 R4 M3418.24 O
./instances/Rome/grafo3013.23.lgr N23 E31 D15.6667 P15.79 R2 M7.035 O
./instances/Rome/grafo6303.45.lgr N45 E58 D25.0556 P25.79 R2 M110.171 O
./instances/Rome/grafo5441.43.lgr N43 E61 D33.0435 P33.79 R4 M1968.45 O
./instances/Rome/grafo389.19.lgr N19 E26 R0 M0.099 O
./instances/Rome/grafo10180.98.lgr N98 E132 D63.7161 P61 M1.20189e+06 F
./instances/Rome/grafo817.18.lgr N18 E19 R0 M0.089 O
./instances/Rome/grafo4191.61.lgr N61 E78 D33.6 P33.79 R2 M15.465 O
./instances/Rome/grafo6394.67.lgr N67 E85 D31 P31.79 R5 M17685.4 O
./instances/Rome/grafo994.13.lgr N13 E16 R0 M0.08 O
./instances/Rome/grafo8804.87.lgr N87 E130 D77.2226 P75 M1.20186e+06 F
./instances/Rome/grafo6289.48.lgr N48 E65 D31 P31.79 R4 M1946.23 O
./instances/Rome/grafo440.13.lgr N13 E14 R0 M0.078 O
./instances/Rome/grafo3531.54.lgr N54 E81 D54.7278 P54 M1.20201e+06 F
./instances/Rome/grafo7135.48.lgr N48 E68 D40.0617 P40.79 R3 M998.01 O
./instances/Rome/grafo9133.82.lgr N82 E107 D43 P43.79 R5 M25602.8 O
./instances/Rome/grafo7124.41.lgr N41 E59 D33.5 P34.79 R2 M91.617 O
./instances/Rome/grafo7026.42.lgr N42 E55 D23.5 P23.79 R2 M9.062 O
./instances/Rome/grafo2769.23.lgr N23 E27 R0 M0.102 O
./instances/Rome/grafo879.15.lgr N15 E20 R0 M0.064 O
./instances/Rome/grafo5383.78.lgr N78 E106 D51 P51.79 R6 M232958 O
./instances/Rome/grafo5438.47.lgr N47 E68 D38.0759 P38.79 R4 M3295.96 O
./instances/Rome/grafo562.14.lgr N14 E22 R0 M0.083 O
./instances/Rome/grafo6054.45.lgr N45 E60 D29.4 P29.79 R2 M18.713 O
./instances/Rome/grafo10940.39.lgr N39 E47 D20 P20.79 R1 M6.48 O
./instances/Rome/grafo4863.61.lgr N61 E84 D43 P43.79 R4 M3148.45 O
./instances/Rome/grafo5782.36.lgr N36 E43 R0 M0.132 O
./instances/Rome/grafo983.19.lgr N19 E20 R0 M0.052 O
./instances/Rome/grafo9018.85.lgr N85 E116 D58.0604 P57 M1.20192e+06 F
./instances/Rome/grafo11603.38.lgr N38 E46 R0 M0.141 O
./instances/Rome/grafo4918.55.lgr N55 E65 D14 P14.79 R1 M3.267 O
./instances/Rome/grafo8636.74.lgr N74 E95 D42 P42.79 R5 M19013.4 O
./instances/Rome/grafo1185.26.lgr N26 E32 D13 P13.79 R1 M2.677 O
./instances/Rome/grafo799.49.lgr N49 E59 D21 P21.79 R1 M3.539 O
./instances/Rome/grafo9412.82.lgr N82 E117 D68.2714 P62 M1.20148e+06 F
./instances/Rome/grafo11412.32.lgr N32 E36 R0 M0.112 O
./instances/Rome/grafo8548.75.lgr N75 E98 D45.187 P45 M1.21223e+06 F
./instances/Rome/grafo6591.55.lgr N55 E76 D40 P40.79 R4 M3538.45 O
./instances/Rome/grafo10176.97.lgr N97 E142 D83.4559 P76 M1.20197e+06 F
./instances/Rome/grafo10373.94.lgr N94 E122 D52.767 P52 M1.20221e+06 F
./instances/Rome/grafo10320.95.lgr N95 E130 D67.7692 P64 M1.20226e+06 F
./instances/Rome/grafo11340.36.lgr N36 E42 R0 M0.133 O
./instances/Rome/grafo9354.68.lgr N68 E87 D36 P36.79 R4 M2194.37 O
./instances/Rome/grafo6583.61.lgr N61 E84 D45 P45.79 R5 M20750.3 O
./instances/Rome/grafo10212.97.lgr N97 E126 D59.7639 P59 M1.20202e+06 F
./instances/Rome/grafo5474.48.lgr N48 E69 D33 P33.79 R4 M1811.68 O
./instances/Rome/grafo5624.37.lgr N37 E42 R0 M0.123 O
./instances/Rome/grafo2090.17.lgr N17 E18 R0 M0.07 O
./instances/Rome/grafo4089.57.lgr N57 E80 D44.0451 P44.79 R4 M3430.95 O
./instances/Rome/grafo10473.95.lgr N95 E125 D60 P60.79 R7 M1.17154e+06 O
./instances/Rome/grafo5181.39.lgr N39 E47 R0 M0.144 O
./instances/Rome/grafo4634.61.lgr N61 E87 D46.0514 P45 M1.20264e+06 F
./instances/Rome/grafo9786.77.lgr N77 E106 D59.3488 P58 M1.20178e+06 F
./instances/Rome/grafo9945.91.lgr N91 E123 D63.8851 P61 M1.20185e+06 F
./instances/Rome/grafo4828.65.lgr N65 E88 D44.6667 P44.79 R2 M17.506 O
./instances/Rome/grafo9890.37.lgr N37 E44 R0 M0.131 O
./instances/Rome/grafo3277.42.lgr N42 E56 D28.3333 P28.79 R2 M16.028 O
./instances/Rome/grafo7830.67.lgr N67 E95 D54.3335 P53 M1.20215e+06 F
./instances/Rome/grafo6257.42.lgr N42 E60 D31 P31.79 R4 M1146.97 O
./instances/Rome/grafo730.12.lgr N12 E13 R0 M0.049 O
./instances/Rome/grafo7269.40.lgr N40 E49 D22 P22.79 R1 M3.533 O
./instances/Rome/grafo7270.54.lgr N54 E69 D26.5556 P26.79 R2 M9.794 O
./instances/Rome/grafo2235.41.lgr N41 E58 D35 P35.79 R4 M3656.59 O
./instances/Rome/grafo723.17.lgr N17 E20 R0 M0.084 O
./instances/Rome/grafo10995.96.lgr N96 E130 D65.2296 P62 M1.20197e+06 F
./instances/Rome/grafo745.32.lgr N32 E36 R0 M0.109 O
./instances/Rome/grafo4028.39.lgr N39 E44 R0 M0.117 O
./instances/Rome/grafo2659.13.lgr N13 E16 R0 M0.07 O
./instances/Rome/grafo2167.38.lgr N38 E45 R0 M0.13 O
./instances/Rome/grafo1442.57.lgr N57 E76 D35 P35.79 R5 M11055.8 O
./instances/Rome/grafo982.15.lgr N15 E16 R0 M0.075 O
./instances/Rome/grafo11399.32.lgr N32 E37 R0 M0.11 O
./instances/Rome/grafo2336.17.lgr N17 E18 R0 M0.05 O
./instances/Rome/grafo3548.42.lgr N42 E50 R0 M0.139 O
./instances/Rome/grafo6795.38.lgr N38 E48 D22 P22.79 R1 M3.811 O
./instances/Rome/grafo234.12.lgr N12 E15 R0 M0.067 O
./instances/Rome/grafo5004.67.lgr N67 E101 D64.0055 P63 M1.20177e+06 F
./instances/Rome/grafo4450.70.lgr N70 E93 D44 P44.79 R4 M5161.83 O
./instances/Rome/grafo9769.77.lgr N77 E96 D37 P37.79 R6 M135498 O
./instances/Rome/grafo11498.40.lgr N40 E52 D26 P26.79 R3 M362.429 O
./instances/Rome/grafo1215.62.lgr N62 E82 D36 P36.79 R5 M7918.38 O
./instances/Rome/grafo8058.80.lgr N80 E111 D59.7491 P57 M1.20223e+06 F
./instances/Rome/grafo6650.54.lgr N54 E67 D26 P26.79 R1 M3.745 O
./instances/Rome/grafo11021.96.lgr N96 E131 D67.8001 P66 M1.20189e+06 F
./instances/Rome/grafo2823.17.lgr N17 E21 R0 M0.083 O
./instances/Rome/grafo9465.82.lgr N82 E112 D60.2664 P59 M1.20196e+06 F
./instances/Rome/grafo2414.15.lgr N15 E22 R0 M0.088 O
./instances/Rome/grafo2458.12.lgr N12 E13 R0 M0.038 O
./instances/Rome/grafo1856.14.lgr N14 E14 R0 M0.047 O
./instances/Rome/grafo6622.68.lgr N68 E77 D19 P19.79 R1 M2.974 O
./instances/Rome/grafo6721.56.lgr N56 E77 D41.1067 P41.79 R4 M4140.66 O
./instances/Rome/grafo4792.58.lgr N58 E69 R0 M0.195 O
./instances/Rome/grafo9414.75.lgr N75 E114 D72.0097 P66 M1.20216e+06 F
./instances/Rome/grafo3440.55.lgr N55 E67 D24 P24.79 R1 M4.396 O
./instances/Rome/grafo3183.55.lgr N55 E67 D24.6667 P24.79 R2 M12.288 O
./instances/Rome/grafo2270.32.lgr N32 E34 R0 M0.116 O
./instances/Rome/grafo6039.46.lgr N46 E59 D24.3333 P24.79 R3 M94.92 O
./instances/Rome/grafo4667.55.lgr N55 E72 D31 P31.79 R2 M14.153 O
./instances/Rome/grafo3564.61.lgr N61 E79 D38 P38.79 R4 M4945.55 O
./instances/Rome/grafo3191.43.lgr N43 E57 D26.625 P26.79 R2 M15.819 O
./instances/Rome/grafo5325.44.lgr N44 E62 D36.0303 P36.79 R3 M245.723 O
./instances/Rome/grafo356.19.lgr N19 E22 R0 M0.082 O
./instances/Rome/grafo1164.10.lgr N10 E10 R0 M0.039 O
./instances/Rome/grafo10575.99.lgr N99 E137 D69.2979 P66 M1.20207e+06 F
./instances/Rome/grafo7179.56.lgr N56 E81 D45.0164 P45.79 R5 M18389.5 O
./instances/Rome/grafo9807.86.lgr N86 E109 D35.1073 P35.79 R4 M2678.91 O
./instances/Rome/grafo2096.43.lgr N43 E58 D28 P28 R2 M45.601 O
./instances/Rome/grafo6714.72.lgr N72 E95 D46.0278 P46.79 R4 M6430.76 O
./instances/Rome/grafo6416.38.lgr N38 E57 D38 P38.79 R4 M2135.59 O
./instances/Rome/grafo9413.80.lgr N80 E111 D60.3393 P59 M1.20218e+06 F
./instances/Rome/grafo5060.75.lgr N75 E99 D48 P48.79 R5 M14045.4 O
./instances/Rome/grafo9909.38.lgr N38 E48 D21.6667 P21.79 R2 M9.139 O
./instances/Rome/grafo184.41.lgr N41 E45 R0 M0.146 O
./instances/Rome/grafo6738.47.lgr N47 E68 D39 P39.79 R5 M14040.4 O
./instances/Rome/grafo792.13.lgr N13 E14 R0 M0.053 O
./instances/Rome/grafo738.12.lgr N12 E15 R0 M0.074 O
./instances/Rome/grafo3718.43.lgr N43 E59 D29.3077 P29.79 R2 M39.04 O
./instances/Rome/grafo5358.47.lgr N47 E75 D48.004 P48.79 R6 M31967.5 O
./instances/Rome/grafo9572.71.lgr N71 E96 D46.5003 P45 M1.2021e+06 F
./instances/Rome/grafo9793.77.lgr N77 E96 D39 P39.79 R2 M73.062 O
./instances/Rome/grafo10332.94.lgr N94 E128 D69.814 P66 M1.20231e+06 F
./instances/Rome/grafo5099.78.lgr N78 E93 D36 P36.79 R1 M5.824 O
./instances/Rome/grafo10396.33.lgr N33 E38 R0 M0.122 O
./instances/Rome/grafo10933.94.lgr N94 E128 D65.5678 P63 M1.20206e+06 F
./instances/Rome/grafo4654.74.lgr N74 E109 D58 P58.79 R7 M357045 O
./instances/Rome/grafo4510.55.lgr N55 E75 D35 P35.79 R3 M215.952 O
./instances/Rome/grafo6896.82.lgr N82 E105 D44 P44.79 R5 M27000.6 O
./instances/Rome/grafo8094.86.lgr N86 E117 D63.15 P60 M1.20357e+06 F
./instances/Rome/grafo4060.39.lgr N39 E50 D19.5 P19.79 R2 M8.132 O
./instances/Rome/grafo7449.40.lgr N40 E47 R0 M0.144 O
./instances/Rome/grafo207.12.lgr N12 E13 R0 M0.045 O
./instances/Rome/grafo9643.62.lgr N62 E73 D23.6667 P23.79 R2 M9.378 O
./instances/Rome/grafo3174.39.lgr N39 E47 D14 P14.79 R1 M3.204 O
./instances/Rome/grafo9777.84.lgr N84 E105 D39.9956 P39 M1.20268e+06 F
./instances/Rome/grafo3669.43.lgr N43 E52 D15 P15.79 R1 M2.741 O
./instances/Rome/grafo2310.39.lgr N39 E59 D35 P35.79 R4 M2024.99 O
./instances/Rome/grafo8818.89.lgr N89 E121 D64.054 P62 M1.20219e+06 F
./instances/Rome/grafo2398.37.lgr N37 E47 D22 P22.79 R1 M5.362 O
./instances/Rome/grafo9829.86.lgr N86 E109 D41 P41.79 R7 M807019 O
./instances/Rome/grafo7107.42.lgr N42 E54 D20.6667 P20.79 R2 M10.724 O
./instances/Rome/grafo3132.43.lgr N43 E53 R0 M0.146 O
./instances/Rome/grafo6689.48.lgr N48 E57 D21.6667 P21.79 R2 M9.349 O
./instances/Rome/grafo2544.28.lgr N28 E33 R0 M0.11 O
./instances/Rome/grafo624.17.lgr N17 E18 R0 M0.051 O
./instances/Rome/grafo7875.62.lgr N62 E100 D66.6602 P65 M1.20193e+06 F
./instances/Rome/grafo4172.58.lgr N58 E71 R0 M0.176 O
./instances/Rome/grafo5537.43.lgr N43 E54 D22 P22.79 R1 M3.849 O
./instances/Rome/grafo6648.56.lgr N56 E74 D38.1628 P38.79 R4 M3941.16 O
./instances/Rome/grafo8711.90.lgr N90 E121 D55 P55.79 R5 M19905.9 O
./instances/Rome/grafo6531.38.lgr N38 E51 D24.5 P24.79 R3 M69.012 O
./instances/Rome/grafo4289.79.lgr N79 E105 D49.0955 P49.79 R5 M17560.3 O
./instances/Rome/grafo658.15.lgr N15 E20 R0 M0.08 O
./instances/Rome/grafo6809.46.lgr N46 E71 D40 P40.79 R6 M48373.2 O
./instances/Rome/grafo7052.59.lgr N59 E73 D30 P30.79 R3 M105.109 O
./instances/Rome/grafo11528.35.lgr N35 E42 R0 M0.127 O
./instances/Rome/grafo8741.87.lgr N87 E109 D41.0354 P41.79 R4 M3960.11 O
./instances/Rome/grafo8864.98.lgr N98 E141 D76.5812 P71 M1.20217e+06 F
./instances/Rome/grafo6179.45.lgr N45 E57 R0 M0.151 O
./instances/Rome/grafo9212.82.lgr N82 E124 D73.9866 P71 M1.20211e+06 F
./instances/Rome/grafo7051.42.lgr N42 E53 D25.5 P25.79 R2 M12.868 O
./instances/Rome/grafo11396.34.lgr N34 E35 R0 M0.117 O
./instances/Rome/grafo11223.99.lgr N99 E151 D97.6448 P85 M1.20191e+06 F
./instances/Rome/grafo5337.43.lgr N43 E61 D33 P33.79 R1 M5.692 O
./instances/Rome/grafo11238.37.lgr N37 E47 D12 P12.79 R1 M2.66 O
./instances/Rome/grafo10014.39.lgr N39 E52 D28.2 P28.79 R2 M42.823 O
./instances/Rome/grafo4795.60.lgr N60 E93 D55.8126 P53 M1.20239e+06 F
./instances/Rome/grafo998.16.lgr N16 E15 R0 M0.059 O
./instances/Rome/grafo9168.63.lgr N63 E81 D34.2722 P34.79 R2 M49.466 O
./instances/Rome/grafo838.16.lgr N16 E15 R0 M0.06 O
./instances/Rome/grafo11598.36.lgr N36 E46 D19.5 P19.79 R2 M11.048 O
./instances/Rome/grafo6934.41.lgr N41 E51 D23 P23.79 R1 M3.96 O
./instances/Rome/grafo8212.69.lgr N69 E95 D49 P49.79 R5 M35459.9 O
./instances/Rome/grafo7028.37.lgr N37 E48 D22 P22.79 R1 M4.552 O
./instances/Rome/grafo5654.49.lgr N49 E68 D30 P30.79 R4 M1947.35 O
./instances/Rome/grafo5990.34.lgr N34 E45 D18 P18.79 R1 M3.571 O
./instances/Rome/grafo10451.95.lgr N95 E132 D71.8089 P68 M1.20219e+06 F
./instances/Rome/grafo10918.98.lgr N98 E140 D81.6608 P73 M1.20259e+06 F
./instances/Rome/grafo9764.74.lgr N74 E86 D25.625 P25.79 R2 M9.681 O
./instances/Rome/grafo1849.16.lgr N16 E20 R0 M0.088 O
./instances/Rome/grafo6342.37.lgr N37 E42 R0 M0.128 O
./instances/Rome/grafo537.26.lgr N26 E32 R0 M0.09 O
./instances/Rome/grafo3275.43.lgr N43 E60 D32.1333 P32.79 R2 M26.428 O
./instances/Rome/grafo1767.32.lgr N32 E42 D20 P20.79 R1 M2.988 O
./instances/Rome/grafo4500.77.lgr N77 E101 D52 P52.79 R4 M9496 O
./instances/Rome/grafo452.14.lgr N14 E13 R0 M0.054 O
./instances/Rome/grafo11456.32.lgr N32 E33 R0 M0.111 O
./instances/Rome/grafo6872.54.lgr N54 E76 D43.0068 P43.79 R5 M21082.2 O
./instances/Rome/grafo8153.78.lgr N78 E107 D55.9158 P55 M1.20203e+06 F
./instances/Rome/grafo10434.98.lgr N98 E140 D72.6493 P69 M1.20179e+06 F
./instances/Rome/grafo10041.41.lgr N41 E56 D30 P30.79 R1 M4.333 O
./instances/Rome/grafo5167.40.lgr N40 E54 D28.4078 P28.79 R2 M29.96 O
./instances/Rome/grafo4258.58.lgr N58 E76 D35 P35.79 R4 M2859.69 O
./instances/Rome/grafo9567.67.lgr N67 E96 D49.8689 P49 M1.20232e+06 F
./instances/Rome/grafo10926.99.lgr N99 E139 D74.0296 P68 M1.20241e+06 F
./instances/Rome/grafo2132.37.lgr N37 E45 R0 M0.133 O
./instances/Rome/grafo7259.44.lgr N44 E61 D30.4889 P30.79 R2 M18.532 O
./instances/Rome/grafo2200.23.lgr N23 E29 R0 M0.103 O
./instances/Rome/grafo9854.91.lgr N91 E134 D80.6999 P73 M1.20228e+06 F
./instances/Rome/grafo176.30.lgr N30 E35 R0 M0.132 O
./instances/Rome/grafo1776.44.lgr N44 E54 D20 P20.79 R1 M3.52 O
./instances/Rome/grafo10983.34.lgr N34 E38 R0 M0.117 O
./instances/Rome/grafo4894.55.lgr N55 E76 D36 P36.79 R5 M12419.5 O
./instances/Rome/grafo8590.73.lgr N73 E102 D51.0774 P50 M1.20265e+06 F
./instances/Rome/grafo2251.48.lgr N48 E60 R0 M0.166 O
./instances/Rome/grafo8607.60.lgr N60 E82 D44.3929 P44.79 R3 M587.5 O
./instances/Rome/grafo3996.35.lgr N35 E47 D24 P24.79 R1 M3.847 O
./instances/Rome/grafo8582.96.lgr N96 E126 D59.5613 P58 M1.20188e+06 F
./instances/Rome/grafo6103.41.lgr N41 E59 D31 P31.79 R3 M250.597 O
./instances/Rome/grafo5387.34.lgr N34 E39 R0 M0.12 O
./instances/Rome/grafo9581.91.lgr N91 E129 D75.8795 P74 M1.20201e+06 F
./instances/Rome/grafo2492.34.lgr N34 E38 R0 M0.128 O
./instances/Rome/grafo3012.32.lgr N32 E38 R0 M0.109 O
./instances/Rome/grafo6427.44.lgr N44 E62 D38.066 P38.79 R3 M441.095 O
./instances/Rome/grafo1017.15.lgr N15 E16 R0 M0.082 O
./instances/Rome/grafo10972.95.lgr N95 E138 D83.6976 P75 M1.20236e+06 F
./instances/Rome/grafo11114.93.lgr N93 E137 D80.3216 P74 M1.20237e+06 F
./instances/Rome/grafo6582.49.lgr N49 E62 D26.25 P26.79 R2 M20.692 O
./instances/Rome/grafo3899.38.lgr N38 E54 D27 P27.79 R4 M1272.33 O
./instances/Rome/grafo1711.33.lgr N33 E46 D22 P22.79 R1 M3.113 O
./instances/Rome/grafo8421.83.lgr N83 E109 D52 P52.79 R5 M21567.5 O
./instances/Rome/grafo3477.57.lgr N57 E88 D56.5478 P53 M1.20213e+06 F
./instances/Rome/grafo4888.62.lgr N62 E80 D37.0172 P37.79 R3 M399.644 O
./instances/Rome/grafo5912.62.lgr N62 E75 D22 P22.79 R1 M2.681 O
./instances/Rome/grafo378.14.lgr N14 E17 R0 M0.05 O
./instances/Rome/grafo3331.44.lgr N44 E62 D34 P34.79 R2 M26.824 O
./instances/Rome/grafo1617.21.lgr N21 E24 R0 M0.073 O
./instances/Rome/grafo8362.85.lgr N85 E109 D46 P46.79 R6 M302004 O
./instances/Rome/grafo2882.17.lgr N17 E18 R0 M0.055 O
./instances/Rome/grafo1044.23.lgr N23 E25 R0 M0.097 O
./instances/Rome/grafo8022.80.lgr N80 E112 D59 P59.79 R7 M368172 O
./instances/Rome/grafo4867.57.lgr N57 E76 D33.04 P33.79 R3 M833.389 O
./instances/Rome/grafo10478.94.lgr N94 E122 D52 P52.79 R3 M1135.07 O
./instances/Rome/grafo10550.100.lgr N100 E124 D46 P46.79 R5 M21249.3 O
./instances/Rome/grafo10597.95.lgr N95 E117 D37 P37.79 R5 M20303.6 O
./instances/Rome/grafo1009.17.lgr N17 E17 R0 M0.067 O
./instances/Rome/grafo1576.29.lgr N29 E34 R0 M0.081 O
./instances/Rome/grafo183.28.lgr N28 E32 R0 M0.08 O
./instances/Rome/grafo4942.54.lgr N54 E77 D40 P40.79 R6 M74549.8 O
./instances/Rome/grafo4016.54.lgr N54 E65 D19 P19.79 R1 M2.879 O
./instances/Rome/grafo9938.38.lgr N38 E48 R0 M0.142 O
./instances/Rome/grafo1420.68.lgr N68 E91 D40.1358 P40.79 R4 M2161.31 O
./instances/Rome/grafo1542.49.lgr N49 E59 R0 M0.165 O
./instances/Rome/grafo8441.72.lgr N72 E92 D39.0549 P39.79 R5 M15927.5 O
./instances/Rome/grafo6423.57.lgr N57 E77 D33.102 P33.79 R4 M3263.55 O
./instances/Rome/grafo6888.40.lgr N40 E44 R0 M0.138 O
./instances/Rome/grafo1692.16.lgr N16 E17 R0 M0.076 O
./instances/Rome/grafo10355.94.lgr N94 E119 D45 P45.79 R6 M127769 O
./instances/Rome/grafo1591.52.lgr N52 E62 D13 P13.79 R1 M2.872 O
./instances/Rome/grafo1320.27.lgr N27 E37 D14 P14.79 R1 M2.492 O
./instances/Rome/grafo618.13.lgr N13 E18 R0 M0.069 O
./instances/Rome/grafo3909.92.lgr N92 E124 D64 P64.79 R7 M1.03446e+06 O
./instances/Rome/grafo6651.54.lgr N54 E67 D26 P26.79 R1 M3.261 O
./instances/Rome/grafo10491.97.lgr N97 E137 D69.3352 P66 M1.20215e+06 F
./instances/Rome/grafo1997.27.lgr N27 E31 R0 M0.103 O
./instances/Rome/grafo2153.19.lgr N19 E23 R0 M0.08 O
./instances/Rome/grafo10043.32.lgr N32 E38 R0 M0.104 O
./instances/Rome/grafo3171.40.lgr N40 E56 D29 P29.79 R4 M971.172 O
./instances/Rome/grafo3424.46.lgr N46 E56 D25 P25.79 R1 M3.532 O
./instances/Rome/grafo5979.56.lgr N56 E69 D24.6667 P24.79 R2 M8.134 O
./instances/Rome/grafo3662.46.lgr N46 E52 R0 M0.151 O
./instances/Rome/grafo1400.31.lgr N31 E44 D23.6667 P23.79 R2 M7.962 O
./instances/Rome/grafo5304.33.lgr N33 E53 D34 P34.79 R4 M1635.22 O
./instances/Rome/grafo3985.34.lgr N34 E39 R0 M0.092 O
./instances/Rome/grafo1996.26.lgr N26 E32 R0 M0.08 O
./instances/Rome/grafo6036.44.lgr N44 E61 D32 P32.79 R3 M318.731 O
./instances/Rome/grafo1304.27.lgr N27 E29 R0 M0.103 O
./instances/Rome/grafo1182.50.lgr N50 E59 R0 M0.154 O
./instances/Rome/grafo5676.39.lgr N39 E50 D22 P22.79 R1 M3.682 O
./instances/Rome/grafo9885.41.lgr N41 E54 D25 P25.79 R1 M5.093 O
./instances/Rome/grafo3790.51.lgr N51 E74 D44.0138 P44.79 R5 M23243.2 O
./instances/Rome/grafo6702.52.lgr N52 E73 D36 P36.79 R4 M2040.39 O
./instances/Rome/grafo7835.61.lgr N61 E82 D35 P35.79 R4 M4523.57 O
./instances/Rome/grafo3034.29.lgr N29 E40 D22 P22.79 R1 M3.866 O
./instances/Rome/grafo7781.93.lgr N93 E119 D47 P47.79 R7 M710751 O
./instances/Rome/grafo1491.48.lgr N48 E62 D17 P17.79 R1 M2.961 O
./instances/Rome/grafo1919.21.lgr N21 E25 R0 M0.094 O
./instances/Rome/grafo8921.98.lgr N98 E152 D99.7703 P86 M1.20206e+06 F
./instances/Rome/grafo10777.100.lgr N100 E133 D64.1764 P61 M1.20199e+06 F
./instances/Rome/grafo9226.75.lgr N75 E96 D41 P41.79 R4 M9965.19 O
./instances/Rome/grafo10326.93.lgr N93 E127 D62 P62.79 R7 M869120 O
./instances/Rome/grafo2892.41.lgr N41 E47 R0 M0.142 O
./instances/Rome/grafo1384.27.lgr N27 E36 R0 M0.107 O
./instances/Rome/grafo4445.59.lgr N59 E81 D41 P41.79 R6 M69704.9 O
./instances/Rome/grafo9867.32.lgr N32 E33 R0 M0.114 O
./instances/Rome/grafo3824.43.lgr N43 E59 D27.0698 P27.79 R3 M241.998 O
./instances/Rome/grafo5417.44.lgr N44 E56 D22 P22.79 R1 M4.448 O
./instances/Rome/grafo9208.76.lgr N76 E109 D54 P54.79 R7 M584653 O
./instances/Rome/grafo1707.18.lgr N18 E21 R0 M0.095 O
./instances/Rome/grafo4619.63.lgr N63 E87 D39 P39.79 R5 M12496.1 O
./instances/Rome/grafo524.14.lgr N14 E15 R0 M0.052 O
./instances/Rome/grafo10076.90.lgr N90 E129 D69.7693 P64 M1.20221e+06 F
./instances/Rome/grafo10726.99.lgr N99 E140 D78.2923 P75 M1.20195e+06 F
./instances/Rome/grafo3738.42.lgr N42 E47 R0 M0.131 O
./instances/Rome/grafo1275.26.lgr N26 E27 R0 M0.094 O
./instances/Rome/grafo7293.68.lgr N68 E79 D19 P19.79 R1 M4.033 O
./instances/Rome/grafo2925.36.lgr N36 E40 R0 M0.128 O
./instances/Rome/grafo9429.86.lgr N86 E127 D73.5839 P66 M1.20223e+06 F
./instances/Rome/grafo205.30.lgr N30 E33 R0 M0.116 O
./instances/Rome/grafo11167.37.lgr N37 E48 D21.05 P21.79 R3 M280.151 O
./instances/Rome/grafo2625.14.lgr N14 E15 R0 M0.054 O
./instances/Rome/grafo4157.67.lgr N67 E87 D43.2524 P43.79 R3 M713.873 O
./instances/Rome/grafo4974.58.lgr N58 E79 D43 P43.79 R5 M27844.3 O
./instances/Rome/grafo767.22.lgr N22 E22 R0 M0.072 O
./instances/Rome/grafo7490.48.lgr N48 E68 D40 P40.79 R5 M12376 O
./instances/Rome/grafo2125.16.lgr N16 E18 R0 M0.082 O
./instances/Rome/grafo11505.91.lgr N91 E131 D75.8094 P70 M1.20232e+06 F
./instances/Rome/grafo788.16.lgr N16 E25 D17.5 P17.79 R2 M9.254 O
./instances/Rome/grafo4148.78.lgr N78 E105 D51 P51.79 R7 M467247 O
./instances/Rome/grafo1005.11.lgr N11 E11 R0 M0.048 O
./instances/Rome/grafo338.15.lgr N15 E16 R0 M0.051 O
./instances/Rome/grafo8360.87.lgr N87 E105 D39 P39.79 R3 M1596.45 O
./instances/Rome/grafo8076.62.lgr N62 E92 D54.9999 P55.79 R6 M70426.8 O
./instances/Rome/grafo8732.88.lgr N88 E110 D47.0049 P47.79 R4 M7516.38 O
./instances/Rome/grafo9770.79.lgr N79 E106 D50.0075 P50.79 R5 M22495.2 O
./instances/Rome/grafo8495.86.lgr N86 E126 D71.0934 P68 M1.2019e+06 F
./instances/Rome/grafo7278.42.lgr N42 E58 D19.4286 P19.79 R2 M11.812 O
./instances/Rome/grafo691.12.lgr N12 E12 R0 M0.047 O
./instances/Rome/grafo3255.40.lgr N40 E46 R0 M0.142 O
./instances/Rome/grafo2952.38.lgr N38 E45 R0 M0.12 O
./instances/Rome/grafo10594.94.lgr N94 E132 D69.0572 P66 M1.2019e+06 F
./instances/Rome/grafo6555.50.lgr N50 E63 D27.0604 P27.79 R3 M674.665 O
./instances/Rome/grafo11014.100.lgr N100 E138 D71.3839 P68 M1.20202e+06 F
./instances/Rome/grafo5828.43.lgr N43 E52 D14 P14.79 R1 M3.451 O
./instances/Rome/grafo8616.76.lgr N76 E98 D40 P40.79 R5 M17090.8 O
./instances/Rome/grafo6031.58.lgr N58 E82 D39 P39.79 R5 M7060.55 O
./instances/Rome/grafo11330.35.lgr N35 E40 D8 P8.79 R1 M2.521 O
./instances/Rome/grafo5026.52.lgr N52 E70 D30 P30.79 R4 M2331.98 O
./instances/Rome/grafo3982.53.lgr N53 E88 D56.994 P54 M1.20229e+06 F
./instances/Rome/grafo10735.99.lgr N99 E136 D66.2498 P61 M1.20197e+06 F
./instances/Rome/grafo4806.49.lgr N49 E63 D25.5 P25.79 R2 M8.306 O
./instances/Rome/grafo8157.81.lgr N81 E113 D60.7757 P59 M1.20176e+06 F
./instances/Rome/grafo6272.67.lgr N67 E73 R0 M0.186 O
./instances/Rome/grafo321.15.lgr N15 E15 R0 M0.058 O
./instances/Rome/grafo3317.36.lgr N36 E46 D18 P18.79 R1 M3.053 O
./instances/Rome/grafo10607.94.lgr N94 E128 D63.1382 P62 M1.20178e+06 F
./instances/Rome/grafo1339.28.lgr N28 E41 D22.0667 P22.79 R3 M321.971 O
./instances/Rome/grafo8734.89.lgr N89 E109 D42 P42.79 R5 M16864.1 O
./instances/Rome/grafo240.11.lgr N11 E18 R0 M0.076 O
./instances/Rome/grafo5548.42.lgr N42 E51 D13 P13.79 R1 M2.969 O
./instances/Rome/grafo4198.59.lgr N59 E75 D34 P34.79 R3 M153.987 O
./instances/Rome/grafo8155.61.lgr N61 E89 D46 P46.79 R6 M21877.2 O
./instances/Rome/grafo10589.93.lgr N93 E136 D79.5992 P73 M1.20246e+06 F
./instances/Rome/grafo3077.72.lgr N72 E92 D36 P36.79 R4 M2499.44 O
./instances/Rome/grafo5077.56.lgr N56 E79 D42 P42.79 R5 M18017.5 O
./instances/Rome/grafo10198.94.lgr N94 E121 D48 P48.79 R5 M19606.8 O
./instances/Rome/grafo10329.97.lgr N97 E135 D66.4031 P63 M1.20218e+06 F
./instances/Rome/grafo1023.11.lgr N11 E11 R0 M0.048 O
./instances/Rome/grafo11580.93.lgr N93 E126 D67.3374 P65 M1.20189e+06 F
./instances/Rome/grafo4955.59.lgr N59 E73 D30.2 P30.79 R4 M2227.51 O
./instances/Rome/grafo7920.77.lgr N77 E95 D31.5 P31.79 R2 M17.248 O
./instances/Rome/grafo8937.90.lgr N90 E120 D57.7706 P57 M1.20182e+06 F
./instances/Rome/grafo9981.38.lgr N38 E45 R0 M0.135 O
./instances/Rome/grafo5688.34.lgr N34 E44 D20 P20.79 R1 M4.538 O
./instances/Rome/grafo10529.98.lgr N98 E131 D57 P57.79 R7 M459503 O
./instances/Rome/grafo10628.96.lgr N96 E124 D54 P54 R5 M23980.1 O
./instances/Rome/grafo2665.12.lgr N12 E12 R0 M0.042 O
./instances/Rome/grafo8830.88.lgr N88 E123 D71.8395 P70 M1.20172e+06 F
./instances/Rome/grafo5909.47.lgr N47 E63 D33.4444 P33.79 R2 M37.563 O
./instances/Rome/grafo5421.34.lgr N34 E41 D18 P18 R1 M5.381 O
./instances/Rome/grafo11233.93.lgr N93 E126 D62.1485 P60 M1.20218e+06 F
./instances/Rome/grafo246.11.lgr N11 E10 R0 M0.051 O
./instances/Rome/grafo2095.29.lgr N29 E35 D16 P16.79 R1 M3.795 O
./instances/Rome/grafo11503.39.lgr N39 E47 R0 M0.129 O
./instances/Rome/grafo8024.85.lgr N85 E110 D52.698 P51 M1.20208e+06 F
./instances/Rome/grafo7413.44.lgr N44 E67 D43.016 P43.79 R6 M82844.3 O
./instances/Rome/grafo2259.14.lgr N14 E14 R0 M0.056 O
./instances/Rome/grafo5736.37.lgr N37 E48 D20 P20.79 R1 M4.268 O
./instances/Rome/grafo10404.97.lgr N97 E130 D69.1919 P67 M1.20202e+06 F
./instances/Rome/grafo5916.44.lgr N44 E55 D19 P19.79 R1 M3.563 O
./instances/Rome/grafo6916.42.lgr N42 E52 R0 M0.128 O
./instances/Rome/grafo11027.92.lgr N92 E122 D60 P60.79 R6 M92660.5 O
./instances/Rome/grafo4443.60.lgr N60 E83 D40 P40.79 R5 M13557.4 O
./instances/Rome/grafo6090.78.lgr N78 E94 D26.3333 P26.79 R3 M173.002 O
./instances/Rome/grafo10816.93.lgr N93 E119 D49.8 P49 M1.20227e+06 F
./instances/Rome/grafo11235.35.lgr N35 E44 R0 M0.127 O
./instances/Rome/grafo2857.27.lgr N27 E31 R0 M0.107 O
./instances/Rome/grafo432.19.lgr N19 E20 R0 M0.089 O
./instances/Rome/grafo10554.93.lgr N93 E110 D34.5714 P34.79 R2 M17.463 O
./instances/Rome/grafo3833.55.lgr N55 E68 D27.4444 P27.79 R2 M26.011 O
./instances/Rome/grafo5716.40.lgr N40 E54 D30.0682 P30.79 R3 M666.836 O
./instances/Rome/grafo10866.98.lgr N98 E135 D72.4192 P68 M1.20201e+06 F
./instances/Rome/grafo5311.54.lgr N54 E74 D34.125 P34.79 R3 M562.667 O
./instances/Rome/grafo6657.59.lgr N59 E79 D40 P40.79 R4 M4789.86 O
./instances/Rome/grafo9331.85.lgr N85 E111 D47 P47.79 R7 M594429 O
./instances/Rome/grafo9369.69.lgr N69 E89 D41 P41.79 R4 M4924.53 O
./instances/Rome/grafo3355.55.lgr N55 E67 D20.6667 P20.79 R2 M8.694 O
./instances/Rome/grafo6677.37.lgr N37 E43 R0 M0.131 O
./instances/Rome/grafo8859.89.lgr N89 E102 D25 P25.79 R1 M4.596 O
./instances/Rome/grafo7077.53.lgr N53 E73 D32 P32.79 R4 M1715 O
./instances/Rome/grafo2782.17.lgr N17 E19 R0 M0.076 O
./instances/Rome/grafo6578.38.lgr N38 E53 D26 P26.79 R3 M194.074 O
./instances/Rome/grafo9189.77.lgr N77 E102 D45 P45.79 R6 M152839 O
./instances/Rome/grafo9630.95.lgr N95 E128 D61.0056 P57 M1.20226e+06 F
./instances/Rome/grafo7176.49.lgr N49 E59 D23 P23.79 R1 M4.748 O
./instances/Rome/grafo10233.34.lgr N34 E39 R0 M0.127 O
./instances/Rome/grafo2166.20.lgr N20 E28 D15 P15.79 R1 M2.899 O
./instances/Rome/grafo7622.45.lgr N45 E62 D34.0625 P34.79 R3 M448.733 O
./instances/Rome/grafo11660.34.lgr N34 E36 R0 M0.123 O
./instances/Rome/grafo2674.18.lgr N18 E23 D11 P11.79 R1 M2.439 O
./instances/Rome/grafo2747.16.lgr N16 E19 R0 M0.083 O
./instances/Rome/grafo9023.78.lgr N78 E109 D60.0269 P58 M1.20215e+06 F
./instances/Rome/grafo2815.35.lgr N35 E43 D12 P12.79 R1 M2.915 O
./instances/Rome/grafo4607.82.lgr N82 E108 D50 P50.79 R7 M1.17636e+06 O
./instances/Rome/grafo3621.40.lgr N40 E50 D20 P20.79 R1 M2.878 O
./instances/Rome/grafo5315.37.lgr N37 E55 D32.2857 P32.79 R3 M126.037 O
./instances/Rome/grafo11506.91.lgr N91 E124 D59 P59.79 R7 M787754 O
./instances/Rome/grafo6573.77.lgr N77 E92 D28.0122 P28.79 R3 M532.956 O
./instances/Rome/grafo4435.54.lgr N54 E69 D30 P30.79 R1 M5.678 O
./instances/Rome/grafo8387.70.lgr N70 E91 D41 P41.79 R5 M12119.8 O
./instances/Rome/grafo10795.32.lgr N32 E35 R0 M0.108 O
./instances/Rome/grafo1671.17.lgr N17 E17 R0 M0.054 O
./instances/Rome/grafo4079.53.lgr N53 E62 D22.6667 P22.79 R2 M9.594 O
./instances/Rome/grafo7444.43.lgr N43 E55 D27.0682 P27.79 R2 M101.387 O
./instances/Rome/grafo11587.37.lgr N37 E49 D26 P26.79 R1 M3.61 O
./instances/Rome/grafo4394.55.lgr N55 E76 D30 P30.79 R4 M1664.08 O
./instances/Rome/grafo7583.42.lgr N42 E56 D28.4138 P28.79 R2 M23.777 O
./instances/Rome/grafo1655.26.lgr N26 E32 R0 M0.085 O
./instances/Rome/grafo10152.96.lgr N96 E125 D60 P60.79 R6 M159428 O
./instances/Rome/grafo8304.85.lgr N85 E123 D77.4856 P73 M1.2022e+06 F
./instances/Rome/grafo630.21.lgr N21 E28 R0 M0.1 O
./instances/Rome/grafo3126.39.lgr N39 E60 D32.127 P32.79 R4 M748.085 O
./instances/Rome/grafo11522.31.lgr N31 E36 R0 M0.122 O
./instances/Rome/grafo4902.83.lgr N83 E106 D45 P45.79 R5 M40267.9 O
./instances/Rome/grafo3312.39.lgr N39 E49 D22 P22.79 R1 M4.124 O
./instances/Rome/grafo872.24.lgr N24 E28 R0 M0.091 O
./instances/Rome/grafo917.17.lgr N17 E20 R0 M0.074 O
./instances/Rome/grafo9230.83.lgr N83 E120 D70.1536 P65 M1.20199e+06 F
./instances/Rome/grafo1619.60.lgr N60 E75 D26.7143 P26.79 R2 M8.526 O
./instances/Rome/grafo4868.78.lgr N78 E114 D66.4319 P64 M1.20201e+06 F
./instances/Rome/grafo3837.37.lgr N37 E52 D26.3333 P26.79 R2 M17.339 O
./instances/Rome/grafo3885.40.lgr N40 E51 D22 P22.79 R1 M5.143 O
./instances/Rome/grafo5511.43.lgr N43 E63 D36.1818 P36.79 R3 M179.88 O
./instances/Rome/grafo7221.99.lgr N99 E141 D73.4381 P67 M1.20215e+06 F
./instances/Rome/grafo6769.61.lgr N61 E83 D35.1148 P35.79 R3 M749.677 O
./instances/Rome/grafo6474.46.lgr N46 E59 D25 P25.79 R1 M5.411 O
./instances/Rome/grafo5393.73.lgr N73 E94 D43 P43.79 R6 M143792 O
./instances/Rome/grafo5977.35.lgr N35 E45 D21 P21.79 R1 M7.91 O
./instances/Rome/grafo486.13.lgr N13 E16 R0 M0.073 O
./instances/Rome/grafo11164.40.lgr N40 E49 D15 P15.79 R1 M3.563 O
./instances/Rome/grafo1073.51.lgr N51 E64 D26.4231 P26.79 R2 M26.648 O
./instances/Rome/grafo10269.99.lgr N99 E138 D66.7596 P63 M1.20226e+06 F
./instances/Rome/grafo11497.36.lgr N36 E54 D29 P29.79 R5 M7013.78 O
./instances/Rome/grafo7430.43.lgr N43 E70 D47 P47.79 R7 M854132 O
./instances/Rome/grafo155.10.lgr N10 E10 R0 M0.047 O
./instances/Rome/grafo5721.49.lgr N49 E64 D26 P26.79 R1 M3.912 O
./instances/Rome/grafo8557.90.lgr N90 E112 D39 P39.79 R5 M44613.3 O
./instances/Rome/grafo845.16.lgr N16 E17 R0 M0.054 O
./instances/Rome/grafo1946.31.lgr N31 E38 D17 P17.79 R1 M3.397 O
./instances/Rome/grafo4409.56.lgr N56 E67 D18 P18.79 R1 M3.161 O
./instances/Rome/grafo4591.59.lgr N59 E83 D40 P40.79 R5 M8077.86 O
./instances/Rome/grafo2020.35.lgr N35 E43 R0 M0.125 O
./instances/Rome/grafo9676.89.lgr N89 E124 D59.7867 P57 M1.20188e+06 F
./instances/Rome/grafo5523.34.lgr N34 E40 R0 M0.12 O
./instances/Rome/grafo3419.44.lgr N44 E51 D13 P13.79 R1 M2.881 O
./instances/Rome/grafo2880.16.lgr N16 E18 R0 M0.044 O
./instances/Rome/grafo1503.22.lgr N22 E26 R0 M0.088 O
./instances/Rome/grafo3074.26.lgr N26 E37 D22.5 P22.79 R2 M8.013 O
./instances/Rome/grafo3282.36.lgr N36 E40 R0 M0.129 O
./instances/Rome/grafo6450.37.lgr N37 E46 D21.5 P21.79 R2 M14.588 O
./instances/Rome/grafo6146.79.lgr N79 E106 D53 P53.79 R6 M156409 O
./instances/Rome/grafo10061.99.lgr N99 E131 D56.6974 P55 M1.20211e+06 F
./instances/Rome/grafo8276.60.lgr N60 E74 D24.5 P24.79 R2 M21.52 O
./instances/Rome/grafo2922.20.lgr N20 E24 R0 M0.097 O
./instances/Rome/grafo11384.30.lgr N30 E34 R0 M0.111 O
./instances/Rome/grafo6958.76.lgr N76 E107 D57.1951 P56 M1.20201e+06 F
./instances/Rome/grafo11338.92.lgr N92 E122 D57.4309 P56 M1.20194e+06 F
./instances/Rome/grafo7763.57.lgr N57 E83 D45 P45.79 R5 M20501.8 O
./instances/Rome/grafo11287.93.lgr N93 E131 D70.7497 P64 M1.20222e+06 F
./instances/Rome/grafo5679.60.lgr N60 E76 D33 P33 R2 M78.289 O
./instances/Rome/grafo8070.68.lgr N68 E98 D53 P53.79 R7 M645254 O
./instances/Rome/grafo3037.23.lgr N23 E32 R0 M0.106 O
./instances/Rome/grafo5884.55.lgr N55 E79 D42.0235 P42.79 R5 M20490.6 O
./instances/Rome/grafo4884.63.lgr N63 E86 D41 P41.79 R4 M1665.25 O
./instances/Rome/grafo3420.41.lgr N41 E51 D21.6667 P21.79 R2 M9.618 O
./instances/Rome/grafo11204.99.lgr N99 E143 D80.7098 P73 M1.20189e+06 F
./instances/Rome/grafo7555.45.lgr N45 E58 D25.5 P25.79 R2 M20.096 O
./instances/Rome/grafo1938.12.lgr N12 E15 R0 M0.081 O
./instances/Rome/grafo6024.36.lgr N36 E44 R0 M0.125 O
./instances/Rome/grafo3411.52.lgr N52 E68 D26.0909 P26.79 R3 M313.984 O
./instances/Rome/grafo2155.33.lgr N33 E40 D14 P14.79 R1 M3.469 O
./instances/Rome/grafo8678.73.lgr N73 E108 D60.3215 P58 M1.20179e+06 F
./instances/Rome/grafo5556.34.lgr N34 E39 D11 P11.79 R1 M2.569 O
./instances/Rome/grafo3904.57.lgr N57 E67 D22 P22.79 R1 M3.661 O
./instances/Rome/grafo6730.38.lgr N38 E54 D30.7143 P30.79 R2 M11.307 O
./instances/Rome/grafo7720.44.lgr N44 E61 D36 P36 R2 M104.953 O
./instances/Rome/grafo2304.38.lgr N38 E51 D24.4 P24.79 R2 M17.713 O
./instances/Rome/grafo972.18.lgr N18 E19 R0 M0.083 O
./instances/Rome/grafo9365.63.lgr N63 E83 D38.0139 P38.79 R4 M4813.3 O
./instances/Rome/grafo7522.46.lgr N46 E68 D41 P41.79 R6 M454223 O
./instances/Rome/grafo223.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo10538.100.lgr N100 E141 D77.8232 P73 M1.20197e+06 F
./instances/Rome/grafo5395.33.lgr N33 E46 D25.3333 P25.79 R2 M16.657 O
./instances/Rome/grafo7665.42.lgr N42 E67 D46 P46.79 R7 M247368 O
./instances/Rome/grafo2944.12.lgr N12 E14 R0 M0.04 O
./instances/Rome/grafo1654.10.lgr N10 E14 R0 M0.071 O
./instances/Rome/grafo6334.84.lgr N84 E103 D29 P29 R3 M781.871 O
./instances/Rome/grafo6516.35.lgr N35 E46 D24.2857 P24.79 R3 M229.826 O
./instances/Rome/grafo7806.63.lgr N63 E83 D38 P38.79 R3 M743.45 O
./instances/Rome/grafo11618.41.lgr N41 E48 R0 M0.14 O
./instances/Rome/grafo8572.62.lgr N62 E87 D47 P47.79 R6 M106225 O
./instances/Rome/grafo10341.41.lgr N41 E50 R0 M0.139 O
./instances/Rome/grafo8753.91.lgr N91 E125 D65.7587 P61 M1.20215e+06 F
./instances/Rome/grafo1485.23.lgr N23 E22 R0 M0.076 O
./instances/Rome/grafo9283.66.lgr N66 E90 D43 P43.79 R2 M33.239 O
./instances/Rome/grafo11360.32.lgr N32 E37 R0 M0.107 O
./instances/Rome/grafo9472.68.lgr N68 E92 D47.0036 P47.79 R5 M64483.3 O
./instances/Rome/grafo3889.41.lgr N41 E55 D29.3333 P29.79 R2 M12.832 O
./instances/Rome/grafo655.23.lgr N23 E23 R0 M0.07 O
./instances/Rome/grafo10436.95.lgr N95 E145 D93.2987 P84 M1.20216e+06 F
./instances/Rome/grafo2378.21.lgr N21 E25 D10 P10.79 R1 M2.726 O
./instances/Rome/grafo8743.87.lgr N87 E116 D60.6491 P60 M1.20173e+06 F
./instances/Rome/grafo9515.67.lgr N67 E89 D39 P39.79 R5 M15889 O
./instances/Rome/grafo9324.66.lgr N66 E106 D65.7603 P61 M1.20252e+06 F
./instances/Rome/grafo4653.62.lgr N62 E95 D56.8876 P56 M1.20216e+06 F
./instances/Rome/grafo3194.59.lgr N59 E67 D17 P17.79 R1 M3.179 O
./instances/Rome/grafo2745.17.lgr N17 E19 R0 M0.083 O
./instances/Rome/grafo1528.50.lgr N50 E56 R0 M0.144 O
./instances/Rome/grafo5622.37.lgr N37 E43 D11 P11.79 R1 M2.511 O
./instances/Rome/grafo1425.60.lgr N60 E77 D28.0918 P28.79 R3 M176.494 O
./instances/Rome/grafo869.10.lgr N10 E10 R0 M0.049 O
./instances/Rome/grafo1071.10.lgr N10 E10 R0 M0.039 O
./instances/Rome/grafo7473.35.lgr N35 E41 R0 M0.126 O
./instances/Rome/grafo7633.43.lgr N43 E58 D30 P30.79 R1 M5.904 O
./instances/Rome/grafo8388.72.lgr N72 E102 D46 P46.79 R7 M525032 O
./instances/Rome/grafo4092.38.lgr N38 E49 D23.75 P23.79 R2 M10.853 O
./instances/Rome/grafo7484.43.lgr N43 E49 D10 P10.79 R1 M2.536 O
./instances/Rome/grafo6894.51.lgr N51 E68 D34.6 P34.79 R2 M17.732 O
./instances/Rome/grafo11601.33.lgr N33 E34 R0 M0.091 O
./instances/Rome/grafo9950.100.lgr N100 E128 D50 P50.79 R6 M128972 O
./instances/Rome/grafo7791.62.lgr N62 E83 D38 P38.79 R5 M20459 O
./instances/Rome/grafo2197.13.lgr N13 E14 R0 M0.054 O
./instances/Rome/grafo8706.86.lgr N86 E113 D52.339 P51 M1.20214e+06 F
./instances/Rome/grafo7079.41.lgr N41 E58 D33 P33.79 R3 M710.618 O
./instances/Rome/grafo10424.93.lgr N93 E120 D55 P55.79 R6 M222554 O
./instances/Rome/grafo1103.24.lgr N24 E28 R0 M0.063 O
./instances/Rome/grafo8813.88.lgr N88 E125 D66.5274 P65 M1.20208e+06 F
./instances/Rome/grafo4217.54.lgr N54 E75 D36.0037 P36.79 R4 M1268.83 O
./instances/Rome/grafo1826.19.lgr N19 E27 R0 M0.092 O
./instances/Rome/grafo7581.39.lgr N39 E51 D19 P19.79 R1 M3.79 O
./instances/Rome/grafo7233.37.lgr N37 E49 D21 P21.79 R1 M4.11 O
./instances/Rome/grafo3602.44.lgr N44 E53 R0 M0.137 O
./instances/Rome/grafo4892.61.lgr N61 E79 D36 P36.79 R3 M778.459 O
./instances/Rome/grafo11491.96.lgr N96 E125 D50.7787 P49 M1.20237e+06 F
./instances/Rome/grafo9002.63.lgr N63 E87 D42 P42.79 R5 M12156 O
./instances/Rome/grafo6662.46.lgr N46 E64 D33 P33.79 R2 M50.113 O
./instances/Rome/grafo3806.47.lgr N47 E52 R0 M0.148 O
./instances/Rome/grafo621.19.lgr N19 E27 R0 M0.085 O
./instances/Rome/grafo1580.28.lgr N28 E34 R0 M0.103 O
./instances/Rome/grafo379.15.lgr N15 E17 R0 M0.045 O
./instances/Rome/grafo6014.44.lgr N44 E59 D30.3232 P30.79 R2 M57.075 O
./instances/Rome/grafo8438.67.lgr N67 E99 D59.1919 P58 M1.20208e+06 F
./instances/Rome/grafo3425.41.lgr N41 E52 R0 M0.138 O
./instances/Rome/grafo6240.43.lgr N43 E53 D19 P19.79 R1 M3.727 O
./instances/Rome/grafo742.13.lgr N13 E15 R0 M0.069 O
./instances/Rome/grafo6288.41.lgr N41 E62 D38.0384 P38.79 R4 M2182.71 O
./instances/Rome/grafo9949.91.lgr N91 E119 D53.3559 P52 M1.20216e+06 F
./instances/Rome/grafo9432.89.lgr N89 E122 D63.261 P62 M1.20188e+06 F
./instances/Rome/grafo6951.41.lgr N41 E54 D23 P23.79 R1 M3.368 O
./instances/Rome/grafo6111.33.lgr N33 E40 D14 P14.79 R1 M3.384 O
./instances/Rome/grafo5138.45.lgr N45 E62 D31 P31.79 R4 M2246.04 O
./instances/Rome/grafo1807.12.lgr N12 E17 D10 P10.79 R1 M2.562 O
./instances/Rome/grafo1460.50.lgr N50 E62 R0 M0.155 O
./instances/Rome/grafo1334.30.lgr N30 E39 R0 M0.107 O
./instances/Rome/grafo7339.46.lgr N46 E52 D12 P12.79 R1 M2.997 O
./instances/Rome/grafo10405.97.lgr N97 E145 D82.6712 P71 M1.20241e+06 F
./instances/Rome/grafo367.14.lgr N14 E14 R0 M0.054 O
./instances/Rome/grafo10211.92.lgr N92 E119 D58.0494 P58.79 R5 M35577.4 O
./instances/Rome/grafo7753.40.lgr N40 E59 D31 P31.79 R5 M15762.9 O
./instances/Rome/grafo1025.15.lgr N15 E16 R0 M0.053 O
./instances/Rome/grafo2873.21.lgr N21 E25 R0 M0.083 O
./instances/Rome/grafo1758.37.lgr N37 E45 R0 M0.12 O
./instances/Rome/grafo9341.73.lgr N73 E100 D49 P49.79 R5 M30567.1 O
./instances/Rome/grafo5690.74.lgr N74 E89 D29 P29.79 R1 M6.203 O
./instances/Rome/grafo3224.98.lgr N98 E141 D73.7876 P67 M1.20219e+06 F
./instances/Rome/grafo7672.37.lgr N37 E46 R0 M0.129 O
./instances/Rome/grafo3796.44.lgr N44 E62 D34 P34.79 R3 M588.269 O
./instances/Rome/grafo5747.40.lgr N40 E50 D20 P20.79 R1 M3.726 O
./instances/Rome/grafo3160.48.lgr N48 E63 D28 P28.79 R4 M1916.31 O
./instances/Rome/grafo2607.12.lgr N12 E15 R0 M0.07 O
./instances/Rome/grafo4637.63.lgr N63 E85 D41 P41.79 R5 M24288 O
./instances/Rome/grafo6325.42.lgr N42 E51 D21 P21.79 R1 M3.87 O
./instances/Rome/grafo2377.15.lgr N15 E15 R0 M0.059 O
./instances/Rome/grafo9799.70.lgr N70 E105 D63.026 P57 M1.20253e+06 F
./instances/Rome/grafo4923.63.lgr N63 E72 D20 P20.79 R1 M5.208 O
./instances/Rome/grafo4970.57.lgr N57 E80 D41 P41.79 R6 M192795 O
./instances/Rome/grafo9522.79.lgr N79 E105 D53.4504 P52 M1.20203e+06 F
./instances/Rome/grafo1691.16.lgr N16 E19 R0 M0.087 O
./instances/Rome/grafo11042.94.lgr N94 E129 D69.4201 P64 M1.20223e+06 F
./instances/Rome/grafo1050.18.lgr N18 E28 D19 P19.79 R1 M3.533 O
./instances/Rome/grafo4108.41.lgr N41 E52 D22.6667 P22.79 R2 M11.2 O
./instances/Rome/grafo5477.42.lgr N42 E50 D16 P16.79 R1 M3.494 O
./instances/Rome/grafo2120.13.lgr N13 E20 D13 P13.79 R1 M2.688 O
./instances/Rome/grafo1266.23.lgr N23 E25 R0 M0.058 O
./instances/Rome/grafo1084.11.lgr N11 E10 R0 M0.045 O
./instances/Rome/grafo3977.37.lgr N37 E45 D12 P12.79 R1 M3.124 O
./instances/Rome/grafo1055.19.lgr N19 E29 R0 M0.083 O
./instances/Rome/grafo385.17.lgr N17 E24 D15 P15.79 R1 M3.218 O
./instances/Rome/grafo757.16.lgr N16 E19 R0 M0.052 O
./instances/Rome/grafo10993.95.lgr N95 E130 D68.4304 P66 M1.20211e+06 F
./instances/Rome/grafo7503.44.lgr N44 E58 D27.2 P27.79 R3 M202.399 O
./instances/Rome/grafo8827.64.lgr N64 E90 D42.8632 P42 M1.20254e+06 F
./instances/Rome/grafo9000.64.lgr N64 E84 D38 P38 R4 M4836.3 O
./instances/Rome/grafo7337.45.lgr N45 E62 D32 P32.79 R3 M622.294 O
./instances/Rome/grafo5015.80.lgr N80 E96 D31.5 P31.79 R2 M8.249 O
./instances/Rome/grafo6775.50.lgr N50 E63 D26.5714 P26.79 R2 M9.681 O
./instances/Rome/grafo10235.39.lgr N39 E53 D29 P29.79 R1 M3.106 O
./instances/Rome/grafo8761.89.lgr N89 E117 D59.89 P58 M1.20192e+06 F
./instances/Rome/grafo7163.44.lgr N44 E56 D25.6667 P25.79 R2 M8.845 O
./instances/Rome/grafo7856.80.lgr N80 E117 D64.1983 P63 M1.20236e+06 F
./instances/Rome/grafo2389.39.lgr N39 E48 D17 P17.79 R1 M3.661 O
./instances/Rome/grafo7849.77.lgr N77 E113 D65.7357 P62 M1.20205e+06 F
./instances/Rome/grafo3164.38.lgr N38 E48 R0 M0.129 O
./instances/Rome/grafo8940.88.lgr N88 E109 D42.0339 P42.79 R3 M1059.79 O
./instances/Rome/grafo10210.92.lgr N92 E118 D54 P54.79 R6 M287159 O
./instances/Rome/grafo5821.33.lgr N33 E43 D19 P19.79 R1 M11.795 O
./instances/Rome/grafo5852.35.lgr N35 E50 D29 P29.79 R2 M42.638 O
./instances/Rome/grafo3248.43.lgr N43 E61 D32.1842 P32.79 R2 M21.146 O
./instances/Rome/grafo306.18.lgr N18 E25 D13 P13.79 R1 M2.04 O
./instances/Rome/grafo2260.14.lgr N14 E15 R0 M0.061 O
./instances/Rome/grafo7680.40.lgr N40 E55 D29 P29.79 R1 M2.637 O
./instances/Rome/grafo9714.66.lgr N66 E90 D45 P45.79 R5 M20255.9 O
./instances/Rome/grafo296.28.lgr N28 E36 R0 M0.116 O
./instances/Rome/grafo9381.79.lgr N79 E104 D55 P55.79 R5 M52203.1 O
./instances/Rome/grafo8688.89.lgr N89 E123 D62.9511 P60 M1.2021e+06 F
./instances/Rome/grafo1387.56.lgr N56 E70 R0 M0.175 O
./instances/Rome/grafo10234.39.lgr N39 E51 D24.0862 P24.79 R2 M31.512 O
./instances/Rome/grafo9489.83.lgr N83 E110 D56 P56.79 R6 M310676 O
./instances/Rome/grafo9756.68.lgr N68 E86 D34.1364 P34.79 R5 M9655.43 O
./instances/Rome/grafo3258.42.lgr N42 E58 D29.1667 P29.79 R3 M205.222 O
./instances/Rome/grafo10999.92.lgr N92 E129 D64.2656 P62 M1.20229e+06 F
./instances/Rome/grafo5498.34.lgr N34 E41 R0 M0.122 O
./instances/Rome/grafo11678.34.lgr N34 E40 R0 M0.114 O
./instances/Rome/grafo11123.32.lgr N32 E38 R0 M0.107 O
./instances/Rome/grafo3814.39.lgr N39 E46 D9 P9.79 R1 M2.304 O
./instances/Rome/grafo3046.25.lgr N25 E29 R0 M0.104 O
./instances/Rome/grafo10432.99.lgr N99 E146 D86.5573 P79 M1.20234e+06 F
./instances/Rome/grafo7975.81.lgr N81 E98 D38 P38.79 R3 M1287.19 O
./instances/Rome/grafo5298.43.lgr N43 E56 D22.3077 P22.79 R2 M38.782 O
./instances/Rome/grafo10302.96.lgr N96 E130 D58.6605 P56 M1.20227e+06 F
./instances/Rome/grafo8458.75.lgr N75 E96 D41 P41.79 R5 M19324.5 O
./instances/Rome/grafo4199.64.lgr N64 E86 D37 P37.79 R5 M12845.6 O
./instances/Rome/grafo6996.38.lgr N38 E51 D24.5714 P25.79 R2 M14.815 O
./instances/Rome/grafo1134.11.lgr N11 E12 R0 M0.072 O
./instances/Rome/grafo6771.46.lgr N46 E55 R0 M0.139 O
./instances/Rome/grafo5944.44.lgr N44 E57 R0 M0.134 O
./instances/Rome/grafo6826.36.lgr N36 E43 D11 P11.79 R1 M2.572 O
./instances/Rome/grafo8200.76.lgr N76 E102 D45.9768 P45 M1.20309e+06 F
./instances/Rome/grafo5436.42.lgr N42 E59 D33.5 P33.79 R2 M15.247 O
./instances/Rome/grafo1616.30.lgr N30 E37 R0 M0.114 O
./instances/Rome/grafo11265.33.lgr N33 E37 R0 M0.113 O
./instances/Rome/grafo9191.69.lgr N69 E90 D38 P38.79 R6 M71919.5 O
./instances/Rome/grafo8904.92.lgr N92 E124 D60.6654 P58 M1.20219e+06 F
./instances/Rome/grafo9654.74.lgr N74 E94 D37 P37.79 R4 M3142.91 O
./instances/Rome/grafo11386.34.lgr N34 E46 D24.5 P24.79 R2 M14.306 O
./instances/Rome/grafo3279.45.lgr N45 E62 D29 P29.79 R6 M53104.6 O
./instances/Rome/grafo122.12.lgr N12 E11 R0 M0.054 O
./instances/Rome/grafo8810.88.lgr N88 E119 D54 P54.79 R4 M8448.18 O
./instances/Rome/grafo7933.62.lgr N62 E79 D34.0806 P34.79 R3 M286.977 O
./instances/Rome/grafo700.14.lgr N14 E13 R0 M0.053 O
./instances/Rome/grafo2408.18.lgr N18 E25 D15 P15.79 R1 M3.293 O
./instances/Rome/grafo11281.34.lgr N34 E42 R0 M0.123 O
./instances/Rome/grafo10802.37.lgr N37 E48 D20 P20.79 R1 M5.693 O
./instances/Rome/grafo4054.40.lgr N40 E53 D25 P25.79 R1 M5.544 O
./instances/Rome/grafo8381.75.lgr N75 E93 D33 P33.79 R4 M3869.66 O
./instances/Rome/grafo7261.42.lgr N42 E62 D39.0175 P39.79 R4 M4214.17 O
./instances/Rome/grafo3202.35.lgr N35 E47 D25.5 P25.79 R2 M14.054 O
./instances/Rome/grafo3752.38.lgr N38 E46 D19 P19.79 R1 M4.087 O
./instances/Rome/grafo10500.91.lgr N91 E120 D64.0016 P64.79 R6 M172978 O
./instances/Rome/grafo7870.61.lgr N61 E79 D29.4699 P29.79 R3 M438.955 O
./instances/Rome/grafo6948.38.lgr N38 E44 R0 M0.136 O
./instances/Rome/grafo10130.97.lgr N97 E138 D75.9458 P70 M1.20212e+06 F
./instances/Rome/grafo1193.26.lgr N26 E28 R0 M0.074 O
./instances/Rome/grafo4606.64.lgr N64 E82 D32 P32.79 R4 M2752.15 O
./instances/Rome/grafo9798.76.lgr N76 E91 D30.8235 P30 M1.20534e+06 F
./instances/Rome/grafo5669.43.lgr N43 E55 D23.6667 P23.79 R2 M9.88 O
./instances/Rome/grafo7332.49.lgr N49 E88 D65.8636 P63 M1.20201e+06 F
./instances/Rome/grafo7342.44.lgr N44 E55 D23 P23.79 R1 M4.02 O
./instances/Rome/grafo2409.15.lgr N15 E18 R0 M0.08 O
./instances/Rome/grafo7987.79.lgr N79 E106 D45.9999 P46.79 R7 M339109 O
./instances/Rome/grafo4397.74.lgr N74 E104 D51 P51.79 R6 M55254.8 O
./instances/Rome/grafo8599.83.lgr N83 E113 D56.4846 P55 M1.20182e+06 F
./instances/Rome/grafo8480.91.lgr N91 E116 D49.371 P48 M1.20235e+06 F
./instances/Rome/grafo8770.86.lgr N86 E107 D37.2857 P37.79 R2 M50.374 O
./instances/Rome/grafo11417.37.lgr N37 E49 D22 P22.79 R1 M4.031 O
./instances/Rome/grafo5330.48.lgr N48 E67 D34.2222 P34.79 R4 M1267.93 O
./instances/Rome/grafo10270.93.lgr N93 E134 D84.1012 P76 M1.2023e+06 F
./instances/Rome/grafo539.22.lgr N22 E34 D21.3333 P21.79 R2 M14.1 O
./instances/Rome/grafo1976.32.lgr N32 E43 D23 P23.79 R1 M3.499 O
./instances/Rome/grafo1863.21.lgr N21 E26 R0 M0.092 O
./instances/Rome/grafo6420.39.lgr N39 E57 D35 P35.79 R3 M381.206 O
./instances/Rome/grafo7689.37.lgr N37 E44 R0 M0.146 O
./instances/Rome/grafo9026.87.lgr N87 E107 D37.0123 P37.79 R4 M4056.48 O
./instances/Rome/grafo7344.39.lgr N39 E51 D23.5 P23.79 R2 M11.883 O
./instances/Rome/grafo6814.47.lgr N47 E64 D32.0032 P32.79 R4 M2763.69 O
./instances/Rome/grafo2402.36.lgr N36 E38 R0 M0.094 O
./instances/Rome/grafo1004.11.lgr N11 E12 R0 M0.032 O
./instances/Rome/grafo5847.35.lgr N35 E41 R0 M0.096 O
./instances/Rome/grafo844.12.lgr N12 E18 R0 M0.051 O
./instances/Rome/grafo2746.38.lgr N38 E44 R0 M0.096 O
./instances/Rome/grafo10737.99.lgr N99 E142 D74.6716 P68 M1.20233e+06 F
./instances/Rome/grafo4470.73.lgr N73 E95 D42 P42.79 R6 M112810 O
./instances/Rome/grafo4180.57.lgr N57 E82 D46.7763 P46 M1.20357e+06 F
./instances/Rome/grafo890.13.lgr N13 E16 R0 M0.079 O
./instances/Rome/grafo3261.39.lgr N39 E44 R0 M0.118 O
./instances/Rome/grafo2375.19.lgr N19 E35 D23 P23.79 R3 M49.904 O
./instances/Rome/grafo3935.64.lgr N64 E85 D37 P37.79 R5 M12812 O
./instances/Rome/grafo11511.35.lgr N35 E36 R0 M0.093 O
./instances/Rome/grafo4706.58.lgr N58 E83 D40 P40.79 R7 M468723 O
./instances/Rome/grafo10237.100.lgr N100 E141 D80.2044 P74 M1.20239e+06 F
./instances/Rome/grafo263.11.lgr N11 E11 R0 M0.05 O
./instances/Rome/grafo9870.35.lgr N35 E43 R0 M0.121 O
./instances/Rome/grafo8064.77.lgr N77 E107 D56 P56.79 R7 M613737 O
./instances/Rome/grafo2864.39.lgr N39 E57 D33 P33.79 R5 M16255.5 O
./instances/Rome/grafo1441.71.lgr N71 E92 D48 P48.79 R4 M14985.9 O
./instances/Rome/grafo333.19.lgr N19 E22 R0 M0.082 O
./instances/Rome/grafo5489.78.lgr N78 E95 D38.1778 P38.79 R2 M57.165 O
./instances/Rome/grafo3476.42.lgr N42 E60 D35 P35.79 R4 M3704.51 O
./instances/Rome/grafo6409.40.lgr N40 E53 D25.3333 P25.79 R2 M17.373 O
./instances/Rome/grafo9762.78.lgr N78 E106 D55.4696 P53 M1.20202e+06 F
./instances/Rome/grafo9513.74.lgr N74 E100 D45 P45.79 R5 M24450.2 O
./instances/Rome/grafo3461.37.lgr N37 E59 D34 P34.79 R7 M441449 O
./instances/Rome/grafo8667.96.lgr N96 E130 D65 P65.79 R7 M866856 O
./instances/Rome/grafo6196.42.lgr N42 E69 D46 P46.79 R6 M66043.3 O
./instances/Rome/grafo5073.78.lgr N78 E100 D38 P38.79 R5 M20156.9 O
./instances/Rome/grafo3645.35.lgr N35 E52 D30 P30.79 R4 M508.89 O
./instances/Rome/grafo7253.39.lgr N39 E51 D24 P24.79 R3 M203.776 O
./instances/Rome/grafo4644.84.lgr N84 E121 D69.3913 P66 M1.20213e+06 F
./instances/Rome/grafo203.13.lgr N13 E14 R0 M0.041 O
./instances/Rome/grafo1810.30.lgr N30 E40 R0 M0.085 O
./instances/Rome/grafo8907.97.lgr N97 E125 D47 P47.79 R6 M73706 O
./instances/Rome/grafo6333.42.lgr N42 E54 D18 P18.79 R1 M3.178 O
./instances/Rome/grafo3661.46.lgr N46 E56 D12 P12.79 R1 M2.909 O
./instances/Rome/grafo9631.76.lgr N76 E107 D53.1875 P52 M1.20211e+06 F
./instances/Rome/grafo8302.81.lgr N81 E101 D45.0035 P45.79 R5 M24492 O
./instances/Rome/grafo7730.51.lgr N51 E67 D32 P32.79 R1 M4.96 O
./instances/Rome/grafo9089.73.lgr N73 E102 D49 P49.79 R7 M265252 O
./instances/Rome/grafo7860.82.lgr N82 E113 D61.0763 P59 M1.20187e+06 F
./instances/Rome/grafo10690.96.lgr N96 E116 D43 P43.79 R5 M23114.8 O
./instances/Rome/grafo3737.54.lgr N54 E77 D44 P44.79 R6 M170114 O
./instances/Rome/grafo6480.38.lgr N38 E50 D23.5714 P23.79 R2 M13.215 O
./instances/Rome/grafo4746.67.lgr N67 E92 D38 P38.79 R5 M12675 O
./instances/Rome/grafo10066.40.lgr N40 E53 D24.3333 P24.79 R2 M15.736 O
./instances/Rome/grafo1112.16.lgr N16 E23 R0 M0.083 O
./instances/Rome/grafo412.23.lgr N23 E27 R0 M0.086 O
./instances/Rome/grafo1925.35.lgr N35 E36 R0 M0.118 O
./instances/Rome/grafo3710.43.lgr N43 E52 D18.6667 P18.79 R2 M6.765 O
./instances/Rome/grafo9361.65.lgr N65 E81 D35 P35.79 R4 M5016.77 O
./instances/Rome/grafo8239.65.lgr N65 E94 D51.0036 P51.79 R6 M36856 O
./instances/Rome/grafo10590.96.lgr N96 E118 D44.1 P44.79 R3 M701.915 O
./instances/Rome/grafo4550.65.lgr N65 E91 D50 P50.79 R6 M112734 O
./instances/Rome/grafo9709.86.lgr N86 E121 D63.5267 P60 M1.20195e+06 F
./instances/Rome/grafo727.13.lgr N13 E19 R0 M0.082 O
./instances/Rome/grafo11079.39.lgr N39 E48 R0 M0.127 O
./instances/Rome/grafo9222.82.lgr N82 E113 D58.3814 P57 M1.20199e+06 F
./instances/Rome/grafo235.13.lgr N13 E12 R0 M0.058 O
./instances/Rome/grafo1401.45.lgr N45 E53 R0 M0.146 O
./instances/Rome/grafo348.20.lgr N20 E21 R0 M0.077 O
./instances/Rome/grafo5540.75.lgr N75 E95 D40 P40.79 R5 M22001 O
./instances/Rome/grafo1102.29.lgr N29 E29 R0 M0.105 O
./instances/Rome/grafo6740.50.lgr N50 E66 D32.5 P32.79 R2 M31.838 O
./instances/Rome/grafo6904.49.lgr N49 E63 D29.3333 P29.79 R2 M13.84 O
./instances/Rome/grafo8477.89.lgr N89 E123 D55.8499 P53 M1.20229e+06 F
./instances/Rome/grafo2867.12.lgr N12 E16 R0 M0.083 O
./instances/Rome/grafo1703.18.lgr N18 E20 R0 M0.082 O
./instances/Rome/grafo9385.63.lgr N63 E83 D40 P40.79 R5 M22391.2 O
./instances/Rome/grafo10544.93.lgr N93 E120 D52 P52.79 R4 M8708.09 O
./instances/Rome/grafo168.31.lgr N31 E40 R0 M0.128 O
./instances/Rome/grafo3188.56.lgr N56 E76 D37 P37.79 R4 M2139.03 O
./instances/Rome/grafo11147.100.lgr N100 E126 D52 P52.79 R5 M41314.1 O
./instances/Rome/grafo7565.57.lgr N57 E71 D30.1429 P30.79 R3 M413.572 O
./instances/Rome/grafo6457.58.lgr N58 E84 D48 P48.79 R7 M603191 O
./instances/Rome/grafo9809.67.lgr N67 E88 D42 P42.79 R3 M1284.47 O
./instances/Rome/grafo8479.74.lgr N74 E87 D29 P29.79 R4 M4333.52 O
./instances/Rome/grafo7117.42.lgr N42 E55 D26.125 P26.79 R3 M278.592 O
./instances/Rome/grafo10471.94.lgr N94 E125 D57 P57.79 R7 M1.04851e+06 O
./instances/Rome/grafo3117.38.lgr N38 E51 D20 P20.79 R1 M3.264 O
./instances/Rome/grafo2679.17.lgr N17 E19 R0 M0.096 O
./instances/Rome/grafo6266.44.lgr N44 E60 D28 P28.79 R4 M1360.58 O
./instances/Rome/grafo7539.37.lgr N37 E49 D24.6667 P25.79 R2 M48.965 O
./instances/Rome/grafo7099.45.lgr N45 E56 D24.65 P24.79 R2 M14.632 O
./instances/Rome/grafo7550.51.lgr N51 E66 D28.2444 P28.79 R3 M411.552 O
./instances/Rome/grafo3864.35.lgr N35 E42 D17 P17.79 R1 M3.781 O
./instances/Rome/grafo9919.32.lgr N32 E32 R0 M0.083 O
./instances/Rome/grafo10475.98.lgr N98 E125 D49.6335 P49 M1.20216e+06 F
./instances/Rome/grafo4090.43.lgr N43 E62 D36.0469 P36.79 R3 M712.867 O
./instances/Rome/grafo8346.83.lgr N83 E106 D43.9999 P44.79 R5 M30000.2 O
./instances/Rome/grafo8188.62.lgr N62 E89 D51.185 P48 M1.20266e+06 F
./instances/Rome/grafo11659.37.lgr N37 E42 R0 M0.123 O
./instances/Rome/grafo2410.22.lgr N22 E24 R0 M0.081 O
./instances/Rome/grafo841.14.lgr N14 E13 R0 M0.047 O
./instances/Rome/grafo11667.30.lgr N30 E34 R0 M0.115 O
./instances/Rome/grafo8679.73.lgr N73 E93 D38 P38.79 R5 M18441.5 O
./instances/Rome/grafo10587.94.lgr N94 E119 D48 P48.79 R6 M165168 O
./instances/Rome/grafo5263.75.lgr N75 E99 D50 P50.79 R5 M46593.4 O
./instances/Rome/grafo3867.59.lgr N59 E80 D39 P39.79 R5 M20299.5 O
./instances/Rome/grafo5447.46.lgr N46 E62 D29.4444 P29.79 R2 M12.313 O
./instances/Rome/grafo573.13.lgr N13 E19 R0 M0.078 O
./instances/Rome/grafo6841.43.lgr N43 E56 D25.7879 P24 M1.20899e+06 F
./instances/Rome/grafo3514.35.lgr N35 E43 D14 P14.79 R1 M3.493 O
./instances/Rome/grafo4243.78.lgr N78 E102 D47 P47.79 R5 M51430.2 O
./instances/Rome/grafo7554.38.lgr N38 E48 R0 M0.131 O
./instances/Rome/grafo4718.64.lgr N64 E97 D57 P57.79 R7 M304438 O
./instances/Rome/grafo2942.31.lgr N31 E32 R0 M0.073 O
./instances/Rome/grafo10336.37.lgr N37 E46 D14 P14 R1 M3.343 O
./instances/Rome/grafo1812.19.lgr N19 E21 R0 M0.09 O
./instances/Rome/grafo966.13.lgr N13 E13 R0 M0.043 O
./instances/Rome/grafo4388.81.lgr N81 E118 D69.3053 P67 M1.20217e+06 F
./instances/Rome/grafo5650.78.lgr N78 E106 D53.5324 P53 M1.20215e+06 F
./instances/Rome/grafo6448.80.lgr N80 E93 D27.6667 P27.79 R2 M12.855 O
./instances/Rome/grafo2029.31.lgr N31 E40 R0 M0.12 O
./instances/Rome/grafo10731.32.lgr N32 E35 R0 M0.101 O
./instances/Rome/grafo2649.22.lgr N22 E28 R0 M0.09 O
./instances/Rome/grafo1305.51.lgr N51 E62 D24.6 P24.79 R2 M10.609 O
./instances/Rome/grafo6502.77.lgr N77 E95 D31.25 P31.79 R3 M461.781 O
./instances/Rome/grafo8208.89.lgr N89 E115 D47.0157 P47.79 R5 M24998.4 O
./instances/Rome/grafo10502.91.lgr N91 E136 D90.8319 P82 M1.202e+06 F
./instances/Rome/grafo11588.36.lgr N36 E46 D17 P17.79 R1 M3.115 O
./instances/Rome/grafo3367.40.lgr N40 E50 D16 P16.79 R1 M3.621 O
./instances/Rome/grafo3439.42.lgr N42 E57 D25.5 P25.79 R2 M25.419 O
./instances/Rome/grafo9019.82.lgr N82 E101 D40 P40.79 R4 M5771.11 O
./instances/Rome/grafo2997.23.lgr N23 E29 R0 M0.106 O
./instances/Rome/grafo10627.96.lgr N96 E133 D71.5635 P69 M1.20197e+06 F
./instances/Rome/grafo2788.49.lgr N49 E57 R0 M0.156 O
./instances/Rome/grafo5953.37.lgr N37 E55 D34.3333 P34.79 R2 M22.479 O
./instances/Rome/grafo10298.97.lgr N97 E143 D79.9435 P72 M1.20202e+06 F
./instances/Rome/grafo9037.70.lgr N70 E95 D43.8687 P42 M1.20246e+06 F
./instances/Rome/grafo3597.49.lgr N49 E64 D32 P32.79 R3 M621.467 O
./instances/Rome/grafo7065.37.lgr N37 E46 D20 P20.79 R1 M3.66 O
./instances/Rome/grafo10264.99.lgr N99 E127 D49 P49.79 R6 M147483 O
./instances/Rome/grafo283.24.lgr N24 E28 R0 M0.099 O
./instances/Rome/grafo3610.57.lgr N57 E80 D43 P43.79 R7 M1.17998e+06 O
./instances/Rome/grafo6530.41.lgr N41 E54 D23 P23.79 R1 M3.791 O
./instances/Rome/grafo9203.68.lgr N68 E79 R0 M0.184 O
./instances/Rome/grafo10209.99.lgr N99 E145 D80.1527 P74 M1.20208e+06 F
./instances/Rome/grafo4321.81.lgr N81 E100 D36 P36.79 R4 M3160.74 O
./instances/Rome/grafo191.21.lgr N21 E24 R0 M0.093 O
./instances/Rome/grafo10461.36.lgr N36 E45 D13 P13.79 R1 M2.813 O
./instances/Rome/grafo7109.87.lgr N87 E112 D51.7789 P51 M1.20192e+06 F
./instances/Rome/grafo6754.50.lgr N50 E63 R0 M0.16 O
./instances/Rome/grafo1087.14.lgr N14 E19 R0 M0.072 O
./instances/Rome/grafo3785.54.lgr N54 E70 D34 P34.79 R5 M17184.5 O
./instances/Rome/grafo2667.22.lgr N22 E22 R0 M0.07 O
./instances/Rome/grafo7462.38.lgr N38 E47 D18.6667 P18.79 R2 M8.975 O
./instances/Rome/grafo5224.42.lgr N42 E58 D29 P29.79 R4 M1179.67 O
./instances/Rome/grafo11305.99.lgr N99 E129 D59.5499 P58 M1.20216e+06 F
./instances/Rome/grafo11201.99.lgr N99 E136 D69.9297 P65 M1.20223e+06 F
./instances/Rome/grafo416.18.lgr N18 E18 R0 M0.061 O
./instances/Rome/grafo4836.56.lgr N56 E78 D43 P43.79 R1 M6.719 O
./instances/Rome/grafo7769.56.lgr N56 E75 D37.1531 P37.79 R3 M403.477 O
./instances/Rome/grafo11595.36.lgr N36 E44 R0 M0.132 O
./instances/Rome/grafo2347.20.lgr N20 E22 R0 M0.053 O
./instances/Rome/grafo7103.39.lgr N39 E53 D24.5714 P24.79 R2 M10.345 O
./instances/Rome/grafo8869.60.lgr N60 E79 D36.3333 P36.79 R2 M16.343 O
./instances/Rome/grafo1893.18.lgr N18 E18 R0 M0.061 O
./instances/Rome/grafo2257.14.lgr N14 E16 R0 M0.073 O
./instances/Rome/grafo1582.30.lgr N30 E34 R0 M0.099 O
./instances/Rome/grafo4302.60.lgr N60 E78 D33.5 P33.79 R2 M7.807 O
./instances/Rome/grafo4205.52.lgr N52 E65 D24 P24.79 R1 M6.299 O
./instances/Rome/grafo5964.60.lgr N60 E78 D31.4444 P31.79 R2 M16.355 O
./instances/Rome/grafo250.13.lgr N13 E19 R0 M0.072 O
./instances/Rome/grafo8690.85.lgr N85 E107 D38.1 P38.79 R4 M2643.5 O
./instances/Rome/grafo1272.26.lgr N26 E34 D15 P15.79 R1 M2.883 O
./instances/Rome/grafo10246.96.lgr N96 E133 D67.2611 P63 M1.2023e+06 F
./instances/Rome/grafo3086.49.lgr N49 E72 D41.015 P41.79 R5 M13870.4 O
./instances/Rome/grafo2556.18.lgr N18 E22 R0 M0.081 O
./instances/Rome/grafo8762.86.lgr N86 E116 D56.6845 P54 M1.20203e+06 F
./instances/Rome/grafo9743.80.lgr N80 E98 D33 P33.79 R3 M881.666 O
./instances/Rome/grafo9376.71.lgr N71 E84 D30.5238 P30.79 R2 M24.291 O
./instances/Rome/grafo3755.52.lgr N52 E72 D41.0339 P41.79 R4 M3506.04 O
./instances/Rome/grafo4631.63.lgr N63 E96 D58.8007 P57 M1.2018e+06 F
./instances/Rome/grafo2373.16.lgr N16 E18 R0 M0.083 O
./instances/Rome/grafo6668.49.lgr N49 E61 D21 P21.79 R1 M4.518 O
./instances/Rome/grafo1113.20.lgr N20 E23 R0 M0.057 O
./instances/Rome/grafo1289.28.lgr N28 E31 R0 M0.101 O
./instances/Rome/grafo11342.37.lgr N37 E42 R0 M0.13 O
./instances/Rome/grafo189.30.lgr N30 E36 R0 M0.102 O
./instances/Rome/grafo8534.84.lgr N84 E119 D58.3361 P55 M1.20199e+06 F
./instances/Rome/grafo4608.83.lgr N83 E114 D61.0224 P58 M1.202e+06 F
./instances/Rome/grafo3178.34.lgr N34 E42 D15 P15.79 R1 M3.433 O
./instances/Rome/grafo7230.61.lgr N61 E95 D56.3384 P55 M1.20209e+06 F
./instances/Rome/grafo7127.54.lgr N54 E78 D40 P40.79 R7 M1.04303e+06 O
./instances/Rome/grafo4275.56.lgr N56 E76 D40 P40.79 R4 M4462.67 O
./instances/Rome/grafo453.12.lgr N12 E11 R0 M0.042 O
./instances/Rome/grafo1242.29.lgr N29 E35 R0 M0.081 O
./instances/Rome/grafo1499.32.lgr N32 E50 D30.1053 P30.79 R3 M233.741 O
./instances/Rome/grafo10910.94.lgr N94 E118 D46.2222 P46.79 R3 M651.034 O
./instances/Rome/grafo5204.36.lgr N36 E49 D28.0714 P28.79 R3 M695.215 O
./instances/Rome/grafo10692.92.lgr N92 E121 D58.0005 P58.79 R6 M157086 O
./instances/Rome/grafo1153.21.lgr N21 E23 R0 M0.083 O
./instances/Rome/grafo4915.55.lgr N55 E74 D38.0441 P38.79 R3 M917.495 O
./instances/Rome/grafo7440.42.lgr N42 E47 R0 M0.137 O
./instances/Rome/grafo7594.88.lgr N88 E120 D51.3868 P49 M1.20268e+06 F
./instances/Rome/grafo3974.37.lgr N37 E52 D23.2857 P23.79 R2 M13.346 O
./instances/Rome/grafo3091.11.lgr N11 E11 R0 M0.038 O
./instances/Rome/grafo3961.70.lgr N70 E96 D44 P44.79 R5 M10990.6 O
./instances/Rome/grafo2390.19.lgr N19 E23 R0 M0.092 O
./instances/Rome/grafo10751.36.lgr N36 E48 D23.2222 P23.79 R3 M103.711 O
./instances/Rome/grafo5142.36.lgr N36 E48 D26.5333 P26.79 R2 M16.494 O
./instances/Rome/grafo9978.41.lgr N41 E53 D23.6 P23.79 R2 M9.253 O
./instances/Rome/grafo5029.80.lgr N80 E108 D62.016 P61 M1.20204e+06 F
./instances/Rome/grafo2397.33.lgr N33 E39 R0 M0.096 O
./instances/Rome/grafo6021.50.lgr N50 E74 D40 P40.79 R5 M13435.4 O
./instances/Rome/grafo3792.39.lgr N39 E49 D21 P21.79 R1 M4.172 O
./instances/Rome/grafo6549.45.lgr N45 E58 D28.5 P28.79 R2 M44.605 O
./instances/Rome/grafo8974.79.lgr N79 E100 D40 P40.79 R5 M19639.7 O
./instances/Rome/grafo2540.22.lgr N22 E25 R0 M0.093 O
./instances/Rome/grafo3688.54.lgr N54 E71 D33.065 P33.79 R3 M361.716 O
./instances/Rome/grafo520.14.lgr N14 E22 R0 M0.079 O
./instances/Rome/grafo1669.48.lgr N48 E59 R0 M0.142 O
./instances/Rome/grafo6027.40.lgr N40 E55 D30 P30.79 R3 M347.68 O
./instances/Rome/grafo2865.36.lgr N36 E45 D18 P18.79 R1 M2.953 O
./instances/Rome/grafo3296.40.lgr N40 E48 D15 P15.79 R1 M3.056 O
./instances/Rome/grafo9823.90.lgr N90 E126 D65.0663 P60 M1.20207e+06 F
./instances/Rome/grafo9017.61.lgr N61 E80 D37.55 P37.79 R2 M23.492 O
./instances/Rome/grafo10945.98.lgr N98 E142 D81.6968 P75 M1.20242e+06 F
./instances/Rome/grafo8504.71.lgr N71 E89 D32.1667 P32.79 R3 M199.877 O
./instances/Rome/grafo8795.86.lgr N86 E112 D55.7939 P55 M1.20239e+06 F
./instances/Rome/grafo4348.83.lgr N83 E124 D71.9304 P67 M1.20225e+06 F
./instances/Rome/grafo6800.53.lgr N53 E69 D29 P29.79 R3 M580.038 O
./instances/Rome/grafo8415.84.lgr N84 E107 D45 P45.79 R5 M45186.1 O
./instances/Rome/grafo3519.40.lgr N40 E56 D26 P26.79 R2 M15.317 O
./instances/Rome/grafo6611.37.lgr N37 E54 D31 P31.79 R5 M14355.8 O
./instances/Rome/grafo10121.95.lgr N95 E122 D53.6494 P53 M1.20177e+06 F
./instances/Rome/grafo3490.52.lgr N52 E67 D31 P31.79 R3 M528.007 O
./instances/Rome/grafo8005.84.lgr N84 E115 D52.0891 P51 M1.20239e+06 F
./instances/Rome/grafo7569.39.lgr N39 E50 D18 P18.79 R1 M3.549 O
./instances/Rome/grafo6850.45.lgr N45 E62 D31 P31.79 R1 M4.478 O
./instances/Rome/grafo8436.76.lgr N76 E108 D52.7549 P52 M1.20201e+06 F
./instances/Rome/grafo3523.59.lgr N59 E85 D46.5508 P46 M1.20219e+06 F
./instances/Rome/grafo10626.100.lgr N100 E139 D79.2362 P74 M1.20218e+06 F
./instances/Rome/grafo9072.74.lgr N74 E109 D57.1578 P54 M1.20225e+06 F
./instances/Rome/grafo192.13.lgr N13 E17 D10 P10.79 R1 M2.253 O
./instances/Rome/grafo9936.90.lgr N90 E126 D64.2668 P61 M1.20197e+06 F
./instances/Rome/grafo1920.11.lgr N11 E22 D20 P20.79 R1 M4.242 O
./instances/Rome/grafo3047.33.lgr N33 E36 R0 M0.111 O
./instances/Rome/grafo8737.90.lgr N90 E124 D63 P63.79 R7 M442487 O
./instances/Rome/grafo10410.93.lgr N93 E124 D60 P60.79 R7 M1.12344e+06 O
./instances/Rome/grafo8167.81.lgr N81 E106 D47 P47.79 R4 M5315.86 O
./instances/Rome/grafo9493.87.lgr N87 E122 D68.8539 P65 M1.20219e+06 F
./instances/Rome/grafo11155.99.lgr N99 E125 D54.3836 P52 M1.2024e+06 F
./instances/Rome/grafo181.29.lgr N29 E40 D23.5 P23.79 R2 M19.991 O
./instances/Rome/grafo3942.40.lgr N40 E50 D15.6364 P15.79 R2 M11.98 O
./instances/Rome/grafo1123.10.lgr N10 E10 R0 M0.048 O
./instances/Rome/grafo7180.40.lgr N40 E52 D25 P25.79 R2 M3.614 O
./instances/Rome/grafo10134.33.lgr N33 E34 R0 M0.087 O
./instances/Rome/grafo2669.13.lgr N13 E17 R0 M0.073 O
./instances/Rome/grafo10834.93.lgr N93 E133 D76.8731 P71 M1.20194e+06 F
./instances/Rome/grafo2833.21.lgr N21 E24 R0 M0.083 O
./instances/Rome/grafo4791.78.lgr N78 E99 D43 P43.79 R3 M808.888 O
./instances/Rome/grafo9920.38.lgr N38 E46 R0 M0.128 O
./instances/Rome/grafo8648.73.lgr N73 E102 D52 P52.79 R6 M95751 O
./instances/Rome/grafo5456.42.lgr N42 E59 D32 P32.79 R5 M8038.19 O
./instances/Rome/grafo3397.49.lgr N49 E53 R0 M0.157 O
./instances/Rome/grafo9670.78.lgr N78 E100 D40 P40.79 R5 M27397.8 O
./instances/Rome/grafo10447.99.lgr N99 E129 D57 P57.79 R6 M328505 O
./instances/Rome/grafo4004.41.lgr N41 E48 R0 M0.141 O
./instances/Rome/grafo1270.60.lgr N60 E73 D18 P18.79 R1 M5.141 O
./instances/Rome/grafo9846.81.lgr N81 E111 D57.8965 P54 M1.2021e+06 F
./instances/Rome/grafo1700.15.lgr N15 E19 R0 M0.082 O
./instances/Rome/grafo401.11.lgr N11 E13 R0 M0.061 O
./instances/Rome/grafo9411.65.lgr N65 E95 D55.3975 P54 M1.20439e+06 F
./instances/Rome/grafo9583.62.lgr N62 E77 D27.2 P27.79 R4 M898.984 O
./instances/Rome/grafo4919.57.lgr N57 E74 D26.1818 P26.79 R3 M104.591 O
./instances/Rome/grafo456.29.lgr N29 E36 D15 P15.79 R1 M3.706 O
./instances/Rome/grafo3283.47.lgr N47 E61 D23.5 P23.79 R2 M9.679 O
./instances/Rome/grafo7859.69.lgr N69 E88 D37.0526 P37.79 R4 M3644.35 O
./instances/Rome/grafo6183.43.lgr N43 E51 D18 P18.79 R1 M2.866 O
./instances/Rome/grafo900.11.lgr N11 E13 R0 M0.065 O
./instances/Rome/grafo3639.42.lgr N42 E50 R0 M0.148 O
./instances/Rome/grafo10498.99.lgr N99 E129 D60.1774 P58 M1.20221e+06 F
./instances/Rome/grafo11560.35.lgr N35 E47 D23 P23.79 R2 M75.149 O
./instances/Rome/grafo6069.38.lgr N38 E45 D12 P12.79 R1 M2.561 O
./instances/Rome/grafo4250.65.lgr N65 E79 D26.5625 P26.79 R2 M21.742 O
./instances/Rome/grafo471.18.lgr N18 E18 R0 M0.059 O
./instances/Rome/grafo4415.56.lgr N56 E70 D30.3846 P30.79 R2 M33.816 O
./instances/Rome/grafo4154.51.lgr N51 E65 D25 P25.79 R3 M249.007 O
./instances/Rome/grafo7216.47.lgr N47 E77 D48.8612 P48 M1.20234e+06 F
./instances/Rome/grafo6732.54.lgr N54 E69 D32.6 P32.79 R2 M14.403 O
./instances/Rome/grafo7909.74.lgr N74 E100 D52.1892 P52.79 R4 M1040.05 O
./instances/Rome/grafo2812.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo11139.98.lgr N98 E124 D51.3041 P50 M1.20231e+06 F
./instances/Rome/grafo2896.10.lgr N10 E10 R0 M0.038 O
./instances/Rome/grafo1430.31.lgr N31 E50 D34 P34.79 R2 M34.755 O
./instances/Rome/grafo4534.81.lgr N81 E101 D41.08 P41.79 R3 M777 O
./instances/Rome/grafo1053.32.lgr N32 E41 R0 M0.091 O
./instances/Rome/grafo647.78.lgr N78 E99 D37.125 P37.79 R3 M570.11 O
./instances/Rome/grafo871.14.lgr N14 E17 R0 M0.084 O
./instances/Rome/grafo9375.65.lgr N65 E76 D24 P24.79 R1 M4.836 O
./instances/Rome/grafo6941.63.lgr N63 E82 D40.5385 P40.79 R2 M30.885 O
./instances/Rome/grafo9095.69.lgr N69 E91 D42 P42.79 R4 M7134.85 O
./instances/Rome/grafo2978.86.lgr N86 E107 D38.0586 P38.79 R4 M3237.9 O
./instances/Rome/grafo7023.45.lgr N45 E56 D25 P25.79 R1 M4.846 O
./instances/Rome/grafo3390.58.lgr N58 E83 D50.926 P50 M1.20238e+06 F
./instances/Rome/grafo10127.94.lgr N94 E130 D72.8567 P71 M1.20187e+06 F
./instances/Rome/grafo7681.40.lgr N40 E54 D27.1724 P27.79 R4 M1155.15 O
./instances/Rome/grafo3480.35.lgr N35 E35 R0 M0.089 O
./instances/Rome/grafo4187.75.lgr N75 E101 D53 P53.79 R5 M23807.6 O
./instances/Rome/grafo6537.46.lgr N46 E52 D11 P11.79 R1 M3.204 O
./instances/Rome/grafo2400.26.lgr N26 E38 D22.4583 P22.79 R2 M16.082 O
./instances/Rome/grafo11010.97.lgr N97 E128 D59.4187 P58 M1.202e+06 F
./instances/Rome/grafo7939.79.lgr N79 E106 D53 P53.79 R5 M53899.7 O
./instances/Rome/grafo4803.53.lgr N53 E70 D32 P32.79 R5 M18223.5 O
./instances/Rome/grafo9715.81.lgr N81 E107 D48.0023 P48.79 R5 M16368 O
./instances/Rome/grafo4514.66.lgr N66 E81 D34.3492 P34.79 R3 M575.235 O
./instances/Rome/grafo1637.31.lgr N31 E41 D21 P21.79 R1 M4.018 O
./instances/Rome/grafo2539.32.lgr N32 E39 D18 P18.79 R1 M5.47 O
./instances/Rome/grafo5318.43.lgr N43 E57 D22.3333 P22.79 R2 M18.292 O
./instances/Rome/grafo5155.36.lgr N36 E47 D21 P21.79 R1 M4.31 O
./instances/Rome/grafo1300.66.lgr N66 E88 D39 P39.79 R5 M14050.1 O
./instances/Rome/grafo4823.62.lgr N62 E76 R0 M0.192 O
./instances/Rome/grafo6810.82.lgr N82 E101 D34 P34.79 R4 M4292.75 O
./instances/Rome/grafo921.16.lgr N16 E18 R0 M0.082 O
./instances/Rome/grafo1205.56.lgr N56 E76 D39 P39.79 R4 M5178.57 O
./instances/Rome/grafo9972.41.lgr N41 E57 D29 P29.79 R4 M1371.69 O
./instances/Rome/grafo2898.14.lgr N14 E18 R0 M0.093 O
./instances/Rome/grafo8832.91.lgr N91 E115 D41.0874 P41.79 R4 M5167.13 O
./instances/Rome/grafo508.20.lgr N20 E21 R0 M0.088 O
./instances/Rome/grafo11674.33.lgr N33 E39 D13 P13.79 R1 M2.59 O
./instances/Rome/grafo11364.38.lgr N38 E53 D32.5 P32.79 R2 M17.667 O
./instances/Rome/grafo4253.75.lgr N75 E100 D53.007 P53.79 R4 M8216.25 O
./instances/Rome/grafo2690.41.lgr N41 E57 D34 P34.79 R1 M5.414 O
./instances/Rome/grafo3703.45.lgr N45 E67 D33 P33.79 R4 M2064.47 O
./instances/Rome/grafo9246.63.lgr N63 E89 D43 P43.79 R6 M52246 O
./instances/Rome/grafo9894.91.lgr N91 E128 D70.5921 P66 M1.20222e+06 F
./instances/Rome/grafo5857.38.lgr N38 E48 D21.6 P21.79 R2 M14.951 O
./instances/Rome/grafo1480.56.lgr N56 E77 D37 P37.79 R6 M88114.4 O
./instances/Rome/grafo2608.18.lgr N18 E23 R0 M0.071 O
./instances/Rome/grafo5079.64.lgr N64 E83 D42 P42.79 R4 M8021.17 O
./instances/Rome/grafo2066.33.lgr N33 E39 R0 M0.119 O
./instances/Rome/grafo6608.53.lgr N53 E76 D42 P42.79 R6 M98419.9 O
./instances/Rome/grafo1263.25.lgr N25 E29 R0 M0.1 O
./instances/Rome/grafo4182.64.lgr N64 E91 D46.0017 P46.79 R6 M117198 O
./instances/Rome/grafo6713.48.lgr N48 E67 D37.1818 P37.79 R2 M39.3 O
./instances/Rome/grafo1371.26.lgr N26 E33 R0 M0.105 O
./instances/Rome/grafo4838.58.lgr N58 E86 D43 P43.79 R6 M73878.9 O
./instances/Rome/grafo9827.62.lgr N62 E95 D63.8381 P61 M1.20206e+06 F
./instances/Rome/grafo7809.71.lgr N71 E84 D21 P21.79 R1 M4.606 O
./instances/Rome/grafo4799.58.lgr N58 E76 D33.0717 P33.79 R3 M523.069 O
./instances/Rome/grafo2271.71.lgr N71 E89 D38 P38.79 R4 M5682.37 O
./instances/Rome/grafo1264.28.lgr N28 E30 R0 M0.082 O
./instances/Rome/grafo8286.81.lgr N81 E117 D65.5703 P63 M1.20197e+06 F
./instances/Rome/grafo5853.57.lgr N57 E80 D38.125 P38.79 R3 M196.008 O
./instances/Rome/grafo2077.25.lgr N25 E30 R0 M0.104 O
./instances/Rome/grafo6737.49.lgr N49 E63 D25.4286 P25.79 R2 M18.351 O
./instances/Rome/grafo9886.38.lgr N38 E43 R0 M0.134 O
./instances/Rome/grafo1376.29.lgr N29 E34 R0 M0.106 O
./instances/Rome/grafo11527.33.lgr N33 E40 R0 M0.106 O
./instances/Rome/grafo3110.38.lgr N38 E49 D23.6667 P23.79 R2 M7.42 O
./instances/Rome/grafo10764.96.lgr N96 E131 D59.651 P57 M1.20228e+06 F
./instances/Rome/grafo2359.12.lgr N12 E17 R0 M0.077 O
./instances/Rome/grafo5925.45.lgr N45 E56 D22 P22 R1 M4.009 O
./instances/Rome/grafo5375.71.lgr N71 E93 D42.9999 P43.79 R5 M56853.7 O
./instances/Rome/grafo2498.27.lgr N27 E32 R0 M0.108 O
./instances/Rome/grafo4509.64.lgr N64 E83 D35 P35.79 R4 M3482.91 O
./instances/Rome/grafo4097.39.lgr N39 E55 D34 P34.79 R3 M524.962 O
./instances/Rome/grafo11467.37.lgr N37 E48 R0 M0.125 O
./instances/Rome/grafo6909.67.lgr N67 E77 D22.625 P22.79 R2 M15.279 O
./instances/Rome/grafo8944.97.lgr N97 E126 D57.3076 P55 M1.2021e+06 F
./instances/Rome/grafo5124.36.lgr N36 E43 D17 P17.79 R1 M2.639 O
./instances/Rome/grafo10230.37.lgr N37 E48 R0 M0.095 O
./instances/Rome/grafo8835.87.lgr N87 E117 D59.1617 P57 M1.20227e+06 F
./instances/Rome/grafo7454.44.lgr N44 E57 D21 P21.79 R1 M3.945 O
./instances/Rome/grafo8608.74.lgr N74 E98 D40 P40.79 R4 M3072.74 O
./instances/Rome/grafo2940.19.lgr N19 E22 R0 M0.09 O
./instances/Rome/grafo7061.53.lgr N53 E74 D40 P40.79 R4 M2678.93 O
./instances/Rome/grafo7487.42.lgr N42 E53 D23.3333 P23.79 R2 M37.066 O
./instances/Rome/grafo3169.51.lgr N51 E66 D33.044 P33.79 R3 M480.271 O
./instances/Rome/grafo1644.18.lgr N18 E21 R0 M0.087 O
./instances/Rome/grafo689.10.lgr N10 E10 R0 M0.039 O
./instances/Rome/grafo1379.32.lgr N32 E39 R0 M0.114 O
./instances/Rome/grafo9100.80.lgr N80 E105 D52 P52.79 R6 M258322 O
./instances/Rome/grafo11440.90.lgr N90 E129 D73.3009 P70 M1.20201e+06 F
./instances/Rome/grafo9225.62.lgr N62 E77 D32 P32.79 R3 M379.007 O
./instances/Rome/grafo7166.52.lgr N52 E69 D39.4545 P39.79 R2 M65.632 O
./instances/Rome/grafo10844.39.lgr N39 E49 D20.5 P20.79 R2 M8.055 O
./instances/Rome/grafo9914.91.lgr N91 E120 D60.5237 P59 M1.20207e+06 F
./instances/Rome/grafo2964.11.lgr N11 E12 R0 M0.066 O
./instances/Rome/grafo4871.53.lgr N53 E71 D29.4444 P29.79 R2 M17.609 O
./instances/Rome/grafo8030.93.lgr N93 E109 D31.3286 P31.79 R2 M38.578 O
./instances/Rome/grafo307.13.lgr N13 E13 R0 M0.049 O
./instances/Rome/grafo2263.22.lgr N22 E24 R0 M0.087 O
./instances/Rome/grafo1011.19.lgr N19 E24 R0 M0.078 O
./instances/Rome/grafo8273.81.lgr N81 E107 D42 P42.79 R5 M21535 O
./instances/Rome/grafo10114.95.lgr N95 E119 D43 P43.79 R5 M19729.4 O
./instances/Rome/grafo11112.96.lgr N96 E138 D84.1958 P79 M1.20222e+06 F
./instances/Rome/grafo7429.44.lgr N44 E65 D40 P40.79 R4 M3843.35 O
./instances/Rome/grafo2617.46.lgr N46 E55 D13 P13.79 R1 M2.75 O
./instances/Rome/grafo9712.67.lgr N67 E85 D39.0444 P39.79 R3 M750.51 O
./instances/Rome/grafo1596.26.lgr N26 E26 R0 M0.076 O
./instances/Rome/grafo11493.37.lgr N37 E52 D28.2913 P28.79 R4 M746.313 O
./instances/Rome/grafo9178.64.lgr N64 E87 D39 P39.79 R4 M3343.06 O
./instances/Rome/grafo813.13.lgr N13 E19 R0 M0.079 O
./instances/Rome/grafo3442.52.lgr N52 E73 D36 P36.79 R4 M2320.7 O
./instances/Rome/grafo1584.70.lgr N70 E98 D52 P52.79 R6 M145191 O
./instances/Rome/grafo5308.39.lgr N39 E49 D22 P22 R1 M4.956 O
./instances/Rome/grafo3993.52.lgr N52 E82 D54.0283 P53 M1.20319e+06 F
./instances/Rome/grafo5629.39.lgr N39 E41 R0 M0.13 O
./instances/Rome/grafo4495.63.lgr N63 E94 D53.0031 P51 M1.20227e+06 F
./instances/Rome/grafo7876.79.lgr N79 E109 D53 P53.79 R7 M946688 O
./instances/Rome/grafo9747.80.lgr N80 E121 D74.9948 P69 M1.20248e+06 F
./instances/Rome/grafo7760.46.lgr N46 E57 R0 M0.144 O
./instances/Rome/grafo1522.43.lgr N43 E53 D11 P11.79 R1 M2.857 O
./instances/Rome/grafo5950.43.lgr N43 E56 D31.5 P31.79 R2 M20.551 O
./instances/Rome/grafo275.16.lgr N16 E18 R0 M0.085 O
./instances/Rome/grafo5027.60.lgr N60 E85 D45 P45.79 R6 M78229.4 O
./instances/Rome/grafo1529.73.lgr N73 E90 D31.25 P31.79 R2 M33.88 O
./instances/Rome/grafo9893.38.lgr N38 E49 R0 M0.119 O
./instances/Rome/grafo9740.73.lgr N73 E95 D44 P44.79 R5 M24432.4 O
./instances/Rome/grafo4766.51.lgr N51 E73 D39 P39.79 R4 M2296.45 O
./instances/Rome/grafo7884.83.lgr N83 E119 D65.6697 P63 M1.20207e+06 F
./instances/Rome/grafo8108.85.lgr N85 E115 D56 P56.79 R7 M802495 O
./instances/Rome/grafo8960.95.lgr N95 E129 D63.6009 P60 M1.20209e+06 F
./instances/Rome/grafo5361.76.lgr N76 E107 D60.3544 P57 M1.20226e+06 F
./instances/Rome/grafo1697.11.lgr N11 E17 D12.6667 P12.79 R2 M6.035 O
./instances/Rome/grafo478.33.lgr N33 E38 R0 M0.118 O
./instances/Rome/grafo1045.29.lgr N29 E39 D18 P18.79 R1 M2.782 O
./instances/Rome/grafo1865.18.lgr N18 E20 R0 M0.08 O
./instances/Rome/grafo2058.28.lgr N28 E29 R0 M0.105 O
./instances/Rome/grafo6091.33.lgr N33 E37 R0 M0.112 O
./instances/Rome/grafo158.21.lgr N21 E24 R0 M0.054 O
./instances/Rome/grafo6479.38.lgr N38 E51 D28.5 P28.79 R2 M16.301 O
./instances/Rome/grafo11650.34.lgr N34 E41 D15 P15.79 R1 M2.829 O
./instances/Rome/grafo4593.62.lgr N62 E76 D26.4242 P26.79 R2 M25.795 O
./instances/Rome/grafo2813.25.lgr N25 E29 R0 M0.099 O
./instances/Rome/grafo3093.35.lgr N35 E47 D20.5 P20.79 R2 M7.482 O
./instances/Rome/grafo8051.61.lgr N61 E73 D27.7273 P27.79 R2 M12.097 O
./instances/Rome/grafo1184.25.lgr N25 E25 R0 M0.073 O
./instances/Rome/grafo6095.35.lgr N35 E49 D28 P28.79 R1 M3.053 O
./instances/Rome/grafo3783.46.lgr N46 E58 D21.4444 P21.79 R2 M18.635 O
./instances/Rome/grafo5844.39.lgr N39 E48 D19.6667 P19.79 R2 M8.99 O
./instances/Rome/grafo7329.59.lgr N59 E71 D23.6667 P23.79 R2 M10.554 O
./instances/Rome/grafo392.13.lgr N13 E13 R0 M0.057 O
./instances/Rome/grafo7025.47.lgr N47 E64 D36.1463 P36.79 R4 M1915.86 O
./instances/Rome/grafo5392.37.lgr N37 E49 D21 P21.79 R1 M3.505 O
./instances/Rome/grafo10170.96.lgr N96 E127 D62.2109 P60 M1.20215e+06 F
./instances/Rome/grafo4666.56.lgr N56 E75 D33 P33.79 R1 M4.686 O
./instances/Rome/grafo5248.36.lgr N36 E43 R0 M0.132 O
./instances/Rome/grafo2726.38.lgr N38 E53 D31.0254 P31.79 R3 M906.232 O
./instances/Rome/grafo7246.42.lgr N42 E53 D15 P15.79 R1 M3.38 O
./instances/Rome/grafo7119.42.lgr N42 E46 R0 M0.139 O
./instances/Rome/grafo6937.34.lgr N34 E41 D9 P9.79 R1 M2.35 O
./instances/Rome/grafo6345.43.lgr N43 E57 D25.6667 P26.79 R2 M105.602 O
./instances/Rome/grafo328.10.lgr N10 E10 R0 M0.052 O
./instances/Rome/grafo1145.18.lgr N18 E24 R0 M0.086 O
./instances/Rome/grafo7992.70.lgr N70 E94 D48 P48.79 R6 M377627 O
./instances/Rome/grafo4627.53.lgr N53 E72 D35.5714 P35.79 R2 M23.658 O
./instances/Rome/grafo2133.22.lgr N22 E24 R0 M0.096 O
./instances/Rome/grafo477.13.lgr N13 E13 R0 M0.043 O
./instances/Rome/grafo9717.64.lgr N64 E85 D40.0769 P40.79 R2 M40.989 O
./instances/Rome/grafo7714.44.lgr N44 E72 D46 P46.79 R6 M42193.8 O
./instances/Rome/grafo4556.52.lgr N52 E68 D27.3333 P27.79 R2 M15.952 O
./instances/Rome/grafo11441.38.lgr N38 E43 R0 M0.133 O
./instances/Rome/grafo8999.86.lgr N86 E112 D49 P49.79 R6 M169587 O
./instances/Rome/grafo6817.94.lgr N94 E133 D62.698 P58 M1.20234e+06 F
./instances/Rome/grafo7656.40.lgr N40 E58 D32 P32.79 R1 M4.636 O
./instances/Rome/grafo3769.48.lgr N48 E63 D29 P29.79 R3 M409.557 O
./instances/Rome/grafo2117.18.lgr N18 E20 R0 M0.085 O
./instances/Rome/grafo9547.63.lgr N63 E89 D47 P47 R6 M198933 O
./instances/Rome/grafo10117.98.lgr N98 E125 D53.3021 P52 M1.20205e+06 F
./instances/Rome/grafo6870.44.lgr N44 E64 D43.0132 P43.79 R4 M5074.64 O
./instances/Rome/grafo4316.77.lgr N77 E99 D41.5 P41.79 R3 M415.715 O
./instances/Rome/grafo9245.82.lgr N82 E110 D51.8143 P51 M1.20227e+06 F
./instances/Rome/grafo6852.44.lgr N44 E61 D30.2295 P30.79 R2 M36.852 O
./instances/Rome/grafo3580.44.lgr N44 E64 D30.2143 P30.79 R3 M372.281 O
./instances/Rome/grafo4689.59.lgr N59 E71 R0 M0.178 O
./instances/Rome/grafo4844.58.lgr N58 E69 D19 P19.79 R1 M3.075 O
./instances/Rome/grafo8783.85.lgr N85 E112 D51.0009 P51.79 R6 M107957 O
./instances/Rome/grafo10705.97.lgr N97 E133 D63.9115 P61 M1.20261e+06 F
./instances/Rome/grafo2939.19.lgr N19 E28 D15 P15.79 R1 M3.145 O
./instances/Rome/grafo6393.43.lgr N43 E62 D33 P33.79 R4 M2405.46 O
./instances/Rome/grafo11333.39.lgr N39 E50 D22.4 P22.79 R2 M15.945 O
./instances/Rome/grafo6646.77.lgr N77 E104 D51 P51.79 R6 M111475 O
./instances/Rome/grafo3510.96.lgr N96 E123 D52 P52.79 R5 M21736.7 O
./instances/Rome/grafo503.11.lgr N11 E14 R0 M0.067 O
./instances/Rome/grafo10811.96.lgr N96 E142 D85.6183 P80 M1.20228e+06 F
./instances/Rome/grafo9794.61.lgr N61 E91 D56 P56.79 R7 M941305 O
./instances/Rome/grafo516.15.lgr N15 E16 R0 M0.054 O
./instances/Rome/grafo7158.39.lgr N39 E54 D26.5 P26.79 R2 M13.985 O
./instances/Rome/grafo10515.39.lgr N39 E54 D28 P28.79 R1 M3.57 O
./instances/Rome/grafo6262.46.lgr N46 E64 D32.4444 P32.79 R2 M14.997 O
./instances/Rome/grafo5533.47.lgr N47 E61 D25 P25.79 R3 M514.499 O
./instances/Rome/grafo11377.36.lgr N36 E48 D22 P22.79 R1 M3.015 O
./instances/Rome/grafo2876.27.lgr N27 E32 R0 M0.107 O
./instances/Rome/grafo4629.64.lgr N64 E90 D45 P45.79 R7 M849823 O
./instances/Rome/grafo1428.56.lgr N56 E69 D28.5 P28.79 R2 M28.686 O
./instances/Rome/grafo956.14.lgr N14 E15 R0 M0.057 O
./instances/Rome/grafo1928.23.lgr N23 E28 R0 M0.098 O
./instances/Rome/grafo9028.69.lgr N69 E98 D51.5216 P50 M1.20241e+06 F
./instances/Rome/grafo7338.41.lgr N41 E50 D20.6667 P20.79 R2 M11.75 O
./instances/Rome/grafo11256.99.lgr N99 E126 D55.3126 P53 M1.20495e+06 F
./instances/Rome/grafo1796.31.lgr N31 E40 R0 M0.138 O
./instances/Rome/grafo1553.67.lgr N67 E84 D34.0656 P34.79 R2 M42.968 O
./instances/Rome/grafo8523.71.lgr N71 E102 D54.9159 P53 M1.20258e+06 F
./instances/Rome/grafo454.17.lgr N17 E17 R0 M0.061 O
./instances/Rome/grafo6568.56.lgr N56 E69 D28 P28.79 R1 M5.042 O
./instances/Rome/grafo1082.23.lgr N23 E24 R0 M0.071 O
./instances/Rome/grafo2442.14.lgr N14 E18 R0 M0.072 O
./instances/Rome/grafo5454.38.lgr N38 E48 R0 M0.132 O
./instances/Rome/grafo7260.45.lgr N45 E61 D23 P23.79 R1 M4.663 O
./instances/Rome/grafo8906.75.lgr N75 E97 D46 P46.79 R6 M339685 O
./instances/Rome/grafo8059.61.lgr N61 E92 D57.029 P56 M1.20188e+06 F
./instances/Rome/grafo4652.74.lgr N74 E99 D41.0067 P41.79 R5 M7491.47 O
./instances/Rome/grafo120.40.lgr N40 E42 R0 M0.098 O
./instances/Rome/grafo370.14.lgr N14 E19 R0 M0.058 O
./instances/Rome/grafo6898.61.lgr N61 E72 D25.7 P25.79 R2 M7.668 O
./instances/Rome/grafo9039.66.lgr N66 E86 D36.016 P36.79 R5 M10715.4 O
./instances/Rome/grafo8298.78.lgr N78 E116 D72.1485 P66 M1.2029e+06 F
./instances/Rome/grafo6008.43.lgr N43 E68 D41 P41.79 R7 M702276 O
./instances/Rome/grafo11655.91.lgr N91 E125 D60.4281 P59 M1.20187e+06 F
./instances/Rome/grafo7787.71.lgr N71 E87 D29 P29.79 R1 M4.886 O
./instances/Rome/grafo4158.77.lgr N77 E113 D68.2415 P67 M1.20168e+06 F
./instances/Rome/grafo9214.66.lgr N66 E95 D56.5089 P56 M1.20612e+06 F
./instances/Rome/grafo4504.62.lgr N62 E88 D50 P50.79 R6 M184320 O
./instances/Rome/grafo2695.43.lgr N43 E52 R0 M0.135 O
./instances/Rome/grafo11319.34.lgr N34 E40 R0 M0.111 O
./instances/Rome/grafo3251.39.lgr N39 E47 R0 M0.128 O
./instances/Rome/grafo9991.39.lgr N39 E54 D27.3333 P27.79 R3 M83.434 O
./instances/Rome/grafo159.24.lgr N24 E25 R0 M0.054 O
./instances/Rome/grafo7636.43.lgr N43 E59 D26 P26.79 R2 M15.586 O
./instances/Rome/grafo6783.38.lgr N38 E45 D18 P18.79 R1 M3.887 O
./instances/Rome/grafo4896.68.lgr N68 E86 D35 P35.79 R3 M753.726 O
./instances/Rome/grafo9003.84.lgr N84 E115 D55 P55.79 R7 M749985 O
./instances/Rome/grafo9546.66.lgr N66 E92 D49 P49.79 R6 M83783.4 O
./instances/Rome/grafo6812.37.lgr N37 E50 D28 P28.79 R1 M3.997 O
./instances/Rome/grafo7915.78.lgr N78 E109 D55.7241 P55 M1.202e+06 F
./instances/Rome/grafo7735.46.lgr N46 E60 D30.0737 P30.79 R3 M543.706 O
./instances/Rome/grafo7191.41.lgr N41 E54 D29.5143 P29.79 R2 M45.502 O
./instances/Rome/grafo9380.62.lgr N62 E96 D57.3983 P55 M1.20179e+06 F
./instances/Rome/grafo9921.33.lgr N33 E36 R0 M0.131 O
./instances/Rome/grafo6920.40.lgr N40 E57 D30.4375 P30.79 R2 M15.033 O
./instances/Rome/grafo9623.82.lgr N82 E109 D47.8475 P47 M1.20272e+06 F
./instances/Rome/grafo6654.87.lgr N87 E117 D55.1428 P54 M1.20236e+06 F
./instances/Rome/grafo5595.42.lgr N42 E56 D24 P24.79 R1 M5.224 O
./instances/Rome/grafo7470.43.lgr N43 E52 D24 P24.79 R1 M5.479 O
./instances/Rome/grafo7652.40.lgr N40 E55 D29.3333 P29.79 R2 M18.624 O
./instances/Rome/grafo3328.56.lgr N56 E76 D36 P36.79 R4 M3307.72 O
./instances/Rome/grafo8008.95.lgr N95 E138 D81.6239 P75 M1.20205e+06 F
./instances/Rome/grafo2836.39.lgr N39 E44 R0 M0.129 O
./instances/Rome/grafo4262.77.lgr N77 E106 D52.9395 P52 M1.20317e+06 F
./instances/Rome/grafo4657.79.lgr N79 E113 D65.0022 P62 M1.20193e+06 F
./instances/Rome/grafo1490.47.lgr N47 E57 D8 P8.79 R1 M2.878 O
./instances/Rome/grafo955.13.lgr N13 E12 R0 M0.055 O
./instances/Rome/grafo5913.37.lgr N37 E50 D30.0301 P30.79 R2 M204.321 O
./instances/Rome/grafo5107.67.lgr N67 E80 D25 P25.79 R1 M4.135 O
./instances/Rome/grafo6320.49.lgr N49 E61 D16 P16.79 R1 M2.782 O
./instances/Rome/grafo6092.34.lgr N34 E39 R0 M0.122 O
./instances/Rome/grafo9054.99.lgr N99 E131 D64.9081 P63 M1.20184e+06 F
./instances/Rome/grafo396.15.lgr N15 E17 R0 M0.051 O
./instances/Rome/grafo1619.11.lgr N11 E15 R0 M0.059 O
./instances/Rome/grafo9454.70.lgr N70 E109 D70.2023 P66 M1.20194e+06 F
./instances/Rome/grafo641.21.lgr N21 E23 R0 M0.086 O
./instances/Rome/grafo4987.64.lgr N64 E77 D24.6667 P24.79 R2 M7.694 O
./instances/Rome/grafo11257.91.lgr N91 E129 D67.4165 P64 M1.20188e+06 F
./instances/Rome/grafo1427.51.lgr N51 E59 R0 M0.155 O
./instances/Rome/grafo6042.36.lgr N36 E43 D17 P17.79 R1 M3.294 O
./instances/Rome/grafo3372.46.lgr N46 E69 D39 P39.79 R6 M81496.6 O
./instances/Rome/grafo10310.93.lgr N93 E117 D45 P45.79 R6 M170311 O
./instances/Rome/grafo194.23.lgr N23 E30 R0 M0.108 O
./instances/Rome/grafo2787.24.lgr N24 E35 D20 P20.79 R1 M2.964 O
./instances/Rome/grafo10809.99.lgr N99 E131 D62.9003 P60 M1.20202e+06 F
./instances/Rome/grafo1309.25.lgr N25 E26 R0 M0.099 O
./instances/Rome/grafo1837.20.lgr N20 E24 R0 M0.081 O
./instances/Rome/grafo8558.90.lgr N90 E125 D66.4803 P62 M1.20213e+06 F
./instances/Rome/grafo3689.49.lgr N49 E65 D33.0294 P33.79 R4 M3076.74 O
./instances/Rome/grafo10698.95.lgr N95 E137 D78.0615 P72 M1.20224e+06 F
./instances/Rome/grafo2714.11.lgr N11 E11 R0 M0.05 O
./instances/Rome/grafo1794.17.lgr N17 E20 R0 M0.093 O
./instances/Rome/grafo3215.58.lgr N58 E74 D34.3333 P34.79 R2 M22.739 O
./instances/Rome/grafo8028.68.lgr N68 E94 D49 P49.79 R7 M699054 O
./instances/Rome/grafo10605.99.lgr N99 E127 D52.0861 P51 M1.20232e+06 F
./instances/Rome/grafo5458.41.lgr N41 E58 D34.0714 P34.79 R4 M2564.98 O
./instances/Rome/grafo6339.47.lgr N47 E64 D33.2 P33.79 R3 M571.387 O
./instances/Rome/grafo3869.58.lgr N58 E73 D33.3333 P33.79 R2 M22.407 O
./instances/Rome/grafo5479.41.lgr N41 E50 R0 M0.139 O
./instances/Rome/grafo11151.92.lgr N92 E121 D53.9464 P51 M1.20245e+06 F
./instances/Rome/grafo7387.39.lgr N39 E48 D19 P19.79 R1 M4.006 O
./instances/Rome/grafo2015.35.lgr N35 E48 D27.3 P27.79 R3 M241.14 O
./instances/Rome/grafo6251.49.lgr N49 E68 D36 P36.79 R4 M2762.55 O
./instances/Rome/grafo6758.46.lgr N46 E66 D34 P34.79 R4 M902.183 O
./instances/Rome/grafo1579.32.lgr N32 E35 R0 M0.119 O
./instances/Rome/grafo288.15.lgr N15 E16 R0 M0.064 O
./instances/Rome/grafo10609.100.lgr N100 E132 D69.6369 P68 M1.20179e+06 F
./instances/Rome/grafo7311.41.lgr N41 E45 R0 M0.132 O
./instances/Rome/grafo4178.74.lgr N74 E99 D49 P49.79 R5 M36543.2 O
./instances/Rome/grafo660.13.lgr N13 E20 R0 M0.084 O
./instances/Rome/grafo11625.37.lgr N37 E51 D29.119 P29.79 R2 M83.883 O
./instances/Rome/grafo11195.93.lgr N93 E130 D68.4586 P66 M1.20453e+06 F
./instances/Rome/grafo625.14.lgr N14 E15 R0 M0.042 O
./instances/Rome/grafo4917.76.lgr N76 E100 D42 P42.79 R7 M523722 O
./instances/Rome/grafo3545.58.lgr N58 E83 D44.3002 P43 M1.20244e+06 F
./instances/Rome/grafo10387.97.lgr N97 E137 D76.387 P71 M1.20215e+06 F
./instances/Rome/grafo6153.39.lgr N39 E52 D25 P25.79 R1 M5.25 O
./instances/Rome/grafo8517.75.lgr N75 E95 D35 P35.79 R4 M2345.29 O
./instances/Rome/grafo1183.30.lgr N30 E39 D18 P18.79 R1 M3.078 O
./instances/Rome/grafo9906.38.lgr N38 E51 D30 P30.79 R1 M4.128 O
./instances/Rome/grafo1666.19.lgr N19 E28 D15 P15.79 R1 M2.666 O
./instances/Rome/grafo1594.25.lgr N25 E26 R0 M0.096 O
./instances/Rome/grafo10936.98.lgr N98 E124 D51.8185 P51 M1.20198e+06 F
./instances/Rome/grafo164.22.lgr N22 E27 R0 M0.098 O
./instances/Rome/grafo2967.47.lgr N47 E58 D16 P16.79 R1 M3.099 O
./instances/Rome/grafo10079.41.lgr N41 E57 D26 P26.79 R4 M1066.99 O
./instances/Rome/grafo11326.35.lgr N35 E42 D15 P15.79 R1 M2.908 O
./instances/Rome/grafo847.22.lgr N22 E29 R0 M0.095 O
./instances/Rome/grafo11415.35.lgr N35 E43 R0 M0.116 O
./instances/Rome/grafo5661.48.lgr N48 E58 D17 P17.79 R1 M2.987 O
./instances/Rome/grafo7823.80.lgr N80 E113 D65.2483 P64 M1.20196e+06 F
./instances/Rome/grafo6567.60.lgr N60 E85 D48.0349 P48.79 R5 M16899.7 O
./instances/Rome/grafo8692.87.lgr N87 E127 D72.729 P67 M1.20214e+06 F
./instances/Rome/grafo7930.84.lgr N84 E115 D60.9594 P59 M1.20205e+06 F
./instances/Rome/grafo2684.33.lgr N33 E38 R0 M0.095 O
./instances/Rome/grafo7015.45.lgr N45 E53 R0 M0.105 O
./instances/Rome/grafo6968.44.lgr N44 E67 D36 P36.79 R4 M1666.37 O
./instances/Rome/grafo9748.67.lgr N67 E103 D65.7669 P65 M1.20166e+06 F
./instances/Rome/grafo11672.35.lgr N35 E47 D21.375 P21.79 R3 M65.694 O
./instances/Rome/grafo10652.100.lgr N100 E141 D73.014 P68 M1.20217e+06 F
./instances/Rome/grafo2986.38.lgr N38 E50 D23.4 P23.79 R2 M8.122 O
./instances/Rome/grafo5359.41.lgr N41 E59 D34.1429 P34.79 R3 M194.127 O
./instances/Rome/grafo10750.100.lgr N100 E135 D74.9057 P71 M1.20208e+06 F
./instances/Rome/grafo2068.12.lgr N12 E16 R0 M0.077 O
./instances/Rome/grafo8074.68.lgr N68 E98 D54 P54.79 R7 M471596 O
./instances/Rome/grafo6562.98.lgr N98 E138 D72.3054 P68 M1.20216e+06 F
./instances/Rome/grafo4361.58.lgr N58 E90 D58.1296 P57 M1.20217e+06 F
./instances/Rome/grafo11532.39.lgr N39 E51 D21 P21.79 R1 M4.824 O
./instances/Rome/grafo6012.51.lgr N51 E81 D49 P49.79 R7 M178265 O
./instances/Rome/grafo5797.47.lgr N47 E64 D33.1148 P33.79 R3 M736.972 O
./instances/Rome/grafo10457.36.lgr N36 E45 D13 P13.79 R1 M2.558 O
./instances/Rome/grafo10978.98.lgr N98 E130 D55.1533 P53 M1.20202e+06 F
./instances/Rome/grafo3135.34.lgr N34 E38 R0 M0.118 O
./instances/Rome/grafo652.14.lgr N14 E13 R0 M0.048 O
./instances/Rome/grafo7883.65.lgr N65 E88 D45.005 P45.79 R5 M18760.4 O
./instances/Rome/grafo2878.19.lgr N19 E33 D26 P26.79 R2 M19.873 O
./instances/Rome/grafo3118.39.lgr N39 E52 R0 M0.135 O
./instances/Rome/grafo4118.66.lgr N66 E79 D23 P23.79 R1 M3.966 O
./instances/Rome/grafo6765.68.lgr N68 E82 D26.6667 P26.79 R2 M11.379 O
./instances/Rome/grafo3007.27.lgr N27 E30 R0 M0.1 O
./instances/Rome/grafo8646.92.lgr N92 E135 D75.4485 P69 M1.20235e+06 F
./instances/Rome/grafo4129.78.lgr N78 E108 D52.9676 P52 M1.20225e+06 F
./instances/Rome/grafo6488.49.lgr N49 E63 D23 P23.79 R1 M3.731 O
./instances/Rome/grafo3881.39.lgr N39 E61 D37 P37.79 R3 M707.162 O
./instances/Rome/grafo1369.23.lgr N23 E24 R0 M0.064 O
./instances/Rome/grafo11250.99.lgr N99 E143 D77.59 P72 M1.20229e+06 F
./instances/Rome/grafo3682.49.lgr N49 E74 D44 P44.79 R5 M14437.2 O
./instances/Rome/grafo9065.70.lgr N70 E92 D42 P42.79 R5 M56303.2 O
./instances/Rome/grafo8982.80.lgr N80 E106 D50 P50.79 R6 M197768 O
./instances/Rome/grafo3300.42.lgr N42 E55 D22.25 P22.79 R3 M177.656 O
./instances/Rome/grafo7898.68.lgr N68 E88 D39 P39.79 R4 M5130.06 O
./instances/Rome/grafo1299.47.lgr N47 E57 D14 P14.79 R1 M3.054 O
./instances/Rome/grafo5506.43.lgr N43 E65 D37 P37.79 R3 M898.778 O
./instances/Rome/grafo10904.94.lgr N94 E129 D67.743 P64 M1.20216e+06 F
./instances/Rome/grafo4177.57.lgr N57 E76 D40.2381 P40.79 R2 M48.836 O
./instances/Rome/grafo5646.33.lgr N33 E38 R0 M0.112 O
./instances/Rome/grafo2366.16.lgr N16 E20 R0 M0.076 O
./instances/Rome/grafo11515.37.lgr N37 E46 R0 M0.128 O
./instances/Rome/grafo4517.80.lgr N80 E112 D56.8618 P55 M1.20206e+06 F
./instances/Rome/grafo9918.34.lgr N34 E34 R0 M0.1 O
./instances/Rome/grafo2570.15.lgr N15 E22 R0 M0.09 O
./instances/Rome/grafo11217.95.lgr N95 E131 D63.0449 P59 M1.20203e+06 F
./instances/Rome/grafo8386.73.lgr N73 E99 D52.0241 P52.79 R4 M4756.58 O
./instances/Rome/grafo10887.31.lgr N31 E36 R0 M0.121 O
./instances/Rome/grafo2704.25.lgr N25 E32 R0 M0.092 O
./instances/Rome/grafo7547.47.lgr N47 E59 D26 P26.79 R1 M4.376 O
./instances/Rome/grafo3858.54.lgr N54 E68 D34.2222 P34.79 R3 M778.559 O
./instances/Rome/grafo968.13.lgr N13 E21 R0 M0.083 O
./instances/Rome/grafo10362.94.lgr N94 E136 D73.0377 P70 M1.20202e+06 F
./instances/Rome/grafo5171.77.lgr N77 E91 D30 P30.79 R1 M5.683 O
./instances/Rome/grafo9947.32.lgr N32 E40 R0 M0.112 O
./instances/Rome/grafo681.35.lgr N35 E48 D26.6667 P26.79 R2 M8.27 O
./instances/Rome/grafo3582.41.lgr N41 E51 D21.6667 P21.79 R2 M10.221 O
./instances/Rome/grafo405.16.lgr N16 E17 R0 M0.055 O
./instances/Rome/grafo9329.65.lgr N65 E91 D48 P48.79 R6 M117324 O
./instances/Rome/grafo4278.55.lgr N55 E65 D21 P21.79 R1 M3.195 O
./instances/Rome/grafo3507.51.lgr N51 E71 D40 P40.79 R6 M180492 O
./instances/Rome/grafo10806.97.lgr N97 E139 D72.494 P66 M1.20234e+06 F
./instances/Rome/grafo8824.91.lgr N91 E120 D57.346 P56 M1.20205e+06 F
./instances/Rome/grafo3980.54.lgr N54 E70 D29.6 P30.79 R2 M37.714 O
./instances/Rome/grafo8506.88.lgr N88 E124 D62.281 P58 M1.20229e+06 F
./instances/Rome/grafo7507.67.lgr N67 E86 D34 P34.79 R4 M2323.57 O
./instances/Rome/grafo6495.39.lgr N39 E56 D33 P33.79 R4 M4063.74 O
./instances/Rome/grafo5919.40.lgr N40 E56 D25.5 P25.79 R2 M8.887 O
./instances/Rome/grafo11535.97.lgr N97 E127 D57.9679 P57 M1.20215e+06 F
./instances/Rome/grafo3666.53.lgr N53 E93 D66.5207 P62 M1.20241e+06 F
./instances/Rome/grafo6815.84.lgr N84 E108 D47.8392 P47 M1.20216e+06 F
./instances/Rome/grafo4975.74.lgr N74 E98 D47.0444 P47.79 R4 M3858.07 O
./instances/Rome/grafo6477.37.lgr N37 E43 R0 M0.133 O
./instances/Rome/grafo10059.32.lgr N32 E39 R0 M0.089 O
./instances/Rome/grafo4050.35.lgr N35 E43 R0 M0.116 O
./instances/Rome/grafo231.12.lgr N12 E18 R0 M0.071 O
./instances/Rome/grafo1451.75.lgr N75 E88 D27 P27.79 R1 M5.735 O
./instances/Rome/grafo6028.36.lgr N36 E43 D13 P13.79 R1 M3.347 O
./instances/Rome/grafo3700.38.lgr N38 E44 R0 M0.124 O
./instances/Rome/grafo8509.74.lgr N74 E92 D37.35 P37.79 R2 M22.071 O
./instances/Rome/grafo3936.39.lgr N39 E58 D30.1429 P30.79 R4 M966.452 O
./instances/Rome/grafo11278.37.lgr N37 E47 D23 P23.79 R1 M4.466 O
./instances/Rome/grafo8063.70.lgr N70 E103 D61.6034 P59 M1.2024e+06 F
./instances/Rome/grafo951.13.lgr N13 E18 R0 M0.07 O
./instances/Rome/grafo2102.34.lgr N34 E41 R0 M0.113 O
./instances/Rome/grafo663.19.lgr N19 E20 R0 M0.051 O
./instances/Rome/grafo3584.56.lgr N56 E80 D44.2268 P43 M1.20247e+06 F
./instances/Rome/grafo10192.39.lgr N39 E48 R0 M0.137 O
./instances/Rome/grafo3084.36.lgr N36 E42 R0 M0.104 O
./instances/Rome/grafo7959.73.lgr N73 E95 D41 P41.79 R5 M21239.7 O
./instances/Rome/grafo4934.59.lgr N59 E72 D26 P26.79 R1 M6.285 O
./instances/Rome/grafo11540.37.lgr N37 E48 D17 P17.79 R1 M3.237 O
./instances/Rome/grafo10275.97.lgr N97 E147 D89.9606 P80 M1.20232e+06 F
./instances/Rome/grafo8792.98.lgr N98 E132 D69.0321 P66 M1.20208e+06 F
./instances/Rome/grafo9439.78.lgr N78 E105 D49 P49.79 R7 M706367 O
./instances/Rome/grafo10279.32.lgr N32 E37 R0 M0.122 O
./instances/Rome/grafo765.37.lgr N37 E47 R0 M0.129 O
./instances/Rome/grafo11373.38.lgr N38 E50 D25.2857 P25.79 R3 M338.411 O
./instances/Rome/grafo10562.33.lgr N33 E39 R0 M0.132 O
./instances/Rome/grafo5963.61.lgr N61 E83 D35.3333 P35.79 R3 M122.161 O
./instances/Rome/grafo9703.65.lgr N65 E88 D44 P44.79 R4 M3464.16 O
./instances/Rome/grafo8683.79.lgr N79 E102 D44.0412 P43 M1.20239e+06 F
./instances/Rome/grafo1492.54.lgr N54 E67 D18 P18.79 R1 M3.008 O
./instances/Rome/grafo8403.73.lgr N73 E94 D40 P40.79 R3 M342.793 O
./instances/Rome/grafo6514.39.lgr N39 E55 D30 P30.79 R4 M2897.66 O
./instances/Rome/grafo8389.71.lgr N71 E87 D35.4444 P35.79 R2 M21.078 O
./instances/Rome/grafo1585.26.lgr N26 E33 D13.5 P13.79 R2 M6.144 O
./instances/Rome/grafo9876.33.lgr N33 E39 R0 M0.117 O
./instances/Rome/grafo10658.35.lgr N35 E41 R0 M0.119 O
./instances/Rome/grafo6032.42.lgr N42 E51 D17 P17.79 R1 M2.9 O
./instances/Rome/grafo2832.13.lgr N13 E14 R0 M0.046 O
./instances/Rome/grafo1038.23.lgr N23 E24 R0 M0.054 O
./instances/Rome/grafo3036.60.lgr N60 E69 R0 M0.177 O
./instances/Rome/grafo11629.36.lgr N36 E46 D16 P16.79 R1 M5.035 O
./instances/Rome/grafo4732.74.lgr N74 E96 D42 P42.79 R4 M6697.44 O
./instances/Rome/grafo5429.36.lgr N36 E48 D30 P30 R1 M6.214 O
./instances/Rome/grafo9210.78.lgr N78 E108 D57 P57.79 R6 M86145.1 O
./instances/Rome/grafo4998.61.lgr N61 E73 D25.6 P25.79 R2 M14.27 O
./instances/Rome/grafo11401.33.lgr N33 E40 R0 M0.121 O
./instances/Rome/grafo7827.77.lgr N77 E107 D54.4206 P51 M1.20337e+06 F
./instances/Rome/grafo6112.36.lgr N36 E48 D24.5217 P24.79 R2 M16.481 O
./instances/Rome/grafo424.18.lgr N18 E22 R0 M0.081 O
./instances/Rome/grafo10754.35.lgr N35 E42 R0 M0.113 O
./instances/Rome/grafo10679.100.lgr N100 E129 D57 P57.79 R6 M159542 O
./instances/Rome/grafo9816.69.lgr N69 E96 D47 P47.79 R6 M121204 O
./instances/Rome/grafo7624.41.lgr N41 E54 D25 P25.79 R1 M3.799 O
./instances/Rome/grafo475.15.lgr N15 E22 R0 M0.086 O
./instances/Rome/grafo1286.27.lgr N27 E31 R0 M0.096 O
./instances/Rome/grafo7935.71.lgr N71 E91 D33.125 P33.79 R3 M128.176 O
./instances/Rome/grafo9517.63.lgr N63 E76 D26.1379 P26.79 R3 M258.208 O
./instances/Rome/grafo3446.46.lgr N46 E62 D29.5 P29.79 R2 M17.394 O
./instances/Rome/grafo3335.40.lgr N40 E53 D23.6667 P23.79 R2 M9.907 O
./instances/Rome/grafo9916.31.lgr N31 E36 R0 M0.114 O
./instances/Rome/grafo1935.13.lgr N13 E18 R0 M0.074 O
./instances/Rome/grafo9688.67.lgr N67 E82 D32 P32.79 R3 M630.334 O
./instances/Rome/grafo9396.88.lgr N88 E123 D64.9784 P64 M1.20189e+06 F
./instances/Rome/grafo3000.38.lgr N38 E39 R0 M0.131 O
./instances/Rome/grafo5742.39.lgr N39 E56 D31.0602 P31.79 R3 M669.419 O
./instances/Rome/grafo7722.43.lgr N43 E56 D29.5714 P29.79 R2 M12.774 O
./instances/Rome/grafo6327.51.lgr N51 E70 D42.0662 P42.79 R3 M844.165 O
./instances/Rome/grafo8996.67.lgr N67 E87 D43 P43.79 R4 M3775.18 O
./instances/Rome/grafo4978.79.lgr N79 E100 D46 P46.79 R3 M1218.62 O
./instances/Rome/grafo1906.51.lgr N51 E62 D22.6667 P22.79 R2 M10.925 O
./instances/Rome/grafo11488.91.lgr N91 E127 D69.2565 P65 M1.20223e+06 F
./instances/Rome/grafo1910.21.lgr N21 E27 D14 P14.79 R1 M3.666 O
./instances/Rome/grafo9760.64.lgr N64 E80 D32.1137 P32.79 R3 M772.247 O
./instances/Rome/grafo1649.20.lgr N20 E22 R0 M0.109 O
./instances/Rome/grafo8401.69.lgr N69 E100 D52.6839 P51 M1.2024e+06 F
./instances/Rome/grafo6301.55.lgr N55 E69 D31.3333 P31.79 R3 M162.119 O
./instances/Rome/grafo3596.37.lgr N37 E46 D16 P16.79 R1 M2.683 O
./instances/Rome/grafo1860.20.lgr N20 E22 R0 M0.089 O
./instances/Rome/grafo8998.66.lgr N66 E99 D59.1854 P58 M1.20195e+06 F
./instances/Rome/grafo9185.64.lgr N64 E89 D45 P45.79 R5 M55464.6 O
./instances/Rome/grafo11432.92.lgr N92 E126 D64.8794 P63 M1.20208e+06 F
./instances/Rome/grafo3989.43.lgr N43 E56 D30.1757 P30.79 R2 M78.623 O
./instances/Rome/grafo11437.36.lgr N36 E47 D21.5 P21.79 R2 M13.909 O
./instances/Rome/grafo7560.35.lgr N35 E45 D22.6667 P22.79 R2 M10.059 O
./instances/Rome/grafo4908.80.lgr N80 E102 D41 P41.79 R6 M313203 O
./instances/Rome/grafo10184.100.lgr N100 E140 D79.2972 P74 M1.20187e+06 F
./instances/Rome/grafo6971.81.lgr N81 E108 D51 P51.79 R6 M196275 O
./instances/Rome/grafo11645.36.lgr N36 E50 D27 P27.79 R1 M4.124 O
./instances/Rome/grafo6043.44.lgr N44 E64 D34.0992 P34.79 R5 M6258.96 O
./instances/Rome/grafo9669.63.lgr N63 E84 D34.3333 P34.79 R3 M79.978 O
./instances/Rome/grafo517.17.lgr N17 E23 R0 M0.067 O
./instances/Rome/grafo10245.92.lgr N92 E135 D83.9108 P76 M1.20218e+06 F
./instances/Rome/grafo2478.47.lgr N47 E62 D33 P33.79 R3 M404.271 O
./instances/Rome/grafo5856.34.lgr N34 E41 D13 P13.79 R1 M3.117 O
./instances/Rome/grafo11196.100.lgr N100 E121 D31.0606 P31.79 R3 M338.948 O
./instances/Rome/grafo144.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo10512.36.lgr N36 E42 R0 M0.121 O
./instances/Rome/grafo2021.27.lgr N27 E31 R0 M0.092 O
./instances/Rome/grafo1129.15.lgr N15 E27 D19.5 P19.79 R4 M253.189 O
./instances/Rome/grafo8194.76.lgr N76 E107 D62.3193 P61 M1.20214e+06 F
./instances/Rome/grafo10896.96.lgr N96 E115 D32 P32.79 R3 M660.028 O
./instances/Rome/grafo4816.57.lgr N57 E77 D31.25 P31.79 R2 M24.571 O
./instances/Rome/grafo8531.88.lgr N88 E113 D54.0048 P54.79 R5 M24113 O
./instances/Rome/grafo2109.11.lgr N11 E18 D13 P13.79 R1 M2.319 O
./instances/Rome/grafo8895.78.lgr N78 E104 D50.8621 P50 M1.20209e+06 F
./instances/Rome/grafo8284.84.lgr N84 E121 D69.4098 P66 M1.20205e+06 F
./instances/Rome/grafo11178.95.lgr N95 E137 D68.4098 P63 M1.20227e+06 F
./instances/Rome/grafo1782.15.lgr N15 E22 R0 M0.091 O
./instances/Rome/grafo5113.63.lgr N63 E85 D35 P35.79 R4 M1873.52 O
./instances/Rome/grafo7848.68.lgr N68 E88 D36 P36.79 R5 M10870.3 O
./instances/Rome/grafo1150.16.lgr N16 E21 R0 M0.089 O
./instances/Rome/grafo986.12.lgr N12 E11 R0 M0.046 O
./instances/Rome/grafo3123.63.lgr N63 E84 D36.0448 P36.79 R4 M2979 O
./instances/Rome/grafo8269.82.lgr N82 E120 D74.5078 P72 M1.20198e+06 F
./instances/Rome/grafo3136.56.lgr N56 E83 D47.1807 P46 M1.20227e+06 F
./instances/Rome/grafo11179.99.lgr N99 E123 D42 P42.79 R6 M160635 O
./instances/Rome/grafo5608.74.lgr N74 E104 D56.1474 P55 M1.202e+06 F
./instances/Rome/grafo9790.79.lgr N79 E103 D47 P47.79 R5 M53942.3 O
./instances/Rome/grafo895.12.lgr N12 E11 R0 M0.061 O
./instances/Rome/grafo11073.100.lgr N100 E149 D85.165 P76 M1.2024e+06 F
./instances/Rome/grafo2733.14.lgr N14 E16 R0 M0.077 O
./instances/Rome/grafo1245.25.lgr N25 E29 R0 M0.099 O
./instances/Rome/grafo6847.37.lgr N37 E47 R0 M0.125 O
./instances/Rome/grafo7931.77.lgr N77 E103 D55.7784 P54 M1.20196e+06 F
./instances/Rome/grafo8466.75.lgr N75 E100 D47.6912 P47 M1.20251e+06 F
./instances/Rome/grafo6913.44.lgr N44 E56 D26.5882 P26.79 R2 M16.419 O
./instances/Rome/grafo2289.18.lgr N18 E20 R0 M0.056 O
./instances/Rome/grafo4263.63.lgr N63 E77 D29.6667 P29.79 R2 M16.738 O
./instances/Rome/grafo4649.85.lgr N85 E112 D56.5253 P55 M1.20196e+06 F
./instances/Rome/grafo7908.80.lgr N80 E113 D63.45 P62 M1.20206e+06 F
./instances/Rome/grafo5368.35.lgr N35 E45 D19 P19.79 R1 M4.419 O
./instances/Rome/grafo1660.19.lgr N19 E23 R0 M0.08 O
./instances/Rome/grafo9845.75.lgr N75 E106 D58.6943 P57 M1.20218e+06 F
./instances/Rome/grafo9683.67.lgr N67 E88 D42 P42.79 R4 M5093.61 O
./instances/Rome/grafo5194.48.lgr N48 E65 D34 P34.79 R3 M442.056 O
./instances/Rome/grafo2505.13.lgr N13 E13 R0 M0.04 O
./instances/Rome/grafo2499.23.lgr N23 E26 R0 M0.072 O
./instances/Rome/grafo3601.44.lgr N44 E53 R0 M0.097 O
./instances/Rome/grafo10449.96.lgr N96 E126 D61.045 P58 M1.20191e+06 F
./instances/Rome/grafo3644.44.lgr N44 E54 R0 M0.143 O
./instances/Rome/grafo11350.91.lgr N91 E120 D57.7455 P57 M1.20202e+06 F
./instances/Rome/grafo10213.99.lgr N99 E132 D63.4715 P60 M1.20215e+06 F
./instances/Rome/grafo5050.55.lgr N55 E69 D30.0734 P30.79 R2 M69.671 O
./instances/Rome/grafo3684.50.lgr N50 E66 D28.1333 P28.79 R3 M166.077 O
./instances/Rome/grafo2530.38.lgr N38 E52 D26 P26.79 R1 M3.367 O
./instances/Rome/grafo7563.42.lgr N42 E58 D28 P28.79 R3 M726.151 O
./instances/Rome/grafo4269.61.lgr N61 E93 D54.3518 P53 M1.20233e+06 F
./instances/Rome/grafo9873.35.lgr N35 E47 D22 P22.79 R1 M3.09 O
./instances/Rome/grafo9359.62.lgr N62 E84 D36 P36.79 R4 M1881.99 O
./instances/Rome/grafo11599.91.lgr N91 E121 D55.3785 P54 M1.20234e+06 F
./instances/Rome/grafo5934.35.lgr N35 E48 D28.3774 P28.79 R2 M59.93 O
./instances/Rome/grafo8765.86.lgr N86 E117 D62.1828 P61 M1.20204e+06 F
./instances/Rome/grafo7009.37.lgr N37 E47 D22 P22.79 R1 M5.027 O
./instances/Rome/grafo3900.43.lgr N43 E60 D30.25 P30.79 R2 M17.488 O
./instances/Rome/grafo2300.17.lgr N17 E20 R0 M0.079 O
./instances/Rome/grafo1115.31.lgr N31 E43 D21 P21.79 R1 M3.864 O
./instances/Rome/grafo11643.33.lgr N33 E37 R0 M0.129 O
./instances/Rome/grafo9059.65.lgr N65 E84 D42 P42.79 R5 M23186.3 O
./instances/Rome/grafo7297.39.lgr N39 E61 D37 P37.79 R4 M1678.92 O
./instances/Rome/grafo6359.43.lgr N43 E59 D32.0865 P32.79 R3 M909.75 O
./instances/Rome/grafo1352.29.lgr N29 E34 R0 M0.119 O
./instances/Rome/grafo6421.44.lgr N44 E54 D16 P16.79 R1 M3.145 O
./instances/Rome/grafo4270.69.lgr N69 E81 D28.3333 P28.79 R2 M23.325 O
./instances/Rome/grafo11475.35.lgr N35 E46 R0 M0.126 O
./instances/Rome/grafo8514.95.lgr N95 E130 D64.95 P62 M1.20211e+06 F
./instances/Rome/grafo3855.60.lgr N60 E78 D33 P33.79 R4 M2746.17 O
./instances/Rome/grafo3778.37.lgr N37 E43 D14 P14.79 R1 M3.351 O
./instances/Rome/grafo605.22.lgr N22 E26 R0 M0.063 O
./instances/Rome/grafo3406.37.lgr N37 E49 D23 P23.79 R1 M3.67 O
./instances/Rome/grafo8987.65.lgr N65 E101 D59.4107 P58 M1.20204e+06 F
./instances/Rome/grafo7952.77.lgr N77 E100 D46.0115 P46.79 R5 M18821.9 O
./instances/Rome/grafo9197.70.lgr N70 E101 D57.0135 P55 M1.20226e+06 F
./instances/Rome/grafo1439.15.lgr N15 E21 R0 M0.086 O
./instances/Rome/grafo6802.74.lgr N74 E99 D48 P48.79 R5 M41549.2 O
./instances/Rome/grafo11617.35.lgr N35 E44 R0 M0.099 O
./instances/Rome/grafo8079.81.lgr N81 E114 D60 P60.79 R6 M198909 O
./instances/Rome/grafo7716.39.lgr N39 E49 D21 P21.79 R1 M4.029 O
./instances/Rome/grafo5158.43.lgr N43 E63 D42.0112 P42.79 R5 M22855.1 O
./instances/Rome/grafo9436.82.lgr N82 E126 D82.8115 P76 M1.20214e+06 F
./instances/Rome/grafo1232.27.lgr N27 E31 R0 M0.1 O
./instances/Rome/grafo11579.36.lgr N36 E46 D20 P20.79 R1 M4.972 O
./instances/Rome/grafo8926.89.lgr N89 E122 D57.7844 P57 M1.20213e+06 F
./instances/Rome/grafo3988.43.lgr N43 E57 D22.7143 P22.79 R2 M15.904 O
./instances/Rome/grafo174.27.lgr N27 E28 R0 M0.099 O
./instances/Rome/grafo5730.33.lgr N33 E41 D17 P17.79 R1 M4.139 O
./instances/Rome/grafo1090.29.lgr N29 E33 R0 M0.109 O
./instances/Rome/grafo3910.41.lgr N41 E49 D19 P19.79 R1 M3.168 O
./instances/Rome/grafo3871.88.lgr N88 E126 D70.1567 P66 M1.20199e+06 F
./instances/Rome/grafo4103.52.lgr N52 E65 D29 P29.79 R1 M4.581 O
./instances/Rome/grafo10428.35.lgr N35 E42 R0 M0.128 O
./instances/Rome/grafo8701.90.lgr N90 E130 D76.0975 P69 M1.2022e+06 F
./instances/Rome/grafo1327.50.lgr N50 E59 R0 M0.164 O
./instances/Rome/grafo10736.99.lgr N99 E137 D70.7513 P70 M1.20187e+06 F
./instances/Rome/grafo10464.96.lgr N96 E119 D43 P43.79 R2 M7.462 O
./instances/Rome/grafo6097.37.lgr N37 E48 D22 P22.79 R1 M4.446 O
./instances/Rome/grafo638.12.lgr N12 E17 R0 M0.083 O
./instances/Rome/grafo6936.43.lgr N43 E52 D20.6667 P20.79 R2 M9.069 O
./instances/Rome/grafo10746.36.lgr N36 E42 R0 M0.132 O
./instances/Rome/grafo9346.91.lgr N91 E114 D47 P47.79 R4 M9461.38 O
./instances/Rome/grafo10166.98.lgr N98 E133 D69.8064 P67 M1.20189e+06 F
./instances/Rome/grafo4980.59.lgr N59 E80 D41 P41.79 R6 M80769 O
./instances/Rome/grafo8118.83.lgr N83 E112 D51.3321 P50 M1.20227e+06 F
./instances/Rome/grafo11282.35.lgr N35 E44 D15 P15.79 R1 M3.242 O
./instances/Rome/grafo2784.16.lgr N16 E20 R0 M0.081 O
./instances/Rome/grafo530.13.lgr N13 E13 R0 M0.053 O
./instances/Rome/grafo702.12.lgr N12 E14 R0 M0.045 O
./instances/Rome/grafo8603.87.lgr N87 E111 D43 P43.79 R4 M3541.89 O
./instances/Rome/grafo2342.18.lgr N18 E20 R0 M0.088 O
./instances/Rome/grafo9878.34.lgr N34 E39 R0 M0.11 O
./instances/Rome/grafo4564.72.lgr N72 E97 D45 P45.79 R4 M3235.73 O
./instances/Rome/grafo7192.45.lgr N45 E59 D22.5 P22.79 R3 M84.616 O
./instances/Rome/grafo6846.51.lgr N51 E71 D35.1667 P35.79 R2 M71.368 O
./instances/Rome/grafo2801.22.lgr N22 E24 R0 M0.06 O
./instances/Rome/grafo1018.29.lgr N29 E36 D13 P13.79 R1 M2.961 O
./instances/Rome/grafo770.12.lgr N12 E12 R0 M0.048 O
./instances/Rome/grafo9963.39.lgr N39 E46 D14 P14.79 R1 M3.38 O
./instances/Rome/grafo2234.14.lgr N14 E19 R0 M0.077 O
./instances/Rome/grafo10681.93.lgr N93 E124 D58.1704 P56 M1.20195e+06 F
./instances/Rome/grafo6725.86.lgr N86 E106 D39 P39.79 R5 M16272.2 O
./instances/Rome/grafo2710.41.lgr N41 E49 R0 M0.144 O
./instances/Rome/grafo5694.45.lgr N45 E63 D28 P28.79 R4 M1843.44 O
./instances/Rome/grafo6154.44.lgr N44 E63 D36.3333 P36.79 R2 M24.411 O
./instances/Rome/grafo11251.93.lgr N93 E139 D82.2648 P75 M1.20213e+06 F
./instances/Rome/grafo7745.38.lgr N38 E46 D15 P15.79 R1 M2.774 O
./instances/Rome/grafo5289.37.lgr N37 E41 R0 M0.126 O
./instances/Rome/grafo1525.65.lgr N65 E85 D36.6 P36.79 R2 M17.672 O
./instances/Rome/grafo5770.33.lgr N33 E38 R0 M0.109 O
./instances/Rome/grafo8062.83.lgr N83 E107 D50 P50.79 R6 M250409 O
./instances/Rome/grafo11626.38.lgr N38 E48 D20.7143 P20.79 R2 M8.497 O
./instances/Rome/grafo10996.97.lgr N97 E131 D66.2774 P65 M1.20174e+06 F
./instances/Rome/grafo10046.40.lgr N40 E50 D22 P22.79 R1 M4.076 O
./instances/Rome/grafo6493.39.lgr N39 E50 D25.6667 P25.79 R2 M10.811 O
./instances/Rome/grafo3914.42.lgr N42 E53 D21 P21.79 R1 M3.713 O
./instances/Rome/grafo11210.33.lgr N33 E42 R0 M0.11 O
./instances/Rome/grafo7011.64.lgr N64 E80 D32.5556 P32.79 R2 M22.168 O
./instances/Rome/grafo3158.98.lgr N98 E133 D63.5673 P62 M1.20196e+06 F
./instances/Rome/grafo2523.40.lgr N40 E51 D25.6667 P25.79 R2 M12.135 O
./instances/Rome/grafo9702.81.lgr N81 E109 D50.1251 P49 M1.20246e+06 F
./instances/Rome/grafo2221.13.lgr N13 E13 R0 M0.08 O
./instances/Rome/grafo4441.61.lgr N61 E75 D15.6667 P15.79 R2 M9.677 O
./instances/Rome/grafo7966.77.lgr N77 E104 D56.7624 P56 M1.20256e+06 F
./instances/Rome/grafo5965.37.lgr N37 E52 D32 P32.79 R2 M49.444 O
./instances/Rome/grafo5653.43.lgr N43 E46 R0 M0.146 O
./instances/Rome/grafo6804.48.lgr N48 E59 D26.1408 P26.79 R2 M67.085 O
./instances/Rome/grafo4306.56.lgr N56 E63 R0 M0.158 O
./instances/Rome/grafo6519.56.lgr N56 E74 D32 P32.79 R4 M971.224 O
./instances/Rome/grafo5063.78.lgr N78 E102 D38 P38.79 R5 M13668.8 O
./instances/Rome/grafo8462.76.lgr N76 E102 D49 P49.79 R7 M660536 O
./instances/Rome/grafo10682.98.lgr N98 E128 D51 P51.79 R6 M171327 O
./instances/Rome/grafo2149.24.lgr N24 E30 R0 M0.099 O
./instances/Rome/grafo6125.53.lgr N53 E65 D22.5 P22.79 R2 M21.781 O
./instances/Rome/grafo9628.81.lgr N81 E107 D50.6811 P50 M1.20208e+06 F
./instances/Rome/grafo6811.36.lgr N36 E44 R0 M0.129 O
./instances/Rome/grafo10080.38.lgr N38 E47 D18 P18.79 R1 M3.703 O
./instances/Rome/grafo4139.64.lgr N64 E85 D38.06 P38.79 R3 M814.173 O
./instances/Rome/grafo1567.57.lgr N57 E74 D30.5 P30.79 R2 M15.568 O
./instances/Rome/grafo9771.84.lgr N84 E102 D31 P31.79 R4 M1897.52 O
./instances/Rome/grafo9599.81.lgr N81 E106 D52.0412 P52.79 R5 M25886.7 O
./instances/Rome/grafo9129.77.lgr N77 E97 D36.0283 P36.79 R3 M698.269 O
./instances/Rome/grafo6705.51.lgr N51 E60 R0 M0.155 O
./instances/Rome/grafo10026.32.lgr N32 E38 D13 P13.79 R1 M3.064 O
./instances/Rome/grafo11521.91.lgr N91 E111 D40 P40.79 R4 M3828.78 O
./instances/Rome/grafo941.29.lgr N29 E35 R0 M0.111 O
./instances/Rome/grafo5751.60.lgr N60 E75 D28.4444 P28.79 R3 M123.221 O
./instances/Rome/grafo4924.62.lgr N62 E84 D47.9529 P48.79 R5 M101819 O
./instances/Rome/grafo6710.73.lgr N73 E94 D44 P44.79 R3 M375.982 O
./instances/Rome/grafo10655.34.lgr N34 E40 R0 M0.116 O
./instances/Rome/grafo4166.53.lgr N53 E66 D19 P19.79 R1 M3.234 O
./instances/Rome/grafo3107.32.lgr N32 E48 D27.3333 P27.79 R3 M85.565 O
./instances/Rome/grafo5170.59.lgr N59 E76 D29.0603 P29.79 R3 M503.318 O
./instances/Rome/grafo10785.94.lgr N94 E134 D70.1841 P65 M1.20207e+06 F
./instances/Rome/grafo4425.50.lgr N50 E68 D26 P26.79 R4 M830.487 O
./instances/Rome/grafo2026.28.lgr N28 E36 D14 P14.79 R1 M3.389 O
./instances/Rome/grafo4685.56.lgr N56 E71 D25 P25.79 R1 M3.643 O
./instances/Rome/grafo4526.66.lgr N66 E91 D44 P44.79 R7 M831591 O
./instances/Rome/grafo10191.34.lgr N34 E38 R0 M0.126 O
./instances/Rome/grafo2509.37.lgr N37 E46 D12 P12.79 R1 M3.104 O
./instances/Rome/grafo4513.53.lgr N53 E70 D29 P29.79 R1 M4.486 O
./instances/Rome/grafo4334.48.lgr N48 E65 D25.3333 P25.79 R2 M22.27 O
./instances/Rome/grafo2370.22.lgr N22 E28 R0 M0.1 O
./instances/Rome/grafo4299.55.lgr N55 E79 D47 P47.79 R6 M132566 O
./instances/Rome/grafo1141.47.lgr N47 E59 D23 P23.79 R1 M4.786 O
./instances/Rome/grafo6395.57.lgr N57 E73 D34.1368 P34.79 R3 M645.888 O
./instances/Rome/grafo11040.95.lgr N95 E134 D76.7617 P75 M1.20187e+06 F
./instances/Rome/grafo705.16.lgr N16 E23 D13 P13.79 R1 M3.46 O
./instances/Rome/grafo6452.58.lgr N58 E79 D39.0108 P39.79 R5 M16619.4 O
./instances/Rome/grafo8127.78.lgr N78 E126 D79.0157 P71 M1.20229e+06 F
./instances/Rome/grafo759.11.lgr N11 E12 R0 M0.048 O
./instances/Rome/grafo588.19.lgr N19 E20 R0 M0.058 O
./instances/Rome/grafo2901.13.lgr N13 E15 R0 M0.072 O
./instances/Rome/grafo2052.38.lgr N38 E50 D27.4773 P27.79 R2 M22.773 O
./instances/Rome/grafo4830.72.lgr N72 E101 D55.5064 P54 M1.20227e+06 F
./instances/Rome/grafo11275.93.lgr N93 E135 D80.8284 P75 M1.202e+06 F
./instances/Rome/grafo5880.38.lgr N38 E52 D25.3 P25.79 R2 M16.103 O
./instances/Rome/grafo2612.37.lgr N37 E53 D28 P28.79 R3 M82.33 O
./instances/Rome/grafo10422.97.lgr N97 E132 D66.3107 P61 M1.20235e+06 F
./instances/Rome/grafo5407.39.lgr N39 E53 D31 P31.79 R2 M72.185 O
./instances/Rome/grafo3622.36.lgr N36 E41 R0 M0.126 O
./instances/Rome/grafo10943.95.lgr N95 E138 D79.1577 P74 M1.20206e+06 F
./instances/Rome/grafo8198.99.lgr N99 E140 D74.1303 P69 M1.20215e+06 F
./instances/Rome/grafo11181.95.lgr N95 E141 D93.8731 P86 M1.20206e+06 F
./instances/Rome/grafo10694.96.lgr N96 E137 D77.1056 P70 M1.20237e+06 F
./instances/Rome/grafo5307.39.lgr N39 E54 D32.2243 P32.79 R2 M211.846 O
./instances/Rome/grafo11190.92.lgr N92 E130 D75.0289 P69 M1.20218e+06 F
./instances/Rome/grafo10453.97.lgr N97 E136 D81.3802 P77 M1.20205e+06 F
./instances/Rome/grafo11136.98.lgr N98 E122 D49.978 P49 M1.20217e+06 F
./instances/Rome/grafo6718.59.lgr N59 E74 D28.4 P28.79 R2 M20.125 O
./instances/Rome/grafo11405.92.lgr N92 E128 D72.8877 P70 M1.20178e+06 F
./instances/Rome/grafo7780.90.lgr N90 E128 D73.6558 P68 M1.20271e+06 F
./instances/Rome/grafo5619.39.lgr N39 E49 D16 P16.79 R1 M3.17 O
./instances/Rome/grafo1281.28.lgr N28 E30 R0 M0.099 O
./instances/Rome/grafo7466.42.lgr N42 E62 D37.0385 P37.79 R4 M3238.23 O
./instances/Rome/grafo3186.39.lgr N39 E49 R0 M0.134 O
./instances/Rome/grafo9680.83.lgr N83 E111 D50 P50.79 R6 M368150 O
./instances/Rome/grafo1952.26.lgr N26 E31 R0 M0.109 O
./instances/Rome/grafo294.21.lgr N21 E21 R0 M0.057 O
./instances/Rome/grafo9505.75.lgr N75 E97 D42 P42.79 R5 M35693.7 O
./instances/Rome/grafo6639.48.lgr N48 E60 D23.1852 P23.79 R3 M151.814 O
./instances/Rome/grafo7451.82.lgr N82 E117 D61.8014 P61 M1.20196e+06 F
./instances/Rome/grafo807.12.lgr N12 E12 R0 M0.053 O
./instances/Rome/grafo8932.89.lgr N89 E118 D57.2027 P55 M1.20207e+06 F
./instances/Rome/grafo9970.39.lgr N39 E46 R0 M0.127 O
./instances/Rome/grafo4082.60.lgr N60 E81 D38.0087 P38.79 R5 M15997.9 O
./instances/Rome/grafo5179.71.lgr N71 E98 D52 P52.79 R5 M18564 O
./instances/Rome/grafo5569.37.lgr N37 E46 R0 M0.13 O
./instances/Rome/grafo2184.18.lgr N18 E21 R0 M0.079 O
./instances/Rome/grafo2396.20.lgr N20 E24 R0 M0.095 O
./instances/Rome/grafo5418.61.lgr N61 E83 D30.1429 P30.79 R3 M437.157 O
./instances/Rome/grafo776.36.lgr N36 E52 D29.5 P29.79 R3 M68.425 O
./instances/Rome/grafo10591.99.lgr N99 E119 D41.0471 P41.79 R4 M2624.52 O
./instances/Rome/grafo10408.93.lgr N93 E123 D55 P55.79 R7 M523194 O
./instances/Rome/grafo10975.96.lgr N96 E128 D65.7633 P64 M1.20154e+06 F
./instances/Rome/grafo1446.23.lgr N23 E24 R0 M0.064 O
./instances/Rome/grafo5378.38.lgr N38 E46 R0 M0.131 O
./instances/Rome/grafo121.20.lgr N20 E25 R0 M0.084 O
./instances/Rome/grafo1251.25.lgr N25 E26 R0 M0.064 O
./instances/Rome/grafo796.14.lgr N14 E19 R0 M0.074 O
./instances/Rome/grafo1630.31.lgr N31 E40 R0 M0.104 O
./instances/Rome/grafo1494.50.lgr N50 E57 R0 M0.145 O
./instances/Rome/grafo3391.39.lgr N39 E61 D39 P39.79 R2 M30.457 O
./instances/Rome/grafo2961.26.lgr N26 E31 R0 M0.098 O
./instances/Rome/grafo10012.40.lgr N40 E53 D23 P23.79 R1 M3.864 O
./instances/Rome/grafo7106.44.lgr N44 E61 D33 P33.79 R3 M695.654 O
./instances/Rome/grafo2615.17.lgr N17 E18 R0 M0.044 O
./instances/Rome/grafo8469.85.lgr N85 E107 D38 P38 R2 M105.559 O
./instances/Rome/grafo7247.39.lgr N39 E47 D15 P15.79 R1 M2.13 O
./instances/Rome/grafo10567.38.lgr N38 E47 D14 P14.79 R1 M2.299 O
./instances/Rome/grafo4081.40.lgr N40 E46 R0 M0.1 O
./instances/Rome/grafo8491.92.lgr N92 E133 D65.7549 P62 M1.20203e+06 F
./instances/Rome/grafo10693.98.lgr N98 E150 D94.7692 P84 M1.20223e+06 F
./instances/Rome/grafo6908.43.lgr N43 E48 R0 M0.145 O
./instances/Rome/grafo1867.27.lgr N27 E30 R0 M0.085 O
./instances/Rome/grafo2624.22.lgr N22 E27 R0 M0.096 O
./instances/Rome/grafo3874.40.lgr N40 E46 R0 M0.134 O
./instances/Rome/grafo131.23.lgr N23 E26 R0 M0.092 O
./instances/Rome/grafo4100.56.lgr N56 E75 D38.0981 P38.79 R4 M2927.4 O
./instances/Rome/grafo5632.36.lgr N36 E43 D17 P17.79 R1 M4.218 O
./instances/Rome/grafo4661.55.lgr N55 E69 D31 P31.79 R1 M4.988 O
./instances/Rome/grafo3021.25.lgr N25 E29 R0 M0.092 O
./instances/Rome/grafo7182.39.lgr N39 E55 D28.3636 P28.79 R2 M19.956 O
./instances/Rome/grafo11289.93.lgr N93 E118 D48 P48.79 R6 M122280 O
./instances/Rome/grafo2322.42.lgr N42 E50 D9 P9.79 R1 M2.728 O
./instances/Rome/grafo2365.30.lgr N30 E34 R0 M0.116 O
./instances/Rome/grafo2012.30.lgr N30 E46 D27 P27.79 R1 M3.715 O
./instances/Rome/grafo10243.95.lgr N95 E133 D74.4268 P71 M1.20216e+06 F
./instances/Rome/grafo5233.37.lgr N37 E47 D12 P12.79 R1 M2.483 O
./instances/Rome/grafo10171.99.lgr N99 E140 D85.1879 P77 M1.20224e+06 F
./instances/Rome/grafo6462.46.lgr N46 E56 D20 P20.79 R1 M3.018 O
./instances/Rome/grafo5173.58.lgr N58 E83 D48.024 P48.79 R5 M16194.3 O
./instances/Rome/grafo6588.49.lgr N49 E64 D34.3333 P34.79 R2 M17.958 O
./instances/Rome/grafo10970.100.lgr N100 E135 D73.0152 P71 M1.20171e+06 F
./instances/Rome/grafo4721.77.lgr N77 E98 D37 P37.79 R3 M435.041 O
./instances/Rome/grafo4131.78.lgr N78 E108 D54.0997 P52 M1.20242e+06 F
./instances/Rome/grafo2929.23.lgr N23 E31 R0 M0.099 O
./instances/Rome/grafo4119.80.lgr N80 E114 D61.7334 P59 M1.2023e+06 F
./instances/Rome/grafo4196.78.lgr N78 E106 D55.6349 P55 M1.20241e+06 F
./instances/Rome/grafo4827.55.lgr N55 E73 D32.0217 P32.79 R4 M2281.85 O
./instances/Rome/grafo6604.38.lgr N38 E44 R0 M0.128 O
./instances/Rome/grafo3764.45.lgr N45 E59 D27 P27.79 R1 M4.047 O
./instances/Rome/grafo3672.59.lgr N59 E78 D34.25 P34.79 R3 M310.155 O
./instances/Rome/grafo3652.42.lgr N42 E61 D29 P29.79 R4 M1059.1 O
./instances/Rome/grafo5938.75.lgr N75 E116 D70.399 P64 M1.20256e+06 F
./instances/Rome/grafo6838.50.lgr N50 E60 D22.5 P22.79 R2 M21.131 O
./instances/Rome/grafo5066.51.lgr N51 E70 D38.2895 P38.79 R2 M37.443 O
./instances/Rome/grafo9589.62.lgr N62 E100 D62.072 P60 M1.20189e+06 F
./instances/Rome/grafo5463.42.lgr N42 E63 D38 P38.79 R4 M2020.29 O
./instances/Rome/grafo10541.93.lgr N93 E124 D65.0692 P62 M1.20211e+06 F
./instances/Rome/grafo8411.78.lgr N78 E104 D48 P48 R4 M7955.09 O
./instances/Rome/grafo10560.95.lgr N95 E137 D77.684 P71 M1.20232e+06 F
./instances/Rome/grafo7160.54.lgr N54 E66 D27.6667 P27.79 R2 M11.038 O
./instances/Rome/grafo1721.24.lgr N24 E27 R0 M0.097 O
./instances/Rome/grafo1227.30.lgr N30 E39 D16 P16.79 R1 M3.191 O
./instances/Rome/grafo5218.36.lgr N36 E44 R0 M0.127 O
./instances/Rome/grafo5264.36.lgr N36 E41 R0 M0.118 O
./instances/Rome/grafo5427.38.lgr N38 E44 R0 M0.118 O
./instances/Rome/grafo9484.60.lgr N60 E78 D32 P32.79 R5 M12074.2 O
./instances/Rome/grafo3742.36.lgr N36 E45 R0 M0.129 O
./instances/Rome/grafo5992.44.lgr N44 E67 D43.2057 P43.79 R6 M47063.1 O
./instances/Rome/grafo5334.41.lgr N41 E57 D29 P29.79 R3 M733.136 O
./instances/Rome/grafo1832.11.lgr N11 E12 R0 M0.043 O
./instances/Rome/grafo7128.48.lgr N48 E60 D23.5 P23.79 R2 M18.797 O
./instances/Rome/grafo2644.17.lgr N17 E19 R0 M0.055 O
./instances/Rome/grafo8860.73.lgr N73 E101 D45 P45.79 R5 M26084.2 O
./instances/Rome/grafo6880.44.lgr N44 E58 D23.125 P23.79 R3 M251.838 O
./instances/Rome/grafo2968.32.lgr N32 E41 D16 P16.79 R1 M2.881 O
./instances/Rome/grafo5229.37.lgr N37 E53 D29 P29.79 R3 M437.314 O
./instances/Rome/grafo1625.27.lgr N27 E37 D19.5556 P19.79 R2 M13.294 O
./instances/Rome/grafo6425.78.lgr N78 E96 D37.0223 P37.79 R3 M1007.86 O
./instances/Rome/grafo6248.39.lgr N39 E50 D19 P19.79 R1 M3.895 O
./instances/Rome/grafo919.12.lgr N12 E14 R0 M0.047 O
./instances/Rome/grafo10548.94.lgr N94 E134 D79.3024 P74 M1.20199e+06 F
./instances/Rome/grafo8790.97.lgr N97 E133 D68.4515 P65 M1.20215e+06 F
./instances/Rome/grafo10388.95.lgr N95 E136 D72.9026 P68 M1.20208e+06 F
./instances/Rome/grafo2564.20.lgr N20 E22 R0 M0.085 O
./instances/Rome/grafo3879.96.lgr N96 E130 D66.5697 P64 M1.20201e+06 F
./instances/Rome/grafo5495.34.lgr N34 E43 R0 M0.129 O
./instances/Rome/grafo9758.72.lgr N72 E101 D55.8256 P54 M1.20193e+06 F
./instances/Rome/grafo3038.38.lgr N38 E50 D23 P23.79 R3 M178.645 O
./instances/Rome/grafo6415.55.lgr N55 E59 R0 M0.12 O
./instances/Rome/grafo10106.100.lgr N100 E119 D36.4 P36.79 R2 M32.385 O
./instances/Rome/grafo9006.61.lgr N61 E80 D31 P31.79 R3 M697.144 O
./instances/Rome/grafo6433.48.lgr N48 E64 D36.1845 P36.79 R3 M662.381 O
./instances/Rome/grafo7743.37.lgr N37 E55 D30 P30.79 R4 M2192.94 O
./instances/Rome/grafo2094.34.lgr N34 E39 R0 M0.126 O
./instances/Rome/grafo6923.39.lgr N39 E48 D16.6667 P16.79 R2 M7.004 O
./instances/Rome/grafo8900.94.lgr N94 E126 D64.7844 P60 M1.20373e+06 F
./instances/Rome/grafo6535.49.lgr N49 E65 D23.6667 P23.79 R2 M14.41 O
./instances/Rome/grafo7937.75.lgr N75 E96 D42 P42.79 R5 M30277.6 O
./instances/Rome/grafo10520.99.lgr N99 E131 D56.7928 P55 M1.20202e+06 F
./instances/Rome/grafo6499.46.lgr N46 E68 D33 P33.79 R5 M9596.85 O
./instances/Rome/grafo9957.39.lgr N39 E51 D24.6667 P24.79 R2 M10.776 O
./instances/Rome/grafo11661.38.lgr N38 E48 D21.6667 P21.79 R2 M11.853 O
./instances/Rome/grafo2694.65.lgr N65 E78 D25.6 P25.79 R2 M12.606 O
./instances/Rome/grafo8643.89.lgr N89 E124 D68.5341 P65 M1.20208e+06 F
./instances/Rome/grafo4887.78.lgr N78 E99 D38 P38.79 R5 M18150.4 O
./instances/Rome/grafo7520.45.lgr N45 E53 D17 P17.79 R1 M3.329 O
./instances/Rome/grafo7375.46.lgr N46 E60 D26.3889 P26.79 R2 M14.118 O
./instances/Rome/grafo3678.34.lgr N34 E42 D17 P17.79 R1 M3.108 O
./instances/Rome/grafo1092.42.lgr N42 E53 D25.6667 P25.79 R2 M11.053 O
./instances/Rome/grafo7605.44.lgr N44 E65 D37.0455 P37.79 R4 M2141.85 O
./instances/Rome/grafo11607.32.lgr N32 E38 R0 M0.114 O
./instances/Rome/grafo5450.36.lgr N36 E42 R0 M0.118 O
./instances/Rome/grafo1506.43.lgr N43 E50 D12 P12.79 R1 M2.919 O
./instances/Rome/grafo10722.96.lgr N96 E139 D82.9982 P76 M1.2022e+06 F
./instances/Rome/grafo10482.94.lgr N94 E122 D58 P58.79 R6 M306288 O
./instances/Rome/grafo334.12.lgr N12 E13 R0 M0.061 O
./instances/Rome/grafo7869.69.lgr N69 E100 D53.7531 P53 M1.20238e+06 F
./instances/Rome/grafo1335.56.lgr N56 E81 D45.125 P45.79 R4 M1732.81 O
./instances/Rome/grafo1557.23.lgr N23 E29 R0 M0.107 O
./instances/Rome/grafo4801.69.lgr N69 E95 D41.9999 P42.79 R7 M595104 O
./instances/Rome/grafo5131.48.lgr N48 E59 R0 M0.158 O
./instances/Rome/grafo8782.88.lgr N88 E106 D36 P36.79 R4 M1950.99 O
./instances/Rome/grafo8245.83.lgr N83 E104 D43 P43.79 R4 M8757.17 O
./instances/Rome/grafo8072.69.lgr N69 E88 D32.1128 P32.79 R3 M805.856 O
./instances/Rome/grafo1378.46.lgr N46 E62 D29 P29.79 R4 M4064.7 O
./instances/Rome/grafo4332.54.lgr N54 E69 D28.625 P28.79 R2 M12.388 O
./instances/Rome/grafo3613.41.lgr N41 E54 D27.0667 P27.79 R3 M389.647 O
./instances/Rome/grafo4478.64.lgr N64 E83 D29.1111 P29.79 R3 M300.096 O
./instances/Rome/grafo6876.41.lgr N41 E50 D16 P16.79 R1 M3.93 O
./instances/Rome/grafo11380.97.lgr N97 E133 D75.5349 P71 M1.20204e+06 F
./instances/Rome/grafo8452.85.lgr N85 E118 D63.6422 P61 M1.20195e+06 F
./instances/Rome/grafo4781.57.lgr N57 E74 D36 P36.79 R4 M7561.53 O
./instances/Rome/grafo3800.42.lgr N42 E51 D16 P16.79 R1 M3.19 O
./instances/Rome/grafo5902.74.lgr N74 E102 D54.128 P52 M1.20288e+06 F
./instances/Rome/grafo7671.86.lgr N86 E110 D55 P55.79 R5 M57955.6 O
./instances/Rome/grafo10227.96.lgr N96 E128 D59.8664 P58 M1.20193e+06 F
./instances/Rome/grafo3589.56.lgr N56 E68 D24.6667 P24.79 R2 M10.563 O
./instances/Rome/grafo9076.77.lgr N77 E103 D48 P48.79 R6 M80632 O
./instances/Rome/grafo7240.60.lgr N60 E87 D47 P47.79 R6 M90215.7 O
./instances/Rome/grafo6879.41.lgr N41 E51 R0 M0.135 O
./instances/Rome/grafo9500.83.lgr N83 E117 D63 P63.79 R7 M671011 O
./instances/Rome/grafo1244.26.lgr N26 E28 R0 M0.07 O
./instances/Rome/grafo2969.39.lgr N39 E57 D31 P31.79 R4 M3484.52 O
./instances/Rome/grafo2627.40.lgr N40 E49 D20 P20.79 R1 M4.331 O
./instances/Rome/grafo7049.42.lgr N42 E54 D24 P24.79 R1 M4.322 O
./instances/Rome/grafo10938.33.lgr N33 E36 R0 M0.122 O
./instances/Rome/grafo9501.66.lgr N66 E105 D65.9442 P62 M1.20224e+06 F
./instances/Rome/grafo1861.17.lgr N17 E21 D9 P9.79 R1 M3.971 O
./instances/Rome/grafo1118.22.lgr N22 E23 R0 M0.094 O
./instances/Rome/grafo987.27.lgr N27 E30 R0 M0.095 O
./instances/Rome/grafo6015.39.lgr N39 E44 R0 M0.123 O
./instances/Rome/grafo682.16.lgr N16 E18 R0 M0.077 O
./instances/Rome/grafo9453.80.lgr N80 E114 D59.587 P58 M1.2021e+06 F
./instances/Rome/grafo10719.96.lgr N96 E133 D71.6466 P68 M1.20217e+06 F
./instances/Rome/grafo8748.88.lgr N88 E107 D34 P34.79 R1 M5.732 O
./instances/Rome/grafo8673.98.lgr N98 E140 D74.5989 P68 M1.20242e+06 F
./instances/Rome/grafo4083.57.lgr N57 E78 D43.1068 P43.79 R4 M3945.63 O
./instances/Rome/grafo252.12.lgr N12 E11 R0 M0.052 O
./instances/Rome/grafo7468.54.lgr N54 E81 D47 P47.79 R6 M59692.8 O
./instances/Rome/grafo7759.56.lgr N56 E64 R0 M0.165 O
./instances/Rome/grafo1757.20.lgr N20 E25 R0 M0.08 O
./instances/Rome/grafo8112.61.lgr N61 E77 D29 P29.79 R4 M3401.27 O
./instances/Rome/grafo10015.39.lgr N39 E45 R0 M0.135 O
./instances/Rome/grafo4476.68.lgr N68 E95 D50 P50.79 R6 M97596.2 O
./instances/Rome/grafo4000.35.lgr N35 E41 D11 P11.79 R1 M3.345 O
./instances/Rome/grafo783.15.lgr N15 E20 R0 M0.091 O
./instances/Rome/grafo11545.39.lgr N39 E47 R0 M0.127 O
./instances/Rome/grafo6987.39.lgr N39 E46 R0 M0.122 O
./instances/Rome/grafo9056.96.lgr N96 E135 D77.8173 P75 M1.2019e+06 F
./instances/Rome/grafo2320.23.lgr N23 E35 R0 M0.11 O
./instances/Rome/grafo3948.47.lgr N47 E66 D39 P39.79 R4 M6586.82 O
./instances/Rome/grafo1072.14.lgr N14 E18 R0 M0.065 O
./instances/Rome/grafo690.11.lgr N11 E17 R0 M0.071 O
./instances/Rome/grafo4772.58.lgr N58 E75 D37.0571 P37.79 R4 M3799.42 O
./instances/Rome/grafo10897.95.lgr N95 E121 D52 P52.79 R6 M123132 O
./instances/Rome/grafo169.26.lgr N26 E38 D22 P22.79 R1 M3.54 O
./instances/Rome/grafo9503.77.lgr N77 E109 D56.8448 P55 M1.20219e+06 F
./instances/Rome/grafo4331.61.lgr N61 E78 D30 P30.79 R1 M3.826 O
./instances/Rome/grafo7283.39.lgr N39 E50 D21 P21.79 R1 M3.623 O
./instances/Rome/grafo4852.58.lgr N58 E79 D41.0426 P41.79 R4 M3027.85 O
./instances/Rome/grafo10740.92.lgr N92 E117 D50 P50.79 R5 M33848 O
./instances/Rome/grafo5184.36.lgr N36 E47 D23 P23 R2 M153.476 O
./instances/Rome/grafo3916.40.lgr N40 E51 D20.5294 P20.79 R2 M17.671 O
./instances/Rome/grafo1833.46.lgr N46 E60 D22.5 P22.79 R2 M9.251 O
./instances/Rome/grafo6279.40.lgr N40 E52 D26.3 P26.79 R3 M350.264 O
./instances/Rome/grafo5864.59.lgr N59 E84 D43 P43.79 R7 M296121 O
./instances/Rome/grafo6211.54.lgr N54 E64 R0 M0.169 O
./instances/Rome/grafo5577.80.lgr N80 E104 D47 P47.79 R6 M205089 O
./instances/Rome/grafo7493.60.lgr N60 E83 D43 P43.79 R5 M20779.4 O
./instances/Rome/grafo4655.56.lgr N56 E80 D45 P45.79 R4 M2837.23 O
./instances/Rome/grafo9866.34.lgr N34 E34 R0 M0.069 O
./instances/Rome/grafo11462.39.lgr N39 E50 D22 P22.79 R1 M3.323 O
./instances/Rome/grafo8806.98.lgr N98 E121 D48 P48.79 R5 M20498.8 O
./instances/Rome/grafo8191.86.lgr N86 E125 D70.2485 P65 M1.20228e+06 F
./instances/Rome/grafo819.38.lgr N38 E49 D21 P21.79 R1 M3.281 O
./instances/Rome/grafo1303.68.lgr N68 E84 D29.625 P29.79 R2 M13.361 O
./instances/Rome/grafo3119.55.lgr N55 E82 D50 P50.79 R5 M18570.7 O
./instances/Rome/grafo2164.16.lgr N16 E18 R0 M0.081 O
./instances/Rome/grafo4920.63.lgr N63 E85 D43 P43.79 R4 M5058.33 O
./instances/Rome/grafo6468.83.lgr N83 E110 D55.7033 P55 M1.20198e+06 F
./instances/Rome/grafo2611.20.lgr N20 E19 R0 M0.066 O
./instances/Rome/grafo3216.40.lgr N40 E47 D17 P17.79 R1 M3.002 O
./instances/Rome/grafo1990.34.lgr N34 E38 R0 M0.12 O
./instances/Rome/grafo820.18.lgr N18 E21 R0 M0.09 O
./instances/Rome/grafo408.11.lgr N11 E10 R0 M0.049 O
./instances/Rome/grafo1974.23.lgr N23 E27 D10 P10.79 R1 M2.395 O
./instances/Rome/grafo8726.87.lgr N87 E128 D74.8548 P68 M1.20241e+06 F
./instances/Rome/grafo1489.67.lgr N67 E77 R0 M0.203 O
./instances/Rome/grafo10345.95.lgr N95 E130 D64.6897 P62 M1.20201e+06 F
./instances/Rome/grafo2453.22.lgr N22 E29 D17 P17.79 R1 M2.754 O
./instances/Rome/grafo7100.86.lgr N86 E120 D63.8169 P60 M1.20185e+06 F
./instances/Rome/grafo10444.100.lgr N100 E136 D71.1787 P66 M1.20213e+06 F
./instances/Rome/grafo6177.52.lgr N52 E69 D35.0233 P35.79 R3 M1273.48 O
./instances/Rome/grafo2827.37.lgr N37 E48 D20.4 P20.79 R2 M18.431 O
./instances/Rome/grafo272.14.lgr N14 E13 R0 M0.054 O
./instances/Rome/grafo2613.15.lgr N15 E17 R0 M0.075 O
./instances/Rome/grafo9626.83.lgr N83 E115 D55.1901 P54 M1.20263e+06 F
./instances/Rome/grafo8911.100.lgr N100 E128 D56.4012 P55 M1.2021e+06 F
./instances/Rome/grafo5614.42.lgr N42 E56 D27.1176 P27.79 R3 M510.26 O
./instances/Rome/grafo10383.99.lgr N99 E136 D67.0404 P62 M1.20212e+06 F
./instances/Rome/grafo8473.93.lgr N93 E122 D56.576 P55 M1.20206e+06 F
./instances/Rome/grafo2130.31.lgr N31 E37 R0 M0.093 O
./instances/Rome/grafo6757.58.lgr N58 E86 D51.0044 P51.79 R6 M87610.7 O
./instances/Rome/grafo6107.57.lgr N57 E75 D34 P34.79 R4 M1961.89 O
./instances/Rome/grafo11247.36.lgr N36 E47 D22 P22.79 R3 M212.332 O
./instances/Rome/grafo6461.48.lgr N48 E58 D16 P16.79 R1 M2.394 O
./instances/Rome/grafo3103.88.lgr N88 E105 D38.0421 P38.79 R3 M1164.07 O
./instances/Rome/grafo3629.42.lgr N42 E55 D20.6667 P20.79 R2 M9.063 O
./instances/Rome/grafo5137.59.lgr N59 E87 D43 P43.79 R6 M52463.4 O
./instances/Rome/grafo4461.59.lgr N59 E79 D45 P45.79 R4 M6593.06 O
./instances/Rome/grafo8271.81.lgr N81 E113 D58.3068 P57 M1.20221e+06 F
./instances/Rome/grafo10335.40.lgr N40 E51 D17.5 P17.79 R2 M10.987 O
./instances/Rome/grafo3791.57.lgr N57 E78 D37 P37.79 R4 M3090.03 O
./instances/Rome/grafo1324.27.lgr N27 E28 R0 M0.1 O
./instances/Rome/grafo119.24.lgr N24 E33 R0 M0.103 O
./instances/Rome/grafo4013.38.lgr N38 E49 D24.7143 P24.79 R2 M11.891 O
./instances/Rome/grafo4602.51.lgr N51 E64 D23 P23.79 R1 M4.896 O
./instances/Rome/grafo6081.42.lgr N42 E60 D35.1818 P35.79 R3 M571.66 O
./instances/Rome/grafo7495.41.lgr N41 E48 R0 M0.131 O
./instances/Rome/grafo7845.81.lgr N81 E114 D59.9826 P59 M1.20181e+06 F
./instances/Rome/grafo7600.40.lgr N40 E55 D32 P32.79 R3 M641.633 O
./instances/Rome/grafo4164.51.lgr N51 E65 D26.6667 P26.79 R2 M18.926 O
./instances/Rome/grafo2856.16.lgr N16 E18 R0 M0.084 O
./instances/Rome/grafo5346.40.lgr N40 E44 D10 P10.79 R1 M3.181 O
./instances/Rome/grafo2060.25.lgr N25 E26 R0 M0.094 O
./instances/Rome/grafo11301.93.lgr N93 E129 D70.3156 P66 M1.20194e+06 F
./instances/Rome/grafo10616.96.lgr N96 E130 D66.4052 P64 M1.20226e+06 F
./instances/Rome/grafo1354.28.lgr N28 E36 D17 P17.79 R1 M3.46 O
./instances/Rome/grafo7465.43.lgr N43 E60 D30.5227 P30.79 R3 M411.625 O
./instances/Rome/grafo5829.34.lgr N34 E41 R0 M0.095 O
./instances/Rome/grafo540.16.lgr N16 E17 R0 M0.058 O
./instances/Rome/grafo6326.56.lgr N56 E84 D49.0121 P49.79 R6 M47362.7 O
./instances/Rome/grafo4639.82.lgr N82 E107 D54 P54.79 R5 M32133.5 O
./instances/Rome/grafo5425.56.lgr N56 E81 D44.0118 P44.79 R6 M30684.6 O
./instances/Rome/grafo11524.100.lgr N100 E127 D56.6173 P55 M1.20191e+06 F
./instances/Rome/grafo3714.52.lgr N52 E76 D45 P45.79 R6 M211670 O
./instances/Rome/grafo2828.33.lgr N33 E37 D10 P10.79 R1 M2.926 O
./instances/Rome/grafo764.23.lgr N23 E26 R0 M0.098 O
./instances/Rome/grafo7324.61.lgr N61 E78 D35 P35.79 R5 M27029.9 O
./instances/Rome/grafo5890.48.lgr N48 E67 D38.25 P38.79 R3 M99.095 O
./instances/Rome/grafo8148.85.lgr N85 E119 D67.776 P65 M1.20199e+06 F
./instances/Rome/grafo404.12.lgr N12 E13 R0 M0.052 O
./instances/Rome/grafo7926.75.lgr N75 E93 D33 P33.79 R4 M3967.99 O
./instances/Rome/grafo3114.40.lgr N40 E55 D26.2857 P26.79 R2 M17.058 O
./instances/Rome/grafo1569.28.lgr N28 E36 D17 P17.79 R1 M3.505 O
./instances/Rome/grafo5865.36.lgr N36 E44 R0 M0.122 O
./instances/Rome/grafo5033.66.lgr N66 E88 D40.0039 P40.79 R6 M59694.5 O
./instances/Rome/grafo594.11.lgr N11 E11 R0 M0.048 O
./instances/Rome/grafo6571.45.lgr N45 E67 D34.1429 P34.79 R4 M1045.72 O
./instances/Rome/grafo6486.75.lgr N75 E107 D58 P58.79 R7 M347972 O
./instances/Rome/grafo3453.56.lgr N56 E72 D33 P33.79 R3 M1137.12 O
./instances/Rome/grafo8945.94.lgr N94 E132 D74 P68 M1.20312e+06 F
./instances/Rome/grafo9162.67.lgr N67 E90 D47 P47.79 R4 M5245.16 O
./instances/Rome/grafo8384.61.lgr N61 E79 D36.1 P36.79 R3 M372.087 O
./instances/Rome/grafo2705.15.lgr N15 E16 R0 M0.055 O
./instances/Rome/grafo3142.39.lgr N39 E52 D21.6667 P21.79 R2 M9.197 O
./instances/Rome/grafo3605.35.lgr N35 E40 R0 M0.124 O
./instances/Rome/grafo11510.34.lgr N34 E34 R0 M0.094 O
./instances/Rome/grafo8103.71.lgr N71 E99 D52 P52.79 R6 M282194 O
./instances/Rome/grafo1396.61.lgr N61 E78 D21 P21.79 R1 M4.825 O
./instances/Rome/grafo6219.37.lgr N37 E45 D9 P9.79 R1 M2.911 O
./instances/Rome/grafo5796.37.lgr N37 E54 D33 P33.79 R4 M3472.66 O
./instances/Rome/grafo654.25.lgr N25 E24 R0 M0.075 O
./instances/Rome/grafo134.40.lgr N40 E49 D17.6 P17.79 R2 M8.343 O
./instances/Rome/grafo4572.74.lgr N74 E98 D43 P43.79 R6 M67780.1 O
./instances/Rome/grafo10415.94.lgr N94 E132 D73.6149 P70 M1.20204e+06 F
./instances/Rome/grafo7275.41.lgr N41 E59 D24.5455 P24.79 R2 M10.501 O
./instances/Rome/grafo8849.65.lgr N65 E78 D23.6667 P23.79 R2 M8.595 O
./instances/Rome/grafo5579.39.lgr N39 E46 D15 P15.79 R1 M2.864 O
./instances/Rome/grafo6774.48.lgr N48 E62 D28.5 P28.79 R2 M18.951 O
./instances/Rome/grafo846.27.lgr N27 E32 R0 M0.104 O
./instances/Rome/grafo11134.91.lgr N91 E116 D47 P47.79 R6 M255312 O
./instances/Rome/grafo8814.88.lgr N88 E125 D72.271 P69 M1.20226e+06 F
./instances/Rome/grafo10853.92.lgr N92 E113 D37.2222 P37.79 R3 M508.348 O
./instances/Rome/grafo11533.36.lgr N36 E48 D25.1596 P25.79 R3 M392.612 O
./instances/Rome/grafo8377.92.lgr N92 E130 D69.2496 P67 M1.20243e+06 F
./instances/Rome/grafo10331.100.lgr N100 E134 D64.9066 P62 M1.20189e+06 F
./instances/Rome/grafo5036.62.lgr N62 E84 D43 P43.79 R4 M4812.3 O
./instances/Rome/grafo4807.72.lgr N72 E91 D39.4667 P40.79 R2 M70.453 O
./instances/Rome/grafo1723.10.lgr N10 E15 R0 M0.08 O
./instances/Rome/grafo8418.61.lgr N61 E80 D33 P33.79 R3 M553.137 O
./instances/Rome/grafo4206.58.lgr N58 E83 D43.0129 P43.79 R5 M26491.2 O
./instances/Rome/grafo6487.53.lgr N53 E62 R0 M0.163 O
./instances/Rome/grafo4254.77.lgr N77 E110 D62 P62.79 R7 M603388 O
./instances/Rome/grafo6424.78.lgr N78 E96 D37.0223 P37.79 R3 M1003.61 O
./instances/Rome/grafo5535.44.lgr N44 E47 R0 M0.144 O
./instances/Rome/grafo9932.91.lgr N91 E132 D82.2944 P77 M1.20215e+06 F
./instances/Rome/grafo5397.41.lgr N41 E46 R0 M0.152 O
./instances/Rome/grafo4542.59.lgr N59 E80 D40 P40.79 R5 M38919.8 O
./instances/Rome/grafo10588.93.lgr N93 E128 D62.9527 P61 M1.20204e+06 F
./instances/Rome/grafo7965.62.lgr N62 E94 D50.3039 P49 M1.20227e+06 F
./instances/Rome/grafo5145.40.lgr N40 E50 D18 P18.79 R1 M2.803 O
./instances/Rome/grafo10668.99.lgr N99 E128 D49.1484 P48 M1.2027e+06 F
./instances/Rome/grafo1076.18.lgr N18 E24 R0 M0.091 O
./instances/Rome/grafo11357.39.lgr N39 E48 D21 P21.79 R1 M3.849 O
./instances/Rome/grafo11206.91.lgr N91 E126 D65.1452 P61 M1.20224e+06 F
./instances/Rome/grafo6522.59.lgr N59 E91 D52.6676 P51 M1.20187e+06 F
./instances/Rome/grafo9419.60.lgr N60 E83 D43 P43.79 R6 M125040 O
./instances/Rome/grafo627.27.lgr N27 E29 R0 M0.074 O
./instances/Rome/grafo1471.24.lgr N24 E26 R0 M0.07 O
./instances/Rome/grafo7640.45.lgr N45 E65 D35 P35.79 R5 M19173.4 O
./instances/Rome/grafo11393.92.lgr N92 E135 D78.6907 P72 M1.20223e+06 F
./instances/Rome/grafo1746.27.lgr N27 E38 D23 P23.79 R1 M3.553 O
./instances/Rome/grafo8543.87.lgr N87 E111 D48 P48.79 R6 M406117 O
./instances/Rome/grafo5615.38.lgr N38 E46 D18 P18.79 R1 M3.032 O
./instances/Rome/grafo3469.47.lgr N47 E57 R0 M0.148 O
./instances/Rome/grafo5876.40.lgr N40 E50 D17 P17.79 R1 M3.414 O
./instances/Rome/grafo1450.56.lgr N56 E70 D30.0714 P30.79 R3 M783.18 O
./instances/Rome/grafo734.14.lgr N14 E18 R0 M0.083 O
./instances/Rome/grafo8918.96.lgr N96 E121 D48.0039 P48.79 R5 M12961.7 O
./instances/Rome/grafo1247.58.lgr N58 E68 D21 P21.79 R1 M4.245 O
./instances/Rome/grafo3915.38.lgr N38 E44 D10 P10.79 R1 M3.01 O
./instances/Rome/grafo3924.44.lgr N44 E53 D17 P17.79 R1 M3.824 O
./instances/Rome/grafo4339.55.lgr N55 E67 R0 M0.167 O
./instances/Rome/grafo147.29.lgr N29 E28 R0 M0.077 O
./instances/Rome/grafo11020.100.lgr N100 E145 D80.7539 P74 M1.20222e+06 F
./instances/Rome/grafo11015.98.lgr N98 E136 D73.363 P68 M1.2022e+06 F
./instances/Rome/grafo5832.46.lgr N46 E58 R0 M0.124 O
./instances/Rome/grafo3226.55.lgr N55 E74 D41 P41.79 R4 M6944.92 O
./instances/Rome/grafo5285.76.lgr N76 E94 D37.0435 P37.79 R4 M4940.74 O
./instances/Rome/grafo8890.95.lgr N95 E123 D50 P50.79 R7 M746021 O
./instances/Rome/grafo9020.65.lgr N65 E97 D62.2496 P62 M1.2024e+06 F
./instances/Rome/grafo5817.42.lgr N42 E60 D34 P34 R3 M1155.95 O
./instances/Rome/grafo2847.18.lgr N18 E20 R0 M0.077 O
./instances/Rome/grafo9757.68.lgr N68 E85 D36 P36.79 R4 M6656.81 O
./instances/Rome/grafo7644.47.lgr N47 E75 D48.1136 P47 M1.20222e+06 F
./instances/Rome/grafo545.23.lgr N23 E28 D12 P12.79 R1 M2.746 O
./instances/Rome/grafo6682.63.lgr N63 E78 D26.7 P26.79 R2 M20.925 O
./instances/Rome/grafo1511.28.lgr N28 E30 R0 M0.075 O
./instances/Rome/grafo2006.25.lgr N25 E36 R0 M0.102 O
./instances/Rome/grafo7448.60.lgr N60 E81 D39 P39.79 R5 M26196.8 O
./instances/Rome/grafo5481.62.lgr N62 E101 D65.919 P63 M1.20224e+06 F
./instances/Rome/grafo1673.20.lgr N20 E22 R0 M0.059 O
./instances/Rome/grafo10077.31.lgr N31 E36 R0 M0.111 O
./instances/Rome/grafo6216.45.lgr N45 E51 R0 M0.135 O
./instances/Rome/grafo9713.73.lgr N73 E101 D57.1767 P55 M1.20197e+06 F
./instances/Rome/grafo4102.42.lgr N42 E62 D31 P31.79 R3 M416.822 O
./instances/Rome/grafo6532.83.lgr N83 E115 D60.6897 P57 M1.20209e+06 F
./instances/Rome/grafo9352.80.lgr N80 E99 D39 P39.79 R5 M47572.4 O
./instances/Rome/grafo1963.42.lgr N42 E63 D37.0259 P37.79 R5 M8383.03 O
./instances/Rome/grafo2996.37.lgr N37 E47 D20 P20.79 R1 M3.701 O
./instances/Rome/grafo7439.45.lgr N45 E54 R0 M0.142 O
./instances/Rome/grafo6046.41.lgr N41 E57 D34 P34.79 R3 M1208.18 O
./instances/Rome/grafo9520.79.lgr N79 E109 D54.4502 P53 M1.20205e+06 F
./instances/Rome/grafo3842.34.lgr N34 E40 R0 M0.129 O
./instances/Rome/grafo2874.50.lgr N50 E54 R0 M0.141 O
./instances/Rome/grafo1253.27.lgr N27 E32 R0 M0.111 O
./instances/Rome/grafo538.18.lgr N18 E19 R0 M0.081 O
./instances/Rome/grafo10169.93.lgr N93 E116 D44 P44.79 R4 M5032.64 O
./instances/Rome/grafo7205.39.lgr N39 E49 R0 M0.131 O
./instances/Rome/grafo10097.95.lgr N95 E118 D47 P47.79 R5 M36363.7 O
./instances/Rome/grafo7834.78.lgr N78 E104 D47 P47.79 R6 M244929 O
./instances/Rome/grafo3256.45.lgr N45 E63 D33.4 P33.79 R3 M400.208 O
./instances/Rome/grafo3937.58.lgr N58 E70 R0 M0.139 O
./instances/Rome/grafo8242.82.lgr N82 E112 D58.1254 P57 M1.20191e+06 F
./instances/Rome/grafo10499.96.lgr N96 E125 D52.7389 P52 M1.20205e+06 F
./instances/Rome/grafo5785.37.lgr N37 E50 D25 P25.79 R1 M3.839 O
./instances/Rome/grafo3165.52.lgr N52 E72 D37 P37.79 R5 M19309.1 O
./instances/Rome/grafo8090.86.lgr N86 E118 D55.7491 P55 M1.20211e+06 F
./instances/Rome/grafo5432.47.lgr N47 E68 D36 P36.79 R5 M12180.3 O
./instances/Rome/grafo6538.81.lgr N81 E99 D36 P36.79 R4 M2442.83 O
./instances/Rome/grafo1549.55.lgr N55 E66 D24 P24.79 R1 M4.917 O
./instances/Rome/grafo4169.83.lgr N83 E113 D50.1465 P49 M1.20241e+06 F
./instances/Rome/grafo5648.77.lgr N77 E94 D37.0092 P37.79 R3 M1295.92 O
./instances/Rome/grafo6756.38.lgr N38 E53 D26.5 P26.79 R2 M13.987 O
./instances/Rome/grafo8542.61.lgr N61 E84 D42.0213 P42.79 R4 M2364 O
./instances/Rome/grafo10363.98.lgr N98 E125 D50 P50.79 R6 M147814 O
./instances/Rome/grafo5518.56.lgr N56 E72 D32 P32.79 R3 M644.446 O
./instances/Rome/grafo11180.34.lgr N34 E34 R0 M0.096 O
./instances/Rome/grafo5312.39.lgr N39 E51 D24.5 P24.79 R2 M13.988 O
./instances/Rome/grafo8972.77.lgr N77 E111 D68.8015 P67 M1.20188e+06 F
./instances/Rome/grafo6966.45.lgr N45 E65 D36.1347 P36.79 R3 M489.479 O
./instances/Rome/grafo7540.46.lgr N46 E71 D43.0909 P43.79 R4 M1465.24 O
./instances/Rome/grafo7957.62.lgr N62 E85 D36 P36.79 R6 M19930.6 O
./instances/Rome/grafo2534.22.lgr N22 E25 R0 M0.094 O
./instances/Rome/grafo2911.15.lgr N15 E20 R0 M0.075 O
./instances/Rome/grafo3262.92.lgr N92 E130 D73.288 P67 M1.20231e+06 F
./instances/Rome/grafo9106.67.lgr N67 E84 D32 P32.79 R4 M3369.8 O
./instances/Rome/grafo5268.43.lgr N43 E53 D17 P17.79 R1 M3.394 O
./instances/Rome/grafo3487.55.lgr N55 E74 D36 P36.79 R4 M4507.97 O
./instances/Rome/grafo7302.41.lgr N41 E57 D30.1538 P30.79 R3 M337.451 O
./instances/Rome/grafo2918.16.lgr N16 E22 R0 M0.086 O
./instances/Rome/grafo8586.60.lgr N60 E79 D40 P40.79 R4 M4179.91 O
./instances/Rome/grafo8948.88.lgr N88 E129 D76.8822 P71 M1.20198e+06 F
./instances/Rome/grafo8870.60.lgr N60 E75 D15 P15.79 R1 M2.753 O
./instances/Rome/grafo9566.70.lgr N70 E100 D54.0002 P52 M1.20209e+06 F
./instances/Rome/grafo3334.48.lgr N48 E67 D37 P37.79 R5 M7291.17 O
./instances/Rome/grafo6832.38.lgr N38 E45 R0 M0.158 O
./instances/Rome/grafo2072.29.lgr N29 E43 D27.2857 P27.79 R2 M24.248 O
./instances/Rome/grafo3768.42.lgr N42 E53 D21 P21.79 R1 M3.389 O
./instances/Rome/grafo10160.96.lgr N96 E138 D79.3527 P70 M1.2022e+06 F
./instances/Rome/grafo10022.31.lgr N31 E36 R0 M0.121 O
./instances/Rome/grafo6458.40.lgr N40 E57 D29 P29.79 R3 M197.137 O
./instances/Rome/grafo4075.52.lgr N52 E66 D30.1111 P30.79 R2 M144.548 O
./instances/Rome/grafo9099.83.lgr N83 E106 D48 P48.79 R6 M261261 O
./instances/Rome/grafo346.19.lgr N19 E22 R0 M0.087 O
./instances/Rome/grafo8100.60.lgr N60 E84 D48.3134 P48.79 R3 M887.459 O
./instances/Rome/grafo10285.39.lgr N39 E59 D35 P35.79 R5 M7294.23 O
./instances/Rome/grafo9355.84.lgr N84 E117 D57.9923 P56 M1.20197e+06 F
./instances/Rome/grafo10357.94.lgr N94 E126 D58 P58.79 R7 M416161 O
./instances/Rome/grafo7474.43.lgr N43 E54 D25.6154 P25.79 R2 M15.958 O
./instances/Rome/grafo9109.63.lgr N63 E88 D48 P48.79 R5 M14612 O
./instances/Rome/grafo2528.37.lgr N37 E50 D13 P13.79 R1 M2.909 O
./instances/Rome/grafo11389.92.lgr N92 E128 D65.6688 P64 M1.20202e+06 F
./instances/Rome/grafo7751.44.lgr N44 E58 D30 P30.79 R1 M4.189 O
./instances/Rome/grafo9338.86.lgr N86 E111 D51.8855 P51 M1.20201e+06 F
./instances/Rome/grafo7559.52.lgr N52 E67 D26 P26.79 R3 M456.693 O
./instances/Rome/grafo3882.41.lgr N41 E52 R0 M0.145 O
./instances/Rome/grafo3956.38.lgr N38 E54 D30.6 P30.79 R2 M10.14 O
./instances/Rome/grafo5668.37.lgr N37 E44 R0 M0.131 O
./instances/Rome/grafo3591.57.lgr N57 E72 D27.1429 P27.79 R3 M249.479 O
./instances/Rome/grafo5154.39.lgr N39 E57 D38.15 P38.79 R4 M2715.83 O
./instances/Rome/grafo7062.53.lgr N53 E74 D40 P40.79 R4 M2569.53 O
./instances/Rome/grafo1548.39.lgr N39 E44 R0 M0.132 O
./instances/Rome/grafo6335.39.lgr N39 E54 D31 P31.79 R3 M302.747 O
./instances/Rome/grafo3468.44.lgr N44 E53 D16 P16.79 R1 M3.071 O
./instances/Rome/grafo9544.62.lgr N62 E91 D53.9951 P53 M1.20221e+06 F
./instances/Rome/grafo3609.42.lgr N42 E55 D23 P23.79 R1 M3.211 O
./instances/Rome/grafo5683.39.lgr N39 E52 D18 P18.79 R1 M3.417 O
./instances/Rome/grafo9275.79.lgr N79 E110 D58 P56 M1.20221e+06 F
./instances/Rome/grafo5455.55.lgr N55 E76 D42 P42.79 R1 M7.137 O
./instances/Rome/grafo8769.86.lgr N86 E105 D33 P33.79 R5 M17385.2 O
./instances/Rome/grafo6827.53.lgr N53 E69 D29 P29.79 R3 M611.221 O
./instances/Rome/grafo335.13.lgr N13 E19 R0 M0.077 O
./instances/Rome/grafo221.15.lgr N15 E16 R0 M0.05 O
./instances/Rome/grafo8130.79.lgr N79 E123 D78.9514 P76 M1.20189e+06 F
./instances/Rome/grafo4320.67.lgr N67 E85 D38 P38.79 R4 M4755.29 O
./instances/Rome/grafo3630.54.lgr N54 E69 D29 P29.79 R3 M358.897 O
./instances/Rome/grafo10647.98.lgr N98 E132 D72.024 P69 M1.20172e+06 F
./instances/Rome/grafo10773.93.lgr N93 E126 D63.8517 P61 M1.20223e+06 F
./instances/Rome/grafo1877.33.lgr N33 E48 D33.1667 P33.79 R3 M369.85 O
./instances/Rome/grafo7808.69.lgr N69 E88 D34 P34.79 R3 M788.069 O
./instances/Rome/grafo7744.42.lgr N42 E52 D23 P23.79 R2 M5.355 O
./instances/Rome/grafo3308.97.lgr N97 E110 D24 P24.79 R1 M4.837 O
./instances/Rome/grafo2111.10.lgr N10 E16 R0 M0.071 O
./instances/Rome/grafo8383.87.lgr N87 E116 D56.2156 P55 M1.20263e+06 F
./instances/Rome/grafo276.17.lgr N17 E20 R0 M0.085 O
./instances/Rome/grafo1701.36.lgr N36 E41 D10 P10.79 R1 M2.945 O
./instances/Rome/grafo10960.98.lgr N98 E131 D67.6964 P62 M1.20217e+06 F
./instances/Rome/grafo480.15.lgr N15 E15 R0 M0.053 O
./instances/Rome/grafo7771.95.lgr N95 E132 D69.4861 P67 M1.20198e+06 F
./instances/Rome/grafo9979.38.lgr N38 E50 D24 P24.79 R1 M4.373 O
./instances/Rome/grafo9899.33.lgr N33 E34 R0 M0.12 O
./instances/Rome/grafo8311.86.lgr N86 E116 D56.9874 P54 M1.20246e+06 F
./instances/Rome/grafo7333.45.lgr N45 E73 D47.0004 P47.79 R6 M52282.2 O
./instances/Rome/grafo4906.61.lgr N61 E83 D41 P41.79 R5 M19910.9 O
./instances/Rome/grafo10629.100.lgr N100 E131 D55.2865 P54 M1.20205e+06 F
./instances/Rome/grafo3276.49.lgr N49 E65 D30 P30.79 R4 M3947.49 O
./instances/Rome/grafo7627.57.lgr N57 E85 D45 P45.79 R8 M819352 O
./instances/Rome/grafo5542.60.lgr N60 E76 D31.4561 P31.79 R2 M45.157 O
./instances/Rome/grafo2372.16.lgr N16 E20 R0 M0.088 O
./instances/Rome/grafo5733.39.lgr N39 E50 D25 P25 R1 M6.029 O
./instances/Rome/grafo10185.32.lgr N32 E38 R0 M0.114 O
./instances/Rome/grafo8262.78.lgr N78 E107 D55.0002 P55.79 R6 M75392.7 O
./instances/Rome/grafo2535.48.lgr N48 E59 D21 P21.79 R1 M3.701 O
./instances/Rome/grafo11103.93.lgr N93 E116 D47 P47.79 R5 M35038.7 O
./instances/Rome/grafo3967.59.lgr N59 E87 D49.1638 P48 M1.20223e+06 F
./instances/Rome/grafo1198.29.lgr N29 E29 R0 M0.078 O
./instances/Rome/grafo2636.16.lgr N16 E22 R0 M0.081 O
./instances/Rome/grafo7708.43.lgr N43 E57 D29.4 P29.79 R2 M13.021 O
./instances/Rome/grafo8296.86.lgr N86 E116 D62.1665 P59 M1.20226e+06 F
./instances/Rome/grafo7796.93.lgr N93 E126 D64.3081 P63 M1.20214e+06 F
./instances/Rome/grafo1943.12.lgr N12 E15 R0 M0.079 O
./instances/Rome/grafo1291.28.lgr N28 E38 D20 P20 R1 M4.979 O
./instances/Rome/grafo9445.89.lgr N89 E118 D57 P57.79 R7 M682818 O
./instances/Rome/grafo4651.56.lgr N56 E76 D36 P36.79 R5 M9247.03 O
./instances/Rome/grafo5187.43.lgr N43 E61 D34 P34.79 R4 M2680.4 O
./instances/Rome/grafo6048.45.lgr N45 E62 D22 P22.79 R1 M4.399 O
./instances/Rome/grafo7675.39.lgr N39 E47 R0 M0.132 O
./instances/Rome/grafo9721.79.lgr N79 E121 D73.8663 P67 M1.20239e+06 F
./instances/Rome/grafo2004.35.lgr N35 E40 R0 M0.129 O
./instances/Rome/grafo3187.39.lgr N39 E53 D26.6667 P26.79 R2 M14.248 O
./instances/Rome/grafo1902.12.lgr N12 E14 R0 M0.077 O
./instances/Rome/grafo8061.66.lgr N66 E88 D43 P43.79 R5 M23685.3 O
./instances/Rome/grafo1836.45.lgr N45 E58 D26.5 P26.79 R2 M11.354 O
./instances/Rome/grafo2054.29.lgr N29 E35 R0 M0.109 O
./instances/Rome/grafo7353.49.lgr N49 E67 D39.5556 P39.79 R2 M20.903 O
./instances/Rome/grafo10840.36.lgr N36 E50 D25.023 P25.79 R3 M262.334 O
./instances/Rome/grafo2171.19.lgr N19 E23 R0 M0.089 O
./instances/Rome/grafo6772.75.lgr N75 E103 D47 P47.79 R7 M919087 O
./instances/Rome/grafo8772.79.lgr N79 E115 D68.5486 P65 M1.20218e+06 F
./instances/Rome/grafo2557.37.lgr N37 E40 R0 M0.125 O
./instances/Rome/grafo5017.63.lgr N63 E89 D46 P46.79 R7 M910336 O
./instances/Rome/grafo877.16.lgr N16 E17 R0 M0.087 O
./instances/Rome/grafo10771.92.lgr N92 E127 D67.4381 P63 M1.2022e+06 F
./instances/Rome/grafo1336.25.lgr N25 E26 R0 M0.098 O
./instances/Rome/grafo7590.43.lgr N43 E54 R0 M0.142 O
./instances/Rome/grafo339.18.lgr N18 E18 R0 M0.075 O
./instances/Rome/grafo1726.22.lgr N22 E26 R0 M0.095 O
./instances/Rome/grafo6428.51.lgr N51 E67 D27.3333 P27.79 R2 M16.05 O
./instances/Rome/grafo3819.52.lgr N52 E67 D26.25 P26.79 R3 M245.274 O
./instances/Rome/grafo10535.100.lgr N100 E123 D50.0105 P50.79 R4 M11547.4 O
./instances/Rome/grafo5740.61.lgr N61 E90 D51.8104 P49 M1.20204e+06 F
./instances/Rome/grafo2199.44.lgr N44 E50 D14 P14.79 R1 M3.286 O
./instances/Rome/grafo5651.41.lgr N41 E56 D27.4286 P27.79 R2 M11.861 O
./instances/Rome/grafo10379.95.lgr N95 E132 D71.5096 P69 M1.20194e+06 F
./instances/Rome/grafo10631.98.lgr N98 E132 D64.4605 P61 M1.20216e+06 F
./instances/Rome/grafo4226.76.lgr N76 E96 D37 P37.79 R4 M3652.52 O
./instances/Rome/grafo3022.36.lgr N36 E45 D17.5 P17.79 R2 M6.645 O
./instances/Rome/grafo1333.29.lgr N29 E31 R0 M0.075 O
./instances/Rome/grafo7530.44.lgr N44 E59 D29 P29.79 R4 M2106.88 O
./instances/Rome/grafo2926.14.lgr N14 E14 R0 M0.057 O
./instances/Rome/grafo2799.16.lgr N16 E22 R0 M0.08 O
./instances/Rome/grafo5719.40.lgr N40 E64 D38 P38.79 R6 M44574 O
./instances/Rome/grafo10542.100.lgr N100 E133 D59.806 P57 M1.20213e+06 F
./instances/Rome/grafo2361.21.lgr N21 E28 R0 M0.101 O
./instances/Rome/grafo2735.36.lgr N36 E45 R0 M0.119 O
./instances/Rome/grafo415.17.lgr N17 E24 R0 M0.076 O
./instances/Rome/grafo8555.87.lgr N87 E114 D59 P59.79 R6 M410790 O
./instances/Rome/grafo2050.27.lgr N27 E36 R0 M0.116 O
./instances/Rome/grafo8463.72.lgr N72 E97 D47 P47.79 R7 M1.0229e+06 O
./instances/Rome/grafo2142.16.lgr N16 E16 R0 M0.058 O
./instances/Rome/grafo11566.37.lgr N37 E53 D27 P27.79 R4 M993.879 O
./instances/Rome/grafo9307.82.lgr N82 E117 D61.4439 P58 M1.20215e+06 F
./instances/Rome/grafo10663.99.lgr N99 E137 D71.3442 P66 M1.20222e+06 F
./instances/Rome/grafo8614.85.lgr N85 E118 D58.9453 P58 M1.20203e+06 F
./instances/Rome/grafo4234.78.lgr N78 E107 D50 P50.79 R6 M391313 O
./instances/Rome/grafo6836.72.lgr N72 E95 D43 P43.79 R6 M187833 O
./instances/Rome/grafo4488.54.lgr N54 E69 D34 P34.79 R3 M892.328 O
./instances/Rome/grafo9541.80.lgr N80 E105 D51 P51.79 R6 M369381 O
./instances/Rome/grafo437.12.lgr N12 E13 R0 M0.077 O
./instances/Rome/grafo7142.47.lgr N47 E56 D20 P20.79 R1 M3.249 O
./instances/Rome/grafo8055.79.lgr N79 E101 D42 P42.79 R5 M17676 O
./instances/Rome/grafo5568.40.lgr N40 E59 D32 P32.79 R4 M1245.1 O
./instances/Rome/grafo735.15.lgr N15 E14 R0 M0.057 O
./instances/Rome/grafo6984.39.lgr N39 E52 D23.0437 P23.79 R3 M480.461 O
./instances/Rome/grafo5685.62.lgr N62 E90 D48.0024 P48.79 R7 M142263 O
./instances/Rome/grafo2180.27.lgr N27 E28 R0 M0.054 O
./instances/Rome/grafo2178.22.lgr N22 E25 R0 M0.074 O
./instances/Rome/grafo2949.12.lgr N12 E11 R0 M0.036 O
./instances/Rome/grafo8983.63.lgr N63 E95 D52 P52.79 R8 M716388 O
./instances/Rome/grafo2098.35.lgr N35 E42 R0 M0.122 O
./instances/Rome/grafo7885.83.lgr N83 E120 D70.1585 P65 M1.20209e+06 F
./instances/Rome/grafo6481.38.lgr N38 E46 D17 P17.79 R1 M3.413 O
./instances/Rome/grafo2936.12.lgr N12 E13 R0 M0.068 O
./instances/Rome/grafo8634.75.lgr N75 E107 D62.0945 P60 M1.20206e+06 F
./instances/Rome/grafo679.20.lgr N20 E25 R0 M0.093 O
./instances/Rome/grafo5759.35.lgr N35 E39 R0 M0.119 O
./instances/Rome/grafo11644.38.lgr N38 E48 D21.6667 P21.79 R2 M11.015 O
./instances/Rome/grafo4945.50.lgr N50 E69 D34.3333 P34.79 R3 M111.205 O
./instances/Rome/grafo4680.76.lgr N76 E96 D40.0172 P40.79 R4 M3871.78 O
./instances/Rome/grafo10042.39.lgr N39 E53 D25.6667 P25.79 R2 M9.75 O
./instances/Rome/grafo10671.100.lgr N100 E144 D78.3745 P72 M1.20197e+06 F
./instances/Rome/grafo6171.42.lgr N42 E59 D33.0417 P33.79 R2 M66.707 O
./instances/Rome/grafo4330.58.lgr N58 E72 D24 P24.79 R1 M4.156 O
./instances/Rome/grafo1533.50.lgr N50 E66 D29 P29.79 R1 M3.551 O
./instances/Rome/grafo6835.36.lgr N36 E41 R0 M0.135 O
./instances/Rome/grafo9660.71.lgr N71 E97 D46 P46.79 R7 M593435 O
./instances/Rome/grafo5555.39.lgr N39 E53 D29.1765 P29.79 R2 M31.855 O
./instances/Rome/grafo8083.88.lgr N88 E122 D55 P55.79 R7 M369359 O
./instances/Rome/grafo3524.38.lgr N38 E43 R0 M0.132 O
./instances/Rome/grafo5851.56.lgr N56 E75 D39 P39.79 R4 M2351.2 O
./instances/Rome/grafo8815.87.lgr N87 E110 D40 P40.79 R5 M37092.6 O
./instances/Rome/grafo1954.24.lgr N24 E27 R0 M0.099 O
./instances/Rome/grafo2247.18.lgr N18 E25 R0 M0.083 O
./instances/Rome/grafo4088.45.lgr N45 E56 D23.5 P23.79 R2 M10.849 O
./instances/Rome/grafo5728.60.lgr N60 E87 D46.9167 P46 M1.2027e+06 F
./instances/Rome/grafo1385.29.lgr N29 E36 R0 M0.117 O
./instances/Rome/grafo8559.87.lgr N87 E112 D54.7922 P54 M1.20223e+06 F
./instances/Rome/grafo6010.35.lgr N35 E44 D18 P18.79 R1 M3.65 O
./instances/Rome/grafo9079.72.lgr N72 E91 D35 P35.79 R3 M286.598 O
./instances/Rome/grafo612.11.lgr N11 E11 R0 M0.042 O
./instances/Rome/grafo1633.17.lgr N17 E18 R0 M0.04 O
./instances/Rome/grafo9157.68.lgr N68 E92 D44 P44.79 R6 M107539 O
./instances/Rome/grafo2743.39.lgr N39 E52 D24 P24.79 R1 M3.524 O
./instances/Rome/grafo11261.32.lgr N32 E37 R0 M0.112 O
./instances/Rome/grafo9736.75.lgr N75 E91 D30.6667 P30.79 R2 M16.692 O
./instances/Rome/grafo5313.58.lgr N58 E80 D42 P42.79 R6 M141332 O
./instances/Rome/grafo2541.14.lgr N14 E21 R0 M0.086 O
./instances/Rome/grafo9046.84.lgr N84 E113 D55 P55.79 R7 M1.13207e+06 O
./instances/Rome/grafo4866.78.lgr N78 E104 D48 P48.79 R6 M146364 O
./instances/Rome/grafo11344.35.lgr N35 E40 R0 M0.127 O
./instances/Rome/grafo563.19.lgr N19 E29 D19 P19.79 R1 M2.826 O
./instances/Rome/grafo9831.67.lgr N67 E91 D40.0351 P40.79 R4 M2667.55 O
./instances/Rome/grafo3685.50.lgr N50 E72 D39 P39.79 R6 M106223 O
./instances/Rome/grafo4132.54.lgr N54 E66 R0 M0.16 O
./instances/Rome/grafo4861.55.lgr N55 E76 D44 P44.79 R4 M6804.57 O
./instances/Rome/grafo10000.38.lgr N38 E52 D27.0647 P27.79 R2 M198.771 O
./instances/Rome/grafo11570.34.lgr N34 E37 R0 M0.117 O
./instances/Rome/grafo3827.42.lgr N42 E55 D21 P21.79 R1 M5.141 O
./instances/Rome/grafo5937.35.lgr N35 E38 R0 M0.126 O
./instances/Rome/grafo8845.92.lgr N92 E115 D47 P47.79 R6 M238899 O
./instances/Rome/grafo5971.53.lgr N53 E83 D47 P47.79 R7 M136709 O
./instances/Rome/grafo7415.39.lgr N39 E53 D28.3158 P28.79 R2 M40.468 O
./instances/Rome/grafo2014.23.lgr N23 E28 R0 M0.096 O
./instances/Rome/grafo4686.65.lgr N65 E85 D36 P36.79 R4 M6592.98 O
./instances/Rome/grafo1346.65.lgr N65 E76 D14 P14.79 R1 M2.8 O
./instances/Rome/grafo3109.24.lgr N24 E32 R0 M0.105 O
./instances/Rome/grafo1769.16.lgr N16 E20 R0 M0.075 O
./instances/Rome/grafo8965.92.lgr N92 E109 D35.069 P35.79 R4 M3707.59 O
./instances/Rome/grafo3144.54.lgr N54 E74 D36.0429 P36.79 R5 M9801.55 O
./instances/Rome/grafo8525.60.lgr N60 E87 D53 P53.79 R6 M117262 O
./instances/Rome/grafo6617.84.lgr N84 E117 D60.0802 P59 M1.20191e+06 F
./instances/Rome/grafo1678.23.lgr N23 E27 R0 M0.101 O
./instances/Rome/grafo1414.66.lgr N66 E82 D34 P34.79 R3 M1262.1 O
./instances/Rome/grafo3898.99.lgr N99 E136 D64.3369 P59 M1.20206e+06 F
./instances/Rome/grafo2455.40.lgr N40 E58 D36 P36.79 R4 M2172.98 O
./instances/Rome/grafo213.18.lgr N18 E21 R0 M0.087 O
./instances/Rome/grafo1086.18.lgr N18 E26 D12 P12.79 R1 M2.681 O
./instances/Rome/grafo1614.14.lgr N14 E14 R0 M0.053 O
./instances/Rome/grafo9101.72.lgr N72 E102 D49.7078 P48 M1.20227e+06 F
./instances/Rome/grafo8876.88.lgr N88 E127 D73.9378 P70 M1.20203e+06 F
./instances/Rome/grafo143.29.lgr N29 E30 R0 M0.073 O
./instances/Rome/grafo6796.37.lgr N37 E49 D26 P26.79 R1 M4.116 O
./instances/Rome/grafo4239.61.lgr N61 E76 D24.1765 P24.79 R2 M28.474 O
./instances/Rome/grafo5101.78.lgr N78 E106 D54 P54 R6 M258807 O
./instances/Rome/grafo5962.69.lgr N69 E88 D37.1319 P37.79 R3 M835.461 O
./instances/Rome/grafo2781.41.lgr N41 E61 D34 P34.79 R5 M14946.6 O
./instances/Rome/grafo4403.57.lgr N57 E79 D37 P37.79 R7 M579919 O
./instances/Rome/grafo733.43.lgr N43 E54 D20 P20.79 R1 M3.174 O
./instances/Rome/grafo2963.40.lgr N40 E49 D24 P24.79 R1 M5.088 O
./instances/Rome/grafo6221.53.lgr N53 E64 D26.2857 P26.79 R3 M381.927 O
./instances/Rome/grafo656.22.lgr N22 E28 R0 M0.098 O
./instances/Rome/grafo3500.64.lgr N64 E92 D45.7477 P44 M1.20248e+06 F
./instances/Rome/grafo161.31.lgr N31 E40 D16.619 P16.79 R2 M15.646 O
./instances/Rome/grafo8091.70.lgr N70 E86 D33 P33.79 R2 M26.111 O
./instances/Rome/grafo7085.39.lgr N39 E57 D40.5 P40.79 R2 M23.01 O
./instances/Rome/grafo3281.34.lgr N34 E50 D21.3333 P21.79 R2 M11.55 O
./instances/Rome/grafo7376.45.lgr N45 E65 D37 P37.79 R6 M82662.2 O
./instances/Rome/grafo3575.41.lgr N41 E52 D23.5 P23.79 R2 M11.034 O
./instances/Rome/grafo9887.91.lgr N91 E127 D71.749 P69 M1.20212e+06 F
./instances/Rome/grafo8746.93.lgr N93 E130 D69.3677 P66 M1.20183e+06 F
./instances/Rome/grafo1759.26.lgr N26 E36 D21 P21.79 R1 M3.201 O
./instances/Rome/grafo4961.79.lgr N79 E100 D44.0513 P44.79 R4 M5230.51 O
./instances/Rome/grafo4295.64.lgr N64 E83 D39.1053 P39.79 R3 M899.758 O
./instances/Rome/grafo1923.26.lgr N26 E29 R0 M0.094 O
./instances/Rome/grafo2172.31.lgr N31 E32 R0 M0.077 O
./instances/Rome/grafo558.15.lgr N15 E19 R0 M0.082 O
./instances/Rome/grafo4001.41.lgr N41 E51 D16 P16.79 R1 M2.931 O
./instances/Rome/grafo1012.22.lgr N22 E24 R0 M0.092 O
./instances/Rome/grafo9773.79.lgr N79 E97 D40.0217 P40.79 R4 M3436.4 O
./instances/Rome/grafo8785.89.lgr N89 E116 D51.615 P51 M1.20253e+06 F
./instances/Rome/grafo10164.98.lgr N98 E137 D76.3834 P71 M1.20212e+06 F
./instances/Rome/grafo11189.94.lgr N94 E133 D69.1528 P65 M1.2022e+06 F
./instances/Rome/grafo9637.62.lgr N62 E81 D38.1376 P38.79 R4 M1720.27 O
./instances/Rome/grafo11058.98.lgr N98 E130 D58.8497 P57 M1.20217e+06 F
./instances/Rome/grafo5401.74.lgr N74 E96 D44 P44.79 R5 M29564.5 O
./instances/Rome/grafo1114.24.lgr N24 E35 R0 M0.102 O
./instances/Rome/grafo1117.11.lgr N11 E10 R0 M0.043 O
./instances/Rome/grafo6311.37.lgr N37 E41 R0 M0.115 O
./instances/Rome/grafo5917.34.lgr N34 E41 R0 M0.106 O
./instances/Rome/grafo8570.71.lgr N71 E90 D36 P36.79 R5 M12229.6 O
./instances/Rome/grafo9640.68.lgr N68 E90 D37 P37.79 R2 M78.582 O
./instances/Rome/grafo2752.15.lgr N15 E24 D17 P17.79 R1 M2.731 O
./instances/Rome/grafo6818.57.lgr N57 E76 D34 P34.79 R4 M1532.09 O
./instances/Rome/grafo4356.55.lgr N55 E73 D36 P36.79 R4 M3741.52 O
./instances/Rome/grafo5416.33.lgr N33 E38 D8 P8.79 R1 M2.357 O
./instances/Rome/grafo3233.43.lgr N43 E49 D12 P12.79 R1 M2.568 O
./instances/Rome/grafo3745.41.lgr N41 E54 D24 P24.79 R3 M143.831 O
./instances/Rome/grafo2053.31.lgr N31 E37 R0 M0.115 O
./instances/Rome/grafo5692.35.lgr N35 E48 D26.6 P26.79 R2 M12.419 O
./instances/Rome/grafo7316.39.lgr N39 E50 D17 P17.79 R1 M2.683 O
./instances/Rome/grafo6102.33.lgr N33 E37 R0 M0.113 O
./instances/Rome/grafo3220.36.lgr N36 E45 D15 P15.79 R1 M2.828 O
./instances/Rome/grafo7788.84.lgr N84 E116 D60.16 P59 M1.20177e+06 F
./instances/Rome/grafo3788.38.lgr N38 E45 R0 M0.137 O
./instances/Rome/grafo6109.36.lgr N36 E52 D26.375 P26.79 R2 M18.253 O
./instances/Rome/grafo4422.71.lgr N71 E97 D47 P47.79 R7 M944906 O
./instances/Rome/grafo10407.93.lgr N93 E121 D52 P52.79 R6 M97293.8 O
./instances/Rome/grafo5049.63.lgr N63 E88 D52 P52.79 R4 M4783.3 O
./instances/Rome/grafo4586.80.lgr N80 E111 D55.1517 P54 M1.20229e+06 F
./instances/Rome/grafo7577.41.lgr N41 E54 D28 P28.79 R1 M3.731 O
./instances/Rome/grafo5746.45.lgr N45 E55 R0 M0.141 O
./instances/Rome/grafo4541.61.lgr N61 E80 D32 P32.79 R4 M2357.51 O
./instances/Rome/grafo3430.39.lgr N39 E53 D24.2 P24.79 R3 M121.761 O
./instances/Rome/grafo2577.17.lgr N17 E21 R0 M0.084 O
./instances/Rome/grafo937.11.lgr N11 E10 R0 M0.046 O
./instances/Rome/grafo8707.92.lgr N92 E116 D46 P46.79 R5 M32890.5 O
./instances/Rome/grafo4983.77.lgr N77 E105 D45.3748 P45.79 R4 M2558.42 O
./instances/Rome/grafo1085.17.lgr N17 E18 R0 M0.06 O
./instances/Rome/grafo11430.91.lgr N91 E121 D59.9173 P57 M1.2021e+06 F
./instances/Rome/grafo4869.50.lgr N50 E69 D36 P36.79 R3 M842.698 O
./instances/Rome/grafo4553.62.lgr N62 E88 D52 P52.79 R5 M34489.1 O
./instances/Rome/grafo3319.39.lgr N39 E54 D31.2162 P31.79 R3 M367.522 O
./instances/Rome/grafo6643.34.lgr N34 E45 R0 M0.12 O
./instances/Rome/grafo5621.43.lgr N43 E54 D17.5 P17.79 R2 M10.141 O
./instances/Rome/grafo10226.97.lgr N97 E123 D47 P47.79 R4 M6590.65 O
./instances/Rome/grafo3079.27.lgr N27 E35 R0 M0.116 O
./instances/Rome/grafo4010.40.lgr N40 E52 R0 M0.142 O
./instances/Rome/grafo6250.56.lgr N56 E65 R0 M0.154 O
./instances/Rome/grafo9067.61.lgr N61 E75 D29 P29.79 R3 M885.187 O
./instances/Rome/grafo4455.60.lgr N60 E93 D61.1502 P58 M1.20328e+06 F
./instances/Rome/grafo10295.95.lgr N95 E131 D68.4354 P64 M1.20209e+06 F
./instances/Rome/grafo4352.57.lgr N57 E67 D25 P25.79 R1 M4.207 O
./instances/Rome/grafo10977.94.lgr N94 E122 D54.8082 P54 M1.20204e+06 F
./instances/Rome/grafo4831.56.lgr N56 E86 D53 P53.79 R7 M428361 O
./instances/Rome/grafo9817.62.lgr N62 E85 D42 P42.79 R5 M11127.5 O
./instances/Rome/grafo5442.38.lgr N38 E46 R0 M0.13 O
./instances/Rome/grafo8593.87.lgr N87 E120 D66.1529 P63 M1.20202e+06 F
./instances/Rome/grafo2700.25.lgr N25 E28 R0 M0.092 O
./instances/Rome/grafo9657.68.lgr N68 E90 D46 P46.79 R4 M8259.18 O
./instances/Rome/grafo8912.90.lgr N90 E117 D52 P52.79 R6 M65163.6 O
./instances/Rome/grafo10429.100.lgr N100 E132 D65.0589 P63 M1.202e+06 F
./instances/Rome/grafo1464.46.lgr N46 E53 R0 M0.11 O
./instances/Rome/grafo10505.39.lgr N39 E52 D23 P23.79 R4 M927.016 O
./instances/Rome/grafo5104.57.lgr N57 E78 D36.1 P36.79 R4 M3593.9 O
./instances/Rome/grafo3210.36.lgr N36 E49 D25.6 P25.79 R2 M13.144 O
./instances/Rome/grafo7382.48.lgr N48 E70 D42 P42.79 R5 M20270.7 O
./instances/Rome/grafo9935.40.lgr N40 E50 D15 P15.79 R1 M2.812 O
./instances/Rome/grafo2238.33.lgr N33 E39 R0 M0.126 O
./instances/Rome/grafo8549.100.lgr N100 E138 D63.9209 P62 M1.202e+06 F
./instances/Rome/grafo9248.64.lgr N64 E93 D51.8588 P49 M1.20216e+06 F
./instances/Rome/grafo2711.68.lgr N68 E82 D21.6667 P21.79 R2 M9.93 O
./instances/Rome/grafo9536.66.lgr N66 E93 D51 P51.79 R6 M124174 O
./instances/Rome/grafo1039.14.lgr N14 E21 R0 M0.082 O
./instances/Rome/grafo6261.40.lgr N40 E55 D27 P27.79 R1 M4.118 O
./instances/Rome/grafo5940.73.lgr N73 E89 D32.0494 P32.79 R3 M642.845 O
./instances/Rome/grafo2946.11.lgr N11 E11 R0 M0.047 O
./instances/Rome/grafo5126.43.lgr N43 E53 D15 P15.79 R1 M3.45 O
./instances/Rome/grafo3751.40.lgr N40 E54 D30 P30.79 R1 M5.678 O
./instances/Rome/grafo3851.57.lgr N57 E77 D44 P44.79 R5 M60335.7 O
./instances/Rome/grafo2230.39.lgr N39 E54 D31 P31.79 R1 M3.695 O
./instances/Rome/grafo2717.17.lgr N17 E18 R0 M0.076 O
./instances/Rome/grafo7010.49.lgr N49 E67 D33.0833 P33.79 R4 M1533.93 O
./instances/Rome/grafo2550.26.lgr N26 E29 R0 M0.094 O
./instances/Rome/grafo3404.43.lgr N43 E53 D18 P18.79 R1 M3.933 O
./instances/Rome/grafo9996.32.lgr N32 E37 R0 M0.121 O
./instances/Rome/grafo2682.17.lgr N17 E19 R0 M0.075 O
./instances/Rome/grafo7657.41.lgr N41 E55 D31.4 P31.79 R2 M26.244 O
./instances/Rome/grafo7903.76.lgr N76 E105 D60 P60.79 R7 M893074 O
./instances/Rome/grafo8282.76.lgr N76 E108 D56.4087 P55 M1.20193e+06 F
./instances/Rome/grafo2399.26.lgr N26 E31 R0 M0.109 O
./instances/Rome/grafo7643.61.lgr N61 E85 D45.863 P45 M1.20244e+06 F
./instances/Rome/grafo7610.42.lgr N42 E55 D29.6 P29.79 R2 M11.763 O
./instances/Rome/grafo3025.27.lgr N27 E32 R0 M0.086 O
./instances/Rome/grafo2415.13.lgr N13 E13 R0 M0.036 O
./instances/Rome/grafo10577.100.lgr N100 E135 D68.0446 P66 M1.20211e+06 F
./instances/Rome/grafo2881.65.lgr N65 E76 D21 P21.79 R1 M4.45 O
./instances/Rome/grafo3456.40.lgr N40 E48 D12 P12.79 R1 M2.817 O
./instances/Rome/grafo9510.65.lgr N65 E89 D49 P49.79 R5 M44199.8 O
./instances/Rome/grafo1632.21.lgr N21 E26 R0 M0.095 O
./instances/Rome/grafo3773.40.lgr N40 E54 D27 P27.79 R3 M197.938 O
./instances/Rome/grafo5802.34.lgr N34 E41 R0 M0.122 O
./instances/Rome/grafo7319.76.lgr N76 E102 D54 P54.79 R6 M455375 O
./instances/Rome/grafo220.13.lgr N13 E16 R0 M0.071 O
./instances/Rome/grafo9559.64.lgr N64 E84 D38 P38.79 R3 M639.567 O
./instances/Rome/grafo3295.43.lgr N43 E53 R0 M0.148 O
./instances/Rome/grafo2040.27.lgr N27 E35 D13 P13.79 R1 M2.97 O
./instances/Rome/grafo10487.95.lgr N95 E121 D50.0009 P50.79 R6 M47588.3 O
./instances/Rome/grafo8021.88.lgr N88 E114 D51 P51.79 R3 M843.967 O
./instances/Rome/grafo9304.65.lgr N65 E91 D51.8 P51 M1.20216e+06 F
./instances/Rome/grafo439.11.lgr N11 E14 R0 M0.07 O
./instances/Rome/grafo7070.59.lgr N59 E82 D44 P44.79 R5 M16697.1 O
./instances/Rome/grafo380.21.lgr N21 E25 R0 M0.086 O
./instances/Rome/grafo6528.72.lgr N72 E87 D30.5 P30.79 R2 M69.781 O
./instances/Rome/grafo7917.84.lgr N84 E118 D63.9385 P62 M1.20184e+06 F
./instances/Rome/grafo6743.82.lgr N82 E104 D43 P43.79 R5 M21351.9 O
./instances/Rome/grafo300.13.lgr N13 E15 R0 M0.07 O
./instances/Rome/grafo5339.43.lgr N43 E54 D18 P18.79 R1 M3.527 O
./instances/Rome/grafo4303.74.lgr N74 E94 D40.0714 P40.79 R4 M3066.1 O
./instances/Rome/grafo3357.53.lgr N53 E73 D38 P38.79 R4 M3174.58 O
./instances/Rome/grafo7217.44.lgr N44 E53 D19 P19.79 R1 M4.295 O
./instances/Rome/grafo2418.17.lgr N17 E20 R0 M0.058 O
./instances/Rome/grafo9051.63.lgr N63 E95 D55 P55.79 R7 M552154 O
./instances/Rome/grafo4996.53.lgr N53 E69 D31 P31.79 R3 M467.811 O
./instances/Rome/grafo4727.66.lgr N66 E88 D42.0448 P42.79 R4 M6049.62 O
./instances/Rome/grafo9931.39.lgr N39 E48 D20.6667 P20.79 R2 M6.712 O
./instances/Rome/grafo9543.65.lgr N65 E92 D45.6957 P43 M1.20321e+06 F
./instances/Rome/grafo4358.55.lgr N55 E87 D55.0049 P55.79 R6 M36843.9 O
./instances/Rome/grafo8829.87.lgr N87 E120 D58.9653 P56 M1.20199e+06 F
./instances/Rome/grafo7692.42.lgr N42 E54 D25 P25.79 R1 M5.304 O
./instances/Rome/grafo6503.59.lgr N59 E73 D27 P27.79 R1 M4.518 O
./instances/Rome/grafo3696.38.lgr N38 E50 D25.5 P25.79 R2 M10.281 O
./instances/Rome/grafo1273.26.lgr N26 E27 R0 M0.068 O
./instances/Rome/grafo5360.36.lgr N36 E44 D17 P17.79 R1 M4.307 O
./instances/Rome/grafo2308.19.lgr N19 E21 R0 M0.084 O
./instances/Rome/grafo3232.47.lgr N47 E55 D18 P18.79 R1 M3.148 O
./instances/Rome/grafo7255.49.lgr N49 E58 D18 P18.79 R1 M3.072 O
./instances/Rome/grafo4719.54.lgr N54 E78 D35 P35.79 R6 M49490 O
./instances/Rome/grafo10711.93.lgr N93 E123 D58.3694 P57 M1.20207e+06 F
./instances/Rome/grafo7390.39.lgr N39 E59 D34 P34.79 R4 M2017.65 O
./instances/Rome/grafo10886.97.lgr N97 E130 D61.6538 P61 M1.20188e+06 F
./instances/Rome/grafo11152.98.lgr N98 E134 D69.8316 P67 M1.20192e+06 F
./instances/Rome/grafo1981.24.lgr N24 E36 D20.5 P20.79 R2 M9.287 O
./instances/Rome/grafo1903.18.lgr N18 E21 R0 M0.043 O
./instances/Rome/grafo1966.24.lgr N24 E34 D16 P16.79 R1 M2.277 O
./instances/Rome/grafo5376.48.lgr N48 E68 D38 P38.79 R4 M4744.09 O
./instances/Rome/grafo3284.54.lgr N54 E82 D51.2927 P50 M1.20237e+06 F
./instances/Rome/grafo7203.57.lgr N57 E85 D52.1501 P51 M1.20217e+06 F
./instances/Rome/grafo11600.91.lgr N91 E119 D58.0039 P58.79 R6 M123829 O
./instances/Rome/grafo1764.20.lgr N20 E25 D12 P12.79 R1 M2.673 O
./instances/Rome/grafo1623.27.lgr N27 E30 R0 M0.103 O
./instances/Rome/grafo2190.36.lgr N36 E42 R0 M0.118 O
./instances/Rome/grafo5163.62.lgr N62 E94 D50.3057 P49 M1.20235e+06 F
./instances/Rome/grafo8018.80.lgr N80 E105 D52.155 P52.79 R4 M5442.25 O
./instances/Rome/grafo2793.21.lgr N21 E20 R0 M0.053 O
./instances/Rome/grafo3856.38.lgr N38 E56 D31 P31.79 R3 M395.988 O
./instances/Rome/grafo988.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo10085.35.lgr N35 E41 R0 M0.117 O
./instances/Rome/grafo6902.44.lgr N44 E57 D25.4444 P25.79 R2 M15.629 O
./instances/Rome/grafo8395.61.lgr N61 E89 D53.4322 P52 M1.20243e+06 F
./instances/Rome/grafo2354.13.lgr N13 E16 R0 M0.079 O
./instances/Rome/grafo9667.69.lgr N69 E89 D41.0357 P41.79 R3 M988.785 O
./instances/Rome/grafo8490.95.lgr N95 E137 D77.5904 P73 M1.20194e+06 F
./instances/Rome/grafo5271.39.lgr N39 E46 R0 M0.132 O
./instances/Rome/grafo5074.73.lgr N73 E95 D48 P48.79 R5 M32834 O
./instances/Rome/grafo1292.28.lgr N28 E36 R0 M0.09 O
./instances/Rome/grafo10008.42.lgr N42 E61 D32 P32.79 R3 M423.415 O
./instances/Rome/grafo4624.53.lgr N53 E64 R0 M0.148 O
./instances/Rome/grafo11088.97.lgr N97 E139 D78.6991 P71 M1.20193e+06 F
./instances/Rome/grafo5887.44.lgr N44 E52 R0 M0.161 O
./instances/Rome/grafo11032.36.lgr N36 E45 D14.6667 P14.79 R2 M6.998 O
./instances/Rome/grafo9684.69.lgr N69 E95 D47.4125 P47 M1.20243e+06 F
./instances/Rome/grafo9915.91.lgr N91 E119 D55 P55.79 R5 M37990.9 O
./instances/Rome/grafo1948.36.lgr N36 E45 D18 P18.79 R1 M3.403 O
./instances/Rome/grafo11641.31.lgr N31 E36 R0 M0.087 O
./instances/Rome/grafo7403.43.lgr N43 E57 D28.05 P28.79 R3 M975.964 O
./instances/Rome/grafo10084.97.lgr N97 E147 D81.6068 P72 M1.20229e+06 F
./instances/Rome/grafo3099.39.lgr N39 E47 R0 M0.142 O
./instances/Rome/grafo6426.48.lgr N48 E60 D26.5263 P26.79 R2 M11.601 O
./instances/Rome/grafo6060.59.lgr N59 E72 D23.4316 P23.79 R2 M32.239 O
./instances/Rome/grafo697.15.lgr N15 E25 R0 M0.085 O
./instances/Rome/grafo135.30.lgr N30 E40 R0 M0.112 O
./instances/Rome/grafo2562.19.lgr N19 E28 D17 P17.79 R1 M3.039 O
./instances/Rome/grafo940.20.lgr N20 E22 R0 M0.086 O
./instances/Rome/grafo3056.26.lgr N26 E36 D19 P19.79 R1 M3.426 O
./instances/Rome/grafo10495.97.lgr N97 E131 D65.4139 P62 M1.20187e+06 F
./instances/Rome/grafo9425.78.lgr N78 E100 D41 P41.79 R5 M25297.6 O
./instances/Rome/grafo11596.34.lgr N34 E39 R0 M0.126 O
./instances/Rome/grafo5905.46.lgr N46 E56 D19.6667 P19.79 R2 M9.625 O
./instances/Rome/grafo4372.50.lgr N50 E62 R0 M0.16 O
./instances/Rome/grafo1310.46.lgr N46 E61 D27 P27.79 R1 M4.303 O
./instances/Rome/grafo10321.97.lgr N97 E134 D70.3741 P65 M1.20216e+06 F
./instances/Rome/grafo9924.39.lgr N39 E52 D27.4 P27.79 R2 M20.61 O
./instances/Rome/grafo5076.78.lgr N78 E105 D52.7737 P52 M1.20239e+06 F
./instances/Rome/grafo6414.84.lgr N84 E99 D32 P32.79 R3 M651.882 O
./instances/Rome/grafo11322.38.lgr N38 E50 D22 P22.79 R1 M3.991 O
./instances/Rome/grafo10003.40.lgr N40 E50 D17 P17.79 R1 M3.512 O
./instances/Rome/grafo2759.16.lgr N16 E18 R0 M0.076 O
./instances/Rome/grafo4252.59.lgr N59 E83 D41 P41.79 R5 M7516.53 O
./instances/Rome/grafo576.12.lgr N12 E14 R0 M0.045 O
./instances/Rome/grafo7667.47.lgr N47 E62 D28 P28.79 R3 M331.531 O
./instances/Rome/grafo10619.36.lgr N36 E41 R0 M0.122 O
./instances/Rome/grafo9839.79.lgr N79 E99 D40 P40.79 R4 M6771.2 O
./instances/Rome/grafo230.14.lgr N14 E19 R0 M0.082 O
./instances/Rome/grafo10612.94.lgr N94 E121 D53 P53.79 R6 M220723 O
./instances/Rome/grafo7284.69.lgr N69 E87 D34 P34.79 R3 M385.838 O
./instances/Rome/grafo8367.76.lgr N76 E99 D43.0267 P43.79 R5 M25141.3 O
./instances/Rome/grafo11431.92.lgr N92 E125 D58.1063 P56 M1.20215e+06 F
./instances/Rome/grafo1406.46.lgr N46 E56 D14 P14.79 R1 M3.097 O
./instances/Rome/grafo6089.47.lgr N47 E53 R0 M0.144 O
./instances/Rome/grafo237.16.lgr N16 E17 R0 M0.047 O
./instances/Rome/grafo6466.51.lgr N51 E64 D30 P30.79 R1 M5.5 O
./instances/Rome/grafo6148.39.lgr N39 E50 D24.3333 P24.79 R2 M21.089 O
./instances/Rome/grafo4713.61.lgr N61 E88 D53 P53.79 R6 M285292 O
./instances/Rome/grafo11314.92.lgr N92 E127 D67.5833 P64 M1.20232e+06 F
./instances/Rome/grafo3509.45.lgr N45 E66 D39.0385 P39.79 R6 M90142.8 O
./instances/Rome/grafo3893.40.lgr N40 E44 R0 M0.142 O
./instances/Rome/grafo6232.39.lgr N39 E51 D24 P24.79 R1 M4.289 O
./instances/Rome/grafo7291.39.lgr N39 E59 D38 P38.79 R4 M3710.7 O
./instances/Rome/grafo3681.38.lgr N38 E48 D17 P17.79 R1 M3.45 O
./instances/Rome/grafo5954.49.lgr N49 E61 D24 P24.79 R3 M345.764 O
./instances/Rome/grafo9064.68.lgr N68 E88 D37 P37.79 R5 M9372.4 O
./instances/Rome/grafo8687.86.lgr N86 E129 D76.5173 P70 M1.20226e+06 F
./instances/Rome/grafo9127.84.lgr N84 E120 D70.7942 P67 M1.20216e+06 F
./instances/Rome/grafo8935.88.lgr N88 E122 D59.5011 P57 M1.20214e+06 F
./instances/Rome/grafo1190.28.lgr N28 E32 R0 M0.102 O
./instances/Rome/grafo6956.39.lgr N39 E58 D33 P33.79 R4 M2745.93 O
./instances/Rome/grafo1319.25.lgr N25 E31 R0 M0.098 O
./instances/Rome/grafo5480.46.lgr N46 E63 D33 P33.79 R4 M3579.37 O
./instances/Rome/grafo3481.97.lgr N97 E117 D32.1395 P32.79 R2 M123.088 O
./instances/Rome/grafo603.26.lgr N26 E27 R0 M0.068 O
./instances/Rome/grafo5493.35.lgr N35 E53 D36 P36.79 R4 M2240.88 O
./instances/Rome/grafo4163.70.lgr N70 E96 D45 P45.79 R5 M15975.7 O
./instances/Rome/grafo5936.46.lgr N46 E61 D25.5 P25.79 R2 M12.419 O
./instances/Rome/grafo6094.39.lgr N39 E45 R0 M0.129 O
./instances/Rome/grafo5377.74.lgr N74 E109 D65.3365 P62 M1.20225e+06 F
./instances/Rome/grafo11144.92.lgr N92 E136 D75.4103 P70 M1.20214e+06 F
./instances/Rome/grafo7063.44.lgr N44 E52 D20 P20.79 R1 M3.631 O
./instances/Rome/grafo1313.31.lgr N31 E38 R0 M0.133 O
./instances/Rome/grafo2233.15.lgr N15 E20 R0 M0.063 O
./instances/Rome/grafo4539.64.lgr N64 E86 D39.0078 P39.79 R4 M3952.16 O
./instances/Rome/grafo10157.94.lgr N94 E120 D53 P53.79 R6 M339436 O
./instances/Rome/grafo7204.41.lgr N41 E54 D27 P27 R1 M5.017 O
./instances/Rome/grafo7651.42.lgr N42 E54 D18.6667 P18.79 R2 M10.442 O
./instances/Rome/grafo11409.34.lgr N34 E35 R0 M0.119 O
./instances/Rome/grafo11353.92.lgr N92 E117 D48 P48.79 R5 M42398.3 O
./instances/Rome/grafo9363.70.lgr N70 E95 D43 P43.79 R4 M5551.65 O
./instances/Rome/grafo3310.46.lgr N46 E68 D40 P40.79 R5 M20947.4 O
./instances/Rome/grafo4399.61.lgr N61 E76 D32.375 P32.79 R2 M26.001 O
./instances/Rome/grafo10617.34.lgr N34 E45 R0 M0.122 O
./instances/Rome/grafo10923.97.lgr N97 E133 D72.4177 P69 M1.20199e+06 F
./instances/Rome/grafo3438.36.lgr N36 E52 D21 P21.79 R1 M3.069 O
./instances/Rome/grafo9251.65.lgr N65 E96 D57.9337 P55 M1.20218e+06 F
./instances/Rome/grafo11129.34.lgr N34 E39 R0 M0.122 O
./instances/Rome/grafo7175.46.lgr N46 E67 D42 P42.79 R5 M53189.5 O
./instances/Rome/grafo1236.48.lgr N48 E54 R0 M0.144 O
./instances/Rome/grafo7162.44.lgr N44 E59 D30.1176 P30.79 R2 M36.396 O
./instances/Rome/grafo9940.39.lgr N39 E50 D23 P23.79 R1 M5.042 O
./instances/Rome/grafo2603.22.lgr N22 E27 R0 M0.094 O
./instances/Rome/grafo637.13.lgr N13 E12 R0 M0.049 O
./instances/Rome/grafo357.14.lgr N14 E21 R0 M0.076 O
./instances/Rome/grafo2073.32.lgr N32 E34 R0 M0.106 O
./instances/Rome/grafo196.30.lgr N30 E36 R0 M0.101 O
./instances/Rome/grafo11216.94.lgr N94 E127 D68.873 P67 M1.20201e+06 F
./instances/Rome/grafo10917.94.lgr N94 E132 D70.8541 P69 M1.20182e+06 F
./instances/Rome/grafo7279.40.lgr N40 E53 D23 P23.79 R1 M3.487 O
./instances/Rome/grafo4326.73.lgr N73 E97 D45 P45.79 R5 M44831.5 O
./instances/Rome/grafo2460.14.lgr N14 E14 R0 M0.057 O
./instances/Rome/grafo3572.53.lgr N53 E76 D40 P40.79 R6 M61717.2 O
./instances/Rome/grafo6379.39.lgr N39 E50 D16 P16.79 R1 M3.076 O
./instances/Rome/grafo1096.44.lgr N44 E58 D27.0789 P27.79 R3 M219.392 O
./instances/Rome/grafo672.39.lgr N39 E40 R0 M0.131 O
./instances/Rome/grafo5461.38.lgr N38 E44 R0 M0.133 O
./instances/Rome/grafo4785.79.lgr N79 E109 D56.1171 P53 M1.20248e+06 F
./instances/Rome/grafo2283.13.lgr N13 E18 R0 M0.074 O
./instances/Rome/grafo828.22.lgr N22 E24 R0 M0.057 O
./instances/Rome/grafo1419.47.lgr N47 E57 R0 M0.141 O
./instances/Rome/grafo11166.34.lgr N34 E43 D18 P18.79 R1 M3.53 O
./instances/Rome/grafo6505.80.lgr N80 E106 D48 P48.79 R6 M120795 O
./instances/Rome/grafo6087.39.lgr N39 E46 D14 P14.79 R1 M3.331 O
./instances/Rome/grafo1909.13.lgr N13 E18 R0 M0.082 O
./instances/Rome/grafo3599.56.lgr N56 E80 D41 P41.79 R6 M157465 O
./instances/Rome/grafo8619.84.lgr N84 E117 D61.8716 P59 M1.20202e+06 F
./instances/Rome/grafo7066.53.lgr N53 E77 D47 P47.79 R4 M4011.84 O
./instances/Rome/grafo10865.100.lgr N100 E141 D74.7492 P67 M1.20253e+06 F
./instances/Rome/grafo226.14.lgr N14 E16 R0 M0.082 O
./instances/Rome/grafo684.12.lgr N12 E17 R0 M0.069 O
./instances/Rome/grafo2565.17.lgr N17 E23 R0 M0.083 O
./instances/Rome/grafo8175.78.lgr N78 E95 D31.1667 P31.79 R2 M47.091 O
./instances/Rome/grafo2244.18.lgr N18 E20 R0 M0.083 O
./instances/Rome/grafo9905.33.lgr N33 E41 D17 P17.79 R1 M3.767 O
./instances/Rome/grafo5557.42.lgr N42 E50 R0 M0.138 O
./instances/Rome/grafo5743.61.lgr N61 E92 D55.3007 P54 M1.20207e+06 F
./instances/Rome/grafo11429.37.lgr N37 E48 D23 P23.79 R1 M3.343 O
./instances/Rome/grafo459.17.lgr N17 E20 R0 M0.087 O
./instances/Rome/grafo2470.16.lgr N16 E20 R0 M0.07 O
./instances/Rome/grafo3593.44.lgr N44 E59 D25.6667 P25.79 R2 M8.018 O
./instances/Rome/grafo10994.94.lgr N94 E126 D51 P51.79 R6 M109208 O
./instances/Rome/grafo2434.21.lgr N21 E29 R0 M0.082 O
./instances/Rome/grafo5410.36.lgr N36 E45 D15 P15.79 R1 M3.626 O
./instances/Rome/grafo310.14.lgr N14 E16 R0 M0.084 O
./instances/Rome/grafo4020.40.lgr N40 E50 D20 P20.79 R1 M3.195 O
./instances/Rome/grafo9650.78.lgr N78 E107 D54.1553 P52 M1.20213e+06 F
./instances/Rome/grafo8089.80.lgr N80 E107 D57 P57.79 R5 M49695.2 O
./instances/Rome/grafo4174.76.lgr N76 E98 D40 P40.79 R5 M15083.9 O
./instances/Rome/grafo7620.37.lgr N37 E46 R0 M0.136 O
./instances/Rome/grafo5041.57.lgr N57 E63 R0 M0.161 O
./instances/Rome/grafo3657.42.lgr N42 E56 D28.3333 P28.79 R2 M27.313 O
./instances/Rome/grafo3018.24.lgr N24 E33 D19.6667 P19.79 R2 M6.373 O
./instances/Rome/grafo215.20.lgr N20 E22 R0 M0.078 O
./instances/Rome/grafo993.18.lgr N18 E23 R0 M0.086 O
./instances/Rome/grafo4584.64.lgr N64 E89 D48.0379 P48.79 R5 M17970.6 O
./instances/Rome/grafo8325.61.lgr N61 E82 D40.1 P40.79 R4 M2587.18 O
./instances/Rome/grafo8288.82.lgr N82 E104 D47 P47 R3 M1636.43 O
./instances/Rome/grafo8232.74.lgr N74 E98 D48.0173 P48.79 R3 M1111.1 O
./instances/Rome/grafo507.24.lgr N24 E24 R0 M0.066 O
./instances/Rome/grafo7585.48.lgr N48 E70 D38 P38.79 R5 M9992 O
./instances/Rome/grafo2957.37.lgr N37 E52 D27 P27.79 R3 M234.891 O
./instances/Rome/grafo7083.91.lgr N91 E112 D43 P43.79 R5 M31310.1 O
./instances/Rome/grafo4670.58.lgr N58 E74 D31 P31 R3 M465.672 O
./instances/Rome/grafo9446.62.lgr N62 E86 D42.0257 P42.79 R4 M1996.74 O
./instances/Rome/grafo3598.55.lgr N55 E73 D30 P30.79 R3 M418.957 O
./instances/Rome/grafo2181.41.lgr N41 E52 R0 M0.137 O
./instances/Rome/grafo4604.78.lgr N78 E106 D56.0287 P56.79 R5 M23907.1 O
./instances/Rome/grafo8470.93.lgr N93 E117 D43.0003 P43.79 R6 M132036 O
./instances/Rome/grafo2715.18.lgr N18 E21 R0 M0.086 O
./instances/Rome/grafo3732.58.lgr N58 E75 D36 P36.79 R3 M461.356 O
./instances/Rome/grafo11663.38.lgr N38 E52 D28.0857 P28.79 R3 M390.768 O
./instances/Rome/grafo11615.33.lgr N33 E42 R0 M0.091 O
./instances/Rome/grafo5038.55.lgr N55 E73 D32.3333 P32.79 R2 M11.102 O
./instances/Rome/grafo5510.34.lgr N34 E44 D21 P21.79 R1 M2.72 O
./instances/Rome/grafo866.19.lgr N19 E21 R0 M0.066 O
./instances/Rome/grafo1734.11.lgr N11 E14 R0 M0.058 O
./instances/Rome/grafo6003.37.lgr N37 E50 D25 P25.79 R3 M85.615 O
./instances/Rome/grafo7060.42.lgr N42 E63 D37 P37.79 R5 M12628.2 O
./instances/Rome/grafo7167.87.lgr N87 E126 D76.1064 P70 M1.20226e+06 F
./instances/Rome/grafo10507.93.lgr N93 E128 D62.978 P62 M1.20211e+06 F
./instances/Rome/grafo10312.91.lgr N91 E116 D44 P44.79 R5 M33140.5 O
./instances/Rome/grafo11044.95.lgr N95 E138 D77.5326 P70 M1.20226e+06 F
./instances/Rome/grafo4568.80.lgr N80 E115 D63.3417 P61 M1.20216e+06 F
./instances/Rome/grafo11536.91.lgr N91 E132 D80.1503 P76 M1.20222e+06 F
./instances/Rome/grafo3177.39.lgr N39 E46 D14 P14.79 R1 M2.718 O
./instances/Rome/grafo11483.33.lgr N33 E42 R0 M0.114 O
./instances/Rome/grafo352.12.lgr N12 E12 R0 M0.045 O
./instances/Rome/grafo3175.42.lgr N42 E57 D26 P26.79 R3 M335.555 O
./instances/Rome/grafo1589.31.lgr N31 E46 D19 P19.79 R1 M4.75 O
./instances/Rome/grafo1635.16.lgr N16 E25 R0 M0.09 O
./instances/Rome/grafo9111.85.lgr N85 E118 D67.864 P65 M1.20197e+06 F
./instances/Rome/grafo3866.35.lgr N35 E43 D20 P20.79 R1 M3.213 O
./instances/Rome/grafo3149.41.lgr N41 E48 R0 M0.106 O
./instances/Rome/grafo3347.35.lgr N35 E48 D26.5333 P26.79 R2 M13.017 O
./instances/Rome/grafo676.11.lgr N11 E10 R0 M0.043 O
./instances/Rome/grafo7315.50.lgr N50 E64 D29 P29.79 R1 M4.136 O
./instances/Rome/grafo6009.42.lgr N42 E66 D38.2211 P38.79 R5 M3442.57 O
./instances/Rome/grafo7014.47.lgr N47 E63 D29 P29.79 R4 M2166 O
./instances/Rome/grafo7395.40.lgr N40 E55 D32.104 P32.79 R2 M90.196 O
./instances/Rome/grafo11215.93.lgr N93 E129 D69.178 P64 M1.20223e+06 F
./instances/Rome/grafo10653.100.lgr N100 E141 D82.1627 P78 M1.20214e+06 F
./instances/Rome/grafo5565.41.lgr N41 E53 D22.6667 P22.79 R2 M15.607 O
./instances/Rome/grafo4800.73.lgr N73 E89 D31 P31.79 R3 M1200.67 O
./instances/Rome/grafo1961.15.lgr N15 E16 R0 M0.054 O
./instances/Rome/grafo320.35.lgr N35 E44 D15 P15.79 R1 M3.454 O
./instances/Rome/grafo918.24.lgr N24 E24 R0 M0.069 O
./instances/Rome/grafo1454.49.lgr N49 E59 D22 P22.79 R1 M4.181 O
./instances/Rome/grafo8319.61.lgr N61 E87 D46 P46.79 R7 M404800 O
./instances/Rome/grafo2061.25.lgr N25 E31 R0 M0.107 O
./instances/Rome/grafo3665.54.lgr N54 E77 D44 P44.79 R6 M195301 O
./instances/Rome/grafo9336.63.lgr N63 E89 D47 P47.79 R6 M130530 O
./instances/Rome/grafo4347.77.lgr N77 E101 D42 P42.79 R5 M21769.5 O
./instances/Rome/grafo4176.81.lgr N81 E102 D41 P41.79 R5 M37771.9 O
./instances/Rome/grafo4193.74.lgr N74 E103 D53.038 P53.79 R5 M15335.1 O
./instances/Rome/grafo287.19.lgr N19 E23 R0 M0.088 O
./instances/Rome/grafo7913.71.lgr N71 E94 D47 P47.79 R5 M27622.8 O
./instances/Rome/grafo6067.36.lgr N36 E43 D15.7647 P15.79 R2 M8.232 O
./instances/Rome/grafo6942.46.lgr N46 E64 D35 P35.79 R4 M4299.07 O
./instances/Rome/grafo4561.62.lgr N62 E82 D36.1263 P36.79 R3 M1011.84 O
./instances/Rome/grafo11406.92.lgr N92 E121 D55 P55.79 R7 M890275 O
./instances/Rome/grafo7538.63.lgr N63 E79 D39 P39.79 R3 M1205.57 O
./instances/Rome/grafo3892.35.lgr N35 E41 R0 M0.132 O
./instances/Rome/grafo9508.69.lgr N69 E86 D39.166 P39.79 R2 M129.078 O
./instances/Rome/grafo3795.56.lgr N56 E62 R0 M0.162 O
./instances/Rome/grafo6347.46.lgr N46 E66 D36 P36.79 R5 M15158.5 O
./instances/Rome/grafo4522.81.lgr N81 E94 D30 P30.79 R1 M4.88 O
./instances/Rome/grafo5553.37.lgr N37 E46 D20.6923 P20.79 R2 M10.067 O
./instances/Rome/grafo7953.79.lgr N79 E116 D64.9645 P61 M1.20218e+06 F
./instances/Rome/grafo1566.58.lgr N58 E62 R0 M0.166 O
./instances/Rome/grafo9663.87.lgr N87 E119 D64.0575 P63 M1.20177e+06 F
./instances/Rome/grafo3463.58.lgr N58 E77 D33 P33.79 R6 M39190.2 O
./instances/Rome/grafo3736.39.lgr N39 E52 D27.5714 P27.79 R2 M21.119 O
./instances/Rome/grafo10624.91.lgr N91 E138 D91.8724 P83 M1.20186e+06 F
./instances/Rome/grafo314.18.lgr N18 E18 R0 M0.056 O
./instances/Rome/grafo4914.54.lgr N54 E71 D34 P34.79 R4 M4876.16 O
./instances/Rome/grafo6865.42.lgr N42 E52 R0 M0.144 O
./instances/Rome/grafo7402.57.lgr N57 E70 D26.4737 P26.79 R2 M11.866 O
./instances/Rome/grafo391.15.lgr N15 E20 R0 M0.092 O
./instances/Rome/grafo2515.12.lgr N12 E14 R0 M0.034 O
./instances/Rome/grafo10683.97.lgr N97 E124 D57.0052 P57.79 R5 M28193 O
./instances/Rome/grafo10835.39.lgr N39 E45 R0 M0.133 O
./instances/Rome/grafo386.15.lgr N15 E24 D16 P16.79 R1 M2.716 O
./instances/Rome/grafo3243.39.lgr N39 E51 D24 P24.79 R3 M122.003 O
./instances/Rome/grafo4648.59.lgr N59 E74 D31.3333 P31.79 R2 M68.173 O
./instances/Rome/grafo5153.33.lgr N33 E40 R0 M0.127 O
./instances/Rome/grafo7183.53.lgr N53 E80 D49 P49.79 R6 M117696 O
./instances/Rome/grafo7043.96.lgr N96 E126 D53 P53.79 R6 M142362 O
./instances/Rome/grafo2030.30.lgr N30 E44 D23.3333 P23.79 R3 M73.223 O
./instances/Rome/grafo10252.96.lgr N96 E134 D69.8173 P68 M1.20195e+06 F
./instances/Rome/grafo11575.38.lgr N38 E46 D19.5 P19.79 R2 M12.719 O
./instances/Rome/grafo4298.73.lgr N73 E91 D26 P26.79 R3 M707.016 O
./instances/Rome/grafo4069.50.lgr N50 E64 D32 P32 R2 M149.374 O
./instances/Rome/grafo9420.64.lgr N64 E85 D43 P43.79 R3 M1003.51 O
./instances/Rome/grafo5824.77.lgr N77 E95 D38.0417 P38.79 R2 M189.762 O
./instances/Rome/grafo446.17.lgr N17 E23 R0 M0.086 O
./instances/Rome/grafo11332.34.lgr N34 E40 R0 M0.101 O
./instances/Rome/grafo8842.89.lgr N89 E122 D61.4703 P58 M1.20192e+06 F
./instances/Rome/grafo9194.62.lgr N62 E78 D30.5 P30.79 R3 M334.708 O
./instances/Rome/grafo9078.70.lgr N70 E88 D37 P37.79 R5 M23557.6 O
./instances/Rome/grafo2456.22.lgr N22 E26 R0 M0.097 O
./instances/Rome/grafo10546.98.lgr N98 E126 D51.2486 P50 M1.20215e+06 F
./instances/Rome/grafo822.11.lgr N11 E13 R0 M0.077 O
./instances/Rome/grafo3821.55.lgr N55 E87 D53.9091 P53 M1.20236e+06 F
./instances/Rome/grafo8968.90.lgr N90 E116 D46.0909 P46.79 R3 M1296.79 O
./instances/Rome/grafo5693.34.lgr N34 E46 D15 P15.79 R1 M3.417 O
./instances/Rome/grafo9820.62.lgr N62 E82 D35.0061 P35.79 R5 M6076.42 O
./instances/Rome/grafo3287.40.lgr N40 E52 R0 M0.142 O
./instances/Rome/grafo5631.67.lgr N67 E85 D36 P36.79 R4 M3666.53 O
./instances/Rome/grafo8306.76.lgr N76 E95 D34 P34.79 R2 M26.747 O
./instances/Rome/grafo803.15.lgr N15 E18 R0 M0.08 O
./instances/Rome/grafo8913.88.lgr N88 E107 D41.0667 P41.79 R4 M6370.52 O
./instances/Rome/grafo7452.45.lgr N45 E54 R0 M0.151 O
./instances/Rome/grafo1081.15.lgr N15 E24 R0 M0.082 O
./instances/Rome/grafo8526.76.lgr N76 E101 D50 P50.79 R6 M73571.8 O
./instances/Rome/grafo8461.64.lgr N64 E79 D28 P28.79 R3 M120.252 O
./instances/Rome/grafo5039.71.lgr N71 E96 D45 P45.79 R5 M18711.8 O
./instances/Rome/grafo9649.70.lgr N70 E86 D25.5 P25.79 R2 M13.595 O
./instances/Rome/grafo8102.82.lgr N82 E117 D68.5051 P66 M1.20233e+06 F
./instances/Rome/grafo10823.96.lgr N96 E129 D66.6665 P64 M1.202e+06 F
./instances/Rome/grafo4127.59.lgr N59 E79 D38 P38.79 R3 M268.607 O
./instances/Rome/grafo9944.41.lgr N41 E49 R0 M0.128 O
./instances/Rome/grafo5680.37.lgr N37 E53 D31.0698 P31.79 R3 M667.42 O
./instances/Rome/grafo671.13.lgr N13 E15 R0 M0.045 O
./instances/Rome/grafo3826.51.lgr N51 E63 D23 P23.79 R1 M3.972 O
./instances/Rome/grafo2464.34.lgr N34 E38 R0 M0.117 O
./instances/Rome/grafo6912.37.lgr N37 E46 R0 M0.113 O
./instances/Rome/grafo6213.59.lgr N59 E88 D49.9012 P49 M1.20244e+06 F
./instances/Rome/grafo6957.39.lgr N39 E54 D28.0568 P28.79 R3 M442.265 O
./instances/Rome/grafo7650.37.lgr N37 E52 D25.3333 P25.79 R2 M24.575 O
./instances/Rome/grafo451.23.lgr N23 E23 R0 M0.074 O
./instances/Rome/grafo959.24.lgr N24 E26 R0 M0.087 O
./instances/Rome/grafo1200.27.lgr N27 E36 R0 M0.107 O
./instances/Rome/grafo9597.96.lgr N96 E120 D50 P50.79 R5 M19363.6 O
./instances/Rome/grafo5709.59.lgr N59 E76 D31 P31 R3 M922.777 O
./instances/Rome/grafo2594.17.lgr N17 E21 R0 M0.09 O
./instances/Rome/grafo5211.40.lgr N40 E54 D25.2857 P25.79 R3 M117.571 O
./instances/Rome/grafo8444.83.lgr N83 E115 D59.0672 P57 M1.202e+06 F
./instances/Rome/grafo496.15.lgr N15 E20 R0 M0.086 O
./instances/Rome/grafo8329.78.lgr N78 E99 D36 P36.79 R5 M12018.4 O
./instances/Rome/grafo1433.47.lgr N47 E60 D29 P29.79 R1 M6.028 O
./instances/Rome/grafo4527.64.lgr N64 E80 D17 P17.79 R1 M3.584 O
./instances/Rome/grafo133.16.lgr N16 E17 R0 M0.054 O
./instances/Rome/grafo1587.29.lgr N29 E35 R0 M0.11 O
./instances/Rome/grafo10179.97.lgr N97 E143 D82.8906 P75 M1.20261e+06 F
./instances/Rome/grafo11423.35.lgr N35 E42 R0 M0.097 O
./instances/Rome/grafo1590.45.lgr N45 E50 R0 M0.104 O
./instances/Rome/grafo7227.38.lgr N38 E54 D26 P26.79 R3 M145.608 O
./instances/Rome/grafo10308.96.lgr N96 E125 D59.5256 P58 M1.20195e+06 F
./instances/Rome/grafo9195.66.lgr N66 E86 D41.2857 P41.79 R3 M583.607 O
./instances/Rome/grafo7765.78.lgr N78 E99 D38 P38.79 R4 M2754.22 O
./instances/Rome/grafo10058.32.lgr N32 E40 D12 P12.79 R1 M2.939 O
./instances/Rome/grafo11052.97.lgr N97 E134 D72.1846 P68 M1.20216e+06 F
./instances/Rome/grafo3329.39.lgr N39 E50 D23 P23.79 R2 M19.321 O
./instances/Rome/grafo8154.91.lgr N91 E109 D44.3333 P44.79 R2 M52.236 O
./instances/Rome/grafo9555.70.lgr N70 E92 D40 P40.79 R5 M20007.3 O
./instances/Rome/grafo5572.82.lgr N82 E118 D69.4683 P67 M1.20203e+06 F
./instances/Rome/grafo7801.70.lgr N70 E88 D35.0557 P35.79 R4 M3462.33 O
./instances/Rome/grafo2999.26.lgr N26 E30 R0 M0.103 O
./instances/Rome/grafo2829.17.lgr N17 E20 R0 M0.075 O
./instances/Rome/grafo1677.21.lgr N21 E20 R0 M0.059 O
./instances/Rome/grafo8099.75.lgr N75 E99 D47.9999 P48.79 R6 M141552 O
./instances/Rome/grafo10578.96.lgr N96 E139 D81.2374 P77 M1.20216e+06 F
./instances/Rome/grafo3471.40.lgr N40 E51 D22.7 P22.79 R2 M13.063 O
./instances/Rome/grafo7697.45.lgr N45 E65 D34 P34.79 R4 M1725.95 O
./instances/Rome/grafo10901.94.lgr N94 E132 D71.6376 P67 M1.20462e+06 F
./instances/Rome/grafo3265.41.lgr N41 E62 D34 P34.79 R5 M7979.08 O
./instances/Rome/grafo1426.65.lgr N65 E85 D36.0714 P36.79 R5 M8030.12 O
./instances/Rome/grafo6610.45.lgr N45 E63 D33 P33.79 R4 M1069.59 O
./instances/Rome/grafo8321.78.lgr N78 E117 D72.1965 P68 M1.20193e+06 F
./instances/Rome/grafo200.11.lgr N11 E17 R0 M0.081 O
./instances/Rome/grafo6670.84.lgr N84 E121 D71.6033 P70 M1.20201e+06 F
./instances/Rome/grafo2335.12.lgr N12 E14 R0 M0.084 O
./instances/Rome/grafo855.15.lgr N15 E17 R0 M0.078 O
./instances/Rome/grafo8465.85.lgr N85 E116 D58.1794 P57 M1.20185e+06 F
./instances/Rome/grafo1524.46.lgr N46 E61 D30.2282 P30.79 R2 M51.438 O
./instances/Rome/grafo4724.75.lgr N75 E107 D58.9087 P56 M1.20194e+06 F
./instances/Rome/grafo9988.38.lgr N38 E48 D17 P17.79 R1 M2.966 O
./instances/Rome/grafo9007.64.lgr N64 E101 D63.5787 P61 M1.20197e+06 F
./instances/Rome/grafo7910.88.lgr N88 E125 D70.4137 P67 M1.20219e+06 F
./instances/Rome/grafo5306.43.lgr N43 E58 D30 P30 R3 M730.314 O
./instances/Rome/grafo1252.30.lgr N30 E34 R0 M0.109 O
./instances/Rome/grafo509.21.lgr N21 E29 D17 P17.79 R1 M3.435 O
./instances/Rome/grafo4114.58.lgr N58 E81 D36 P36.79 R5 M12375.7 O
./instances/Rome/grafo1870.14.lgr N14 E21 R0 M0.08 O
./instances/Rome/grafo6763.40.lgr N40 E60 D37.0909 P37.79 R4 M1628.62 O
./instances/Rome/grafo3362.51.lgr N51 E63 D28.6 P28.79 R2 M19.106 O
./instances/Rome/grafo354.12.lgr N12 E12 R0 M0.048 O
./instances/Rome/grafo11093.100.lgr N100 E130 D57 P57.79 R7 M692143 O
./instances/Rome/grafo7686.41.lgr N41 E57 D30.3333 P30.79 R2 M12.541 O
./instances/Rome/grafo2379.35.lgr N35 E45 D21 P21.79 R1 M4.055 O
./instances/Rome/grafo10949.95.lgr N95 E135 D69.6052 P63 M1.20254e+06 F
./instances/Rome/grafo7582.45.lgr N45 E55 D21.6154 P21.79 R2 M12.407 O
./instances/Rome/grafo7595.74.lgr N74 E97 D39.497 P39.79 R3 M614.763 O
./instances/Rome/grafo9576.92.lgr N92 E123 D57.9299 P56 M1.20207e+06 F
./instances/Rome/grafo9836.62.lgr N62 E81 D39.2564 P39.79 R3 M1093.11 O
./instances/Rome/grafo172.30.lgr N30 E33 R0 M0.109 O
./instances/Rome/grafo8516.79.lgr N79 E98 D39 P39.79 R4 M4664.2 O
./instances/Rome/grafo9070.67.lgr N67 E88 D44.1176 P44.79 R3 M348.493 O
./instances/Rome/grafo1375.26.lgr N26 E31 D12 P12.79 R1 M2.367 O
./instances/Rome/grafo8066.79.lgr N79 E104 D45 P45.79 R6 M133524 O
./instances/Rome/grafo9749.68.lgr N68 E82 D27.5 P27.79 R2 M16.138 O
./instances/Rome/grafo6605.46.lgr N46 E57 R0 M0.146 O
./instances/Rome/grafo10468.99.lgr N99 E129 D62 P62.79 R4 M23396.1 O
./instances/Rome/grafo7120.84.lgr N84 E111 D53 P53.79 R7 M1.13807e+06 O
./instances/Rome/grafo2664.21.lgr N21 E25 R0 M0.094 O
./instances/Rome/grafo7349.43.lgr N43 E51 D18.6667 P18.79 R2 M10.658 O
./instances/Rome/grafo3990.39.lgr N39 E46 R0 M0.125 O
./instances/Rome/grafo699.14.lgr N14 E13 R0 M0.048 O
./instances/Rome/grafo7471.64.lgr N64 E76 D22 P22.79 R1 M4.892 O
./instances/Rome/grafo4454.68.lgr N68 E96 D49 P49.79 R5 M21529.5 O
./instances/Rome/grafo10961.96.lgr N96 E126 D54 P54.79 R7 M781741 O
./instances/Rome/grafo3744.50.lgr N50 E72 D43 P43.79 R6 M147857 O
./instances/Rome/grafo10217.99.lgr N99 E133 D66.4391 P62 M1.20224e+06 F
./instances/Rome/grafo4529.77.lgr N77 E107 D54.0618 P53 M1.20208e+06 F
./instances/Rome/grafo3567.52.lgr N52 E68 D29 P29.79 R5 M8757.05 O
./instances/Rome/grafo10441.98.lgr N98 E137 D70.9842 P65 M1.20247e+06 F
./instances/Rome/grafo10882.95.lgr N95 E136 D77.6794 P72 M1.2021e+06 F
./instances/Rome/grafo1900.19.lgr N19 E22 R0 M0.075 O
./instances/Rome/grafo8756.90.lgr N90 E117 D44.0089 P44.79 R4 M6599.8 O
./instances/Rome/grafo5476.43.lgr N43 E51 D17.6667 P17.79 R2 M12.693 O
./instances/Rome/grafo5032.57.lgr N57 E69 D18.5 P18.79 R2 M13.975 O
./instances/Rome/grafo1398.24.lgr N24 E25 R0 M0.086 O
./instances/Rome/grafo10005.39.lgr N39 E49 D20.5714 P20.79 R2 M14.41 O
./instances/Rome/grafo10545.93.lgr N93 E121 D57 P57.79 R6 M437376 O
./instances/Rome/grafo5197.34.lgr N34 E36 R0 M0.121 O
./instances/Rome/grafo9600.65.lgr N65 E82 D32.0588 P32.79 R4 M3229.75 O
./instances/Rome/grafo10032.38.lgr N38 E47 D18 P18.79 R1 M2.913 O
./instances/Rome/grafo9968.38.lgr N38 E44 R0 M0.131 O
./instances/Rome/grafo1895.14.lgr N14 E16 R0 M0.085 O
./instances/Rome/grafo4835.59.lgr N59 E80 D30 P30.79 R5 M7581.11 O
./instances/Rome/grafo10262.100.lgr N100 E136 D65.4052 P62 M1.20221e+06 F
./instances/Rome/grafo4762.54.lgr N54 E70 D32.5 P32.79 R2 M24.314 O
./instances/Rome/grafo8560.71.lgr N71 E93 D43.1157 P43.79 R4 M2912.07 O
./instances/Rome/grafo6442.45.lgr N45 E55 D26 P26.79 R1 M5.352 O
./instances/Rome/grafo1127.19.lgr N19 E22 R0 M0.087 O
./instances/Rome/grafo4656.66.lgr N66 E81 D30.075 P30.79 R3 M375.428 O
./instances/Rome/grafo9009.71.lgr N71 E83 D23.6 P23.79 R2 M15.325 O
./instances/Rome/grafo11476.32.lgr N32 E38 R0 M0.112 O
./instances/Rome/grafo2630.22.lgr N22 E27 R0 M0.088 O
./instances/Rome/grafo3053.42.lgr N42 E47 R0 M0.124 O
./instances/Rome/grafo1029.16.lgr N16 E16 R0 M0.054 O
./instances/Rome/grafo3398.59.lgr N59 E87 D43 P43.79 R7 M422318 O
./instances/Rome/grafo7924.72.lgr N72 E96 D47 P47.79 R5 M42227.3 O
./instances/Rome/grafo3680.99.lgr N99 E147 D85.1912 P74 M1.2024e+06 F
./instances/Rome/grafo6686.42.lgr N42 E54 D23 P23.79 R1 M4.009 O
./instances/Rome/grafo277.13.lgr N13 E15 R0 M0.075 O
./instances/Rome/grafo1708.21.lgr N21 E26 R0 M0.077 O
./instances/Rome/grafo5278.39.lgr N39 E61 D40 P40.79 R5 M14227.8 O
./instances/Rome/grafo11208.38.lgr N38 E47 D19.6667 P19.79 R2 M7.212 O
./instances/Rome/grafo891.13.lgr N13 E13 R0 M0.053 O
./instances/Rome/grafo3860.42.lgr N42 E47 D9 P9.79 R1 M2.968 O
./instances/Rome/grafo6929.40.lgr N40 E56 D25 P25.79 R2 M72.429 O
./instances/Rome/grafo7199.56.lgr N56 E79 D44 P44 R3 M1067.96 O
./instances/Rome/grafo8363.69.lgr N69 E91 D40 P40.79 R4 M2401.02 O
./instances/Rome/grafo9535.61.lgr N61 E78 D32 P32.79 R4 M2223.73 O
./instances/Rome/grafo3901.32.lgr N32 E38 D10 P10.79 R1 M2.917 O
./instances/Rome/grafo4574.77.lgr N77 E103 D44 P44.79 R6 M165778 O
./instances/Rome/grafo9603.85.lgr N85 E110 D49.8285 P49 M1.20282e+06 F
./instances/Rome/grafo6867.45.lgr N45 E73 D45.9417 P45 M1.20224e+06 F
./instances/Rome/grafo9124.64.lgr N64 E89 D43 P43.79 R4 M1886.31 O
./instances/Rome/grafo7074.41.lgr N41 E50 R0 M0.15 O
./instances/Rome/grafo3530.33.lgr N33 E38 R0 M0.112 O
./instances/Rome/grafo3466.56.lgr N56 E79 D43.0018 P43.79 R6 M81946.8 O
./instances/Rome/grafo482.13.lgr N13 E18 R0 M0.076 O
./instances/Rome/grafo6270.42.lgr N42 E54 D22 P22.79 R1 M3.533 O
./instances/Rome/grafo7125.42.lgr N42 E52 D20 P20.79 R1 M3.287 O
./instances/Rome/grafo8984.66.lgr N66 E92 D43 P43.79 R6 M104023 O
./instances/Rome/grafo9976.34.lgr N34 E43 D14 P14.79 R1 M2.935 O
./instances/Rome/grafo5047.60.lgr N60 E92 D55 P55.79 R7 M401791 O
./instances/Rome/grafo4936.83.lgr N83 E112 D60.5401 P58 M1.20188e+06 F
./instances/Rome/grafo10313.94.lgr N94 E118 D49 P49.79 R5 M18119.1 O
./instances/Rome/grafo312.27.lgr N27 E35 R0 M0.109 O
./instances/Rome/grafo8201.85.lgr N85 E117 D58.9138 P57 M1.20201e+06 F
./instances/Rome/grafo11067.98.lgr N98 E137 D73.2561 P69 M1.20222e+06 F
./instances/Rome/grafo4562.60.lgr N60 E79 D37 P37.79 R4 M6899.6 O
./instances/Rome/grafo1538.68.lgr N68 E84 D32.15 P32.79 R3 M358.804 O
./instances/Rome/grafo7613.54.lgr N54 E78 D46 P46.79 R5 M14444.7 O
./instances/Rome/grafo10278.40.lgr N40 E55 D30 P30.79 R1 M5.019 O
./instances/Rome/grafo4115.57.lgr N57 E80 D39.0698 P39.79 R5 M10858.6 O
./instances/Rome/grafo5508.33.lgr N33 E41 D15 P15.79 R1 M2.812 O
./instances/Rome/grafo9332.89.lgr N89 E116 D52 P52.79 R6 M294944 O
./instances/Rome/grafo11084.36.lgr N36 E44 D15 P15.79 R1 M3.109 O
./instances/Rome/grafo2749.33.lgr N33 E40 D17 P17.79 R1 M4.145 O
./instances/Rome/grafo8014.88.lgr N88 E123 D68.8533 P67 M1.20237e+06 F
./instances/Rome/grafo5052.53.lgr N53 E77 D46 P46.79 R4 M6943.31 O
./instances/Rome/grafo10231.32.lgr N32 E35 R0 M0.1 O
./instances/Rome/grafo9123.68.lgr N68 E103 D60.9021 P57 M1.20215e+06 F
./instances/Rome/grafo9601.64.lgr N64 E99 D61 P61.79 R7 M222818 O
./instances/Rome/grafo5440.44.lgr N44 E60 D29 P29.79 R1 M4.846 O
./instances/Rome/grafo4837.77.lgr N77 E106 D58.0068 P58.79 R5 M22604.4 O
./instances/Rome/grafo11514.33.lgr N33 E40 R0 M0.127 O
./instances/Rome/grafo11466.39.lgr N39 E47 D19 P19.79 R1 M3.355 O
./instances/Rome/grafo10156.97.lgr N97 E148 D90.9643 P80 M1.20237e+06 F
./instances/Rome/grafo7685.40.lgr N40 E63 D39 P39.79 R4 M2034.75 O
./instances/Rome/grafo483.15.lgr N15 E20 R0 M0.084 O
./instances/Rome/grafo1278.27.lgr N27 E30 R0 M0.098 O
./instances/Rome/grafo2689.21.lgr N21 E28 R0 M0.085 O
./instances/Rome/grafo2067.25.lgr N25 E28 R0 M0.09 O
./instances/Rome/grafo2861.16.lgr N16 E15 R0 M0.051 O
./instances/Rome/grafo3179.41.lgr N41 E56 D31 P31.79 R3 M743.13 O
./instances/Rome/grafo9724.64.lgr N64 E85 D39 P39.79 R6 M68890.4 O
./instances/Rome/grafo3228.40.lgr N40 E53 R0 M0.136 O
./instances/Rome/grafo9755.77.lgr N77 E109 D63 P63.79 R7 M572309 O
./instances/Rome/grafo797.14.lgr N14 E15 R0 M0.05 O
./instances/Rome/grafo549.15.lgr N15 E19 R0 M0.069 O
./instances/Rome/grafo2108.26.lgr N26 E35 D18 P18.79 R1 M2.97 O
./instances/Rome/grafo1360.25.lgr N25 E30 R0 M0.09 O
./instances/Rome/grafo9280.62.lgr N62 E75 D26.6 P26.79 R2 M13.42 O
./instances/Rome/grafo11452.38.lgr N38 E50 D23.1 P23.79 R2 M91.128 O
./instances/Rome/grafo3483.35.lgr N35 E41 R0 M0.136 O
./instances/Rome/grafo10530.100.lgr N100 E130 D59.0029 P59.79 R7 M848500 O
./instances/Rome/grafo11562.36.lgr N36 E53 D31 P31.79 R2 M32.574 O
./instances/Rome/grafo5638.36.lgr N36 E43 R0 M0.131 O
./instances/Rome/grafo5196.73.lgr N73 E90 D32.5209 P32.79 R3 M555.975 O
./instances/Rome/grafo6498.40.lgr N40 E52 D25 P25.79 R1 M4.671 O
./instances/Rome/grafo2795.25.lgr N25 E31 R0 M0.096 O
./instances/Rome/grafo7086.47.lgr N47 E58 D26.6 P26.79 R2 M25.217 O
./instances/Rome/grafo3921.34.lgr N34 E46 D22.6667 P22.79 R2 M9.448 O
./instances/Rome/grafo3389.46.lgr N46 E65 D32 P32.79 R4 M2482.03 O
./instances/Rome/grafo6557.45.lgr N45 E58 D27.2 P27.79 R2 M24.83 O
./instances/Rome/grafo3101.11.lgr N11 E11 R0 M0.046 O
./instances/Rome/grafo7214.43.lgr N43 E55 D21 P21.79 R1 M4.333 O
./instances/Rome/grafo11203.100.lgr N100 E131 D62.7847 P61 M1.20202e+06 F
./instances/Rome/grafo5986.62.lgr N62 E88 D46.1503 P45 M1.20281e+06 F
./instances/Rome/grafo3743.35.lgr N35 E47 D18 P18.79 R1 M3.028 O
./instances/Rome/grafo2514.15.lgr N15 E18 R0 M0.08 O
./instances/Rome/grafo6954.75.lgr N75 E91 D30.0587 P30.79 R3 M632.925 O
./instances/Rome/grafo1271.25.lgr N25 E30 R0 M0.091 O
./instances/Rome/grafo3106.32.lgr N32 E38 R0 M0.111 O
./instances/Rome/grafo5570.37.lgr N37 E49 R0 M0.12 O
./instances/Rome/grafo10873.97.lgr N97 E131 D63.849 P62 M1.20225e+06 F
./instances/Rome/grafo2983.25.lgr N25 E28 R0 M0.096 O
./instances/Rome/grafo5869.45.lgr N45 E60 D24.6 P25.79 R2 M29.705 O
./instances/Rome/grafo4024.42.lgr N42 E55 D18.5 P18.79 R2 M8.83 O
./instances/Rome/grafo7379.43.lgr N43 E58 D26.3333 P26.79 R3 M59.997 O
./instances/Rome/grafo1306.27.lgr N27 E29 R0 M0.108 O
./instances/Rome/grafo3919.38.lgr N38 E53 D25.6 P25.79 R2 M9.141 O
./instances/Rome/grafo9165.68.lgr N68 E91 D46 P46.79 R4 M6084.1 O
./instances/Rome/grafo1412.28.lgr N28 E29 R0 M0.107 O
./instances/Rome/grafo11654.35.lgr N35 E46 D20 P20.79 R3 M62.969 O
./instances/Rome/grafo10872.93.lgr N93 E115 D35.2963 P35.79 R3 M591.47 O
./instances/Rome/grafo814.14.lgr N14 E14 R0 M0.058 O
./instances/Rome/grafo7485.42.lgr N42 E56 D28.2812 P28.79 R3 M240.49 O
./instances/Rome/grafo7562.51.lgr N51 E81 D49 P49.79 R7 M426041 O
./instances/Rome/grafo6390.48.lgr N48 E66 D34 P34.79 R5 M34757.4 O
./instances/Rome/grafo3999.42.lgr N42 E61 D35 P35.79 R6 M141249 O
./instances/Rome/grafo8189.85.lgr N85 E116 D58 P58.79 R7 M542948 O
./instances/Rome/grafo9609.63.lgr N63 E92 D55.2356 P54 M1.20217e+06 F
./instances/Rome/grafo3071.23.lgr N23 E24 R0 M0.096 O
./instances/Rome/grafo11091.97.lgr N97 E125 D49.9429 P48 M1.20262e+06 F
./instances/Rome/grafo3304.36.lgr N36 E47 D20 P20.79 R1 M3.186 O
./instances/Rome/grafo5731.45.lgr N45 E70 D41.0071 P41.79 R4 M1564.97 O
./instances/Rome/grafo10280.37.lgr N37 E48 D20 P20 R2 M44.212 O
./instances/Rome/grafo3555.40.lgr N40 E49 D17 P17.79 R1 M3.602 O
./instances/Rome/grafo10625.100.lgr N100 E128 D60 P60.79 R5 M20983.7 O
./instances/Rome/grafo6208.40.lgr N40 E53 D27 P27.79 R1 M3.341 O
./instances/Rome/grafo7383.38.lgr N38 E44 R0 M0.136 O
./instances/Rome/grafo8892.100.lgr N100 E140 D72.8643 P68 M1.20229e+06 F
./instances/Rome/grafo5635.47.lgr N47 E56 D17 P17.79 R1 M3.431 O
./instances/Rome/grafo7916.82.lgr N82 E104 D45.0708 P45.79 R4 M3423.76 O
./instances/Rome/grafo6599.36.lgr N36 E47 D23.5385 P23.79 R2 M13.452 O
./instances/Rome/grafo6906.45.lgr N45 E66 D36 P36.79 R4 M2494.79 O
./instances/Rome/grafo6708.49.lgr N49 E62 D23 P23.79 R1 M3.814 O
./instances/Rome/grafo778.15.lgr N15 E17 R0 M0.082 O
./instances/Rome/grafo8499.99.lgr N99 E130 D60.7975 P57 M1.20209e+06 F
./instances/Rome/grafo7434.52.lgr N52 E64 D23 P23.79 R1 M3.519 O
./instances/Rome/grafo3302.35.lgr N35 E42 R0 M0.129 O
./instances/Rome/grafo7980.62.lgr N62 E92 D53.8397 P53 M1.20219e+06 F
./instances/Rome/grafo9977.38.lgr N38 E46 D12 P12.79 R1 M3.997 O
./instances/Rome/grafo6123.38.lgr N38 E50 D23.5 P23.79 R2 M12.933 O
./instances/Rome/grafo10708.35.lgr N35 E46 D20 P20.79 R3 M61.527 O
./instances/Rome/grafo9090.64.lgr N64 E88 D41 P41.79 R6 M84186.6 O
./instances/Rome/grafo3648.53.lgr N53 E63 D23 P23.79 R1 M3.553 O
./instances/Rome/grafo4329.54.lgr N54 E68 D22 P22.79 R1 M3.939 O
./instances/Rome/grafo2580.15.lgr N15 E15 R0 M0.057 O
./instances/Rome/grafo550.15.lgr N15 E19 R0 M0.076 O
./instances/Rome/grafo10547.94.lgr N94 E137 D82.5934 P74 M1.20231e+06 F
./instances/Rome/grafo5543.32.lgr N32 E37 R0 M0.111 O
./instances/Rome/grafo10398.35.lgr N35 E40 R0 M0.116 O
./instances/Rome/grafo2785.14.lgr N14 E17 R0 M0.088 O
./instances/Rome/grafo591.25.lgr N25 E26 R0 M0.065 O
./instances/Rome/grafo7779.70.lgr N70 E90 D35 P35.79 R3 M208.068 O
./instances/Rome/grafo4120.76.lgr N76 E99 D47 P47.79 R6 M310538 O
./instances/Rome/grafo10649.95.lgr N95 E125 D60.9496 P57 M1.20212e+06 F
./instances/Rome/grafo9200.68.lgr N68 E94 D51 P51.79 R6 M136359 O
./instances/Rome/grafo2427.19.lgr N19 E24 R0 M0.087 O
./instances/Rome/grafo8426.75.lgr N75 E99 D48.0047 P48.79 R5 M24921.8 O
./instances/Rome/grafo997.11.lgr N11 E12 R0 M0.081 O
./instances/Rome/grafo11673.32.lgr N32 E37 R0 M0.11 O
./instances/Rome/grafo4274.75.lgr N75 E101 D51.0045 P51.79 R5 M19925.6 O
./instances/Rome/grafo6137.39.lgr N39 E47 R0 M0.138 O
./instances/Rome/grafo5367.38.lgr N38 E47 D18 P18.79 R1 M5.427 O
./instances/Rome/grafo6587.45.lgr N45 E53 D16 P16.79 R1 M3.337 O
./instances/Rome/grafo5274.35.lgr N35 E43 R0 M0.129 O
./instances/Rome/grafo8177.88.lgr N88 E123 D63.2436 P59 M1.20195e+06 F
./instances/Rome/grafo2970.38.lgr N38 E51 D17 P17.79 R1 M3.333 O
./instances/Rome/grafo2161.29.lgr N29 E34 R0 M0.11 O
./instances/Rome/grafo10650.98.lgr N98 E141 D78.847 P74 M1.20195e+06 F
./instances/Rome/grafo2846.21.lgr N21 E30 R0 M0.099 O
./instances/Rome/grafo3008.32.lgr N32 E47 D25 P25.79 R4 M815.021 O
./instances/Rome/grafo11219.94.lgr N94 E131 D69.6109 P66 M1.20267e+06 F
./instances/Rome/grafo6882.65.lgr N65 E72 R0 M0.191 O
./instances/Rome/grafo2638.34.lgr N34 E35 R0 M0.109 O
./instances/Rome/grafo5816.33.lgr N33 E37 R0 M0.115 O
./instances/Rome/grafo3190.53.lgr N53 E84 D54.085 P52 M1.20215e+06 F
./instances/Rome/grafo6436.74.lgr N74 E95 D34 P34.79 R5 M9015.98 O
./instances/Rome/grafo5482.36.lgr N36 E46 D21 P21.79 R1 M4.798 O
./instances/Rome/grafo4292.75.lgr N75 E103 D53.8784 P53 M1.20181e+06 F
./instances/Rome/grafo4424.56.lgr N56 E74 D35.0124 P35.79 R3 M573.075 O
./instances/Rome/grafo3269.43.lgr N43 E58 D27.6667 P27.79 R2 M13.449 O
./instances/Rome/grafo2546.19.lgr N19 E24 R0 M0.091 O
./instances/Rome/grafo785.16.lgr N16 E16 R0 M0.055 O
./instances/Rome/grafo2078.29.lgr N29 E37 D17 P17.79 R1 M3.469 O
./instances/Rome/grafo10558.97.lgr N97 E131 D69.5224 P68 M1.20176e+06 F
./instances/Rome/grafo1690.20.lgr N20 E24 R0 M0.094 O
./instances/Rome/grafo1613.54.lgr N54 E71 D32.0606 P32.79 R3 M234.614 O
./instances/Rome/grafo7409.40.lgr N40 E48 D16 P16.79 R1 M3.806 O
./instances/Rome/grafo8414.74.lgr N74 E101 D45.0185 P45.79 R5 M8624.36 O
./instances/Rome/grafo5975.45.lgr N45 E52 D18 P18.79 R1 M4.13 O
./instances/Rome/grafo1887.56.lgr N56 E72 D21 P21.79 R1 M4.509 O
./instances/Rome/grafo10040.32.lgr N32 E36 R0 M0.11 O
./instances/Rome/grafo9339.83.lgr N83 E108 D48.9405 P48 M1.20203e+06 F
./instances/Rome/grafo560.18.lgr N18 E19 R0 M0.058 O
./instances/Rome/grafo2339.14.lgr N14 E15 R0 M0.065 O
./instances/Rome/grafo8717.90.lgr N90 E118 D54 P54.79 R6 M198564 O
./instances/Rome/grafo816.17.lgr N17 E18 R0 M0.056 O
./instances/Rome/grafo1280.28.lgr N28 E32 R0 M0.104 O
./instances/Rome/grafo11237.35.lgr N35 E41 R0 M0.113 O
./instances/Rome/grafo11232.92.lgr N92 E132 D67.4407 P63 M1.20229e+06 F
./instances/Rome/grafo1739.16.lgr N16 E21 R0 M0.083 O
./instances/Rome/grafo3443.51.lgr N51 E73 D42 P42.79 R6 M136388 O
./instances/Rome/grafo1544.45.lgr N45 E54 D15 P15.79 R1 M3.398 O
./instances/Rome/grafo1874.36.lgr N36 E48 D22.6667 P22.79 R2 M7.376 O
./instances/Rome/grafo8610.60.lgr N60 E77 D30.3333 P30.79 R3 M169.433 O
./instances/Rome/grafo6370.51.lgr N51 E79 D52 P52 R6 M167504 O
./instances/Rome/grafo3815.55.lgr N55 E76 D40 P40.79 R5 M22020.3 O
./instances/Rome/grafo9565.86.lgr N86 E111 D42 P42.79 R6 M268479 O
./instances/Rome/grafo10760.96.lgr N96 E145 D86.9829 P77 M1.20218e+06 F
./instances/Rome/grafo9942.32.lgr N32 E37 R0 M0.12 O
./instances/Rome/grafo5527.34.lgr N34 E47 D21.6923 P21.79 R2 M10.871 O
./instances/Rome/grafo403.14.lgr N14 E15 R0 M0.072 O
./instances/Rome/grafo5899.38.lgr N38 E42 R0 M0.137 O
./instances/Rome/grafo7874.70.lgr N70 E103 D57 P57.79 R7 M234015 O
./instances/Rome/grafo6399.55.lgr N55 E79 D49.0458 P49.79 R5 M23009.3 O
./instances/Rome/grafo9710.78.lgr N78 E111 D68.1732 P65 M1.20185e+06 F
./instances/Rome/grafo4288.64.lgr N64 E81 D38.0408 P38.79 R3 M1188.21 O
./instances/Rome/grafo1729.13.lgr N13 E19 R0 M0.084 O
./instances/Rome/grafo5255.47.lgr N47 E64 D34 P34.79 R3 M282.358 O
./instances/Rome/grafo8689.87.lgr N87 E127 D69.9588 P64 M1.20223e+06 F
./instances/Rome/grafo9843.83.lgr N83 E103 D40 P40.79 R5 M31587.7 O
./instances/Rome/grafo467.15.lgr N15 E24 R0 M0.091 O
./instances/Rome/grafo11109.94.lgr N94 E130 D66.1857 P61 M1.20208e+06 F
./instances/Rome/grafo6792.59.lgr N59 E76 D31 P31.79 R4 M3859.07 O
./instances/Rome/grafo6292.74.lgr N74 E104 D62.3233 P61 M1.20207e+06 F
./instances/Rome/grafo11276.92.lgr N92 E133 D78.354 P73 M1.20187e+06 F
./instances/Rome/grafo710.15.lgr N15 E21 D11 P11.79 R1 M2.217 O
./instances/Rome/grafo8757.96.lgr N96 E119 D49 P49.79 R4 M10048 O
./instances/Rome/grafo1415.58.lgr N58 E65 R0 M0.171 O
./instances/Rome/grafo748.11.lgr N11 E11 R0 M0.042 O
./instances/Rome/grafo8858.92.lgr N92 E127 D69.9686 P68 M1.20215e+06 F
./instances/Rome/grafo619.13.lgr N13 E15 R0 M0.047 O
./instances/Rome/grafo11388.40.lgr N40 E49 D19.5556 P19.79 R2 M13.999 O
./instances/Rome/grafo5297.44.lgr N44 E63 D40 P40.79 R5 M34948.2 O
./instances/Rome/grafo8258.78.lgr N78 E105 D52.6475 P50 M1.2036e+06 F
./instances/Rome/grafo971.17.lgr N17 E20 R0 M0.045 O
./instances/Rome/grafo7206.43.lgr N43 E50 D17 P17.79 R1 M2.462 O
./instances/Rome/grafo11035.99.lgr N99 E139 D78.9018 P71 M1.20227e+06 F
./instances/Rome/grafo10876.98.lgr N98 E140 D74.9871 P70 M1.20235e+06 F
./instances/Rome/grafo10787.95.lgr N95 E121 D48 P48.79 R5 M26792.4 O
./instances/Rome/grafo3031.16.lgr N16 E18 R0 M0.086 O
./instances/Rome/grafo557.11.lgr N11 E12 R0 M0.066 O
./instances/Rome/grafo3971.44.lgr N44 E48 R0 M0.14 O
./instances/Rome/grafo7570.40.lgr N40 E52 D14 P14.79 R1 M3.27 O
./instances/Rome/grafo4747.55.lgr N55 E69 D27.0988 P27.79 R3 M731.201 O
./instances/Rome/grafo981.16.lgr N16 E20 R0 M0.083 O
./instances/Rome/grafo2121.13.lgr N13 E25 R0 M0.079 O
./instances/Rome/grafo10222.99.lgr N99 E128 D63.3709 P62 M1.20186e+06 F
./instances/Rome/grafo5893.38.lgr N38 E52 D27.2 P27.79 R3 M250.354 O
./instances/Rome/grafo5445.39.lgr N39 E50 D28 P28.79 R1 M3.722 O
./instances/Rome/grafo9042.98.lgr N98 E131 D61.5936 P58 M1.20231e+06 F
./instances/Rome/grafo7218.46.lgr N46 E54 D18 P18.79 R1 M3.68 O
./instances/Rome/grafo10946.92.lgr N92 E120 D50.5967 P49 M1.20236e+06 F
./instances/Rome/grafo4640.75.lgr N75 E103 D49 P49.79 R6 M280870 O
./instances/Rome/grafo747.12.lgr N12 E13 R0 M0.048 O
./instances/Rome/grafo1301.31.lgr N31 E40 R0 M0.113 O
./instances/Rome/grafo3128.37.lgr N37 E49 D22.25 P22.79 R2 M18.554 O
./instances/Rome/grafo3209.58.lgr N58 E75 D37 P37.79 R3 M426.665 O
./instances/Rome/grafo9137.82.lgr N82 E106 D47 P47.79 R6 M259570 O
./instances/Rome/grafo10738.96.lgr N96 E124 D54.9983 P54 M1.20206e+06 F
./instances/Rome/grafo11076.97.lgr N97 E136 D77.0712 P72 M1.20205e+06 F
./instances/Rome/grafo165.30.lgr N30 E31 R0 M0.073 O
./instances/Rome/grafo1790.16.lgr N16 E17 R0 M0.048 O
./instances/Rome/grafo2868.17.lgr N17 E28 D22 P22.79 R1 M2.881 O
./instances/Rome/grafo6306.42.lgr N42 E61 D36 P36.79 R5 M14370.7 O
./instances/Rome/grafo8567.85.lgr N85 E122 D68.582 P67 M1.20203e+06 F
./instances/Rome/grafo10929.94.lgr N94 E130 D67.4445 P63 M1.20219e+06 F
./instances/Rome/grafo5133.33.lgr N33 E46 D27 P27.79 R1 M4.783 O
./instances/Rome/grafo7188.44.lgr N44 E62 D37.5 P37.79 R2 M17.739 O
./instances/Rome/grafo10154.94.lgr N94 E132 D70.1438 P66 M1.20206e+06 F
./instances/Rome/grafo6313.37.lgr N37 E42 R0 M0.114 O
./instances/Rome/grafo10049.39.lgr N39 E50 D22.6667 P22.79 R2 M9.774 O
./instances/Rome/grafo1835.11.lgr N11 E15 R0 M0.074 O
./instances/Rome/grafo4043.37.lgr N37 E47 D23 P23.79 R1 M3.178 O
./instances/Rome/grafo6223.42.lgr N42 E45 R0 M0.14 O
./instances/Rome/grafo8627.82.lgr N82 E105 D46 P46.79 R5 M41250.1 O
./instances/Rome/grafo6541.39.lgr N39 E54 D29.0455 P29.79 R3 M502.548 O
./instances/Rome/grafo1991.31.lgr N31 E39 D20 P20.79 R1 M3.331 O
./instances/Rome/grafo4809.59.lgr N59 E80 D35.0256 P35.79 R3 M517.121 O
./instances/Rome/grafo1547.53.lgr N53 E68 D26 P26.79 R1 M4.465 O
./instances/Rome/grafo5551.37.lgr N37 E44 R0 M0.13 O
./instances/Rome/grafo9496.64.lgr N64 E89 D47 P47.79 R7 M570391 O
./instances/Rome/grafo4351.63.lgr N63 E78 D31 P31.79 R3 M528.919 O
./instances/Rome/grafo1296.46.lgr N46 E59 D18 P18.79 R1 M2.91 O
./instances/Rome/grafo8884.64.lgr N64 E88 D45.0464 P45.79 R4 M3519.79 O
./instances/Rome/grafo9618.72.lgr N72 E94 D46.125 P46.79 R4 M2828.4 O
./instances/Rome/grafo1628.56.lgr N56 E72 D25 P25.79 R1 M5.555 O
./instances/Rome/grafo1243.28.lgr N28 E29 R0 M0.098 O
./instances/Rome/grafo902.22.lgr N22 E22 R0 M0.064 O
./instances/Rome/grafo10052.32.lgr N32 E33 R0 M0.083 O
./instances/Rome/grafo7541.40.lgr N40 E53 D27 P27.79 R1 M4.415 O
./instances/Rome/grafo7113.57.lgr N57 E81 D43 P43.79 R5 M12680.4 O
./instances/Rome/grafo10881.97.lgr N97 E130 D67.2125 P65 M1.20214e+06 F
./instances/Rome/grafo9595.86.lgr N86 E120 D60 P60.79 R7 M276284 O
./instances/Rome/grafo856.11.lgr N11 E12 R0 M0.049 O
./instances/Rome/grafo8137.86.lgr N86 E122 D64.0169 P59 M1.20216e+06 F
./instances/Rome/grafo5830.40.lgr N40 E47 R0 M0.137 O
./instances/Rome/grafo2107.31.lgr N31 E35 R0 M0.107 O
./instances/Rome/grafo3694.41.lgr N41 E59 D35.115 P35.79 R4 M2980.25 O
./instances/Rome/grafo1479.48.lgr N48 E53 R0 M0.148 O
./instances/Rome/grafo11576.34.lgr N34 E37 R0 M0.082 O
./instances/Rome/grafo10105.93.lgr N93 E137 D85.7294 P77 M1.2023e+06 F
./instances/Rome/grafo444.16.lgr N16 E15 R0 M0.061 O
./instances/Rome/grafo6459.57.lgr N57 E72 D31.2857 P31.79 R3 M359.926 O
./instances/Rome/grafo6866.44.lgr N44 E59 D27.375 P27.79 R2 M16.338 O
./instances/Rome/grafo6004.42.lgr N42 E60 D30 P30.79 R1 M4.398 O
./instances/Rome/grafo8800.93.lgr N93 E129 D63.5893 P61 M1.20181e+06 F
./instances/Rome/grafo5414.41.lgr N41 E44 R0 M0.141 O
./instances/Rome/grafo8651.92.lgr N92 E126 D64.6772 P61 M1.20224e+06 F
./instances/Rome/grafo2126.11.lgr N11 E15 R0 M0.067 O
./instances/Rome/grafo5596.37.lgr N37 E53 D26.6667 P26.79 R2 M10.371 O
./instances/Rome/grafo5400.74.lgr N74 E99 D50.6802 P49 M1.20252e+06 F
./instances/Rome/grafo7116.43.lgr N43 E53 D19 P19.79 R1 M3.589 O
./instances/Rome/grafo5245.43.lgr N43 E59 D22 P22.79 R1 M3.956 O
./instances/Rome/grafo11171.35.lgr N35 E40 R0 M0.128 O
./instances/Rome/grafo2032.23.lgr N23 E27 D10 P10.79 R1 M2.454 O
./instances/Rome/grafo1892.23.lgr N23 E24 R0 M0.064 O
./instances/Rome/grafo10177.96.lgr N96 E122 D52 P52.79 R6 M167449 O
./instances/Rome/grafo4794.71.lgr N71 E101 D52 P52.79 R5 M20262.7 O
./instances/Rome/grafo10095.93.lgr N93 E120 D54 P54.79 R5 M56390.9 O
./instances/Rome/grafo5403.58.lgr N58 E77 D34 P34.79 R3 M809.703 O
./instances/Rome/grafo2683.13.lgr N13 E15 R0 M0.082 O
./instances/Rome/grafo7071.39.lgr N39 E56 D32.6667 P32.79 R2 M11.857 O
./instances/Rome/grafo3330.39.lgr N39 E60 D35 P35.79 R5 M13182.2 O
./instances/Rome/grafo11263.41.lgr N41 E57 D28 P28.79 R3 M228.157 O
./instances/Rome/grafo2463.32.lgr N32 E40 R0 M0.121 O
./instances/Rome/grafo6343.43.lgr N43 E55 D27.2381 P27.79 R2 M73.536 O
./instances/Rome/grafo11291.99.lgr N99 E116 D35.0162 P35.79 R3 M714.693 O
./instances/Rome/grafo7960.62.lgr N62 E77 D28.5 P28.79 R2 M15.115 O
./instances/Rome/grafo2821.22.lgr N22 E30 D15 P15.79 R1 M2.974 O
./instances/Rome/grafo9139.85.lgr N85 E122 D64.4491 P60 M1.20246e+06 F
./instances/Rome/grafo4952.62.lgr N62 E78 D34.3281 P34.79 R2 M24.2 O
./instances/Rome/grafo4267.52.lgr N52 E71 D37 P37.79 R3 M755.76 O
./instances/Rome/grafo7925.81.lgr N81 E116 D66.5482 P64 M1.20223e+06 F
./instances/Rome/grafo9999.39.lgr N39 E49 D20.75 P20.79 R2 M8.431 O
./instances/Rome/grafo6316.60.lgr N60 E82 D37 P37.79 R3 M377.94 O
./instances/Rome/grafo6638.48.lgr N48 E60 D14 P14.79 R1 M2.565 O
./instances/Rome/grafo5656.45.lgr N45 E66 D34.1 P34.79 R3 M187.599 O
./instances/Rome/grafo4391.56.lgr N56 E70 D29.1617 P29.79 R2 M105.442 O
./instances/Rome/grafo2208.21.lgr N21 E24 R0 M0.095 O
./instances/Rome/grafo11647.90.lgr N90 E130 D76.8454 P71 M1.20214e+06 F
./instances/Rome/grafo3664.37.lgr N37 E46 D19 P19.79 R1 M3.44 O
./instances/Rome/grafo10820.100.lgr N100 E141 D73.254 P69 M1.20216e+06 F
./instances/Rome/grafo4384.64.lgr N64 E88 D44 P44.79 R5 M17624.4 O
./instances/Rome/grafo1502.33.lgr N33 E43 D13 P13.79 R1 M3.082 O
./instances/Rome/grafo5206.33.lgr N33 E43 D19 P19.79 R1 M3.279 O
./instances/Rome/grafo3323.56.lgr N56 E64 R0 M0.166 O
./instances/Rome/grafo1736.27.lgr N27 E35 R0 M0.1 O
./instances/Rome/grafo4136.63.lgr N63 E98 D61.0005 P61.79 R7 M578436 O
./instances/Rome/grafo10364.100.lgr N100 E121 D43 P43.79 R4 M5832.5 O
./instances/Rome/grafo9594.64.lgr N64 E86 D45.0065 P45.79 R4 M6914.31 O
./instances/Rome/grafo9315.87.lgr N87 E117 D62.0088 P59 M1.202e+06 F
./instances/Rome/grafo8910.91.lgr N91 E124 D56.869 P54 M1.2025e+06 F
./instances/Rome/grafo1882.19.lgr N19 E22 R0 M0.091 O
./instances/Rome/grafo1407.68.lgr N68 E90 D37.004 P37.79 R4 M3874.94 O
./instances/Rome/grafo2660.22.lgr N22 E27 R0 M0.093 O
./instances/Rome/grafo4755.70.lgr N70 E91 D41 P41.79 R3 M840.31 O
./instances/Rome/grafo5541.69.lgr N69 E86 D31 P31.79 R3 M333.539 O
./instances/Rome/grafo4063.45.lgr N45 E69 D40 P40.79 R7 M413651 O
./instances/Rome/grafo2662.19.lgr N19 E21 R0 M0.06 O
./instances/Rome/grafo703.19.lgr N19 E31 D18 P18.79 R1 M3.481 O
./instances/Rome/grafo5172.62.lgr N62 E87 D45 P45.79 R6 M196395 O
./instances/Rome/grafo1058.14.lgr N14 E13 R0 M0.055 O
./instances/Rome/grafo10334.94.lgr N94 E123 D54 P54.79 R6 M142614 O
./instances/Rome/grafo8802.91.lgr N91 E131 D74.911 P71 M1.20216e+06 F
./instances/Rome/grafo7505.72.lgr N72 E89 D36.3333 P36.79 R3 M132.633 O
./instances/Rome/grafo6517.35.lgr N35 E49 D27.0727 P27.79 R3 M300.762 O
./instances/Rome/grafo4027.45.lgr N45 E54 D15 P15.79 R1 M2.915 O
./instances/Rome/grafo5704.78.lgr N78 E107 D52.0021 P52.79 R6 M103176 O
./instances/Rome/grafo5896.60.lgr N60 E84 D43.0402 P43.79 R5 M10237.8 O
./instances/Rome/grafo5835.44.lgr N44 E53 D11 P11.79 R1 M2.622 O
./instances/Rome/grafo9001.66.lgr N66 E96 D54.0763 P53 M1.20198e+06 F
./instances/Rome/grafo7795.70.lgr N70 E93 D37 P37.79 R6 M68607.3 O
./instances/Rome/grafo3479.56.lgr N56 E73 D29.0667 P29.79 R4 M1637.79 O
./instances/Rome/grafo8217.68.lgr N68 E96 D44 P44.79 R6 M118051 O
./instances/Rome/grafo4678.58.lgr N58 E75 D40 P40.79 R3 M1183.93 O
./instances/Rome/grafo2346.30.lgr N30 E33 R0 M0.11 O
./instances/Rome/grafo8027.60.lgr N60 E71 R0 M0.17 O
./instances/Rome/grafo6680.60.lgr N60 E80 D39 P39.79 R4 M3000.8 O
./instances/Rome/grafo11022.32.lgr N32 E35 R0 M0.112 O
./instances/Rome/grafo7863.67.lgr N67 E92 D42 P42.79 R6 M194773 O
./instances/Rome/grafo8766.87.lgr N87 E116 D52.0877 P50 M1.20214e+06 F
./instances/Rome/grafo3003.40.lgr N40 E52 R0 M0.149 O
./instances/Rome/grafo11454.31.lgr N31 E36 R0 M0.116 O
./instances/Rome/grafo1890.33.lgr N33 E40 R0 M0.123 O
./instances/Rome/grafo8505.79.lgr N79 E100 D46 P46.79 R5 M41747.8 O
./instances/Rome/grafo11193.93.lgr N93 E120 D52 P52.79 R7 M872551 O
./instances/Rome/grafo3770.42.lgr N42 E51 R0 M0.138 O
./instances/Rome/grafo11007.93.lgr N93 E125 D63.8859 P62 M1.20215e+06 F
./instances/Rome/grafo9726.84.lgr N84 E124 D65.9844 P64 M1.20211e+06 F
./instances/Rome/grafo3212.57.lgr N57 E77 D40 P40.79 R5 M30246.3 O
./instances/Rome/grafo1228.31.lgr N31 E37 D13 P13.79 R1 M2.911 O
./instances/Rome/grafo433.21.lgr N21 E28 R0 M0.097 O
./instances/Rome/grafo9327.89.lgr N89 E128 D72.2066 P68 M1.20222e+06 F
./instances/Rome/grafo8404.69.lgr N69 E100 D49.66 P48 M1.20256e+06 F
./instances/Rome/grafo11605.33.lgr N33 E42 R0 M0.117 O
./instances/Rome/grafo1344.25.lgr N25 E26 R0 M0.085 O
./instances/Rome/grafo4362.83.lgr N83 E113 D52.2884 P51 M1.2021e+06 F
./instances/Rome/grafo9180.64.lgr N64 E80 D30 P30.79 R3 M227.361 O
./instances/Rome/grafo4735.80.lgr N80 E108 D56.0003 P56.79 R6 M227967 O
./instances/Rome/grafo9426.65.lgr N65 E106 D68.5848 P64 M1.20206e+06 F
./instances/Rome/grafo3449.44.lgr N44 E61 D30.25 P30.79 R2 M32.859 O
./instances/Rome/grafo4786.62.lgr N62 E81 D34.2 P34.79 R2 M26.283 O
./instances/Rome/grafo6417.39.lgr N39 E47 D18 P18.79 R1 M3.519 O
./instances/Rome/grafo7137.41.lgr N41 E59 D33 P33.79 R5 M12882.3 O
./instances/Rome/grafo2955.38.lgr N38 E49 D21.75 P22.79 R2 M74.342 O
./instances/Rome/grafo10920.95.lgr N95 E122 D53 P53.79 R6 M187056 O
./instances/Rome/grafo6222.39.lgr N39 E49 R0 M0.129 O
./instances/Rome/grafo2286.15.lgr N15 E16 R0 M0.072 O
./instances/Rome/grafo9452.66.lgr N66 E92 D46.0013 P46.79 R6 M86653.9 O
./instances/Rome/grafo3573.43.lgr N43 E58 D28.0513 P28.79 R3 M647.721 O
./instances/Rome/grafo9692.80.lgr N80 E117 D69.9929 P68 M1.20202e+06 F
./instances/Rome/grafo10104.96.lgr N96 E134 D65.9043 P62 M1.20245e+06 F
./instances/Rome/grafo4598.61.lgr N61 E79 D35 P35.79 R5 M15265.3 O
./instances/Rome/grafo648.39.lgr N39 E41 R0 M0.134 O
./instances/Rome/grafo4540.54.lgr N54 E66 D12 P12.79 R1 M3.76 O
./instances/Rome/grafo8128.81.lgr N81 E123 D73.1441 P70 M1.20228e+06 F
./instances/Rome/grafo6438.45.lgr N45 E58 D26.6667 P26.79 R2 M13.565 O
./instances/Rome/grafo5580.47.lgr N47 E57 D21 P21.79 R1 M3.903 O
./instances/Rome/grafo1955.10.lgr N10 E15 R0 M0.073 O
./instances/Rome/grafo3065.17.lgr N17 E26 R0 M0.081 O
./instances/Rome/grafo2057.34.lgr N34 E45 R0 M0.122 O
./instances/Rome/grafo8923.90.lgr N90 E131 D71.6461 P67 M1.20212e+06 F
./instances/Rome/grafo2621.14.lgr N14 E17 R0 M0.076 O
./instances/Rome/grafo10360.93.lgr N93 E118 D47.9934 P47 M1.20229e+06 F
./instances/Rome/grafo1181.30.lgr N30 E40 D12 P12.79 R1 M2.743 O
./instances/Rome/grafo11163.38.lgr N38 E50 D20.5 P20.79 R2 M14.883 O
./instances/Rome/grafo4396.63.lgr N63 E83 D41 P41.79 R4 M3116.53 O
./instances/Rome/grafo11324.100.lgr N100 E138 D66.0476 P63 M1.20199e+06 F
./instances/Rome/grafo10459.37.lgr N37 E46 R0 M0.13 O
./instances/Rome/grafo7428.43.lgr N43 E52 D17 P17.79 R1 M3.236 O
./instances/Rome/grafo5760.43.lgr N43 E55 D21.5 P21.79 R2 M11.594 O
./instances/Rome/grafo2436.28.lgr N28 E37 R0 M0.117 O
./instances/Rome/grafo9024.75.lgr N75 E96 D38.05 P38.79 R3 M630.938 O
./instances/Rome/grafo4575.60.lgr N60 E77 D31 P31.79 R4 M2635.39 O
./instances/Rome/grafo11068.96.lgr N96 E118 D48 P48.79 R4 M7389.78 O
./instances/Rome/grafo4743.76.lgr N76 E109 D59.8179 P59 M1.20218e+06 F
./instances/Rome/grafo372.27.lgr N27 E31 R0 M0.108 O
./instances/Rome/grafo7748.51.lgr N51 E65 D26.5 P26.79 R2 M10.051 O
./instances/Rome/grafo3529.42.lgr N42 E54 D23.3333 P23.79 R2 M19.763 O
./instances/Rome/grafo1109.24.lgr N24 E33 D17 P17.79 R1 M2.871 O
./instances/Rome/grafo5597.36.lgr N36 E43 D15 P15.79 R1 M3 O
./instances/Rome/grafo4390.59.lgr N59 E89 D51 P51.79 R7 M161038 O
./instances/Rome/grafo7362.38.lgr N38 E44 D9 P9.79 R1 M2.546 O
./instances/Rome/grafo5618.34.lgr N34 E42 R0 M0.119 O
./instances/Rome/grafo6644.38.lgr N38 E51 D14 P14.79 R1 M2.849 O
./instances/Rome/grafo4486.53.lgr N53 E70 D31.125 P31.79 R3 M394.425 O
./instances/Rome/grafo2343.12.lgr N12 E12 R0 M0.047 O
./instances/Rome/grafo6389.84.lgr N84 E97 D27 P27.79 R1 M4.729 O
./instances/Rome/grafo5071.56.lgr N56 E74 D35 P35.79 R3 M739.473 O
./instances/Rome/grafo11670.41.lgr N41 E54 D27.1111 P27.79 R3 M237.645 O
./instances/Rome/grafo2338.14.lgr N14 E13 R0 M0.058 O
./instances/Rome/grafo6624.59.lgr N59 E73 D29.5556 P29.79 R2 M17.643 O
./instances/Rome/grafo8949.94.lgr N94 E122 D49.8529 P48 M1.20266e+06 F
./instances/Rome/grafo10195.99.lgr N99 E142 D78.8912 P73 M1.2021e+06 F
./instances/Rome/grafo8248.86.lgr N86 E119 D61.9735 P60 M1.2032e+06 F
./instances/Rome/grafo3903.59.lgr N59 E83 D43 P43.79 R4 M4137.89 O
./instances/Rome/grafo6170.36.lgr N36 E43 R0 M0.13 O
./instances/Rome/grafo8733.88.lgr N88 E121 D60.7669 P57 M1.20225e+06 F
./instances/Rome/grafo5603.38.lgr N38 E52 D27.2696 P27.79 R2 M32.644 O
./instances/Rome/grafo11202.32.lgr N32 E38 R0 M0.122 O
./instances/Rome/grafo7042.57.lgr N57 E79 D44 P44.79 R5 M20971.7 O
./instances/Rome/grafo714.13.lgr N13 E15 R0 M0.041 O
./instances/Rome/grafo8210.71.lgr N71 E96 D45 P45.79 R7 M919990 O
./instances/Rome/grafo5270.35.lgr N35 E39 R0 M0.128 O
./instances/Rome/grafo5165.42.lgr N42 E58 D31 P31.79 R3 M474.932 O
./instances/Rome/grafo5780.48.lgr N48 E68 D39 P39.79 R4 M3001.19 O
./instances/Rome/grafo10685.98.lgr N98 E144 D81.098 P71 M1.20249e+06 F
./instances/Rome/grafo8903.97.lgr N97 E118 D45 P45.79 R5 M23719.4 O
./instances/Rome/grafo11537.91.lgr N91 E130 D69.0465 P64 M1.20218e+06 F
./instances/Rome/grafo5713.46.lgr N46 E66 D36 P36.79 R5 M7750.28 O
./instances/Rome/grafo5064.58.lgr N58 E67 R0 M0.175 O
./instances/Rome/grafo5253.41.lgr N41 E51 R0 M0.119 O
./instances/Rome/grafo8867.97.lgr N97 E147 D91.9444 P84 M1.20198e+06 F
./instances/Rome/grafo10108.99.lgr N99 E129 D58.5326 P58 M1.20165e+06 F
./instances/Rome/grafo7378.88.lgr N88 E121 D58.0391 P55 M1.20209e+06 F
./instances/Rome/grafo4873.56.lgr N56 E73 D24.5 P24.79 R2 M17.847 O
./instances/Rome/grafo4776.65.lgr N65 E95 D46 P46.79 R7 M272145 O
./instances/Rome/grafo5526.46.lgr N46 E64 D36 P36.79 R4 M3471.94 O
./instances/Rome/grafo2272.20.lgr N20 E23 R0 M0.088 O
./instances/Rome/grafo4745.81.lgr N81 E115 D59.187 P56 M1.20218e+06 F
./instances/Rome/grafo11624.96.lgr N96 E129 D66.621 P62 M1.20233e+06 F
./instances/Rome/grafo2416.21.lgr N21 E24 R0 M0.093 O
./instances/Rome/grafo10571.93.lgr N93 E129 D69.6488 P67 M1.20174e+06 F
./instances/Rome/grafo11343.35.lgr N35 E44 D15 P15.79 R1 M3.259 O
./instances/Rome/grafo3583.47.lgr N47 E61 D29.5 P29.79 R2 M12.389 O
./instances/Rome/grafo11590.35.lgr N35 E38 R0 M0.117 O
./instances/Rome/grafo2808.37.lgr N37 E44 R0 M0.127 O
./instances/Rome/grafo8714.73.lgr N73 E82 D22 P22.79 R1 M5.484 O
./instances/Rome/grafo5684.78.lgr N78 E95 D33 P33.79 R3 M619.836 O
./instances/Rome/grafo4328.51.lgr N51 E66 D30.0385 P30.79 R2 M191.173 O
./instances/Rome/grafo5164.47.lgr N47 E68 D37 P37.79 R4 M3621.95 O
./instances/Rome/grafo10463.36.lgr N36 E50 D31 P31.79 R3 M723.566 O
./instances/Rome/grafo5561.36.lgr N36 E38 R0 M0.127 O
./instances/Rome/grafo8639.75.lgr N75 E108 D54.5373 P52 M1.20219e+06 F
./instances/Rome/grafo7133.35.lgr N35 E38 R0 M0.116 O
./instances/Rome/grafo8033.91.lgr N91 E113 D35.0417 P35.79 R3 M234.114 O
./instances/Rome/grafo1577.26.lgr N26 E36 D17 P17.79 R1 M2.667 O
./instances/Rome/grafo8698.73.lgr N73 E93 D37 P37.79 R5 M8388.55 O
./instances/Rome/grafo6256.41.lgr N41 E53 D20 P20.79 R1 M2.769 O
./instances/Rome/grafo1226.32.lgr N32 E34 R0 M0.085 O
./instances/Rome/grafo4812.57.lgr N57 E75 D35 P35.79 R4 M2738.34 O
./instances/Rome/grafo7683.38.lgr N38 E58 D37 P37.79 R4 M2578.13 O
./instances/Rome/grafo10201.93.lgr N93 E123 D55.0068 P54 M1.20216e+06 F
./instances/Rome/grafo9849.35.lgr N35 E37 R0 M0.122 O
./instances/Rome/grafo6962.40.lgr N40 E53 D23.3333 P23.79 R2 M13.19 O
./instances/Rome/grafo6096.47.lgr N47 E59 D25 P25.79 R1 M3.946 O
./instances/Rome/grafo1793.21.lgr N21 E26 D11 P11.79 R1 M2.506 O
./instances/Rome/grafo1225.25.lgr N25 E27 R0 M0.099 O
./instances/Rome/grafo3749.42.lgr N42 E52 D18 P18.79 R1 M3.161 O
./instances/Rome/grafo3377.36.lgr N36 E45 R0 M0.125 O
./instances/Rome/grafo8855.100.lgr N100 E134 D69.1658 P66 M1.20341e+06 F
./instances/Rome/grafo6626.54.lgr N54 E65 D13 P13.79 R1 M2.498 O
./instances/Rome/grafo10173.97.lgr N97 E142 D84.7543 P78 M1.20222e+06 F
./instances/Rome/grafo7134.39.lgr N39 E50 D20.5 P20.79 R2 M15.23 O
./instances/Rome/grafo2318.15.lgr N15 E16 R0 M0.074 O
./instances/Rome/grafo1008.12.lgr N12 E11 R0 M0.046 O
./instances/Rome/grafo4144.83.lgr N83 E110 D52 P52.79 R5 M25578.8 O
./instances/Rome/grafo10472.32.lgr N32 E37 R0 M0.103 O
./instances/Rome/grafo9415.65.lgr N65 E85 D41 P41 R5 M100746 O
./instances/Rome/grafo3147.53.lgr N53 E66 D25.6 P25.79 R2 M9.279 O
./instances/Rome/grafo1140.15.lgr N15 E22 R0 M0.087 O
./instances/Rome/grafo9591.73.lgr N73 E107 D63.595 P61 M1.2027e+06 F
./instances/Rome/grafo5871.39.lgr N39 E52 D28.6667 P28.79 R2 M12.626 O
./instances/Rome/grafo8162.75.lgr N75 E96 D41 P41.79 R5 M24058 O
./instances/Rome/grafo9687.79.lgr N79 E116 D67.7123 P65 M1.20191e+06 F
./instances/Rome/grafo4160.51.lgr N51 E70 D37.012 P37.79 R4 M2696.55 O
./instances/Rome/grafo4400.56.lgr N56 E86 D50.4889 P48 M1.20289e+06 F
./instances/Rome/grafo167.22.lgr N22 E24 R0 M0.086 O
./instances/Rome/grafo2543.38.lgr N38 E42 R0 M0.124 O
./instances/Rome/grafo8573.92.lgr N92 E113 D43 P43.79 R5 M19503.2 O
./instances/Rome/grafo611.12.lgr N12 E12 R0 M0.047 O
./instances/Rome/grafo10138.33.lgr N33 E42 R0 M0.11 O
./instances/Rome/grafo4033.42.lgr N42 E64 D36.027 P36.79 R4 M1811.61 O
./instances/Rome/grafo4095.56.lgr N56 E79 D42 P42.79 R4 M3551.59 O
./instances/Rome/grafo11121.32.lgr N32 E41 R0 M0.121 O
./instances/Rome/grafo7623.45.lgr N45 E62 D34 P34.79 R4 M3878.18 O
./instances/Rome/grafo6038.53.lgr N53 E63 D20.6667 P20.79 R2 M6.993 O
./instances/Rome/grafo1621.10.lgr N10 E15 R0 M0.061 O
./instances/Rome/grafo9746.68.lgr N68 E82 D32.2708 P32.79 R2 M41.188 O
./instances/Rome/grafo3758.38.lgr N38 E56 D34 P34.79 R4 M1157.36 O
./instances/Rome/grafo1629.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo1133.18.lgr N18 E23 R0 M0.076 O
./instances/Rome/grafo10635.95.lgr N95 E137 D80.6589 P72 M1.20227e+06 F
./instances/Rome/grafo11557.95.lgr N95 E133 D83.8247 P78 M1.20205e+06 F
./instances/Rome/grafo4122.55.lgr N55 E80 D43.1234 P43.79 R6 M36698.2 O
./instances/Rome/grafo7224.41.lgr N41 E58 D30 P30.79 R1 M3.489 O
./instances/Rome/grafo4635.67.lgr N67 E79 R0 M0.196 O
./instances/Rome/grafo2177.17.lgr N17 E22 R0 M0.089 O
./instances/Rome/grafo1571.43.lgr N43 E52 R0 M0.127 O
./instances/Rome/grafo481.80.lgr N80 E108 D48 P48.79 R7 M449393 O
./instances/Rome/grafo10399.33.lgr N33 E43 R0 M0.095 O
./instances/Rome/grafo3983.97.lgr N97 E125 D55 P55.79 R6 M53458.4 O
./instances/Rome/grafo9470.65.lgr N65 E87 D47 P47.79 R5 M28281.3 O
./instances/Rome/grafo3617.39.lgr N39 E48 R0 M0.129 O
./instances/Rome/grafo11382.33.lgr N33 E33 R0 M0.108 O
./instances/Rome/grafo6182.40.lgr N40 E53 D28.5 P28.79 R3 M94.168 O
./instances/Rome/grafo10697.95.lgr N95 E123 D53.397 P52 M1.20227e+06 F
./instances/Rome/grafo5725.76.lgr N76 E95 D39.0909 P39.79 R3 M1243.35 O
./instances/Rome/grafo2851.40.lgr N40 E52 D26.7333 P26.79 R2 M13.019 O
./instances/Rome/grafo2201.25.lgr N25 E29 R0 M0.102 O
./instances/Rome/grafo4357.55.lgr N55 E74 D35 P35.79 R4 M1493.78 O
./instances/Rome/grafo8854.89.lgr N89 E123 D61.2962 P59 M1.20207e+06 F
./instances/Rome/grafo7638.41.lgr N41 E54 D27 P27 R1 M4.077 O
./instances/Rome/grafo10299.94.lgr N94 E132 D66.0417 P62 M1.20201e+06 F
./instances/Rome/grafo4878.61.lgr N61 E79 D36.2 P36.79 R3 M860.094 O
./instances/Rome/grafo6699.46.lgr N46 E69 D40 P40.79 R5 M9840.39 O
./instances/Rome/grafo8776.96.lgr N96 E119 D47.9849 P47 M1.20242e+06 F
./instances/Rome/grafo11280.99.lgr N99 E143 D86.604 P79 M1.20218e+06 F
./instances/Rome/grafo8031.68.lgr N68 E93 D46 P46.79 R6 M205981 O
./instances/Rome/grafo10919.97.lgr N97 E136 D72.2916 P67 M1.20216e+06 F
./instances/Rome/grafo9806.86.lgr N86 E109 D35.1073 P35.79 R4 M2461.2 O
./instances/Rome/grafo6819.42.lgr N42 E61 D37.297 P37.79 R4 M1360.94 O
./instances/Rome/grafo4765.80.lgr N80 E103 D37.0057 P37.79 R5 M6834.9 O
./instances/Rome/grafo8281.85.lgr N85 E117 D63.0531 P62 M1.20178e+06 F
./instances/Rome/grafo4921.83.lgr N83 E115 D60.7171 P58 M1.2019e+06 F
./instances/Rome/grafo9661.86.lgr N86 E132 D81.4541 P75 M1.20225e+06 F
./instances/Rome/grafo8032.68.lgr N68 E83 D27 P27.79 R1 M3.814 O
./instances/Rome/grafo8694.81.lgr N81 E122 D76.9794 P72 M1.20217e+06 F
./instances/Rome/grafo5689.61.lgr N61 E88 D50 P50.79 R7 M702683 O
./instances/Rome/grafo8257.92.lgr N92 E122 D56 P56.79 R6 M195777 O
./instances/Rome/grafo1197.74.lgr N74 E95 D39 P39.79 R5 M22700.4 O
./instances/Rome/grafo3841.57.lgr N57 E77 D37 P37.79 R5 M9021.06 O
./instances/Rome/grafo7802.71.lgr N71 E92 D40 P40.79 R4 M6015.35 O
./instances/Rome/grafo6579.38.lgr N38 E49 D21 P21.79 R1 M4.222 O
./instances/Rome/grafo2160.15.lgr N15 E19 R0 M0.081 O
./instances/Rome/grafo3693.43.lgr N43 E58 D35.2242 P35.79 R2 M58.372 O
./instances/Rome/grafo7172.40.lgr N40 E54 D25 P25.79 R3 M384.709 O
./instances/Rome/grafo11404.92.lgr N92 E123 D57.2969 P56 M1.20188e+06 F
./instances/Rome/grafo10642.90.lgr N90 E118 D57.7735 P55 M1.20223e+06 F
./instances/Rome/grafo1447.52.lgr N52 E62 D16 P16.79 R1 M2.391 O
./instances/Rome/grafo3156.56.lgr N56 E82 D47 P47.79 R6 M47258.1 O
./instances/Rome/grafo10533.100.lgr N100 E135 D68.311 P67 M1.20263e+06 F
./instances/Rome/grafo6953.73.lgr N73 E102 D51 P51.79 R7 M496481 O
./instances/Rome/grafo2736.16.lgr N16 E19 R0 M0.075 O
./instances/Rome/grafo4086.46.lgr N46 E55 D23 P23.79 R1 M3.818 O
./instances/Rome/grafo8909.89.lgr N89 E124 D67.5344 P65 M1.20203e+06 F
./instances/Rome/grafo9321.64.lgr N64 E103 D68.2957 P65 M1.20186e+06 F
./instances/Rome/grafo10446.95.lgr N95 E153 D105.422 P90 M1.20183e+06 F
./instances/Rome/grafo784.18.lgr N18 E23 R0 M0.092 O
./instances/Rome/grafo5091.53.lgr N53 E77 D42 P42.79 R7 M1.10078e+06 O
./instances/Rome/grafo9558.65.lgr N65 E93 D52 P52.79 R7 M352224 O
./instances/Rome/grafo10831.98.lgr N98 E146 D86.5453 P79 M1.20232e+06 F
./instances/Rome/grafo2435.18.lgr N18 E26 R0 M0.092 O
./instances/Rome/grafo707.15.lgr N15 E16 R0 M0.067 O
./instances/Rome/grafo10465.96.lgr N96 E129 D65.9258 P64 M1.20189e+06 F
./instances/Rome/grafo9539.71.lgr N71 E114 D75.8441 P73 M1.20208e+06 F
./instances/Rome/grafo950.19.lgr N19 E23 R0 M0.092 O
./instances/Rome/grafo3368.39.lgr N39 E56 D31.0769 P31.79 R3 M250.669 O
./instances/Rome/grafo6924.48.lgr N48 E63 D30 P30.79 R1 M4.14 O
./instances/Rome/grafo3933.43.lgr N43 E57 D32.0526 P32.79 R3 M510.407 O
./instances/Rome/grafo4819.72.lgr N72 E97 D42 P42.79 R5 M32884 O
./instances/Rome/grafo717.10.lgr N10 E10 R0 M0.051 O
./instances/Rome/grafo8847.60.lgr N60 E83 D41 P41.79 R4 M3026.39 O
./instances/Rome/grafo5042.56.lgr N56 E72 D28 P28.79 R1 M4.617 O
./instances/Rome/grafo5013.82.lgr N82 E107 D50 P50.79 R4 M6767.54 O
./instances/Rome/grafo5589.44.lgr N44 E59 D20 P20.79 R1 M5.588 O
./instances/Rome/grafo7955.81.lgr N81 E107 D43 P43.79 R7 M559356 O
./instances/Rome/grafo8011.91.lgr N91 E114 D39 P39.79 R4 M4845.98 O
./instances/Rome/grafo6991.44.lgr N44 E59 D26.15 P26.79 R3 M321.207 O
./instances/Rome/grafo11335.100.lgr N100 E153 D95.8181 P86 M1.20224e+06 F
./instances/Rome/grafo7129.41.lgr N41 E55 D26.5 P26.79 R2 M16.916 O
./instances/Rome/grafo9455.63.lgr N63 E80 D32 P32.79 R4 M3706.23 O
./instances/Rome/grafo1248.26.lgr N26 E26 R0 M0.071 O
./instances/Rome/grafo6589.37.lgr N37 E47 D23.5714 P23.79 R2 M9.723 O
./instances/Rome/grafo9135.85.lgr N85 E129 D76.101 P68 M1.20207e+06 F
./instances/Rome/grafo11447.37.lgr N37 E50 D26.5 P26.79 R2 M11.449 O
./instances/Rome/grafo9553.79.lgr N79 E123 D73.3973 P68 M1.20244e+06 F
./instances/Rome/grafo6592.55.lgr N55 E76 D40 P40.79 R4 M3887.37 O
./instances/Rome/grafo2486.15.lgr N15 E16 R0 M0.083 O
./instances/Rome/grafo248.27.lgr N27 E33 R0 M0.126 O
./instances/Rome/grafo8000.99.lgr N99 E134 D61.4554 P58 M1.20205e+06 F
./instances/Rome/grafo8844.88.lgr N88 E114 D54 P54.79 R6 M315430 O
./instances/Rome/grafo8994.73.lgr N73 E98 D42 P42.79 R7 M454371 O
./instances/Rome/grafo6155.39.lgr N39 E50 R0 M0.141 O
./instances/Rome/grafo7893.86.lgr N86 E113 D54 P54.79 R7 M1.15252e+06 O
./instances/Rome/grafo6667.77.lgr N77 E109 D56.6015 P53 M1.20199e+06 F
./instances/Rome/grafo6889.38.lgr N38 E50 D26.5714 P26.79 R2 M24.409 O
./instances/Rome/grafo964.13.lgr N13 E16 R0 M0.087 O
./instances/Rome/grafo8725.86.lgr N86 E121 D54.7657 P54 M1.20244e+06 F
./instances/Rome/grafo7303.46.lgr N46 E57 D23.4 P23.79 R2 M10.086 O
./instances/Rome/grafo5594.75.lgr N75 E92 D38 P38.79 R5 M44873.1 O
./instances/Rome/grafo6231.39.lgr N39 E52 D24.5 P25.79 R2 M18.426 O
./instances/Rome/grafo10944.96.lgr N96 E127 D67.1955 P65 M1.20198e+06 F
./instances/Rome/grafo7309.41.lgr N41 E60 D40.011 P40.79 R3 M1204.61 O
./instances/Rome/grafo4742.77.lgr N77 E95 D40 P40.79 R3 M1013.47 O
./instances/Rome/grafo7301.40.lgr N40 E50 D23 P23.79 R1 M3.904 O
./instances/Rome/grafo10812.98.lgr N98 E128 D61.0057 P61.79 R6 M94291.1 O
./instances/Rome/grafo1180.66.lgr N66 E87 D39.0348 P39.79 R4 M2956.31 O
./instances/Rome/grafo969.12.lgr N12 E12 R0 M0.052 O
./instances/Rome/grafo10793.95.lgr N95 E135 D70.8522 P68 M1.20203e+06 F
./instances/Rome/grafo1477.32.lgr N32 E37 R0 M0.115 O
./instances/Rome/grafo141.28.lgr N28 E34 R0 M0.115 O
./instances/Rome/grafo949.10.lgr N10 E10 R0 M0.044 O
./instances/Rome/grafo7034.39.lgr N39 E48 R0 M0.121 O
./instances/Rome/grafo2170.13.lgr N13 E18 R0 M0.071 O
./instances/Rome/grafo5424.34.lgr N34 E41 R0 M0.118 O
./instances/Rome/grafo1020.12.lgr N12 E11 R0 M0.047 O
./instances/Rome/grafo953.18.lgr N18 E18 R0 M0.052 O
./instances/Rome/grafo7213.73.lgr N73 E101 D53.0043 P53.79 R6 M57285.6 O
./instances/Rome/grafo8946.90.lgr N90 E125 D67.0475 P65 M1.20186e+06 F
./instances/Rome/grafo2173.21.lgr N21 E25 R0 M0.093 O
./instances/Rome/grafo4532.63.lgr N63 E73 R0 M0.182 O
./instances/Rome/grafo2803.14.lgr N14 E15 R0 M0.044 O
./instances/Rome/grafo9797.80.lgr N80 E107 D55 P55.79 R5 M27637.1 O
./instances/Rome/grafo2243.46.lgr N46 E61 D25.6667 P25.79 R2 M8.909 O
./instances/Rome/grafo1636.11.lgr N11 E20 D18 P18.79 R1 M2.771 O
./instances/Rome/grafo7360.44.lgr N44 E58 D27.1277 P27.79 R3 M372.966 O
./instances/Rome/grafo10431.95.lgr N95 E132 D69.1429 P65 M1.20199e+06 F
./instances/Rome/grafo1777.23.lgr N23 E32 R0 M0.1 O
./instances/Rome/grafo2112.28.lgr N28 E36 R0 M0.109 O
./instances/Rome/grafo8181.72.lgr N72 E101 D56.2679 P55 M1.2019e+06 F
./instances/Rome/grafo5242.39.lgr N39 E49 D21.7143 P21.79 R2 M9.197 O
./instances/Rome/grafo5457.36.lgr N36 E43 D16 P16.79 R1 M2.985 O
./instances/Rome/grafo2642.13.lgr N13 E17 R0 M0.081 O
./instances/Rome/grafo9390.63.lgr N63 E94 D55.8015 P55 M1.20223e+06 F
./instances/Rome/grafo9552.72.lgr N72 E98 D50.6635 P50 M1.20298e+06 F
./instances/Rome/grafo9267.79.lgr N79 E107 D55.3634 P54 M1.20218e+06 F
./instances/Rome/grafo9409.86.lgr N86 E113 D53 P53.79 R7 M852068 O
./instances/Rome/grafo330.15.lgr N15 E16 R0 M0.081 O
./instances/Rome/grafo2297.17.lgr N17 E20 R0 M0.072 O
./instances/Rome/grafo7707.44.lgr N44 E63 D34 P34.79 R3 M162.308 O
./instances/Rome/grafo7938.69.lgr N69 E90 D41 P41.79 R6 M151038 O
./instances/Rome/grafo11567.35.lgr N35 E43 R0 M0.119 O
./instances/Rome/grafo5753.46.lgr N46 E56 D22 P22.79 R1 M4.295 O
./instances/Rome/grafo6887.39.lgr N39 E51 D26 P26.79 R1 M3.604 O
./instances/Rome/grafo10720.96.lgr N96 E127 D63.1881 P61 M1.20193e+06 F
./instances/Rome/grafo8920.94.lgr N94 E121 D52.1111 P52.79 R2 M58.683 O
./instances/Rome/grafo4238.64.lgr N64 E85 D39.0311 P39.79 R4 M2415.3 O
./instances/Rome/grafo1639.14.lgr N14 E16 R0 M0.049 O
./instances/Rome/grafo3360.43.lgr N43 E56 D21.6667 P21.79 R2 M9.26 O
./instances/Rome/grafo6329.44.lgr N44 E58 D26.5 P26.79 R2 M15.502 O
./instances/Rome/grafo3001.40.lgr N40 E56 D27 P27.79 R3 M334.501 O
./instances/Rome/grafo6419.45.lgr N45 E59 D26.5 P26.79 R2 M15.053 O
./instances/Rome/grafo11258.94.lgr N94 E119 D47.025 P47.79 R4 M3013.69 O
./instances/Rome/grafo10120.96.lgr N96 E125 D61.686 P60 M1.20186e+06 F
./instances/Rome/grafo10808.98.lgr N98 E136 D73.1382 P68 M1.20224e+06 F
./instances/Rome/grafo1735.11.lgr N11 E14 R0 M0.04 O
./instances/Rome/grafo8919.92.lgr N92 E117 D43 P43.79 R4 M5219.15 O
./instances/Rome/grafo7717.42.lgr N42 E49 R0 M0.143 O
./instances/Rome/grafo11302.99.lgr N99 E120 D42 P42.79 R6 M335845 O
./instances/Rome/grafo4912.65.lgr N65 E92 D47.1876 P46 M1.20245e+06 F
./instances/Rome/grafo1239.28.lgr N28 E31 R0 M0.107 O
./instances/Rome/grafo6454.60.lgr N60 E78 D35.087 P35.79 R3 M439.024 O
./instances/Rome/grafo3562.40.lgr N40 E53 D24.375 P24.79 R2 M19.007 O
./instances/Rome/grafo2992.26.lgr N26 E28 R0 M0.094 O
./instances/Rome/grafo8085.76.lgr N76 E114 D67.6589 P63 M1.20222e+06 F
./instances/Rome/grafo9407.78.lgr N78 E102 D47 P47.79 R5 M50435.5 O
./instances/Rome/grafo3586.36.lgr N36 E41 R0 M0.131 O
./instances/Rome/grafo5675.40.lgr N40 E44 R0 M0.13 O
./instances/Rome/grafo1372.25.lgr N25 E27 R0 M0.097 O
./instances/Rome/grafo3241.36.lgr N36 E47 D23 P23 R1 M4.76 O
./instances/Rome/grafo749.11.lgr N11 E10 R0 M0.056 O
./instances/Rome/grafo8938.90.lgr N90 E121 D62.5967 P61 M1.20192e+06 F
./instances/Rome/grafo5108.72.lgr N72 E88 D28.034 P28.79 R3 M525.353 O
./instances/Rome/grafo1994.14.lgr N14 E19 R0 M0.078 O
./instances/Rome/grafo8327.62.lgr N62 E85 D47 P47.79 R6 M210818 O
./instances/Rome/grafo10826.93.lgr N93 E125 D62.231 P60 M1.20232e+06 F
./instances/Rome/grafo4475.55.lgr N55 E67 D25 P25.79 R1 M5.104 O
./instances/Rome/grafo721.17.lgr N17 E20 R0 M0.082 O
./instances/Rome/grafo3552.44.lgr N44 E51 R0 M0.129 O
./instances/Rome/grafo5659.46.lgr N46 E60 D26 P26.79 R1 M4.602 O
./instances/Rome/grafo1612.29.lgr N29 E32 R0 M0.095 O
./instances/Rome/grafo7986.77.lgr N77 E102 D49.0194 P48 M1.20236e+06 F
./instances/Rome/grafo368.11.lgr N11 E13 R0 M0.07 O
./instances/Rome/grafo10493.94.lgr N94 E119 D53.0185 P53.79 R4 M6152.97 O
./instances/Rome/grafo4549.60.lgr N60 E79 D36 P36.79 R2 M26.392 O
./instances/Rome/grafo10149.95.lgr N95 E134 D75.3179 P69 M1.20228e+06 F
./instances/Rome/grafo11242.41.lgr N41 E52 D25.5556 P25.79 R2 M13.935 O
./instances/Rome/grafo4151.58.lgr N58 E75 D28 P28.79 R1 M3.755 O
./instances/Rome/grafo1727.21.lgr N21 E23 R0 M0.089 O
./instances/Rome/grafo6075.36.lgr N36 E53 D31.0635 P31.79 R4 M2962.02 O
./instances/Rome/grafo6525.45.lgr N45 E51 R0 M0.149 O
./instances/Rome/grafo11154.95.lgr N95 E134 D74.1385 P69 M1.20219e+06 F
./instances/Rome/grafo1737.22.lgr N22 E28 R0 M0.089 O
./instances/Rome/grafo6282.45.lgr N45 E56 D22.5 P22.79 R2 M11.512 O
./instances/Rome/grafo7256.69.lgr N69 E95 D48.888 P48 M1.20252e+06 F
./instances/Rome/grafo9444.65.lgr N65 E96 D54 P54.79 R7 M348308 O
./instances/Rome/grafo857.11.lgr N11 E11 R0 M0.055 O
./instances/Rome/grafo1034.29.lgr N29 E32 R0 M0.108 O
./instances/Rome/grafo670.15.lgr N15 E18 R0 M0.075 O
./instances/Rome/grafo8861.94.lgr N94 E107 D24 P24.79 R1 M4.271 O
./instances/Rome/grafo1424.47.lgr N47 E58 D21 P21.79 R1 M4.502 O
./instances/Rome/grafo5090.76.lgr N76 E112 D63.7063 P61 M1.20207e+06 F
./instances/Rome/grafo9689.77.lgr N77 E103 D53.0198 P53.79 R4 M7411.06 O
./instances/Rome/grafo11376.38.lgr N38 E48 D21.6667 P21.79 R2 M11.229 O
./instances/Rome/grafo1944.19.lgr N19 E24 R0 M0.089 O
./instances/Rome/grafo11191.100.lgr N100 E129 D57.0276 P57.79 R5 M17980.6 O
./instances/Rome/grafo9813.74.lgr N74 E95 D41 P41.79 R5 M18093 O
./instances/Rome/grafo1604.28.lgr N28 E32 R0 M0.104 O
./instances/Rome/grafo5522.35.lgr N35 E40 R0 M0.117 O
./instances/Rome/grafo6002.76.lgr N76 E101 D48 P48.79 R7 M896388 O
./instances/Rome/grafo8105.70.lgr N70 E100 D56 P56.79 R7 M629196 O
./instances/Rome/grafo1520.51.lgr N51 E65 D31.125 P31.79 R3 M774.656 O
./instances/Rome/grafo2087.29.lgr N29 E36 D18 P18.79 R1 M3.856 O
./instances/Rome/grafo3058.42.lgr N42 E51 D20 P20.79 R1 M4.48 O
./instances/Rome/grafo9588.62.lgr N62 E100 D62.0733 P60 M1.20216e+06 F
./instances/Rome/grafo3346.55.lgr N55 E74 D36 P36.79 R4 M3077.07 O
./instances/Rome/grafo4874.52.lgr N52 E70 D29.6 P29.79 R2 M11.404 O
./instances/Rome/grafo2567.13.lgr N13 E13 R0 M0.054 O
./instances/Rome/grafo8215.92.lgr N92 E125 D56.6222 P56 M1.20237e+06 F
./instances/Rome/grafo2658.18.lgr N18 E21 R0 M0.094 O
./instances/Rome/grafo3192.41.lgr N41 E49 R0 M0.138 O
./instances/Rome/grafo6967.69.lgr N69 E87 D36 P36.79 R5 M19740.6 O
./instances/Rome/grafo10889.36.lgr N36 E42 R0 M0.093 O
./instances/Rome/grafo3623.39.lgr N39 E47 R0 M0.093 O
./instances/Rome/grafo10877.97.lgr N97 E124 D59.0072 P59.79 R5 M22332.2 O
./instances/Rome/grafo1325.24.lgr N24 E23 R0 M0.074 O
./instances/Rome/grafo297.15.lgr N15 E19 R0 M0.068 O
./instances/Rome/grafo5487.36.lgr N36 E40 R0 M0.112 O
./instances/Rome/grafo9153.74.lgr N74 E106 D63.2943 P62 M1.20195e+06 F
./instances/Rome/grafo9457.79.lgr N79 E110 D55.222 P53 M1.20207e+06 F
./instances/Rome/grafo2196.16.lgr N16 E17 R0 M0.056 O
./instances/Rome/grafo9088.68.lgr N68 E97 D53.0018 P53.79 R6 M117509 O
./instances/Rome/grafo10390.95.lgr N95 E131 D69.7298 P68 M1.20279e+06 F
./instances/Rome/grafo10916.95.lgr N95 E118 D46 P46.79 R6 M208136 O
./instances/Rome/grafo6825.35.lgr N35 E44 D17 P17.79 R1 M3.975 O
./instances/Rome/grafo6676.68.lgr N68 E84 D28.5 P28.79 R2 M12.937 O
./instances/Rome/grafo9471.92.lgr N92 E122 D61.6788 P60 M1.20212e+06 F
./instances/Rome/grafo8764.87.lgr N87 E125 D72.4976 P68 M1.20218e+06 F
./instances/Rome/grafo7210.43.lgr N43 E67 D41 P41.79 R5 M13211.6 O
./instances/Rome/grafo3082.33.lgr N33 E43 D18 P18.79 R1 M3.109 O
./instances/Rome/grafo8703.74.lgr N74 E99 D40 P40.79 R6 M119739 O
./instances/Rome/grafo8653.74.lgr N74 E98 D42.0023 P42.79 R6 M143061 O
./instances/Rome/grafo9154.66.lgr N66 E97 D56.73 P56 M1.20293e+06 F
./instances/Rome/grafo7146.42.lgr N42 E54 D13 P13.79 R1 M2.632 O
./instances/Rome/grafo9901.34.lgr N34 E35 R0 M0.089 O
./instances/Rome/grafo9563.63.lgr N63 E85 D43.0625 P43.79 R3 M792.91 O
./instances/Rome/grafo7078.38.lgr N38 E47 D17 P17.79 R1 M2.653 O
./instances/Rome/grafo9290.75.lgr N75 E103 D49 P49.79 R6 M59090 O
./instances/Rome/grafo2474.22.lgr N22 E25 R0 M0.098 O
./instances/Rome/grafo10406.97.lgr N97 E124 D53.0001 P53.79 R7 M913275 O
./instances/Rome/grafo2706.13.lgr N13 E14 R0 M0.041 O
./instances/Rome/grafo6647.97.lgr N97 E127 D57.1361 P56 M1.20204e+06 F
./instances/Rome/grafo938.10.lgr N10 E14 R0 M0.065 O
./instances/Rome/grafo1474.52.lgr N52 E73 D38 P38.79 R5 M13189.7 O
./instances/Rome/grafo8067.80.lgr N80 E113 D59.551 P57 M1.20206e+06 F
./instances/Rome/grafo6506.80.lgr N80 E106 D48 P48.79 R6 M114025 O
./instances/Rome/grafo1010.10.lgr N10 E10 R0 M0.048 O
./instances/Rome/grafo7921.71.lgr N71 E101 D52 P52.79 R7 M1.09436e+06 O
./instances/Rome/grafo11403.44.lgr N44 E60 D31.0583 P31.79 R3 M800.057 O
./instances/Rome/grafo160.30.lgr N30 E32 R0 M0.115 O
./instances/Rome/grafo9117.71.lgr N71 E100 D58.004 P58.79 R7 M511736 O
./instances/Rome/grafo10096.95.lgr N95 E130 D60.014 P59 M1.20205e+06 F
./instances/Rome/grafo725.15.lgr N15 E15 R0 M0.059 O
./instances/Rome/grafo7393.42.lgr N42 E50 D20.7143 P20.79 R2 M11.555 O
./instances/Rome/grafo5299.35.lgr N35 E44 R0 M0.127 O
./instances/Rome/grafo8541.86.lgr N86 E129 D77.718 P72 M1.20208e+06 F
./instances/Rome/grafo10748.39.lgr N39 E58 D30 P30.79 R4 M1168.34 O
./instances/Rome/grafo5601.35.lgr N35 E38 R0 M0.132 O
./instances/Rome/grafo6915.44.lgr N44 E58 D27.2381 P27.79 R3 M450.483 O
./instances/Rome/grafo1951.14.lgr N14 E25 D17 P17.79 R1 M3.451 O
./instances/Rome/grafo3311.36.lgr N36 E47 D23 P23.79 R1 M3.815 O
./instances/Rome/grafo6684.56.lgr N56 E76 D46.2833 P46.79 R3 M395.326 O
./instances/Rome/grafo2859.37.lgr N37 E41 R0 M0.132 O
./instances/Rome/grafo1466.61.lgr N61 E78 D29 P29.79 R3 M493.819 O
./instances/Rome/grafo9421.82.lgr N82 E114 D63.2329 P62 M1.20253e+06 F
./instances/Rome/grafo8512.94.lgr N94 E132 D68.2522 P66 M1.20214e+06 F
./instances/Rome/grafo1249.28.lgr N28 E33 R0 M0.114 O
./instances/Rome/grafo7840.78.lgr N78 E111 D64.3 P63 M1.20186e+06 F
./instances/Rome/grafo8724.89.lgr N89 E116 D51.5816 P50 M1.2022e+06 F
./instances/Rome/grafo11383.38.lgr N38 E43 R0 M0.139 O
./instances/Rome/grafo4366.55.lgr N55 E75 D35 P35.79 R3 M705.826 O
./instances/Rome/grafo2595.13.lgr N13 E12 R0 M0.054 O
./instances/Rome/grafo10510.35.lgr N35 E42 R0 M0.123 O
./instances/Rome/grafo1622.31.lgr N31 E41 D19 P19.79 R1 M3.454 O
./instances/Rome/grafo10086.34.lgr N34 E42 R0 M0.126 O
./instances/Rome/grafo3497.37.lgr N37 E41 R0 M0.117 O
./instances/Rome/grafo11148.99.lgr N99 E138 D74.9096 P69 M1.20236e+06 F
./instances/Rome/grafo5616.43.lgr N43 E52 R0 M0.14 O
./instances/Rome/grafo4367.55.lgr N55 E72 D34.6 P34.79 R2 M15.851 O
./instances/Rome/grafo5758.60.lgr N60 E86 D45 P45.79 R7 M677760 O
./instances/Rome/grafo5674.38.lgr N38 E48 D22 P22.79 R1 M3.753 O
./instances/Rome/grafo4474.68.lgr N68 E99 D55.7259 P54 M1.20243e+06 F
./instances/Rome/grafo933.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo3835.39.lgr N39 E50 D21 P21.79 R1 M3.263 O
./instances/Rome/grafo2432.15.lgr N15 E18 R0 M0.086 O
./instances/Rome/grafo11379.92.lgr N92 E125 D62.1374 P60 M1.20171e+06 F
./instances/Rome/grafo9201.83.lgr N83 E110 D53 P53.79 R6 M203615 O
./instances/Rome/grafo3536.60.lgr N60 E73 D22.2857 P22.79 R3 M98.612 O
./instances/Rome/grafo522.24.lgr N24 E30 R0 M0.106 O
./instances/Rome/grafo9523.64.lgr N64 E85 D41 P41.79 R3 M2175.89 O
./instances/Rome/grafo1416.48.lgr N48 E62 D23.5 P23.79 R3 M46.562 O
./instances/Rome/grafo970.12.lgr N12 E16 R0 M0.077 O
./instances/Rome/grafo6158.42.lgr N42 E51 D20 P20.79 R1 M3.929 O
./instances/Rome/grafo9961.92.lgr N92 E123 D57.9899 P56 M1.2022e+06 F
./instances/Rome/grafo3146.53.lgr N53 E78 D41 P41.79 R5 M21207.5 O
./instances/Rome/grafo3895.42.lgr N42 E55 D24 P24.79 R4 M994.31 O
./instances/Rome/grafo7298.41.lgr N41 E54 D24.5 P24.79 R2 M12.11 O
./instances/Rome/grafo8492.86.lgr N86 E117 D59.5111 P59 M1.202e+06 F
./instances/Rome/grafo6304.42.lgr N42 E55 D24 P24.79 R1 M3.438 O
./instances/Rome/grafo810.16.lgr N16 E17 R0 M0.085 O
./instances/Rome/grafo10856.91.lgr N91 E119 D53.0964 P50 M1.20246e+06 F
./instances/Rome/grafo7579.58.lgr N58 E73 D31.6435 P31.79 R3 M340.93 O
./instances/Rome/grafo9498.71.lgr N71 E95 D51 P51.79 R6 M373280 O
./instances/Rome/grafo7663.45.lgr N45 E72 D44 P44.79 R6 M32919.3 O
./instances/Rome/grafo5290.38.lgr N38 E48 D17 P17.79 R2 M11.029 O
./instances/Rome/grafo4797.75.lgr N75 E105 D60.3768 P60 M1.20214e+06 F
./instances/Rome/grafo7072.43.lgr N43 E53 D23 P23 R1 M5.026 O
./instances/Rome/grafo2176.21.lgr N21 E26 R0 M0.096 O
./instances/Rome/grafo1768.26.lgr N26 E30 R0 M0.097 O
./instances/Rome/grafo2451.17.lgr N17 E20 R0 M0.077 O
./instances/Rome/grafo7979.73.lgr N73 E94 D42.008 P42.79 R5 M22466.3 O
./instances/Rome/grafo6200.45.lgr N45 E59 D26.4444 P26.79 R2 M19.109 O
./instances/Rome/grafo6068.72.lgr N72 E92 D37 P37.79 R4 M3161.21 O
./instances/Rome/grafo3862.36.lgr N36 E41 D11 P11.79 R1 M2.332 O
./instances/Rome/grafo6471.46.lgr N46 E61 D30.3333 P30.79 R3 M239.853 O
./instances/Rome/grafo957.12.lgr N12 E11 R0 M0.051 O
./instances/Rome/grafo4973.66.lgr N66 E93 D48 P48.79 R6 M109431 O
./instances/Rome/grafo6062.38.lgr N38 E52 D27.125 P27.79 R3 M142.735 O
./instances/Rome/grafo10129.99.lgr N99 E135 D72.4252 P68 M1.2022e+06 F
./instances/Rome/grafo6309.41.lgr N41 E55 D28 P28.79 R1 M4.355 O
./instances/Rome/grafo381.21.lgr N21 E23 R0 M0.067 O
./instances/Rome/grafo8169.61.lgr N61 E82 D35 P35.79 R4 M1674 O
./instances/Rome/grafo6366.41.lgr N41 E51 D21 P21 R1 M4.723 O
./instances/Rome/grafo2583.16.lgr N16 E17 R0 M0.057 O
./instances/Rome/grafo1130.23.lgr N23 E39 D27.1818 P27.79 R2 M22.87 O
./instances/Rome/grafo293.17.lgr N17 E20 R0 M0.085 O
./instances/Rome/grafo9812.88.lgr N88 E113 D56.7666 P55 M1.20208e+06 F
./instances/Rome/grafo9343.80.lgr N80 E103 D45 P45.79 R6 M182566 O
./instances/Rome/grafo10814.98.lgr N98 E141 D78.5939 P70 M1.20238e+06 F
./instances/Rome/grafo2634.14.lgr N14 E13 R0 M0.055 O
./instances/Rome/grafo874.20.lgr N20 E25 R0 M0.081 O
./instances/Rome/grafo5894.39.lgr N39 E56 D29.0099 P29.79 R4 M1308.17 O
./instances/Rome/grafo3320.37.lgr N37 E45 R0 M0.125 O
./instances/Rome/grafo6037.36.lgr N36 E48 D26.1042 P26.79 R2 M149.657 O
./instances/Rome/grafo8979.80.lgr N80 E97 D34 P34.79 R5 M16896.8 O
./instances/Rome/grafo3628.52.lgr N52 E71 D32.2 P32.79 R2 M19.202 O
./instances/Rome/grafo9204.71.lgr N71 E106 D68.7965 P66 M1.20198e+06 F
./instances/Rome/grafo2958.27.lgr N27 E32 R0 M0.082 O
./instances/Rome/grafo6849.82.lgr N82 E104 D44 P44.79 R5 M47487.1 O
./instances/Rome/grafo10286.97.lgr N97 E130 D60.7218 P58 M1.20229e+06 F
./instances/Rome/grafo6630.56.lgr N56 E68 D26.6667 P26.79 R2 M12.14 O
./instances/Rome/grafo8587.71.lgr N71 E87 R0 M0.213 O
./instances/Rome/grafo5968.35.lgr N35 E44 D11 P11.79 R1 M2.352 O
./instances/Rome/grafo9219.65.lgr N65 E87 D44 P44.79 R4 M6598.07 O
./instances/Rome/grafo880.17.lgr N17 E16 R0 M0.061 O
./instances/Rome/grafo9167.67.lgr N67 E96 D52 P52.79 R7 M405868 O
./instances/Rome/grafo8225.88.lgr N88 E118 D60.25 P60 M1.20243e+06 F
./instances/Rome/grafo7178.37.lgr N37 E53 D31 P31.79 R2 M34.079 O
./instances/Rome/grafo3959.42.lgr N42 E50 R0 M0.131 O
./instances/Rome/grafo6751.72.lgr N72 E92 D40.027 P40.79 R3 M832.63 O
./instances/Rome/grafo5243.44.lgr N44 E61 D31.2857 P31.79 R2 M20.604 O
./instances/Rome/grafo3033.38.lgr N38 E47 R0 M0.146 O
./instances/Rome/grafo4757.72.lgr N72 E97 D45 P45.79 R6 M204768 O
./instances/Rome/grafo718.10.lgr N10 E10 R0 M0.047 O
./instances/Rome/grafo11421.31.lgr N31 E37 R0 M0.104 O
./instances/Rome/grafo8716.80.lgr N80 E101 D44 P44.79 R6 M300663 O
./instances/Rome/grafo1147.18.lgr N18 E19 R0 M0.06 O
./instances/Rome/grafo9303.90.lgr N90 E114 D48 P48.79 R5 M23255.5 O
./instances/Rome/grafo11297.93.lgr N93 E127 D61.017 P58 M1.20211e+06 F
./instances/Rome/grafo1747.19.lgr N19 E29 D17 P17.79 R1 M2.889 O
./instances/Rome/grafo11402.95.lgr N95 E120 D53 P53.79 R5 M44498.1 O
./instances/Rome/grafo8313.82.lgr N82 E108 D50 P50.79 R6 M131677 O
./instances/Rome/grafo8635.73.lgr N73 E101 D61.547 P61 M1.2027e+06 F
./instances/Rome/grafo7728.49.lgr N49 E62 D25.3333 P25.79 R2 M26.714 O
./instances/Rome/grafo9487.73.lgr N73 E96 D47.0028 P47.79 R6 M115103 O
./instances/Rome/grafo2406.23.lgr N23 E26 R0 M0.096 O
./instances/Rome/grafo2175.25.lgr N25 E28 R0 M0.098 O
./instances/Rome/grafo1845.17.lgr N17 E18 R0 M0.05 O
./instances/Rome/grafo4117.56.lgr N56 E73 D35 P35.79 R4 M3917.49 O
./instances/Rome/grafo11490.35.lgr N35 E44 D17 P17.79 R1 M4.627 O
./instances/Rome/grafo1816.12.lgr N12 E19 R0 M0.08 O
./instances/Rome/grafo7927.70.lgr N70 E103 D65.1571 P63 M1.20194e+06 F
./instances/Rome/grafo7756.44.lgr N44 E62 D35 P35.79 R3 M186.924 O
./instances/Rome/grafo1959.25.lgr N25 E30 R0 M0.109 O
./instances/Rome/grafo10168.95.lgr N95 E122 D55.8182 P55 M1.20189e+06 F
./instances/Rome/grafo10394.100.lgr N100 E127 D57 P57.79 R5 M35704.7 O
./instances/Rome/grafo2269.23.lgr N23 E27 R0 M0.095 O
./instances/Rome/grafo6982.85.lgr N85 E108 D44.0621 P44.79 R4 M5856.72 O
./instances/Rome/grafo9880.32.lgr N32 E40 R0 M0.12 O
./instances/Rome/grafo5086.83.lgr N83 E112 D60.5906 P60 M1.20196e+06 F
./instances/Rome/grafo7855.69.lgr N69 E84 D36.2696 P36.79 R2 M227.429 O
./instances/Rome/grafo430.13.lgr N13 E14 R0 M0.08 O
./instances/Rome/grafo3392.43.lgr N43 E52 R0 M0.138 O
./instances/Rome/grafo1235.67.lgr N67 E88 D43.0357 P43.79 R3 M734.888 O
./instances/Rome/grafo3448.58.lgr N58 E85 D44 P44.79 R7 M639842 O
./instances/Rome/grafo4197.71.lgr N71 E97 D55.9123 P55 M1.20213e+06 F
./instances/Rome/grafo4287.76.lgr N76 E101 D43 P43.79 R6 M355686 O
./instances/Rome/grafo2598.21.lgr N21 E28 D15 P15.79 R1 M2.911 O
./instances/Rome/grafo5623.45.lgr N45 E55 R0 M0.144 O
./instances/Rome/grafo6080.62.lgr N62 E91 D50.0374 P49 M1.20248e+06 F
./instances/Rome/grafo7226.38.lgr N38 E53 D26.25 P26.79 R3 M226.636 O
./instances/Rome/grafo2489.19.lgr N19 E26 R0 M0.087 O
./instances/Rome/grafo6052.37.lgr N37 E51 D21 P21.79 R1 M3.547 O
./instances/Rome/grafo5610.62.lgr N62 E95 D63.926 P63 M1.20178e+06 F
./instances/Rome/grafo10611.94.lgr N94 E122 D53 P53.79 R5 M22882.6 O
./instances/Rome/grafo4235.57.lgr N57 E88 D57.8554 P56 M1.20199e+06 F
./instances/Rome/grafo1075.47.lgr N47 E62 D27 P27.79 R3 M235.68 O
./instances/Rome/grafo3922.39.lgr N39 E50 D19 P19.79 R1 M3.092 O
./instances/Rome/grafo9108.67.lgr N67 E101 D60.0081 P59 M1.20211e+06 F
./instances/Rome/grafo4972.58.lgr N58 E75 D34.0534 P34.79 R3 M560.863 O
./instances/Rome/grafo3813.39.lgr N39 E50 D22.5 P22.79 R2 M12.853 O
./instances/Rome/grafo6544.48.lgr N48 E61 D28.125 P28.79 R3 M217.997 O
./instances/Rome/grafo8224.100.lgr N100 E132 D64.7635 P62 M1.20191e+06 F
./instances/Rome/grafo4462.57.lgr N57 E67 D13 P13.79 R1 M3.437 O
./instances/Rome/grafo10761.95.lgr N95 E117 D51 P51.79 R6 M1.13545e+06 O
./instances/Rome/grafo4113.59.lgr N59 E84 D45 P45.79 R6 M135929 O
./instances/Rome/grafo7746.43.lgr N43 E59 D30.2 P30.79 R2 M42.241 O
./instances/Rome/grafo925.21.lgr N21 E31 D19 P19.79 R1 M3.75 O
./instances/Rome/grafo11420.92.lgr N92 E131 D74.1422 P70 M1.20181e+06 F
./instances/Rome/grafo3418.49.lgr N49 E63 D31.5 P31.79 R2 M15.104 O
./instances/Rome/grafo943.21.lgr N21 E26 D10 P10.79 R1 M2.302 O
./instances/Rome/grafo528.18.lgr N18 E19 R0 M0.062 O
./instances/Rome/grafo5051.80.lgr N80 E116 D65.5553 P63 M1.202e+06 F
./instances/Rome/grafo5332.61.lgr N61 E83 D37 P37.79 R4 M1245.13 O
./instances/Rome/grafo400.16.lgr N16 E17 R0 M0.085 O
./instances/Rome/grafo9833.81.lgr N81 E103 D45 P45 R4 M8082.28 O
./instances/Rome/grafo7357.37.lgr N37 E56 D30.2857 P30.79 R3 M73.085 O
./instances/Rome/grafo10356.97.lgr N97 E127 D57 P57.79 R6 M132915 O
./instances/Rome/grafo3327.48.lgr N48 E73 D43 P43.79 R5 M12467.3 O
./instances/Rome/grafo4693.63.lgr N63 E82 D36.028 P36.79 R3 M1250.62 O
./instances/Rome/grafo9323.79.lgr N79 E95 D35 P35.79 R3 M650.851 O
./instances/Rome/grafo7171.44.lgr N44 E70 D44 P44.79 R5 M14365.1 O
./instances/Rome/grafo10660.37.lgr N37 E49 D22.6 P22.79 R2 M10.645 O
./instances/Rome/grafo3151.45.lgr N45 E58 D28.5333 P28.79 R2 M11.713 O
./instances/Rome/grafo6030.59.lgr N59 E80 D39 P39.79 R3 M377.533 O
./instances/Rome/grafo4904.65.lgr N65 E78 D19 P19.79 R1 M2.973 O
./instances/Rome/grafo10377.94.lgr N94 E129 D65.8746 P62 M1.20224e+06 F
./instances/Rome/grafo4940.56.lgr N56 E72 D32.0556 P32.79 R3 M683.136 O
./instances/Rome/grafo5371.43.lgr N43 E57 D24.3333 P24.79 R3 M138.518 O
./instances/Rome/grafo7250.47.lgr N47 E67 D35 P35.79 R4 M1900.99 O
./instances/Rome/grafo2393.14.lgr N14 E16 R0 M0.077 O
./instances/Rome/grafo3607.56.lgr N56 E91 D63.472 P60 M1.20189e+06 F
./instances/Rome/grafo3230.32.lgr N32 E40 D15 P15.79 R1 M2.853 O
./instances/Rome/grafo10875.97.lgr N97 E122 D48.9496 P48 M1.20243e+06 F
./instances/Rome/grafo9041.92.lgr N92 E110 D34.6667 P34.79 R2 M13.522 O
./instances/Rome/grafo3042.14.lgr N14 E18 D8 P8.79 R1 M3.741 O
./instances/Rome/grafo6079.40.lgr N40 E49 D20 P20.79 R1 M3.123 O
./instances/Rome/grafo3838.45.lgr N45 E56 D22.25 P22.79 R2 M25.902 O
./instances/Rome/grafo6051.37.lgr N37 E45 R0 M0.127 O
./instances/Rome/grafo859.30.lgr N30 E34 R0 M0.098 O
./instances/Rome/grafo8334.95.lgr N95 E122 D51.324 P50 M1.20207e+06 F
./instances/Rome/grafo5578.36.lgr N36 E41 R0 M0.124 O
./instances/Rome/grafo8666.85.lgr N85 E110 D56 P56.79 R6 M239952 O
./instances/Rome/grafo3322.37.lgr N37 E46 R0 M0.135 O
./instances/Rome/grafo6341.39.lgr N39 E51 D20 P20.79 R1 M3.678 O
./instances/Rome/grafo5161.45.lgr N45 E73 D44.7985 P44 M1.20235e+06 F
./instances/Rome/grafo5464.46.lgr N46 E68 D41 P41.79 R5 M14792.5 O
./instances/Rome/grafo3333.51.lgr N51 E71 D33 P33.79 R5 M10245.5 O
./instances/Rome/grafo10054.40.lgr N40 E51 D21.3333 P21.79 R2 M15.307 O
./instances/Rome/grafo2909.28.lgr N28 E32 R0 M0.106 O
./instances/Rome/grafo2869.37.lgr N37 E41 R0 M0.123 O
./instances/Rome/grafo180.27.lgr N27 E37 R0 M0.108 O
./instances/Rome/grafo11676.38.lgr N38 E51 D22.25 P22.79 R2 M13.899 O
./instances/Rome/grafo4406.73.lgr N73 E98 D45 P45.79 R6 M93603.5 O
./instances/Rome/grafo10734.37.lgr N37 E51 D28 P28.79 R1 M3.601 O
./instances/Rome/grafo8686.89.lgr N89 E113 D43 P43.79 R5 M17760.3 O
./instances/Rome/grafo4183.60.lgr N60 E77 D35.25 P35.79 R3 M236.587 O
./instances/Rome/grafo3729.37.lgr N37 E45 R0 M0.12 O
./instances/Rome/grafo8398.85.lgr N85 E113 D55.2946 P53 M1.20211e+06 F
./instances/Rome/grafo2255.39.lgr N39 E45 R0 M0.137 O
./instances/Rome/grafo894.16.lgr N16 E24 R0 M0.077 O
./instances/Rome/grafo2740.15.lgr N15 E21 R0 M0.076 O
./instances/Rome/grafo7118.45.lgr N45 E65 D39 P39.79 R5 M14539 O
./instances/Rome/grafo2572.28.lgr N28 E34 R0 M0.115 O
./instances/Rome/grafo4520.66.lgr N66 E84 D33.1419 P33.79 R3 M832.694 O
./instances/Rome/grafo1125.21.lgr N21 E29 R0 M0.089 O
./instances/Rome/grafo5055.56.lgr N56 E77 D41 P41.79 R4 M3648.41 O
./instances/Rome/grafo249.22.lgr N22 E31 D16 P16.79 R1 M3.015 O
./instances/Rome/grafo1554.47.lgr N47 E58 D13 P13.79 R1 M3.265 O
./instances/Rome/grafo11469.96.lgr N96 E136 D78.3319 P72 M1.2025e+06 F
./instances/Rome/grafo2333.13.lgr N13 E15 R0 M0.078 O
./instances/Rome/grafo2140.25.lgr N25 E28 R0 M0.057 O
./instances/Rome/grafo9738.100.lgr N100 E141 D79.8431 P72 M1.20237e+06 F
./instances/Rome/grafo8057.80.lgr N80 E111 D56.9485 P55 M1.20205e+06 F
./instances/Rome/grafo3137.42.lgr N42 E61 D32.067 P32.79 R3 M521.401 O
./instances/Rome/grafo11627.37.lgr N37 E53 D27 P27.79 R3 M138.781 O
./instances/Rome/grafo5695.34.lgr N34 E41 D18 P18.79 R1 M2.528 O
./instances/Rome/grafo593.12.lgr N12 E15 R0 M0.035 O
./instances/Rome/grafo3781.41.lgr N41 E58 D31 P31.79 R4 M2159.56 O
./instances/Rome/grafo2948.25.lgr N25 E30 R0 M0.107 O
./instances/Rome/grafo3004.38.lgr N38 E43 R0 M0.114 O
./instances/Rome/grafo7557.48.lgr N48 E67 D36.0434 P36.79 R4 M3072.87 O
./instances/Rome/grafo6369.56.lgr N56 E84 D38 P38.79 R6 M71225 O
./instances/Rome/grafo9159.64.lgr N64 E92 D55 P55.79 R6 M243063 O
./instances/Rome/grafo1207.29.lgr N29 E35 R0 M0.129 O
./instances/Rome/grafo1002.20.lgr N20 E21 R0 M0.082 O
./instances/Rome/grafo8628.85.lgr N85 E121 D64.3868 P61 M1.20204e+06 F
./instances/Rome/grafo2718.20.lgr N20 E28 D16 P16.79 R1 M3.924 O
./instances/Rome/grafo3237.39.lgr N39 E49 R0 M0.131 O
./instances/Rome/grafo529.16.lgr N16 E22 R0 M0.079 O
./instances/Rome/grafo5873.46.lgr N46 E57 D18 P18.79 R1 M3.755 O
./instances/Rome/grafo4959.59.lgr N59 E69 D21 P21.79 R1 M3.596 O
./instances/Rome/grafo9174.81.lgr N81 E103 D45.0168 P45.79 R4 M7480.91 O
./instances/Rome/grafo4467.54.lgr N54 E69 D35 P35.79 R1 M4.958 O
./instances/Rome/grafo2870.14.lgr N14 E17 R0 M0.073 O
./instances/Rome/grafo7089.59.lgr N59 E82 D48 P48 R4 M6398.83 O
./instances/Rome/grafo2691.23.lgr N23 E31 R0 M0.102 O
./instances/Rome/grafo3201.40.lgr N40 E54 D28.375 P28.79 R2 M30.274 O
./instances/Rome/grafo9021.69.lgr N69 E103 D58.6048 P56 M1.20182e+06 F
./instances/Rome/grafo5236.38.lgr N38 E43 R0 M0.151 O
./instances/Rome/grafo996.11.lgr N11 E13 R0 M0.069 O
./instances/Rome/grafo11030.36.lgr N36 E47 D21.6 P21.79 R2 M14.211 O
./instances/Rome/grafo7864.75.lgr N75 E103 D49.0005 P49.79 R7 M304195 O
./instances/Rome/grafo8834.87.lgr N87 E112 D47 P47.79 R7 M876927 O
./instances/Rome/grafo8952.90.lgr N90 E128 D71.3867 P68 M1.2018e+06 F
./instances/Rome/grafo2429.27.lgr N27 E37 D19 P19.79 R1 M3.263 O
./instances/Rome/grafo266.13.lgr N13 E14 R0 M0.05 O
./instances/Rome/grafo1624.23.lgr N23 E34 D21 P21.79 R1 M4.577 O
./instances/Rome/grafo4290.66.lgr N66 E84 D33.0327 P33.79 R3 M878.418 O
./instances/Rome/grafo157.29.lgr N29 E32 R0 M0.078 O
./instances/Rome/grafo9990.31.lgr N31 E35 R0 M0.099 O
./instances/Rome/grafo780.15.lgr N15 E17 R0 M0.056 O
./instances/Rome/grafo5805.42.lgr N42 E53 R0 M0.136 O
./instances/Rome/grafo4882.53.lgr N53 E75 D42 P42.79 R5 M22919.3 O
./instances/Rome/grafo10337.36.lgr N36 E40 R0 M0.126 O
./instances/Rome/grafo4552.78.lgr N78 E108 D57.3695 P55 M1.20207e+06 F
./instances/Rome/grafo4153.67.lgr N67 E94 D49 P49.79 R5 M19451.5 O
./instances/Rome/grafo10024.32.lgr N32 E38 D16 P16.79 R1 M3.094 O
./instances/Rome/grafo7194.53.lgr N53 E69 D30.0882 P30.79 R3 M736.999 O
./instances/Rome/grafo3541.55.lgr N55 E87 D57.7257 P56 M1.20216e+06 F
./instances/Rome/grafo9499.66.lgr N66 E88 D42 P42.79 R6 M122721 O
./instances/Rome/grafo2387.29.lgr N29 E38 R0 M0.11 O
./instances/Rome/grafo3244.39.lgr N39 E48 D21 P21.79 R1 M3.279 O
./instances/Rome/grafo11585.36.lgr N36 E49 D19 P19.79 R1 M3.005 O
./instances/Rome/grafo5034.78.lgr N78 E92 D31.5714 P31.79 R2 M18.749 O
./instances/Rome/grafo450.35.lgr N35 E45 D17 P17.79 R1 M3.461 O
./instances/Rome/grafo1912.11.lgr N11 E17 R0 M0.078 O
./instances/Rome/grafo6227.36.lgr N36 E47 D21 P21.79 R1 M4.287 O
./instances/Rome/grafo5552.47.lgr N47 E57 D17.6 P17.79 R2 M10.537 O
./instances/Rome/grafo3570.55.lgr N55 E66 R0 M0.174 O
./instances/Rome/grafo11547.31.lgr N31 E36 R0 M0.107 O
./instances/Rome/grafo1915.33.lgr N33 E44 R0 M0.117 O
./instances/Rome/grafo6724.46.lgr N46 E66 D39 P39.79 R5 M13805.7 O
./instances/Rome/grafo8656.73.lgr N73 E96 D45 P45.79 R5 M13767.3 O
./instances/Rome/grafo3801.43.lgr N43 E52 D18 P18.79 R1 M3.343 O
./instances/Rome/grafo3493.46.lgr N46 E58 D23 P23.79 R1 M4.092 O
./instances/Rome/grafo1204.27.lgr N27 E31 R0 M0.104 O
./instances/Rome/grafo3399.61.lgr N61 E78 D32.2874 P32.79 R2 M29.761 O
./instances/Rome/grafo2412.50.lgr N50 E61 D19.5 P19.79 R2 M12.395 O
./instances/Rome/grafo1403.17.lgr N17 E23 R0 M0.086 O
./instances/Rome/grafo4018.48.lgr N48 E60 D19 P19.79 R1 M3.653 O
./instances/Rome/grafo4319.61.lgr N61 E85 D42.0158 P42.79 R4 M1195.01 O
./instances/Rome/grafo11525.36.lgr N36 E45 R0 M0.126 O
./instances/Rome/grafo1868.34.lgr N34 E39 R0 M0.124 O
./instances/Rome/grafo2413.16.lgr N16 E20 R0 M0.082 O
./instances/Rome/grafo4423.77.lgr N77 E96 D40 P40 R3 M1500.02 O
./instances/Rome/grafo6501.40.lgr N40 E50 R0 M0.14 O
./instances/Rome/grafo3668.59.lgr N59 E77 D31.1176 P31.79 R2 M63.377 O
./instances/Rome/grafo9045.72.lgr N72 E92 D42 P42.79 R3 M611.195 O
./instances/Rome/grafo8285.74.lgr N74 E98 D44 P44.79 R6 M92891.9 O
./instances/Rome/grafo3522.37.lgr N37 E42 R0 M0.132 O
./instances/Rome/grafo11085.97.lgr N97 E121 D49 P49.79 R3 M461.156 O
./instances/Rome/grafo5370.80.lgr N80 E111 D53.1365 P51 M1.20225e+06 F
./instances/Rome/grafo11046.97.lgr N97 E128 D62.205 P60 M1.20207e+06 F
./instances/Rome/grafo566.18.lgr N18 E20 R0 M0.08 O
./instances/Rome/grafo6575.68.lgr N68 E100 D56.5515 P54 M1.20208e+06 F
./instances/Rome/grafo9948.91.lgr N91 E127 D70.3724 P66 M1.20237e+06 F
./instances/Rome/grafo8487.87.lgr N87 E112 D44 P44.79 R6 M125329 O
./instances/Rome/grafo1581.46.lgr N46 E52 R0 M0.148 O
./instances/Rome/grafo8565.71.lgr N71 E96 D46 P46.79 R6 M129363 O
./instances/Rome/grafo8738.66.lgr N66 E98 D56.6211 P54 M1.20217e+06 F
./instances/Rome/grafo3807.38.lgr N38 E46 D16 P16.79 R1 M4.891 O
./instances/Rome/grafo1984.34.lgr N34 E43 D16 P16.79 R1 M2.857 O
./instances/Rome/grafo4993.65.lgr N65 E100 D57.4431 P54 M1.20223e+06 F
./instances/Rome/grafo9592.72.lgr N72 E86 D29 P29.79 R1 M4.994 O
./instances/Rome/grafo1682.21.lgr N21 E41 D33.0226 P33.79 R3 M144.643 O
./instances/Rome/grafo6265.41.lgr N41 E58 D34 P34.79 R4 M2846.98 O
./instances/Rome/grafo4030.52.lgr N52 E65 D28 P28.79 R1 M3.903 O
./instances/Rome/grafo8001.82.lgr N82 E107 D45 P45.79 R7 M741723 O
./instances/Rome/grafo5602.45.lgr N45 E64 D33.2632 P33.79 R2 M23.032 O
./instances/Rome/grafo3090.24.lgr N24 E30 R0 M0.094 O
./instances/Rome/grafo7193.43.lgr N43 E64 D35 P35.79 R5 M16941.1 O
./instances/Rome/grafo646.25.lgr N25 E25 R0 M0.072 O
./instances/Rome/grafo10747.38.lgr N38 E44 R0 M0.127 O
./instances/Rome/grafo10107.93.lgr N93 E133 D67.3805 P64 M1.20238e+06 F
./instances/Rome/grafo1417.52.lgr N52 E63 D22 P22.79 R1 M3.322 O
./instances/Rome/grafo4436.60.lgr N60 E78 D35.3333 P35.79 R2 M10.386 O
./instances/Rome/grafo9198.81.lgr N81 E131 D86.2037 P80 M1.20225e+06 F
./instances/Rome/grafo10932.94.lgr N94 E124 D61.5441 P60 M1.20217e+06 F
./instances/Rome/grafo8856.97.lgr N97 E126 D60.5521 P58 M1.20197e+06 F
./instances/Rome/grafo2584.16.lgr N16 E22 D13 P13.79 R1 M3.074 O
./instances/Rome/grafo8120.75.lgr N75 E104 D58.6605 P57 M1.2019e+06 F
./instances/Rome/grafo2508.24.lgr N24 E26 R0 M0.098 O
./instances/Rome/grafo10713.92.lgr N92 E136 D82.0649 P76 M1.20225e+06 F
./instances/Rome/grafo3105.25.lgr N25 E35 R0 M0.117 O
./instances/Rome/grafo6392.40.lgr N40 E57 D34.1 P34.79 R3 M313.042 O
./instances/Rome/grafo9013.84.lgr N84 E108 D51.0049 P51.79 R5 M32179.1 O
./instances/Rome/grafo2352.15.lgr N15 E17 R0 M0.051 O
./instances/Rome/grafo6348.43.lgr N43 E56 D26 P26.79 R3 M327.386 O
./instances/Rome/grafo6269.57.lgr N57 E75 D37 P37.79 R4 M5121.65 O
./instances/Rome/grafo5327.40.lgr N40 E47 D15 P15.79 R1 M3.248 O
./instances/Rome/grafo3765.38.lgr N38 E46 R0 M0.132 O
./instances/Rome/grafo299.19.lgr N19 E21 R0 M0.073 O
./instances/Rome/grafo555.12.lgr N12 E13 R0 M0.043 O
./instances/Rome/grafo3875.43.lgr N43 E49 R0 M0.132 O
./instances/Rome/grafo5144.71.lgr N71 E101 D53.7594 P52 M1.20216e+06 F
./instances/Rome/grafo7709.42.lgr N42 E58 D33.0791 P33.79 R3 M591.42 O
./instances/Rome/grafo2855.12.lgr N12 E17 R0 M0.083 O
./instances/Rome/grafo5671.55.lgr N55 E83 D41 P41.79 R7 M142544 O
./instances/Rome/grafo7366.35.lgr N35 E43 R0 M0.14 O
./instances/Rome/grafo3428.57.lgr N57 E80 D39 P39.79 R5 M9873.68 O
./instances/Rome/grafo9156.63.lgr N63 E82 D42 P42.79 R4 M3407.43 O
./instances/Rome/grafo2381.40.lgr N40 E47 R0 M0.135 O
./instances/Rome/grafo1631.16.lgr N16 E21 R0 M0.086 O
./instances/Rome/grafo11539.36.lgr N36 E42 R0 M0.122 O
./instances/Rome/grafo5504.40.lgr N40 E53 D21 P21.79 R1 M3.637 O
./instances/Rome/grafo5566.43.lgr N43 E58 D31.2 P31.79 R2 M25.733 O
./instances/Rome/grafo1931.20.lgr N20 E29 R0 M0.088 O
./instances/Rome/grafo6168.47.lgr N47 E50 R0 M0.138 O
./instances/Rome/grafo4242.51.lgr N51 E70 D34.2903 P34.79 R3 M459.726 O
./instances/Rome/grafo8117.62.lgr N62 E94 D58.2945 P57 M1.20221e+06 F
./instances/Rome/grafo2980.23.lgr N23 E34 D20 P20.79 R1 M3.554 O
./instances/Rome/grafo2773.14.lgr N14 E15 R0 M0.046 O
./instances/Rome/grafo3692.41.lgr N41 E59 D30 P30.79 R4 M1638.61 O
./instances/Rome/grafo7308.40.lgr N40 E65 D42 P42.79 R5 M10414.5 O
./instances/Rome/grafo3303.46.lgr N46 E64 D38.1788 P38.79 R3 M817.386 O
./instances/Rome/grafo5666.43.lgr N43 E56 D27 P27.79 R1 M4.436 O
./instances/Rome/grafo6706.52.lgr N52 E67 D31.3333 P31.79 R2 M54.867 O
./instances/Rome/grafo7814.61.lgr N61 E90 D55 P55.79 R7 M741895 O
./instances/Rome/grafo11610.37.lgr N37 E47 D17 P17.79 R1 M2.906 O
./instances/Rome/grafo5989.49.lgr N49 E60 D24 P24.79 R1 M4.604 O
./instances/Rome/grafo7457.56.lgr N56 E82 D49 P49.79 R7 M654579 O
./instances/Rome/grafo599.18.lgr N18 E18 R0 M0.061 O
./instances/Rome/grafo3423.54.lgr N54 E69 D28 P28.79 R3 M307.217 O
./instances/Rome/grafo3812.44.lgr N44 E63 D37 P37.79 R4 M4105.2 O
./instances/Rome/grafo291.20.lgr N20 E20 R0 M0.065 O
./instances/Rome/grafo3877.33.lgr N33 E51 D28.0625 P28.79 R4 M303.934 O
./instances/Rome/grafo2824.12.lgr N12 E14 R0 M0.04 O
./instances/Rome/grafo4281.59.lgr N59 E76 D37 P37.79 R3 M939.406 O
./instances/Rome/grafo4370.80.lgr N80 E112 D56.9796 P56 M1.20206e+06 F
./instances/Rome/grafo8307.72.lgr N72 E100 D53.0035 P53.79 R5 M22452.3 O
./instances/Rome/grafo10027.38.lgr N38 E50 D22.2857 P22.79 R2 M26.957 O
./instances/Rome/grafo7514.43.lgr N43 E56 D29.6667 P29.79 R2 M19.471 O
./instances/Rome/grafo274.17.lgr N17 E17 R0 M0.055 O
./instances/Rome/grafo3711.40.lgr N40 E53 D15 P15.79 R1 M2.646 O
./instances/Rome/grafo3472.92.lgr N92 E120 D57 P57.79 R6 M273849 O
./instances/Rome/grafo9358.62.lgr N62 E82 D44 P44.79 R4 M9595.38 O
./instances/Rome/grafo6997.69.lgr N69 E88 D40.0909 P40.79 R3 M818.598 O
./instances/Rome/grafo3445.37.lgr N37 E46 D17 P17.79 R1 M3.151 O
./instances/Rome/grafo9772.83.lgr N83 E109 D51 P51.79 R6 M177871 O
./instances/Rome/grafo2688.17.lgr N17 E25 D15 P15.79 R1 M2.903 O
./instances/Rome/grafo8863.94.lgr N94 E121 D55 P55.79 R6 M142947 O
./instances/Rome/grafo6671.36.lgr N36 E48 R0 M0.134 O
./instances/Rome/grafo3200.36.lgr N36 E47 D21.6667 P21.79 R2 M9.457 O
./instances/Rome/grafo10780.99.lgr N99 E149 D91.8446 P83 M1.20221e+06 F
./instances/Rome/grafo5156.56.lgr N56 E72 D30.4 P30.79 R2 M20.646 O
./instances/Rome/grafo6260.44.lgr N44 E56 D22.5 P22.79 R2 M9.212 O
./instances/Rome/grafo9032.68.lgr N68 E91 D35 P35.79 R6 M34348.7 O
./instances/Rome/grafo7690.44.lgr N44 E59 D33.3014 P33.79 R2 M45.8 O
./instances/Rome/grafo7879.80.lgr N80 E117 D71.4458 P68 M1.20208e+06 F
./instances/Rome/grafo8978.63.lgr N63 E98 D59.2841 P58 M1.20205e+06 F
./instances/Rome/grafo8138.72.lgr N72 E101 D53.5033 P52 M1.20191e+06 F
./instances/Rome/grafo3637.38.lgr N38 E48 D23 P23.79 R2 M56.712 O
./instances/Rome/grafo8171.62.lgr N62 E73 D20 P20.79 R1 M3.603 O
./instances/Rome/grafo3886.40.lgr N40 E52 D27 P27.79 R1 M3.908 O
./instances/Rome/grafo2549.16.lgr N16 E20 R0 M0.081 O
./instances/Rome/grafo6960.44.lgr N44 E61 D38.3019 P38.79 R2 M31.511 O
./instances/Rome/grafo2038.29.lgr N29 E39 R0 M0.117 O
./instances/Rome/grafo11075.97.lgr N97 E127 D66.2889 P63 M1.20205e+06 F
./instances/Rome/grafo10324.99.lgr N99 E118 D42 P42.79 R3 M458.973 O
./instances/Rome/grafo1121.17.lgr N17 E20 R0 M0.083 O
./instances/Rome/grafo1330.28.lgr N28 E29 R0 M0.103 O
./instances/Rome/grafo10100.99.lgr N99 E139 D82.5109 P77 M1.20219e+06 F
./instances/Rome/grafo6439.41.lgr N41 E54 D26.5 P26.79 R2 M12.474 O
./instances/Rome/grafo4431.62.lgr N62 E80 D40.0013 P40.79 R3 M1341.21 O
./instances/Rome/grafo1516.71.lgr N71 E101 D48 P48.79 R7 M697558 O
./instances/Rome/grafo6186.67.lgr N67 E76 D22.75 P22.79 R2 M9.403 O
./instances/Rome/grafo7372.41.lgr N41 E56 D29.2 P29.79 R3 M157.863 O
./instances/Rome/grafo414.14.lgr N14 E14 R0 M0.05 O
./instances/Rome/grafo5190.36.lgr N36 E43 R0 M0.128 O
./instances/Rome/grafo5576.59.lgr N59 E84 D36 P36.79 R4 M1597.89 O
./instances/Rome/grafo3421.38.lgr N38 E52 D29 P29.79 R3 M824.068 O
./instances/Rome/grafo1317.68.lgr N68 E87 D34 P34.79 R2 M163.62 O
./instances/Rome/grafo4877.62.lgr N62 E85 D48.1588 P48.79 R4 M4312.63 O
./instances/Rome/grafo1934.14.lgr N14 E14 R0 M0.048 O
./instances/Rome/grafo3159.38.lgr N38 E48 D20.4 P20.79 R2 M11.031 O
./instances/Rome/grafo6016.75.lgr N75 E101 D49.0033 P49.79 R7 M454009 O
./instances/Rome/grafo9408.61.lgr N61 E89 D51.0407 P51.79 R5 M10722.6 O
./instances/Rome/grafo9791.78.lgr N78 E112 D59.3046 P56 M1.20222e+06 F
./instances/Rome/grafo4623.70.lgr N70 E101 D62.0404 P61 M1.20206e+06 F
./instances/Rome/grafo622.23.lgr N23 E25 R0 M0.094 O
./instances/Rome/grafo7995.65.lgr N65 E94 D54.2747 P53 M1.20231e+06 F
./instances/Rome/grafo3641.52.lgr N52 E71 D36 P36.79 R5 M13631.2 O
./instances/Rome/grafo3930.37.lgr N37 E43 R0 M0.134 O
./instances/Rome/grafo2084.25.lgr N25 E35 D17 P17.79 R1 M2.452 O
./instances/Rome/grafo552.27.lgr N27 E29 R0 M0.094 O
./instances/Rome/grafo4992.75.lgr N75 E97 D40 P40.79 R5 M24870 O
./instances/Rome/grafo206.12.lgr N12 E12 R0 M0.048 O
./instances/Rome/grafo290.18.lgr N18 E19 R0 M0.088 O
./instances/Rome/grafo9476.79.lgr N79 E109 D56.2674 P55 M1.2021e+06 F
./instances/Rome/grafo6305.62.lgr N62 E81 D35 P35.79 R4 M4664.46 O
./instances/Rome/grafo3313.42.lgr N42 E58 D27.3333 P27.79 R3 M128.969 O
./instances/Rome/grafo1240.49.lgr N49 E63 D31.0526 P31.79 R3 M320.095 O
./instances/Rome/grafo1132.19.lgr N19 E19 R0 M0.06 O
./instances/Rome/grafo870.10.lgr N10 E10 R0 M0.042 O
./instances/Rome/grafo11116.92.lgr N92 E112 D41 P41.79 R5 M31441.8 O
./instances/Rome/grafo2086.39.lgr N39 E55 D29 P29.79 R3 M366.07 O
./instances/Rome/grafo11548.35.lgr N35 E46 D20 P20.79 R3 M42.082 O
./instances/Rome/grafo11081.34.lgr N34 E39 R0 M0.092 O
./instances/Rome/grafo10087.39.lgr N39 E52 D21.5714 P21.79 R2 M8.551 O
./instances/Rome/grafo7723.54.lgr N54 E73 D38 P38.79 R3 M685.819 O
./instances/Rome/grafo10830.92.lgr N92 E129 D72.6714 P70 M1.20198e+06 F
./instances/Rome/grafo7397.40.lgr N40 E52 D23 P23.79 R1 M3.253 O
./instances/Rome/grafo2183.16.lgr N16 E17 R0 M0.085 O
./instances/Rome/grafo3571.42.lgr N42 E56 D26.6667 P26.79 R2 M8.734 O
./instances/Rome/grafo5470.34.lgr N34 E38 R0 M0.125 O
./instances/Rome/grafo6055.43.lgr N43 E56 D23.6667 P23.79 R2 M17.205 O
./instances/Rome/grafo2633.17.lgr N17 E24 R0 M0.09 O
./instances/Rome/grafo666.12.lgr N12 E14 R0 M0.061 O
./instances/Rome/grafo8831.91.lgr N91 E111 D38 P38.79 R5 M26647.3 O
./instances/Rome/grafo1212.53.lgr N53 E72 D36 P36.79 R4 M1109.47 O
./instances/Rome/grafo7727.42.lgr N42 E55 D22.6667 P22.79 R2 M9.533 O
./instances/Rome/grafo3721.37.lgr N37 E57 D34 P34.79 R4 M986.37 O
./instances/Rome/grafo8988.69.lgr N69 E82 D29 P29.79 R1 M3.898 O
./instances/Rome/grafo1040.25.lgr N25 E32 R0 M0.101 O
./instances/Rome/grafo4377.65.lgr N65 E82 D38 P38.79 R3 M627.666 O
./instances/Rome/grafo7087.37.lgr N37 E44 D9 P9.79 R1 M2.741 O
./instances/Rome/grafo10614.92.lgr N92 E129 D72.2711 P67 M1.20221e+06 F
./instances/Rome/grafo1642.18.lgr N18 E19 R0 M0.085 O
./instances/Rome/grafo1623.30.lgr N30 E41 D18 P18.79 R1 M2.414 O
./instances/Rome/grafo10565.32.lgr N32 E40 R0 M0.088 O
./instances/Rome/grafo2185.24.lgr N24 E28 R0 M0.066 O
./instances/Rome/grafo7427.66.lgr N66 E84 D37 P37.79 R5 M40165.7 O
./instances/Rome/grafo2454.34.lgr N34 E46 R0 M0.126 O
./instances/Rome/grafo5220.49.lgr N49 E64 D31.4615 P31.79 R2 M35.265 O
./instances/Rome/grafo5678.77.lgr N77 E101 D47 P47.79 R6 M138097 O
./instances/Rome/grafo10838.37.lgr N37 E45 D14.5 P14.79 R2 M7.041 O
./instances/Rome/grafo8990.61.lgr N61 E79 D37 P37.79 R4 M3089.36 O
./instances/Rome/grafo9330.69.lgr N69 E92 D43.0177 P43.79 R5 M22109 O
./instances/Rome/grafo4910.60.lgr N60 E76 D35.3333 P35.79 R2 M24.479 O
./instances/Rome/grafo840.17.lgr N17 E19 R0 M0.083 O
./instances/Rome/grafo8709.87.lgr N87 E111 D47.6268 P47 M1.20248e+06 F
./instances/Rome/grafo4748.66.lgr N66 E85 D34 P34.79 R4 M2346.58 O
./instances/Rome/grafo9986.91.lgr N91 E122 D60.0848 P60 M1.20177e+06 F
./instances/Rome/grafo10702.33.lgr N33 E41 D14 P14.79 R1 M3.12 O
./instances/Rome/grafo798.26.lgr N26 E32 D12 P12.79 R1 M2.667 O
./instances/Rome/grafo3069.88.lgr N88 E100 D24 P24.79 R1 M4.55 O
./instances/Rome/grafo11354.92.lgr N92 E133 D83.3369 P77 M1.20211e+06 F
./instances/Rome/grafo7348.60.lgr N60 E83 D41 P41.79 R4 M2992.58 O
./instances/Rome/grafo9619.79.lgr N79 E111 D63.7173 P61 M1.20217e+06 F
./instances/Rome/grafo1965.28.lgr N28 E37 R0 M0.117 O
./instances/Rome/grafo2927.13.lgr N13 E14 R0 M0.051 O
./instances/Rome/grafo9706.88.lgr N88 E122 D59.5079 P57 M1.20227e+06 F
./instances/Rome/grafo11268.93.lgr N93 E117 D52.0924 P52.79 R3 M1025.3 O
./instances/Rome/grafo11352.90.lgr N90 E126 D72.8363 P69 M1.20182e+06 F
./instances/Rome/grafo7886.80.lgr N80 E101 D32.1084 P32.79 R3 M685.234 O
./instances/Rome/grafo6497.46.lgr N46 E62 D26 P26.79 R1 M4.561 O
./instances/Rome/grafo8275.82.lgr N82 E124 D74.4153 P69 M1.20228e+06 F
./instances/Rome/grafo6286.41.lgr N41 E51 D20 P20.79 R1 M3.284 O
./instances/Rome/grafo4677.52.lgr N52 E72 D37 P37.79 R4 M2660.4 O
./instances/Rome/grafo359.30.lgr N30 E37 R0 M0.114 O
./instances/Rome/grafo9011.66.lgr N66 E86 D40 P40.79 R6 M196677 O
./instances/Rome/grafo11474.41.lgr N41 E46 R0 M0.14 O
./instances/Rome/grafo4365.77.lgr N77 E107 D58 P58.79 R7 M866139 O
./instances/Rome/grafo7195.42.lgr N42 E51 D16 P16.79 R1 M3.403 O
./instances/Rome/grafo3810.52.lgr N52 E64 D23.3636 P23.79 R2 M20.104 O
./instances/Rome/grafo10880.95.lgr N95 E119 D45.0042 P45.79 R5 M30612 O
./instances/Rome/grafo9864.91.lgr N91 E130 D72.4174 P66 M1.20229e+06 F
./instances/Rome/grafo6022.61.lgr N61 E86 D45 P45.79 R5 M7598.55 O
./instances/Rome/grafo3949.53.lgr N53 E74 D37 P37.79 R4 M3541.41 O
./instances/Rome/grafo8728.87.lgr N87 E118 D63.3201 P62 M1.20183e+06 F
./instances/Rome/grafo5128.37.lgr N37 E47 D21 P21.79 R1 M3.269 O
./instances/Rome/grafo3223.39.lgr N39 E40 R0 M0.106 O
./instances/Rome/grafo11295.37.lgr N37 E48 D18 P18.79 R1 M2.788 O
./instances/Rome/grafo5420.41.lgr N41 E43 R0 M0.14 O
./instances/Rome/grafo4681.63.lgr N63 E79 D30.125 P30.79 R3 M151.388 O
./instances/Rome/grafo1817.28.lgr N28 E34 R0 M0.109 O
./instances/Rome/grafo11359.37.lgr N37 E47 D19 P19.79 R1 M4.487 O
./instances/Rome/grafo7358.60.lgr N60 E78 D34.0083 P34.79 R4 M2055 O
./instances/Rome/grafo10964.95.lgr N95 E122 D43 P43.79 R5 M14449 O
./instances/Rome/grafo1173.16.lgr N16 E20 R0 M0.085 O
./instances/Rome/grafo6166.46.lgr N46 E66 D32.0196 P32.79 R4 M1843.41 O
./instances/Rome/grafo1806.23.lgr N23 E28 R0 M0.098 O
./instances/Rome/grafo8119.79.lgr N79 E104 D48.7936 P48 M1.2024e+06 F
./instances/Rome/grafo6322.44.lgr N44 E61 D28 P28.79 R2 M9.644 O
./instances/Rome/grafo9126.82.lgr N82 E113 D58 P58.79 R6 M119451 O
./instances/Rome/grafo130.31.lgr N31 E36 R0 M0.125 O
./instances/Rome/grafo1656.17.lgr N17 E22 R0 M0.075 O
./instances/Rome/grafo7911.88.lgr N88 E115 D54.6297 P53 M1.2024e+06 F
./instances/Rome/grafo974.14.lgr N14 E13 R0 M0.045 O
./instances/Rome/grafo9732.64.lgr N64 E89 D47 P47.79 R6 M135558 O
./instances/Rome/grafo1392.50.lgr N50 E63 D26.4375 P26.79 R2 M19.824 O
./instances/Rome/grafo1265.46.lgr N46 E53 R0 M0.147 O
./instances/Rome/grafo7630.39.lgr N39 E46 R0 M0.126 O
./instances/Rome/grafo3064.23.lgr N23 E25 R0 M0.087 O
./instances/Rome/grafo1647.30.lgr N30 E33 R0 M0.103 O
./instances/Rome/grafo4788.60.lgr N60 E75 D29.062 P29.79 R3 M647.484 O
./instances/Rome/grafo1957.10.lgr N10 E15 R0 M0.072 O
./instances/Rome/grafo4315.59.lgr N59 E80 D39 P39.79 R6 M111158 O
./instances/Rome/grafo11616.91.lgr N91 E130 D76.2752 P71 M1.2021e+06 F
./instances/Rome/grafo4587.72.lgr N72 E96 D49.0061 P49.79 R5 M28464.2 O
./instances/Rome/grafo2510.48.lgr N48 E60 D27 P27.79 R1 M2.757 O
./instances/Rome/grafo5889.60.lgr N60 E84 D42 P42.79 R5 M11963.9 O
./instances/Rome/grafo2104.36.lgr N36 E45 D22 P22.79 R1 M3.361 O
./instances/Rome/grafo7412.43.lgr N43 E52 D20 P20.79 R1 M3.039 O
./instances/Rome/grafo2529.40.lgr N40 E48 R0 M0.139 O
./instances/Rome/grafo5878.44.lgr N44 E56 D20 P20.79 R1 M4.071 O
./instances/Rome/grafo9586.78.lgr N78 E100 D42.0616 P42.79 R6 M155377 O
./instances/Rome/grafo10772.100.lgr N100 E156 D95.5155 P84 M1.20236e+06 F
./instances/Rome/grafo4503.59.lgr N59 E82 D38 P38.79 R6 M51744.9 O
./instances/Rome/grafo6776.46.lgr N46 E69 D40 P40.79 R7 M424918 O
./instances/Rome/grafo9014.63.lgr N63 E88 D45 P45.79 R6 M94705.3 O
./instances/Rome/grafo1864.18.lgr N18 E18 R0 M0.066 O
./instances/Rome/grafo8562.61.lgr N61 E80 D36 P36.79 R4 M2872.54 O
./instances/Rome/grafo9852.38.lgr N38 E48 D21.6667 P21.79 R2 M11.927 O
./instances/Rome/grafo8251.73.lgr N73 E104 D54.142 P53 M1.20213e+06 F
./instances/Rome/grafo9838.70.lgr N70 E101 D52.7756 P51 M1.20235e+06 F
./instances/Rome/grafo5343.38.lgr N38 E44 R0 M0.127 O
./instances/Rome/grafo4428.64.lgr N64 E90 D50 P50.79 R6 M105959 O
./instances/Rome/grafo5468.42.lgr N42 E58 D24.3333 P24.79 R2 M21.128 O
./instances/Rome/grafo3030.27.lgr N27 E33 R0 M0.112 O
./instances/Rome/grafo8501.94.lgr N94 E110 D38 P38.79 R3 M1304.32 O
./instances/Rome/grafo5724.34.lgr N34 E39 R0 M0.118 O
./instances/Rome/grafo2137.22.lgr N22 E21 R0 M0.062 O
./instances/Rome/grafo11254.99.lgr N99 E136 D68.4642 P65 M1.20196e+06 F
./instances/Rome/grafo7355.45.lgr N45 E53 D14.6667 P14.79 R2 M8.354 O
./instances/Rome/grafo9633.64.lgr N64 E88 D44 P44.79 R6 M142874 O
./instances/Rome/grafo2148.39.lgr N39 E45 R0 M0.141 O
./instances/Rome/grafo5388.36.lgr N36 E47 D23 P23.79 R1 M3.666 O
./instances/Rome/grafo6192.41.lgr N41 E54 D22.2083 P22.79 R3 M105.659 O
./instances/Rome/grafo7892.86.lgr N86 E107 D43.06 P43.79 R4 M5070.72 O
./instances/Rome/grafo6273.43.lgr N43 E56 D27.4 P27.79 R2 M27.207 O
./instances/Rome/grafo360.17.lgr N17 E21 R0 M0.083 O
./instances/Rome/grafo8939.75.lgr N75 E93 D39.0077 P39.79 R3 M750.464 O
./instances/Rome/grafo6035.35.lgr N35 E50 D19 P19.79 R1 M2.591 O
./instances/Rome/grafo5025.79.lgr N79 E110 D58.014 P56 M1.20232e+06 F
./instances/Rome/grafo2188.28.lgr N28 E40 R0 M0.115 O
./instances/Rome/grafo6787.47.lgr N47 E57 D19.6 P19.79 R2 M11.24 O
./instances/Rome/grafo6998.44.lgr N44 E59 D29 P29.79 R3 M457.426 O
./instances/Rome/grafo9835.77.lgr N77 E100 D44 P44.79 R4 M7287.91 O
./instances/Rome/grafo6449.51.lgr N51 E65 D27.5 P27.79 R2 M15.59 O
./instances/Rome/grafo1042.14.lgr N14 E18 R0 M0.073 O
./instances/Rome/grafo2994.41.lgr N41 E52 D24.6667 P24.79 R2 M11.276 O
./instances/Rome/grafo5333.43.lgr N43 E58 D29 P29.79 R1 M4.449 O
./instances/Rome/grafo10715.92.lgr N92 E118 D47 P47.79 R4 M3452.46 O
./instances/Rome/grafo5342.44.lgr N44 E60 D24 P24.79 R1 M3.784 O
./instances/Rome/grafo7669.56.lgr N56 E73 D39.0172 P39.79 R3 M1478.51 O
./instances/Rome/grafo9393.66.lgr N66 E88 D45 P45.79 R6 M271207 O
./instances/Rome/grafo8833.94.lgr N94 E127 D60.6751 P59 M1.20208e+06 F
./instances/Rome/grafo11156.98.lgr N98 E117 D40.0513 P40.79 R3 M1034.58 O
./instances/Rome/grafo6596.38.lgr N38 E45 R0 M0.134 O
./instances/Rome/grafo6298.44.lgr N44 E61 D35 P35.79 R4 M3901.18 O
./instances/Rome/grafo4228.58.lgr N58 E81 D37 P37.79 R5 M8676.62 O
./instances/Rome/grafo3402.42.lgr N42 E62 D33.5683 P34.79 R3 M1219.28 O
./instances/Rome/grafo6717.38.lgr N38 E47 D13 P13.79 R1 M2.966 O
./instances/Rome/grafo10701.99.lgr N99 E120 D44 P44.79 R4 M6660.1 O
./instances/Rome/grafo5587.48.lgr N48 E55 D16 P16.79 R1 M2.865 O
./instances/Rome/grafo2033.30.lgr N30 E37 D17 P17.79 R1 M2.61 O
./instances/Rome/grafo8399.70.lgr N70 E95 D46.7037 P46 M1.20219e+06 F
./instances/Rome/grafo4449.75.lgr N75 E104 D56.79 P56 M1.20197e+06 F
./instances/Rome/grafo10700.98.lgr N98 E139 D76.9685 P71 M1.20222e+06 F
./instances/Rome/grafo4665.76.lgr N76 E109 D57 P57.79 R7 M342851 O
./instances/Rome/grafo2089.66.lgr N66 E84 D32 P32.79 R3 M159.744 O
./instances/Rome/grafo7725.41.lgr N41 E57 D30 P30.79 R1 M4.301 O
./instances/Rome/grafo2141.55.lgr N55 E76 D40 P40.79 R4 M1806.34 O
./instances/Rome/grafo10959.97.lgr N97 E131 D66.3316 P63 M1.2022e+06 F
./instances/Rome/grafo6539.47.lgr N47 E65 D39.0417 P39.79 R3 M619.191 O
./instances/Rome/grafo1687.30.lgr N30 E32 R0 M0.105 O
./instances/Rome/grafo10318.98.lgr N98 E137 D79.1396 P72 M1.20233e+06 F
./instances/Rome/grafo3852.52.lgr N52 E68 D34 P34.79 R3 M1037.56 O
./instances/Rome/grafo9027.87.lgr N87 E129 D84.3158 P78 M1.20225e+06 F
./instances/Rome/grafo6225.54.lgr N54 E82 D51.0018 P51.79 R6 M49553.3 O
./instances/Rome/grafo4612.61.lgr N61 E94 D59 P59.79 R7 M347304 O
./instances/Rome/grafo692.22.lgr N22 E30 R0 M0.103 O
./instances/Rome/grafo8760.71.lgr N71 E103 D56.4445 P54 M1.20229e+06 F
./instances/Rome/grafo945.17.lgr N17 E22 R0 M0.086 O
./instances/Rome/grafo4557.60.lgr N60 E74 D28.4375 P28.79 R2 M17.429 O
./instances/Rome/grafo2604.18.lgr N18 E22 R0 M0.092 O
./instances/Rome/grafo11372.33.lgr N33 E41 R0 M0.125 O
./instances/Rome/grafo7740.38.lgr N38 E42 R0 M0.134 O
./instances/Rome/grafo3227.43.lgr N43 E65 D37 P37.79 R6 M68320 O
./instances/Rome/grafo5547.33.lgr N33 E41 R0 M0.121 O
./instances/Rome/grafo1151.11.lgr N11 E17 R0 M0.074 O
./instances/Rome/grafo3324.44.lgr N44 E52 R0 M0.136 O
./instances/Rome/grafo5942.34.lgr N34 E46 D17 P17.79 R1 M3.445 O
./instances/Rome/grafo10640.94.lgr N94 E122 D50.0277 P48 M1.20249e+06 F
./instances/Rome/grafo9130.71.lgr N71 E101 D55.0274 P54 M1.20233e+06 F
./instances/Rome/grafo6317.43.lgr N43 E78 D52.8243 P50 M1.2023e+06 F
./instances/Rome/grafo992.16.lgr N16 E22 R0 M0.087 O
./instances/Rome/grafo8956.92.lgr N92 E120 D57.2285 P56 M1.20208e+06 F
./instances/Rome/grafo261.14.lgr N14 E15 R0 M0.041 O
./instances/Rome/grafo492.18.lgr N18 E19 R0 M0.062 O
./instances/Rome/grafo10361.97.lgr N97 E132 D67.8457 P64 M1.20221e+06 F
./instances/Rome/grafo6278.98.lgr N98 E131 D63.1163 P61 M1.2021e+06 F
./instances/Rome/grafo547.16.lgr N16 E16 R0 M0.058 O
./instances/Rome/grafo709.17.lgr N17 E21 R0 M0.076 O
./instances/Rome/grafo10378.100.lgr N100 E122 D40 P40.79 R4 M2543.85 O
./instances/Rome/grafo3242.39.lgr N39 E51 D20.5 P20.79 R2 M9.741 O
./instances/Rome/grafo2279.16.lgr N16 E18 R0 M0.04 O
./instances/Rome/grafo8953.94.lgr N94 E129 D65.5842 P61 M1.20213e+06 F
./instances/Rome/grafo10782.95.lgr N95 E127 D61.6464 P57 M1.20228e+06 F
./instances/Rome/grafo10182.33.lgr N33 E33 R0 M0.119 O
./instances/Rome/grafo3723.53.lgr N53 E73 D39 P39.79 R5 M26628.5 O
./instances/Rome/grafo11182.99.lgr N99 E129 D61.4076 P60 M1.20189e+06 F
./instances/Rome/grafo387.13.lgr N13 E15 R0 M0.078 O
./instances/Rome/grafo4413.64.lgr N64 E87 D43 P43.79 R4 M3562.44 O
./instances/Rome/grafo11331.34.lgr N34 E41 R0 M0.114 O
./instances/Rome/grafo7670.40.lgr N40 E56 D32.3333 P32.79 R2 M43.931 O
./instances/Rome/grafo7374.39.lgr N39 E52 D27.3182 P27.79 R3 M201.268 O
./instances/Rome/grafo152.21.lgr N21 E24 R0 M0.1 O
./instances/Rome/grafo5831.61.lgr N61 E72 D22.5 P22.79 R2 M10.558 O
./instances/Rome/grafo4493.76.lgr N76 E113 D68.3349 P64 M1.20244e+06 F
./instances/Rome/grafo6147.53.lgr N53 E63 D21 P21.79 R1 M3.567 O
./instances/Rome/grafo1638.21.lgr N21 E25 R0 M0.094 O
./instances/Rome/grafo6310.42.lgr N42 E63 D38 P38.79 R6 M58928 O
./instances/Rome/grafo864.16.lgr N16 E20 R0 M0.067 O
./instances/Rome/grafo5431.68.lgr N68 E96 D52 P52.79 R7 M747717 O
./instances/Rome/grafo11207.34.lgr N34 E38 R0 M0.126 O
./instances/Rome/grafo11285.93.lgr N93 E127 D68.3662 P67 M1.20207e+06 F
./instances/Rome/grafo8836.88.lgr N88 E121 D66.0294 P63 M1.20244e+06 F
./instances/Rome/grafo8684.86.lgr N86 E118 D62.0753 P59 M1.20199e+06 F
./instances/Rome/grafo4705.64.lgr N64 E74 D20 P20.79 R1 M3.267 O
./instances/Rome/grafo867.12.lgr N12 E11 R0 M0.049 O
./instances/Rome/grafo2262.31.lgr N31 E40 R0 M0.114 O
./instances/Rome/grafo1568.69.lgr N69 E89 D40.0377 P40.79 R3 M686.978 O
./instances/Rome/grafo3804.40.lgr N40 E49 D15 P15.79 R1 M3.464 O
./instances/Rome/grafo5404.44.lgr N44 E60 D27.3333 P27.79 R2 M11.847 O
./instances/Rome/grafo2686.44.lgr N44 E52 R0 M0.144 O
./instances/Rome/grafo1158.24.lgr N24 E34 R0 M0.1 O
./instances/Rome/grafo10488.98.lgr N98 E145 D86.4976 P77 M1.20244e+06 F
./instances/Rome/grafo11361.38.lgr N38 E46 D14 P14.79 R1 M2.956 O
./instances/Rome/grafo6130.52.lgr N52 E65 D30 P30.79 R2 M40.588 O
./instances/Rome/grafo9284.68.lgr N68 E94 D45 P45.79 R7 M726778 O
./instances/Rome/grafo8497.71.lgr N71 E104 D59.4044 P55 M1.20234e+06 F
./instances/Rome/grafo836.10.lgr N10 E10 R0 M0.054 O
./instances/Rome/grafo6594.50.lgr N50 E77 D48 P48.79 R7 M780033 O
./instances/Rome/grafo4744.58.lgr N58 E75 D29.625 P29.79 R2 M16.116 O
./instances/Rome/grafo4410.78.lgr N78 E111 D58.1265 P57 M1.20203e+06 F
./instances/Rome/grafo9377.72.lgr N72 E101 D50 P50 R6 M119081 O
./instances/Rome/grafo9814.80.lgr N80 E104 D45 P45.79 R5 M17733.5 O
./instances/Rome/grafo7104.41.lgr N41 E56 D31 P31.79 R1 M4.277 O
./instances/Rome/grafo3494.39.lgr N39 E56 D28.3333 P28.79 R3 M173.906 O
./instances/Rome/grafo8597.83.lgr N83 E113 D62.2447 P60 M1.20199e+06 F
./instances/Rome/grafo302.17.lgr N17 E19 R0 M0.081 O
./instances/Rome/grafo1852.19.lgr N19 E25 R0 M0.083 O
./instances/Rome/grafo5798.39.lgr N39 E55 D28.5714 P28.79 R2 M11.769 O
./instances/Rome/grafo1766.11.lgr N11 E17 R0 M0.06 O
./instances/Rome/grafo10206.97.lgr N97 E128 D57.3527 P56 M1.20216e+06 F
./instances/Rome/grafo260.14.lgr N14 E15 R0 M0.077 O
./instances/Rome/grafo2214.19.lgr N19 E21 R0 M0.08 O
./instances/Rome/grafo2162.21.lgr N21 E26 R0 M0.089 O
./instances/Rome/grafo7773.82.lgr N82 E114 D59 P59.79 R7 M490865 O
./instances/Rome/grafo5503.78.lgr N78 E97 D38 P38.79 R5 M31511.5 O
./instances/Rome/grafo11270.93.lgr N93 E126 D58.7921 P57 M1.20221e+06 F
./instances/Rome/grafo9348.77.lgr N77 E95 D37 P37.79 R3 M836.633 O
./instances/Rome/grafo8908.96.lgr N96 E135 D74.6358 P70 M1.20219e+06 F
./instances/Rome/grafo2476.86.lgr N86 E105 D40 P40.79 R1 M6.562 O
./instances/Rome/grafo4405.77.lgr N77 E101 D48.0214 P48.79 R5 M22660.6 O
./instances/Rome/grafo868.12.lgr N12 E12 R0 M0.051 O
./instances/Rome/grafo9818.61.lgr N61 E88 D46 P46.79 R6 M86705.9 O
./instances/Rome/grafo7419.44.lgr N44 E58 D26 P26.79 R3 M219.76 O
./instances/Rome/grafo7703.84.lgr N84 E109 D47.0043 P47.79 R5 M17483.3 O
./instances/Rome/grafo3527.41.lgr N41 E54 D27 P27.79 R3 M141.266 O
./instances/Rome/grafo10958.98.lgr N98 E154 D101.528 P86 M1.20197e+06 F
./instances/Rome/grafo7535.43.lgr N43 E59 D34 P34.79 R3 M739.46 O
./instances/Rome/grafo487.14.lgr N14 E14 R0 M0.05 O
./instances/Rome/grafo8349.91.lgr N91 E133 D82.2961 P78 M1.20199e+06 F
./instances/Rome/grafo6526.51.lgr N51 E65 D28.5556 P28.79 R2 M16.894 O
./instances/Rome/grafo11620.33.lgr N33 E39 R0 M0.119 O
./instances/Rome/grafo364.14.lgr N14 E13 R0 M0.048 O
./instances/Rome/grafo8449.72.lgr N72 E97 D45 P45.79 R6 M179792 O
./instances/Rome/grafo9802.75.lgr N75 E114 D68.8967 P63 M1.20245e+06 F
./instances/Rome/grafo4279.57.lgr N57 E71 D29.2222 P29.79 R3 M98.087 O
./instances/Rome/grafo8373.100.lgr N100 E138 D70.497 P67 M1.20197e+06 F
./instances/Rome/grafo3891.39.lgr N39 E49 D22 P22.79 R1 M5.62 O
./instances/Rome/grafo9822.62.lgr N62 E89 D46.1521 P45 M1.20238e+06 F
./instances/Rome/grafo821.16.lgr N16 E22 R0 M0.089 O
./instances/Rome/grafo10162.93.lgr N93 E137 D79.4997 P74 M1.2021e+06 F
./instances/Rome/grafo5945.45.lgr N45 E60 D29 P29.79 R4 M2103.2 O
./instances/Rome/grafo1467.49.lgr N49 E64 D30.3333 P30.79 R3 M118.768 O
./instances/Rome/grafo8017.64.lgr N64 E89 D50.447 P50.79 R3 M691.72 O
./instances/Rome/grafo9239.62.lgr N62 E85 D42 P42 R3 M1049.27 O
./instances/Rome/grafo4650.76.lgr N76 E110 D64.0009 P64.79 R7 M492215 O
./instances/Rome/grafo506.43.lgr N43 E51 D16 P16.79 R1 M3.597 O
./instances/Rome/grafo7020.43.lgr N43 E61 D36 P36.79 R4 M5207.75 O
./instances/Rome/grafo2962.33.lgr N33 E38 R0 M0.097 O
./instances/Rome/grafo1620.27.lgr N27 E27 R0 M0.053 O
./instances/Rome/grafo6430.71.lgr N71 E81 D21 P21.79 R1 M3.571 O
./instances/Rome/grafo8213.69.lgr N69 E95 D49 P49.79 R5 M36261.6 O
./instances/Rome/grafo4691.62.lgr N62 E85 D43.0484 P43.79 R4 M2863.81 O
./instances/Rome/grafo6585.97.lgr N97 E132 D65.7651 P63 M1.20211e+06 F
./instances/Rome/grafo11140.98.lgr N98 E138 D77.2167 P73 M1.202e+06 F
./instances/Rome/grafo3518.36.lgr N36 E49 D20 P20.79 R1 M3.133 O
./instances/Rome/grafo8297.87.lgr N87 E126 D72.1103 P67 M1.20224e+06 F
./instances/Rome/grafo636.29.lgr N29 E30 R0 M0.078 O
./instances/Rome/grafo11509.31.lgr N31 E36 R0 M0.123 O
./instances/Rome/grafo9696.62.lgr N62 E81 D38 P38.79 R5 M14724.5 O
./instances/Rome/grafo3259.38.lgr N38 E43 R0 M0.129 O
./instances/Rome/grafo9274.65.lgr N65 E91 D39 P39.79 R8 M823941 O
./instances/Rome/grafo3868.45.lgr N45 E51 R0 M0.161 O
./instances/Rome/grafo5982.44.lgr N44 E57 D19 P19.79 R1 M3.139 O
./instances/Rome/grafo7515.81.lgr N81 E97 D32.144 P32.79 R3 M1123.44 O
./instances/Rome/grafo9883.34.lgr N34 E42 R0 M0.116 O
./instances/Rome/grafo4543.84.lgr N84 E111 D51 P51.79 R6 M126269 O
./instances/Rome/grafo8620.86.lgr N86 E120 D67.1075 P65 M1.20166e+06 F
./instances/Rome/grafo678.17.lgr N17 E25 R0 M0.093 O
./instances/Rome/grafo1030.15.lgr N15 E16 R0 M0.045 O
./instances/Rome/grafo2306.13.lgr N13 E14 R0 M0.072 O
./instances/Rome/grafo10890.34.lgr N34 E39 R0 M0.119 O
./instances/Rome/grafo5811.41.lgr N41 E59 D32.25 P32.79 R2 M27.873 O
./instances/Rome/grafo6791.59.lgr N59 E76 D31 P31.79 R4 M3855.9 O
./instances/Rome/grafo2404.23.lgr N23 E28 R0 M0.096 O
./instances/Rome/grafo2337.27.lgr N27 E37 D22 P22.79 R1 M3.439 O
./instances/Rome/grafo2017.24.lgr N24 E28 R0 M0.094 O
./instances/Rome/grafo4465.55.lgr N55 E84 D47.0175 P46 M1.20234e+06 F
./instances/Rome/grafo7346.58.lgr N58 E78 D38.0315 P38.79 R3 M594.746 O
./instances/Rome/grafo4232.54.lgr N54 E60 R0 M0.154 O
./instances/Rome/grafo9309.78.lgr N78 E98 D37.2593 P37.79 R3 M310.107 O
./instances/Rome/grafo7946.78.lgr N78 E102 D51.6903 P50 M1.20209e+06 F
./instances/Rome/grafo5866.76.lgr N76 E107 D56.9999 P57.79 R7 M670378 O
./instances/Rome/grafo4805.70.lgr N70 E88 D30 P30.79 R4 M2336.12 O
./instances/Rome/grafo2045.28.lgr N28 E49 D34 P34.79 R4 M1893.12 O
./instances/Rome/grafo2276.16.lgr N16 E20 R0 M0.081 O
./instances/Rome/grafo7575.41.lgr N41 E55 D30 P30.79 R3 M931.175 O
./instances/Rome/grafo313.11.lgr N11 E10 R0 M0.052 O
./instances/Rome/grafo7236.47.lgr N47 E70 D41.0427 P41.79 R4 M3689.65 O
./instances/Rome/grafo9149.67.lgr N67 E92 D46 P46.79 R7 M875919 O
./instances/Rome/grafo2866.17.lgr N17 E24 R0 M0.088 O
./instances/Rome/grafo11184.93.lgr N93 E121 D58.8404 P58 M1.20201e+06 F
./instances/Rome/grafo8931.60.lgr N60 E77 D33.3846 P33.79 R2 M28.244 O
./instances/Rome/grafo7645.37.lgr N37 E51 D29.0303 P29.79 R4 M2859.53 O
./instances/Rome/grafo1850.22.lgr N22 E28 R0 M0.099 O
./instances/Rome/grafo11145.99.lgr N99 E140 D80.1869 P75 M1.20205e+06 F
./instances/Rome/grafo6623.59.lgr N59 E73 D29.5556 P29.79 R2 M18.593 O
./instances/Rome/grafo1455.32.lgr N32 E38 R0 M0.12 O
./instances/Rome/grafo802.17.lgr N17 E20 R0 M0.048 O
./instances/Rome/grafo9578.66.lgr N66 E82 D34.0769 P34.79 R3 M762.696 O
./instances/Rome/grafo1815.34.lgr N34 E37 R0 M0.078 O
./instances/Rome/grafo2635.44.lgr N44 E51 R0 M0.138 O
./instances/Rome/grafo2145.29.lgr N29 E34 R0 M0.106 O
./instances/Rome/grafo10789.91.lgr N91 E133 D82.3161 P77 M1.20229e+06 F
./instances/Rome/grafo673.18.lgr N18 E22 R0 M0.088 O
./instances/Rome/grafo4759.79.lgr N79 E108 D54.2798 P54.79 R4 M4422.27 O
./instances/Rome/grafo4210.53.lgr N53 E70 D33 P33.79 R4 M2148.69 O
./instances/Rome/grafo9328.68.lgr N68 E99 D56 P56.79 R7 M483985 O
./instances/Rome/grafo3016.41.lgr N41 E49 D18 P18.79 R1 M4.529 O
./instances/Rome/grafo1149.29.lgr N29 E31 R0 M0.106 O
./instances/Rome/grafo1298.66.lgr N66 E82 D32.322 P32.79 R3 M266.859 O
./instances/Rome/grafo7580.79.lgr N79 E98 D36 P36.79 R4 M4253.64 O
./instances/Rome/grafo11318.35.lgr N35 E47 D20 P20.79 R3 M61.771 O
./instances/Rome/grafo10260.98.lgr N98 E130 D60 P60.79 R7 M417833 O
./instances/Rome/grafo8459.75.lgr N75 E93 D34 P34.79 R4 M3138.25 O
./instances/Rome/grafo6829.67.lgr N67 E89 D39 P39.79 R5 M24611.3 O
./instances/Rome/grafo3458.53.lgr N53 E65 D19.5 P19.79 R2 M6.394 O
./instances/Rome/grafo3280.39.lgr N39 E58 D32.5 P32.79 R3 M38.45 O
./instances/Rome/grafo6985.41.lgr N41 E49 D16 P16.79 R1 M2.876 O
./instances/Rome/grafo7184.39.lgr N39 E54 D27.1667 P27.79 R3 M59.309 O
./instances/Rome/grafo6856.46.lgr N46 E65 D34 P34 R4 M3281.91 O
./instances/Rome/grafo4605.58.lgr N58 E84 D47 P47.79 R7 M542671 O
./instances/Rome/grafo11200.93.lgr N93 E124 D59 P59.79 R7 M846944 O
./instances/Rome/grafo11623.43.lgr N43 E54 D23 P23.79 R1 M4.578 O
./instances/Rome/grafo6793.67.lgr N67 E100 D59.6279 P56 M1.20219e+06 F
./instances/Rome/grafo1163.19.lgr N19 E18 R0 M0.065 O
./instances/Rome/grafo1472.53.lgr N53 E68 D31.0229 P31.79 R4 M2626.73 O
./instances/Rome/grafo10709.98.lgr N98 E134 D72.0893 P69 M1.20198e+06 F
./instances/Rome/grafo9862.36.lgr N36 E51 D27.2857 P27.79 R3 M206.82 O
./instances/Rome/grafo6606.70.lgr N70 E92 D40.0521 P39 M1.20273e+06 F
./instances/Rome/grafo5217.78.lgr N78 E100 D40 P40.79 R5 M14727 O
./instances/Rome/grafo11460.37.lgr N37 E53 D29.75 P30.79 R2 M51.345 O
./instances/Rome/grafo9438.76.lgr N76 E103 D50 P50.79 R7 M1.18801e+06 O
./instances/Rome/grafo4192.70.lgr N70 E96 D46.5954 P46 M1.20251e+06 F
./instances/Rome/grafo10634.96.lgr N96 E137 D71.0659 P65 M1.20292e+06 F
./instances/Rome/grafo7296.42.lgr N42 E56 D31 P31.79 R1 M6.496 O
./instances/Rome/grafo9337.86.lgr N86 E124 D65.2784 P62 M1.20215e+06 F
./instances/Rome/grafo9449.72.lgr N72 E100 D49 P49.79 R7 M431792 O
./instances/Rome/grafo6204.45.lgr N45 E62 D32 P32.79 R3 M506.278 O
./instances/Rome/grafo2035.30.lgr N30 E45 D27.5 P27.79 R2 M18.267 O
./instances/Rome/grafo3848.38.lgr N38 E48 R0 M0.137 O
./instances/Rome/grafo3125.37.lgr N37 E42 R0 M0.115 O
./instances/Rome/grafo7501.53.lgr N53 E65 R0 M0.16 O
./instances/Rome/grafo6367.45.lgr N45 E72 D47.0133 P47.79 R5 M7079.24 O
./instances/Rome/grafo8622.75.lgr N75 E95 D43 P43.79 R5 M54181.2 O
./instances/Rome/grafo1752.21.lgr N21 E29 R0 M0.091 O
./instances/Rome/grafo10765.92.lgr N92 E119 D56 P56.79 R4 M10468.5 O
./instances/Rome/grafo5744.34.lgr N34 E44 D21 P21.79 R1 M4.492 O
./instances/Rome/grafo9259.64.lgr N64 E92 D52.2035 P51 M1.20208e+06 F
./instances/Rome/grafo505.13.lgr N13 E12 R0 M0.057 O
./instances/Rome/grafo8530.76.lgr N76 E107 D62.4404 P61 M1.20203e+06 F
./instances/Rome/grafo7739.40.lgr N40 E44 R0 M0.143 O
./instances/Rome/grafo3057.34.lgr N34 E46 D24 P24.79 R1 M4.358 O
./instances/Rome/grafo8419.82.lgr N82 E108 D52.8151 P52 M1.202e+06 F
./instances/Rome/grafo8598.83.lgr N83 E109 D46.1049 P45 M1.20258e+06 F
./instances/Rome/grafo6742.77.lgr N77 E104 D50 P50.79 R6 M206602 O
./instances/Rome/grafo10140.40.lgr N40 E48 D18 P18.79 R1 M3.491 O
./instances/Rome/grafo5754.62.lgr N62 E89 D48.9999 P49.79 R6 M69718.2 O
./instances/Rome/grafo10293.99.lgr N99 E135 D61.7816 P60 M1.20202e+06 F
./instances/Rome/grafo10359.95.lgr N95 E139 D83.7881 P75 M1.20262e+06 F
./instances/Rome/grafo4003.53.lgr N53 E72 D39.3315 P39.79 R3 M709.998 O
./instances/Rome/grafo2921.15.lgr N15 E17 R0 M0.078 O
./instances/Rome/grafo7589.47.lgr N47 E73 D52 P52.79 R5 M23098.5 O
./instances/Rome/grafo3052.20.lgr N20 E23 R0 M0.092 O
./instances/Rome/grafo1883.15.lgr N15 E15 R0 M0.049 O
./instances/Rome/grafo4928.54.lgr N54 E72 D31 P31.79 R4 M1038.18 O
./instances/Rome/grafo9460.64.lgr N64 E78 D34 P34.79 R1 M5.13 O
./instances/Rome/grafo4985.58.lgr N58 E76 D38.2 P38.79 R2 M30.875 O
./instances/Rome/grafo2605.32.lgr N32 E41 D16 P16.79 R1 M3.512 O
./instances/Rome/grafo5525.40.lgr N40 E58 D26.5714 P26.79 R2 M14.133 O
./instances/Rome/grafo6940.42.lgr N42 E60 D36.25 P36.79 R2 M27.283 O
./instances/Rome/grafo455.10.lgr N10 E10 R0 M0.042 O
./instances/Rome/grafo1625.19.lgr N19 E24 D9 P9.79 R1 M2.632 O
./instances/Rome/grafo9861.39.lgr N39 E54 D30.5 P30.79 R2 M14.742 O
./instances/Rome/grafo4046.49.lgr N49 E67 D34.1111 P34.79 R3 M797.331 O
./instances/Rome/grafo460.10.lgr N10 E9 R0 M0.049 O
./instances/Rome/grafo7469.41.lgr N41 E60 D37.0425 P37.79 R4 M2892.04 O
./instances/Rome/grafo11309.36.lgr N36 E46 D17.5 P17.79 R3 M49.767 O
./instances/Rome/grafo6955.40.lgr N40 E52 D24 P24.79 R1 M4.693 O
./instances/Rome/grafo5592.48.lgr N48 E59 D23 P23.79 R1 M4.365 O
./instances/Rome/grafo4847.56.lgr N56 E86 D57.3201 P56 M1.20213e+06 F
./instances/Rome/grafo1381.70.lgr N70 E87 D31.6 P31.79 R2 M15.903 O
./instances/Rome/grafo675.11.lgr N11 E11 R0 M0.051 O
./instances/Rome/grafo8959.90.lgr N90 E121 D63.2605 P61 M1.20233e+06 F
./instances/Rome/grafo9528.63.lgr N63 E92 D49.823 P49 M1.20234e+06 F
./instances/Rome/grafo8427.65.lgr N65 E91 D47 P47.79 R6 M119934 O
./instances/Rome/grafo1995.25.lgr N25 E33 R0 M0.107 O
./instances/Rome/grafo7891.83.lgr N83 E113 D55 P55.79 R7 M358157 O
./instances/Rome/grafo1056.17.lgr N17 E22 R0 M0.085 O
./instances/Rome/grafo10374.97.lgr N97 E126 D54.3813 P53 M1.20236e+06 F
./instances/Rome/grafo7267.39.lgr N39 E49 D14 P14.79 R1 M3.072 O
./instances/Rome/grafo794.19.lgr N19 E21 R0 M0.086 O
./instances/Rome/grafo10199.98.lgr N98 E123 D53 P53.79 R4 M3950.2 O
./instances/Rome/grafo4201.74.lgr N74 E94 D34.0221 P34.79 R4 M2383.96 O
./instances/Rome/grafo11611.32.lgr N32 E38 R0 M0.126 O
./instances/Rome/grafo6467.38.lgr N38 E43 R0 M0.143 O
./instances/Rome/grafo7785.100.lgr N100 E136 D66.4577 P65 M1.20188e+06 F
./instances/Rome/grafo4664.63.lgr N63 E77 D29 P29.79 R1 M5.194 O
./instances/Rome/grafo8822.88.lgr N88 E120 D60.9042 P60 M1.2019e+06 F
./instances/Rome/grafo8455.61.lgr N61 E90 D54 P54.79 R6 M53935.2 O
./instances/Rome/grafo1634.17.lgr N17 E18 R0 M0.05 O
./instances/Rome/grafo2502.15.lgr N15 E20 D9 P9.79 R1 M2.634 O
./instances/Rome/grafo6805.62.lgr N62 E75 D25.3333 P25.79 R2 M21.038 O
./instances/Rome/grafo1046.17.lgr N17 E22 R0 M0.089 O
./instances/Rome/grafo7963.84.lgr N84 E100 D33 P33.79 R3 M883.997 O
./instances/Rome/grafo5710.47.lgr N47 E62 D33.6667 P33.79 R2 M15.835 O
./instances/Rome/grafo11428.39.lgr N39 E49 D20.6667 P20.79 R2 M12.087 O
./instances/Rome/grafo7619.44.lgr N44 E68 D39.264 P38 M1.20265e+06 F
./instances/Rome/grafo4145.57.lgr N57 E72 D20 P20.79 R1 M3.796 O
./instances/Rome/grafo3410.48.lgr N48 E62 D25.5 P25.79 R2 M16.15 O
./instances/Rome/grafo7792.96.lgr N96 E123 D55 P55.79 R6 M101110 O
./instances/Rome/grafo7731.56.lgr N56 E70 D27.2222 P27.79 R2 M21.78 O
./instances/Rome/grafo512.16.lgr N16 E16 R0 M0.065 O
./instances/Rome/grafo9911.91.lgr N91 E119 D57.1936 P54 M1.20208e+06 F
./instances/Rome/grafo239.15.lgr N15 E21 R0 M0.064 O
./instances/Rome/grafo8340.69.lgr N69 E79 R0 M0.137 O
./instances/Rome/grafo1223.30.lgr N30 E38 R0 M0.082 O
./instances/Rome/grafo2295.22.lgr N22 E27 R0 M0.064 O
./instances/Rome/grafo6703.52.lgr N52 E73 D36 P36.79 R4 M1430.18 O
./instances/Rome/grafo9826.67.lgr N67 E100 D62 P62.79 R7 M510811 O
./instances/Rome/grafo2796.19.lgr N19 E22 R0 M0.099 O
./instances/Rome/grafo3762.39.lgr N39 E52 D22 P22.79 R1 M3.711 O
./instances/Rome/grafo11252.93.lgr N93 E129 D72.3846 P67 M1.20206e+06 F
./instances/Rome/grafo3771.40.lgr N40 E53 D26.5385 P26.79 R2 M9.702 O
./instances/Rome/grafo9604.82.lgr N82 E100 D29 P29.79 R1 M3.888 O
./instances/Rome/grafo11017.97.lgr N97 E125 D51.2381 P49 M1.2022e+06 F
./instances/Rome/grafo11453.91.lgr N91 E128 D75.6839 P71 M1.2021e+06 F
./instances/Rome/grafo8358.72.lgr N72 E104 D55.6141 P53 M1.20307e+06 F
./instances/Rome/grafo3760.56.lgr N56 E69 D29 P29.79 R1 M4.957 O
./instances/Rome/grafo2010.34.lgr N34 E41 D15 P15.79 R1 M3.435 O
./instances/Rome/grafo8778.90.lgr N90 E126 D64.2666 P61 M1.20212e+06 F
./instances/Rome/grafo11517.34.lgr N34 E45 R0 M0.124 O
./instances/Rome/grafo1457.24.lgr N24 E24 R0 M0.086 O
./instances/Rome/grafo6704.47.lgr N47 E60 D24.5 P24.79 R2 M18.689 O
./instances/Rome/grafo5295.36.lgr N36 E41 R0 M0.129 O
./instances/Rome/grafo1615.28.lgr N28 E35 R0 M0.095 O
./instances/Rome/grafo9651.68.lgr N68 E90 D40 P40.79 R4 M3301.92 O
./instances/Rome/grafo4099.39.lgr N39 E39 R0 M0.107 O
./instances/Rome/grafo715.30.lgr N30 E32 R0 M0.111 O
./instances/Rome/grafo1191.25.lgr N25 E27 R0 M0.098 O
./instances/Rome/grafo1541.33.lgr N33 E44 D26.6471 P26.79 R2 M10.479 O
./instances/Rome/grafo5898.76.lgr N76 E96 D37 P37.79 R4 M3557.12 O
./instances/Rome/grafo4266.56.lgr N56 E85 D50 P50.79 R7 M325963 O
./instances/Rome/grafo9196.81.lgr N81 E121 D74.0016 P70 M1.20221e+06 F
./instances/Rome/grafo7826.87.lgr N87 E120 D56 P56.79 R6 M69789.7 O
./instances/Rome/grafo9587.62.lgr N62 E93 D51 P51.79 R7 M189622 O
./instances/Rome/grafo9148.66.lgr N66 E88 D42.0782 P42.79 R3 M740.102 O
./instances/Rome/grafo1211.56.lgr N56 E65 R0 M0.169 O
./instances/Rome/grafo2302.16.lgr N16 E20 D10 P10.79 R1 M2.505 O
./instances/Rome/grafo10723.96.lgr N96 E112 D35.4286 P35.79 R2 M30.174 O
./instances/Rome/grafo8439.71.lgr N71 E90 D38 P38.79 R6 M190556 O
./instances/Rome/grafo2899.34.lgr N34 E43 R0 M0.127 O
./instances/Rome/grafo1800.19.lgr N19 E24 R0 M0.082 O
./instances/Rome/grafo10450.36.lgr N36 E46 D20.4545 P20.79 R3 M92.516 O
./instances/Rome/grafo6840.58.lgr N58 E73 D31 P31.79 R1 M6.858 O
./instances/Rome/grafo2647.17.lgr N17 E19 R0 M0.085 O
./instances/Rome/grafo2932.40.lgr N40 E60 D38 P38.79 R6 M191796 O
./instances/Rome/grafo4460.55.lgr N55 E68 D28.6667 P28.79 R2 M14.72 O
./instances/Rome/grafo3229.40.lgr N40 E48 R0 M0.137 O
./instances/Rome/grafo11465.34.lgr N34 E40 R0 M0.117 O
./instances/Rome/grafo5162.43.lgr N43 E58 D29.0909 P29.79 R3 M250.605 O
./instances/Rome/grafo6445.49.lgr N49 E63 D28 P28.79 R1 M3.894 O
./instances/Rome/grafo4767.78.lgr N78 E106 D51.9735 P51 M1.20206e+06 F
./instances/Rome/grafo1592.27.lgr N27 E31 R0 M0.11 O
./instances/Rome/grafo2632.19.lgr N19 E21 R0 M0.081 O
./instances/Rome/grafo3435.99.lgr N99 E135 D70.2604 P67 M1.20201e+06 F
./instances/Rome/grafo4811.62.lgr N62 E79 D24 P24.79 R1 M5.37 O
./instances/Rome/grafo4211.53.lgr N53 E72 D36.2 P36.79 R2 M25.82 O
./instances/Rome/grafo11568.95.lgr N95 E123 D48 P48.79 R6 M145781 O
./instances/Rome/grafo4834.74.lgr N74 E91 D37 P37.79 R3 M601.106 O
./instances/Rome/grafo8216.66.lgr N66 E89 D45.0089 P45.79 R5 M22078.9 O
./instances/Rome/grafo8078.76.lgr N76 E98 D42.0215 P42.79 R5 M21690 O
./instances/Rome/grafo7039.45.lgr N45 E63 D33.2059 P33.79 R4 M1637.61 O
./instances/Rome/grafo3206.42.lgr N42 E57 D28.6667 P28.79 R2 M11.466 O
./instances/Rome/grafo5266.81.lgr N81 E100 D33.5571 P33.79 R2 M28.321 O
./instances/Rome/grafo7861.87.lgr N87 E118 D55.9171 P54 M1.20217e+06 F
./instances/Rome/grafo1389.26.lgr N26 E28 R0 M0.073 O
./instances/Rome/grafo1570.63.lgr N63 E74 D24 P24.79 R1 M3.998 O
./instances/Rome/grafo2849.17.lgr N17 E19 R0 M0.085 O
./instances/Rome/grafo11337.92.lgr N92 E118 D47 P47.79 R4 M5335.79 O
./instances/Rome/grafo7504.50.lgr N50 E69 D36 P36.79 R4 M2772.62 O
./instances/Rome/grafo1297.54.lgr N54 E67 D20 P20.79 R1 M4.508 O
./instances/Rome/grafo8936.94.lgr N94 E127 D65.0973 P63 M1.20289e+06 F
./instances/Rome/grafo2725.38.lgr N38 E47 D18.625 P18.79 R2 M8.357 O
./instances/Rome/grafo4202.83.lgr N83 E116 D51 P51.79 R6 M71692.1 O
./instances/Rome/grafo9716.64.lgr N64 E82 D35 P35.79 R4 M2595.43 O
./instances/Rome/grafo6950.49.lgr N49 E64 D31.3846 P31.79 R2 M31.217 O
./instances/Rome/grafo7705.42.lgr N42 E52 R0 M0.143 O
./instances/Rome/grafo3574.36.lgr N36 E45 R0 M0.135 O
./instances/Rome/grafo4184.78.lgr N78 E109 D57.7645 P55 M1.2021e+06 F
./instances/Rome/grafo3667.44.lgr N44 E54 R0 M0.145 O
./instances/Rome/grafo6983.85.lgr N85 E108 D44.0621 P44.79 R4 M5784.86 O
./instances/Rome/grafo8020.77.lgr N77 E107 D54.5551 P54 M1.2022e+06 F
./instances/Rome/grafo494.13.lgr N13 E16 R0 M0.085 O
./instances/Rome/grafo6059.41.lgr N41 E49 R0 M0.137 O
./instances/Rome/grafo2696.26.lgr N26 E32 R0 M0.091 O
./instances/Rome/grafo4404.66.lgr N66 E81 D25 P25.79 R2 M83.966 O
./instances/Rome/grafo3318.55.lgr N55 E75 D35 P35.79 R4 M3282.8 O
./instances/Rome/grafo7873.72.lgr N72 E100 D49.0197 P49.79 R5 M19033.9 O
./instances/Rome/grafo9188.75.lgr N75 E92 D33 P33.79 R3 M1082.51 O
./instances/Rome/grafo4412.61.lgr N61 E77 D35.3333 P35.79 R2 M18.692 O
./instances/Rome/grafo5613.35.lgr N35 E46 D23 P23.79 R1 M3.224 O
./instances/Rome/grafo8013.76.lgr N76 E98 D39 P39.79 R5 M13584.1 O
./instances/Rome/grafo3687.41.lgr N41 E53 D22 P22.79 R1 M3.236 O
./instances/Rome/grafo5741.42.lgr N42 E58 D30 P30.79 R3 M324.521 O
./instances/Rome/grafo5380.36.lgr N36 E45 D19.1667 P19.79 R3 M148.591 O
./instances/Rome/grafo7611.40.lgr N40 E54 D30.0455 P30.79 R4 M4004.22 O
./instances/Rome/grafo2742.39.lgr N39 E52 D25.6154 P25.79 R2 M15.634 O
./instances/Rome/grafo3784.36.lgr N36 E46 D22 P22.79 R1 M5.117 O
./instances/Rome/grafo11419.92.lgr N92 E125 D59.6734 P57 M1.20193e+06 F
./instances/Rome/grafo6455.39.lgr N39 E51 D23.1111 P23.79 R2 M59.038 O
./instances/Rome/grafo9085.63.lgr N63 E82 D37.0682 P37.79 R3 M1001.71 O
./instances/Rome/grafo2479.34.lgr N34 E41 R0 M0.127 O
./instances/Rome/grafo4615.59.lgr N59 E75 D34 P34.79 R3 M463.18 O
./instances/Rome/grafo1738.15.lgr N15 E15 R0 M0.052 O
./instances/Rome/grafo7394.47.lgr N47 E57 D20 P20.79 R1 M3.998 O
./instances/Rome/grafo11455.35.lgr N35 E35 R0 M0.098 O
./instances/Rome/grafo1811.18.lgr N18 E23 R0 M0.089 O
./instances/Rome/grafo6217.37.lgr N37 E53 D32 P32.79 R3 M358.2 O
./instances/Rome/grafo8669.91.lgr N91 E116 D55 P55.79 R4 M6418.23 O
./instances/Rome/grafo11266.40.lgr N40 E50 D22 P22 R1 M4.318 O
./instances/Rome/grafo2728.16.lgr N16 E17 R0 M0.056 O
./instances/Rome/grafo3434.45.lgr N45 E60 D31.625 P31.79 R2 M14.883 O
./instances/Rome/grafo3020.40.lgr N40 E42 R0 M0.139 O
./instances/Rome/grafo8475.61.lgr N61 E79 D35.0513 P35.79 R3 M554.944 O
./instances/Rome/grafo7038.84.lgr N84 E113 D52.1554 P51 M1.20224e+06 F
./instances/Rome/grafo1624.44.lgr N44 E53 R0 M0.154 O
./instances/Rome/grafo7058.76.lgr N76 E96 D38 P38.79 R5 M13398 O
./instances/Rome/grafo9646.71.lgr N71 E86 D30.25 P30.79 R3 M329.184 O
./instances/Rome/grafo1616.17.lgr N17 E21 R0 M0.085 O
./instances/Rome/grafo4429.79.lgr N79 E105 D52 P52.79 R6 M353601 O
./instances/Rome/grafo10420.97.lgr N97 E148 D100.082 P89 M1.20189e+06 F
./instances/Rome/grafo4432.78.lgr N78 E105 D58 P58.79 R6 M286213 O
./instances/Rome/grafo6753.62.lgr N62 E89 D44 P44.79 R6 M65723 O
./instances/Rome/grafo6209.43.lgr N43 E58 D29.6667 P30.79 R2 M63.686 O
./instances/Rome/grafo4872.60.lgr N60 E103 D71.2553 P64 M1.20223e+06 F
./instances/Rome/grafo3612.37.lgr N37 E57 D37.4303 P37.79 R3 M358.941 O
./instances/Rome/grafo3557.64.lgr N64 E85 D43 P43.79 R5 M19213.8 O
./instances/Rome/grafo613.10.lgr N10 E9 R0 M0.048 O
./instances/Rome/grafo1618.15.lgr N15 E16 R0 M0.042 O
./instances/Rome/grafo9266.66.lgr N66 E93 D47 P47.79 R7 M787885 O
./instances/Rome/grafo11408.92.lgr N92 E131 D71.8912 P67 M1.20202e+06 F
./instances/Rome/grafo11531.34.lgr N34 E38 R0 M0.123 O
./instances/Rome/grafo8644.92.lgr N92 E122 D53 P53.79 R7 M269948 O
./instances/Rome/grafo5657.33.lgr N33 E43 D21.5714 P21.79 R2 M13.94 O
./instances/Rome/grafo5911.49.lgr N49 E66 D33 P33.79 R3 M625.721 O
./instances/Rome/grafo11327.39.lgr N39 E53 D24.5 P24.79 R2 M14.896 O
./instances/Rome/grafo1725.32.lgr N32 E41 D18 P18.79 R1 M3.758 O
./instances/Rome/grafo2179.14.lgr N14 E19 R0 M0.081 O
./instances/Rome/grafo4498.77.lgr N77 E105 D55.9999 P56.79 R6 M198990 O
./instances/Rome/grafo4207.64.lgr N64 E88 D42 P42.79 R5 M22376.8 O
./instances/Rome/grafo1080.16.lgr N16 E18 R0 M0.084 O
./instances/Rome/grafo4282.77.lgr N77 E110 D55 P55.79 R7 M832292 O
./instances/Rome/grafo6873.40.lgr N40 E54 D24.3333 P24.79 R3 M106.284 O
./instances/Rome/grafo2837.25.lgr N25 E27 R0 M0.091 O
./instances/Rome/grafo11443.35.lgr N35 E42 R0 M0.12 O
./instances/Rome/grafo9951.33.lgr N33 E37 R0 M0.118 O
./instances/Rome/grafo4501.60.lgr N60 E72 D22 P22.79 R1 M4.559 O
./instances/Rome/grafo3112.13.lgr N13 E14 R0 M0.049 O
./instances/Rome/grafo11471.91.lgr N91 E130 D69.3503 P66 M1.20212e+06 F
./instances/Rome/grafo2383.18.lgr N18 E26 R0 M0.09 O
./instances/Rome/grafo2127.18.lgr N18 E23 R0 M0.079 O
./instances/Rome/grafo9625.74.lgr N74 E92 D39.0756 P39.79 R3 M1386.55 O
./instances/Rome/grafo6190.41.lgr N41 E51 D22 P22.79 R1 M5.462 O
./instances/Rome/grafo10676.100.lgr N100 E136 D75.0871 P73 M1.202e+06 F
./instances/Rome/grafo10101.92.lgr N92 E132 D73.8817 P71 M1.20194e+06 F
./instances/Rome/grafo7380.36.lgr N36 E47 D20 P20.79 R1 M3.769 O
./instances/Rome/grafo3307.55.lgr N55 E72 D31 P31.79 R4 M3479.75 O
./instances/Rome/grafo1822.11.lgr N11 E17 R0 M0.082 O
./instances/Rome/grafo11115.92.lgr N92 E142 D84.9292 P74 M1.20225e+06 F
./instances/Rome/grafo289.40.lgr N40 E50 R0 M0.104 O
./instances/Rome/grafo667.12.lgr N12 E12 R0 M0.039 O
./instances/Rome/grafo5125.35.lgr N35 E41 R0 M0.091 O
./instances/Rome/grafo1601.27.lgr N27 E32 R0 M0.073 O
./instances/Rome/grafo4891.63.lgr N63 E87 D39.0119 P39.79 R4 M2218.3 O
./instances/Rome/grafo2554.20.lgr N20 E22 R0 M0.091 O
./instances/Rome/grafo4029.34.lgr N34 E40 R0 M0.106 O
./instances/Rome/grafo712.21.lgr N21 E27 D10 P10.79 R1 M2.619 O
./instances/Rome/grafo9243.78.lgr N78 E102 D49 P48 M1.20449e+06 F
./instances/Rome/grafo9554.74.lgr N74 E91 D33.1667 P33.79 R3 M697.225 O
./instances/Rome/grafo8821.94.lgr N94 E131 D68.108 P62 M1.20224e+06 F
./instances/Rome/grafo3970.56.lgr N56 E77 D35 P35.79 R6 M64762.1 O
./instances/Rome/grafo8665.74.lgr N74 E94 D41.0009 P41.79 R5 M22711.8 O
./instances/Rome/grafo11113.98.lgr N98 E137 D72.3214 P68 M1.20212e+06 F
./instances/Rome/grafo2047.32.lgr N32 E34 R0 M0.118 O
./instances/Rome/grafo1904.39.lgr N39 E49 D23.3333 P23.79 R2 M14.821 O
./instances/Rome/grafo5284.39.lgr N39 E54 D31.125 P31.79 R3 M543.679 O
./instances/Rome/grafo3285.42.lgr N42 E60 D34.125 P34.79 R3 M498.748 O
./instances/Rome/grafo7803.75.lgr N75 E106 D59.1347 P57 M1.20207e+06 F
./instances/Rome/grafo8448.86.lgr N86 E124 D75.0652 P70 M1.20212e+06 F
./instances/Rome/grafo7189.52.lgr N52 E71 D30.3333 P30.79 R2 M18.871 O
./instances/Rome/grafo8874.60.lgr N60 E89 D51.75 P51 M1.2024e+06 F
./instances/Rome/grafo4458.63.lgr N63 E87 D47.2934 P47.79 R3 M950.819 O
./instances/Rome/grafo6548.46.lgr N46 E59 D25.0256 P25.79 R3 M378.808 O
./instances/Rome/grafo7880.62.lgr N62 E80 D36.3333 P36.79 R3 M306.337 O
./instances/Rome/grafo9941.38.lgr N38 E48 D18 P18.79 R1 M4.271 O
./instances/Rome/grafo6072.32.lgr N32 E38 D10 P10.79 R1 M2.767 O
./instances/Rome/grafo1328.54.lgr N54 E71 D29.1562 P29.79 R3 M219.518 O
./instances/Rome/grafo8933.60.lgr N60 E88 D53 P53.79 R7 M552891 O
./instances/Rome/grafo7867.60.lgr N60 E73 D29 P29.79 R3 M479.686 O
./instances/Rome/grafo1311.28.lgr N28 E34 R0 M0.109 O
./instances/Rome/grafo4059.48.lgr N48 E64 D18 P18.79 R1 M3.432 O
./instances/Rome/grafo5200.35.lgr N35 E43 D15.7143 P15.79 R2 M15.204 O
./instances/Rome/grafo9082.68.lgr N68 E93 D47 P47.79 R6 M120879 O
./instances/Rome/grafo4389.63.lgr N63 E87 D49.8767 P49 M1.20243e+06 F
./instances/Rome/grafo8878.93.lgr N93 E130 D69.5183 P66 M1.20248e+06 F
./instances/Rome/grafo8624.85.lgr N85 E120 D73.009 P71 M1.20286e+06 F
./instances/Rome/grafo7572.42.lgr N42 E50 D19 P19.79 R1 M3.351 O
./instances/Rome/grafo9488.65.lgr N65 E80 D35.6667 P35.79 R2 M10.16 O
./instances/Rome/grafo5185.41.lgr N41 E49 R0 M0.13 O
./instances/Rome/grafo10596.99.lgr N99 E140 D81.9254 P74 M1.2025e+06 F
./instances/Rome/grafo6373.49.lgr N49 E56 D19 P19.79 R1 M3.298 O
./instances/Rome/grafo2894.13.lgr N13 E16 R0 M0.077 O
./instances/Rome/grafo10706.37.lgr N37 E47 R0 M0.13 O
./instances/Rome/grafo7932.71.lgr N71 E102 D58.8978 P56 M1.2023e+06 F
./instances/Rome/grafo2444.29.lgr N29 E36 R0 M0.111 O
./instances/Rome/grafo1885.13.lgr N13 E16 R0 M0.063 O
./instances/Rome/grafo4203.75.lgr N75 E105 D55.799 P53 M1.20224e+06 F
./instances/Rome/grafo8985.73.lgr N73 E102 D47 P47.79 R7 M181017 O
./instances/Rome/grafo4701.54.lgr N54 E67 D27.6667 P27.79 R2 M13.004 O
./instances/Rome/grafo6397.44.lgr N44 E56 D22.5556 P22.79 R2 M12.645 O
./instances/Rome/grafo11459.37.lgr N37 E45 D15 P15.79 R1 M3.728 O
./instances/Rome/grafo3642.63.lgr N63 E92 D51 P51.79 R7 M457970 O
./instances/Rome/grafo251.20.lgr N20 E23 R0 M0.074 O
./instances/Rome/grafo3133.49.lgr N49 E61 D25 P25.79 R3 M326.204 O
./instances/Rome/grafo9939.96.lgr N96 E119 D47 P47.79 R4 M2770.06 O
./instances/Rome/grafo8668.91.lgr N91 E115 D51 P51.79 R4 M8485.42 O
./instances/Rome/grafo7576.38.lgr N38 E47 D16 P16.79 R1 M3.561 O
./instances/Rome/grafo10781.100.lgr N100 E142 D79.9035 P74 M1.20231e+06 F
./instances/Rome/grafo10242.93.lgr N93 E121 D58.7194 P57 M1.20178e+06 F
./instances/Rome/grafo8422.71.lgr N71 E100 D53.1065 P50 M1.20278e+06 F
./instances/Rome/grafo7423.43.lgr N43 E54 D24.6667 P24.79 R2 M15.218 O
./instances/Rome/grafo10716.97.lgr N97 E127 D63.6168 P63 M1.20186e+06 F
./instances/Rome/grafo11556.36.lgr N36 E42 R0 M0.13 O
./instances/Rome/grafo4741.61.lgr N61 E85 D42.0153 P42.79 R6 M89945.8 O
./instances/Rome/grafo10136.39.lgr N39 E48 D12 P12.79 R1 M3.163 O
./instances/Rome/grafo11381.92.lgr N92 E126 D68.5248 P65 M1.20212e+06 F
./instances/Rome/grafo6453.49.lgr N49 E56 R0 M0.158 O
./instances/Rome/grafo7684.38.lgr N38 E54 D31.3333 P31.79 R2 M12.027 O
./instances/Rome/grafo4208.67.lgr N67 E92 D44 P44.79 R5 M13696.1 O
./instances/Rome/grafo3019.39.lgr N39 E55 D30 P30.79 R1 M4.529 O
./instances/Rome/grafo8082.83.lgr N83 E112 D53.0995 P52 M1.20206e+06 F
./instances/Rome/grafo5250.42.lgr N42 E51 D19 P19 R1 M4.557 O
./instances/Rome/grafo4756.51.lgr N51 E70 D34.0714 P34.79 R3 M430.105 O
./instances/Rome/grafo9223.65.lgr N65 E85 D40 P40 R2 M93.657 O
./instances/Rome/grafo3603.44.lgr N44 E66 D40 P40.79 R6 M74435 O
./instances/Rome/grafo7410.37.lgr N37 E51 D25.4286 P25.79 R2 M13.812 O
./instances/Rome/grafo2637.21.lgr N21 E24 R0 M0.094 O
./instances/Rome/grafo2114.21.lgr N21 E24 R0 M0.084 O
./instances/Rome/grafo10416.96.lgr N96 E138 D81.9742 P76 M1.20236e+06 F
./instances/Rome/grafo3339.42.lgr N42 E53 D21.75 P21.79 R2 M18.124 O
./instances/Rome/grafo10346.97.lgr N97 E137 D77.713 P70 M1.20207e+06 F
./instances/Rome/grafo3134.37.lgr N37 E45 D13 P13.79 R1 M2.507 O
./instances/Rome/grafo7177.69.lgr N69 E88 D35 P35.79 R5 M24448.2 O
./instances/Rome/grafo5037.75.lgr N75 E97 D31 P31.79 R5 M9878.45 O
./instances/Rome/grafo3462.42.lgr N42 E52 D21.5 P21.79 R2 M14.892 O
./instances/Rome/grafo4570.72.lgr N72 E90 D33.0192 P33.79 R3 M690.725 O
./instances/Rome/grafo2511.10.lgr N10 E10 R0 M0.041 O
./instances/Rome/grafo4932.58.lgr N58 E87 D52 P52.79 R7 M588745 O
./instances/Rome/grafo11105.95.lgr N95 E136 D75.2188 P71 M1.20208e+06 F
./instances/Rome/grafo11005.93.lgr N93 E121 D53 P53.79 R7 M853344 O
./instances/Rome/grafo2777.37.lgr N37 E47 D14 P14.79 R1 M3.054 O
./instances/Rome/grafo10151.94.lgr N94 E140 D87.5615 P80 M1.20228e+06 F
./instances/Rome/grafo10947.97.lgr N97 E128 D61.2475 P60 M1.20208e+06 F
./instances/Rome/grafo5739.81.lgr N81 E113 D62.9041 P60 M1.20199e+06 F
./instances/Rome/grafo5098.58.lgr N58 E79 D38 P38.79 R6 M86911.4 O
./instances/Rome/grafo3044.26.lgr N26 E34 R0 M0.107 O
./instances/Rome/grafo10867.95.lgr N95 E135 D77.2991 P72 M1.20207e+06 F
./instances/Rome/grafo2701.20.lgr N20 E26 R0 M0.099 O
./instances/Rome/grafo11097.96.lgr N96 E132 D68.2757 P64 M1.20205e+06 F
./instances/Rome/grafo10531.96.lgr N96 E123 D52.7647 P52 M1.20222e+06 F
./instances/Rome/grafo2586.15.lgr N15 E17 R0 M0.08 O
./instances/Rome/grafo4159.50.lgr N50 E66 D33 P33.79 R1 M5.809 O
./instances/Rome/grafo2076.29.lgr N29 E35 D14 P14.79 R1 M2.572 O
./instances/Rome/grafo10215.93.lgr N93 E142 D94.5206 P87 M1.20193e+06 F
./instances/Rome/grafo8009.87.lgr N87 E111 D50.8154 P50 M1.20252e+06 F
./instances/Rome/grafo3526.49.lgr N49 E71 D42 P42.79 R6 M97761.1 O
./instances/Rome/grafo5915.45.lgr N45 E54 D14 P14.79 R1 M3.186 O
./instances/Rome/grafo8852.90.lgr N90 E117 D47 P47.79 R5 M21613.8 O
./instances/Rome/grafo3947.43.lgr N43 E63 D35.0625 P35.79 R4 M1948.43 O
./instances/Rome/grafo10942.35.lgr N35 E46 D20 P20.79 R3 M60.513 O
./instances/Rome/grafo7596.61.lgr N61 E85 D45 P45.79 R5 M30450.2 O
./instances/Rome/grafo2526.13.lgr N13 E15 R0 M0.078 O
./instances/Rome/grafo8576.86.lgr N86 E122 D66.7293 P64 M1.20189e+06 F
./instances/Rome/grafo10354.99.lgr N99 E150 D94.4889 P87 M1.202e+06 F
./instances/Rome/grafo5120.60.lgr N60 E76 D35 P35.79 R3 M418.11 O
./instances/Rome/grafo10309.94.lgr N94 E132 D71.0431 P68 M1.20205e+06 F
./instances/Rome/grafo5630.43.lgr N43 E55 D20 P20.79 R1 M4.927 O
./instances/Rome/grafo5819.38.lgr N38 E50 D25 P25.79 R1 M3.793 O
./instances/Rome/grafo5002.54.lgr N54 E64 D17 P17.79 R1 M3.38 O
./instances/Rome/grafo8109.77.lgr N77 E114 D69.3914 P65 M1.20241e+06 F
./instances/Rome/grafo6993.40.lgr N40 E53 D27.5 P27.79 R2 M8.653 O
./instances/Rome/grafo9081.64.lgr N64 E98 D61 P61.79 R6 M189670 O
./instances/Rome/grafo5765.44.lgr N44 E59 D31.0263 P31.79 R2 M61.422 O
./instances/Rome/grafo8354.89.lgr N89 E116 D51.323 P50 M1.20276e+06 F
./instances/Rome/grafo2222.17.lgr N17 E17 R0 M0.084 O
./instances/Rome/grafo8744.90.lgr N90 E127 D71.2055 P66 M1.2022e+06 F
./instances/Rome/grafo10613.96.lgr N96 E131 D66.7331 P64 M1.20175e+06 F
./instances/Rome/grafo6696.47.lgr N47 E66 D33.0606 P33.79 R4 M2248.8 O
./instances/Rome/grafo2517.24.lgr N24 E28 R0 M0.098 O
./instances/Rome/grafo376.10.lgr N10 E9 R0 M0.038 O
./instances/Rome/grafo2789.23.lgr N23 E29 R0 M0.076 O
./instances/Rome/grafo7139.43.lgr N43 E57 D27.1765 P27.79 R3 M58.419 O
./instances/Rome/grafo6919.39.lgr N39 E57 D30 P30.79 R4 M1140.45 O
./instances/Rome/grafo7970.74.lgr N74 E108 D61.1604 P56 M1.20213e+06 F
./instances/Rome/grafo11102.98.lgr N98 E136 D73.3543 P70 M1.2022e+06 F
./instances/Rome/grafo5955.43.lgr N43 E58 D27.6667 P27.79 R2 M8.519 O
./instances/Rome/grafo687.14.lgr N14 E22 D14 P14.79 R1 M2.076 O
./instances/Rome/grafo4072.44.lgr N44 E51 R0 M0.097 O
./instances/Rome/grafo7040.43.lgr N43 E52 D19 P19.79 R1 M2.53 O
./instances/Rome/grafo10874.94.lgr N94 E122 D45 P45.79 R5 M22485.7 O
./instances/Rome/grafo5910.40.lgr N40 E59 D36.1111 P36.79 R4 M1969.29 O
./instances/Rome/grafo9068.70.lgr N70 E90 D38 P38.79 R3 M861.778 O
./instances/Rome/grafo2956.37.lgr N37 E39 R0 M0.129 O
./instances/Rome/grafo5169.75.lgr N75 E95 D41 P41.79 R5 M40265.7 O
./instances/Rome/grafo238.10.lgr N10 E11 R0 M0.044 O
./instances/Rome/grafo9896.38.lgr N38 E47 D18 P18.79 R1 M5.019 O
./instances/Rome/grafo1074.14.lgr N14 E19 R0 M0.081 O
./instances/Rome/grafo9779.61.lgr N61 E90 D54.2041 P52 M1.20239e+06 F
./instances/Rome/grafo3010.19.lgr N19 E26 D13 P13.79 R1 M2.759 O
./instances/Rome/grafo8894.60.lgr N60 E72 D24.5 P24.79 R2 M11.934 O
./instances/Rome/grafo8041.68.lgr N68 E106 D61.0443 P59 M1.20228e+06 F
./instances/Rome/grafo2261.12.lgr N12 E14 R0 M0.048 O
./instances/Rome/grafo4832.59.lgr N59 E74 D22.5714 P23.79 R2 M18.804 O
./instances/Rome/grafo9400.63.lgr N63 E85 D41 P41.79 R3 M858.949 O
./instances/Rome/grafo3271.53.lgr N53 E80 D50 P50.79 R7 M691750 O
./instances/Rome/grafo10927.95.lgr N95 E132 D71.6 P68 M1.2022e+06 F
./instances/Rome/grafo10048.32.lgr N32 E39 D13 P13.79 R1 M2.497 O
./instances/Rome/grafo9707.62.lgr N62 E82 D33 P33.79 R5 M20043.7 O
./instances/Rome/grafo10981.33.lgr N33 E39 D14 P14.79 R1 M3.978 O
./instances/Rome/grafo1168.24.lgr N24 E25 R0 M0.094 O
./instances/Rome/grafo393.13.lgr N13 E18 R0 M0.072 O
./instances/Rome/grafo1714.12.lgr N12 E18 R0 M0.071 O
./instances/Rome/grafo8230.70.lgr N70 E105 D64.6485 P61 M1.20224e+06 F
./instances/Rome/grafo9690.63.lgr N63 E88 D49 P49.79 R6 M357303 O
./instances/Rome/grafo10703.95.lgr N95 E126 D63.4011 P62 M1.20188e+06 F
./instances/Rome/grafo7982.76.lgr N76 E97 D40 P40.79 R6 M98421.6 O
./instances/Rome/grafo7567.45.lgr N45 E59 D30.6667 P30.79 R2 M18.524 O
./instances/Rome/grafo2081.39.lgr N39 E52 D31.5833 P31.79 R2 M13.241 O
./instances/Rome/grafo10476.95.lgr N95 E116 D41 P41.79 R6 M164968 O
./instances/Rome/grafo8174.75.lgr N75 E102 D48 P48.79 R7 M401490 O
./instances/Rome/grafo1361.55.lgr N55 E66 R0 M0.166 O
./instances/Rome/grafo329.17.lgr N17 E18 R0 M0.053 O
./instances/Rome/grafo6820.46.lgr N46 E55 R0 M0.154 O
./instances/Rome/grafo11375.33.lgr N33 E39 R0 M0.121 O
./instances/Rome/grafo6136.53.lgr N53 E79 D44 P44.79 R7 M368611 O
./instances/Rome/grafo2062.42.lgr N42 E51 D20 P20.79 R1 M3.109 O
./instances/Rome/grafo4268.52.lgr N52 E65 D26 P26.79 R1 M3.657 O
./instances/Rome/grafo1979.47.lgr N47 E64 D30.4 P30.79 R2 M23.422 O
./instances/Rome/grafo4323.78.lgr N78 E100 D44 P44.79 R3 M527.214 O
./instances/Rome/grafo10189.38.lgr N38 E46 R0 M0.138 O
./instances/Rome/grafo6384.47.lgr N47 E72 D44 P44.79 R6 M102692 O
./instances/Rome/grafo4471.77.lgr N77 E107 D56.4995 P55 M1.20214e+06 F
./instances/Rome/grafo464.17.lgr N17 E22 R0 M0.076 O
./instances/Rome/grafo8975.72.lgr N72 E87 D31 P31.79 R1 M4.531 O
./instances/Rome/grafo4056.37.lgr N37 E50 D26.6667 P26.79 R2 M11.506 O
./instances/Rome/grafo2093.36.lgr N36 E53 D30.2222 P30.79 R2 M21.532 O
./instances/Rome/grafo7973.75.lgr N75 E118 D77.5441 P70 M1.20229e+06 F
./instances/Rome/grafo515.11.lgr N11 E11 R0 M0.047 O
./instances/Rome/grafo3343.58.lgr N58 E70 D21 P21.79 R1 M3.089 O
./instances/Rome/grafo8095.76.lgr N76 E105 D51 P51.79 R5 M19579.2 O
./instances/Rome/grafo7496.42.lgr N42 E56 D27.7143 P27.79 R2 M15.721 O
./instances/Rome/grafo572.17.lgr N17 E18 R0 M0.095 O
./instances/Rome/grafo4567.51.lgr N51 E64 D20 P20.79 R1 M3.48 O
./instances/Rome/grafo4808.59.lgr N59 E78 D35.4 P35.79 R2 M21.075 O
./instances/Rome/grafo4200.78.lgr N78 E103 D47 P47.79 R6 M135516 O
./instances/Rome/grafo2305.21.lgr N21 E24 R0 M0.087 O
./instances/Rome/grafo2504.36.lgr N36 E49 D25.1667 P25.79 R3 M199.896 O
./instances/Rome/grafo7115.52.lgr N52 E64 D25 P25.79 R1 M4.603 O
./instances/Rome/grafo8780.96.lgr N96 E141 D73.3861 P69 M1.20196e+06 F
./instances/Rome/grafo4219.64.lgr N64 E75 D22.6667 P22.79 R2 M8.533 O
./instances/Rome/grafo1512.26.lgr N26 E30 R0 M0.104 O
./instances/Rome/grafo7548.35.lgr N35 E42 R0 M0.116 O
./instances/Rome/grafo5793.45.lgr N45 E52 D11 P11.79 R1 M2.371 O
./instances/Rome/grafo9295.66.lgr N66 E96 D55.2119 P54 M1.20231e+06 F
./instances/Rome/grafo8096.71.lgr N71 E96 D46 P46.79 R6 M127797 O
./instances/Rome/grafo10807.95.lgr N95 E140 D74.2759 P70 M1.2022e+06 F
./instances/Rome/grafo3039.27.lgr N27 E31 D8 P8.79 R1 M2.299 O
./instances/Rome/grafo2430.14.lgr N14 E15 R0 M0.081 O
./instances/Rome/grafo3964.38.lgr N38 E48 D14 P14.79 R1 M2.687 O
./instances/Rome/grafo3797.55.lgr N55 E79 D38 P38.79 R6 M25745.2 O
./instances/Rome/grafo10644.100.lgr N100 E145 D79.5496 P73 M1.20228e+06 F
./instances/Rome/grafo2003.29.lgr N29 E35 R0 M0.102 O
./instances/Rome/grafo4245.62.lgr N62 E84 D43 P43.79 R3 M366.658 O
./instances/Rome/grafo5122.39.lgr N39 E51 D24.6667 P24.79 R2 M9.626 O
./instances/Rome/grafo1006.11.lgr N11 E12 R0 M0.082 O
./instances/Rome/grafo3163.47.lgr N47 E75 D48 P48.79 R7 M500735 O
./instances/Rome/grafo4251.61.lgr N61 E90 D56.9999 P57.79 R6 M209316 O
./instances/Rome/grafo123.21.lgr N21 E26 R0 M0.095 O
./instances/Rome/grafo3371.55.lgr N55 E60 D11 P11.79 R1 M2.974 O
./instances/Rome/grafo2966.23.lgr N23 E26 R0 M0.09 O
./instances/Rome/grafo4956.51.lgr N51 E59 R0 M0.162 O
./instances/Rome/grafo10122.96.lgr N96 E124 D51.0689 P49 M1.20244e+06 F
./instances/Rome/grafo9652.63.lgr N63 E75 D24.5714 P24.79 R2 M13.675 O
./instances/Rome/grafo8519.70.lgr N70 E92 D38 P38.79 R5 M22444.6 O
./instances/Rome/grafo2571.21.lgr N21 E28 R0 M0.093 O
./instances/Rome/grafo458.14.lgr N14 E17 R0 M0.075 O
./instances/Rome/grafo6859.69.lgr N69 E87 D33.0741 P33.79 R3 M671.293 O
./instances/Rome/grafo10934.95.lgr N95 E131 D62.8277 P61 M1.202e+06 F
./instances/Rome/grafo9697.62.lgr N62 E87 D46 P46.79 R6 M136685 O
./instances/Rome/grafo4022.44.lgr N44 E63 D38 P38.79 R3 M270.177 O
./instances/Rome/grafo1495.58.lgr N58 E79 D30.5 P30.79 R2 M15.146 O
./instances/Rome/grafo6354.41.lgr N41 E56 D28 P28.79 R5 M8679.49 O
./instances/Rome/grafo8029.75.lgr N75 E105 D54.905 P54 M1.20237e+06 F
./instances/Rome/grafo7506.41.lgr N41 E55 D29.3146 P29.79 R2 M22.513 O
./instances/Rome/grafo5530.77.lgr N77 E96 D38 P38.79 R4 M3059.94 O
./instances/Rome/grafo2858.19.lgr N19 E22 R0 M0.071 O
./instances/Rome/grafo6868.80.lgr N80 E111 D59.0289 P57 M1.20236e+06 F
./instances/Rome/grafo9057.64.lgr N64 E85 D45.1071 P45.79 R4 M4354.05 O
./instances/Rome/grafo7414.45.lgr N45 E66 D38.1 P38.79 R3 M551.447 O
./instances/Rome/grafo1629.26.lgr N26 E29 R0 M0.1 O
./instances/Rome/grafo8337.73.lgr N73 E93 D42.0222 P42.79 R3 M673.833 O
./instances/Rome/grafo6242.93.lgr N93 E130 D66.1585 P64 M1.20204e+06 F
./instances/Rome/grafo9784.85.lgr N85 E120 D68.6625 P67 M1.20205e+06 F
./instances/Rome/grafo500.15.lgr N15 E17 R0 M0.049 O
./instances/Rome/grafo2822.36.lgr N36 E43 R0 M0.116 O
./instances/Rome/grafo6959.37.lgr N37 E55 D38 P38.79 R2 M197.851 O
./instances/Rome/grafo10382.94.lgr N94 E139 D86.4612 P77 M1.2023e+06 F
./instances/Rome/grafo9856.37.lgr N37 E50 D20.4615 P20.79 R2 M10.108 O
./instances/Rome/grafo4494.62.lgr N62 E78 D33.5273 P33.79 R2 M27.181 O
./instances/Rome/grafo2640.19.lgr N19 E28 D19 P19.79 R1 M3.369 O
./instances/Rome/grafo5941.41.lgr N41 E48 D17 P17.79 R1 M3.907 O
./instances/Rome/grafo5702.33.lgr N33 E47 D27 P27.79 R1 M4.158 O
./instances/Rome/grafo9278.61.lgr N61 E85 D40 P40.79 R5 M10598.9 O
./instances/Rome/grafo737.14.lgr N14 E14 R0 M0.055 O
./instances/Rome/grafo1459.56.lgr N56 E69 D22.5238 P22.79 R2 M15.055 O
./instances/Rome/grafo726.14.lgr N14 E15 R0 M0.05 O
./instances/Rome/grafo10021.39.lgr N39 E48 D15 P15.79 R1 M3.7 O
./instances/Rome/grafo10922.100.lgr N100 E130 D67.1862 P66 M1.20214e+06 F
./instances/Rome/grafo4694.76.lgr N76 E110 D62.3885 P59 M1.20205e+06 F
./instances/Rome/grafo8580.91.lgr N91 E107 D37.0215 P37.79 R3 M1545.36 O
./instances/Rome/grafo10123.96.lgr N96 E130 D61.517 P59 M1.20211e+06 F
./instances/Rome/grafo3386.57.lgr N57 E86 D52.3032 P51 M1.20259e+06 F
./instances/Rome/grafo3859.39.lgr N39 E53 D25 P25.79 R1 M3.336 O
./instances/Rome/grafo11639.35.lgr N35 E42 R0 M0.129 O
./instances/Rome/grafo7399.46.lgr N46 E63 D35.1875 P35.79 R3 M842.886 O
./instances/Rome/grafo5057.53.lgr N53 E68 D28 P28.79 R1 M3.572 O
./instances/Rome/grafo7478.38.lgr N38 E47 R0 M0.122 O
./instances/Rome/grafo4948.78.lgr N78 E104 D47 P47.79 R6 M96421 O
./instances/Rome/grafo255.14.lgr N14 E16 R0 M0.072 O
./instances/Rome/grafo10307.99.lgr N99 E125 D49 P49.79 R6 M217899 O
./instances/Rome/grafo7778.88.lgr N88 E110 D41 P41.79 R6 M181611 O
./instances/Rome/grafo11400.38.lgr N38 E49 D22 P22.79 R1 M3.415 O
./instances/Rome/grafo7361.76.lgr N76 E92 D34 P34.79 R3 M1057.69 O
./instances/Rome/grafo9097.65.lgr N65 E97 D57.3442 P56 M1.20199e+06 F
./instances/Rome/grafo5673.73.lgr N73 E90 D38 P38.79 R3 M1288.73 O
./instances/Rome/grafo9270.63.lgr N63 E79 D28.2143 P28.79 R2 M28.006 O
./instances/Rome/grafo6351.79.lgr N79 E108 D55.223 P55 M1.20187e+06 F
./instances/Rome/grafo4285.58.lgr N58 E72 D29 P29.79 R1 M3.562 O
./instances/Rome/grafo322.16.lgr N16 E15 R0 M0.062 O
./instances/Rome/grafo10925.95.lgr N95 E127 D63.0402 P61 M1.20184e+06 F
./instances/Rome/grafo7019.62.lgr N62 E90 D51.0135 P51.79 R7 M253970 O
./instances/Rome/grafo713.12.lgr N12 E13 R0 M0.049 O
./instances/Rome/grafo10438.97.lgr N97 E128 D56.2989 P54 M1.20265e+06 F
./instances/Rome/grafo5966.35.lgr N35 E45 D18 P18.79 R1 M2.881 O
./instances/Rome/grafo571.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo407.10.lgr N10 E9 R0 M0.046 O
./instances/Rome/grafo1513.65.lgr N65 E84 D39 P39.79 R3 M1041.84 O
./instances/Rome/grafo7649.58.lgr N58 E85 D51.3867 P50 M1.20228e+06 F
./instances/Rome/grafo1001.12.lgr N12 E12 R0 M0.05 O
./instances/Rome/grafo8333.91.lgr N91 E122 D58 P58.79 R7 M614707 O
./instances/Rome/grafo7641.39.lgr N39 E58 D32 P32.79 R5 M13119 O
./instances/Rome/grafo903.17.lgr N17 E18 R0 M0.057 O
./instances/Rome/grafo7467.54.lgr N54 E72 D31.5 P31.79 R2 M13.582 O
./instances/Rome/grafo10775.94.lgr N94 E124 D57 P57.79 R6 M190494 O
./instances/Rome/grafo5341.56.lgr N56 E79 D44 P44.79 R5 M20707 O
./instances/Rome/grafo10615.40.lgr N40 E50 D19 P19.79 R1 M3.514 O
./instances/Rome/grafo10688.95.lgr N95 E137 D74.7159 P70 M1.20229e+06 F
./instances/Rome/grafo7330.40.lgr N40 E50 D20 P20.79 R1 M4.516 O
./instances/Rome/grafo8787.91.lgr N91 E119 D53 P53.79 R6 M215510 O
./instances/Rome/grafo11188.99.lgr N99 E134 D69.8519 P67 M1.20171e+06 F
./instances/Rome/grafo4087.65.lgr N65 E94 D48.0081 P48.79 R7 M448515 O
./instances/Rome/grafo1575.68.lgr N68 E84 D29 P29.79 R3 M660.431 O
./instances/Rome/grafo6864.55.lgr N55 E75 D37 P37 R2 M111.484 O
./instances/Rome/grafo10470.92.lgr N92 E135 D77.3988 P69 M1.20245e+06 F
./instances/Rome/grafo10178.99.lgr N99 E128 D58.631 P57 M1.20238e+06 F
./instances/Rome/grafo6263.44.lgr N44 E66 D41 P41.79 R5 M20364.2 O
./instances/Rome/grafo9962.97.lgr N97 E124 D49 P49.79 R7 M876638 O
./instances/Rome/grafo583.15.lgr N15 E19 R0 M0.078 O
./instances/Rome/grafo11024.38.lgr N38 E45 R0 M0.122 O
./instances/Rome/grafo8135.81.lgr N81 E119 D74.4176 P71 M1.20208e+06 F
./instances/Rome/grafo449.18.lgr N18 E25 D12 P12.79 R1 M3.094 O
./instances/Rome/grafo4935.63.lgr N63 E77 D30.1478 P30.79 R2 M210.01 O
./instances/Rome/grafo10638.100.lgr N100 E141 D83.1848 P77 M1.20252e+06 F
./instances/Rome/grafo10718.98.lgr N98 E120 D46.25 P46.79 R3 M796.223 O
./instances/Rome/grafo7943.76.lgr N76 E98 D38 P38.79 R3 M992.168 O
./instances/Rome/grafo3495.42.lgr N42 E53 D20 P20.79 R1 M4.185 O
./instances/Rome/grafo4704.60.lgr N60 E88 D52 P52.79 R6 M93944.3 O
./instances/Rome/grafo6167.40.lgr N40 E57 D35 P35.79 R3 M195.403 O
./instances/Rome/grafo6669.64.lgr N64 E84 D40.1053 P40.79 R3 M727.586 O
./instances/Rome/grafo10443.98.lgr N98 E125 D56 P56.79 R5 M39905.1 O
./instances/Rome/grafo1366.56.lgr N56 E70 D26.5 P26.79 R2 M10.376 O
./instances/Rome/grafo3029.32.lgr N32 E40 R0 M0.127 O
./instances/Rome/grafo4293.62.lgr N62 E77 D18 P18.79 R1 M5.3 O
./instances/Rome/grafo3143.94.lgr N94 E132 D73.7618 P71 M1.20216e+06 F
./instances/Rome/grafo395.35.lgr N35 E46 D23 P23.79 R1 M3.624 O
./instances/Rome/grafo10124.100.lgr N100 E139 D72.019 P67 M1.20236e+06 F
./instances/Rome/grafo7132.87.lgr N87 E112 D54.793 P54 M1.20209e+06 F
./instances/Rome/grafo2737.41.lgr N41 E54 D23 P23.79 R3 M78.25 O
./instances/Rome/grafo3470.41.lgr N41 E51 D19 P19.79 R1 M4.301 O
./instances/Rome/grafo6629.37.lgr N37 E45 D17 P17.79 R1 M3.226 O
./instances/Rome/grafo7897.74.lgr N74 E94 D34.0364 P34.79 R3 M513.872 O
./instances/Rome/grafo6475.51.lgr N51 E66 D29.5 P29.79 R2 M12.69 O
./instances/Rome/grafo10001.32.lgr N32 E32 R0 M0.064 O
./instances/Rome/grafo4149.60.lgr N60 E80 D40.5 P41.79 R2 M144.629 O
./instances/Rome/grafo4038.40.lgr N40 E53 D27 P27.79 R2 M88.656 O
./instances/Rome/grafo6355.41.lgr N41 E60 D38 P38.79 R4 M3822.66 O
./instances/Rome/grafo8152.79.lgr N79 E103 D48 P48.79 R4 M6662.2 O
./instances/Rome/grafo9537.69.lgr N69 E89 D42 P42.79 R5 M50909.8 O
./instances/Rome/grafo9521.79.lgr N79 E104 D50 P50.79 R6 M375688 O
./instances/Rome/grafo10267.95.lgr N95 E125 D56.9545 P55 M1.20271e+06 F
./instances/Rome/grafo4506.55.lgr N55 E68 D30.6667 P30.79 R2 M11.792 O
./instances/Rome/grafo10912.92.lgr N92 E126 D64.1483 P63 M1.20191e+06 F
./instances/Rome/grafo8320.83.lgr N83 E110 D56.3034 P54 M1.20212e+06 F
./instances/Rome/grafo4048.38.lgr N38 E46 R0 M0.101 O
./instances/Rome/grafo10158.91.lgr N91 E121 D50 P50.79 R4 M4150.66 O
./instances/Rome/grafo4368.64.lgr N64 E82 D34 P34.79 R2 M37.883 O
./instances/Rome/grafo2215.36.lgr N36 E41 R0 M0.13 O
./instances/Rome/grafo595.13.lgr N13 E15 R0 M0.051 O
./instances/Rome/grafo7534.40.lgr N40 E54 D25 P25.79 R1 M2.663 O
./instances/Rome/grafo2768.18.lgr N18 E23 R0 M0.081 O
./instances/Rome/grafo10699.98.lgr N98 E123 D43 P43.79 R5 M18040.9 O
./instances/Rome/grafo7664.56.lgr N56 E74 D37 P37.79 R3 M1120.79 O
./instances/Rome/grafo1960.26.lgr N26 E29 R0 M0.101 O
./instances/Rome/grafo4393.77.lgr N77 E97 D38 P38.79 R4 M3724.68 O
./instances/Rome/grafo5612.36.lgr N36 E42 R0 M0.129 O
./instances/Rome/grafo10070.32.lgr N32 E37 R0 M0.102 O
./instances/Rome/grafo3340.41.lgr N41 E54 D27.6667 P27.79 R2 M11.19 O
./instances/Rome/grafo10190.34.lgr N34 E45 D15 P15.79 R1 M3.406 O
./instances/Rome/grafo8405.65.lgr N65 E92 D47 P47.79 R7 M683887 O
./instances/Rome/grafo1663.39.lgr N39 E50 R0 M0.108 O
./instances/Rome/grafo5908.79.lgr N79 E100 D41 P41.79 R5 M24141.1 O
./instances/Rome/grafo11418.36.lgr N36 E48 D23.7 P23.79 R2 M10.993 O
./instances/Rome/grafo1116.16.lgr N16 E17 R0 M0.084 O
./instances/Rome/grafo1662.14.lgr N14 E20 R0 M0.075 O
./instances/Rome/grafo3197.41.lgr N41 E53 D19.5 P19.79 R2 M9.041 O
./instances/Rome/grafo1041.49.lgr N49 E53 R0 M0.159 O
./instances/Rome/grafo5772.40.lgr N40 E49 R0 M0.118 O
./instances/Rome/grafo5799.79.lgr N79 E106 D50.6595 P50 M1.2025e+06 F
./instances/Rome/grafo835.23.lgr N23 E27 R0 M0.094 O
./instances/Rome/grafo6040.34.lgr N34 E35 R0 M0.078 O
./instances/Rome/grafo11407.92.lgr N92 E122 D54.4566 P54 M1.20196e+06 F
./instances/Rome/grafo9004.85.lgr N85 E120 D60.497 P59 M1.20216e+06 F
./instances/Rome/grafo7673.46.lgr N46 E56 R0 M0.167 O
./instances/Rome/grafo11070.94.lgr N94 E136 D86.224 P78 M1.20216e+06 F
./instances/Rome/grafo3325.42.lgr N42 E52 R0 M0.14 O
./instances/Rome/grafo1917.11.lgr N11 E17 R0 M0.068 O
./instances/Rome/grafo7807.76.lgr N76 E96 D42 P42.79 R4 M4950.99 O
./instances/Rome/grafo7654.45.lgr N45 E59 D29 P29.79 R3 M475.682 O
./instances/Rome/grafo9865.31.lgr N31 E36 R0 M0.113 O
./instances/Rome/grafo2211.16.lgr N16 E28 D21 P21.79 R2 M19.678 O
./instances/Rome/grafo10608.93.lgr N93 E138 D84.4661 P74 M1.20244e+06 F
./instances/Rome/grafo3786.41.lgr N41 E50 R0 M0.135 O
./instances/Rome/grafo7968.71.lgr N71 E91 D39 P39.79 R4 M5783.05 O
./instances/Rome/grafo369.20.lgr N20 E28 R0 M0.098 O
./instances/Rome/grafo11366.92.lgr N92 E121 D61.5891 P61 M1.20242e+06 F
./instances/Rome/grafo11296.36.lgr N36 E44 D16 P16.79 R1 M9.976 O
./instances/Rome/grafo4533.77.lgr N77 E105 D49 P49.79 R6 M71671 O
./instances/Rome/grafo8309.78.lgr N78 E104 D49 P49.79 R7 M912757 O
./instances/Rome/grafo7766.40.lgr N40 E50 D20 P20.79 R1 M3.849 O
./instances/Rome/grafo10125.99.lgr N99 E114 D33 P33 R2 M152.221 O
./instances/Rome/grafo7170.43.lgr N43 E58 D27.6429 P27.79 R2 M14.446 O
./instances/Rome/grafo3695.39.lgr N39 E47 R0 M0.138 O
./instances/Rome/grafo8056.75.lgr N75 E88 D20 P20.79 R1 M3.029 O
./instances/Rome/grafo2720.14.lgr N14 E17 R0 M0.084 O
./instances/Rome/grafo10968.99.lgr N99 E128 D64.0812 P64.79 R4 M1372.09 O
./instances/Rome/grafo6932.64.lgr N64 E88 D47.0062 P47.79 R5 M20259.9 O
./instances/Rome/grafo6162.44.lgr N44 E56 D23 P23.79 R1 M3.172 O
./instances/Rome/grafo741.14.lgr N14 E14 R0 M0.043 O
./instances/Rome/grafo10675.95.lgr N95 E131 D68.6312 P65 M1.20196e+06 F
./instances/Rome/grafo8145.78.lgr N78 E98 D42.027 P42.79 R5 M19002.1 O
./instances/Rome/grafo8345.85.lgr N85 E112 D49.0124 P49.79 R6 M63247.2 O
./instances/Rome/grafo4728.51.lgr N51 E65 R0 M0.125 O
./instances/Rome/grafo10296.100.lgr N100 E130 D61.8804 P59 M1.20198e+06 F
./instances/Rome/grafo1255.32.lgr N32 E37 R0 M0.12 O
./instances/Rome/grafo6523.47.lgr N47 E65 D33 P33.79 R5 M22594.8 O
./instances/Rome/grafo7231.51.lgr N51 E62 R0 M0.163 O
./instances/Rome/grafo1413.45.lgr N45 E53 R0 M0.141 O
./instances/Rome/grafo10055.40.lgr N40 E56 D27 P27 R1 M5.233 O
./instances/Rome/grafo8781.88.lgr N88 E122 D56.2708 P53 M1.20223e+06 F
./instances/Rome/grafo1169.18.lgr N18 E20 R0 M0.083 O
./instances/Rome/grafo7566.47.lgr N47 E54 R0 M0.141 O
./instances/Rome/grafo1797.19.lgr N19 E27 R0 M0.085 O
./instances/Rome/grafo6073.62.lgr N62 E75 D25.5 P25.79 R2 M12.822 O
./instances/Rome/grafo3525.40.lgr N40 E52 D24.6667 P24.79 R2 M7.825 O
./instances/Rome/grafo1913.11.lgr N11 E14 R0 M0.078 O
./instances/Rome/grafo8729.87.lgr N87 E121 D64.8752 P62 M1.20195e+06 F
./instances/Rome/grafo11253.94.lgr N94 E127 D59.6537 P58 M1.202e+06 F
./instances/Rome/grafo11138.100.lgr N100 E129 D51 P51.79 R5 M19760.5 O
./instances/Rome/grafo6842.57.lgr N57 E74 D33 P33.79 R2 M294.832 O
./instances/Rome/grafo5717.41.lgr N41 E51 D20 P20.79 R1 M3.198 O
./instances/Rome/grafo8922.92.lgr N92 E130 D73.6243 P72 M1.202e+06 F
./instances/Rome/grafo336.21.lgr N21 E22 R0 M0.068 O
./instances/Rome/grafo7286.43.lgr N43 E56 D18 P18.79 R1 M3.792 O
./instances/Rome/grafo1067.13.lgr N13 E13 R0 M0.053 O
./instances/Rome/grafo8661.64.lgr N64 E80 D32 P32.79 R3 M1240.62 O
./instances/Rome/grafo9882.34.lgr N34 E39 R0 M0.122 O
./instances/Rome/grafo7974.69.lgr N69 E102 D57.7192 P57 M1.20229e+06 F
./instances/Rome/grafo9075.72.lgr N72 E91 D40 P40.79 R4 M11932.2 O
./instances/Rome/grafo5251.58.lgr N58 E72 D29 P29.79 R1 M5.637 O
./instances/Rome/grafo10525.100.lgr N100 E128 D54 P54.79 R5 M24387.3 O
./instances/Rome/grafo5662.37.lgr N37 E47 R0 M0.135 O
./instances/Rome/grafo7865.72.lgr N72 E102 D51 P51.79 R7 M518269 O
./instances/Rome/grafo5867.42.lgr N42 E52 D19 P19.79 R1 M3.059 O
./instances/Rome/grafo2884.18.lgr N18 E25 D13 P13.79 R1 M3.198 O
./instances/Rome/grafo138.38.lgr N38 E48 D19 P19 R1 M4.906 O
./instances/Rome/grafo9761.68.lgr N68 E94 D48.938 P49.79 R6 M93540.7 O
./instances/Rome/grafo8141.79.lgr N79 E108 D57.0615 P55 M1.20225e+06 F
./instances/Rome/grafo4076.48.lgr N48 E61 D25 P25.79 R1 M5.463 O
./instances/Rome/grafo7508.56.lgr N56 E81 D50 P50.79 R6 M157942 O
./instances/Rome/grafo9190.80.lgr N80 E104 D39 P39.79 R5 M14371.2 O
./instances/Rome/grafo8316.82.lgr N82 E126 D81.4588 P75 M1.2022e+06 F
./instances/Rome/grafo5774.42.lgr N42 E53 R0 M0.155 O
./instances/Rome/grafo8445.83.lgr N83 E103 D40 P40.79 R6 M194243 O
./instances/Rome/grafo6649.56.lgr N56 E74 D38.1628 P38.79 R4 M4154.98 O
./instances/Rome/grafo8372.77.lgr N77 E86 R0 M0.201 O
./instances/Rome/grafo9863.91.lgr N91 E117 D53.2547 P51 M1.20222e+06 F
./instances/Rome/grafo724.18.lgr N18 E21 R0 M0.085 O
./instances/Rome/grafo3987.40.lgr N40 E56 D27.1667 P27.79 R3 M180.04 O
./instances/Rome/grafo7450.82.lgr N82 E117 D61.802 P61 M1.202e+06 F
./instances/Rome/grafo6299.39.lgr N39 E55 D29 P29.79 R4 M1645.28 O
./instances/Rome/grafo3100.24.lgr N24 E28 R0 M0.065 O
./instances/Rome/grafo3542.40.lgr N40 E53 D28.5 P28.79 R2 M14.925 O
./instances/Rome/grafo7659.34.lgr N34 E47 D24 P24.79 R1 M2.906 O
./instances/Rome/grafo4468.50.lgr N50 E78 D48 P48.79 R7 M485930 O
./instances/Rome/grafo3486.53.lgr N53 E68 D28.4815 P28.79 R2 M21.847 O
./instances/Rome/grafo3950.55.lgr N55 E74 D37 P37.79 R4 M3420.89 O
./instances/Rome/grafo8026.69.lgr N69 E79 R0 M0.201 O
./instances/Rome/grafo6861.40.lgr N40 E47 R0 M0.128 O
./instances/Rome/grafo5935.36.lgr N36 E42 D16 P16.79 R1 M3.995 O
./instances/Rome/grafo4007.37.lgr N37 E47 D24.6667 P24.79 R2 M15.036 O
./instances/Rome/grafo8662.91.lgr N91 E133 D78.4472 P74 M1.20197e+06 F
./instances/Rome/grafo4969.54.lgr N54 E85 D51 P51.79 R7 M245556 O
./instances/Rome/grafo10214.94.lgr N94 E125 D52.7518 P50 M1.2018e+06 F
./instances/Rome/grafo1288.26.lgr N26 E29 R0 M0.102 O
./instances/Rome/grafo7573.59.lgr N59 E75 D34 P34.79 R3 M677.683 O
./instances/Rome/grafo1188.54.lgr N54 E70 R0 M0.166 O
./instances/Rome/grafo7798.74.lgr N74 E99 D45 P45.79 R6 M105664 O
./instances/Rome/grafo4931.53.lgr N53 E64 D20 P20.79 R1 M4.049 O
./instances/Rome/grafo8801.91.lgr N91 E127 D69.2559 P65 M1.20227e+06 F
./instances/Rome/grafo2242.25.lgr N25 E32 R0 M0.104 O
./instances/Rome/grafo1628.25.lgr N25 E33 D17 P17.79 R1 M3.037 O
./instances/Rome/grafo4590.54.lgr N54 E72 D33.1818 P33.79 R3 M564.331 O
./instances/Rome/grafo7947.78.lgr N78 E98 D40 P40.79 R6 M174676 O
./instances/Rome/grafo9250.73.lgr N73 E100 D52 P52.79 R5 M14180 O
./instances/Rome/grafo10115.92.lgr N92 E117 D52 P52.79 R5 M42450.3 O
./instances/Rome/grafo6483.60.lgr N60 E83 D44 P44.79 R5 M16341 O
./instances/Rome/grafo6822.47.lgr N47 E56 D14 P14.79 R1 M3.42 O
./instances/Rome/grafo4739.57.lgr N57 E72 D32.2589 P32.79 R2 M40.26 O
./instances/Rome/grafo2152.21.lgr N21 E22 R0 M0.046 O
./instances/Rome/grafo4716.53.lgr N53 E76 D38 P38.79 R5 M12081.2 O
./instances/Rome/grafo2814.21.lgr N21 E24 R0 M0.094 O
./instances/Rome/grafo2296.15.lgr N15 E21 R0 M0.079 O
./instances/Rome/grafo5571.39.lgr N39 E55 D32 P32.79 R3 M755.717 O
./instances/Rome/grafo8601.87.lgr N87 E135 D85.2209 P75 M1.20226e+06 F
./instances/Rome/grafo11658.35.lgr N35 E48 D21 P21.79 R1 M4.503 O
./instances/Rome/grafo5085.81.lgr N81 E117 D66.0901 P65 M1.20222e+06 F
./instances/Rome/grafo10984.98.lgr N98 E132 D64.2301 P62 M1.20181e+06 F
./instances/Rome/grafo11064.94.lgr N94 E126 D59.711 P58 M1.202e+06 F
./instances/Rome/grafo6212.46.lgr N46 E67 D33 P33.79 R5 M7311.28 O
./instances/Rome/grafo2559.13.lgr N13 E15 R0 M0.05 O
./instances/Rome/grafo8151.76.lgr N76 E93 D37.0074 P37.79 R4 M3738.82 O
./instances/Rome/grafo3365.43.lgr N43 E72 D42 P42.79 R7 M254183 O
./instances/Rome/grafo8879.92.lgr N92 E119 D44 P44.79 R6 M47689 O
./instances/Rome/grafo9092.61.lgr N61 E99 D56.5808 P52 M1.20256e+06 F
./instances/Rome/grafo8084.75.lgr N75 E90 D26 P26.79 R1 M4.434 O
./instances/Rome/grafo10202.92.lgr N92 E131 D75.4194 P72 M1.20185e+06 F
./instances/Rome/grafo2034.31.lgr N31 E41 D19 P19.79 R1 M2.697 O
./instances/Rome/grafo3978.47.lgr N47 E54 D18 P18.79 R1 M2.481 O
./instances/Rome/grafo3152.43.lgr N43 E51 D18 P18.79 R1 M3.227 O
./instances/Rome/grafo3516.44.lgr N44 E60 D32 P32.79 R4 M4688.72 O
./instances/Rome/grafo8992.66.lgr N66 E95 D48.8286 P47 M1.20261e+06 F
./instances/Rome/grafo7446.45.lgr N45 E56 D14 P14.79 R1 M3.022 O
./instances/Rome/grafo1231.35.lgr N35 E44 D12 P12.79 R1 M2.811 O
./instances/Rome/grafo1237.30.lgr N30 E35 R0 M0.105 O
./instances/Rome/grafo7351.47.lgr N47 E59 D23.6667 P23.79 R2 M11.195 O
./instances/Rome/grafo4459.77.lgr N77 E110 D58 P58.79 R7 M240650 O
./instances/Rome/grafo1156.14.lgr N14 E16 R0 M0.091 O
./instances/Rome/grafo2767.20.lgr N20 E22 R0 M0.056 O
./instances/Rome/grafo10839.32.lgr N32 E36 R0 M0.105 O
./instances/Rome/grafo9269.64.lgr N64 E94 D51.906 P50 M1.20231e+06 F
./instances/Rome/grafo6933.47.lgr N47 E61 D23.4615 P23.79 R2 M16.84 O
./instances/Rome/grafo11316.99.lgr N99 E134 D61.5701 P59 M1.20212e+06 F
./instances/Rome/grafo9388.66.lgr N66 E80 D30 P30.79 R3 M687.132 O
./instances/Rome/grafo11520.91.lgr N91 E129 D72.42 P68 M1.20219e+06 F
./instances/Rome/grafo11061.94.lgr N94 E119 D51 P51.79 R6 M203955 O
./instances/Rome/grafo7488.46.lgr N46 E59 D24 P24.79 R1 M3.069 O
./instances/Rome/grafo4628.59.lgr N59 E80 D42 P42.79 R4 M4580.2 O
./instances/Rome/grafo8252.78.lgr N78 E109 D55 P55.79 R7 M595605 O
./instances/Rome/grafo5907.58.lgr N58 E85 D47 P47.79 R4 M516.738 O
./instances/Rome/grafo1329.33.lgr N33 E39 R0 M0.126 O
./instances/Rome/grafo6349.56.lgr N56 E74 D36.0112 P36.79 R3 M788.153 O
./instances/Rome/grafo8156.69.lgr N69 E86 D34.0377 P34.79 R4 M2344.83 O
./instances/Rome/grafo8139.83.lgr N83 E110 D53.3824 P51 M1.2021e+06 F
./instances/Rome/grafo5426.40.lgr N40 E50 D20 P20.79 R1 M3.181 O
./instances/Rome/grafo2209.20.lgr N20 E31 D21.5 P21.79 R2 M13.642 O
./instances/Rome/grafo978.10.lgr N10 E10 R0 M0.048 O
./instances/Rome/grafo1089.23.lgr N23 E22 R0 M0.065 O
./instances/Rome/grafo4939.59.lgr N59 E71 D14 P14.79 R1 M2.688 O
./instances/Rome/grafo1648.18.lgr N18 E24 R0 M0.091 O
./instances/Rome/grafo10841.35.lgr N35 E45 D19.4 P19.79 R2 M13.028 O
./instances/Rome/grafo4381.82.lgr N82 E120 D70.4687 P68 M1.20199e+06 F
./instances/Rome/grafo5718.46.lgr N46 E50 R0 M0.144 O
./instances/Rome/grafo10739.93.lgr N93 E113 D37 P37.79 R3 M490.904 O
./instances/Rome/grafo10381.99.lgr N99 E128 D56.2542 P54 M1.20238e+06 F
./instances/Rome/grafo5386.66.lgr N66 E96 D55.1103 P54 M1.20218e+06 F
./instances/Rome/grafo10967.93.lgr N93 E122 D56.6174 P56 M1.20192e+06 F
./instances/Rome/grafo4672.76.lgr N76 E119 D75.9702 P72 M1.20208e+06 F
./instances/Rome/grafo7797.100.lgr N100 E144 D84.4506 P75 M1.20229e+06 F
./instances/Rome/grafo3268.42.lgr N42 E56 D28.0769 P28.79 R3 M247.475 O
./instances/Rome/grafo4729.63.lgr N63 E80 D36 P36.79 R5 M27004.6 O
./instances/Rome/grafo8390.69.lgr N69 E94 D47 P47.79 R5 M6406.71 O
./instances/Rome/grafo8292.70.lgr N70 E95 D48.716 P48 M1.20228e+06 F
./instances/Rome/grafo3945.59.lgr N59 E73 D29 P29 R2 M56.518 O
./instances/Rome/grafo8227.69.lgr N69 E107 D66.0834 P61 M1.20236e+06 F
./instances/Rome/grafo6315.60.lgr N60 E82 D37 P37.79 R3 M386.008 O
./instances/Rome/grafo4284.72.lgr N72 E100 D55.0006 P55.79 R5 M25984.1 O
./instances/Rome/grafo8857.99.lgr N99 E135 D61.185 P57 M1.20205e+06 F
./instances/Rome/grafo6268.57.lgr N57 E75 D37 P37.79 R4 M5182.23 O
./instances/Rome/grafo6813.84.lgr N84 E120 D61.4441 P58 M1.20219e+06 F
./instances/Rome/grafo435.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo6280.65.lgr N65 E83 D34.25 P34.79 R3 M512.184 O
./instances/Rome/grafo3725.37.lgr N37 E44 D16 P16.79 R1 M3.284 O
./instances/Rome/grafo9926.33.lgr N33 E34 R0 M0.08 O
./instances/Rome/grafo6205.42.lgr N42 E56 D27.5385 P27.79 R2 M13.944 O
./instances/Rome/grafo4601.56.lgr N56 E71 D30.25 P30.79 R2 M26.593 O
./instances/Rome/grafo7676.45.lgr N45 E61 D33 P33.79 R3 M1102.27 O
./instances/Rome/grafo4943.61.lgr N61 E74 R0 M0.184 O
./instances/Rome/grafo4472.68.lgr N68 E90 D39 P39.79 R3 M555.119 O
./instances/Rome/grafo10906.97.lgr N97 E116 D39 P39.79 R5 M65324.5 O
./instances/Rome/grafo9672.70.lgr N70 E104 D63.578 P61 M1.20198e+06 F
./instances/Rome/grafo10034.40.lgr N40 E54 D28.3333 P28.79 R2 M24.499 O
./instances/Rome/grafo11481.32.lgr N32 E38 R0 M0.121 O
./instances/Rome/grafo8522.76.lgr N76 E99 D42.1338 P42.79 R4 M2998.26 O
./instances/Rome/grafo6157.42.lgr N42 E66 D44 P44.79 R6 M79610.3 O
./instances/Rome/grafo10941.37.lgr N37 E49 D25 P25.79 R1 M3.888 O
./instances/Rome/grafo8290.81.lgr N81 E118 D69.4564 P65 M1.20231e+06 F
./instances/Rome/grafo645.17.lgr N17 E19 R0 M0.085 O
./instances/Rome/grafo4842.58.lgr N58 E81 D45.0149 P45.79 R5 M18688.9 O
./instances/Rome/grafo7614.42.lgr N42 E57 D27 P27.79 R3 M377.345 O
./instances/Rome/grafo10859.97.lgr N97 E137 D78.1328 P74 M1.20219e+06 F
./instances/Rome/grafo2355.16.lgr N16 E17 R0 M0.061 O
./instances/Rome/grafo8412.76.lgr N76 E114 D71.2174 P66 M1.20216e+06 F
./instances/Rome/grafo9514.68.lgr N68 E89 D36.0387 P36.79 R4 M3085.85 O
./instances/Rome/grafo9507.66.lgr N66 E96 D58.09 P57 M1.20193e+06 F
./instances/Rome/grafo10506.98.lgr N98 E134 D64.1787 P63 M1.2017e+06 F
./instances/Rome/grafo2998.18.lgr N18 E20 R0 M0.097 O
./instances/Rome/grafo9733.62.lgr N62 E81 D31 P31.79 R4 M3597.45 O
./instances/Rome/grafo4957.87.lgr N87 E107 D32 P32 R3 M834.041 O
./instances/Rome/grafo6764.94.lgr N94 E118 D52.0018 P52.79 R5 M84747.9 O
./instances/Rome/grafo4780.56.lgr N56 E69 D28.5714 P28.79 R2 M17.345 O
./instances/Rome/grafo10254.94.lgr N94 E127 D64.1425 P62 M1.20382e+06 F
./instances/Rome/grafo4317.77.lgr N77 E102 D47 P47.79 R3 M211.442 O
./instances/Rome/grafo10792.98.lgr N98 E137 D77.2228 P73 M1.20208e+06 F
./instances/Rome/grafo5001.74.lgr N74 E91 D34 P34.79 R3 M423.476 O
./instances/Rome/grafo10131.98.lgr N98 E126 D54.241 P52 M1.20206e+06 F
./instances/Rome/grafo2762.76.lgr N76 E98 D45.0754 P45.79 R4 M4360.84 O
./instances/Rome/grafo6837.54.lgr N54 E70 D30 P30.79 R1 M4.051 O
./instances/Rome/grafo7033.41.lgr N41 E48 D14 P14.79 R1 M2.953 O
./instances/Rome/grafo10753.33.lgr N33 E42 R0 M0.114 O
./instances/Rome/grafo8246.82.lgr N82 E106 D44.0542 P44.79 R4 M2534.22 O
./instances/Rome/grafo10618.38.lgr N38 E54 D31 P31.79 R5 M17667.2 O
./instances/Rome/grafo1287.26.lgr N26 E28 R0 M0.102 O
./instances/Rome/grafo351.13.lgr N13 E15 R0 M0.046 O
./instances/Rome/grafo7370.49.lgr N49 E64 D33.4 P33.79 R2 M14.219 O
./instances/Rome/grafo11451.32.lgr N32 E35 R0 M0.087 O
./instances/Rome/grafo8650.91.lgr N91 E130 D69.359 P66 M1.20232e+06 F
./instances/Rome/grafo640.16.lgr N16 E16 R0 M0.058 O
./instances/Rome/grafo7263.99.lgr N99 E136 D66.8116 P65 M1.20203e+06 F
./instances/Rome/grafo1564.66.lgr N66 E85 D40 P40.79 R3 M822.989 O
./instances/Rome/grafo3465.60.lgr N60 E80 D38 P38.79 R5 M19230.5 O
./instances/Rome/grafo2231.16.lgr N16 E20 R0 M0.089 O
./instances/Rome/grafo4944.58.lgr N58 E78 D35 P35.79 R1 M4.745 O
./instances/Rome/grafo3757.39.lgr N39 E62 D37 P37.79 R5 M4065.3 O
./instances/Rome/grafo8268.61.lgr N61 E90 D52 P52.79 R7 M280075 O
./instances/Rome/grafo10019.38.lgr N38 E47 D19 P19.79 R1 M3.238 O
./instances/Rome/grafo4487.62.lgr N62 E86 D45.7181 P45 M1.20232e+06 F
./instances/Rome/grafo11458.100.lgr N100 E142 D76.5408 P70 M1.20224e+06 F
./instances/Rome/grafo897.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo298.20.lgr N20 E27 R0 M0.085 O
./instances/Rome/grafo6632.46.lgr N46 E60 D25 P25.79 R4 M1491.57 O
./instances/Rome/grafo5261.72.lgr N72 E95 D44 P44.79 R5 M27347.5 O
./instances/Rome/grafo442.12.lgr N12 E12 R0 M0.05 O
./instances/Rome/grafo9605.85.lgr N85 E117 D56.2478 P54 M1.20214e+06 F
./instances/Rome/grafo8107.77.lgr N77 E107 D59.2036 P57 M1.20187e+06 F
./instances/Rome/grafo10863.94.lgr N94 E126 D58.942 P57 M1.20229e+06 F
./instances/Rome/grafo853.16.lgr N16 E16 R0 M0.055 O
./instances/Rome/grafo9542.87.lgr N87 E136 D84.7933 P75 M1.20227e+06 F
./instances/Rome/grafo8691.89.lgr N89 E117 D54.4921 P53 M1.20197e+06 F
./instances/Rome/grafo9397.78.lgr N78 E96 D38 P38.79 R3 M764.093 O
./instances/Rome/grafo9512.65.lgr N65 E93 D49.1116 P48 M1.20238e+06 F
./instances/Rome/grafo7894.68.lgr N68 E94 D44 P44.79 R7 M713861 O
./instances/Rome/grafo2501.19.lgr N19 E25 R0 M0.092 O
./instances/Rome/grafo1626.28.lgr N28 E30 R0 M0.063 O
./instances/Rome/grafo7984.92.lgr N92 E123 D64.3063 P64 M1.20208e+06 F
./instances/Rome/grafo9573.65.lgr N65 E73 R0 M0.188 O
./instances/Rome/grafo1172.19.lgr N19 E23 R0 M0.082 O
./instances/Rome/grafo5136.58.lgr N58 E81 D41.0731 P41.79 R4 M1946.24 O
./instances/Rome/grafo3759.53.lgr N53 E72 D32 P32.79 R4 M1384.25 O
./instances/Rome/grafo2516.21.lgr N21 E24 R0 M0.092 O
./instances/Rome/grafo11315.91.lgr N91 E131 D77.8065 P74 M1.20194e+06 F
./instances/Rome/grafo8805.80.lgr N80 E124 D75.1811 P69 M1.20188e+06 F
./instances/Rome/grafo9404.65.lgr N65 E93 D46.0025 P46.79 R6 M81499.8 O
./instances/Rome/grafo7321.39.lgr N39 E48 R0 M0.14 O
./instances/Rome/grafo2323.25.lgr N25 E30 D12 P12.79 R1 M3.165 O
./instances/Rome/grafo7945.81.lgr N81 E120 D75.1748 P70 M1.20221e+06 F
./instances/Rome/grafo7027.76.lgr N76 E100 D49 P49.79 R5 M12142.4 O
./instances/Rome/grafo8532.83.lgr N83 E110 D56.6522 P56 M1.20195e+06 F
./instances/Rome/grafo11649.38.lgr N38 E43 R0 M0.136 O
./instances/Rome/grafo4994.65.lgr N65 E96 D52.7241 P52 M1.20214e+06 F
./instances/Rome/grafo6688.46.lgr N46 E65 D37.1122 P37.79 R4 M2861.01 O
./instances/Rome/grafo5232.46.lgr N46 E63 D33 P33.79 R3 M633.685 O
./instances/Rome/grafo10798.37.lgr N37 E47 D16 P16.79 R1 M2.685 O
./instances/Rome/grafo9093.61.lgr N61 E80 D40 P40.79 R4 M3678.72 O
./instances/Rome/grafo6267.38.lgr N38 E40 R0 M0.126 O
./instances/Rome/grafo1047.16.lgr N16 E20 R0 M0.08 O
./instances/Rome/grafo7055.55.lgr N55 E79 D45 P45.79 R5 M7055.76 O
./instances/Rome/grafo3437.38.lgr N38 E45 R0 M0.137 O
./instances/Rome/grafo7604.45.lgr N45 E65 D34.3923 P35 R4 M3764.01 O
./instances/Rome/grafo7498.41.lgr N41 E52 D25 P25.79 R1 M3.259 O
./instances/Rome/grafo7489.39.lgr N39 E52 D22 P22.79 R1 M3.84 O
./instances/Rome/grafo2273.40.lgr N40 E60 D39 P39.79 R2 M27.873 O
./instances/Rome/grafo7710.37.lgr N37 E48 R0 M0.136 O
./instances/Rome/grafo10980.95.lgr N95 E121 D50.1458 P51.79 R6 M423949 O
./instances/Rome/grafo4643.71.lgr N71 E96 D49.3333 P49.79 R2 M22.584 O
./instances/Rome/grafo6350.56.lgr N56 E74 D36.0112 P36.79 R3 M995.071 O
./instances/Rome/grafo10636.95.lgr N95 E135 D71.8884 P67 M1.20239e+06 F
./instances/Rome/grafo9917.38.lgr N38 E48 D18 P18.79 R1 M3.867 O
./instances/Rome/grafo1094.17.lgr N17 E19 R0 M0.055 O
./instances/Rome/grafo2872.13.lgr N13 E16 R0 M0.071 O
./instances/Rome/grafo10113.94.lgr N94 E139 D83.1378 P71 M1.20248e+06 F
./instances/Rome/grafo698.20.lgr N20 E27 D13 P13.79 R1 M2.078 O
./instances/Rome/grafo2482.15.lgr N15 E18 R0 M0.063 O
./instances/Rome/grafo7877.70.lgr N70 E92 D38 P38.79 R4 M4004.45 O
./instances/Rome/grafo2507.17.lgr N17 E26 D16 P16.79 R1 M3.627 O
./instances/Rome/grafo551.23.lgr N23 E29 R0 M0.084 O
./instances/Rome/grafo241.16.lgr N16 E21 R0 M0.081 O
./instances/Rome/grafo6877.85.lgr N85 E120 D64.9575 P60 M1.20253e+06 F
./instances/Rome/grafo4717.59.lgr N59 E82 D43 P43.79 R5 M20913.5 O
./instances/Rome/grafo4849.54.lgr N54 E68 D18 P18.79 R1 M3.743 O
./instances/Rome/grafo7762.46.lgr N46 E55 D20.7143 P20.79 R2 M7.902 O
./instances/Rome/grafo8873.88.lgr N88 E105 D36.2857 P36.79 R3 M163.137 O
./instances/Rome/grafo1106.21.lgr N21 E35 D24.1667 P24.79 R2 M16.385 O
./instances/Rome/grafo9422.86.lgr N86 E124 D69.2227 P65 M1.20227e+06 F
./instances/Rome/grafo6159.52.lgr N52 E65 D26.6667 P26.79 R2 M10.331 O
./instances/Rome/grafo10779.96.lgr N96 E125 D60 P60.79 R6 M132917 O
./instances/Rome/grafo7056.41.lgr N41 E51 D19 P19.79 R1 M3.288 O
./instances/Rome/grafo5240.43.lgr N43 E58 D28 P28 R1 M3.286 O
./instances/Rome/grafo2800.24.lgr N24 E27 R0 M0.049 O
./instances/Rome/grafo8928.74.lgr N74 E99 D42.8711 P42 M1.20245e+06 F
./instances/Rome/grafo3315.96.lgr N96 E129 D62.8474 P59 M1.20228e+06 F
./instances/Rome/grafo5488.58.lgr N58 E77 D35.1165 P35.79 R4 M1521.85 O
./instances/Rome/grafo2228.14.lgr N14 E14 R0 M0.051 O
./instances/Rome/grafo1321.25.lgr N25 E29 R0 M0.092 O
./instances/Rome/grafo10564.37.lgr N37 E47 D17.6667 P17.79 R2 M8.632 O
./instances/Rome/grafo7752.56.lgr N56 E69 D25.6 P25.79 R2 M10.314 O
./instances/Rome/grafo2110.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo1397.26.lgr N26 E27 R0 M0.078 O
./instances/Rome/grafo9557.79.lgr N79 E116 D68.4458 P65 M1.20201e+06 F
./instances/Rome/grafo2253.18.lgr N18 E25 R0 M0.087 O
./instances/Rome/grafo3426.53.lgr N53 E62 D21 P21.79 R1 M5.168 O
./instances/Rome/grafo8424.61.lgr N61 E83 D46.0143 P46.79 R4 M4939.66 O
./instances/Rome/grafo228.19.lgr N19 E24 R0 M0.083 O
./instances/Rome/grafo8768.86.lgr N86 E124 D74.8544 P73 M1.20175e+06 F
./instances/Rome/grafo7647.42.lgr N42 E46 R0 M0.135 O
./instances/Rome/grafo2809.11.lgr N11 E11 R0 M0.04 O
./instances/Rome/grafo8527.67.lgr N67 E85 D33.6667 P33.79 R2 M18.291 O
./instances/Rome/grafo1717.14.lgr N14 E14 R0 M0.046 O
./instances/Rome/grafo7527.41.lgr N41 E56 D32.1272 P32.79 R2 M179.835 O
./instances/Rome/grafo906.12.lgr N12 E11 R0 M0.054 O
./instances/Rome/grafo3704.52.lgr N52 E71 D38.1724 P38.79 R3 M592.127 O
./instances/Rome/grafo4537.75.lgr N75 E106 D48.0094 P48.79 R6 M79367.2 O
./instances/Rome/grafo5767.44.lgr N44 E55 D22.7143 P22.79 R2 M10.099 O
./instances/Rome/grafo521.20.lgr N20 E21 R0 M0.06 O
./instances/Rome/grafo2653.14.lgr N14 E18 R0 M0.069 O
./instances/Rome/grafo5517.37.lgr N37 E42 R0 M0.122 O
./instances/Rome/grafo11442.33.lgr N33 E37 R0 M0.105 O
./instances/Rome/grafo8092.84.lgr N84 E111 D51.5594 P51 M1.20219e+06 F
./instances/Rome/grafo5585.34.lgr N34 E41 D14 P14.79 R1 M3.523 O
./instances/Rome/grafo8917.66.lgr N66 E100 D63.4086 P60 M1.20249e+06 F
./instances/Rome/grafo4938.71.lgr N71 E94 D44.1117 P44.79 R4 M2263.07 O
./instances/Rome/grafo1373.27.lgr N27 E31 R0 M0.114 O
./instances/Rome/grafo4752.81.lgr N81 E109 D56.4171 P55 M1.2022e+06 F
./instances/Rome/grafo11037.99.lgr N99 E144 D82.5427 P75 M1.20214e+06 F
./instances/Rome/grafo10175.99.lgr N99 E143 D83.8502 P77 M1.20241e+06 F
./instances/Rome/grafo1977.24.lgr N24 E23 R0 M0.075 O
./instances/Rome/grafo8207.88.lgr N88 E111 D46.002 P46.79 R5 M27661.4 O
./instances/Rome/grafo10710.93.lgr N93 E118 D47.1602 P45 M1.20208e+06 F
./instances/Rome/grafo10078.40.lgr N40 E51 D22 P22.79 R1 M4.022 O
./instances/Rome/grafo2278.39.lgr N39 E50 R0 M0.127 O
./instances/Rome/grafo6246.41.lgr N41 E55 D26.5 P26.79 R2 M10.641 O
./instances/Rome/grafo525.16.lgr N16 E20 D9 P9.79 R1 M2.585 O
./instances/Rome/grafo1157.38.lgr N38 E48 D20 P20.79 R1 M3.785 O
./instances/Rome/grafo5214.59.lgr N59 E80 D39 P39.79 R4 M3206.23 O
./instances/Rome/grafo2202.20.lgr N20 E25 R0 M0.093 O
./instances/Rome/grafo4544.82.lgr N82 E104 D39.0475 P39.79 R4 M4071.02 O
./instances/Rome/grafo5868.43.lgr N43 E55 D20 P20.79 R1 M3.048 O
./instances/Rome/grafo8602.87.lgr N87 E118 D56.122 P55 M1.20218e+06 F
./instances/Rome/grafo2351.20.lgr N20 E26 D14 P14.79 R1 M3.136 O
./instances/Rome/grafo5219.38.lgr N38 E47 R0 M0.133 O
./instances/Rome/grafo1065.14.lgr N14 E13 R0 M0.049 O
./instances/Rome/grafo6332.47.lgr N47 E62 D25 P25.79 R3 M142.041 O
./instances/Rome/grafo7691.71.lgr N71 E95 D52 P52.79 R3 M392.329 O
./instances/Rome/grafo1013.15.lgr N15 E23 D14 P14.79 R1 M3.683 O
./instances/Rome/grafo947.15.lgr N15 E24 D16 P16.79 R1 M2.579 O
./instances/Rome/grafo3173.63.lgr N63 E87 D43.0084 P43.79 R5 M11569.2 O
./instances/Rome/grafo8793.100.lgr N100 E138 D77.4756 P74 M1.20198e+06 F
./instances/Rome/grafo4857.62.lgr N62 E76 D32.5 P32.79 R2 M22.023 O
./instances/Rome/grafo7895.77.lgr N77 E106 D49 P49.79 R6 M86611.8 O
./instances/Rome/grafo6243.37.lgr N37 E55 D31 P31.79 R4 M2082 O
./instances/Rome/grafo9387.66.lgr N66 E84 D38 P38.79 R4 M6964.6 O
./instances/Rome/grafo2656.49.lgr N49 E59 D19.6667 P19.79 R2 M9.157 O
./instances/Rome/grafo2039.39.lgr N39 E45 R0 M0.145 O
./instances/Rome/grafo8161.67.lgr N67 E90 D41 P41.79 R5 M29231 O
./instances/Rome/grafo2987.17.lgr N17 E20 R0 M0.087 O
./instances/Rome/grafo7698.40.lgr N40 E47 D14 P14.79 R1 M2.949 O
./instances/Rome/grafo3939.39.lgr N39 E50 D19 P19.79 R1 M3.583 O
./instances/Rome/grafo775.17.lgr N17 E23 R0 M0.084 O
./instances/Rome/grafo8071.81.lgr N81 E112 D59.1797 P56 M1.20218e+06 F
./instances/Rome/grafo7385.37.lgr N37 E42 R0 M0.126 O
./instances/Rome/grafo9519.65.lgr N65 E85 D42.75 P42.79 R3 M51.405 O
./instances/Rome/grafo10277.35.lgr N35 E45 R0 M0.132 O
./instances/Rome/grafo3929.62.lgr N62 E76 D29 P29.79 R1 M4.309 O
./instances/Rome/grafo6848.39.lgr N39 E52 D30 P30.79 R1 M4.95 O
./instances/Rome/grafo9224.65.lgr N65 E100 D64.9461 P63 M1.20197e+06 F
./instances/Rome/grafo1753.16.lgr N16 E23 R0 M0.07 O
./instances/Rome/grafo10527.93.lgr N93 E133 D73.0703 P67 M1.2022e+06 F
./instances/Rome/grafo9317.65.lgr N65 E80 D29.5385 P29.79 R2 M23.671 O
./instances/Rome/grafo9209.66.lgr N66 E80 D30 P30.79 R1 M5.602 O
./instances/Rome/grafo10292.100.lgr N100 E140 D76.8206 P71 M1.20217e+06 F
./instances/Rome/grafo5872.33.lgr N33 E39 R0 M0.123 O
./instances/Rome/grafo4355.75.lgr N75 E101 D47.0714 P47.79 R4 M4046.1 O
./instances/Rome/grafo2362.36.lgr N36 E54 D37.5714 P37.79 R2 M21.936 O
./instances/Rome/grafo7906.67.lgr N67 E86 D34.0526 P34.79 R4 M3625.86 O
./instances/Rome/grafo7822.85.lgr N85 E116 D57.908 P56 M1.20226e+06 F
./instances/Rome/grafo9310.74.lgr N74 E101 D51.416 P50 M1.20257e+06 F
./instances/Rome/grafo10039.98.lgr N98 E128 D60.0012 P59 M1.20203e+06 F
./instances/Rome/grafo4889.58.lgr N58 E77 D33 P33.79 R4 M2634.69 O
./instances/Rome/grafo11397.32.lgr N32 E33 R0 M0.086 O
./instances/Rome/grafo4599.73.lgr N73 E85 D26.2584 P26.79 R2 M36.663 O
./instances/Rome/grafo2757.38.lgr N38 E52 D29.2075 P29.79 R2 M44.322 O
./instances/Rome/grafo1765.22.lgr N22 E31 R0 M0.093 O
./instances/Rome/grafo2477.47.lgr N47 E62 D33 P33.79 R3 M407.733 O
./instances/Rome/grafo10774.93.lgr N93 E127 D63.5902 P60 M1.20226e+06 F
./instances/Rome/grafo4369.51.lgr N51 E67 D28.2727 P28.79 R3 M146.298 O
./instances/Rome/grafo6839.47.lgr N47 E53 D13 P13.79 R1 M2.634 O
./instances/Rome/grafo10585.93.lgr N93 E135 D67.4101 P63 M1.20222e+06 F
./instances/Rome/grafo9693.78.lgr N78 E103 D45 P45.79 R3 M514.291 O
./instances/Rome/grafo125.32.lgr N32 E37 R0 M0.111 O
./instances/Rome/grafo2794.53.lgr N53 E73 D42 P42.79 R5 M49837.8 O
./instances/Rome/grafo3844.52.lgr N52 E78 D45 P45.79 R6 M79749 O
./instances/Rome/grafo242.14.lgr N14 E16 R0 M0.084 O
./instances/Rome/grafo7755.40.lgr N40 E57 D28 P28.79 R3 M243.083 O
./instances/Rome/grafo10670.100.lgr N100 E136 D69.2346 P66 M1.20217e+06 F
./instances/Rome/grafo7391.45.lgr N45 E61 D31.1489 P31.79 R2 M40.234 O
./instances/Rome/grafo6729.38.lgr N38 E51 D25 P25.79 R3 M180.764 O
./instances/Rome/grafo5301.37.lgr N37 E44 D8 P8.79 R1 M2.334 O
./instances/Rome/grafo10757.96.lgr N96 E134 D68.4957 P65 M1.20193e+06 F
./instances/Rome/grafo11197.92.lgr N92 E122 D58.3219 P57 M1.20231e+06 F
./instances/Rome/grafo4340.53.lgr N53 E69 D32.6667 P32.79 R2 M23.242 O
./instances/Rome/grafo805.13.lgr N13 E22 R0 M0.085 O
./instances/Rome/grafo6101.36.lgr N36 E42 D10 P10.79 R1 M2.66 O
./instances/Rome/grafo5509.46.lgr N46 E66 D40 P40.79 R4 M4881.2 O
./instances/Rome/grafo2853.23.lgr N23 E34 D19.6667 P19.79 R2 M10.076 O
./instances/Rome/grafo3087.14.lgr N14 E14 R0 M0.056 O
./instances/Rome/grafo10460.36.lgr N36 E39 R0 M0.124 O
./instances/Rome/grafo11558.37.lgr N37 E43 R0 M0.122 O
./instances/Rome/grafo1048.18.lgr N18 E25 R0 M0.08 O
./instances/Rome/grafo9898.40.lgr N40 E50 D17 P17.79 R1 M3.748 O
./instances/Rome/grafo5833.39.lgr N39 E54 D31.3714 P31.79 R2 M27.191 O
./instances/Rome/grafo10524.97.lgr N97 E119 D47 P47.79 R3 M1700.05 O
./instances/Rome/grafo1563.74.lgr N74 E92 D34.1667 P34.79 R3 M279.031 O
./instances/Rome/grafo9753.85.lgr N85 E120 D68.3921 P64 M1.20221e+06 F
./instances/Rome/grafo8280.88.lgr N88 E119 D60.2551 P59 M1.20224e+06 F
./instances/Rome/grafo10651.90.lgr N90 E120 D64.5778 P63 M1.20208e+06 F
./instances/Rome/grafo7138.42.lgr N42 E53 D26 P26.79 R1 M5.022 O
./instances/Rome/grafo3387.40.lgr N40 E53 D32 P32.79 R1 M5.709 O
./instances/Rome/grafo1394.45.lgr N45 E57 D20 P20.79 R1 M4.564 O
./instances/Rome/grafo9233.64.lgr N64 E84 D25.6667 P25.79 R2 M10.945 O
./instances/Rome/grafo10580.98.lgr N98 E134 D70.2004 P65 M1.20185e+06 F
./instances/Rome/grafo7190.52.lgr N52 E71 D30.3333 P30.79 R2 M10.878 O
./instances/Rome/grafo11135.95.lgr N95 E129 D63.8733 P61 M1.20201e+06 F
./instances/Rome/grafo6874.42.lgr N42 E62 D37 P37.79 R4 M2276 O
./instances/Rome/grafo11063.92.lgr N92 E116 D47 P47.79 R5 M21793.2 O
./instances/Rome/grafo8342.97.lgr N97 E132 D67.7806 P65 M1.20199e+06 F
./instances/Rome/grafo6061.45.lgr N45 E60 D28.5 P28.79 R2 M9.005 O
./instances/Rome/grafo2776.20.lgr N20 E24 D8 P8.79 R1 M2.11 O
./instances/Rome/grafo596.14.lgr N14 E16 R0 M0.078 O
./instances/Rome/grafo5405.45.lgr N45 E58 D22.4 P22.79 R2 M12.608 O
./instances/Rome/grafo5209.60.lgr N60 E81 D37 P37.79 R4 M2078.63 O
./instances/Rome/grafo2392.14.lgr N14 E14 R0 M0.058 O
./instances/Rome/grafo7694.39.lgr N39 E46 R0 M0.128 O
./instances/Rome/grafo8364.87.lgr N87 E106 D37 P37.79 R4 M5523.3 O
./instances/Rome/grafo6236.77.lgr N77 E94 D34.3333 P34.79 R2 M32.762 O
./instances/Rome/grafo11656.91.lgr N91 E123 D54.2855 P53 M1.20198e+06 F
./instances/Rome/grafo10677.95.lgr N95 E122 D52.5549 P51 M1.20311e+06 F
./instances/Rome/grafo7445.49.lgr N49 E72 D39 P39.79 R6 M73428.3 O
./instances/Rome/grafo9183.69.lgr N69 E85 D28.4444 P28.79 R2 M33.494 O
./instances/Rome/grafo7045.45.lgr N45 E66 D26.5128 P26.79 R2 M16.935 O
./instances/Rome/grafo3820.42.lgr N42 E52 R0 M0.146 O
./instances/Rome/grafo8223.99.lgr N99 E148 D87.9735 P77 M1.20249e+06 F
./instances/Rome/grafo3940.41.lgr N41 E59 D32.0127 P32.79 R3 M335.171 O
./instances/Rome/grafo4551.61.lgr N61 E77 D29.2667 P29.79 R3 M522.039 O
./instances/Rome/grafo1603.28.lgr N28 E32 R0 M0.117 O
./instances/Rome/grafo2281.16.lgr N16 E21 R0 M0.08 O
./instances/Rome/grafo9475.65.lgr N65 E84 D31.1667 P31.79 R3 M245.528 O
./instances/Rome/grafo1199.27.lgr N27 E30 R0 M0.108 O
./instances/Rome/grafo7854.77.lgr N77 E110 D62.9128 P61 M1.20175e+06 F
./instances/Rome/grafo5345.42.lgr N42 E55 D20.6667 P20.79 R2 M9.91 O
./instances/Rome/grafo10186.39.lgr N39 E48 R0 M0.134 O
./instances/Rome/grafo11365.92.lgr N92 E132 D72.8895 P67 M1.20231e+06 F
./instances/Rome/grafo6636.56.lgr N56 E74 D32.625 P32.79 R2 M14.409 O
./instances/Rome/grafo3896.38.lgr N38 E50 D18 P18.79 R1 M3.135 O
./instances/Rome/grafo10574.94.lgr N94 E128 D60.3905 P58 M1.20208e+06 F
./instances/Rome/grafo5446.40.lgr N40 E50 D22.6667 P22.79 R2 M10.719 O
./instances/Rome/grafo1448.52.lgr N52 E63 D14 P14.79 R1 M3.335 O
./instances/Rome/grafo2506.43.lgr N43 E56 D24.3333 P24.79 R2 M17.744 O
./instances/Rome/grafo10247.95.lgr N95 E126 D63.4627 P62 M1.20214e+06 F
./instances/Rome/grafo2843.43.lgr N43 E51 D8 P8.79 R1 M3.443 O
./instances/Rome/grafo8343.75.lgr N75 E106 D50.2096 P49 M1.20237e+06 F
./instances/Rome/grafo8214.94.lgr N94 E126 D55.003 P55.79 R7 M252925 O
./instances/Rome/grafo4951.60.lgr N60 E80 D33 P33.79 R4 M3078.94 O
./instances/Rome/grafo2256.23.lgr N23 E26 R0 M0.099 O
./instances/Rome/grafo5422.44.lgr N44 E63 D33 P33.79 R4 M1775.49 O
./instances/Rome/grafo1755.20.lgr N20 E22 R0 M0.084 O
./instances/Rome/grafo9305.62.lgr N62 E74 D20.6667 P20.79 R2 M9.564 O
./instances/Rome/grafo7152.57.lgr N57 E78 D44 P44.79 R5 M29406.7 O
./instances/Rome/grafo6715.52.lgr N52 E72 D37.0094 P37.79 R3 M404.229 O
./instances/Rome/grafo518.15.lgr N15 E17 R0 M0.078 O
./instances/Rome/grafo10132.97.lgr N97 E134 D66.7179 P64 M1.20208e+06 F
./instances/Rome/grafo10088.39.lgr N39 E55 D34.6 P34.79 R2 M11.355 O
./instances/Rome/grafo851.17.lgr N17 E19 R0 M0.085 O
./instances/Rome/grafo3772.56.lgr N56 E83 D45 P45.79 R6 M42983.9 O
./instances/Rome/grafo4218.55.lgr N55 E67 D25.5714 P25.79 R2 M13.68 O
./instances/Rome/grafo6976.40.lgr N40 E55 D30.0833 P30.79 R3 M437.027 O
./instances/Rome/grafo5755.61.lgr N61 E85 D47.9068 P47 M1.20253e+06 F
./instances/Rome/grafo11220.92.lgr N92 E132 D80.4009 P74 M1.20222e+06 F
./instances/Rome/grafo5340.34.lgr N34 E47 D24 P24.79 R2 M28.263 O
./instances/Rome/grafo795.14.lgr N14 E20 R0 M0.086 O
./instances/Rome/grafo3408.62.lgr N62 E73 D21 P21.79 R1 M3.125 O
./instances/Rome/grafo4898.64.lgr N64 E85 D38 P38.79 R5 M16942.4 O
./instances/Rome/grafo4738.65.lgr N65 E89 D38.026 P38.79 R5 M12491.2 O
./instances/Rome/grafo7248.41.lgr N41 E55 D27.5 P27.79 R2 M11.109 O
./instances/Rome/grafo911.12.lgr N12 E13 R0 M0.051 O
./instances/Rome/grafo1555.37.lgr N37 E48 D13 P13.79 R1 M2.719 O
./instances/Rome/grafo6029.39.lgr N39 E52 D22 P22.79 R1 M4.101 O
./instances/Rome/grafo4019.40.lgr N40 E46 R0 M0.138 O
./instances/Rome/grafo706.18.lgr N18 E25 R0 M0.084 O
./instances/Rome/grafo2350.11.lgr N11 E12 R0 M0.044 O
./instances/Rome/grafo5573.34.lgr N34 E42 R0 M0.118 O
./instances/Rome/grafo10691.95.lgr N95 E123 D54 P54.79 R6 M192217 O
./instances/Rome/grafo8629.84.lgr N84 E114 D58.1235 P56 M1.20239e+06 F
./instances/Rome/grafo3299.53.lgr N53 E70 D34 P34.79 R5 M21926.3 O
./instances/Rome/grafo2206.19.lgr N19 E23 R0 M0.089 O
./instances/Rome/grafo2512.12.lgr N12 E14 R0 M0.041 O
./instances/Rome/grafo9664.80.lgr N80 E103 D45 P45.79 R6 M195688 O
./instances/Rome/grafo5991.34.lgr N34 E41 D14 P14.79 R1 M2.813 O
./instances/Rome/grafo11646.32.lgr N32 E34 R0 M0.076 O
./instances/Rome/grafo2447.39.lgr N39 E61 D37 P37.79 R6 M66104.3 O
./instances/Rome/grafo8581.94.lgr N94 E121 D38 P38.79 R3 M202.737 O
./instances/Rome/grafo604.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo7962.78.lgr N78 E113 D68.7573 P66 M1.20183e+06 F
./instances/Rome/grafo6356.37.lgr N37 E43 R0 M0.157 O
./instances/Rome/grafo9406.84.lgr N84 E120 D65.3277 P61 M1.20234e+06 F
./instances/Rome/grafo286.18.lgr N18 E20 R0 M0.091 O
./instances/Rome/grafo6598.71.lgr N71 E104 D60.9057 P59 M1.20205e+06 F
./instances/Rome/grafo4708.76.lgr N76 E91 D26 P26.79 R1 M4.257 O
./instances/Rome/grafo10800.37.lgr N37 E45 D20 P20.79 R1 M5.066 O
./instances/Rome/grafo7082.53.lgr N53 E65 D20 P20.79 R1 M3.685 O
./instances/Rome/grafo4723.58.lgr N58 E70 D28.25 P28.79 R2 M134.323 O
./instances/Rome/grafo1884.16.lgr N16 E16 R0 M0.057 O
./instances/Rome/grafo4179.79.lgr N79 E100 D41 P41.79 R4 M3664.85 O
./instances/Rome/grafo3484.51.lgr N51 E68 D34 P34.79 R3 M914.388 O
./instances/Rome/grafo6780.50.lgr N50 E70 D34 P34.79 R5 M6683.48 O
./instances/Rome/grafo6618.82.lgr N82 E101 D38 P38.79 R3 M944.588 O
./instances/Rome/grafo9231.81.lgr N81 E116 D68.4934 P65 M1.20225e+06 F
./instances/Rome/grafo10948.98.lgr N98 E130 D57 P57.79 R7 M327222 O
./instances/Rome/grafo3887.38.lgr N38 E52 D24 P24.79 R1 M5.39 O
./instances/Rome/grafo5720.47.lgr N47 E64 D34.0308 P34.79 R3 M959.823 O
./instances/Rome/grafo6633.53.lgr N53 E77 D44.0698 P44.79 R4 M4055.55 O
./instances/Rome/grafo693.16.lgr N16 E19 R0 M0.087 O
./instances/Rome/grafo1195.27.lgr N27 E31 R0 M0.103 O
./instances/Rome/grafo2826.37.lgr N37 E51 D27.6667 P27.79 R2 M15.61 O
./instances/Rome/grafo1443.67.lgr N67 E85 D33 P33.79 R4 M3338.39 O
./instances/Rome/grafo4350.80.lgr N80 E106 D49 P49.79 R6 M128275 O
./instances/Rome/grafo7325.43.lgr N43 E50 D13 P13.79 R1 M3.48 O
./instances/Rome/grafo597.17.lgr N17 E24 R0 M0.086 O
./instances/Rome/grafo5316.36.lgr N36 E41 R0 M0.117 O
./instances/Rome/grafo6652.54.lgr N54 E74 D42 P42.79 R4 M5311.97 O
./instances/Rome/grafo3502.58.lgr N58 E77 D38.0357 P38.79 R3 M489.139 O
./instances/Rome/grafo1924.16.lgr N16 E18 R0 M0.085 O
./instances/Rome/grafo9821.77.lgr N77 E95 D39.1267 P39.79 R3 M997.151 O
./instances/Rome/grafo5634.43.lgr N43 E60 D29 P29.79 R3 M501.927 O
./instances/Rome/grafo2903.15.lgr N15 E16 R0 M0.082 O
./instances/Rome/grafo1645.21.lgr N21 E23 R0 M0.053 O
./instances/Rome/grafo11311.40.lgr N40 E51 D20.6667 P20.79 R2 M8.343 O
./instances/Rome/grafo11299.93.lgr N93 E132 D76.5734 P73 M1.20199e+06 F
./instances/Rome/grafo4421.60.lgr N60 E73 D29 P29.79 R3 M548.823 O
./instances/Rome/grafo6476.39.lgr N39 E50 D24 P24 R1 M4.699 O
./instances/Rome/grafo4840.59.lgr N59 E82 D33.2432 P33.79 R3 M482.403 O
./instances/Rome/grafo7601.48.lgr N48 E64 D32 P32.79 R4 M2945.84 O
./instances/Rome/grafo6762.34.lgr N34 E44 R0 M0.12 O
./instances/Rome/grafo6642.35.lgr N35 E42 D14 P14.79 R1 M2.86 O
./instances/Rome/grafo2831.21.lgr N21 E33 D22 P22.79 R1 M3.081 O
./instances/Rome/grafo10371.95.lgr N95 E125 D56.2777 P55 M1.20252e+06 F
./instances/Rome/grafo1269.26.lgr N26 E28 R0 M0.104 O
./instances/Rome/grafo4818.65.lgr N65 E84 D39 P39.79 R4 M4146.84 O
./instances/Rome/grafo3172.51.lgr N51 E71 D38 P38.79 R5 M11075.4 O
./instances/Rome/grafo8515.61.lgr N61 E73 D18 P18.79 R1 M3.705 O
./instances/Rome/grafo9040.63.lgr N63 E74 R0 M0.189 O
./instances/Rome/grafo2652.16.lgr N16 E20 R0 M0.065 O
./instances/Rome/grafo9466.69.lgr N69 E86 D33.25 P33.79 R3 M133.858 O
./instances/Rome/grafo3154.44.lgr N44 E57 D22.5 P22.79 R2 M17.754 O
./instances/Rome/grafo3309.59.lgr N59 E84 D47 P47.79 R4 M1746.99 O
./instances/Rome/grafo9895.33.lgr N33 E37 R0 M0.118 O
./instances/Rome/grafo5790.37.lgr N37 E46 D21 P21.79 R1 M3.146 O
./instances/Rome/grafo5928.77.lgr N77 E91 D28.2407 P28.79 R2 M48.85 O
./instances/Rome/grafo3634.40.lgr N40 E47 R0 M0.135 O
./instances/Rome/grafo1438.49.lgr N49 E59 D23 P23.79 R1 M3.998 O
./instances/Rome/grafo5286.37.lgr N37 E48 D18 P18.79 R1 M3.093 O
./instances/Rome/grafo7108.86.lgr N86 E106 D42 P42.79 R4 M9797.65 O
./instances/Rome/grafo6491.51.lgr N51 E57 R0 M0.173 O
./instances/Rome/grafo1730.29.lgr N29 E35 R0 M0.103 O
./instances/Rome/grafo4012.49.lgr N49 E65 D34 P34.79 R4 M5061.7 O
./instances/Rome/grafo829.17.lgr N17 E21 R0 M0.092 O
./instances/Rome/grafo10930.100.lgr N100 E130 D60.9019 P58 M1.20187e+06 F
./instances/Rome/grafo6551.49.lgr N49 E66 D36.1556 P36.79 R3 M407.211 O
./instances/Rome/grafo8817.88.lgr N88 E127 D76.0415 P70 M1.20217e+06 F
./instances/Rome/grafo5247.33.lgr N33 E38 R0 M0.118 O
./instances/Rome/grafo2009.23.lgr N23 E30 D15 P15.79 R1 M3.541 O
./instances/Rome/grafo7307.37.lgr N37 E47 D18 P18.79 R1 M3.804 O
./instances/Rome/grafo9792.80.lgr N80 E112 D60.1865 P58 M1.20199e+06 F
./instances/Rome/grafo1380.61.lgr N61 E72 D23 P23.79 R1 M5.283 O
./instances/Rome/grafo9160.72.lgr N72 E100 D47 P47.79 R7 M347620 O
./instances/Rome/grafo10864.99.lgr N99 E140 D79.9787 P74 M1.2022e+06 F
./instances/Rome/grafo7989.61.lgr N61 E87 D48 P48.79 R6 M94675.2 O
./instances/Rome/grafo2367.12.lgr N12 E15 R0 M0.074 O
./instances/Rome/grafo5028.83.lgr N83 E117 D63.9064 P62 M1.20226e+06 F
./instances/Rome/grafo1672.19.lgr N19 E21 R0 M0.09 O
./instances/Rome/grafo5812.46.lgr N46 E58 D25.5 P25.79 R2 M15.605 O
./instances/Rome/grafo1368.31.lgr N31 E44 D26.6667 P26.79 R2 M16.956 O
./instances/Rome/grafo9922.39.lgr N39 E50 D22.2459 P22.79 R2 M30.128 O
./instances/Rome/grafo10281.34.lgr N34 E42 R0 M0.116 O
./instances/Rome/grafo8434.69.lgr N69 E99 D46.9862 P46 M1.2024e+06 F
./instances/Rome/grafo10240.97.lgr N97 E134 D69.4174 P65 M1.20211e+06 F
./instances/Rome/grafo1338.25.lgr N25 E26 R0 M0.1 O
./instances/Rome/grafo3040.44.lgr N44 E50 R0 M0.122 O
./instances/Rome/grafo6441.41.lgr N41 E54 D26.3333 P26.79 R2 M17.149 O
./instances/Rome/grafo8037.62.lgr N62 E81 D36 P36.79 R4 M2528.46 O
./instances/Rome/grafo5472.43.lgr N43 E58 D26.1667 P26.79 R3 M563.383 O
./instances/Rome/grafo9155.63.lgr N63 E83 D40 P40.79 R3 M604.225 O
./instances/Rome/grafo8365.87.lgr N87 E120 D65.9492 P63 M1.20202e+06 F
./instances/Rome/grafo763.18.lgr N18 E23 R0 M0.084 O
./instances/Rome/grafo11272.99.lgr N99 E133 D64.6704 P62 M1.20191e+06 F
./instances/Rome/grafo3649.38.lgr N38 E54 D26 P26.79 R3 M125.679 O
./instances/Rome/grafo5923.65.lgr N65 E92 D49 P49.79 R6 M87969.3 O
./instances/Rome/grafo1170.27.lgr N27 E28 R0 M0.105 O
./instances/Rome/grafo1918.16.lgr N16 E23 R0 M0.077 O
./instances/Rome/grafo2282.20.lgr N20 E24 R0 M0.082 O
./instances/Rome/grafo7327.39.lgr N39 E51 R0 M0.139 O
./instances/Rome/grafo11262.41.lgr N41 E49 D20 P20.79 R1 M4.834 O
./instances/Rome/grafo3032.30.lgr N30 E35 R0 M0.108 O
./instances/Rome/grafo2850.14.lgr N14 E17 R0 M0.078 O
./instances/Rome/grafo7998.71.lgr N71 E91 D43 P43.79 R4 M8163.06 O
./instances/Rome/grafo388.13.lgr N13 E16 R0 M0.061 O
./instances/Rome/grafo3699.99.lgr N99 E133 D70.2107 P67 M1.2019e+06 F
./instances/Rome/grafo7761.44.lgr N44 E55 D26 P26.79 R1 M3.826 O
./instances/Rome/grafo806.15.lgr N15 E16 R0 M0.053 O
./instances/Rome/grafo7715.40.lgr N40 E56 D30 P30.79 R3 M276.338 O
./instances/Rome/grafo3292.56.lgr N56 E84 D50 P50.79 R7 M920075 O
./instances/Rome/grafo9459.79.lgr N79 E119 D73.1314 P69 M1.2021e+06 F
./instances/Rome/grafo5922.42.lgr N42 E54 D21 P21.79 R1 M3.469 O
./instances/Rome/grafo1062.15.lgr N15 E19 R0 M0.077 O
./instances/Rome/grafo7343.44.lgr N44 E53 D18 P18.79 R1 M4.682 O
./instances/Rome/grafo3475.53.lgr N53 E70 D33 P33.79 R4 M3680.08 O
./instances/Rome/grafo9202.71.lgr N71 E107 D62.3652 P59 M1.20233e+06 F
./instances/Rome/grafo2734.25.lgr N25 E28 R0 M0.1 O
./instances/Rome/grafo3746.62.lgr N62 E80 D32 P32.79 R4 M3725.06 O
./instances/Rome/grafo10323.97.lgr N97 E128 D66.7992 P64 M1.20186e+06 F
./instances/Rome/grafo6011.35.lgr N35 E45 D20.6667 P20.79 R2 M9.022 O
./instances/Rome/grafo3774.41.lgr N41 E47 R0 M0.141 O
./instances/Rome/grafo523.20.lgr N20 E23 R0 M0.082 O
./instances/Rome/grafo4061.39.lgr N39 E47 D18 P18.79 R1 M3.228 O
./instances/Rome/grafo10818.97.lgr N97 E128 D60.058 P59 M1.20206e+06 F
./instances/Rome/grafo5223.60.lgr N60 E83 D42 P42.79 R6 M97065.8 O
./instances/Rome/grafo3836.53.lgr N53 E92 D65.9046 P62 M1.202e+06 F
./instances/Rome/grafo2675.12.lgr N12 E14 R0 M0.043 O
./instances/Rome/grafo6074.46.lgr N46 E62 D31.3333 P31.79 R2 M18.182 O
./instances/Rome/grafo8166.75.lgr N75 E104 D53 P53.79 R7 M589085 O
./instances/Rome/grafo5148.34.lgr N34 E37 R0 M0.089 O
./instances/Rome/grafo9704.80.lgr N80 E110 D60.5504 P60 M1.20191e+06 F
./instances/Rome/grafo284.28.lgr N28 E36 D10 P10.79 R1 M2.82 O
./instances/Rome/grafo2245.17.lgr N17 E19 R0 M0.04 O
./instances/Rome/grafo4419.61.lgr N61 E80 D37 P37.79 R5 M22667.6 O
./instances/Rome/grafo9892.34.lgr N34 E38 R0 M0.116 O
./instances/Rome/grafo5044.59.lgr N59 E84 D44 P44.79 R7 M777894 O
./instances/Rome/grafo3505.43.lgr N43 E56 D24.4286 P24.79 R2 M14.314 O
./instances/Rome/grafo10788.98.lgr N98 E132 D62.8241 P62 M1.20199e+06 F
./instances/Rome/grafo2834.24.lgr N24 E28 R0 M0.098 O
./instances/Rome/grafo4499.55.lgr N55 E72 D23 P23.79 R1 M4.141 O
./instances/Rome/grafo1830.24.lgr N24 E29 R0 M0.106 O
./instances/Rome/grafo7405.46.lgr N46 E64 D40 P40.79 R4 M4821.85 O
./instances/Rome/grafo2860.18.lgr N18 E21 R0 M0.089 O
./instances/Rome/grafo11157.100.lgr N100 E138 D76.5312 P73 M1.20204e+06 F
./instances/Rome/grafo10593.98.lgr N98 E130 D58.671 P56 M1.20213e+06 F
./instances/Rome/grafo3981.43.lgr N43 E53 D23 P23.79 R1 M3.619 O
./instances/Rome/grafo7003.56.lgr N56 E73 D31 P31.79 R4 M1030.8 O
./instances/Rome/grafo958.13.lgr N13 E16 R0 M0.073 O
./instances/Rome/grafo10784.98.lgr N98 E126 D58.4971 P57 M1.20177e+06 F
./instances/Rome/grafo10197.96.lgr N96 E135 D76.2729 P70 M1.20201e+06 F
./instances/Rome/grafo8592.74.lgr N74 E102 D47 P47.79 R6 M101033 O
./instances/Rome/grafo9238.85.lgr N85 E103 D35 P35.79 R3 M927.398 O
./instances/Rome/grafo1449.21.lgr N21 E20 R0 M0.071 O
./instances/Rome/grafo1217.27.lgr N27 E29 R0 M0.1 O
./instances/Rome/grafo7629.42.lgr N42 E65 D39 P39.79 R5 M10423.3 O
./instances/Rome/grafo831.16.lgr N16 E17 R0 M0.053 O
./instances/Rome/grafo9468.79.lgr N79 E109 D51 P51.79 R7 M670185 O
./instances/Rome/grafo3298.58.lgr N58 E76 D32.1186 P32.79 R3 M648.469 O
./instances/Rome/grafo9482.79.lgr N79 E104 D51 P51.79 R6 M78221.3 O
./instances/Rome/grafo3023.34.lgr N34 E42 R0 M0.118 O
./instances/Rome/grafo3234.50.lgr N50 E65 D30 P30.79 R2 M51.471 O
./instances/Rome/grafo3546.36.lgr N36 E49 D22.6 P22.79 R2 M19.973 O
./instances/Rome/grafo2471.14.lgr N14 E16 R0 M0.071 O
./instances/Rome/grafo2913.40.lgr N40 E58 D34.0469 P34.79 R4 M4385.62 O
./instances/Rome/grafo10937.100.lgr N100 E136 D68.4866 P65 M1.20208e+06 F
./instances/Rome/grafo10172.99.lgr N99 E132 D66.8344 P64 M1.20194e+06 F
./instances/Rome/grafo8211.77.lgr N77 E98 D37 P37.79 R5 M6336.5 O
./instances/Rome/grafo1122.17.lgr N17 E17 R0 M0.06 O
./instances/Rome/grafo10433.97.lgr N97 E128 D60.2727 P57 M1.20343e+06 F
./instances/Rome/grafo6283.36.lgr N36 E45 D17 P17.79 R1 M3.317 O
./instances/Rome/grafo3911.34.lgr N34 E44 D18 P18.79 R1 M3.36 O
./instances/Rome/grafo11158.94.lgr N94 E120 D53.0845 P53.79 R4 M3359.33 O
./instances/Rome/grafo5011.62.lgr N62 E85 D45 P45.79 R4 M6634.72 O
./instances/Rome/grafo2457.37.lgr N37 E48 D23.6667 P23.79 R2 M10.069 O
./instances/Rome/grafo9900.39.lgr N39 E44 R0 M0.139 O
./instances/Rome/grafo497.15.lgr N15 E17 R0 M0.068 O
./instances/Rome/grafo3932.38.lgr N38 E48 R0 M0.129 O
./instances/Rome/grafo11092.97.lgr N97 E134 D71.0546 P66 M1.20203e+06 F
./instances/Rome/grafo3454.39.lgr N39 E50 D18 P18.79 R1 M3.242 O
./instances/Rome/grafo8126.71.lgr N71 E99 D48.9999 P49.79 R6 M75326.3 O
./instances/Rome/grafo4168.76.lgr N76 E101 D45 P45.79 R6 M191580 O
./instances/Rome/grafo9094.83.lgr N83 E111 D55.3212 P54 M1.2025e+06 F
./instances/Rome/grafo5499.38.lgr N38 E48 D20.6667 P20.79 R2 M9.775 O
./instances/Rome/grafo11169.99.lgr N99 E128 D61 P61.79 R7 M992589 O
./instances/Rome/grafo5529.36.lgr N36 E44 D18 P18.79 R1 M3.006 O
./instances/Rome/grafo2719.21.lgr N21 E26 R0 M0.102 O
./instances/Rome/grafo8811.96.lgr N96 E127 D60 P60.79 R7 M936842 O
./instances/Rome/grafo3166.57.lgr N57 E75 D39 P39.79 R4 M5162.59 O
./instances/Rome/grafo7041.44.lgr N44 E52 D12 P12.79 R1 M2.6 O
./instances/Rome/grafo4720.81.lgr N81 E109 D49.2629 P48 M1.20251e+06 F
./instances/Rome/grafo1043.15.lgr N15 E19 R0 M0.082 O
./instances/Rome/grafo11160.100.lgr N100 E122 D45 P45.79 R6 M250872 O
./instances/Rome/grafo6413.62.lgr N62 E95 D55 P55.79 R7 M799893 O
./instances/Rome/grafo6510.49.lgr N49 E59 R0 M0.162 O
./instances/Rome/grafo2668.12.lgr N12 E13 R0 M0.04 O
./instances/Rome/grafo4839.63.lgr N63 E87 D42 P42.79 R5 M19149.8 O
./instances/Rome/grafo2569.14.lgr N14 E16 R0 M0.084 O
./instances/Rome/grafo651.16.lgr N16 E15 R0 M0.049 O
./instances/Rome/grafo11221.92.lgr N92 E113 D43 P43.79 R5 M20503.4 O
./instances/Rome/grafo3354.63.lgr N63 E83 D43 P43.79 R4 M11777.4 O
./instances/Rome/grafo9562.66.lgr N66 E91 D48 P48.79 R6 M113488 O
./instances/Rome/grafo5756.32.lgr N32 E36 R0 M0.114 O
./instances/Rome/grafo5092.52.lgr N52 E66 D29.3333 P29.79 R2 M31.929 O
./instances/Rome/grafo904.20.lgr N20 E22 R0 M0.046 O
./instances/Rome/grafo1600.28.lgr N28 E37 D17.6364 P17.79 R2 M9.176 O
./instances/Rome/grafo6128.47.lgr N47 E60 D30 P30.79 R2 M103.627 O
./instances/Rome/grafo1844.42.lgr N42 E54 D23.6667 P23.79 R2 M6.579 O
./instances/Rome/grafo9091.86.lgr N86 E111 D48 P48.79 R6 M126124 O
./instances/Rome/grafo10727.94.lgr N94 E131 D71.4375 P67 M1.2023e+06 F
./instances/Rome/grafo932.28.lgr N28 E35 R0 M0.115 O
./instances/Rome/grafo9431.79.lgr N79 E103 D48 P48.79 R5 M29589.5 O
./instances/Rome/grafo1641.30.lgr N30 E33 R0 M0.111 O
./instances/Rome/grafo4850.55.lgr N55 E75 D37.0626 P37.79 R3 M1141.65 O
./instances/Rome/grafo4690.61.lgr N61 E83 D45.25 P45.79 R2 M38.996 O
./instances/Rome/grafo7418.99.lgr N99 E132 D62.5296 P62 M1.20182e+06 F
./instances/Rome/grafo10224.95.lgr N95 E133 D76.8287 P74 M1.20199e+06 F
./instances/Rome/grafo4536.83.lgr N83 E102 D37.0333 P37.79 R4 M2344.91 O
./instances/Rome/grafo10729.36.lgr N36 E46 D17 P17.79 R1 M2.997 O
./instances/Rome/grafo3944.39.lgr N39 E54 D26.6 P26.79 R2 M10.06 O
./instances/Rome/grafo8596.84.lgr N84 E111 D54.5358 P53 M1.20216e+06 F
./instances/Rome/grafo2610.17.lgr N17 E18 R0 M0.083 O
./instances/Rome/grafo10534.100.lgr N100 E141 D75.9895 P70 M1.20238e+06 F
./instances/Rome/grafo11554.36.lgr N36 E50 D27 P27.79 R3 M502.485 O
./instances/Rome/grafo6561.48.lgr N48 E68 D29.0476 P29.79 R3 M194.026 O
./instances/Rome/grafo4922.61.lgr N61 E91 D51 P51.79 R7 M662508 O
./instances/Rome/grafo2839.37.lgr N37 E47 D17.6667 P17.79 R2 M6.607 O
./instances/Rome/grafo1410.67.lgr N67 E85 D33 P33.79 R3 M590.082 O
./instances/Rome/grafo4749.61.lgr N61 E73 D25.3 P25.79 R2 M16.242 O
./instances/Rome/grafo1206.29.lgr N29 E36 R0 M0.118 O
./instances/Rome/grafo6253.41.lgr N41 E48 R0 M0.114 O
./instances/Rome/grafo4204.74.lgr N74 E99 D48.0144 P48.79 R4 M3256.78 O
./instances/Rome/grafo10315.98.lgr N98 E127 D60 P60.79 R6 M269793 O
./instances/Rome/grafo9043.73.lgr N73 E95 D47 P47.79 R3 M775.474 O
./instances/Rome/grafo9048.63.lgr N63 E74 D20 P20.79 R1 M3.728 O
./instances/Rome/grafo3969.54.lgr N54 E70 D33.25 P33.79 R3 M402.165 O
./instances/Rome/grafo1160.17.lgr N17 E23 R0 M0.088 O
./instances/Rome/grafo9074.70.lgr N70 E90 D42 P42.79 R4 M3968.25 O
./instances/Rome/grafo8417.61.lgr N61 E89 D50 P50.79 R6 M170820 O
./instances/Rome/grafo5486.43.lgr N43 E54 D25.4211 P25.79 R2 M12.044 O
./instances/Rome/grafo4439.80.lgr N80 E102 D39.311 P39.79 R3 M572.824 O
./instances/Rome/grafo772.11.lgr N11 E13 R0 M0.081 O
./instances/Rome/grafo3799.44.lgr N44 E66 D39 P39.79 R5 M10341.1 O
./instances/Rome/grafo8809.94.lgr N94 E116 D40.0336 P40.79 R3 M460.974 O
./instances/Rome/grafo2935.11.lgr N11 E11 R0 M0.046 O
./instances/Rome/grafo5300.59.lgr N59 E80 D37.7778 P37.79 R3 M30.52 O
./instances/Rome/grafo1598.29.lgr N29 E33 R0 M0.079 O
./instances/Rome/grafo1665.17.lgr N17 E17 R0 M0.04 O
./instances/Rome/grafo11529.36.lgr N36 E52 D27.25 P27.79 R2 M17.24 O
./instances/Rome/grafo2091.34.lgr N34 E47 D17 P17.79 R1 M3.309 O
./instances/Rome/grafo113.28.lgr N28 E31 R0 M0.1 O
./instances/Rome/grafo3802.41.lgr N41 E57 D27.0482 P27.79 R3 M386.089 O
./instances/Rome/grafo669.12.lgr N12 E12 R0 M0.055 O
./instances/Rome/grafo3931.37.lgr N37 E47 D22.25 P22.79 R3 M207.626 O
./instances/Rome/grafo5839.36.lgr N36 E40 D9 P9.79 R1 M2.316 O
./instances/Rome/grafo11424.95.lgr N95 E129 D68.8102 P67 M1.20219e+06 F
./instances/Rome/grafo2083.52.lgr N52 E63 D21 P21.79 R1 M4.292 O
./instances/Rome/grafo7274.38.lgr N38 E54 D33 P33.79 R3 M540.184 O
./instances/Rome/grafo3831.44.lgr N44 E52 R0 M0.144 O
./instances/Rome/grafo11445.36.lgr N36 E41 R0 M0.118 O
./instances/Rome/grafo3735.39.lgr N39 E53 D32 P32.79 R3 M833.367 O
./instances/Rome/grafo6845.40.lgr N40 E49 D17 P17.79 R1 M3.141 O
./instances/Rome/grafo2212.36.lgr N36 E41 R0 M0.129 O
./instances/Rome/grafo11464.35.lgr N35 E47 D20 P20.79 R3 M62.266 O
./instances/Rome/grafo8671.93.lgr N93 E114 D49 P49.79 R4 M7335.66 O
./instances/Rome/grafo6241.46.lgr N46 E60 D26.3333 P26.79 R3 M200.043 O
./instances/Rome/grafo447.14.lgr N14 E16 R0 M0.08 O
./instances/Rome/grafo6977.74.lgr N74 E101 D47 P47.79 R7 M526297 O
./instances/Rome/grafo11057.96.lgr N96 E133 D71.2701 P67 M1.20211e+06 F
./instances/Rome/grafo4790.62.lgr N62 E85 D44 P44.79 R5 M23571.7 O
./instances/Rome/grafo2298.13.lgr N13 E14 R0 M0.049 O
./instances/Rome/grafo6628.46.lgr N46 E63 D36 P36.79 R3 M327.312 O
./instances/Rome/grafo3383.38.lgr N38 E62 D44 P44.79 R6 M92115.7 O
./instances/Rome/grafo11604.34.lgr N34 E43 D18 P18.79 R1 M3.306 O
./instances/Rome/grafo10380.98.lgr N98 E135 D71.302 P66 M1.20229e+06 F
./instances/Rome/grafo9473.64.lgr N64 E79 D33.4103 P33.79 R2 M49.791 O
./instances/Rome/grafo10146.97.lgr N97 E142 D84.6703 P78 M1.2022e+06 F
./instances/Rome/grafo5985.62.lgr N62 E87 D43.0323 P41 M1.203e+06 F
./instances/Rome/grafo6556.60.lgr N60 E88 D53 P53.79 R7 M556562 O
./instances/Rome/grafo4011.48.lgr N48 E62 D28.5 P28.79 R2 M16.376 O
./instances/Rome/grafo3129.37.lgr N37 E48 R0 M0.142 O
./instances/Rome/grafo9571.67.lgr N67 E77 D21 P21.79 R1 M3.706 O
./instances/Rome/grafo5008.58.lgr N58 E77 D37 P37.79 R4 M5738.87 O
./instances/Rome/grafo7841.83.lgr N83 E107 D41 P41.79 R6 M87098.1 O
./instances/Rome/grafo3150.40.lgr N40 E46 R0 M0.142 O
./instances/Rome/grafo4068.38.lgr N38 E49 D24.3396 P24.79 R2 M27.944 O
./instances/Rome/grafo6470.45.lgr N45 E66 D36.0702 P36.79 R4 M1512.73 O
./instances/Rome/grafo10827.99.lgr N99 E135 D70.9084 P69 M1.20203e+06 F
./instances/Rome/grafo4966.53.lgr N53 E66 D18 P18.79 R1 M3.185 O
./instances/Rome/grafo1605.50.lgr N50 E54 R0 M0.142 O
./instances/Rome/grafo5303.34.lgr N34 E44 R0 M0.122 O
./instances/Rome/grafo137.21.lgr N21 E36 D23.4 P23.79 R2 M11.191 O
./instances/Rome/grafo818.13.lgr N13 E14 R0 M0.052 O
./instances/Rome/grafo5837.36.lgr N36 E56 D36.0714 P36.79 R3 M438.858 O
./instances/Rome/grafo8146.77.lgr N77 E99 D42 P42.79 R5 M12546 O
./instances/Rome/grafo1347.25.lgr N25 E29 R0 M0.098 O
./instances/Rome/grafo5611.76.lgr N76 E102 D51.0104 P51.79 R4 M5616.25 O
./instances/Rome/grafo3061.32.lgr N32 E46 D23 P23.79 R1 M3.998 O
./instances/Rome/grafo8966.89.lgr N89 E107 D33 P33.79 R3 M875.109 O
./instances/Rome/grafo10848.94.lgr N94 E119 D52 P52.79 R3 M202.644 O
./instances/Rome/grafo4213.71.lgr N71 E94 D47.05 P47.79 R4 M4301.82 O
./instances/Rome/grafo10687.96.lgr N96 E134 D76.822 P75 M1.2019e+06 F
./instances/Rome/grafo4491.61.lgr N61 E79 D33.0417 P33.79 R3 M872.25 O
./instances/Rome/grafo6698.37.lgr N37 E54 D35.5 P35.79 R2 M18.79 O
./instances/Rome/grafo9277.76.lgr N76 E102 D46 P46.79 R7 M1.09558e+06 O
./instances/Rome/grafo4032.42.lgr N42 E51 R0 M0.142 O
./instances/Rome/grafo2203.33.lgr N33 E41 D9 P9.79 R1 M2.477 O
./instances/Rome/grafo3677.51.lgr N51 E71 D37 P37.79 R5 M13157.5 O
./instances/Rome/grafo461.10.lgr N10 E10 R0 M0.049 O
./instances/Rome/grafo11001.97.lgr N97 E136 D73.1223 P67 M1.20223e+06 F
./instances/Rome/grafo4376.60.lgr N60 E73 D23 P23.79 R1 M5.67 O
./instances/Rome/grafo2820.14.lgr N14 E14 R0 M0.049 O
./instances/Rome/grafo9430.65.lgr N65 E76 D22 P22.79 R3 M283.213 O
./instances/Rome/grafo1679.18.lgr N18 E24 R0 M0.089 O
./instances/Rome/grafo6607.51.lgr N51 E61 R0 M0.153 O
./instances/Rome/grafo8882.100.lgr N100 E158 D104.763 P87 M1.20192e+06 F
./instances/Rome/grafo5391.74.lgr N74 E100 D50.6229 P50 M1.20299e+06 F
./instances/Rome/grafo9574.74.lgr N74 E107 D59.7546 P58 M1.20189e+06 F
./instances/Rome/grafo8566.98.lgr N98 E139 D71.8338 P68 M1.20216e+06 F
./instances/Rome/grafo5199.42.lgr N42 E61 D32 P32.79 R5 M22723.9 O
./instances/Rome/grafo5344.41.lgr N41 E52 D26 P26.79 R1 M4.942 O
./instances/Rome/grafo1445.30.lgr N30 E38 R0 M0.105 O
./instances/Rome/grafo9627.80.lgr N80 E98 D37 P37.79 R5 M18454.8 O
./instances/Rome/grafo3111.48.lgr N48 E54 R0 M0.15 O
./instances/Rome/grafo179.35.lgr N35 E42 R0 M0.121 O
./instances/Rome/grafo789.24.lgr N24 E30 R0 M0.095 O
./instances/Rome/grafo5105.52.lgr N52 E81 D49 P49.79 R6 M49117.6 O
./instances/Rome/grafo5826.73.lgr N73 E94 D41 P41.79 R5 M24208.2 O
./instances/Rome/grafo8361.65.lgr N65 E84 D41.038 P41.79 R3 M424.291 O
./instances/Rome/grafo4128.61.lgr N61 E88 D52 P52.79 R7 M1.13239e+06 O
./instances/Rome/grafo1774.10.lgr N10 E15 R0 M0.072 O
./instances/Rome/grafo6619.48.lgr N48 E57 D20 P20.79 R1 M3.098 O
./instances/Rome/grafo9158.65.lgr N65 E87 D42 P42.79 R5 M14774.9 O
./instances/Rome/grafo7777.87.lgr N87 E111 D44 P44.79 R6 M133815 O
./instances/Rome/grafo4052.41.lgr N41 E56 D21.5 P21.79 R2 M10.225 O
./instances/Rome/grafo511.13.lgr N13 E14 R0 M0.079 O
./instances/Rome/grafo5444.55.lgr N55 E70 D24.1562 P24.79 R2 M42.371 O
./instances/Rome/grafo5818.77.lgr N77 E111 D66.6659 P64 M1.20215e+06 F
./instances/Rome/grafo11485.39.lgr N39 E52 D26.2059 P26.79 R2 M20.243 O
./instances/Rome/grafo5781.35.lgr N35 E43 D10 P10.79 R1 M2.39 O
./instances/Rome/grafo3092.24.lgr N24 E28 R0 M0.093 O
./instances/Rome/grafo5216.43.lgr N43 E57 D30.375 P30.79 R2 M43.944 O
./instances/Rome/grafo2639.29.lgr N29 E43 D18 P18.79 R1 M2.734 O
./instances/Rome/grafo7531.38.lgr N38 E44 R0 M0.137 O
./instances/Rome/grafo6088.41.lgr N41 E48 D17 P17.79 R1 M2.761 O
./instances/Rome/grafo6973.41.lgr N41 E58 D33.25 P33.79 R4 M1715.18 O
./instances/Rome/grafo8331.95.lgr N95 E120 D48.8094 P47 M1.20292e+06 F
./instances/Rome/grafo898.10.lgr N10 E9 R0 M0.055 O
./instances/Rome/grafo10712.98.lgr N98 E141 D79.5036 P75 M1.20195e+06 F
./instances/Rome/grafo2210.28.lgr N28 E32 R0 M0.095 O
./instances/Rome/grafo1841.18.lgr N18 E26 R0 M0.083 O
./instances/Rome/grafo5335.32.lgr N32 E37 D12 P12.79 R1 M3.106 O
./instances/Rome/grafo9325.63.lgr N63 E86 D45 P45.79 R5 M56818.1 O
./instances/Rome/grafo11053.94.lgr N94 E132 D63.3155 P61 M1.20216e+06 F
./instances/Rome/grafo5469.81.lgr N81 E98 D32.1053 P32.79 R3 M585.375 O
./instances/Rome/grafo3338.56.lgr N56 E71 D27 P27 R1 M4.216 O
./instances/Rome/grafo10744.96.lgr N96 E129 D63.9946 P61 M1.20198e+06 F
./instances/Rome/grafo11468.36.lgr N36 E47 D24.5294 P24.79 R2 M19.922 O
./instances/Rome/grafo8585.91.lgr N91 E123 D62.784 P60 M1.20213e+06 F
./instances/Rome/grafo4383.75.lgr N75 E105 D60.149 P58 M1.20192e+06 F
./instances/Rome/grafo5764.36.lgr N36 E43 D17 P17.79 R1 M3.34 O
./instances/Rome/grafo6134.45.lgr N45 E55 D16 P16.79 R1 M2.642 O
./instances/Rome/grafo8423.82.lgr N82 E109 D51.8918 P51 M1.20225e+06 F
./instances/Rome/grafo2930.35.lgr N35 E37 R0 M0.123 O
./instances/Rome/grafo7436.67.lgr N67 E89 D36 P36.79 R5 M8675.93 O
./instances/Rome/grafo9621.90.lgr N90 E112 D38.0475 P38.79 R4 M2736.8 O
./instances/Rome/grafo4017.44.lgr N44 E60 D35.1111 P35.79 R3 M756.361 O
./instances/Rome/grafo4820.66.lgr N66 E100 D59.6655 P57 M1.20205e+06 F
./instances/Rome/grafo7092.37.lgr N37 E47 D14 P14.79 R1 M3.006 O
./instances/Rome/grafo4783.80.lgr N80 E107 D46 P46.79 R5 M16430.8 O
./instances/Rome/grafo7266.70.lgr N70 E84 D30 P30.79 R2 M22.432 O
./instances/Rome/grafo9322.67.lgr N67 E92 D45 P45.79 R4 M3894.21 O
./instances/Rome/grafo5269.42.lgr N42 E54 D25 P25.79 R1 M4.624 O
./instances/Rome/grafo4684.63.lgr N63 E82 D38.1304 P38.79 R3 M869.691 O
./instances/Rome/grafo3400.93.lgr N93 E124 D57.0012 P57.79 R7 M338143 O
./instances/Rome/grafo4116.60.lgr N60 E88 D48 P48 R6 M59776.7 O
./instances/Rome/grafo5035.56.lgr N56 E71 D29.1429 P29.79 R2 M40.35 O
./instances/Rome/grafo3384.52.lgr N52 E81 D49.5361 P48 M1.20244e+06 F
./instances/Rome/grafo6883.43.lgr N43 E54 D22.6667 P22.79 R2 M10.709 O
./instances/Rome/grafo4171.57.lgr N57 E80 D40.0626 P40.79 R4 M1868.57 O
./instances/Rome/grafo6139.40.lgr N40 E51 D21 P21.79 R1 M4.372 O
./instances/Rome/grafo4296.55.lgr N55 E68 D28 P28.79 R2 M22.656 O
./instances/Rome/grafo9910.32.lgr N32 E37 D12 P12.79 R1 M2.993 O
./instances/Rome/grafo8759.94.lgr N94 E124 D64.5389 P63 M1.20346e+06 F
./instances/Rome/grafo10759.96.lgr N96 E122 D54 P54.79 R6 M291063 O
./instances/Rome/grafo10163.93.lgr N93 E121 D55.9079 P55 M1.20194e+06 F
./instances/Rome/grafo1606.63.lgr N63 E85 D42 P42.79 R4 M5285.22 O
./instances/Rome/grafo2023.16.lgr N16 E20 R0 M0.085 O
./instances/Rome/grafo2766.26.lgr N26 E32 R0 M0.096 O
./instances/Rome/grafo931.13.lgr N13 E15 R0 M0.08 O
./instances/Rome/grafo3727.39.lgr N39 E53 D25.3333 P25.79 R2 M19.274 O
./instances/Rome/grafo8696.73.lgr N73 E104 D55 P55.79 R7 M730782 O
./instances/Rome/grafo2553.18.lgr N18 E19 R0 M0.059 O
./instances/Rome/grafo2581.45.lgr N45 E54 D23 P23.79 R1 M3.473 O
./instances/Rome/grafo2845.14.lgr N14 E16 R0 M0.042 O
./instances/Rome/grafo1162.11.lgr N11 E11 R0 M0.043 O
./instances/Rome/grafo2421.17.lgr N17 E19 R0 M0.075 O
./instances/Rome/grafo3643.36.lgr N36 E43 R0 M0.124 O
./instances/Rome/grafo11245.92.lgr N92 E118 D46 P46.79 R4 M4695.66 O
./instances/Rome/grafo8196.76.lgr N76 E92 D34.0576 P34.79 R3 M679.246 O
./instances/Rome/grafo11002.96.lgr N96 E133 D71.772 P70 M1.20184e+06 F
./instances/Rome/grafo5926.43.lgr N43 E62 D34 P34.79 R4 M1486.53 O
./instances/Rome/grafo3213.44.lgr N44 E57 D27 P27.79 R1 M3.723 O
./instances/Rome/grafo9511.84.lgr N84 E119 D63 P63.79 R7 M976357 O
./instances/Rome/grafo4134.57.lgr N57 E84 D48.0063 P48.79 R4 M3686.51 O
./instances/Rome/grafo4885.71.lgr N71 E105 D63.0647 P61 M1.20206e+06 F
./instances/Rome/grafo8190.73.lgr N73 E100 D47.0805 P46 M1.20282e+06 F
./instances/Rome/grafo1831.17.lgr N17 E19 R0 M0.089 O
./instances/Rome/grafo11367.92.lgr N92 E118 D46 P46.79 R4 M5830.41 O
./instances/Rome/grafo4111.35.lgr N35 E50 D32.4444 P32.79 R2 M15.895 O
./instances/Rome/grafo10072.97.lgr N97 E136 D77.4447 P74 M1.20221e+06 F
./instances/Rome/grafo4760.55.lgr N55 E73 D38.6667 P38.79 R2 M16.556 O
./instances/Rome/grafo4761.64.lgr N64 E93 D51 P50 M1.20236e+06 F
./instances/Rome/grafo5045.55.lgr N55 E76 D40 P40.79 R4 M3155.91 O
./instances/Rome/grafo11212.41.lgr N41 E56 D26 P26.79 R3 M661.298 O
./instances/Rome/grafo6661.55.lgr N55 E72 D32.5714 P32.79 R2 M25.966 O
./instances/Rome/grafo5353.39.lgr N39 E45 R0 M0.129 O
./instances/Rome/grafo11050.98.lgr N98 E141 D74.1239 P71 M1.20204e+06 F
./instances/Rome/grafo9063.73.lgr N73 E98 D45 P45.79 R6 M145567 O
./instances/Rome/grafo9301.61.lgr N61 E77 D33.2414 P33.79 R2 M47.328 O
./instances/Rome/grafo3565.42.lgr N42 E52 R0 M0.141 O
./instances/Rome/grafo5372.36.lgr N36 E47 D21 P21.79 R1 M3.564 O
./instances/Rome/grafo6586.48.lgr N48 E69 D42.1 P42.79 R4 M2460.34 O
./instances/Rome/grafo4418.53.lgr N53 E63 D22 P22.79 R1 M3.506 O
./instances/Rome/grafo5757.69.lgr N69 E100 D57.6317 P55 M1.20214e+06 F
./instances/Rome/grafo1675.19.lgr N19 E21 R0 M0.091 O
./instances/Rome/grafo1891.18.lgr N18 E19 R0 M0.053 O
./instances/Rome/grafo5581.45.lgr N45 E62 D33 P33.79 R3 M361.302 O
./instances/Rome/grafo2941.38.lgr N38 E54 D33.0956 P33.79 R3 M1078.31 O
./instances/Rome/grafo11502.100.lgr N100 E126 D48 P48.79 R7 M936930 O
./instances/Rome/grafo9776.86.lgr N86 E113 D49 P49.79 R7 M510085 O
./instances/Rome/grafo1713.19.lgr N19 E19 R0 M0.058 O
./instances/Rome/grafo5347.80.lgr N80 E95 D29.25 P29.79 R2 M31.866 O
./instances/Rome/grafo9136.67.lgr N67 E86 D35.1659 P35.79 R4 M2241.55 O
./instances/Rome/grafo9989.32.lgr N32 E38 R0 M0.123 O
./instances/Rome/grafo10854.99.lgr N99 E135 D66.7993 P64 M1.20198e+06 F
./instances/Rome/grafo10142.37.lgr N37 E47 D22.3333 P22.79 R2 M44.744 O
./instances/Rome/grafo9362.98.lgr N98 E143 D80.0787 P71 M1.20228e+06 F
./instances/Rome/grafo10425.93.lgr N93 E122 D59 P59.79 R4 M12611.5 O
./instances/Rome/grafo4817.55.lgr N55 E80 D42 P42.79 R7 M621238 O
./instances/Rome/grafo8322.70.lgr N70 E102 D55.1142 P54 M1.20203e+06 F
./instances/Rome/grafo1052.22.lgr N22 E34 D22 P22.79 R1 M2.929 O
./instances/Rome/grafo9954.32.lgr N32 E34 R0 M0.113 O
./instances/Rome/grafo1818.26.lgr N26 E28 R0 M0.095 O
./instances/Rome/grafo3240.46.lgr N46 E66 D32 P32.79 R4 M2228.36 O
./instances/Rome/grafo4583.59.lgr N59 E80 D42 P42.79 R5 M23265.2 O
./instances/Rome/grafo8471.89.lgr N89 E117 D57.4347 P56 M1.20211e+06 F
./instances/Rome/grafo4774.65.lgr N65 E85 D35.0226 P35.79 R3 M512.511 O
./instances/Rome/grafo3906.49.lgr N49 E61 R0 M0.148 O
./instances/Rome/grafo4502.55.lgr N55 E76 D41 P41.79 R3 M870.136 O
./instances/Rome/grafo11636.32.lgr N32 E32 R0 M0.084 O
./instances/Rome/grafo2890.12.lgr N12 E14 R0 M0.036 O
./instances/Rome/grafo9350.63.lgr N63 E85 D38 P38.79 R5 M23555.2 O
./instances/Rome/grafo5062.64.lgr N64 E78 D28.0212 P28.79 R3 M346.916 O
./instances/Rome/grafo4221.55.lgr N55 E69 D20.5 P20.79 R2 M11.016 O
./instances/Rome/grafo532.11.lgr N11 E11 R0 M0.052 O
./instances/Rome/grafo8254.72.lgr N72 E85 D26.1667 P26.79 R2 M23.852 O
./instances/Rome/grafo1840.28.lgr N28 E34 R0 M0.109 O
./instances/Rome/grafo219.11.lgr N11 E13 R0 M0.041 O
./instances/Rome/grafo11378.36.lgr N36 E47 D20.1667 P20.79 R3 M80.33 O
./instances/Rome/grafo7847.77.lgr N77 E117 D68.6854 P64 M1.20198e+06 F
./instances/Rome/grafo8489.87.lgr N87 E106 D39 P39.79 R4 M7769.6 O
./instances/Rome/grafo11546.97.lgr N97 E140 D79.0239 P75 M1.20214e+06 F
./instances/Rome/grafo674.15.lgr N15 E18 R0 M0.082 O
./instances/Rome/grafo2288.16.lgr N16 E24 R0 M0.08 O
./instances/Rome/grafo1869.31.lgr N31 E33 R0 M0.103 O
./instances/Rome/grafo5241.42.lgr N42 E55 D26.1111 P26.79 R2 M16.03 O
./instances/Rome/grafo11648.90.lgr N90 E131 D73.038 P69 M1.20226e+06 F
./instances/Rome/grafo3544.42.lgr N42 E60 D36 P36.79 R4 M3759.27 O
./instances/Rome/grafo5604.39.lgr N39 E61 D40.2 P40.79 R3 M147.049 O
./instances/Rome/grafo4466.66.lgr N66 E102 D63.3007 P60 M1.20217e+06 F
./instances/Rome/grafo11313.96.lgr N96 E144 D89.5535 P81 M1.20201e+06 F
./instances/Rome/grafo9679.66.lgr N66 E95 D52.5825 P51 M1.2023e+06 F
./instances/Rome/grafo7971.73.lgr N73 E92 D35 P35.79 R5 M15059.4 O
./instances/Rome/grafo11608.32.lgr N32 E33 R0 M0.12 O
./instances/Rome/grafo11374.33.lgr N33 E44 R0 M0.111 O
./instances/Rome/grafo3997.40.lgr N40 E56 D30 P30.79 R2 M39.916 O
./instances/Rome/grafo9666.72.lgr N72 E112 D68.1847 P63 M1.20412e+06 F
./instances/Rome/grafo6679.82.lgr N82 E107 D47.0035 P47.79 R4 M6961.23 O
./instances/Rome/grafo2597.15.lgr N15 E17 R0 M0.071 O
./instances/Rome/grafo9855.35.lgr N35 E40 R0 M0.117 O
./instances/Rome/grafo2578.34.lgr N34 E36 R0 M0.105 O
./instances/Rome/grafo8113.70.lgr N70 E94 D50.0004 P50.79 R5 M25320.4 O
./instances/Rome/grafo1986.27.lgr N27 E34 D16 P16.79 R1 M3.752 O
./instances/Rome/grafo4162.63.lgr N63 E81 D41 P41.79 R3 M553.215 O
./instances/Rome/grafo11041.97.lgr N97 E126 D53.5187 P53 M1.20255e+06 F
./instances/Rome/grafo2325.13.lgr N13 E13 R0 M0.052 O
./instances/Rome/grafo843.14.lgr N14 E14 R0 M0.051 O
./instances/Rome/grafo10044.38.lgr N38 E46 D16 P16.79 R1 M3.422 O
./instances/Rome/grafo4141.64.lgr N64 E79 D34.0811 P34.79 R2 M225.084 O
./instances/Rome/grafo7574.86.lgr N86 E110 D50 P50.79 R5 M16368.4 O
./instances/Rome/grafo4147.81.lgr N81 E107 D54.7268 P53 M1.20224e+06 F
./instances/Rome/grafo5362.37.lgr N37 E45 D16 P16.79 R1 M3.486 O
./instances/Rome/grafo1458.48.lgr N48 E63 D27.5 P27.79 R2 M13.12 O
./instances/Rome/grafo7658.44.lgr N44 E61 D31 P31.79 R2 M26.498 O
./instances/Rome/grafo3095.34.lgr N34 E44 D14 P14.79 R1 M3.696 O
./instances/Rome/grafo504.25.lgr N25 E29 R0 M0.105 O
./instances/Rome/grafo6577.38.lgr N38 E49 D17 P17.79 R1 M3.388 O
./instances/Rome/grafo1391.27.lgr N27 E30 R0 M0.097 O
./instances/Rome/grafo4341.56.lgr N56 E73 D33.1481 P33.79 R2 M49.545 O
./instances/Rome/grafo3883.42.lgr N42 E65 D41.0904 P41.79 R4 M2749.34 O
./instances/Rome/grafo10516.94.lgr N94 E138 D90.0965 P83 M1.20204e+06 F
./instances/Rome/grafo3444.41.lgr N41 E53 D24 P24.79 R3 M463.949 O
./instances/Rome/grafo3405.57.lgr N57 E78 D39 P39.79 R6 M236522 O
./instances/Rome/grafo11149.100.lgr N100 E136 D64.5357 P61 M1.20204e+06 F
./instances/Rome/grafo6234.39.lgr N39 E52 D21.6667 P21.79 R2 M5.851 O
./instances/Rome/grafo5924.57.lgr N57 E74 D36.0494 P36.79 R3 M827.878 O
./instances/Rome/grafo7314.43.lgr N43 E53 D15 P15.79 R1 M3.312 O
./instances/Rome/grafo4769.53.lgr N53 E72 D33.5 P33.79 R3 M323.249 O
./instances/Rome/grafo11486.37.lgr N37 E49 R0 M0.12 O
./instances/Rome/grafo4071.43.lgr N43 E60 D28 P28.79 R5 M13001.8 O
./instances/Rome/grafo8226.90.lgr N90 E129 D70.6822 P66 M1.20206e+06 F
./instances/Rome/grafo4876.60.lgr N60 E78 D34.4118 P34.79 R2 M34.353 O
./instances/Rome/grafo5007.64.lgr N64 E78 D33.6667 P33.79 R2 M12.466 O
./instances/Rome/grafo7833.72.lgr N72 E105 D60.9387 P59 M1.20211e+06 F
./instances/Rome/grafo178.33.lgr N33 E42 D18 P18.79 R1 M2.663 O
./instances/Rome/grafo5544.67.lgr N67 E86 D36 P36.79 R3 M684.656 O
./instances/Rome/grafo2363.34.lgr N34 E39 R0 M0.118 O
./instances/Rome/grafo8336.71.lgr N71 E91 D43 P43.79 R5 M26796.3 O
./instances/Rome/grafo11392.90.lgr N90 E128 D72.5284 P71 M1.20242e+06 F
./instances/Rome/grafo9612.79.lgr N79 E99 D38 P38.79 R3 M1217.85 O
./instances/Rome/grafo1176.11.lgr N11 E13 R0 M0.075 O
./instances/Rome/grafo6554.48.lgr N48 E70 D38.1429 P38.79 R3 M351.877 O
./instances/Rome/grafo1872.23.lgr N23 E25 R0 M0.092 O
./instances/Rome/grafo2420.16.lgr N16 E18 R0 M0.074 O
./instances/Rome/grafo2401.17.lgr N17 E31 D21.625 P21.79 R2 M7.977 O
./instances/Rome/grafo3547.37.lgr N37 E38 R0 M0.125 O
./instances/Rome/grafo7046.48.lgr N48 E54 R0 M0.132 O
./instances/Rome/grafo8899.89.lgr N89 E116 D50 P50.79 R7 M373012 O
./instances/Rome/grafo10870.94.lgr N94 E129 D67.4011 P63 M1.2023e+06 F
./instances/Rome/grafo6658.59.lgr N59 E79 D40 P40.79 R4 M4921.48 O
./instances/Rome/grafo3861.99.lgr N99 E140 D81.2205 P76 M1.20212e+06 F
./instances/Rome/grafo5783.36.lgr N36 E46 D20 P20.79 R1 M3.562 O
./instances/Rome/grafo2345.17.lgr N17 E20 R0 M0.082 O
./instances/Rome/grafo9463.77.lgr N77 E103 D53 P53.79 R6 M451027 O
./instances/Rome/grafo9804.84.lgr N84 E121 D62.4722 P60 M1.20216e+06 F
./instances/Rome/grafo1024.20.lgr N20 E21 R0 M0.098 O
./instances/Rome/grafo3374.38.lgr N38 E48 R0 M0.126 O
./instances/Rome/grafo2908.13.lgr N13 E12 R0 M0.049 O
./instances/Rome/grafo2797.15.lgr N15 E17 R0 M0.067 O
./instances/Rome/grafo4155.63.lgr N63 E73 D18 P18.79 R1 M2.924 O
./instances/Rome/grafo6595.38.lgr N38 E53 D33 P33.79 R4 M8397.25 O
./instances/Rome/grafo8043.72.lgr N72 E100 D52 P52.79 R5 M21749.4 O
./instances/Rome/grafo3270.41.lgr N41 E49 R0 M0.123 O
./instances/Rome/grafo8353.89.lgr N89 E116 D51.33 P50 M1.20278e+06 F
./instances/Rome/grafo9681.67.lgr N67 E87 D39 P39.79 R3 M898.491 O
./instances/Rome/grafo4528.55.lgr N55 E67 R0 M0.171 O
./instances/Rome/grafo11082.33.lgr N33 E42 R0 M0.116 O
./instances/Rome/grafo1881.19.lgr N19 E22 R0 M0.08 O
./instances/Rome/grafo719.14.lgr N14 E13 R0 M0.046 O
./instances/Rome/grafo8129.79.lgr N79 E109 D53.1804 P51 M1.20259e+06 F
./instances/Rome/grafo9311.68.lgr N68 E88 D40 P40.79 R6 M205758 O
./instances/Rome/grafo4286.74.lgr N74 E111 D69.131 P65 M1.20216e+06 F
./instances/Rome/grafo6489.48.lgr N48 E66 D31.5 P31.79 R2 M21.049 O
./instances/Rome/grafo9653.71.lgr N71 E80 R0 M0.202 O
./instances/Rome/grafo2900.14.lgr N14 E14 R0 M0.072 O
./instances/Rome/grafo6141.42.lgr N42 E54 D26.2 P26.79 R2 M27.127 O
./instances/Rome/grafo186.30.lgr N30 E35 R0 M0.11 O
./instances/Rome/grafo5256.38.lgr N38 E43 D11 P11.79 R1 M2.888 O
./instances/Rome/grafo11131.36.lgr N36 E46 D24 P24.79 R1 M4.644 O
./instances/Rome/grafo11054.96.lgr N96 E127 D57.9764 P55 M1.20204e+06 F
./instances/Rome/grafo1880.24.lgr N24 E26 R0 M0.074 O
./instances/Rome/grafo1593.27.lgr N27 E30 R0 M0.042 O
./instances/Rome/grafo10074.90.lgr N90 E130 D75.8094 P69 M1.20218e+06 F
./instances/Rome/grafo7235.38.lgr N38 E45 R0 M0.143 O
./instances/Rome/grafo7662.38.lgr N38 E48 R0 M0.144 O
./instances/Rome/grafo3975.38.lgr N38 E52 D27.7143 P27.79 R2 M14.971 O
./instances/Rome/grafo513.10.lgr N10 E10 R0 M0.051 O
./instances/Rome/grafo9433.65.lgr N65 E101 D67.1677 P63 M1.20203e+06 F
./instances/Rome/grafo9678.79.lgr N79 E106 D51 P51.79 R7 M769754 O
./instances/Rome/grafo1230.26.lgr N26 E29 R0 M0.105 O
./instances/Rome/grafo2708.39.lgr N39 E48 D19 P19.79 R1 M3.578 O
./instances/Rome/grafo377.13.lgr N13 E16 R0 M0.076 O
./instances/Rome/grafo11619.35.lgr N35 E42 R0 M0.121 O
./instances/Rome/grafo9260.68.lgr N68 E94 D49 P49.79 R7 M721906 O
./instances/Rome/grafo5257.38.lgr N38 E47 D15 P15.79 R1 M3.169 O
./instances/Rome/grafo3168.39.lgr N39 E51 R0 M0.13 O
./instances/Rome/grafo7732.42.lgr N42 E53 D26.345 P26.79 R2 M66.965 O
./instances/Rome/grafo2670.20.lgr N20 E28 D14.6667 P14.79 R2 M6.836 O
./instances/Rome/grafo6620.56.lgr N56 E71 D30.6 P30.79 R2 M16.82 O
./instances/Rome/grafo9285.86.lgr N86 E115 D49 P49.79 R7 M770103 O
./instances/Rome/grafo8943.98.lgr N98 E146 D85.057 P76 M1.20227e+06 F
./instances/Rome/grafo4161.55.lgr N55 E73 D36 P36.79 R3 M449.178 O
./instances/Rome/grafo9648.64.lgr N64 E75 D23.6667 P23.79 R2 M11.955 O
./instances/Rome/grafo7544.40.lgr N40 E53 D20 P20.79 R1 M3.899 O
./instances/Rome/grafo271.53.lgr N53 E67 D31.3 P31.79 R2 M38.85 O
./instances/Rome/grafo9010.78.lgr N78 E99 D42.1667 P42.79 R3 M245.828 O
./instances/Rome/grafo254.10.lgr N10 E11 R0 M0.044 O
./instances/Rome/grafo11561.35.lgr N35 E39 R0 M0.123 O
./instances/Rome/grafo426.19.lgr N19 E21 R0 M0.052 O
./instances/Rome/grafo11677.36.lgr N36 E49 D18 P18.79 R1 M3.744 O
./instances/Rome/grafo2915.27.lgr N27 E37 D18.6667 P18.79 R2 M9.688 O
./instances/Rome/grafo11175.94.lgr N94 E114 D36 P36.79 R4 M1378.51 O
./instances/Rome/grafo8528.84.lgr N84 E109 D46.7767 P46 M1.20231e+06 F
./instances/Rome/grafo2692.85.lgr N85 E108 D42.6 P42.79 R2 M15.547 O
./instances/Rome/grafo8875.98.lgr N98 E131 D64.2991 P63 M1.20203e+06 F
./instances/Rome/grafo11355.92.lgr N92 E128 D70.2877 P68 M1.20184e+06 F
./instances/Rome/grafo9610.67.lgr N67 E94 D46 P46 R6 M94231.6 O
./instances/Rome/grafo4616.61.lgr N61 E81 D39.25 P39.79 R3 M472.736 O
./instances/Rome/grafo6382.40.lgr N40 E52 D20 P20.79 R1 M3.828 O
./instances/Rome/grafo8898.60.lgr N60 E78 D34 P34.79 R3 M293.335 O
./instances/Rome/grafo8355.87.lgr N87 E129 D70.5709 P66 M1.20217e+06 F
./instances/Rome/grafo6910.41.lgr N41 E55 D25 P25.79 R3 M155.238 O
./instances/Rome/grafo2775.25.lgr N25 E26 R0 M0.096 O
./instances/Rome/grafo1365.66.lgr N66 E86 D36 P36.79 R4 M2300.18 O
./instances/Rome/grafo5466.42.lgr N42 E60 D33 P33.79 R2 M58.204 O
./instances/Rome/grafo5998.38.lgr N38 E44 R0 M0.129 O
./instances/Rome/grafo5599.65.lgr N65 E87 D43.0281 P43.79 R4 M3442.64 O
./instances/Rome/grafo3917.38.lgr N38 E58 D37.0363 P37.79 R4 M1226.04 O
./instances/Rome/grafo7978.90.lgr N90 E116 D45 P45.79 R6 M106630 O
./instances/Rome/grafo11038.100.lgr N100 E133 D64.2326 P63 M1.202e+06 F
./instances/Rome/grafo2082.34.lgr N34 E38 R0 M0.085 O
./instances/Rome/grafo8969.94.lgr N94 E134 D79.3595 P76 M1.20207e+06 F
./instances/Rome/grafo2080.25.lgr N25 E32 R0 M0.099 O
./instances/Rome/grafo8255.81.lgr N81 E106 D49 P49.79 R6 M247142 O
./instances/Rome/grafo4314.67.lgr N67 E102 D60.058 P57 M1.2021e+06 F
./instances/Rome/grafo3078.25.lgr N25 E31 R0 M0.081 O
./instances/Rome/grafo716.13.lgr N13 E13 R0 M0.038 O
./instances/Rome/grafo927.11.lgr N11 E10 R0 M0.04 O
./instances/Rome/grafo4034.40.lgr N40 E47 D15 P15.79 R1 M2.87 O
./instances/Rome/grafo3828.38.lgr N38 E40 R0 M0.094 O
./instances/Rome/grafo5546.36.lgr N36 E52 D31 P31.79 R4 M1778.93 O
./instances/Rome/grafo5983.41.lgr N41 E50 D24 P24.79 R1 M5.11 O
./instances/Rome/grafo3716.37.lgr N37 E53 D25.4444 P25.79 R2 M15.106 O
./instances/Rome/grafo10392.94.lgr N94 E132 D68.3954 P64 M1.20231e+06 F
./instances/Rome/grafo5069.64.lgr N64 E82 D38 P38.79 R4 M6623.14 O
./instances/Rome/grafo10819.95.lgr N95 E122 D52.5872 P51 M1.20209e+06 F
./instances/Rome/grafo418.16.lgr N16 E18 R0 M0.084 O
./instances/Rome/grafo6560.37.lgr N37 E42 R0 M0.117 O
./instances/Rome/grafo1208.27.lgr N27 E33 R0 M0.106 O
./instances/Rome/grafo7509.36.lgr N36 E45 D20 P20.79 R1 M3.52 O
./instances/Rome/grafo1921.27.lgr N27 E31 R0 M0.105 O
./instances/Rome/grafo5021.66.lgr N66 E84 D38.0904 P38.79 R3 M377.111 O
./instances/Rome/grafo4986.83.lgr N83 E107 D45 P45.79 R7 M1.01827e+06 O
./instances/Rome/grafo915.24.lgr N24 E32 D15 P15.79 R1 M3.029 O
./instances/Rome/grafo8260.86.lgr N86 E123 D68.402 P64 M1.20215e+06 F
./instances/Rome/grafo7268.38.lgr N38 E46 R0 M0.135 O
./instances/Rome/grafo3211.52.lgr N52 E77 D43 P43.79 R7 M770643 O
./instances/Rome/grafo5600.59.lgr N59 E78 D37.2222 P37.79 R3 M315.884 O
./instances/Rome/grafo5292.37.lgr N37 E48 R0 M0.121 O
./instances/Rome/grafo3521.40.lgr N40 E48 D10 P10.79 R1 M2.68 O
./instances/Rome/grafo1742.34.lgr N34 E43 D15 P15.79 R1 M2.727 O
./instances/Rome/grafo3923.35.lgr N35 E45 D23.5 P23.79 R2 M22.532 O
./instances/Rome/grafo1846.19.lgr N19 E24 R0 M0.089 O
./instances/Rome/grafo3753.40.lgr N40 E53 D24 P24.79 R3 M74.675 O
./instances/Rome/grafo1862.24.lgr N24 E27 R0 M0.092 O
./instances/Rome/grafo3511.54.lgr N54 E73 D42.3333 P42.79 R2 M21.625 O
./instances/Rome/grafo4440.63.lgr N63 E86 D38 P38.79 R4 M3379.99 O
./instances/Rome/grafo8218.92.lgr N92 E122 D51 P51.79 R7 M943971 O
./instances/Rome/grafo8323.84.lgr N84 E106 D41 P41.79 R4 M3165.59 O
./instances/Rome/grafo1819.22.lgr N22 E37 D25.5 P25.79 R2 M9.27 O
./instances/Rome/grafo3876.94.lgr N94 E123 D57.101 P55 M1.20214e+06 F
./instances/Rome/grafo3594.42.lgr N42 E56 D29 P29.79 R1 M3.76 O
./instances/Rome/grafo9993.91.lgr N91 E128 D68.2335 P63 M1.20241e+06 F
./instances/Rome/grafo8896.60.lgr N60 E79 D36 P36.79 R2 M24.365 O
./instances/Rome/grafo2551.23.lgr N23 E31 R0 M0.106 O
./instances/Rome/grafo7151.85.lgr N85 E120 D65.4068 P63 M1.20197e+06 F
./instances/Rome/grafo3976.38.lgr N38 E53 D28 P28.79 R3 M560.848 O
./instances/Rome/grafo3553.46.lgr N46 E71 D40 P40.79 R4 M1353.01 O
./instances/Rome/grafo177.11.lgr N11 E12 R0 M0.079 O
./instances/Rome/grafo6410.50.lgr N50 E69 D37 P37.79 R3 M144.072 O
./instances/Rome/grafo10553.98.lgr N98 E117 D37.0283 P37.79 R3 M595.081 O
./instances/Rome/grafo1710.40.lgr N40 E49 D18 P18.79 R1 M3.007 O
./instances/Rome/grafo8457.83.lgr N83 E108 D48.3543 P47 M1.20221e+06 F
./instances/Rome/grafo2227.17.lgr N17 E25 R0 M0.081 O
./instances/Rome/grafo4489.77.lgr N77 E107 D51.0095 P51.79 R6 M70602.5 O
./instances/Rome/grafo3378.35.lgr N35 E48 D26 P26.79 R1 M4.703 O
./instances/Rome/grafo6143.39.lgr N39 E55 D30.5 P30.79 R2 M17.513 O
./instances/Rome/grafo4770.60.lgr N60 E74 D30.6667 P30.79 R2 M15.724 O
./instances/Rome/grafo10630.94.lgr N94 E142 D89.7789 P85 M1.20209e+06 F
./instances/Rome/grafo11230.100.lgr N100 E129 D52 P52.79 R7 M518797 O
./instances/Rome/grafo5067.64.lgr N64 E82 D37.3125 P37.79 R2 M61.648 O
./instances/Rome/grafo1611.56.lgr N56 E76 D39 P39.79 R2 M62.459 O
./instances/Rome/grafo2626.15.lgr N15 E22 R0 M0.087 O
./instances/Rome/grafo5490.53.lgr N53 E65 D22.5 P22.79 R2 M24.165 O
./instances/Rome/grafo6492.38.lgr N38 E50 D23 P23.79 R1 M4.191 O
./instances/Rome/grafo632.13.lgr N13 E16 R0 M0.072 O
./instances/Rome/grafo7006.43.lgr N43 E56 D26.4167 P26.79 R2 M31.903 O
./instances/Rome/grafo4045.42.lgr N42 E56 D27 P27.79 R1 M4.57 O
./instances/Rome/grafo533.11.lgr N11 E11 R0 M0.045 O
./instances/Rome/grafo146.22.lgr N22 E31 D17 P17.79 R1 M3.27 O
./instances/Rome/grafo9737.74.lgr N74 E97 D43.027 P43.79 R4 M2947.78 O
./instances/Rome/grafo881.10.lgr N10 E9 R0 M0.054 O
./instances/Rome/grafo8637.84.lgr N84 E122 D67.4272 P66 M1.20199e+06 F
./instances/Rome/grafo1699.21.lgr N21 E24 R0 M0.073 O
./instances/Rome/grafo7035.37.lgr N37 E55 D37 P37.79 R3 M430.884 O
./instances/Rome/grafo5590.44.lgr N44 E49 R0 M0.107 O
./instances/Rome/grafo8779.88.lgr N88 E123 D69.5776 P68 M1.20184e+06 F
./instances/Rome/grafo2779.27.lgr N27 E28 R0 M0.073 O
./instances/Rome/grafo1186.47.lgr N47 E65 D28 P28.79 R3 M134.997 O
./instances/Rome/grafo9150.82.lgr N82 E114 D60.0872 P58 M1.20215e+06 F
./instances/Rome/grafo2249.40.lgr N40 E49 D21.6667 P21.79 R2 M10.17 O
./instances/Rome/grafo139.24.lgr N24 E28 R0 M0.099 O
./instances/Rome/grafo2356.21.lgr N21 E27 R0 M0.083 O
./instances/Rome/grafo443.13.lgr N13 E15 R0 M0.082 O
./instances/Rome/grafo5350.58.lgr N58 E74 D29.3333 P29.79 R2 M20.702 O
./instances/Rome/grafo1715.22.lgr N22 E34 D20 P20.79 R1 M3.253 O
./instances/Rome/grafo1597.28.lgr N28 E37 R0 M0.123 O
./instances/Rome/grafo9264.70.lgr N70 E89 D35.0438 P35.79 R3 M692.76 O
./instances/Rome/grafo2561.14.lgr N14 E18 R0 M0.081 O
./instances/Rome/grafo8040.73.lgr N73 E103 D54.9446 P53 M1.20221e+06 F
./instances/Rome/grafo1015.16.lgr N16 E21 R0 M0.089 O
./instances/Rome/grafo7866.69.lgr N69 E86 D37.0638 P37.79 R3 M289.45 O
./instances/Rome/grafo535.20.lgr N20 E26 R0 M0.094 O
./instances/Rome/grafo9031.62.lgr N62 E77 D31.5 P31.79 R3 M216.901 O
./instances/Rome/grafo10025.31.lgr N31 E37 R0 M0.11 O
./instances/Rome/grafo1342.59.lgr N59 E70 D25.5 P25.79 R2 M11.706 O
./instances/Rome/grafo8330.88.lgr N88 E125 D71.9774 P67 M1.20215e+06 F
./instances/Rome/grafo3488.36.lgr N36 E45 D20 P20.79 R1 M4.308 O
./instances/Rome/grafo5814.36.lgr N36 E43 D16 P16.79 R1 M2.908 O
./instances/Rome/grafo1602.26.lgr N26 E29 R0 M0.1 O
./instances/Rome/grafo6665.46.lgr N46 E59 D21 P21.79 R1 M2.893 O
./instances/Rome/grafo6456.58.lgr N58 E84 D48 P48.79 R7 M618873 O
./instances/Rome/grafo9808.72.lgr N72 E91 D37 P37.79 R4 M4303.02 O
./instances/Rome/grafo11414.36.lgr N36 E47 D24.4286 P24.79 R2 M16.639 O
./instances/Rome/grafo11583.37.lgr N37 E46 D19 P19.79 R1 M3.49 O
./instances/Rome/grafo6163.37.lgr N37 E43 R0 M0.127 O
./instances/Rome/grafo257.10.lgr N10 E10 R0 M0.039 O
./instances/Rome/grafo1078.11.lgr N11 E12 R0 M0.074 O
./instances/Rome/grafo4829.56.lgr N56 E69 D20.5 P20.79 R2 M11.114 O
./instances/Rome/grafo8080.76.lgr N76 E102 D49.2571 P50.79 R4 M15424.9 O
./instances/Rome/grafo1911.21.lgr N21 E26 D11 P11.79 R1 M2.816 O
./instances/Rome/grafo4190.61.lgr N61 E90 D56.3154 P54 M1.20193e+06 F
./instances/Rome/grafo1530.24.lgr N24 E27 R0 M0.099 O
./instances/Rome/grafo3011.30.lgr N30 E41 D13 P13.79 R1 M3.55 O
./instances/Rome/grafo6238.57.lgr N57 E87 D50 P50.79 R6 M55088.6 O
./instances/Rome/grafo8749.65.lgr N65 E91 D45.0023 P45.79 R5 M20215.4 O
./instances/Rome/grafo6019.39.lgr N39 E50 D23.5 P23.79 R2 M16.131 O
./instances/Rome/grafo5883.36.lgr N36 E39 R0 M0.132 O
./instances/Rome/grafo6056.39.lgr N39 E49 R0 M0.125 O
./instances/Rome/grafo1780.18.lgr N18 E24 R0 M0.085 O
./instances/Rome/grafo2426.12.lgr N12 E18 R0 M0.069 O
./instances/Rome/grafo1740.10.lgr N10 E13 R0 M0.059 O
./instances/Rome/grafo11161.99.lgr N99 E120 D45 P45.79 R5 M36042.7 O
./instances/Rome/grafo8712.90.lgr N90 E119 D52.0028 P52.79 R6 M102571 O
./instances/Rome/grafo7813.62.lgr N62 E81 D32 P32.79 R4 M1709.64 O
./instances/Rome/grafo8375.70.lgr N70 E91 D44 P43 M1.20294e+06 F
./instances/Rome/grafo5586.60.lgr N60 E78 D31 P31.79 R5 M6716.47 O
./instances/Rome/grafo5771.42.lgr N42 E51 R0 M0.137 O
./instances/Rome/grafo3822.94.lgr N94 E123 D61.1825 P60 M1.20191e+06 F
./instances/Rome/grafo2699.30.lgr N30 E38 R0 M0.136 O
./instances/Rome/grafo11039.96.lgr N96 E143 D87.2177 P78 M1.20254e+06 F
./instances/Rome/grafo8502.89.lgr N89 E107 D36.0312 P36.79 R4 M4137.88 O
./instances/Rome/grafo8868.60.lgr N60 E75 D29 P29 R2 M82.596 O
./instances/Rome/grafo10965.99.lgr N99 E130 D61 P61.79 R7 M821343 O
./instances/Rome/grafo2118.15.lgr N15 E15 R0 M0.054 O
./instances/Rome/grafo6473.39.lgr N39 E49 D19.6667 P19.79 R2 M9.535 O
./instances/Rome/grafo5123.68.lgr N68 E94 D44 P44.79 R6 M80152.1 O
./instances/Rome/grafo7593.43.lgr N43 E60 D27 P27.79 R2 M30.787 O
./instances/Rome/grafo5649.40.lgr N40 E46 R0 M0.134 O
./instances/Rome/grafo5159.59.lgr N59 E84 D45 P45.79 R5 M14164.8 O
./instances/Rome/grafo7016.58.lgr N58 E74 D31 P31.79 R3 M705.21 O
./instances/Rome/grafo8791.94.lgr N94 E136 D81.2805 P76 M1.20177e+06 F
./instances/Rome/grafo2739.23.lgr N23 E28 R0 M0.098 O
./instances/Rome/grafo8989.62.lgr N62 E80 D37 P37.79 R4 M4470.74 O
./instances/Rome/grafo11205.94.lgr N94 E131 D70.7262 P69 M1.20193e+06 F
./instances/Rome/grafo5952.38.lgr N38 E48 D21 P21.79 R1 M3.528 O
./instances/Rome/grafo9424.63.lgr N63 E85 D35 P35.79 R5 M7439.35 O
./instances/Rome/grafo4763.68.lgr N68 E84 D34 P34.79 R3 M326.861 O
./instances/Rome/grafo8406.75.lgr N75 E108 D61.0073 P59 M1.20211e+06 F
./instances/Rome/grafo3966.38.lgr N38 E42 R0 M0.134 O
./instances/Rome/grafo9913.31.lgr N31 E36 R0 M0.108 O
./instances/Rome/grafo5227.38.lgr N38 E48 D19 P19.79 R1 M3.957 O
./instances/Rome/grafo3920.39.lgr N39 E47 R0 M0.135 O
./instances/Rome/grafo8819.87.lgr N87 E118 D60.3894 P59 M1.202e+06 F
./instances/Rome/grafo10081.34.lgr N34 E42 R0 M0.127 O
./instances/Rome/grafo8240.72.lgr N72 E96 D43 P43.79 R5 M13856.5 O
./instances/Rome/grafo9314.88.lgr N88 E123 D62.6323 P61 M1.2019e+06 F
./instances/Rome/grafo5969.38.lgr N38 E49 D22 P22.79 R1 M4.078 O
./instances/Rome/grafo9889.32.lgr N32 E33 R0 M0.112 O
./instances/Rome/grafo11003.100.lgr N100 E140 D82.0355 P77 M1.20229e+06 F
./instances/Rome/grafo4215.62.lgr N62 E85 D38.0151 P38.79 R5 M7612.7 O
./instances/Rome/grafo2448.15.lgr N15 E23 R0 M0.087 O
./instances/Rome/grafo9933.39.lgr N39 E48 D17 P17.79 R1 M2.951 O
./instances/Rome/grafo8537.84.lgr N84 E121 D65.1929 P60 M1.20206e+06 F
./instances/Rome/grafo10060.90.lgr N90 E121 D62.5211 P61 M1.20184e+06 F
./instances/Rome/grafo4731.63.lgr N63 E86 D41 P41.79 R6 M80640.8 O
./instances/Rome/grafo11006.97.lgr N97 E135 D73.8352 P67 M1.20208e+06 F
./instances/Rome/grafo935.21.lgr N21 E38 D25 P25.79 R1 M4.511 O
./instances/Rome/grafo5575.39.lgr N39 E49 D20 P20.79 R1 M2.86 O
./instances/Rome/grafo6328.43.lgr N43 E50 R0 M0.105 O
./instances/Rome/grafo8615.85.lgr N85 E110 D48.7373 P48 M1.20222e+06 F
./instances/Rome/grafo11028.40.lgr N40 E56 D28.4 P28.79 R2 M17.935 O
./instances/Rome/grafo10843.34.lgr N34 E39 R0 M0.122 O
./instances/Rome/grafo7185.55.lgr N55 E60 R0 M0.157 O
./instances/Rome/grafo5129.53.lgr N53 E74 D35 P35.79 R6 M38769.3 O
./instances/Rome/grafo1209.29.lgr N29 E32 R0 M0.108 O
./instances/Rome/grafo8564.100.lgr N100 E134 D67.2458 P66 M1.2024e+06 F
./instances/Rome/grafo10857.95.lgr N95 E126 D52.7955 P51 M1.20201e+06 F
./instances/Rome/grafo2490.22.lgr N22 E29 D13 P13.79 R1 M2.625 O
./instances/Rome/grafo7094.44.lgr N44 E61 D28.6 P28.79 R2 M12.006 O
./instances/Rome/grafo2123.26.lgr N26 E28 R0 M0.099 O
./instances/Rome/grafo1167.31.lgr N31 E34 R0 M0.117 O
./instances/Rome/grafo7187.38.lgr N38 E52 D25 P25.79 R1 M3.283 O
./instances/Rome/grafo4360.78.lgr N78 E101 D45 P45.79 R5 M31189.2 O
./instances/Rome/grafo4991.67.lgr N67 E89 D41 P41.79 R4 M14245.6 O
./instances/Rome/grafo2265.12.lgr N12 E15 R0 M0.077 O
./instances/Rome/grafo11370.33.lgr N33 E38 R0 M0.11 O
./instances/Rome/grafo6500.55.lgr N55 E75 D34 P34.79 R4 M3165.86 O
./instances/Rome/grafo2756.21.lgr N21 E26 R0 M0.075 O
./instances/Rome/grafo9372.78.lgr N78 E105 D49 P49.79 R6 M66043.6 O
./instances/Rome/grafo2258.47.lgr N47 E60 D32 P32.79 R1 M4.383 O
./instances/Rome/grafo7736.45.lgr N45 E70 D45 P45.79 R7 M1.04447e+06 O
./instances/Rome/grafo2883.15.lgr N15 E16 R0 M0.074 O
./instances/Rome/grafo2198.16.lgr N16 E20 R0 M0.075 O
./instances/Rome/grafo6402.39.lgr N39 E50 D23 P23.79 R1 M4.041 O
./instances/Rome/grafo3467.53.lgr N53 E60 R0 M0.149 O
./instances/Rome/grafo9872.32.lgr N32 E43 D17.3333 P17.79 R2 M13.184 O
./instances/Rome/grafo11018.99.lgr N99 E130 D61.395 P59 M1.20233e+06 F
./instances/Rome/grafo7782.81.lgr N81 E102 D40.0294 P40.79 R3 M605.334 O
./instances/Rome/grafo10467.100.lgr N100 E138 D69.1579 P65 M1.20224e+06 F
./instances/Rome/grafo2186.18.lgr N18 E23 R0 M0.092 O
./instances/Rome/grafo2672.34.lgr N34 E40 R0 M0.116 O
./instances/Rome/grafo2798.16.lgr N16 E18 R0 M0.043 O
./instances/Rome/grafo5019.63.lgr N63 E80 D34 P34.79 R4 M2511.47 O
./instances/Rome/grafo2707.12.lgr N12 E14 R0 M0.066 O
./instances/Rome/grafo8540.74.lgr N74 E98 D40.9691 P41.79 R6 M216645 O
./instances/Rome/grafo1484.46.lgr N46 E57 D18 P18.79 R1 M4.232 O
./instances/Rome/grafo5389.58.lgr N58 E84 D48.4642 P47 M1.20251e+06 F
./instances/Rome/grafo7747.40.lgr N40 E48 R0 M0.134 O
./instances/Rome/grafo2651.12.lgr N12 E13 R0 M0.049 O
./instances/Rome/grafo6701.47.lgr N47 E74 D42 P42.79 R7 M237153 O
./instances/Rome/grafo1340.26.lgr N26 E31 R0 M0.098 O
./instances/Rome/grafo1429.31.lgr N31 E45 D27.5 P27.79 R2 M13.077 O
./instances/Rome/grafo7001.40.lgr N40 E51 R0 M0.139 O
./instances/Rome/grafo5750.44.lgr N44 E62 D34 P34.79 R4 M4423.01 O
./instances/Rome/grafo4854.57.lgr N57 E76 D38 P38.79 R1 M7.723 O
./instances/Rome/grafo6381.42.lgr N42 E50 D14 P14.79 R1 M2.716 O
./instances/Rome/grafo6235.45.lgr N45 E53 R0 M0.13 O
./instances/Rome/grafo8784.94.lgr N94 E130 D67.619 P65 M1.20206e+06 F
./instances/Rome/grafo876.38.lgr N38 E45 R0 M0.132 O
./instances/Rome/grafo8451.69.lgr N69 E95 D51.6061 P50 M1.20238e+06 F
./instances/Rome/grafo9934.34.lgr N34 E40 R0 M0.122 O
./instances/Rome/grafo4222.48.lgr N48 E62 D16 P16.79 R1 M2.952 O
./instances/Rome/grafo4862.51.lgr N51 E67 D29.3333 P29.79 R3 M155.212 O
./instances/Rome/grafo7313.43.lgr N43 E52 D19.5 P19.79 R2 M13.21 O
./instances/Rome/grafo7997.71.lgr N71 E96 D42 P42.79 R6 M99934.3 O
./instances/Rome/grafo10606.94.lgr N94 E127 D60.1058 P59 M1.20199e+06 F
./instances/Rome/grafo7258.46.lgr N46 E67 D39 P39.79 R6 M95700.3 O
./instances/Rome/grafo1189.65.lgr N65 E81 D31.6667 P31.79 R2 M10.009 O
./instances/Rome/grafo5296.44.lgr N44 E58 D26.1304 P26.79 R2 M63.525 O
./instances/Rome/grafo5787.33.lgr N33 E40 R0 M0.119 O
./instances/Rome/grafo4843.53.lgr N53 E70 D36 P36.79 R3 M629.454 O
./instances/Rome/grafo7007.41.lgr N41 E55 D29.475 P29.79 R2 M19.963 O
./instances/Rome/grafo7438.39.lgr N39 E47 R0 M0.143 O
./instances/Rome/grafo5792.60.lgr N60 E76 D28 P28.79 R4 M1944.33 O
./instances/Rome/grafo2267.36.lgr N36 E52 D27.3043 P27.79 R2 M27.397 O
./instances/Rome/grafo3865.42.lgr N42 E56 D28.6667 P28.79 R2 M9.411 O
./instances/Rome/grafo1064.21.lgr N21 E26 R0 M0.092 O
./instances/Rome/grafo977.19.lgr N19 E19 R0 M0.058 O
./instances/Rome/grafo3272.38.lgr N38 E44 R0 M0.12 O
./instances/Rome/grafo6760.54.lgr N54 E68 D18 P18.79 R1 M3.993 O
./instances/Rome/grafo1178.29.lgr N29 E30 R0 M0.101 O
./instances/Rome/grafo9925.91.lgr N91 E125 D69.0342 P67 M1.20215e+06 F
./instances/Rome/grafo7494.44.lgr N44 E58 D28.5556 P28.79 R2 M12.652 O
./instances/Rome/grafo5246.83.lgr N83 E115 D64.0878 P62 M1.20198e+06 F
./instances/Rome/grafo4647.62.lgr N62 E89 D51.3144 P50 M1.20294e+06 F
./instances/Rome/grafo1751.17.lgr N17 E21 R0 M0.08 O
./instances/Rome/grafo8209.91.lgr N91 E119 D50.2476 P49 M1.20232e+06 F
./instances/Rome/grafo3199.60.lgr N60 E72 D23 P23.79 R1 M4.231 O
./instances/Rome/grafo2122.20.lgr N20 E21 R0 M0.091 O
./instances/Rome/grafo5228.43.lgr N43 E56 D27 P27.79 R1 M4.054 O
./instances/Rome/grafo8339.66.lgr N66 E90 D43 P43.79 R5 M22951.9 O
./instances/Rome/grafo1234.25.lgr N25 E33 D16 P16.79 R1 M3.006 O
./instances/Rome/grafo4346.54.lgr N54 E80 D46 P46.79 R7 M1.00019e+06 O
./instances/Rome/grafo1750.12.lgr N12 E18 D11 P11.79 R1 M2.603 O
./instances/Rome/grafo2753.18.lgr N18 E24 R0 M0.094 O
./instances/Rome/grafo7711.45.lgr N45 E53 D11 P11.79 R1 M2.733 O
./instances/Rome/grafo2622.38.lgr N38 E52 D25.125 P25.79 R2 M29.547 O
./instances/Rome/grafo383.12.lgr N12 E14 R0 M0.076 O
./instances/Rome/grafo7081.38.lgr N38 E59 D37 P37.79 R4 M1666.09 O
./instances/Rome/grafo1698.33.lgr N33 E43 D23 P23.79 R1 M4.275 O
./instances/Rome/grafo11606.33.lgr N33 E37 R0 M0.119 O
./instances/Rome/grafo2885.16.lgr N16 E18 R0 M0.079 O
./instances/Rome/grafo944.14.lgr N14 E13 R0 M0.05 O
./instances/Rome/grafo10794.100.lgr N100 E130 D57.2789 P56 M1.20176e+06 F
./instances/Rome/grafo10639.91.lgr N91 E120 D57.1804 P54 M1.20211e+06 F
./instances/Rome/grafo3081.23.lgr N23 E27 R0 M0.09 O
./instances/Rome/grafo5961.33.lgr N33 E41 R0 M0.108 O
./instances/Rome/grafo6808.39.lgr N39 E45 R0 M0.121 O
./instances/Rome/grafo4636.82.lgr N82 E117 D60.9194 P60 M1.20173e+06 F
./instances/Rome/grafo11130.33.lgr N33 E42 R0 M0.121 O
./instances/Rome/grafo10728.34.lgr N34 E40 R0 M0.111 O
./instances/Rome/grafo9518.68.lgr N68 E90 D42 P42.79 R5 M15075.7 O
./instances/Rome/grafo4679.63.lgr N63 E87 D45 P45.79 R5 M18916.7 O
./instances/Rome/grafo9113.74.lgr N74 E94 D34 P34.79 R4 M3712.54 O
./instances/Rome/grafo4773.57.lgr N57 E79 D40 P40.79 R4 M1924.09 O
./instances/Rome/grafo4753.69.lgr N69 E92 D41 P41.79 R5 M12782.5 O
./instances/Rome/grafo9240.77.lgr N77 E92 D27.5 P27.79 R2 M13.096 O
./instances/Rome/grafo9904.33.lgr N33 E37 R0 M0.123 O
./instances/Rome/grafo6621.60.lgr N60 E78 D37 P37.79 R4 M5130.39 O
./instances/Rome/grafo292.16.lgr N16 E17 R0 M0.061 O
./instances/Rome/grafo10962.100.lgr N100 E145 D88.8191 P80 M1.20207e+06 F
./instances/Rome/grafo9577.97.lgr N97 E124 D50 P50.79 R6 M208439 O
./instances/Rome/grafo8958.89.lgr N89 E122 D60.8445 P59 M1.20251e+06 F
./instances/Rome/grafo1202.28.lgr N28 E36 R0 M0.118 O
./instances/Rome/grafo7606.51.lgr N51 E71 D33 P33.79 R4 M3012.23 O
./instances/Rome/grafo9366.66.lgr N66 E85 D36 P36.79 R4 M1652.64 O
./instances/Rome/grafo4055.43.lgr N43 E61 D30.069 P30.79 R3 M264.639 O
./instances/Rome/grafo989.13.lgr N13 E14 R0 M0.05 O
./instances/Rome/grafo9302.66.lgr N66 E80 D28 P28.79 R1 M6.231 O
./instances/Rome/grafo5892.42.lgr N42 E53 D20.6667 P20.79 R2 M9.063 O
./instances/Rome/grafo8350.79.lgr N79 E109 D54.9197 P53 M1.20225e+06 F
./instances/Rome/grafo1434.30.lgr N30 E40 D17 P17.79 R1 M2.419 O
./instances/Rome/grafo2806.15.lgr N15 E16 R0 M0.036 O
./instances/Rome/grafo8472.81.lgr N81 E109 D54.7518 P53 M1.202e+06 F
./instances/Rome/grafo4880.56.lgr N56 E77 D39.0778 P39.79 R3 M832.343 O
./instances/Rome/grafo4407.55.lgr N55 E70 D29 P29.79 R1 M3.348 O
./instances/Rome/grafo7500.53.lgr N53 E65 R0 M0.18 O
./instances/Rome/grafo3048.41.lgr N41 E50 D17 P17.79 R1 M2.793 O
./instances/Rome/grafo5390.37.lgr N37 E45 D10 P10.79 R1 M2.665 O
./instances/Rome/grafo5520.35.lgr N35 E43 R0 M0.132 O
./instances/Rome/grafo6744.46.lgr N46 E61 D24 P24 R1 M4.406 O
./instances/Rome/grafo3712.95.lgr N95 E144 D90.9904 P81 M1.20259e+06 F
./instances/Rome/grafo8488.85.lgr N85 E99 D31.3889 P31.79 R2 M27.756 O
./instances/Rome/grafo5320.45.lgr N45 E53 D17 P17.79 R1 M3.348 O
./instances/Rome/grafo4062.56.lgr N56 E87 D57 P57.79 R7 M502949 O
./instances/Rome/grafo2731.18.lgr N18 E23 R0 M0.072 O
./instances/Rome/grafo9665.65.lgr N65 E86 R0 M0.134 O
./instances/Rome/grafo4073.40.lgr N40 E42 R0 M0.061 O
./instances/Rome/grafo9903.33.lgr N33 E42 R0 M0.086 O
./instances/Rome/grafo9098.64.lgr N64 E80 D31.5 P31.79 R2 M11.405 O
./instances/Rome/grafo10469.100.lgr N100 E148 D88.1373 P79 M1.20241e+06 F
./instances/Rome/grafo7994.64.lgr N64 E83 D28 P28.79 R3 M213.539 O
./instances/Rome/grafo3569.56.lgr N56 E75 D38.4118 P38.79 R4 M1160.04 O
./instances/Rome/grafo7564.57.lgr N57 E71 D30.1429 P30.79 R3 M365.859 O
./instances/Rome/grafo5188.70.lgr N70 E89 D36.3333 P36.79 R3 M260.168 O
./instances/Rome/grafo6378.44.lgr N44 E62 D34 P34.79 R4 M3228.45 O
./instances/Rome/grafo3195.54.lgr N54 E76 D42 P42.79 R3 M1204.65 O
./instances/Rome/grafo2139.11.lgr N11 E16 R0 M0.074 O
./instances/Rome/grafo4310.74.lgr N74 E109 D67.5609 P65 M1.20243e+06 F
./instances/Rome/grafo10244.99.lgr N99 E141 D78.5913 P73 M1.20213e+06 F
./instances/Rome/grafo2450.14.lgr N14 E14 R0 M0.042 O
./instances/Rome/grafo9674.81.lgr N81 E116 D65.1535 P61 M1.20203e+06 F
./instances/Rome/grafo5803.45.lgr N45 E50 R0 M0.14 O
./instances/Rome/grafo11356.31.lgr N31 E37 R0 M0.123 O
./instances/Rome/grafo6434.78.lgr N78 E97 D39.3 P39.79 R2 M21.797 O
./instances/Rome/grafo8324.76.lgr N76 E109 D67.0559 P65 M1.20361e+06 F
./instances/Rome/grafo979.13.lgr N13 E21 R0 M0.086 O
./instances/Rome/grafo4417.65.lgr N65 E90 D46 P46.79 R6 M81149.5 O
./instances/Rome/grafo905.15.lgr N15 E18 R0 M0.085 O
./instances/Rome/grafo11187.98.lgr N98 E128 D57.186 P56 M1.20205e+06 F
./instances/Rome/grafo5505.35.lgr N35 E40 D12 P12.79 R1 M2.807 O
./instances/Rome/grafo7050.40.lgr N40 E51 D23 P23.79 R1 M3.496 O
./instances/Rome/grafo6678.46.lgr N46 E55 R0 M0.148 O
./instances/Rome/grafo7341.60.lgr N60 E78 D35 P35.79 R4 M2081.47 O
./instances/Rome/grafo10207.98.lgr N98 E137 D79.6282 P75 M1.20229e+06 F
./instances/Rome/grafo833.13.lgr N13 E17 R0 M0.086 O
./instances/Rome/grafo9138.65.lgr N65 E105 D72.6016 P66 M1.20221e+06 F
./instances/Rome/grafo9022.63.lgr N63 E82 D36.0826 P36.79 R3 M1163.23 O
./instances/Rome/grafo7472.45.lgr N45 E53 R0 M0.154 O
./instances/Rome/grafo3460.54.lgr N54 E82 D50 P50.79 R6 M118032 O
./instances/Rome/grafo6302.38.lgr N38 E47 D18 P18.79 R1 M3.827 O
./instances/Rome/grafo10892.37.lgr N37 E48 D22.6667 P22.79 R2 M10.967 O
./instances/Rome/grafo4307.64.lgr N64 E79 D30.3333 P30.79 R2 M23.528 O
./instances/Rome/grafo7053.55.lgr N55 E73 D36 P36.79 R2 M76.494 O
./instances/Rome/grafo6857.41.lgr N41 E54 D25.6667 P25.79 R2 M12.624 O
./instances/Rome/grafo9382.67.lgr N67 E83 D28 P28.79 R4 M4119.89 O
./instances/Rome/grafo6237.46.lgr N46 E58 D19 P19.79 R1 M3.787 O
./instances/Rome/grafo1998.31.lgr N31 E36 R0 M0.115 O
./instances/Rome/grafo4722.64.lgr N64 E80 D29.5 P29.79 R2 M29.005 O
./instances/Rome/grafo4479.68.lgr N68 E90 D39.0089 P39.79 R4 M3217.26 O
./instances/Rome/grafo8186.90.lgr N90 E117 D53.1754 P51 M1.20218e+06 F
./instances/Rome/grafo6720.79.lgr N79 E102 D44.0153 P43 M1.2025e+06 F
./instances/Rome/grafo10648.98.lgr N98 E145 D88.2514 P77 M1.20253e+06 F
./instances/Rome/grafo1565.68.lgr N68 E83 D27.5 P27.79 R2 M19.556 O
./instances/Rome/grafo8664.89.lgr N89 E124 D65.7502 P63 M1.20222e+06 F
./instances/Rome/grafo2519.37.lgr N37 E40 R0 M0.122 O
./instances/Rome/grafo7364.36.lgr N36 E43 D14 P14.79 R1 M2.801 O
./instances/Rome/grafo11504.39.lgr N39 E51 D24 P24.79 R1 M3.794 O
./instances/Rome/grafo5855.34.lgr N34 E37 R0 M0.117 O
./instances/Rome/grafo8019.84.lgr N84 E102 D37.4 P37.79 R2 M23.023 O
./instances/Rome/grafo1876.11.lgr N11 E19 D17 P17.79 R1 M2.805 O
./instances/Rome/grafo4937.56.lgr N56 E81 D43.2062 P42 M1.20254e+06 F
./instances/Rome/grafo2542.16.lgr N16 E21 R0 M0.086 O
./instances/Rome/grafo11653.37.lgr N37 E51 D22 P22.79 R1 M4.039 O
./instances/Rome/grafo5697.40.lgr N40 E59 D36 P36.79 R3 M790.95 O
./instances/Rome/grafo10480.95.lgr N95 E124 D54.3268 P53 M1.20256e+06 F
./instances/Rome/grafo7693.52.lgr N52 E74 D40 P40.79 R5 M15567.7 O
./instances/Rome/grafo3005.58.lgr N58 E77 D32.1667 P32.79 R3 M274.515 O
./instances/Rome/grafo10239.91.lgr N91 E123 D67.0216 P64 M1.20204e+06 F
./instances/Rome/grafo7018.45.lgr N45 E67 D38 P38.79 R6 M61815.8 O
./instances/Rome/grafo324.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo8621.73.lgr N73 E103 D55.5664 P54 M1.20236e+06 F
./instances/Rome/grafo5356.39.lgr N39 E49 R0 M0.152 O
./instances/Rome/grafo7701.43.lgr N43 E64 D40.05 P40.79 R4 M3128.15 O
./instances/Rome/grafo1261.30.lgr N30 E40 D21 P21.79 R1 M3.742 O
./instances/Rome/grafo7276.49.lgr N49 E64 D27.4286 P27.79 R2 M9.95 O
./instances/Rome/grafo10656.98.lgr N98 E125 D52 P52.79 R6 M138891 O
./instances/Rome/grafo10455.38.lgr N38 E42 R0 M0.136 O
./instances/Rome/grafo4933.58.lgr N58 E67 R0 M0.174 O
./instances/Rome/grafo896.16.lgr N16 E24 D18 P18.79 R1 M3.368 O
./instances/Rome/grafo2709.15.lgr N15 E17 R0 M0.085 O
./instances/Rome/grafo9701.84.lgr N84 E104 D44.0065 P44.79 R4 M8407.2 O
./instances/Rome/grafo7059.46.lgr N46 E53 D16 P16.79 R1 M2.762 O
./instances/Rome/grafo11369.96.lgr N96 E138 D70.4598 P65 M1.20235e+06 F
./instances/Rome/grafo358.30.lgr N30 E39 R0 M0.122 O
./instances/Rome/grafo4585.66.lgr N66 E85 D29.2308 P29.79 R3 M361.094 O
./instances/Rome/grafo7828.68.lgr N68 E92 D42 P42.79 R5 M10303.1 O
./instances/Rome/grafo6300.47.lgr N47 E72 D39 P39.79 R7 M224532 O
./instances/Rome/grafo9728.70.lgr N70 E86 D28 P28.79 R1 M3.411 O
./instances/Rome/grafo8496.61.lgr N61 E91 D58.0618 P56 M1.20209e+06 F
./instances/Rome/grafo9624.65.lgr N65 E80 D32 P32.79 R1 M5.471 O
./instances/Rome/grafo6340.37.lgr N37 E44 R0 M0.128 O
./instances/Rome/grafo4659.59.lgr N59 E79 D43.4444 P43.79 R2 M67.925 O
./instances/Rome/grafo3055.36.lgr N36 E46 D20.5128 P20.79 R2 M24.435 O
./instances/Rome/grafo7851.77.lgr N77 E100 D39 P39.79 R4 M5876 O
./instances/Rome/grafo2374.37.lgr N37 E46 R0 M0.129 O
./instances/Rome/grafo5584.48.lgr N48 E63 D30.5 P30.79 R2 M11.876 O
./instances/Rome/grafo7805.59.lgr N59 E76 D38 P38.79 R4 M5056.3 O
./instances/Rome/grafo11422.34.lgr N34 E39 R0 M0.124 O
./instances/Rome/grafo2290.19.lgr N19 E22 R0 M0.077 O
./instances/Rome/grafo305.16.lgr N16 E19 R0 M0.08 O
./instances/Rome/grafo4335.60.lgr N60 E87 D44 P44.79 R6 M76240.6 O
./instances/Rome/grafo11351.90.lgr N90 E125 D65.8517 P64 M1.20222e+06 F
./instances/Rome/grafo9668.67.lgr N67 E83 D35 P35.79 R4 M5208.23 O
./instances/Rome/grafo6893.51.lgr N51 E68 D34.6 P34.79 R2 M12.61 O
./instances/Rome/grafo10522.99.lgr N99 E136 D73.472 P71 M1.20208e+06 F
./instances/Rome/grafo9340.88.lgr N88 E117 D53.0085 P53.79 R7 M472218 O
./instances/Rome/grafo4573.57.lgr N57 E82 D47 P47.79 R6 M146298 O
./instances/Rome/grafo3724.43.lgr N43 E54 D15 P15.79 R1 M2.98 O
./instances/Rome/grafo1748.16.lgr N16 E17 R0 M0.083 O
./instances/Rome/grafo6025.56.lgr N56 E79 D37 P37.79 R3 M268.633 O
./instances/Rome/grafo9803.86.lgr N86 E109 D43.0256 P43.79 R5 M17105.5 O
./instances/Rome/grafo1220.25.lgr N25 E31 R0 M0.105 O
./instances/Rome/grafo3366.52.lgr N52 E65 D25.2 P25.79 R2 M15.952 O
./instances/Rome/grafo9347.96.lgr N96 E119 D38 P38.79 R4 M3832.01 O
./instances/Rome/grafo7254.44.lgr N44 E72 D48 P48.79 R7 M457615 O
./instances/Rome/grafo1828.27.lgr N27 E33 R0 M0.096 O
./instances/Rome/grafo2772.14.lgr N14 E14 R0 M0.04 O
./instances/Rome/grafo7318.55.lgr N55 E70 D29 P29.79 R2 M47.02 O
./instances/Rome/grafo2620.13.lgr N13 E16 R0 M0.072 O
./instances/Rome/grafo10514.39.lgr N39 E49 D19.6667 P19.79 R2 M8.545 O
./instances/Rome/grafo4379.76.lgr N76 E101 D46 P46.79 R5 M25383.2 O
./instances/Rome/grafo8995.69.lgr N69 E90 D41.0941 P41.79 R3 M1368.29 O
./instances/Rome/grafo3834.55.lgr N55 E80 D46.3333 P46.79 R4 M2707.32 O
./instances/Rome/grafo5119.76.lgr N76 E115 D70.658 P66 M1.20201e+06 F
./instances/Rome/grafo4775.62.lgr N62 E90 D48 P48.79 R6 M78697.6 O
./instances/Rome/grafo8705.82.lgr N82 E108 D44 P44.79 R6 M80147.7 O
./instances/Rome/grafo10150.95.lgr N95 E129 D68.9164 P66 M1.20183e+06 F
./instances/Rome/grafo9529.87.lgr N87 E105 D31 P31.79 R4 M2760.91 O
./instances/Rome/grafo6482.87.lgr N87 E115 D57.792 P57 M1.2028e+06 F
./instances/Rome/grafo1110.20.lgr N20 E22 R0 M0.085 O
./instances/Rome/grafo10144.98.lgr N98 E134 D71.4912 P69 M1.20109e+06 F
./instances/Rome/grafo6406.43.lgr N43 E57 D25 P25.79 R1 M8.484 O
./instances/Rome/grafo7768.42.lgr N42 E53 D13 P13.79 R1 M2.928 O
./instances/Rome/grafo3686.31.lgr N31 E36 R0 M0.11 O
./instances/Rome/grafo5478.32.lgr N32 E42 D19 P19.79 R1 M3.73 O
./instances/Rome/grafo2493.16.lgr N16 E19 R0 M0.05 O
./instances/Rome/grafo2135.19.lgr N19 E23 R0 M0.083 O
./instances/Rome/grafo11228.94.lgr N94 E125 D60.2328 P60 M1.20206e+06 F
./instances/Rome/grafo4189.62.lgr N62 E92 D55.1148 P54 M1.20222e+06 F
./instances/Rome/grafo9119.80.lgr N80 E120 D64.8779 P62 M1.20218e+06 F
./instances/Rome/grafo4505.53.lgr N53 E69 D28.3529 P28.79 R2 M33.697 O
./instances/Rome/grafo9169.67.lgr N67 E106 D66.5515 P62 M1.20223e+06 F
./instances/Rome/grafo2360.17.lgr N17 E21 R0 M0.082 O
./instances/Rome/grafo10250.100.lgr N100 E138 D70.6501 P70 M1.20173e+06 F
./instances/Rome/grafo9768.75.lgr N75 E101 D54.7977 P54 M1.20226e+06 F
./instances/Rome/grafo9636.76.lgr N76 E100 D45 P45.79 R6 M137061 O
./instances/Rome/grafo9698.79.lgr N79 E104 D44 P44.79 R4 M9082.64 O
./instances/Rome/grafo2917.14.lgr N14 E16 R0 M0.078 O
./instances/Rome/grafo694.22.lgr N22 E23 R0 M0.089 O
./instances/Rome/grafo10971.96.lgr N96 E119 D53 P53.79 R5 M112226 O
./instances/Rome/grafo5845.55.lgr N55 E80 D44.0006 P44.79 R5 M21099.5 O
./instances/Rome/grafo7156.67.lgr N67 E86 D40.0186 P40.79 R2 M182.673 O
./instances/Rome/grafo2536.25.lgr N25 E29 R0 M0.094 O
./instances/Rome/grafo5351.35.lgr N35 E51 D30.6667 P30.79 R2 M15.619 O
./instances/Rome/grafo4848.65.lgr N65 E80 D29.026 P29.79 R3 M604.443 O
./instances/Rome/grafo2051.25.lgr N25 E26 R0 M0.073 O
./instances/Rome/grafo6324.37.lgr N37 E47 R0 M0.098 O
./instances/Rome/grafo574.12.lgr N12 E19 D13 P13.79 R1 M2.274 O
./instances/Rome/grafo6907.38.lgr N38 E50 D22 P22.79 R1 M3.04 O
./instances/Rome/grafo8961.75.lgr N75 E122 D76.6524 P67 M1.20231e+06 F
./instances/Rome/grafo8820.92.lgr N92 E121 D57.6945 P57 M1.20198e+06 F
./instances/Rome/grafo7737.56.lgr N56 E79 D45 P45.79 R4 M3909.59 O
./instances/Rome/grafo2382.20.lgr N20 E26 R0 M0.096 O
./instances/Rome/grafo1510.48.lgr N48 E54 R0 M0.13 O
./instances/Rome/grafo4962.76.lgr N76 E105 D55 P55.79 R7 M461440 O
./instances/Rome/grafo8752.88.lgr N88 E110 D42 P42.79 R6 M167242 O
./instances/Rome/grafo5808.33.lgr N33 E38 R0 M0.125 O
./instances/Rome/grafo6922.40.lgr N40 E47 R0 M0.123 O
./instances/Rome/grafo11438.37.lgr N37 E45 R0 M0.121 O
./instances/Rome/grafo7168.39.lgr N39 E56 D36 P36.79 R4 M4774.19 O
./instances/Rome/grafo5626.57.lgr N57 E78 D35 P35.79 R3 M162.653 O
./instances/Rome/grafo5513.71.lgr N71 E93 D41 P41.79 R5 M11988.6 O
./instances/Rome/grafo1696.24.lgr N24 E28 R0 M0.096 O
./instances/Rome/grafo9034.68.lgr N68 E85 D35 P35.79 R4 M6207.64 O
./instances/Rome/grafo7147.47.lgr N47 E62 D29 P29.79 R1 M5.149 O
./instances/Rome/grafo3015.35.lgr N35 E38 R0 M0.125 O
./instances/Rome/grafo7220.42.lgr N42 E57 D32.1 P32.79 R3 M938.117 O
./instances/Rome/grafo309.26.lgr N26 E36 R0 M0.111 O
./instances/Rome/grafo8649.86.lgr N86 E109 D44 P44.79 R5 M15939 O
./instances/Rome/grafo2205.38.lgr N38 E55 D34 P34.79 R3 M794.514 O
./instances/Rome/grafo9590.74.lgr N74 E99 D50 P50.79 R6 M156789 O
./instances/Rome/grafo5735.77.lgr N77 E100 D45 P45.79 R6 M108729 O
./instances/Rome/grafo3066.32.lgr N32 E48 D27.25 P27.79 R3 M106.538 O
./instances/Rome/grafo4535.52.lgr N52 E67 D26 P26.79 R1 M3.375 O
./instances/Rome/grafo9982.38.lgr N38 E49 D21 P21.79 R1 M4.125 O
./instances/Rome/grafo6165.43.lgr N43 E52 D18 P18.79 R1 M3.103 O
./instances/Rome/grafo11435.92.lgr N92 E117 D45.0366 P45.79 R3 M1445.34 O
./instances/Rome/grafo3691.41.lgr N41 E53 D22.6667 P22.79 R2 M9.098 O
./instances/Rome/grafo9263.76.lgr N76 E106 D54.0149 P52 M1.2022e+06 F
./instances/Rome/grafo6314.44.lgr N44 E58 D29.3864 P29.79 R2 M28.875 O
./instances/Rome/grafo5861.82.lgr N82 E113 D58.1523 P57 M1.20199e+06 F
./instances/Rome/grafo3577.40.lgr N40 E50 D17 P17.79 R1 M3.506 O
./instances/Rome/grafo6961.46.lgr N46 E52 R0 M0.14 O
./instances/Rome/grafo6398.41.lgr N41 E53 D24.6667 P24.79 R2 M9.995 O
./instances/Rome/grafo8670.89.lgr N89 E109 D37.3333 P37.79 R2 M37.578 O
./instances/Rome/grafo5282.58.lgr N58 E81 D41.063 P41.79 R5 M11120.1 O
./instances/Rome/grafo9847.61.lgr N61 E80 D39 P39.79 R3 M884.126 O
./instances/Rome/grafo1760.28.lgr N28 E39 D24.5 P24.79 R2 M11.653 O
./instances/Rome/grafo7993.75.lgr N75 E110 D62.2268 P58 M1.20203e+06 F
./instances/Rome/grafo6444.64.lgr N64 E82 D36 P36.79 R5 M15595.9 O
./instances/Rome/grafo4216.53.lgr N53 E79 D46 P46.79 R5 M12916.4 O
./instances/Rome/grafo8715.93.lgr N93 E120 D58.0707 P58.79 R4 M8195.22 O
./instances/Rome/grafo1312.26.lgr N26 E29 R0 M0.104 O
./instances/Rome/grafo6120.43.lgr N43 E52 R0 M0.141 O
./instances/Rome/grafo1219.44.lgr N44 E48 R0 M0.145 O
./instances/Rome/grafo4777.61.lgr N61 E75 D26 P26.79 R1 M3.627 O
./instances/Rome/grafo7536.60.lgr N60 E76 D31.5 P31.79 R2 M29.299 O
./instances/Rome/grafo9220.67.lgr N67 E101 D57.5181 P56 M1.20213e+06 F
./instances/Rome/grafo1561.33.lgr N33 E42 R0 M0.121 O
./instances/Rome/grafo3747.37.lgr N37 E52 D24 P24.79 R1 M3.386 O
./instances/Rome/grafo8052.70.lgr N70 E86 D32.05 P32.79 R3 M425.55 O
./instances/Rome/grafo4855.77.lgr N77 E106 D57.5113 P56 M1.202e+06 F
./instances/Rome/grafo6082.42.lgr N42 E58 D30.1312 P30.79 R3 M227.962 O
./instances/Rome/grafo5116.74.lgr N74 E101 D50 P50.79 R6 M86290.7 O
./instances/Rome/grafo10161.99.lgr N99 E148 D80.9614 P74 M1.20239e+06 F
./instances/Rome/grafo2990.35.lgr N35 E48 D22.1111 P22.79 R3 M139.668 O
./instances/Rome/grafo4446.60.lgr N60 E82 D44.3929 P44.79 R3 M581.619 O
./instances/Rome/grafo2602.38.lgr N38 E48 D18.625 P18.79 R2 M8.522 O
./instances/Rome/grafo3955.55.lgr N55 E72 D34 P34.79 R3 M509.766 O
./instances/Rome/grafo9173.71.lgr N71 E105 D57.8685 P57 M1.20316e+06 F
./instances/Rome/grafo11244.36.lgr N36 E48 D23.6667 P24.79 R2 M32.403 O
./instances/Rome/grafo6293.68.lgr N68 E92 D41 P41 R6 M115394 O
./instances/Rome/grafo7219.45.lgr N45 E59 D27.5 P27.79 R2 M15.757 O
./instances/Rome/grafo3816.42.lgr N42 E61 D31 P31.79 R4 M1832.35 O
./instances/Rome/grafo2525.16.lgr N16 E19 R0 M0.078 O
./instances/Rome/grafo677.17.lgr N17 E21 R0 M0.085 O
./instances/Rome/grafo3115.59.lgr N59 E73 D28.5 P28.79 R2 M9.775 O
./instances/Rome/grafo2075.32.lgr N32 E41 D16 P16.79 R1 M2.777 O
./instances/Rome/grafo6198.41.lgr N41 E61 D33.0961 P33.79 R4 M1619.51 O
./instances/Rome/grafo5423.76.lgr N76 E97 D42.0111 P42.79 R5 M20969.8 O
./instances/Rome/grafo11385.36.lgr N36 E48 D22.1111 P22.79 R3 M270.362 O
./instances/Rome/grafo5191.41.lgr N41 E61 D30.038 P30.79 R5 M3966.92 O
./instances/Rome/grafo850.12.lgr N12 E13 R0 M0.04 O
./instances/Rome/grafo7304.45.lgr N45 E53 R0 M0.105 O
./instances/Rome/grafo9734.64.lgr N64 E84 D41 P41.79 R4 M12479.8 O
./instances/Rome/grafo1482.53.lgr N53 E67 D29.6667 P29.79 R2 M13.248 O
./instances/Rome/grafo8114.83.lgr N83 E114 D54.9514 P54 M1.20236e+06 F
./instances/Rome/grafo10445.94.lgr N94 E140 D90.485 P81 M1.20204e+06 F
./instances/Rome/grafo2353.28.lgr N28 E32 R0 M0.103 O
./instances/Rome/grafo1128.11.lgr N11 E12 R0 M0.06 O
./instances/Rome/grafo2371.19.lgr N19 E24 R0 M0.08 O
./instances/Rome/grafo2001.12.lgr N12 E14 R0 M0.068 O
./instances/Rome/grafo6860.44.lgr N44 E60 D30.25 P30.79 R2 M39.831 O
./instances/Rome/grafo390.13.lgr N13 E13 R0 M0.077 O
./instances/Rome/grafo6437.47.lgr N47 E70 D41 P41.79 R6 M125343 O
./instances/Rome/grafo8351.89.lgr N89 E127 D69.5164 P67 M1.20199e+06 F
./instances/Rome/grafo10327.97.lgr N97 E140 D81.7299 P75 M1.2023e+06 F
./instances/Rome/grafo5800.34.lgr N34 E39 R0 M0.093 O
./instances/Rome/grafo6939.38.lgr N38 E51 D23 P23.79 R1 M3.701 O
./instances/Rome/grafo3734.36.lgr N36 E46 D18 P18.79 R1 M2.984 O
./instances/Rome/grafo10276.41.lgr N41 E55 D20.5 P20.79 R2 M10.443 O
./instances/Rome/grafo7359.38.lgr N38 E49 D20 P20.79 R1 M3.378 O
./instances/Rome/grafo2951.19.lgr N19 E24 R0 M0.066 O
./instances/Rome/grafo9128.64.lgr N64 E94 D48.9178 P48 M1.20247e+06 F
./instances/Rome/grafo5748.57.lgr N57 E76 D32 P32.79 R3 M317.207 O
./instances/Rome/grafo1595.29.lgr N29 E30 R0 M0.101 O
./instances/Rome/grafo5127.33.lgr N33 E40 R0 M0.109 O
./instances/Rome/grafo3288.37.lgr N37 E50 D21.3333 P21.79 R2 M14.548 O
./instances/Rome/grafo1945.16.lgr N16 E17 R0 M0.077 O
./instances/Rome/grafo5310.69.lgr N69 E87 D38 P38.79 R4 M6978.15 O
./instances/Rome/grafo7660.59.lgr N59 E81 D40 P40.79 R4 M2540.33 O
./instances/Rome/grafo2810.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo7923.62.lgr N62 E88 D52.001 P52.79 R5 M31174.7 O
./instances/Rome/grafo1898.10.lgr N10 E15 R0 M0.062 O
./instances/Rome/grafo5385.36.lgr N36 E47 D21 P21.79 R1 M3.088 O
./instances/Rome/grafo11391.96.lgr N96 E126 D60.2252 P59 M1.20202e+06 F
./instances/Rome/grafo7067.44.lgr N44 E55 D24 P24.79 R1 M3.674 O
./instances/Rome/grafo3870.38.lgr N38 E54 D30.1458 P30.79 R3 M132.531 O
./instances/Rome/grafo849.11.lgr N11 E11 R0 M0.046 O
./instances/Rome/grafo6152.41.lgr N41 E57 D33.25 P33.79 R3 M158.42 O
./instances/Rome/grafo1218.26.lgr N26 E28 R0 M0.093 O
./instances/Rome/grafo10931.94.lgr N94 E117 D53.0476 P53.79 R4 M7327.54 O
./instances/Rome/grafo760.13.lgr N13 E14 R0 M0.047 O
./instances/Rome/grafo2538.10.lgr N10 E10 R0 M0.038 O
./instances/Rome/grafo4110.38.lgr N38 E52 R0 M0.139 O
./instances/Rome/grafo5949.38.lgr N38 E50 D21.6667 P21.79 R2 M10.325 O
./instances/Rome/grafo7571.41.lgr N41 E61 D35 P35.79 R4 M1682.06 O
./instances/Rome/grafo4236.72.lgr N72 E103 D58.4506 P57 M1.20196e+06 F
./instances/Rome/grafo10519.98.lgr N98 E130 D57.8205 P56 M1.20219e+06 F
./instances/Rome/grafo10678.98.lgr N98 E125 D54 P54.79 R5 M30048.4 O
./instances/Rome/grafo967.16.lgr N16 E17 R0 M0.085 O
./instances/Rome/grafo1221.27.lgr N27 E36 R0 M0.105 O
./instances/Rome/grafo6337.39.lgr N39 E44 R0 M0.121 O
./instances/Rome/grafo3358.36.lgr N36 E42 R0 M0.124 O
./instances/Rome/grafo9504.64.lgr N64 E88 D45 P45.79 R4 M7151.32 O
./instances/Rome/grafo4492.76.lgr N76 E102 D33 P33.79 R5 M9473.95 O
./instances/Rome/grafo886.15.lgr N15 E15 R0 M0.059 O
./instances/Rome/grafo6122.41.lgr N41 E50 D15 P15.79 R1 M3.649 O
./instances/Rome/grafo9859.35.lgr N35 E42 R0 M0.129 O
./instances/Rome/grafo976.19.lgr N19 E25 R0 M0.081 O
./instances/Rome/grafo11675.39.lgr N39 E50 D24.5 P24.79 R2 M39.566 O
./instances/Rome/grafo1098.10.lgr N10 E9 R0 M0.047 O
./instances/Rome/grafo267.11.lgr N11 E11 R0 M0.042 O
./instances/Rome/grafo2844.19.lgr N19 E30 D18.25 P18.79 R2 M19.37 O
./instances/Rome/grafo4301.63.lgr N63 E87 D41 P41.79 R5 M10614.7 O
./instances/Rome/grafo3321.38.lgr N38 E53 D31.6667 P31.79 R2 M16.106 O
./instances/Rome/grafo2862.17.lgr N17 E21 R0 M0.085 O
./instances/Rome/grafo9614.86.lgr N86 E112 D51.6732 P50 M1.20213e+06 F
./instances/Rome/grafo1970.15.lgr N15 E17 R0 M0.048 O
./instances/Rome/grafo6945.44.lgr N44 E60 D31.1111 P31.79 R2 M65.497 O
./instances/Rome/grafo7999.62.lgr N62 E82 D41 P41 R2 M82.897 O
./instances/Rome/grafo9086.67.lgr N67 E96 D55.125 P55 M1.20405e+06 F
./instances/Rome/grafo10657.39.lgr N39 E50 D21 P21.79 R1 M4.957 O
./instances/Rome/grafo8165.77.lgr N77 E109 D65.2639 P64 M1.20182e+06 F
./instances/Rome/grafo8432.86.lgr N86 E121 D64.5095 P62 M1.20195e+06 F
./instances/Rome/grafo1825.26.lgr N26 E31 R0 M0.106 O
./instances/Rome/grafo8927.88.lgr N88 E127 D71.4614 P68 M1.2019e+06 F
./instances/Rome/grafo10062.39.lgr N39 E44 R0 M0.141 O
./instances/Rome/grafo2991.32.lgr N32 E43 R0 M0.116 O
./instances/Rome/grafo2417.14.lgr N14 E18 R0 M0.075 O
./instances/Rome/grafo8050.67.lgr N67 E86 D37 P37.79 R4 M2848.99 O
./instances/Rome/grafo3189.54.lgr N54 E84 D53.6129 P51 M1.20203e+06 F
./instances/Rome/grafo2871.17.lgr N17 E16 R0 M0.064 O
./instances/Rome/grafo10908.98.lgr N98 E135 D75.5626 P73 M1.2016e+06 F
./instances/Rome/grafo325.13.lgr N13 E14 R0 M0.051 O
./instances/Rome/grafo10259.100.lgr N100 E141 D70.4081 P65 M1.20223e+06 F
./instances/Rome/grafo1063.14.lgr N14 E15 R0 M0.045 O
./instances/Rome/grafo4096.42.lgr N42 E65 D43.0145 P43.79 R5 M20011.5 O
./instances/Rome/grafo3733.62.lgr N62 E91 D50.2081 P49 M1.20212e+06 F
./instances/Rome/grafo3843.44.lgr N44 E61 D27.1667 P27.79 R2 M25.352 O
./instances/Rome/grafo10458.31.lgr N31 E36 R0 M0.119 O
./instances/Rome/grafo491.12.lgr N12 E11 R0 M0.049 O
./instances/Rome/grafo2532.14.lgr N14 E15 R0 M0.043 O
./instances/Rome/grafo10928.100.lgr N100 E140 D74.1185 P71 M1.20207e+06 F
./instances/Rome/grafo5089.56.lgr N56 E83 D49 P49.79 R7 M580304 O
./instances/Rome/grafo6150.41.lgr N41 E52 D23 P23.79 R1 M3.366 O
./instances/Rome/grafo5040.53.lgr N53 E72 D35.0887 P35.79 R4 M2419.66 O
./instances/Rome/grafo5558.80.lgr N80 E108 D58 P58.79 R5 M21982.4 O
./instances/Rome/grafo1620.14.lgr N14 E15 R0 M0.071 O
./instances/Rome/grafo7625.47.lgr N47 E67 D36.1429 P36.79 R4 M1898.19 O
./instances/Rome/grafo4109.51.lgr N51 E75 D43 P43.79 R6 M64617.1 O
./instances/Rome/grafo3671.38.lgr N38 E47 R0 M0.124 O
./instances/Rome/grafo10755.41.lgr N41 E56 D30.75 P31.79 R2 M27.75 O
./instances/Rome/grafo2825.18.lgr N18 E19 R0 M0.091 O
./instances/Rome/grafo5562.38.lgr N38 E48 R0 M0.133 O
./instances/Rome/grafo2841.17.lgr N17 E21 R0 M0.089 O
./instances/Rome/grafo5956.79.lgr N79 E97 D36 P36.79 R3 M594.277 O
./instances/Rome/grafo10322.97.lgr N97 E133 D75.4424 P70 M1.20224e+06 F
./instances/Rome/grafo8264.78.lgr N78 E114 D68.712 P66 M1.20201e+06 F
./instances/Rome/grafo2472.47.lgr N47 E63 D30 P30.79 R4 M1659.2 O
./instances/Rome/grafo5462.55.lgr N55 E78 D46 P46.79 R5 M26026 O
./instances/Rome/grafo2618.21.lgr N21 E26 R0 M0.08 O
./instances/Rome/grafo10174.95.lgr N95 E131 D70.9618 P69 M1.20308e+06 F
./instances/Rome/grafo4248.62.lgr N62 E81 D37.037 P37.79 R3 M791.341 O
./instances/Rome/grafo4984.74.lgr N74 E103 D58.231 P56 M1.20207e+06 F
./instances/Rome/grafo8645.92.lgr N92 E129 D72.244 P68 M1.20212e+06 F
./instances/Rome/grafo10305.100.lgr N100 E140 D67.3236 P65 M1.20188e+06 F
./instances/Rome/grafo1501.58.lgr N58 E72 D28.0476 P28.79 R3 M697.754 O
./instances/Rome/grafo1937.21.lgr N21 E24 R0 M0.087 O
./instances/Rome/grafo1308.27.lgr N27 E30 R0 M0.099 O
./instances/Rome/grafo1814.21.lgr N21 E28 D13 P13.79 R1 M2.28 O
./instances/Rome/grafo5265.40.lgr N40 E56 D29.4286 P29.79 R3 M145.704 O
./instances/Rome/grafo9170.65.lgr N65 E94 D51.7898 P50 M1.2022e+06 F
./instances/Rome/grafo9437.64.lgr N64 E82 D36.3077 P36.79 R3 M177.211 O
./instances/Rome/grafo8520.70.lgr N70 E92 D41 P41.79 R5 M14566.6 O
./instances/Rome/grafo4548.60.lgr N60 E72 D24.5 P24.79 R2 M9.64 O
./instances/Rome/grafo384.19.lgr N19 E24 R0 M0.082 O
./instances/Rome/grafo6126.39.lgr N39 E49 R0 M0.133 O
./instances/Rome/grafo4610.82.lgr N82 E109 D48 P48.79 R6 M93592.9 O
./instances/Rome/grafo7542.40.lgr N40 E51 D22.6061 P22.79 R2 M12.607 O
./instances/Rome/grafo1958.30.lgr N30 E33 R0 M0.104 O
./instances/Rome/grafo4175.56.lgr N56 E73 D34 P34.79 R4 M1997.91 O
./instances/Rome/grafo3364.52.lgr N52 E77 D44 P44.79 R6 M68623.7 O
./instances/Rome/grafo3363.37.lgr N37 E47 D23 P23.79 R1 M4.061 O
./instances/Rome/grafo2977.25.lgr N25 E28 R0 M0.105 O
./instances/Rome/grafo6386.52.lgr N52 E79 D45 P45.79 R7 M332018 O
./instances/Rome/grafo11572.34.lgr N34 E47 D23.5 P23.79 R2 M17.073 O
./instances/Rome/grafo5024.84.lgr N84 E116 D59.6397 P57 M1.20203e+06 F
./instances/Rome/grafo4430.72.lgr N72 E99 D47 P47.79 R7 M648139 O
./instances/Rome/grafo4995.59.lgr N59 E76 D37 P37.79 R4 M8066.69 O
./instances/Rome/grafo5904.37.lgr N37 E50 D27.3333 P27.79 R3 M215.102 O
./instances/Rome/grafo10623.98.lgr N98 E130 D65.2851 P64 M1.20186e+06 F
./instances/Rome/grafo1779.21.lgr N21 E30 D15 P15.79 R1 M2.646 O
./instances/Rome/grafo5483.60.lgr N60 E75 D29.5 P29.79 R2 M12.825 O
./instances/Rome/grafo5606.77.lgr N77 E111 D69.0605 P65 M1.20138e+06 F
./instances/Rome/grafo5207.43.lgr N43 E66 D41 P41.79 R5 M10059 O
./instances/Rome/grafo6050.34.lgr N34 E41 R0 M0.12 O
./instances/Rome/grafo4142.53.lgr N53 E74 D37 P37.79 R5 M15042.8 O
./instances/Rome/grafo3951.39.lgr N39 E58 D34.2222 P34.79 R2 M25.734 O
./instances/Rome/grafo9720.68.lgr N68 E91 D40 P40.79 R5 M14396.8 O
./instances/Rome/grafo6862.47.lgr N47 E64 D34 P34.79 R4 M1842.79 O
./instances/Rome/grafo9326.77.lgr N77 E98 D38 P38.79 R5 M13950 O
./instances/Rome/grafo7200.42.lgr N42 E58 D28.3333 P28.79 R2 M28.325 O
./instances/Rome/grafo9300.70.lgr N70 E96 D50 P50.79 R6 M135068 O
./instances/Rome/grafo9016.74.lgr N74 E89 D31.0437 P31.79 R3 M606.268 O
./instances/Rome/grafo7721.52.lgr N52 E71 D42.6667 P42.79 R2 M23.355 O
./instances/Rome/grafo8632.84.lgr N84 E111 D50 P50.79 R7 M528983 O
./instances/Rome/grafo5234.41.lgr N41 E51 D16 P16.79 R1 M3.939 O
./instances/Rome/grafo2641.17.lgr N17 E23 R0 M0.086 O
./instances/Rome/grafo5502.37.lgr N37 E50 D24.3333 P24.79 R2 M15.06 O
./instances/Rome/grafo623.13.lgr N13 E12 R0 M0.056 O
./instances/Rome/grafo9725.66.lgr N66 E94 D52.3297 P51 M1.20328e+06 F
./instances/Rome/grafo4342.60.lgr N60 E76 D29 P29.79 R4 M1778 O
./instances/Rome/grafo4709.70.lgr N70 E97 D49 P49.79 R6 M190312 O
./instances/Rome/grafo1119.16.lgr N16 E22 R0 M0.106 O
./instances/Rome/grafo9969.33.lgr N33 E39 R0 M0.107 O
./instances/Rome/grafo193.12.lgr N12 E13 R0 M0.076 O
./instances/Rome/grafo5150.52.lgr N52 E70 D30 P30.79 R3 M59.883 O
./instances/Rome/grafo8561.77.lgr N77 E97 D43 P43.79 R4 M5957.81 O
./instances/Rome/grafo1689.31.lgr N31 E34 R0 M0.111 O
./instances/Rome/grafo326.14.lgr N14 E19 R0 M0.072 O
./instances/Rome/grafo11614.34.lgr N34 E39 R0 M0.114 O
./instances/Rome/grafo4903.75.lgr N75 E108 D60.3967 P56 M1.20202e+06 F
./instances/Rome/grafo608.13.lgr N13 E12 R0 M0.056 O
./instances/Rome/grafo2906.21.lgr N21 E24 R0 M0.085 O
./instances/Rome/grafo3683.41.lgr N41 E59 D34 P34.79 R4 M1687.64 O
./instances/Rome/grafo9527.88.lgr N88 E118 D56.4799 P56 M1.20215e+06 F
./instances/Rome/grafo8797.100.lgr N100 E129 D55 P55.79 R7 M659620 O
./instances/Rome/grafo3537.40.lgr N40 E61 D40 P40.79 R6 M73996 O
./instances/Rome/grafo8510.100.lgr N100 E142 D76.0519 P71 M1.20229e+06 F
./instances/Rome/grafo8179.91.lgr N91 E112 D44 P44.79 R6 M211864 O
./instances/Rome/grafo209.10.lgr N10 E10 R0 M0.053 O
./instances/Rome/grafo9632.68.lgr N68 E91 D44 P44.79 R6 M155283 O
./instances/Rome/grafo175.23.lgr N23 E24 R0 M0.071 O
./instances/Rome/grafo1728.61.lgr N61 E71 D18 P18.79 R1 M3.381 O
./instances/Rome/grafo9249.66.lgr N66 E96 D50.7236 P49 M1.20222e+06 F
./instances/Rome/grafo1855.20.lgr N20 E27 R0 M0.085 O
./instances/Rome/grafo4345.61.lgr N61 E83 D44.0286 P44.79 R4 M7416.8 O
./instances/Rome/grafo11637.38.lgr N38 E44 D12 P12.79 R1 M3.55 O
./instances/Rome/grafo1238.67.lgr N67 E86 D32 P32.79 R2 M128.804 O
./instances/Rome/grafo8133.82.lgr N82 E110 D50 P50.79 R6 M136208 O
./instances/Rome/grafo2369.43.lgr N43 E53 R0 M0.154 O
./instances/Rome/grafo2159.17.lgr N17 E19 R0 M0.068 O
./instances/Rome/grafo10194.97.lgr N97 E134 D71.294 P68 M1.20209e+06 F
./instances/Rome/grafo9783.63.lgr N63 E82 D40.1029 P40.79 R3 M810.566 O
./instances/Rome/grafo10435.96.lgr N96 E123 D51 P51.79 R6 M337739 O
./instances/Rome/grafo10536.99.lgr N99 E142 D79.0012 P74 M1.20188e+06 F
./instances/Rome/grafo4481.77.lgr N77 E121 D75.5878 P69 M1.20232e+06 F
./instances/Rome/grafo2628.10.lgr N10 E11 R0 M0.047 O
./instances/Rome/grafo7817.66.lgr N66 E94 D52.1501 P51 M1.2022e+06 F
./instances/Rome/grafo6690.58.lgr N58 E70 D18 P18.79 R1 M3.723 O
./instances/Rome/grafo3973.53.lgr N53 E69 D31.2621 P31.79 R2 M54.278 O
./instances/Rome/grafo7842.68.lgr N68 E93 D41 P41.79 R7 M630809 O
./instances/Rome/grafo580.29.lgr N29 E37 D15 P15.79 R1 M2.959 O
./instances/Rome/grafo2582.27.lgr N27 E27 R0 M0.078 O
./instances/Rome/grafo11574.33.lgr N33 E44 D19 P19.79 R1 M3.773 O
./instances/Rome/grafo7820.71.lgr N71 E95 D40 P40.79 R6 M122442 O
./instances/Rome/grafo4764.83.lgr N83 E112 D55.0039 P55.79 R7 M661010 O
./instances/Rome/grafo8042.62.lgr N62 E79 D35.1786 P35.79 R2 M54.785 O
./instances/Rome/grafo2877.36.lgr N36 E53 D35.1667 P35.79 R3 M630.632 O
./instances/Rome/grafo5157.39.lgr N39 E54 D19 P19.79 R1 M3.425 O
./instances/Rome/grafo8825.92.lgr N92 E124 D54.1519 P52 M1.20224e+06 F
./instances/Rome/grafo5850.43.lgr N43 E56 D24.25 P24.79 R2 M43.651 O
./instances/Rome/grafo5117.56.lgr N56 E72 D34.1046 P34.79 R3 M435.421 O
./instances/Rome/grafo1418.50.lgr N50 E57 D15 P15.79 R1 M3.284 O
./instances/Rome/grafo4165.61.lgr N61 E82 D28.6667 P28.79 R2 M16.279 O
./instances/Rome/grafo5324.62.lgr N62 E81 D24.5 P24.79 R2 M20.43 O
./instances/Rome/grafo6782.46.lgr N46 E68 D40.3333 P40.79 R4 M854.441 O
./instances/Rome/grafo4194.63.lgr N63 E82 D38.0116 P38.79 R3 M859.288 O
./instances/Rome/grafo2065.70.lgr N70 E91 D40 P40.79 R5 M19136.7 O
./instances/Rome/grafo7811.70.lgr N70 E97 D51.0009 P51.79 R6 M70323 O
./instances/Rome/grafo5132.80.lgr N80 E106 D45.0056 P45.79 R6 M59153.1 O
./instances/Rome/grafo11120.96.lgr N96 E128 D62.1879 P61 M1.20216e+06 F
./instances/Rome/grafo7075.45.lgr N45 E63 D31 P31.79 R4 M3395.15 O
./instances/Rome/grafo8328.67.lgr N67 E98 D51.0882 P50 M1.20244e+06 F
./instances/Rome/grafo11051.100.lgr N100 E134 D56 P56.79 R6 M254785 O
./instances/Rome/grafo11198.98.lgr N98 E136 D69.4328 P67 M1.20212e+06 F
./instances/Rome/grafo3207.42.lgr N42 E57 D23 P23 R1 M3.609 O
./instances/Rome/grafo7442.45.lgr N45 E53 D18 P18.79 R1 M4.238 O
./instances/Rome/grafo2985.43.lgr N43 E55 D27.0415 P27.79 R3 M445.734 O
./instances/Rome/grafo1326.27.lgr N27 E29 R0 M0.103 O
./instances/Rome/grafo7528.66.lgr N66 E81 D34 P34.79 R3 M699.884 O
./instances/Rome/grafo3337.40.lgr N40 E53 D23 P23.79 R1 M3.41 O
./instances/Rome/grafo11099.99.lgr N99 E151 D101.685 P93 M1.20164e+06 F
./instances/Rome/grafo10064.39.lgr N39 E59 D39 P39.79 R5 M16097 O
./instances/Rome/grafo10497.95.lgr N95 E125 D61.2505 P59 M1.2018e+06 F
./instances/Rome/grafo7551.39.lgr N39 E48 D19 P19.79 R1 M3.26 O
./instances/Rome/grafo11635.92.lgr N92 E128 D69.3922 P65 M1.20275e+06 F
./instances/Rome/grafo3805.37.lgr N37 E49 D25.5 P25.79 R2 M12.185 O
./instances/Rome/grafo8348.99.lgr N99 E133 D63.197 P61 M1.20196e+06 F
./instances/Rome/grafo9294.84.lgr N84 E100 D29.0556 P29.79 R3 M607.692 O
./instances/Rome/grafo3927.45.lgr N45 E55 D21.5 P21.79 R2 M10.264 O
./instances/Rome/grafo10913.97.lgr N97 E130 D65.3857 P64 M1.20185e+06 F
./instances/Rome/grafo1609.28.lgr N28 E29 R0 M0.078 O
./instances/Rome/grafo1674.12.lgr N12 E16 R0 M0.063 O
./instances/Rome/grafo6504.56.lgr N56 E65 R0 M0.17 O
./instances/Rome/grafo3561.48.lgr N48 E68 D37 P37.79 R3 M862.791 O
./instances/Rome/grafo6666.37.lgr N37 E45 R0 M0.128 O
./instances/Rome/grafo7741.52.lgr N52 E63 D22 P22.79 R1 M4.86 O
./instances/Rome/grafo10241.95.lgr N95 E128 D69.7008 P69 M1.20152e+06 F
./instances/Rome/grafo9828.72.lgr N72 E95 D42.1255 P42.79 R4 M2548.33 O
./instances/Rome/grafo4041.57.lgr N57 E66 D16.6667 P16.79 R2 M9.056 O
./instances/Rome/grafo3138.60.lgr N60 E85 D41 P41.79 R6 M58616.9 O
./instances/Rome/grafo9087.73.lgr N73 E94 D42 P42.79 R1 M4.778 O
./instances/Rome/grafo3556.61.lgr N61 E75 D30.0345 P30.79 R3 M274.121 O
./instances/Rome/grafo9874.37.lgr N37 E46 D12 P12.79 R1 M2.751 O
./instances/Rome/grafo4453.57.lgr N57 E72 D30.1212 P30.79 R3 M213.78 O
./instances/Rome/grafo5988.37.lgr N37 E47 R0 M0.127 O
./instances/Rome/grafo5628.34.lgr N34 E41 D16 P16.79 R1 M3.123 O
./instances/Rome/grafo9545.75.lgr N75 E92 D34.1111 P34.79 R3 M1000.73 O
./instances/Rome/grafo6590.38.lgr N38 E49 D18 P18.79 R1 M4.071 O
./instances/Rome/grafo5727.43.lgr N43 E58 D30.2424 P30.79 R2 M40.001 O
./instances/Rome/grafo1531.47.lgr N47 E54 R0 M0.138 O
./instances/Rome/grafo6999.94.lgr N94 E121 D48 P48.79 R5 M25939.2 O
./instances/Rome/grafo7088.43.lgr N43 E57 D32 P32 R3 M1195.56 O
./instances/Rome/grafo2589.26.lgr N26 E34 D18.5 P18.79 R2 M12.333 O
./instances/Rome/grafo4793.63.lgr N63 E86 D41 P41.79 R5 M21593.6 O
./instances/Rome/grafo8219.93.lgr N93 E117 D43.0877 P43.79 R5 M4992.25 O
./instances/Rome/grafo6734.38.lgr N38 E41 R0 M0.126 O
./instances/Rome/grafo1667.24.lgr N24 E29 R0 M0.091 O
./instances/Rome/grafo5115.65.lgr N65 E98 D63.001 P63.79 R6 M78990.7 O
./instances/Rome/grafo10483.34.lgr N34 E45 D19 P19.79 R1 M3.184 O
./instances/Rome/grafo10601.93.lgr N93 E128 D68.6905 P66 M1.20227e+06 F
./instances/Rome/grafo6992.45.lgr N45 E60 D34 P34.79 R3 M1075.16 O
./instances/Rome/grafo2500.12.lgr N12 E18 R0 M0.08 O
./instances/Rome/grafo3254.40.lgr N40 E55 D30 P30.79 R1 M4.759 O
./instances/Rome/grafo9494.61.lgr N61 E80 D35 P35.79 R4 M1255.18 O
./instances/Rome/grafo428.19.lgr N19 E22 R0 M0.088 O
./instances/Rome/grafo787.15.lgr N15 E18 R0 M0.079 O
./instances/Rome/grafo6736.38.lgr N38 E53 D26 P26.79 R3 M244.777 O
./instances/Rome/grafo575.25.lgr N25 E29 R0 M0.092 O
./instances/Rome/grafo4371.71.lgr N71 E96 D42.0086 P42.79 R7 M818980 O
./instances/Rome/grafo8929.91.lgr N91 E126 D63.8742 P61 M1.20217e+06 F
./instances/Rome/grafo343.14.lgr N14 E15 R0 M0.072 O
./instances/Rome/grafo7479.39.lgr N39 E53 D25.3333 P25.79 R3 M66.438 O
./instances/Rome/grafo9134.64.lgr N64 E88 D45 P45.79 R4 M4056.09 O
./instances/Rome/grafo10385.94.lgr N94 E128 D70.6613 P65 M1.2022e+06 F
./instances/Rome/grafo7896.67.lgr N67 E95 D50.4356 P49 M1.20195e+06 F
./instances/Rome/grafo10314.96.lgr N96 E124 D51 P51.79 R7 M910740 O
./instances/Rome/grafo9187.67.lgr N67 E93 D44.1788 P43 M1.20257e+06 F
./instances/Rome/grafo5005.82.lgr N82 E105 D41 P41.79 R7 M448477 O
./instances/Rome/grafo2945.24.lgr N24 E28 R0 M0.09 O
./instances/Rome/grafo2518.13.lgr N13 E14 R0 M0.036 O
./instances/Rome/grafo11569.93.lgr N93 E136 D83.9791 P78 M1.20242e+06 F
./instances/Rome/grafo311.16.lgr N16 E20 R0 M0.099 O
./instances/Rome/grafo8774.88.lgr N88 E129 D74.9987 P71 M1.20202e+06 F
./instances/Rome/grafo2468.15.lgr N15 E17 R0 M0.087 O
./instances/Rome/grafo6733.57.lgr N57 E68 D22 P22.79 R1 M4.848 O
./instances/Rome/grafo6185.51.lgr N51 E69 D37 P37.79 R4 M3033.53 O
./instances/Rome/grafo2988.25.lgr N25 E29 R0 M0.096 O
./instances/Rome/grafo11482.39.lgr N39 E48 D13 P13.79 R1 M2.588 O
./instances/Rome/grafo5130.44.lgr N44 E56 D24.4286 P24.79 R2 M20.117 O
./instances/Rome/grafo1823.19.lgr N19 E25 R0 M0.097 O
./instances/Rome/grafo7944.85.lgr N85 E119 D70.5517 P65 M1.20221e+06 F
./instances/Rome/grafo9114.79.lgr N79 E111 D53 P53.79 R7 M674937 O
./instances/Rome/grafo1853.13.lgr N13 E15 R0 M0.082 O
./instances/Rome/grafo5641.37.lgr N37 E44 R0 M0.126 O
./instances/Rome/grafo1478.56.lgr N56 E69 D17 P17.79 R1 M4.023 O
./instances/Rome/grafo419.15.lgr N15 E18 R0 M0.051 O
./instances/Rome/grafo7002.38.lgr N38 E48 D24.6667 P24.79 R2 M13.585 O
./instances/Rome/grafo5134.62.lgr N62 E80 D37.0476 P37.79 R3 M481.298 O
./instances/Rome/grafo8124.76.lgr N76 E98 D49 P49.79 R4 M11765.6 O
./instances/Rome/grafo3719.40.lgr N40 E50 D18 P18.79 R1 M4.559 O
./instances/Rome/grafo3878.45.lgr N45 E55 D14 P14.79 R1 M3.228 O
./instances/Rome/grafo10851.95.lgr N95 E134 D67.1847 P63 M1.20217e+06 F
./instances/Rome/grafo332.82.lgr N82 E106 D45 P45.79 R6 M321090 O
./instances/Rome/grafo2959.38.lgr N38 E48 D23 P23.79 R1 M5.056 O
./instances/Rome/grafo7914.84.lgr N84 E116 D59 P59.79 R7 M701456 O
./instances/Rome/grafo10871.95.lgr N95 E125 D63 P63.79 R6 M242936 O
./instances/Rome/grafo11307.32.lgr N32 E38 R0 M0.128 O
./instances/Rome/grafo9673.64.lgr N64 E89 D49.0047 P49.79 R5 M37944.3 O
./instances/Rome/grafo5582.38.lgr N38 E59 D39 P39.79 R4 M1684.25 O
./instances/Rome/grafo11634.32.lgr N32 E36 R0 M0.082 O
./instances/Rome/grafo5643.40.lgr N40 E51 R0 M0.097 O
./instances/Rome/grafo6750.49.lgr N49 E79 D53 P53.79 R6 M66860.1 O
./instances/Rome/grafo10724.92.lgr N92 E120 D54 P54.79 R4 M7755.57 O
./instances/Rome/grafo9241.89.lgr N89 E108 D36.0301 P36.79 R4 M2177.09 O
./instances/Rome/grafo6685.47.lgr N47 E63 D31.1538 P31.79 R2 M23.805 O
./instances/Rome/grafo6284.40.lgr N40 E55 D33.0237 P33.79 R3 M980.653 O
./instances/Rome/grafo6547.38.lgr N38 E64 D43.0011 P43.79 R7 M295330 O
./instances/Rome/grafo8142.73.lgr N73 E110 D67.5169 P65 M1.20252e+06 F
./instances/Rome/grafo10492.96.lgr N96 E153 D102.355 P90 M1.20172e+06 F
./instances/Rome/grafo601.19.lgr N19 E23 R0 M0.074 O
./instances/Rome/grafo5789.39.lgr N39 E58 D33.0833 P33.79 R4 M1149.35 O
./instances/Rome/grafo1422.22.lgr N22 E22 R0 M0.067 O
./instances/Rome/grafo6083.76.lgr N76 E110 D65.9722 P63 M1.2021e+06 F
./instances/Rome/grafo6564.42.lgr N42 E58 D17 P17.79 R1 M3.508 O
./instances/Rome/grafo3104.39.lgr N39 E53 D16 P16.79 R1 M2.755 O
./instances/Rome/grafo6863.40.lgr N40 E59 D40 P40.79 R4 M4293.69 O
./instances/Rome/grafo8550.79.lgr N79 E100 D40.0052 P40.79 R4 M3247.35 O
./instances/Rome/grafo8206.90.lgr N90 E114 D44 P44.79 R6 M291842 O
./instances/Rome/grafo1224.27.lgr N27 E27 R0 M0.082 O
./instances/Rome/grafo5777.38.lgr N38 E49 D17.6667 P17.79 R2 M7.672 O
./instances/Rome/grafo711.13.lgr N13 E15 R0 M0.047 O
./instances/Rome/grafo10103.98.lgr N98 E131 D61.2321 P61 M1.20178e+06 F
./instances/Rome/grafo4798.58.lgr N58 E78 D35 P35.79 R4 M2287.99 O
./instances/Rome/grafo4603.50.lgr N50 E69 D35 P35.79 R1 M6.025 O
./instances/Rome/grafo4483.61.lgr N61 E79 D29.4444 P29.79 R2 M19.61 O
./instances/Rome/grafo3176.54.lgr N54 E65 D22 P22.79 R1 M4.716 O
./instances/Rome/grafo862.25.lgr N25 E28 R0 M0.087 O
./instances/Rome/grafo10767.38.lgr N38 E50 D19.6667 P19.79 R2 M7.624 O
./instances/Rome/grafo8310.86.lgr N86 E134 D85.0405 P77 M1.20248e+06 F
./instances/Rome/grafo7288.45.lgr N45 E60 D30.1081 P30.79 R3 M394.7 O
./instances/Rome/grafo8244.72.lgr N72 E97 D47 P47.79 R5 M29596.8 O
./instances/Rome/grafo11194.100.lgr N100 E127 D56.621 P55 M1.20204e+06 F
./instances/Rome/grafo6746.38.lgr N38 E47 D21 P21.79 R1 M4.127 O
./instances/Rome/grafo6576.49.lgr N49 E58 R0 M0.156 O
./instances/Rome/grafo411.16.lgr N16 E23 R0 M0.077 O
./instances/Rome/grafo3717.51.lgr N51 E72 D37.1935 P37.79 R3 M297.247 O
./instances/Rome/grafo7904.82.lgr N82 E107 D51 P51.79 R6 M380694 O
./instances/Rome/grafo740.11.lgr N11 E12 R0 M0.045 O
./instances/Rome/grafo10479.98.lgr N98 E130 D66.949 P64 M1.20197e+06 F
./instances/Rome/grafo942.31.lgr N31 E35 R0 M0.108 O
./instances/Rome/grafo6361.41.lgr N41 E60 D36.2667 P36.79 R3 M162.167 O
./instances/Rome/grafo9868.37.lgr N37 E50 D17 P17.79 R1 M3.367 O
./instances/Rome/grafo8314.81.lgr N81 E108 D58 P58.79 R6 M159780 O
./instances/Rome/grafo6875.54.lgr N54 E67 D25.5 P25.79 R2 M17.996 O
./instances/Rome/grafo2723.18.lgr N18 E28 D20 P20.79 R1 M3.114 O
./instances/Rome/grafo7532.51.lgr N51 E71 D38 P38.79 R5 M11652 O
./instances/Rome/grafo10056.31.lgr N31 E36 R0 M0.123 O
./instances/Rome/grafo6731.51.lgr N51 E67 D35 P35.79 R4 M6451.66 O
./instances/Rome/grafo11089.93.lgr N93 E114 D42.3333 P42.79 R2 M26.263 O
./instances/Rome/grafo318.20.lgr N20 E25 R0 M0.093 O
./instances/Rome/grafo373.13.lgr N13 E19 R0 M0.065 O
./instances/Rome/grafo7271.41.lgr N41 E54 D28.25 P28.79 R2 M52.727 O
./instances/Rome/grafo5715.47.lgr N47 E69 D39.0549 P39.79 R4 M2208.74 O
./instances/Rome/grafo2975.40.lgr N40 E49 R0 M0.136 O
./instances/Rome/grafo602.15.lgr N15 E19 R0 M0.074 O
./instances/Rome/grafo4181.61.lgr N61 E78 D38.0141 P38.79 R3 M692.336 O
./instances/Rome/grafo4044.52.lgr N52 E71 D34 P34.79 R3 M313.637 O
./instances/Rome/grafo5637.41.lgr N41 E49 D19 P19.79 R1 M3.252 O
./instances/Rome/grafo4308.61.lgr N61 E80 D36 P36.79 R4 M3322.59 O
./instances/Rome/grafo5277.44.lgr N44 E61 D35.3478 P35.79 R3 M491.534 O
./instances/Rome/grafo243.28.lgr N28 E33 R0 M0.109 O
./instances/Rome/grafo9192.67.lgr N67 E95 D54.3918 P53 M1.20213e+06 F
./instances/Rome/grafo10733.39.lgr N39 E53 D30.6667 P30.79 R2 M17.533 O
./instances/Rome/grafo4622.48.lgr N48 E59 D15 P15.79 R1 M3.374 O
./instances/Rome/grafo5221.44.lgr N44 E57 D25.6667 P25.79 R2 M10.468 O
./instances/Rome/grafo9257.62.lgr N62 E85 D40 P40.79 R4 M4132.35 O
./instances/Rome/grafo7197.52.lgr N52 E68 D27.4615 P27.79 R2 M15.398 O
./instances/Rome/grafo7696.61.lgr N61 E88 D49 P49.79 R7 M553223 O
./instances/Rome/grafo1083.14.lgr N14 E15 R0 M0.045 O
./instances/Rome/grafo2349.16.lgr N16 E18 R0 M0.061 O
./instances/Rome/grafo9662.84.lgr N84 E119 D65.655 P63 M1.20192e+06 F
./instances/Rome/grafo912.14.lgr N14 E13 R0 M0.045 O
./instances/Rome/grafo6000.76.lgr N76 E101 D46 P46.79 R7 M1.0167e+06 O
./instances/Rome/grafo214.22.lgr N22 E31 R0 M0.107 O
./instances/Rome/grafo11288.93.lgr N93 E114 D41 P41.79 R3 M1545.27 O
./instances/Rome/grafo6387.44.lgr N44 E60 D32.0017 P32.79 R3 M665.008 O
./instances/Rome/grafo728.28.lgr N28 E33 R0 M0.08 O
./instances/Rome/grafo2005.30.lgr N30 E37 D16 P16.79 R1 M2.415 O
./instances/Rome/grafo8638.75.lgr N75 E94 D39.0038 P39.79 R4 M3908.49 O
./instances/Rome/grafo7239.60.lgr N60 E87 D47 P47.79 R6 M90832.6 O
./instances/Rome/grafo1126.10.lgr N10 E9 R0 M0.054 O
./instances/Rome/grafo217.14.lgr N14 E17 R0 M0.073 O
./instances/Rome/grafo9561.83.lgr N83 E105 D47.0909 P47.79 R3 M1084.2 O
./instances/Rome/grafo1007.20.lgr N20 E22 R0 M0.087 O
./instances/Rome/grafo10474.94.lgr N94 E142 D89.4229 P81 M1.20233e+06 F
./instances/Rome/grafo4676.64.lgr N64 E91 D46 P46.79 R6 M54213.4 O
./instances/Rome/grafo607.15.lgr N15 E17 R0 M0.078 O
./instances/Rome/grafo472.12.lgr N12 E11 R0 M0.047 O
./instances/Rome/grafo1558.53.lgr N53 E64 D16 P16.79 R1 M3.116 O
./instances/Rome/grafo7030.46.lgr N46 E61 D25 P25.79 R2 M6.049 O
./instances/Rome/grafo7186.52.lgr N52 E68 D27.4615 P27.79 R2 M14.16 O
./instances/Rome/grafo8195.74.lgr N74 E86 D25.5 P25.79 R2 M21.743 O
./instances/Rome/grafo9389.77.lgr N77 E99 D40 P40.79 R5 M11972.1 O
./instances/Rome/grafo10540.97.lgr N97 E121 D48.5707 P46 M1.20253e+06 F
./instances/Rome/grafo9351.73.lgr N73 E89 D32 P32.79 R2 M24.986 O
./instances/Rome/grafo10023.39.lgr N39 E51 D28.5556 P28.79 R2 M15.508 O
./instances/Rome/grafo9754.67.lgr N67 E96 D49 P49.79 R6 M60412.6 O
./instances/Rome/grafo3225.37.lgr N37 E53 D25.6 P25.79 R2 M12.872 O
./instances/Rome/grafo8672.71.lgr N71 E98 D51.6176 P51 M1.20354e+06 F
./instances/Rome/grafo6377.42.lgr N42 E63 D41 P41.79 R4 M4298.71 O
./instances/Rome/grafo5567.39.lgr N39 E52 D18 P18.79 R1 M3.127 O
./instances/Rome/grafo1640.17.lgr N17 E19 R0 M0.093 O
./instances/Rome/grafo8115.60.lgr N60 E74 D29.3846 P29.79 R2 M25.127 O
./instances/Rome/grafo6411.45.lgr N45 E59 D32.2857 P32.79 R2 M40.088 O
./instances/Rome/grafo6127.55.lgr N55 E79 D45 P45.79 R6 M76608.4 O
./instances/Rome/grafo7350.45.lgr N45 E62 D30.1667 P30.79 R3 M133.105 O
./instances/Rome/grafo8708.96.lgr N96 E123 D54.0155 P54.79 R5 M19987.8 O
./instances/Rome/grafo9492.80.lgr N80 E106 D46 P46.79 R6 M63253.2 O
./instances/Rome/grafo6728.60.lgr N60 E76 D34 P34.79 R2 M137.148 O
./instances/Rome/grafo10358.95.lgr N95 E135 D74.1414 P69 M1.20231e+06 F
./instances/Rome/grafo8170.81.lgr N81 E107 D50 P50 R6 M63183.5 O
./instances/Rome/grafo4392.61.lgr N61 E75 D31.004 P31.79 R3 M1157.58 O
./instances/Rome/grafo4433.61.lgr N61 E79 D39 P39.79 R4 M6183.23 O
./instances/Rome/grafo2264.15.lgr N15 E17 R0 M0.081 O
./instances/Rome/grafo3588.36.lgr N36 E40 D10 P10.79 R1 M3.148 O
./instances/Rome/grafo11347.93.lgr N93 E115 D41 P41.79 R5 M16409.3 O
./instances/Rome/grafo11119.98.lgr N98 E135 D70.5469 P67 M1.20193e+06 F
./instances/Rome/grafo5999.36.lgr N36 E43 D15 P15.79 R1 M3.057 O
./instances/Rome/grafo10569.36.lgr N36 E47 D19.25 P19.79 R3 M130.896 O
./instances/Rome/grafo6700.75.lgr N75 E99 D48.0141 P48.79 R5 M19689.5 O
./instances/Rome/grafo5981.35.lgr N35 E46 D26 P26.79 R1 M3.867 O
./instances/Rome/grafo1435.43.lgr N43 E55 D24 P24.79 R1 M4.431 O
./instances/Rome/grafo6285.44.lgr N44 E54 D24.5 P24.79 R2 M15.967 O
./instances/Rome/grafo8400.81.lgr N81 E114 D62.5268 P61 M1.20173e+06 F
./instances/Rome/grafo2101.17.lgr N17 E17 R0 M0.085 O
./instances/Rome/grafo7047.43.lgr N43 E55 D26 P26.79 R1 M4.812 O
./instances/Rome/grafo10852.94.lgr N94 E110 D31.3286 P31.79 R2 M37.185 O
./instances/Rome/grafo5363.75.lgr N75 E101 D44 P44.79 R7 M714100 O
./instances/Rome/grafo7890.67.lgr N67 E76 D22 P22.79 R1 M3.445 O
./instances/Rome/grafo9983.91.lgr N91 E125 D66.1705 P63 M1.20203e+06 F
./instances/Rome/grafo5946.39.lgr N39 E55 D29 P29.79 R1 M3.158 O
./instances/Rome/grafo2042.33.lgr N33 E43 R0 M0.124 O
./instances/Rome/grafo10563.41.lgr N41 E48 D15 P15.79 R1 M3.359 O
./instances/Rome/grafo8293.73.lgr N73 E96 D43 P43.79 R5 M31017.8 O
./instances/Rome/grafo9217.88.lgr N88 E122 D59.8409 P58 M1.20208e+06 F
./instances/Rome/grafo8754.91.lgr N91 E111 D36 P36.79 R1 M4.333 O
./instances/Rome/grafo2938.12.lgr N12 E12 R0 M0.048 O
./instances/Rome/grafo8971.63.lgr N63 E75 D29.4262 P29.79 R2 M54.277 O
./instances/Rome/grafo7244.41.lgr N41 E53 D26.6667 P26.79 R2 M14.639 O
./instances/Rome/grafo5043.64.lgr N64 E84 D40 P40.79 R5 M27737.6 O
./instances/Rome/grafo9658.67.lgr N67 E79 D16 P16.79 R1 M3.217 O
./instances/Rome/grafo9033.80.lgr N80 E106 D54 P54.79 R5 M28820.7 O
./instances/Rome/grafo1468.62.lgr N62 E75 D26.2632 P26.79 R3 M273.271 O
./instances/Rome/grafo7396.42.lgr N42 E48 R0 M0.135 O
./instances/Rome/grafo5323.44.lgr N44 E52 D19 P19.79 R1 M4.767 O
./instances/Rome/grafo7772.62.lgr N62 E79 D35.1714 P35.79 R3 M306.759 O
./instances/Rome/grafo8980.95.lgr N95 E122 D55 P55.79 R6 M99275.3 O
./instances/Rome/grafo10858.93.lgr N93 E118 D49.0157 P49.79 R5 M34151 O
./instances/Rome/grafo11666.37.lgr N37 E50 D23 P23.79 R1 M4.116 O
./instances/Rome/grafo8773.88.lgr N88 E117 D53 P53.79 R7 M786778 O
./instances/Rome/grafo10300.94.lgr N94 E119 D51.0638 P51.79 R4 M4227.64 O
./instances/Rome/grafo7967.76.lgr N76 E100 D49 P49.79 R6 M238563 O
./instances/Rome/grafo4106.62.lgr N62 E79 D33 P33.79 R4 M4320.35 O
./instances/Rome/grafo6336.43.lgr N43 E54 D24.5455 P24.79 R2 M12.884 O
./instances/Rome/grafo3293.36.lgr N36 E46 R0 M0.128 O
./instances/Rome/grafo3767.36.lgr N36 E44 D18 P18.79 R1 M3.699 O
./instances/Rome/grafo882.26.lgr N26 E27 R0 M0.065 O
./instances/Rome/grafo2207.36.lgr N36 E49 D27.7143 P27.79 R2 M13.811 O
./instances/Rome/grafo5031.64.lgr N64 E95 D49.6897 P48 M1.20355e+06 F
./instances/Rome/grafo1722.12.lgr N12 E21 D16 P16.79 R1 M2.994 O
./instances/Rome/grafo10982.34.lgr N34 E42 R0 M0.131 O
./instances/Rome/grafo1196.29.lgr N29 E36 R0 M0.11 O
./instances/Rome/grafo1626.18.lgr N18 E27 D15 P15.79 R1 M3.012 O
./instances/Rome/grafo9629.83.lgr N83 E112 D58.0835 P56 M1.20227e+06 F
./instances/Rome/grafo2291.14.lgr N14 E14 R0 M0.053 O
./instances/Rome/grafo782.10.lgr N10 E9 R0 M0.043 O
./instances/Rome/grafo7608.88.lgr N88 E114 D49 P49.79 R7 M874305 O
./instances/Rome/grafo4858.74.lgr N74 E105 D52.8857 P52 M1.20218e+06 F
./instances/Rome/grafo3245.54.lgr N54 E76 D42 P42.79 R5 M27633.7 O
./instances/Rome/grafo5409.36.lgr N36 E45 D20 P20.79 R1 M3.387 O
./instances/Rome/grafo6485.40.lgr N40 E51 D22 P22.79 R1 M4.084 O
./instances/Rome/grafo6352.44.lgr N44 E60 D31 P31.79 R3 M749.72 O
./instances/Rome/grafo10116.100.lgr N100 E149 D90.1972 P81 M1.20213e+06 F
./instances/Rome/grafo1262.53.lgr N53 E74 D37 P37.79 R5 M12169.3 O
./instances/Rome/grafo2391.38.lgr N38 E44 R0 M0.14 O
./instances/Rome/grafo6901.43.lgr N43 E55 D23.1111 P23.79 R3 M265.017 O
./instances/Rome/grafo7821.76.lgr N76 E100 D43 P43.79 R5 M15255.1 O
./instances/Rome/grafo7742.46.lgr N46 E58 D24.5 P24.79 R2 M18.111 O
./instances/Rome/grafo2552.22.lgr N22 E26 R0 M0.098 O
./instances/Rome/grafo265.10.lgr N10 E12 R0 M0.038 O
./instances/Rome/grafo4064.59.lgr N59 E70 D22 P22.79 R1 M3.185 O
./instances/Rome/grafo6239.56.lgr N56 E76 D36.1345 P36.79 R3 M714.125 O
./instances/Rome/grafo2496.49.lgr N49 E59 D19 P19.79 R1 M3.703 O
./instances/Rome/grafo3193.40.lgr N40 E48 D18 P18.79 R1 M3.084 O
./instances/Rome/grafo5801.45.lgr N45 E55 D21 P21.79 R1 M3.111 O
./instances/Rome/grafo8077.83.lgr N83 E112 D49 P49.79 R6 M137530 O
./instances/Rome/grafo9655.71.lgr N71 E88 D36.1379 P36.79 R3 M475.26 O
./instances/Rome/grafo4402.84.lgr N84 E103 D38.0074 P38.79 R3 M1342.3 O
./instances/Rome/grafo9789.78.lgr N78 E103 D41 P41.79 R7 M1.0078e+06 O
./instances/Rome/grafo2138.17.lgr N17 E19 R0 M0.081 O
./instances/Rome/grafo5475.40.lgr N40 E50 R0 M0.123 O
./instances/Rome/grafo4438.55.lgr N55 E66 D20 P20.79 R1 M3.157 O
./instances/Rome/grafo6053.38.lgr N38 E48 D21 P21.79 R1 M3.725 O
./instances/Rome/grafo6117.44.lgr N44 E49 R0 M0.141 O
./instances/Rome/grafo11425.38.lgr N38 E49 D22.6667 P22.79 R2 M9.038 O
./instances/Rome/grafo8428.82.lgr N82 E124 D70.4415 P64 M1.20222e+06 F
./instances/Rome/grafo10411.98.lgr N98 E130 D60.9999 P61.79 R7 M914100 O
./instances/Rome/grafo9997.40.lgr N40 E50 D23.5 P23.79 R2 M14.532 O
./instances/Rome/grafo8823.93.lgr N93 E136 D87.1764 P79 M1.20209e+06 F
./instances/Rome/grafo6164.41.lgr N41 E55 D30.5 P30.79 R2 M22.483 O
./instances/Rome/grafo2424.35.lgr N35 E40 R0 M0.127 O
./instances/Rome/grafo3540.38.lgr N38 E57 D34.0742 P34.79 R3 M307.172 O
./instances/Rome/grafo11023.33.lgr N33 E33 R0 M0.097 O
./instances/Rome/grafo3560.36.lgr N36 E45 D19 P19.79 R1 M3.373 O
./instances/Rome/grafo2497.49.lgr N49 E59 D19 P19.79 R1 M3.83 O
./instances/Rome/grafo1108.18.lgr N18 E25 R0 M0.087 O
./instances/Rome/grafo4138.60.lgr N60 E83 D46.9658 P46 M1.20242e+06 F
./instances/Rome/grafo10111.96.lgr N96 E122 D51 P51.79 R5 M27060.3 O
./instances/Rome/grafo5061.58.lgr N58 E71 D24.3333 P24.79 R2 M11.822 O
./instances/Rome/grafo5373.40.lgr N40 E58 D32.1429 P32.79 R2 M36.092 O
./instances/Rome/grafo1854.22.lgr N22 E27 R0 M0.094 O
./instances/Rome/grafo4256.56.lgr N56 E75 D29.6 P29.79 R2 M11.823 O
./instances/Rome/grafo9058.63.lgr N63 E82 D32.055 P32.79 R5 M11971.4 O
./instances/Rome/grafo10452.94.lgr N94 E138 D82.7071 P77 M1.20222e+06 F
./instances/Rome/grafo3952.33.lgr N33 E39 D12 P12.79 R1 M2.741 O
./instances/Rome/grafo5121.74.lgr N74 E107 D58 P58.79 R7 M544550 O
./instances/Rome/grafo5267.43.lgr N43 E58 D25.4 P25.79 R2 M23.552 O
./instances/Rome/grafo4881.66.lgr N66 E83 D30 P30.79 R4 M1928.47 O
./instances/Rome/grafo8164.76.lgr N76 E96 D40 P40.79 R4 M8189.52 O
./instances/Rome/grafo2934.19.lgr N19 E21 R0 M0.062 O
./instances/Rome/grafo8450.69.lgr N69 E96 D50 P50.79 R7 M677620 O
./instances/Rome/grafo2897.29.lgr N29 E33 R0 M0.123 O
./instances/Rome/grafo7112.47.lgr N47 E61 R0 M0.144 O
./instances/Rome/grafo11086.96.lgr N96 E125 D59.3083 P58 M1.20218e+06 F
./instances/Rome/grafo875.20.lgr N20 E21 R0 M0.089 O
./instances/Rome/grafo4771.73.lgr N73 E102 D57.8041 P57 M1.20179e+06 F
./instances/Rome/grafo7305.38.lgr N38 E53 D29 P29.79 R3 M366.866 O
./instances/Rome/grafo4318.55.lgr N55 E81 D46 P46.79 R6 M93772.4 O
./instances/Rome/grafo6944.47.lgr N47 E60 D24.5882 P24.79 R2 M16.717 O
./instances/Rome/grafo6276.44.lgr N44 E62 D31.25 P31.79 R3 M118.854 O
./instances/Rome/grafo6773.53.lgr N53 E71 D38 P38.79 R4 M6583.48 O
./instances/Rome/grafo9596.88.lgr N88 E123 D68.2979 P64 M1.2021e+06 F
./instances/Rome/grafo3608.42.lgr N42 E53 D20 P20.79 R1 M3.989 O
./instances/Rome/grafo4484.76.lgr N76 E101 D51 P51.79 R6 M358245 O
./instances/Rome/grafo2483.25.lgr N25 E36 D22 P22.79 R1 M4.576 O
./instances/Rome/grafo5897.80.lgr N80 E105 D48.7258 P48 M1.20225e+06 F
./instances/Rome/grafo10796.33.lgr N33 E38 R0 M0.119 O
./instances/Rome/grafo801.13.lgr N13 E13 R0 M0.045 O
./instances/Rome/grafo3385.54.lgr N54 E64 D19 P19.79 R1 M4.774 O
./instances/Rome/grafo9741.69.lgr N69 E93 D46 P46.79 R5 M23102.2 O
./instances/Rome/grafo3436.57.lgr N57 E76 D38 P38.79 R5 M41361.4 O
./instances/Rome/grafo1827.13.lgr N13 E16 R0 M0.046 O
./instances/Rome/grafo2419.14.lgr N14 E17 R0 M0.075 O
./instances/Rome/grafo394.11.lgr N11 E15 R0 M0.069 O
./instances/Rome/grafo4714.62.lgr N62 E80 D31 P31.79 R3 M779.106 O
./instances/Rome/grafo1967.35.lgr N35 E53 D33 P33.79 R3 M89.122 O
./instances/Rome/grafo6135.46.lgr N46 E69 D38.2292 P38.79 R4 M1884.71 O
./instances/Rome/grafo1552.62.lgr N62 E72 D18 P18.79 R1 M3.472 O
./instances/Rome/grafo4941.74.lgr N74 E95 D47 P47.79 R5 M70773.1 O
./instances/Rome/grafo8220.96.lgr N96 E119 D39.6667 P39.79 R2 M22.774 O
./instances/Rome/grafo11284.37.lgr N37 E50 D28.3333 P28.79 R2 M27.422 O
./instances/Rome/grafo1337.42.lgr N42 E48 D11 P11.79 R1 M2.948 O
./instances/Rome/grafo3353.40.lgr N40 E46 R0 M0.139 O
./instances/Rome/grafo11211.33.lgr N33 E37 R0 M0.108 O
./instances/Rome/grafo8267.76.lgr N76 E98 D42 P42.79 R4 M6422.59 O
./instances/Rome/grafo9083.67.lgr N67 E82 D31 P31.79 R4 M2965.12 O
./instances/Rome/grafo3060.28.lgr N28 E36 D10 P10.79 R1 M2.501 O
./instances/Rome/grafo9946.41.lgr N41 E48 D13 P13.79 R1 M3.03 O
./instances/Rome/grafo5806.48.lgr N48 E65 D35.0182 P35.79 R3 M1063.3 O
./instances/Rome/grafo8547.85.lgr N85 E104 D38.0297 P38.79 R5 M13676.5 O
./instances/Rome/grafo3491.43.lgr N43 E61 D32.1111 P32.79 R3 M160.264 O
./instances/Rome/grafo5838.35.lgr N35 E41 D14 P14.79 R1 M4.899 O
./instances/Rome/grafo6255.48.lgr N48 E67 D35 P35.79 R4 M1590.17 O
./instances/Rome/grafo7097.42.lgr N42 E56 D21.5 P21.79 R2 M11.352 O
./instances/Rome/grafo3787.61.lgr N61 E73 D26.6667 P26.79 R2 M12.248 O
./instances/Rome/grafo4395.79.lgr N79 E123 D78.625 P74 M1.20219e+06 F
./instances/Rome/grafo9638.65.lgr N65 E90 D46 P46.79 R6 M156960 O
./instances/Rome/grafo5554.44.lgr N44 E61 D32.3429 P32.79 R2 M29.503 O
./instances/Rome/grafo6184.81.lgr N81 E107 D47 P47.79 R7 M521194 O
./instances/Rome/grafo2520.17.lgr N17 E24 D13 P13.79 R1 M2.902 O
./instances/Rome/grafo3352.55.lgr N55 E69 R0 M0.173 O
./instances/Rome/grafo3818.57.lgr N57 E77 D35.0385 P35.79 R4 M2269.41 O
./instances/Rome/grafo1500.50.lgr N50 E71 D37 P37.79 R5 M11870.6 O
./instances/Rome/grafo1871.17.lgr N17 E18 R0 M0.056 O
./instances/Rome/grafo642.14.lgr N14 E15 R0 M0.076 O
./instances/Rome/grafo5140.62.lgr N62 E76 D30 P30.79 R1 M4.55 O
./instances/Rome/grafo2750.17.lgr N17 E17 R0 M0.058 O
./instances/Rome/grafo899.14.lgr N14 E15 R0 M0.066 O
./instances/Rome/grafo8308.83.lgr N83 E102 D34 P34.79 R4 M3260.42 O
./instances/Rome/grafo5703.38.lgr N38 E41 R0 M0.137 O
./instances/Rome/grafo1771.22.lgr N22 E26 R0 M0.084 O
./instances/Rome/grafo3963.47.lgr N47 E57 D19 P19.79 R1 M2.945 O
./instances/Rome/grafo586.10.lgr N10 E10 R0 M0.047 O
./instances/Rome/grafo8905.100.lgr N100 E127 D50.2857 P49 M1.20229e+06 F
./instances/Rome/grafo7818.83.lgr N83 E118 D61.4045 P57 M1.20214e+06 F
./instances/Rome/grafo1761.20.lgr N20 E26 R0 M0.098 O
./instances/Rome/grafo1091.21.lgr N21 E29 R0 M0.087 O
./instances/Rome/grafo3832.52.lgr N52 E71 D38 P38.79 R4 M4350.44 O
./instances/Rome/grafo1279.45.lgr N45 E58 D24.5 P24.79 R2 M11.12 O
./instances/Rome/grafo9960.32.lgr N32 E37 R0 M0.117 O
./instances/Rome/grafo2194.48.lgr N48 E57 R0 M0.154 O
./instances/Rome/grafo8144.82.lgr N82 E101 D36.0323 P36.79 R4 M4436.63 O
./instances/Rome/grafo567.14.lgr N14 E18 R0 M0.083 O
./instances/Rome/grafo774.17.lgr N17 E18 R0 M0.051 O
./instances/Rome/grafo6100.34.lgr N34 E44 D17.6 P17.79 R2 M11.724 O
./instances/Rome/grafo4663.70.lgr N70 E104 D59.3837 P58 M1.20218e+06 F
./instances/Rome/grafo10402.40.lgr N40 E47 R0 M0.134 O
./instances/Rome/grafo10770.35.lgr N35 E46 D20 P20.79 R3 M62.458 O
./instances/Rome/grafo10053.32.lgr N32 E37 R0 M0.116 O
./instances/Rome/grafo2028.23.lgr N23 E32 D16 P16.79 R1 M3.285 O
./instances/Rome/grafo10218.99.lgr N99 E142 D77.8187 P71 M1.20213e+06 F
./instances/Rome/grafo5843.38.lgr N38 E45 R0 M0.139 O
./instances/Rome/grafo7424.45.lgr N45 E58 D27.25 P27.79 R2 M24.638 O
./instances/Rome/grafo1999.38.lgr N38 E45 R0 M0.138 O
./instances/Rome/grafo510.13.lgr N13 E16 R0 M0.074 O
./instances/Rome/grafo8456.76.lgr N76 E102 D51.7746 P51 M1.20198e+06 F
./instances/Rome/grafo8575.86.lgr N86 E117 D59.7987 P56 M1.20221e+06 F
./instances/Rome/grafo752.76.lgr N76 E95 D41 P41.79 R4 M6859.89 O
./instances/Rome/grafo6986.46.lgr N46 E63 D26.4 P26.79 R2 M22.123 O
./instances/Rome/grafo5088.54.lgr N54 E72 D33.0127 P33.79 R3 M359.204 O
./instances/Rome/grafo8289.74.lgr N74 E101 D50 P50.79 R5 M36176.2 O
./instances/Rome/grafo8049.74.lgr N74 E103 D48 P48.79 R7 M632276 O
./instances/Rome/grafo544.25.lgr N25 E31 R0 M0.099 O
./instances/Rome/grafo1851.17.lgr N17 E22 R0 M0.078 O
./instances/Rome/grafo5149.41.lgr N41 E55 D25.2857 P25.79 R3 M244.002 O
./instances/Rome/grafo5620.42.lgr N42 E51 D18.7037 P18.79 R2 M11.079 O
./instances/Rome/grafo9102.66.lgr N66 E80 D27.4 P27.79 R2 M23.117 O
./instances/Rome/grafo11489.31.lgr N31 E37 R0 M0.116 O
./instances/Rome/grafo7435.44.lgr N44 E53 D18 P18.79 R1 M2.904 O
./instances/Rome/grafo1873.20.lgr N20 E27 D14 P14.79 R1 M2.77 O
./instances/Rome/grafo11029.32.lgr N32 E36 R0 M0.099 O
./instances/Rome/grafo11669.39.lgr N39 E47 D17 P17.79 R1 M3.027 O
./instances/Rome/grafo4094.40.lgr N40 E51 D17 P17.79 R1 M2.694 O
./instances/Rome/grafo10847.93.lgr N93 E115 D44 P44.79 R3 M925.253 O
./instances/Rome/grafo6741.55.lgr N55 E80 D45 P45.79 R6 M100082 O
./instances/Rome/grafo1135.21.lgr N21 E22 R0 M0.064 O
./instances/Rome/grafo1657.10.lgr N10 E15 R0 M0.069 O
./instances/Rome/grafo9644.73.lgr N73 E92 D34.5 P34.79 R2 M36.031 O
./instances/Rome/grafo3579.52.lgr N52 E67 D33.5 P33.79 R2 M21.072 O
./instances/Rome/grafo8205.74.lgr N74 E105 D61 P61.79 R6 M169971 O
./instances/Rome/grafo4261.61.lgr N61 E90 D49 P49.79 R7 M510747 O
./instances/Rome/grafo5452.34.lgr N34 E42 R0 M0.13 O
./instances/Rome/grafo8407.61.lgr N61 E76 D24.1765 P24.79 R2 M28.628 O
./instances/Rome/grafo5726.45.lgr N45 E57 D28.1261 P28.79 R3 M663.856 O
./instances/Rome/grafo9053.100.lgr N100 E127 D55.5432 P54 M1.20233e+06 F
./instances/Rome/grafo1021.14.lgr N14 E14 R0 M0.058 O
./instances/Rome/grafo473.10.lgr N10 E10 R0 M0.041 O
./instances/Rome/grafo10448.98.lgr N98 E124 D52 P52.79 R4 M3158.97 O
./instances/Rome/grafo8447.82.lgr N82 E123 D75.0534 P72 M1.20214e+06 F
./instances/Rome/grafo11060.99.lgr N99 E135 D74.749 P69 M1.20204e+06 F
./instances/Rome/grafo7243.37.lgr N37 E46 D18 P18.79 R1 M3.353 O
./instances/Rome/grafo6041.76.lgr N76 E99 D43 P43.79 R6 M115547 O
./instances/Rome/grafo3673.40.lgr N40 E59 D32.125 P32.79 R4 M1888.46 O
./instances/Rome/grafo11165.39.lgr N39 E51 D20 P20.79 R1 M3.806 O
./instances/Rome/grafo6144.43.lgr N43 E56 D27.6667 P27.79 R2 M13.47 O
./instances/Rome/grafo8524.75.lgr N75 E91 D30 P30.79 R3 M1497.9 O
./instances/Rome/grafo8865.100.lgr N100 E135 D70.8282 P66 M1.20198e+06 F
./instances/Rome/grafo4712.64.lgr N64 E85 D44 P44.79 R3 M1618.91 O
./instances/Rome/grafo1349.31.lgr N31 E41 D18 P18.79 R1 M3.64 O
./instances/Rome/grafo8877.88.lgr N88 E132 D85.8392 P78 M1.20215e+06 F
./instances/Rome/grafo204.15.lgr N15 E15 R0 M0.065 O
./instances/Rome/grafo10204.100.lgr N100 E148 D83.0233 P74 M1.20219e+06 F
./instances/Rome/grafo3370.43.lgr N43 E57 D32 P32.79 R3 M702.805 O
./instances/Rome/grafo4135.68.lgr N68 E96 D52.007 P50 M1.20235e+06 F
./instances/Rome/grafo9391.61.lgr N61 E78 D33.6 P33.79 R2 M15.703 O
./instances/Rome/grafo1016.18.lgr N18 E19 R0 M0.06 O
./instances/Rome/grafo4953.81.lgr N81 E114 D67.3626 P65 M1.20195e+06 F
./instances/Rome/grafo756.12.lgr N12 E11 R0 M0.056 O
./instances/Rome/grafo2698.16.lgr N16 E18 R0 M0.082 O
./instances/Rome/grafo11069.93.lgr N93 E139 D91.7043 P82 M1.20205e+06 F
./instances/Rome/grafo4710.78.lgr N78 E110 D63.0756 P62 M1.20191e+06 F
./instances/Rome/grafo3908.41.lgr N41 E57 D33.019 P33.79 R3 M930.18 O
./instances/Rome/grafo3388.41.lgr N41 E56 D26.1429 P26.79 R3 M92.054 O
./instances/Rome/grafo3638.57.lgr N57 E74 D29.1071 P29.79 R3 M443.941 O
./instances/Rome/grafo5875.37.lgr N37 E44 R0 M0.135 O
./instances/Rome/grafo2237.27.lgr N27 E34 R0 M0.083 O
./instances/Rome/grafo4546.59.lgr N59 E74 D30 P30.79 R4 M2230.1 O
./instances/Rome/grafo578.26.lgr N26 E27 R0 M0.102 O
./instances/Rome/grafo10552.96.lgr N96 E144 D94.7458 P87 M1.20205e+06 F
./instances/Rome/grafo3182.36.lgr N36 E53 D30 P30.79 R3 M418.931 O
./instances/Rome/grafo2891.17.lgr N17 E21 R0 M0.088 O
./instances/Rome/grafo6614.74.lgr N74 E95 D37.9496 P38.79 R3 M507.89 O
./instances/Rome/grafo7843.81.lgr N81 E107 D52 P52.79 R6 M397245 O
./instances/Rome/grafo8437.82.lgr N82 E116 D56.6577 P54 M1.20213e+06 F
./instances/Rome/grafo2780.17.lgr N17 E23 R0 M0.071 O
./instances/Rome/grafo281.14.lgr N14 E13 R0 M0.04 O
./instances/Rome/grafo8693.86.lgr N86 E109 D43.1053 P43.79 R3 M1290.54 O
./instances/Rome/grafo7328.59.lgr N59 E71 D23.6667 P23.79 R2 M10.346 O
./instances/Rome/grafo10905.97.lgr N97 E138 D73.8543 P68 M1.20222e+06 F
./instances/Rome/grafo3161.39.lgr N39 E48 R0 M0.141 O
./instances/Rome/grafo3853.61.lgr N61 E79 D38.0519 P38.79 R3 M1814.69 O
./instances/Rome/grafo9744.80.lgr N80 E109 D57.8288 P54 M1.20233e+06 F
./instances/Rome/grafo9987.91.lgr N91 E118 D53.6282 P53 M1.20205e+06 F
./instances/Rome/grafo8015.81.lgr N81 E112 D55.4081 P55 M1.20195e+06 F
./instances/Rome/grafo7232.38.lgr N38 E53 D31.375 P31.79 R2 M21.425 O
./instances/Rome/grafo7174.74.lgr N74 E96 D41 P41.79 R6 M119305 O
./instances/Rome/grafo8722.73.lgr N73 E97 D45.5201 P44 M1.2022e+06 F
./instances/Rome/grafo4588.56.lgr N56 E74 D35.0938 P35.79 R3 M837.68 O
./instances/Rome/grafo9474.70.lgr N70 E90 D39 P39.79 R5 M19137.8 O
./instances/Rome/grafo126.22.lgr N22 E30 D11 P11.79 R1 M2.46 O
./instances/Rome/grafo3857.39.lgr N39 E51 D22 P22.79 R1 M3.301 O
./instances/Rome/grafo4671.62.lgr N62 E84 D36.0541 P36.79 R4 M1590.17 O
./instances/Rome/grafo9395.79.lgr N79 E99 D38 P38.79 R5 M21875.6 O
./instances/Rome/grafo5453.40.lgr N40 E57 D30.1159 P30.79 R3 M421.647 O
./instances/Rome/grafo9923.31.lgr N31 E41 D17 P17.79 R1 M3.122 O
./instances/Rome/grafo1152.18.lgr N18 E24 R0 M0.091 O
./instances/Rome/grafo9276.72.lgr N72 E101 D54 P54.79 R7 M604651 O
./instances/Rome/grafo9647.72.lgr N72 E92 D42.2 P42.79 R3 M702.82 O
./instances/Rome/grafo8366.76.lgr N76 E102 D51 P51.79 R7 M942629 O
./instances/Rome/grafo5281.61.lgr N61 E87 D49 P49.79 R7 M466582 O
./instances/Rome/grafo9560.80.lgr N80 E100 D40 P40.79 R5 M26774.1 O
./instances/Rome/grafo3960.36.lgr N36 E41 R0 M0.123 O
./instances/Rome/grafo1896.21.lgr N21 E25 R0 M0.085 O
./instances/Rome/grafo5352.44.lgr N44 E70 D43 P43.79 R7 M366743 O
./instances/Rome/grafo264.17.lgr N17 E22 R0 M0.092 O
./instances/Rome/grafo3498.41.lgr N41 E53 D22.6111 P22.79 R2 M16.481 O
./instances/Rome/grafo6076.34.lgr N34 E44 R0 M0.126 O
./instances/Rome/grafo3451.43.lgr N43 E51 D20 P20.79 R1 M4.325 O
./instances/Rome/grafo961.10.lgr N10 E10 R0 M0.046 O
./instances/Rome/grafo4246.62.lgr N62 E88 D48 P48.79 R5 M26813.6 O
./instances/Rome/grafo8763.87.lgr N87 E119 D63.8735 P61 M1.2021e+06 F
./instances/Rome/grafo1745.17.lgr N17 E20 R0 M0.085 O
./instances/Rome/grafo6878.43.lgr N43 E48 R0 M0.141 O
./instances/Rome/grafo270.20.lgr N20 E30 R0 M0.082 O
./instances/Rome/grafo9860.40.lgr N40 E52 D23 P23.79 R2 M30.405 O
./instances/Rome/grafo10821.96.lgr N96 E115 D42 P42.79 R4 M7644.01 O
./instances/Rome/grafo2854.23.lgr N23 E29 R0 M0.105 O
./instances/Rome/grafo3794.41.lgr N41 E52 D20 P20.79 R1 M3.67 O
./instances/Rome/grafo1488.48.lgr N48 E58 D22 P22.79 R1 M4.02 O
./instances/Rome/grafo7249.42.lgr N42 E56 D32.0925 P32.79 R3 M605.75 O
./instances/Rome/grafo7919.81.lgr N81 E116 D62.904 P60 M1.20316e+06 F
./instances/Rome/grafo4700.57.lgr N57 E76 D34.5 P34.79 R2 M20.818 O
./instances/Rome/grafo9253.76.lgr N76 E105 D53 P53.79 R7 M618167 O
./instances/Rome/grafo5355.35.lgr N35 E41 R0 M0.114 O
./instances/Rome/grafo3124.34.lgr N34 E43 D17 P17.79 R1 M2.992 O
./instances/Rome/grafo1799.26.lgr N26 E30 R0 M0.102 O
./instances/Rome/grafo5788.64.lgr N64 E77 D29.1624 P29.79 R3 M375.503 O
./instances/Rome/grafo6258.41.lgr N41 E57 D28.5 P28.79 R2 M14.237 O
./instances/Rome/grafo7234.46.lgr N46 E63 D34 P34.79 R3 M770.159 O
./instances/Rome/grafo10884.93.lgr N93 E122 D59.7668 P58 M1.20191e+06 F
./instances/Rome/grafo2301.25.lgr N25 E37 D19 P19.79 R1 M3.801 O
./instances/Rome/grafo9780.77.lgr N77 E96 D37.25 P37.79 R3 M516.5 O
./instances/Rome/grafo7899.78.lgr N78 E100 D42.1316 P42.79 R5 M16792.4 O
./instances/Rome/grafo6172.41.lgr N41 E50 R0 M0.138 O
./instances/Rome/grafo6296.43.lgr N43 E59 D33 P33.79 R4 M3342.72 O
./instances/Rome/grafo5550.42.lgr N42 E57 D30.4 P30.79 R2 M17.194 O
./instances/Rome/grafo6033.43.lgr N43 E50 D12 P12.79 R1 M3.403 O
./instances/Rome/grafo4581.67.lgr N67 E82 D30 P30.79 R3 M471.386 O
./instances/Rome/grafo9796.73.lgr N73 E98 D49.6307 P49 M1.20386e+06 F
./instances/Rome/grafo6969.59.lgr N59 E79 D43 P43.79 R4 M3745.42 O
./instances/Rome/grafo9335.78.lgr N78 E104 D51 P51.79 R5 M36953.8 O
./instances/Rome/grafo7518.46.lgr N46 E69 D41 P41.79 R6 M83605.5 O
./instances/Rome/grafo11137.95.lgr N95 E126 D58.4072 P57 M1.20451e+06 F
./instances/Rome/grafo10301.94.lgr N94 E133 D74.8606 P68 M1.20233e+06 F
./instances/Rome/grafo2329.21.lgr N21 E24 R0 M0.085 O
./instances/Rome/grafo118.43.lgr N43 E58 D27 P27.79 R2 M59.244 O
./instances/Rome/grafo10343.94.lgr N94 E118 D30.3333 P30.79 R2 M12.782 O
./instances/Rome/grafo11416.35.lgr N35 E38 R0 M0.124 O
./instances/Rome/grafo7958.61.lgr N61 E87 D45 P45.79 R6 M53905.4 O
./instances/Rome/grafo8123.87.lgr N87 E127 D74.3129 P71 M1.20224e+06 F
./instances/Rome/grafo2685.44.lgr N44 E52 R0 M0.148 O
./instances/Rome/grafo9844.82.lgr N82 E103 D41 P41.79 R4 M6361.69 O
./instances/Rome/grafo5288.36.lgr N36 E42 R0 M0.127 O
./instances/Rome/grafo2441.16.lgr N16 E20 R0 M0.074 O
./instances/Rome/grafo1622.19.lgr N19 E20 R0 M0.059 O
./instances/Rome/grafo5023.55.lgr N55 E78 D39 P39.79 R5 M15863.4 O
./instances/Rome/grafo6735.65.lgr N65 E88 D37.0351 P37.79 R4 M2406.88 O
./instances/Rome/grafo1627.30.lgr N30 E40 D15 P15.79 R1 M3.013 O
./instances/Rome/grafo1578.27.lgr N27 E30 R0 M0.104 O
./instances/Rome/grafo2147.17.lgr N17 E20 R0 M0.091 O
./instances/Rome/grafo9025.85.lgr N85 E118 D56.985 P56 M1.20204e+06 F
./instances/Rome/grafo9050.75.lgr N75 E94 D40 P40.79 R4 M5106.65 O
./instances/Rome/grafo6885.44.lgr N44 E56 D28 P28.79 R1 M4.083 O
./instances/Rome/grafo1610.48.lgr N48 E66 D27 P27.79 R4 M875.487 O
./instances/Rome/grafo1165.16.lgr N16 E23 R0 M0.1 O
./instances/Rome/grafo7492.38.lgr N38 E57 D31 P31.79 R4 M2254.1 O
./instances/Rome/grafo3606.46.lgr N46 E54 R0 M0.151 O
./instances/Rome/grafo8618.89.lgr N89 E117 D56.6027 P55 M1.202e+06 F
./instances/Rome/grafo3701.41.lgr N41 E58 D33.6 P33.79 R2 M15.403 O
./instances/Rome/grafo4300.60.lgr N60 E82 D41 P41.79 R5 M16486.6 O
./instances/Rome/grafo9556.62.lgr N62 E87 D42.0028 P42.79 R6 M59067.4 O
./instances/Rome/grafo9531.84.lgr N84 E111 D47 P47.79 R5 M20666.5 O
./instances/Rome/grafo7733.46.lgr N46 E56 R0 M0.157 O
./instances/Rome/grafo5369.36.lgr N36 E44 D15 P15.79 R1 M2.636 O
./instances/Rome/grafo2044.33.lgr N33 E43 R0 M0.125 O
./instances/Rome/grafo1683.11.lgr N11 E19 D16 P16.79 R1 M3.738 O
./instances/Rome/grafo9642.69.lgr N69 E91 D42 P42.79 R5 M12381.7 O
./instances/Rome/grafo8378.99.lgr N99 E132 D64.8067 P63 M1.20203e+06 F
./instances/Rome/grafo2364.23.lgr N23 E26 R0 M0.095 O
./instances/Rome/grafo6114.31.lgr N31 E39 D16.6667 P16.79 R2 M7.502 O
./instances/Rome/grafo4576.71.lgr N71 E92 D38 P38.79 R4 M3681.02 O
./instances/Rome/grafo4989.75.lgr N75 E99 D48 P48.79 R5 M23631.7 O
./instances/Rome/grafo11286.92.lgr N92 E117 D43 P43.79 R5 M18780.1 O
./instances/Rome/grafo7073.43.lgr N43 E51 R0 M0.14 O
./instances/Rome/grafo7437.44.lgr N44 E52 R0 M0.13 O
./instances/Rome/grafo11118.99.lgr N99 E125 D55 P55.79 R6 M154135 O
./instances/Rome/grafo10271.100.lgr N100 E132 D61.9647 P59 M1.20241e+06 F
./instances/Rome/grafo4768.51.lgr N51 E57 R0 M0.159 O
./instances/Rome/grafo5398.82.lgr N82 E111 D58.1104 P57 M1.20193e+06 F
./instances/Rome/grafo3051.20.lgr N20 E23 R0 M0.087 O
./instances/Rome/grafo4531.78.lgr N78 E109 D60 P60.79 R7 M632613 O
./instances/Rome/grafo1573.29.lgr N29 E34 R0 M0.111 O
./instances/Rome/grafo259.12.lgr N12 E11 R0 M0.048 O
./instances/Rome/grafo6180.41.lgr N41 E50 R0 M0.132 O
./instances/Rome/grafo7800.61.lgr N61 E84 D43 P43.79 R3 M1248.78 O
./instances/Rome/grafo3697.49.lgr N49 E68 D37 P37.79 R5 M15829.6 O
./instances/Rome/grafo1144.16.lgr N16 E21 D8 P8.79 R1 M2.448 O
./instances/Rome/grafo2385.13.lgr N13 E14 R0 M0.046 O
./instances/Rome/grafo4977.65.lgr N65 E91 D47 P47.79 R6 M119228 O
./instances/Rome/grafo410.14.lgr N14 E16 R0 M0.077 O
./instances/Rome/grafo9262.72.lgr N72 E96 D49 P49.79 R6 M104925 O
./instances/Rome/grafo10291.93.lgr N93 E137 D84.1581 P79 M1.20217e+06 F
./instances/Rome/grafo445.22.lgr N22 E25 R0 M0.095 O
./instances/Rome/grafo9775.61.lgr N61 E79 D36.5333 P36.79 R2 M23.987 O
./instances/Rome/grafo5279.78.lgr N78 E114 D68.2573 P65 M1.20211e+06 F
./instances/Rome/grafo2488.13.lgr N13 E13 R0 M0.056 O
./instances/Rome/grafo3503.57.lgr N57 E75 D34 P34.79 R3 M292.502 O
./instances/Rome/grafo4025.52.lgr N52 E74 D43.9627 P43 M1.20248e+06 F
./instances/Rome/grafo10752.35.lgr N35 E42 D11 P11.79 R1 M3.056 O
./instances/Rome/grafo1932.13.lgr N13 E17 R0 M0.08 O
./instances/Rome/grafo4411.64.lgr N64 E79 D30 P30.79 R3 M213.964 O
./instances/Rome/grafo11083.37.lgr N37 E49 D20.6667 P20.79 R2 M7.747 O
./instances/Rome/grafo9750.77.lgr N77 E103 D53.7772 P53 M1.20216e+06 F
./instances/Rome/grafo5663.34.lgr N34 E39 R0 M0.116 O
./instances/Rome/grafo1785.37.lgr N37 E44 R0 M0.125 O
./instances/Rome/grafo6869.43.lgr N43 E57 D23.3636 P23.79 R2 M17.943 O
./instances/Rome/grafo3559.48.lgr N48 E69 D40 P40.79 R6 M116473 O
./instances/Rome/grafo9247.79.lgr N79 E99 D45.4522 P45.79 R3 M856.8 O
./instances/Rome/grafo11336.36.lgr N36 E47 D20.5 P20.79 R3 M136.523 O
./instances/Rome/grafo1233.70.lgr N70 E94 D43.7066 P43 M1.20237e+06 F
./instances/Rome/grafo7858.83.lgr N83 E121 D68.1129 P62 M1.20225e+06 F
./instances/Rome/grafo1653.18.lgr N18 E18 R0 M0.059 O
./instances/Rome/grafo6719.42.lgr N42 E59 D34.5 P34.79 R2 M19.17 O
./instances/Rome/grafo6540.56.lgr N56 E79 D37 P37.79 R3 M736.915 O
./instances/Rome/grafo7012.42.lgr N42 E59 D30 P30.79 R4 M1359.29 O
./instances/Rome/grafo1290.27.lgr N27 E35 R0 M0.119 O
./instances/Rome/grafo182.23.lgr N23 E25 R0 M0.089 O
./instances/Rome/grafo499.37.lgr N37 E48 D22 P22.79 R1 M3.728 O
./instances/Rome/grafo7320.38.lgr N38 E58 D34.6667 P34.79 R2 M8.504 O
./instances/Rome/grafo3517.55.lgr N55 E66 D23 P23.79 R1 M4.211 O
./instances/Rome/grafo11012.96.lgr N96 E135 D74.711 P67 M1.20227e+06 F
./instances/Rome/grafo10112.98.lgr N98 E137 D67.96 P64 M1.20226e+06 F
./instances/Rome/grafo7961.63.lgr N63 E76 D23.25 P23.79 R2 M47.255 O
./instances/Rome/grafo11055.98.lgr N98 E126 D54 P54.79 R5 M38364.6 O
./instances/Rome/grafo1201.28.lgr N28 E38 D17 P17.79 R1 M3.351 O
./instances/Rome/grafo1930.13.lgr N13 E13 R0 M0.051 O
./instances/Rome/grafo2666.61.lgr N61 E68 D16 P16.79 R1 M3.404 O
./instances/Rome/grafo9008.91.lgr N91 E136 D90.7377 P83 M1.20198e+06 F
./instances/Rome/grafo4363.77.lgr N77 E102 D50 P50.79 R5 M25874.4 O
./instances/Rome/grafo808.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo1907.16.lgr N16 E18 R0 M0.053 O
./instances/Rome/grafo2307.18.lgr N18 E23 R0 M0.093 O
./instances/Rome/grafo773.12.lgr N12 E14 R0 M0.068 O
./instances/Rome/grafo7646.50.lgr N50 E62 D25.4286 P25.79 R2 M14.397 O
./instances/Rome/grafo7334.43.lgr N43 E63 D39 P39.79 R4 M1976.38 O
./instances/Rome/grafo10403.38.lgr N38 E53 D30 P30.79 R3 M444.019 O
./instances/Rome/grafo3184.91.lgr N91 E127 D70.8114 P69 M1.20192e+06 F
./instances/Rome/grafo6460.40.lgr N40 E56 D29.5 P29.79 R3 M107.41 O
./instances/Rome/grafo980.20.lgr N20 E20 R0 M0.062 O
./instances/Rome/grafo5349.39.lgr N39 E53 D27 P27.79 R2 M38.923 O
./instances/Rome/grafo3576.37.lgr N37 E49 D22.5 P22.79 R2 M8.093 O
./instances/Rome/grafo6631.46.lgr N46 E55 D22 P22 R1 M4.555 O
./instances/Rome/grafo2204.13.lgr N13 E13 R0 M0.051 O
./instances/Rome/grafo11300.91.lgr N91 E126 D70.799 P67 M1.2019e+06 F
./instances/Rome/grafo6831.47.lgr N47 E65 D33 P33.79 R2 M82.473 O
./instances/Rome/grafo4589.73.lgr N73 E99 D52.0008 P52.79 R5 M17062 O
./instances/Rome/grafo9394.64.lgr N64 E87 D42.375 P42.79 R6 M82710.2 O
./instances/Rome/grafo7951.81.lgr N81 E99 D37 P37.79 R3 M1145.95 O
./instances/Rome/grafo11059.98.lgr N98 E129 D65.4983 P64 M1.20235e+06 F
./instances/Rome/grafo10181.93.lgr N93 E133 D79.5275 P77 M1.20215e+06 F
./instances/Rome/grafo2144.12.lgr N12 E18 R0 M0.093 O
./instances/Rome/grafo3817.58.lgr N58 E87 D53 P53.79 R7 M612097 O
./instances/Rome/grafo6360.40.lgr N40 E57 D32.0714 P32.79 R3 M251.455 O
./instances/Rome/grafo10769.36.lgr N36 E48 D22 P22.79 R1 M4.392 O
./instances/Rome/grafo11104.95.lgr N95 E135 D75.9885 P71 M1.20212e+06 F
./instances/Rome/grafo11283.40.lgr N40 E52 D24.6 P24.79 R2 M11.432 O
./instances/Rome/grafo1676.20.lgr N20 E22 R0 M0.093 O
./instances/Rome/grafo3520.40.lgr N40 E48 D17 P17.79 R1 M3.295 O
./instances/Rome/grafo614.25.lgr N25 E29 R0 M0.103 O
./instances/Rome/grafo9236.80.lgr N80 E120 D65.6324 P60 M1.20211e+06 F
./instances/Rome/grafo1933.22.lgr N22 E26 R0 M0.098 O
./instances/Rome/grafo6712.37.lgr N37 E39 R0 M0.116 O
./instances/Rome/grafo9695.77.lgr N77 E102 D47.9557 P47 M1.20228e+06 F
./instances/Rome/grafo6597.49.lgr N49 E71 D37.3333 P37.79 R4 M1016.38 O
./instances/Rome/grafo4929.81.lgr N81 E99 D36 P36.79 R5 M29090.6 O
./instances/Rome/grafo4865.80.lgr N80 E117 D71.2811 P67 M1.20217e+06 F
./instances/Rome/grafo11080.93.lgr N93 E126 D69.2493 P68 M1.20195e+06 F
./instances/Rome/grafo3679.39.lgr N39 E43 D9 P9.79 R1 M2.473 O
./instances/Rome/grafo5507.46.lgr N46 E62 D31 P31.79 R3 M772.056 O
./instances/Rome/grafo590.15.lgr N15 E22 R0 M0.077 O
./instances/Rome/grafo2616.25.lgr N25 E29 R0 M0.091 O
./instances/Rome/grafo1014.14.lgr N14 E18 R0 M0.076 O
./instances/Rome/grafo2693.13.lgr N13 E13 R0 M0.046 O
./instances/Rome/grafo2575.13.lgr N13 E13 R0 M0.044 O
./instances/Rome/grafo4511.77.lgr N77 E103 D49.8 P49 M1.20197e+06 F
./instances/Rome/grafo8272.83.lgr N83 E120 D66.2899 P62 M1.20222e+06 F
./instances/Rome/grafo5677.42.lgr N42 E58 D28.5 P29.79 R2 M50.51 O
./instances/Rome/grafo9288.67.lgr N67 E93 D50.0339 P50.79 R5 M16332.6 O
./instances/Rome/grafo9116.80.lgr N80 E118 D74.2806 P71 M1.2019e+06 F
./instances/Rome/grafo5110.58.lgr N58 E85 D49.003 P49.79 R5 M18085.4 O
./instances/Rome/grafo2910.14.lgr N14 E16 R0 M0.077 O
./instances/Rome/grafo3913.43.lgr N43 E65 D38 P38.79 R6 M104723 O
./instances/Rome/grafo1783.30.lgr N30 E37 D14 P14.79 R1 M2.927 O
./instances/Rome/grafo4240.61.lgr N61 E82 D39 P39.79 R5 M19927.1 O
./instances/Rome/grafo5888.37.lgr N37 E50 D22 P22.79 R1 M3.063 O
./instances/Rome/grafo6494.62.lgr N62 E81 D36 P36.79 R4 M5465.28 O
./instances/Rome/grafo10419.91.lgr N91 E132 D77.2691 P73 M1.20222e+06 F
./instances/Rome/grafo7887.68.lgr N68 E96 D50.131 P50.79 R5 M14655.4 O
./instances/Rome/grafo9606.87.lgr N87 E116 D50.0209 P49 M1.2023e+06 F
./instances/Rome/grafo6778.37.lgr N37 E45 R0 M0.132 O
./instances/Rome/grafo8168.76.lgr N76 E102 D52.6602 P52 M1.20214e+06 F
./instances/Rome/grafo9858.34.lgr N34 E45 R0 M0.121 O
./instances/Rome/grafo10957.92.lgr N92 E122 D54.7553 P54 M1.20207e+06 F
./instances/Rome/grafo4231.62.lgr N62 E83 D45 P45.79 R4 M5578.5 O
./instances/Rome/grafo2751.16.lgr N16 E25 R0 M0.083 O
./instances/Rome/grafo7242.37.lgr N37 E53 D31 P31.79 R3 M346.311 O
./instances/Rome/grafo6963.45.lgr N45 E58 D21 P21.79 R2 M27.694 O
./instances/Rome/grafo8623.74.lgr N74 E98 D49.9999 P50.79 R6 M209332 O
./instances/Rome/grafo10035.38.lgr N38 E47 D10 P10.79 R1 M2.578 O
./instances/Rome/grafo9235.72.lgr N72 E93 D43 P43.79 R5 M34432.3 O
./instances/Rome/grafo8371.96.lgr N96 E130 D65.6241 P62 M1.20192e+06 F
./instances/Rome/grafo441.11.lgr N11 E11 R0 M0.048 O
./instances/Rome/grafo398.26.lgr N26 E27 R0 M0.092 O
./instances/Rome/grafo4125.55.lgr N55 E74 D39 P39.79 R2 M98.931 O
./instances/Rome/grafo9677.68.lgr N68 E97 D51 P51.79 R7 M543521 O
./instances/Rome/grafo1599.29.lgr N29 E33 R0 M0.126 O
./instances/Rome/grafo4031.41.lgr N41 E62 D34 P34.79 R7 M300874 O
./instances/Rome/grafo885.18.lgr N18 E24 R0 M0.093 O
./instances/Rome/grafo2771.33.lgr N33 E42 R0 M0.123 O
./instances/Rome/grafo2007.39.lgr N39 E51 D21 P21.79 R1 M3.624 O
./instances/Rome/grafo4037.35.lgr N35 E40 R0 M0.124 O
./instances/Rome/grafo7155.60.lgr N60 E70 R0 M0.168 O
./instances/Rome/grafo9850.95.lgr N95 E128 D62.4989 P61 M1.20198e+06 F
./instances/Rome/grafo2016.25.lgr N25 E33 D18 P18.79 R1 M2.9 O
./instances/Rome/grafo10462.36.lgr N36 E40 R0 M0.125 O
./instances/Rome/grafo1101.25.lgr N25 E37 D20 P20.79 R1 M3.007 O
./instances/Rome/grafo3600.43.lgr N43 E61 D28 P28.79 R4 M1009.88 O
./instances/Rome/grafo5885.46.lgr N46 E58 D28.3333 P28.79 R2 M27.635 O
./instances/Rome/grafo10721.96.lgr N96 E125 D51 P51.79 R7 M661140 O
./instances/Rome/grafo273.11.lgr N11 E10 R0 M0.054 O
./instances/Rome/grafo8132.69.lgr N69 E95 D48.7472 P48 M1.2023e+06 F
./instances/Rome/grafo154.33.lgr N33 E34 R0 M0.096 O
./instances/Rome/grafo5617.45.lgr N45 E54 D19 P19.79 R1 M3.068 O
./instances/Rome/grafo5563.42.lgr N42 E52 D22 P22.79 R1 M4.224 O
./instances/Rome/grafo5460.80.lgr N80 E113 D65.6799 P61 M1.2021e+06 F
./instances/Rome/grafo825.15.lgr N15 E17 R0 M0.085 O
./instances/Rome/grafo3825.49.lgr N49 E66 D31.6667 P31.79 R2 M14.95 O
./instances/Rome/grafo7857.90.lgr N90 E120 D55 P55.79 R7 M540674 O
./instances/Rome/grafo3926.54.lgr N54 E69 D32.0514 P32.79 R3 M541.644 O
./instances/Rome/grafo761.13.lgr N13 E13 R0 M0.05 O
./instances/Rome/grafo2475.34.lgr N34 E47 D24 P24.79 R1 M4.028 O
./instances/Rome/grafo1521.24.lgr N24 E38 D26 P26.79 R1 M3.478 O
./instances/Rome/grafo2348.37.lgr N37 E46 D20 P20.79 R1 M3.055 O
./instances/Rome/grafo6247.88.lgr N88 E114 D50.0056 P50.79 R6 M109895 O
./instances/Rome/grafo6129.45.lgr N45 E55 D16 P16.79 R1 M2.916 O
./instances/Rome/grafo5014.61.lgr N61 E89 D45.8243 P45 M1.20236e+06 F
./instances/Rome/grafo5903.38.lgr N38 E48 D22.2368 P22.79 R2 M80.353 O
./instances/Rome/grafo2466.14.lgr N14 E13 R0 M0.057 O
./instances/Rome/grafo6613.59.lgr N59 E83 D46 P46.79 R5 M27506.4 O
./instances/Rome/grafo542.12.lgr N12 E14 R0 M0.078 O
./instances/Rome/grafo7537.41.lgr N41 E55 D29.0392 P29.79 R3 M512.888 O
./instances/Rome/grafo8045.68.lgr N68 E89 D30.1429 P30.79 R3 M503.828 O
./instances/Rome/grafo2226.39.lgr N39 E63 D44 P44.79 R5 M11895.1 O
./instances/Rome/grafo10805.98.lgr N98 E135 D71.3777 P68 M1.2023e+06 F
./instances/Rome/grafo5095.62.lgr N62 E90 D53.0099 P53.79 R5 M37893.7 O
./instances/Rome/grafo11613.100.lgr N100 E125 D50 P50.79 R5 M20981.3 O
./instances/Rome/grafo2563.14.lgr N14 E17 R0 M0.077 O
./instances/Rome/grafo4558.70.lgr N70 E92 D46 P46.79 R4 M10241.5 O
./instances/Rome/grafo4751.57.lgr N57 E71 D31 P31.79 R1 M5.229 O
./instances/Rome/grafo4065.39.lgr N39 E47 D12 P12.79 R1 M2.871 O
./instances/Rome/grafo2294.16.lgr N16 E17 R0 M0.081 O
./instances/Rome/grafo11260.36.lgr N36 E41 R0 M0.12 O
./instances/Rome/grafo2358.34.lgr N34 E41 D12 P12.79 R1 M2.803 O
./instances/Rome/grafo2423.21.lgr N21 E26 R0 M0.081 O
./instances/Rome/grafo7310.47.lgr N47 E61 D27.2353 P27.79 R2 M27.577 O
./instances/Rome/grafo6469.47.lgr N47 E70 D40 P40.79 R6 M23426.6 O
./instances/Rome/grafo10442.97.lgr N97 E125 D54.0524 P54.79 R5 M10819.8 O
./instances/Rome/grafo7607.42.lgr N42 E60 D37 P37 R3 M1387.73 O
./instances/Rome/grafo9368.72.lgr N72 E93 D47 P47 R4 M9299.02 O
./instances/Rome/grafo3447.35.lgr N35 E42 R0 M0.131 O
./instances/Rome/grafo5633.45.lgr N45 E55 D15 P15.79 R1 M3.295 O
./instances/Rome/grafo6254.37.lgr N37 E46 D20.5 P20.79 R2 M12.634 O
./instances/Rome/grafo1949.29.lgr N29 E34 R0 M0.114 O
./instances/Rome/grafo9132.62.lgr N62 E76 D26.5 P26.79 R2 M12.609 O
./instances/Rome/grafo10188.38.lgr N38 E48 D20.6 P20.79 R2 M9.521 O
./instances/Rome/grafo7985.93.lgr N93 E126 D57.6115 P55 M1.20213e+06 F
./instances/Rome/grafo5430.41.lgr N41 E49 D14 P14.79 R1 M2.742 O
./instances/Rome/grafo4283.56.lgr N56 E74 D35 P35.79 R5 M20259.7 O
./instances/Rome/grafo2972.25.lgr N25 E29 R0 M0.089 O
./instances/Rome/grafo493.12.lgr N12 E12 R0 M0.042 O
./instances/Rome/grafo5807.32.lgr N32 E41 D20 P20.79 R1 M3.45 O
./instances/Rome/grafo7612.54.lgr N54 E78 D46 P46.79 R5 M15267.6 O
./instances/Rome/grafo3403.37.lgr N37 E42 R0 M0.134 O
./instances/Rome/grafo7942.83.lgr N83 E121 D69.8813 P65 M1.20254e+06 F
./instances/Rome/grafo2819.22.lgr N22 E25 R0 M0.096 O
./instances/Rome/grafo8454.78.lgr N78 E98 D43 P43.79 R5 M68147 O
./instances/Rome/grafo9333.80.lgr N80 E112 D57.1012 P54 M1.20321e+06 F
./instances/Rome/grafo2993.23.lgr N23 E28 R0 M0.098 O
./instances/Rome/grafo1257.31.lgr N31 E50 D30 P30 R3 M346.867 O
./instances/Rome/grafo8494.90.lgr N90 E119 D60.3788 P59 M1.20235e+06 F
./instances/Rome/grafo4070.36.lgr N36 E43 D17 P17.79 R1 M3.152 O
./instances/Rome/grafo1983.29.lgr N29 E37 R0 M0.119 O
./instances/Rome/grafo8048.68.lgr N68 E94 D45 P45.79 R7 M1.00533e+06 O
./instances/Rome/grafo8538.80.lgr N80 E114 D67.025 P64 M1.20189e+06 F
./instances/Rome/grafo1716.20.lgr N20 E23 R0 M0.073 O
./instances/Rome/grafo5056.58.lgr N58 E77 D36 P36.79 R4 M2502.32 O
./instances/Rome/grafo830.27.lgr N27 E27 R0 M0.077 O
./instances/Rome/grafo2473.22.lgr N22 E25 R0 M0.091 O
./instances/Rome/grafo9186.62.lgr N62 E82 D36.0794 P36.79 R3 M750.03 O
./instances/Rome/grafo1859.32.lgr N32 E35 R0 M0.122 O
./instances/Rome/grafo11411.37.lgr N37 E47 D15 P15.79 R1 M3.051 O
./instances/Rome/grafo3722.40.lgr N40 E58 D32 P32.79 R3 M489.894 O
./instances/Rome/grafo9279.72.lgr N72 E109 D60.635 P55 M1.2027e+06 F
./instances/Rome/grafo10633.100.lgr N100 E138 D68.8078 P64 M1.20228e+06 F
./instances/Rome/grafo365.40.lgr N40 E47 D15 P15.79 R1 M3.05 O
./instances/Rome/grafo3730.47.lgr N47 E63 D23 P23.79 R1 M3.644 O
./instances/Rome/grafo5957.37.lgr N37 E39 R0 M0.131 O
./instances/Rome/grafo7983.73.lgr N73 E95 D38 P38.79 R5 M45429.5 O
./instances/Rome/grafo7416.36.lgr N36 E47 D21 P21.79 R1 M3.56 O
./instances/Rome/grafo9745.84.lgr N84 E114 D57.9759 P55 M1.20194e+06 F
./instances/Rome/grafo5951.34.lgr N34 E43 D16.6667 P16.79 R2 M7.595 O
./instances/Rome/grafo8054.85.lgr N85 E118 D59.6241 P57 M1.20255e+06 F
./instances/Rome/grafo4354.76.lgr N76 E106 D53.0016 P53.79 R7 M391931 O
./instances/Rome/grafo1079.19.lgr N19 E18 R0 M0.065 O
./instances/Rome/grafo2405.36.lgr N36 E47 D23 P23.79 R1 M5.05 O
./instances/Rome/grafo8234.70.lgr N70 E89 D41 P41.79 R4 M3750.34 O
./instances/Rome/grafo7024.45.lgr N45 E50 R0 M0.143 O
./instances/Rome/grafo7918.84.lgr N84 E135 D93.361 P84 M1.20233e+06 F
./instances/Rome/grafo423.19.lgr N19 E21 R0 M0.085 O
./instances/Rome/grafo11168.34.lgr N34 E40 R0 M0.11 O
./instances/Rome/grafo8391.69.lgr N69 E87 D38.2273 P38.79 R2 M101.653 O
./instances/Rome/grafo2187.19.lgr N19 E22 R0 M0.098 O
./instances/Rome/grafo2341.24.lgr N24 E29 R0 M0.09 O
./instances/Rome/grafo9973.96.lgr N96 E144 D90.8097 P83 M1.2032e+06 F
./instances/Rome/grafo11334.37.lgr N37 E49 D21 P21.79 R1 M4.298 O
./instances/Rome/grafo5647.78.lgr N78 E96 D32.3333 P32.79 R2 M31.852 O
./instances/Rome/grafo2748.22.lgr N22 E29 R0 M0.095 O
./instances/Rome/grafo10147.94.lgr N94 E132 D72.7316 P66 M1.20214e+06 F
./instances/Rome/grafo6435.36.lgr N36 E50 D26.2903 P26.79 R2 M32.092 O
./instances/Rome/grafo865.28.lgr N28 E35 R0 M0.121 O
./instances/Rome/grafo11368.92.lgr N92 E113 D40.6364 P40.79 R2 M23.532 O
./instances/Rome/grafo559.13.lgr N13 E15 R0 M0.078 O
./instances/Rome/grafo8483.76.lgr N76 E100 D47.8272 P47 M1.20233e+06 F
./instances/Rome/grafo10523.97.lgr N97 E139 D81.8595 P74 M1.20224e+06 F
./instances/Rome/grafo1057.16.lgr N16 E17 R0 M0.06 O
./instances/Rome/grafo5022.67.lgr N67 E103 D64.1739 P61 M1.20203e+06 F
./instances/Rome/grafo5235.32.lgr N32 E38 D14 P14.79 R1 M3.226 O
./instances/Rome/grafo9107.63.lgr N63 E80 D36 P36.79 R3 M783.539 O
./instances/Rome/grafo1969.14.lgr N14 E14 R0 M0.049 O
./instances/Rome/grafo1364.68.lgr N68 E87 D37 P37.79 R5 M17720.4 O
./instances/Rome/grafo211.14.lgr N14 E15 R0 M0.053 O
./instances/Rome/grafo7881.61.lgr N61 E74 D24.625 P24.79 R2 M16.486 O
./instances/Rome/grafo4408.69.lgr N69 E91 D38 P38.79 R6 M109139 O
./instances/Rome/grafo2115.12.lgr N12 E15 R0 M0.042 O
./instances/Rome/grafo463.15.lgr N15 E22 R0 M0.076 O
./instances/Rome/grafo6093.36.lgr N36 E43 D19 P19.79 R1 M3.315 O
./instances/Rome/grafo4625.66.lgr N66 E85 D40.1 P40.79 R3 M1809.88 O
./instances/Rome/grafo9122.79.lgr N79 E111 D65.0887 P63 M1.20199e+06 F
./instances/Rome/grafo9392.71.lgr N71 E94 D46.0769 P46.79 R4 M7367.43 O
./instances/Rome/grafo2088.38.lgr N38 E54 D30 P30.79 R1 M4.49 O
./instances/Rome/grafo8721.74.lgr N74 E97 D40 P40.79 R5 M48151.4 O
./instances/Rome/grafo6884.39.lgr N39 E51 D23 P23.79 R1 M4.38 O
./instances/Rome/grafo8887.89.lgr N89 E124 D58.1712 P56 M1.20231e+06 F
./instances/Rome/grafo344.36.lgr N36 E47 D23.6316 P23.79 R2 M16.061 O
./instances/Rome/grafo7356.49.lgr N49 E71 D37 P37.79 R5 M12709.9 O
./instances/Rome/grafo10261.96.lgr N96 E123 D49 P49.79 R7 M821359 O
./instances/Rome/grafo9141.60.lgr N60 E82 D39 P39.79 R5 M42812.6 O
./instances/Rome/grafo5439.78.lgr N78 E106 D50.0487 P50.79 R5 M16813.2 O
./instances/Rome/grafo5435.60.lgr N60 E85 D46 P46.79 R6 M123426 O
./instances/Rome/grafo1627.10.lgr N10 E15 R0 M0.076 O
./instances/Rome/grafo6344.47.lgr N47 E63 D31.0426 P31.79 R3 M984.954 O
./instances/Rome/grafo7064.44.lgr N44 E59 D28.125 P28.79 R2 M35.691 O
./instances/Rome/grafo1588.58.lgr N58 E66 D14 P14.79 R1 M3.253 O
./instances/Rome/grafo631.16.lgr N16 E17 R0 M0.053 O
./instances/Rome/grafo6824.38.lgr N38 E49 D19 P19.79 R1 M3.316 O
./instances/Rome/grafo422.17.lgr N17 E17 R0 M0.056 O
./instances/Rome/grafo11526.91.lgr N91 E118 D42 P42.79 R5 M77261.7 O
./instances/Rome/grafo762.27.lgr N27 E31 R0 M0.099 O
./instances/Rome/grafo815.15.lgr N15 E15 R0 M0.044 O
./instances/Rome/grafo2071.37.lgr N37 E58 D37 P37.79 R5 M7499.45 O
./instances/Rome/grafo2319.14.lgr N14 E16 R0 M0.081 O
./instances/Rome/grafo1586.25.lgr N25 E29 R0 M0.087 O
./instances/Rome/grafo7207.55.lgr N55 E77 D43 P43.79 R5 M25099.4 O
./instances/Rome/grafo5010.56.lgr N56 E71 D32 P32.79 R1 M3.913 O
./instances/Rome/grafo10985.96.lgr N96 E128 D62.9596 P60 M1.20199e+06 F
./instances/Rome/grafo6520.84.lgr N84 E110 D47 P47.79 R5 M25275.1 O
./instances/Rome/grafo218.17.lgr N17 E22 R0 M0.076 O
./instances/Rome/grafo5881.62.lgr N62 E80 D34.129 P34.79 R3 M749.28 O
./instances/Rome/grafo10037.39.lgr N39 E50 D23.5 P23.79 R2 M9.873 O
./instances/Rome/grafo10193.38.lgr N38 E46 D15 P15.79 R1 M2.998 O
./instances/Rome/grafo7252.40.lgr N40 E64 D40.0317 P40.79 R5 M6774.16 O
./instances/Rome/grafo5901.35.lgr N35 E50 D28.25 P28.79 R3 M175.284 O
./instances/Rome/grafo7679.41.lgr N41 E51 D23.6667 P23.79 R2 M11.359 O
./instances/Rome/grafo10282.40.lgr N40 E59 D38 P38.79 R3 M674.17 O
./instances/Rome/grafo5396.59.lgr N59 E84 D41 P41.79 R6 M62375.8 O
./instances/Rome/grafo7464.81.lgr N81 E108 D50 P50.79 R6 M157941 O
./instances/Rome/grafo7950.62.lgr N62 E86 D39.1494 P39.79 R6 M46829.3 O
./instances/Rome/grafo406.13.lgr N13 E15 R0 M0.078 O
./instances/Rome/grafo6858.43.lgr N43 E61 D35 P35 R3 M1137.04 O
./instances/Rome/grafo7153.85.lgr N85 E120 D65.4158 P63 M1.20186e+06 F
./instances/Rome/grafo1784.32.lgr N32 E36 D9 P9.79 R1 M2.298 O
./instances/Rome/grafo3145.36.lgr N36 E45 D18.5 P18.79 R2 M4.699 O
./instances/Rome/grafo3043.36.lgr N36 E42 R0 M0.098 O
./instances/Rome/grafo3341.37.lgr N37 E50 D26.2188 P26.79 R3 M93.639 O
./instances/Rome/grafo3342.61.lgr N61 E90 D49.1077 P47 M1.20253e+06 F
./instances/Rome/grafo3702.57.lgr N57 E70 D22.6667 P22.79 R2 M12.827 O
./instances/Rome/grafo327.10.lgr N10 E10 R0 M0.056 O
./instances/Rome/grafo3659.44.lgr N44 E55 D22.4 P22.79 R2 M15.843 O
./instances/Rome/grafo11499.35.lgr N35 E39 R0 M0.126 O
./instances/Rome/grafo4463.59.lgr N59 E76 D37.1539 P37.79 R2 M116.378 O
./instances/Rome/grafo8347.69.lgr N69 E76 R0 M0.196 O
./instances/Rome/grafo4516.59.lgr N59 E79 D40 P40.79 R4 M3236.14 O
./instances/Rome/grafo10742.99.lgr N99 E130 D60.2621 P59 M1.20196e+06 F
./instances/Rome/grafo4596.59.lgr N59 E83 D47 P47.79 R5 M57858.3 O
./instances/Rome/grafo8697.74.lgr N74 E94 D40.0086 P40.79 R4 M2626.25 O
./instances/Rome/grafo2403.15.lgr N15 E19 R0 M0.065 O
./instances/Rome/grafo4519.75.lgr N75 E98 D35.375 P35.79 R2 M15.942 O
./instances/Rome/grafo5960.55.lgr N55 E79 D44 P44.79 R5 M11597.1 O
./instances/Rome/grafo4186.57.lgr N57 E72 D30 P30.79 R1 M4.923 O
./instances/Rome/grafo3108.24.lgr N24 E25 R0 M0.071 O
./instances/Rome/grafo10263.97.lgr N97 E123 D47.8703 P47 M1.20225e+06 F
./instances/Rome/grafo10153.100.lgr N100 E136 D69.6512 P67 M1.20219e+06 F
./instances/Rome/grafo1617.67.lgr N67 E80 D33 P33.79 R2 M16.115 O
./instances/Rome/grafo10680.95.lgr N95 E126 D56.9492 P55 M1.20189e+06 F
./instances/Rome/grafo1159.26.lgr N26 E33 D13 P13.79 R1 M4.66 O
./instances/Rome/grafo6930.39.lgr N39 E58 D33 P33.79 R4 M1442.09 O
./instances/Rome/grafo162.24.lgr N24 E32 R0 M0.107 O
./instances/Rome/grafo6376.48.lgr N48 E62 D27.6667 P27.79 R2 M12.884 O
./instances/Rome/grafo11671.39.lgr N39 E52 D24 P24.79 R1 M4.656 O
./instances/Rome/grafo6507.59.lgr N59 E80 D44.1058 P44.79 R3 M1196.04 O
./instances/Rome/grafo10287.92.lgr N92 E111 D37 P37.79 R4 M6934.08 O
./instances/Rome/grafo9379.61.lgr N61 E76 D27.5 P27.79 R2 M12.515 O
./instances/Rome/grafo10517.93.lgr N93 E133 D77.5816 P73 M1.20192e+06 F
./instances/Rome/grafo9416.67.lgr N67 E90 D45 P45.79 R6 M251014 O
./instances/Rome/grafo6550.83.lgr N83 E118 D58.3531 P55 M1.20217e+06 F
./instances/Rome/grafo2838.36.lgr N36 E41 R0 M0.137 O
./instances/Rome/grafo5494.54.lgr N54 E73 D29 P29.79 R4 M1689.11 O
./instances/Rome/grafo7032.41.lgr N41 E53 D22.6667 P22.79 R2 M9.166 O
./instances/Rome/grafo3290.53.lgr N53 E74 D41 P41.79 R4 M3002.51 O
./instances/Rome/grafo6779.77.lgr N77 E99 D44 P44.79 R4 M9608.14 O
./instances/Rome/grafo3991.57.lgr N57 E81 D44 P44.79 R6 M119628 O
./instances/Rome/grafo9767.76.lgr N76 E103 D47 P47.79 R6 M96939.6 O
./instances/Rome/grafo3489.63.lgr N63 E85 D39 P39.79 R6 M54435 O
./instances/Rome/grafo4813.60.lgr N60 E74 D30.6 P30.79 R2 M26.387 O
./instances/Rome/grafo8382.69.lgr N69 E85 D35.6667 P35.79 R2 M13.998 O
./instances/Rome/grafo11597.37.lgr N37 E49 D23 P23.79 R1 M5.593 O
./instances/Rome/grafo8075.80.lgr N80 E111 D56.3146 P55 M1.20201e+06 F
./instances/Rome/grafo664.22.lgr N22 E26 R0 M0.092 O
./instances/Rome/grafo282.14.lgr N14 E18 R0 M0.071 O
./instances/Rome/grafo355.14.lgr N14 E13 R0 M0.048 O
./instances/Rome/grafo448.11.lgr N11 E11 R0 M0.041 O
./instances/Rome/grafo5997.62.lgr N62 E93 D48 P48.79 R7 M199883 O
./instances/Rome/grafo9908.91.lgr N91 E118 D51 P51.79 R6 M163349 O
./instances/Rome/grafo427.26.lgr N26 E34 R0 M0.102 O
./instances/Rome/grafo543.12.lgr N12 E12 R0 M0.045 O
./instances/Rome/grafo4047.41.lgr N41 E48 R0 M0.134 O
./instances/Rome/grafo3381.40.lgr N40 E53 D27.3333 P27.79 R2 M17.471 O
./instances/Rome/grafo7819.87.lgr N87 E114 D53.1201 P51 M1.2025e+06 F
./instances/Rome/grafo1798.23.lgr N23 E31 R0 M0.103 O
./instances/Rome/grafo11594.37.lgr N37 E41 R0 M0.122 O
./instances/Rome/grafo7816.67.lgr N67 E98 D54.0066 P54.79 R5 M20550.5 O
./instances/Rome/grafo616.19.lgr N19 E28 R0 M0.085 O
./instances/Rome/grafo9374.65.lgr N65 E85 D42 P42.79 R4 M5394.05 O
./instances/Rome/grafo7556.54.lgr N54 E76 D41 P41.79 R5 M13331.6 O
./instances/Rome/grafo9742.92.lgr N92 E125 D58.9903 P57 M1.20214e+06 F
./instances/Rome/grafo8236.72.lgr N72 E92 D45 P45.79 R4 M8343.88 O
./instances/Rome/grafo3116.40.lgr N40 E47 R0 M0.136 O
./instances/Rome/grafo2218.13.lgr N13 E13 R0 M0.044 O
./instances/Rome/grafo1214.26.lgr N26 E26 R0 M0.081 O
./instances/Rome/grafo2657.49.lgr N49 E59 D19.6667 P19.79 R2 M9.384 O
./instances/Rome/grafo4979.68.lgr N68 E97 D51 P51.79 R7 M523221 O
./instances/Rome/grafo8431.73.lgr N73 E100 D53.2258 P53.79 R3 M505.875 O
./instances/Rome/grafo680.37.lgr N37 E44 R0 M0.135 O
./instances/Rome/grafo3614.54.lgr N54 E75 D37.1839 P36 M1.20687e+06 F
./instances/Rome/grafo4964.49.lgr N49 E63 D28.2 P28.79 R3 M138.573 O
./instances/Rome/grafo6656.38.lgr N38 E46 R0 M0.126 O
./instances/Rome/grafo1772.15.lgr N15 E25 R0 M0.089 O
./instances/Rome/grafo5238.32.lgr N32 E37 R0 M0.102 O
./instances/Rome/grafo8279.81.lgr N81 E112 D52.8248 P52 M1.20234e+06 F
./instances/Rome/grafo10725.99.lgr N99 E129 D56 P56.79 R7 M979601 O
./instances/Rome/grafo6821.47.lgr N47 E68 D37 P37.79 R6 M197287 O
./instances/Rome/grafo4521.66.lgr N66 E92 D49 P49.79 R3 M983.545 O
./instances/Rome/grafo3847.35.lgr N35 E38 R0 M0.132 O
./instances/Rome/grafo9084.72.lgr N72 E92 D37.0153 P37.79 R4 M2454.37 O
./instances/Rome/grafo3314.39.lgr N39 E51 D24.4 P24.79 R2 M14.659 O
./instances/Rome/grafo907.10.lgr N10 E10 R0 M0.051 O
./instances/Rome/grafo4864.58.lgr N58 E73 D33.6 P33.79 R2 M14.139 O
./instances/Rome/grafo6707.49.lgr N49 E64 D32 P32.79 R3 M407.044 O
./instances/Rome/grafo4447.61.lgr N61 E75 D20.6 P20.79 R2 M13.351 O
./instances/Rome/grafo10365.97.lgr N97 E137 D70.2235 P68 M1.20219e+06 F
./instances/Rome/grafo2043.35.lgr N35 E45 D21 P21.79 R1 M2.616 O
./instances/Rome/grafo5996.78.lgr N78 E103 D41 P41.79 R7 M1.02921e+06 O
./instances/Rome/grafo7491.45.lgr N45 E61 D33 P33.79 R3 M885.381 O
./instances/Rome/grafo6559.38.lgr N38 E47 R0 M0.141 O
./instances/Rome/grafo10963.97.lgr N97 E127 D64.6837 P62 M1.20354e+06 F
./instances/Rome/grafo9256.79.lgr N79 E98 D36 P36.79 R6 M142443 O
./instances/Rome/grafo2357.23.lgr N23 E22 R0 M0.073 O
./instances/Rome/grafo11062.99.lgr N99 E124 D50 P50.79 R6 M283613 O
./instances/Rome/grafo4796.58.lgr N58 E73 D26 P26.79 R4 M1572.67 O
./instances/Rome/grafo1719.13.lgr N13 E16 R0 M0.082 O
./instances/Rome/grafo342.16.lgr N16 E20 R0 M0.078 O
./instances/Rome/grafo2334.16.lgr N16 E21 R0 M0.078 O
./instances/Rome/grafo10350.96.lgr N96 E125 D61.2959 P60 M1.20203e+06 F
./instances/Rome/grafo7591.44.lgr N44 E61 D31 P31.79 R4 M790.923 O
./instances/Rome/grafo3208.53.lgr N53 E80 D48 P48.79 R7 M850372 O
./instances/Rome/grafo4373.60.lgr N60 E82 D39 P39.79 R5 M43016.1 O
./instances/Rome/grafo11507.91.lgr N91 E122 D63.1505 P61 M1.20195e+06 F
./instances/Rome/grafo5354.42.lgr N42 E57 D31 P31 R3 M952.23 O
./instances/Rome/grafo5995.42.lgr N42 E59 D34.3588 P34.79 R3 M392.354 O
./instances/Rome/grafo353.13.lgr N13 E13 R0 M0.05 O
./instances/Rome/grafo4170.58.lgr N58 E72 D31 P31 R2 M154.942 O
./instances/Rome/grafo1318.26.lgr N26 E36 R0 M0.112 O
./instances/Rome/grafo6981.54.lgr N54 E74 D41.0014 P41.79 R5 M18367.8 O
./instances/Rome/grafo10386.99.lgr N99 E132 D56.755 P56 M1.20225e+06 F
./instances/Rome/grafo6440.49.lgr N49 E64 D27.1182 P27.79 R3 M419.013 O
./instances/Rome/grafo1875.17.lgr N17 E22 R0 M0.093 O
./instances/Rome/grafo8951.93.lgr N93 E125 D62.1627 P60 M1.20224e+06 F
./instances/Rome/grafo11048.94.lgr N94 E128 D65.5259 P61 M1.20227e+06 F
./instances/Rome/grafo8631.87.lgr N87 E124 D72.0779 P67 M1.20234e+06 F
./instances/Rome/grafo1440.24.lgr N24 E32 R0 M0.108 O
./instances/Rome/grafo3474.39.lgr N39 E51 D20.6667 P20.79 R2 M6.402 O
./instances/Rome/grafo11519.39.lgr N39 E51 R0 M0.13 O
./instances/Rome/grafo6794.48.lgr N48 E69 D36 P36.79 R4 M1868.54 O
./instances/Rome/grafo3062.23.lgr N23 E37 D29 P29 R1 M4.069 O
./instances/Rome/grafo5939.33.lgr N33 E40 R0 M0.121 O
./instances/Rome/grafo7367.44.lgr N44 E54 D22 P22.79 R2 M50.92 O
./instances/Rome/grafo6446.57.lgr N57 E68 D21 P21.79 R1 M3.507 O
./instances/Rome/grafo9502.75.lgr N75 E111 D63.4131 P61 M1.20188e+06 F
./instances/Rome/grafo6210.49.lgr N49 E63 D32 P32.79 R3 M1392.64 O
./instances/Rome/grafo10581.98.lgr N98 E128 D57.5806 P57 M1.20221e+06 F
./instances/Rome/grafo3482.98.lgr N98 E134 D68.3846 P65 M1.20203e+06 F
./instances/Rome/grafo1353.49.lgr N49 E54 R0 M0.152 O
./instances/Rome/grafo7529.93.lgr N93 E131 D64.4854 P62 M1.20188e+06 F
./instances/Rome/grafo9103.80.lgr N80 E108 D55.4375 P55 M1.20236e+06 F
./instances/Rome/grafo7655.49.lgr N49 E65 D30 P30.79 R1 M3.836 O
./instances/Rome/grafo5809.36.lgr N36 E45 D14.6667 P14.79 R2 M6.917 O
./instances/Rome/grafo10758.96.lgr N96 E142 D84.1933 P76 M1.20216e+06 F
./instances/Rome/grafo4916.78.lgr N78 E117 D77.1302 P71 M1.20214e+06 F
./instances/Rome/grafo11427.35.lgr N35 E42 R0 M0.141 O
./instances/Rome/grafo8303.72.lgr N72 E103 D61.9308 P59 M1.20238e+06 F
./instances/Rome/grafo3373.48.lgr N48 E74 D46 P46.79 R7 M240690 O
./instances/Rome/grafo11034.95.lgr N95 E132 D69.095 P64 M1.2024e+06 F
./instances/Rome/grafo2587.24.lgr N24 E28 R0 M0.09 O
./instances/Rome/grafo4385.64.lgr N64 E85 D41 P41.79 R5 M16059.5 O
./instances/Rome/grafo9166.81.lgr N81 E119 D69.3398 P66 M1.20221e+06 F
./instances/Rome/grafo3615.44.lgr N44 E56 D24 P24.79 R1 M4.055 O
./instances/Rome/grafo8533.60.lgr N60 E73 D23 P23 R1 M4.859 O
./instances/Rome/grafo148.28.lgr N28 E35 R0 M0.112 O
./instances/Rome/grafo11328.32.lgr N32 E40 R0 M0.096 O
./instances/Rome/grafo5102.51.lgr N51 E60 D17 P17.79 R1 M4.27 O
./instances/Rome/grafo149.41.lgr N41 E54 D29 P29.79 R1 M3.832 O
./instances/Rome/grafo1171.22.lgr N22 E25 R0 M0.092 O
./instances/Rome/grafo3376.61.lgr N61 E86 D42 P42.79 R7 M522012 O
./instances/Rome/grafo1770.38.lgr N38 E45 R0 M0.129 O
./instances/Rome/grafo6716.46.lgr N46 E61 D34 P34.79 R1 M6.219 O
./instances/Rome/grafo5411.77.lgr N77 E100 D46 P46.79 R7 M1.19429e+06 O
./instances/Rome/grafo6478.38.lgr N38 E51 D30 P30.79 R1 M4.063 O
./instances/Rome/grafo753.26.lgr N26 E28 R0 M0.096 O
./instances/Rome/grafo4600.51.lgr N51 E62 R0 M0.143 O
./instances/Rome/grafo2407.33.lgr N33 E40 R0 M0.117 O
./instances/Rome/grafo7441.43.lgr N43 E60 D30 P30.79 R5 M8865.06 O
./instances/Rome/grafo5485.34.lgr N34 E43 D21 P21.79 R1 M4.425 O
./instances/Rome/grafo7459.42.lgr N42 E55 D28.118 P28.79 R2 M122.673 O
./instances/Rome/grafo2643.19.lgr N19 E22 R0 M0.073 O
./instances/Rome/grafo6727.38.lgr N38 E49 D19.75 P19.79 R2 M6.536 O
./instances/Rome/grafo2491.18.lgr N18 E18 R0 M0.049 O
./instances/Rome/grafo8897.88.lgr N88 E131 D71.7764 P68 M1.2021e+06 F
./instances/Rome/grafo3380.46.lgr N46 E56 R0 M0.146 O
./instances/Rome/grafo9495.67.lgr N67 E96 D57.0752 P55 M1.20218e+06 F
./instances/Rome/grafo8594.84.lgr N84 E115 D61.8827 P58 M1.20261e+06 F
./instances/Rome/grafo2928.15.lgr N15 E17 R0 M0.082 O
./instances/Rome/grafo9172.86.lgr N86 E122 D62.5251 P60 M1.20216e+06 F
./instances/Rome/grafo7251.40.lgr N40 E43 R0 M0.132 O
./instances/Rome/grafo4185.54.lgr N54 E71 D32 P32.79 R3 M541.394 O
./instances/Rome/grafo4188.58.lgr N58 E76 D33 P33.79 R1 M6.353 O
./instances/Rome/grafo3512.33.lgr N33 E39 R0 M0.12 O
./instances/Rome/grafo2778.80.lgr N80 E101 D40.1683 P40.79 R4 M2660.32 O
./instances/Rome/grafo9371.77.lgr N77 E103 D51.0123 P51.79 R6 M188007 O
./instances/Rome/grafo2933.16.lgr N16 E18 R0 M0.048 O
./instances/Rome/grafo6484.45.lgr N45 E50 R0 M0.141 O
./instances/Rome/grafo7212.42.lgr N42 E53 D20 P20.79 R1 M3.769 O
./instances/Rome/grafo7475.40.lgr N40 E53 D28.3 P28.79 R2 M39.663 O
./instances/Rome/grafo4967.55.lgr N55 E66 D21.5 P21.79 R2 M6.749 O
./instances/Rome/grafo3089.25.lgr N25 E34 R0 M0.086 O
./instances/Rome/grafo5769.35.lgr N35 E40 D9 P9.79 R1 M2.104 O
./instances/Rome/grafo10689.98.lgr N98 E140 D79.4369 P76 M1.20173e+06 F
./instances/Rome/grafo7882.67.lgr N67 E81 D29.5 P29.79 R2 M11.924 O
./instances/Rome/grafo3415.49.lgr N49 E65 D33 P33.79 R3 M591.261 O
./instances/Rome/grafo2156.33.lgr N33 E41 R0 M0.12 O
./instances/Rome/grafo2324.17.lgr N17 E21 R0 M0.078 O
./instances/Rome/grafo8122.72.lgr N72 E95 D45 P45.79 R5 M21593.6 O
./instances/Rome/grafo6403.41.lgr N41 E56 D34.3333 P34.79 R2 M18.706 O
./instances/Rome/grafo7381.44.lgr N44 E65 D32.3276 P32.79 R4 M841.807 O
./instances/Rome/grafo10393.96.lgr N96 E139 D84.1712 P79 M1.20204e+06 F
./instances/Rome/grafo11582.34.lgr N34 E34 R0 M0.097 O
./instances/Rome/grafo7954.69.lgr N69 E103 D62.0958 P60 M1.2018e+06 F
./instances/Rome/grafo6653.49.lgr N49 E64 D30.3333 P30.79 R3 M216.65 O
./instances/Rome/grafo10568.39.lgr N39 E56 D23 P23.79 R1 M3.306 O
./instances/Rome/grafo8073.82.lgr N82 E122 D73.1712 P70 M1.20189e+06 F
./instances/Rome/grafo1950.24.lgr N24 E27 R0 M0.092 O
./instances/Rome/grafo2875.22.lgr N22 E27 R0 M0.091 O
./instances/Rome/grafo6823.47.lgr N47 E61 D27.4286 P27.79 R2 M17.373 O
./instances/Rome/grafo3756.90.lgr N90 E127 D69.716 P67 M1.202e+06 F
./instances/Rome/grafo8612.84.lgr N84 E119 D61.5447 P57 M1.20215e+06 F
./instances/Rome/grafo6574.47.lgr N47 E62 D27.5 P27.79 R3 M82.914 O
./instances/Rome/grafo1000.14.lgr N14 E20 R0 M0.079 O
./instances/Rome/grafo2232.15.lgr N15 E16 R0 M0.042 O
./instances/Rome/grafo639.14.lgr N14 E20 R0 M0.063 O
./instances/Rome/grafo2022.28.lgr N28 E31 R0 M0.085 O
./instances/Rome/grafo4015.47.lgr N47 E66 D32 P32.79 R5 M6981.92 O
./instances/Rome/grafo236.15.lgr N15 E16 R0 M0.054 O
./instances/Rome/grafo7091.44.lgr N44 E56 D24.5 P24.79 R3 M76.759 O
./instances/Rome/grafo7159.54.lgr N54 E66 D27.6667 P27.79 R2 M10.072 O
./instances/Rome/grafo5768.43.lgr N43 E50 R0 M0.136 O
./instances/Rome/grafo7068.49.lgr N49 E69 D38.2 P38.79 R3 M364.802 O
./instances/Rome/grafo5176.74.lgr N74 E100 D57 P57.79 R6 M340546 O
./instances/Rome/grafo10165.96.lgr N96 E125 D53.2705 P52 M1.20222e+06 F
./instances/Rome/grafo8300.84.lgr N84 E115 D64 P64.79 R7 M455498 O
./instances/Rome/grafo434.20.lgr N20 E23 R0 M0.091 O
./instances/Rome/grafo2671.24.lgr N24 E25 R0 M0.066 O
./instances/Rome/grafo2495.16.lgr N16 E23 D13 P13.79 R1 M2.768 O
./instances/Rome/grafo6297.45.lgr N45 E60 D29.3889 P29.79 R2 M27.42 O
./instances/Rome/grafo6472.40.lgr N40 E57 D32.1667 P32.79 R3 M277.502 O
./instances/Rome/grafo3130.41.lgr N41 E61 D37 P37.79 R3 M390.428 O
./instances/Rome/grafo1370.72.lgr N72 E89 D32.1 P32.79 R3 M165.668 O
./instances/Rome/grafo319.26.lgr N26 E28 R0 M0.11 O
./instances/Rome/grafo4508.60.lgr N60 E77 D30.3333 P30.79 R3 M169.621 O
./instances/Rome/grafo8735.60.lgr N60 E86 D45 P45.79 R7 M676509 O
./instances/Rome/grafo7764.57.lgr N57 E83 D45 P45.79 R5 M19300.3 O
./instances/Rome/grafo10050.97.lgr N97 E133 D71.722 P68 M1.20206e+06 F
./instances/Rome/grafo11264.33.lgr N33 E42 R0 M0.119 O
./instances/Rome/grafo2770.24.lgr N24 E29 R0 M0.081 O
./instances/Rome/grafo1989.31.lgr N31 E33 R0 M0.104 O
./instances/Rome/grafo7702.48.lgr N48 E69 D35 P35.79 R7 M572231 O
./instances/Rome/grafo4080.37.lgr N37 E57 D35.0526 P35.79 R4 M1696.82 O
./instances/Rome/grafo10637.94.lgr N94 E139 D84.7467 P76 M1.20272e+06 F
./instances/Rome/grafo2085.29.lgr N29 E30 R0 M0.103 O
./instances/Rome/grafo1022.17.lgr N17 E18 R0 M0.078 O
./instances/Rome/grafo4112.34.lgr N34 E40 R0 M0.121 O
./instances/Rome/grafo4523.74.lgr N74 E93 D39.1538 P39.79 R4 M3726.3 O
./instances/Rome/grafo5987.43.lgr N43 E63 D33 P33.79 R6 M59579.8 O
./instances/Rome/grafo659.14.lgr N14 E17 R0 M0.065 O
./instances/Rome/grafo1456.29.lgr N29 E43 D25.4286 P25.79 R2 M13.841 O
./instances/Rome/grafo8954.91.lgr N91 E132 D81.9278 P75 M1.20235e+06 F
./instances/Rome/grafo490.40.lgr N40 E45 R0 M0.131 O
./instances/Rome/grafo7022.58.lgr N58 E80 D40 P40.79 R4 M2656.6 O
./instances/Rome/grafo10695.98.lgr N98 E138 D73.9495 P69 M1.20213e+06 F
./instances/Rome/grafo5841.76.lgr N76 E100 D49.0625 P48 M1.20214e+06 F
./instances/Rome/grafo399.15.lgr N15 E16 R0 M0.046 O
./instances/Rome/grafo8663.75.lgr N75 E96 D45.0203 P45.79 R5 M40889.6 O
./instances/Rome/grafo1808.15.lgr N15 E15 R0 M0.051 O
./instances/Rome/grafo644.14.lgr N14 E17 R0 M0.077 O
./instances/Rome/grafo11448.91.lgr N91 E127 D68.4563 P65 M1.20187e+06 F
./instances/Rome/grafo8812.99.lgr N99 E155 D98.4231 P87 M1.20234e+06 F
./instances/Rome/grafo1314.25.lgr N25 E27 R0 M0.098 O
./instances/Rome/grafo6816.84.lgr N84 E108 D47.8392 P47 M1.20242e+06 F
./instances/Rome/grafo8380.93.lgr N93 E126 D61.2037 P57 M1.20203e+06 F
./instances/Rome/grafo11638.33.lgr N33 E38 R0 M0.14 O
./instances/Rome/grafo3196.53.lgr N53 E65 D28 P28.79 R1 M4.36 O
./instances/Rome/grafo8158.81.lgr N81 E113 D59.6214 P57 M1.20201e+06 F
./instances/Rome/grafo8193.88.lgr N88 E106 D40.026 P40.79 R3 M1147.98 O
./instances/Rome/grafo8259.72.lgr N72 E102 D58.9028 P57 M1.20214e+06 F
./instances/Rome/grafo5449.82.lgr N82 E101 D36.0323 P36.79 R4 M4400.82 O
./instances/Rome/grafo8086.81.lgr N81 E118 D66.6425 P63 M1.2022e+06 F
./instances/Rome/grafo4579.53.lgr N53 E65 D24.25 P24.79 R3 M134.388 O
./instances/Rome/grafo9616.63.lgr N63 E94 D57.9887 P56 M1.20269e+06 F
./instances/Rome/grafo6086.33.lgr N33 E41 R0 M0.121 O
./instances/Rome/grafo7323.45.lgr N45 E60 D30.6 P30.79 R2 M18.483 O
./instances/Rome/grafo6892.39.lgr N39 E57 D32 P32.79 R3 M544.917 O
./instances/Rome/grafo6978.43.lgr N43 E70 D46.9515 P45 M1.20227e+06 F
./instances/Rome/grafo6252.43.lgr N43 E62 D34.0908 P34.79 R3 M614.733 O
./instances/Rome/grafo9805.71.lgr N71 E93 D39 P39.79 R4 M6300.12 O
./instances/Rome/grafo9930.38.lgr N38 E49 D25 P25.79 R1 M3.656 O
./instances/Rome/grafo9402.64.lgr N64 E90 D51.0526 P51.79 R4 M3847.29 O
./instances/Rome/grafo11664.35.lgr N35 E38 R0 M0.137 O
./instances/Rome/grafo8609.73.lgr N73 E101 D50.8801 P50 M1.20191e+06 F
./instances/Rome/grafo9184.61.lgr N61 E85 D48.7633 P48 M1.20236e+06 F
./instances/Rome/grafo3140.55.lgr N55 E68 D28.4118 P28.79 R2 M23.707 O
./instances/Rome/grafo9582.80.lgr N80 E101 D43 P43.79 R4 M4578.12 O
./instances/Rome/grafo568.20.lgr N20 E21 R0 M0.065 O
./instances/Rome/grafo6790.46.lgr N46 E74 D50 P50.79 R5 M22280.8 O
./instances/Rome/grafo6799.36.lgr N36 E42 R0 M0.13 O
./instances/Rome/grafo2056.20.lgr N20 E22 R0 M0.082 O
./instances/Rome/grafo909.47.lgr N47 E52 R0 M0.141 O
./instances/Rome/grafo190.20.lgr N20 E26 D11 P11.79 R1 M2.543 O
./instances/Rome/grafo7868.77.lgr N77 E99 D38 P38.79 R6 M84420.2 O
./instances/Rome/grafo2673.11.lgr N11 E11 R0 M0.046 O
./instances/Rome/grafo7365.45.lgr N45 E51 R0 M0.142 O
./instances/Rome/grafo9237.82.lgr N82 E112 D58.0279 P57 M1.2022e+06 F
./instances/Rome/grafo262.11.lgr N11 E12 R0 M0.076 O
./instances/Rome/grafo11341.33.lgr N33 E35 R0 M0.117 O
./instances/Rome/grafo826.22.lgr N22 E22 R0 M0.083 O
./instances/Rome/grafo858.23.lgr N23 E28 R0 M0.083 O
./instances/Rome/grafo8299.74.lgr N74 E98 D48 P48.79 R5 M27443.8 O
./instances/Rome/grafo10183.100.lgr N100 E132 D61.3716 P59 M1.20231e+06 F
./instances/Rome/grafo6926.42.lgr N42 E50 D20 P20.79 R1 M3.651 O
./instances/Rome/grafo750.12.lgr N12 E11 R0 M0.049 O
./instances/Rome/grafo1843.12.lgr N12 E15 R0 M0.073 O
./instances/Rome/grafo8376.70.lgr N70 E96 D48 P48.79 R7 M366194 O
./instances/Rome/grafo3962.39.lgr N39 E50 D18 P18.79 R1 M2.925 O
./instances/Rome/grafo498.12.lgr N12 E16 R0 M0.046 O
./instances/Rome/grafo1886.22.lgr N22 E21 R0 M0.065 O
./instances/Rome/grafo8318.84.lgr N84 E110 D55 P55.79 R6 M300468 O
./instances/Rome/grafo3274.52.lgr N52 E68 D31.25 P31.79 R3 M201.609 O
./instances/Rome/grafo1355.27.lgr N27 E32 R0 M0.104 O
./instances/Rome/grafo5415.62.lgr N62 E83 D41 P41.79 R5 M31959.7 O
./instances/Rome/grafo7553.36.lgr N36 E52 D28 P28.79 R4 M3463.09 O
./instances/Rome/grafo7497.46.lgr N46 E67 D35 P35.79 R6 M54676.7 O
./instances/Rome/grafo4039.60.lgr N60 E90 D53.6329 P51 M1.20231e+06 F
./instances/Rome/grafo4280.58.lgr N58 E75 D32.0938 P32.79 R3 M313.469 O
./instances/Rome/grafo5834.31.lgr N31 E36 R0 M0.12 O
./instances/Rome/grafo4707.54.lgr N54 E75 D38.0131 P38.79 R5 M10084.3 O
./instances/Rome/grafo7712.50.lgr N50 E67 D29.5 P29.79 R2 M11.185 O
./instances/Rome/grafo4273.73.lgr N73 E90 D28.6667 P28.79 R2 M14.802 O
./instances/Rome/grafo1421.32.lgr N32 E45 D23 P23.79 R1 M3.862 O
./instances/Rome/grafo2099.37.lgr N37 E44 R0 M0.13 O
./instances/Rome/grafo9998.38.lgr N38 E47 D14 P14.79 R1 M2.984 O
./instances/Rome/grafo10849.95.lgr N95 E138 D83.4727 P80 M1.20223e+06 F
./instances/Rome/grafo3198.60.lgr N60 E80 D34 P34.79 R4 M4715.45 O
./instances/Rome/grafo295.15.lgr N15 E21 D9 P9.79 R1 M2.094 O
./instances/Rome/grafo3604.37.lgr N37 E48 R0 M0.138 O
./instances/Rome/grafo4901.58.lgr N58 E76 D35 P35.79 R3 M194.298 O
./instances/Rome/grafo4669.75.lgr N75 E96 D46.2595 P46.79 R3 M922.407 O
./instances/Rome/grafo9268.78.lgr N78 E117 D65.7189 P60 M1.2022e+06 F
./instances/Rome/grafo7363.39.lgr N39 E43 R0 M0.099 O
./instances/Rome/grafo3731.47.lgr N47 E69 D36 P36.79 R6 M25018.1 O
./instances/Rome/grafo6947.44.lgr N44 E55 D27 P27.79 R1 M3.645 O
./instances/Rome/grafo10621.37.lgr N37 E49 D22 P22.79 R1 M4.071 O
./instances/Rome/grafo2332.19.lgr N19 E20 R0 M0.081 O
./instances/Rome/grafo2522.28.lgr N28 E35 R0 M0.101 O
./instances/Rome/grafo1801.20.lgr N20 E23 R0 M0.081 O
./instances/Rome/grafo3739.56.lgr N56 E67 R0 M0.16 O
./instances/Rome/grafo3754.40.lgr N40 E45 R0 M0.13 O
./instances/Rome/grafo4304.56.lgr N56 E65 D22 P22.79 R1 M3.991 O
./instances/Rome/grafo10868.96.lgr N96 E117 D43 P43.79 R3 M1168.52 O
./instances/Rome/grafo1139.15.lgr N15 E14 R0 M0.061 O
./instances/Rome/grafo4750.53.lgr N53 E64 D21 P21 R1 M3.974 O
./instances/Rome/grafo5699.85.lgr N85 E103 D43.0046 P43.79 R4 M5292.9 O
./instances/Rome/grafo4856.60.lgr N60 E80 D36.303 P36.79 R3 M288.814 O
./instances/Rome/grafo6363.48.lgr N48 E62 D30 P30.79 R1 M3.883 O
./instances/Rome/grafo5053.60.lgr N60 E86 D48 P48.79 R6 M82947.4 O
./instances/Rome/grafo1792.16.lgr N16 E22 R0 M0.085 O
./instances/Rome/grafo554.10.lgr N10 E9 R0 M0.042 O
./instances/Rome/grafo5827.34.lgr N34 E40 R0 M0.116 O
./instances/Rome/grafo1680.32.lgr N32 E44 R0 M0.114 O
./instances/Rome/grafo7695.56.lgr N56 E79 D46 P46.79 R5 M17887.8 O
./instances/Rome/grafo1724.19.lgr N19 E21 R0 M0.087 O
./instances/Rome/grafo701.14.lgr N14 E20 R0 M0.078 O
./instances/Rome/grafo3072.27.lgr N27 E35 R0 M0.115 O
./instances/Rome/grafo3840.45.lgr N45 E59 D26 P26 R2 M59.448 O
./instances/Rome/grafo9207.64.lgr N64 E99 D61.7074 P59 M1.20207e+06 F
./instances/Rome/grafo1519.44.lgr N44 E52 R0 M0.142 O
./instances/Rome/grafo4133.58.lgr N58 E89 D55.9244 P55 M1.20239e+06 F
./instances/Rome/grafo6218.34.lgr N34 E40 R0 M0.098 O
./instances/Rome/grafo5283.38.lgr N38 E61 D39 P39.79 R5 M11386.4 O
./instances/Rome/grafo10846.40.lgr N40 E59 D34.1111 P34.79 R4 M2236.2 O
./instances/Rome/grafo11224.34.lgr N34 E37 R0 M0.094 O
./instances/Rome/grafo2601.17.lgr N17 E28 D18 P18.79 R1 M2.612 O
./instances/Rome/grafo6674.46.lgr N46 E62 D30.4 P30.79 R2 M14.313 O
./instances/Rome/grafo4093.39.lgr N39 E56 D30 P30.79 R2 M29.929 O
./instances/Rome/grafo3549.40.lgr N40 E57 D32 P32.79 R4 M2211.17 O
./instances/Rome/grafo8065.82.lgr N82 E118 D63.5877 P61 M1.20224e+06 F
./instances/Rome/grafo10351.97.lgr N97 E140 D84.1377 P79 M1.20236e+06 F
./instances/Rome/grafo11004.98.lgr N98 E117 D45 P45 R2 M121.656 O
./instances/Rome/grafo9171.84.lgr N84 E124 D70.6806 P66 M1.20227e+06 F
./instances/Rome/grafo6723.46.lgr N46 E64 D31.0556 P31.79 R3 M652.908 O
./instances/Rome/grafo10791.34.lgr N34 E35 R0 M0.117 O
./instances/Rome/grafo301.17.lgr N17 E22 R0 M0.076 O
./instances/Rome/grafo470.17.lgr N17 E19 R0 M0.068 O
./instances/Rome/grafo1259.29.lgr N29 E34 R0 M0.113 O
./instances/Rome/grafo9842.89.lgr N89 E123 D68.6699 P65 M1.20219e+06 F
./instances/Rome/grafo4594.79.lgr N79 E104 D49 P49.79 R6 M209678 O
./instances/Rome/grafo8507.75.lgr N75 E88 R0 M0.191 O
./instances/Rome/grafo7149.74.lgr N74 E93 D39 P39.79 R3 M400.784 O
./instances/Rome/grafo6049.36.lgr N36 E45 D21 P21.79 R1 M3.701 O
./instances/Rome/grafo3286.59.lgr N59 E83 D33 P33.79 R6 M56938.1 O
./instances/Rome/grafo7460.45.lgr N45 E58 D30.0455 P30.79 R3 M1289.83 O
./instances/Rome/grafo4988.62.lgr N62 E79 D33 P33.79 R4 M4758.24 O
./instances/Rome/grafo8934.88.lgr N88 E124 D68.8456 P67 M1.20192e+06 F
./instances/Rome/grafo9451.61.lgr N61 E97 D69.7639 P66 M1.20202e+06 F
./instances/Rome/grafo1431.52.lgr N52 E70 D33.2258 P33.79 R2 M28.363 O
./instances/Rome/grafo824.12.lgr N12 E12 R0 M0.05 O
./instances/Rome/grafo2886.21.lgr N21 E22 R0 M0.086 O
./instances/Rome/grafo2428.19.lgr N19 E23 R0 M0.073 O
./instances/Rome/grafo8902.89.lgr N89 E119 D58.4322 P58 M1.20249e+06 F
./instances/Rome/grafo5531.37.lgr N37 E42 R0 M0.134 O
./instances/Rome/grafo9569.70.lgr N70 E91 D38 P38.79 R4 M3340 O
./instances/Rome/grafo6994.46.lgr N46 E64 D36.0242 P36.79 R3 M1032.57 O
./instances/Rome/grafo3076.34.lgr N34 E39 R0 M0.121 O
./instances/Rome/grafo413.20.lgr N20 E24 R0 M0.08 O
./instances/Rome/grafo3998.48.lgr N48 E56 R0 M0.149 O
./instances/Rome/grafo873.20.lgr N20 E25 R0 M0.087 O
./instances/Rome/grafo9685.83.lgr N83 E117 D61.245 P57 M1.20212e+06 F
./instances/Rome/grafo11016.98.lgr N98 E145 D92.3072 P84 M1.20202e+06 F
./instances/Rome/grafo5178.42.lgr N42 E58 D29.2222 P29.79 R2 M42.722 O
./instances/Rome/grafo3094.42.lgr N42 E49 R0 M0.152 O
./instances/Rome/grafo11348.35.lgr N35 E46 D20 P20.79 R3 M60.787 O
./instances/Rome/grafo2157.15.lgr N15 E15 R0 M0.055 O
./instances/Rome/grafo565.17.lgr N17 E17 R0 M0.06 O
./instances/Rome/grafo469.18.lgr N18 E21 R0 M0.092 O
./instances/Rome/grafo1773.27.lgr N27 E33 D11 P11.79 R1 M2.867 O
./instances/Rome/grafo8613.73.lgr N73 E91 D35 P35.79 R4 M4347.82 O
./instances/Rome/grafo984.18.lgr N18 E24 R0 M0.092 O
./instances/Rome/grafo7609.42.lgr N42 E62 D37 P37.79 R5 M10474.5 O
./instances/Rome/grafo5943.39.lgr N39 E49 R0 M0.137 O
./instances/Rome/grafo5930.55.lgr N55 E77 D39 P39.79 R4 M2589.8 O
./instances/Rome/grafo8204.82.lgr N82 E107 D48 P48.79 R3 M1262.4 O
./instances/Rome/grafo6362.44.lgr N44 E53 D15 P15.79 R1 M3.385 O
./instances/Rome/grafo10082.98.lgr N98 E125 D54 P54.79 R6 M349897 O
./instances/Rome/grafo8087.84.lgr N84 E114 D55 P55.79 R6 M87582.3 O
./instances/Rome/grafo832.21.lgr N21 E28 D15 P15.79 R1 M2.906 O
./instances/Rome/grafo657.15.lgr N15 E22 R0 M0.086 O
./instances/Rome/grafo5658.65.lgr N65 E84 D34.0769 P34.79 R4 M1657.23 O
./instances/Rome/grafo425.13.lgr N13 E15 R0 M0.078 O
./instances/Rome/grafo893.17.lgr N17 E21 R0 M0.046 O
./instances/Rome/grafo10989.97.lgr N97 E126 D57.4914 P56 M1.2021e+06 F
./instances/Rome/grafo4633.65.lgr N65 E83 D38.0067 P38.79 R5 M13600.9 O
./instances/Rome/grafo8796.88.lgr N88 E122 D61.5428 P59 M1.20194e+06 F
./instances/Rome/grafo3429.43.lgr N43 E65 D38.2411 P38.79 R3 M1118.36 O
./instances/Rome/grafo10303.96.lgr N96 E142 D81.5824 P74 M1.20218e+06 F
./instances/Rome/grafo7090.54.lgr N54 E72 D34 P34.79 R4 M3391.45 O
./instances/Rome/grafo6132.44.lgr N44 E64 D36 P36.79 R5 M16292.2 O
./instances/Rome/grafo5212.63.lgr N63 E78 D27.1111 P27.79 R3 M327.795 O
./instances/Rome/grafo11394.90.lgr N90 E122 D62.168 P61 M1.20196e+06 F
./instances/Rome/grafo6935.45.lgr N45 E64 D37 P37.79 R4 M2520.43 O
./instances/Rome/grafo2037.27.lgr N27 E31 D11 P11.79 R1 M2.447 O
./instances/Rome/grafo2764.16.lgr N16 E25 D15 P15.79 R1 M2.662 O
./instances/Rome/grafo6570.65.lgr N65 E93 D51 P51.79 R6 M82161.8 O
./instances/Rome/grafo9012.91.lgr N91 E129 D67.4168 P64 M1.20221e+06 F
./instances/Rome/grafo5112.61.lgr N61 E77 D35 P35.79 R3 M1305.16 O
./instances/Rome/grafo5609.35.lgr N35 E41 R0 M0.124 O
./instances/Rome/grafo589.12.lgr N12 E13 R0 M0.04 O
./instances/Rome/grafo10256.96.lgr N96 E127 D57 P57.79 R6 M62385.8 O
./instances/Rome/grafo7290.38.lgr N38 E47 R0 M0.158 O
./instances/Rome/grafo5139.56.lgr N56 E74 D34 P34.79 R2 M72.667 O
./instances/Rome/grafo7340.46.lgr N46 E60 D27.75 P27.79 R2 M11.543 O
./instances/Rome/grafo8023.99.lgr N99 E125 D50 P50 R6 M260202 O
./instances/Rome/grafo10786.100.lgr N100 E131 D61.8354 P61 M1.20175e+06 F
./instances/Rome/grafo9735.75.lgr N75 E100 D47 P47.79 R4 M3733.69 O
./instances/Rome/grafo9671.63.lgr N63 E80 D36 P36.79 R3 M1191.84 O
./instances/Rome/grafo3925.65.lgr N65 E91 D46.0071 P46.79 R7 M670941 O
./instances/Rome/grafo3155.39.lgr N39 E48 R0 M0.132 O
./instances/Rome/grafo3222.44.lgr N44 E56 D23 P23.79 R1 M4.488 O
./instances/Rome/grafo6385.49.lgr N49 E70 D40 P40.79 R5 M19719 O
./instances/Rome/grafo10842.33.lgr N33 E42 R0 M0.128 O
./instances/Rome/grafo10223.100.lgr N100 E135 D65.5336 P62 M1.20219e+06 F
./instances/Rome/grafo9851.32.lgr N32 E36 R0 M0.139 O
./instances/Rome/grafo1066.11.lgr N11 E11 R0 M0.043 O
./instances/Rome/grafo6660.98.lgr N98 E134 D69.5197 P67 M1.20198e+06 F
./instances/Rome/grafo127.21.lgr N21 E21 R0 M0.093 O
./instances/Rome/grafo4325.55.lgr N55 E72 D29 P29.79 R3 M85.086 O
./instances/Rome/grafo8583.85.lgr N85 E103 D36.033 P36.79 R5 M17120.8 O
./instances/Rome/grafo1953.32.lgr N32 E34 R0 M0.117 O
./instances/Rome/grafo7617.54.lgr N54 E81 D44.0275 P44.79 R5 M8374.45 O
./instances/Rome/grafo9785.84.lgr N84 E108 D51.1031 P50 M1.20188e+06 F
./instances/Rome/grafo6106.38.lgr N38 E47 D18 P18.79 R1 M4.211 O
./instances/Rome/grafo4150.64.lgr N64 E93 D53 P53.79 R7 M396314 O
./instances/Rome/grafo4464.59.lgr N59 E79 D32.2 P32.79 R2 M41.599 O
./instances/Rome/grafo3839.44.lgr N44 E53 D19 P19.79 R1 M3.006 O
./instances/Rome/grafo9344.98.lgr N98 E130 D54 P54.79 R7 M533578 O
./instances/Rome/grafo3014.33.lgr N33 E44 D24 P24 R2 M86.093 O
./instances/Rome/grafo11214.40.lgr N40 E52 R0 M0.137 O
./instances/Rome/grafo6422.89.lgr N89 E113 D48 P48.79 R6 M156212 O
./instances/Rome/grafo2452.25.lgr N25 E32 R0 M0.085 O
./instances/Rome/grafo7905.67.lgr N67 E101 D61.4993 P58 M1.20221e+06 F
./instances/Rome/grafo3459.43.lgr N43 E66 D41 P41.79 R6 M104125 O
./instances/Rome/grafo6663.39.lgr N39 E46 R0 M0.131 O
./instances/Rome/grafo3148.37.lgr N37 E47 D17 P17.79 R1 M3.066 O
./instances/Rome/grafo6749.86.lgr N86 E103 D33.5625 P33.79 R2 M21.294 O
./instances/Rome/grafo5682.38.lgr N38 E47 R0 M0.144 O
./instances/Rome/grafo7317.67.lgr N67 E92 D43 P43.79 R6 M55308.2 O
./instances/Rome/grafo1791.11.lgr N11 E15 R0 M0.076 O
./instances/Rome/grafo1028.16.lgr N16 E22 R0 M0.084 O
./instances/Rome/grafo5394.40.lgr N40 E48 D17 P17.79 R1 M4.852 O
./instances/Rome/grafo5874.76.lgr N76 E104 D55 P55.79 R6 M215466 O
./instances/Rome/grafo8702.91.lgr N91 E129 D68.1988 P65 M1.20206e+06 F
./instances/Rome/grafo768.28.lgr N28 E31 R0 M0.112 O
./instances/Rome/grafo3301.53.lgr N53 E83 D52.0259 P50 M1.20252e+06 F
./instances/Rome/grafo7519.36.lgr N36 E42 R0 M0.134 O
./instances/Rome/grafo7706.40.lgr N40 E51 D22 P22.79 R1 M3.052 O
./instances/Rome/grafo5795.44.lgr N44 E66 D36 P36.79 R6 M83285 O
./instances/Rome/grafo8775.96.lgr N96 E122 D44 P44.79 R4 M3635.05 O
./instances/Rome/grafo11111.94.lgr N94 E127 D62.527 P60 M1.20215e+06 F
./instances/Rome/grafo1988.25.lgr N25 E26 R0 M0.101 O
./instances/Rome/grafo10456.33.lgr N33 E38 R0 M0.123 O
./instances/Rome/grafo901.21.lgr N21 E24 R0 M0.086 O
./instances/Rome/grafo662.14.lgr N14 E15 R0 M0.045 O
./instances/Rome/grafo2252.15.lgr N15 E22 R0 M0.075 O
./instances/Rome/grafo2513.24.lgr N24 E28 R0 M0.09 O
./instances/Rome/grafo649.14.lgr N14 E25 R0 M0.084 O
./instances/Rome/grafo2893.16.lgr N16 E19 R0 M0.08 O
./instances/Rome/grafo402.10.lgr N10 E10 R0 M0.039 O
./instances/Rome/grafo9840.82.lgr N82 E108 D48 P48.79 R6 M141376 O
./instances/Rome/grafo10730.38.lgr N38 E48 D17 P17.79 R1 M3.139 O
./instances/Rome/grafo10148.97.lgr N97 E134 D63.6434 P63 M1.20213e+06 F
./instances/Rome/grafo3485.38.lgr N38 E46 D17.6667 P17.79 R2 M8.571 O
./instances/Rome/grafo9607.87.lgr N87 E116 D50.0203 P49 M1.20227e+06 F
./instances/Rome/grafo6174.40.lgr N40 E63 D36 P36.79 R4 M2427.58 O
./instances/Rome/grafo1295.25.lgr N25 E29 R0 M0.111 O
./instances/Rome/grafo4638.68.lgr N68 E98 D54.7311 P54 M1.20185e+06 F
./instances/Rome/grafo3264.54.lgr N54 E68 D29.4314 P29.79 R3 M236.1 O
./instances/Rome/grafo8106.83.lgr N83 E112 D55.8768 P56.79 R6 M179743 O
./instances/Rome/grafo8410.81.lgr N81 E115 D64 P64.79 R7 M603552 O
./instances/Rome/grafo3217.60.lgr N60 E69 R0 M0.18 O
./instances/Rome/grafo9869.33.lgr N33 E38 D11 P11.79 R1 M3.038 O
./instances/Rome/grafo1517.63.lgr N63 E74 D21 P21.79 R1 M3.504 O
./instances/Rome/grafo142.33.lgr N33 E37 R0 M0.113 O
./instances/Rome/grafo7080.41.lgr N41 E62 D42 P42.79 R4 M3460.95 O
./instances/Rome/grafo6569.45.lgr N45 E58 D20.75 P21.79 R2 M14.38 O
./instances/Rome/grafo9613.67.lgr N67 E91 D39 P39.79 R6 M157561 O
./instances/Rome/grafo11541.37.lgr N37 E47 D19.6 P19.79 R2 M9.508 O
./instances/Rome/grafo6195.40.lgr N40 E48 D18 P18.79 R1 M2.985 O
./instances/Rome/grafo7653.39.lgr N39 E49 R0 M0.143 O
./instances/Rome/grafo347.13.lgr N13 E12 R0 M0.054 O
./instances/Rome/grafo7700.43.lgr N43 E59 D29 P29.79 R1 M3.886 O
./instances/Rome/grafo2755.25.lgr N25 E32 R0 M0.106 O
./instances/Rome/grafo3636.46.lgr N46 E62 D28 P28 R1 M4.666 O
./instances/Rome/grafo4042.43.lgr N43 E47 R0 M0.133 O
./instances/Rome/grafo2394.31.lgr N31 E36 R0 M0.096 O
./instances/Rome/grafo1256.30.lgr N30 E33 R0 M0.094 O
./instances/Rome/grafo7447.98.lgr N98 E129 D65.1657 P63 M1.20221e+06 F
./instances/Rome/grafo5276.34.lgr N34 E44 D23.7143 P23.79 R2 M12.691 O
./instances/Rome/grafo10833.98.lgr N98 E132 D64.0901 P62 M1.20185e+06 F
./instances/Rome/grafo2716.14.lgr N14 E19 R0 M0.082 O
./instances/Rome/grafo5497.77.lgr N77 E95 D38 P38.79 R3 M1039.88 O
./instances/Rome/grafo163.25.lgr N25 E37 D23 P23.79 R3 M353.116 O
./instances/Rome/grafo9551.78.lgr N78 E92 D28.25 P28.79 R3 M155.187 O
./instances/Rome/grafo1659.11.lgr N11 E15 R0 M0.081 O
./instances/Rome/grafo7076.44.lgr N44 E54 D18 P18.79 R1 M3.524 O
./instances/Rome/grafo4804.65.lgr N65 E83 D38 P38.79 R5 M39438.4 O
./instances/Rome/grafo1975.33.lgr N33 E46 D21.6 P21.79 R2 M10.653 O
./instances/Rome/grafo1789.23.lgr N23 E28 D9 P9.79 R1 M2.243 O
./instances/Rome/grafo8914.88.lgr N88 E107 D41.0667 P41.79 R4 M7248.24 O
./instances/Rome/grafo7810.71.lgr N71 E92 D44 P44.79 R5 M35949.4 O
./instances/Rome/grafo1093.15.lgr N15 E17 R0 M0.051 O
./instances/Rome/grafo6374.39.lgr N39 E51 D24 P24.79 R1 M4.899 O
./instances/Rome/grafo417.13.lgr N13 E12 R0 M0.051 O
./instances/Rome/grafo5260.35.lgr N35 E53 D35 P35.79 R1 M5.91 O
./instances/Rome/grafo6400.45.lgr N45 E58 D28.1111 P28.79 R3 M366.252 O
./instances/Rome/grafo7602.42.lgr N42 E56 D26.5 P26.79 R2 M19.717 O
./instances/Rome/grafo4778.77.lgr N77 E106 D49 P49.79 R6 M96804.9 O
./instances/Rome/grafo7618.54.lgr N54 E81 D44.0275 P44.79 R5 M8958.26 O
./instances/Rome/grafo10526.97.lgr N97 E133 D74.9854 P72 M1.20205e+06 F
./instances/Rome/grafo5357.48.lgr N48 E64 D32 P32.79 R3 M790.165 O
./instances/Rome/grafo7996.95.lgr N95 E128 D65.8537 P62 M1.20189e+06 F
./instances/Rome/grafo1523.27.lgr N27 E35 D14 P14.79 R1 M2.784 O
./instances/Rome/grafo10030.38.lgr N38 E52 D27 P27.79 R1 M3.529 O
./instances/Rome/grafo2174.17.lgr N17 E18 R0 M0.059 O
./instances/Rome/grafo10974.97.lgr N97 E124 D55 P55.79 R5 M22215.5 O
./instances/Rome/grafo1229.27.lgr N27 E31 R0 M0.106 O
./instances/Rome/grafo5863.74.lgr N74 E101 D52.5941 P52 M1.20218e+06 F
./instances/Rome/grafo10883.93.lgr N93 E136 D86.1514 P80 M1.20224e+06 F
./instances/Rome/grafo7682.50.lgr N50 E67 D33 P33.79 R4 M1176.3 O
./instances/Rome/grafo11534.91.lgr N91 E124 D67.1968 P64 M1.20198e+06 F
./instances/Rome/grafo8816.67.lgr N67 E100 D56.0857 P53 M1.20233e+06 F
./instances/Rome/grafo3713.55.lgr N55 E84 D53.177 P52 M1.20213e+06 F
./instances/Rome/grafo8846.94.lgr N94 E121 D55.5935 P53 M1.20252e+06 F
./instances/Rome/grafo6098.40.lgr N40 E47 R0 M0.109 O
./instances/Rome/grafo10110.97.lgr N97 E117 D35.098 P35.79 R2 M118.516 O
./instances/Rome/grafo1405.50.lgr N50 E61 D19 P19.79 R1 M3.817 O
./instances/Rome/grafo484.30.lgr N30 E35 R0 M0.106 O
./instances/Rome/grafo6921.43.lgr N43 E55 D24.3 P24.79 R2 M45.269 O
./instances/Rome/grafo5302.49.lgr N49 E72 D41.0029 P41.79 R5 M11393.2 O
./instances/Rome/grafo5723.43.lgr N43 E59 D32 P32.79 R4 M1775.33 O
./instances/Rome/grafo1614.25.lgr N25 E27 R0 M0.095 O
./instances/Rome/grafo2328.28.lgr N28 E36 R0 M0.101 O
./instances/Rome/grafo1382.48.lgr N48 E55 R0 M0.153 O
./instances/Rome/grafo995.18.lgr N18 E17 R0 M0.061 O
./instances/Rome/grafo2592.12.lgr N12 E16 R0 M0.064 O
./instances/Rome/grafo3965.57.lgr N57 E70 D31 P31.79 R3 M1023.02 O
./instances/Rome/grafo8221.94.lgr N94 E124 D61 P61.79 R5 M10868.1 O
./instances/Rome/grafo7463.84.lgr N84 E113 D57.3175 P56 M1.20196e+06 F
./instances/Rome/grafo7084.47.lgr N47 E65 D34 P34.79 R5 M12550.6 O
./instances/Rome/grafo1358.52.lgr N52 E70 D35 P35.79 R3 M758.391 O
./instances/Rome/grafo9144.81.lgr N81 E108 D47 P47.79 R6 M91525.3 O
./instances/Rome/grafo8231.74.lgr N74 E99 D43 P43.79 R5 M12086.5 O
./instances/Rome/grafo934.16.lgr N16 E22 R0 M0.102 O
./instances/Rome/grafo7202.42.lgr N42 E58 D31.0256 P31.79 R3 M1149.84 O
./instances/Rome/grafo7776.78.lgr N78 E109 D52.172 P51 M1.2025e+06 F
./instances/Rome/grafo9386.66.lgr N66 E86 D37.2046 P37.79 R3 M354.758 O
./instances/Rome/grafo3647.41.lgr N41 E58 D34.2222 P34.79 R3 M566.148 O
./instances/Rome/grafo1929.21.lgr N21 E24 R0 M0.088 O
./instances/Rome/grafo3740.55.lgr N55 E71 D32.125 P32.79 R3 M607.703 O
./instances/Rome/grafo8574.83.lgr N83 E115 D61.0254 P59 M1.20226e+06 F
./instances/Rome/grafo999.13.lgr N13 E13 R0 M0.054 O
./instances/Rome/grafo9383.63.lgr N63 E87 D46.2066 P46.79 R6 M96318.7 O
./instances/Rome/grafo5381.36.lgr N36 E45 D23 P23.79 R1 M3.314 O
./instances/Rome/grafo8699.97.lgr N97 E126 D51 P51.79 R6 M203470 O
./instances/Rome/grafo985.15.lgr N15 E18 R0 M0.085 O
./instances/Rome/grafo10400.33.lgr N33 E38 R0 M0.115 O
./instances/Rome/grafo1322.30.lgr N30 E37 R0 M0.108 O
./instances/Rome/grafo10803.99.lgr N99 E132 D65 P65.79 R7 M585733 O
./instances/Rome/grafo6490.57.lgr N57 E78 D37 P37.79 R5 M27566.7 O
./instances/Rome/grafo4754.61.lgr N61 E81 D34.15 P34.79 R3 M480.969 O
./instances/Rome/grafo8851.90.lgr N90 E116 D52 P52.79 R6 M232296 O
./instances/Rome/grafo4229.60.lgr N60 E79 D35 P35.79 R3 M768.855 O
./instances/Rome/grafo633.10.lgr N10 E9 R0 M0.046 O
./instances/Rome/grafo7238.65.lgr N65 E82 D36 P36.79 R4 M6675.66 O
./instances/Rome/grafo1643.10.lgr N10 E9 R0 M0.049 O
./instances/Rome/grafo6215.38.lgr N38 E45 R0 M0.121 O
./instances/Rome/grafo4538.62.lgr N62 E85 D45 P45.79 R4 M8334.2 O
./instances/Rome/grafo8947.89.lgr N89 E116 D53.0154 P53.79 R5 M16332.1 O
./instances/Rome/grafo5097.71.lgr N71 E104 D61.9086 P59 M1.2022e+06 F
./instances/Rome/grafo7990.94.lgr N94 E131 D69.1252 P65 M1.20217e+06 F
./instances/Rome/grafo10743.96.lgr N96 E118 D46 P46.79 R5 M48173.6 O
./instances/Rome/grafo7767.40.lgr N40 E54 D29 P29.79 R3 M359.407 O
./instances/Rome/grafo11508.91.lgr N91 E124 D64.0145 P62 M1.20347e+06 F
./instances/Rome/grafo10766.33.lgr N33 E38 D10 P10.79 R1 M2.598 O
./instances/Rome/grafo6149.40.lgr N40 E48 D16 P16.79 R1 M3.483 O
./instances/Rome/grafo8184.94.lgr N94 E120 D49.7968 P49 M1.20202e+06 F
./instances/Rome/grafo1514.47.lgr N47 E55 R0 M0.151 O
./instances/Rome/grafo8481.96.lgr N96 E128 D54.7505 P53 M1.20235e+06 F
./instances/Rome/grafo1847.26.lgr N26 E29 R0 M0.107 O
./instances/Rome/grafo6903.82.lgr N82 E102 D41 P41.79 R4 M5390.88 O
./instances/Rome/grafo4167.53.lgr N53 E69 D36.1031 P36.79 R3 M794.05 O
./instances/Rome/grafo9066.71.lgr N71 E94 D49 P49.79 R5 M42877.6 O
./instances/Rome/grafo5459.39.lgr N39 E46 R0 M0.134 O
./instances/Rome/grafo3715.35.lgr N35 E40 R0 M0.125 O
./instances/Rome/grafo11436.37.lgr N37 E47 R0 M0.12 O
./instances/Rome/grafo3627.37.lgr N37 E37 R0 M0.095 O
./instances/Rome/grafo2863.40.lgr N40 E50 R0 M0.132 O
./instances/Rome/grafo4512.60.lgr N60 E73 D24.5 P24.79 R2 M21.989 O
./instances/Rome/grafo8039.65.lgr N65 E90 D45 P45.79 R6 M130963 O
./instances/Rome/grafo3181.55.lgr N55 E77 D36 P36.79 R6 M65607.4 O
./instances/Rome/grafo3532.99.lgr N99 E154 D99.0714 P84 M1.20215e+06 F
./instances/Rome/grafo3219.37.lgr N37 E54 D29 P29.79 R5 M4184.14 O
./instances/Rome/grafo1323.26.lgr N26 E27 R0 M0.075 O
./instances/Rome/grafo4946.85.lgr N85 E120 D61.3039 P59 M1.20196e+06 F
./instances/Rome/grafo1888.15.lgr N15 E16 R0 M0.087 O
./instances/Rome/grafo9875.38.lgr N38 E49 D23 P23.79 R2 M18.979 O
./instances/Rome/grafo6312.58.lgr N58 E87 D47.9582 P46 M1.2024e+06 F
./instances/Rome/grafo10265.100.lgr N100 E137 D73.9449 P71 M1.20206e+06 F
./instances/Rome/grafo10998.100.lgr N100 E142 D83.1649 P77 M1.20229e+06 F
./instances/Rome/grafo7812.72.lgr N72 E102 D57.525 P57 M1.20202e+06 F
./instances/Rome/grafo4313.61.lgr N61 E89 D50.2325 P49 M1.20243e+06 F
./instances/Rome/grafo10417.95.lgr N95 E128 D65.7585 P62 M1.20224e+06 F
./instances/Rome/grafo1210.51.lgr N51 E60 D17 P17.79 R1 M3.404 O
./instances/Rome/grafo2654.33.lgr N33 E49 D28 P28.79 R1 M6.843 O
./instances/Rome/grafo7336.53.lgr N53 E69 D24 P24.79 R1 M5.761 O
./instances/Rome/grafo7306.36.lgr N36 E48 D24.0714 P24.79 R3 M339.779 O
./instances/Rome/grafo4101.91.lgr N91 E123 D62.78 P60 M1.20225e+06 F
./instances/Rome/grafo10559.98.lgr N98 E131 D62.1121 P59 M1.20214e+06 F
./instances/Rome/grafo6927.50.lgr N50 E69 D34.3333 P34.79 R3 M78.54 O
./instances/Rome/grafo2547.17.lgr N17 E18 R0 M0.059 O
./instances/Rome/grafo1497.71.lgr N71 E95 D46 P46.79 R5 M20011.1 O
./instances/Rome/grafo9602.82.lgr N82 E107 D39 P39.79 R4 M5907.23 O
./instances/Rome/grafo4426.55.lgr N55 E72 D29 P29.79 R4 M1362.76 O
./instances/Rome/grafo8521.73.lgr N73 E90 D30.0714 P30.79 R3 M448.876 O
./instances/Rome/grafo10776.96.lgr N96 E117 D39 P39.79 R3 M133.554 O
./instances/Rome/grafo4911.57.lgr N57 E85 D52 P52.79 R6 M148309 O
./instances/Rome/grafo2973.37.lgr N37 E45 D16 P16.79 R1 M2.866 O
./instances/Rome/grafo11013.35.lgr N35 E43 R0 M0.124 O
./instances/Rome/grafo6664.47.lgr N47 E63 D32 P32.79 R3 M635.737 O
./instances/Rome/grafo4845.79.lgr N79 E99 D38 P38.79 R4 M5466.58 O
./instances/Rome/grafo8283.83.lgr N83 E119 D68.8687 P67 M1.20207e+06 F
./instances/Rome/grafo2002.62.lgr N62 E77 D32.5 P32.79 R2 M14.386 O
./instances/Rome/grafo6275.39.lgr N39 E54 D27 P27.79 R3 M392.639 O
./instances/Rome/grafo8222.84.lgr N84 E109 D49.0602 P48 M1.20205e+06 F
./instances/Rome/grafo8976.85.lgr N85 E118 D58.6491 P56 M1.20215e+06 F
./instances/Rome/grafo7369.48.lgr N48 E62 D32.4375 P32.79 R2 M34.214 O
./instances/Rome/grafo7964.75.lgr N75 E101 D49 P49.79 R6 M128125 O
./instances/Rome/grafo8368.89.lgr N89 E114 D38 P38.79 R4 M3052.34 O
./instances/Rome/grafo1192.60.lgr N60 E79 D40 P40.79 R4 M4125.94 O
./instances/Rome/grafo1535.48.lgr N48 E53 R0 M0.141 O
./instances/Rome/grafo3625.55.lgr N55 E68 D28.0968 P28.79 R2 M46.608 O
./instances/Rome/grafo7273.69.lgr N69 E93 D44 P44.79 R6 M216942 O
./instances/Rome/grafo2677.21.lgr N21 E27 R0 M0.106 O
./instances/Rome/grafo8563.92.lgr N92 E130 D68.5276 P65 M1.20223e+06 F
./instances/Rome/grafo5068.63.lgr N63 E87 D46 P46.79 R6 M169866 O
./instances/Rome/grafo7642.42.lgr N42 E62 D38 P38.79 R3 M758.889 O
./instances/Rome/grafo349.13.lgr N13 E14 R0 M0.051 O
./instances/Rome/grafo7699.39.lgr N39 E50 D23.7143 P23.79 R2 M9.614 O
./instances/Rome/grafo124.28.lgr N28 E29 R0 M0.102 O
./instances/Rome/grafo7637.99.lgr N99 E128 D50 P50.79 R7 M467815 O
./instances/Rome/grafo2840.27.lgr N27 E34 D14.6667 P14.79 R2 M11.847 O
./instances/Rome/grafo4241.63.lgr N63 E89 D38.06 P38.79 R6 M27956.6 O
./instances/Rome/grafo4212.55.lgr N55 E69 D32 P32.79 R2 M66.994 O
./instances/Rome/grafo7901.69.lgr N69 E93 D52 P52.79 R5 M21479.2 O
./instances/Rome/grafo7140.41.lgr N41 E53 D23 P23.79 R1 M4.064 O
./instances/Rome/grafo2681.15.lgr N15 E23 R0 M0.083 O
./instances/Rome/grafo2579.11.lgr N11 E11 R0 M0.033 O
./instances/Rome/grafo2976.18.lgr N18 E20 R0 M0.059 O
./instances/Rome/grafo6914.59.lgr N59 E86 D44 P44.79 R7 M798886 O
./instances/Rome/grafo7750.48.lgr N48 E68 D35.25 P35.79 R3 M391.119 O
./instances/Rome/grafo2217.23.lgr N23 E29 R0 M0.103 O
./instances/Rome/grafo5933.75.lgr N75 E103 D51.2618 P50 M1.2018e+06 F
./instances/Rome/grafo5177.33.lgr N33 E41 D17 P17.79 R1 M2.933 O
./instances/Rome/grafo1069.16.lgr N16 E15 R0 M0.059 O
./instances/Rome/grafo3748.54.lgr N54 E73 D37 P37.79 R4 M4699.6 O
./instances/Rome/grafo661.16.lgr N16 E17 R0 M0.086 O
./instances/Rome/grafo11358.99.lgr N99 E128 D55.2042 P55 M1.20244e+06 F
./instances/Rome/grafo7036.55.lgr N55 E72 D34 P34.79 R3 M351.841 O
./instances/Rome/grafo9349.64.lgr N64 E74 D11 P11.79 R1 M2.53 O
./instances/Rome/grafo8035.98.lgr N98 E133 D63.5303 P61 M1.20229e+06 F
./instances/Rome/grafo7289.57.lgr N57 E72 D30 P30.79 R3 M877.822 O
./instances/Rome/grafo6005.75.lgr N75 E109 D57.4315 P54 M1.20231e+06 F
./instances/Rome/grafo7718.40.lgr N40 E52 D26 P26.79 R3 M260.688 O
./instances/Rome/grafo2817.15.lgr N15 E16 R0 M0.055 O
./instances/Rome/grafo7969.78.lgr N78 E98 D37 P37.79 R4 M5561.39 O
./instances/Rome/grafo4152.70.lgr N70 E90 D34.5 P34.79 R2 M18.307 O
./instances/Rome/grafo617.17.lgr N17 E23 R0 M0.087 O
./instances/Rome/grafo5365.37.lgr N37 E46 R0 M0.12 O
./instances/Rome/grafo5084.62.lgr N62 E81 D33 P33.79 R3 M578.43 O
./instances/Rome/grafo7825.74.lgr N74 E105 D57.697 P55 M1.20195e+06 F
./instances/Rome/grafo1343.24.lgr N24 E27 R0 M0.102 O
./instances/Rome/grafo3083.27.lgr N27 E32 R0 M0.118 O
./instances/Rome/grafo10966.96.lgr N96 E132 D63.7794 P62 M1.20185e+06 F
./instances/Rome/grafo4223.59.lgr N59 E85 D43 P43.79 R5 M19151.8 O
./instances/Rome/grafo11591.93.lgr N93 E135 D85.1089 P80 M1.20217e+06 F
./instances/Rome/grafo913.15.lgr N15 E15 R0 M0.049 O
./instances/Rome/grafo11362.35.lgr N35 E45 R0 M0.118 O
./instances/Rome/grafo11592.34.lgr N34 E39 D14 P14.79 R1 M4.433 O
./instances/Rome/grafo7941.80.lgr N80 E107 D52.0002 P52.79 R6 M108040 O
./instances/Rome/grafo1985.33.lgr N33 E43 D22 P22.79 R1 M4.474 O
./instances/Rome/grafo6694.89.lgr N89 E103 R0 M0.24 O
./instances/Rome/grafo6785.37.lgr N37 E53 D28.6667 P29.79 R2 M22.515 O
./instances/Rome/grafo3412.46.lgr N46 E65 D40.3333 P40.79 R2 M31.25 O
./instances/Rome/grafo10599.97.lgr N97 E124 D51 P51.79 R6 M110658 O
./instances/Rome/grafo9356.66.lgr N66 E101 D66.5128 P62 M1.20214e+06 F
./instances/Rome/grafo2765.18.lgr N18 E22 R0 M0.087 O
./instances/Rome/grafo1820.18.lgr N18 E26 R0 M0.078 O
./instances/Rome/grafo1712.22.lgr N22 E25 R0 M0.088 O
./instances/Rome/grafo10879.92.lgr N92 E124 D60.6067 P58 M1.20221e+06 F
./instances/Rome/grafo6786.45.lgr N45 E68 D41 P41.79 R5 M19138.6 O
./instances/Rome/grafo6768.50.lgr N50 E62 D25.5 P25.79 R2 M13.327 O
./instances/Rome/grafo7786.69.lgr N69 E93 D45 P45.79 R5 M13561.7 O
./instances/Rome/grafo9227.88.lgr N88 E125 D71.3701 P67 M1.20198e+06 F
./instances/Rome/grafo9570.64.lgr N64 E82 D37.42 P37.79 R2 M35.872 O
./instances/Rome/grafo1411.32.lgr N32 E41 D18 P18.79 R1 M3.352 O
./instances/Rome/grafo9781.79.lgr N79 E115 D62.0097 P60 M1.20187e+06 F
./instances/Rome/grafo6692.46.lgr N46 E66 D37 P37.79 R5 M11817.3 O
./instances/Rome/grafo2229.25.lgr N25 E42 D29 P29.79 R3 M237.817 O
./instances/Rome/grafo6188.44.lgr N44 E64 D40.3333 P40.79 R3 M560.656 O
./instances/Rome/grafo5065.60.lgr N60 E74 D34.6667 P34.79 R2 M16.638 O
./instances/Rome/grafo5974.39.lgr N39 E53 D28 P28.79 R1 M3.906 O
./instances/Rome/grafo6609.54.lgr N54 E66 D27 P27.79 R1 M3.475 O
./instances/Rome/grafo5804.37.lgr N37 E46 R0 M0.125 O
./instances/Rome/grafo1316.28.lgr N28 E30 R0 M0.065 O
./instances/Rome/grafo10987.96.lgr N96 E134 D75.5484 P72 M1.20209e+06 F
./instances/Rome/grafo930.13.lgr N13 E19 R0 M0.07 O
./instances/Rome/grafo3972.43.lgr N43 E59 D30 P30.79 R3 M631.154 O
./instances/Rome/grafo5230.69.lgr N69 E101 D56.2276 P52 M1.20238e+06 F
./instances/Rome/grafo4853.49.lgr N49 E62 D18 P18.79 R1 M3.367 O
./instances/Rome/grafo1423.33.lgr N33 E55 D40 P40.79 R6 M110034 O
./instances/Rome/grafo8589.73.lgr N73 E92 D34 P34.79 R4 M4326.25 O
./instances/Rome/grafo1574.29.lgr N29 E35 R0 M0.085 O
./instances/Rome/grafo11293.33.lgr N33 E38 R0 M0.085 O
./instances/Rome/grafo9530.68.lgr N68 E103 D61.4268 P59 M1.20204e+06 F
./instances/Rome/grafo1148.17.lgr N17 E22 R0 M0.093 O
./instances/Rome/grafo4696.80.lgr N80 E121 D74.1139 P71 M1.2021e+06 F
./instances/Rome/grafo11633.35.lgr N35 E46 R0 M0.122 O
./instances/Rome/grafo7029.39.lgr N39 E51 D24.25 P24.79 R2 M33.421 O
./instances/Rome/grafo4442.84.lgr N84 E109 D46 P46.79 R5 M19998.6 O
./instances/Rome/grafo9992.40.lgr N40 E51 D24.6667 P24.79 R2 M7.727 O
./instances/Rome/grafo5810.59.lgr N59 E79 D40 P40.79 R5 M14073.3 O
./instances/Rome/grafo7862.80.lgr N80 E104 D50.6817 P49 M1.20155e+06 F
./instances/Rome/grafo6380.39.lgr N39 E46 R0 M0.135 O
./instances/Rome/grafo9584.86.lgr N86 E122 D65.38 P62 M1.20202e+06 F
./instances/Rome/grafo9423.72.lgr N72 E100 D44.3808 P44 M1.20221e+06 F
./instances/Rome/grafo7900.77.lgr N77 E95 D34.0186 P34.79 R3 M739.921 O
./instances/Rome/grafo371.14.lgr N14 E13 R0 M0.073 O
./instances/Rome/grafo2663.12.lgr N12 E13 R0 M0.049 O
./instances/Rome/grafo6509.38.lgr N38 E52 D19 P19.79 R1 M3.632 O
./instances/Rome/grafo1556.63.lgr N63 E79 D28.25 P28.79 R3 M112.758 O
./instances/Rome/grafo10294.100.lgr N100 E134 D60.002 P60.79 R7 M324979 O
./instances/Rome/grafo6307.92.lgr N92 E126 D65.715 P63 M1.20213e+06 F
./instances/Rome/grafo8121.61.lgr N61 E81 D37 P37.79 R5 M15545.2 O
./instances/Rome/grafo8655.95.lgr N95 E135 D73.0548 P69 M1.20223e+06 F
./instances/Rome/grafo4592.56.lgr N56 E71 D28.3504 P28.79 R3 M269.476 O
./instances/Rome/grafo4324.78.lgr N78 E105 D50 P50.79 R4 M3966.9 O
./instances/Rome/grafo2774.26.lgr N26 E26 R0 M0.07 O
./instances/Rome/grafo2092.29.lgr N29 E36 R0 M0.106 O
./instances/Rome/grafo11530.34.lgr N34 E49 D20 P20.79 R1 M3.458 O
./instances/Rome/grafo9848.76.lgr N76 E107 D58.1576 P56 M1.20212e+06 F
./instances/Rome/grafo3455.52.lgr N52 E65 D22.3333 P22.79 R3 M111.232 O
./instances/Rome/grafo8745.90.lgr N90 E127 D70.6878 P69 M1.20195e+06 F
./instances/Rome/grafo5012.53.lgr N53 E72 D33.5 P33.79 R2 M15.419 O
./instances/Rome/grafo5222.38.lgr N38 E43 R0 M0.135 O
./instances/Rome/grafo11395.31.lgr N31 E36 R0 M0.111 O
./instances/Rome/grafo6244.39.lgr N39 E52 D26.5 P26.79 R2 M13.298 O
./instances/Rome/grafo9608.83.lgr N83 E98 D33 P33.79 R3 M694.35 O
./instances/Rome/grafo1704.10.lgr N10 E15 R0 M0.081 O
./instances/Rome/grafo2727.33.lgr N33 E40 R0 M0.124 O
./instances/Rome/grafo883.14.lgr N14 E15 R0 M0.043 O
./instances/Rome/grafo1302.65.lgr N65 E87 D38 P38.79 R4 M1948.57 O
./instances/Rome/grafo1824.18.lgr N18 E23 D10 P10.79 R1 M2.43 O
./instances/Rome/grafo11410.37.lgr N37 E45 D14 P14.79 R1 M3.136 O
./instances/Rome/grafo5239.59.lgr N59 E84 D40 P40.79 R6 M92843.5 O
./instances/Rome/grafo10092.97.lgr N97 E130 D63.6486 P59 M1.2021e+06 F
./instances/Rome/grafo5519.43.lgr N43 E60 D30.3333 P30.79 R3 M107.402 O
./instances/Rome/grafo8047.70.lgr N70 E98 D49.9999 P50.79 R6 M40196.8 O
./instances/Rome/grafo7678.52.lgr N52 E58 D12 P12.79 R1 M3.511 O
./instances/Rome/grafo10249.94.lgr N94 E130 D69.7332 P65 M1.20217e+06 F
./instances/Rome/grafo10494.40.lgr N40 E50 D21.6667 P21.79 R2 M7.922 O
./instances/Rome/grafo3050.36.lgr N36 E43 R0 M0.146 O
./instances/Rome/grafo7934.76.lgr N76 E96 D40 P40.79 R5 M37350 O
./instances/Rome/grafo8973.70.lgr N70 E95 D46 P46.79 R7 M1.16685e+06 O
./instances/Rome/grafo6383.49.lgr N49 E74 D48 P48 R6 M209939 O
./instances/Rome/grafo10236.95.lgr N95 E119 D41 P41.79 R4 M2755.73 O
./instances/Rome/grafo1481.61.lgr N61 E75 D26.6667 P26.79 R2 M15.443 O
./instances/Rome/grafo9273.78.lgr N78 E112 D58.8675 P58 M1.20184e+06 F
./instances/Rome/grafo577.13.lgr N13 E14 R0 M0.082 O
./instances/Rome/grafo11126.36.lgr N36 E46 D15 P15.79 R1 M2.851 O
./instances/Rome/grafo3551.39.lgr N39 E54 D28 P28.79 R1 M4.15 O
./instances/Rome/grafo10501.96.lgr N96 E138 D79.1556 P74 M1.20212e+06 F
./instances/Rome/grafo1978.37.lgr N37 E47 R0 M0.136 O
./instances/Rome/grafo8640.84.lgr N84 E118 D62.801 P61 M1.20198e+06 F
./instances/Rome/grafo1294.63.lgr N63 E79 D25.6 P25.79 R2 M10.224 O
./instances/Rome/grafo9199.77.lgr N77 E113 D62.34 P60 M1.20201e+06 F
./instances/Rome/grafo6534.48.lgr N48 E58 D26.4462 P26.79 R2 M81.44 O
./instances/Rome/grafo7280.52.lgr N52 E71 D40 P40.79 R4 M3865.11 O
./instances/Rome/grafo2786.37.lgr N37 E53 D31.1818 P31.79 R2 M47.007 O
./instances/Rome/grafo811.14.lgr N14 E20 R0 M0.082 O
./instances/Rome/grafo11312.91.lgr N91 E115 D48.0475 P47 M1.20236e+06 F
./instances/Rome/grafo2989.20.lgr N20 E25 R0 M0.087 O
./instances/Rome/grafo8839.89.lgr N89 E113 D46.511 P47.79 R5 M34430.1 O
./instances/Rome/grafo10306.95.lgr N95 E129 D68.1436 P67 M1.20221e+06 F
./instances/Rome/grafo8034.91.lgr N91 E116 D42.1023 P42.79 R3 M943.463 O
./instances/Rome/grafo10006.98.lgr N98 E136 D73.32 P71 M1.20213e+06 F
./instances/Rome/grafo6418.89.lgr N89 E130 D85.3664 P80 M1.20217e+06 F
./instances/Rome/grafo8942.96.lgr N96 E127 D57.8072 P55 M1.20219e+06 F
./instances/Rome/grafo6071.36.lgr N36 E43 R0 M0.14 O
./instances/Rome/grafo5201.53.lgr N53 E66 R0 M0.17 O
./instances/Rome/grafo4312.62.lgr N62 E74 D21.6667 P21.79 R2 M10.23 O
./instances/Rome/grafo7277.46.lgr N46 E61 D29 P29.79 R3 M868.099 O
./instances/Rome/grafo1685.23.lgr N23 E23 R0 M0.073 O
./instances/Rome/grafo6291.85.lgr N85 E108 D47 P47.79 R5 M36606.9 O
./instances/Rome/grafo4826.79.lgr N79 E102 D43 P43.79 R5 M28866.3 O
./instances/Rome/grafo5147.67.lgr N67 E88 D39 P39.79 R4 M3775.2 O
./instances/Rome/grafo7057.50.lgr N50 E74 D48 P48.79 R5 M28939.4 O
./instances/Rome/grafo4687.79.lgr N79 E111 D60.6567 P58 M1.20217e+06 F
./instances/Rome/grafo11100.95.lgr N95 E137 D75.1136 P71 M1.20205e+06 F
./instances/Rome/grafo2744.18.lgr N18 E24 R0 M0.089 O
./instances/Rome/grafo10098.95.lgr N95 E134 D73.2773 P69 M1.20234e+06 F
./instances/Rome/grafo6138.45.lgr N45 E57 D25.2115 P25.79 R2 M26.547 O
./instances/Rome/grafo5087.77.lgr N77 E100 D40 P40.79 R4 M6179.65 O
./instances/Rome/grafo7704.42.lgr N42 E51 D15 P15.79 R1 M3.56 O
./instances/Rome/grafo3938.43.lgr N43 E53 D19.6667 P19.79 R2 M9.114 O
./instances/Rome/grafo5059.69.lgr N69 E100 D53 P53.79 R7 M353042 O
./instances/Rome/grafo1362.31.lgr N31 E37 R0 M0.121 O
./instances/Rome/grafo1307.50.lgr N50 E71 D35 P35.79 R4 M1895.61 O
./instances/Rome/grafo4309.54.lgr N54 E88 D55.3411 P54 M1.20317e+06 F
./instances/Rome/grafo1786.21.lgr N21 E25 R0 M0.098 O
./instances/Rome/grafo3504.35.lgr N35 E47 D21.5 P21.79 R2 M15.985 O
./instances/Rome/grafo2303.13.lgr N13 E19 R0 M0.081 O
./instances/Rome/grafo9265.62.lgr N62 E83 D35.2069 P35.79 R3 M316.842 O
./instances/Rome/grafo7888.77.lgr N77 E106 D53 P53.79 R6 M161974 O
./instances/Rome/grafo2531.41.lgr N41 E56 D22 P22.79 R3 M216.297 O
./instances/Rome/grafo9161.75.lgr N75 E112 D67.079 P63 M1.20184e+06 F
./instances/Rome/grafo5664.72.lgr N72 E95 D48.5866 P48.79 R3 M800.284 O
./instances/Rome/grafo6057.42.lgr N42 E55 D28 P28.79 R1 M3.977 O
./instances/Rome/grafo695.36.lgr N36 E54 D32 P32.79 R4 M1665.93 O
./instances/Rome/grafo4140.54.lgr N54 E67 D30.6667 P30.79 R2 M11.318 O
./instances/Rome/grafo224.17.lgr N17 E18 R0 M0.052 O
./instances/Rome/grafo5762.39.lgr N39 E59 D35.0203 P35.79 R3 M632.73 O
./instances/Rome/grafo9205.80.lgr N80 E112 D57.0028 P57.79 R6 M382234 O
./instances/Rome/grafo7013.44.lgr N44 E54 R0 M0.102 O
./instances/Rome/grafo665.13.lgr N13 E13 R0 M0.036 O
./instances/Rome/grafo10745.31.lgr N31 E36 R0 M0.081 O
./instances/Rome/grafo1436.33.lgr N33 E39 R0 M0.09 O
./instances/Rome/grafo1509.32.lgr N32 E44 D20 P20.79 R1 M2.705 O
./instances/Rome/grafo9163.72.lgr N72 E112 D69.4379 P65 M1.20193e+06 F
./instances/Rome/grafo10573.93.lgr N93 E124 D65.4141 P65 M1.20189e+06 F
./instances/Rome/grafo2573.35.lgr N35 E43 D12 P12.79 R1 M3.243 O
./instances/Rome/grafo9659.64.lgr N64 E82 D37.0769 P37.79 R2 M64.171 O
./instances/Rome/grafo3239.42.lgr N42 E48 R0 M0.135 O
./instances/Rome/grafo10674.99.lgr N99 E145 D86.6718 P81 M1.20213e+06 F
./instances/Rome/grafo8093.83.lgr N83 E122 D69.0058 P67 M1.20204e+06 F
./instances/Rome/grafo4026.43.lgr N43 E55 D25 P25.79 R1 M4.163 O
./instances/Rome/grafo8997.96.lgr N96 E141 D75.7855 P70 M1.20238e+06 F
./instances/Rome/grafo1026.26.lgr N26 E36 D12 P12.79 R1 M2.516 O
./instances/Rome/grafo10290.95.lgr N95 E125 D55 P55.79 R7 M836695 O
./instances/Rome/grafo10418.100.lgr N100 E141 D81.2247 P75 M1.20233e+06 F
./instances/Rome/grafo10083.38.lgr N38 E51 D28.5 P28.79 R2 M15.78 O
./instances/Rome/grafo7626.38.lgr N38 E41 R0 M0.133 O
./instances/Rome/grafo6513.47.lgr N47 E56 D21 P21.79 R1 M4.239 O
./instances/Rome/grafo5135.39.lgr N39 E47 D17.6667 P17.79 R2 M5.774 O
./instances/Rome/grafo10126.98.lgr N98 E144 D80.3349 P73 M1.20224e+06 F
./instances/Rome/grafo11544.34.lgr N34 E34 R0 M0.104 O
./instances/Rome/grafo171.30.lgr N30 E40 D21 P21.79 R1 M4.702 O
./instances/Rome/grafo4333.81.lgr N81 E99 D35 P35.79 R4 M6552.91 O
./instances/Rome/grafo7729.44.lgr N44 E52 R0 M0.145 O
./instances/Rome/grafo4344.52.lgr N52 E69 D33.1538 P33.79 R2 M23.848 O
./instances/Rome/grafo848.13.lgr N13 E14 R0 M0.054 O
./instances/Rome/grafo4337.68.lgr N68 E95 D49.0959 P48 M1.20231e+06 F
./instances/Rome/grafo5538.58.lgr N58 E76 D36 P36.79 R4 M3611.51 O
./instances/Rome/grafo3809.43.lgr N43 E48 D13 P13.79 R1 M3.223 O
./instances/Rome/grafo3054.18.lgr N18 E21 R0 M0.084 O
./instances/Rome/grafo8478.98.lgr N98 E140 D72.8018 P69 M1.20198e+06 F
./instances/Rome/grafo5882.34.lgr N34 E40 D16 P16.79 R1 M3.183 O
./instances/Rome/grafo1894.22.lgr N22 E30 R0 M0.104 O
./instances/Rome/grafo253.15.lgr N15 E15 R0 M0.048 O
./instances/Rome/grafo9299.92.lgr N92 E126 D65.7683 P63 M1.20188e+06 F
./instances/Rome/grafo362.19.lgr N19 E18 R0 M0.067 O
./instances/Rome/grafo5208.39.lgr N39 E51 R0 M0.132 O
./instances/Rome/grafo10845.41.lgr N41 E53 D22 P22.79 R1 M3.449 O
./instances/Rome/grafo5326.44.lgr N44 E68 D38.1425 P38.79 R4 M2347.72 O
./instances/Rome/grafo7215.44.lgr N44 E54 D13 P13.79 R1 M2.676 O
./instances/Rome/grafo1505.24.lgr N24 E28 R0 M0.096 O
./instances/Rome/grafo5859.75.lgr N75 E96 D41 P41.79 R6 M180898 O
./instances/Rome/grafo3590.53.lgr N53 E78 D44 P44.79 R7 M581527 O
./instances/Rome/grafo10696.99.lgr N99 E138 D76.7294 P71 M1.20208e+06 F
./instances/Rome/grafo9367.61.lgr N61 E77 D33.1538 P33.79 R2 M42.76 O
./instances/Rome/grafo10352.95.lgr N95 E123 D56.881 P56 M1.20217e+06 F
./instances/Rome/grafo6581.61.lgr N61 E92 D51.6542 P50 M1.20226e+06 F
./instances/Rome/grafo7044.41.lgr N41 E59 D30.0455 P30.79 R3 M643.655 O
./instances/Rome/grafo10561.97.lgr N97 E129 D57 P57 R5 M28777.9 O
./instances/Rome/grafo7150.41.lgr N41 E52 D21.6 P21.79 R2 M13.107 O
./instances/Rome/grafo11555.39.lgr N39 E52 D23 P23.79 R2 M3.391 O
./instances/Rome/grafo3045.35.lgr N35 E42 R0 M0.13 O
./instances/Rome/grafo2889.18.lgr N18 E22 R0 M0.079 O
./instances/Rome/grafo8554.84.lgr N84 E113 D55.1583 P53 M1.20191e+06 F
./instances/Rome/grafo4227.60.lgr N60 E74 D25 P25 R1 M5.388 O
./instances/Rome/grafo4645.54.lgr N54 E66 D26 P26.79 R1 M3.634 O
./instances/Rome/grafo1120.10.lgr N10 E10 R0 M0.043 O
./instances/Rome/grafo9289.89.lgr N89 E126 D63.9593 P60 M1.20217e+06 F
./instances/Rome/grafo8004.77.lgr N77 E115 D70.513 P67 M1.20198e+06 F
./instances/Rome/grafo1848.18.lgr N18 E22 R0 M0.093 O
./instances/Rome/grafo9509.64.lgr N64 E91 D53 P53.79 R5 M28565.4 O
./instances/Rome/grafo708.22.lgr N22 E30 R0 M0.106 O
./instances/Rome/grafo1461.69.lgr N69 E88 D38 P38.79 R3 M588.356 O
./instances/Rome/grafo9902.32.lgr N32 E36 R0 M0.108 O
./instances/Rome/grafo280.11.lgr N11 E12 R0 M0.039 O
./instances/Rome/grafo7784.66.lgr N66 E85 D35 P35.79 R3 M1091.98 O
./instances/Rome/grafo232.16.lgr N16 E18 R0 M0.072 O
./instances/Rome/grafo860.31.lgr N31 E35 R0 M0.112 O
./instances/Rome/grafo9479.68.lgr N68 E105 D68.0179 P63 M1.20209e+06 F
./instances/Rome/grafo3873.41.lgr N41 E51 R0 M0.143 O
./instances/Rome/grafo9282.68.lgr N68 E81 D30.6667 P30.79 R2 M17.137 O
./instances/Rome/grafo2116.32.lgr N32 E41 D20 P20.79 R1 M3.537 O
./instances/Rome/grafo9815.62.lgr N62 E102 D62.6165 P59 M1.20202e+06 F
./instances/Rome/grafo10643.94.lgr N94 E118 D48 P48.79 R6 M84016.8 O
./instances/Rome/grafo4968.77.lgr N77 E97 D40.0387 P40.79 R4 M6404.61 O
./instances/Rome/grafo5858.63.lgr N63 E83 D39 P39.79 R4 M5165.36 O
./instances/Rome/grafo4668.61.lgr N61 E90 D55 P55.79 R7 M923179 O
./instances/Rome/grafo2487.15.lgr N15 E17 R0 M0.084 O
./instances/Rome/grafo2309.34.lgr N34 E51 D29.1528 P29.79 R3 M300.513 O
./instances/Rome/grafo10007.31.lgr N31 E34 R0 M0.117 O
./instances/Rome/grafo2439.12.lgr N12 E12 R0 M0.048 O
./instances/Rome/grafo8433.75.lgr N75 E98 D39 P39.79 R6 M129716 O
./instances/Rome/grafo1973.27.lgr N27 E33 R0 M0.111 O
./instances/Rome/grafo2527.14.lgr N14 E15 R0 M0.047 O
./instances/Rome/grafo3984.39.lgr N39 E49 D21.5 P21.79 R2 M8.674 O
./instances/Rome/grafo210.10.lgr N10 E10 R0 M0.048 O
./instances/Rome/grafo8111.78.lgr N78 E104 D48.7537 P48 M1.20234e+06 F
./instances/Rome/grafo8233.76.lgr N76 E97 D39 P39.79 R4 M8427.72 O
./instances/Rome/grafo233.11.lgr N11 E12 R0 M0.065 O
./instances/Rome/grafo3897.38.lgr N38 E48 R0 M0.121 O
./instances/Rome/grafo10028.96.lgr N96 E135 D68.1984 P64 M1.20222e+06 F
./instances/Rome/grafo8500.89.lgr N89 E121 D62.6746 P59 M1.20243e+06 F
./instances/Rome/grafo9418.74.lgr N74 E94 D32 P32.79 R4 M5262.21 O
./instances/Rome/grafo9985.91.lgr N91 E119 D57.866 P56 M1.2015e+06 F
./instances/Rome/grafo6711.81.lgr N81 E98 D37.12 P37.79 R3 M167.595 O
./instances/Rome/grafo150.31.lgr N31 E34 R0 M0.105 O
./instances/Rome/grafo2446.46.lgr N46 E57 D20 P20.79 R1 M4.143 O
./instances/Rome/grafo3294.43.lgr N43 E59 D24.5 P24.79 R2 M21.724 O
./instances/Rome/grafo10861.100.lgr N100 E138 D72.4495 P68 M1.20227e+06 F
./instances/Rome/grafo5111.69.lgr N69 E102 D58.4434 P57 M1.20197e+06 F
./instances/Rome/grafo6745.35.lgr N35 E53 D28 P28.79 R3 M120.202 O
./instances/Rome/grafo2046.38.lgr N38 E50 D22 P22.79 R1 M3.194 O
./instances/Rome/grafo7561.37.lgr N37 E49 R0 M0.125 O
./instances/Rome/grafo9795.80.lgr N80 E117 D73.8792 P71 M1.20186e+06 F
./instances/Rome/grafo9967.39.lgr N39 E46 R0 M0.135 O
./instances/Rome/grafo4597.55.lgr N55 E60 R0 M0.147 O
./instances/Rome/grafo6161.47.lgr N47 E68 D32 P32.79 R5 M5913.37 O
./instances/Rome/grafo10602.94.lgr N94 E113 D39 P39.79 R3 M416.968 O
./instances/Rome/grafo6536.93.lgr N93 E116 D47.9989 P48.79 R4 M8545.34 O
./instances/Rome/grafo5761.38.lgr N38 E46 D15 P15.79 R1 M2.686 O
./instances/Rome/grafo6572.38.lgr N38 E43 R0 M0.126 O
./instances/Rome/grafo11072.98.lgr N98 E143 D86.7753 P80 M1.20237e+06 F
./instances/Rome/grafo4124.59.lgr N59 E82 D41 P41.79 R4 M2518.19 O
./instances/Rome/grafo6949.43.lgr N43 E50 D12 P12.79 R1 M3.064 O
./instances/Rome/grafo2079.19.lgr N19 E21 R0 M0.063 O
./instances/Rome/grafo1964.36.lgr N36 E51 D27.125 P27.79 R2 M23.354 O
./instances/Rome/grafo462.10.lgr N10 E10 R0 M0.049 O
./instances/Rome/grafo10216.97.lgr N97 E128 D58.2792 P57 M1.20226e+06 F
./instances/Rome/grafo10063.31.lgr N31 E36 R0 M0.124 O
./instances/Rome/grafo5877.37.lgr N37 E54 D34 P34.79 R4 M3584.3 O
./instances/Rome/grafo9956.32.lgr N32 E39 D15 P15.79 R1 M3.315 O
./instances/Rome/grafo5070.52.lgr N52 E63 D15 P15.79 R1 M3.38 O
./instances/Rome/grafo10289.99.lgr N99 E125 D51.6193 P51 M1.20212e+06 F
./instances/Rome/grafo5636.44.lgr N44 E49 R0 M0.139 O
./instances/Rome/grafo7431.44.lgr N44 E64 D35.0132 P35.79 R5 M8762.08 O
./instances/Rome/grafo7095.53.lgr N53 E68 D30.5556 P30.79 R2 M17.21 O
./instances/Rome/grafo7486.42.lgr N42 E57 D31 P31.79 R3 M896.218 O
./instances/Rome/grafo11249.94.lgr N94 E128 D57 P57.79 R7 M420034 O
./instances/Rome/grafo5729.53.lgr N53 E75 D35.7692 P35.79 R3 M85.374 O
./instances/Rome/grafo7482.41.lgr N41 E48 D15 P15.79 R1 M3.211 O
./instances/Rome/grafo11573.35.lgr N35 E43 R0 M0.133 O
./instances/Rome/grafo4276.75.lgr N75 E96 D40 P40.79 R4 M6825.49 O
./instances/Rome/grafo751.11.lgr N11 E12 R0 M0.074 O
./instances/Rome/grafo635.13.lgr N13 E17 D10 P10.79 R1 M2.596 O
./instances/Rome/grafo1778.15.lgr N15 E20 R0 M0.083 O
./instances/Rome/grafo600.19.lgr N19 E21 R0 M0.07 O
./instances/Rome/grafo5294.58.lgr N58 E77 D32.2941 P32.79 R2 M21.554 O
./instances/Rome/grafo10219.99.lgr N99 E128 D58.4703 P56 M1.2021e+06 F
./instances/Rome/grafo5524.36.lgr N36 E48 R0 M0.138 O
./instances/Rome/grafo4703.78.lgr N78 E108 D52.3843 P51 M1.20246e+06 F
./instances/Rome/grafo11612.36.lgr N36 E48 D24 P24.79 R1 M4.732 O
./instances/Rome/grafo9049.61.lgr N61 E83 D44 P44.79 R6 M180271 O
./instances/Rome/grafo536.14.lgr N14 E14 R0 M0.059 O
./instances/Rome/grafo11586.36.lgr N36 E42 R0 M0.123 O
./instances/Rome/grafo3278.41.lgr N41 E56 D26.3889 P26.79 R2 M22.606 O
./instances/Rome/grafo3550.53.lgr N53 E61 D14 P14.79 R1 M3.365 O
./instances/Rome/grafo4098.39.lgr N39 E45 R0 M0.129 O
./instances/Rome/grafo9994.91.lgr N91 E121 D60.6944 P59 M1.20192e+06 F
./instances/Rome/grafo7110.40.lgr N40 E52 D28.6 P28.79 R2 M11.972 O
./instances/Rome/grafo10810.97.lgr N97 E144 D86.1556 P76 M1.20242e+06 F
./instances/Rome/grafo3396.61.lgr N61 E95 D53.9049 P51 M1.20224e+06 F
./instances/Rome/grafo8263.78.lgr N78 E109 D64.2719 P62 M1.20184e+06 F
./instances/Rome/grafo10894.97.lgr N97 E135 D77.1424 P71 M1.20241e+06 F
./instances/Rome/grafo7373.41.lgr N41 E58 D34.0221 P34.79 R3 M593.39 O
./instances/Rome/grafo1054.11.lgr N11 E15 R0 M0.067 O
./instances/Rome/grafo4822.72.lgr N72 E100 D49 P49.79 R6 M145117 O
./instances/Rome/grafo170.49.lgr N49 E62 D26.3617 P26.79 R2 M45.488 O
./instances/Rome/grafo11398.37.lgr N37 E43 R0 M0.129 O
./instances/Rome/grafo2524.22.lgr N22 E26 R0 M0.085 O
./instances/Rome/grafo4926.78.lgr N78 E103 D50 P50.79 R6 M159836 O
./instances/Rome/grafo6612.59.lgr N59 E83 D46 P46.79 R5 M27705.2 O
./instances/Rome/grafo11011.100.lgr N100 E139 D70.2471 P66 M1.20227e+06 F
./instances/Rome/grafo4091.99.lgr N99 E136 D62.0552 P60 M1.20213e+06 F
./instances/Rome/grafo5183.42.lgr N42 E58 D26.1818 P26.79 R2 M28.363 O
./instances/Rome/grafo9718.76.lgr N76 E93 D31.2857 P31.79 R3 M412.278 O
./instances/Rome/grafo6175.41.lgr N41 E42 R0 M0.13 O
./instances/Rome/grafo11047.92.lgr N92 E141 D86.2857 P79 M1.20211e+06 F
./instances/Rome/grafo10033.31.lgr N31 E36 R0 M0.114 O
./instances/Rome/grafo1274.57.lgr N57 E68 D19 P19.79 R1 M4.011 O
./instances/Rome/grafo6364.45.lgr N45 E59 R0 M0.145 O
./instances/Rome/grafo4547.64.lgr N64 E88 D41 P41.79 R7 M806968 O
./instances/Rome/grafo6245.38.lgr N38 E49 R0 M0.137 O
./instances/Rome/grafo1070.10.lgr N10 E10 R0 M0.042 O
./instances/Rome/grafo9364.64.lgr N64 E91 D50.0534 P50.79 R5 M11684 O
./instances/Rome/grafo6687.51.lgr N51 E72 D36.0326 P36.79 R4 M1530.22 O
./instances/Rome/grafo10893.92.lgr N92 E129 D71.6043 P67 M1.20231e+06 F
./instances/Rome/grafo8536.61.lgr N61 E94 D63.8955 P61 M1.20212e+06 F
./instances/Rome/grafo3417.38.lgr N38 E46 R0 M0.138 O
./instances/Rome/grafo8101.82.lgr N82 E110 D58.5117 P57 M1.20257e+06 F
./instances/Rome/grafo1515.53.lgr N53 E68 D31 P31.79 R1 M3.751 O
./instances/Rome/grafo6206.62.lgr N62 E95 D57.0037 P57.79 R7 M270426 O
./instances/Rome/grafo914.26.lgr N26 E42 D30 P30.79 R3 M352.906 O
./instances/Rome/grafo10031.38.lgr N38 E49 D23.5333 P23.79 R2 M16.483 O
./instances/Rome/grafo350.21.lgr N21 E26 R0 M0.094 O
./instances/Rome/grafo7628.47.lgr N47 E66 D35 P35.79 R5 M11972 O
./instances/Rome/grafo2225.15.lgr N15 E18 R0 M0.079 O
./instances/Rome/grafo4698.55.lgr N55 E74 D35.4211 P35.79 R2 M27.148 O
./instances/Rome/grafo9104.82.lgr N82 E117 D65.0774 P64 M1.20179e+06 F
./instances/Rome/grafo10898.95.lgr N95 E136 D76.0532 P73 M1.20211e+06 F
./instances/Rome/grafo6124.46.lgr N46 E64 D34 P34.79 R5 M19207.1 O
./instances/Rome/grafo6970.44.lgr N44 E53 D17 P17.79 R1 M4.469 O
./instances/Rome/grafo2275.27.lgr N27 E32 R0 M0.11 O
./instances/Rome/grafo8808.91.lgr N91 E116 D47.0455 P47.79 R4 M6409.57 O
./instances/Rome/grafo5667.36.lgr N36 E40 R0 M0.094 O
./instances/Rome/grafo1537.24.lgr N24 E29 R0 M0.066 O
./instances/Rome/grafo2437.25.lgr N25 E30 R0 M0.073 O
./instances/Rome/grafo8430.83.lgr N83 E118 D66.5718 P63 M1.20209e+06 F
./instances/Rome/grafo9244.79.lgr N79 E98 D34.6667 P34.79 R2 M14.816 O
./instances/Rome/grafo9656.68.lgr N68 E93 D47.0032 P47.79 R6 M71849.1 O
./instances/Rome/grafo2315.23.lgr N23 E26 R0 M0.064 O
./instances/Rome/grafo7757.56.lgr N56 E64 R0 M0.161 O
./instances/Rome/grafo4641.79.lgr N79 E104 D47 P47.79 R6 M155226 O
./instances/Rome/grafo6496.52.lgr N52 E75 D40 P40.79 R5 M10047.2 O
./instances/Rome/grafo6512.46.lgr N46 E56 D19.5 P19.79 R2 M11.592 O
./instances/Rome/grafo3379.36.lgr N36 E44 D17 P17.79 R1 M3.08 O
./instances/Rome/grafo1277.34.lgr N34 E46 D23.5 P23.79 R2 M11.681 O
./instances/Rome/grafo5607.38.lgr N38 E52 D24.1429 P24.79 R2 M21.646 O
./instances/Rome/grafo11473.37.lgr N37 E42 R0 M0.134 O
./instances/Rome/grafo7793.98.lgr N98 E134 D71.5035 P66 M1.2021e+06 F
./instances/Rome/grafo5273.41.lgr N41 E59 D30.3333 P30.79 R2 M16.13 O
./instances/Rome/grafo1694.32.lgr N32 E38 R0 M0.118 O
./instances/Rome/grafo11444.36.lgr N36 E46 D15 P15.79 R1 M2.457 O
./instances/Rome/grafo10836.97.lgr N97 E139 D84.1962 P79 M1.20218e+06 F
./instances/Rome/grafo4954.81.lgr N81 E101 D32.0286 P32.79 R3 M995.878 O
./instances/Rome/grafo6194.58.lgr N58 E77 D36.0364 P36.79 R4 M2411.68 O
./instances/Rome/grafo4925.71.lgr N71 E89 D30 P30.79 R3 M664.779 O
./instances/Rome/grafo2712.23.lgr N23 E30 R0 M0.108 O
./instances/Rome/grafo10790.98.lgr N98 E125 D49 P49.79 R7 M1.18958e+06 O
./instances/Rome/grafo9727.66.lgr N66 E89 D42 P42.79 R6 M201339 O
./instances/Rome/grafo3578.58.lgr N58 E79 D40.1207 P40.79 R4 M3402.76 O
./instances/Rome/grafo9287.69.lgr N69 E88 D40.0909 P40.79 R3 M799.424 O
./instances/Rome/grafo6911.44.lgr N44 E59 D35 P35.79 R3 M843.838 O
./instances/Rome/grafo10860.93.lgr N93 E138 D81.2654 P72 M1.20248e+06 F
./instances/Rome/grafo6151.59.lgr N59 E75 D30.0571 P30.79 R3 M401.227 O
./instances/Rome/grafo10139.95.lgr N95 E127 D60.8762 P59 M1.20212e+06 F
./instances/Rome/grafo9036.68.lgr N68 E95 D44.9646 P44 M1.2024e+06 F
./instances/Rome/grafo6798.37.lgr N37 E50 R0 M0.137 O
./instances/Rome/grafo6518.85.lgr N85 E107 D39 P39.79 R5 M19674 O
./instances/Rome/grafo6527.69.lgr N69 E98 D50.2964 P49 M1.20264e+06 F
./instances/Rome/grafo9943.38.lgr N38 E51 D24.3333 P24.79 R3 M145.673 O
./instances/Rome/grafo5280.75.lgr N75 E96 D37.2147 P36 M1.20397e+06 F
./instances/Rome/grafo7054.55.lgr N55 E79 D45 P45.79 R5 M7048.23 O
./instances/Rome/grafo3808.97.lgr N97 E129 D65.513 P64 M1.20186e+06 F
./instances/Rome/grafo1019.11.lgr N11 E11 R0 M0.051 O
./instances/Rome/grafo5072.64.lgr N64 E86 D42 P42.79 R6 M136320 O
./instances/Rome/grafo10065.32.lgr N32 E40 R0 M0.124 O
./instances/Rome/grafo11292.33.lgr N33 E46 D23 P23.79 R1 M3.278 O
./instances/Rome/grafo10955.94.lgr N94 E129 D66.131 P65 M1.20206e+06 F
./instances/Rome/grafo8803.96.lgr N96 E135 D71.1822 P67 M1.20203e+06 F
./instances/Rome/grafo117.20.lgr N20 E21 R0 M0.064 O
./instances/Rome/grafo5020.62.lgr N62 E89 D52.3375 P51 M1.20229e+06 F
./instances/Rome/grafo6249.50.lgr N50 E68 D37.4961 P37.79 R3 M510.237 O
./instances/Rome/grafo6207.40.lgr N40 E52 D18 P18.79 R1 M2.963 O
./instances/Rome/grafo3830.39.lgr N39 E50 D12 P12.79 R1 M3.156 O
./instances/Rome/grafo4846.62.lgr N62 E76 D32.4615 P32.79 R2 M20.805 O
./instances/Rome/grafo10013.31.lgr N31 E36 R0 M0.113 O
./instances/Rome/grafo3141.42.lgr N42 E55 D27 P27.79 R1 M4.431 O
./instances/Rome/grafo685.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo6563.44.lgr N44 E61 D31 P31.79 R4 M1821.42 O
./instances/Rome/grafo7282.36.lgr N36 E47 D17 P17.79 R1 M3.905 O
./instances/Rome/grafo2593.40.lgr N40 E55 D30.5 P30.79 R2 M22.198 O
./instances/Rome/grafo8256.83.lgr N83 E110 D54.8704 P54 M1.20201e+06 F
./instances/Rome/grafo1504.51.lgr N51 E68 D31.6667 P32.79 R2 M27.151 O
./instances/Rome/grafo10551.90.lgr N90 E119 D55 P55.79 R4 M6883.85 O
./instances/Rome/grafo916.83.lgr N83 E110 D50 P50.79 R7 M580470 O
./instances/Rome/grafo1908.32.lgr N32 E39 D16 P16.79 R1 M3.595 O
./instances/Rome/grafo10911.100.lgr N100 E135 D70.1043 P68 M1.20195e+06 F
./instances/Rome/grafo2055.39.lgr N39 E51 D24.6667 P24.79 R2 M10.461 O
./instances/Rome/grafo892.23.lgr N23 E25 R0 M0.086 O
./instances/Rome/grafo5862.60.lgr N60 E87 D51 P51.79 R5 M19181.6 O
./instances/Rome/grafo2676.22.lgr N22 E26 R0 M0.089 O
./instances/Rome/grafo8654.73.lgr N73 E101 D50.0016 P50.79 R6 M110912 O
./instances/Rome/grafo9213.77.lgr N77 E115 D69.0249 P68 M1.20184e+06 F
./instances/Rome/grafo3763.53.lgr N53 E72 D37 P37.79 R3 M1534.17 O
./instances/Rome/grafo11413.96.lgr N96 E122 D57 P57.79 R5 M45221.9 O
./instances/Rome/grafo4569.58.lgr N58 E78 D42 P42.79 R3 M207.428 O
./instances/Rome/grafo10903.93.lgr N93 E134 D74.854 P68 M1.20216e+06 F
./instances/Rome/grafo2702.24.lgr N24 E36 D22 P22.79 R1 M3.128 O
./instances/Rome/grafo8147.69.lgr N69 E85 D33 P33.79 R3 M1153.46 O
./instances/Rome/grafo8888.99.lgr N99 E125 D48.8789 P47 M1.20228e+06 F
./instances/Rome/grafo1154.22.lgr N22 E28 D11 P11.79 R1 M2.483 O
./instances/Rome/grafo8941.90.lgr N90 E113 D41.3846 P41.79 R2 M28.304 O
./instances/Rome/grafo5732.45.lgr N45 E61 D26.1429 P26.79 R3 M117.515 O
./instances/Rome/grafo8970.97.lgr N97 E127 D59.0147 P58 M1.20207e+06 F
./instances/Rome/grafo2606.26.lgr N26 E32 R0 M0.111 O
./instances/Rome/grafo5545.40.lgr N40 E62 D38 P38.79 R5 M9701.87 O
./instances/Rome/grafo6371.41.lgr N41 E55 D27.3333 P27.79 R2 M13.164 O
./instances/Rome/grafo8677.74.lgr N74 E96 D45 P45.79 R5 M39146.8 O
./instances/Rome/grafo8915.91.lgr N91 E118 D48.7591 P48 M1.20224e+06 F
./instances/Rome/grafo6834.46.lgr N46 E67 D42 P42.79 R5 M20124.5 O
./instances/Rome/grafo4614.76.lgr N76 E102 D49.4076 P49 M1.2026e+06 F
./instances/Rome/grafo8986.65.lgr N65 E101 D59.4121 P58 M1.20204e+06 F
./instances/Rome/grafo4480.64.lgr N64 E88 D45.0042 P45.79 R5 M20405 O
./instances/Rome/grafo5319.36.lgr N36 E44 R0 M0.112 O
./instances/Rome/grafo6228.46.lgr N46 E62 D28.2727 P28.79 R3 M170.069 O
./instances/Rome/grafo8848.90.lgr N90 E116 D55.8871 P55 M1.20199e+06 F
./instances/Rome/grafo4477.76.lgr N76 E103 D54 P54.79 R6 M136411 O
./instances/Rome/grafo9140.85.lgr N85 E123 D69.3155 P67 M1.20195e+06 F
./instances/Rome/grafo5625.34.lgr N34 E40 D12 P12.79 R1 M2.476 O
./instances/Rome/grafo10973.94.lgr N94 E125 D62.3941 P61 M1.202e+06 F
./instances/Rome/grafo7832.69.lgr N69 E91 D39 P39.79 R5 M35222.9 O
./instances/Rome/grafo8385.73.lgr N73 E97 D44 P44.79 R6 M172777 O
./instances/Rome/grafo6290.43.lgr N43 E62 D36.0625 P36.79 R3 M424.421 O
./instances/Rome/grafo4272.76.lgr N76 E98 D42 P42.79 R4 M4040.88 O
./instances/Rome/grafo564.12.lgr N12 E11 R0 M0.057 O
./instances/Rome/grafo7631.39.lgr N39 E44 R0 M0.131 O
./instances/Rome/grafo1155.11.lgr N11 E12 R0 M0.067 O
./instances/Rome/grafo9907.32.lgr N32 E35 R0 M0.098 O
./instances/Rome/grafo11159.93.lgr N93 E119 D50 P50.79 R5 M23439.9 O
./instances/Rome/grafo5512.35.lgr N35 E40 R0 M0.128 O
./instances/Rome/grafo2195.35.lgr N35 E46 D24.3333 P24.79 R2 M37.293 O
./instances/Rome/grafo7878.79.lgr N79 E108 D51.1927 P50 M1.20208e+06 F
./instances/Rome/grafo6759.52.lgr N52 E61 D22 P22.79 R1 M5.198 O
./instances/Rome/grafo5836.78.lgr N78 E95 D34.5 P34.79 R2 M12.684 O
./instances/Rome/grafo4565.56.lgr N56 E71 D28.6667 P28.79 R2 M12.074 O
./instances/Rome/grafo5338.46.lgr N46 E62 D33.5 P33.79 R3 M340.418 O
./instances/Rome/grafo2842.13.lgr N13 E13 R0 M0.053 O
./instances/Rome/grafo397.11.lgr N11 E12 R0 M0.07 O
./instances/Rome/grafo227.39.lgr N39 E47 R0 M0.139 O
./instances/Rome/grafo781.12.lgr N12 E12 R0 M0.041 O
./instances/Rome/grafo4609.65.lgr N65 E98 D61.7898 P59 M1.20217e+06 F
./instances/Rome/grafo2919.14.lgr N14 E15 R0 M0.079 O
./instances/Rome/grafo5166.42.lgr N42 E54 D23 P23.79 R1 M4.686 O
./instances/Rome/grafo5932.44.lgr N44 E54 R0 M0.145 O
./instances/Rome/grafo479.17.lgr N17 E23 R0 M0.075 O
./instances/Rome/grafo10376.92.lgr N92 E125 D62.8627 P60 M1.20201e+06 F
./instances/Rome/grafo10518.94.lgr N94 E133 D76.3263 P69 M1.20237e+06 F
./instances/Rome/grafo9641.66.lgr N66 E79 D24.5 P24.79 R2 M12.469 O
./instances/Rome/grafo10817.96.lgr N96 E126 D51 P51.79 R7 M352964 O
./instances/Rome/grafo4976.81.lgr N81 E103 D40 P40.79 R5 M19627.3 O
./instances/Rome/grafo304.15.lgr N15 E17 R0 M0.087 O
./instances/Rome/grafo962.10.lgr N10 E10 R0 M0.039 O
./instances/Rome/grafo7285.40.lgr N40 E56 D29.0417 P29.79 R3 M708.632 O
./instances/Rome/grafo6330.39.lgr N39 E52 D24 P24.79 R1 M4.075 O
./instances/Rome/grafo6645.47.lgr N47 E77 D48.5358 P48 M1.2024e+06 F
./instances/Rome/grafo11480.93.lgr N93 E125 D66.0218 P65 M1.20192e+06 F
./instances/Rome/grafo9143.66.lgr N66 E84 D37 P37.79 R3 M1080.8 O
./instances/Rome/grafo10756.42.lgr N42 E55 D23 P23 R1 M4.67 O
./instances/Rome/grafo1051.34.lgr N34 E38 R0 M0.12 O
./instances/Rome/grafo1980.28.lgr N28 E35 R0 M0.106 O
./instances/Rome/grafo6566.57.lgr N57 E79 D41 P41.79 R3 M1183.52 O
./instances/Rome/grafo9467.64.lgr N64 E75 D19 P19.79 R1 M3.778 O
./instances/Rome/grafo6058.42.lgr N42 E54 D25.6667 P25.79 R2 M10.452 O
./instances/Rome/grafo11267.92.lgr N92 E131 D76.431 P71 M1.20192e+06 F
./instances/Rome/grafo3676.38.lgr N38 E43 D10 P10.79 R1 M2.314 O
./instances/Rome/grafo8503.89.lgr N89 E107 D36.0312 P36.79 R4 M3990.52 O
./instances/Rome/grafo2312.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo5994.33.lgr N33 E36 R0 M0.123 O
./instances/Rome/grafo7432.40.lgr N40 E47 R0 M0.139 O
./instances/Rome/grafo1688.13.lgr N13 E17 R0 M0.084 O
./instances/Rome/grafo5382.45.lgr N45 E62 D23.3333 P23.79 R3 M76.635 O
./instances/Rome/grafo8467.71.lgr N71 E92 D38 P38.79 R5 M21928.4 O
./instances/Rome/grafo1947.14.lgr N14 E18 R0 M0.083 O
./instances/Rome/grafo9871.38.lgr N38 E57 D35 P35.79 R4 M1383.88 O
./instances/Rome/grafo374.18.lgr N18 E25 R0 M0.089 O
./instances/Rome/grafo1351.28.lgr N28 E36 R0 M0.106 O
./instances/Rome/grafo2721.27.lgr N27 E27 R0 M0.066 O
./instances/Rome/grafo1927.21.lgr N21 E25 R0 M0.086 O
./instances/Rome/grafo3416.38.lgr N38 E50 D18 P18.79 R1 M3.303 O
./instances/Rome/grafo4259.64.lgr N64 E87 D40 P40.79 R6 M107996 O
./instances/Rome/grafo2376.16.lgr N16 E20 R0 M0.082 O
./instances/Rome/grafo6465.39.lgr N39 E46 D11 P11.79 R1 M3.029 O
./instances/Rome/grafo606.21.lgr N21 E27 R0 M0.099 O
./instances/Rome/grafo1787.16.lgr N16 E16 R0 M0.058 O
./instances/Rome/grafo3345.63.lgr N63 E84 D38 P38.79 R5 M10613.9 O
./instances/Rome/grafo9611.89.lgr N89 E135 D79.2662 P72 M1.20226e+06 F
./instances/Rome/grafo9286.77.lgr N77 E99 D37.1 P37.79 R3 M757.582 O
./instances/Rome/grafo279.16.lgr N16 E19 R0 M0.086 O
./instances/Rome/grafo8755.93.lgr N93 E125 D59.6267 P59 M1.2019e+06 F
./instances/Rome/grafo4375.53.lgr N53 E63 R0 M0.177 O
./instances/Rome/grafo1222.52.lgr N52 E59 R0 M0.162 O
./instances/Rome/grafo2585.16.lgr N16 E18 R0 M0.084 O
./instances/Rome/grafo9751.64.lgr N64 E93 D52.987 P53.79 R7 M877440 O
./instances/Rome/grafo3543.72.lgr N72 E103 D54.8715 P54 M1.2021e+06 F
./instances/Rome/grafo10799.34.lgr N34 E39 R0 M0.126 O
./instances/Rome/grafo7114.40.lgr N40 E49 R0 M0.124 O
./instances/Rome/grafo7392.40.lgr N40 E53 D32.6667 P32.79 R2 M12.466 O
./instances/Rome/grafo5419.35.lgr N35 E42 R0 M0.125 O
./instances/Rome/grafo9959.91.lgr N91 E113 D50 P50.79 R5 M63331.5 O
./instances/Rome/grafo2313.13.lgr N13 E14 R0 M0.083 O
./instances/Rome/grafo202.13.lgr N13 E14 R0 M0.049 O
./instances/Rome/grafo7902.68.lgr N68 E96 D51 P51.79 R7 M564097 O
./instances/Rome/grafo10662.100.lgr N100 E136 D70.3136 P66 M1.20224e+06 F
./instances/Rome/grafo2097.53.lgr N53 E69 D30.0588 P30.79 R3 M767.349 O
./instances/Rome/grafo4810.72.lgr N72 E88 D38.35 P38.79 R2 M42.906 O
./instances/Rome/grafo2783.15.lgr N15 E17 R0 M0.082 O
./instances/Rome/grafo10992.94.lgr N94 E133 D74.1152 P68 M1.2022e+06 F
./instances/Rome/grafo6396.45.lgr N45 E65 D36 P36.79 R5 M10171 O
./instances/Rome/grafo5114.53.lgr N53 E69 D30.1667 P30.79 R2 M21.98 O
./instances/Rome/grafo526.12.lgr N12 E15 R0 M0.077 O
./instances/Rome/grafo4965.52.lgr N52 E68 D28 P28.79 R4 M1769.53 O
./instances/Rome/grafo4214.58.lgr N58 E82 D45 P45.79 R6 M84995.9 O
./instances/Rome/grafo10016.39.lgr N39 E52 D25 P25.79 R4 M847.92 O
./instances/Rome/grafo2548.38.lgr N38 E46 D16.6667 P16.79 R2 M10.327 O
./instances/Rome/grafo6233.36.lgr N36 E47 R0 M0.125 O
./instances/Rome/grafo5973.46.lgr N46 E60 D28.6667 P28.79 R2 M13.138 O
./instances/Rome/grafo8588.71.lgr N71 E93 D42 P42.79 R5 M24438.7 O
./instances/Rome/grafo9370.66.lgr N66 E88 D42 P42.79 R5 M25917.8 O
./instances/Rome/grafo1260.51.lgr N51 E66 D27.5 P27.79 R2 M13.062 O
./instances/Rome/grafo2462.31.lgr N31 E43 D20 P20.79 R1 M4.21 O
./instances/Rome/grafo1650.31.lgr N31 E39 D16 P16.79 R1 M3.242 O
./instances/Rome/grafo8518.73.lgr N73 E94 D44.0426 P44.79 R4 M4058.12 O
./instances/Rome/grafo10914.96.lgr N96 E127 D61 P61.79 R6 M78758.5 O
./instances/Rome/grafo9729.69.lgr N69 E103 D61.0005 P61.79 R6 M84668.4 O
./instances/Rome/grafo923.17.lgr N17 E22 R0 M0.072 O
./instances/Rome/grafo9533.82.lgr N82 E112 D58.6665 P58 M1.20236e+06 F
./instances/Rome/grafo8249.77.lgr N77 E111 D64.867 P64 M1.20192e+06 F
./instances/Rome/grafo7632.46.lgr N46 E68 D37 P37.79 R6 M95407.6 O
./instances/Rome/grafo11045.94.lgr N94 E134 D78.9704 P72 M1.20226e+06 F
./instances/Rome/grafo5738.35.lgr N35 E44 D13 P13.79 R1 M3.712 O
./instances/Rome/grafo6515.47.lgr N47 E62 D29.192 P29.79 R2 M46.589 O
./instances/Rome/grafo704.17.lgr N17 E19 R0 M0.085 O
./instances/Rome/grafo6767.53.lgr N53 E73 D40 P40.79 R4 M5841.75 O
./instances/Rome/grafo7599.40.lgr N40 E56 D29 P29.79 R3 M712.078 O
./instances/Rome/grafo1060.11.lgr N11 E12 R0 M0.045 O
./instances/Rome/grafo8695.85.lgr N85 E112 D54.0002 P54.79 R6 M111169 O
./instances/Rome/grafo7734.45.lgr N45 E55 D20.1429 P20.79 R3 M172.369 O
./instances/Rome/grafo10555.98.lgr N98 E130 D56.7049 P56 M1.20232e+06 F
./instances/Rome/grafo7169.44.lgr N44 E56 D21.6 P21.79 R2 M9.613 O
./instances/Rome/grafo10051.30.lgr N30 E35 R0 M0.11 O
./instances/Rome/grafo1377.26.lgr N26 E26 R0 M0.071 O
./instances/Rome/grafo7677.43.lgr N43 E57 D24.3838 P24.79 R2 M27.564 O
./instances/Rome/grafo2106.17.lgr N17 E19 R0 M0.056 O
./instances/Rome/grafo10325.96.lgr N96 E141 D77.5214 P67 M1.20262e+06 F
./instances/Rome/grafo4613.77.lgr N77 E120 D77.8774 P74 M1.20205e+06 F
./instances/Rome/grafo1968.25.lgr N25 E32 D11 P11.79 R1 M2.633 O
./instances/Rome/grafo8180.74.lgr N74 E95 D39 P39.79 R5 M10883.8 O
./instances/Rome/grafo10440.93.lgr N93 E123 D56.5576 P55 M1.20288e+06 F
./instances/Rome/grafo10340.33.lgr N33 E37 R0 M0.127 O
./instances/Rome/grafo11584.34.lgr N34 E45 D14 P14.79 R1 M3.449 O
./instances/Rome/grafo5598.37.lgr N37 E48 D23 P23.79 R1 M3.335 O
./instances/Rome/grafo6140.41.lgr N41 E52 D16.7 P16.79 R2 M8.839 O
./instances/Rome/grafo8771.66.lgr N66 E88 D41.2 P41.79 R3 M492.72 O
./instances/Rome/grafo11273.92.lgr N92 E120 D45 P45.79 R6 M125831 O
./instances/Rome/grafo6084.57.lgr N57 E80 D44 P44.79 R3 M967.728 O
./instances/Rome/grafo8885.88.lgr N88 E116 D54 P54.79 R6 M261456 O
./instances/Rome/grafo2128.19.lgr N19 E19 R0 M0.064 O
./instances/Rome/grafo6375.52.lgr N52 E79 D45 P45.79 R7 M334911 O
./instances/Rome/grafo10118.97.lgr N97 E128 D62.9344 P60 M1.20224e+06 F
./instances/Rome/grafo9615.81.lgr N81 E106 D52.0343 P51 M1.20185e+06 F
./instances/Rome/grafo7131.43.lgr N43 E56 D22 P22.79 R3 M203.088 O
./instances/Rome/grafo9708.70.lgr N70 E91 D40.0307 P40.79 R3 M865.108 O
./instances/Rome/grafo7105.48.lgr N48 E58 D21 P21.79 R1 M4.476 O
./instances/Rome/grafo2545.20.lgr N20 E25 R0 M0.086 O
./instances/Rome/grafo2947.37.lgr N37 E45 R0 M0.112 O
./instances/Rome/grafo11209.36.lgr N36 E45 D14 P14.79 R1 M3.482 O
./instances/Rome/grafo8657.88.lgr N88 E110 D50 P50.79 R5 M47491.5 O
./instances/Rome/grafo9271.66.lgr N66 E92 D46 P46 R6 M157630 O
./instances/Rome/grafo1720.19.lgr N19 E25 R0 M0.093 O
./instances/Rome/grafo4733.73.lgr N73 E95 D46 P46.79 R4 M6826.59 O
./instances/Rome/grafo2277.18.lgr N18 E21 R0 M0.086 O
./instances/Rome/grafo8579.88.lgr N88 E121 D63.1579 P61 M1.20208e+06 F
./instances/Rome/grafo6047.32.lgr N32 E35 R0 M0.12 O
./instances/Rome/grafo2914.63.lgr N63 E80 D32 P32.79 R3 M376.95 O
./instances/Rome/grafo1111.15.lgr N15 E23 R0 M0.085 O
./instances/Rome/grafo9443.82.lgr N82 E110 D58.6295 P57 M1.20179e+06 F
./instances/Rome/grafo4322.56.lgr N56 E78 D41 P41.79 R4 M3714.73 O
./instances/Rome/grafo696.12.lgr N12 E18 R0 M0.078 O
./instances/Rome/grafo7545.44.lgr N44 E60 D31 P31.79 R2 M36.54 O
./instances/Rome/grafo4104.39.lgr N39 E55 D30.1667 P30.79 R2 M42.775 O
./instances/Rome/grafo1241.27.lgr N27 E33 D13 P13.79 R1 M2.61 O
./instances/Rome/grafo10598.99.lgr N99 E130 D58.0424 P57 M1.20196e+06 F
./instances/Rome/grafo8446.76.lgr N76 E106 D55.2865 P54 M1.20198e+06 F
./instances/Rome/grafo8464.73.lgr N73 E100 D48 P48.79 R6 M80434.9 O
./instances/Rome/grafo620.27.lgr N27 E27 R0 M0.068 O
./instances/Rome/grafo7844.77.lgr N77 E101 D46 P46.79 R6 M400263 O
./instances/Rome/grafo5237.72.lgr N72 E98 D53.7141 P53 M1.20274e+06 F
./instances/Rome/grafo3059.35.lgr N35 E44 R0 M0.125 O
./instances/Rome/grafo11025.94.lgr N94 E130 D67.4442 P63 M1.20242e+06 F
./instances/Rome/grafo4311.79.lgr N79 E118 D69.3987 P66 M1.20222e+06 F
./instances/Rome/grafo9069.69.lgr N69 E91 D36.2287 P36.79 R3 M638.722 O
./instances/Rome/grafo6675.44.lgr N44 E58 D29 P29 R3 M1279.83 O
./instances/Rome/grafo6602.76.lgr N76 E106 D58.2646 P57 M1.20204e+06 F
./instances/Rome/grafo2134.24.lgr N24 E30 R0 M0.107 O
./instances/Rome/grafo5321.34.lgr N34 E41 D19 P19.79 R1 M3.235 O
./instances/Rome/grafo990.13.lgr N13 E13 R0 M0.079 O
./instances/Rome/grafo3252.54.lgr N54 E62 D21 P21.79 R1 M3.297 O
./instances/Rome/grafo11320.35.lgr N35 E42 R0 M0.127 O
./instances/Rome/grafo4688.59.lgr N59 E76 D35.2747 P35.79 R3 M529.371 O
./instances/Rome/grafo7347.40.lgr N40 E56 D23.5556 P23.79 R2 M14.521 O
./instances/Rome/grafo936.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo6443.46.lgr N46 E62 D28 P28.79 R3 M474.635 O
./instances/Rome/grafo1821.19.lgr N19 E21 R0 M0.084 O
./instances/Rome/grafo10850.94.lgr N94 E129 D69.5404 P68 M1.20212e+06 F
./instances/Rome/grafo2730.15.lgr N15 E15 R0 M0.057 O
./instances/Rome/grafo10667.98.lgr N98 E128 D57.3746 P57 M1.20215e+06 F
./instances/North/g.27.1.gml N27 E30 R0 M0.06 O
./instances/North/g.35.23.gml N35 E53 D24.4 P24.79 R2 M11.228 O
./instances/Rome/grafo10900.93.lgr N93 E131 D65.9565 P61 M1.20227e+06 F
./instances/North/g.62.5.gml N62 E65 R0 M0.191 O
./instances/Rome/grafo8881.91.lgr N91 E130 D65.612 P61 M1.20226e+06 F
./instances/North/g.12.106.gml N12 E13 R0 M0.071 O
./instances/Rome/grafo4658.76.lgr N76 E109 D56.5207 P55 M1.20211e+06 F
./instances/North/g.10.41.gml N10 E20 D16 P16.79 R1 M2.347 O
./instances/North/g.26.27.gml N26 E31 R0 M0.096 O
./instances/North/g.26.0.gml N26 E31 R0 M0.099 O
./instances/North/g.56.11.gml N56 E71 R0 M0.167 O
./instances/North/g.19.44.gml N19 E20 R0 M0.068 O
./instances/Rome/grafo8183.63.lgr N63 E90 D45.7539 P44 M1.20256e+06 F
./instances/North/g.20.26.gml N20 E36 R0 M0.1 O
./instances/North/g.54.3.gml N54 E71 R0 M0.175 O
./instances/North/g.14.16.gml N14 E13 R0 M0.06 O
./instances/North/g.34.13.gml N34 E36 R0 M0.089 O
./instances/North/g.42.4.gml N42 E55 R0 M0.121 O
./instances/Rome/grafo10673.93.lgr N93 E120 D54.3237 P53 M1.2021e+06 F
./instances/North/g.14.67.gml N14 E17 R0 M0.078 O
./instances/North/g.14.14.gml N14 E14 R0 M0.043 O
./instances/North/g.45.7.gml N45 E46 R0 M0.111 O
./instances/North/g.12.123.gml N12 E11 R0 M0.047 O
./instances/North/g.36.18.gml N36 E46 D19.6667 P19.79 R2 M12.048 O
./instances/North/g.10.11.gml N10 E14 R0 M0.064 O
./instances/North/g.36.23.gml N36 E37 R0 M0.087 O
./instances/North/g.39.53.gml N39 E61 D35 P35.79 R6 M39247.1 O
./instances/North/g.35.12.gml N35 E34 R0 M0.104 O
./instances/Rome/grafo10610.95.lgr N95 E131 D68.4819 P64 M1.20206e+06 F
./instances/Rome/grafo8545.74.lgr N74 E106 D58.2166 P56 M1.203e+06 F
./instances/Rome/grafo8394.89.lgr N89 E122 D66.2918 P63 M1.20257e+06 F
./instances/North/g.21.41.gml N21 E31 D12 P12.79 R1 M2.617 O
./instances/North/g.41.1.gml N41 E52 R0 M0.091 O
./instances/North/g.27.11.gml N27 E26 R0 M0.054 O
./instances/North/g.15.13.gml N15 E14 R0 M0.039 O
./instances/North/g.91.1.gml N91 E90 R0 M0.159 O
./instances/North/g.43.25.gml N43 E42 R0 M0.079 O
./instances/North/g.48.18.gml N48 E51 R0 M0.104 O
./instances/North/g.62.7.gml N62 E64 R0 M0.095 O
./instances/North/g.90.1.gml N90 E150 D54 P54.79 R1 M4.544 O
./instances/North/g.15.43.gml N15 E14 R0 M0.056 O
./instances/North/g.39.47.gml N39 E49 D14.5 P14.79 R3 M38 O
./instances/North/g.16.91.gml N16 E25 D12 P12.79 R1 M2.921 O
./instances/North/g.55.32.gml N55 E82 D32.3333 P32.79 R3 M85.715 O
./instances/North/g.24.33.gml N24 E30 R0 M0.076 O
./instances/North/g.12.117.gml N12 E11 R0 M0.035 O
./instances/North/g.43.5.gml N43 E48 R0 M0.089 O
./instances/North/g.13.62.gml N13 E17 R0 M0.057 O
./instances/North/g.31.6.gml N31 E38 R0 M0.084 O
./instances/Rome/grafo4297.79.lgr N79 E117 D63.2164 P61 M1.20183e+06 F
./instances/North/g.15.8.gml N15 E18 R0 M0.08 O
./instances/North/g.15.56.gml N15 E14 R0 M0.049 O
./instances/North/g.96.4.gml N96 E97 R0 M0.266 O
./instances/North/g.40.17.gml N40 E48 R0 M0.129 O
./instances/North/g.21.6.gml N21 E23 R0 M0.092 O
./instances/North/g.30.15.gml N30 E33 R0 M0.087 O
./instances/North/g.26.31.gml N26 E38 R0 M0.097 O
./instances/North/g.23.106.gml N23 E33 D21.5 P21.79 R2 M11.849 O
./instances/North/g.20.45.gml N20 E41 D35 P35.79 R6 M103877 O
./instances/North/g.39.4.gml N39 E52 D18 P18.79 R1 M3.748 O
./instances/North/g.15.7.gml N15 E18 R0 M0.078 O
./instances/Rome/grafo8172.66.lgr N66 E101 D59.6125 P58 M1.20201e+06 F
./instances/North/g.29.6.gml N29 E34 R0 M0.083 O
./instances/North/g.14.39.gml N14 E13 R0 M0.038 O
./instances/North/g.23.16.gml N23 E29 R0 M0.069 O
./instances/North/g.80.6.gml N80 E79 R0 M0.139 O
./instances/North/g.12.0.gml N12 E15 R0 M0.054 O
./instances/North/g.46.12.gml N46 E49 R0 M0.093 O
./instances/North/g.22.23.gml N22 E21 R0 M0.048 O
./instances/North/g.24.6.gml N24 E31 R0 M0.072 O
./instances/North/g.51.4.gml N51 E50 R0 M0.086 O
./instances/Rome/grafo4224.66.lgr N66 E95 D55 P55.79 R7 M1.0705e+06 O
./instances/Rome/grafo8150.81.lgr N81 E117 D55.3431 P53 M1.20221e+06 F
./instances/North/g.23.118.gml N23 E28 R0 M0.095 O
./instances/Rome/grafo8807.87.lgr N87 E131 D79.8921 P73 M1.20228e+06 F
./instances/North/g.55.33.gml N55 E72 R0 M0.212 O
./instances/North/g.86.1.gml N86 E88 R0 M0.255 O
./instances/North/g.22.26.gml N22 E21 R0 M0.065 O
./instances/North/g.10.1.gml N10 E11 R0 M0.041 O
./instances/North/g.41.36.gml N41 E75 D55 P55.79 R4 M1738.59 O
./instances/North/g.28.3.gml N28 E37 R0 M0.109 O
./instances/North/g.69.5.gml N69 E68 R0 M0.188 O
./instances/North/g.12.124.gml N12 E12 R0 M0.041 O
./instances/North/g.10.0.gml N10 E11 R0 M0.039 O
./instances/Rome/grafo11390.90.lgr N90 E128 D72.0934 P67 M1.20216e+06 F
./instances/North/g.10.9.gml N10 E9 R0 M0.047 O
./instances/North/g.48.6.gml N48 E58 R0 M0.125 O
./instances/North/g.13.41.gml N13 E12 R0 M0.045 O
./instances/North/g.10.12.gml N10 E10 R0 M0.033 O
./instances/North/g.23.5.gml N23 E26 R0 M0.089 O
./instances/North/g.25.28.gml N25 E35 D19.6667 P19.79 R2 M9.347 O
./instances/North/g.29.13.gml N29 E28 R0 M0.086 O
./instances/North/g.57.23.gml N57 E64 R0 M0.109 O
./instances/North/g.10.3.gml N10 E9 R0 M0.044 O
./instances/North/g.27.15.gml N27 E32 R0 M0.093 O
./instances/North/g.75.6.gml N75 E74 R0 M0.202 O
./instances/North/g.32.18.gml N32 E33 R0 M0.1 O
./instances/North/g.28.21.gml N28 E27 R0 M0.077 O
./instances/North/g.10.83.gml N10 E15 R0 M0.069 O
./instances/North/g.18.16.gml N18 E17 R0 M0.06 O
./instances/North/g.36.15.gml N36 E35 R0 M0.101 O
./instances/North/g.44.7.gml N44 E58 D27 P27.79 R1 M4.557 O
./instances/North/g.13.96.gml N13 E15 R0 M0.072 O
./instances/North/g.23.40.gml N23 E26 R0 M0.092 O
./instances/North/g.10.4.gml N10 E9 R0 M0.043 O
./instances/North/g.24.44.gml N24 E28 R0 M0.1 O
./instances/Rome/grafo7976.80.lgr N80 E112 D55.0393 P54 M1.20218e+06 F
./instances/North/g.12.104.gml N12 E18 R0 M0.079 O
./instances/North/g.34.3.gml N34 E44 D15.5 P15.79 R3 M36.071 O
./instances/North/g.39.28.gml N39 E54 R0 M0.101 O
./instances/North/g.13.17.gml N13 E12 R0 M0.047 O
./instances/North/g.23.92.gml N23 E33 R0 M0.094 O
./instances/Rome/grafo11008.99.lgr N99 E151 D93.7032 P84 M1.20214e+06 F
./instances/North/g.44.0.gml N44 E56 R0 M0.131 O
./instances/North/g.33.2.gml N33 E42 R0 M0.11 O
./instances/North/g.10.34.gml N10 E25 D22.1667 P22.79 R3 M83.104 O
./instances/Rome/grafo8604.84.lgr N84 E120 D68.8677 P67 M1.20229e+06 F
./instances/North/g.26.26.gml N26 E31 R0 M0.112 O
./instances/North/g.32.5.gml N32 E37 R0 M0.08 O
./instances/North/g.13.25.gml N13 E12 R0 M0.05 O
./instances/North/g.33.3.gml N33 E40 R0 M0.11 O
./instances/North/g.58.7.gml N58 E57 R0 M0.155 O
./instances/North/g.41.9.gml N41 E61 D26.3 P26.79 R2 M16.742 O
./instances/North/g.25.6.gml N25 E29 R0 M0.091 O
./instances/Rome/grafo8556.84.lgr N84 E119 D62.7647 P61 M1.2018e+06 F
./instances/North/g.27.3.gml N27 E26 R0 M0.059 O
./instances/North/g.18.20.gml N18 E17 R0 M0.044 O
./instances/North/g.79.6.gml N79 E85 R0 M0.157 O
./instances/Rome/grafo10991.97.lgr N97 E134 D64.4979 P61 M1.20209e+06 F
./instances/North/g.19.34.gml N19 E45 R0 M0.097 O
./instances/North/g.19.22.gml N19 E33 D28.5 P28.79 R2 M14.792 O
./instances/North/g.17.7.gml N17 E16 R0 M0.062 O
./instances/North/g.49.9.gml N49 E53 R0 M0.133 O
./instances/North/g.20.8.gml N20 E24 R0 M0.094 O
./instances/North/g.21.9.gml N21 E25 R0 M0.083 O
./instances/North/g.31.4.gml N31 E38 R0 M0.104 O
./instances/North/g.16.80.gml N16 E23 R0 M0.068 O
./instances/North/g.43.9.gml N43 E52 R0 M0.14 O
./instances/North/g.31.0.gml N31 E34 R0 M0.108 O
./instances/North/g.12.145.gml N12 E25 D20 P20.79 R1 M2.929 O
./instances/North/g.13.35.gml N13 E16 R0 M0.072 O
./instances/North/g.28.24.gml N28 E31 R0 M0.103 O
./instances/North/g.23.115.gml N23 E30 D15 P15.79 R1 M2.793 O
./instances/North/g.24.41.gml N24 E44 D27 P27.79 R8 M359105 O
./instances/North/g.21.45.gml N21 E26 R0 M0.086 O
./instances/North/g.30.31.gml N30 E55 D48 P48.79 R6 M173840 O
./instances/North/g.75.0.gml N75 E86 D12 P12.79 R1 M2.874 O
./instances/North/g.33.16.gml N33 E63 D43 P43.79 R8 M322257 O
./instances/North/g.34.2.gml N34 E42 R0 M0.11 O
./instances/North/g.26.17.gml N26 E26 R0 M0.069 O
./instances/North/g.24.7.gml N24 E31 R0 M0.091 O
./instances/Rome/grafo9538.81.lgr N81 E120 D69.2813 P65 M1.20217e+06 F
./instances/North/g.17.40.gml N17 E25 D14 P14.79 R1 M2.892 O
./instances/North/g.52.0.gml N52 E59 R0 M0.12 O
./instances/North/g.25.47.gml N25 E28 R0 M0.091 O
./instances/North/g.40.13.gml N40 E47 R0 M0.108 O
./instances/North/g.26.12.gml N26 E25 R0 M0.078 O
./instances/North/g.48.29.gml N48 E48 R0 M0.128 O
./instances/North/g.17.6.gml N17 E20 R0 M0.079 O
./instances/North/g.72.0.gml N72 E71 R0 M0.199 O
./instances/North/g.44.9.gml N44 E49 R0 M0.129 O
./instances/North/g.18.35.gml N18 E21 R0 M0.088 O
./instances/North/g.24.2.gml N24 E30 R0 M0.093 O
./instances/Rome/grafo7354.93.lgr N93 E130 D69.1477 P66 M1.20197e+06 F
./instances/North/g.11.49.gml N11 E11 R0 M0.038 O
./instances/North/g.17.9.gml N17 E16 R0 M0.042 O
./instances/North/g.77.2.gml N77 E78 R0 M0.128 O
./instances/North/g.14.25.gml N14 E23 D15 P15.79 R1 M2.458 O
./instances/North/g.18.26.gml N18 E19 R0 M0.043 O
./instances/North/g.12.49.gml N12 E12 R0 M0.035 O
./instances/North/g.47.1.gml N47 E66 D28.5 P28.79 R2 M9.162 O
./instances/North/g.21.5.gml N21 E22 R0 M0.05 O
./instances/North/g.75.3.gml N75 E88 R0 M0.154 O
./instances/North/g.43.26.gml N43 E42 R0 M0.077 O
./instances/North/g.47.7.gml N47 E62 D20 P20.79 R1 M2.677 O
./instances/North/g.84.1.gml N84 E124 D42 P30 M1.22062e+06 F
./instances/North/g.34.4.gml N34 E43 R0 M0.085 O
./instances/North/g.22.7.gml N22 E31 R0 M0.073 O
./instances/North/g.24.39.gml N24 E68 D56.0367 P50 M1.20265e+06 F
./instances/North/g.17.3.gml N17 E22 R0 M0.086 O
./instances/North/g.22.31.gml N22 E37 D20 P20.79 R6 M6750.68 O
./instances/North/g.22.19.gml N22 E26 R0 M0.085 O
./instances/North/g.33.8.gml N33 E130 D78 P68 M1.20641e+06 F
./instances/North/g.22.70.gml N22 E39 D30.1905 P30.79 R2 M24.442 O
./instances/North/g.21.22.gml N21 E31 R0 M0.105 O
./instances/North/g.47.17.gml N47 E50 R0 M0.141 O
./instances/North/g.43.7.gml N43 E54 R0 M0.121 O
./instances/North/g.19.28.gml N19 E22 R0 M0.055 O
./instances/North/g.11.7.gml N11 E10 R0 M0.042 O
./instances/North/g.21.11.gml N21 E22 R0 M0.059 O
./instances/North/g.67.1.gml N67 E91 R0 M0.169 O
./instances/North/g.32.8.gml N32 E31 R0 M0.079 O
./instances/North/g.11.36.gml N11 E11 R0 M0.048 O
./instances/North/g.51.2.gml N51 E68 D20 P20.79 R1 M4.346 O
./instances/North/g.20.42.gml N20 E29 R0 M0.099 O
./instances/North/g.12.55.gml N12 E14 R0 M0.072 O
./instances/North/g.23.43.gml N23 E26 R0 M0.097 O
./instances/North/g.47.25.gml N47 E64 R0 M0.162 O
./instances/North/g.61.8.gml N61 E116 D105.764 P92 M1.20174e+06 F
./instances/North/g.36.19.gml N36 E46 D19.6667 P19.79 R2 M10.457 O
./instances/North/g.16.28.gml N16 E21 R0 M0.073 O
./instances/North/g.58.6.gml N58 E71 R0 M0.177 O
./instances/North/g.41.2.gml N41 E55 D17 P17.79 R1 M2.802 O
./instances/North/g.21.23.gml N21 E28 R0 M0.092 O
./instances/North/g.40.0.gml N40 E39 R0 M0.107 O
./instances/North/g.13.60.gml N13 E15 R0 M0.064 O
./instances/North/g.15.14.gml N15 E15 R0 M0.044 O
./instances/North/g.21.3.gml N21 E20 R0 M0.062 O
./instances/North/g.41.26.gml N41 E82 D42.6667 P42.79 R3 M10.168 O
./instances/North/g.15.24.gml N15 E14 R0 M0.058 O
./instances/North/g.23.22.gml N23 E22 R0 M0.078 O
./instances/North/g.16.27.gml N16 E15 R0 M0.054 O
./instances/North/g.76.4.gml N76 E109 R0 M0.223 O
./instances/North/g.11.9.gml N11 E12 R0 M0.074 O
./instances/North/g.20.14.gml N20 E25 D13 P13.79 R1 M2.627 O
./instances/North/g.22.18.gml N22 E29 R0 M0.095 O
./instances/North/g.25.37.gml N25 E24 R0 M0.067 O
./instances/North/g.12.138.gml N12 E20 R0 M0.073 O
./instances/North/g.25.5.gml N25 E32 R0 M0.083 O
./instances/North/g.46.4.gml N46 E69 R0 M0.145 O
./instances/North/g.21.31.gml N21 E20 R0 M0.067 O
./instances/North/g.59.12.gml N59 E115 D103.43 P89 M1.20196e+06 F
./instances/North/g.10.46.gml N10 E15 D11 P11.79 R1 M2.828 O
./instances/North/g.10.42.gml N10 E9 R0 M0.046 O
./instances/North/g.10.74.gml N10 E12 R0 M0.066 O
./instances/North/g.25.49.gml N25 E25 R0 M0.07 O
./instances/North/g.30.3.gml N30 E44 D25 P25.79 R1 M4.293 O
./instances/North/g.13.117.gml N13 E22 D15 P15.79 R1 M2.691 O
./instances/North/g.12.109.gml N12 E12 R0 M0.05 O
./instances/North/g.22.67.gml N22 E24 R0 M0.093 O
./instances/North/g.47.2.gml N47 E62 D28 P28.79 R2 M18.748 O
./instances/North/g.22.68.gml N22 E24 R0 M0.092 O
./instances/North/g.14.65.gml N14 E13 R0 M0.05 O
./instances/North/g.13.81.gml N13 E12 R0 M0.047 O
./instances/North/g.10.7.gml N10 E12 R0 M0.038 O
./instances/North/g.17.31.gml N17 E23 R0 M0.083 O
./instances/North/g.18.13.gml N18 E17 R0 M0.045 O
./instances/North/g.16.63.gml N16 E25 D18 P18.79 R1 M2.803 O
./instances/North/g.11.69.gml N11 E14 R0 M0.034 O
./instances/North/g.13.34.gml N13 E41 D30 P30.79 R10 M13629.3 O
./instances/North/g.10.39.gml N10 E19 R0 M0.082 O
./instances/North/g.28.5.gml N28 E34 R0 M0.088 O
./instances/North/g.18.19.gml N18 E24 R0 M0.077 O
./instances/North/g.25.52.gml N25 E25 R0 M0.069 O
./instances/North/g.12.118.gml N12 E20 D16 P16.79 R1 M3.857 O
./instances/North/g.13.47.gml N13 E12 R0 M0.051 O
./instances/North/g.44.1.gml N44 E61 D23 P23.79 R2 M4.37 O
./instances/North/g.63.22.gml N63 E102 R0 M0.157 O
./instances/North/g.59.0.gml N59 E84 D34 P34.79 R5 M2599.8 O
./instances/North/g.91.0.gml N91 E92 R0 M0.246 O
./instances/North/g.57.28.gml N57 E97 D54.1754 P53 M1.20276e+06 F
./instances/North/g.16.31.gml N16 E26 D14 P14.79 R1 M2.26 O
./instances/North/g.55.23.gml N55 E105 D95.1858 P84 M1.20106e+06 F
./instances/North/g.33.7.gml N33 E37 R0 M0.114 O
./instances/North/g.20.1.gml N20 E42 D35 P35.79 R5 M6830.1 O
./instances/North/g.11.62.gml N11 E16 R0 M0.079 O
./instances/North/g.47.6.gml N47 E57 R0 M0.136 O
./instances/North/g.26.9.gml N26 E30 R0 M0.116 O
./instances/North/g.30.2.gml N30 E45 D25.4286 P25.79 R2 M10.963 O
./instances/North/g.14.38.gml N14 E21 D15 P15.79 R1 M3.126 O
./instances/North/g.13.48.gml N13 E51 D30 P28 M1.2024e+06 F
./instances/North/g.14.59.gml N14 E14 R0 M0.055 O
./instances/North/g.13.7.gml N13 E12 R0 M0.051 O
./instances/North/g.38.4.gml N38 E45 R0 M0.123 O
./instances/North/g.23.2.gml N23 E22 R0 M0.07 O
./instances/North/g.19.31.gml N19 E26 D8 P8.79 R1 M2.252 O
./instances/North/g.76.1.gml N76 E106 D30 P30.79 R2 M11.907 O
./instances/North/g.32.11.gml N32 E43 D16 P16.79 R1 M2.934 O
./instances/North/g.21.15.gml N21 E29 D12 P12.79 R1 M2.453 O
./instances/North/g.18.21.gml N18 E23 D10 P10.79 R1 M2.461 O
./instances/North/g.32.17.gml N32 E31 R0 M0.088 O
./instances/North/g.21.40.gml N21 E20 R0 M0.064 O
./instances/North/g.12.111.gml N12 E24 D18 P18.79 R3 M103.729 O
./instances/North/g.12.101.gml N12 E14 R0 M0.074 O
./instances/North/g.15.6.gml N15 E16 R0 M0.045 O
./instances/North/g.44.19.gml N44 E78 D46 P46.79 R8 M298674 O
./instances/North/g.22.69.gml N22 E48 D39.3392 P37 M1.20261e+06 F
./instances/North/g.88.2.gml N88 E87 R0 M0.252 O
./instances/North/g.12.122.gml N12 E15 R0 M0.066 O
./instances/North/g.12.140.gml N12 E20 R0 M0.07 O
./instances/North/g.28.26.gml N28 E45 D27 P27.79 R1 M3.322 O
./instances/North/g.40.20.gml N40 E54 R0 M0.099 O
./instances/North/g.10.37.gml N10 E11 R0 M0.051 O
./instances/North/g.33.0.gml N33 E48 D25 P25.79 R1 M3.064 O
./instances/North/g.30.9.gml N30 E40 R0 M0.083 O
./instances/North/g.95.2.gml N95 E94 R0 M0.166 O
./instances/North/g.45.0.gml N45 E59 R0 M0.094 O
./instances/North/g.17.41.gml N17 E27 D16.6667 P16.79 R2 M5.719 O
./instances/North/g.32.9.gml N32 E31 R0 M0.064 O
./instances/North/g.37.15.gml N37 E48 R0 M0.087 O
./instances/North/g.39.30.gml N39 E64 D36.1667 P36.79 R2 M16.028 O
./instances/North/g.84.2.gml N84 E86 R0 M0.163 O
./instances/North/g.24.8.gml N24 E31 R0 M0.074 O
./instances/North/g.23.11.gml N23 E26 R0 M0.081 O
./instances/North/g.57.29.gml N57 E102 D60.5978 P58 M1.20224e+06 F
./instances/North/g.24.15.gml N24 E27 R0 M0.096 O
./instances/North/g.49.17.gml N49 E53 R0 M0.158 O
./instances/North/g.15.29.gml N15 E25 D10 P10.79 R1 M2.08 O
./instances/North/g.13.92.gml N13 E15 R0 M0.085 O
./instances/North/g.87.5.gml N87 E189 D125 P100 M1.20244e+06 F
./instances/North/g.39.8.gml N39 E173 D91 P83 M1.20331e+06 F
./instances/North/g.37.4.gml N37 E52 D19 P19.79 R1 M3.763 O
./instances/North/g.51.5.gml N51 E61 D8 P8.79 R1 M2.805 O
./instances/North/g.79.5.gml N79 E113 R0 M0.244 O
./instances/North/g.40.27.gml N40 E39 R0 M0.116 O
./instances/North/g.14.40.gml N14 E14 R0 M0.053 O
./instances/North/g.10.85.gml N10 E17 D14 P14.79 R1 M2.973 O
./instances/North/g.23.17.gml N23 E28 R0 M0.092 O
./instances/North/g.77.5.gml N77 E108 D58.4301 P57 M1.20223e+06 F
./instances/North/g.14.20.gml N14 E27 D19 P19.79 R3 M74.409 O
./instances/North/g.36.5.gml N36 E48 R0 M0.12 O
./instances/North/g.69.0.gml N69 E68 R0 M0.194 O
./instances/North/g.23.76.gml N23 E38 D20 P20.79 R6 M6726.22 O
./instances/North/g.12.90.gml N12 E16 R0 M0.084 O
./instances/North/g.10.68.gml N10 E13 R0 M0.052 O
./instances/North/g.23.41.gml N23 E27 R0 M0.085 O
./instances/North/g.85.1.gml N85 E131 D81.8337 P77 M1.20185e+06 F
./instances/North/g.22.51.gml N22 E21 R0 M0.07 O
./instances/North/g.28.20.gml N28 E156 D78 P76 M1.20417e+06 F
./instances/North/g.79.3.gml N79 E79 R0 M0.218 O
./instances/North/g.26.8.gml N26 E32 R0 M0.092 O
./instances/North/g.12.79.gml N12 E26 D13 P13.79 R1 M2.628 O
./instances/North/g.25.45.gml N25 E44 D29.3333 P29.79 R4 M274.217 O
./instances/North/g.79.0.gml N79 E95 D14 P14.79 R1 M2.636 O
./instances/North/g.33.1.gml N33 E46 D21 P21.79 R1 M3.106 O
./instances/North/g.35.0.gml N35 E43 R0 M0.087 O
./instances/North/g.33.6.gml N33 E39 R0 M0.099 O
./instances/North/g.11.25.gml N11 E24 D19 P19.79 R3 M48.653 O
./instances/North/g.33.5.gml N33 E35 R0 M0.085 O
./instances/North/g.49.16.gml N49 E81 R0 M0.107 O
./instances/North/g.46.5.gml N46 E59 D19.25 P19.79 R3 M41.801 O
./instances/North/g.24.0.gml N24 E30 R0 M0.075 O
./instances/North/g.90.3.gml N90 E89 R0 M0.156 O
./instances/North/g.26.24.gml N26 E31 R0 M0.068 O
./instances/North/g.85.3.gml N85 E97 D11 P11.79 R1 M2.193 O
./instances/North/g.14.55.gml N14 E13 R0 M0.041 O
./instances/North/g.21.34.gml N21 E22 R0 M0.044 O
./instances/North/g.35.20.gml N35 E34 R0 M0.069 O
./instances/North/g.36.0.gml N36 E45 R0 M0.086 O
./instances/North/g.49.8.gml N49 E61 D20 P20.79 R1 M2.703 O
./instances/North/g.28.2.gml N28 E37 D12 P12.79 R1 M2.328 O
./instances/North/g.12.31.gml N12 E23 D12 P12.79 R1 M1.683 O
./instances/North/g.46.6.gml N46 E48 R0 M0.079 O
./instances/North/g.64.16.gml N64 E68 R0 M0.117 O
./instances/North/g.25.34.gml N25 E44 D29.5 P29.79 R4 M257.566 O
./instances/North/g.23.121.gml N23 E24 R0 M0.082 O
./instances/North/g.45.8.gml N45 E57 R0 M0.149 O
./instances/North/g.22.76.gml N22 E34 D21 P21.79 R1 M3.142 O
./instances/North/g.20.2.gml N20 E32 R0 M0.091 O
./instances/North/g.73.8.gml N73 E101 D34.25 P34.79 R3 M23.829 O
./instances/North/g.25.55.gml N25 E46 D35 P35.79 R5 M14993.7 O
./instances/North/g.44.14.gml N44 E54 R0 M0.1 O
./instances/North/g.48.19.gml N48 E64 R0 M0.115 O
./instances/North/g.41.12.gml N41 E44 R0 M0.086 O
./instances/North/g.61.7.gml N61 E117 D106.687 P92 M1.20177e+06 F
./instances/North/g.21.33.gml N21 E30 D16.5 P16.79 R2 M10.989 O
./instances/North/g.57.0.gml N57 E77 D24.3333 P24.79 R2 M10.309 O
./instances/North/g.19.35.gml N19 E19 R0 M0.066 O
./instances/North/g.48.4.gml N48 E63 D28 P28.79 R2 M17.325 O
./instances/North/g.20.28.gml N20 E30 R0 M0.103 O
./instances/North/g.55.26.gml N55 E65 D19.6667 P19.79 R2 M11.459 O
./instances/North/g.37.6.gml N37 E41 R0 M0.128 O
./instances/North/g.25.40.gml N25 E35 D19.6667 P19.79 R2 M11.79 O
./instances/North/g.25.26.gml N25 E35 D19.6667 P19.79 R2 M10.512 O
./instances/North/g.99.0.gml N99 E154 D62 P62.79 R3 M7.184 O
./instances/North/g.48.31.gml N48 E48 R0 M0.093 O
./instances/North/g.36.29.gml N36 E37 R0 M0.067 O
./instances/North/g.55.24.gml N55 E105 D95.1926 P84 M1.20114e+06 F
./instances/North/g.35.15.gml N35 E67 D21 P21.79 D15.5 P15.79 R8 M3430.2 O
./instances/North/g.22.15.gml N22 E22 R0 M0.061 O
./instances/North/g.27.7.gml N27 E26 R0 M0.072 O
./instances/North/g.18.5.gml N18 E18 R0 M0.054 O
./instances/North/g.22.35.gml N22 E40 D20.5 P20.79 R9 M906119 O
./instances/North/g.26.2.gml N26 E33 R0 M0.095 O
./instances/North/g.28.1.gml N28 E41 R0 M0.108 O
./instances/North/g.12.40.gml N12 E32 D27 P27.79 R5 M1577.78 O
./instances/North/g.36.7.gml N36 E42 R0 M0.123 O
./instances/North/g.11.76.gml N11 E20 R0 M0.072 O
./instances/North/g.13.84.gml N13 E17 R0 M0.072 O
./instances/North/g.48.8.gml N48 E59 R0 M0.141 O
./instances/North/g.26.3.gml N26 E31 R0 M0.084 O
./instances/North/g.34.9.gml N34 E41 D12 P12.79 R1 M4.248 O
./instances/North/g.34.12.gml N34 E33 R0 M0.109 O
./instances/North/g.17.21.gml N17 E26 R0 M0.061 O
./instances/North/g.69.1.gml N69 E83 R0 M0.172 O
./instances/North/g.22.42.gml N22 E25 R0 M0.084 O
./instances/North/g.41.0.gml N41 E42 R0 M0.095 O
./instances/North/g.23.119.gml N23 E24 R0 M0.098 O
./instances/North/g.39.44.gml N39 E72 D57 P57.79 R7 M639978 O
./instances/North/g.86.3.gml N86 E189 D125 P100 M1.20344e+06 F
./instances/North/g.47.9.gml N47 E62 R0 M0.143 O
./instances/North/g.50.7.gml N50 E75 D30.6667 P30.79 R7 M71846.4 O
./instances/North/g.11.46.gml N11 E14 R0 M0.072 O
./instances/North/g.10.75.gml N10 E12 R0 M0.067 O
./instances/North/g.19.38.gml N19 E19 R0 M0.056 O
./instances/North/g.11.16.gml N11 E47 D27 P27.79 R20 M345.37 O
./instances/North/g.13.9.gml N13 E12 R0 M0.059 O
./instances/North/g.21.2.gml N21 E22 R0 M0.064 O
./instances/North/g.23.14.gml N23 E27 R0 M0.098 O
./instances/North/g.92.1.gml N92 E142 D37 P37.79 R8 M138963 O
./instances/North/g.35.9.gml N35 E143 D87 P72 M1.20347e+06 F
./instances/North/g.16.65.gml N16 E15 R0 M0.064 O
./instances/North/g.36.3.gml N36 E44 R0 M0.112 O
./instances/North/g.26.13.gml N26 E45 D29.3333 P29.79 R4 M278.49 O
./instances/North/g.38.3.gml N38 E44 R0 M0.115 O
./instances/North/g.18.1.gml N18 E33 D24 P24.79 R3 M45.995 O
./instances/North/g.16.58.gml N16 E16 R0 M0.055 O
./instances/North/g.11.55.gml N11 E10 R0 M0.047 O
./instances/North/g.56.2.gml N56 E106 D94.2269 P84 M1.20197e+06 F
./instances/North/g.35.7.gml N35 E41 R0 M0.131 O
./instances/North/g.21.14.gml N21 E20 R0 M0.06 O
./instances/North/g.18.8.gml N18 E22 R0 M0.08 O
./instances/North/g.64.17.gml N64 E92 D40 P40.79 R4 M1314.98 O
./instances/North/g.71.5.gml N71 E86 R0 M0.178 O
./instances/North/g.13.52.gml N13 E33 D27 P27.79 R5 M3215.89 O
./instances/North/g.16.8.gml N16 E17 R0 M0.053 O
./instances/North/g.46.11.gml N46 E61 R0 M0.14 O
./instances/North/g.52.4.gml N52 E53 R0 M0.131 O
./instances/North/g.29.3.gml N29 E40 R0 M0.099 O
./instances/North/g.11.64.gml N11 E13 R0 M0.067 O
./instances/North/g.25.13.gml N25 E28 R0 M0.089 O
./instances/North/g.61.35.gml N61 E60 R0 M0.155 O
./instances/North/g.41.3.gml N41 E48 D13.5 P13.79 R2 M7.328 O
./instances/North/g.31.8.gml N31 E58 D52 P52.79 R6 M63637.8 O
./instances/North/g.11.63.gml N11 E17 R0 M0.074 O
./instances/North/g.25.8.gml N25 E28 R0 M0.089 O
./instances/North/g.14.6.gml N14 E18 R0 M0.069 O
./instances/North/g.12.91.gml N12 E27 D18 P18.79 R1 M2.75 O
./instances/North/g.62.3.gml N62 E120 D108.729 P94 M1.20193e+06 F
./instances/North/g.85.8.gml N85 E97 D11 P11.79 R1 M2.7 O
./instances/North/g.96.9.gml N96 E95 R0 M0.259 O
./instances/North/g.37.1.gml N37 E47 R0 M0.117 O
./instances/North/g.12.9.gml N12 E17 R0 M0.064 O
./instances/North/g.16.95.gml N16 E22 R0 M0.076 O
./instances/North/g.61.55.gml N61 E79 D22.5 P22.79 R2 M12.003 O
./instances/North/g.79.7.gml N79 E147 D86 P69 M1.20895e+06 F
./instances/North/g.73.9.gml N73 E91 R0 M0.208 O
./instances/North/g.48.24.gml N48 E48 R0 M0.131 O
./instances/North/g.28.9.gml N28 E27 R0 M0.076 O
./instances/North/g.12.88.gml N12 E33 D28 P28.79 R5 M4100.27 O
./instances/North/g.22.25.gml N22 E21 R0 M0.069 O
./instances/North/g.12.133.gml N12 E17 R0 M0.063 O
./instances/North/g.12.108.gml N12 E16 D10 P10.79 R1 M2.69 O
./instances/North/g.11.21.gml N11 E10 R0 M0.047 O
./instances/North/g.18.6.gml N18 E20 R0 M0.078 O
./instances/North/g.22.62.gml N22 E46 D35 P35.79 R4 M375.45 O
./instances/North/g.11.2.gml N11 E12 R0 M0.073 O
./instances/North/g.61.4.gml N61 E116 D102.7 P89 M1.20193e+06 F
./instances/North/g.92.3.gml N92 E91 R0 M0.258 O
./instances/North/g.16.59.gml N16 E28 R0 M0.073 O
./instances/North/g.30.26.gml N30 E40 D19.6667 P19.79 R2 M10.985 O
./instances/North/g.31.37.gml N31 E46 D17 P17 R1 M3.882 O
./instances/North/g.19.12.gml N19 E22 R0 M0.089 O
./instances/North/g.57.8.gml N57 E110 D100.978 P89 M1.20194e+06 F
./instances/North/g.19.36.gml N19 E30 R0 M0.09 O
./instances/North/g.69.2.gml N69 E72 R0 M0.211 O
./instances/North/g.45.1.gml N45 E47 R0 M0.114 O
./instances/North/g.35.4.gml N35 E43 R0 M0.114 O
./instances/North/g.22.20.gml N22 E27 R0 M0.087 O
./instances/North/g.79.1.gml N79 E79 R0 M0.233 O
./instances/North/g.74.2.gml N74 E114 D46 P46.79 R5 M138.615 O
./instances/North/g.87.4.gml N87 E189 D125 P100 M1.20226e+06 F
./instances/North/g.39.29.gml N39 E48 R0 M0.138 O
./instances/North/g.56.0.gml N56 E55 R0 M0.155 O
./instances/North/g.10.27.gml N10 E21 D16.5 P16.79 R3 M44.208 O
./instances/North/g.14.0.gml N14 E14 R0 M0.057 O
./instances/North/g.16.64.gml N16 E29 D10 P10.79 R1 M2.197 O
./instances/North/g.12.107.gml N12 E23 D21 P21 R1 M4.41 O
./instances/North/g.16.52.gml N16 E15 R0 M0.06 O
./instances/North/g.27.12.gml N27 E36 R0 M0.108 O
./instances/North/g.13.31.gml N13 E20 R0 M0.079 O
./instances/North/g.18.41.gml N18 E17 R0 M0.067 O
./instances/North/g.27.9.gml N27 E27 R0 M0.079 O
./instances/North/g.20.5.gml N20 E21 R0 M0.086 O
./instances/North/g.45.9.gml N45 E45 R0 M0.126 O
./instances/North/g.19.40.gml N19 E22 R0 M0.094 O
./instances/North/g.24.36.gml N24 E29 R0 M0.081 O
./instances/North/g.16.23.gml N16 E15 R0 M0.06 O
./instances/North/g.32.21.gml N32 E59 D52 P52.79 R6 M65635.2 O
./instances/North/g.28.6.gml N28 E35 R0 M0.125 O
./instances/North/g.39.23.gml N39 E48 R0 M0.144 O
./instances/North/g.12.135.gml N12 E11 R0 M0.051 O
./instances/North/g.24.46.gml N24 E40 D24 P24.79 R1 M3.013 O
./instances/North/g.26.4.gml N26 E27 R0 M0.067 O
./instances/North/g.28.7.gml N28 E28 R0 M0.072 O
./instances/North/g.23.15.gml N23 E24 R0 M0.095 O
./instances/North/g.56.9.gml N56 E73 R0 M0.156 O
./instances/North/g.24.34.gml N24 E39 D26.3333 P26.79 R2 M20.716 O
./instances/North/g.80.1.gml N80 E94 D12 P12.79 R1 M3.133 O
./instances/North/g.14.23.gml N14 E25 D17.5 P17.79 R2 M6.782 O
./instances/North/g.15.41.gml N15 E26 D20 P20.79 R1 M4.828 O
./instances/North/g.94.3.gml N94 E144 D56.5 P56.79 R6 M4631.03 O
./instances/North/g.19.19.gml N19 E18 R0 M0.063 O
./instances/North/g.47.5.gml N47 E60 R0 M0.151 O
./instances/North/g.39.46.gml N39 E49 D14.5 P14.79 R3 M40.418 O
./instances/North/g.38.20.gml N38 E50 R0 M0.158 O
./instances/North/g.58.4.gml N58 E89 D42 P42.79 R8 M378040 O
./instances/North/g.31.36.gml N31 E41 D20.6 P20.79 R2 M32.087 O
./instances/North/g.64.8.gml N64 E122 D109.639 P95 M1.20199e+06 F
./instances/North/g.13.120.gml N13 E12 R0 M0.056 O
./instances/North/g.16.60.gml N16 E35 D26 P24.79 M1.32274e+06 F
./instances/North/g.10.78.gml N10 E10 R0 M0.049 O
./instances/North/g.18.12.gml N18 E20 R0 M0.049 O
./instances/North/g.19.41.gml N19 E22 R0 M0.078 O
./instances/North/g.12.92.gml N12 E11 R0 M0.057 O
./instances/North/g.27.0.gml N27 E34 R0 M0.102 O
./instances/North/g.28.25.gml N28 E42 R0 M0.101 O
./instances/North/g.23.4.gml N23 E26 R0 M0.087 O
./instances/North/g.14.31.gml N14 E13 R0 M0.055 O
./instances/North/g.11.68.gml N11 E13 R0 M0.065 O
./instances/North/g.13.38.gml N13 E15 R0 M0.043 O
./instances/North/g.26.20.gml N26 E26 R0 M0.078 O
./instances/North/g.15.10.gml N15 E20 R0 M0.066 O
./instances/North/g.74.4.gml N74 E77 R0 M0.22 O
./instances/North/g.47.23.gml N47 E53 R0 M0.154 O
./instances/North/g.95.3.gml N95 E99 R0 M0.236 O
./instances/North/g.11.71.gml N11 E19 D14 P14.79 R1 M2.561 O
./instances/North/g.35.10.gml N35 E39 R0 M0.112 O
./instances/North/g.15.49.gml N15 E14 R0 M0.052 O
./instances/North/g.13.36.gml N13 E15 R0 M0.073 O
./instances/North/g.30.24.gml N30 E29 R0 M0.077 O
./instances/North/g.14.57.gml N14 E22 D15.5 P15.79 R2 M9.387 O
./instances/North/g.24.29.gml N24 E27 R0 M0.098 O
./instances/North/g.43.20.gml N43 E43 R0 M0.113 O
./instances/North/g.40.7.gml N40 E49 R0 M0.124 O
./instances/North/g.12.98.gml N12 E23 D16.5 P16.79 R3 M33.999 O
./instances/North/g.48.9.gml N48 E68 D26.1667 P26.79 R2 M22.05 O
./instances/North/g.25.0.gml N25 E34 R0 M0.109 O
./instances/North/g.12.146.gml N12 E19 R0 M0.075 O
./instances/North/g.15.32.gml N15 E16 R0 M0.048 O
./instances/North/g.82.1.gml N82 E82 R0 M0.223 O
./instances/North/g.47.27.gml N47 E79 D52.4382 P51 M1.20238e+06 F
./instances/North/g.12.78.gml N12 E16 D8 P8.79 R1 M2.035 O
./instances/North/g.57.22.gml N57 E100 D72.6667 P66 M1.20379e+06 F
./instances/North/g.11.66.gml N11 E16 R0 M0.077 O
./instances/North/g.83.3.gml N83 E82 R0 M0.225 O
./instances/North/g.17.34.gml N17 E24 D12 P12.79 R1 M2.131 O
./instances/North/g.61.54.gml N61 E79 D22.5 P22.79 R2 M9.334 O
./instances/North/g.37.8.gml N37 E68 D54 P54.79 R6 M83634.7 O
./instances/North/g.23.20.gml N23 E33 R0 M0.107 O
./instances/North/g.11.45.gml N11 E13 R0 M0.046 O
./instances/North/g.42.0.gml N42 E59 D30 P30.79 R1 M3.887 O
./instances/North/g.22.50.gml N22 E23 R0 M0.066 O
./instances/North/g.12.126.gml N12 E20 R0 M0.069 O
./instances/North/g.11.20.gml N11 E10 R0 M0.044 O
./instances/North/g.24.43.gml N24 E69 D62 P51 M1.20741e+06 F
./instances/North/g.63.18.gml N63 E121 D109.669 P95 M1.20181e+06 F
./instances/North/g.25.4.gml N25 E28 R0 M0.101 O
./instances/North/g.23.72.gml N23 E25 R0 M0.064 O
./instances/North/g.22.27.gml N22 E21 R0 M0.065 O
./instances/North/g.10.45.gml N10 E11 R0 M0.04 O
./instances/North/g.37.3.gml N37 E50 R0 M0.121 O
./instances/North/g.70.1.gml N70 E119 D70 P70.79 R8 M47992.4 O
./instances/North/g.18.37.gml N18 E17 R0 M0.065 O
./instances/North/g.29.2.gml N29 E36 R0 M0.1 O
./instances/North/g.24.47.gml N24 E47 D37 P37.79 R1 M3.731 O
./instances/North/g.24.3.gml N24 E30 R0 M0.097 O
./instances/North/g.14.34.gml N14 E21 D11 P11.79 R1 M2.32 O
./instances/North/g.10.17.gml N10 E9 R0 M0.044 O
./instances/North/g.31.29.gml N31 E72 D64.4291 P63 M1.2022e+06 F
./instances/North/g.23.88.gml N23 E33 R0 M0.099 O
./instances/North/g.16.9.gml N16 E21 D9 P9.79 R1 M2.319 O
./instances/North/g.13.83.gml N13 E12 R0 M0.053 O
./instances/North/g.13.69.gml N13 E12 R0 M0.047 O
./instances/North/g.20.52.gml N20 E19 R0 M0.059 O
./instances/North/g.99.2.gml N99 E150 D100.514 P94 M1.20205e+06 F
./instances/North/g.64.7.gml N64 E134 D67 P58 M1.20511e+06 F
./instances/North/g.28.30.gml N28 E32 R0 M0.109 O
./instances/North/g.18.34.gml N18 E21 R0 M0.086 O
./instances/North/g.30.4.gml N30 E39 R0 M0.127 O
./instances/North/g.11.73.gml N11 E13 R0 M0.043 O
./instances/North/g.13.45.gml N13 E12 R0 M0.055 O
./instances/North/g.18.17.gml N18 E18 R0 M0.087 O
./instances/North/g.10.50.gml N10 E13 R0 M0.071 O
./instances/North/g.22.4.gml N22 E31 R0 M0.1 O
./instances/North/g.38.19.gml N38 E37 R0 M0.113 O
./instances/North/g.12.76.gml N12 E32 D27 P27.79 R5 M1585.15 O
./instances/North/g.61.40.gml N61 E63 R0 M0.154 O
./instances/North/g.41.25.gml N41 E99 D73.6667 P69 M1.24123e+06 F
./instances/North/g.25.53.gml N25 E30 R0 M0.094 O
./instances/North/g.61.31.gml N61 E117 D106.826 P91 M1.20169e+06 F
./instances/North/g.13.54.gml N13 E19 D11 P11.79 R1 M2.454 O
./instances/North/g.17.17.gml N17 E16 R0 M0.059 O
./instances/North/g.82.4.gml N82 E164 D96.6759 P93 M1.20269e+06 F
./instances/North/g.14.60.gml N14 E16 R0 M0.073 O
./instances/North/g.17.26.gml N17 E20 R0 M0.078 O
./instances/North/g.33.12.gml N33 E36 R0 M0.116 O
./instances/North/g.22.0.gml N22 E32 R0 M0.061 O
./instances/North/g.62.1.gml N62 E68 R0 M0.092 O
./instances/North/g.57.6.gml N57 E78 R0 M0.122 O
./instances/North/g.17.8.gml N17 E24 R0 M0.059 O
./instances/North/g.64.9.gml N64 E68 R0 M0.116 O
./instances/North/g.26.29.gml N26 E39 D20 P20.79 R1 M2.145 O
./instances/North/g.68.1.gml N68 E68 R0 M0.119 O
./instances/North/g.33.4.gml N33 E38 R0 M0.082 O
./instances/North/g.15.47.gml N15 E16 R0 M0.037 O
./instances/North/g.23.81.gml N23 E67 D57.0013 P49 M1.20284e+06 F
./instances/North/g.22.49.gml N22 E31 D16 P16.79 R1 M2.99 O
./instances/North/g.25.21.gml N25 E26 R0 M0.067 O
./instances/North/g.10.28.gml N10 E13 R0 M0.037 O
./instances/North/g.81.0.gml N81 E97 D14 P14.79 R1 M3.148 O
./instances/North/g.43.15.gml N43 E42 R0 M0.122 O
./instances/North/g.32.22.gml N32 E38 R0 M0.112 O
./instances/North/g.40.5.gml N40 E56 R0 M0.119 O
./instances/North/g.10.80.gml N10 E17 D11 P11.79 R1 M2.853 O
./instances/North/g.14.58.gml N14 E22 D15.5 P15.79 R2 M10.282 O
./instances/North/g.19.4.gml N19 E24 R0 M0.083 O
./instances/North/g.11.61.gml N11 E12 R0 M0.044 O
./instances/North/g.13.53.gml N13 E31 D26.2222 P26.79 R3 M70.247 O
./instances/North/g.11.24.gml N11 E15 R0 M0.043 O
./instances/North/g.11.6.gml N11 E12 R0 M0.036 O
./instances/North/g.14.62.gml N14 E37 D27 P27.79 R8 M126521 O
./instances/North/g.35.26.gml N35 E44 D16 P16.79 R1 M2.618 O
./instances/North/g.20.37.gml N20 E19 R0 M0.068 O
./instances/North/g.100.1.gml N100 E191 D107.831 P96 M1.20254e+06 F
./instances/North/g.19.45.gml N19 E19 R0 M0.065 O
./instances/North/g.40.12.gml N40 E49 R0 M0.122 O
./instances/North/g.87.6.gml N87 E87 R0 M0.231 O
./instances/North/g.23.100.gml N23 E31 D14 P14.79 R1 M3.103 O
./instances/North/g.31.31.gml N31 E34 R0 M0.108 O
./instances/North/g.17.4.gml N17 E20 R0 M0.075 O
./instances/North/g.19.18.gml N19 E18 R0 M0.059 O
./instances/North/g.12.141.gml N12 E16 R0 M0.061 O
./instances/North/g.15.48.gml N15 E26 R0 M0.078 O
./instances/North/g.28.22.gml N28 E27 R0 M0.074 O
./instances/North/g.35.25.gml N35 E36 R0 M0.096 O
./instances/North/g.15.28.gml N15 E65 D37 P37.79 R27 M100982 O
./instances/North/g.18.29.gml N18 E20 R0 M0.089 O
./instances/North/g.52.2.gml N52 E62 R0 M0.14 O
./instances/North/g.38.5.gml N38 E56 R0 M0.116 O
./instances/North/g.46.16.gml N46 E62 R0 M0.11 O
./instances/North/g.29.4.gml N29 E36 R0 M0.08 O
./instances/North/g.10.90.gml N10 E15 R0 M0.048 O
./instances/North/g.13.30.gml N13 E14 R0 M0.034 O
./instances/North/g.57.5.gml N57 E165 D84 P76 M1.20355e+06 F
./instances/North/g.20.41.gml N20 E30 D16 P16.79 R1 M2.514 O
./instances/North/g.21.35.gml N21 E44 D27 P27.79 R8 M121599 O
./instances/North/g.25.1.gml N25 E184 D69 P69 M1.20288e+06 F
./instances/North/g.12.64.gml N12 E12 R0 M0.051 O
./instances/North/g.47.8.gml N47 E62 D20 P20.79 R1 M3.827 O
./instances/North/g.100.3.gml N100 E103 R0 M0.287 O
./instances/North/g.11.22.gml N11 E10 R0 M0.056 O
./instances/North/g.15.50.gml N15 E20 R0 M0.054 O
./instances/North/g.66.3.gml N66 E98 D25 P25.79 R7 M17453.6 O
./instances/North/g.53.3.gml N53 E64 D17 P17.79 R1 M3.239 O
./instances/North/g.44.10.gml N44 E52 R0 M0.12 O
./instances/North/g.20.34.gml N20 E23 R0 M0.078 O
./instances/North/g.32.1.gml N32 E41 R0 M0.094 O
./instances/North/g.49.19.gml N49 E64 D27.5 P27.79 R2 M6.665 O
./instances/North/g.19.8.gml N19 E22 R0 M0.07 O
./instances/North/g.44.15.gml N44 E58 D20 P20.79 R1 M2.618 O
./instances/North/g.80.5.gml N80 E105 D10 P10.79 R1 M2.233 O
./instances/North/g.26.32.gml N26 E31 R0 M0.072 O
./instances/North/g.21.0.gml N21 E20 R0 M0.046 O
./instances/North/g.61.3.gml N61 E97 D48.1687 P45 M1.20285e+06 F
./instances/North/g.58.0.gml N58 E82 D32.3333 P32.79 R3 M43.383 O
./instances/North/g.23.9.gml N23 E26 R0 M0.099 O
./instances/North/g.38.21.gml N38 E60 R0 M0.138 O
./instances/North/g.15.40.gml N15 E26 D20.6667 P20.79 R2 M6.162 O
./instances/North/g.21.8.gml N21 E24 R0 M0.09 O
./instances/North/g.24.45.gml N24 E25 R0 M0.065 O
./instances/North/g.43.23.gml N43 E44 R0 M0.122 O
./instances/North/g.40.9.gml N40 E60 R0 M0.128 O
./instances/North/g.56.4.gml N56 E103 D64.6217 P62 M1.20211e+06 F
./instances/North/g.81.16.gml N81 E80 R0 M0.229 O
./instances/North/g.23.107.gml N23 E33 D21.5 P21.79 R2 M15.173 O
./instances/North/g.15.12.gml N15 E14 R0 M0.058 O
./instances/North/g.32.2.gml N32 E42 R0 M0.129 O
./instances/North/g.54.1.gml N54 E101 D88.6841 P81 M1.20231e+06 F
./instances/North/g.11.60.gml N11 E10 R0 M0.052 O
./instances/North/g.49.6.gml N49 E52 R0 M0.155 O
./instances/North/g.14.47.gml N14 E15 R0 M0.049 O
./instances/North/g.13.67.gml N13 E12 R0 M0.051 O
./instances/North/g.52.3.gml N52 E51 R0 M0.138 O
./instances/North/g.12.52.gml N12 E12 R0 M0.048 O
./instances/North/g.27.14.gml N27 E40 D15.6667 P15.79 R2 M6.423 O
./instances/North/g.15.22.gml N15 E28 D19 P19.79 R3 M74.95 O
./instances/North/g.21.24.gml N21 E28 R0 M0.088 O
./instances/North/g.23.7.gml N23 E26 R0 M0.086 O
./instances/North/g.89.0.gml N89 E93 R0 M0.265 O
./instances/North/g.10.61.gml N10 E17 D14 P14.79 R1 M3.006 O
./instances/North/g.38.15.gml N38 E55 D24 P24.79 R4 M804.796 O
./instances/North/g.37.20.gml N37 E75 D56.403 P55 M1.2024e+06 F
./instances/North/g.43.12.gml N43 E46 R0 M0.139 O
./instances/North/g.42.3.gml N42 E59 D28.6667 P28.79 R2 M14.39 O
./instances/North/g.36.4.gml N36 E48 R0 M0.12 O
./instances/North/g.38.16.gml N38 E46 R0 M0.124 O
./instances/North/g.22.8.gml N22 E21 R0 M0.065 O
./instances/North/g.10.14.gml N10 E10 R0 M0.039 O
./instances/North/g.11.28.gml N11 E12 R0 M0.044 O
./instances/North/g.10.88.gml N10 E20 D16.2857 P16.79 R2 M16.114 O
./instances/North/g.43.6.gml N43 E51 R0 M0.127 O
./instances/North/g.66.6.gml N66 E139 D106.934 P86 M1.20317e+06 F
./instances/North/g.42.5.gml N42 E109 D73 P54 M1.20644e+06 F
./instances/North/g.20.39.gml N20 E31 R0 M0.095 O
./instances/North/g.75.7.gml N75 E74 R0 M0.202 O
./instances/North/g.35.24.gml N35 E36 R0 M0.101 O
./instances/North/g.39.1.gml N39 E49 R0 M0.109 O
./instances/North/g.30.6.gml N30 E33 R0 M0.108 O
./instances/North/g.13.94.gml N13 E32 D26.069 P26.79 R4 M257.578 O
./instances/North/g.14.7.gml N14 E13 R0 M0.06 O
./instances/North/g.10.25.gml N10 E28 D18 P18.79 R8 M2.95 O
./instances/North/g.37.9.gml N37 E43 R0 M0.121 O
./instances/North/g.39.9.gml N39 E106 D55 P48 M1.20631e+06 F
./instances/North/g.86.5.gml N86 E136 D61 P61 R3 M10.52 O
./instances/North/g.93.0.gml N93 E93 R0 M0.252 O
./instances/North/g.54.8.gml N54 E68 R0 M0.141 O
./instances/North/g.13.87.gml N13 E19 R0 M0.07 O
./instances/North/g.26.5.gml N26 E33 R0 M0.095 O
./instances/North/g.19.21.gml N19 E20 R0 M0.051 O
./instances/North/g.80.4.gml N80 E94 D12 P12.79 R1 M2.88 O
./instances/North/g.11.35.gml N11 E10 R0 M0.046 O
./instances/North/g.10.24.gml N10 E13 R0 M0.044 O
./instances/North/g.74.1.gml N74 E85 D12 P12.79 R1 M2.838 O
./instances/North/g.17.12.gml N17 E16 R0 M0.056 O
./instances/North/g.25.9.gml N25 E29 R0 M0.088 O
./instances/North/g.20.49.gml N20 E36 D26 P26.79 R1 M2.923 O
./instances/North/g.13.51.gml N13 E51 D30 P28 M1.20175e+06 F
./instances/North/g.15.11.gml N15 E16 R0 M0.046 O
./instances/North/g.25.12.gml N25 E28 R0 M0.094 O
./instances/North/g.36.8.gml N36 E50 R0 M0.111 O
./instances/North/g.58.3.gml N58 E111 D100.979 P89 M1.20206e+06 F
./instances/North/g.18.9.gml N18 E19 R0 M0.09 O
./instances/North/g.30.11.gml N30 E41 R0 M0.11 O
./instances/North/g.16.70.gml N16 E15 R0 M0.055 O
./instances/North/g.18.2.gml N18 E27 R0 M0.093 O
./instances/North/g.20.9.gml N20 E19 R0 M0.06 O
./instances/North/g.61.11.gml N61 E116 D105.801 P93 M1.2016e+06 F
./instances/North/g.14.61.gml N14 E16 R0 M0.075 O
./instances/North/g.15.52.gml N15 E19 R0 M0.044 O
./instances/North/g.20.50.gml N20 E45 D35 P35.79 R8 M491714 O
./instances/North/g.42.26.gml N42 E47 R0 M0.132 O
./instances/North/g.10.58.gml N10 E15 R0 M0.056 O
./instances/North/g.49.5.gml N49 E65 R0 M0.144 O
./instances/North/g.16.81.gml N16 E23 R0 M0.073 O
./instances/North/g.18.30.gml N18 E26 D12 P12.79 R1 M2.505 O
./instances/North/g.24.26.gml N24 E26 R0 M0.093 O
./instances/North/g.66.8.gml N66 E88 D26 P26.79 R1 M2.531 O
./instances/North/g.69.3.gml N69 E68 R0 M0.202 O
./instances/North/g.55.30.gml N55 E130 D89 P80 M1.20285e+06 F
./instances/North/g.16.50.gml N16 E27 R0 M0.082 O
./instances/North/g.42.20.gml N42 E78 D48.174 P45 M1.20289e+06 F
./instances/North/g.28.14.gml N28 E33 R0 M0.116 O
./instances/North/g.48.3.gml N48 E72 D31 P31.79 R3 M45.897 O
./instances/North/g.47.26.gml N47 E71 D17 P17 R1 M3.847 O
./instances/North/g.17.30.gml N17 E82 D45 P45 M1.20798e+06 F
./instances/North/g.16.21.gml N16 E17 R0 M0.082 O
./instances/North/g.19.32.gml N19 E19 R0 M0.057 O
./instances/North/g.60.0.gml N60 E92 D43 P34 M1.21894e+06 F
./instances/North/g.57.14.gml N57 E110 D100.979 P89 M1.202e+06 F
./instances/North/g.31.3.gml N31 E36 R0 M0.116 O
./instances/North/g.12.102.gml N12 E14 R0 M0.045 O
./instances/North/g.34.7.gml N34 E33 R0 M0.094 O
./instances/North/g.10.20.gml N10 E21 D18.5 P18.79 R2 M9.669 O
./instances/North/g.10.92.gml N10 E9 R0 M0.05 O
./instances/North/g.39.7.gml N39 E173 D91 P85 M1.20219e+06 F
./instances/North/g.31.1.gml N31 E35 R0 M0.12 O
./instances/North/g.14.36.gml N14 E15 R0 M0.045 O
./instances/North/g.14.22.gml N14 E25 D16.5 P16.79 R3 M44.865 O
./instances/North/g.63.9.gml N63 E121 D109.645 P95 M1.20166e+06 F
./instances/North/g.24.30.gml N24 E27 R0 M0.092 O
./instances/North/g.43.14.gml N43 E46 R0 M0.128 O
./instances/North/g.24.16.gml N24 E31 R0 M0.09 O
./instances/North/g.24.35.gml N24 E39 D26.5 P26.79 R2 M18.588 O
./instances/North/g.10.13.gml N10 E10 R0 M0.046 O
./instances/North/g.27.4.gml N27 E33 R0 M0.101 O
./instances/North/g.63.8.gml N63 E121 D109.643 P95 M1.20177e+06 F
./instances/North/g.28.12.gml N28 E33 R0 M0.086 O
./instances/North/g.86.2.gml N86 E122 D34.5 P34.79 R2 M6.447 O
./instances/North/g.41.4.gml N41 E40 R0 M0.08 O
./instances/North/g.20.3.gml N20 E20 R0 M0.042 O
./instances/North/g.38.6.gml N38 E57 R0 M0.084 O
./instances/North/g.20.40.gml N20 E27 R0 M0.067 O
./instances/North/g.22.41.gml N22 E25 R0 M0.084 O
./instances/North/g.13.86.gml N13 E20 D15 P15.79 R1 M3.892 O
./instances/North/g.56.5.gml N56 E81 D52 P52.79 R4 M5167.05 O
./instances/North/g.10.31.gml N10 E25 D22 P22.79 R3 M174.619 O
./instances/North/g.16.55.gml N16 E17 R0 M0.055 O
./instances/North/g.23.21.gml N23 E38 R0 M0.094 O
./instances/North/g.14.68.gml N14 E18 R0 M0.074 O
./instances/North/g.35.2.gml N35 E48 R0 M0.094 O
./instances/North/g.43.24.gml N43 E42 R0 M0.111 O
./instances/North/g.12.62.gml N12 E25 D13 P13.79 R1 M10.498 O
./instances/North/g.20.30.gml N20 E31 R0 M0.1 O
./instances/North/g.42.27.gml N42 E42 R0 M0.112 O
./instances/North/g.18.11.gml N18 E26 R0 M0.081 O
./instances/North/g.21.12.gml N21 E21 R0 M0.056 O
./instances/North/g.30.28.gml N30 E35 R0 M0.106 O
./instances/North/g.26.10.gml N26 E25 R0 M0.069 O
./instances/North/g.29.9.gml N29 E110 D61 P53 M1.2051e+06 F
./instances/North/g.37.17.gml N37 E50 R0 M0.135 O
./instances/North/g.55.6.gml N55 E111 D72.8955 P69 M1.20129e+06 F
./instances/North/g.10.71.gml N10 E10 R0 M0.05 O
./instances/North/g.12.105.gml N12 E19 R0 M0.07 O
./instances/North/g.12.45.gml N12 E12 R0 M0.041 O
./instances/North/g.13.79.gml N13 E19 D12 P12.79 R1 M2.556 O
./instances/North/g.11.57.gml N11 E11 R0 M0.043 O
./instances/North/g.11.23.gml N11 E24 D20 P20.79 R1 M2.527 O
./instances/North/g.89.1.gml N89 E94 R0 M0.264 O
./instances/North/g.20.51.gml N20 E21 R0 M0.056 O
./instances/North/g.23.108.gml N23 E33 D20 P20.79 R1 M3.184 O
./instances/North/g.77.1.gml N77 E76 R0 M0.212 O
./instances/North/g.19.26.gml N19 E22 R0 M0.056 O
./instances/North/g.27.16.gml N27 E43 D28 P28.79 R4 M2681.28 O
./instances/North/g.17.20.gml N17 E23 R0 M0.074 O
./instances/North/g.13.26.gml N13 E14 R0 M0.045 O
./instances/North/g.23.102.gml N23 E30 R0 M0.086 O
./instances/North/g.15.2.gml N15 E14 R0 M0.052 O
./instances/North/g.45.5.gml N45 E56 R0 M0.132 O
./instances/North/g.18.14.gml N18 E21 R0 M0.044 O
./instances/North/g.12.121.gml N12 E18 D12 P12.79 R1 M2.793 O
./instances/North/g.12.66.gml N12 E11 R0 M0.048 O
./instances/North/g.13.68.gml N13 E12 R0 M0.048 O
./instances/North/g.19.39.gml N19 E23 R0 M0.083 O
./instances/North/g.15.9.gml N15 E16 R0 M0.046 O
./instances/North/g.26.11.gml N26 E31 R0 M0.095 O
./instances/North/g.17.39.gml N17 E16 R0 M0.056 O
./instances/North/g.10.40.gml N10 E20 R0 M0.073 O
./instances/North/g.25.51.gml N25 E25 R0 M0.069 O
./instances/North/g.22.21.gml N22 E23 R0 M0.09 O
./instances/North/g.15.31.gml N15 E16 R0 M0.052 O
./instances/North/g.44.11.gml N44 E55 R0 M0.124 O
./instances/North/g.24.9.gml N24 E28 R0 M0.085 O
./instances/North/g.13.6.gml N13 E12 R0 M0.048 O
./instances/North/g.56.1.gml N56 E76 R0 M0.127 O
./instances/North/g.63.1.gml N63 E83 D25.25 P25.79 R2 M11.849 O
./instances/North/g.12.7.gml N12 E14 R0 M0.047 O
./instances/North/g.26.19.gml N26 E26 R0 M0.071 O
./instances/North/g.38.17.gml N38 E37 R0 M0.106 O
./instances/North/g.28.8.gml N28 E27 R0 M0.076 O
./instances/North/g.18.31.gml N18 E21 R0 M0.085 O
./instances/North/g.12.22.gml N12 E24 D12 P12.79 R2 M3.705 O
./instances/North/g.87.0.gml N87 E123 D34.5 P34.79 R2 M9.15 O
./instances/North/g.35.32.gml N35 E99 D57 P51 M1.20597e+06 F
./instances/North/g.56.7.gml N56 E82 D29.6667 P29.79 R3 M27.248 O
./instances/North/g.29.1.gml N29 E39 R0 M0.112 O
./instances/North/g.76.2.gml N76 E75 R0 M0.204 O
./instances/North/g.13.77.gml N13 E12 R0 M0.045 O
./instances/North/g.40.22.gml N40 E72 D56.6667 P57.79 R7 M261869 O
./instances/North/g.20.4.gml N20 E22 R0 M0.054 O
./instances/North/g.42.21.gml N42 E58 R0 M0.083 O
./instances/North/g.12.34.gml N12 E17 R0 M0.067 O
./instances/North/g.37.2.gml N37 E47 R0 M0.102 O
./instances/North/g.23.98.gml N23 E26 R0 M0.059 O
./instances/North/g.20.29.gml N20 E30 R0 M0.093 O
./instances/North/g.96.2.gml N96 E161 D67 P51 M1.20676e+06 F
./instances/North/g.19.20.gml N19 E20 R0 M0.059 O
./instances/North/g.12.93.gml N12 E19 R0 M0.062 O
./instances/North/g.23.112.gml N23 E22 R0 M0.067 O
./instances/North/g.44.3.gml N44 E59 D18 P18.79 R1 M3.368 O
./instances/North/g.19.6.gml N19 E24 R0 M0.093 O
./instances/North/g.77.0.gml N77 E76 R0 M0.216 O
./instances/North/g.26.23.gml N26 E31 R0 M0.092 O
./instances/North/g.44.16.gml N44 E80 D62 P62.79 R6 M54094.8 O
./instances/North/g.23.90.gml N23 E49 D21.5 P21.79 R4 M245.099 O
./instances/North/g.42.2.gml N42 E59 D28.6667 P28.79 R2 M14.019 O
./instances/North/g.13.95.gml N13 E23 D16.25 P16.79 R3 M47.054 O
./instances/North/g.14.17.gml N14 E16 R0 M0.077 O
./instances/North/g.14.43.gml N14 E13 R0 M0.049 O
./instances/North/g.50.8.gml N50 E49 R0 M0.14 O
./instances/North/g.38.12.gml N38 E65 D50 P50.79 R5 M19775.5 O
./instances/North/g.20.7.gml N20 E26 R0 M0.087 O
./instances/North/g.57.18.gml N57 E83 D40 P40.79 R4 M1347.79 O
./instances/North/g.23.18.gml N23 E24 R0 M0.071 O
./instances/North/g.47.16.gml N47 E64 D25 P25.79 R4 M839.939 O
./instances/North/g.10.38.gml N10 E21 D17.5 P17.79 R2 M8.482 O
./instances/North/g.19.27.gml N19 E22 R0 M0.058 O
./instances/North/g.88.0.gml N88 E92 R0 M0.266 O
./instances/North/g.19.23.gml N19 E19 R0 M0.059 O
./instances/North/g.32.12.gml N32 E37 R0 M0.113 O
./instances/North/g.11.38.gml N11 E14 R0 M0.035 O
./instances/North/g.69.7.gml N69 E97 D35 P35.79 R5 M1110.97 O
./instances/North/g.29.14.gml N29 E39 R0 M0.119 O
./instances/North/g.20.31.gml N20 E35 D20 P20.79 R6 M6737.25 O
./instances/North/g.13.78.gml N13 E16 R0 M0.077 O
./instances/North/g.24.18.gml N24 E28 R0 M0.077 O
./instances/North/g.60.1.gml N60 E116 D103.436 P89 M1.20192e+06 F
./instances/North/g.55.0.gml N55 E63 R0 M0.171 O
./instances/North/g.47.3.gml N47 E59 R0 M0.125 O
./instances/North/g.57.9.gml N57 E110 D101.17 P89 M1.2018e+06 F
./instances/North/g.40.3.gml N40 E39 R0 M0.114 O
./instances/North/g.17.11.gml N17 E17 R0 M0.053 O
./instances/North/g.19.43.gml N19 E18 R0 M0.057 O
./instances/North/g.90.0.gml N90 E139 D36 P36.79 R1 M4.491 O
./instances/North/g.13.55.gml N13 E12 R0 M0.055 O
./instances/North/g.45.4.gml N45 E47 R0 M0.112 O
./instances/North/g.10.30.gml N10 E17 D14 P14.79 R1 M2.495 O
./instances/North/g.95.0.gml N95 E122 D10 P10.79 R1 M3.278 O
./instances/North/g.43.8.gml N43 E57 D20 P20.79 R1 M3.264 O
./instances/North/g.18.18.gml N18 E18 R0 M0.062 O
./instances/North/g.13.85.gml N13 E12 R0 M0.045 O
./instances/North/g.48.16.gml N48 E67 D28 P28.79 R4 M765.588 O
./instances/North/g.34.17.gml N34 E54 D27 P27.79 R5 M2901.61 O
./instances/North/g.21.27.gml N21 E49 D40 P40.79 R4 M566.751 O
./instances/North/g.71.2.gml N71 E77 R0 M0.228 O
./instances/North/g.23.103.gml N23 E32 D12 P12.79 R1 M2.335 O
./instances/North/g.13.105.gml N13 E15 R0 M0.074 O
./instances/North/g.11.51.gml N11 E10 R0 M0.053 O
./instances/North/g.23.85.gml N23 E67 D57.0605 P49 M1.20299e+06 F
./instances/North/g.23.77.gml N23 E38 D20 P20.79 R6 M6753.18 O
./instances/North/g.14.21.gml N14 E25 D16.5 P16.79 R3 M43.402 O
./instances/North/g.12.113.gml N12 E16 R0 M0.072 O
./instances/North/g.23.44.gml N23 E22 R0 M0.066 O
./instances/North/g.30.17.gml N30 E62 D53 P53.79 R7 M378519 O
./instances/North/g.51.0.gml N51 E58 R0 M0.157 O
./instances/North/g.12.134.gml N12 E20 R0 M0.076 O
./instances/North/g.61.15.gml N61 E119 D108.722 P94 M1.20164e+06 F
./instances/North/g.13.29.gml N13 E13 R0 M0.049 O
./instances/North/g.21.29.gml N21 E21 R0 M0.06 O
./instances/North/g.23.86.gml N23 E68 D63 P50 M1.20664e+06 F
./instances/North/g.92.4.gml N92 E91 R0 M0.264 O
./instances/North/g.15.33.gml N15 E14 R0 M0.053 O
./instances/North/g.23.83.gml N23 E49 D21.5 P21.79 R4 M242.126 O
./instances/North/g.11.17.gml N11 E47 D27 P27.79 R20 M236.682 O
./instances/North/g.96.5.gml N96 E97 R0 M0.251 O
./instances/North/g.41.13.gml N41 E72 D42 P42.79 R8 M227259 O
./instances/North/g.11.0.gml N11 E11 R0 M0.051 O
./instances/North/g.15.35.gml N15 E14 R0 M0.053 O
./instances/North/g.23.13.gml N23 E29 R0 M0.095 O
./instances/North/g.12.128.gml N12 E16 R0 M0.071 O
./instances/North/g.31.28.gml N31 E33 R0 M0.085 O
./instances/North/g.10.56.gml N10 E12 R0 M0.043 O
./instances/North/g.13.102.gml N13 E15 R0 M0.068 O
./instances/North/g.86.0.gml N86 E120 R0 M0.232 O
./instances/North/g.10.15.gml N10 E9 R0 M0.045 O
./instances/North/g.18.7.gml N18 E18 R0 M0.052 O
./instances/North/g.16.82.gml N16 E23 R0 M0.078 O
./instances/North/g.28.16.gml N28 E33 R0 M0.104 O
./instances/North/g.11.10.gml N11 E11 R0 M0.052 O
./instances/North/g.16.61.gml N16 E24 D15 P15.79 R1 M2.669 O
./instances/North/g.34.8.gml N34 E44 D12 P12.79 R1 M2.717 O
./instances/North/g.39.0.gml N39 E38 R0 M0.121 O
./instances/North/g.23.1.gml N23 E30 R0 M0.089 O
./instances/North/g.34.1.gml N34 E42 R0 M0.106 O
./instances/North/g.10.60.gml N10 E15 R0 M0.057 O
./instances/North/g.39.56.gml N39 E48 R0 M0.13 O
./instances/North/g.84.0.gml N84 E95 R0 M0.215 O
./instances/North/g.21.1.gml N21 E88 D54 P52 M1.20566e+06 F
./instances/North/g.10.89.gml N10 E12 R0 M0.077 O
./instances/North/g.41.7.gml N41 E49 R0 M0.127 O
./instances/North/g.23.67.gml N23 E22 R0 M0.067 O
./instances/North/g.10.82.gml N10 E18 D14 P14.79 R1 M2.474 O
./instances/North/g.58.10.gml N58 E106 D63.0258 P58 M1.20204e+06 F
./instances/North/g.48.35.gml N48 E47 R0 M0.139 O
./instances/North/g.23.71.gml N23 E28 R0 M0.061 O
./instances/North/g.16.57.gml N16 E19 R0 M0.075 O
./instances/North/g.13.76.gml N13 E15 R0 M0.07 O
./instances/North/g.30.19.gml N30 E29 R0 M0.089 O
./instances/North/g.22.52.gml N22 E21 R0 M0.066 O
./instances/North/g.54.0.gml N54 E68 R0 M0.155 O
./instances/North/g.17.18.gml N17 E16 R0 M0.054 O
./instances/North/g.12.63.gml N12 E31 D26.1667 P26.79 R5 M2199.53 O
./instances/North/g.20.13.gml N20 E89 D52 P52 M1.20654e+06 F
./instances/North/g.14.27.gml N14 E24 D16 P16.79 R1 M2.82 O
./instances/North/g.14.66.gml N14 E19 R0 M0.051 O
./instances/North/g.31.32.gml N31 E41 D19.6667 P19.79 R2 M10.578 O
./instances/North/g.23.45.gml N23 E22 R0 M0.08 O
./instances/North/g.40.18.gml N40 E46 R0 M0.103 O
./instances/North/g.12.112.gml N12 E26 D20 P20.79 R4 M580.88 O
./instances/North/g.32.14.gml N32 E44 R0 M0.114 O
./instances/North/g.65.0.gml N65 E135 D67 P58 M1.20978e+06 F
./instances/North/g.26.6.gml N26 E33 R0 M0.105 O
./instances/North/g.15.34.gml N15 E14 R0 M0.063 O
./instances/North/g.55.9.gml N55 E105 D94.2316 P84 M1.2011e+06 F
./instances/North/g.13.21.gml N13 E14 R0 M0.077 O
./instances/North/g.18.0.gml N18 E21 R0 M0.076 O
./instances/North/g.13.111.gml N13 E15 R0 M0.056 O
./instances/North/g.24.17.gml N24 E25 R0 M0.044 O
./instances/North/g.61.2.gml N61 E86 D30 P30.79 R6 M4803.36 O
./instances/North/g.62.4.gml N62 E118 D106.695 P92 M1.20164e+06 F
./instances/North/g.22.39.gml N22 E22 R0 M0.068 O
./instances/North/g.20.22.gml N20 E21 R0 M0.082 O
./instances/North/g.10.69.gml N10 E15 R0 M0.061 O
./instances/North/g.42.23.gml N42 E62 D26.3 P26.79 R2 M15.351 O
./instances/North/g.96.3.gml N96 E101 R0 M0.264 O
./instances/North/g.17.23.gml N17 E18 R0 M0.054 O
./instances/North/g.15.59.gml N15 E21 R0 M0.075 O
./instances/North/g.11.75.gml N11 E12 R0 M0.032 O
./instances/North/g.12.99.gml N12 E16 R0 M0.071 O
./instances/North/g.22.14.gml N22 E30 R0 M0.082 O
./instances/North/g.32.6.gml N32 E31 R0 M0.081 O
./instances/North/g.43.18.gml N43 E42 R0 M0.097 O
./instances/North/g.82.5.gml N82 E164 D96.6827 P93 M1.20255e+06 F
./instances/North/g.22.12.gml N22 E23 R0 M0.076 O
./instances/North/g.14.2.gml N14 E15 R0 M0.046 O
./instances/North/g.94.2.gml N94 E174 D36 P36.79 D23.5 P23.79 D41.3333 P35 D15.6667 P15.79 M1.22867e+06 F
./instances/North/g.14.26.gml N14 E23 D15 P15.79 R1 M2.346 O
./instances/North/g.15.38.gml N15 E14 R0 M0.057 O
./instances/North/g.48.0.gml N48 E66 D17 P17.79 R1 M3.931 O
./instances/North/g.16.76.gml N16 E15 R0 M0.061 O
./instances/North/g.10.22.gml N10 E26 D23 P23.79 R3 M130.372 O
./instances/North/g.10.72.gml N10 E11 R0 M0.042 O
./instances/North/g.24.38.gml N24 E26 R0 M0.065 O
./instances/North/g.56.3.gml N56 E106 D95.1932 P84 M1.20181e+06 F
./instances/North/g.16.18.gml N16 E18 R0 M0.082 O
./instances/North/g.74.5.gml N74 E87 R0 M0.223 O
./instances/North/g.12.60.gml N12 E26 D13 P13.79 R1 M2.181 O
./instances/North/g.12.75.gml N12 E32 D27 P27.79 R5 M3273.01 O
./instances/North/g.10.29.gml N10 E21 D18.6667 P18.79 R2 M5.632 O
./instances/North/g.28.4.gml N28 E34 R0 M0.111 O
./instances/North/g.14.19.gml N14 E14 R0 M0.05 O
./instances/North/g.22.36.gml N22 E21 R0 M0.066 O
./instances/North/g.16.66.gml N16 E32 D28 P28.79 R4 M2728.74 O
./instances/North/g.44.21.gml N44 E43 R0 M0.123 O
./instances/North/g.32.10.gml N32 E44 D17.5 P17.79 R3 M35.927 O
./instances/North/g.20.48.gml N20 E32 D20.5 P20.79 R4 M271.556 O
./instances/North/g.47.32.gml N47 E47 R0 M0.134 O
./instances/North/g.68.4.gml N68 E70 R0 M0.207 O
./instances/North/g.20.6.gml N20 E32 D17.6667 P17.79 R3 M26.752 O
./instances/North/g.26.22.gml N26 E33 D10 P10.79 R1 M2.179 O
./instances/North/g.14.35.gml N14 E13 R0 M0.054 O
./instances/North/g.13.99.gml N13 E26 D19.25 P19.79 R5 M2019.01 O
./instances/North/g.75.2.gml N75 E74 R0 M0.215 O
./instances/North/g.53.6.gml N53 E75 R0 M0.15 O
./instances/North/g.75.5.gml N75 E74 R0 M0.208 O
./instances/North/g.10.93.gml N10 E15 R0 M0.06 O
./instances/North/g.61.25.gml N61 E119 D108.619 P95 M1.20177e+06 F
./instances/North/g.12.89.gml N12 E15 R0 M0.068 O
./instances/North/g.63.0.gml N63 E80 D23.6667 P23.79 R2 M9.575 O
./instances/North/g.85.2.gml N85 E172 D95.1736 P73 M1.202e+06 F
./instances/North/g.38.9.gml N38 E49 R0 M0.135 O
./instances/North/g.23.39.gml N23 E24 R0 M0.087 O
./instances/North/g.17.10.gml N17 E52 D32 P32.79 R15 M10978.4 O
./instances/North/g.11.50.gml N11 E12 R0 M0.037 O
./instances/North/g.49.11.gml N49 E99 D52 P50 M1.2084e+06 F
./instances/North/g.14.24.gml N14 E25 D17.5 P17.79 R2 M7.052 O
./instances/North/g.10.62.gml N10 E17 D14 P14.79 R1 M2.45 O
./instances/North/g.32.25.gml N32 E128 D79 P70 M1.20358e+06 F
./instances/North/g.25.43.gml N25 E44 D29.3333 P29.79 R4 M286.438 O
./instances/North/g.10.86.gml N10 E17 D10 P10.79 R1 M3.049 O
./instances/North/g.17.45.gml N17 E18 R0 M0.077 O
./instances/North/g.24.1.gml N24 E24 R0 M0.066 O
./instances/North/g.12.43.gml N12 E12 R0 M0.041 O
./instances/North/g.17.24.gml N17 E19 R0 M0.078 O
./instances/North/g.59.2.gml N59 E122 D73 P57 M1.20349e+06 F
./instances/North/g.11.65.gml N11 E13 R0 M0.078 O
./instances/North/g.13.114.gml N13 E12 R0 M0.055 O
./instances/North/g.18.22.gml N18 E24 D11 P11.79 R1 M2.336 O
./instances/North/g.37.5.gml N37 E42 R0 M0.116 O
./instances/North/g.31.2.gml N31 E36 R0 M0.122 O
./instances/North/g.56.10.gml N56 E91 D47 P47.79 R8 M569052 O
./instances/North/g.32.13.gml N32 E37 R0 M0.109 O
./instances/North/g.21.4.gml N21 E23 R0 M0.091 O
./instances/North/g.21.10.gml N21 E112 D57 P56 M1.21447e+06 F
./instances/North/g.73.4.gml N73 E108 D71.0968 P64 M1.20287e+06 F
./instances/North/g.20.43.gml N20 E19 R0 M0.1 O
./instances/North/g.30.8.gml N30 E34 R0 M0.103 O
./instances/North/g.29.5.gml N29 E38 R0 M0.1 O
./instances/North/g.42.15.gml N42 E84 D52.3131 P47 M1.20234e+06 F
./instances/North/g.13.12.gml N13 E13 R0 M0.048 O
./instances/North/g.15.20.gml N15 E14 R0 M0.049 O
./instances/North/g.24.48.gml N24 E35 R0 M0.099 O
./instances/North/g.22.9.gml N22 E21 R0 M0.066 O
./instances/North/g.61.9.gml N61 E119 D108.719 P94 M1.20164e+06 F
./instances/North/g.25.48.gml N25 E27 R0 M0.098 O
./instances/North/g.10.70.gml N10 E9 R0 M0.042 O
./instances/North/g.17.2.gml N17 E20 R0 M0.082 O
./instances/North/g.14.12.gml N14 E14 R0 M0.04 O
./instances/North/g.81.5.gml N81 E93 R0 M0.222 O
./instances/North/g.25.7.gml N25 E30 R0 M0.082 O
./instances/North/g.25.46.gml N25 E28 R0 M0.091 O
./instances/North/g.35.1.gml N35 E41 R0 M0.109 O
./instances/North/g.13.91.gml N13 E14 R0 M0.04 O
./instances/North/g.14.1.gml N14 E15 R0 M0.07 O
./instances/North/g.31.34.gml N31 E43 D21.3333 P21.79 R2 M9.608 O
./instances/North/g.29.16.gml N29 E38 D14.6667 P14.79 R3 M27.362 O
./instances/North/g.10.2.gml N10 E11 R0 M0.047 O
./instances/North/g.43.19.gml N43 E53 R0 M0.132 O
./instances/North/g.73.7.gml N73 E77 D8 P8.79 R1 M2.079 O
./instances/North/g.48.23.gml N48 E47 R0 M0.131 O
./instances/North/g.23.8.gml N23 E27 R0 M0.082 O
./instances/North/g.22.66.gml N22 E25 R0 M0.082 O
./instances/North/g.32.20.gml N32 E59 D52 P52.79 R6 M53868.5 O
./instances/North/g.13.97.gml N13 E15 R0 M0.072 O
./instances/North/g.30.12.gml N30 E35 R0 M0.095 O
./instances/North/g.23.75.gml N23 E26 R0 M0.082 O
./instances/North/g.23.19.gml N23 E25 R0 M0.085 O
./instances/North/g.23.48.gml N23 E22 R0 M0.065 O
./instances/North/g.57.21.gml N57 E56 R0 M0.141 O
./instances/North/g.43.17.gml N43 E65 D25.6667 P25.79 R2 M10.488 O
./instances/North/g.40.8.gml N40 E131 D111 P83 M1.20215e+06 F
./instances/North/g.20.36.gml N20 E49 D41.5 P41.79 R5 M2266.23 O
./instances/North/g.14.33.gml N14 E21 D11 P11.79 R1 M3.121 O
./instances/North/g.11.5.gml N11 E11 R0 M0.047 O
./instances/North/g.12.51.gml N12 E12 R0 M0.043 O
./instances/North/g.12.77.gml N12 E18 D13 P13.79 R1 M3.878 O
./instances/North/g.12.35.gml N12 E17 R0 M0.071 O
./instances/North/g.17.33.gml N17 E19 R0 M0.073 O
./instances/North/g.11.30.gml N11 E15 R0 M0.071 O
./instances/North/g.32.23.gml N32 E33 R0 M0.103 O
./instances/North/g.47.15.gml N47 E46 R0 M0.129 O
./instances/North/g.13.46.gml N13 E13 R0 M0.069 O
./instances/North/g.57.19.gml N57 E56 R0 M0.155 O
./instances/North/g.11.3.gml N11 E10 R0 M0.046 O
./instances/North/g.50.9.gml N50 E69 D31 P31.79 R6 M25943.2 O
./instances/North/g.23.117.gml N23 E31 D17 P17.79 R1 M3.647 O
./instances/North/g.44.4.gml N44 E43 R0 M0.121 O
./instances/North/g.13.93.gml N13 E16 R0 M0.068 O
./instances/North/g.65.1.gml N65 E70 R0 M0.19 O
./instances/North/g.26.1.gml N26 E37 R0 M0.101 O
./instances/North/g.23.74.gml N23 E42 R0 M0.087 O
./instances/North/g.42.32.gml N42 E64 D38.0185 P38.79 R4 M2177.9 O
./instances/North/g.15.3.gml N15 E16 R0 M0.052 O
./instances/North/g.23.69.gml N23 E22 R0 M0.064 O
./instances/North/g.16.5.gml N16 E17 R0 M0.048 O
./instances/North/g.81.15.gml N81 E83 R0 M0.242 O
./instances/North/g.17.28.gml N17 E18 R0 M0.08 O
./instances/North/g.64.14.gml N64 E68 R0 M0.174 O
./instances/North/g.10.8.gml N10 E12 R0 M0.035 O
./instances/North/g.25.38.gml N25 E24 R0 M0.076 O
./instances/North/g.30.25.gml N30 E29 R0 M0.081 O
./instances/North/g.17.32.gml N17 E22 R0 M0.082 O
./instances/North/g.46.9.gml N46 E61 D27 P27.79 R1 M4.868 O
./instances/North/g.42.7.gml N42 E48 R0 M0.094 O
./instances/North/g.16.79.gml N16 E15 R0 M0.053 O
./instances/North/g.16.16.gml N16 E20 R0 M0.07 O
./instances/North/g.37.19.gml N37 E61 D29.3333 P29.79 R2 M15.464 O
./instances/North/g.18.4.gml N18 E21 R0 M0.06 O
./instances/North/g.19.9.gml N19 E22 R0 M0.086 O
./instances/North/g.19.7.gml N19 E25 D11 P11.79 R1 M2.981 O
./instances/North/g.10.94.gml N10 E17 D14 P14.79 R1 M2.804 O
./instances/North/g.39.45.gml N39 E39 R0 M0.111 O
./instances/North/g.11.29.gml N11 E23 D19 P19.79 R1 M2.821 O
./instances/North/g.16.17.gml N16 E16 R0 M0.049 O
./instances/North/g.49.12.gml N49 E99 D52 P50 M1.20836e+06 F
./instances/North/g.14.15.gml N14 E13 R0 M0.053 O
./instances/North/g.12.8.gml N12 E21 R0 M0.066 O
./instances/North/g.13.88.gml N13 E16 R0 M0.063 O
./instances/North/g.30.23.gml N30 E37 R0 M0.104 O
./instances/North/g.13.63.gml N13 E32 D27 P27.79 R3 M162.342 O
./instances/North/g.75.1.gml N75 E103 R0 M0.198 O
./instances/North/g.32.15.gml N32 E35 R0 M0.112 O
./instances/North/g.78.3.gml N78 E80 R0 M0.242 O
./instances/North/g.22.60.gml N22 E24 R0 M0.092 O
./instances/North/g.32.19.gml N32 E39 R0 M0.124 O
./instances/North/g.30.5.gml N30 E35 R0 M0.112 O
./instances/North/g.17.37.gml N17 E16 R0 M0.057 O
./instances/North/g.40.21.gml N40 E39 R0 M0.119 O
./instances/North/g.36.9.gml N36 E37 R0 M0.095 O
./instances/North/g.42.34.gml N42 E88 D70.9437 P66 M1.20233e+06 F
./instances/North/g.11.72.gml N11 E19 D12 P12.79 R1 M2.28 O
./instances/North/g.25.22.gml N25 E26 R0 M0.074 O
./instances/North/g.23.12.gml N23 E26 R0 M0.088 O
./instances/North/g.77.6.gml N77 E79 R0 M0.22 O
./instances/North/g.18.10.gml N18 E21 R0 M0.079 O
./instances/North/g.14.13.gml N14 E16 R0 M0.073 O
./instances/North/g.13.37.gml N13 E15 R0 M0.077 O
./instances/North/g.39.57.gml N39 E60 D43.5 P43.79 R2 M35.226 O
./instances/North/g.22.24.gml N22 E21 R0 M0.074 O
./instances/North/g.13.80.gml N13 E17 R0 M0.041 O
./instances/North/g.20.53.gml N20 E22 R0 M0.055 O
./instances/North/g.42.9.gml N42 E45 R0 M0.109 O
./instances/North/g.17.36.gml N17 E23 R0 M0.087 O
./instances/North/g.94.0.gml N94 E95 R0 M0.24 O
./instances/North/g.23.96.gml N23 E69 D63 P51 M1.20732e+06 F
./instances/North/g.52.1.gml N52 E55 R0 M0.127 O
./instances/North/g.19.25.gml N19 E22 R0 M0.064 O
./instances/North/g.13.61.gml N13 E20 R0 M0.065 O
./instances/North/g.13.57.gml N13 E12 R0 M0.05 O
./instances/North/g.67.0.gml N67 E66 R0 M0.189 O
./instances/North/g.21.17.gml N21 E26 R0 M0.086 O
./instances/North/g.28.29.gml N28 E55 D38.3529 P37 M1.20342e+06 F
./instances/North/g.22.17.gml N22 E26 R0 M0.097 O
./instances/North/g.46.19.gml N46 E70 D17 P17 R1 M4.62 O
./instances/North/g.15.21.gml N15 E17 R0 M0.089 O
./instances/North/g.39.26.gml N39 E48 R0 M0.122 O
./instances/North/g.38.7.gml N38 E37 R0 M0.105 O
./instances/North/g.30.1.gml N30 E45 D25.3636 P25.79 R2 M22.706 O
./instances/North/g.18.24.gml N18 E24 D12 P12.79 R1 M2.858 O
./instances/North/g.19.29.gml N19 E22 R0 M0.062 O
./instances/North/g.24.19.gml N24 E26 R0 M0.052 O
./instances/North/g.14.37.gml N14 E14 R0 M0.056 O
./instances/North/g.25.16.gml N25 E28 R0 M0.09 O
./instances/North/g.13.42.gml N13 E13 R0 M0.042 O
./instances/North/g.16.36.gml N16 E48 D42 P40 M1.21995e+06 F
./instances/North/g.42.25.gml N42 E47 R0 M0.138 O
./instances/North/g.12.48.gml N12 E12 R0 M0.045 O
./instances/North/g.13.49.gml N13 E51 D30 P28 M1.20213e+06 F
./instances/North/g.19.0.gml N19 E24 D9 P9.79 R1 M2.408 O
./instances/North/g.12.114.gml N12 E14 R0 M0.068 O
./instances/North/g.34.18.gml N34 E68 D44.2958 P41 M1.20552e+06 F
./instances/North/g.10.6.gml N10 E9 R0 M0.063 O
./instances/North/g.11.37.gml N11 E15 R0 M0.069 O
./instances/North/g.12.94.gml N12 E14 R0 M0.062 O
./instances/North/g.10.91.gml N10 E14 R0 M0.059 O
./instances/North/g.75.4.gml N75 E96 D31 P31.79 R1 M4.314 O
./instances/North/g.15.23.gml N15 E28 D19 P19.79 R3 M73.133 O
./instances/North/g.29.7.gml N29 E33 R0 M0.103 O
./instances/North/g.23.99.gml N23 E26 R0 M0.087 O
./instances/North/g.22.54.gml N22 E30 D12 P12.79 R1 M2.862 O
./instances/North/g.62.2.gml N62 E117 D105.769 P92 M1.20153e+06 F
./instances/North/g.47.30.gml N47 E95 D87.0682 P85 M1.20172e+06 F
./instances/North/g.25.33.gml N25 E44 D29.1667 P29.79 R4 M350.58 O
./instances/North/g.62.6.gml N62 E62 R0 M0.164 O
./instances/North/g.37.18.gml N37 E49 R0 M0.128 O
./instances/North/g.36.1.gml N36 E43 R0 M0.129 O
./instances/North/g.12.110.gml N12 E11 R0 M0.047 O
./instances/North/g.13.44.gml N13 E19 R0 M0.073 O
./instances/North/g.18.38.gml N18 E27 D12 P12.79 R1 M3.069 O
./instances/North/g.25.32.gml N25 E44 D29.1 P29.79 R4 M361.483 O
./instances/North/g.10.57.gml N10 E15 R0 M0.064 O
./instances/North/g.35.3.gml N35 E48 D18 P18.79 R1 M3.282 O
./instances/North/g.21.30.gml N21 E20 R0 M0.07 O
./instances/North/g.21.13.gml N21 E35 R0 M0.087 O
./instances/North/g.16.34.gml N16 E16 R0 M0.054 O
./instances/North/g.17.13.gml N17 E16 R0 M0.054 O
./instances/North/g.22.44.gml N22 E25 R0 M0.085 O
./instances/North/g.69.4.gml N69 E68 R0 M0.186 O
./instances/North/g.40.16.gml N40 E49 R0 M0.128 O
./instances/North/g.14.9.gml N14 E15 R0 M0.046 O
./instances/North/g.19.24.gml N19 E22 R0 M0.053 O
./instances/North/g.18.28.gml N18 E18 R0 M0.057 O
./instances/North/g.31.9.gml N31 E58 D52 P52.79 R6 M50936 O
./instances/North/g.37.14.gml N37 E49 D12 P12.79 R1 M2.748 O
./instances/North/g.53.9.gml N53 E100 D88.6809 P81 M1.20246e+06 F
./instances/North/g.90.2.gml N90 E89 R0 M0.246 O
./instances/North/g.62.0.gml N62 E111 D58 P52.79 M1.25945e+06 F
./instances/North/g.60.9.gml N60 E115 D102.699 P89 M1.20178e+06 F
./instances/North/g.26.30.gml N26 E33 R0 M0.114 O
./instances/North/g.12.50.gml N12 E12 R0 M0.04 O
./instances/North/g.18.15.gml N18 E17 R0 M0.057 O
./instances/North/g.38.2.gml N38 E37 R0 M0.103 O
./instances/North/g.99.1.gml N99 E150 D100.515 P94 M1.20206e+06 F
./instances/North/g.55.13.gml N55 E105 D94.2447 P84 M1.20128e+06 F
./instances/North/g.18.36.gml N18 E29 R0 M0.083 O
./instances/North/g.43.1.gml N43 E51 R0 M0.148 O
./instances/North/g.46.17.gml N46 E62 R0 M0.157 O
./instances/North/g.30.20.gml N30 E37 R0 M0.107 O
./instances/North/g.25.18.gml N25 E40 D25.5 P25.79 R2 M10.121 O
./instances/North/g.42.1.gml N42 E60 D31.5 P31.79 R2 M13.881 O
./instances/North/g.36.16.gml N36 E95 D63 P49 M1.2042e+06 F
./instances/North/g.57.15.gml N57 E110 D101.173 P89 M1.20185e+06 F
./instances/North/g.15.26.gml N15 E16 R0 M0.055 O
./instances/North/g.28.23.gml N28 E31 R0 M0.067 O
./instances/North/g.29.15.gml N29 E137 D81 P72 M1.20414e+06 F
./instances/North/g.33.10.gml N33 E146 D87 P75 M1.20229e+06 F
./instances/North/g.10.16.gml N10 E9 R0 M0.05 O
./instances/North/g.54.2.gml N54 E59 R0 M0.155 O
./instances/North/g.10.79.gml N10 E17 D11 P11.79 R1 M2.358 O
./instances/North/g.30.0.gml N30 E43 D24 P24.79 R1 M2.966 O
./instances/North/g.24.37.gml N24 E23 R0 M0.072 O
./instances/North/g.13.116.gml N13 E21 R0 M0.076 O
./instances/North/g.44.5.gml N44 E53 R0 M0.146 O
./instances/North/g.54.6.gml N54 E53 R0 M0.138 O
./instances/North/g.95.1.gml N95 E132 D19 P19.79 R2 M5.113 O
./instances/North/g.59.14.gml N59 E85 D40 P40.79 R4 M1320.75 O
./instances/North/g.61.39.gml N61 E63 R0 M0.147 O
./instances/North/g.44.22.gml N44 E60 D28 P28.79 R4 M2718.28 O
./instances/North/g.15.17.gml N15 E14 R0 M0.057 O
./instances/North/g.54.7.gml N54 E58 R0 M0.14 O
./instances/North/g.38.8.gml N38 E40 R0 M0.09 O
./instances/North/g.14.28.gml N14 E24 D16 P16.79 R1 M2.669 O
./instances/North/g.32.27.gml N32 E31 R0 M0.093 O
./instances/North/g.37.12.gml N37 E43 R0 M0.116 O
./instances/North/g.11.19.gml N11 E14 R0 M0.072 O
./instances/North/g.15.39.gml N15 E14 R0 M0.054 O
./instances/North/g.22.30.gml N22 E23 R0 M0.058 O
./instances/North/g.20.47.gml N20 E32 D20 P20.79 R3 M72.581 O
./instances/North/g.23.37.gml N23 E22 R0 M0.078 O
./instances/North/g.25.36.gml N25 E67 D51 P49 M1.2061e+06 F
./instances/North/g.20.46.gml N20 E64 D49 P44 M1.20987e+06 F
./instances/North/g.55.8.gml N55 E105 D95.1926 P84 M1.20137e+06 F
./instances/North/g.43.0.gml N43 E56 R0 M0.15 O
./instances/North/g.16.25.gml N16 E15 R0 M0.051 O
./instances/North/g.16.62.gml N16 E15 R0 M0.052 O
./instances/North/g.66.7.gml N66 E88 D26 P26.79 R1 M2.611 O
./instances/North/g.19.11.gml N19 E24 R0 M0.084 O
./instances/North/g.48.10.gml N48 E52 R0 M0.132 O
./instances/North/g.22.37.gml N22 E25 R0 M0.083 O
./instances/North/g.35.27.gml N35 E56 D35 P35.79 R5 M15120.7 O
./instances/North/g.10.19.gml N10 E20 D17.6667 P17.79 R2 M7 O
./instances/North/g.29.12.gml N29 E38 R0 M0.1 O
./instances/North/g.17.42.gml N17 E16 R0 M0.054 O
./instances/North/g.78.0.gml N78 E77 R0 M0.211 O
./instances/North/g.10.5.gml N10 E14 R0 M0.065 O
./instances/North/g.21.37.gml N21 E32 D17 P17.79 R2 M9.874 O
./instances/North/g.36.22.gml N36 E63 D34.7778 P31 M1.20806e+06 F
./instances/North/g.58.9.gml N58 E113 D90.262 P82 M1.20434e+06 F
./instances/North/g.40.19.gml N40 E73 D57 P57.79 R7 M641378 O
./instances/North/g.53.13.gml N53 E82 D47.3289 P44 M1.20269e+06 F
./instances/North/g.57.27.gml N57 E195 D156 P105 M1.20092e+06 F
./instances/North/g.61.32.gml N61 E117 D106.779 P92 M1.2018e+06 F
./instances/North/g.53.5.gml N53 E203 D112 P92 M1.20144e+06 F
./instances/North/g.97.1.gml N97 E163 D100.556 P93 M1.20198e+06 F
./instances/North/g.59.9.gml N59 E115 D103.392 P89 M1.20184e+06 F
./instances/North/g.92.0.gml N92 E192 D141.83 P100 M1.20159e+06 F
./instances/North/g.64.18.gml N64 E192 D177.658 P119 M1.20238e+06 F
./instances/North/g.32.28.gml N32 E117 D81 P55 M1.20514e+06 F
./instances/North/g.57.26.gml N57 E241 D165 P124 M1.20086e+06 F
./instances/North/g.81.9.gml N81 E163 D96.6175 P93 M1.20259e+06 F
./instances/North/g.43.3.gml N43 E188 D109 P97 M1.20157e+06 F
./instances/North/g.86.4.gml N86 E189 D125 P100 M1.20268e+06 F
./instances/North/g.100.0.gml N100 E191 D107.734 P96 M1.20219e+06 F
./instances/North/g.42.8.gml N42 E90 D49 P38 M1.20708e+06 F
./instances/North/g.60.16.gml N60 E115 D102.541 P89 M1.20201e+06 F
./instances/North/g.44.20.gml N44 E93 D62.6604 P57 M1.20269e+06 F
./instances/North/g.36.17.gml N36 E79 D57 P47 M1.21057e+06 F
./instances/North/g.46.3.gml N46 E168 D42 P28 D42 P28 D42 P28 M3.6398e+06 F


==> Results/ilp-with-npc.txt <==
./instances/SteinLib/SP/se03.stp N13 E21 R0 M0.14 O
./instances/SteinLib/SP/oddwheel3.stp N33 E0 R0 M0.107 O
./instances/SteinLib/SP/antiwheel5.stp N33 E0 R0 M0.112 O
./instances/SteinLib/SP/oddcycle3.stp N33 E0 R0 M0.07 O
./instances/SteinLib/MSM/msm4038.stp N237 E390 R0 M0.314 O
./instances/SteinLib/MSM/msm0580.stp N338 E541 R0 M0.477 O
./instances/SteinLib/MSM/msm1707.stp N278 E478 R0 M0.612 O
./instances/SteinLib/MSM/msm1008.stp N402 E695 R0 M0.789 O
./instances/SteinLib/MSM/msm4224.stp N191 E302 R0 M0.544 O
./instances/SteinLib/MSM/msm4414.stp N317 E476 R0 M0.94 O
./instances/SteinLib/MSM/msm3676.stp N957 E1554 R0 M1.905 O
./instances/SteinLib/MSM/msm3277.stp N1704 E2991 R0 M2.359 O
./instances/SteinLib/MSM/msm1234.stp N933 E1632 R0 M1.324 O
./instances/SteinLib/MSM/msm0654.stp N1290 E2270 R0 M3.438 O
./instances/SteinLib/MSM/msm4114.stp N402 E690 R0 M0.987 O
./instances/SteinLib/MSM/msm2326.stp N418 E723 R0 M1.014 O
./instances/SteinLib/MSM/msm1931.stp N875 E1522 R0 M1.931 O
./instances/SteinLib/MSM/msm0920.stp N752 E1264 R0 M1.624 O
./instances/SteinLib/MSM/msm1844.stp N90 E135 R0 M0.261 O
./instances/SteinLib/MSM/msm4515.stp N777 E1358 R0 M1.789 O
./instances/SteinLib/MSM/msm4190.stp N391 E666 R0 M0.892 O
./instances/SteinLib/MSM/msm2152.stp N2132 E3702 R0 M4.866 O
./instances/SteinLib/MSM/msm0709.stp N1442 E2403 R0 M2.358 O
./instances/SteinLib/MSM/msm2705.stp N1359 E2458 R0 M3.018 O
./instances/SteinLib/MSM/msm2000.stp N898 E1562 R0 M1.881 O
./instances/SteinLib/MSM/msm2846.stp N3263 E5783 R0 M4.848 O
./instances/SteinLib/MSM/msm3727.stp N4640 E8255 R0 M11.477 O
./instances/SteinLib/MSM/msm2601.stp N2961 E5100 R0 M7.126 O
./instances/SteinLib/MSM/msm2802.stp N1709 E2963 R0 M3.597 O
./instances/SteinLib/MSM/msm1477.stp N1199 E2078 R0 M2.812 O
./instances/SteinLib/MSM/msm3829.stp N4221 E7255 R0 M11.907 O
./instances/SteinLib/MSM/msm2492.stp N4045 E7094 R0 M8.535 O
./instances/SteinLib/MSM/msm2525.stp N3031 E5239 R0 M9 O
./instances/SteinLib/MSM/msm4312.stp N5181 E8893 R0 M17.076 O
./instances/SteinLib/SP/design432.stp N8 E20 D16.5 P16.79 R4 M190.48 O
./instances/SteinLib/PUC/cc11-2p.stp N2048 E11263
./instances/SteinLib/PUC/cc12-2u.stp N4096 E24574
./instances/SteinLib/PUC/cc12-2p.stp N4096 E24574
./instances/SteinLib/PUC/cc3-11p.stp N1331 E19965
./instances/SteinLib/PUC/hc12u.stp N4096 E24576
./instances/SteinLib/PUC/cc3-12p.stp N1728 E28512
./instances/SteinLib/PUC/bipa2u.stp N3300 E18073
./instances/SteinLib/PUC/cc7-3u.stp N2187 E15308
./instances/SteinLib/PUC/cc3-4p.stp N64 E288 D186 P149 M600226 F
./instances/SteinLib/PUC/hc7p.stp N128 E448 D378 P219 M600146 F
./instances/SteinLib/PUC/hc8u.stp N256 E1024 D762 P418 M600193 F
./instances/SteinLib/PUC/hc7u.stp N128 E448 D378 P219 M600268 F
./instances/SteinLib/PUC/cc3-5p.stp N125 E750 D369 P299 M600167 F
./instances/SteinLib/PUC/cc5-3u.stp N243 E1215 D723 P481 M600958 F
./instances/SteinLib/SP/w13c29.stp N783 E2262 D2257.47 P1443 M601294 F
./instances/SteinLib/PUC/hc9u.stp N512 E2304 D1530 P814 M601574 F
./instances/SteinLib/PUC/cc9-2u.stp N512 E2304 D1530 P924 M601938 F
./instances/SteinLib/PUC/cc9-2p.stp N512 E2304 D1530 P924 M601922 F
./instances/SteinLib/PUC/cc10-2u.stp N1024 E5120 D3066 P1780 M603298 F
./instances/SteinLib/SP/w23c23.stp N1081 E3174 D3170 P2053 M603747 F
./instances/SteinLib/PUC/cc6-3u.stp N729 E4368 D2181 P1415 M604345 F
./instances/SteinLib/PUC/bip52u.stp N2200 E7997 D5454 P2181 M605817 F
./instances/SteinLib/PUC/cc3-4u.stp N64 E288 D186 P149 M600247 F
./instances/SteinLib/PUC/cc7-3p.stp N2187 E15308
./instances/SteinLib/PUC/cc3-11u.stp N1331 E19965
./instances/SteinLib/PUC/hc12p.stp N4096 E24576
./instances/SteinLib/PUC/hc11p.stp N2048 E11264
./instances/SteinLib/PUC/cc3-12u.stp N1728 E28512
./instances/SteinLib/PUC/bip42p.stp N1200 E3982 D2964 P1221 M603407 F
./instances/SteinLib/PUC/bipe2u.stp N550 E5013 D1644 P955 M606354 F
./instances/SteinLib/PUC/bip62p.stp N1200 E10002 D3591 P1633 M606756 F
./instances/SteinLib/P6E/p620.stp N100 E180 R0 M0.272 O
./instances/SteinLib/P6E/p621.stp N100 E180 R0 M0.257 O
./instances/SteinLib/P6E/p633.stp N200 E370 R0 M0.443 O
./instances/SteinLib/P6E/p622.stp N100 E180 R0 M0.293 O
./instances/SteinLib/P6E/p624.stp N100 E180 R0 M0.252 O
./instances/SteinLib/P6E/p623.stp N100 E180 R0 M0.287 O
./instances/SteinLib/P6E/p630.stp N200 E370 R0 M0.423 O
./instances/SteinLib/P6E/p628.stp N100 E180 R0 M0.247 O
./instances/SteinLib/P6E/p629.stp N100 E180 R0 M0.243 O
./instances/SteinLib/P6E/p619.stp N100 E180 R0 M0.241 O
./instances/SteinLib/P6E/p631.stp N200 E370 R0 M0.417 O
./instances/SteinLib/P6E/p625.stp N100 E180 R0 M0.241 O
./instances/SteinLib/P6E/p627.stp N100 E180 R0 M0.268 O
./instances/SteinLib/P6E/p632.stp N200 E370 R0 M0.427 O
./instances/SteinLib/P6E/p626.stp N100 E180 R0 M0.228 O
./instances/SteinLib/PUC/cc11-2u.stp N2048 E11263
./instances/SteinLib/PUC/hc6u.stp N64 E192 D186 P119 M601121 F
./instances/SteinLib/PUC/bipe2p.stp N550 E5013 D1644 P955 M608808 F
./instances/SteinLib/PUC/hc11u.stp N2048 E11264
./instances/SteinLib/PUC/bipa2p.stp N3300 E18073
./instances/SteinLib/E/e12.stp N2500 E12500
./instances/SteinLib/E/e14.stp N2500 E12500
./instances/SteinLib/E/e15.stp N2500 E12500
./instances/SteinLib/PUC/hc10p.stp N1024 E5120 D3066 P1619 M637272 F
./instances/SteinLib/PUC/cc3-5u.stp N125 E750 D369 P299 M600135 F
./instances/SteinLib/E/e20.stp N2500 E62500
./instances/SteinLib/E/e19.stp N2500 E62500
./instances/SteinLib/E/e18.stp N2500 E62500
./instances/SteinLib/E/e17.stp N2500 E62500
./instances/SteinLib/E/e11.stp N2500 E12500
./instances/SteinLib/E/e16.stp N2500 E62500
./instances/SteinLib/SP/w3c571.stp N3997 E10278 D10276.5 P7834 M764636 F
./instances/SteinLib/PUC/hc6p.stp N64 E192 D186 P119 M601264 F
./instances/SteinLib/PUC/cc6-2u.stp N64 E192 D186 P120 M601279 F
./instances/SteinLib/PUC/cc3-10p.stp N1000 E13500 D2994 P2503 M605324 F
./instances/SteinLib/PUC/hc9p.stp N512 E2304 D1530 P814 M602877 F
./instances/SteinLib/PUC/cc3-10u.stp N1000 E13500 D2994 P2503 M608155 F
./instances/SteinLib/PUC/cc6-2p.stp N64 E192 D186 P120 M601119 F
./instances/SteinLib/PUC/bip52p.stp N2200 E7997 D5454 P2181 M613081 F
./instances/SteinLib/PUC/hc8p.stp N256 E1024 D762 P418 M600573 F
./instances/SteinLib/PUC/cc6-3p.stp N729 E4368 D2181 P1417 M600628 F
./instances/SteinLib/PUC/bip42u.stp N1200 E3982 D2964 P1221 M610094 F
./instances/SteinLib/E/e13.stp N2500 E12500
./instances/SteinLib/PUC/cc5-3p.stp N243 E1215 D723 P481 M600597 F
./instances/SteinLib/E/e05.stp N2500 E3125 D1295.26 P773 M600393 F
./instances/SteinLib/PUC/bip62u.stp N1200 E10002 D3591 P1633 M619091 F
./instances/SteinLib/PUC/cc10-2p.stp N1024 E5120 D3066 P1780 M605121 F
./instances/SteinLib/I160/i160-225.stp N160 E12720
./instances/SteinLib/E/e04.stp N2500 E3125 D1307.89 P790 M600589 F
./instances/SteinLib/E/e08.stp N2500 E5000 D4370.04 P2057 M610454 F
./instances/SteinLib/PUC/hc10u.stp N1024 E5120 D3066 P1619 M639500 F
./instances/SteinLib/E/e02.stp N2500 E3125 D1332.58 P811 M600524 F
./instances/SteinLib/E/e06.stp N2500 E5000 D4346.19 P2029 M613031 F
./instances/SteinLib/E/e09.stp N2500 E5000 D4391.41 P2084 M621159 F
./instances/SteinLib/E/e10.stp N2500 E5000 D4350.81 P2028 M610628 F
./instances/SteinLib/E/e03.stp N2500 E3125 D1327.82 P807 M600443 F
./instances/SteinLib/E/e07.stp N2500 E5000 D4392.06 P2068 M605628 F
./instances/SteinLib/E/e01.stp N2500 E3125 D1308.59 P787 M601230 F
./instances/SteinLib/I160/i160-015.stp N160 E812 D474 P262 M600087 F
./instances/SteinLib/I160/i160-123.stp N160 E12720 D474 P474 M605544 F
./instances/SteinLib/I160/i160-104.stp N160 E240 D149.641 P119 M600936 F
./instances/SteinLib/I160/i160-331.stp N160 E320 D270.297 P183 M600806 F
./instances/SteinLib/I160/i160-043.stp N160 E2544 D474 P376 M600286 F
./instances/SteinLib/I160/i160-335.stp N160 E320 D261.48 P173 M600813 F
./instances/SteinLib/I160/i160-013.stp N160 E812 D474 P262 M600756 F
./instances/SteinLib/I160/i160-231.stp N160 E320 D267.201 P181 M600744 F
./instances/SteinLib/I160/i160-234.stp N160 E320 D268.64 P183 M600827 F
./instances/SteinLib/I160/i160-001.stp N160 E240 D142.044 P111 M600784 F
./instances/SteinLib/I160/i160-141.stp N160 E2544 D474 P374 M600381 F
./instances/SteinLib/I160/i160-222.stp N160 E12720 D474 P474 M603881 F
./instances/SteinLib/I160/i160-014.stp N160 E812 D474 P266 M600266 F
./instances/SteinLib/I160/i160-321.stp N160 E12720 D474 P474 M606963 F
./instances/SteinLib/I160/i160-024.stp N160 E12720 D474 P474 M606631 F
./instances/SteinLib/I160/i160-243.stp N160 E2544 D474 P374 M600362 F
./instances/SteinLib/I160/i160-202.stp N160 E240 D148.049 P117 M600686 F
./instances/SteinLib/I160/i160-025.stp N160 E12720 D474 P474 M604500 F
./instances/SteinLib/I160/i160-103.stp N160 E240 D152.425 P122 M600626 F
./instances/SteinLib/I160/i160-322.stp N160 E12720 D474 P474 M606628 F
./instances/SteinLib/I160/i160-214.stp N160 E812 D474 P264 M600191 F
./instances/SteinLib/I160/i160-005.stp N160 E240 D156.993 P130 M600510 F
./instances/SteinLib/I160/i160-242.stp N160 E2544 D474 P370 M601217 F
./instances/SteinLib/I160/i160-035.stp N160 E320 D266.053 P176 M600674 F
./instances/SteinLib/I160/i160-315.stp N160 E812 D474 P264 M600095 F
./instances/SteinLib/I160/i160-011.stp N160 E812 D474 P272 M600647 F
./instances/SteinLib/I160/i160-313.stp N160 E812 D474 P269 M600364 F
./instances/SteinLib/I160/i160-115.stp N160 E812 D474 P268 M600361 F
./instances/SteinLib/I160/i160-144.stp N160 E2544 D474 P369 M601044 F
./instances/SteinLib/I160/i160-132.stp N160 E320 D259.253 P171 M600799 F
./instances/SteinLib/I160/i160-021.stp N160 E12720
./instances/SteinLib/I160/i160-342.stp N160 E2544 D474 P372 M600447 F
./instances/SteinLib/I160/i160-111.stp N160 E812 D471 P265 M600094 F
./instances/SteinLib/I160/i160-114.stp N160 E812 D474 P268 M600572 F
./instances/SteinLib/I160/i160-125.stp N160 E12720 D474 P474 M604408 F
./instances/SteinLib/I160/i160-113.stp N160 E812 D471 P262 M600161 F
./instances/SteinLib/I160/i160-241.stp N160 E2544 D474 P367 M600746 F
./instances/SteinLib/I160/i160-205.stp N160 E240 D148.317 P119 M600760 F
./instances/SteinLib/I160/i160-213.stp N160 E812 D474 P265 M600125 F
./instances/SteinLib/I160/i160-232.stp N160 E320 D272.693 P181 M600630 F
./instances/SteinLib/I160/i160-134.stp N160 E320 D266.775 P178 M600710 F
./instances/SteinLib/I160/i160-341.stp N160 E2544 D474 P372 M601395 F
./instances/SteinLib/I160/i160-131.stp N160 E320 D262.507 P173 M600704 F
./instances/SteinLib/I160/i160-324.stp N160 E12720 D474 P474 M608514 F
./instances/SteinLib/I160/i160-323.stp N160 E12720 D474 P474 M604020 F
./instances/SteinLib/I160/i160-332.stp N160 E320 D265.338 P174 M600766 F
./instances/SteinLib/I160/i160-002.stp N160 E240 D148.467 P119 M600740 F
./instances/SteinLib/I160/i160-003.stp N160 E240 D138.294 P111 M600848 F
./instances/SteinLib/I160/i160-345.stp N160 E2544 D474 P372 M601385 F
./instances/SteinLib/I160/i160-105.stp N160 E240 D146.442 P117 M600506 F
./instances/SteinLib/I160/i160-004.stp N160 E240 D148.445 P119 M600739 F
./instances/SteinLib/I160/i160-344.stp N160 E2544 D474 P367 M600365 F
./instances/SteinLib/I160/i160-221.stp N160 E12720 D474 P474 M604065 F
./instances/SteinLib/I160/i160-325.stp N160 E12720 D474 P474 M604842 F
./instances/SteinLib/I160/i160-124.stp N160 E12720 D474 P474 M604353 F
./instances/SteinLib/I160/i160-233.stp N160 E320 D269.383 P181 M600714 F
./instances/SteinLib/I160/i160-224.stp N160 E12720 D474 P474 M605977 F
./instances/SteinLib/I160/i160-012.stp N160 E812 D471 P265 M600207 F
./instances/SteinLib/I160/i160-044.stp N160 E2544 D474 P375 M600660 F
./instances/SteinLib/I160/i160-312.stp N160 E812 D474 P260 M600348 F
./instances/SteinLib/I160/i160-122.stp N160 E12720 D474 P474 M608279 F
./instances/SteinLib/I160/i160-042.stp N160 E2544 D474 P372 M600168 F
./instances/SteinLib/I160/i160-235.stp N160 E320 D264.866 P179 M600886 F
./instances/SteinLib/I160/i160-212.stp N160 E812 D471 P263 M600889 F
./instances/SteinLib/I160/i160-135.stp N160 E320 D270.419 P180 M600880 F
./instances/SteinLib/I160/i160-022.stp N160 E12720 D474 P474 M605233 F
./instances/SteinLib/I160/i160-304.stp N160 E240 D149.156 P120 M600719 F
./instances/SteinLib/I160/i160-305.stp N160 E240 D151.679 P121 M600588 F
./instances/SteinLib/I160/i160-223.stp N160 E12720 D474 P474 M606672 F
./instances/SteinLib/I160/i160-201.stp N160 E240 D146.339 P115 M600709 F
./instances/SteinLib/I160/i160-245.stp N160 E2544 D474 P374 M600515 F
./instances/SteinLib/I160/i160-204.stp N160 E240 D138.457 P110 M600759 F
./instances/SteinLib/I160/i160-311.stp N160 E812 D474 P268 M600392 F
./instances/SteinLib/I160/i160-143.stp N160 E2544 D474 P369 M601258 F
./instances/SteinLib/I160/i160-023.stp N160 E12720 D474 P474 M607263 F
./instances/SteinLib/I160/i160-033.stp N160 E320 D263.384 P175 M600665 F
./instances/SteinLib/I160/i160-334.stp N160 E320 D261.508 P170 M600823 F
./instances/SteinLib/DIW/diw0523.stp N1080 E2015 R0 M2.076 O
./instances/SteinLib/DIW/diw0250.stp N353 E608 R0 M0.711 O
./instances/SteinLib/I160/i160-301.stp N160 E240 D148.493 P117 M600577 F
./instances/SteinLib/DIW/diw0234.stp N5349 E10086 R0 M11.782 O
./instances/SteinLib/DIW/diw0559.stp N3738 E7013 R0 M7.163 O
./instances/SteinLib/DIW/diw0473.stp N2213 E4135 R0 M4.849 O
./instances/SteinLib/DIW/diw0487.stp N2414 E4386 R0 M4.952 O
./instances/SteinLib/DIW/diw0495.stp N938 E1655 R0 M1.689 O
./instances/SteinLib/DIW/diw0540.stp N286 E465 R0 M0.538 O
./instances/SteinLib/DIW/diw0795.stp N3221 E5938 R0 M6.497 O
./instances/SteinLib/DIW/diw0445.stp N1804 E3311 R0 M3.523 O
./instances/SteinLib/DIW/diw0513.stp N918 E1684 R0 M1.758 O
./instances/SteinLib/I160/i160-102.stp N160 E240 D141.523 P114 M600866 F
./instances/SteinLib/DIW/diw0459.stp N3636 E6789 R0 M7.036 O
./instances/SteinLib/DIW/diw0460.stp N339 E579 R0 M0.69 O
./instances/SteinLib/DIW/diw0260.stp N539 E985 R0 M1.083 O
./instances/SteinLib/DIW/diw0801.stp N3023 E5575 R0 M6.581 O
./instances/SteinLib/I160/i160-032.stp N160 E320 D269.651 P175 M600894 F
./instances/SteinLib/DIW/diw0819.stp N10553 E20066 R0 M25.887 O
./instances/SteinLib/DIW/diw0393.stp N212 E381 R0 M0.423 O
./instances/SteinLib/DIW/diw0778.stp N7231 E13727 R0 M18.015 O
./instances/SteinLib/DIW/diw0313.stp N468 E822 R0 M0.884 O
./instances/SteinLib/DIW/diw0779.stp N11821 E22516 R0 M29.484 O
./instances/SteinLib/DMXA/dmxa1721.stp N1005 E1731 R0 M1.987 O
./instances/SteinLib/DMXA/dmxa1109.stp N343 E559 R0 M0.654 O
./instances/SteinLib/DMXA/dmxa0296.stp N233 E386 R0 M0.452 O
./instances/SteinLib/DMXA/dmxa0848.stp N499 E861 R0 M0.978 O
./instances/SteinLib/DMXA/dmxa0454.stp N1848 E3286 R0 M3.483 O
./instances/SteinLib/DMXA/dmxa1516.stp N720 E1269 R0 M1.368 O
./instances/SteinLib/DMXA/dmxa0903.stp N632 E1087 R0 M1.298 O
./instances/SteinLib/DMXA/dmxa0734.stp N663 E1154 R0 M1.251 O
./instances/SteinLib/DMXA/dmxa0368.stp N2050 E3676 R0 M3.639 O
./instances/SteinLib/DMXA/dmxa0628.stp N169 E280 R0 M0.369 O
./instances/SteinLib/DMXA/dmxa1200.stp N770 E1383 R0 M1.597 O
./instances/SteinLib/DMXA/dmxa1304.stp N298 E503 R0 M0.606 O
./instances/SteinLib/DMXA/dmxa1801.stp N2333 E4137 R0 M5.274 O
./instances/SteinLib/DMXA/dmxa1010.stp N3983 E7108 R0 M7.908 O
./instances/SteinLib/DIW/diw0820.stp N11749 E22384 R0 M42.565 O
./instances/SteinLib/I160/i160-244.stp N160 E2544 D474 P371 M600562 F
./instances/SteinLib/I160/i160-034.stp N160 E320 D261.057 P173 M600498 F
./instances/SteinLib/D/d19.stp N1000 E25000
./instances/SteinLib/D/d18.stp N1000 E25000
./instances/SteinLib/I160/i160-302.stp N160 E240 D149.614 P115 M600823 F
./instances/SteinLib/I160/i160-303.stp N160 E240 D145.616 P115 M600677 F
./instances/SteinLib/D/d17.stp N1000 E25000
./instances/SteinLib/I160/i160-041.stp N160 E2544 D474 P370 M600411 F
./instances/SteinLib/I160/i160-121.stp N160 E12720 D474 P474 M605437 F
./instances/SteinLib/D/d14.stp N1000 E5000
./instances/SteinLib/D/d20.stp N1000 E25000
./instances/SteinLib/D/d11.stp N1000 E5000
./instances/SteinLib/I160/i160-203.stp N160 E240 D148.334 P116 M600683 F
./instances/SteinLib/D/d13.stp N1000 E5000
./instances/SteinLib/I160/i160-215.stp N160 E812 D474 P260 M600150 F
./instances/SteinLib/I160/i160-343.stp N160 E2544 D474 P374 M600808 F
./instances/SteinLib/I160/i160-211.stp N160 E812 D474 P270 M600332 F
./instances/SteinLib/ALUE/alue3146.stp N3626 E5869 R0 M9.028 O
./instances/SteinLib/ALUE/alue6457.stp N3932 E6137 R0 M8.813 O
./instances/SteinLib/ALUE/alue7066.stp N6405 E10454 R0 M16.541 O
./instances/SteinLib/I160/i160-142.stp N160 E2544 D474 P378 M601467 F
./instances/SteinLib/ALUE/alue7229.stp N940 E1474 R0 M1.931 O
./instances/SteinLib/ALUE/alue6179.stp N3372 E5213 R0 M8.402 O
./instances/SteinLib/ALUE/alue6951.stp N2818 E4419 R0 M7.503 O
./instances/SteinLib/ALUE/alue7065.stp N34046 E54841 R0 M128.381 O
./instances/SteinLib/ALUE/alue5067.stp N3524 E5560 R0 M6.716 O
./instances/SteinLib/ALUE/alue5901.stp N11543 E18429 R0 M38.128 O
./instances/SteinLib/ALUE/alue6735.stp N4119 E6696 R0 M10.654 O
./instances/SteinLib/ALUE/alue5623.stp N4472 E6938 R0 M8.196 O
./instances/SteinLib/ALUE/alue2105.stp N1220 E1858 R0 M2.358 O
./instances/SteinLib/ALUE/alue5345.stp N5179 E8165 R0 M10.871 O
./instances/SteinLib/ALUE/alue2087.stp N1244 E1971 R0 M2.6 O
./instances/SteinLib/LIN/lin14.stp N828 E1472 R0 M1.97 O
./instances/SteinLib/LIN/lin32.stp N19112 E35665 R0 M146.618 O
./instances/SteinLib/LIN/lin20.stp N3675 E6709 R0 M12.385 O
./instances/SteinLib/ALUE/alue7080.stp N34479 E55494 R0 M120.836 O
./instances/SteinLib/LIN/lin12.stp N818 E1462 R0 M2.241 O
./instances/SteinLib/LIN/lin13.stp N822 E1466 R0 M2.234 O
./instances/SteinLib/LIN/lin09.stp N313 E532 R0 M0.833 O
./instances/SteinLib/LIN/lin05.stp N160 E269 R0 M0.416 O
./instances/SteinLib/LIN/lin06.stp N165 E274 R0 M0.433 O
./instances/SteinLib/LIN/lin10.stp N321 E540 R0 M0.789 O
./instances/SteinLib/LIN/lin27.stp N8017 E14753 R0 M32.812 O
./instances/SteinLib/LIN/lin31.stp N19100 E35653 R0 M153.7 O
./instances/SteinLib/LIN/lin37.stp N38418 E71657 R0 M369.435 O
./instances/SteinLib/LIN/lin19.stp N2010 E3662 R0 M5.821 O
./instances/SteinLib/LIN/lin29.stp N19083 E35636 R0 M156.851 O
./instances/SteinLib/LIN/lin22.stp N3692 E6726 R0 M11.696 O
./instances/SteinLib/LIN/lin24.stp N7998 E14734 R0 M36.85 O
./instances/SteinLib/LIN/lin02.stp N55 E82 R0 M0.151 O
./instances/SteinLib/LIN/lin33.stp N19177 E35730 R0 M168.117 O
./instances/SteinLib/LIN/lin08.stp N311 E530 R0 M0.777 O
./instances/SteinLib/LIN/lin36.stp N38307 E71546 R0 M350.546 O
./instances/SteinLib/LIN/lin03.stp N57 E84 R0 M0.166 O
./instances/SteinLib/LIN/lin15.stp N840 E1484 R0 M2.263 O
./instances/SteinLib/LIN/lin17.stp N1989 E3641 R0 M5.513 O
./instances/SteinLib/LIN/lin16.stp N1981 E3633 R0 M5.317 O
./instances/SteinLib/LIN/lin23.stp N3716 E6750 R0 M11.734 O
./instances/SteinLib/LIN/lin04.stp N157 E266 R0 M0.395 O
./instances/SteinLib/LIN/lin26.stp N8013 E14749 R0 M36.276 O
./instances/SteinLib/LIN/lin01.stp N53 E80 R0 M0.168 O
./instances/SteinLib/LIN/lin11.stp N816 E1460 R0 M2.069 O
./instances/SteinLib/LIN/lin18.stp N1994 E3646 R0 M5.536 O
./instances/SteinLib/LIN/lin28.stp N8062 E14798 R0 M39.973 O
./instances/SteinLib/LIN/lin07.stp N307 E526 R0 M0.797 O
./instances/SteinLib/LIN/lin25.stp N8007 E14743 R0 M40.692 O
./instances/SteinLib/LIN/lin34.stp N38282 E71521 R0 M319.889 O
./instances/SteinLib/LIN/lin21.stp N3683 E6717 R0 M10.714 O
./instances/SteinLib/LIN/lin30.stp N19091 E35644 R0 M146.159 O
./instances/SteinLib/D/d16.stp N1000 E25000
./instances/SteinLib/ALUT/alut2010.stp N6104 E11011 R0 M17.714 O
./instances/SteinLib/ALUT/alut0805.stp N966 E1666 R0 M1.979 O
./instances/SteinLib/ALUT/alut0787.stp N1160 E2089 R0 M2.517 O
./instances/SteinLib/ALUT/alut1181.stp N3041 E5693 R0 M6.57 O
./instances/SteinLib/LIN/lin35.stp N38294 E71533 R0 M326 O
./instances/SteinLib/ALUT/alut2288.stp N9070 E16595 R0 M21.518 O
./instances/SteinLib/ALUT/alut2566.stp N5021 E9055 R0 M11.525 O
./instances/SteinLib/ALUT/alut2764.stp N387 E626 R0 M0.695 O
./instances/SteinLib/ALUT/alut2625.stp N36711 E68117 R0 M132.525 O
./instances/SteinLib/ALUT/alut2610.stp N33901 E62816 R0 M81.326 O
./instances/SteinLib/C/c17.stp N500 E12500
./instances/SteinLib/C/c16.stp N500 E12500
./instances/SteinLib/C/c20.stp N500 E12500
./instances/SteinLib/I160/i160-314.stp N160 E812 D471 P265 M600516 F
./instances/SteinLib/I160/i160-031.stp N160 E320 D267.855 P176 M600798 F
./instances/SteinLib/I160/i160-101.stp N160 E240 D145.701 P118 M600709 F
./instances/SteinLib/I160/i160-133.stp N160 E320 D267.753 P177 M600879 F
./instances/SteinLib/I160/i160-112.stp N160 E812 D474 P266 M600843 F
./instances/SteinLib/I160/i160-145.stp N160 E2544 D474 P377 M601770 F
./instances/SteinLib/I160/i160-045.stp N160 E2544 D474 P369 M600325 F
./instances/SteinLib/I160/i160-333.stp N160 E320 D265.2 P175 M600685 F
./instances/SteinLib/D/d07.stp N1000 E2000 D1750.12 P881 M600572 F
./instances/SteinLib/D/d02.stp N1000 E1250 D524.203 P358 M600671 F
./instances/SteinLib/D/d09.stp N1000 E2000 D1746.73 P878 M602450 F
./instances/SteinLib/D/d10.stp N1000 E2000 D1750.49 P883 M602716 F
./instances/SteinLib/C/c19.stp N500 E12500
./instances/SteinLib/D/d01.stp N1000 E1250 D515.866 P342 M600670 F
./instances/SteinLib/D/d05.stp N1000 E1250 D518.742 P349 M600535 F
./instances/SteinLib/D/d08.stp N1000 E2000 D1753.58 P884 M601374 F
./instances/SteinLib/D/d12.stp N1000 E5000 D2994 P1232 M603118 F
./instances/SteinLib/D/d04.stp N1000 E1250 D507.021 P335 M600643 F
./instances/SteinLib/D/d15.stp N1000 E5000 D2994 P1232 M606349 F
./instances/SteinLib/D/d03.stp N1000 E1250 D528.197 P356 M600366 F
./instances/SteinLib/I640/i640-113.stp N640 E4135
./instances/SteinLib/I640/i640-241.stp N640 E40896
./instances/SteinLib/D/d06.stp N1000 E2000 D1754.91 P883 M601849 F
./instances/SteinLib/I640/i640-323.stp N640 E204480
./instances/SteinLib/I640/i640-314.stp N640 E4135
./instances/SteinLib/C/c07.stp N500 E1000 D873.893 P478 M600716 F
./instances/SteinLib/C/c01.stp N500 E625 D261.624 P194 M600568 F
./instances/SteinLib/C/c10.stp N500 E1000 D875.773 P481 M600630 F
./instances/SteinLib/I640/i640-244.stp N640 E40896
./instances/SteinLib/C/c12.stp N500 E2500 D1491 P675 M602361 F
./instances/SteinLib/C/c02.stp N500 E625 D253.73 P193 M600642 F
./instances/SteinLib/C/c09.stp N500 E1000 D881.296 P481 M600671 F
./instances/SteinLib/C/c05.stp N500 E625 D246.22 P186 M600396 F
./instances/SteinLib/C/c11.stp N500 E2500 D1494 P679 M600576 F
./instances/SteinLib/C/c03.stp N500 E625 D260.727 P196 M600687 F
./instances/SteinLib/C/c06.stp N500 E1000 D858.77 P465 M600250 F
./instances/SteinLib/C/c04.stp N500 E625 D258.241 P191 M600541 F
./instances/SteinLib/C/c15.stp N500 E2500 D1494 P674 M600540 F
./instances/SteinLib/I640/i640-042.stp N640 E40896
./instances/SteinLib/C/c08.stp N500 E1000 D862.3 P463 M600472 F
./instances/SteinLib/I640/i640-243.stp N640 E40896
./instances/SteinLib/C/c14.stp N500 E2500 D1494 P678 M601987 F
./instances/SteinLib/C/c13.stp N500 E2500 D1491 P681 M602702 F
./instances/SteinLib/I640/i640-044.stp N640 E40896
./instances/SteinLib/C/c18.stp N500 E12500 D1494 P1039 M607215 F
./instances/SteinLib/I640/i640-144.stp N640 E40896
./instances/SteinLib/I640/i640-125.stp N640 E204480
./instances/SteinLib/I640/i640-202.stp N640 E960 D618.389 P386 M600957 F
./instances/SteinLib/I640/i640-045.stp N640 E40896
./instances/SteinLib/I640/i640-003.stp N640 E960 D617.122 P384 M600945 F
./instances/SteinLib/I640/i640-325.stp N640 E204480
./instances/SteinLib/I640/i640-115.stp N640 E4135 D1914 P864 M600727 F
./instances/SteinLib/I640/i640-344.stp N640 E40896
./instances/SteinLib/I640/i640-034.stp N640 E1280 D1113.6 P584 M600746 F
./instances/SteinLib/I640/i640-301.stp N640 E960 D634.787 P405 M600422 F
./instances/SteinLib/I640/i640-214.stp N640 E4135 D1914 P871 M601439 F
./instances/SteinLib/I640/i640-142.stp N640 E40896
./instances/SteinLib/I640/i640-013.stp N640 E4135 D1914 P868 M604339 F
./instances/SteinLib/I640/i640-143.stp N640 E40896
./instances/SteinLib/I640/i640-332.stp N640 E1280 D1113.47 P589 M600339 F
./instances/SteinLib/I640/i640-331.stp N640 E1280 D1108.7 P578 M600483 F
./instances/SteinLib/I640/i640-025.stp N640 E204480
./instances/SteinLib/I640/i640-335.stp N640 E1280 D1114.71 P590 M600796 F
./instances/SteinLib/I640/i640-221.stp N640 E204480
./instances/SteinLib/I640/i640-121.stp N640 E204480
./instances/SteinLib/I640/i640-321.stp N640 E204480
./instances/SteinLib/I640/i640-213.stp N640 E4135 D1914 P876 M603839 F
./instances/SteinLib/I640/i640-124.stp N640 E204480
./instances/SteinLib/I640/i640-041.stp N640 E40896
./instances/SteinLib/I640/i640-224.stp N640 E204480
./instances/SteinLib/I640/i640-245.stp N640 E40896
./instances/SteinLib/I640/i640-021.stp N640 E204480
./instances/SteinLib/I640/i640-333.stp N640 E1280 D1123.96 P602 M600716 F
./instances/SteinLib/I640/i640-033.stp N640 E1280 D1112.09 P583 M600551 F
./instances/SteinLib/I640/i640-201.stp N640 E960 D622.664 P392 M600969 F
./instances/SteinLib/I640/i640-012.stp N640 E4135 D1914 P878 M601493 F
./instances/SteinLib/I640/i640-001.stp N640 E960 D622.116 P384 M600837 F
./instances/SteinLib/I640/i640-014.stp N640 E4135 D1914 P881 M604690 F
./instances/SteinLib/I640/i640-111.stp N640 E4135 D1914 P880 M606593 F
./instances/SteinLib/I640/i640-043.stp N640 E40896
./instances/SteinLib/I640/i640-242.stp N640 E40896
./instances/SteinLib/I640/i640-114.stp N640 E4135 D1914 P863 M605597 F
./instances/SteinLib/I640/i640-345.stp N640 E40896
./instances/SteinLib/I640/i640-312.stp N640 E4135 D1911 P878 M603346 F
./instances/SteinLib/I640/i640-232.stp N640 E1280 D1118.47 P588 M600521 F
./instances/SteinLib/I640/i640-343.stp N640 E40896
./instances/SteinLib/I640/i640-211.stp N640 E4135 D1914 P875 M606432 F
./instances/SteinLib/I640/i640-022.stp N640 E204480
./instances/SteinLib/I640/i640-334.stp N640 E1280 D1118.77 P591 M600848 F
./instances/SteinLib/I640/i640-315.stp N640 E4135 D1914 P883 M602959 F
./instances/SteinLib/I640/i640-123.stp N640 E204480
./instances/SteinLib/I640/i640-223.stp N640 E204480
./instances/SteinLib/I640/i640-233.stp N640 E1280 D1134.97 P606 M600771 F
./instances/SteinLib/I640/i640-132.stp N640 E1280 D1107.22 P579 M600988 F
./instances/SteinLib/I640/i640-015.stp N640 E4135 D1914 P879 M610123 F
./instances/SteinLib/I640/i640-235.stp N640 E1280 D1107.41 P583 M600875 F
./instances/SteinLib/I640/i640-103.stp N640 E960 D610.741 P377 M600828 F
./instances/SteinLib/I640/i640-002.stp N640 E960 D609.247 P377 M600781 F
./instances/SteinLib/I640/i640-222.stp N640 E204480
./instances/SteinLib/I640/i640-145.stp N640 E40896
./instances/SteinLib/I640/i640-215.stp N640 E4135 D1914 P876 M604847 F
./instances/SteinLib/I640/i640-341.stp N640 E40896
./instances/SteinLib/I640/i640-141.stp N640 E40896
./instances/SteinLib/I640/i640-324.stp N640 E204480
./instances/SteinLib/I640/i640-122.stp N640 E204480
./instances/SteinLib/I640/i640-102.stp N640 E960 D620.341 P394 M600759 F
./instances/SteinLib/I640/i640-011.stp N640 E4135 D1914 P872 M602697 F
./instances/SteinLib/I640/i640-322.stp N640 E204480
./instances/SteinLib/I640/i640-023.stp N640 E204480
./instances/SteinLib/I640/i640-005.stp N640 E960 D627.607 P396 M600775 F
./instances/SteinLib/I640/i640-342.stp N640 E40896
./instances/SteinLib/I640/i640-225.stp N640 E204480
./instances/SteinLib/I640/i640-105.stp N640 E960 D631.224 P398 M600861 F
./instances/SteinLib/I640/i640-101.stp N640 E960 D625.157 P392 M600612 F
./instances/SteinLib/I640/i640-205.stp N640 E960 D626.228 P396 M601116 F
./instances/SteinLib/I640/i640-303.stp N640 E960 D630.395 P403 M600396 F
./instances/SteinLib/I640/i640-234.stp N640 E1280 D1113.51 P601 M600971 F
./instances/SteinLib/I640/i640-135.stp N640 E1280 D1108.93 P576 M600379 F
./instances/SteinLib/I640/i640-024.stp N640 E204480
./instances/SteinLib/I640/i640-032.stp N640 E1280 D1105.76 P587 M601293 F
./instances/SteinLib/I640/i640-134.stp N640 E1280 D1116.72 P584 M600556 F
./instances/SteinLib/I640/i640-305.stp N640 E960 D612.794 P375 M600412 F
./instances/SteinLib/I640/i640-313.stp N640 E4135 D1914 P868 M601246 F
./instances/SteinLib/2R/2r.crd!
./instances/SteinLib/I640/i640-035.stp N640 E1280 D1110.03 P580 M600662 F
./instances/SteinLib/I640/i640-204.stp N640 E960 D614.957 P381 M600703 F
./instances/SteinLib/I640/i640-302.stp N640 E960 D613.98 P379 M600451 F
./instances/SteinLib/I640/i640-203.stp N640 E960 D624.166 P389 M601163 F
./instances/SteinLib/I640/i640-133.stp N640 E1280 D1109.28 P583 M603089 F
./instances/SteinLib/I640/i640-004.stp N640 E960 D611.575 P378 M601120 F
./instances/SteinLib/I640/i640-311.stp N640 E4135 D1914 P872 M623450 F
./instances/SteinLib/I640/i640-231.stp N640 E1280 D1116.18 P589 M603237 F
./instances/SteinLib/I640/i640-212.stp N640 E4135 D1914 P878 M618314 F
./instances/SteinLib/I640/i640-112.stp N640 E4135 D1914 P889 M609990 F
./instances/SteinLib/I640/i640-131.stp N640 E1280 D1109.46 P582 M602486 F
./instances/SteinLib/I640/i640-304.stp N640 E960 D629.588 P391 M600566 F
./instances/SteinLib/I640/i640-031.stp N640 E1280 D1116.73 P588 M601957 F
./instances/SteinLib/I640/i640-104.stp N640 E960 D614.042 P377 M601573 F
./instances/SteinLib/2R/2r331.stp N2000 E5736 D2994 P2154 M610295 F
./instances/SteinLib/2R/2r133.stp N2000 E5729 D2994 P2227 M607998 F
./instances/SteinLib/2R/2r221.stp N2000 E5764 D2994 P2223 M624945 F
./instances/SteinLib/2R/2r123.stp N2000 E5754 D2994 P2217 M612801 F
./instances/SteinLib/2R/2r231.stp N2000 E5737 D2994 P2223 M638791 F
./instances/SteinLib/TAQ/taq0910.stp N310 E514 R0 M1.226 O
./instances/SteinLib/TAQ/taq0903.stp N6163 E10490 R0 M45.437 O
./instances/SteinLib/TAQ/taq0023.stp N572 E963 R0 M2.333 O
./instances/SteinLib/TAQ/taq0920.stp N122 E194 R0 M0.462 O
./instances/SteinLib/TAQ/taq0741.stp N712 E1217 R0 M3.03 O
./instances/SteinLib/TAQ/taq0365.stp N4186 E7074 R0 M30.788 O
./instances/SteinLib/TAQ/taq0739.stp N837 E1438 R0 M3.09 O
./instances/SteinLib/TAQ/taq0431.stp N1128 E1905 R0 M5.043 O
./instances/SteinLib/TAQ/taq0751.stp N1051 E1791 R0 M5.08 O
./instances/SteinLib/TAQ/taq0014.stp N6466 E11046 R0 M44.779 O
./instances/SteinLib/TAQ/taq0978.stp N777 E1239 R0 M3.048 O
./instances/SteinLib/TAQ/taq0631.stp N609 E932 R0 M2.136 O
./instances/SteinLib/TAQ/taq0891.stp N331 E560 R0 M1.375 O
./instances/SteinLib/TAQ/taq0377.stp N6836 E11715 R0 M50.345 O
./instances/SteinLib/2R/2r333.stp N2000 E5741 D2994 P2196 M624252 F
./instances/SteinLib/2R/2r213.stp N2000 E5800 D2994 P2230 M632988 F
./instances/SteinLib/2R/2r222.stp N2000 E5765 D2994 P2187 M646885 F
./instances/SteinLib/2R/2r131.stp N2000 E5726 D2994 P2213 M660821 F
./instances/SteinLib/2R/2r122.stp N2000 E5772 D2994 P2203 M622547 F
./instances/SteinLib/2R/2r313.stp N2000 E5800 D2994 P2230 M661389 F
./instances/SteinLib/2R/2r223.stp N2000 E5770 D2994 P2231 M648368 F
./instances/SteinLib/2R/2r311.stp N2000 E5800 D2994 P2230 M615904 F
./instances/SteinLib/2R/2r332.stp N2000 E5745 D2994 P2211 M622545 F
./instances/SteinLib/2R/2r233.stp N2000 E5730 D2994 P2214 M629000 F
./instances/SteinLib/2R/2r322.stp N2000 E5753 D2994 P2229 M650260 F
./instances/SteinLib/2R/2r232.stp N2000 E5733 D2994 P2203 M634123 F
./instances/SteinLib/2R/2r111.stp N2000 E5800 D2994 P2230 M631017 F
./instances/SteinLib/2R/2r212.stp N2000 E5800 D2994 P2230 M659042 F
./instances/SteinLib/2R/2r132.stp N2000 E5725 D2994 P2215 M623218 F
./instances/SteinLib/2R/2r321.stp N2000 E5771 D2994 P2216 M616633 F
./instances/SteinLib/2R/2r113.stp N2000 E5800 D2994 P2230 M607229 F
./instances/SteinLib/2R/2r112.stp N2000 E5800 D2994 P2230 M624307 F
./instances/SteinLib/2R/2r323.stp N2000 E5764 D2994 P2226 M607826 F
./instances/SteinLib/I080/i080-144.stp N80 E632 D234 P181 M600208 F
./instances/SteinLib/2R/2r121.stp N2000 E5766 D2994 P2188 M619178 F
./instances/SteinLib/I080/i080-322.stp N80 E3160 D234 P234 M600305 F
./instances/SteinLib/2R/2r312.stp N2000 E5800 D2994 P2230 M613087 F
./instances/SteinLib/I080/i080-243.stp N80 E632 D234 P181 M600230 F
./instances/SteinLib/I080/i080-225.stp N80 E3160 D234 P234 M600296 F
./instances/SteinLib/I080/i080-125.stp N80 E3160 D234 P234 M600366 F
./instances/SteinLib/2R/2r211.stp N2000 E5800 D2994 P2230 M620274 F
./instances/SteinLib/I080/i080-321.stp N80 E3160 D234 P234 M600316 F
./instances/SteinLib/I080/i080-112.stp N80 E350 D234 P148 M600352 F
./instances/SteinLib/I080/i080-303.stp N80 E120 D70.1608 P66 M601943 F
./instances/SteinLib/I080/i080-221.stp N80 E3160 D234 P234 M600224 F
./instances/SteinLib/I080/i080-101.stp N80 E120 D77.6027 P72 M601514 F
./instances/SteinLib/I080/i080-345.stp N80 E632 D234 P182 M600172 F
./instances/SteinLib/I080/i080-342.stp N80 E632 D234 P177 M600287 F
./instances/SteinLib/I080/i080-305.stp N80 E120 D65.2416 P59 M601556 F
./instances/SteinLib/I080/i080-313.stp N80 E350 D234 P147 M600298 F
./instances/SteinLib/I080/i080-233.stp N80 E160 D129.556 P103 M601306 F
./instances/SteinLib/I080/i080-332.stp N80 E160 D129.678 P99 M601558 F
./instances/SteinLib/I080/i080-242.stp N80 E632 D234 P175 M600198 F
./instances/SteinLib/I080/i080-334.stp N80 E160 D133.871 P103 M601128 F
./instances/SteinLib/I080/i080-341.stp N80 E632 D234 P176 M600314 F
./instances/SteinLib/I080/i080-323.stp N80 E3160 D234 P234 M600178 F
./instances/SteinLib/I080/i080-311.stp N80 E350 D231 P146 M600189 F
./instances/SteinLib/I080/i080-135.stp N80 E160 D131.926 P104 M600857 F
./instances/SteinLib/I080/i080-034.stp N80 E160 D131.348 P105 M600967 F
./instances/SteinLib/I080/i080-011.stp N80 E350 D234 P158 M600126 F
./instances/SteinLib/I080/i080-035.stp N80 E160 D134.95 P107 M600756 F
./instances/SteinLib/I080/i080-041.stp N80 E632 D234 P178 M600220 F
./instances/SteinLib/I080/i080-014.stp N80 E350 D234 P146 M600137 F
./instances/SteinLib/I080/i080-325.stp N80 E3160 D234 P234 M600146 F
./instances/SteinLib/I080/i080-301.stp N80 E120 D70.468 P65 M601167 F
./instances/SteinLib/I080/i080-113.stp N80 E350 D234 P148 M600145 F
./instances/SteinLib/I080/i080-121.stp N80 E3160 D234 P234 M600189 F
./instances/SteinLib/I080/i080-024.stp N80 E3160 D234 P234 M600232 F
./instances/SteinLib/I080/i080-043.stp N80 E632 D234 P181 M600252 F
./instances/SteinLib/I080/i080-104.stp N80 E120 D70.9549 P65 M601184 F
./instances/SteinLib/I080/i080-033.stp N80 E160 D129.94 P100 M600936 F
./instances/SteinLib/I080/i080-245.stp N80 E632 D234 P178 M600210 F
./instances/SteinLib/I080/i080-005.stp N80 E120 D75.3541 P68 M601257 F
./instances/SteinLib/I080/i080-223.stp N80 E3160 D234 P234 M600195 F
./instances/SteinLib/I080/i080-205.stp N80 E120 D76.0621 P70 M601175 F
./instances/SteinLib/I080/i080-241.stp N80 E632 D234 P178 M600232 F
./instances/SteinLib/I080/i080-111.stp N80 E350 D234 P147 M600095 F
./instances/SteinLib/I080/i080-032.stp N80 E160 D125.962 P98 M600807 F
./instances/SteinLib/I080/i080-244.stp N80 E632 D234 P176 M600290 F
./instances/SteinLib/I080/i080-105.stp N80 E120 D74.1442 P67 M601058 F
./instances/SteinLib/I080/i080-302.stp N80 E120 D71.1351 P66 M601068 F
./instances/SteinLib/I080/i080-232.stp N80 E160 D134.782 P104 M600677 F
./instances/SteinLib/I080/i080-124.stp N80 E3160 D234 P234 M600231 F
./instances/SteinLib/I080/i080-214.stp N80 E350 D234 P147 M600249 F
./instances/SteinLib/I080/i080-022.stp N80 E3160 D234 P234 M600191 F
./instances/SteinLib/I080/i080-044.stp N80 E632 D234 P177 M600153 F
./instances/SteinLib/I080/i080-344.stp N80 E632 D234 P179 M600259 F
./instances/SteinLib/I080/i080-343.stp N80 E632 D234 P179 M600308 F
./instances/SteinLib/I080/i080-131.stp N80 E160 D127.915 P102 M600861 F
./instances/SteinLib/I080/i080-004.stp N80 E120 D69.1444 P64 M601207 F
./instances/SteinLib/I080/i080-025.stp N80 E3160 D234 P234 M600180 F
./instances/SteinLib/I080/i080-134.stp N80 E160 D129.566 P97 M601122 F
./instances/SteinLib/I080/i080-002.stp N80 E120 D71.0642 P65 M601144 F
./instances/SteinLib/I080/i080-315.stp N80 E350 D234 P147 M600415 F
./instances/SteinLib/I080/i080-133.stp N80 E160 D126.965 P101 M600907 F
./instances/SteinLib/I080/i080-042.stp N80 E632 D234 P180 M600376 F
./instances/SteinLib/I080/i080-142.stp N80 E632 D234 P171 M600273 F
./instances/SteinLib/I080/i080-001.stp N80 E120 D65.367 P61 M601177 F
./instances/SteinLib/I080/i080-333.stp N80 E160 D121.741 P96 M600806 F
./instances/SteinLib/I080/i080-013.stp N80 E350 D234 P149 M600212 F
./instances/SteinLib/I080/i080-031.stp N80 E160 D129.618 P101 M600984 F
./instances/SteinLib/I080/i080-222.stp N80 E3160 D234 P234 M600164 F
./instances/SteinLib/I080/i080-213.stp N80 E350 D234 P147 M600215 F
./instances/SteinLib/I080/i080-012.stp N80 E350 D234 P152 M600137 F
./instances/SteinLib/I080/i080-203.stp N80 E120 D67.006 P62 M601137 F
./instances/SteinLib/I080/i080-314.stp N80 E350 D234 P147 M600315 F
./instances/SteinLib/I080/i080-335.stp N80 E160 D129.495 P101 M601050 F
./instances/SteinLib/I080/i080-045.stp N80 E632 D234 P175 M600145 F
./instances/SteinLib/I080/i080-023.stp N80 E3160 D234 P234 M600140 F
./instances/SteinLib/I080/i080-145.stp N80 E632 D234 P175 M600446 F
./instances/SteinLib/I080/i080-143.stp N80 E632 D234 P181 M600286 F
./instances/SteinLib/I080/i080-141.stp N80 E632 D234 P173 M600277 F
./instances/SteinLib/I080/i080-123.stp N80 E3160 D234 P234 M600198 F
./instances/SteinLib/I080/i080-211.stp N80 E350 D234 P149 M600106 F
./instances/SteinLib/I080/i080-331.stp N80 E160 D134.518 P105 M600844 F
./instances/SteinLib/I080/i080-122.stp N80 E3160 D234 P234 M600238 F
./instances/SteinLib/I080/i080-304.stp N80 E120 D71.1099 P65 M601162 F
./instances/SteinLib/I080/i080-215.stp N80 E350 D234 P146 M600157 F
./instances/SteinLib/I080/i080-312.stp N80 E350 D234 P147 M600290 F
./instances/SteinLib/I320/i320-241.stp N320 E10208
./instances/SteinLib/I320/i320-121.stp N320 E51040
./instances/SteinLib/I080/i080-114.stp N80 E350 D234 P147 M600191 F
./instances/SteinLib/I320/i320-342.stp N320 E10208
./instances/SteinLib/I320/i320-222.stp N320 E51040
./instances/SteinLib/I320/i320-021.stp N320 E51040
./instances/SteinLib/I320/i320-321.stp N320 E51040
./instances/SteinLib/I320/i320-044.stp N320 E10208
./instances/SteinLib/I080/i080-015.stp N80 E350 D234 P152 M600188 F
./instances/SteinLib/I080/i080-102.stp N80 E120 D71.3168 P67 M601196 F
./instances/SteinLib/I320/i320-344.stp N320 E10208
./instances/SteinLib/I320/i320-023.stp N320 E51040
./instances/SteinLib/I320/i320-323.stp N320 E51040
./instances/SteinLib/I080/i080-231.stp N80 E160 D130.989 P100 M600937 F
./instances/SteinLib/I080/i080-324.stp N80 E3160 D234 P234 M600133 F
./instances/SteinLib/I080/i080-202.stp N80 E120 D74.0676 P66 M601201 F
./instances/SteinLib/I320/i320-024.stp N320 E51040
./instances/SteinLib/I080/i080-204.stp N80 E120 D68.4716 P66 M601174 F
./instances/SteinLib/I080/i080-003.stp N80 E120 D69.9581 P66 M601275 F
./instances/SteinLib/I080/i080-201.stp N80 E120 D67.8802 P62 M601342 F
./instances/SteinLib/I080/i080-224.stp N80 E3160 D234 P234 M600186 F
./instances/SteinLib/I320/i320-325.stp N320 E51040
./instances/SteinLib/I080/i080-212.stp N80 E350 D231 P147 M600412 F
./instances/SteinLib/I080/i080-115.stp N80 E350 D234 P148 M600290 F
./instances/SteinLib/I080/i080-021.stp N80 E3160 D234 P234 M600133 F
./instances/SteinLib/I080/i080-132.stp N80 E160 D127.348 P97 M600916 F
./instances/SteinLib/I080/i080-234.stp N80 E160 D131.357 P109 M600773 F
./instances/SteinLib/I320/i320-225.stp N320 E51040
./instances/SteinLib/I080/i080-235.stp N80 E160 D126.582 P101 M600870 F
./instances/SteinLib/I080/i080-103.stp N80 E120 D73.4741 P68 M601083 F
./instances/SteinLib/I320/i320-333.stp N320 E640 D557.926 P329 M600507 F
./instances/SteinLib/I320/i320-041.stp N320 E10208 D954 P777 M609980 F
./instances/SteinLib/I320/i320-223.stp N320 E51040
./instances/SteinLib/I320/i320-034.stp N320 E640 D534.775 P309 M600759 F
./instances/SteinLib/I320/i320-124.stp N320 E51040
./instances/SteinLib/I320/i320-343.stp N320 E10208 D954 P767 M609630 F
./instances/SteinLib/I320/i320-322.stp N320 E51040
./instances/SteinLib/I320/i320-324.stp N320 E51040
./instances/SteinLib/I320/i320-103.stp N320 E480 D301.037 P213 M600770 F
./instances/SteinLib/I320/i320-232.stp N320 E640 D549.158 P322 M600546 F
./instances/SteinLib/I320/i320-031.stp N320 E640 D541.793 P316 M600637 F
./instances/SteinLib/I320/i320-111.stp N320 E1845 D954 P484 M600768 F
./instances/SteinLib/I320/i320-143.stp N320 E10208
./instances/SteinLib/I320/i320-204.stp N320 E480 D311.334 P220 M600783 F
./instances/SteinLib/I320/i320-221.stp N320 E51040
./instances/SteinLib/I320/i320-122.stp N320 E51040
./instances/SteinLib/I320/i320-042.stp N320 E10208
./instances/SteinLib/I320/i320-234.stp N320 E640 D544.62 P313 M600623 F
./instances/SteinLib/I320/i320-131.stp N320 E640 D557.129 P322 M600572 F
./instances/SteinLib/I320/i320-005.stp N320 E480 D302.457 P210 M600764 F
./instances/SteinLib/I320/i320-035.stp N320 E640 D544.622 P317 M600638 F
./instances/SteinLib/I320/i320-135.stp N320 E640 D558.282 P327 M600603 F
./instances/SteinLib/I320/i320-144.stp N320 E10208
./instances/SteinLib/I320/i320-315.stp N320 E1845 D954 P478 M602131 F
./instances/SteinLib/I320/i320-201.stp N320 E480 D304.296 P210 M600785 F
./instances/SteinLib/I320/i320-045.stp N320 E10208
./instances/SteinLib/I320/i320-233.stp N320 E640 D547.951 P321 M600690 F
./instances/SteinLib/I320/i320-242.stp N320 E10208 D954 P769 M610285 F
./instances/SteinLib/I320/i320-224.stp N320 E51040
./instances/SteinLib/I320/i320-213.stp N320 E1845 D954 P474 M600716 F
./instances/SteinLib/I320/i320-245.stp N320 E10208 D954 P780 M605338 F
./instances/SteinLib/I320/i320-141.stp N320 E10208
./instances/SteinLib/I320/i320-043.stp N320 E10208
./instances/SteinLib/I320/i320-105.stp N320 E480 D310.348 P217 M600705 F
./instances/SteinLib/I320/i320-115.stp N320 E1845 D954 P481 M600422 F
./instances/SteinLib/I320/i320-022.stp N320 E51040
./instances/SteinLib/I320/i320-013.stp N320 E1845 D954 P482 M600888 F
./instances/SteinLib/I320/i320-311.stp N320 E1845 D954 P475 M600549 F
./instances/SteinLib/I320/i320-203.stp N320 E480 D301.049 P214 M600722 F
./instances/SteinLib/I320/i320-215.stp N320 E1845 D951 P474 M600757 F
./instances/SteinLib/I320/i320-015.stp N320 E1845 D954 P484 M600489 F
./instances/SteinLib/I320/i320-032.stp N320 E640 D556.566 P329 M600739 F
./instances/SteinLib/I320/i320-114.stp N320 E1845 D954 P474 M600551 F
./instances/SteinLib/I320/i320-335.stp N320 E640 D549.003 P318 M600881 F
./instances/SteinLib/I320/i320-332.stp N320 E640 D550.786 P320 M600665 F
./instances/SteinLib/I320/i320-125.stp N320 E51040
./instances/SteinLib/I320/i320-312.stp N320 E1845 D954 P480 M600581 F
./instances/SteinLib/I320/i320-142.stp N320 E10208
./instances/SteinLib/I320/i320-104.stp N320 E480 D301.026 P211 M600760 F
./instances/SteinLib/I320/i320-112.stp N320 E1845 D954 P481 M600800 F
./instances/SteinLib/I320/i320-123.stp N320 E51040
./instances/SteinLib/I320/i320-334.stp N320 E640 D542.603 P318 M600734 F
./instances/SteinLib/I320/i320-102.stp N320 E480 D309.563 P221 M600785 F
./instances/SteinLib/I320/i320-214.stp N320 E1845 D951 P479 M600794 F
./instances/SteinLib/I320/i320-304.stp N320 E480 D302.271 P214 M600463 F
./instances/SteinLib/I320/i320-202.stp N320 E480 D308.495 P213 M600792 F
./instances/SteinLib/I320/i320-211.stp N320 E1845 D954 P480 M600454 F
./instances/SteinLib/I320/i320-011.stp N320 E1845 D954 P476 M600421 F
./instances/SteinLib/I320/i320-132.stp N320 E640 D557.556 P328 M600668 F
./instances/SteinLib/I320/i320-033.stp N320 E640 D542.149 P307 M600521 F
./instances/SteinLib/I320/i320-025.stp N320 E51040
./instances/SteinLib/I320/i320-001.stp N320 E480 D309.036 P216 M600872 F
./instances/SteinLib/I320/i320-004.stp N320 E480 D301.835 P213 M600762 F
./instances/SteinLib/I320/i320-002.stp N320 E480 D296.122 P204 M600778 F
./instances/SteinLib/I320/i320-101.stp N320 E480 D297.041 P206 M600725 F
./instances/SteinLib/I320/i320-134.stp N320 E640 D546.133 P320 M600627 F
./instances/SteinLib/I320/i320-302.stp N320 E480 D307.543 P218 M600541 F
./instances/SteinLib/I320/i320-003.stp N320 E480 D313.32 P219 M600820 F
./instances/SteinLib/I320/i320-235.stp N320 E640 D548.934 P318 M600713 F
./instances/SteinLib/B/b03.stp N50 E63 D26 P26.79 R1 M4.36 O
./instances/SteinLib/B/b09.stp N75 E94 D36 P36.79 R4 M3055.87 O
./instances/SteinLib/B/b07.stp N75 E94 D35 P35.79 R3 M677.234 O
./instances/SteinLib/B/b01.stp N50 E63 D24 P24.79 R1 M2.836 O
./instances/SteinLib/I320/i320-345.stp N320 E10208 D954 P770 M608321 F
./instances/SteinLib/I320/i320-012.stp N320 E1845 D954 P479 M600526 F
./instances/SteinLib/B/b13.stp N100 E125 D47.0181 P47.79 R5 M16344.8 O
./instances/SteinLib/I320/i320-314.stp N320 E1845 D954 P487 M601277 F
./instances/SteinLib/I320/i320-331.stp N320 E640 D554.569 P321 M600639 F
./instances/SteinLib/B/b02.stp N50 E63 D24 P24.79 R1 M4.14 O
./instances/SteinLib/I320/i320-243.stp N320 E10208 D954 P767 M604233 F
./instances/SteinLib/B/b14.stp N100 E125 D48 P48.79 R6 M189143 O
./instances/SteinLib/I320/i320-305.stp N320 E480 D299.807 P213 M600516 F
./instances/SteinLib/I320/i320-014.stp N320 E1845 D954 P480 M600445 F
./instances/SteinLib/GAP/gap2119.stp N1724 E2975 R0 M3.435 O
./instances/SteinLib/GAP/gap2740.stp N1196 E2084 R0 M2.524 O
./instances/SteinLib/GAP/gap1307.stp N342 E552 R0 M0.655 O
./instances/SteinLib/GAP/gap2007.stp N2039 E3548 R0 M3.834 O
./instances/SteinLib/GAP/gap3036.stp N346 E583 R0 M0.69 O
./instances/SteinLib/GAP/gap2800.stp N386 E653 R0 M0.764 O
./instances/SteinLib/GAP/gap1413.stp N541 E906 R0 M1.17 O
./instances/SteinLib/GAP/gap2975.stp N179 E293 R0 M0.393 O
./instances/SteinLib/B/b08.stp N75 E94 D34.0078 P34.79 R4 M3688.13 O
./instances/SteinLib/GAP/gap1810.stp N429 E702 R0 M0.843 O
./instances/SteinLib/GAP/gap3100.stp N921 E1558 R0 M1.725 O
./instances/SteinLib/GAP/gap1904.stp N735 E1256 R0 M1.611 O
./instances/SteinLib/GAP/gap1500.stp N220 E374 R0 M0.463 O
./instances/SteinLib/GAP/gap3128.stp N10393 E18043 R0 M34.785 O
./instances/SteinLib/I320/i320-313.stp N320 E1845 D954 P485 M601004 F
./instances/SteinLib/I320/i320-244.stp N320 E10208 D954 P774 M606622 F
./instances/SteinLib/I320/i320-212.stp N320 E1845 D954 P478 M601165 F
./instances/SteinLib/I320/i320-205.stp N320 E480 D300.298 P208 M600848 F
./instances/SteinLib/I320/i320-301.stp N320 E480 D304.223 P209 M600586 F
./instances/SteinLib/I320/i320-303.stp N320 E480 D306.298 P211 M600507 F
./instances/SteinLib/1R/1r.crd!
./instances/SteinLib/I320/i320-133.stp N320 E640 D548.588 P315 M600593 F
./instances/SteinLib/I320/i320-341.stp N320 E10208 D954 P776 M611536 F
./instances/SteinLib/I320/i320-231.stp N320 E640 D543.229 P310 M600594 F
./instances/SteinLib/I320/i320-145.stp N320 E10208 D954 P770 M605535 F
./instances/SteinLib/I320/i320-113.stp N320 E1845 D954 P474 M600496 F
./instances/SteinLib/B/b04.stp N50 E100 D79.5295 P70 M601388 F
./instances/SteinLib/B/b18.stp N100 E200 D164.705 P121 M600626 F
./instances/SteinLib/B/b10.stp N75 E150 D121.058 P94 M601085 F
./instances/SteinLib/B/b06.stp N50 E100 D78.9341 P70 M601413 F
./instances/SteinLib/B/b12.stp N75 E150 D123.967 P95 M601068 F
./instances/SteinLib/B/b17.stp N100 E200 D161.062 P116 M600680 F
./instances/SteinLib/B/b05.stp N50 E100 D79.5475 P68 M601343 F
./instances/SteinLib/B/b16.stp N100 E200 D163.584 P117 M600859 F
./instances/SteinLib/B/b15.stp N100 E125 D51.018 P50 M601529 F
./instances/SteinLib/B/b11.stp N75 E150 D125.958 P96 M601515 F
./instances/SteinLib/1R/1r323.stp N1250 E2341 D1869 P1766 M602462 F
./instances/SteinLib/1R/1r213.stp N1250 E2352 D1869 P1772 M621494 F
./instances/SteinLib/1R/1r332.stp N1250 E2333 D1869 P1740 M613833 F
./instances/SteinLib/1R/1r113.stp N1250 E2352 D1869 P1772 M613926 F
./instances/SteinLib/1R/1r321.stp N1250 E2338 D1869 P1764 M627743 F
./instances/Rome/grafo1705.19.lgr N19 E24 R0 M0.164 O
./instances/Rome/grafo754.16.lgr N16 E21 R0 M0.145 O
./instances/SteinLib/1R/1r111.stp N1250 E2352 D1869 P1772 M609469 F
./instances/Rome/grafo6357.46.lgr N46 E59 D27.3636 P27.79 R2 M75.661 O
./instances/SteinLib/1R/1r123.stp N1250 E2343 D1869 P1738 M623666 F
./instances/Rome/grafo7121.40.lgr N40 E50 D17 P17.79 R1 M4.829 O
./instances/SteinLib/1R/1r333.stp N1250 E2331 D1869 P1680 M604797 F
./instances/Rome/grafo2158.14.lgr N14 E18 R0 M0.077 O
./instances/SteinLib/1R/1r312.stp N1250 E2352 D1869 P1772 M604244 F
./instances/Rome/grafo5492.47.lgr N47 E61 D25.6667 P25.79 R2 M11.528 O
./instances/SteinLib/1R/1r232.stp N1250 E2335 D1869 P1754 M621757 F
./instances/Rome/grafo3635.54.lgr N54 E70 D32.0406 P32.79 R3 M368.515 O
./instances/Rome/grafo7237.44.lgr N44 E56 D29.2143 P29.79 R2 M87.091 O
./instances/Rome/grafo9980.32.lgr N32 E37 D10 P10.79 R1 M5.711 O
./instances/Rome/grafo10029.40.lgr N40 E55 D29.0357 P29.79 R3 M560.195 O
./instances/Rome/grafo5151.38.lgr N38 E58 D34 P34.79 R4 M1939.57 O
./instances/Rome/grafo7621.44.lgr N44 E65 D38.1725 P38.79 R3 M565.788 O
./instances/Rome/grafo1534.30.lgr N30 E32 R0 M0.118 O
./instances/SteinLib/1R/1r233.stp N1250 E2327 D1869 P1763 M609391 F
./instances/Rome/grafo5976.43.lgr N43 E54 D22.4632 P22.79 R2 M42.994 O
./instances/Rome/grafo2438.18.lgr N18 E23 R0 M0.102 O
./instances/Rome/grafo720.14.lgr N14 E16 R0 M0.089 O
./instances/Rome/grafo3660.45.lgr N45 E60 D29 P29.79 R3 M781.914 O
./instances/SteinLib/1R/1r211.stp N1250 E2352 D1869 P1772 M642800 F
./instances/SteinLib/1R/1r121.stp N1250 E2340 D1869 P1770 M615082 F
./instances/Rome/grafo5322.67.lgr N67 E91 D45.1605 P45.79 R4 M3213.42 O
./instances/Rome/grafo9298.63.lgr N63 E85 D39 P39.79 R4 M2335.93 O
./instances/Rome/grafo6119.42.lgr N42 E52 D18 P18.79 R1 M4.072 O
./instances/SteinLib/1R/1r133.stp N1250 E2326 D1867 P1755 M606166 F
./instances/Rome/grafo4023.43.lgr N43 E62 D35 P35.79 R4 M2429.08 O
./instances/Rome/grafo2151.20.lgr N20 E27 R0 M0.072 O
./instances/Rome/grafo3218.42.lgr N42 E51 D20.3333 P20.79 R2 M38.591 O
./instances/SteinLib/1R/1r313.stp N1250 E2352 D1869 P1772 M600636 F
./instances/Rome/grafo2219.15.lgr N15 E19 R0 M0.083 O
./instances/SteinLib/1R/1r322.stp N1250 E2336 D1869 P1765 M616674 F
./instances/Rome/grafo4195.55.lgr N55 E69 D25 P25.79 R1 M3.828 O
./instances/Rome/grafo1695.15.lgr N15 E17 R0 M0.055 O
./instances/SteinLib/1R/1r311.stp N1250 E2352 D1869 P1772 M612881 F
./instances/SteinLib/1R/1r131.stp N1250 E2336 D1869 P1716 M603176 F
./instances/Rome/grafo4730.58.lgr N58 E86 D51 P51.79 R5 M24895.9 O
./instances/Rome/grafo9152.66.lgr N66 E84 D38 P38.79 R3 M819.579 O
./instances/Rome/grafo7972.63.lgr N63 E90 D53 P53.79 R5 M35166.7 O
./instances/Rome/grafo5560.45.lgr N45 E60 D23.6667 P23.79 R2 M9.175 O
./instances/Rome/grafo9491.79.lgr N79 E97 D34 P34.79 R4 M2666.1 O
./instances/Rome/grafo5244.32.lgr N32 E38 R0 M0.122 O
./instances/Rome/grafo2036.27.lgr N27 E32 R0 M0.1 O
./instances/SteinLib/1R/1r132.stp N1250 E2340 D1869 P1721 M605868 F
./instances/Rome/grafo1543.54.lgr N54 E72 D34.1667 P34.79 R3 M410.662 O
./instances/SteinLib/1R/1r231.stp N1250 E2331 D1869 P1761 M607900 F
./instances/Rome/grafo6404.55.lgr N55 E69 D25.6667 P25.79 R2 M13.044 O
./instances/Rome/grafo4230.52.lgr N52 E73 D34 P34.79 R4 M1950.13 O
./instances/Rome/grafo4427.57.lgr N57 E79 D39.4097 P40.79 R5 M13749 O
./instances/Rome/grafo786.20.lgr N20 E23 R0 M0.104 O
./instances/Rome/grafo7615.37.lgr N37 E44 R0 M0.139 O
./instances/SteinLib/1R/1r223.stp N1250 E2340 D1869 P1767 M600254 F
./instances/Rome/grafo629.14.lgr N14 E17 R0 M0.053 O
./instances/Rome/grafo1829.15.lgr N15 E19 R0 M0.074 O
./instances/Rome/grafo9877.39.lgr N39 E58 D33 P33.79 R5 M10274.6 O
./instances/Rome/grafo4105.40.lgr N40 E43 R0 M0.128 O
./instances/Rome/grafo739.15.lgr N15 E18 R0 M0.075 O
./instances/SteinLib/1R/1r212.stp N1250 E2352 D1869 P1772 M613984 F
./instances/Rome/grafo5687.43.lgr N43 E55 D25 P25.79 R1 M2.874 O
./instances/Rome/grafo2246.20.lgr N20 E30 D21 P21.79 R1 M3.759 O
./instances/Rome/grafo2533.18.lgr N18 E19 R0 M0.047 O
./instances/Rome/grafo592.14.lgr N14 E14 R0 M0.036 O
./instances/Rome/grafo4697.59.lgr N59 E77 D38 P38.79 R5 M38707 O
./instances/Rome/grafo2555.14.lgr N14 E18 R0 M0.071 O
./instances/Rome/grafo9955.38.lgr N38 E46 R0 M0.1 O
./instances/Rome/grafo9825.67.lgr N67 E79 D26.6667 P26.79 R2 M9.43 O
./instances/Rome/grafo4626.80.lgr N80 E99 D39.0197 P39.79 R3 M1055.47 O
./instances/Rome/grafo9927.40.lgr N40 E50 D21.6 P21.79 R2 M11.594 O
./instances/Rome/grafo8408.84.lgr N84 E107 D40.0747 P40.79 R5 M20318 O
./instances/Rome/grafo3793.39.lgr N39 E53 D29.375 P29.79 R2 M28.56 O
./instances/Rome/grafo2895.15.lgr N15 E17 R0 M0.074 O
./instances/Rome/grafo1733.20.lgr N20 E24 R0 M0.084 O
./instances/Rome/grafo2741.29.lgr N29 E40 D24.625 P24.79 R2 M12.615 O
./instances/Rome/grafo1143.18.lgr N18 E20 R0 M0.087 O
./instances/Rome/grafo2248.22.lgr N22 E28 D13 P13.79 R1 M2.779 O
./instances/Rome/grafo3872.35.lgr N35 E42 R0 M0.13 O
./instances/Rome/grafo8718.97.lgr N97 E122 D51 P51.79 R6 M274274 O
./instances/Rome/grafo6407.47.lgr N47 E61 D30.5714 P30.79 R2 M14.215 O
./instances/Rome/grafo6189.40.lgr N40 E55 D29 P29.79 R4 M2701.05 O
./instances/Rome/grafo722.15.lgr N15 E17 R0 M0.053 O
./instances/Rome/grafo10566.36.lgr N36 E48 D22.3333 P22.79 R2 M18.31 O
./instances/Rome/grafo5272.54.lgr N54 E78 D40 P40.79 R6 M41643.9 O
./instances/SteinLib/1R/1r331.stp N1250 E2319 D1869 P1757 M600640 F
./instances/Rome/grafo5786.43.lgr N43 E53 R0 M0.143 O
./instances/Rome/grafo7123.45.lgr N45 E63 D34 P34.79 R3 M150.454 O
./instances/Rome/grafo9620.71.lgr N71 E90 D36 P36.79 R4 M2188.79 O
./instances/Rome/grafo2590.14.lgr N14 E14 R0 M0.05 O
./instances/Rome/grafo926.14.lgr N14 E17 R0 M0.047 O
./instances/Rome/grafo11065.100.lgr N100 E127 D52 P52.79 R6 M194682 O
./instances/Rome/grafo10401.38.lgr N38 E48 D21.6667 P21.79 R2 M11.19 O
./instances/Rome/grafo1744.12.lgr N12 E15 R0 M0.076 O
./instances/Rome/grafo5822.36.lgr N36 E45 D19.6667 P19.79 R2 M10.709 O
./instances/Rome/grafo247.15.lgr N15 E16 R0 M0.047 O
./instances/Rome/grafo5054.69.lgr N69 E102 D63 P63.79 R7 M471096 O
./instances/Rome/grafo4860.54.lgr N54 E75 D38 P38.79 R4 M2067.24 O
./instances/Rome/grafo1559.59.lgr N59 E69 D20 P20 R1 M4.538 O
./instances/Rome/grafo6034.60.lgr N60 E75 D25.5 P25.79 R2 M20.188 O
./instances/Rome/grafo5823.41.lgr N41 E60 D32 P32.79 R4 M1759.96 O
./instances/Rome/grafo3070.31.lgr N31 E40 R0 M0.137 O
./instances/Rome/grafo5443.43.lgr N43 E59 D34.6667 P34.79 R2 M15.666 O
./instances/Rome/grafo7145.56.lgr N56 E70 D32.6667 P32.79 R2 M17.041 O
./instances/Rome/grafo10253.97.lgr N97 E125 D55.9999 P56.79 R6 M192640 O
./instances/Rome/grafo3863.37.lgr N37 E43 R0 M0.135 O
./instances/Rome/grafo8843.96.lgr N96 E121 D48 P48.79 R5 M30281.7 O
./instances/Rome/grafo11308.33.lgr N33 E38 R0 M0.114 O
./instances/Rome/grafo7245.49.lgr N49 E65 D31.3333 P31.79 R3 M139.293 O
./instances/Rome/grafo4143.60.lgr N60 E72 D25.5 P25.79 R2 M8.534 O
./instances/Rome/grafo7005.42.lgr N42 E57 D25 P25.79 R3 M225.472 O
./instances/Rome/grafo1788.33.lgr N33 E42 R0 M0.127 O
./instances/Rome/grafo9477.63.lgr N63 E87 D51.0482 P51.79 R4 M4670.75 O
./instances/Rome/grafo2236.16.lgr N16 E20 R0 M0.086 O
./instances/Rome/grafo1097.16.lgr N16 E18 R0 M0.082 O
./instances/Rome/grafo1526.24.lgr N24 E25 R0 M0.065 O
./instances/Rome/grafo8977.66.lgr N66 E81 D34 P34.79 R1 M6.476 O
./instances/Rome/grafo3085.49.lgr N49 E72 D41.015 P41.79 R5 M13506.2 O
./instances/SteinLib/1R/1r122.stp N1250 E2342 D1869 P1766 M613620 F
./instances/Rome/grafo6616.45.lgr N45 E63 D30.1667 P30.79 R3 M199.827 O
./instances/Rome/grafo5078.49.lgr N49 E64 D27 P27 R1 M5.451 O
./instances/Rome/grafo7209.40.lgr N40 E56 D25.6667 P25.79 R2 M16.911 O
./instances/SteinLib/1R/1r222.stp N1250 E2343 D1869 P1765 M601536 F
./instances/Rome/grafo8826.100.lgr N100 E152 D89.1083 P77 M601212 F
./instances/Rome/grafo7513.39.lgr N39 E55 D31 P31.79 R4 M1002.55 O
./instances/Rome/grafo8402.61.lgr N61 E79 D25 P25.79 R1 M3.412 O
./instances/Rome/grafo5891.37.lgr N37 E43 R0 M0.13 O
./instances/Rome/grafo6508.62.lgr N62 E70 R0 M0.192 O
./instances/Rome/grafo10333.33.lgr N33 E36 R0 M0.111 O
./instances/SteinLib/1R/1r221.stp N1250 E2341 D1869 P1710 M606439 F
./instances/Rome/grafo7322.58.lgr N58 E79 D40 P40.79 R4 M5263.86 O
./instances/Rome/grafo2189.14.lgr N14 E16 R0 M0.045 O
./instances/Rome/grafo3620.38.lgr N38 E47 D20 P20.79 R1 M3.635 O
./instances/SteinLib/1R/1r112.stp N1250 E2352 D1869 P1772 M612465 F
./instances/Rome/grafo4452.57.lgr N57 E76 D32 P32.79 R1 M4.693 O
./instances/Rome/grafo6104.35.lgr N35 E41 R0 M0.125 O
./instances/Rome/grafo11277.34.lgr N34 E35 R0 M0.12 O
./instances/Rome/grafo3361.44.lgr N44 E52 R0 M0.152 O
./instances/Rome/grafo2311.15.lgr N15 E15 R0 M0.052 O
./instances/Rome/grafo3554.37.lgr N37 E41 R0 M0.133 O
./instances/Rome/grafo3566.36.lgr N36 E44 D15 P15.79 R1 M2.923 O
./instances/Rome/grafo489.14.lgr N14 E15 R0 M0.054 O
./instances/Rome/grafo8578.87.lgr N87 E125 D70.7684 P66 M601318 F
./instances/Rome/grafo3035.36.lgr N36 E50 D25 P25.79 R3 M418.659 O
./instances/Rome/grafo6338.56.lgr N56 E69 D24.6667 P24.79 R2 M7.575 O
./instances/Rome/grafo3674.59.lgr N59 E90 D50.0769 P49 M601242 F
./instances/Rome/grafo6943.82.lgr N82 E116 D58.8102 P56 M601249 F
./instances/Rome/grafo7523.50.lgr N50 E68 D39 P39.79 R4 M3931.83 O
./instances/Rome/grafo2905.47.lgr N47 E52 R0 M0.144 O
./instances/Rome/grafo884.17.lgr N17 E23 R0 M0.064 O
./instances/Rome/grafo6897.35.lgr N35 E47 D20 P20.79 R1 M2.833 O
./instances/Rome/grafo3305.47.lgr N47 E60 R0 M0.117 O
./instances/Rome/grafo3413.36.lgr N36 E53 D30 P30.79 R4 M1099.99 O
./instances/Rome/grafo1282.27.lgr N27 E33 R0 M0.105 O
./instances/Rome/grafo10717.96.lgr N96 E127 D58.5867 P58 M601138 F
./instances/Rome/grafo323.15.lgr N15 E21 R0 M0.089 O
./instances/Rome/grafo9550.85.lgr N85 E125 D73.0836 P68 M601249 F
./instances/Rome/grafo6806.83.lgr N83 E109 D50.7137 P49 M601317 F
./instances/Rome/grafo1987.30.lgr N30 E38 D16 P16.79 R1 M3.328 O
./instances/Rome/grafo4497.61.lgr N61 E82 D39 P39.79 R5 M15350.1 O
./instances/Rome/grafo2384.11.lgr N11 E12 R0 M0.05 O
./instances/Rome/grafo4890.80.lgr N80 E108 D52.7766 P52 M601633 F
./instances/Rome/grafo9881.32.lgr N32 E37 R0 M0.124 O
./instances/Rome/grafo4580.50.lgr N50 E63 D24.2439 P24.79 R2 M23.573 O
./instances/Rome/grafo3306.41.lgr N41 E53 D24.5714 P24.79 R2 M13.35 O
./instances/Rome/grafo4695.62.lgr N62 E85 D47 P47.79 R4 M4263.68 O
./instances/Rome/grafo11640.44.lgr N44 E59 D29.4545 P29.79 R2 M21.67 O
./instances/Rome/grafo6412.65.lgr N65 E82 D22.3333 P22.79 R2 M17.16 O
./instances/Rome/grafo9080.61.lgr N61 E89 D54.8898 P53 M601646 F
./instances/Rome/grafo10763.92.lgr N92 E129 D70.7922 P67 M601294 F
./instances/Rome/grafo10155.97.lgr N97 E129 D59.1977 P56 M601308 F
./instances/Rome/grafo9548.65.lgr N65 E79 D33.1176 P33.79 R3 M800.97 O
./instances/Rome/grafo7225.37.lgr N37 E49 D24.5 P24.79 R2 M12.871 O
./instances/Rome/grafo9030.92.lgr N92 E106 D26.6667 P26.79 R2 M17.224 O
./instances/Rome/grafo9952.34.lgr N34 E39 R0 M0.118 O
./instances/Rome/grafo7384.45.lgr N45 E56 D20 P20.79 R1 M4.387 O
./instances/Rome/grafo569.28.lgr N28 E31 R0 M0.07 O
./instances/Rome/grafo1914.28.lgr N28 E36 R0 M0.085 O
./instances/Rome/grafo6995.75.lgr N75 E94 D33.0851 P33.79 R2 M45.825 O
./instances/Rome/grafo8617.85.lgr N85 E116 D57.8274 P57 M601304 F
./instances/Rome/grafo4121.65.lgr N65 E81 D32 P32.79 R5 M42774.3 O
./instances/Rome/grafo3017.20.lgr N20 E25 R0 M0.091 O
./instances/Rome/grafo7783.84.lgr N84 E105 D41 P41.79 R5 M12284.2 O
./instances/Rome/grafo10935.94.lgr N94 E127 D65.2518 P63 M601088 F
./instances/Rome/grafo6565.59.lgr N59 E73 D32.3 P32.79 R2 M53.599 O
./instances/Rome/grafo1345.30.lgr N30 E44 D25.5 P25.79 R2 M10.854 O
./instances/Rome/grafo5708.48.lgr N48 E75 D50.0721 P48 M601334 F
./instances/Rome/grafo9929.40.lgr N40 E56 D30 P30.79 R4 M2718.8 O
./instances/Rome/grafo9448.78.lgr N78 E106 D53 P53.79 R6 M134127 O
./instances/Rome/grafo11589.32.lgr N32 E40 R0 M0.122 O
./instances/Rome/grafo7126.88.lgr N88 E118 D56 P56.79 R6 M121876 O
./instances/Rome/grafo10990.96.lgr N96 E133 D70.4828 P66 M601126 F
./instances/Rome/grafo1607.32.lgr N32 E42 D21 P21.79 R1 M3.272 O
./instances/Rome/grafo5471.39.lgr N39 E53 D27.2727 P27.79 R2 M16.465 O
./instances/Rome/grafo4734.49.lgr N49 E59 D22 P22.79 R1 M2.945 O
./instances/Rome/grafo2902.17.lgr N17 E26 D14 P14.79 R1 M2.226 O
./instances/Rome/grafo6045.72.lgr N72 E87 D33 P33.79 R2 M109.332 O
./instances/Rome/grafo9319.82.lgr N82 E108 D52 P52.79 R6 M202378 O
./instances/Rome/grafo2254.48.lgr N48 E66 D32 P32.79 R4 M3692.65 O
./instances/Rome/grafo4137.82.lgr N82 E117 D60.6567 P56 M601210 F
./instances/Rome/grafo3496.54.lgr N54 E83 D48 P48.79 R7 M249656 O
./instances/Rome/grafo5879.36.lgr N36 E42 R0 M0.128 O
./instances/Rome/grafo6946.42.lgr N42 E58 D34 P34.79 R3 M891.785 O
./instances/Rome/grafo1475.47.lgr N47 E60 D23 P23.79 R1 M3.752 O
./instances/Rome/grafo6672.48.lgr N48 E64 D30.5714 P30.79 R2 M23.002 O
./instances/Rome/grafo7222.40.lgr N40 E54 D28.125 P28.79 R3 M371.631 O
./instances/Rome/grafo5665.67.lgr N67 E83 D31.2 P31.79 R3 M202.38 O
./instances/Rome/grafo5711.38.lgr N38 E44 R0 M0.129 O
./instances/Rome/grafo4646.62.lgr N62 E78 D23 P23.79 R1 M3.686 O
./instances/Rome/grafo6854.49.lgr N49 E63 D25.4 P25.79 R2 M22.135 O
./instances/Rome/grafo5174.44.lgr N44 E60 D27.1667 P27.79 R3 M150.006 O
./instances/Rome/grafo9645.75.lgr N75 E94 D43 P43.79 R3 M83.922 O
./instances/Rome/grafo7936.89.lgr N89 E137 D83.3052 P77 M601286 F
./instances/Rome/grafo501.13.lgr N13 E12 R0 M0.056 O
./instances/Rome/grafo8584.61.lgr N61 E74 D26 P26 R2 M62.986 O
./instances/Rome/grafo1033.24.lgr N24 E27 R0 M0.094 O
./instances/Rome/grafo3185.52.lgr N52 E76 D43.9999 P44.79 R5 M31202.2 O
./instances/Rome/grafo8253.72.lgr N72 E106 D62.3971 P60 M601143 F
./instances/Rome/grafo10829.97.lgr N97 E136 D70.6598 P67 M601132 F
./instances/Rome/grafo7533.50.lgr N50 E66 D32 P32.79 R1 M4.684 O
./instances/Rome/grafo6271.44.lgr N44 E51 D17 P17.79 R1 M2.591 O
./instances/Rome/grafo8420.81.lgr N81 E105 D44 P44.79 R4 M3905.41 O
./instances/Rome/grafo2317.20.lgr N20 E22 R0 M0.082 O
./instances/Rome/grafo3375.39.lgr N39 E59 D31 P31.79 R4 M2489.65 O
./instances/Rome/grafo4364.61.lgr N61 E95 D65.6883 P61 M601184 F
./instances/Rome/grafo10454.33.lgr N33 E42 R0 M0.127 O
./instances/Rome/grafo5096.60.lgr N60 E76 D27 P27.79 R4 M2087.32 O
./instances/Rome/grafo8228.68.lgr N68 E104 D65.4916 P62 M600948 F
./instances/Rome/grafo187.15.lgr N15 E18 R0 M0.082 O
./instances/Rome/grafo5784.66.lgr N66 E84 D38.2292 P38.79 R2 M59.355 O
./instances/Rome/grafo1432.60.lgr N60 E77 D36 P36.79 R3 M659.676 O
./instances/Rome/grafo7839.80.lgr N80 E120 D71.2192 P66 M601359 F
./instances/Rome/grafo2000.24.lgr N24 E27 R0 M0.084 O
./instances/Rome/grafo7164.56.lgr N56 E68 D19 P19.79 R1 M4.269 O
./instances/Rome/grafo10503.100.lgr N100 E132 D52.5518 P51 M601338 F
./instances/Rome/grafo7368.42.lgr N42 E51 D19.6667 P19.79 R2 M9.966 O
./instances/Rome/grafo6108.38.lgr N38 E44 R0 M0.134 O
./instances/Rome/grafo800.12.lgr N12 E11 R0 M0.046 O
./instances/Rome/grafo5500.37.lgr N37 E48 D25.5 P25.79 R2 M15.667 O
./instances/Rome/grafo5521.36.lgr N36 E40 D8 P8.79 R1 M2.549 O
./instances/Rome/grafo8513.100.lgr N100 E138 D72.7596 P68 M601315 F
./instances/Rome/grafo5366.51.lgr N51 E72 D35.0312 P35.79 R5 M8607.13 O
./instances/Rome/grafo6201.53.lgr N53 E72 D35 P35.79 R3 M1056.39 O
./instances/Rome/grafo303.11.lgr N11 E10 R0 M0.054 O
./instances/Rome/grafo10409.96.lgr N96 E138 D81.2887 P75 M601213 F
./instances/Rome/grafo1452.49.lgr N49 E66 D27 P27.79 R4 M967.789 O
./instances/Rome/grafo6229.44.lgr N44 E56 D28 P28.79 R1 M5.727 O
./instances/Rome/grafo1131.11.lgr N11 E12 R0 M0.047 O
./instances/Rome/grafo421.16.lgr N16 E22 R0 M0.081 O
./instances/Rome/grafo3214.33.lgr N33 E44 D21 P21.79 R1 M3.634 O
./instances/Rome/grafo5193.37.lgr N37 E45 D19.7143 P19.79 R2 M11.497 O
./instances/Rome/grafo3096.36.lgr N36 E51 D27 P27.79 R1 M4.472 O
./instances/Rome/grafo5225.41.lgr N41 E52 D22.6667 P22.79 R2 M10.421 O
./instances/Rome/grafo7426.47.lgr N47 E57 D24 P24.79 R1 M4.717 O
./instances/Rome/grafo11496.38.lgr N38 E47 R0 M0.124 O
./instances/Rome/grafo8511.94.lgr N94 E134 D77.3838 P72 M601045 F
./instances/Rome/grafo5412.78.lgr N78 E101 D44 P43 M601566 F
./instances/Rome/grafo7144.42.lgr N42 E53 R0 M0.153 O
./instances/Rome/grafo11170.33.lgr N33 E42 R0 M0.109 O
./instances/Rome/grafo8681.86.lgr N86 E126 D73.0167 P66 M601216 F
./instances/Rome/grafo8535.71.lgr N71 E93 D44 P44.79 R5 M25755.8 O
./instances/Rome/grafo5484.31.lgr N31 E32 R0 M0.104 O
./instances/Rome/grafo3592.44.lgr N44 E56 D22.6667 P22.79 R2 M10.895 O
./instances/Rome/grafo9296.71.lgr N71 E94 D41 P41.79 R4 M3396.06 O
./instances/Rome/grafo11622.37.lgr N37 E49 D18 P18.79 R1 M3.17 O
./instances/Rome/grafo3513.43.lgr N43 E48 R0 M0.145 O
./instances/Rome/grafo2168.16.lgr N16 E18 R0 M0.077 O
./instances/Rome/grafo10338.33.lgr N33 E42 R0 M0.102 O
./instances/Rome/grafo4824.53.lgr N53 E69 D33.125 P33.79 R3 M478.794 O
./instances/Rome/grafo8270.71.lgr N71 E91 D38 P38.79 R3 M386.842 O
./instances/Rome/grafo5860.55.lgr N55 E74 D30 P30.79 R4 M1164.25 O
./instances/Rome/grafo5737.34.lgr N34 E37 R0 M0.126 O
./instances/Rome/grafo1399.28.lgr N28 E32 R0 M0.095 O
./instances/Rome/grafo6113.35.lgr N35 E38 R0 M0.119 O
./instances/Rome/grafo9832.92.lgr N92 E130 D72.7687 P69 M601156 F
./instances/Rome/grafo9534.71.lgr N71 E98 D56.9585 P56 M601751 F
./instances/Rome/grafo6176.45.lgr N45 E65 D40 P40.79 R5 M31075.2 O
./instances/Rome/grafo1756.16.lgr N16 E20 R0 M0.083 O
./instances/Rome/grafo8731.88.lgr N88 E115 D52.4155 P50 M601544 F
./instances/Rome/grafo9403.66.lgr N66 E91 D44.0033 P44.79 R6 M59736.5 O
./instances/Rome/grafo5779.45.lgr N45 E57 D25 P25.79 R3 M404.017 O
./instances/Rome/grafo10813.93.lgr N93 E126 D57.3438 P57 M601522 F
./instances/Rome/grafo6001.33.lgr N33 E40 D16 P16.79 R1 M3.41 O
./instances/Rome/grafo9722.79.lgr N79 E110 D57.399 P56 M601232 F
./instances/Rome/grafo7037.45.lgr N45 E63 D35.2222 P35.79 R3 M153.842 O
./instances/Rome/grafo8740.87.lgr N87 E115 D57.846 P56 M601147 F
./instances/Rome/grafo225.12.lgr N12 E19 R0 M0.085 O
./instances/Rome/grafo3585.39.lgr N39 E46 R0 M0.131 O
./instances/Rome/grafo4883.62.lgr N62 E82 D34 P34.79 R3 M752.525 O
./instances/Rome/grafo4851.58.lgr N58 E80 D41.0227 P41.79 R5 M17491.5 O
./instances/Rome/grafo1664.26.lgr N26 E32 R0 M0.111 O
./instances/Rome/grafo4378.79.lgr N79 E103 D44 P44.79 R6 M154675 O
./instances/Rome/grafo5384.58.lgr N58 E72 D29 P29.79 R1 M3.667 O
./instances/Rome/grafo2713.37.lgr N37 E48 D19.5 P19.79 R2 M11.782 O
./instances/Rome/grafo198.18.lgr N18 E26 D12 P12.79 R1 M2.731 O
./instances/Rome/grafo10009.31.lgr N31 E37 R0 M0.1 O
./instances/Rome/grafo8197.75.lgr N75 E101 D47 P47.79 R5 M9677.08 O
./instances/Rome/grafo1284.29.lgr N29 E40 D11 P11.79 R1 M2.79 O
./instances/Rome/grafo4107.37.lgr N37 E49 D22 P22.79 R2 M28.039 O
./instances/Rome/grafo9971.33.lgr N33 E36 R0 M0.122 O
./instances/Rome/grafo11236.38.lgr N38 E52 D28.4286 P28.79 R2 M28.204 O
./instances/Rome/grafo4053.43.lgr N43 E58 D27 P27.79 R3 M462.879 O
./instances/Rome/grafo9293.74.lgr N74 E99 D47 P47.79 R6 M113014 O
./instances/Rome/grafo9399.69.lgr N69 E96 D50.3974 P49 M601418 F
./instances/Rome/grafo2678.37.lgr N37 E45 R0 M0.12 O
./instances/Rome/grafo3651.58.lgr N58 E74 D35.5 P35.79 R2 M11.769 O
./instances/Rome/grafo11176.100.lgr N100 E138 D66.6282 P62 M601264 F
./instances/Rome/grafo9598.62.lgr N62 E80 D27.6667 P27.79 R2 M11.562 O
./instances/Rome/grafo7406.41.lgr N41 E48 R0 M0.137 O
./instances/Rome/grafo2459.15.lgr N15 E19 R0 M0.09 O
./instances/Rome/grafo8397.61.lgr N61 E82 D48 P48.79 R5 M53833.4 O
./instances/Rome/grafo531.17.lgr N17 E20 R0 M0.089 O
./instances/Rome/grafo7458.43.lgr N43 E61 D34 P34.79 R5 M17683.6 O
./instances/Rome/grafo4084.41.lgr N41 E56 D32.3333 P32.79 R2 M15.547 O
./instances/Rome/grafo10822.97.lgr N97 E134 D73.6274 P70 M601042 F
./instances/Rome/grafo6388.34.lgr N34 E46 D27.5349 P27.79 R2 M24.101 O
./instances/Rome/grafo4960.58.lgr N58 E79 D35.1429 P35.79 R4 M1014.6 O
./instances/Rome/grafo5501.48.lgr N48 E65 D33.1536 P33.79 R3 M609.342 O
./instances/Rome/grafo4618.80.lgr N80 E104 D49.7776 P49 M601420 F
./instances/Rome/grafo8720.100.lgr N100 E132 D66.9266 P64 M601046 F
./instances/Rome/grafo9579.63.lgr N63 E92 D51 P51.79 R7 M338088 O
./instances/Rome/grafo8413.78.lgr N78 E98 D42 P42.79 R4 M11425.6 O
./instances/Rome/grafo5448.35.lgr N35 E44 R0 M0.13 O
./instances/Rome/grafo5046.80.lgr N80 E108 D52.0095 P52.79 R6 M62163.4 O
./instances/Rome/grafo9164.66.lgr N66 E96 D45 P45.79 R7 M372068 O
./instances/Rome/grafo6202.38.lgr N38 E44 D14 P14.79 R1 M3.225 O
./instances/Rome/grafo8916.91.lgr N91 E101 D21.4872 P21.79 R2 M32.022 O
./instances/Rome/grafo4525.72.lgr N72 E96 D39 P39.79 R5 M24696.7 O
./instances/Rome/grafo5336.36.lgr N36 E49 D25.2 P25.79 R2 M30.392 O
./instances/Rome/grafo341.30.lgr N30 E39 R0 M0.122 O
./instances/Rome/grafo7004.43.lgr N43 E49 R0 M0.137 O
./instances/Rome/grafo758.10.lgr N10 E10 R0 M0.04 O
./instances/Rome/grafo2284.20.lgr N20 E30 D18.5 P18.79 R2 M8.194 O
./instances/Rome/grafo534.15.lgr N15 E14 R0 M0.055 O
./instances/Rome/grafo420.17.lgr N17 E25 R0 M0.095 O
./instances/Rome/grafo2280.15.lgr N15 E16 R0 M0.057 O
./instances/Rome/grafo8659.92.lgr N92 E135 D73.9181 P68 M601164 F
./instances/Rome/grafo8140.72.lgr N72 E97 D47 P47.79 R6 M345607 O
./instances/Rome/grafo11239.31.lgr N31 E38 D8 P8.79 R1 M2.764 O
./instances/Rome/grafo2852.16.lgr N16 E18 R0 M0.061 O
./instances/Rome/grafo9857.31.lgr N31 E36 R0 M0.084 O
./instances/Rome/grafo5886.41.lgr N41 E58 D32 P32.79 R4 M1240.51 O
./instances/Rome/grafo920.24.lgr N24 E25 R0 M0.096 O
./instances/Rome/grafo10069.40.lgr N40 E52 D24.381 P24.79 R2 M21.677 O
./instances/Rome/grafo115.30.lgr N30 E31 R0 M0.105 O
./instances/Rome/grafo2596.25.lgr N25 E29 R0 M0.088 O
./instances/Rome/grafo212.14.lgr N14 E14 R0 M0.046 O
./instances/Rome/grafo2802.17.lgr N17 E20 R0 M0.084 O
./instances/Rome/grafo8508.73.lgr N73 E92 D40 P40.79 R2 M10.098 O
./instances/Rome/grafo9345.67.lgr N67 E90 D42 P42.79 R4 M3598.74 O
./instances/Rome/grafo8134.83.lgr N83 E116 D58.3443 P57 M601141 F
./instances/Rome/grafo11087.96.lgr N96 E129 D69.6531 P68 M601129 F
./instances/Rome/grafo2888.27.lgr N27 E34 R0 M0.091 O
./instances/Rome/grafo4398.57.lgr N57 E71 D31 P31.79 R1 M3.549 O
./instances/Rome/grafo5900.46.lgr N46 E60 D29 P29.79 R2 M21.912 O
./instances/Rome/grafo6145.44.lgr N44 E54 D11 P11.79 R1 M2.124 O
./instances/Rome/grafo10528.98.lgr N98 E134 D68.9338 P64 M601052 F
./instances/Rome/grafo6226.82.lgr N82 E110 D53.6426 P52 M601222 F
./instances/Rome/grafo615.15.lgr N15 E22 R0 M0.087 O
./instances/Rome/grafo11578.37.lgr N37 E49 D22 P22.79 R1 M4.032 O
./instances/Rome/grafo10956.95.lgr N95 E129 D71.825 P71 M600832 F
./instances/Rome/grafo2480.18.lgr N18 E21 R0 M0.088 O
./instances/Rome/grafo1508.67.lgr N67 E85 D33 P33.79 R4 M2088.95 O
./instances/Rome/grafo2146.17.lgr N17 E17 R0 M0.059 O
./instances/Rome/grafo7526.38.lgr N38 E52 D30.6667 P30.79 R2 M15.409 O
./instances/Rome/grafo1470.51.lgr N51 E69 D31 P31.79 R4 M1885.86 O
./instances/Rome/grafo3221.48.lgr N48 E59 D21.6 P21.79 R2 M15.192 O
./instances/Rome/grafo8788.91.lgr N91 E110 D39 P39.79 R4 M4057.05 O
./instances/Rome/grafo2299.35.lgr N35 E40 R0 M0.139 O
./instances/Rome/grafo4485.61.lgr N61 E85 D42 P42.79 R2 M9.764 O
./instances/Rome/grafo8435.87.lgr N87 E106 D35.9841 P36 R3 M1715.38 O
./instances/Rome/grafo5467.43.lgr N43 E73 D50.9088 P49 M601267 F
./instances/Rome/grafo2314.27.lgr N27 E35 R0 M0.107 O
./instances/Rome/grafo6747.51.lgr N51 E65 D27 P27.79 R1 M5.367 O
./instances/Rome/grafo10665.100.lgr N100 E127 D48.5735 P48 M601434 F
./instances/Rome/grafo4825.83.lgr N83 E110 D49.8521 P48 M601272 F
./instances/Rome/grafo6447.87.lgr N87 E124 D68.1693 P65 M601487 F
./instances/Rome/grafo4416.56.lgr N56 E70 D29 P29.79 R2 M59.058 O
./instances/Rome/grafo3506.34.lgr N34 E37 R0 M0.131 O
./instances/Rome/grafo6308.42.lgr N42 E62 D34 P34.79 R5 M9438.99 O
./instances/Rome/grafo3633.38.lgr N38 E63 D41.25 P41.79 R3 M117.721 O
./instances/Rome/grafo8097.76.lgr N76 E111 D64.7966 P62 M601233 F
./instances/Rome/grafo9221.63.lgr N63 E100 D64.4553 P61 M601117 F
./instances/Rome/grafo7157.43.lgr N43 E53 D27.625 P27.79 R2 M28.28 O
./instances/Rome/grafo11484.33.lgr N33 E37 R0 M0.114 O
./instances/Rome/grafo1652.18.lgr N18 E20 R0 M0.074 O
./instances/Rome/grafo8625.85.lgr N85 E105 D42 P42.79 R5 M34314.2 O
./instances/Rome/grafo1100.11.lgr N11 E12 R0 M0.075 O
./instances/Rome/grafo11387.34.lgr N34 E42 R0 M0.113 O
./instances/Rome/grafo1982.15.lgr N15 E17 R0 M0.072 O
./instances/Rome/grafo10954.94.lgr N94 E120 D54 P54.79 R6 M278084 O
./instances/Rome/grafo7461.72.lgr N72 E97 D45 P45.79 R6 M80685.4 O
./instances/Rome/grafo10654.96.lgr N96 E129 D64.2684 P61 M601147 F
./instances/Rome/grafo4692.76.lgr N76 E101 D52 P52.79 R5 M27029 O
./instances/Rome/grafo9378.68.lgr N68 E81 D31.5 P31.79 R2 M29.704 O
./instances/Rome/grafo5514.39.lgr N39 E46 D13 P13.79 R1 M3.051 O
./instances/Rome/grafo1003.11.lgr N11 E12 R0 M0.063 O
./instances/Rome/grafo9316.86.lgr N86 E109 D44 P44.79 R6 M121234 O
./instances/Rome/grafo5825.35.lgr N35 E44 R0 M0.123 O
./instances/Rome/grafo6890.71.lgr N71 E107 D63.2594 P58 M601281 F
./instances/Rome/grafo2912.21.lgr N21 E24 R0 M0.088 O
./instances/Rome/grafo3654.43.lgr N43 E58 D28.1429 P28.79 R3 M416.15 O
./instances/Rome/grafo8295.74.lgr N74 E102 D57.9187 P56 M601317 F
./instances/Rome/grafo9966.39.lgr N39 E47 R0 M0.129 O
./instances/Rome/grafo2165.22.lgr N22 E23 R0 M0.086 O
./instances/Rome/grafo9427.72.lgr N72 E99 D50 P50.79 R4 M7482.52 O
./instances/Rome/grafo4305.80.lgr N80 E104 D48 P48.79 R6 M164071 O
./instances/Rome/grafo9211.63.lgr N63 E91 D53 P53.79 R6 M187492 O
./instances/Rome/grafo4963.64.lgr N64 E82 D39.4 P39.79 R2 M29.901 O
./instances/Rome/grafo10909.96.lgr N96 E124 D54 P54.79 R5 M19851.6 O
./instances/Rome/grafo10509.32.lgr N32 E38 D11 P11.79 R1 M3.023 O
./instances/Rome/grafo10391.94.lgr N94 E129 D63.9096 P61 M601053 F
./instances/Rome/grafo9112.82.lgr N82 E120 D65.5207 P61 M601233 F
./instances/Rome/grafo7838.67.lgr N67 E92 D52.6067 P53.79 R6 M319472 O
./instances/Rome/grafo7352.42.lgr N42 E51 D12 P12.79 R1 M2.366 O
./instances/Rome/grafo1332.27.lgr N27 E35 R0 M0.083 O
./instances/Rome/grafo3002.37.lgr N37 E47 R0 M0.095 O
./instances/Rome/grafo3658.56.lgr N56 E78 D39.0192 P39.79 R4 M3367.28 O
./instances/Rome/grafo4782.66.lgr N66 E100 D56.6333 P54 M601381 F
./instances/Rome/grafo10229.36.lgr N36 E46 R0 M0.128 O
./instances/Rome/grafo1408.49.lgr N49 E59 R0 M0.148 O
./instances/Rome/grafo3068.35.lgr N35 E50 D30 P30.79 R3 M136.22 O
./instances/Rome/grafo1363.29.lgr N29 E38 R0 M0.113 O
./instances/Rome/grafo688.10.lgr N10 E10 R0 M0.04 O
./instances/Rome/grafo6989.42.lgr N42 E56 D27 P27.79 R2 M94.708 O
./instances/Rome/grafo10804.35.lgr N35 E46 D20 P20.79 R3 M61.196 O
./instances/Rome/grafo3823.37.lgr N37 E46 D19 P19.79 R1 M3.272 O
./instances/Rome/grafo8068.77.lgr N77 E105 D56 P56.79 R6 M183091 O
./instances/Rome/grafo1897.19.lgr N19 E20 R0 M0.095 O
./instances/Rome/grafo9417.65.lgr N65 E88 D45.2093 P45.79 R3 M1092.77 O
./instances/Rome/grafo10266.94.lgr N94 E140 D87.0326 P80 M600953 F
./instances/Rome/grafo244.20.lgr N20 E22 R0 M0.099 O
./instances/Rome/grafo2805.18.lgr N18 E25 D14 P14.79 R1 M2.421 O
./instances/Rome/grafo2835.17.lgr N17 E20 R0 M0.081 O
./instances/Rome/grafo3432.44.lgr N44 E55 D22.125 P22.79 R3 M232.626 O
./instances/Rome/grafo10986.96.lgr N96 E122 D47.0064 P47.79 R5 M21817.6 O
./instances/Rome/grafo11500.36.lgr N36 E44 D18 P18.79 R1 M2.85 O
./instances/Rome/grafo8317.60.lgr N60 E89 D48.9662 P48 M601756 F
./instances/Rome/grafo11074.96.lgr N96 E129 D60.9895 P58 M601099 F
./instances/Rome/grafo2019.41.lgr N41 E47 D12 P12.79 R1 M3.191 O
./instances/Rome/grafo9540.68.lgr N68 E95 D48 P48.79 R6 M71395 O
./instances/Rome/grafo10824.92.lgr N92 E116 D47 P47.79 R5 M22080.1 O
./instances/Rome/grafo8647.91.lgr N91 E131 D78.0618 P71 M601125 F
./instances/Rome/grafo1059.18.lgr N18 E18 R0 M0.059 O
./instances/Rome/grafo6230.52.lgr N52 E64 D26 P26.79 R1 M4.852 O
./instances/Rome/grafo8238.70.lgr N70 E89 D42.02 P42.79 R3 M1603.62 O
./instances/Rome/grafo2191.16.lgr N16 E19 R0 M0.049 O
./instances/Rome/grafo11298.99.lgr N99 E128 D49 P49.79 R4 M4805.51 O
./instances/Rome/grafo1668.33.lgr N33 E41 R0 M0.125 O
./instances/Rome/grafo3776.53.lgr N53 E77 D45.0088 P45.79 R4 M3512.63 O
./instances/Rome/grafo11543.34.lgr N34 E41 R0 M0.119 O
./instances/Rome/grafo827.12.lgr N12 E13 R0 M0.068 O
./instances/Rome/grafo7453.43.lgr N43 E66 D42.1698 P42.79 R3 M771.169 O
./instances/Rome/grafo4662.50.lgr N50 E63 D20 P20.79 R1 M3.922 O
./instances/Rome/grafo6197.40.lgr N40 E56 D32 P32.79 R3 M818.18 O
./instances/Rome/grafo1732.17.lgr N17 E20 R0 M0.084 O
./instances/Rome/grafo1486.51.lgr N51 E60 D17 P17.79 R1 M3.041 O
./instances/Rome/grafo3777.40.lgr N40 E54 D13 P13.79 R1 M3.058 O
./instances/Rome/grafo6952.39.lgr N39 E41 R0 M0.092 O
./instances/Rome/grafo2240.12.lgr N12 E13 R0 M0.067 O
./instances/Rome/grafo7098.41.lgr N41 E59 D34.0909 P34.79 R4 M2780.88 O
./instances/Rome/grafo1763.12.lgr N12 E21 R0 M0.069 O
./instances/Rome/grafo9398.66.lgr N66 E90 D43 P43.79 R5 M24719.2 O
./instances/Rome/grafo11346.36.lgr N36 E49 D28.1562 P28.79 R3 M538.35 O
./instances/Rome/grafo195.15.lgr N15 E24 R0 M0.088 O
./instances/Rome/grafo4067.44.lgr N44 E54 D23 P23.79 R1 M3.969 O
./instances/Rome/grafo10583.94.lgr N94 E124 D61 P61.79 R6 M164088 O
./instances/Rome/grafo3027.26.lgr N26 E32 R0 M0.11 O
./instances/Rome/grafo3249.44.lgr N44 E58 D25 P25.79 R1 M4.274 O
./instances/Rome/grafo6801.55.lgr N55 E78 D43 P43.79 R5 M18456.7 O
./instances/Rome/grafo2761.37.lgr N37 E45 R0 M0.137 O
./instances/Rome/grafo6099.74.lgr N74 E93 D44.0604 P44.79 R5 M31998.4 O
./instances/Rome/grafo10248.100.lgr N100 E126 D56 P56.79 R5 M42108.8 O
./instances/Rome/grafo9151.63.lgr N63 E82 D38 P38.79 R4 M6771.21 O
./instances/Rome/grafo2931.11.lgr N11 E13 R0 M0.072 O
./instances/Rome/grafo2937.25.lgr N25 E28 R0 M0.093 O
./instances/Rome/grafo3581.61.lgr N61 E81 D38 P38.79 R5 M14301.1 O
./instances/Rome/grafo1901.20.lgr N20 E26 R0 M0.094 O
./instances/Rome/grafo8739.99.lgr N99 E135 D68.589 P65 M601111 F
./instances/Rome/grafo6065.76.lgr N76 E110 D68.0767 P66 M601140 F
./instances/Rome/grafo1444.23.lgr N23 E25 R0 M0.095 O
./instances/Rome/grafo3698.56.lgr N56 E87 D53.1595 P52 M601324 F
./instances/Rome/grafo527.17.lgr N17 E21 R0 M0.088 O
./instances/Rome/grafo6600.47.lgr N47 E68 D38.0714 P38.79 R4 M2811.96 O
./instances/Rome/grafo8374.76.lgr N76 E100 D45 P45.79 R5 M12674.3 O
./instances/Rome/grafo6277.42.lgr N42 E61 D37 P37.79 R4 M3444.42 O
./instances/Rome/grafo1916.20.lgr N20 E23 R0 M0.092 O
./instances/Rome/grafo7634.56.lgr N56 E86 D53 P53.79 R7 M590893 O
./instances/Rome/grafo8149.82.lgr N82 E108 D49.6277 P49 M601406 F
./instances/Rome/grafo8088.82.lgr N82 E106 D47 P47.79 R5 M22206.8 O
./instances/Rome/grafo4927.78.lgr N78 E96 D34 P34.79 R3 M984.534 O
./instances/Rome/grafo7122.54.lgr N54 E76 D40.125 P40.79 R3 M778.33 O
./instances/Rome/grafo9292.63.lgr N63 E88 D44 P44.79 R5 M18683.8 O
./instances/Rome/grafo11553.37.lgr N37 E49 D26 P26.79 R1 M3.339 O
./instances/Rome/grafo1795.11.lgr N11 E15 R0 M0.06 O
./instances/Rome/grafo3626.49.lgr N49 E61 D24 P24.79 R3 M171.617 O
./instances/Rome/grafo1572.26.lgr N26 E30 R0 M0.099 O
./instances/Rome/grafo1743.25.lgr N25 E32 R0 M0.092 O
./instances/Rome/grafo8571.94.lgr N94 E139 D91.0778 P83 M600992 F
./instances/Rome/grafo2292.14.lgr N14 E19 R0 M0.086 O
./instances/Rome/grafo11294.38.lgr N38 E56 D31 P31.79 R5 M7915.99 O
./instances/Rome/grafo2758.17.lgr N17 E20 R0 M0.082 O
./instances/Rome/grafo11630.34.lgr N34 E40 R0 M0.111 O
./instances/Rome/grafo939.15.lgr N15 E16 R0 M0.074 O
./instances/Rome/grafo1754.13.lgr N13 E21 D14 P14.79 R1 M2.664 O
./instances/Rome/grafo1939.22.lgr N22 E22 R0 M0.066 O
./instances/Rome/grafo11516.33.lgr N33 E43 R0 M0.111 O
./instances/Rome/grafo3986.40.lgr N40 E57 D32.6477 P33.79 R4 M3769.48 O
./instances/Rome/grafo5141.42.lgr N42 E51 R0 M0.146 O
./instances/Rome/grafo6026.39.lgr N39 E61 D36.2 P36.79 R4 M667.165 O
./instances/Rome/grafo3075.72.lgr N72 E92 D36 P36.79 R4 M2511.77 O
./instances/Rome/grafo5003.58.lgr N58 E71 D16 P16.79 R1 M3.016 O
./instances/Rome/grafo5645.41.lgr N41 E52 D23.5789 P23.79 R2 M20.251 O
./instances/Rome/grafo2041.28.lgr N28 E39 D20 P20.79 R1 M3.215 O
./instances/Rome/grafo1049.21.lgr N21 E22 R0 M0.089 O
./instances/Rome/grafo4077.40.lgr N40 E51 D18 P18.79 R1 M3.11 O
./instances/Rome/grafo1357.52.lgr N52 E57 R0 M0.161 O
./instances/Rome/grafo5364.47.lgr N47 E58 D22 P22.79 R1 M3.142 O
./instances/Rome/grafo4051.37.lgr N37 E54 D31.5 P31.79 R2 M15.658 O
./instances/Rome/grafo8660.64.lgr N64 E84 D40 P40.79 R6 M169516 O
./instances/Rome/grafo9635.99.lgr N99 E133 D67.5618 P65 M600960 F
./instances/Rome/grafo1684.19.lgr N19 E23 R0 M0.089 O
./instances/Rome/grafo7850.66.lgr N66 E83 D28 P28.79 R3 M253.164 O
./instances/Rome/grafo9834.81.lgr N81 E103 D45 P45 R4 M7736.6 O
./instances/Rome/grafo3539.40.lgr N40 E57 D29 P29.79 R2 M23.413 O
./instances/Rome/grafo6529.54.lgr N54 E67 D27.5 P27.79 R2 M9.646 O
./instances/Rome/grafo5842.45.lgr N45 E51 R0 M0.101 O
./instances/Rome/grafo3131.40.lgr N40 E53 D25 P25.79 R1 M2.909 O
./instances/Rome/grafo2163.24.lgr N24 E27 R0 M0.07 O
./instances/Rome/grafo7292.50.lgr N50 E62 D27.6 P27.79 R2 M7.357 O
./instances/Rome/grafo3515.43.lgr N43 E55 D26.5385 P26.79 R2 M10.978 O
./instances/Rome/grafo6625.99.lgr N99 E139 D67.8386 P63 M601149 F
./instances/Rome/grafo11186.93.lgr N93 E128 D67.3818 P66 M601029 F
./instances/Rome/grafo4699.55.lgr N55 E78 D39 P39.79 R5 M14875.1 O
./instances/Rome/grafo3253.44.lgr N44 E52 D15 P15.79 R1 M3.203 O
./instances/Rome/grafo1175.19.lgr N19 E21 R0 M0.086 O
./instances/Rome/grafo4779.58.lgr N58 E84 D41 P41 R5 M23014.1 O
./instances/Rome/grafo10311.91.lgr N91 E112 D39.0115 P39.79 R5 M24564.7 O
./instances/Rome/grafo156.21.lgr N21 E24 R0 M0.091 O
./instances/Rome/grafo4225.78.lgr N78 E106 D49.7519 P49 M601250 F
./instances/Rome/grafo140.22.lgr N22 E23 R0 M0.066 O
./instances/Rome/grafo1437.52.lgr N52 E59 R0 M0.15 O
./instances/Rome/grafo5006.58.lgr N58 E75 D37 P37.79 R3 M908.012 O
./instances/Rome/grafo2150.16.lgr N16 E19 R0 M0.076 O
./instances/Rome/grafo7400.57.lgr N57 E70 D26.4737 P26.79 R2 M11.542 O
./instances/Rome/grafo10316.100.lgr N100 E134 D63.0113 P60 M601234 F
./instances/Rome/grafo8002.91.lgr N91 E121 D54 P54.79 R6 M110088 O
./instances/Rome/grafo610.29.lgr N29 E38 D14 P14.79 R1 M3.07 O
./instances/Rome/grafo9481.67.lgr N67 E90 D45 P45.79 R5 M22147 O
./instances/Rome/grafo2193.22.lgr N22 E30 R0 M0.095 O
./instances/Rome/grafo10369.100.lgr N100 E138 D70.3743 P64 M601103 F
./instances/Rome/grafo5215.39.lgr N39 E43 R0 M0.132 O
./instances/Rome/grafo8955.96.lgr N96 E121 D54 P54.79 R6 M500721 O
./instances/Rome/grafo4642.63.lgr N63 E84 D37 P37.79 R4 M2921.49 O
./instances/Rome/grafo3170.52.lgr N52 E78 D51 P51.79 R4 M5188.82 O
./instances/Rome/grafo10141.38.lgr N38 E45 R0 M0.102 O
./instances/Rome/grafo11518.39.lgr N39 E51 D22.5 P22.79 R2 M13.484 O
./instances/Rome/grafo3359.37.lgr N37 E58 D34 P34.79 R5 M10001.2 O
./instances/Rome/grafo7552.43.lgr N43 E64 D39 P39.79 R4 M3131.54 O
./instances/Rome/grafo4451.51.lgr N51 E72 D36 P36.79 R4 M1889.03 O
./instances/Rome/grafo1899.23.lgr N23 E29 R0 M0.097 O
./instances/Rome/grafo3332.38.lgr N38 E43 R0 M0.141 O
./instances/Rome/grafo5947.34.lgr N34 E44 R0 M0.114 O
./instances/Rome/grafo11492.35.lgr N35 E48 D28.6667 P28.79 R2 M11.358 O
./instances/Rome/grafo1099.11.lgr N11 E11 R0 M0.046 O
./instances/Rome/grafo5152.39.lgr N39 E50 R0 M0.126 O
./instances/Rome/grafo861.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo8409.78.lgr N78 E103 D45.125 P45.79 R3 M1212.88 O
./instances/Rome/grafo7101.86.lgr N86 E120 D64.1156 P60 M601205 F
./instances/Rome/grafo4237.62.lgr N62 E88 D52 P52.79 R6 M134301 O
./instances/Rome/grafo1802.13.lgr N13 E18 R0 M0.083 O
./instances/Rome/grafo10075.31.lgr N31 E37 R0 M0.118 O
./instances/Rome/grafo3946.37.lgr N37 E47 R0 M0.137 O
./instances/Rome/grafo2224.37.lgr N37 E45 D20 P20.79 R1 M5.087 O
./instances/Rome/grafo9342.72.lgr N72 E92 D40 P40.79 R6 M170879 O
./instances/Rome/grafo2018.28.lgr N28 E37 D18 P18.79 R1 M3.291 O
./instances/Rome/grafo6545.71.lgr N71 E90 D37 P37.79 R4 M3945.91 O
./instances/Rome/grafo11523.35.lgr N35 E46 D20 P20.79 R3 M63.125 O
./instances/Rome/grafo8104.69.lgr N69 E100 D58.3689 P57 M601279 F
./instances/Rome/grafo315.14.lgr N14 E16 R0 M0.05 O
./instances/Rome/grafo5249.56.lgr N56 E85 D52.6927 P52 M601357 F
./instances/Rome/grafo5978.41.lgr N41 E50 R0 M0.146 O
./instances/Rome/grafo1702.30.lgr N30 E36 R0 M0.117 O
./instances/Rome/grafo4233.75.lgr N75 E105 D57 P57.79 R7 M593887 O
./instances/Rome/grafo8159.60.lgr N60 E85 D44 P44.79 R6 M90990.9 O
./instances/Rome/grafo10137.36.lgr N36 E45 D16.5 P16.79 R2 M10.536 O
./instances/Rome/grafo4291.59.lgr N59 E78 D39 P39.79 R3 M873.934 O
./instances/Rome/grafo8891.90.lgr N90 E114 D52 P52.79 R5 M32709.6 O
./instances/Rome/grafo10891.95.lgr N95 E118 D49 P49.79 R5 M31067.2 O
./instances/Rome/grafo116.28.lgr N28 E38 R0 M0.131 O
./instances/Rome/grafo766.12.lgr N12 E12 R0 M0.039 O
./instances/Rome/grafo2368.14.lgr N14 E17 R0 M0.073 O
./instances/Rome/grafo1942.18.lgr N18 E19 R0 M0.08 O
./instances/Rome/grafo4515.62.lgr N62 E78 D31 P31.79 R4 M2670.24 O
./instances/Rome/grafo5254.45.lgr N45 E53 D20 P20.79 R1 M3.987 O
./instances/Rome/grafo2011.39.lgr N39 E49 D21 P21.79 R1 M3.952 O
./instances/Rome/grafo10018.31.lgr N31 E36 R0 M0.106 O
./instances/Rome/grafo2960.38.lgr N38 E48 D19 P19.79 R1 M3.659 O
./instances/Rome/grafo6871.54.lgr N54 E76 D43.0068 P43.79 R5 M21463.4 O
./instances/Rome/grafo1031.16.lgr N16 E17 R0 M0.084 O
./instances/Rome/grafo5259.40.lgr N40 E56 D29 P29.79 R3 M170.435 O
./instances/Rome/grafo9730.84.lgr N84 E118 D57.8927 P56 M601235 F
./instances/Rome/grafo1166.11.lgr N11 E12 R0 M0.053 O
./instances/Rome/grafo7272.48.lgr N48 E57 R0 M0.147 O
./instances/Rome/grafo11172.41.lgr N41 E51 D18 P18.79 R1 M3.565 O
./instances/Rome/grafo4982.63.lgr N63 E90 D42 P42.79 R7 M289801 O
./instances/Rome/grafo908.12.lgr N12 E14 R0 M0.086 O
./instances/Rome/grafo4981.65.lgr N65 E81 D28.0781 P28.79 R2 M74.139 O
./instances/Rome/grafo2887.15.lgr N15 E17 R0 M0.051 O
./instances/Rome/grafo10511.34.lgr N34 E41 D14 P14.79 R1 M3.475 O
./instances/Rome/grafo9125.71.lgr N71 E86 D34.2647 P34.79 R2 M55.539 O
./instances/Rome/grafo1507.32.lgr N32 E45 D21 P21.79 R1 M3.531 O
./instances/Rome/grafo11563.39.lgr N39 E50 D23.6 P23.79 R2 M12.836 O
./instances/Rome/grafo5198.45.lgr N45 E66 D40.0917 P40.79 R3 M1005.56 O
./instances/Rome/grafo8751.87.lgr N87 E113 D50.7778 P51.79 R6 M326865 O
./instances/Rome/grafo331.15.lgr N15 E16 R0 M0.06 O
./instances/Rome/grafo8682.87.lgr N87 E108 D43 P43.79 R3 M1292.03 O
./instances/Rome/grafo7889.71.lgr N71 E102 D59.2373 P57 M601068 F
./instances/Rome/grafo9281.75.lgr N75 E96 D41 P41.79 R5 M21675.9 O
./instances/Rome/grafo7281.46.lgr N46 E54 D18 P18.79 R1 M3.479 O
./instances/Rome/grafo8700.74.lgr N74 E95 D46 P46.79 R5 M38319.3 O
./instances/Rome/grafo2433.11.lgr N11 E11 R0 M0.04 O
./instances/Rome/grafo1137.10.lgr N10 E9 R0 M0.037 O
./instances/Rome/grafo5428.44.lgr N44 E62 D30 P30.79 R4 M2243.1 O
./instances/Rome/grafo1941.21.lgr N21 E26 D11 P11.79 R1 M2.433 O
./instances/Rome/grafo3646.37.lgr N37 E50 D23.75 P24.79 R2 M39.539 O
./instances/Rome/grafo7616.43.lgr N43 E64 D41 P41.79 R4 M7278.74 O
./instances/Rome/grafo9694.79.lgr N79 E109 D59 P59.79 R6 M160596 O
./instances/Rome/grafo5528.36.lgr N36 E44 D19 P19.79 R1 M2.904 O
./instances/Rome/grafo7674.93.lgr N93 E129 D59.0044 P57 M601059 F
./instances/Rome/grafo7666.42.lgr N42 E63 D38 P38.79 R6 M88963.5 O
./instances/Rome/grafo3707.43.lgr N43 E54 D22 P22.79 R1 M4.022 O
./instances/Rome/grafo7165.40.lgr N40 E55 D28 P28.79 R5 M11593 O
./instances/Rome/grafo9334.68.lgr N68 E101 D58.0039 P55 M601239 F
./instances/Rome/grafo5516.64.lgr N64 E98 D59.846 P56 M601334 F
./instances/Rome/grafo4530.54.lgr N54 E76 D40 P40.79 R6 M134570 O
./instances/Rome/grafo8736.91.lgr N91 E114 D47 P47.79 R6 M174659 O
./instances/Rome/grafo8964.89.lgr N89 E110 D38.25 P38.79 R3 M333.678 O
./instances/Rome/grafo9811.91.lgr N91 E126 D67.7674 P63 M601256 F
./instances/Rome/grafo11227.100.lgr N100 E142 D83.4034 P77 M601089 F
./instances/Rome/grafo5749.36.lgr N36 E41 R0 M0.138 O
./instances/Rome/grafo1142.15.lgr N15 E24 R0 M0.089 O
./instances/Rome/grafo3236.60.lgr N60 E80 D36 P36.79 R4 M4441.9 O
./instances/Rome/grafo8265.69.lgr N69 E80 R0 M0.21 O
./instances/Rome/grafo4343.79.lgr N79 E109 D53.9085 P53 M600970 F
./instances/Rome/grafo2954.37.lgr N37 E50 D28 P28.79 R1 M4.724 O
./instances/Rome/grafo7568.38.lgr N38 E55 D31 P31.79 R3 M668.757 O
./instances/Rome/grafo8442.76.lgr N76 E104 D55.3134 P53 M601093 F
./instances/Rome/grafo10778.100.lgr N100 E128 D57.88 P57 M601144 F
./instances/Rome/grafo3568.55.lgr N55 E87 D62.5149 P61 M601063 F
./instances/Rome/grafo3433.37.lgr N37 E42 D12 P12.79 R1 M3.254 O
./instances/Rome/grafo11446.96.lgr N96 E130 D61.0938 P60 M601246 F
./instances/Rome/grafo8482.73.lgr N73 E96 D48 P48.79 R1 M6.617 O
./instances/Rome/grafo8883.71.lgr N71 E86 D29.6364 P29.79 R2 M13.897 O
./instances/Rome/grafo10427.95.lgr N95 E126 D56.1536 P55 M601198 F
./instances/Rome/grafo7648.58.lgr N58 E85 D51.6308 P50 M601260 F
./instances/Rome/grafo10513.37.lgr N37 E47 D15.5 P15.79 R2 M9.104 O
./instances/Rome/grafo3291.35.lgr N35 E42 R0 M0.129 O
./instances/Rome/grafo10020.38.lgr N38 E50 D24 P24.79 R3 M316.361 O
./instances/Rome/grafo4821.55.lgr N55 E79 D39.0241 P39.79 R5 M10230.6 O
./instances/Rome/grafo1356.29.lgr N29 E34 R0 M0.123 O
./instances/Rome/grafo6726.47.lgr N47 E57 D20 P20.79 R1 M4.217 O
./instances/Rome/grafo9800.72.lgr N72 E95 D46 P46.79 R5 M29819.2 O
./instances/Rome/grafo10010.39.lgr N39 E50 D22.6667 P22.79 R2 M9.568 O
./instances/Rome/grafo8713.93.lgr N93 E114 D33.3333 P33.79 R3 M173.984 O
./instances/Rome/grafo9819.72.lgr N72 E102 D55.2071 P54 M601201 F
./instances/Rome/grafo5722.44.lgr N44 E55 D16 P16 R1 M4.242 O
./instances/Rome/grafo11177.98.lgr N98 E131 D65.3724 P63 M601188 F
./instances/Rome/grafo7398.44.lgr N44 E58 D33.4375 P33.79 R2 M55.145 O
./instances/Rome/grafo1174.33.lgr N33 E41 D12 P12.79 R1 M2.476 O
./instances/Rome/grafo2287.13.lgr N13 E13 R0 M0.048 O
./instances/Rome/grafo1104.21.lgr N21 E24 R0 M0.085 O
./instances/Rome/grafo2722.24.lgr N24 E31 R0 M0.092 O
./instances/Rome/grafo6988.47.lgr N47 E62 D30.6 P30.79 R2 M14.548 O
./instances/Rome/grafo5180.77.lgr N77 E102 D48 P48.79 R6 M178535 O
./instances/Rome/grafo3427.56.lgr N56 E81 D47 P47.79 R6 M156405 O
./instances/Rome/grafo11226.91.lgr N91 E117 D50 P50.79 R6 M118149 O
./instances/Rome/grafo7836.79.lgr N79 E111 D63.2266 P61 M601018 F
./instances/Rome/grafo6965.83.lgr N83 E103 D33 P33.79 R4 M4102.82 O
./instances/Rome/grafo4736.52.lgr N52 E65 D18.6667 P18.79 R2 M8.516 O
./instances/Rome/grafo9428.85.lgr N85 E115 D59.7741 P58 M601240 F
./instances/Rome/grafo2467.16.lgr N16 E19 R0 M0.088 O
./instances/Rome/grafo6274.48.lgr N48 E73 D43 P43.79 R6 M64888.9 O
./instances/Rome/grafo11621.40.lgr N40 E50 D19.5 P19.79 R2 M11.156 O
./instances/Rome/grafo8730.86.lgr N86 E119 D61.5826 P60 M601901 F
./instances/Rome/grafo488.25.lgr N25 E27 R0 M0.098 O
./instances/Rome/grafo2316.40.lgr N40 E57 D31 P31.79 R4 M2801.64 O
./instances/Rome/grafo11150.99.lgr N99 E133 D65.635 P61 M601168 F
./instances/Rome/grafo11255.94.lgr N94 E121 D51 P51.79 R6 M159345 O
./instances/Rome/grafo9142.60.lgr N60 E73 D23 P23 R1 M5.166 O
./instances/Rome/grafo6408.47.lgr N47 E57 D23 P23.79 R1 M4.183 O
./instances/Rome/grafo5195.60.lgr N60 E78 D34 P34.79 R3 M296.314 O
./instances/Rome/grafo1878.16.lgr N16 E18 R0 M0.075 O
./instances/Rome/grafo10603.100.lgr N100 E136 D67.9043 P64 M601210 F
./instances/Rome/grafo2811.29.lgr N29 E40 D20 P20.79 R1 M3.496 O
./instances/Rome/grafo6990.46.lgr N46 E56 R0 M0.107 O
./instances/Rome/grafo3631.35.lgr N35 E41 D8 P8.79 R1 M1.96 O
./instances/Rome/grafo8719.93.lgr N93 E136 D79.7041 P70 M601256 F
./instances/Rome/grafo6118.34.lgr N34 E42 D18 P18.79 R1 M3.445 O
./instances/Rome/grafo4437.80.lgr N80 E111 D58.4249 P57 M600983 F
./instances/Rome/grafo9765.69.lgr N69 E91 D40 P40.79 R4 M3096.01 O
./instances/Rome/grafo1367.25.lgr N25 E26 R0 M0.071 O
./instances/Rome/grafo8326.76.lgr N76 E115 D68.2209 P63 M601126 F
./instances/Rome/grafo5984.42.lgr N42 E53 D18 P18 R1 M4.411 O
./instances/Rome/grafo2965.22.lgr N22 E25 R0 M0.094 O
./instances/Rome/grafo3080.43.lgr N43 E46 R0 M0.124 O
./instances/Rome/grafo153.21.lgr N21 E33 D21 P21.79 R3 M64.11 O
./instances/Rome/grafo4930.64.lgr N64 E87 D38 P38.79 R4 M2234.32 O
./instances/Rome/grafo2239.17.lgr N17 E27 R0 M0.094 O
./instances/Rome/grafo5691.46.lgr N46 E54 D8 P8.79 R1 M2.359 O
./instances/Rome/grafo11241.34.lgr N34 E39 R0 M0.126 O
./instances/Rome/grafo10878.94.lgr N94 E138 D87.642 P80 M601099 F
./instances/Rome/grafo6853.41.lgr N41 E50 D17 P17.79 R1 M3.106 O
./instances/Rome/grafo4401.57.lgr N57 E86 D45.6657 P44 M601555 F
./instances/Rome/grafo10902.33.lgr N33 E42 D20 P20.79 R1 M3.247 O
./instances/Rome/grafo5681.79.lgr N79 E121 D78.7197 P69 M601242 F
./instances/Rome/grafo3894.45.lgr N45 E57 R0 M0.151 O
./instances/Rome/grafo9853.36.lgr N36 E48 D22 P22.79 R1 M3.521 O
./instances/Rome/grafo5714.40.lgr N40 E52 D25 P25.79 R1 M3.349 O
./instances/Rome/grafo1731.16.lgr N16 E19 R0 M0.076 O
./instances/Rome/grafo8568.83.lgr N83 E107 D45 P45.79 R6 M112796 O
./instances/Rome/grafo9118.65.lgr N65 E84 D31 P31 R1 M5.861 O
./instances/Rome/grafo11279.35.lgr N35 E39 R0 M0.131 O
./instances/Rome/grafo3235.58.lgr N58 E71 D30.3333 P30.79 R2 M23.843 O
./instances/Rome/grafo8116.60.lgr N60 E81 D40 P40.79 R2 M52.941 O
./instances/Rome/grafo11259.92.lgr N92 E106 D26.6667 P26.79 R2 M15.834 O
./instances/Rome/grafo7198.37.lgr N37 E50 R0 M0.137 O
./instances/Rome/grafo3995.97.lgr N97 E145 D87.3919 P80 M601240 F
./instances/Rome/grafo495.20.lgr N20 E20 R0 M0.064 O
./instances/Rome/grafo2609.15.lgr N15 E19 R0 M0.075 O
./instances/Rome/grafo7196.45.lgr N45 E65 D37 P37.79 R3 M438.042 O
./instances/Rome/grafo10661.95.lgr N95 E128 D65.4451 P62 M601160 F
./instances/Rome/grafo7687.53.lgr N53 E65 D12 P12.79 R1 M2.974 O
./instances/Rome/grafo5854.78.lgr N78 E111 D58.4472 P57 M601145 F
./instances/Rome/grafo9105.75.lgr N75 E106 D58.8284 P57 M601115 F
./instances/Rome/grafo1402.48.lgr N48 E56 D19 P19.79 R1 M3.545 O
./instances/Rome/grafo609.12.lgr N12 E12 R0 M0.053 O
./instances/Rome/grafo4002.55.lgr N55 E82 D47.6006 P47 M601445 F
./instances/Rome/grafo5605.51.lgr N51 E77 D40 P40.79 R7 M427520 O
./instances/Rome/grafo1550.53.lgr N53 E67 D19 P19.79 R1 M4.808 O
./instances/Rome/grafo3231.43.lgr N43 E53 R0 M0.142 O
./instances/Rome/grafo7584.69.lgr N69 E80 D25.7143 P25.79 R2 M15.301 O
./instances/Rome/grafo10200.96.lgr N96 E128 D62 P62.79 R6 M100922 O
./instances/Rome/grafo10504.100.lgr N100 E129 D59 P59.79 R6 M137184 O
./instances/Rome/grafo1608.28.lgr N28 E29 R0 M0.078 O
./instances/Rome/grafo4802.75.lgr N75 E98 D42.375 P42.79 R2 M61.594 O
./instances/Rome/grafo258.13.lgr N13 E14 R0 M0.073 O
./instances/Rome/grafo3344.42.lgr N42 E52 D21.4615 P21.79 R2 M12.573 O
./instances/Rome/grafo771.19.lgr N19 E18 R0 M0.065 O
./instances/Rome/grafo8332.87.lgr N87 E116 D58.9422 P58 M600976 F
./instances/Rome/grafo11439.92.lgr N92 E130 D75.6154 P69 M601052 F
./instances/Rome/grafo9297.70.lgr N70 E96 D47 P47.79 R5 M9440.4 O
./instances/Rome/grafo8676.94.lgr N94 E127 D62.8033 P59 M601091 F
./instances/Rome/grafo1203.25.lgr N25 E28 R0 M0.094 O
./instances/Rome/grafo11479.37.lgr N37 E44 R0 M0.132 O
./instances/Rome/grafo1095.11.lgr N11 E14 R0 M0.06 O
./instances/Rome/grafo7949.84.lgr N84 E109 D47.1111 P47.79 R4 M3854.71 O
./instances/Rome/grafo3098.18.lgr N18 E24 R0 M0.087 O
./instances/Rome/grafo9912.31.lgr N31 E38 R0 M0.124 O
./instances/Rome/grafo5080.79.lgr N79 E107 D50.0214 P50.79 R5 M23966.5 O
./instances/Rome/grafo4879.73.lgr N73 E97 D45 P45.79 R4 M4857.28 O
./instances/Rome/grafo7111.40.lgr N40 E51 D23.3333 P23.79 R2 M26.203 O
./instances/Rome/grafo5030.67.lgr N67 E95 D56.0146 P54 M601323 F
./instances/Rome/grafo3650.41.lgr N41 E54 D25 P25.79 R1 M4.214 O
./instances/Rome/grafo10353.99.lgr N99 E140 D76.9183 P69 M601190 F
./instances/Rome/grafo11371.36.lgr N36 E39 R0 M0.129 O
./instances/Rome/grafo11090.93.lgr N93 E112 D40 P40.79 R1 M6.007 O
./instances/Rome/grafo7592.59.lgr N59 E94 D60.7457 P58 M601419 F
./instances/Rome/grafo10484.99.lgr N99 E147 D89.5912 P81 M601049 F
./instances/Rome/grafo9405.62.lgr N62 E82 D36 P36.79 R5 M12693.5 O
./instances/Rome/grafo4146.50.lgr N50 E61 D21.6 P21.79 R2 M16.623 O
./instances/Rome/grafo9181.67.lgr N67 E95 D53.3146 P51 M601205 F
./instances/Rome/grafo7853.76.lgr N76 E100 D51 P51.79 R5 M101081 O
./instances/Rome/grafo6899.40.lgr N40 E47 R0 M0.141 O
./instances/Rome/grafo10832.94.lgr N94 E142 D80.3902 P71 M601319 F
./instances/Rome/grafo5660.43.lgr N43 E62 D32 P32.79 R5 M8156.39 O
./instances/Rome/grafo4660.63.lgr N63 E88 D42 P42.79 R6 M109843 O
./instances/Rome/grafo3260.33.lgr N33 E48 D25.6 P25.79 R2 M15.789 O
./instances/Rome/grafo8723.73.lgr N73 E94 D42.0526 P42.79 R5 M22210.9 O
./instances/Rome/grafo9077.70.lgr N70 E78 R0 M0.201 O
./instances/Rome/grafo8552.71.lgr N71 E93 D42 P42.79 R6 M131994 O
./instances/Rome/grafo308.14.lgr N14 E22 R0 M0.085 O
./instances/Rome/grafo1293.28.lgr N28 E32 R0 M0.095 O
./instances/Rome/grafo1088.11.lgr N11 E17 R0 M0.065 O
./instances/Rome/grafo8991.99.lgr N99 E133 D63.7688 P61 M601186 F
./instances/Rome/grafo4265.54.lgr N54 E70 D35.2353 P35.79 R2 M42.628 O
./instances/Rome/grafo6615.46.lgr N46 E63 D27.2174 P27.79 R2 M34.113 O
./instances/Rome/grafo3854.46.lgr N46 E65 D37.2857 P38.79 R3 M1026.37 O
./instances/Rome/grafo6748.38.lgr N38 E50 D25.3333 P25.79 R2 M20.299 O
./instances/Rome/grafo7456.43.lgr N43 E70 D41.4574 P40 M601339 F
./instances/Rome/grafo10592.98.lgr N98 E140 D80.4848 P76 M601199 F
./instances/Rome/grafo4674.75.lgr N75 E113 D70.445 P69 M601111 F
./instances/Rome/grafo5106.73.lgr N73 E95 D42.0741 P42.79 R3 M1240.06 O
./instances/Rome/grafo11077.36.lgr N36 E40 R0 M0.13 O
./instances/Rome/grafo5639.77.lgr N77 E94 D30.0769 P30.79 R3 M457.715 O
./instances/Rome/grafo5168.45.lgr N45 E64 D35.0179 P35.79 R4 M3461.64 O
./instances/Rome/grafo5496.44.lgr N44 E58 D25.5 P25.79 R2 M15.3 O
./instances/Rome/grafo10143.93.lgr N93 E118 D51.0427 P51.79 R4 M4736.32 O
./instances/Rome/grafo6070.45.lgr N45 E61 D32 P32.79 R4 M2438.39 O
./instances/Rome/grafo3464.93.lgr N93 E124 D57.5083 P56 M601174 F
./instances/Rome/grafo7483.73.lgr N73 E92 D35 P35.79 R4 M3219.97 O
./instances/Rome/grafo5745.50.lgr N50 E76 D46.4348 P46 M601374 F
./instances/Rome/grafo4496.56.lgr N56 E79 D42 P42.79 R5 M11888 O
./instances/Rome/grafo6105.45.lgr N45 E68 D42 P42.79 R5 M16411 O
./instances/Rome/grafo6405.55.lgr N55 E69 D25.6667 P25.79 R2 M11.82 O
./instances/Rome/grafo2250.48.lgr N48 E60 R0 M0.164 O
./instances/Rome/grafo9478.78.lgr N78 E100 D43 P43.79 R5 M25346.5 O
./instances/Rome/grafo5309.39.lgr N39 E46 R0 M0.126 O
./instances/Rome/grafo8767.86.lgr N86 E118 D65.424 P64 M600966 F
./instances/Rome/grafo4264.78.lgr N78 E111 D59.6941 P56 M601340 F
./instances/Rome/grafo9121.65.lgr N65 E83 D37.037 P37.79 R3 M606.497 O
./instances/Rome/grafo10951.97.lgr N97 E122 D44 P44.79 R6 M151675 O
./instances/Rome/grafo5591.38.lgr N38 E49 R0 M0.127 O
./instances/Rome/grafo6553.46.lgr N46 E66 D32 P32.79 R3 M550.376 O
./instances/Rome/grafo9564.74.lgr N74 E99 D51 P51.79 R5 M13691.6 O
./instances/Rome/grafo5895.41.lgr N41 E52 R0 M0.146 O
./instances/Rome/grafo8429.81.lgr N81 E112 D50.409 P49 M601380 F
./instances/Rome/grafo10952.96.lgr N96 E137 D76.0702 P67 M601381 F
./instances/Rome/grafo9975.32.lgr N32 E39 D15 P15.79 R1 M2.965 O
./instances/Rome/grafo1469.67.lgr N67 E82 D30.6667 P30.79 R2 M9.426 O
./instances/Rome/grafo1536.47.lgr N47 E52 R0 M0.148 O
./instances/Rome/grafo2830.14.lgr N14 E15 R0 M0.043 O
./instances/Rome/grafo5627.34.lgr N34 E44 D21 P21.79 R1 M3.211 O
./instances/Rome/grafo842.21.lgr N21 E24 R0 M0.09 O
./instances/Rome/grafo9255.67.lgr N67 E86 D41 P41.79 R4 M6249.86 O
./instances/Rome/grafo8967.95.lgr N95 E122 D45 P45.79 R5 M27757.3 O
./instances/Rome/grafo5696.42.lgr N42 E55 D26.1 P26.79 R3 M304.027 O
./instances/Rome/grafo5766.46.lgr N46 E72 D46 P46.79 R5 M12072.6 O
./instances/Rome/grafo2025.30.lgr N30 E42 D26.4286 P26.79 R2 M26.124 O
./instances/Rome/grafo8710.98.lgr N98 E126 D54 P54.79 R5 M31729.8 O
./instances/Rome/grafo11542.34.lgr N34 E45 R0 M0.12 O
./instances/Rome/grafo5082.60.lgr N60 E80 D44 P44.79 R5 M42412.9 O
./instances/Rome/grafo5203.33.lgr N33 E41 D17 P17.79 R1 M3.194 O
./instances/Rome/grafo8577.74.lgr N74 E95 D43 P43.79 R4 M3602.68 O
./instances/Rome/grafo3088.40.lgr N40 E57 D33 P33.79 R4 M2965.71 O
./instances/Rome/grafo9435.72.lgr N72 E99 D51.0018 P51.79 R5 M15989.5 O
./instances/Rome/grafo7639.40.lgr N40 E54 D25.3333 P25.79 R3 M92.415 O
./instances/Rome/grafo556.15.lgr N15 E17 R0 M0.051 O
./instances/Rome/grafo5672.48.lgr N48 E70 D36 P36.79 R7 M565730 O
./instances/Rome/grafo4490.65.lgr N65 E96 D50 P50.79 R7 M370351 O
./instances/Rome/grafo5549.41.lgr N41 E61 D35 P35.79 R3 M769.854 O
./instances/Rome/grafo4469.62.lgr N62 E77 D27 P27 R3 M778.945 O
./instances/Rome/grafo4247.82.lgr N82 E115 D61.9126 P58 M601263 F
./instances/Rome/grafo4582.64.lgr N64 E83 D39.5 P39.79 R2 M13.652 O
./instances/Rome/grafo3113.11.lgr N11 E11 R0 M0.05 O
./instances/Rome/grafo4338.71.lgr N71 E98 D51.0277 P51.79 R4 M4470.31 O
./instances/Rome/grafo2560.15.lgr N15 E17 R0 M0.048 O
./instances/Rome/grafo269.12.lgr N12 E12 R0 M0.045 O
./instances/Rome/grafo7211.37.lgr N37 E47 R0 M0.135 O
./instances/Rome/grafo6524.45.lgr N45 E59 D30.0556 P30.79 R3 M778.077 O
./instances/Rome/grafo8016.85.lgr N85 E112 D51.0096 P51.79 R5 M18043.7 O
./instances/Rome/grafo2388.28.lgr N28 E33 R0 M0.082 O
./instances/Rome/grafo6193.58.lgr N58 E77 D36.0364 P36.79 R4 M2343.21 O
./instances/Rome/grafo4456.58.lgr N58 E74 D36.1667 P36.79 R2 M120.203 O
./instances/Rome/grafo4518.50.lgr N50 E66 D25.25 P25.79 R3 M66.993 O
./instances/Rome/grafo6695.59.lgr N59 E79 D33 P33.79 R4 M1101.17 O
./instances/Rome/grafo8046.68.lgr N68 E86 D34.125 P34.79 R4 M1855.56 O
./instances/Rome/grafo6697.42.lgr N42 E55 D27.5 P27.79 R2 M24.722 O
./instances/Rome/grafo3720.35.lgr N35 E47 D20 P20.79 R1 M3.896 O
./instances/Rome/grafo11218.99.lgr N99 E147 D87.8523 P77 M601213 F
./instances/Rome/grafo11478.39.lgr N39 E55 D33 P33.79 R3 M1256.66 O
./instances/Rome/grafo11229.94.lgr N94 E125 D59.3755 P57 M601306 F
./instances/Rome/grafo3849.39.lgr N39 E50 D22.6667 P22.79 R2 M12.547 O
./instances/Rome/grafo11512.38.lgr N38 E46 R0 M0.138 O
./instances/Rome/grafo8163.76.lgr N76 E106 D54.3493 P53 M601241 F
./instances/Rome/grafo2974.36.lgr N36 E44 D16 P16.79 R1 M3.303 O
./instances/Rome/grafo4886.60.lgr N60 E73 D27.1429 P27.79 R2 M67.714 O
./instances/Rome/grafo5175.36.lgr N36 E45 D20 P20.79 R1 M4.117 O
./instances/Rome/grafo8176.86.lgr N86 E112 D52.0004 P52.79 R6 M259581 O
./instances/Rome/grafo10384.99.lgr N99 E124 D55.369 P54 M601783 F
./instances/Rome/grafo3326.42.lgr N42 E60 D32 P32.79 R3 M640.562 O
./instances/Rome/grafo9788.80.lgr N80 E124 D73.8255 P68 M601181 F
./instances/Rome/grafo2494.17.lgr N17 E20 R0 M0.089 O
./instances/Rome/grafo9115.82.lgr N82 E112 D59.0027 P59.79 R6 M112239 O
./instances/Rome/grafo7421.40.lgr N40 E55 D29 P29.79 R1 M3.315 O
./instances/Rome/grafo8315.77.lgr N77 E100 D43 P43.79 R6 M217329 O
./instances/Rome/grafo9964.34.lgr N34 E38 R0 M0.126 O
./instances/Rome/grafo1179.17.lgr N17 E19 R0 M0.068 O
./instances/Rome/grafo10057.40.lgr N40 E59 D32 P32.79 R4 M2747.97 O
./instances/Rome/grafo10414.98.lgr N98 E132 D64.6652 P59 M601152 F
./instances/Rome/grafo10225.99.lgr N99 E133 D65.1049 P63 M601086 F
./instances/Rome/grafo4577.51.lgr N51 E68 D32 P32.79 R3 M777.195 O
./instances/Rome/grafo4758.72.lgr N72 E89 D34.1 P34.79 R3 M892.545 O
./instances/Rome/grafo7201.47.lgr N47 E62 D27.25 P27.79 R2 M17.214 O
./instances/Rome/grafo9252.84.lgr N84 E119 D65.5685 P61 M601239 F
./instances/Rome/grafo6346.43.lgr N43 E62 D36.0204 P36.79 R3 M570.271 O
./instances/Rome/grafo3656.58.lgr N58 E75 D33 P33.79 R3 M785.732 O
./instances/Rome/grafo10549.99.lgr N99 E140 D71.0116 P65 M601076 F
./instances/Rome/grafo7262.57.lgr N57 E81 D45 P45.79 R6 M99990.9 O
./instances/Rome/grafo9837.78.lgr N78 E116 D68.828 P66 M601110 F
./instances/Rome/grafo1956.41.lgr N41 E58 D32 P32.79 R4 M2629.13 O
./instances/Rome/grafo9175.70.lgr N70 E94 D42.0069 P42.79 R6 M77658.3 O
./instances/Rome/grafo10284.36.lgr N36 E48 D22 P22.79 R1 M3.211 O
./instances/Rome/grafo8862.89.lgr N89 E108 D40.1538 P40.79 R2 M23.941 O
./instances/Rome/grafo5849.57.lgr N57 E82 D46 P46.79 R5 M14082.8 O
./instances/Rome/grafo1138.15.lgr N15 E14 R0 M0.059 O
./instances/Rome/grafo2680.17.lgr N17 E22 R0 M0.083 O
./instances/Rome/grafo8484.87.lgr N87 E111 D47 P47.79 R5 M18890.5 O
./instances/Rome/grafo4683.75.lgr N75 E87 D28.3585 P28.79 R2 M26.777 O
./instances/Rome/grafo7829.77.lgr N77 E109 D52.7044 P52 M601376 F
./instances/Rome/grafo4035.40.lgr N40 E54 D26 P26 R1 M5.833 O
./instances/Rome/grafo6895.37.lgr N37 E54 D30 P30.79 R3 M445.363 O
./instances/Rome/grafo3663.36.lgr N36 E41 R0 M0.128 O
./instances/Rome/grafo10258.96.lgr N96 E131 D68.3613 P67 M601027 F
./instances/Rome/grafo8993.87.lgr N87 E123 D58.8447 P57 M601253 F
./instances/Rome/grafo3595.39.lgr N39 E56 D29 P29.79 R3 M87.385 O
./instances/Rome/grafo7208.43.lgr N43 E48 R0 M0.136 O
./instances/Rome/grafo10089.37.lgr N37 E49 D26.1311 P26.79 R3 M536.363 O
./instances/Rome/grafo8044.76.lgr N76 E99 D46 P46.79 R6 M142300 O
./instances/Rome/grafo7774.81.lgr N81 E104 D43.0491 P42 M601432 F
./instances/Rome/grafo5189.72.lgr N72 E92 D37 P37.79 R5 M33277.9 O
./instances/Rome/grafo10600.93.lgr N93 E132 D68.0465 P63 M601292 F
./instances/Rome/grafo11470.91.lgr N91 E131 D78.0631 P71 M600988 F
./instances/Rome/grafo2754.16.lgr N16 E24 R0 M0.091 O
./instances/Rome/grafo7846.76.lgr N76 E113 D68.9295 P67 M600980 F
./instances/Rome/grafo9774.76.lgr N76 E97 D44.0085 P44.79 R4 M7544.59 O
./instances/Rome/grafo4545.80.lgr N80 E114 D58.3486 P57 M601166 F
./instances/Rome/grafo10556.100.lgr N100 E130 D59.4683 P57 M601170 F
./instances/Rome/grafo10342.37.lgr N37 E47 D19.5714 P19.79 R2 M10.276 O
./instances/Rome/grafo4374.52.lgr N52 E73 D36 P36.79 R5 M18882 O
./instances/Rome/grafo10430.95.lgr N95 E120 D52 P52.79 R6 M171425 O
./instances/Rome/grafo1889.27.lgr N27 E34 R0 M0.118 O
./instances/Rome/grafo5536.38.lgr N38 E50 D27.4286 P27.79 R2 M18.722 O
./instances/Rome/grafo6558.67.lgr N67 E88 D44.303 P44.79 R3 M517.877 O
./instances/Rome/grafo7558.45.lgr N45 E74 D49.0314 P47 M601388 F
./instances/Rome/grafo887.13.lgr N13 E15 R0 M0.067 O
./instances/Rome/grafo2070.37.lgr N37 E49 D23 P23.79 R1 M4.809 O
./instances/Rome/grafo10979.39.lgr N39 E45 D12 P12.79 R1 M2.649 O
./instances/Rome/grafo8747.89.lgr N89 E130 D78.6031 P74 M600986 F
./instances/Rome/grafo9071.67.lgr N67 E78 D23 P23.79 R1 M3.561 O
./instances/Rome/grafo10622.39.lgr N39 E54 D27.3333 P27.79 R2 M21.548 O
./instances/Rome/grafo10768.35.lgr N35 E49 D26 P26.79 R1 M5.313 O
./instances/Rome/grafo2124.49.lgr N49 E64 D28.4 P28.79 R2 M19.56 O
./instances/Rome/grafo166.10.lgr N10 E10 R0 M0.051 O
./instances/Rome/grafo3205.44.lgr N44 E57 D24.2 P24.79 R2 M19.088 O
./instances/Rome/grafo10582.94.lgr N94 E126 D60 P60.79 R7 M446996 O
./instances/Rome/grafo7922.82.lgr N82 E115 D65.202 P63 M601449 F
./instances/Rome/grafo10837.95.lgr N95 E125 D64 P64.79 R4 M11933.2 O
./instances/Rome/grafo10145.94.lgr N94 E125 D57.687 P56 M601147 F
./instances/Rome/grafo2380.12.lgr N12 E12 R0 M0.055 O
./instances/Rome/grafo10395.36.lgr N36 E44 R0 M0.134 O
./instances/Rome/grafo11593.36.lgr N36 E56 D39.0169 P39.79 R5 M14980.9 O
./instances/Rome/grafo3394.39.lgr N39 E53 D28.6667 P28.79 R2 M15.271 O
./instances/Rome/grafo6085.79.lgr N79 E101 D43 P43.79 R5 M27544.7 O
./instances/Rome/grafo6770.46.lgr N46 E60 D26 P26.79 R1 M3.456 O
./instances/Rome/grafo10319.92.lgr N92 E124 D59.4026 P58 M601111 F
./instances/Rome/grafo11329.36.lgr N36 E49 D25 P25.79 R4 M1317.03 O
./instances/Rome/grafo6007.45.lgr N45 E58 D24.4444 P24.79 R2 M19.71 O
./instances/Rome/grafo1498.48.lgr N48 E59 R0 M0.149 O
./instances/Rome/grafo11494.34.lgr N34 E42 R0 M0.115 O
./instances/Rome/grafo3121.47.lgr N47 E54 R0 M0.131 O
./instances/Rome/grafo8529.74.lgr N74 E96 D42 P42.79 R5 M28382.5 O
./instances/Rome/grafo8544.61.lgr N61 E84 D47 P47.79 R2 M77.623 O
./instances/Rome/grafo7929.76.lgr N76 E98 D42 P42.79 R4 M3965.46 O
./instances/Rome/grafo991.13.lgr N13 E14 R0 M0.076 O
./instances/Rome/grafo1359.28.lgr N28 E30 R0 M0.087 O
./instances/Rome/grafo9462.68.lgr N68 E99 D58.4044 P57 M601526 F
./instances/Rome/grafo5016.61.lgr N61 E77 D33 P33.79 R1 M5.841 O
./instances/Rome/grafo7300.41.lgr N41 E53 D24.1667 P24.79 R3 M306.789 O
./instances/Rome/grafo8798.93.lgr N93 E116 D49.0029 P49.79 R5 M47946.7 O
./instances/Rome/grafo4057.43.lgr N43 E46 R0 M0.136 O
./instances/Rome/grafo7524.90.lgr N90 E113 D50.7445 P50 M600905 F
./instances/Rome/grafo10939.33.lgr N33 E38 R0 M0.124 O
./instances/Rome/grafo10045.38.lgr N38 E50 D25.3333 P25.79 R2 M11.575 O
./instances/Rome/grafo6191.41.lgr N41 E52 D26 P26 R1 M5.211 O
./instances/Rome/grafo579.35.lgr N35 E37 R0 M0.091 O
./instances/Rome/grafo9711.66.lgr N66 E88 D45 P45.79 R4 M3420.22 O
./instances/Rome/grafo8131.78.lgr N78 E114 D65.0055 P64 M600989 F
./instances/Rome/grafo2220.17.lgr N17 E25 R0 M0.087 O
./instances/Rome/grafo2661.22.lgr N22 E30 D12 P12.79 R1 M3.097 O
./instances/Rome/grafo2558.34.lgr N34 E46 D24 P24.79 R1 M3.783 O
./instances/Rome/grafo7586.36.lgr N36 E50 D26 P26.79 R1 M4.336 O
./instances/Rome/grafo5118.62.lgr N62 E78 D32 P32.79 R4 M2339.65 O
./instances/Rome/grafo1493.66.lgr N66 E84 D36 P36.79 R3 M307.826 O
./instances/Rome/grafo6722.58.lgr N58 E69 D27.6667 P27.79 R2 M19.949 O
./instances/Rome/grafo823.16.lgr N16 E16 R0 M0.061 O
./instances/Rome/grafo3273.45.lgr N45 E58 D26 P26.79 R1 M5.092 O
./instances/Rome/grafo11477.36.lgr N36 E48 D27.2619 P27.79 R2 M31.568 O
./instances/Rome/grafo4473.48.lgr N48 E61 R0 M0.141 O
./instances/Rome/grafo634.24.lgr N24 E31 R0 M0.095 O
./instances/Rome/grafo5840.41.lgr N41 E58 D27.4286 P27.79 R3 M125.12 O
./instances/Rome/grafo5143.34.lgr N34 E40 R0 M0.126 O
./instances/Rome/grafo4620.60.lgr N60 E75 D15 P15.79 R1 M2.796 O
./instances/Rome/grafo1487.55.lgr N55 E71 D32 P32.79 R3 M323.239 O
./instances/Rome/grafo11240.36.lgr N36 E47 D20.5 P20.79 R2 M9.282 O
./instances/Rome/grafo2192.16.lgr N16 E18 R0 M0.094 O
./instances/Rome/grafo5433.34.lgr N34 E40 D16 P16.79 R1 M3.371 O
./instances/Rome/grafo4870.75.lgr N75 E102 D56 P56.79 R6 M178297 O
./instances/Rome/grafo2503.40.lgr N40 E58 D34.8517 P35 R3 M959.656 O
./instances/Rome/grafo6830.43.lgr N43 E57 D25.3333 P25.79 R2 M17.087 O
./instances/Rome/grafo6131.61.lgr N61 E79 D32.0769 P32.79 R3 M367.339 O
./instances/Rome/grafo3653.60.lgr N60 E86 D49 P49.79 R6 M243134 O
./instances/Rome/grafo7477.48.lgr N48 E70 D44 P44.79 R4 M4403.27 O
./instances/Rome/grafo1858.19.lgr N19 E21 R0 M0.082 O
./instances/Rome/grafo9723.72.lgr N72 E107 D52.4833 P49 M601371 F
./instances/Rome/grafo1194.28.lgr N28 E30 R0 M0.118 O
./instances/Rome/grafo3563.36.lgr N36 E46 D15 P15.79 R1 M2.728 O
./instances/Rome/grafo6918.36.lgr N36 E40 R0 M0.12 O
./instances/Rome/grafo1285.26.lgr N26 E30 D10 P10.79 R1 M2.284 O
./instances/Rome/grafo3257.61.lgr N61 E82 D38 P38.79 R5 M21884.3 O
./instances/Rome/grafo10102.97.lgr N97 E132 D71 P71.79 R6 M149745 O
./instances/Rome/grafo7790.67.lgr N67 E94 D46.1725 P45 M601543 F
./instances/Rome/grafo5202.35.lgr N35 E40 R0 M0.132 O
./instances/Rome/grafo5813.37.lgr N37 E46 D22 P22.79 R1 M3.709 O
./instances/Rome/grafo8357.82.lgr N82 E118 D68.1516 P65 M601106 F
./instances/Rome/grafo1496.52.lgr N52 E66 D26.3889 P26.79 R2 M17.317 O
./instances/Rome/grafo6739.46.lgr N46 E66 D34 P34.79 R5 M11226.1 O
./instances/Rome/grafo10988.98.lgr N98 E127 D55.2632 P55.79 R3 M146.775 O
./instances/Rome/grafo8396.85.lgr N85 E112 D48 P48.79 R6 M109459 O
./instances/Rome/grafo3902.39.lgr N39 E53 D27 P27.79 R1 M3.462 O
./instances/Rome/grafo2588.24.lgr N24 E28 R0 M0.091 O
./instances/Rome/grafo1781.14.lgr N14 E20 R0 M0.089 O
./instances/Rome/grafo132.21.lgr N21 E27 R0 M0.095 O
./instances/Rome/grafo9965.34.lgr N34 E49 D27.3333 P27.79 R2 M15.441 O
./instances/Rome/grafo8036.94.lgr N94 E134 D75.7892 P72 M601046 F
./instances/Rome/grafo11269.93.lgr N93 E131 D72.9095 P69 M601343 F
./instances/Rome/grafo1992.32.lgr N32 E36 D8 P8.79 R1 M2.285 O
./instances/Rome/grafo8250.74.lgr N74 E111 D64.9944 P64 M601023 F
./instances/Rome/grafo6601.46.lgr N46 E66 D36.1667 P36.79 R3 M247.875 O
./instances/Rome/grafo11433.92.lgr N92 E135 D87.1414 P79 M601156 F
./instances/Rome/grafo2074.34.lgr N34 E34 R0 M0.092 O
./instances/Rome/grafo7404.43.lgr N43 E55 D25 P25.79 R1 M3.839 O
./instances/Rome/grafo3992.44.lgr N44 E61 D32 P32.79 R4 M2890.25 O
./instances/Rome/grafo3811.54.lgr N54 E77 D42 P42.79 R4 M4720.65 O
./instances/Rome/grafo8595.89.lgr N89 E112 D46.041 P46.79 R4 M4655.21 O
./instances/Rome/grafo3247.38.lgr N38 E43 R0 M0.138 O
./instances/Rome/grafo6521.59.lgr N59 E84 D45 P45.79 R7 M530226 O
./instances/Rome/grafo8750.86.lgr N86 E115 D47 P47.79 R7 M305517 O
./instances/Rome/grafo5815.34.lgr N34 E39 R0 M0.126 O
./instances/Rome/grafo201.13.lgr N13 E16 R0 M0.072 O
./instances/Rome/grafo6121.33.lgr N33 E41 R0 M0.114 O
./instances/Rome/grafo361.13.lgr N13 E14 R0 M0.068 O
./instances/Rome/grafo8474.90.lgr N90 E127 D71.7331 P67 M601042 F
./instances/Rome/grafo6064.46.lgr N46 E69 D37 P37.79 R6 M59530.1 O
./instances/Rome/grafo6851.49.lgr N49 E64 D34 P34.79 R2 M81.063 O
./instances/Rome/grafo3067.34.lgr N34 E39 R0 M0.138 O
./instances/Rome/grafo4074.42.lgr N42 E54 D23 P23.79 R1 M3.738 O
./instances/Rome/grafo9441.73.lgr N73 E98 D47.0011 P47.79 R5 M21553.2 O
./instances/Rome/grafo5379.39.lgr N39 E43 R0 M0.13 O
./instances/Rome/grafo7154.60.lgr N60 E70 R0 M0.178 O
./instances/Rome/grafo8178.85.lgr N85 E109 D45.8333 P45 M601278 F
./instances/Rome/grafo10317.91.lgr N91 E123 D64.4819 P62 M601054 F
./instances/Rome/grafo9291.63.lgr N63 E88 D44 P44.79 R5 M19120.3 O
./instances/Rome/grafo10221.95.lgr N95 E128 D64.4395 P63 M601118 F
./instances/Rome/grafo582.15.lgr N15 E16 R0 M0.052 O
./instances/Rome/grafo6318.43.lgr N43 E71 D47 P47.79 R6 M33885.2 O
./instances/Rome/grafo6220.36.lgr N36 E44 R0 M0.136 O
./instances/Rome/grafo8837.87.lgr N87 E123 D71.8769 P68 M601192 F
./instances/Rome/grafo1905.13.lgr N13 E14 R0 M0.053 O
./instances/Rome/grafo8274.60.lgr N60 E72 D22 P22.79 R1 M4.011 O
./instances/Rome/grafo6281.56.lgr N56 E75 D40 P40.79 R5 M44429.5 O
./instances/Rome/grafo3139.89.lgr N89 E121 D57.1651 P55 M601247 F
./instances/Rome/grafo6077.47.lgr N47 E54 R0 M0.15 O
./instances/Rome/grafo2216.15.lgr N15 E20 R0 M0.075 O
./instances/Rome/grafo3401.41.lgr N41 E53 D22 P22.79 R2 M13.485 O
./instances/Rome/grafo5686.37.lgr N37 E47 D24.48 P24.79 R2 M58.926 O
./instances/Rome/grafo9215.69.lgr N69 E90 D43.0253 P43.79 R5 M17505.3 O
./instances/Rome/grafo2591.15.lgr N15 E23 R0 M0.089 O
./instances/Rome/grafo9357.99.lgr N99 E147 D90.6439 P79 M601097 F
./instances/Rome/grafo9585.86.lgr N86 E122 D65.6665 P62 M601129 F
./instances/Rome/grafo9490.80.lgr N80 E120 D75.6127 P73 M601215 F
./instances/Rome/grafo7775.77.lgr N77 E109 D56.1588 P54 M601143 F
./instances/Rome/grafo10397.36.lgr N36 E46 D20 P20.79 R1 M4.146 O
./instances/Rome/grafo5252.38.lgr N38 E44 D14 P14.79 R1 M2.894 O
./instances/Rome/grafo732.35.lgr N35 E44 R0 M0.126 O
./instances/Rome/grafo5434.75.lgr N75 E93 D41 P41.79 R3 M1484.35 O
./instances/Rome/grafo468.19.lgr N19 E31 D22 P22.79 R1 M3.28 O
./instances/Rome/grafo3167.44.lgr N44 E60 D31.7 P32.79 R2 M76.166 O
./instances/Rome/grafo3728.37.lgr N37 E47 D22 P22.79 R1 M3.295 O
./instances/Rome/grafo5186.55.lgr N55 E79 D40 P40.79 R5 M13136.3 O
./instances/Rome/grafo4009.43.lgr N43 E55 D23.6 P23.79 R2 M11.865 O
./instances/Rome/grafo10895.98.lgr N98 E130 D69.7085 P68 M600915 F
./instances/Rome/grafo1061.11.lgr N11 E11 R0 M0.045 O
./instances/Rome/grafo2792.11.lgr N11 E11 R0 M0.038 O
./instances/Rome/grafo4815.57.lgr N57 E69 D23.5 P23.79 R2 M12.831 O
./instances/Rome/grafo2213.20.lgr N20 E28 R0 M0.085 O
./instances/Rome/grafo1646.28.lgr N28 E33 R0 M0.095 O
./instances/Rome/grafo6365.34.lgr N34 E38 R0 M0.112 O
./instances/Rome/grafo8038.94.lgr N94 E125 D60.7383 P60 M601497 F
./instances/Rome/grafo10741.92.lgr N92 E132 D68.0184 P62 M601412 F
./instances/Rome/grafo2131.19.lgr N19 E25 R0 M0.09 O
./instances/Rome/grafo9044.76.lgr N76 E95 D42 P42.79 R3 M1489.96 O
./instances/Rome/grafo8425.81.lgr N81 E110 D58.7134 P58 M601412 F
./instances/Rome/grafo4507.80.lgr N80 E123 D73.83 P67 M601395 F
./instances/Rome/grafo6133.39.lgr N39 E52 D26.4 P26.79 R2 M13.592 O
./instances/Rome/grafo10437.97.lgr N97 E124 D51.8892 P51 M601906 F
./instances/Rome/grafo1213.68.lgr N68 E86 D32.344 P32.79 R3 M387.293 O
./instances/Rome/grafo11472.91.lgr N91 E135 D90.4987 P83 M601039 F
./instances/Rome/grafo2816.18.lgr N18 E28 R0 M0.088 O
./instances/Rome/grafo8025.82.lgr N82 E104 D45 P45.79 R5 M34572.2 O
./instances/Rome/grafo10620.35.lgr N35 E41 R0 M0.119 O
./instances/Rome/grafo6833.48.lgr N48 E69 D44.0045 P44.79 R4 M3124.95 O
./instances/Rome/grafo3533.37.lgr N37 E57 D33 P33.79 R4 M1720.26 O
./instances/Rome/grafo3492.51.lgr N51 E69 D31.7917 P31 M602438 F
./instances/Rome/grafo11274.93.lgr N93 E132 D72.8114 P70 M601051 F
./instances/Rome/grafo3850.54.lgr N54 E68 D32.3333 P32.79 R2 M27.077 O
./instances/Rome/grafo1453.63.lgr N63 E80 D34 P34 R1 M7.247 O
./instances/Rome/grafo5399.35.lgr N35 E36 R0 M0.119 O
./instances/Rome/grafo5593.34.lgr N34 E41 R0 M0.117 O
./instances/Rome/grafo11551.33.lgr N33 E38 R0 M0.109 O
./instances/Rome/grafo3587.36.lgr N36 E48 D24 P24.79 R1 M3.58 O
./instances/Rome/grafo878.13.lgr N13 E16 R0 M0.039 O
./instances/Rome/grafo375.17.lgr N17 E19 R0 M0.077 O
./instances/Rome/grafo6294.39.lgr N39 E58 D32.2055 P32.79 R4 M1459.55 O
./instances/Rome/grafo5000.80.lgr N80 E110 D59.909 P59 M601064 F
./instances/Rome/grafo10704.37.lgr N37 E44 D14 P14.79 R1 M3.03 O
./instances/Rome/grafo317.13.lgr N13 E21 D17 P17.79 R1 M3.119 O
./instances/Rome/grafo11581.31.lgr N31 E36 R0 M0.115 O
./instances/Rome/grafo8370.84.lgr N84 E113 D54.4609 P53 M601267 F
./instances/Rome/grafo6023.37.lgr N37 E50 D19 P19.79 R1 M3.459 O
./instances/Rome/grafo6980.59.lgr N59 E79 D43 P43.79 R4 M4317.15 O
./instances/Rome/grafo1709.13.lgr N13 E19 R0 M0.077 O
./instances/Rome/grafo11665.40.lgr N40 E48 D19 P19.79 R1 M4.032 O
./instances/Rome/grafo10344.100.lgr N100 E130 D59.7976 P59 M601078 F
./instances/Rome/grafo7173.78.lgr N78 E95 D35 P35.79 R4 M3137.33 O
./instances/Rome/grafo2344.12.lgr N12 E14 R0 M0.04 O
./instances/Rome/grafo561.20.lgr N20 E25 R0 M0.079 O
./instances/Rome/grafo9120.64.lgr N64 E87 D42 P42.79 R6 M112447 O
./instances/Rome/grafo5160.42.lgr N42 E53 D25.7143 P26.79 R2 M159.157 O
./instances/Rome/grafo3690.38.lgr N38 E50 D24.5 P24.79 R2 M10.72 O
./instances/Rome/grafo9060.64.lgr N64 E81 D36.6 P36.79 R2 M21.311 O
./instances/Rome/grafo9228.81.lgr N81 E117 D66.4204 P62 M601190 F
./instances/Rome/grafo598.33.lgr N33 E49 D29 P29.79 R2 M13.472 O
./instances/Rome/grafo4255.53.lgr N53 E68 D33 P33.79 R1 M4.411 O
./instances/Rome/grafo5081.55.lgr N55 E70 D20 P20.79 R1 M4.055 O
./instances/Rome/grafo199.13.lgr N13 E19 R0 M0.074 O
./instances/Rome/grafo9568.65.lgr N65 E92 D49.8719 P49 M602002 F
./instances/Rome/grafo3414.36.lgr N36 E39 R0 M0.126 O
./instances/Rome/grafo5559.61.lgr N61 E75 D29.1379 P29.79 R3 M363.538 O
./instances/Rome/grafo10477.91.lgr N91 E108 D39.086 P39.79 R3 M1060.33 O
./instances/Rome/grafo4008.62.lgr N62 E79 D34.1322 P34.79 R3 M449.264 O
./instances/Rome/grafo8202.78.lgr N78 E112 D62.6853 P58 M601256 F
./instances/Rome/grafo3780.50.lgr N50 E63 D25.25 P25.79 R2 M17.464 O
./instances/Rome/grafo10328.92.lgr N92 E111 D24 P24.79 R1 M4.16 O
./instances/Rome/grafo2386.28.lgr N28 E28 R0 M0.076 O
./instances/Rome/grafo10707.33.lgr N33 E37 R0 M0.111 O
./instances/Rome/grafo5293.76.lgr N76 E108 D55.8618 P53 M601250 F
./instances/Rome/grafo11125.100.lgr N100 E140 D77.7337 P73 M601215 F
./instances/Rome/grafo8889.89.lgr N89 E119 D53 P53.79 R5 M16219.1 O
./instances/Rome/grafo6319.80.lgr N80 E109 D51 P51.79 R6 M48672.6 O
./instances/Rome/grafo6463.84.lgr N84 E106 D45 P45.79 R5 M43896.4 O
./instances/Rome/grafo8338.70.lgr N70 E88 D36.6667 P36.79 R2 M14.379 O
./instances/Rome/grafo2395.28.lgr N28 E37 D19 P19.79 R1 M3.349 O
./instances/Rome/grafo457.12.lgr N12 E15 R0 M0.075 O
./instances/Rome/grafo2979.11.lgr N11 E11 R0 M0.041 O
./instances/Rome/grafo1161.17.lgr N17 E18 R0 M0.054 O
./instances/Rome/grafo485.16.lgr N16 E20 R0 M0.079 O
./instances/Rome/grafo10855.96.lgr N96 E113 D39.6667 P39.79 R2 M18.338 O
./instances/Rome/grafo7597.44.lgr N44 E61 D34 P34.79 R4 M4995.84 O
./instances/Rome/grafo5588.75.lgr N75 E96 D42 P42.79 R5 M28318 O
./instances/Rome/grafo10203.97.lgr N97 E141 D80.8617 P72 M601238 F
./instances/Rome/grafo2143.19.lgr N19 E27 D12 P12.79 R1 M2.984 O
./instances/Rome/grafo1404.51.lgr N51 E70 D34 P34.79 R4 M2280.27 O
./instances/Rome/grafo686.23.lgr N23 E25 R0 M0.063 O
./instances/Rome/grafo465.10.lgr N10 E10 R0 M0.042 O
./instances/Rome/grafo5192.34.lgr N34 E39 R0 M0.119 O
./instances/Rome/grafo5093.80.lgr N80 E103 D46 P46.79 R3 M99.606 O
./instances/Rome/grafo965.15.lgr N15 E15 R0 M0.052 O
./instances/Rome/grafo2425.19.lgr N19 E23 R0 M0.088 O
./instances/Rome/grafo2790.16.lgr N16 E18 R0 M0.077 O
./instances/Rome/grafo5103.53.lgr N53 E72 D38 P38.79 R5 M22638.4 O
./instances/Rome/grafo9787.82.lgr N82 E114 D60.7583 P57 M601149 F
./instances/Rome/grafo1532.51.lgr N51 E61 D20.6667 P20.79 R2 M11.944 O
./instances/Rome/grafo3803.40.lgr N40 E56 D27.082 P27.79 R4 M507.825 O
./instances/Rome/grafo5437.50.lgr N50 E69 D36.1 P36.79 R3 M432.594 O
./instances/Rome/grafo2100.29.lgr N29 E38 D18.6667 P18.79 R2 M6.813 O
./instances/Rome/grafo409.19.lgr N19 E22 R0 M0.072 O
./instances/Rome/grafo9995.94.lgr N94 E137 D75.8439 P68 M601320 F
./instances/Rome/grafo7371.61.lgr N61 E88 D46.6122 P44 M601021 F
./instances/Rome/grafo975.36.lgr N36 E48 D18 P18.79 R1 M3.655 O
./instances/Rome/grafo9450.84.lgr N84 E125 D71.0948 P66 M601117 F
./instances/Rome/grafo3006.35.lgr N35 E44 D13 P13.79 R1 M2.719 O
./instances/Rome/grafo9928.95.lgr N95 E120 D51 P51.79 R5 M23112.4 O
./instances/Rome/grafo6331.42.lgr N42 E65 D42 P42.79 R4 M4803.39 O
./instances/Rome/grafo6187.81.lgr N81 E112 D51 P51.79 R7 M243814 O
./instances/Rome/grafo1962.34.lgr N34 E39 R0 M0.116 O
./instances/Rome/grafo10255.93.lgr N93 E125 D62.2132 P59 M601128 F
./instances/Rome/grafo3829.43.lgr N43 E61 D29.5 P29.79 R3 M68.519 O
./instances/Rome/grafo7096.45.lgr N45 E61 D28 P28.79 R3 M543.473 O
./instances/Rome/grafo4049.37.lgr N37 E51 D26 P26 R2 M74.487 O
./instances/Rome/grafo9830.71.lgr N71 E83 D28 P28.79 R1 M4.222 O
./instances/Rome/grafo9447.64.lgr N64 E83 D37.2 P37.79 R3 M173.905 O
./instances/Rome/grafo804.21.lgr N21 E22 R0 M0.06 O
./instances/Rome/grafo3979.98.lgr N98 E136 D75.402 P71 M601168 F
./instances/Rome/grafo5094.70.lgr N70 E91 D44 P44.79 R5 M17328.4 O
./instances/Rome/grafo587.10.lgr N10 E10 R0 M0.047 O
./instances/Rome/grafo7517.38.lgr N38 E51 D27.5 P27.79 R2 M21.783 O
./instances/Rome/grafo954.12.lgr N12 E11 R0 M0.057 O
./instances/Rome/grafo8786.91.lgr N91 E126 D64.6856 P61 M601293 F
./instances/Rome/grafo10011.31.lgr N31 E36 R0 M0.126 O
./instances/Rome/grafo11127.31.lgr N31 E37 R0 M0.117 O
./instances/Rome/grafo3122.56.lgr N56 E84 D45 P45.79 R6 M58703.2 O
./instances/Rome/grafo4999.55.lgr N55 E72 D35 P35.79 R4 M4735.62 O
./instances/Rome/grafo7420.41.lgr N41 E58 D32.0556 P32.79 R3 M417.914 O
./instances/Rome/grafo11549.35.lgr N35 E46 R0 M0.128 O
./instances/Rome/grafo3127.57.lgr N57 E82 D48.9763 P48 M602423 F
./instances/Rome/grafo2568.15.lgr N15 E16 R0 M0.084 O
./instances/Rome/grafo8301.76.lgr N76 E115 D71.2687 P65 M601128 F
./instances/Rome/grafo2008.33.lgr N33 E42 D20 P20.79 R1 M4.582 O
./instances/Rome/grafo7512.37.lgr N37 E45 R0 M0.132 O
./instances/Rome/grafo8352.89.lgr N89 E120 D57.7647 P57 M601341 F
./instances/Rome/grafo10071.40.lgr N40 E50 D20.7143 P20.79 R2 M9.151 O
./instances/Rome/grafo9526.72.lgr N72 E98 D49.0021 P49.79 R6 M102580 O
./instances/Rome/grafo4737.66.lgr N66 E86 D40 P40.79 R3 M1236.01 O
./instances/Rome/grafo11495.39.lgr N39 E52 D26.25 P26.79 R2 M69.968 O
./instances/Rome/grafo11141.95.lgr N95 E133 D64.5103 P62 M601225 F
./instances/Rome/grafo1068.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo11153.99.lgr N99 E130 D65.5062 P65 M601051 F
./instances/Rome/grafo9029.66.lgr N66 E77 R0 M0.205 O
./instances/Rome/grafo8498.74.lgr N74 E102 D58.6566 P58 M601362 F
./instances/Rome/grafo5794.54.lgr N54 E71 D31.0189 P31.79 R3 M602.812 O
./instances/Rome/grafo9218.80.lgr N80 E108 D48.0014 P48.79 R6 M123282 O
./instances/Rome/grafo8493.75.lgr N75 E94 D38 P38.79 R3 M1055.69 O
./instances/Rome/grafo2614.16.lgr N16 E19 R0 M0.079 O
./instances/Rome/grafo4554.77.lgr N77 E100 D37 P37.79 R4 M2029.07 O
./instances/Rome/grafo2285.38.lgr N38 E52 D27.3929 P27.79 R2 M23.764 O
./instances/Rome/grafo6593.38.lgr N38 E48 D21.5 P21.79 R3 M88.292 O
./instances/Rome/grafo5776.36.lgr N36 E45 R0 M0.131 O
./instances/Rome/grafo6401.45.lgr N45 E67 D40 P40.79 R5 M17964.6 O
./instances/Rome/grafo1035.37.lgr N37 E51 D26 P26.79 R3 M330.121 O
./instances/Rome/grafo1741.16.lgr N16 E16 R0 M0.057 O
./instances/Rome/grafo10228.95.lgr N95 E132 D69.6591 P64 M602635 F
./instances/Rome/grafo5698.37.lgr N37 E46 D13 P13.79 R1 M2.722 O
./instances/Rome/grafo6287.38.lgr N38 E53 D25.3333 P25.79 R2 M9.37 O
./instances/Rome/grafo9483.83.lgr N83 E109 D50 P50.79 R6 M196296 O
./instances/Rome/grafo839.14.lgr N14 E17 R0 M0.08 O
./instances/Rome/grafo9506.70.lgr N70 E91 D37 P37.79 R5 M18765.8 O
./instances/Rome/grafo10017.96.lgr N96 E140 D84.9166 P76 M601117 F
./instances/Rome/grafo8468.85.lgr N85 E107 D38 P38 R2 M158.927 O
./instances/Rome/grafo2848.40.lgr N40 E48 D18.5 P18.79 R2 M14.729 O
./instances/Rome/grafo548.13.lgr N13 E12 R0 M0.054 O
./instances/Rome/grafo8704.97.lgr N97 E127 D53.9419 P53 M601204 F
./instances/Rome/grafo10002.40.lgr N40 E45 R0 M0.136 O
./instances/Rome/grafo8486.85.lgr N85 E115 D57.8162 P57 M601421 F
./instances/Rome/grafo1718.21.lgr N21 E29 D11 P11.79 R1 M2.422 O
./instances/Rome/grafo9131.74.lgr N74 E105 D54 P54.79 R6 M51968.5 O
./instances/Rome/grafo11031.36.lgr N36 E41 D8 P8.79 R1 M2.37 O
./instances/Rome/grafo5100.67.lgr N67 E89 D39 P39.79 R6 M175893 O
./instances/Rome/grafo216.18.lgr N18 E19 R0 M0.094 O
./instances/Rome/grafo7386.46.lgr N46 E66 D37 P35 M601082 F
./instances/Rome/grafo6807.38.lgr N38 E50 D16 P16.79 R1 M3.316 O
./instances/Rome/grafo744.28.lgr N28 E29 R0 M0.098 O
./instances/Rome/grafo6938.44.lgr N44 E61 D29.1395 P29.79 R3 M474.255 O
./instances/Rome/grafo2650.30.lgr N30 E34 R0 M0.104 O
./instances/Rome/grafo11642.36.lgr N36 E49 D26.0164 P26.79 R3 M270.818 O
./instances/Rome/grafo11185.94.lgr N94 E126 D66.4788 P65 M600986 F
./instances/Rome/grafo5182.33.lgr N33 E38 R0 M0.126 O
./instances/Rome/grafo10557.98.lgr N98 E129 D61.4132 P59 M601029 F
./instances/Rome/grafo2103.66.lgr N66 E76 D24 P24.79 R1 M3.892 O
./instances/Rome/grafo643.12.lgr N12 E14 R0 M0.071 O
./instances/Rome/grafo4990.61.lgr N61 E80 D30.3625 P30.79 R2 M30.829 O
./instances/Rome/grafo2136.11.lgr N11 E17 D13 P13.79 R1 M2.663 O
./instances/Rome/grafo6855.45.lgr N45 E54 D15 P15.79 R1 M3.431 O
./instances/Rome/grafo9229.77.lgr N77 E99 D42.0909 P42.79 R3 M845.081 O
./instances/Rome/grafo3708.38.lgr N38 E54 D27.1149 P27.79 R3 M128.895 O
./instances/Rome/grafo1276.26.lgr N26 E32 R0 M0.082 O
./instances/Rome/grafo114.26.lgr N26 E30 R0 M0.068 O
./instances/Rome/grafo793.13.lgr N13 E15 R0 M0.057 O
./instances/Rome/grafo3675.42.lgr N42 E51 R0 M0.117 O
./instances/Rome/grafo779.13.lgr N13 E15 R0 M0.052 O
./instances/Rome/grafo5287.61.lgr N61 E88 D42.2325 P41 M601500 F
./instances/Rome/grafo9897.39.lgr N39 E55 D31.2 P31.79 R2 M17.034 O
./instances/Rome/grafo3349.47.lgr N47 E51 R0 M0.141 O
./instances/Rome/grafo4005.39.lgr N39 E52 D25.5 P25.79 R2 M14.343 O
./instances/Rome/grafo5258.36.lgr N36 E50 D24 P24.79 R1 M3.915 O
./instances/Rome/grafo7031.43.lgr N43 E63 D36 P36.79 R5 M21587.1 O
./instances/Rome/grafo11632.40.lgr N40 E59 D33 P33.79 R4 M1778.37 O
./instances/Rome/grafo4571.54.lgr N54 E76 D43 P43.79 R4 M5429.31 O
./instances/Rome/grafo10067.41.lgr N41 E47 R0 M0.138 O
./instances/Rome/grafo222.11.lgr N11 E10 R0 M0.048 O
./instances/Rome/grafo5640.50.lgr N50 E58 R0 M0.167 O
./instances/Rome/grafo7981.85.lgr N85 E116 D58.2485 P57 M601169 F
./instances/Rome/grafo1618.47.lgr N47 E56 D18 P18.79 R1 M4.392 O
./instances/Rome/grafo3157.55.lgr N55 E73 D32.1429 P32.79 R2 M57.531 O
./instances/Rome/grafo3953.36.lgr N36 E48 D14 P14.79 R1 M2.641 O
./instances/Rome/grafo7433.44.lgr N44 E55 D23.5 P23.79 R2 M14.53 O
./instances/Rome/grafo3779.52.lgr N52 E67 D30.0284 P30.79 R3 M577.985 O
./instances/Rome/grafo9691.79.lgr N79 E125 D84.3635 P76 M601259 F
./instances/Rome/grafo8012.87.lgr N87 E120 D62.9477 P59 M601073 F
./instances/Rome/grafo5329.57.lgr N57 E71 D26.0909 P26.79 R2 M47.451 O
./instances/Rome/grafo5967.37.lgr N37 E44 R0 M0.135 O
./instances/Rome/grafo8674.100.lgr N100 E135 D71.8219 P68 M600989 F
./instances/Rome/grafo650.12.lgr N12 E11 R0 M0.054 O
./instances/Rome/grafo4482.61.lgr N61 E76 R0 M0.182 O
./instances/Rome/grafo2274.35.lgr N35 E41 R0 M0.115 O
./instances/Rome/grafo9401.80.lgr N80 E102 D43 P43.79 R5 M24367.6 O
./instances/Rome/grafo4913.79.lgr N79 E109 D59.4913 P58 M601321 F
./instances/Rome/grafo8658.89.lgr N89 E127 D70.3308 P65 M601261 F
./instances/Rome/grafo8886.91.lgr N91 E122 D59.5666 P58 M601222 F
./instances/Rome/grafo8799.90.lgr N90 E113 D46 P46 R5 M50480.8 O
./instances/Rome/grafo963.19.lgr N19 E21 R0 M0.092 O
./instances/Rome/grafo8010.62.lgr N62 E88 D48 P48.79 R6 M103825 O
./instances/Rome/grafo769.14.lgr N14 E13 R0 M0.056 O
./instances/Rome/grafo2631.34.lgr N34 E42 D18 P18.79 R1 M4.601 O
./instances/Rome/grafo585.15.lgr N15 E16 R0 M0.055 O
./instances/Rome/grafo7000.40.lgr N40 E50 D22 P22.79 R1 M4.414 O
./instances/Rome/grafo11108.94.lgr N94 E124 D64.2256 P63 M601106 F
./instances/Rome/grafo9035.70.lgr N70 E99 D56.4779 P54 M601135 F
./instances/Rome/grafo8485.85.lgr N85 E117 D59.9043 P57 M601074 F
./instances/Rome/grafo6368.45.lgr N45 E65 D38 P38.79 R3 M468.657 O
./instances/Rome/grafo5921.38.lgr N38 E52 D28.4444 P28.79 R2 M12.076 O
./instances/Rome/grafo5929.71.lgr N71 E98 D54.7536 P54 M601254 F
./instances/Rome/grafo5712.36.lgr N36 E42 R0 M0.099 O
./instances/Rome/grafo3266.46.lgr N46 E54 R0 M0.1 O
./instances/Rome/grafo7749.41.lgr N41 E48 D15 P15.79 R1 M2.646 O
./instances/Rome/grafo7815.80.lgr N80 E121 D72.2023 P67 M601235 F
./instances/Rome/grafo7331.41.lgr N41 E50 R0 M0.137 O
./instances/Rome/grafo7422.40.lgr N40 E50 D21 P21.79 R1 M3.639 O
./instances/Rome/grafo11056.98.lgr N98 E136 D70.8494 P67 M601056 F
./instances/Rome/grafo9682.65.lgr N65 E101 D69.9082 P67 M601125 F
./instances/Rome/grafo1395.61.lgr N61 E78 D25 P25.79 R1 M3.582 O
./instances/Rome/grafo8344.73.lgr N73 E99 D53.1133 P53.79 R5 M13774 O
./instances/Rome/grafo1993.32.lgr N32 E42 D20 P20.79 R1 M3.432 O
./instances/Rome/grafo4327.65.lgr N65 E77 D24 P24.79 R1 M3.818 O
./instances/Rome/grafo9177.83.lgr N83 E106 D44 P44.79 R4 M2864.66 O
./instances/Rome/grafo7912.79.lgr N79 E112 D61.6936 P61 M600954 F
./instances/Rome/grafo4950.50.lgr N50 E64 D27 P27.79 R1 M5.417 O
./instances/Rome/grafo2321.38.lgr N38 E58 D33.3333 P33.79 R3 M84.66 O
./instances/Rome/grafo11213.37.lgr N37 E49 D23.4167 P23.79 R2 M18.373 O
./instances/Rome/grafo10732.33.lgr N33 E37 R0 M0.124 O
./instances/Rome/grafo9440.83.lgr N83 E108 D49.0385 P49.79 R4 M3856.35 O
./instances/Rome/grafo4611.59.lgr N59 E81 D43 P43.79 R4 M3914.23 O
./instances/Rome/grafo5314.38.lgr N38 E43 R0 M0.134 O
./instances/Rome/grafo5348.46.lgr N46 E64 D31.25 P31.79 R2 M82.655 O
./instances/Rome/grafo5213.31.lgr N31 E37 R0 M0.114 O
./instances/Rome/grafo8335.93.lgr N93 E126 D64.7611 P61 M601199 F
./instances/Rome/grafo5515.43.lgr N43 E64 D37 P37.79 R5 M7726.79 O
./instances/Rome/grafo8287.77.lgr N77 E90 D26.4483 P26.79 R2 M43.376 O
./instances/Rome/grafo8539.87.lgr N87 E127 D71.5087 P67 M601279 F
./instances/Rome/grafo5906.34.lgr N34 E39 R0 M0.122 O
./instances/Rome/grafo10426.100.lgr N100 E138 D74.7826 P71 M601212 F
./instances/Rome/grafo11609.37.lgr N37 E44 R0 M0.132 O
./instances/Rome/grafo9888.33.lgr N33 E38 R0 M0.119 O
./instances/Rome/grafo3782.34.lgr N34 E43 R0 M0.121 O
./instances/Rome/grafo2818.18.lgr N18 E21 R0 M0.075 O
./instances/Rome/grafo128.35.lgr N35 E42 R0 M0.122 O
./instances/Rome/grafo7411.89.lgr N89 E120 D54.3267 P53 M601358 F
./instances/Rome/grafo3356.33.lgr N33 E40 R0 M0.125 O
./instances/Rome/grafo5075.58.lgr N58 E75 D33 P33.79 R3 M182.614 O
./instances/Rome/grafo4905.56.lgr N56 E66 D23 P23.79 R1 M3.921 O
./instances/Rome/grafo2465.36.lgr N36 E44 D14 P14.79 R1 M3.285 O
./instances/Rome/grafo476.19.lgr N19 E18 R0 M0.066 O
./instances/Rome/grafo4220.78.lgr N78 E98 D41 P41.79 R4 M6865.91 O
./instances/Rome/grafo11192.92.lgr N92 E111 D39.0556 P39.79 R5 M24307.3 O
./instances/Rome/grafo5451.41.lgr N41 E56 D24 P24.79 R1 M4.073 O
./instances/Rome/grafo2566.40.lgr N40 E53 D28.6667 P28.79 R2 M14.066 O
./instances/Rome/grafo1540.34.lgr N34 E44 R0 M0.125 O
./instances/Rome/grafo3153.36.lgr N36 E43 R0 M0.123 O
./instances/Rome/grafo6655.38.lgr N38 E53 D24 P24.79 R1 M3.936 O
./instances/Rome/grafo1107.15.lgr N15 E19 R0 M0.079 O
./instances/Rome/grafo11461.35.lgr N35 E42 R0 M0.119 O
./instances/Rome/grafo4875.78.lgr N78 E117 D72.5172 P67 M601242 F
./instances/Rome/grafo1254.45.lgr N45 E49 R0 M0.141 O
./instances/Rome/grafo9622.93.lgr N93 E124 D63.0028 P63.79 R6 M119937 O
./instances/Rome/grafo1583.66.lgr N66 E81 D28.1818 P28.79 R2 M60.848 O
./instances/Rome/grafo10349.94.lgr N94 E128 D60.0676 P58 M601169 F
./instances/Rome/grafo7598.43.lgr N43 E57 D22.3333 P22.79 R2 M15.747 O
./instances/Rome/grafo7549.38.lgr N38 E50 D20 P20.79 R1 M3.573 O
./instances/Rome/grafo6781.47.lgr N47 E66 D41 P41.79 R2 M84.827 O
./instances/Rome/grafo4997.81.lgr N81 E106 D43 P43.79 R4 M4362.39 O
./instances/Rome/grafo8081.80.lgr N80 E107 D40 P40.79 R6 M220007 O
./instances/Rome/grafo3535.56.lgr N56 E68 D27.25 P27.79 R2 M11.584 O
./instances/Rome/grafo7141.42.lgr N42 E53 D19 P19.79 R1 M3.523 O
./instances/Rome/grafo1562.49.lgr N49 E55 R0 M0.109 O
./instances/Rome/grafo6017.62.lgr N62 E84 D35 P35.79 R5 M6955.62 O
./instances/Rome/grafo2904.37.lgr N37 E54 D32.6 P32.79 R2 M18.458 O
./instances/Rome/grafo1551.58.lgr N58 E72 D31.5 P31.79 R2 M15.955 O
./instances/Rome/grafo10128.98.lgr N98 E130 D54 P54.79 R7 M375669 O
./instances/Rome/grafo1971.15.lgr N15 E20 R0 M0.081 O
./instances/Rome/grafo5705.46.lgr N46 E67 D37 P37.79 R5 M10586.5 O
./instances/Rome/grafo2687.33.lgr N33 E46 D25.3684 P25.79 R2 M21.29 O
./instances/Rome/grafo10815.97.lgr N97 E126 D64.1886 P63 M600937 F
./instances/Rome/grafo10801.35.lgr N35 E39 R0 M0.127 O
./instances/Rome/grafo6178.40.lgr N40 E49 D17 P17.79 R1 M4.292 O
./instances/Rome/grafo2326.16.lgr N16 E21 R0 M0.089 O
./instances/Rome/grafo924.19.lgr N19 E21 R0 M0.08 O
./instances/Rome/grafo960.26.lgr N26 E27 R0 M0.088 O
./instances/Rome/grafo3473.57.lgr N57 E73 D29.6667 P29.79 R2 M9.389 O
./instances/Rome/grafo2485.13.lgr N13 E17 R0 M0.082 O
./instances/Rome/grafo11026.33.lgr N33 E36 R0 M0.109 O
./instances/Rome/grafo9062.70.lgr N70 E92 D38.005 P38.79 R6 M85293.9 O
./instances/Rome/grafo8633.75.lgr N75 E102 D47.3249 P47 M601149 F
./instances/Rome/grafo746.13.lgr N13 E14 R0 M0.057 O
./instances/Rome/grafo10950.97.lgr N97 E143 D75.8388 P70 M601171 F
./instances/Rome/grafo8841.88.lgr N88 E118 D60.0499 P59 M601146 F
./instances/Rome/grafo2697.16.lgr N16 E20 R0 M0.093 O
./instances/Rome/grafo6709.47.lgr N47 E55 D20 P20.79 R1 M3.288 O
./instances/Rome/grafo2804.19.lgr N19 E26 R0 M0.094 O
./instances/Rome/grafo541.10.lgr N10 E10 R0 M0.042 O
./instances/Rome/grafo9145.68.lgr N68 E86 D33 P33.79 R3 M558.267 O
./instances/Rome/grafo2732.37.lgr N37 E48 D20.5 P20.79 R2 M10.477 O
./instances/Rome/grafo5931.46.lgr N46 E63 D36.043 P36.79 R3 M1173.32 O
./instances/Rome/grafo4726.51.lgr N51 E67 D20.2857 P20.79 R2 M28.389 O
./instances/Rome/grafo2879.27.lgr N27 E31 R0 M0.103 O
./instances/Rome/grafo5205.35.lgr N35 E42 D17 P17.79 R1 M3.342 O
./instances/Rome/grafo2431.86.lgr N86 E105 D39.1429 P39.79 R3 M205.108 O
./instances/Rome/grafo8277.82.lgr N82 E119 D64.7964 P62 M601208 F
./instances/Rome/grafo10684.95.lgr N95 E126 D61.6331 P60 M601253 F
./instances/Rome/grafo2449.19.lgr N19 E24 D9 P9.79 R1 M2.821 O
./instances/Rome/grafo5491.74.lgr N74 E97 D41 P41.79 R5 M11313.8 O
./instances/Rome/grafo10862.98.lgr N98 E136 D63.1758 P60 M601139 F
./instances/Rome/grafo11142.99.lgr N99 E144 D86.2727 P82 M601053 F
./instances/Rome/grafo8605.68.lgr N68 E104 D64.508 P62 M601179 F
./instances/Rome/grafo9410.67.lgr N67 E93 D52.8463 P51 M601132 F
./instances/Rome/grafo9206.66.lgr N66 E84 D37 P37.79 R3 M646.765 O
./instances/Rome/grafo10907.99.lgr N99 E137 D72.5485 P68 M601041 F
./instances/Rome/grafo3203.40.lgr N40 E51 R0 M0.145 O
./instances/Rome/grafo10196.94.lgr N94 E121 D47 P47.79 R6 M132725 O
./instances/Rome/grafo7758.53.lgr N53 E77 D47.0137 P46 M601266 F
./instances/Rome/grafo7603.45.lgr N45 E73 D47.5527 P46 M601378 F
./instances/Rome/grafo10969.98.lgr N98 E131 D57.6907 P56 M601106 F
./instances/Rome/grafo3957.57.lgr N57 E80 D45 P45.79 R5 M34741.5 O
./instances/Rome/grafo11110.99.lgr N99 E135 D69.743 P65 M601290 F
./instances/Rome/grafo2623.41.lgr N41 E53 D24 P24.79 R1 M4.497 O
./instances/Rome/grafo7287.43.lgr N43 E62 D35 P35.79 R5 M16329.1 O
./instances/Rome/grafo11463.33.lgr N33 E39 R0 M0.121 O
./instances/Rome/grafo11339.91.lgr N91 E115 D50 P50.79 R5 M54905.1 O
./instances/Rome/grafo1560.49.lgr N49 E59 D21 P21.79 R1 M3.382 O
./instances/Rome/grafo4209.61.lgr N61 E79 D25 P25.79 R1 M3.417 O
./instances/Rome/grafo10953.93.lgr N93 E118 D48.0034 P48.79 R6 M183331 O
./instances/Rome/grafo7724.54.lgr N54 E73 D38 P38.79 R3 M820.235 O
./instances/Rome/grafo5700.36.lgr N36 E49 D29.6667 P29.79 R2 M10.97 O
./instances/Rome/grafo7502.35.lgr N35 E43 R0 M0.098 O
./instances/Rome/grafo1615.12.lgr N12 E15 R0 M0.049 O
./instances/Rome/grafo3640.41.lgr N41 E53 D18.6 P18.79 R2 M7.616 O
./instances/Rome/grafo2119.21.lgr N21 E27 D13 P13.79 R1 M2.026 O
./instances/Rome/grafo1136.15.lgr N15 E17 R0 M0.062 O
./instances/Rome/grafo8235.75.lgr N75 E97 D36.04 P36.79 R4 M4085.01 O
./instances/Rome/grafo9937.91.lgr N91 E121 D60.7447 P60 M601108 F
./instances/Rome/grafo11345.38.lgr N38 E56 D30.25 P30.79 R3 M118.537 O
./instances/Rome/grafo7948.90.lgr N90 E125 D67.01 P64 M601037 F
./instances/Rome/grafo7257.37.lgr N37 E48 D20 P20.79 R1 M3.003 O
./instances/Rome/grafo2443.22.lgr N22 E31 D19 P19.79 R1 M3.468 O
./instances/Rome/grafo1483.54.lgr N54 E67 D20.6667 P20.79 R2 M7.704 O
./instances/Rome/grafo888.12.lgr N12 E13 R0 M0.074 O
./instances/Rome/grafo11306.99.lgr N99 E124 D50 P50.79 R6 M193035 O
./instances/Rome/grafo3351.38.lgr N38 E46 D11 P11.79 R1 M2.569 O
./instances/Rome/grafo1341.25.lgr N25 E27 R0 M0.099 O
./instances/Rome/grafo1267.29.lgr N29 E33 R0 M0.09 O
./instances/Rome/grafo9147.75.lgr N75 E106 D52.0783 P49 M601424 F
./instances/Rome/grafo10646.100.lgr N100 E154 D101.351 P87 M601117 F
./instances/Rome/grafo2113.19.lgr N19 E25 R0 M0.095 O
./instances/Rome/grafo5018.81.lgr N81 E102 D43 P43.79 R5 M29983.2 O
./instances/Rome/grafo9782.75.lgr N75 E96 D46.0018 P46.79 R5 M24874.8 O
./instances/Rome/grafo653.12.lgr N12 E12 R0 M0.051 O
./instances/Rome/grafo7143.43.lgr N43 E54 D24.5 P24.79 R2 M10.495 O
./instances/Rome/grafo1539.34.lgr N34 E38 R0 M0.124 O
./instances/Rome/grafo7871.77.lgr N77 E112 D64.9015 P62 M601273 F
./instances/Rome/grafo9686.73.lgr N73 E103 D64.9369 P63 M601181 F
./instances/Rome/grafo9176.67.lgr N67 E90 D40 P40.79 R6 M88525.6 O
./instances/Rome/grafo9373.70.lgr N70 E87 D36 P36.79 R4 M8176.07 O
./instances/Rome/grafo7017.45.lgr N45 E66 D40 P40.79 R4 M1983 O
./instances/Rome/grafo9318.81.lgr N81 E108 D55 P55.79 R6 M242317 O
./instances/Rome/grafo2182.38.lgr N38 E52 D28 P28 R2 M89.422 O
./instances/Rome/grafo5583.33.lgr N33 E42 D16 P16.79 R1 M3.576 O
./instances/Rome/grafo6116.35.lgr N35 E43 D20 P20.79 R1 M5.804 O
./instances/Rome/grafo7907.80.lgr N80 E127 D80.64 P74 M601132 F
./instances/Rome/grafo8675.93.lgr N93 E130 D71.5177 P66 M601219 F
./instances/Rome/grafo8305.65.lgr N65 E89 D44 P44.79 R5 M19583.1 O
./instances/Rome/grafo10047.32.lgr N32 E38 R0 M0.119 O
./instances/Rome/grafo11106.99.lgr N99 E136 D66.6348 P63 M601087 F
./instances/Rome/grafo11564.37.lgr N37 E47 D22.6667 P22.79 R2 M9.387 O
./instances/Rome/grafo5927.37.lgr N37 E52 D27.5 P27.79 R2 M10.314 O
./instances/Rome/grafo10109.95.lgr N95 E126 D53.9038 P52 M601304 F
./instances/Rome/grafo1124.15.lgr N15 E16 R0 M0.051 O
./instances/Rome/grafo10485.94.lgr N94 E125 D57 P57.79 R6 M82930 O
./instances/Rome/grafo7048.57.lgr N57 E74 D31 P31.79 R3 M283.4 O
./instances/Rome/grafo5914.60.lgr N60 E82 D41 P41.79 R4 M4115.36 O
./instances/Rome/grafo3457.38.lgr N38 E43 R0 M0.131 O
./instances/Rome/grafo6552.45.lgr N45 E54 R0 M0.138 O
./instances/Rome/grafo10924.98.lgr N98 E129 D55.1987 P54 M601213 F
./instances/Rome/grafo7668.43.lgr N43 E57 D27 P27.79 R3 M382.053 O
./instances/Rome/grafo3393.42.lgr N42 E53 R0 M0.139 O
./instances/Rome/grafo3336.36.lgr N36 E44 D18 P18.79 R1 M4.216 O
./instances/Rome/grafo3499.35.lgr N35 E47 D20 P20.79 R1 M3.214 O
./instances/Rome/grafo8642.91.lgr N91 E112 D47 P47.79 R5 M78933.6 O
./instances/Rome/grafo6974.39.lgr N39 E51 D23.5556 P23.79 R2 M9.398 O
./instances/Rome/grafo10413.93.lgr N93 E129 D65.5284 P61 M601238 F
./instances/Rome/grafo10508.100.lgr N100 E143 D73.993 P68 M601204 F
./instances/Rome/grafo11321.35.lgr N35 E40 R0 M0.093 O
./instances/Rome/grafo10885.98.lgr N98 E124 D52.8331 P51 M601145 F
./instances/Rome/grafo340.15.lgr N15 E16 R0 M0.084 O
./instances/Rome/grafo4682.55.lgr N55 E70 D17 P17.79 R1 M4.205 O
./instances/Rome/grafo7977.87.lgr N87 E105 D28 P28.79 R3 M835.254 O
./instances/Rome/grafo6683.58.lgr N58 E69 D23 P23.79 R1 M3.613 O
./instances/Rome/grafo9763.69.lgr N69 E95 D50.763 P48 M606222 F
./instances/Rome/grafo4893.51.lgr N51 E64 R0 M0.168 O
./instances/Rome/grafo1804.19.lgr N19 E30 D20.3846 P20.79 R2 M14.413 O
./instances/Rome/grafo2729.40.lgr N40 E46 D15 P15.79 R1 M3.789 O
./instances/Rome/grafo3102.34.lgr N34 E42 D16 P16.79 R1 M3.5 O
./instances/Rome/grafo11009.98.lgr N98 E126 D53.6122 P53 M601214 F
./instances/Rome/grafo11310.35.lgr N35 E37 R0 M0.124 O
./instances/Rome/grafo268.15.lgr N15 E15 R0 M0.048 O
./instances/Rome/grafo3204.63.lgr N63 E87 D50.107 P49 M601588 F
./instances/Rome/grafo3905.36.lgr N36 E45 D16 P16.79 R1 M3.386 O
./instances/Rome/grafo7635.41.lgr N41 E53 D28.4 P28.79 R2 M29.385 O
./instances/Rome/grafo863.18.lgr N18 E19 R0 M0.087 O
./instances/Rome/grafo10304.94.lgr N94 E112 D38.125 P38.79 R3 M557.675 O
./instances/Rome/grafo3918.42.lgr N42 E56 D25.25 P25.79 R3 M82.859 O
./instances/Rome/grafo7264.39.lgr N39 E51 D23.1182 P23.79 R3 M201.172 O
./instances/Rome/grafo8160.83.lgr N83 E119 D64.4929 P60 M601107 F
./instances/Rome/grafo502.20.lgr N20 E22 R0 M0.09 O
./instances/Rome/grafo11303.93.lgr N93 E128 D65.8147 P62 M601249 F
./instances/Rome/grafo8777.98.lgr N98 E140 D82.6234 P77 M601211 F
./instances/Rome/grafo10997.100.lgr N100 E126 D53.0155 P53.79 R4 M7546.2 O
./instances/Rome/grafo11487.91.lgr N91 E122 D55 P55.79 R7 M552265 O
./instances/Rome/grafo1331.28.lgr N28 E33 D12 P12.79 R1 M2.946 O
./instances/Rome/grafo6752.39.lgr N39 E51 D25.2857 P25.79 R3 M123.808 O
./instances/Rome/grafo5402.43.lgr N43 E57 D27.0658 P27.79 R3 M127.301 O
./instances/Rome/grafo3846.47.lgr N47 E65 D31 P31.79 R3 M429.511 O
./instances/Rome/grafo10672.98.lgr N98 E132 D68.0746 P64 M601135 F
./instances/Rome/grafo729.15.lgr N15 E15 R0 M0.054 O
./instances/Rome/grafo10389.94.lgr N94 E131 D77.2853 P74 M601075 F
./instances/Rome/grafo4630.64.lgr N64 E79 D28.5 P28.79 R2 M20.799 O
./instances/Rome/grafo7229.43.lgr N43 E49 R0 M0.149 O
./instances/Rome/grafo3180.57.lgr N57 E80 D39.7045 P39 M601492 F
./instances/Rome/grafo6020.39.lgr N39 E49 D19 P19.79 R1 M3.758 O
./instances/Rome/grafo10666.98.lgr N98 E128 D53 P53.79 R6 M277850 O
./instances/Rome/grafo3297.53.lgr N53 E74 D45 P45.79 R5 M29460.1 O
./instances/Rome/grafo3709.61.lgr N61 E85 D44 P44.79 R6 M78022.4 O
./instances/Rome/grafo546.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo910.10.lgr N10 E9 R0 M0.044 O
./instances/Rome/grafo4359.62.lgr N62 E83 D38 P38.79 R3 M490.408 O
./instances/Rome/grafo9699.86.lgr N86 E129 D78.8307 P71 M601199 F
./instances/Rome/grafo3009.17.lgr N17 E22 R0 M0.092 O
./instances/Rome/grafo6358.42.lgr N42 E61 D32 P32.79 R3 M289.738 O
./instances/Rome/grafo10595.95.lgr N95 E121 D50.2528 P47 M601444 F
./instances/Rome/grafo4244.61.lgr N61 E89 D51.0407 P51.79 R5 M11141.2 O
./instances/Rome/grafo6169.47.lgr N47 E70 D41 P41.79 R6 M104828 O
./instances/Rome/grafo3907.33.lgr N33 E42 D20 P20.79 R1 M3.038 O
./instances/Rome/grafo3943.51.lgr N51 E70 D37 P37.79 R4 M3824.27 O
./instances/Rome/grafo5778.46.lgr N46 E69 D43 P43.79 R5 M9208.91 O
./instances/Rome/grafo7130.90.lgr N90 E125 D66.7374 P62 M601080 F
./instances/Rome/grafo1315.29.lgr N29 E31 R0 M0.075 O
./instances/Rome/grafo9719.74.lgr N74 E107 D56.6582 P53 M601317 F
./instances/Rome/grafo1390.27.lgr N27 E39 D23 P23.79 R1 M3.709 O
./instances/Rome/grafo466.10.lgr N10 E10 R0 M0.044 O
./instances/Rome/grafo9456.65.lgr N65 E82 D35.0258 P35.79 R3 M766.873 O
./instances/Rome/grafo11222.93.lgr N93 E123 D59 P59.79 R6 M197687 O
./instances/Rome/grafo4414.66.lgr N66 E91 D48 P48.79 R5 M22026.1 O
./instances/Rome/grafo5317.57.lgr N57 E73 D33 P33.79 R3 M1066.59 O
./instances/Rome/grafo10257.100.lgr N100 E124 D49.0107 P49.79 R5 M20392.3 O
./instances/Rome/grafo581.23.lgr N23 E35 D17 P17.79 R1 M3.888 O
./instances/Rome/grafo2724.23.lgr N23 E29 R0 M0.1 O
./instances/Rome/grafo11101.95.lgr N95 E139 D83.0675 P78 M601058 F
./instances/Rome/grafo10159.95.lgr N95 E125 D65.9182 P64 M601318 F
./instances/Rome/grafo9193.73.lgr N73 E101 D56.0064 P56.79 R6 M84829.4 O
./instances/Rome/grafo7499.92.lgr N92 E120 D60 P60 R6 M425052 O
./instances/Rome/grafo11363.40.lgr N40 E54 D29 P29.79 R3 M958.986 O
./instances/Rome/grafo809.15.lgr N15 E14 R0 M0.076 O
./instances/Rome/grafo4841.67.lgr N67 E90 D38 P38.79 R4 M4321.81 O
./instances/Rome/grafo345.14.lgr N14 E13 R0 M0.053 O
./instances/Rome/grafo1693.12.lgr N12 E13 R0 M0.077 O
./instances/Rome/grafo8546.75.lgr N75 E98 D47 P47.79 R6 M204729 O
./instances/Rome/grafo9639.72.lgr N72 E80 D20 P20.79 R1 M3.645 O
./instances/Rome/grafo10368.96.lgr N96 E124 D52 P52.79 R6 M161571 O
./instances/Rome/grafo2440.16.lgr N16 E20 R0 M0.074 O
./instances/Rome/grafo11450.37.lgr N37 E46 D13 P13.79 R1 M3.047 O
./instances/Rome/grafo10068.31.lgr N31 E37 R0 M0.114 O
./instances/Rome/grafo5918.45.lgr N45 E65 D29.2222 P29.79 R3 M242.382 O
./instances/Rome/grafo1651.20.lgr N20 E21 R0 M0.064 O
./instances/Rome/grafo2064.33.lgr N33 E42 D18 P18.79 R1 M3.226 O
./instances/Rome/grafo9675.63.lgr N63 E89 D48 P48.79 R6 M90602.6 O
./instances/Rome/grafo3382.99.lgr N99 E129 D55.51 P54 M601224 F
./instances/Rome/grafo2484.17.lgr N17 E18 R0 M0.087 O
./instances/Rome/grafo7799.69.lgr N69 E93 D44 P44.79 R6 M99628.9 O
./instances/Rome/grafo1037.22.lgr N22 E30 D14 P14.79 R1 M2.882 O
./instances/Rome/grafo519.12.lgr N12 E15 R0 M0.075 O
./instances/Rome/grafo7377.43.lgr N43 E58 D33 P33.79 R3 M571.958 O
./instances/Rome/grafo8685.74.lgr N74 E94 D40.6667 P41.79 R2 M60.11 O
./instances/Rome/grafo5958.42.lgr N42 E56 D22 P22.79 R3 M268.091 O
./instances/Rome/grafo7389.42.lgr N42 E62 D36.0254 P36.79 R4 M2613.53 O
./instances/Rome/grafo5305.63.lgr N63 E89 D48.7273 P48 M601395 F
./instances/Rome/grafo3558.39.lgr N39 E62 D37 P37.79 R6 M46828.2 O
./instances/Rome/grafo8060.88.lgr N88 E117 D54.4607 P54 M601309 F
./instances/Rome/grafo1803.17.lgr N17 E17 R0 M0.061 O
./instances/Rome/grafo2619.15.lgr N15 E18 R0 M0.081 O
./instances/Rome/grafo4257.81.lgr N81 E107 D47 P47.79 R6 M101705 O
./instances/Rome/grafo5574.35.lgr N35 E37 R0 M0.121 O
./instances/Rome/grafo11019.93.lgr N93 E123 D61.9671 P61 M601079 F
./instances/Rome/grafo363.10.lgr N10 E11 R0 M0.077 O
./instances/Rome/grafo1350.29.lgr N29 E41 D24.2055 P24.79 R2 M40.591 O
./instances/Rome/grafo1749.21.lgr N21 E32 D24 P24.79 R1 M4.122 O
./instances/Rome/grafo4859.59.lgr N59 E78 D32 P32.79 R4 M931.466 O
./instances/Rome/grafo10888.35.lgr N35 E46 D20 P20.79 R3 M62.52 O
./instances/Rome/grafo3611.53.lgr N53 E67 D26 P26.79 R1 M4.144 O
./instances/Rome/grafo6979.47.lgr N47 E64 D26.3333 P26.79 R3 M96.01 O
./instances/Rome/grafo11128.36.lgr N36 E47 D23.2308 P23.79 R3 M278.128 O
./instances/Rome/grafo5406.62.lgr N62 E77 D31 P31.79 R1 M4.653 O
./instances/Rome/grafo2340.13.lgr N13 E14 R0 M0.052 O
./instances/Rome/grafo9179.63.lgr N63 E74 D25 P25 R1 M4.885 O
./instances/Rome/grafo3289.53.lgr N53 E76 D44.4591 P43 M601625 F
./instances/Rome/grafo1246.30.lgr N30 E36 D12 P12.79 R1 M2.899 O
./instances/Rome/grafo6078.76.lgr N76 E97 D42.0692 P42.79 R4 M3624.02 O
./instances/Rome/grafo7401.40.lgr N40 E52 D23.6667 P23.79 R2 M14.034 O
./instances/Rome/grafo6627.57.lgr N57 E84 D52.0384 P52.79 R6 M116744 O
./instances/Rome/grafo9073.68.lgr N68 E85 D31 P31.79 R2 M148.188 O
./instances/Rome/grafo9580.97.lgr N97 E120 D46 P46.79 R6 M196660 O
./instances/Rome/grafo3670.41.lgr N41 E57 D32 P32.79 R3 M328.928 O
./instances/Rome/grafo285.14.lgr N14 E19 R0 M0.082 O
./instances/Rome/grafo8630.74.lgr N74 E101 D48.6455 P47 M601360 F
./instances/Rome/grafo11098.96.lgr N96 E131 D64.1818 P63 M601283 F
./instances/Rome/grafo4294.85.lgr N85 E107 D45 P45.79 R4 M3893.49 O
./instances/Rome/grafo2469.23.lgr N23 E38 D25 P25.79 R2 M13.045 O
./instances/Rome/grafo7481.41.lgr N41 E59 D37 P37.79 R3 M714.396 O
./instances/Rome/grafo626.11.lgr N11 E16 R0 M0.069 O
./instances/Rome/grafo11538.33.lgr N33 E38 R0 M0.122 O
./instances/Rome/grafo3267.46.lgr N46 E53 R0 M0.139 O
./instances/Rome/grafo9497.85.lgr N85 E114 D49.817 P49 M601756 F
./instances/Rome/grafo5331.46.lgr N46 E58 D25.5 P25.79 R2 M14.368 O
./instances/Rome/grafo2013.30.lgr N30 E38 R0 M0.119 O
./instances/Rome/grafo8838.83.lgr N83 E114 D59.8158 P59 M601209 F
./instances/Rome/grafo8871.64.lgr N64 E85 D40 P40.79 R4 M5158.29 O
./instances/Rome/grafo10099.94.lgr N94 E144 D97.7049 P87 M601098 F
./instances/Rome/grafo8247.81.lgr N81 E118 D64.4974 P61 M601218 F
./instances/Rome/grafo4740.60.lgr N60 E79 D31 P31.79 R3 M549.112 O
./instances/Rome/grafo6142.40.lgr N40 E49 D19 P19.79 R1 M3.544 O
./instances/Rome/grafo1374.28.lgr N28 E32 R0 M0.107 O
./instances/Rome/grafo4814.68.lgr N68 E90 D44.0136 P44.79 R5 M20233.3 O
./instances/Rome/grafo8369.72.lgr N72 E79 R0 M0.222 O
./instances/Rome/grafo8611.88.lgr N88 E114 D50 P50.79 R6 M228663 O
./instances/Rome/grafo5644.42.lgr N42 E47 R0 M0.137 O
./instances/Rome/grafo8553.84.lgr N84 E118 D66 P66 R7 M563770 O
./instances/Rome/grafo8143.77.lgr N77 E99 D49 P49.79 R5 M44103.9 O
./instances/Rome/grafo7738.56.lgr N56 E79 D45 P45.79 R4 M3968.66 O
./instances/Rome/grafo10187.33.lgr N33 E37 R0 M0.116 O
./instances/Rome/grafo8742.88.lgr N88 E115 D53.0019 P53.79 R6 M181031 O
./instances/Rome/grafo436.12.lgr N12 E13 R0 M0.049 O
./instances/Rome/grafo2293.13.lgr N13 E13 R0 M0.047 O
./instances/Rome/grafo4126.72.lgr N72 E89 D28.0714 P28.79 R3 M211.334 O
./instances/Rome/grafo7525.60.lgr N60 E76 D31.5 P31.79 R2 M32.12 O
./instances/Rome/grafo3162.54.lgr N54 E71 D37.0279 P37.79 R4 M6253.77 O
./instances/Rome/grafo889.21.lgr N21 E28 R0 M0.106 O
./instances/Rome/grafo7831.71.lgr N71 E94 D43 P43.79 R6 M424314 O
./instances/Rome/grafo9258.62.lgr N62 E86 D43 P43.79 R5 M17421.9 O
./instances/Rome/grafo3450.43.lgr N43 E52 R0 M0.141 O
./instances/Rome/grafo6511.46.lgr N46 E56 D17 P17.79 R1 M3.228 O
./instances/Rome/grafo6006.36.lgr N36 E44 R0 M0.127 O
./instances/Rome/grafo11434.33.lgr N33 E43 D17 P17.79 R1 M2.915 O
./instances/Rome/grafo6640.79.lgr N79 E103 D38 P38.79 R5 M12946 O
./instances/Rome/grafo1658.14.lgr N14 E15 R0 M0.063 O
./instances/Rome/grafo668.16.lgr N16 E18 R0 M0.054 O
./instances/Rome/grafo2943.21.lgr N21 E25 R0 M0.066 O
./instances/Rome/grafo743.32.lgr N32 E37 D9 P9.79 R1 M2.183 O
./instances/Rome/grafo3616.51.lgr N51 E73 D39.0018 P39.79 R5 M20563.7 O
./instances/Rome/grafo11132.95.lgr N95 E133 D77.8363 P71 M601108 F
./instances/Rome/grafo11651.36.lgr N36 E47 D21 P21.79 R1 M3.305 O
./instances/Rome/grafo4559.65.lgr N65 E93 D53.5978 P52 M601183 F
./instances/Rome/grafo5374.35.lgr N35 E41 D11 P11.79 R1 M2.669 O
./instances/Rome/grafo11095.93.lgr N93 E126 D64.861 P60 M601302 F
./instances/Rome/grafo10490.99.lgr N99 E134 D71.061 P68 M601103 F
./instances/Rome/grafo7136.55.lgr N55 E73 D40.3456 P40.79 R2 M55.725 O
./instances/Rome/grafo2481.15.lgr N15 E17 R0 M0.053 O
./instances/Rome/grafo9516.64.lgr N64 E92 D49.6675 P49 M601196 F
./instances/Rome/grafo5948.59.lgr N59 E80 D39 P39.79 R4 M3633.22 O
./instances/Rome/grafo10288.95.lgr N95 E140 D79.733 P70 M601284 F
./instances/Rome/grafo316.11.lgr N11 E13 R0 M0.047 O
./instances/Rome/grafo11107.94.lgr N94 E123 D54 P54.79 R6 M159656 O
./instances/Rome/grafo9061.69.lgr N69 E89 D41 P41.79 R4 M3235.51 O
./instances/Rome/grafo6972.40.lgr N40 E51 R0 M0.137 O
./instances/Rome/grafo6881.40.lgr N40 E55 D29.6667 P29.79 R2 M14.875 O
./instances/Rome/grafo7804.77.lgr N77 E95 D35 P35.79 R4 M6331.98 O
./instances/Rome/grafo10825.98.lgr N98 E138 D77.4656 P71 M601151 F
./instances/Rome/grafo2645.13.lgr N13 E18 R0 M0.085 O
./instances/Rome/grafo2574.15.lgr N15 E18 R0 M0.077 O
./instances/Rome/grafo11234.35.lgr N35 E35 R0 M0.096 O
./instances/Rome/grafo6755.48.lgr N48 E58 R0 M0.149 O
./instances/Rome/grafo6844.41.lgr N41 E53 D24 P24.79 R1 M3.933 O
./instances/Rome/grafo4130.57.lgr N57 E79 D48.0889 P48.79 R3 M850.708 O
./instances/Rome/grafo7443.42.lgr N42 E57 D24.7143 P24.79 R2 M9.118 O
./instances/Rome/grafo5275.37.lgr N37 E43 D9 P9.79 R1 M2.594 O
./instances/Rome/grafo7928.82.lgr N82 E110 D53.9532 P53 M601119 F
./instances/Rome/grafo10669.93.lgr N93 E130 D67.6124 P65 M601164 F
./instances/Rome/grafo10339.95.lgr N95 E138 D88.3878 P79 M601208 F
./instances/Rome/grafo10976.92.lgr N92 E137 D89.9454 P82 M601033 F
./instances/Rome/grafo6803.61.lgr N61 E87 D49 P49.79 R6 M197098 O
./instances/Rome/grafo1546.22.lgr N22 E22 R0 M0.073 O
./instances/Rome/grafo2763.20.lgr N20 E21 R0 M0.055 O
./instances/Rome/grafo11162.100.lgr N100 E136 D73.2982 P70 M600943 F
./instances/Rome/grafo9766.77.lgr N77 E106 D56.5517 P54 M601066 F
./instances/Rome/grafo8893.96.lgr N96 E144 D84.5187 P77 M601050 F
./instances/Rome/grafo4260.77.lgr N77 E100 D42 P42.79 R4 M3753.12 O
./instances/Rome/grafo188.23.lgr N23 E24 R0 M0.068 O
./instances/Rome/grafo2655.18.lgr N18 E26 R0 M0.078 O
./instances/Rome/grafo9810.79.lgr N79 E101 D40.9432 P40 M601613 F
./instances/Rome/grafo2576.18.lgr N18 E25 R0 M0.087 O
./instances/Rome/grafo1283.28.lgr N28 E35 R0 M0.102 O
./instances/Rome/grafo5706.62.lgr N62 E87 D46 P46.79 R5 M24124.9 O
./instances/Rome/grafo5226.36.lgr N36 E46 D23 P23.79 R1 M3.869 O
./instances/Rome/grafo4617.76.lgr N76 E108 D54.7839 P53 M601190 F
./instances/Rome/grafo10330.96.lgr N96 E124 D49.5298 P48 M601288 F
./instances/Rome/grafo7161.37.lgr N37 E42 D13 P13.79 R1 M2.858 O
./instances/Rome/grafo8187.70.lgr N70 E89 D43 P43.79 R3 M1475.89 O
./instances/Rome/grafo6777.65.lgr N65 E81 D32 P32 R3 M1028.97 O
./instances/Rome/grafo10091.96.lgr N96 E130 D61.1609 P60 M601280 F
./instances/Rome/grafo9532.80.lgr N80 E94 D28 P28.79 R4 M2519.05 O
./instances/Rome/grafo4353.77.lgr N77 E100 D43 P43.79 R5 M20894.3 O
./instances/Rome/grafo1388.29.lgr N29 E38 R0 M0.118 O
./instances/Rome/grafo11290.93.lgr N93 E125 D55 P55.79 R7 M350884 O
./instances/Rome/grafo854.12.lgr N12 E11 R0 M0.057 O
./instances/Rome/grafo8453.83.lgr N83 E101 D32.1538 P32.79 R3 M403.363 O
./instances/Rome/grafo9778.82.lgr N82 E108 D46 P46.79 R7 M371971 O
./instances/Rome/grafo9739.70.lgr N70 E85 D29.55 P29.79 R2 M18.178 O
./instances/Rome/grafo7294.57.lgr N57 E73 D25 P25.79 R1 M4.184 O
./instances/Rome/grafo9884.33.lgr N33 E42 R0 M0.117 O
./instances/Rome/grafo5670.37.lgr N37 E40 R0 M0.128 O
./instances/Rome/grafo1393.52.lgr N52 E62 R0 M0.166 O
./instances/Rome/grafo10036.31.lgr N31 E36 R0 M0.104 O
./instances/Rome/grafo8173.74.lgr N74 E110 D65.4903 P61 M601216 F
./instances/Rome/grafo584.25.lgr N25 E29 R0 M0.106 O
./instances/Rome/grafo9469.85.lgr N85 E109 D43 P43.79 R4 M5224.5 O
./instances/Rome/grafo11668.36.lgr N36 E44 D17 P17.79 R1 M3.011 O
./instances/Rome/grafo5564.68.lgr N68 E94 D51.9091 P51 M601443 F
./instances/Rome/grafo7295.43.lgr N43 E67 D41.5834 P40 M601617 F
./instances/Rome/grafo1409.49.lgr N49 E61 R0 M0.164 O
./instances/Rome/grafo5846.44.lgr N44 E62 D35.0769 P35.79 R2 M41.457 O
./instances/Rome/grafo2984.37.lgr N37 E52 D30.2308 P30.79 R2 M17.726 O
./instances/Rome/grafo5959.74.lgr N74 E91 D32.4 P32.79 R3 M119.821 O
./instances/Rome/grafo4420.64.lgr N64 E81 D39.2222 P39.79 R2 M47.758 O
./instances/Rome/grafo5291.37.lgr N37 E43 R0 M0.133 O
./instances/Rome/grafo1177.16.lgr N16 E15 R0 M0.052 O
./instances/Rome/grafo9216.65.lgr N65 E81 D30 P30 R2 M95.817 O
./instances/Rome/grafo6391.43.lgr N43 E62 D39 P39.79 R4 M8087.09 O
./instances/Rome/grafo4058.37.lgr N37 E42 R0 M0.133 O
./instances/Rome/grafo7181.52.lgr N52 E81 D51 P51.79 R7 M440754 O
./instances/Rome/grafo570.16.lgr N16 E21 R0 M0.086 O
./instances/Rome/grafo928.13.lgr N13 E15 R0 M0.07 O
./instances/Rome/grafo11000.99.lgr N99 E145 D76.7183 P71 M601217 F
./instances/Rome/grafo4578.63.lgr N63 E80 D34 P34.79 R4 M2723.31 O
./instances/Rome/grafo4014.43.lgr N43 E60 D28 P28.79 R3 M384.904 O
./instances/Rome/grafo5655.35.lgr N35 E43 D20 P20.79 R1 M3.432 O
./instances/Rome/grafo10749.32.lgr N32 E39 D14 P14.79 R1 M3.247 O
./instances/Rome/grafo8294.63.lgr N63 E96 D67.186 P63 M601209 F
./instances/Rome/grafo6761.78.lgr N78 E105 D48.008 P48.79 R6 M74032.9 O
./instances/Rome/grafo8460.76.lgr N76 E102 D49.5493 P48 M601447 F
./instances/Rome/grafo3538.40.lgr N40 E46 R0 M0.127 O
./instances/Rome/grafo4085.35.lgr N35 E51 D32 P32.79 R4 M1401.91 O
./instances/Rome/grafo1940.18.lgr N18 E24 R0 M0.081 O
./instances/Rome/grafo3941.40.lgr N40 E48 R0 M0.13 O
./instances/Rome/grafo7408.38.lgr N38 E49 D17 P17.79 R1 M3.759 O
./instances/Rome/grafo7455.41.lgr N41 E63 D37 P37.79 R5 M12381.9 O
./instances/Rome/grafo2916.16.lgr N16 E25 R0 M0.072 O
./instances/Rome/grafo8069.73.lgr N73 E94 D43 P43.79 R4 M6940.1 O
./instances/Rome/grafo3534.41.lgr N41 E49 R0 M0.137 O
./instances/Rome/grafo7345.38.lgr N38 E49 R0 M0.125 O
./instances/Rome/grafo6931.38.lgr N38 E51 D21 P21.79 R1 M6.978 O
./instances/Rome/grafo6160.49.lgr N49 E58 D22 P22.79 R1 M4.191 O
./instances/Rome/grafo8680.73.lgr N73 E95 D36 P36.79 R5 M13826.6 O
./instances/Rome/grafo4909.61.lgr N61 E77 D25 P25.79 R3 M295.28 O
./instances/Rome/grafo2241.16.lgr N16 E20 R0 M0.084 O
./instances/Rome/grafo9549.78.lgr N78 E97 D38.25 P38.79 R3 M722.1 O
./instances/Rome/grafo6603.49.lgr N49 E84 D61.5601 P58 M601197 F
./instances/Rome/grafo256.12.lgr N12 E11 R0 M0.054 O
./instances/Rome/grafo7726.46.lgr N46 E64 D33.3571 P33.79 R4 M1495.64 O
./instances/Rome/grafo11501.35.lgr N35 E40 R0 M0.094 O
./instances/Rome/grafo1476.71.lgr N71 E95 D40.0047 P40.79 R6 M87416.9 O
./instances/Rome/grafo5820.35.lgr N35 E38 R0 M0.111 O
./instances/Rome/grafo337.15.lgr N15 E23 D13 P13.79 R1 M2.642 O
./instances/Rome/grafo7516.69.lgr N69 E88 D31 P31.79 R4 M1517.14 O
./instances/Rome/grafo3263.40.lgr N40 E50 R0 M0.152 O
./instances/Rome/grafo10412.94.lgr N94 E126 D67.121 P63 M601183 F
./instances/Rome/grafo3350.50.lgr N50 E65 D26 P26.79 R1 M5.638 O
./instances/Rome/grafo10921.97.lgr N97 E130 D65.0881 P62 M601065 F
./instances/Rome/grafo2521.37.lgr N37 E39 R0 M0.128 O
./instances/Rome/grafo6199.42.lgr N42 E53 D23 P23.79 R1 M3.395 O
./instances/Rome/grafo10869.96.lgr N96 E135 D75.9609 P70 M601139 F
./instances/Rome/grafo5465.40.lgr N40 E47 D16 P16.79 R1 M3.396 O
./instances/Rome/grafo1681.54.lgr N54 E74 D38 P38.79 R4 M2584.75 O
./instances/Rome/grafo6321.54.lgr N54 E71 D33.1667 P33.79 R3 M647.909 O
./instances/Rome/grafo8981.93.lgr N93 E121 D60 P60.79 R6 M214909 O
./instances/Rome/grafo790.17.lgr N17 E18 R0 M0.059 O
./instances/Rome/grafo1706.24.lgr N24 E30 R0 M0.088 O
./instances/Rome/grafo10481.95.lgr N95 E120 D49 P49.79 R6 M213917 O
./instances/Rome/grafo4949.56.lgr N56 E66 R0 M0.177 O
./instances/Rome/grafo8440.84.lgr N84 E118 D62.7235 P60 M601295 F
./instances/Rome/grafo5920.38.lgr N38 E54 D30.3333 P30.79 R2 M11.623 O
./instances/Rome/grafo6181.40.lgr N40 E57 D33 P33.79 R4 M4784.4 O
./instances/Rome/grafo10899.96.lgr N96 E121 D43 P43.79 R6 M124501 O
./instances/Rome/grafo11033.94.lgr N94 E121 D46.8478 P46 M601418 F
./instances/Rome/grafo3888.38.lgr N38 E53 D30.0256 P30.79 R2 M74.594 O
./instances/Rome/grafo3934.44.lgr N44 E57 D26.5 P27.79 R2 M169.93 O
./instances/Rome/grafo3789.56.lgr N56 E79 D45 P45.79 R6 M155979 O
./instances/Rome/grafo5791.44.lgr N44 E62 D29 P29.79 R5 M4567.31 O
./instances/Rome/grafo5231.40.lgr N40 E56 D30.25 P30.79 R3 M261.889 O
./instances/Rome/grafo8229.70.lgr N70 E98 D54.0851 P54.79 R5 M19621.2 O
./instances/Rome/grafo6353.39.lgr N100 E50 R0 M0.236 O
./instances/Rome/grafo6214.39.lgr N39 E51 D19 P19.79 R1 M3.354 O
./instances/Rome/grafo6429.41.lgr N41 E64 D43 P43.79 R6 M137672 O
./instances/Rome/grafo8789.95.lgr N95 E123 D54.7747 P53 M601594 F
./instances/Rome/grafo7510.70.lgr N70 E100 D53.0008 P53.79 R7 M431182 O
./instances/Rome/grafo9308.63.lgr N63 E93 D53.037 P50 M601420 F
./instances/Rome/grafo9824.85.lgr N85 E116 D57.7144 P57 M601266 F
./instances/Rome/grafo9634.92.lgr N92 E124 D58 P58.79 R6 M118389 O
./instances/Rome/grafo1032.10.lgr N10 E9 R0 M0.056 O
./instances/Rome/grafo8185.61.lgr N61 E84 D44 P44.79 R5 M55060 O
./instances/Rome/grafo11577.39.lgr N39 E49 D20.5714 P20.79 R2 M9.472 O
./instances/Rome/grafo11602.95.lgr N95 E131 D66.3883 P65 M601012 F
./instances/Rome/grafo382.15.lgr N15 E17 R0 M0.056 O
./instances/Rome/grafo7102.49.lgr N49 E65 D32 P32.79 R1 M6.284 O
./instances/Rome/grafo2169.15.lgr N15 E21 D11 P11.79 R1 M3.093 O
./instances/Rome/grafo8840.90.lgr N90 E117 D55.5523 P53 M601351 F
./instances/Rome/grafo6637.59.lgr N59 E73 D32 P32.79 R3 M891.062 O
./instances/Rome/grafo10090.97.lgr N97 E118 D39 P39.79 R3 M106.557 O
./instances/Rome/grafo4958.66.lgr N66 E81 D29 P29.79 R3 M1085.17 O
./instances/Rome/grafo11066.96.lgr N96 E127 D61.8299 P61 M601202 F
./instances/Rome/grafo9731.81.lgr N81 E109 D53 P53.79 R4 M5337.83 O
./instances/Rome/grafo9464.85.lgr N85 E126 D70.2481 P66 M601247 F
./instances/Rome/grafo1518.67.lgr N67 E85 D36 P36.79 R4 M8346.93 O
./instances/Rome/grafo4380.49.lgr N49 E64 D33 P33.79 R1 M5.706 O
./instances/Rome/grafo11071.94.lgr N94 E124 D54.9523 P54 M601315 F
./instances/Rome/grafo1834.19.lgr N19 E23 R0 M0.092 O
./instances/Rome/grafo5752.35.lgr N35 E45 D18 P18.79 R1 M3.386 O
./instances/Rome/grafo8758.100.lgr N100 E126 D53.6469 P52 M601275 F
./instances/Rome/grafo1463.24.lgr N24 E25 R0 M0.095 O
./instances/Rome/grafo10167.96.lgr N96 E133 D72.3454 P70 M601018 F
./instances/Rome/grafo10762.99.lgr N99 E133 D66.8814 P64 M601142 F
./instances/Rome/grafo9705.73.lgr N73 E94 D43 P43.79 R4 M4991.11 O
./instances/Rome/grafo3750.53.lgr N53 E66 D29.6 P29.79 R2 M15.594 O
./instances/Rome/grafo7299.41.lgr N41 E58 D33.25 P33.79 R3 M83.848 O
./instances/Rome/grafo7940.83.lgr N83 E117 D66.1275 P62 M601044 F
./instances/Rome/grafo2059.42.lgr N42 E52 R0 M0.138 O
./instances/Rome/grafo4382.58.lgr N58 E72 R0 M0.159 O
./instances/Rome/grafo10570.95.lgr N95 E120 D51 P51.79 R3 M1020.87 O
./instances/Rome/grafo9752.78.lgr N78 E97 D41 P41.79 R4 M3502.91 O
./instances/Rome/grafo5146.41.lgr N41 E50 D18 P18.79 R1 M3.504 O
./instances/Rome/grafo8925.89.lgr N89 E121 D60.98 P58 M601181 F
./instances/Rome/grafo8392.72.lgr N72 E87 R0 M0.222 O
./instances/Rome/grafo3880.32.lgr N32 E41 R0 M0.114 O
./instances/Rome/grafo6323.41.lgr N41 E51 D21 P21.79 R1 M4.707 O
./instances/Rome/grafo7008.37.lgr N37 E50 D23.3333 P23.79 R2 M22.141 O
./instances/Rome/grafo4434.57.lgr N57 E80 D42 P42.79 R6 M112072 O
./instances/Rome/grafo8416.64.lgr N64 E79 D33.0086 P33.79 R3 M1097.29 O
./instances/Rome/grafo9575.65.lgr N65 E82 D34.5 P34.79 R2 M17.161 O
./instances/Rome/grafo8872.88.lgr N88 E117 D61.4984 P58 M601094 F
./instances/Rome/grafo4895.53.lgr N53 E75 D42 P42.79 R6 M125714 O
./instances/Rome/grafo11122.37.lgr N37 E44 R0 M0.138 O
./instances/Rome/grafo7407.54.lgr N54 E66 D26.5 P26.79 R2 M17.016 O
./instances/Rome/grafo922.14.lgr N14 E19 R0 M0.08 O
./instances/Rome/grafo438.22.lgr N22 E29 R0 M0.08 O
./instances/Rome/grafo11133.93.lgr N93 E127 D63.0644 P61 M601148 F
./instances/Rome/grafo5413.77.lgr N77 E101 D51.6868 P50 M601754 F
./instances/Rome/grafo10093.98.lgr N98 E140 D79.8308 P72 M601237 F
./instances/Rome/grafo7546.42.lgr N42 E49 D16 P16.79 R1 M4.048 O
./instances/Rome/grafo11271.99.lgr N99 E141 D77.1163 P72 M601170 F
./instances/Rome/grafo4457.74.lgr N74 E88 D22.7 P22.79 R2 M14.205 O
./instances/Rome/grafo6797.39.lgr N39 E57 D32.037 P32.79 R4 M2348.59 O
./instances/Rome/grafo3246.55.lgr N55 E76 D40 P40.79 R5 M29955.7 O
./instances/Rome/grafo2129.11.lgr N11 E17 R0 M0.08 O
./instances/Rome/grafo6828.47.lgr N47 E81 D57.6449 P53 M601255 F
./instances/Rome/grafo4595.77.lgr N77 E95 D38 P38.79 R3 M1300.12 O
./instances/Rome/grafo8359.72.lgr N72 E87 D29 P29.79 R4 M3138.36 O
./instances/Rome/grafo683.22.lgr N22 E27 R0 M0.097 O
./instances/Rome/grafo8199.61.lgr N61 E85 D48 P48.79 R5 M32690.9 O
./instances/Rome/grafo10659.38.lgr N38 E57 D29.5 P30.79 R2 M49 O
./instances/Rome/grafo2422.20.lgr N20 E27 R0 M0.083 O
./instances/Rome/grafo11124.37.lgr N37 E43 R0 M0.119 O
./instances/Rome/grafo8393.72.lgr N72 E93 D43 P43.79 R4 M7486.45 O
./instances/Rome/grafo10686.96.lgr N96 E123 D51.0357 P51.79 R5 M25516.5 O
./instances/Rome/grafo245.21.lgr N21 E22 R0 M0.088 O
./instances/Rome/grafo2024.28.lgr N28 E31 R0 M0.105 O
./instances/Rome/grafo9261.82.lgr N82 E120 D68.729 P64 M601073 F
./instances/Rome/grafo4006.54.lgr N54 E64 D13 P13.79 R1 M2.379 O
./instances/Rome/grafo3508.42.lgr N42 E59 D36 P36.79 R3 M352.254 O
./instances/Rome/grafo5083.59.lgr N59 E71 D27 P27.79 R1 M4.976 O
./instances/Rome/grafo6259.44.lgr N44 E67 D39 P39.79 R5 M16153.4 O
./instances/Rome/grafo10486.97.lgr N97 E125 D49 P49.79 R6 M118645 O
./instances/Rome/grafo1866.11.lgr N11 E17 R0 M0.078 O
./instances/Rome/grafo8924.89.lgr N89 E125 D63.608 P59 M601280 F
./instances/Rome/grafo3028.24.lgr N24 E34 D19 P19.79 R1 M3.433 O
./instances/Rome/grafo1216.27.lgr N27 E28 R0 M0.109 O
./instances/Rome/grafo9700.68.lgr N68 E93 D52 P52.79 R5 M63821.6 O
./instances/Rome/grafo4833.83.lgr N83 E120 D73.6139 P68 M601126 F
./instances/Rome/grafo9146.79.lgr N79 E106 D50 P50.79 R6 M134246 O
./instances/Rome/grafo4173.61.lgr N61 E96 D48.2454 P46 M601324 F
./instances/Rome/grafo11550.35.lgr N35 E44 R0 M0.125 O
./instances/Rome/grafo10232.37.lgr N37 E49 D26.1429 P26.79 R3 M480.886 O
./instances/Rome/grafo5539.36.lgr N36 E45 R0 M0.13 O
./instances/Rome/grafo3431.58.lgr N58 E83 D46 P46.79 R5 M17959.7 O
./instances/Rome/grafo10641.99.lgr N99 E131 D55.2861 P55 M601140 F
./instances/Rome/grafo3912.54.lgr N54 E68 D27 P27.79 R3 M457.345 O
./instances/Rome/grafo1250.29.lgr N29 E36 R0 M0.114 O
./instances/Rome/grafo8828.89.lgr N89 E114 D53.9921 P53 M601291 F
./instances/Rome/grafo8278.70.lgr N70 E113 D76.266 P72 M601120 F
./instances/Rome/grafo2330.24.lgr N24 E27 R0 M0.092 O
./instances/Rome/grafo2791.15.lgr N15 E15 R0 M0.051 O
./instances/Rome/grafo7824.85.lgr N85 E126 D70.9765 P65 M601340 F
./instances/Rome/grafo1465.55.lgr N55 E65 R0 M0.177 O
./instances/Rome/grafo6784.55.lgr N55 E72 D34 P34.79 R3 M175.455 O
./instances/Rome/grafo2049.33.lgr N33 E38 D10 P10.79 R1 M2.527 O
./instances/Rome/grafo10439.96.lgr N96 E130 D61.4163 P59 M601309 F
./instances/Rome/grafo8125.78.lgr N78 E98 D39 P39.79 R4 M7029.11 O
./instances/Rome/grafo3798.41.lgr N41 E50 D21 P21.79 R1 M5.026 O
./instances/Rome/grafo8476.95.lgr N95 E135 D75.1696 P70 M601120 F
./instances/Rome/grafo1383.51.lgr N51 E74 D44.0066 P44.79 R4 M2720.8 O
./instances/Rome/grafo4675.55.lgr N55 E83 D48.1923 P49.79 R6 M123687 O
./instances/Rome/grafo5262.37.lgr N37 E44 D17 P17.79 R1 M4.055 O
./instances/Rome/grafo4621.56.lgr N56 E67 D24.5714 P24.79 R2 M9.166 O
./instances/Rome/grafo1036.20.lgr N20 E24 R0 M0.092 O
./instances/Rome/grafo2648.27.lgr N27 E29 R0 M0.094 O
./instances/Rome/grafo10366.99.lgr N99 E134 D72.028 P69 M600951 F
./instances/Rome/grafo1762.21.lgr N21 E25 R0 M0.074 O
./instances/Rome/grafo4277.59.lgr N59 E79 D36 P36.79 R5 M11442.2 O
./instances/Rome/grafo9047.80.lgr N80 E105 D45.0123 P45.79 R5 M12545 O
./instances/Rome/grafo7511.55.lgr N55 E76 D43.0085 P43.79 R4 M4246.9 O
./instances/Rome/grafo11173.41.lgr N41 E49 D17.6667 P17.79 R2 M8.526 O
./instances/Rome/grafo2223.38.lgr N38 E44 D12 P12.79 R1 M3.523 O
./instances/Rome/grafo3655.39.lgr N39 E52 D28.5556 P28.79 R2 M15.225 O
./instances/Rome/grafo3624.44.lgr N44 E54 R0 M0.161 O
./instances/Rome/grafo10797.94.lgr N94 E125 D55 P55.79 R5 M34536.9 O
./instances/Rome/grafo1839.13.lgr N13 E15 R0 M0.052 O
./instances/Rome/grafo2069.32.lgr N32 E37 R0 M0.104 O
./instances/Rome/grafo2971.11.lgr N11 E11 R0 M0.043 O
./instances/Rome/grafo8853.89.lgr N89 E118 D56.2992 P54 M601173 F
./instances/Rome/grafo553.16.lgr N16 E15 R0 M0.059 O
./instances/Rome/grafo11248.99.lgr N99 E132 D63.3153 P61 M601238 F
./instances/Rome/grafo4387.57.lgr N57 E77 D36.2 P36.79 R3 M571.417 O
./instances/Rome/grafo208.38.lgr N38 E46 D15 P15.79 R1 M3.175 O
./instances/Rome/grafo8551.85.lgr N85 E129 D83.9723 P77 M601262 F
./instances/Rome/grafo4702.63.lgr N63 E89 D48.3074 P46 M601281 F
./instances/Rome/grafo4715.62.lgr N62 E76 D30 P30.79 R2 M45.779 O
./instances/Rome/grafo834.11.lgr N11 E12 R0 M0.061 O
./instances/Rome/grafo6066.36.lgr N36 E39 R0 M0.107 O
./instances/Rome/grafo11143.98.lgr N98 E135 D71.7102 P67 M601290 F
./instances/Rome/grafo7956.80.lgr N80 E110 D58.4796 P57 M601127 F
./instances/Rome/grafo5058.62.lgr N62 E92 D51.9242 P50 M601321 F
./instances/Rome/grafo4524.82.lgr N82 E118 D66.8166 P63 M601242 F
./instances/Rome/grafo7719.42.lgr N42 E60 D34.8 P33 M604191 F
./instances/Rome/grafo10268.97.lgr N97 E134 D74.6606 P69 M601131 F
./instances/Rome/grafo4947.53.lgr N53 E66 D28 P28.79 R3 M345.558 O
./instances/Rome/grafo4040.30.lgr N30 E36 R0 M0.12 O
./instances/Rome/grafo2600.38.lgr N38 E46 R0 M0.133 O
./instances/Rome/grafo9015.63.lgr N63 E84 D40.0545 P40.79 R4 M3784.62 O
./instances/Rome/grafo9974.39.lgr N39 E55 D34.25 P34.79 R2 M37.909 O
./instances/Rome/grafo1146.18.lgr N18 E29 R0 M0.095 O
./instances/Rome/grafo2461.18.lgr N18 E24 R0 M0.094 O
./instances/Rome/grafo4566.62.lgr N62 E85 D40.7987 P40 M601533 F
./instances/Rome/grafo5473.46.lgr N46 E64 D28 P28.79 R3 M231.446 O
./instances/Rome/grafo1926.26.lgr N26 E34 R0 M0.103 O
./instances/Rome/grafo10367.96.lgr N96 E129 D65.9135 P63 M601188 F
./instances/Rome/grafo145.31.lgr N31 E37 D12 P12.79 R1 M3.687 O
./instances/Rome/grafo3407.34.lgr N34 E43 R0 M0.134 O
./instances/Rome/grafo1621.51.lgr N51 E61 D18 P18.79 R1 M3.279 O
./instances/Rome/grafo5773.41.lgr N41 E50 R0 M0.139 O
./instances/Rome/grafo11243.37.lgr N37 E50 D24 P24.79 R1 M3.692 O
./instances/Rome/grafo429.20.lgr N20 E28 R0 M0.095 O
./instances/Rome/grafo6659.36.lgr N36 E54 D32 P32.79 R5 M15921.9 O
./instances/Rome/grafo2268.20.lgr N20 E24 R0 M0.094 O
./instances/Rome/grafo6925.44.lgr N44 E62 D34.1098 P34.79 R3 M261.849 O
./instances/Rome/grafo6584.61.lgr N61 E84 D45 P45.79 R5 M21391.5 O
./instances/Rome/grafo4349.65.lgr N65 E85 D41 P41.79 R4 M2656.99 O
./instances/Rome/grafo7661.42.lgr N42 E60 D34 P34.79 R4 M2829.3 O
./instances/Rome/grafo8136.61.lgr N61 E87 D49 P49.79 R7 M464371 O
./instances/Rome/grafo6542.79.lgr N79 E99 D39.0286 P39.79 R4 M4289.28 O
./instances/Rome/grafo6635.56.lgr N56 E74 D32.625 P32.79 R2 M15.924 O
./instances/Rome/grafo7021.71.lgr N71 E89 D40.0107 P40.79 R3 M2132.51 O
./instances/Rome/grafo6543.37.lgr N37 E53 D27.0481 P27.79 R3 M129.248 O
./instances/Rome/grafo3316.34.lgr N34 E39 R0 M0.124 O
./instances/Rome/grafo3618.38.lgr N38 E55 D30.3636 P30.79 R3 M127.86 O
./instances/Rome/grafo837.10.lgr N10 E10 R0 M0.052 O
./instances/Rome/grafo11426.33.lgr N33 E38 R0 M0.107 O
./instances/Rome/grafo10135.35.lgr N35 E43 R0 M0.114 O
./instances/Rome/grafo1348.26.lgr N26 E27 R0 M0.065 O
./instances/Rome/grafo11565.39.lgr N39 E45 R0 M0.097 O
./instances/Rome/grafo9096.80.lgr N80 E108 D52.8 P52 M601293 F
./instances/Rome/grafo7476.38.lgr N38 E55 D32.2 P32.79 R2 M31.241 O
./instances/Rome/grafo1936.18.lgr N18 E27 D20 P20.79 R1 M3.087 O
./instances/Rome/grafo2629.30.lgr N30 E37 R0 M0.115 O
./instances/Rome/grafo1972.10.lgr N10 E15 R0 M0.067 O
./instances/Rome/grafo10532.99.lgr N99 E135 D71.8341 P69 M601063 F
./instances/Rome/grafo11323.37.lgr N37 E47 D19.3939 P19.79 R2 M21.631 O
./instances/Rome/grafo731.14.lgr N14 E15 R0 M0.076 O
./instances/Rome/grafo3422.59.lgr N59 E96 D64.4635 P61 M602143 F
./instances/Rome/grafo5210.74.lgr N74 E93 D32.3333 P32.79 R3 M212.613 O
./instances/Rome/grafo6110.62.lgr N62 E80 D37 P37.79 R4 M1948.05 O
./instances/Rome/grafo8850.90.lgr N90 E119 D57.0006 P57.79 R6 M179882 O
./instances/Rome/grafo11096.97.lgr N97 E138 D66.7414 P62 M601209 F
./instances/Rome/grafo3024.10.lgr N10 E10 R0 M0.047 O
./instances/Rome/grafo11117.95.lgr N95 E130 D71.1653 P64 M604052 F
./instances/Rome/grafo5408.37.lgr N37 E57 D37 P37.79 R4 M2037.88 O
./instances/Rome/grafo3845.54.lgr N54 E75 D38 P38.79 R3 M455.864 O
./instances/Rome/grafo1857.10.lgr N10 E12 R0 M0.055 O
./instances/Rome/grafo852.19.lgr N19 E22 R0 M0.064 O
./instances/Rome/grafo11652.39.lgr N39 E51 D23.5 P23.79 R2 M13.213 O
./instances/Rome/grafo9984.96.lgr N96 E140 D78.9155 P74 M601167 F
./instances/Rome/grafo8950.67.lgr N67 E76 R0 M0.199 O
./instances/Rome/grafo7988.61.lgr N61 E87 D48 P48.79 R6 M95976.1 O
./instances/Rome/grafo946.22.lgr N22 E25 R0 M0.091 O
./instances/Rome/grafo11225.94.lgr N94 E122 D60.1217 P58 M601809 F
./instances/Rome/grafo2599.13.lgr N13 E17 R0 M0.084 O
./instances/Rome/grafo11449.36.lgr N36 E43 R0 M0.124 O
./instances/Rome/grafo1670.16.lgr N16 E20 R0 M0.077 O
./instances/Rome/grafo5707.47.lgr N47 E57 D20 P20.79 R1 M4.091 O
./instances/Rome/grafo10220.97.lgr N97 E137 D71.7475 P69 M600915 F
./instances/Rome/grafo10208.98.lgr N98 E131 D56 P56.79 R7 M421850 O
./instances/Rome/grafo4900.59.lgr N59 E83 D41 P41.79 R6 M111013 O
./instances/Rome/grafo1386.29.lgr N29 E40 D18 P18.79 R1 M2.983 O
./instances/Rome/grafo1027.11.lgr N11 E13 R0 M0.067 O
./instances/Rome/grafo6203.42.lgr N42 E59 D37.3333 P37.79 R2 M20.608 O
./instances/Rome/grafo1661.19.lgr N19 E21 R0 M0.081 O
./instances/Rome/grafo6224.44.lgr N44 E61 D28 P28.79 R4 M1681.9 O
./instances/Rome/grafo6464.42.lgr N42 E57 R0 M0.141 O
./instances/Rome/grafo9485.73.lgr N73 E98 D43.9999 P44.79 R6 M155966 O
./instances/Rome/grafo151.33.lgr N33 E38 R0 M0.126 O
./instances/Rome/grafo173.26.lgr N26 E31 R0 M0.103 O
./instances/Rome/grafo11174.91.lgr N91 E117 D47 P47.79 R6 M129043 O
./instances/Rome/grafo6580.51.lgr N51 E67 D35.1926 P35.79 R3 M737.319 O
./instances/Rome/grafo129.48.lgr N48 E58 D22 P22.79 R1 M4.713 O
./instances/Rome/grafo5642.46.lgr N46 E68 D42 P42.79 R4 M3268.1 O
./instances/Rome/grafo1686.16.lgr N16 E18 R0 M0.081 O
./instances/Rome/grafo7265.44.lgr N44 E57 D22 P22.79 R1 M3.786 O
./instances/Rome/grafo7578.49.lgr N49 E57 D16 P16.79 R1 M3.22 O
./instances/Rome/grafo6372.43.lgr N43 E59 D27 P27.79 R4 M1363.14 O
./instances/Rome/grafo9524.84.lgr N84 E116 D58.3662 P56 M601252 F
./instances/Rome/grafo6917.37.lgr N37 E42 D12 P12.79 R1 M2.591 O
./instances/Rome/grafo11325.35.lgr N35 E36 R0 M0.117 O
./instances/Rome/grafo9759.81.lgr N81 E113 D64.1172 P61 M601161 F
./instances/Rome/grafo197.15.lgr N15 E15 R0 M0.052 O
./instances/Rome/grafo4444.52.lgr N52 E73 D36 P36.79 R4 M2136.59 O
./instances/Rome/grafo9525.78.lgr N78 E102 D47.0228 P47.79 R5 M21051.2 O
./instances/Rome/grafo10348.99.lgr N99 E131 D67.3577 P64 M601029 F
./instances/Rome/grafo1105.19.lgr N19 E24 D11 P11.79 R1 M2.245 O
./instances/Rome/grafo6533.83.lgr N83 E115 D60.9657 P57 M601160 F
./instances/Rome/grafo11246.93.lgr N93 E116 D46 P46.79 R5 M25388.5 O
./instances/Rome/grafo8110.80.lgr N80 E105 D52 P52.79 R5 M72399.8 O
./instances/Rome/grafo10572.92.lgr N92 E133 D74.8294 P68 M601156 F
./instances/Rome/grafo10466.94.lgr N94 E121 D52 P52.79 R7 M467286 O
./instances/Rome/grafo474.10.lgr N10 E10 R0 M0.051 O
./instances/Rome/grafo5109.83.lgr N83 E114 D60.1111 P57 M601179 F
./instances/Rome/grafo278.12.lgr N12 E16 R0 M0.08 O
./instances/Rome/grafo4156.75.lgr N75 E102 D54 P54.79 R5 M21544.1 O
./instances/Rome/grafo3348.43.lgr N43 E58 D27 P27.79 R3 M135.391 O
./instances/Rome/grafo9232.69.lgr N69 E94 D42 P42.79 R7 M440867 O
./instances/Rome/grafo3705.44.lgr N44 E57 D19 P19.79 R1 M3.251 O
./instances/Rome/grafo6018.42.lgr N42 E58 D28.6667 P28.79 R2 M10.223 O
./instances/Rome/grafo3120.62.lgr N62 E80 D37.3333 P37.79 R3 M326.773 O
./instances/Rome/grafo2327.15.lgr N15 E19 R0 M0.08 O
./instances/Rome/grafo10283.92.lgr N92 E131 D68.7661 P63 M601117 F
./instances/Rome/grafo6641.40.lgr N40 E54 D26.0263 P26.79 R3 M480.316 O
./instances/Rome/grafo3619.33.lgr N33 E45 D26.5556 P26.79 R2 M13.617 O
./instances/Rome/grafo8727.79.lgr N79 E96 D34 P34.79 R3 M202.019 O
./instances/Rome/grafo4711.65.lgr N65 E85 D35.1592 P35.79 R4 M2129.64 O
./instances/Rome/grafo1775.31.lgr N31 E40 R0 M0.124 O
./instances/Rome/grafo5652.40.lgr N40 E53 D24 P24.79 R1 M3.829 O
./instances/Rome/grafo7852.62.lgr N62 E82 D38.1218 P38.79 R6 M63276.3 O
./instances/Rome/grafo11078.100.lgr N100 E130 D58.7229 P58 M601873 F
./instances/Rome/grafo2266.15.lgr N15 E16 R0 M0.051 O
./instances/Rome/grafo9320.66.lgr N66 E87 D42.0172 P42.79 R4 M3926.86 O
./instances/Rome/grafo4123.77.lgr N77 E108 D62.9077 P62 M601081 F
./instances/Rome/grafo1842.27.lgr N27 E35 D17 P17.79 R1 M2.861 O
./instances/Rome/grafo4078.49.lgr N49 E69 D37 P37.79 R5 M16259.2 O
./instances/Rome/grafo3097.11.lgr N11 E12 R0 M0.05 O
./instances/Rome/grafo7148.39.lgr N39 E50 D20.2 P20.79 R3 M123.639 O
./instances/Rome/grafo7713.46.lgr N46 E67 D34 P34.79 R5 M6279.97 O
./instances/Rome/grafo10915.97.lgr N97 E134 D70.5027 P65 M601167 F
./instances/Rome/grafo8963.92.lgr N92 E139 D81.5869 P72 M601113 F
./instances/Rome/grafo4789.71.lgr N71 E94 D43 P43.79 R3 M1275.56 O
./instances/Rome/grafo777.14.lgr N14 E14 R0 M0.052 O
./instances/Rome/grafo7425.44.lgr N44 E53 D17.6667 P17.79 R2 M12.608 O
./instances/Rome/grafo3063.91.lgr N91 E103 D28.6667 P28.79 R2 M17.244 O
./instances/Rome/grafo8237.70.lgr N70 E98 D56.9085 P56 M601534 F
./instances/Rome/grafo11094.98.lgr N98 E132 D59.9959 P57 M601237 F
./instances/Rome/grafo3041.36.lgr N36 E53 D27 P27.79 R4 M816.059 O
./instances/Rome/grafo7837.76.lgr N76 E102 D49 P49.79 R6 M204640 O
./instances/Rome/grafo9254.81.lgr N81 E105 D49 P49.79 R6 M554018 O
./instances/Rome/grafo7241.45.lgr N45 E62 D37.5227 P37.79 R2 M34.792 O
./instances/Rome/grafo5970.36.lgr N36 E46 R0 M0.124 O
./instances/Rome/grafo10370.98.lgr N98 E127 D61.5285 P59 M601112 F
./instances/Rome/grafo8003.89.lgr N89 E115 D57.1042 P56 M601269 F
./instances/Rome/grafo7789.62.lgr N62 E87 D45 P45.79 R6 M154675 O
./instances/Rome/grafo5972.40.lgr N40 E64 D43 P43.79 R6 M53979.6 O
./instances/Rome/grafo3761.45.lgr N45 E57 R0 M0.146 O
./instances/Rome/grafo5870.80.lgr N80 E107 D43 P43.79 R6 M82258.5 O
./instances/Rome/grafo2063.29.lgr N29 E39 D21 P21.79 R1 M3.425 O
./instances/Rome/grafo11662.36.lgr N36 E48 D22 P22.79 R1 M3.081 O
./instances/Rome/grafo2537.16.lgr N16 E19 R0 M0.086 O
./instances/Rome/grafo4725.75.lgr N75 E106 D60.1217 P57 M601149 F
./instances/Rome/grafo3884.39.lgr N39 E56 D33 P33.79 R3 M269.809 O
./instances/Rome/grafo3250.43.lgr N43 E58 D24.5 P24.79 R2 M11.828 O
./instances/Rome/grafo2048.52.lgr N52 E65 D19 P19.79 R1 M3.431 O
./instances/Rome/grafo6843.43.lgr N43 E58 D30 P30.79 R3 M783.342 O
./instances/Rome/grafo8312.78.lgr N78 E106 D50.7491 P50 M601332 F
./instances/Rome/grafo7480.45.lgr N45 E69 D40 P40.79 R6 M47317.1 O
./instances/Rome/grafo8291.77.lgr N77 E112 D63.8938 P61 M601222 F
./instances/Rome/grafo8930.97.lgr N97 E127 D57.1131 P55 M601161 F
./instances/Rome/grafo10274.99.lgr N99 E132 D61.9357 P59 M601137 F
./instances/Rome/grafo8626.74.lgr N74 E99 D45.9999 P46.79 R5 M29937.9 O
./instances/Rome/grafo229.13.lgr N13 E12 R0 M0.052 O
./instances/Rome/grafo11631.33.lgr N33 E43 R0 M0.109 O
./instances/Rome/grafo8182.61.lgr N61 E90 D52.4539 P50 M601360 F
./instances/Rome/grafo10632.100.lgr N100 E147 D94.9023 P84 M601105 F
./instances/Rome/grafo10714.99.lgr N99 E137 D73.3441 P67 M601126 F
./instances/Rome/grafo11559.31.lgr N31 E35 R0 M0.118 O
./instances/Rome/grafo10586.100.lgr N100 E137 D70.7452 P67 M601091 F
./instances/Rome/grafo736.13.lgr N13 E14 R0 M0.075 O
./instances/Rome/grafo3632.56.lgr N56 E88 D59.199 P58 M601016 F
./instances/Rome/grafo3994.39.lgr N39 E52 D21 P21.79 R1 M4.02 O
./instances/Rome/grafo9353.75.lgr N75 E113 D69.2327 P66 M601135 F
./instances/Rome/grafo2646.16.lgr N16 E27 D21 P21.79 R1 M4.375 O
./instances/Rome/grafo11146.99.lgr N99 E127 D59.2301 P58 M600993 F
./instances/Rome/grafo1922.22.lgr N22 E29 D13 P13.79 R1 M2.951 O
./instances/Rome/grafo6928.43.lgr N43 E56 D30.4 P30.79 R2 M33.017 O
./instances/Rome/grafo9242.72.lgr N72 E96 D47 P47.79 R6 M189493 O
./instances/Rome/grafo2031.34.lgr N34 E42 D10 P10.79 R1 M2.697 O
./instances/Rome/grafo6905.37.lgr N37 E48 D22 P22.79 R1 M5.234 O
./instances/Rome/grafo8606.60.lgr N60 E83 D40 P40.79 R5 M13669.5 O
./instances/Rome/grafo2924.17.lgr N17 E22 R0 M0.083 O
./instances/Rome/grafo7543.43.lgr N43 E54 D18 P18.79 R1 M3.413 O
./instances/Rome/grafo9038.73.lgr N73 E94 D40.0789 P40.79 R4 M3219.06 O
./instances/Rome/grafo10645.95.lgr N95 E124 D61.8245 P60 M601122 F
./instances/Rome/grafo1879.21.lgr N21 E30 D17 P17.79 R1 M3.211 O
./instances/Rome/grafo2411.56.lgr N56 E78 D40 P40.79 R5 M22240.5 O
./instances/Rome/grafo3049.20.lgr N20 E24 R0 M0.093 O
./instances/Rome/grafo9458.71.lgr N71 E94 D38 P38.79 R5 M8133.75 O
./instances/Rome/grafo1838.21.lgr N21 E25 R0 M0.089 O
./instances/Rome/grafo6766.85.lgr N85 E111 D43 P43.79 R6 M114379 O
./instances/Rome/grafo5532.81.lgr N81 E98 D33 P33.79 R3 M177.984 O
./instances/Rome/grafo7093.36.lgr N36 E49 D27 P27.79 R2 M107.268 O
./instances/Rome/grafo3528.45.lgr N45 E53 D21 P21.79 R1 M3.584 O
./instances/Rome/grafo6964.83.lgr N83 E103 D33 P33.79 R4 M4049.64 O
./instances/Rome/grafo6788.55.lgr N55 E60 R0 M0.17 O
./instances/Rome/grafo1805.26.lgr N26 E31 R0 M0.092 O
./instances/Rome/grafo3073.11.lgr N11 E11 R0 M0.042 O
./instances/Rome/grafo11571.38.lgr N38 E45 R0 M0.13 O
./instances/Rome/grafo11043.94.lgr N94 E132 D75.7871 P69 M601082 F
./instances/Rome/grafo10297.98.lgr N98 E142 D81.8893 P73 M601248 F
./instances/Rome/grafo4563.64.lgr N64 E87 D40 P40.79 R5 M13078 O
./instances/Rome/grafo2953.11.lgr N11 E11 R0 M0.053 O
./instances/Rome/grafo9879.37.lgr N37 E47 D18 P18.79 R1 M3.768 O
./instances/Rome/grafo1527.65.lgr N65 E77 D26 P26.79 R1 M5.058 O
./instances/Rome/grafo3026.26.lgr N26 E32 R0 M0.103 O
./instances/Rome/grafo9841.70.lgr N70 E97 D48.8484 P48 M601293 F
./instances/Rome/grafo11628.34.lgr N34 E40 R0 M0.094 O
./instances/Rome/grafo9306.83.lgr N83 E112 D52.4183 P51 M601204 F
./instances/Rome/grafo7754.49.lgr N49 E68 D34 P34.79 R3 M62.4 O
./instances/Rome/grafo5534.41.lgr N41 E49 R0 M0.101 O
./instances/Rome/grafo1545.54.lgr N54 E71 D32 P32.79 R3 M734.094 O
./instances/Rome/grafo6691.47.lgr N47 E67 D38.0358 P38.79 R3 M1157.97 O
./instances/Rome/grafo4066.39.lgr N39 E53 D27 P27.79 R3 M528.198 O
./instances/Rome/grafo3395.37.lgr N37 E51 D26.2632 P26.79 R2 M49.088 O
./instances/Rome/grafo4249.63.lgr N63 E85 D37.0435 P37.79 R3 M304.062 O
./instances/Rome/grafo6115.40.lgr N40 E46 R0 M0.138 O
./instances/Rome/grafo10372.100.lgr N100 E127 D56 P54 M602053 F
./instances/Rome/grafo9434.83.lgr N83 E117 D62.9483 P60 M601165 F
./instances/Rome/grafo4971.81.lgr N81 E101 D35 P35.79 R4 M1968.63 O
./instances/Rome/grafo2807.22.lgr N22 E27 R0 M0.099 O
./instances/Rome/grafo6900.39.lgr N39 E53 D23.6 P23.79 R2 M11.972 O
./instances/Rome/grafo6891.39.lgr N39 E51 D24.3976 P24.79 R2 M52.466 O
./instances/Rome/grafo11657.100.lgr N100 E131 D65.5664 P64 M601032 F
./instances/Rome/grafo4632.77.lgr N77 E109 D62 P62.79 R6 M227074 O
./instances/Rome/grafo4386.59.lgr N59 E73 D25.6667 P25.79 R2 M16.323 O
./instances/Rome/grafo6432.44.lgr N44 E54 R0 M0.145 O
./instances/Rome/grafo5701.45.lgr N45 E58 D27.25 P27.79 R3 M284.001 O
./instances/Rome/grafo1462.65.lgr N65 E87 D43 P43.79 R3 M1007 O
./instances/Rome/grafo6156.34.lgr N34 E45 D22.6667 P22.79 R2 M15.213 O
./instances/Rome/grafo11457.92.lgr N92 E130 D72.8363 P67 M601249 F
./instances/Rome/grafo11349.91.lgr N91 E107 D34.0708 P34.79 R3 M454.633 O
./instances/Rome/grafo6431.41.lgr N41 E51 D20 P20.79 R1 M4.779 O
./instances/Rome/grafo9234.63.lgr N63 E87 D43 P43.79 R6 M72171.1 O
./instances/Rome/grafo755.20.lgr N20 E21 R0 M0.092 O
./instances/Rome/grafo2445.26.lgr N26 E31 R0 M0.097 O
./instances/Rome/grafo2981.26.lgr N26 E36 D17 P17.79 R1 M3.371 O
./instances/Rome/grafo812.14.lgr N14 E17 R0 M0.069 O
./instances/Rome/grafo3775.45.lgr N45 E54 D17.5 P17.79 R2 M23.095 O
./instances/Rome/grafo3441.53.lgr N53 E61 D17 P17.79 R1 M3.732 O
./instances/Rome/grafo8261.66.lgr N66 E82 D32 P32.79 R4 M3076.23 O
./instances/Rome/grafo973.14.lgr N14 E13 R0 M0.058 O
./instances/Rome/grafo9953.33.lgr N33 E42 R0 M0.129 O
./instances/Rome/grafo5980.40.lgr N40 E54 D21.4444 P21.79 R2 M20.079 O
./instances/Rome/grafo10828.97.lgr N97 E135 D72.422 P69 M601192 F
./instances/Rome/grafo952.19.lgr N19 E22 R0 M0.088 O
./instances/Rome/grafo8243.71.lgr N71 E98 D42 P42.79 R6 M70593.7 O
./instances/Rome/grafo2105.10.lgr N10 E12 R0 M0.073 O
./instances/Rome/grafo3478.45.lgr N45 E53 R0 M0.148 O
./instances/Rome/grafo5848.32.lgr N32 E39 D18 P18.79 R1 M2.877 O
./instances/Rome/grafo3726.51.lgr N51 E70 D34.0381 P34.79 R4 M4073.89 O
./instances/Rome/grafo5734.36.lgr N36 E52 D33 P33.79 R3 M559.901 O
./instances/Rome/grafo3409.57.lgr N57 E85 D47 P47.79 R7 M462554 O
./instances/Rome/grafo9110.63.lgr N63 E89 D43.014 P43.79 R5 M18768 O
./instances/Rome/grafo2907.18.lgr N18 E21 R0 M0.08 O
./instances/Rome/grafo8591.74.lgr N74 E93 D31.0746 P31.79 R4 M3080.12 O
./instances/Rome/grafo3238.55.lgr N55 E68 D26.5 P26.79 R2 M18.332 O
./instances/Rome/grafo2950.27.lgr N27 E36 D15 P15.79 R1 M3.124 O
./instances/Rome/grafo3766.38.lgr N38 E47 R0 M0.131 O
./instances/Rome/grafo7388.50.lgr N50 E66 D33.7143 P33.79 R2 M13.503 O
./instances/Rome/grafo4907.63.lgr N63 E83 D39 P39.79 R4 M6219.36 O
./instances/Rome/grafo2760.32.lgr N32 E38 R0 M0.121 O
./instances/Rome/grafo185.22.lgr N22 E26 R0 M0.087 O
./instances/Rome/grafo6886.43.lgr N43 E62 D32 P32.79 R5 M6071.06 O
./instances/Rome/grafo7770.57.lgr N57 E69 D20 P20.79 R1 M4.058 O
./instances/Rome/grafo5328.41.lgr N41 E53 D25.5714 P25.79 R2 M17.173 O
./instances/Rome/grafo3968.38.lgr N38 E45 R0 M0.129 O
./instances/Rome/grafo6063.43.lgr N43 E59 D33.0875 P33.79 R3 M637.043 O
./instances/Rome/grafo1258.27.lgr N27 E31 R0 M0.108 O
./instances/Rome/grafo8600.84.lgr N84 E118 D58.705 P55 M601313 F
./instances/Rome/grafo2738.14.lgr N14 E23 R0 M0.087 O
./instances/Rome/grafo9617.86.lgr N86 E107 D43 P43.79 R6 M197738 O
./instances/Rome/grafo1813.28.lgr N28 E33 R0 M0.121 O
./instances/Rome/grafo10496.98.lgr N98 E137 D67.693 P65 M601189 F
./instances/Rome/grafo4036.45.lgr N45 E52 R0 M0.144 O
./instances/Rome/grafo8203.81.lgr N81 E112 D50 P50.79 R7 M268422 O
./instances/Rome/grafo2027.35.lgr N35 E46 D20.5714 P20.79 R2 M10.345 O
./instances/Rome/grafo7872.63.lgr N63 E90 D48.935 P48 M601262 F
./instances/Rome/grafo11036.97.lgr N97 E129 D63.8848 P60 M601005 F
./instances/Rome/grafo514.13.lgr N13 E12 R0 M0.055 O
./instances/Rome/grafo2982.39.lgr N39 E52 D24 P24.79 R1 M4.578 O
./instances/Rome/grafo9360.63.lgr N63 E80 D36.9903 P37.79 R2 M83.401 O
./instances/Rome/grafo3741.95.lgr N95 E120 D48 P48.79 R6 M245899 O
./instances/Rome/grafo4899.58.lgr N58 E80 D43 P43.79 R3 M1113.21 O
./instances/Rome/grafo1473.65.lgr N65 E80 D26 P26.79 R1 M4.083 O
./instances/Rome/grafo6681.75.lgr N75 E106 D60.3534 P58 M601061 F
./instances/Rome/grafo3928.44.lgr N44 E52 D19 P19.79 R1 M3.173 O
./instances/Rome/grafo5763.39.lgr N39 E54 D32.25 P32.79 R2 M46.365 O
./instances/Rome/grafo10537.95.lgr N95 E138 D82.1812 P75 M601215 F
./instances/Rome/grafo9052.66.lgr N66 E85 D41 P41.79 R4 M4117.78 O
./instances/Rome/grafo7588.42.lgr N42 E62 D38 P38.79 R5 M18178.3 O
./instances/Rome/grafo6634.47.lgr N47 E52 R0 M0.154 O
./instances/Rome/grafo8053.62.lgr N62 E91 D43 P43.79 R7 M476718 O
./instances/Rome/grafo9442.63.lgr N63 E81 D38 P38.79 R4 M6315.43 O
./instances/Rome/grafo9958.90.lgr N90 E118 D47.0006 P47.79 R6 M175098 O
./instances/Rome/grafo4021.40.lgr N40 E51 D21 P21.79 R1 M4.982 O
./instances/Rome/grafo2154.14.lgr N14 E16 R0 M0.077 O
./instances/Rome/grafo10133.32.lgr N32 E37 R0 M0.107 O
./instances/Rome/grafo9801.69.lgr N69 E87 D33.2857 P33.79 R4 M617.122 O
./instances/Rome/grafo1809.17.lgr N17 E17 R0 M0.056 O
./instances/Rome/grafo6546.56.lgr N56 E70 D24 P24.79 R1 M5.551 O
./instances/Rome/grafo4787.58.lgr N58 E72 D30 P30.79 R1 M5.046 O
./instances/Rome/grafo948.15.lgr N15 E20 R0 M0.083 O
./instances/Rome/grafo366.16.lgr N16 E16 R0 M0.053 O
./instances/Rome/grafo7587.95.lgr N95 E127 D59.58 P59 M601098 F
./instances/Rome/grafo9384.64.lgr N64 E88 D43 P43.79 R6 M162154 O
./instances/Rome/grafo2703.36.lgr N36 E43 R0 M0.134 O
./instances/Rome/grafo3706.64.lgr N64 E94 D54.2721 P51 M601304 F
./instances/Rome/grafo5048.61.lgr N61 E80 D39 P39.79 R2 M5.64 O
./instances/Rome/grafo3501.44.lgr N44 E63 D35 P35.79 R5 M8648.84 O
./instances/Rome/grafo7688.53.lgr N53 E65 D12 P12.79 R1 M2.833 O
./instances/Rome/grafo9891.32.lgr N32 E37 R0 M0.119 O
./instances/Rome/grafo2995.20.lgr N20 E24 R0 M0.084 O
./instances/Rome/grafo3369.41.lgr N41 E56 D29.2143 P29.79 R2 M21.473 O
./instances/Rome/grafo9461.78.lgr N78 E114 D69.9885 P68 M601000 F
./instances/Rome/grafo431.13.lgr N13 E15 R0 M0.081 O
./instances/Rome/grafo9272.65.lgr N65 E81 D35 P35.79 R3 M643.593 O
./instances/Rome/grafo10579.96.lgr N96 E119 D45.2292 P44 M601509 F
./instances/Rome/grafo7335.53.lgr N53 E69 D24 P24.79 R1 M4.996 O
./instances/Rome/grafo9486.81.lgr N81 E116 D60.8455 P59 M601173 F
./instances/Rome/grafo6693.58.lgr N58 E67 R0 M0.173 O
./instances/Rome/grafo6673.57.lgr N57 E77 D36.3333 P36.79 R3 M321.97 O
./instances/Rome/grafo10489.95.lgr N95 E138 D84.3608 P78 M601170 F
./instances/Rome/grafo10004.32.lgr N32 E37 R0 M0.117 O
./instances/Rome/grafo10543.95.lgr N95 E125 D51.5179 P50 M601401 F
./instances/Rome/grafo929.16.lgr N16 E21 R0 M0.086 O
./instances/Rome/grafo10205.97.lgr N97 E141 D76.567 P70 M601127 F
./instances/Rome/grafo10421.99.lgr N99 E139 D70.1268 P65 M601052 F
./instances/Rome/grafo3954.37.lgr N37 E51 D28.3333 P28.79 R2 M9.602 O
./instances/Rome/grafo10273.97.lgr N97 E136 D76.944 P74 M601153 F
./instances/Rome/grafo1187.49.lgr N49 E64 D27 P27 R1 M3.929 O
./instances/Rome/grafo6264.50.lgr N50 E72 D35 P35.79 R6 M69672.5 O
./instances/Rome/grafo7069.83.lgr N83 E106 D47 P47.79 R6 M189496 O
./instances/Rome/grafo9312.83.lgr N83 E111 D56.0992 P55 M601180 F
./instances/Rome/grafo791.13.lgr N13 E15 R0 M0.052 O
./instances/Rome/grafo6013.42.lgr N42 E57 D25.5 P25.79 R2 M8.803 O
./instances/Rome/grafo1077.11.lgr N11 E12 R0 M0.051 O
./instances/Rome/grafo1268.55.lgr N55 E70 D33 P33.79 R1 M5.08 O
./instances/Rome/grafo4271.73.lgr N73 E91 D32 P32.79 R4 M5110.96 O
./instances/Rome/grafo6789.55.lgr N55 E60 R0 M0.18 O
./instances/Rome/grafo6173.62.lgr N62 E73 D20.6667 P20.79 R2 M9.863 O
./instances/Rome/grafo10584.100.lgr N100 E129 D56.9915 P56 M601213 F
./instances/Rome/grafo8266.81.lgr N81 E115 D62.8212 P59 M601305 F
./instances/Rome/grafo6451.47.lgr N47 E67 D38.0175 P38.79 R4 M4214.18 O
./instances/Rome/grafo4555.77.lgr N77 E99 D43 P43.79 R5 M36505.8 O
./instances/Rome/grafo136.21.lgr N21 E26 R0 M0.088 O
./instances/Rome/grafo628.14.lgr N14 E17 R0 M0.07 O
./instances/Rome/grafo10038.38.lgr N38 E46 D14 P14.79 R1 M3.22 O
./instances/Rome/grafo8794.79.lgr N79 E109 D51.8356 P51 M601242 F
./instances/Rome/grafo3452.41.lgr N41 E54 D26.4444 P26.79 R2 M22.79 O
./instances/Rome/grafo8356.70.lgr N70 E103 D60 P60.79 R7 M316920 O
./instances/Rome/grafo7228.41.lgr N41 E67 D42 P42.79 R7 M313647 O
./instances/Rome/grafo7326.41.lgr N41 E50 D18.6667 P18.79 R2 M6.594 O
./instances/Rome/grafo2923.24.lgr N24 E27 R0 M0.103 O
./instances/Rome/grafo8957.90.lgr N90 E133 D87.5194 P81 M601206 F
./instances/Rome/grafo3958.51.lgr N51 E62 D26.25 P26.79 R2 M55.08 O
./instances/Rome/grafo10180.98.lgr N98 E132 D63.9683 P61 M601277 F
./instances/Rome/grafo8962.93.lgr N93 E109 D30.2857 P30.79 R3 M119.48 O
./instances/Rome/grafo8241.73.lgr N73 E93 D34 P34.79 R4 M3541.9 O
./instances/Rome/grafo2331.15.lgr N15 E17 R0 M0.085 O
./instances/Rome/grafo7521.37.lgr N37 E56 D32 P32.79 R4 M2356.91 O
./instances/Rome/grafo5993.38.lgr N38 E44 R0 M0.132 O
./instances/Rome/grafo2920.22.lgr N22 E36 D26.3333 P26.79 R2 M12.23 O
./instances/Rome/grafo6044.47.lgr N47 E59 D25 P25.79 R1 M4.235 O
./instances/Rome/grafo8804.87.lgr N87 E130 D77.5138 P75 M601113 F
./instances/Rome/grafo11552.39.lgr N39 E47 D17 P17.79 R1 M4.717 O
./instances/Rome/grafo3531.54.lgr N54 E81 D54.9675 P54 M601167 F
./instances/Rome/grafo5775.45.lgr N45 E63 D34 P34.79 R4 M3466.71 O
./instances/Rome/grafo3013.23.lgr N23 E31 D15.6667 P15.79 R2 M6.245 O
./instances/Rome/grafo6303.45.lgr N45 E58 D25.0556 P25.79 R2 M111.191 O
./instances/Rome/grafo5441.43.lgr N43 E61 D33.0435 P33.79 R4 M1825.92 O
./instances/Rome/grafo389.19.lgr N19 E26 R0 M0.089 O
./instances/Rome/grafo6394.67.lgr N67 E85 D31 P31.79 R5 M18079.3 O
./instances/Rome/grafo817.18.lgr N18 E19 R0 M0.086 O
./instances/Rome/grafo4191.61.lgr N61 E78 D33.6 P33.79 R2 M18.191 O
./instances/Rome/grafo8443.74.lgr N74 E101 D50 P50.79 R6 M188870 O
./instances/Rome/grafo994.13.lgr N13 E16 R0 M0.081 O
./instances/Rome/grafo6295.45.lgr N45 E67 D39 P39.79 R6 M63076.7 O
./instances/Rome/grafo6289.48.lgr N48 E65 D31 P31.79 R4 M2049.16 O
./instances/Rome/grafo440.13.lgr N13 E14 R0 M0.08 O
./instances/Rome/grafo9133.82.lgr N82 E107 D43 P43.79 R5 M26110.9 O
./instances/Rome/grafo7135.48.lgr N48 E68 D40.0617 P40.79 R3 M994.175 O
./instances/Rome/grafo8098.85.lgr N85 E111 D50.6889 P50 M601208 F
./instances/Rome/grafo7124.41.lgr N41 E59 D33.5 P34.79 R2 M89.942 O
./instances/Rome/grafo7026.42.lgr N42 E55 D23.5 P23.79 R2 M9.373 O
./instances/Rome/grafo2769.23.lgr N23 E27 R0 M0.097 O
./instances/Rome/grafo879.15.lgr N15 E20 R0 M0.065 O
./instances/Rome/grafo9018.85.lgr N85 E116 D58.3461 P57 M601116 F
./instances/Rome/grafo5438.47.lgr N47 E68 D38.0759 P38.79 R4 M3311.35 O
./instances/Rome/grafo562.14.lgr N14 E22 R0 M0.094 O
./instances/Rome/grafo6054.45.lgr N45 E60 D29.4 P29.79 R2 M17.966 O
./instances/Rome/grafo10940.39.lgr N39 E47 D20 P20.79 R1 M4.99 O
./instances/Rome/grafo9412.82.lgr N82 E117 D68.2714 P62 M600717 F
./instances/Rome/grafo5782.36.lgr N36 E43 R0 M0.127 O
./instances/Rome/grafo983.19.lgr N19 E20 R0 M0.053 O
./instances/Rome/grafo4863.61.lgr N61 E84 D43 P43.79 R4 M2978.31 O
./instances/Rome/grafo11603.38.lgr N38 E46 R0 M0.142 O
./instances/Rome/grafo4918.55.lgr N55 E65 D14 P14.79 R1 M3.421 O
./instances/Rome/grafo8636.74.lgr N74 E95 D42 P42.79 R5 M19652 O
./instances/Rome/grafo1185.26.lgr N26 E32 D13 P13.79 R1 M2.955 O
./instances/Rome/grafo799.49.lgr N49 E59 D21 P21.79 R1 M3.696 O
./instances/Rome/grafo8548.75.lgr N75 E98 D45.187 P45 M606001 F
./instances/Rome/grafo11412.32.lgr N32 E36 R0 M0.111 O
./instances/Rome/grafo5383.78.lgr N78 E106 D51 P51.79 R6 M233270 O
./instances/Rome/grafo6591.55.lgr N55 E76 D40 P40.79 R4 M4020.65 O
./instances/Rome/grafo10176.97.lgr N97 E142 D83.7803 P75 M601048 F
./instances/Rome/grafo10373.94.lgr N94 E122 D52.9838 P52 M601276 F
./instances/Rome/grafo6583.61.lgr N61 E84 D45 P45.79 R5 M20746 O
./instances/Rome/grafo11340.36.lgr N36 E42 R0 M0.128 O
./instances/Rome/grafo9354.68.lgr N68 E87 D36 P36.79 R4 M2172.64 O
./instances/Rome/grafo10320.95.lgr N95 E130 D68.0166 P64 M601250 F
./instances/Rome/grafo10212.97.lgr N97 E126 D60.042 P59 M601390 F
./instances/Rome/grafo5474.48.lgr N48 E69 D33 P33.79 R4 M1887.89 O
./instances/Rome/grafo5624.37.lgr N37 E42 R0 M0.125 O
./instances/Rome/grafo2090.17.lgr N17 E18 R0 M0.074 O
./instances/Rome/grafo4089.57.lgr N57 E80 D44.0451 P44.79 R4 M3341.32 O
./instances/Rome/grafo10473.95.lgr N95 E125 D60.6199 P60 M601222 F
./instances/Rome/grafo5181.39.lgr N39 E47 R0 M0.146 O
./instances/Rome/grafo4634.61.lgr N61 E87 D46.3067 P45 M601371 F
./instances/Rome/grafo9786.77.lgr N77 E106 D59.5776 P58 M601062 F
./instances/Rome/grafo9945.91.lgr N91 E123 D64.1514 P61 M601011 F
./instances/Rome/grafo4828.65.lgr N65 E88 D44.6667 P44.79 R2 M17.443 O
./instances/Rome/grafo9890.37.lgr N37 E44 R0 M0.131 O
./instances/Rome/grafo3277.42.lgr N42 E56 D28.3333 P28.79 R2 M16.253 O
./instances/Rome/grafo7830.67.lgr N67 E95 D54.5572 P53 M601279 F
./instances/Rome/grafo6257.42.lgr N42 E60 D31 P31.79 R4 M1069.08 O
./instances/Rome/grafo730.12.lgr N12 E13 R0 M0.049 O
./instances/Rome/grafo7269.40.lgr N40 E49 D22 P22.79 R1 M3.614 O
./instances/Rome/grafo7270.54.lgr N54 E69 D26.5556 P26.79 R2 M11.11 O
./instances/Rome/grafo10995.96.lgr N96 E130 D65.4918 P62 M601096 F
./instances/Rome/grafo723.17.lgr N17 E20 R0 M0.092 O
./instances/Rome/grafo2235.41.lgr N41 E58 D35 P35.79 R4 M3621.19 O
./instances/Rome/grafo745.32.lgr N32 E36 R0 M0.103 O
./instances/Rome/grafo4028.39.lgr N39 E44 R0 M0.133 O
./instances/Rome/grafo2659.13.lgr N13 E16 R0 M0.066 O
./instances/Rome/grafo2167.38.lgr N38 E45 R0 M0.124 O
./instances/Rome/grafo1442.57.lgr N57 E76 D35 P35.79 R5 M11145.9 O
./instances/Rome/grafo982.15.lgr N15 E16 R0 M0.073 O
./instances/Rome/grafo11399.32.lgr N32 E37 R0 M0.105 O
./instances/Rome/grafo2336.17.lgr N17 E18 R0 M0.056 O
./instances/Rome/grafo3548.42.lgr N42 E50 R0 M0.144 O
./instances/Rome/grafo6795.38.lgr N38 E48 D22 P22.79 R1 M3.464 O
./instances/Rome/grafo234.12.lgr N12 E15 R0 M0.072 O
./instances/Rome/grafo5004.67.lgr N67 E101 D64.2933 P63 M601078 F
./instances/Rome/grafo4450.70.lgr N70 E93 D44 P44.79 R4 M5068.56 O
./instances/Rome/grafo8058.80.lgr N80 E111 D59.9609 P57 M601219 F
./instances/Rome/grafo11498.40.lgr N40 E52 D26 P26.79 R3 M340.369 O
./instances/Rome/grafo1215.62.lgr N62 E82 D36 P36.79 R5 M7598.69 O
./instances/Rome/grafo11021.96.lgr N96 E131 D68.0628 P66 M601061 F
./instances/Rome/grafo6650.54.lgr N54 E67 D26 P26.79 R1 M3.742 O
./instances/Rome/grafo9465.82.lgr N82 E112 D60.5215 P59 M601354 F
./instances/Rome/grafo2823.17.lgr N17 E21 R0 M0.085 O
./instances/Rome/grafo9414.75.lgr N75 E114 D72.3073 P66 M601030 F
./instances/Rome/grafo2414.15.lgr N15 E22 R0 M0.088 O
./instances/Rome/grafo2458.12.lgr N12 E13 R0 M0.039 O
./instances/Rome/grafo1856.14.lgr N14 E14 R0 M0.051 O
./instances/Rome/grafo6622.68.lgr N68 E77 D19 P19.79 R1 M3.166 O
./instances/Rome/grafo6721.56.lgr N56 E77 D41.1067 P41.79 R4 M4119.61 O
./instances/Rome/grafo4792.58.lgr N58 E69 R0 M0.189 O
./instances/Rome/grafo9769.77.lgr N77 E96 D37 P37.79 R6 M136806 O
./instances/Rome/grafo3440.55.lgr N55 E67 D24 P24.79 R1 M4.542 O
./instances/Rome/grafo3183.55.lgr N55 E67 D24.6667 P24.79 R2 M12.621 O
./instances/Rome/grafo2270.32.lgr N32 E34 R0 M0.115 O
./instances/Rome/grafo6039.46.lgr N46 E59 D24.3333 P24.79 R3 M92.918 O
./instances/Rome/grafo4667.55.lgr N55 E72 D31 P31.79 R2 M14.06 O
./instances/Rome/grafo3564.61.lgr N61 E79 D38 P38.79 R4 M4812.15 O
./instances/Rome/grafo3191.43.lgr N43 E57 D26.625 P26.79 R2 M15.907 O
./instances/Rome/grafo5325.44.lgr N44 E62 D36.0303 P36.79 R3 M248.445 O
./instances/Rome/grafo356.19.lgr N19 E22 R0 M0.086 O
./instances/Rome/grafo1164.10.lgr N10 E10 R0 M0.041 O
./instances/Rome/grafo7179.56.lgr N56 E81 D45.0164 P45.79 R5 M18393.8 O
./instances/Rome/grafo10575.99.lgr N99 E137 D69.5915 P66 M601118 F
./instances/Rome/grafo9807.86.lgr N86 E109 D35.1073 P35.79 R4 M2203.47 O
./instances/Rome/grafo2096.43.lgr N43 E58 D28 P28 R2 M30.651 O
./instances/Rome/grafo6714.72.lgr N72 E95 D46.0278 P46.79 R4 M6292.46 O
./instances/Rome/grafo6416.38.lgr N38 E57 D38 P38.79 R4 M2064.13 O
./instances/Rome/grafo9413.80.lgr N80 E111 D60.639 P59 M601312 F
./instances/Rome/grafo5060.75.lgr N75 E99 D48 P48.79 R5 M13277.3 O
./instances/Rome/grafo9909.38.lgr N38 E48 D21.6667 P21.79 R2 M9.895 O
./instances/Rome/grafo184.41.lgr N41 E45 R0 M0.136 O
./instances/Rome/grafo6738.47.lgr N47 E68 D39 P39.79 R5 M13804.7 O
./instances/Rome/grafo792.13.lgr N13 E14 R0 M0.05 O
./instances/Rome/grafo738.12.lgr N12 E15 R0 M0.074 O
./instances/Rome/grafo3718.43.lgr N43 E59 D29.3077 P29.79 R2 M39.104 O
./instances/Rome/grafo9572.71.lgr N71 E96 D46.7393 P45 M601389 F
./instances/Rome/grafo5358.47.lgr N47 E75 D48.004 P48.79 R6 M32781 O
./instances/Rome/grafo9793.77.lgr N77 E96 D39 P39.79 R2 M75.07 O
./instances/Rome/grafo10332.94.lgr N94 E128 D70.063 P66 M601174 F
./instances/Rome/grafo5099.78.lgr N78 E93 D36 P36.79 R1 M6.967 O
./instances/Rome/grafo10396.33.lgr N33 E38 R0 M0.123 O
./instances/Rome/grafo10933.94.lgr N94 E128 D65.8523 P63 M601123 F
./instances/Rome/grafo8094.86.lgr N86 E117 D63.7066 P60 M602789 F
./instances/Rome/grafo4510.55.lgr N55 E75 D35 P35.79 R3 M319.89 O
./instances/Rome/grafo9777.84.lgr N84 E105 D40.2276 P39 M601427 F
./instances/Rome/grafo6896.82.lgr N82 E105 D44 P44.79 R5 M27504.2 O
./instances/Rome/grafo4060.39.lgr N39 E50 D19.5 P19.79 R2 M8.285 O
./instances/Rome/grafo7449.40.lgr N40 E47 R0 M0.136 O
./instances/Rome/grafo207.12.lgr N12 E13 R0 M0.047 O
./instances/Rome/grafo9643.62.lgr N62 E73 D23.6667 P23.79 R2 M9.51 O
./instances/Rome/grafo3174.39.lgr N39 E47 D14 P14.79 R1 M3.178 O
./instances/Rome/grafo8818.89.lgr N89 E121 D64.3062 P62 M601224 F
./instances/Rome/grafo3669.43.lgr N43 E52 D15 P15.79 R1 M3.505 O
./instances/Rome/grafo2310.39.lgr N39 E59 D35 P35.79 R4 M1960.75 O
./instances/Rome/grafo7875.62.lgr N62 E100 D66.9445 P65 M601108 F
./instances/Rome/grafo2398.37.lgr N37 E47 D22 P22.79 R1 M4.433 O
./instances/Rome/grafo8864.98.lgr N98 E141 D76.8913 P71 M601203 F
./instances/Rome/grafo7107.42.lgr N42 E54 D20.6667 P20.79 R2 M7.802 O
./instances/Rome/grafo3132.43.lgr N43 E53 R0 M0.109 O
./instances/Rome/grafo6689.48.lgr N48 E57 D21.6667 P21.79 R2 M7.734 O
./instances/Rome/grafo2544.28.lgr N28 E33 R0 M0.083 O
./instances/Rome/grafo624.17.lgr N17 E18 R0 M0.042 O
./instances/Rome/grafo4654.74.lgr N74 E109 D58 P58.79 R7 M352840 O
./instances/Rome/grafo4172.58.lgr N58 E71 R0 M0.192 O
./instances/Rome/grafo5537.43.lgr N43 E54 D22 P22.79 R1 M4.139 O
./instances/Rome/grafo6648.56.lgr N56 E74 D38.1628 P38.79 R4 M4130.14 O
./instances/Rome/grafo9212.82.lgr N82 E124 D74.3187 P71 M601032 F
./instances/Rome/grafo6531.38.lgr N38 E51 D24.5 P24.79 R3 M90.935 O
./instances/Rome/grafo8711.90.lgr N90 E121 D55 P55.79 R5 M19076.7 O
./instances/Rome/grafo658.15.lgr N15 E20 R0 M0.081 O
./instances/Rome/grafo4289.79.lgr N79 E105 D49.0955 P49.79 R5 M16909.5 O
./instances/Rome/grafo7052.59.lgr N59 E73 D30 P30.79 R3 M72.327 O
./instances/Rome/grafo11528.35.lgr N35 E42 R0 M0.095 O
./instances/Rome/grafo8741.87.lgr N87 E109 D41.0354 P41.79 R4 M3620.44 O
./instances/Rome/grafo6809.46.lgr N46 E71 D40 P40.79 R6 M48774.8 O
./instances/Rome/grafo6179.45.lgr N45 E57 R0 M0.152 O
./instances/Rome/grafo11223.99.lgr N99 E151 D98.055 P85 M600970 F
./instances/Rome/grafo7051.42.lgr N42 E53 D25.5 P25.79 R2 M14.132 O
./instances/Rome/grafo11396.34.lgr N34 E35 R0 M0.125 O
./instances/Rome/grafo4795.60.lgr N60 E93 D56.0597 P53 M601458 F
./instances/Rome/grafo5337.43.lgr N43 E61 D33 P33.79 R1 M5.803 O
./instances/Rome/grafo11238.37.lgr N37 E47 D12 P12.79 R1 M2.433 O
./instances/Rome/grafo10014.39.lgr N39 E52 D28.2 P28.79 R2 M42.348 O
./instances/Rome/grafo10918.98.lgr N98 E140 D82.009 P73 M601228 F
./instances/Rome/grafo998.16.lgr N16 E15 R0 M0.057 O
./instances/Rome/grafo9168.63.lgr N63 E81 D34.2722 P34.79 R2 M51.095 O
./instances/Rome/grafo838.16.lgr N16 E15 R0 M0.056 O
./instances/Rome/grafo11598.36.lgr N36 E46 D19.5 P19.79 R2 M10.143 O
./instances/Rome/grafo6934.41.lgr N41 E51 D23 P23.79 R1 M4.109 O
./instances/Rome/grafo10451.95.lgr N95 E132 D72.055 P68 M601283 F
./instances/Rome/grafo7028.37.lgr N37 E48 D22 P22.79 R1 M3.962 O
./instances/Rome/grafo5654.49.lgr N49 E68 D30 P30.79 R4 M1941.42 O
./instances/Rome/grafo5990.34.lgr N34 E45 D18 P18.79 R1 M2.852 O
./instances/Rome/grafo8212.69.lgr N69 E95 D49 P49.79 R5 M37678.8 O
./instances/Rome/grafo8153.78.lgr N78 E107 D55.9158 P55 M601408 F
./instances/Rome/grafo9764.74.lgr N74 E86 D25.625 P25.79 R2 M10.692 O
./instances/Rome/grafo1849.16.lgr N16 E20 R0 M0.084 O
./instances/Rome/grafo6342.37.lgr N37 E42 R0 M0.123 O
./instances/Rome/grafo537.26.lgr N26 E32 R0 M0.091 O
./instances/Rome/grafo3275.43.lgr N43 E60 D32.1333 P32.79 R2 M27.923 O
./instances/Rome/grafo1767.32.lgr N32 E42 D20 P20.79 R1 M2.738 O
./instances/Rome/grafo4500.77.lgr N77 E101 D52 P52.79 R4 M9574.72 O
./instances/Rome/grafo452.14.lgr N14 E13 R0 M0.057 O
./instances/Rome/grafo11456.32.lgr N32 E33 R0 M0.114 O
./instances/Rome/grafo10434.98.lgr N98 E140 D72.9629 P69 M601119 F
./instances/Rome/grafo9567.67.lgr N67 E96 D50.17 P49 M601340 F
./instances/Rome/grafo4258.58.lgr N58 E76 D35 P35.79 R4 M2861.99 O
./instances/Rome/grafo10041.41.lgr N41 E56 D30 P30.79 R1 M4.538 O
./instances/Rome/grafo5167.40.lgr N40 E54 D28.4078 P28.79 R2 M29.27 O
./instances/Rome/grafo6872.54.lgr N54 E76 D43.0068 P43.79 R5 M21576.7 O
./instances/Rome/grafo10926.99.lgr N99 E139 D74.3266 P68 M601272 F
./instances/Rome/grafo9829.86.lgr N86 E109 D41.8917 P41 M601396 F
./instances/Rome/grafo2132.37.lgr N37 E45 R0 M0.129 O
./instances/Rome/grafo7259.44.lgr N44 E61 D30.4889 P30.79 R2 M17.86 O
./instances/Rome/grafo2200.23.lgr N23 E29 R0 M0.098 O
./instances/Rome/grafo9854.91.lgr N91 E134 D81.0253 P73 M601257 F
./instances/Rome/grafo176.30.lgr N30 E35 R0 M0.118 O
./instances/Rome/grafo1776.44.lgr N44 E54 D20 P20.79 R1 M3.738 O
./instances/Rome/grafo10983.34.lgr N34 E38 R0 M0.117 O
./instances/Rome/grafo4894.55.lgr N55 E76 D36 P36.79 R5 M12508.6 O
./instances/Rome/grafo8590.73.lgr N73 E102 D51.3329 P50 M601702 F
./instances/Rome/grafo2251.48.lgr N48 E60 R0 M0.167 O
./instances/Rome/grafo8607.60.lgr N60 E82 D44.3929 P44.79 R3 M588.197 O
./instances/Rome/grafo3996.35.lgr N35 E47 D24 P24.79 R1 M4.611 O
./instances/Rome/grafo6103.41.lgr N41 E59 D31 P31.79 R3 M247.455 O
./instances/Rome/grafo8582.96.lgr N96 E126 D59.7926 P58 M601100 F
./instances/Rome/grafo5387.34.lgr N34 E39 R0 M0.127 O
./instances/Rome/grafo9581.91.lgr N91 E129 D76.1224 P74 M601187 F
./instances/Rome/grafo2492.34.lgr N34 E38 R0 M0.129 O
./instances/Rome/grafo3012.32.lgr N32 E38 R0 M0.111 O
./instances/Rome/grafo6427.44.lgr N44 E62 D38.066 P38.79 R3 M443.429 O
./instances/Rome/grafo1017.15.lgr N15 E16 R0 M0.089 O
./instances/Rome/grafo10972.95.lgr N95 E138 D84.0056 P75 M601248 F
./instances/Rome/grafo8421.83.lgr N83 E109 D52 P52.79 R5 M21742.9 O
./instances/Rome/grafo6582.49.lgr N49 E62 D26.25 P26.79 R2 M21.964 O
./instances/Rome/grafo3899.38.lgr N38 E54 D27 P27.79 R4 M1293.76 O
./instances/Rome/grafo1711.33.lgr N33 E46 D22 P22.79 R1 M3.973 O
./instances/Rome/grafo11114.93.lgr N93 E137 D80.6925 P74 M601121 F
./instances/Rome/grafo3477.57.lgr N57 E88 D56.8605 P53 M601184 F
./instances/Rome/grafo4888.62.lgr N62 E80 D37.0172 P37.79 R3 M360.949 O
./instances/Rome/grafo5912.62.lgr N62 E75 D22 P22.79 R1 M3.518 O
./instances/Rome/grafo378.14.lgr N14 E17 R0 M0.048 O
./instances/Rome/grafo3331.44.lgr N44 E62 D34 P34.79 R2 M38.204 O
./instances/Rome/grafo1617.21.lgr N21 E24 R0 M0.092 O
./instances/Rome/grafo4942.54.lgr N54 E77 D40 P40.79 R6 M70172.4 O
./instances/Rome/grafo2882.17.lgr N17 E18 R0 M0.058 O
./instances/Rome/grafo1044.23.lgr N23 E25 R0 M0.089 O
./instances/Rome/grafo4867.57.lgr N57 E76 D33.04 P33.79 R3 M798.128 O
./instances/Rome/grafo10550.100.lgr N100 E124 D46 P46.79 R5 M21588.4 O
./instances/Rome/grafo10478.94.lgr N94 E122 D52 P52.79 R3 M1099.78 O
./instances/Rome/grafo10491.97.lgr N97 E137 D69.6007 P66 M601166 F
./instances/Rome/grafo8921.98.lgr N98 E152 D100.177 P85 M601019 F
./instances/Rome/grafo1009.17.lgr N17 E17 R0 M0.087 O
./instances/Rome/grafo1576.29.lgr N29 E34 R0 M0.114 O
./instances/Rome/grafo183.28.lgr N28 E32 R0 M0.098 O
./instances/Rome/grafo10777.100.lgr N100 E133 D64.4314 P61 M601182 F
./instances/Rome/grafo4016.54.lgr N54 E65 D19 P19.79 R1 M3.201 O
./instances/Rome/grafo9938.38.lgr N38 E48 R0 M0.131 O
./instances/Rome/grafo1420.68.lgr N68 E91 D40.1358 P40.79 R4 M2219.68 O
./instances/Rome/grafo1542.49.lgr N49 E59 R0 M0.159 O
./instances/Rome/grafo8362.85.lgr N85 E109 D46 P46.79 R6 M299827 O
./instances/Rome/grafo6423.57.lgr N57 E77 D33.102 P33.79 R4 M3311.07 O
./instances/Rome/grafo6888.40.lgr N40 E44 R0 M0.125 O
./instances/Rome/grafo1692.16.lgr N16 E17 R0 M0.074 O
./instances/Rome/grafo10597.95.lgr N95 E117 D37 P37.79 R5 M20581.2 O
./instances/Rome/grafo1591.52.lgr N52 E62 D13 P13.79 R1 M2.98 O
./instances/Rome/grafo1320.27.lgr N27 E37 D14 P14.79 R1 M2.995 O
./instances/Rome/grafo618.13.lgr N13 E18 R0 M0.07 O
./instances/Rome/grafo8441.72.lgr N72 E92 D39.0549 P39.79 R5 M16138.8 O
./instances/Rome/grafo6651.54.lgr N54 E67 D26 P26.79 R1 M3.236 O
./instances/Rome/grafo3909.92.lgr N92 E124 D64.7162 P64 M601090 F
./instances/Rome/grafo1997.27.lgr N27 E31 R0 M0.106 O
./instances/Rome/grafo2153.19.lgr N19 E23 R0 M0.08 O
./instances/Rome/grafo10043.32.lgr N32 E38 R0 M0.104 O
./instances/Rome/grafo3171.40.lgr N40 E56 D29 P29.79 R4 M974.86 O
./instances/Rome/grafo3424.46.lgr N46 E56 D25 P25.79 R1 M4.711 O
./instances/Rome/grafo5979.56.lgr N56 E69 D24.6667 P24.79 R2 M8.492 O
./instances/Rome/grafo3662.46.lgr N46 E52 R0 M0.148 O
./instances/Rome/grafo1400.31.lgr N31 E44 D23.6667 P23.79 R2 M8.15 O
./instances/Rome/grafo8022.80.lgr N80 E112 D59 P59.79 R7 M378549 O
./instances/Rome/grafo3985.34.lgr N34 E39 R0 M0.13 O
./instances/Rome/grafo1996.26.lgr N26 E32 R0 M0.1 O
./instances/Rome/grafo6036.44.lgr N44 E61 D32 P32.79 R3 M458.907 O
./instances/Rome/grafo1304.27.lgr N27 E29 R0 M0.104 O
./instances/Rome/grafo1182.50.lgr N50 E59 R0 M0.16 O
./instances/Rome/grafo5676.39.lgr N39 E50 D22 P22.79 R1 M3.966 O
./instances/Rome/grafo9885.41.lgr N41 E54 D25 P25.79 R1 M3.391 O
./instances/Rome/grafo5304.33.lgr N33 E53 D34 P34.79 R4 M2102.05 O
./instances/Rome/grafo6702.52.lgr N52 E73 D36 P36.79 R4 M2049.81 O
./instances/Rome/grafo7835.61.lgr N61 E82 D35 P35.79 R4 M4677.52 O
./instances/Rome/grafo3034.29.lgr N29 E40 D22 P22.79 R1 M3.646 O
./instances/Rome/grafo3790.51.lgr N51 E74 D44.0138 P44.79 R5 M22514.1 O
./instances/Rome/grafo1491.48.lgr N48 E62 D17 P17.79 R1 M2.99 O
./instances/Rome/grafo1919.21.lgr N21 E25 R0 M0.084 O
./instances/Rome/grafo10355.94.lgr N94 E119 D45 P45.79 R6 M127516 O
./instances/Rome/grafo10076.90.lgr N90 E129 D70.0873 P63 M601230 F
./instances/Rome/grafo9226.75.lgr N75 E96 D41 P41.79 R4 M9217.31 O
./instances/Rome/grafo10726.99.lgr N99 E140 D78.5878 P75 M601138 F
./instances/Rome/grafo2892.41.lgr N41 E47 R0 M0.136 O
./instances/Rome/grafo1384.27.lgr N27 E36 R0 M0.106 O
./instances/Rome/grafo9429.86.lgr N86 E127 D73.8535 P66 M601152 F
./instances/Rome/grafo9867.32.lgr N32 E33 R0 M0.12 O
./instances/Rome/grafo3824.43.lgr N43 E59 D27.0698 P27.79 R3 M244.679 O
./instances/Rome/grafo5417.44.lgr N44 E56 D22 P22.79 R1 M4.728 O
./instances/Rome/grafo4445.59.lgr N59 E81 D41 P41.79 R6 M68205.2 O
./instances/Rome/grafo1707.18.lgr N18 E21 R0 M0.091 O
./instances/Rome/grafo10326.93.lgr N93 E127 D62.6727 P62 M601033 F
./instances/Rome/grafo524.14.lgr N14 E15 R0 M0.056 O
./instances/Rome/grafo4619.63.lgr N63 E87 D39 P39.79 R5 M12264.5 O
./instances/Rome/grafo11505.91.lgr N91 E131 D76.112 P70 M601063 F
./instances/Rome/grafo3738.42.lgr N42 E47 R0 M0.132 O
./instances/Rome/grafo1275.26.lgr N26 E27 R0 M0.094 O
./instances/Rome/grafo7293.68.lgr N68 E79 D19 P19.79 R1 M4.772 O
./instances/Rome/grafo2925.36.lgr N36 E40 R0 M0.132 O
./instances/Rome/grafo7781.93.lgr N93 E119 D47.6654 P47 M601483 F
./instances/Rome/grafo205.30.lgr N30 E33 R0 M0.113 O
./instances/Rome/grafo11167.37.lgr N37 E48 D21.05 P21.79 R3 M277.776 O
./instances/Rome/grafo2625.14.lgr N14 E15 R0 M0.051 O
./instances/Rome/grafo4157.67.lgr N67 E87 D43.2524 P43.79 R3 M709.65 O
./instances/Rome/grafo8495.86.lgr N86 E126 D71.3974 P68 M601225 F
./instances/Rome/grafo767.22.lgr N22 E22 R0 M0.072 O
./instances/Rome/grafo4974.58.lgr N58 E79 D43 P43.79 R5 M27949 O
./instances/Rome/grafo2125.16.lgr N16 E18 R0 M0.084 O
./instances/Rome/grafo10594.94.lgr N94 E132 D69.3602 P66 M601031 F
./instances/Rome/grafo788.16.lgr N16 E25 D17.5 P17.79 R2 M9.271 O
./instances/Rome/grafo11014.100.lgr N100 E138 D71.6772 P68 M601092 F
./instances/Rome/grafo1005.11.lgr N11 E11 R0 M0.061 O
./instances/Rome/grafo338.15.lgr N15 E16 R0 M0.055 O
./instances/Rome/grafo7490.48.lgr N48 E68 D40 P40.79 R5 M14293.6 O
./instances/Rome/grafo8360.87.lgr N87 E105 D39 P39.79 R3 M1573.28 O
./instances/Rome/grafo8732.88.lgr N88 E110 D47.0049 P47.79 R4 M7556.4 O
./instances/Rome/grafo9770.79.lgr N79 E106 D50.0075 P50.79 R5 M22539.9 O
./instances/Rome/grafo8076.62.lgr N62 E92 D54.9999 P55.79 R6 M72765.8 O
./instances/Rome/grafo7278.42.lgr N42 E58 D19.4286 P19.79 R2 M11.853 O
./instances/Rome/grafo691.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo3255.40.lgr N40 E46 R0 M0.132 O
./instances/Rome/grafo2952.38.lgr N38 E45 R0 M0.128 O
./instances/Rome/grafo3982.53.lgr N53 E88 D57.3023 P54 M601188 F
./instances/Rome/grafo6555.50.lgr N50 E63 D27.0604 P27.79 R3 M672.295 O
./instances/Rome/grafo10735.99.lgr N99 E136 D66.5399 P61 M601162 F
./instances/Rome/grafo5828.43.lgr N43 E52 D14 P14.79 R1 M4.587 O
./instances/Rome/grafo8616.76.lgr N76 E98 D40 P40.79 R5 M16889.7 O
./instances/Rome/grafo6031.58.lgr N58 E82 D39 P39.79 R5 M6741.82 O
./instances/Rome/grafo11330.35.lgr N35 E40 D8 P8.79 R1 M2.825 O
./instances/Rome/grafo5026.52.lgr N52 E70 D30 P30.79 R4 M2238.27 O
./instances/Rome/grafo8157.81.lgr N81 E113 D61.0654 P59 M601112 F
./instances/Rome/grafo10607.94.lgr N94 E128 D63.378 P62 M601020 F
./instances/Rome/grafo4806.49.lgr N49 E63 D25.5 P25.79 R2 M12.083 O
./instances/Rome/grafo9208.76.lgr N76 E109 D54 P54.79 R7 M574751 O
./instances/Rome/grafo6272.67.lgr N67 E73 R0 M0.196 O
./instances/Rome/grafo321.15.lgr N15 E15 R0 M0.051 O
./instances/Rome/grafo3317.36.lgr N36 E46 D18 P18.79 R1 M3.582 O
./instances/Rome/grafo8155.61.lgr N61 E89 D46 P46.79 R6 M21755.2 O
./instances/Rome/grafo1339.28.lgr N28 E41 D22.0667 P22.79 R3 M312.293 O
./instances/Rome/grafo8734.89.lgr N89 E109 D42 P42.79 R5 M17877.3 O
./instances/Rome/grafo240.11.lgr N11 E18 R0 M0.078 O
./instances/Rome/grafo5548.42.lgr N42 E51 D13 P13.79 R1 M2.65 O
./instances/Rome/grafo4198.59.lgr N59 E75 D34 P34.79 R3 M151.956 O
./instances/Rome/grafo10589.93.lgr N93 E136 D79.8957 P73 M601182 F
./instances/Rome/grafo10329.97.lgr N97 E135 D66.6715 P63 M601130 F
./instances/Rome/grafo3077.72.lgr N72 E92 D36 P36.79 R4 M2466.7 O
./instances/Rome/grafo5077.56.lgr N56 E79 D42 P42.79 R5 M18393.5 O
./instances/Rome/grafo10198.94.lgr N94 E121 D48 P48.79 R5 M19158.2 O
./instances/Rome/grafo11580.93.lgr N93 E126 D67.6306 P65 M600971 F
./instances/Rome/grafo1023.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo8937.90.lgr N90 E120 D58.0007 P57 M601019 F
./instances/Rome/grafo4955.59.lgr N59 E73 D30.2 P30.79 R4 M2233.61 O
./instances/Rome/grafo7920.77.lgr N77 E95 D31.5 P31.79 R2 M17.693 O
./instances/Rome/grafo8830.88.lgr N88 E123 D72.1133 P69 M601096 F
./instances/Rome/grafo9981.38.lgr N38 E45 R0 M0.131 O
./instances/Rome/grafo5688.34.lgr N34 E44 D20 P20.79 R1 M3.121 O
./instances/Rome/grafo11233.93.lgr N93 E126 D62.3938 P60 M601193 F
./instances/Rome/grafo4148.78.lgr N78 E105 D51 P51.79 R7 M471113 O
./instances/Rome/grafo2665.12.lgr N12 E12 R0 M0.037 O
./instances/Rome/grafo10628.96.lgr N96 E124 D54 P54 R5 M23361.2 O
./instances/Rome/grafo5909.47.lgr N47 E63 D33.4444 P33.79 R2 M37.224 O
./instances/Rome/grafo5421.34.lgr N34 E41 D18 P18 R1 M5.431 O
./instances/Rome/grafo8024.85.lgr N85 E110 D52.9126 P51 M601215 F
./instances/Rome/grafo246.11.lgr N11 E10 R0 M0.044 O
./instances/Rome/grafo2095.29.lgr N29 E35 D16 P16.79 R1 M2.605 O
./instances/Rome/grafo11503.39.lgr N39 E47 R0 M0.094 O
./instances/Rome/grafo10404.97.lgr N97 E130 D69.4663 P67 M601159 F
./instances/Rome/grafo7413.44.lgr N44 E67 D43.016 P43.79 R6 M85115.5 O
./instances/Rome/grafo2259.14.lgr N14 E14 R0 M0.057 O
./instances/Rome/grafo5736.37.lgr N37 E48 D20 P20.79 R1 M3.612 O
./instances/Rome/grafo10816.93.lgr N93 E119 D50.047 P49 M601291 F
./instances/Rome/grafo5916.44.lgr N44 E55 D19 P19.79 R1 M3.91 O
./instances/Rome/grafo6916.42.lgr N42 E52 R0 M0.129 O
./instances/Rome/grafo11027.92.lgr N92 E122 D60 P60.79 R6 M88238.8 O
./instances/Rome/grafo4443.60.lgr N60 E83 D40 P40.79 R5 M13849.5 O
./instances/Rome/grafo6090.78.lgr N78 E94 D26.3333 P26.79 R3 M172.506 O
./instances/Rome/grafo10866.98.lgr N98 E135 D72.6845 P68 M601209 F
./instances/Rome/grafo11235.35.lgr N35 E44 R0 M0.129 O
./instances/Rome/grafo2857.27.lgr N27 E31 R0 M0.095 O
./instances/Rome/grafo432.19.lgr N19 E20 R0 M0.081 O
./instances/Rome/grafo10554.93.lgr N93 E110 D34.5714 P34.79 R2 M17.998 O
./instances/Rome/grafo3833.55.lgr N55 E68 D27.4444 P27.79 R2 M26.339 O
./instances/Rome/grafo5716.40.lgr N40 E54 D30.0682 P30.79 R3 M655.743 O
./instances/Rome/grafo9630.95.lgr N95 E128 D61.2594 P57 M601206 F
./instances/Rome/grafo5311.54.lgr N54 E74 D34.125 P34.79 R3 M553.058 O
./instances/Rome/grafo6657.59.lgr N59 E79 D40 P40.79 R4 M4888.91 O
./instances/Rome/grafo9023.78.lgr N78 E109 D60.2886 P58 M601281 F
./instances/Rome/grafo9369.69.lgr N69 E89 D41 P41.79 R4 M4896.5 O
./instances/Rome/grafo3355.55.lgr N55 E67 D20.6667 P20.79 R2 M9.414 O
./instances/Rome/grafo6677.37.lgr N37 E43 R0 M0.132 O
./instances/Rome/grafo8859.89.lgr N89 E102 D25 P25.79 R1 M4.011 O
./instances/Rome/grafo7077.53.lgr N53 E73 D32 P32.79 R4 M1684.66 O
./instances/Rome/grafo2782.17.lgr N17 E19 R0 M0.082 O
./instances/Rome/grafo6578.38.lgr N38 E53 D26 P26.79 R3 M188.927 O
./instances/Rome/grafo10529.98.lgr N98 E131 D57 P57.79 R7 M448263 O
./instances/Rome/grafo4607.82.lgr N82 E108 D50.7944 P50 M601478 F
./instances/Rome/grafo7176.49.lgr N49 E59 D23 P23.79 R1 M4.897 O
./instances/Rome/grafo10233.34.lgr N34 E39 R0 M0.111 O
./instances/Rome/grafo2166.20.lgr N20 E28 D15 P15.79 R1 M2.952 O
./instances/Rome/grafo7622.45.lgr N45 E62 D34.0625 P34.79 R3 M454.06 O
./instances/Rome/grafo11660.34.lgr N34 E36 R0 M0.131 O
./instances/Rome/grafo2674.18.lgr N18 E23 D11 P11.79 R1 M2.305 O
./instances/Rome/grafo2747.16.lgr N16 E19 R0 M0.095 O
./instances/Rome/grafo8304.85.lgr N85 E123 D77.801 P72 M601147 F
./instances/Rome/grafo2815.35.lgr N35 E43 D12 P12.79 R1 M2.638 O
./instances/Rome/grafo9230.83.lgr N83 E120 D70.4515 P65 M601159 F
./instances/Rome/grafo3621.40.lgr N40 E50 D20 P20.79 R1 M3.202 O
./instances/Rome/grafo5315.37.lgr N37 E55 D32.2857 P32.79 R3 M127.247 O
./instances/Rome/grafo9189.77.lgr N77 E102 D45 P45.79 R6 M152020 O
./instances/Rome/grafo6573.77.lgr N77 E92 D28.0122 P28.79 R3 M534.832 O
./instances/Rome/grafo4435.54.lgr N54 E69 D30 P30.79 R1 M4.211 O
./instances/Rome/grafo4868.78.lgr N78 E114 D66.7132 P64 M601132 F
./instances/Rome/grafo10795.32.lgr N32 E35 R0 M0.111 O
./instances/Rome/grafo1671.17.lgr N17 E17 R0 M0.052 O
./instances/Rome/grafo4079.53.lgr N53 E62 D22.6667 P22.79 R2 M10.219 O
./instances/Rome/grafo7444.43.lgr N43 E55 D27.0682 P27.79 R2 M138.453 O
./instances/Rome/grafo11587.37.lgr N37 E49 D26 P26.79 R1 M3.53 O
./instances/Rome/grafo4394.55.lgr N55 E76 D30 P30.79 R4 M1672.52 O
./instances/Rome/grafo7583.42.lgr N42 E56 D28.4138 P28.79 R2 M33.77 O
./instances/Rome/grafo1655.26.lgr N26 E32 R0 M0.111 O
./instances/Rome/grafo8387.70.lgr N70 E91 D41 P41.79 R5 M12360 O
./instances/Rome/grafo7221.99.lgr N99 E141 D73.7518 P67 M601254 F
./instances/Rome/grafo630.21.lgr N21 E28 R0 M0.094 O
./instances/Rome/grafo3126.39.lgr N39 E60 D32.127 P32.79 R4 M760.154 O
./instances/Rome/grafo11522.31.lgr N31 E36 R0 M0.117 O
./instances/Rome/grafo10269.99.lgr N99 E138 D67.0872 P63 M601393 F
./instances/Rome/grafo3312.39.lgr N39 E49 D22 P22.79 R1 M3.776 O
./instances/Rome/grafo872.24.lgr N24 E28 R0 M0.099 O
./instances/Rome/grafo917.17.lgr N17 E20 R0 M0.077 O
./instances/Rome/grafo4902.83.lgr N83 E106 D45 P45.79 R5 M41137.2 O
./instances/Rome/grafo1619.60.lgr N60 E75 D26.7143 P26.79 R2 M11.389 O
./instances/Rome/grafo9331.85.lgr N85 E111 D47 P47.79 R7 M591903 O
./instances/Rome/grafo3837.37.lgr N37 E52 D26.3333 P26.79 R2 M19.434 O
./instances/Rome/grafo3885.40.lgr N40 E51 D22 P22.79 R1 M5.684 O
./instances/Rome/grafo5511.43.lgr N43 E63 D36.1818 P36.79 R3 M177.713 O
./instances/Rome/grafo9676.89.lgr N89 E124 D60.0722 P57 M601012 F
./instances/Rome/grafo6769.61.lgr N61 E83 D35.1148 P35.79 R3 M731.797 O
./instances/Rome/grafo6474.46.lgr N46 E59 D25 P25.79 R1 M4.207 O
./instances/Rome/grafo10152.96.lgr N96 E125 D60 P60.79 R6 M162681 O
./instances/Rome/grafo5977.35.lgr N35 E45 D21 P21.79 R1 M3.366 O
./instances/Rome/grafo486.13.lgr N13 E16 R0 M0.077 O
./instances/Rome/grafo11164.40.lgr N40 E49 D15 P15.79 R1 M2.838 O
./instances/Rome/grafo1073.51.lgr N51 E64 D26.4231 P26.79 R2 M25.216 O
./instances/Rome/grafo5393.73.lgr N73 E94 D43 P43.79 R6 M145731 O
./instances/Rome/grafo11497.36.lgr N36 E54 D29 P29.79 R5 M6991.95 O
./instances/Rome/grafo11506.91.lgr N91 E124 D59.5236 P59 M601190 F
./instances/Rome/grafo155.10.lgr N10 E10 R0 M0.052 O
./instances/Rome/grafo5721.49.lgr N49 E64 D26 P26.79 R1 M3.915 O
./instances/Rome/grafo10061.99.lgr N99 E131 D56.9619 P55 M601290 F
./instances/Rome/grafo845.16.lgr N16 E17 R0 M0.054 O
./instances/Rome/grafo1946.31.lgr N31 E38 D17 P17.79 R1 M4.358 O
./instances/Rome/grafo4409.56.lgr N56 E67 D18 P18.79 R1 M3.063 O
./instances/Rome/grafo4591.59.lgr N59 E83 D40 P40.79 R5 M7847.98 O
./instances/Rome/grafo2020.35.lgr N35 E43 R0 M0.125 O
./instances/Rome/grafo8557.90.lgr N90 E112 D39 P39.79 R5 M42747.5 O
./instances/Rome/grafo5523.34.lgr N34 E40 R0 M0.124 O
./instances/Rome/grafo3419.44.lgr N44 E51 D13 P13.79 R1 M3.358 O
./instances/Rome/grafo2880.16.lgr N16 E18 R0 M0.051 O
./instances/Rome/grafo1503.22.lgr N22 E26 R0 M0.091 O
./instances/Rome/grafo3074.26.lgr N26 E37 D22.5 P22.79 R2 M8.858 O
./instances/Rome/grafo3282.36.lgr N36 E40 R0 M0.126 O
./instances/Rome/grafo6450.37.lgr N37 E46 D21.5 P21.79 R2 M14.975 O
./instances/Rome/grafo6958.76.lgr N76 E107 D57.4161 P56 M601351 F
./instances/Rome/grafo11338.92.lgr N92 E122 D57.6911 P56 M601224 F
./instances/Rome/grafo8276.60.lgr N60 E74 D24.5 P24.79 R2 M22.131 O
./instances/Rome/grafo2922.20.lgr N20 E24 R0 M0.097 O
./instances/Rome/grafo11384.30.lgr N30 E34 R0 M0.102 O
./instances/Rome/grafo11287.93.lgr N93 E131 D71.0714 P64 M601486 F
./instances/Rome/grafo7430.43.lgr N43 E70 D47.3449 P47 M601479 F
./instances/Rome/grafo7763.57.lgr N57 E83 D45 P45.79 R5 M20568 O
./instances/Rome/grafo11204.99.lgr N99 E143 D81.0315 P73 M600975 F
./instances/Rome/grafo5679.60.lgr N60 E76 D33 P33 R2 M77.255 O
./instances/Rome/grafo8678.73.lgr N73 E108 D60.5808 P58 M600970 F
./instances/Rome/grafo3037.23.lgr N23 E32 R0 M0.108 O
./instances/Rome/grafo6146.79.lgr N79 E106 D53 P53.79 R6 M157500 O
./instances/Rome/grafo4884.63.lgr N63 E86 D41 P41.79 R4 M1957.09 O
./instances/Rome/grafo3420.41.lgr N41 E51 D21.6667 P21.79 R2 M14.675 O
./instances/Rome/grafo5884.55.lgr N55 E79 D42.0235 P42.79 R5 M20694.3 O
./instances/Rome/grafo7555.45.lgr N45 E58 D25.5 P25.79 R2 M20.631 O
./instances/Rome/grafo1938.12.lgr N12 E15 R0 M0.081 O
./instances/Rome/grafo6024.36.lgr N36 E44 R0 M0.123 O
./instances/Rome/grafo3411.52.lgr N52 E68 D26.0909 P26.79 R3 M321.221 O
./instances/Rome/grafo2155.33.lgr N33 E40 D14 P14.79 R1 M3.421 O
./instances/Rome/grafo10538.100.lgr N100 E141 D78.1087 P73 M600958 F
./instances/Rome/grafo5556.34.lgr N34 E39 D11 P11.79 R1 M2.562 O
./instances/Rome/grafo3904.57.lgr N57 E67 D22 P22.79 R1 M4.689 O
./instances/Rome/grafo6730.38.lgr N38 E54 D30.7143 P30.79 R2 M10.965 O
./instances/Rome/grafo7720.44.lgr N44 E61 D36 P36 R2 M106.627 O
./instances/Rome/grafo2304.38.lgr N38 E51 D24.4 P24.79 R2 M17.725 O
./instances/Rome/grafo972.18.lgr N18 E19 R0 M0.091 O
./instances/Rome/grafo9365.63.lgr N63 E83 D38.0139 P38.79 R4 M4917.04 O
./instances/Rome/grafo8753.91.lgr N91 E125 D66.0268 P61 M601130 F
./instances/Rome/grafo223.12.lgr N12 E11 R0 M0.056 O
./instances/Rome/grafo10436.95.lgr N95 E145 D93.7266 P83 M600999 F
./instances/Rome/grafo5395.33.lgr N33 E46 D25.3333 P25.79 R2 M12.511 O
./instances/Rome/grafo8743.87.lgr N87 E116 D60.9225 P60 M601030 F
./instances/Rome/grafo2944.12.lgr N12 E14 R0 M0.041 O
./instances/Rome/grafo1654.10.lgr N10 E14 R0 M0.072 O
./instances/Rome/grafo6334.84.lgr N84 E103 D29 P29 R3 M749.44 O
./instances/Rome/grafo6516.35.lgr N35 E46 D24.2857 P24.79 R3 M228.262 O
./instances/Rome/grafo7806.63.lgr N63 E83 D38 P38.79 R3 M761.11 O
./instances/Rome/grafo11618.41.lgr N41 E48 R0 M0.147 O
./instances/Rome/grafo9324.66.lgr N66 E106 D66.0682 P61 M601271 F
./instances/Rome/grafo10341.41.lgr N41 E50 R0 M0.154 O
./instances/Rome/grafo4653.62.lgr N62 E95 D57.1675 P56 M601272 F
./instances/Rome/grafo1485.23.lgr N23 E22 R0 M0.076 O
./instances/Rome/grafo9283.66.lgr N66 E90 D43 P43.79 R2 M33.511 O
./instances/Rome/grafo11360.32.lgr N32 E37 R0 M0.106 O
./instances/Rome/grafo7665.42.lgr N42 E67 D46 P46.79 R7 M246964 O
./instances/Rome/grafo3889.41.lgr N41 E55 D29.3333 P29.79 R2 M11.25 O
./instances/Rome/grafo655.23.lgr N23 E23 R0 M0.07 O
./instances/Rome/grafo8572.62.lgr N62 E87 D47 P47.79 R6 M112045 O
./instances/Rome/grafo2378.21.lgr N21 E25 D10 P10.79 R1 M3.37 O
./instances/Rome/grafo9472.68.lgr N68 E92 D47.0036 P47.79 R5 M66999.1 O
./instances/Rome/grafo9515.67.lgr N67 E89 D39 P39.79 R5 M15745.7 O
./instances/Rome/grafo8706.86.lgr N86 E113 D52.5577 P51 M601313 F
./instances/Rome/grafo8070.68.lgr N68 E98 D53.5264 P53 M601372 F
./instances/Rome/grafo3194.59.lgr N59 E67 D17 P17.79 R1 M3.188 O
./instances/Rome/grafo2745.17.lgr N17 E19 R0 M0.092 O
./instances/Rome/grafo1528.50.lgr N50 E56 R0 M0.151 O
./instances/Rome/grafo5622.37.lgr N37 E43 D11 P11.79 R1 M2.96 O
./instances/Rome/grafo1425.60.lgr N60 E77 D28.0918 P28.79 R3 M146.514 O
./instances/Rome/grafo869.10.lgr N10 E10 R0 M0.054 O
./instances/Rome/grafo1071.10.lgr N10 E10 R0 M0.041 O
./instances/Rome/grafo7473.35.lgr N35 E41 R0 M0.118 O
./instances/Rome/grafo7633.43.lgr N43 E58 D30 P30.79 R1 M7.434 O
./instances/Rome/grafo8813.88.lgr N88 E125 D66.8054 P65 M601175 F
./instances/Rome/grafo4092.38.lgr N38 E49 D23.75 P23.79 R2 M11.138 O
./instances/Rome/grafo7484.43.lgr N43 E49 D10 P10.79 R1 M2.306 O
./instances/Rome/grafo6894.51.lgr N51 E68 D34.6 P34.79 R2 M16.931 O
./instances/Rome/grafo11601.33.lgr N33 E34 R0 M0.096 O
./instances/Rome/grafo7791.62.lgr N62 E83 D38 P38.79 R5 M21782 O
./instances/Rome/grafo7522.46.lgr N46 E68 D41 P41.79 R6 M438666 O
./instances/Rome/grafo2197.13.lgr N13 E14 R0 M0.056 O
./instances/Rome/grafo9950.100.lgr N100 E128 D50 P50.79 R6 M130190 O
./instances/Rome/grafo7079.41.lgr N41 E58 D33 P33.79 R3 M678.616 O
./instances/Rome/grafo11491.96.lgr N96 E125 D51.0561 P49 M601133 F
./instances/Rome/grafo1103.24.lgr N24 E28 R0 M0.066 O
./instances/Rome/grafo8438.67.lgr N67 E99 D59.4508 P58 M601230 F
./instances/Rome/grafo4217.54.lgr N54 E75 D36.0037 P36.79 R4 M1603.57 O
./instances/Rome/grafo1826.19.lgr N19 E27 R0 M0.096 O
./instances/Rome/grafo7581.39.lgr N39 E51 D19 P19.79 R1 M2.742 O
./instances/Rome/grafo7233.37.lgr N37 E49 D21 P21.79 R1 M3.169 O
./instances/Rome/grafo3602.44.lgr N44 E53 R0 M0.135 O
./instances/Rome/grafo4892.61.lgr N61 E79 D36 P36.79 R3 M794.923 O
./instances/Rome/grafo9949.91.lgr N91 E119 D53.5983 P52 M601414 F
./instances/Rome/grafo9432.89.lgr N89 E122 D63.5225 P62 M601064 F
./instances/Rome/grafo6662.46.lgr N46 E64 D33 P33.79 R2 M51.009 O
./instances/Rome/grafo3806.47.lgr N47 E52 R0 M0.153 O
./instances/Rome/grafo621.19.lgr N19 E27 R0 M0.09 O
./instances/Rome/grafo1580.28.lgr N28 E34 R0 M0.108 O
./instances/Rome/grafo379.15.lgr N15 E17 R0 M0.052 O
./instances/Rome/grafo6014.44.lgr N44 E59 D30.3232 P30.79 R2 M57.32 O
./instances/Rome/grafo9002.63.lgr N63 E87 D42 P42.79 R5 M12266.5 O
./instances/Rome/grafo3425.41.lgr N41 E52 R0 M0.144 O
./instances/Rome/grafo6240.43.lgr N43 E53 D19 P19.79 R1 M3.851 O
./instances/Rome/grafo742.13.lgr N13 E15 R0 M0.07 O
./instances/Rome/grafo10405.97.lgr N97 E145 D83.0589 P71 M601293 F
./instances/Rome/grafo6288.41.lgr N41 E62 D38.0384 P38.79 R4 M2176.37 O
./instances/Rome/grafo3224.98.lgr N98 E141 D74.0885 P67 M601199 F
./instances/Rome/grafo6951.41.lgr N41 E54 D23 P23.79 R1 M3.121 O
./instances/Rome/grafo6111.33.lgr N33 E40 D14 P14.79 R1 M2.517 O
./instances/Rome/grafo5138.45.lgr N45 E62 D31 P31.79 R4 M2273.24 O
./instances/Rome/grafo1807.12.lgr N12 E17 D10 P10.79 R1 M2.228 O
./instances/Rome/grafo1460.50.lgr N50 E62 R0 M0.157 O
./instances/Rome/grafo1334.30.lgr N30 E39 R0 M0.105 O
./instances/Rome/grafo7339.46.lgr N46 E52 D12 P12.79 R1 M2.459 O
./instances/Rome/grafo8388.72.lgr N72 E102 D46 P46.79 R7 M517283 O
./instances/Rome/grafo367.14.lgr N14 E14 R0 M0.054 O
./instances/Rome/grafo10211.92.lgr N92 E119 D58.0494 P58.79 R5 M33645.4 O
./instances/Rome/grafo7753.40.lgr N40 E59 D31 P31.79 R5 M15848.1 O
./instances/Rome/grafo1025.15.lgr N15 E16 R0 M0.052 O
./instances/Rome/grafo2873.21.lgr N21 E25 R0 M0.081 O
./instances/Rome/grafo1758.37.lgr N37 E45 R0 M0.118 O
./instances/Rome/grafo10424.93.lgr N93 E120 D55 P55.79 R6 M228413 O
./instances/Rome/grafo5690.74.lgr N74 E89 D29 P29 R1 M6.01 O
./instances/Rome/grafo9799.70.lgr N70 E105 D63.3151 P57 M601366 F
./instances/Rome/grafo7672.37.lgr N37 E46 R0 M0.132 O
./instances/Rome/grafo3796.44.lgr N44 E62 D34 P34.79 R3 M587.633 O
./instances/Rome/grafo5747.40.lgr N40 E50 D20 P20.79 R1 M3.622 O
./instances/Rome/grafo9341.73.lgr N73 E100 D49 P49.79 R5 M29793 O
./instances/Rome/grafo2607.12.lgr N12 E15 R0 M0.07 O
./instances/Rome/grafo3160.48.lgr N48 E63 D28 P28.79 R4 M1906.31 O
./instances/Rome/grafo6325.42.lgr N42 E51 D21 P21.79 R1 M3.459 O
./instances/Rome/grafo2377.15.lgr N15 E15 R0 M0.057 O
./instances/Rome/grafo4637.63.lgr N63 E85 D41 P41.79 R5 M24493.1 O
./instances/Rome/grafo4923.63.lgr N63 E72 D20 P20.79 R1 M4.642 O
./instances/Rome/grafo9522.79.lgr N79 E105 D53.6687 P52 M601067 F
./instances/Rome/grafo11042.94.lgr N94 E129 D69.6704 P64 M601136 F
./instances/Rome/grafo1691.16.lgr N16 E19 R0 M0.085 O
./instances/Rome/grafo10993.95.lgr N95 E130 D68.6529 P66 M601093 F
./instances/Rome/grafo1050.18.lgr N18 E28 D19 P19.79 R1 M3.287 O
./instances/Rome/grafo4108.41.lgr N41 E52 D22.6667 P22.79 R2 M10.007 O
./instances/Rome/grafo5477.42.lgr N42 E50 D16 P16.79 R1 M2.973 O
./instances/Rome/grafo2120.13.lgr N13 E20 D13 P13.79 R1 M2.531 O
./instances/Rome/grafo1266.23.lgr N23 E25 R0 M0.071 O
./instances/Rome/grafo1084.11.lgr N11 E10 R0 M0.044 O
./instances/Rome/grafo3977.37.lgr N37 E45 D12 P12.79 R1 M2.415 O
./instances/Rome/grafo1055.19.lgr N19 E29 R0 M0.094 O
./instances/Rome/grafo385.17.lgr N17 E24 D15 P15.79 R1 M3.071 O
./instances/Rome/grafo757.16.lgr N16 E19 R0 M0.059 O
./instances/Rome/grafo8827.64.lgr N64 E90 D43.1455 P42 M601380 F
./instances/Rome/grafo7503.44.lgr N44 E58 D27.2 P27.79 R3 M201.812 O
./instances/Rome/grafo4970.57.lgr N57 E80 D41 P41.79 R6 M188600 O
./instances/Rome/grafo9000.64.lgr N64 E84 D38 P38 R4 M4786.16 O
./instances/Rome/grafo7337.45.lgr N45 E62 D32 P32.79 R3 M642.367 O
./instances/Rome/grafo5015.80.lgr N80 E96 D31.5 P31.79 R2 M10.397 O
./instances/Rome/grafo6775.50.lgr N50 E63 D26.5714 P26.79 R2 M13.645 O
./instances/Rome/grafo10235.39.lgr N39 E53 D29 P29.79 R1 M3.996 O
./instances/Rome/grafo8761.89.lgr N89 E117 D60.1562 P58 M601142 F
./instances/Rome/grafo7163.44.lgr N44 E56 D25.6667 P25.79 R2 M8.88 O
./instances/Rome/grafo7856.80.lgr N80 E117 D64.3891 P63 M601082 F
./instances/Rome/grafo2389.39.lgr N39 E48 D17 P17.79 R1 M3.92 O
./instances/Rome/grafo7849.77.lgr N77 E113 D65.9927 P62 M601155 F
./instances/Rome/grafo3164.38.lgr N38 E48 R0 M0.13 O
./instances/Rome/grafo8940.88.lgr N88 E109 D42.0339 P42.79 R3 M1077.54 O
./instances/Rome/grafo9714.66.lgr N66 E90 D45 P45.79 R5 M19315.8 O
./instances/Rome/grafo5821.33.lgr N33 E43 D19 P19.79 R1 M3.479 O
./instances/Rome/grafo5852.35.lgr N35 E50 D29 P29.79 R2 M42.463 O
./instances/Rome/grafo3248.43.lgr N43 E61 D32.1842 P32.79 R2 M24.401 O
./instances/Rome/grafo306.18.lgr N18 E25 D13 P13.79 R1 M2.784 O
./instances/Rome/grafo2260.14.lgr N14 E15 R0 M0.074 O
./instances/Rome/grafo7680.40.lgr N40 E55 D29 P29.79 R1 M4.534 O
./instances/Rome/grafo9381.79.lgr N79 E104 D55 P55.79 R5 M54278.5 O
./instances/Rome/grafo296.28.lgr N28 E36 R0 M0.116 O
./instances/Rome/grafo8688.89.lgr N89 E123 D63.1816 P60 M601234 F
./instances/Rome/grafo10999.92.lgr N92 E129 D64.5554 P62 M601234 F
./instances/Rome/grafo1387.56.lgr N56 E70 R0 M0.172 O
./instances/Rome/grafo10234.39.lgr N39 E51 D24.0862 P24.79 R2 M31.17 O
./instances/Rome/grafo10432.99.lgr N99 E146 D86.9291 P79 M601210 F
./instances/Rome/grafo10302.96.lgr N96 E130 D58.9253 P56 M601263 F
./instances/Rome/grafo3258.42.lgr N42 E58 D29.1667 P29.79 R3 M206.138 O
./instances/Rome/grafo9756.68.lgr N68 E86 D34.1364 P34.79 R5 M9515.76 O
./instances/Rome/grafo5498.34.lgr N34 E41 R0 M0.128 O
./instances/Rome/grafo11678.34.lgr N34 E40 R0 M0.115 O
./instances/Rome/grafo11123.32.lgr N32 E38 R0 M0.107 O
./instances/Rome/grafo3814.39.lgr N39 E46 D9 P9.79 R1 M2.448 O
./instances/Rome/grafo3046.25.lgr N25 E29 R0 M0.098 O
./instances/Rome/grafo8200.76.lgr N76 E102 D46.2066 P45 M601544 F
./instances/Rome/grafo7975.81.lgr N81 E98 D38 P38.79 R3 M1270.7 O
./instances/Rome/grafo5298.43.lgr N43 E56 D22.3077 P22.79 R2 M38.363 O
./instances/Rome/grafo8458.75.lgr N75 E96 D41 P41.79 R5 M19960.5 O
./instances/Rome/grafo10210.92.lgr N92 E118 D54 P54.79 R6 M291783 O
./instances/Rome/grafo4199.64.lgr N64 E86 D37 P37.79 R5 M12902.2 O
./instances/Rome/grafo6996.38.lgr N38 E51 D24.5714 P25.79 R2 M11.69 O
./instances/Rome/grafo1134.11.lgr N11 E12 R0 M0.062 O
./instances/Rome/grafo6771.46.lgr N46 E55 R0 M0.105 O
./instances/Rome/grafo5944.44.lgr N44 E57 R0 M0.11 O
./instances/Rome/grafo6826.36.lgr N36 E43 D11 P11.79 R1 M2.109 O
./instances/Rome/grafo8904.92.lgr N92 E124 D60.9283 P58 M601384 F
./instances/Rome/grafo5436.42.lgr N42 E59 D33.5 P33.79 R2 M17.397 O
./instances/Rome/grafo1616.30.lgr N30 E37 R0 M0.117 O
./instances/Rome/grafo11265.33.lgr N33 E37 R0 M0.111 O
./instances/Rome/grafo10130.97.lgr N97 E138 D76.2389 P70 M601104 F
./instances/Rome/grafo9489.83.lgr N83 E110 D56 P56.79 R6 M321980 O
./instances/Rome/grafo9191.69.lgr N69 E90 D38 P38.79 R6 M74711.6 O
./instances/Rome/grafo11386.34.lgr N34 E46 D24.5 P24.79 R2 M13.259 O
./instances/Rome/grafo9654.74.lgr N74 E94 D37 P37.79 R4 M3285.57 O
./instances/Rome/grafo122.12.lgr N12 E11 R0 M0.054 O
./instances/Rome/grafo8810.88.lgr N88 E119 D54 P54.79 R4 M8618.24 O
./instances/Rome/grafo7933.62.lgr N62 E79 D34.0806 P34.79 R3 M285.501 O
./instances/Rome/grafo700.14.lgr N14 E13 R0 M0.053 O
./instances/Rome/grafo2408.18.lgr N18 E25 D15 P15.79 R1 M2.923 O
./instances/Rome/grafo11281.34.lgr N34 E42 R0 M0.122 O
./instances/Rome/grafo10802.37.lgr N37 E48 D20 P20.79 R1 M5.36 O
./instances/Rome/grafo4054.40.lgr N40 E53 D25 P25.79 R1 M5.334 O
./instances/Rome/grafo8381.75.lgr N75 E93 D33 P33.79 R4 M3936.28 O
./instances/Rome/grafo7261.42.lgr N42 E62 D39.0175 P39.79 R4 M3844.89 O
./instances/Rome/grafo3202.35.lgr N35 E47 D25.5 P25.79 R2 M12.933 O
./instances/Rome/grafo3752.38.lgr N38 E46 D19 P19.79 R1 M3.513 O
./instances/Rome/grafo9798.76.lgr N76 E91 D30.8235 P30 M602701 F
./instances/Rome/grafo7870.61.lgr N61 E79 D29.4699 P29.79 R3 M438.441 O
./instances/Rome/grafo6948.38.lgr N38 E44 R0 M0.128 O
./instances/Rome/grafo7332.49.lgr N49 E88 D66.1763 P63 M601170 F
./instances/Rome/grafo1193.26.lgr N26 E28 R0 M0.074 O
./instances/Rome/grafo4606.64.lgr N64 E82 D32 P32.79 R4 M2781.29 O
./instances/Rome/grafo3279.45.lgr N45 E62 D29 P29.79 R6 M51349.4 O
./instances/Rome/grafo5669.43.lgr N43 E55 D23.6667 P23.79 R2 M11.06 O
./instances/Rome/grafo8599.83.lgr N83 E113 D56.7527 P55 M601142 F
./instances/Rome/grafo7342.44.lgr N44 E55 D23 P23.79 R1 M4.008 O
./instances/Rome/grafo2409.15.lgr N15 E18 R0 M0.064 O
./instances/Rome/grafo8480.91.lgr N91 E116 D49.5845 P48 M601559 F
./instances/Rome/grafo10270.93.lgr N93 E134 D84.4665 P75 M601189 F
./instances/Rome/grafo4397.74.lgr N74 E104 D51 P51.79 R6 M56638.7 O
./instances/Rome/grafo10500.91.lgr N91 E120 D64.0016 P64.79 R6 M172803 O
./instances/Rome/grafo8770.86.lgr N86 E107 D37.2857 P37.79 R2 M50.44 O
./instances/Rome/grafo11417.37.lgr N37 E49 D22 P22.79 R1 M3.116 O
./instances/Rome/grafo5330.48.lgr N48 E67 D34.2222 P34.79 R4 M1269.84 O
./instances/Rome/grafo9026.87.lgr N87 E107 D37.0123 P37.79 R4 M4053.57 O
./instances/Rome/grafo539.22.lgr N22 E34 D21.3333 P21.79 R2 M13.516 O
./instances/Rome/grafo1976.32.lgr N32 E43 D23 P23.79 R1 M3.548 O
./instances/Rome/grafo1863.21.lgr N21 E26 R0 M0.097 O
./instances/Rome/grafo6420.39.lgr N39 E57 D35 P35.79 R3 M382.579 O
./instances/Rome/grafo7689.37.lgr N37 E44 R0 M0.138 O
./instances/Rome/grafo10737.99.lgr N99 E142 D74.9684 P68 M601323 F
./instances/Rome/grafo7344.39.lgr N39 E51 D23.5 P23.79 R2 M11.126 O
./instances/Rome/grafo6814.47.lgr N47 E64 D32.0032 P32.79 R4 M2910.99 O
./instances/Rome/grafo2402.36.lgr N36 E38 R0 M0.137 O
./instances/Rome/grafo1004.11.lgr N11 E12 R0 M0.042 O
./instances/Rome/grafo5847.35.lgr N35 E41 R0 M0.131 O
./instances/Rome/grafo844.12.lgr N12 E18 R0 M0.06 O
./instances/Rome/grafo2746.38.lgr N38 E44 R0 M0.123 O
./instances/Rome/grafo4180.57.lgr N57 E82 D47 P46 M602036 F
./instances/Rome/grafo10237.100.lgr N100 E141 D80.5533 P74 M601285 F
./instances/Rome/grafo9762.78.lgr N78 E106 D55.7046 P53 M601144 F
./instances/Rome/grafo890.13.lgr N13 E16 R0 M0.082 O
./instances/Rome/grafo3261.39.lgr N39 E44 R0 M0.129 O
./instances/Rome/grafo2375.19.lgr N19 E35 D23 P23.79 R3 M48.167 O
./instances/Rome/grafo3935.64.lgr N64 E85 D37 P37.79 R5 M12808.8 O
./instances/Rome/grafo11511.35.lgr N35 E36 R0 M0.093 O
./instances/Rome/grafo4470.73.lgr N73 E95 D42 P42.79 R6 M112489 O
./instances/Rome/grafo4644.84.lgr N84 E121 D69.6574 P66 M601267 F
./instances/Rome/grafo263.11.lgr N11 E11 R0 M0.044 O
./instances/Rome/grafo9870.35.lgr N35 E43 R0 M0.12 O
./instances/Rome/grafo7987.79.lgr N79 E106 D45.9999 P46.79 R7 M345269 O
./instances/Rome/grafo2864.39.lgr N39 E57 D33 P33.79 R5 M17127.2 O
./instances/Rome/grafo1441.71.lgr N71 E92 D48 P48.79 R4 M14527.3 O
./instances/Rome/grafo333.19.lgr N19 E22 R0 M0.088 O
./instances/Rome/grafo5489.78.lgr N78 E95 D38.1778 P38.79 R2 M55.65 O
./instances/Rome/grafo3476.42.lgr N42 E60 D35 P35.79 R4 M3562.4 O
./instances/Rome/grafo6409.40.lgr N40 E53 D25.3333 P25.79 R2 M16.354 O
./instances/Rome/grafo9631.76.lgr N76 E107 D53.4511 P52 M601163 F
./instances/Rome/grafo7860.82.lgr N82 E113 D61.3093 P59 M601056 F
./instances/Rome/grafo9513.74.lgr N74 E100 D45 P45.79 R5 M25268.8 O
./instances/Rome/grafo9709.86.lgr N86 E121 D63.7971 P60 M601224 F
./instances/Rome/grafo9222.82.lgr N82 E113 D58.626 P57 M601278 F
./instances/Rome/grafo6196.42.lgr N42 E69 D46 P46.79 R6 M66644.9 O
./instances/Rome/grafo3645.35.lgr N35 E52 D30 P30.79 R4 M511.122 O
./instances/Rome/grafo7253.39.lgr N39 E51 D24 P24.79 R3 M207.814 O
./instances/Rome/grafo3461.37.lgr N37 E59 D34 P34.79 R7 M434591 O
./instances/Rome/grafo203.13.lgr N13 E14 R0 M0.053 O
./instances/Rome/grafo1810.30.lgr N30 E40 R0 M0.115 O
./instances/Rome/grafo5073.78.lgr N78 E100 D38 P38.79 R5 M19629.6 O
./instances/Rome/grafo6333.42.lgr N42 E54 D18 P18.79 R1 M3.313 O
./instances/Rome/grafo3661.46.lgr N46 E56 D12 P12.79 R1 M2.431 O
./instances/Rome/grafo8477.89.lgr N89 E123 D56.0989 P53 M601280 F
./instances/Rome/grafo4706.58.lgr N58 E83 D40 P40.79 R7 M468707 O
./instances/Rome/grafo7730.51.lgr N51 E67 D32 P32.79 R1 M5.302 O
./instances/Rome/grafo8907.97.lgr N97 E125 D47 P47.79 R6 M72451.8 O
./instances/Rome/grafo8667.96.lgr N96 E130 D65.8956 P65 M600997 F
./instances/Rome/grafo8302.81.lgr N81 E101 D45.0035 P45.79 R5 M24998.5 O
./instances/Rome/grafo10690.96.lgr N96 E116 D43 P43.79 R5 M23124.6 O
./instances/Rome/grafo6480.38.lgr N38 E50 D23.5714 P23.79 R2 M12.468 O
./instances/Rome/grafo10475.98.lgr N98 E125 D49.925 P49 M601288 F
./instances/Rome/grafo10066.40.lgr N40 E53 D24.3333 P24.79 R2 M15.794 O
./instances/Rome/grafo1112.16.lgr N16 E23 R0 M0.082 O
./instances/Rome/grafo412.23.lgr N23 E27 R0 M0.089 O
./instances/Rome/grafo1925.35.lgr N35 E36 R0 M0.114 O
./instances/Rome/grafo3710.43.lgr N43 E52 D18.6667 P18.79 R2 M7.283 O
./instances/Rome/grafo9361.65.lgr N65 E81 D35 P35.79 R4 M5336.16 O
./instances/Rome/grafo4746.67.lgr N67 E92 D38 P38.79 R5 M12345.9 O
./instances/Rome/grafo10590.96.lgr N96 E118 D44.1 P44.79 R3 M653.692 O
./instances/Rome/grafo8239.65.lgr N65 E94 D51.0036 P51.79 R6 M37694.4 O
./instances/Rome/grafo8188.62.lgr N62 E89 D51.3936 P48 M601293 F
./instances/Rome/grafo727.13.lgr N13 E19 R0 M0.075 O
./instances/Rome/grafo11079.39.lgr N39 E48 R0 M0.122 O
./instances/Rome/grafo9089.73.lgr N73 E102 D49 P49.79 R7 M265916 O
./instances/Rome/grafo235.13.lgr N13 E12 R0 M0.058 O
./instances/Rome/grafo1401.45.lgr N45 E53 R0 M0.137 O
./instances/Rome/grafo348.20.lgr N20 E21 R0 M0.09 O
./instances/Rome/grafo8064.77.lgr N77 E107 D56.5429 P56 M601101 F
./instances/Rome/grafo1102.29.lgr N29 E29 R0 M0.11 O
./instances/Rome/grafo6740.50.lgr N50 E66 D32.5 P32.79 R2 M31.224 O
./instances/Rome/grafo6904.49.lgr N49 E63 D29.3333 P29.79 R2 M13.906 O
./instances/Rome/grafo5540.75.lgr N75 E95 D40 P40.79 R5 M21235.3 O
./instances/Rome/grafo2867.12.lgr N12 E16 R0 M0.08 O
./instances/Rome/grafo1703.18.lgr N18 E20 R0 M0.078 O
./instances/Rome/grafo10471.94.lgr N94 E125 D57.7534 P57 M601218 F
./instances/Rome/grafo4550.65.lgr N65 E91 D50 P50.79 R6 M116121 O
./instances/Rome/grafo168.31.lgr N31 E40 R0 M0.117 O
./instances/Rome/grafo3188.56.lgr N56 E76 D37 P37.79 R4 M2101.2 O
./instances/Rome/grafo10544.93.lgr N93 E120 D52 P52.79 R4 M8297.02 O
./instances/Rome/grafo7565.57.lgr N57 E71 D30.1429 P30.79 R3 M413.096 O
./instances/Rome/grafo9385.63.lgr N63 E83 D40 P40.79 R5 M24526.4 O
./instances/Rome/grafo9809.67.lgr N67 E88 D42 P42.79 R3 M1297.56 O
./instances/Rome/grafo8479.74.lgr N74 E87 D29 P29.79 R4 M4227.63 O
./instances/Rome/grafo7117.42.lgr N42 E55 D26.125 P26.79 R3 M277.009 O
./instances/Rome/grafo11147.100.lgr N100 E126 D52 P52.79 R5 M41849.5 O
./instances/Rome/grafo3117.38.lgr N38 E51 D20 P20.79 R1 M3.356 O
./instances/Rome/grafo2679.17.lgr N17 E19 R0 M0.085 O
./instances/Rome/grafo6266.44.lgr N44 E60 D28 P28.79 R4 M1357.12 O
./instances/Rome/grafo7539.37.lgr N37 E49 D24.6667 P25.79 R2 M50.168 O
./instances/Rome/grafo7099.45.lgr N45 E56 D24.65 P24.79 R2 M15.576 O
./instances/Rome/grafo6841.43.lgr N43 E56 D25.7879 P24 M604419 F
./instances/Rome/grafo3864.35.lgr N35 E42 D17 P17.79 R1 M4.797 O
./instances/Rome/grafo9919.32.lgr N32 E32 R0 M0.085 O
./instances/Rome/grafo7550.51.lgr N51 E66 D28.2444 P28.79 R3 M412.333 O
./instances/Rome/grafo4090.43.lgr N43 E62 D36.0469 P36.79 R3 M775.035 O
./instances/Rome/grafo4388.81.lgr N81 E118 D69.5666 P67 M601136 F
./instances/Rome/grafo5650.78.lgr N78 E106 D53.8426 P53 M601398 F
./instances/Rome/grafo11659.37.lgr N37 E42 R0 M0.116 O
./instances/Rome/grafo2410.22.lgr N22 E24 R0 M0.082 O
./instances/Rome/grafo841.14.lgr N14 E13 R0 M0.049 O
./instances/Rome/grafo11667.30.lgr N30 E34 R0 M0.1 O
./instances/Rome/grafo3737.54.lgr N54 E77 D44 P44.79 R6 M170155 O
./instances/Rome/grafo8346.83.lgr N83 E106 D43.9999 P44.79 R5 M28775.6 O
./instances/Rome/grafo8679.73.lgr N73 E93 D38 P38.79 R5 M18033 O
./instances/Rome/grafo3867.59.lgr N59 E80 D39 P39.79 R5 M19789 O
./instances/Rome/grafo5447.46.lgr N46 E62 D29.4444 P29.79 R2 M12.425 O
./instances/Rome/grafo573.13.lgr N13 E19 R0 M0.086 O
./instances/Rome/grafo10502.91.lgr N91 E136 D91.225 P82 M600975 F
./instances/Rome/grafo3514.35.lgr N35 E43 D14 P14.79 R1 M2.621 O
./instances/Rome/grafo5263.75.lgr N75 E99 D50 P50.79 R5 M47156.8 O
./instances/Rome/grafo7554.38.lgr N38 E48 R0 M0.131 O
./instances/Rome/grafo10627.96.lgr N96 E133 D71.8229 P69 M601158 F
./instances/Rome/grafo2942.31.lgr N31 E32 R0 M0.074 O
./instances/Rome/grafo10336.37.lgr N37 E46 D14 P14 R1 M4.35 O
./instances/Rome/grafo1812.19.lgr N19 E21 R0 M0.09 O
./instances/Rome/grafo966.13.lgr N13 E13 R0 M0.042 O
./instances/Rome/grafo4243.78.lgr N78 E102 D47 P47.79 R5 M50773.4 O
./instances/Rome/grafo10587.94.lgr N94 E119 D48 P48.79 R6 M162092 O
./instances/Rome/grafo6448.80.lgr N80 E93 D27.6667 P27.79 R2 M10.794 O
./instances/Rome/grafo2029.31.lgr N31 E40 R0 M0.12 O
./instances/Rome/grafo10731.32.lgr N32 E35 R0 M0.105 O
./instances/Rome/grafo2649.22.lgr N22 E28 R0 M0.101 O
./instances/Rome/grafo1305.51.lgr N51 E62 D24.6 P24.79 R2 M9.715 O
./instances/Rome/grafo6502.77.lgr N77 E95 D31.25 P31.79 R3 M467.077 O
./instances/Rome/grafo8208.89.lgr N89 E115 D47.0157 P47.79 R5 M23920.8 O
./instances/Rome/grafo10298.97.lgr N97 E143 D80.2729 P72 M601153 F
./instances/Rome/grafo11588.36.lgr N36 E46 D17 P17.79 R1 M2.701 O
./instances/Rome/grafo3367.40.lgr N40 E50 D16 P16.79 R1 M3.563 O
./instances/Rome/grafo3439.42.lgr N42 E57 D25.5 P25.79 R2 M24.039 O
./instances/Rome/grafo9019.82.lgr N82 E101 D40 P40.79 R4 M6016.09 O
./instances/Rome/grafo2997.23.lgr N23 E29 R0 M0.098 O
./instances/Rome/grafo9037.70.lgr N70 E95 D44.1643 P42 M601354 F
./instances/Rome/grafo2788.49.lgr N49 E57 R0 M0.167 O
./instances/Rome/grafo5953.37.lgr N37 E55 D34.3333 P34.79 R2 M20.2 O
./instances/Rome/grafo6457.58.lgr N58 E84 D48.3871 P48 M601463 F
./instances/Rome/grafo3610.57.lgr N57 E80 D43.938 P43 M601682 F
./instances/Rome/grafo3597.49.lgr N49 E64 D32 P32.79 R3 M630.122 O
./instances/Rome/grafo7065.37.lgr N37 E46 D20 P20.79 R1 M4.39 O
./instances/Rome/grafo10209.99.lgr N99 E145 D80.4684 P74 M601196 F
./instances/Rome/grafo283.24.lgr N24 E28 R0 M0.103 O
./instances/Rome/grafo4718.64.lgr N64 E97 D57 P57.79 R7 M306042 O
./instances/Rome/grafo6530.41.lgr N41 E54 D23 P23.79 R1 M2.955 O
./instances/Rome/grafo9203.68.lgr N68 E79 R0 M0.195 O
./instances/Rome/grafo10264.99.lgr N99 E127 D49 P49.79 R6 M146268 O
./instances/Rome/grafo4321.81.lgr N81 E100 D36 P36.79 R4 M3168.17 O
./instances/Rome/grafo191.21.lgr N21 E24 R0 M0.071 O
./instances/Rome/grafo10461.36.lgr N36 E45 D13 P13.79 R1 M2.592 O
./instances/Rome/grafo7109.87.lgr N87 E112 D52.0019 P51 M601197 F
./instances/Rome/grafo6754.50.lgr N50 E63 R0 M0.155 O
./instances/Rome/grafo1087.14.lgr N14 E19 R0 M0.077 O
./instances/Rome/grafo11305.99.lgr N99 E129 D59.7834 P58 M601339 F
./instances/Rome/grafo2667.22.lgr N22 E22 R0 M0.067 O
./instances/Rome/grafo7462.38.lgr N38 E47 D18.6667 P18.79 R2 M9.099 O
./instances/Rome/grafo5224.42.lgr N42 E58 D29 P29.79 R4 M1180.63 O
./instances/Rome/grafo3785.54.lgr N54 E70 D34 P34.79 R5 M17120.2 O
./instances/Rome/grafo11201.99.lgr N99 E136 D70.2443 P64 M601282 F
./instances/Rome/grafo416.18.lgr N18 E18 R0 M0.063 O
./instances/Rome/grafo4836.56.lgr N56 E78 D43 P43.79 R1 M7.073 O
./instances/Rome/grafo7769.56.lgr N56 E75 D37.1531 P37.79 R3 M405.277 O
./instances/Rome/grafo11595.36.lgr N36 E44 R0 M0.13 O
./instances/Rome/grafo2347.20.lgr N20 E22 R0 M0.049 O
./instances/Rome/grafo7103.39.lgr N39 E53 D24.5714 P24.79 R2 M11.611 O
./instances/Rome/grafo8869.60.lgr N60 E79 D36.3333 P36.79 R2 M15.45 O
./instances/Rome/grafo1893.18.lgr N18 E18 R0 M0.061 O
./instances/Rome/grafo2257.14.lgr N14 E16 R0 M0.072 O
./instances/Rome/grafo1582.30.lgr N30 E34 R0 M0.101 O
./instances/Rome/grafo4302.60.lgr N60 E78 D33.5 P33.79 R2 M7.421 O
./instances/Rome/grafo4205.52.lgr N52 E65 D24 P24.79 R1 M5.364 O
./instances/Rome/grafo5964.60.lgr N60 E78 D31.4444 P31.79 R2 M16.382 O
./instances/Rome/grafo250.13.lgr N13 E19 R0 M0.072 O
./instances/Rome/grafo8690.85.lgr N85 E107 D38.1 P38.79 R4 M2781.28 O
./instances/Rome/grafo1272.26.lgr N26 E34 D15 P15.79 R1 M6.692 O
./instances/Rome/grafo10246.96.lgr N96 E133 D67.5133 P63 M601115 F
./instances/Rome/grafo3086.49.lgr N49 E72 D41.015 P41.79 R5 M13463.6 O
./instances/Rome/grafo2556.18.lgr N18 E22 R0 M0.084 O
./instances/Rome/grafo8762.86.lgr N86 E116 D56.924 P54 M601154 F
./instances/Rome/grafo9743.80.lgr N80 E98 D33 P33.79 R3 M874.731 O
./instances/Rome/grafo9376.71.lgr N71 E84 D30.5238 P30.79 R2 M23.837 O
./instances/Rome/grafo3755.52.lgr N52 E72 D41.0339 P41.79 R4 M3507.04 O
./instances/Rome/grafo4631.63.lgr N63 E96 D59.0643 P57 M601186 F
./instances/Rome/grafo2373.16.lgr N16 E18 R0 M0.086 O
./instances/Rome/grafo6668.49.lgr N49 E61 D21 P21.79 R1 M3.894 O
./instances/Rome/grafo1113.20.lgr N20 E23 R0 M0.057 O
./instances/Rome/grafo1289.28.lgr N28 E31 R0 M0.103 O
./instances/Rome/grafo11342.37.lgr N37 E42 R0 M0.125 O
./instances/Rome/grafo189.30.lgr N30 E36 R0 M0.109 O
./instances/Rome/grafo8534.84.lgr N84 E119 D58.6232 P55 M601120 F
./instances/Rome/grafo4608.83.lgr N83 E114 D61.2799 P58 M601112 F
./instances/Rome/grafo3178.34.lgr N34 E42 D15 P15.79 R1 M2.82 O
./instances/Rome/grafo7230.61.lgr N61 E95 D56.6524 P55 M601171 F
./instances/Rome/grafo7594.88.lgr N88 E120 D51.6015 P49 M601311 F
./instances/Rome/grafo5029.80.lgr N80 E108 D62.2296 P61 M600984 F
./instances/Rome/grafo453.12.lgr N12 E11 R0 M0.058 O
./instances/Rome/grafo1242.29.lgr N29 E35 R0 M0.107 O
./instances/Rome/grafo1499.32.lgr N32 E50 D30.1053 P30.79 R3 M268.741 O
./instances/Rome/grafo10910.94.lgr N94 E118 D46.2222 P46.79 R3 M642.06 O
./instances/Rome/grafo5204.36.lgr N36 E49 D28.0714 P28.79 R3 M698.392 O
./instances/Rome/grafo4275.56.lgr N56 E76 D40 P40.79 R4 M4497.09 O
./instances/Rome/grafo1153.21.lgr N21 E23 R0 M0.076 O
./instances/Rome/grafo4915.55.lgr N55 E74 D38.0441 P38.79 R3 M923.254 O
./instances/Rome/grafo7440.42.lgr N42 E47 R0 M0.146 O
./instances/Rome/grafo3961.70.lgr N70 E96 D44 P44.79 R5 M10473.9 O
./instances/Rome/grafo3974.37.lgr N37 E52 D23.2857 P23.79 R2 M16.734 O
./instances/Rome/grafo3091.11.lgr N11 E11 R0 M0.039 O
./instances/Rome/grafo9823.90.lgr N90 E126 D65.3672 P60 M601108 F
./instances/Rome/grafo2390.19.lgr N19 E23 R0 M0.093 O
./instances/Rome/grafo10751.36.lgr N36 E48 D23.2222 P23.79 R3 M107.8 O
./instances/Rome/grafo5142.36.lgr N36 E48 D26.5333 P26.79 R2 M14.054 O
./instances/Rome/grafo9978.41.lgr N41 E53 D23.6 P23.79 R2 M7.453 O
./instances/Rome/grafo6021.50.lgr N50 E74 D40 P40.79 R5 M13441.2 O
./instances/Rome/grafo2397.33.lgr N33 E39 R0 M0.136 O
./instances/Rome/grafo10692.92.lgr N92 E121 D58.0005 P58.79 R6 M153721 O
./instances/Rome/grafo3792.39.lgr N39 E49 D21 P21.79 R1 M2.932 O
./instances/Rome/grafo6549.45.lgr N45 E58 D28.5 P28.79 R2 M45.448 O
./instances/Rome/grafo8974.79.lgr N79 E100 D40 P40.79 R5 M19614.6 O
./instances/Rome/grafo2540.22.lgr N22 E25 R0 M0.075 O
./instances/Rome/grafo3688.54.lgr N54 E71 D33.065 P33.79 R3 M356.935 O
./instances/Rome/grafo520.14.lgr N14 E22 R0 M0.084 O
./instances/Rome/grafo1669.48.lgr N48 E59 R0 M0.143 O
./instances/Rome/grafo6027.40.lgr N40 E55 D30 P30.79 R3 M347.321 O
./instances/Rome/grafo2865.36.lgr N36 E45 D18 P18.79 R1 M2.855 O
./instances/Rome/grafo3296.40.lgr N40 E48 D15 P15.79 R1 M2.718 O
./instances/Rome/grafo7127.54.lgr N54 E78 D40.9123 P40 M601431 F
./instances/Rome/grafo9017.61.lgr N61 E80 D37.55 P37.79 R2 M22.357 O
./instances/Rome/grafo10945.98.lgr N98 E142 D82.014 P75 M601159 F
./instances/Rome/grafo8504.71.lgr N71 E89 D32.1667 P32.79 R3 M242.269 O
./instances/Rome/grafo8795.86.lgr N86 E112 D56.0145 P55 M601388 F
./instances/Rome/grafo4348.83.lgr N83 E124 D72.2286 P67 M601159 F
./instances/Rome/grafo6800.53.lgr N53 E69 D29 P29.79 R3 M579.747 O
./instances/Rome/grafo8415.84.lgr N84 E107 D45 P45.79 R5 M45374.1 O
./instances/Rome/grafo3519.40.lgr N40 E56 D26 P26.79 R2 M14.695 O
./instances/Rome/grafo10121.95.lgr N95 E122 D53.9052 P53 M601087 F
./instances/Rome/grafo6611.37.lgr N37 E54 D31 P31.79 R5 M14915.6 O
./instances/Rome/grafo3490.52.lgr N52 E67 D31 P31.79 R3 M482.192 O
./instances/Rome/grafo8005.84.lgr N84 E115 D52.3092 P51 M601319 F
./instances/Rome/grafo7569.39.lgr N39 E50 D18 P18.79 R1 M3.632 O
./instances/Rome/grafo6850.45.lgr N45 E62 D31 P31.79 R1 M4.466 O
./instances/Rome/grafo8436.76.lgr N76 E108 D53.0092 P52 M601177 F
./instances/Rome/grafo3523.59.lgr N59 E85 D46.8758 P46 M601434 F
./instances/Rome/grafo10626.100.lgr N100 E139 D79.5424 P74 M601174 F
./instances/Rome/grafo9072.74.lgr N74 E109 D57.4595 P54 M601249 F
./instances/Rome/grafo192.13.lgr N13 E17 D10 P10.79 R1 M3.518 O
./instances/Rome/grafo9936.90.lgr N90 E126 D64.5596 P61 M601227 F
./instances/Rome/grafo1920.11.lgr N11 E22 D20 P20.79 R1 M3.512 O
./instances/Rome/grafo3047.33.lgr N33 E36 R0 M0.114 O
./instances/Rome/grafo10410.93.lgr N93 E124 D60.9128 P60 M601042 F
./instances/Rome/grafo9493.87.lgr N87 E122 D69.1409 P65 M601272 F
./instances/Rome/grafo8167.81.lgr N81 E106 D47 P47.79 R4 M5263.53 O
./instances/Rome/grafo11155.99.lgr N99 E125 D54.5935 P52 M601276 F
./instances/Rome/grafo10834.93.lgr N93 E133 D77.1865 P71 M601056 F
./instances/Rome/grafo181.29.lgr N29 E40 D23.5 P23.79 R2 M20.127 O
./instances/Rome/grafo3942.40.lgr N40 E50 D15.6364 P15.79 R2 M11.844 O
./instances/Rome/grafo1123.10.lgr N10 E10 R0 M0.044 O
./instances/Rome/grafo7180.40.lgr N40 E52 D25 P25.79 R2 M4.648 O
./instances/Rome/grafo10134.33.lgr N33 E34 R0 M0.084 O
./instances/Rome/grafo2669.13.lgr N13 E17 R0 M0.082 O
./instances/Rome/grafo9411.65.lgr N65 E95 D55.7277 P54 M603259 F
./instances/Rome/grafo2833.21.lgr N21 E24 R0 M0.088 O
./instances/Rome/grafo4791.78.lgr N78 E99 D43 P43.79 R3 M780.611 O
./instances/Rome/grafo9920.38.lgr N38 E46 R0 M0.126 O
./instances/Rome/grafo9670.78.lgr N78 E100 D40 P40.79 R5 M27171.4 O
./instances/Rome/grafo9846.81.lgr N81 E111 D58.1765 P54 M601216 F
./instances/Rome/grafo3397.49.lgr N49 E53 R0 M0.163 O
./instances/Rome/grafo5456.42.lgr N42 E59 D32 P32.79 R5 M8100.69 O
./instances/Rome/grafo8737.90.lgr N90 E124 D63 P63.79 R7 M440575 O
./instances/Rome/grafo4004.41.lgr N41 E48 R0 M0.14 O
./instances/Rome/grafo1270.60.lgr N60 E73 D18 P18.79 R1 M3.402 O
./instances/Rome/grafo8648.73.lgr N73 E102 D52 P52.79 R6 M92880.3 O
./instances/Rome/grafo1700.15.lgr N15 E19 R0 M0.083 O
./instances/Rome/grafo401.11.lgr N11 E13 R0 M0.063 O
./instances/Rome/grafo10498.99.lgr N99 E129 D60.3955 P58 M601227 F
./instances/Rome/grafo9583.62.lgr N62 E77 D27.2 P27.79 R4 M807.319 O
./instances/Rome/grafo4919.57.lgr N57 E74 D26.1818 P26.79 R3 M72.53 O
./instances/Rome/grafo456.29.lgr N29 E36 D15 P15.79 R1 M3.543 O
./instances/Rome/grafo3283.47.lgr N47 E61 D23.5 P23.79 R2 M11.137 O
./instances/Rome/grafo7859.69.lgr N69 E88 D37.0526 P37.79 R4 M3569.03 O
./instances/Rome/grafo6183.43.lgr N43 E51 D18 P18.79 R1 M3.05 O
./instances/Rome/grafo900.11.lgr N11 E13 R0 M0.067 O
./instances/Rome/grafo3639.42.lgr N42 E50 R0 M0.133 O
./instances/Rome/grafo7216.47.lgr N47 E77 D49.158 P48 M601425 F
./instances/Rome/grafo11560.35.lgr N35 E47 D23 P23.79 R2 M74.524 O
./instances/Rome/grafo6069.38.lgr N38 E45 D12 P12.79 R1 M2.364 O
./instances/Rome/grafo4250.65.lgr N65 E79 D26.5625 P26.79 R2 M21.745 O
./instances/Rome/grafo471.18.lgr N18 E18 R0 M0.066 O
./instances/Rome/grafo4415.56.lgr N56 E70 D30.3846 P30.79 R2 M34.849 O
./instances/Rome/grafo4154.51.lgr N51 E65 D25 P25.79 R3 M246.45 O
./instances/Rome/grafo11139.98.lgr N98 E124 D51.5356 P50 M601243 F
./instances/Rome/grafo6732.54.lgr N54 E69 D32.6 P32.79 R2 M15.021 O
./instances/Rome/grafo7909.74.lgr N74 E100 D52.1892 P52.79 R4 M1076.9 O
./instances/Rome/grafo2812.11.lgr N11 E11 R0 M0.047 O
./instances/Rome/grafo3390.58.lgr N58 E83 D50.972 P50 M601404 F
./instances/Rome/grafo2896.10.lgr N10 E10 R0 M0.048 O
./instances/Rome/grafo1430.31.lgr N31 E50 D34 P34.79 R2 M50.81 O
./instances/Rome/grafo4534.81.lgr N81 E101 D41.08 P41.79 R3 M1155.12 O
./instances/Rome/grafo1053.32.lgr N32 E41 R0 M0.116 O
./instances/Rome/grafo647.78.lgr N78 E99 D37.125 P37.79 R3 M655.01 O
./instances/Rome/grafo871.14.lgr N14 E17 R0 M0.084 O
./instances/Rome/grafo9375.65.lgr N65 E76 D24 P24.79 R1 M4.348 O
./instances/Rome/grafo6941.63.lgr N63 E82 D40.5385 P40.79 R2 M29.705 O
./instances/Rome/grafo7939.79.lgr N79 E106 D53 P53.79 R5 M50630.1 O
./instances/Rome/grafo10127.94.lgr N94 E130 D73.1422 P71 M601049 F
./instances/Rome/grafo7023.45.lgr N45 E56 D25 P25.79 R1 M3.83 O
./instances/Rome/grafo2978.86.lgr N86 E107 D38.0586 P38.79 R4 M3117.02 O
./instances/Rome/grafo9095.69.lgr N69 E91 D42 P42.79 R4 M7210.06 O
./instances/Rome/grafo7681.40.lgr N40 E54 D27.1724 P27.79 R4 M1149.41 O
./instances/Rome/grafo3480.35.lgr N35 E35 R0 M0.101 O
./instances/Rome/grafo11010.97.lgr N97 E128 D59.6413 P58 M601153 F
./instances/Rome/grafo6537.46.lgr N46 E52 D11 P11.79 R1 M2.715 O
./instances/Rome/grafo2400.26.lgr N26 E38 D22.4583 P22.79 R2 M15.564 O
./instances/Rome/grafo9894.91.lgr N91 E128 D70.8819 P66 M601114 F
./instances/Rome/grafo4803.53.lgr N53 E70 D32 P32.79 R5 M18080.7 O
./instances/Rome/grafo4187.75.lgr N75 E101 D53 P53.79 R5 M23594.7 O
./instances/Rome/grafo9715.81.lgr N81 E107 D48.0023 P48.79 R5 M17812.4 O
./instances/Rome/grafo4514.66.lgr N66 E81 D34.3492 P34.79 R3 M581.332 O
./instances/Rome/grafo1637.31.lgr N31 E41 D21 P21.79 R1 M3.556 O
./instances/Rome/grafo2539.32.lgr N32 E39 D18 P18.79 R1 M3.196 O
./instances/Rome/grafo5318.43.lgr N43 E57 D22.3333 P22.79 R2 M16.921 O
./instances/Rome/grafo5155.36.lgr N36 E47 D21 P21.79 R1 M3.944 O
./instances/Rome/grafo9827.62.lgr N62 E95 D64.1615 P61 M601326 F
./instances/Rome/grafo4823.62.lgr N62 E76 R0 M0.188 O
./instances/Rome/grafo1300.66.lgr N66 E88 D39 P39.79 R5 M14305.4 O
./instances/Rome/grafo921.16.lgr N16 E18 R0 M0.083 O
./instances/Rome/grafo6810.82.lgr N82 E101 D34 P34.79 R4 M4343.68 O
./instances/Rome/grafo9972.41.lgr N41 E57 D29 P29.79 R4 M1307.1 O
./instances/Rome/grafo2898.14.lgr N14 E18 R0 M0.081 O
./instances/Rome/grafo1205.56.lgr N56 E76 D39 P39.79 R4 M5055.1 O
./instances/Rome/grafo508.20.lgr N20 E21 R0 M0.092 O
./instances/Rome/grafo11674.33.lgr N33 E39 D13 P13.79 R1 M2.554 O
./instances/Rome/grafo11364.38.lgr N38 E53 D32.5 P32.79 R2 M18.035 O
./instances/Rome/grafo8832.91.lgr N91 E115 D41.0874 P41.79 R4 M4843.21 O
./instances/Rome/grafo2690.41.lgr N41 E57 D34 P34.79 R1 M6.211 O
./instances/Rome/grafo3703.45.lgr N45 E67 D33 P33.79 R4 M2099.27 O
./instances/Rome/grafo4253.75.lgr N75 E100 D53.007 P53.79 R4 M8297.27 O
./instances/Rome/grafo9246.63.lgr N63 E89 D43 P43.79 R6 M53408.2 O
./instances/Rome/grafo5857.38.lgr N38 E48 D21.6 P21.79 R2 M15.032 O
./instances/Rome/grafo1480.56.lgr N56 E77 D37 P37.79 R6 M86721 O
./instances/Rome/grafo2608.18.lgr N18 E23 R0 M0.089 O
./instances/Rome/grafo8286.81.lgr N81 E117 D65.8351 P63 M601115 F
./instances/Rome/grafo2066.33.lgr N33 E39 R0 M0.124 O
./instances/Rome/grafo10764.96.lgr N96 E131 D59.7774 P57 M601215 F
./instances/Rome/grafo1263.25.lgr N25 E29 R0 M0.1 O
./instances/Rome/grafo5079.64.lgr N64 E83 D42 P42.79 R4 M8438.99 O
./instances/Rome/grafo6713.48.lgr N48 E67 D37.1818 P37.79 R2 M39.558 O
./instances/Rome/grafo1371.26.lgr N26 E33 R0 M0.11 O
./instances/Rome/grafo10447.99.lgr N99 E129 D57 P57.79 R6 M321161 O
./instances/Rome/grafo6608.53.lgr N53 E76 D42 P42.79 R6 M99434.8 O
./instances/Rome/grafo7809.71.lgr N71 E84 D21 P21.79 R1 M5.608 O
./instances/Rome/grafo4799.58.lgr N58 E76 D33.0717 P33.79 R3 M528.433 O
./instances/Rome/grafo8944.97.lgr N97 E126 D57.5415 P55 M601341 F
./instances/Rome/grafo1264.28.lgr N28 E30 R0 M0.11 O
./instances/Rome/grafo2271.71.lgr N71 E89 D38 P38.79 R4 M6107.1 O
./instances/Rome/grafo5853.57.lgr N57 E80 D38.125 P38.79 R3 M198.513 O
./instances/Rome/grafo2077.25.lgr N25 E30 R0 M0.102 O
./instances/Rome/grafo6737.49.lgr N49 E63 D25.4286 P25.79 R2 M19.54 O
./instances/Rome/grafo9886.38.lgr N38 E43 R0 M0.131 O
./instances/Rome/grafo1376.29.lgr N29 E34 R0 M0.107 O
./instances/Rome/grafo11527.33.lgr N33 E40 R0 M0.121 O
./instances/Rome/grafo3110.38.lgr N38 E49 D23.6667 P23.79 R2 M8.038 O
./instances/Rome/grafo8835.87.lgr N87 E117 D59.4045 P57 M601261 F
./instances/Rome/grafo2359.12.lgr N12 E17 R0 M0.079 O
./instances/Rome/grafo5925.45.lgr N45 E56 D22 P22 R1 M5.288 O
./instances/Rome/grafo11440.90.lgr N90 E129 D73.6319 P70 M601033 F
./instances/Rome/grafo2498.27.lgr N27 E32 R0 M0.103 O
./instances/Rome/grafo4509.64.lgr N64 E83 D35 P35.79 R4 M2819.64 O
./instances/Rome/grafo4097.39.lgr N39 E55 D34 P34.79 R3 M523.144 O
./instances/Rome/grafo11467.37.lgr N37 E48 R0 M0.13 O
./instances/Rome/grafo6909.67.lgr N67 E77 D22.625 P22.79 R2 M15.12 O
./instances/Rome/grafo4838.58.lgr N58 E86 D43 P43.79 R6 M72110.3 O
./instances/Rome/grafo5124.36.lgr N36 E43 D17 P17.79 R1 M3.604 O
./instances/Rome/grafo10230.37.lgr N37 E48 R0 M0.126 O
./instances/Rome/grafo4182.64.lgr N64 E91 D46.0017 P46.79 R6 M117751 O
./instances/Rome/grafo7454.44.lgr N44 E57 D21 P21.79 R1 M4.141 O
./instances/Rome/grafo8608.74.lgr N74 E98 D40 P40.79 R4 M3168.19 O
./instances/Rome/grafo2940.19.lgr N19 E22 R0 M0.087 O
./instances/Rome/grafo5375.71.lgr N71 E93 D42.9999 P43.79 R5 M54939.2 O
./instances/Rome/grafo7487.42.lgr N42 E53 D23.3333 P23.79 R2 M37.131 O
./instances/Rome/grafo7061.53.lgr N53 E74 D40 P40.79 R4 M2703.48 O
./instances/Rome/grafo1644.18.lgr N18 E21 R0 M0.09 O
./instances/Rome/grafo689.10.lgr N10 E10 R0 M0.052 O
./instances/Rome/grafo1379.32.lgr N32 E39 R0 M0.116 O
./instances/Rome/grafo9914.91.lgr N91 E120 D60.7951 P59 M601345 F
./instances/Rome/grafo3169.51.lgr N51 E66 D33.044 P33.79 R3 M486.101 O
./instances/Rome/grafo9225.62.lgr N62 E77 D32 P32.79 R3 M380.132 O
./instances/Rome/grafo7166.52.lgr N52 E69 D39.4545 P39.79 R2 M67.443 O
./instances/Rome/grafo10844.39.lgr N39 E49 D20.5 P20.79 R2 M8.102 O
./instances/Rome/grafo11112.96.lgr N96 E138 D84.5348 P79 M601252 F
./instances/Rome/grafo2964.11.lgr N11 E12 R0 M0.066 O
./instances/Rome/grafo4871.53.lgr N53 E71 D29.4444 P29.79 R2 M17.357 O
./instances/Rome/grafo8030.93.lgr N93 E109 D31.3286 P31.79 R2 M36.737 O
./instances/Rome/grafo307.13.lgr N13 E13 R0 M0.05 O
./instances/Rome/grafo2263.22.lgr N22 E24 R0 M0.09 O
./instances/Rome/grafo1011.19.lgr N19 E24 R0 M0.08 O
./instances/Rome/grafo8273.81.lgr N81 E107 D42 P42.79 R5 M20847 O
./instances/Rome/grafo3993.52.lgr N52 E82 D54.3604 P53 M601960 F
./instances/Rome/grafo10114.95.lgr N95 E119 D43 P43.79 R5 M19115.6 O
./instances/Rome/grafo7429.44.lgr N44 E65 D40 P40.79 R4 M4041.26 O
./instances/Rome/grafo2617.46.lgr N46 E55 D13 P13.79 R1 M3.202 O
./instances/Rome/grafo9712.67.lgr N67 E85 D39.0444 P39.79 R3 M1114.35 O
./instances/Rome/grafo1596.26.lgr N26 E26 R0 M0.099 O
./instances/Rome/grafo11493.37.lgr N37 E52 D28.2913 P28.79 R4 M772.396 O
./instances/Rome/grafo9178.64.lgr N64 E87 D39 P39.79 R4 M3306.59 O
./instances/Rome/grafo813.13.lgr N13 E19 R0 M0.083 O
./instances/Rome/grafo3442.52.lgr N52 E73 D36 P36.79 R4 M2356.48 O
./instances/Rome/grafo1584.70.lgr N70 E98 D52 P52.79 R6 M139887 O
./instances/Rome/grafo5308.39.lgr N39 E49 D22 P22 R1 M5.186 O
./instances/Rome/grafo9100.80.lgr N80 E105 D52 P52.79 R6 M258478 O
./instances/Rome/grafo5629.39.lgr N39 E41 R0 M0.132 O
./instances/Rome/grafo4495.63.lgr N63 E94 D53.2564 P51 M601469 F
./instances/Rome/grafo9747.80.lgr N80 E121 D75.2917 P69 M601316 F
./instances/Rome/grafo5027.60.lgr N60 E85 D45 P45.79 R6 M76986 O
./instances/Rome/grafo7760.46.lgr N46 E57 R0 M0.142 O
./instances/Rome/grafo1522.43.lgr N43 E53 D11 P11.79 R1 M2.662 O
./instances/Rome/grafo5950.43.lgr N43 E56 D31.5 P31.79 R2 M19.867 O
./instances/Rome/grafo275.16.lgr N16 E18 R0 M0.088 O
./instances/Rome/grafo7884.83.lgr N83 E119 D65.9408 P63 M601041 F
./instances/Rome/grafo1529.73.lgr N73 E90 D31.25 P31.79 R2 M33.78 O
./instances/Rome/grafo9893.38.lgr N38 E49 R0 M0.129 O
./instances/Rome/grafo8960.95.lgr N95 E129 D63.8622 P60 M601281 F
./instances/Rome/grafo4766.51.lgr N51 E73 D39 P39.79 R4 M2427.38 O
./instances/Rome/grafo5361.76.lgr N76 E107 D60.7506 P57 M601754 F
./instances/Rome/grafo10170.96.lgr N96 E127 D62.4646 P60 M601198 F
./instances/Rome/grafo9740.73.lgr N73 E95 D44 P44.79 R5 M24442 O
./instances/Rome/grafo7876.79.lgr N79 E109 D53.6964 P53 M601291 F
./instances/Rome/grafo1697.11.lgr N11 E17 D12.6667 P12.79 R2 M6.85 O
./instances/Rome/grafo478.33.lgr N33 E38 R0 M0.11 O
./instances/Rome/grafo1045.29.lgr N29 E39 D18 P18.79 R1 M3.953 O
./instances/Rome/grafo1865.18.lgr N18 E20 R0 M0.076 O
./instances/Rome/grafo2058.28.lgr N28 E29 R0 M0.092 O
./instances/Rome/grafo6091.33.lgr N33 E37 R0 M0.114 O
./instances/Rome/grafo158.21.lgr N21 E24 R0 M0.052 O
./instances/Rome/grafo6479.38.lgr N38 E51 D28.5 P28.79 R2 M19.041 O
./instances/Rome/grafo11650.34.lgr N34 E41 D15 P15.79 R1 M3.159 O
./instances/Rome/grafo4593.62.lgr N62 E76 D26.4242 P26.79 R2 M25.709 O
./instances/Rome/grafo2813.25.lgr N25 E29 R0 M0.109 O
./instances/Rome/grafo3093.35.lgr N35 E47 D20.5 P20.79 R2 M9.06 O
./instances/Rome/grafo8051.61.lgr N61 E73 D27.7273 P27.79 R2 M12.942 O
./instances/Rome/grafo1184.25.lgr N25 E25 R0 M0.074 O
./instances/Rome/grafo6095.35.lgr N35 E49 D28 P28.79 R1 M3.674 O
./instances/Rome/grafo3783.46.lgr N46 E58 D21.4444 P21.79 R2 M19.09 O
./instances/Rome/grafo5844.39.lgr N39 E48 D19.6667 P19.79 R2 M10.301 O
./instances/Rome/grafo7329.59.lgr N59 E71 D23.6667 P23.79 R2 M11.89 O
./instances/Rome/grafo392.13.lgr N13 E13 R0 M0.055 O
./instances/Rome/grafo7025.47.lgr N47 E64 D36.1463 P36.79 R4 M1931.89 O
./instances/Rome/grafo5392.37.lgr N37 E49 D21 P21.79 R1 M3.788 O
./instances/Rome/grafo6817.94.lgr N94 E133 D63.007 P58 M601167 F
./instances/Rome/grafo4666.56.lgr N56 E75 D33 P33.79 R1 M4.617 O
./instances/Rome/grafo5248.36.lgr N36 E43 R0 M0.126 O
./instances/Rome/grafo2726.38.lgr N38 E53 D31.0254 P31.79 R3 M886.424 O
./instances/Rome/grafo7246.42.lgr N42 E53 D15 P15.79 R1 M4.553 O
./instances/Rome/grafo7119.42.lgr N42 E46 R0 M0.135 O
./instances/Rome/grafo6937.34.lgr N34 E41 D9 P9.79 R1 M2.955 O
./instances/Rome/grafo6345.43.lgr N43 E57 D25.6667 P26.79 R2 M106.879 O
./instances/Rome/grafo328.10.lgr N10 E10 R0 M0.046 O
./instances/Rome/grafo1145.18.lgr N18 E24 R0 M0.083 O
./instances/Rome/grafo10117.98.lgr N98 E125 D53.5406 P52 M601214 F
./instances/Rome/grafo4627.53.lgr N53 E72 D35.5714 P35.79 R2 M24.339 O
./instances/Rome/grafo2133.22.lgr N22 E24 R0 M0.09 O
./instances/Rome/grafo477.13.lgr N13 E13 R0 M0.043 O
./instances/Rome/grafo9717.64.lgr N64 E85 D40.0769 P40.79 R2 M47.182 O
./instances/Rome/grafo7714.44.lgr N44 E72 D46 P46.79 R6 M41711.6 O
./instances/Rome/grafo4556.52.lgr N52 E68 D27.3333 P27.79 R2 M16.158 O
./instances/Rome/grafo11441.38.lgr N38 E43 R0 M0.13 O
./instances/Rome/grafo9245.82.lgr N82 E110 D52.0584 P51 M601256 F
./instances/Rome/grafo10705.97.lgr N97 E133 D64.5017 P61 M601750 F
./instances/Rome/grafo7656.40.lgr N40 E58 D32 P32.79 R1 M3.901 O
./instances/Rome/grafo3769.48.lgr N48 E63 D29 P29.79 R3 M445.553 O
./instances/Rome/grafo2117.18.lgr N18 E20 R0 M0.084 O
./instances/Rome/grafo8999.86.lgr N86 E112 D49 P49.79 R6 M172089 O
./instances/Rome/grafo6870.44.lgr N44 E64 D43.0132 P43.79 R4 M4548.99 O
./instances/Rome/grafo10811.96.lgr N96 E142 D85.9715 P80 M601188 F
./instances/Rome/grafo4316.77.lgr N77 E99 D41.5 P41.79 R3 M413.835 O
./instances/Rome/grafo8108.85.lgr N85 E115 D56.9021 P56 M601335 F
./instances/Rome/grafo6852.44.lgr N44 E61 D30.2295 P30.79 R2 M36.383 O
./instances/Rome/grafo3580.44.lgr N44 E64 D30.2143 P30.79 R3 M393.896 O
./instances/Rome/grafo4689.59.lgr N59 E71 R0 M0.18 O
./instances/Rome/grafo4844.58.lgr N58 E69 D19 P19.79 R1 M3.546 O
./instances/Rome/grafo9547.63.lgr N63 E89 D47 P47 R6 M197756 O
./instances/Rome/grafo8783.85.lgr N85 E112 D51.0009 P51.79 R6 M113668 O
./instances/Rome/grafo2939.19.lgr N19 E28 D15 P15.79 R1 M3.036 O
./instances/Rome/grafo6393.43.lgr N43 E62 D33 P33.79 R4 M2426.5 O
./instances/Rome/grafo11333.39.lgr N39 E50 D22.4 P22.79 R2 M15.67 O
./instances/Rome/grafo6646.77.lgr N77 E104 D51 P51.79 R6 M111471 O
./instances/Rome/grafo9028.69.lgr N69 E98 D51.7657 P50 M601686 F
./instances/Rome/grafo503.11.lgr N11 E14 R0 M0.065 O
./instances/Rome/grafo3510.96.lgr N96 E123 D52 P52.79 R5 M20788.6 O
./instances/Rome/grafo11256.99.lgr N99 E126 D55.3126 P53 M602106 F
./instances/Rome/grafo516.15.lgr N15 E16 R0 M0.059 O
./instances/Rome/grafo7158.39.lgr N39 E54 D26.5 P26.79 R2 M12.124 O
./instances/Rome/grafo10515.39.lgr N39 E54 D28 P28.79 R1 M3.888 O
./instances/Rome/grafo6262.46.lgr N46 E64 D32.4444 P32.79 R2 M14.208 O
./instances/Rome/grafo7992.70.lgr N70 E94 D48 P48.79 R6 M365889 O
./instances/Rome/grafo11377.36.lgr N36 E48 D22 P22.79 R1 M3.466 O
./instances/Rome/grafo2876.27.lgr N27 E32 R0 M0.103 O
./instances/Rome/grafo5533.47.lgr N47 E61 D25 P25.79 R3 M522.854 O
./instances/Rome/grafo1428.56.lgr N56 E69 D28.5 P28.79 R2 M27.069 O
./instances/Rome/grafo956.14.lgr N14 E15 R0 M0.057 O
./instances/Rome/grafo1928.23.lgr N23 E28 R0 M0.097 O
./instances/Rome/grafo9794.61.lgr N61 E91 D56.7362 P56 M601508 F
./instances/Rome/grafo7338.41.lgr N41 E50 D20.6667 P20.79 R2 M8.672 O
./instances/Rome/grafo8523.71.lgr N71 E102 D55.1291 P53 M601194 F
./instances/Rome/grafo1796.31.lgr N31 E40 R0 M0.125 O
./instances/Rome/grafo1553.67.lgr N67 E84 D34.0656 P34.79 R2 M42.529 O
./instances/Rome/grafo8059.61.lgr N61 E92 D57.298 P56 M601245 F
./instances/Rome/grafo454.17.lgr N17 E17 R0 M0.063 O
./instances/Rome/grafo6568.56.lgr N56 E69 D28 P28.79 R1 M8.48 O
./instances/Rome/grafo1082.23.lgr N23 E24 R0 M0.069 O
./instances/Rome/grafo2442.14.lgr N14 E18 R0 M0.075 O
./instances/Rome/grafo5454.38.lgr N38 E48 R0 M0.125 O
./instances/Rome/grafo7260.45.lgr N45 E61 D23 P23.79 R1 M4.569 O
./instances/Rome/grafo8298.78.lgr N78 E116 D72.3417 P66 M601231 F
./instances/Rome/grafo4629.64.lgr N64 E90 D45.7 P45 M601523 F
./instances/Rome/grafo4652.74.lgr N74 E99 D41.0067 P41.79 R5 M7579.06 O
./instances/Rome/grafo120.40.lgr N40 E42 R0 M0.137 O
./instances/Rome/grafo370.14.lgr N14 E19 R0 M0.075 O
./instances/Rome/grafo6898.61.lgr N61 E72 D25.7 P25.79 R2 M11.228 O
./instances/Rome/grafo9039.66.lgr N66 E86 D36.016 P36.79 R5 M10913.9 O
./instances/Rome/grafo11655.91.lgr N91 E125 D60.6524 P59 M601199 F
./instances/Rome/grafo4158.77.lgr N77 E113 D68.4883 P67 M601022 F
./instances/Rome/grafo9214.66.lgr N66 E95 D56.5089 P56 M601114 F
./instances/Rome/grafo7787.71.lgr N71 E87 D29 P29.79 R1 M4.423 O
./instances/Rome/grafo8906.75.lgr N75 E97 D46 P46.79 R6 M332436 O
./instances/Rome/grafo7915.78.lgr N78 E109 D56.0111 P55 M601277 F
./instances/Rome/grafo9380.62.lgr N62 E96 D57.7047 P55 M601153 F
./instances/Rome/grafo2695.43.lgr N43 E52 R0 M0.133 O
./instances/Rome/grafo11319.34.lgr N34 E40 R0 M0.111 O
./instances/Rome/grafo3251.39.lgr N39 E47 R0 M0.128 O
./instances/Rome/grafo9991.39.lgr N39 E54 D27.3333 P27.79 R3 M100.459 O
./instances/Rome/grafo159.24.lgr N24 E25 R0 M0.07 O
./instances/Rome/grafo7636.43.lgr N43 E59 D26 P26.79 R2 M18.276 O
./instances/Rome/grafo6783.38.lgr N38 E45 D18 P18.79 R1 M3.557 O
./instances/Rome/grafo4896.68.lgr N68 E86 D35 P35.79 R3 M735.82 O
./instances/Rome/grafo4504.62.lgr N62 E88 D50 P50.79 R6 M196412 O
./instances/Rome/grafo9623.82.lgr N82 E109 D48.0615 P47 M601523 F
./instances/Rome/grafo6812.37.lgr N37 E50 D28 P28.79 R1 M5.234 O
./instances/Rome/grafo6654.87.lgr N87 E117 D55.3992 P54 M601387 F
./instances/Rome/grafo7735.46.lgr N46 E60 D30.0737 P30.79 R3 M554.25 O
./instances/Rome/grafo7191.41.lgr N41 E54 D29.5143 P29.79 R2 M46.866 O
./instances/Rome/grafo9546.66.lgr N66 E92 D49 P49.79 R6 M79213.9 O
./instances/Rome/grafo9921.33.lgr N33 E36 R0 M0.123 O
./instances/Rome/grafo6920.40.lgr N40 E57 D30.4375 P30.79 R2 M14.684 O
./instances/Rome/grafo6008.43.lgr N43 E68 D41.8316 P41 M601878 F
./instances/Rome/grafo8008.95.lgr N95 E138 D81.9133 P75 M601018 F
./instances/Rome/grafo5595.42.lgr N42 E56 D24 P24.79 R1 M4.175 O
./instances/Rome/grafo7470.43.lgr N43 E52 D24 P24.79 R1 M4.383 O
./instances/Rome/grafo7652.40.lgr N40 E55 D29.3333 P29.79 R2 M17.34 O
./instances/Rome/grafo3328.56.lgr N56 E76 D36 P36.79 R4 M3295.07 O
./instances/Rome/grafo9003.84.lgr N84 E115 D55.8462 P55 M601144 F
./instances/Rome/grafo2836.39.lgr N39 E44 R0 M0.139 O
./instances/Rome/grafo4262.77.lgr N77 E106 D52.9395 P52 M601205 F
./instances/Rome/grafo4657.79.lgr N79 E113 D65.2572 P62 M601179 F
./instances/Rome/grafo1490.47.lgr N47 E57 D8 P8.79 R1 M2.546 O
./instances/Rome/grafo955.13.lgr N13 E12 R0 M0.052 O
./instances/Rome/grafo5913.37.lgr N37 E50 D30.0301 P30.79 R2 M211.183 O
./instances/Rome/grafo5107.67.lgr N67 E80 D25 P25.79 R1 M4.682 O
./instances/Rome/grafo6320.49.lgr N49 E61 D16 P16.79 R1 M2.777 O
./instances/Rome/grafo6092.34.lgr N34 E39 R0 M0.121 O
./instances/Rome/grafo9054.99.lgr N99 E131 D65.1882 P63 M601190 F
./instances/Rome/grafo396.15.lgr N15 E17 R0 M0.048 O
./instances/Rome/grafo1619.11.lgr N11 E15 R0 M0.072 O
./instances/Rome/grafo9454.70.lgr N70 E109 D70.5194 P66 M601117 F
./instances/Rome/grafo641.21.lgr N21 E23 R0 M0.084 O
./instances/Rome/grafo4987.64.lgr N64 E77 D24.6667 P24.79 R2 M8.255 O
./instances/Rome/grafo11257.91.lgr N91 E129 D67.7025 P64 M601275 F
./instances/Rome/grafo1427.51.lgr N51 E59 R0 M0.151 O
./instances/Rome/grafo6042.36.lgr N36 E43 D17 P17.79 R1 M4.599 O
./instances/Rome/grafo10809.99.lgr N99 E131 D63.1398 P60 M601028 F
./instances/Rome/grafo8558.90.lgr N90 E125 D66.7378 P62 M601186 F
./instances/Rome/grafo194.23.lgr N23 E30 R0 M0.081 O
./instances/Rome/grafo2787.24.lgr N24 E35 D20 P20.79 R1 M3.777 O
./instances/Rome/grafo10698.95.lgr N95 E137 D78.3615 P72 M601206 F
./instances/Rome/grafo1309.25.lgr N25 E26 R0 M0.101 O
./instances/Rome/grafo1837.20.lgr N20 E24 R0 M0.079 O
./instances/Rome/grafo10605.99.lgr N99 E127 D52.3471 P51 M601335 F
./instances/Rome/grafo3689.49.lgr N49 E65 D33.0294 P33.79 R4 M3150.86 O
./instances/Rome/grafo11151.92.lgr N92 E121 D54.1969 P51 M601431 F
./instances/Rome/grafo2714.11.lgr N11 E11 R0 M0.05 O
./instances/Rome/grafo1794.17.lgr N17 E20 R0 M0.088 O
./instances/Rome/grafo3215.58.lgr N58 E74 D34.3333 P34.79 R2 M22.915 O
./instances/Rome/grafo10609.100.lgr N100 E132 D69.9086 P68 M600913 F
./instances/Rome/grafo3372.46.lgr N46 E69 D39 P39.79 R6 M76374.6 O
./instances/Rome/grafo5458.41.lgr N41 E58 D34.0714 P34.79 R4 M2589.3 O
./instances/Rome/grafo6339.47.lgr N47 E64 D33.2 P33.79 R3 M601.139 O
./instances/Rome/grafo3869.58.lgr N58 E73 D33.3333 P33.79 R2 M22.766 O
./instances/Rome/grafo5479.41.lgr N41 E50 R0 M0.138 O
./instances/Rome/grafo10310.93.lgr N93 E117 D45 P45.79 R6 M166000 O
./instances/Rome/grafo7387.39.lgr N39 E48 D19 P19.79 R1 M3.583 O
./instances/Rome/grafo2015.35.lgr N35 E48 D27.3 P27.79 R3 M239.195 O
./instances/Rome/grafo6251.49.lgr N49 E68 D36 P36.79 R4 M2770.02 O
./instances/Rome/grafo6758.46.lgr N46 E66 D34 P34.79 R4 M891.716 O
./instances/Rome/grafo1579.32.lgr N32 E35 R0 M0.113 O
./instances/Rome/grafo288.15.lgr N15 E16 R0 M0.074 O
./instances/Rome/grafo4178.74.lgr N74 E99 D49 P49.79 R5 M37660 O
./instances/Rome/grafo7311.41.lgr N41 E45 R0 M0.132 O
./instances/Rome/grafo11195.93.lgr N93 E130 D68.7239 P66 M602632 F
./instances/Rome/grafo660.13.lgr N13 E20 R0 M0.081 O
./instances/Rome/grafo11625.37.lgr N37 E51 D29.119 P29.79 R2 M75.666 O
./instances/Rome/grafo3545.58.lgr N58 E83 D44.547 P43 M601430 F
./instances/Rome/grafo625.14.lgr N14 E15 R0 M0.053 O
./instances/Rome/grafo10387.97.lgr N97 E137 D76.6905 P70 M601249 F
./instances/Rome/grafo10936.98.lgr N98 E124 D52.0573 P51 M601324 F
./instances/Rome/grafo7823.80.lgr N80 E113 D65.5178 P63 M601030 F
./instances/Rome/grafo6153.39.lgr N39 E52 D25 P25.79 R1 M4.648 O
./instances/Rome/grafo8517.75.lgr N75 E95 D35 P35.79 R4 M2480.71 O
./instances/Rome/grafo1183.30.lgr N30 E39 D18 P18.79 R1 M2.85 O
./instances/Rome/grafo9906.38.lgr N38 E51 D30 P30.79 R1 M4.277 O
./instances/Rome/grafo1666.19.lgr N19 E28 D15 P15.79 R1 M2.717 O
./instances/Rome/grafo1594.25.lgr N25 E26 R0 M0.096 O
./instances/Rome/grafo8692.87.lgr N87 E127 D73.0504 P67 M601161 F
./instances/Rome/grafo164.22.lgr N22 E27 R0 M0.094 O
./instances/Rome/grafo2967.47.lgr N47 E58 D16 P16.79 R1 M3.156 O
./instances/Rome/grafo10079.41.lgr N41 E57 D26 P26.79 R4 M1067.32 O
./instances/Rome/grafo11326.35.lgr N35 E42 D15 P15.79 R1 M2.577 O
./instances/Rome/grafo847.22.lgr N22 E29 R0 M0.097 O
./instances/Rome/grafo11415.35.lgr N35 E43 R0 M0.122 O
./instances/Rome/grafo5661.48.lgr N48 E58 D17 P17.79 R1 M3.272 O
./instances/Rome/grafo7930.84.lgr N84 E115 D61.2215 P59 M601153 F
./instances/Rome/grafo6567.60.lgr N60 E85 D48.0349 P48.79 R5 M16965.5 O
./instances/Rome/grafo8028.68.lgr N68 E94 D49.5902 P49 M601297 F
./instances/Rome/grafo9748.67.lgr N67 E103 D66.0521 P65 M601054 F
./instances/Rome/grafo2684.33.lgr N33 E38 R0 M0.122 O
./instances/Rome/grafo7015.45.lgr N45 E53 R0 M0.139 O
./instances/Rome/grafo6968.44.lgr N44 E67 D36 P36.79 R4 M1736.4 O
./instances/Rome/grafo10652.100.lgr N100 E141 D73.2997 P68 M601142 F
./instances/Rome/grafo11672.35.lgr N35 E47 D21.375 P21.79 R3 M67.611 O
./instances/Rome/grafo10750.100.lgr N100 E135 D75.1772 P71 M601129 F
./instances/Rome/grafo2986.38.lgr N38 E50 D23.4 P23.79 R2 M9.553 O
./instances/Rome/grafo5359.41.lgr N41 E59 D34.1429 P34.79 R3 M254.7 O
./instances/Rome/grafo4917.76.lgr N76 E100 D42 P42.79 R7 M537843 O
./instances/Rome/grafo2068.12.lgr N12 E16 R0 M0.081 O
./instances/Rome/grafo6562.98.lgr N98 E138 D72.5917 P68 M601137 F
./instances/Rome/grafo4361.58.lgr N58 E90 D58.3857 P57 M601365 F
./instances/Rome/grafo10978.98.lgr N98 E130 D55.4115 P53 M601159 F
./instances/Rome/grafo11532.39.lgr N39 E51 D21 P21.79 R1 M4.084 O
./instances/Rome/grafo8646.92.lgr N92 E135 D75.7259 P69 M601154 F
./instances/Rome/grafo4129.78.lgr N78 E108 D53.2234 P52 M601131 F
./instances/Rome/grafo10457.36.lgr N36 E45 D13 P13.79 R1 M2.535 O
./instances/Rome/grafo5797.47.lgr N47 E64 D33.1148 P33.79 R3 M753.823 O
./instances/Rome/grafo3135.34.lgr N34 E38 R0 M0.133 O
./instances/Rome/grafo652.14.lgr N14 E13 R0 M0.048 O
./instances/Rome/grafo11250.99.lgr N99 E143 D77.925 P72 M601279 F
./instances/Rome/grafo2878.19.lgr N19 E33 D26 P26.79 R2 M21.578 O
./instances/Rome/grafo3118.39.lgr N39 E52 R0 M0.153 O
./instances/Rome/grafo4118.66.lgr N66 E79 D23 P23.79 R1 M3.428 O
./instances/Rome/grafo6765.68.lgr N68 E82 D26.6667 P26.79 R2 M10.349 O
./instances/Rome/grafo3007.27.lgr N27 E30 R0 M0.103 O
./instances/Rome/grafo10904.94.lgr N94 E129 D67.9786 P64 M601213 F
./instances/Rome/grafo7883.65.lgr N65 E88 D45.005 P45.79 R5 M18415.8 O
./instances/Rome/grafo6488.49.lgr N49 E63 D23 P23.79 R1 M3.793 O
./instances/Rome/grafo3881.39.lgr N39 E61 D37 P37.79 R3 M695.803 O
./instances/Rome/grafo1369.23.lgr N23 E24 R0 M0.066 O
./instances/Rome/grafo4517.80.lgr N80 E112 D57.1175 P55 M601203 F
./instances/Rome/grafo11217.95.lgr N95 E131 D63.342 P59 M601204 F
./instances/Rome/grafo10362.94.lgr N94 E136 D73.3166 P70 M600988 F
./instances/Rome/grafo3682.49.lgr N49 E74 D44 P44.79 R5 M14203 O
./instances/Rome/grafo3300.42.lgr N42 E55 D22.25 P22.79 R3 M161.911 O
./instances/Rome/grafo7898.68.lgr N68 E88 D39 P39.79 R4 M5211.65 O
./instances/Rome/grafo1299.47.lgr N47 E57 D14 P14.79 R1 M2.611 O
./instances/Rome/grafo5506.43.lgr N43 E65 D37 P37.79 R3 M885.098 O
./instances/Rome/grafo9065.70.lgr N70 E92 D42 P42.79 R5 M53078.2 O
./instances/Rome/grafo4177.57.lgr N57 E76 D40.2381 P40.79 R2 M60.247 O
./instances/Rome/grafo5646.33.lgr N33 E38 R0 M0.114 O
./instances/Rome/grafo2366.16.lgr N16 E20 R0 M0.083 O
./instances/Rome/grafo11515.37.lgr N37 E46 R0 M0.123 O
./instances/Rome/grafo6012.51.lgr N51 E81 D49 P49.79 R7 M177361 O
./instances/Rome/grafo9918.34.lgr N34 E34 R0 M0.096 O
./instances/Rome/grafo2570.15.lgr N15 E22 R0 M0.082 O
./instances/Rome/grafo8982.80.lgr N80 E106 D50 P50.79 R6 M184110 O
./instances/Rome/grafo10806.97.lgr N97 E139 D72.8026 P65 M601206 F
./instances/Rome/grafo10887.31.lgr N31 E36 R0 M0.113 O
./instances/Rome/grafo2704.25.lgr N25 E32 R0 M0.089 O
./instances/Rome/grafo7547.47.lgr N47 E59 D26 P26.79 R1 M4.743 O
./instances/Rome/grafo3858.54.lgr N54 E68 D34.2222 P34.79 R3 M778.66 O
./instances/Rome/grafo968.13.lgr N13 E21 R0 M0.08 O
./instances/Rome/grafo8386.73.lgr N73 E99 D52.0241 P52.79 R4 M4736.94 O
./instances/Rome/grafo5171.77.lgr N77 E91 D30 P30.79 R1 M5.663 O
./instances/Rome/grafo9947.32.lgr N32 E40 R0 M0.109 O
./instances/Rome/grafo681.35.lgr N35 E48 D26.6667 P26.79 R2 M7.872 O
./instances/Rome/grafo3582.41.lgr N41 E51 D21.6667 P21.79 R2 M9.112 O
./instances/Rome/grafo405.16.lgr N16 E17 R0 M0.054 O
./instances/Rome/grafo8824.91.lgr N91 E120 D57.5993 P56 M601115 F
./instances/Rome/grafo4278.55.lgr N55 E65 D21 P21.79 R1 M4.036 O
./instances/Rome/grafo8506.88.lgr N88 E124 D62.5638 P58 M601298 F
./instances/Rome/grafo8074.68.lgr N68 E98 D54 P54.79 R7 M471542 O
./instances/Rome/grafo11535.97.lgr N97 E127 D58.2068 P57 M601265 F
./instances/Rome/grafo3980.54.lgr N54 E70 D29.6 P30.79 R2 M37.825 O
./instances/Rome/grafo3507.51.lgr N51 E71 D40 P40.79 R6 M181225 O
./instances/Rome/grafo7507.67.lgr N67 E86 D34 P34.79 R4 M2296.51 O
./instances/Rome/grafo9329.65.lgr N65 E91 D48 P48.79 R6 M121761 O
./instances/Rome/grafo5919.40.lgr N40 E56 D25.5 P25.79 R2 M11.049 O
./instances/Rome/grafo6495.39.lgr N39 E56 D33 P33.79 R4 M4470.88 O
./instances/Rome/grafo3666.53.lgr N53 E93 D66.8755 P62 M601277 F
./instances/Rome/grafo6815.84.lgr N84 E108 D48.0738 P47 M601387 F
./instances/Rome/grafo4975.74.lgr N74 E98 D47.0444 P47.79 R4 M3733.59 O
./instances/Rome/grafo6477.37.lgr N37 E43 R0 M0.134 O
./instances/Rome/grafo10059.32.lgr N32 E39 R0 M0.093 O
./instances/Rome/grafo4050.35.lgr N35 E43 R0 M0.118 O
./instances/Rome/grafo231.12.lgr N12 E18 R0 M0.071 O
./instances/Rome/grafo1451.75.lgr N75 E88 D27 P27.79 R1 M6.112 O
./instances/Rome/grafo6028.36.lgr N36 E43 D13 P13.79 R1 M3.123 O
./instances/Rome/grafo3700.38.lgr N38 E44 R0 M0.126 O
./instances/Rome/grafo8509.74.lgr N74 E92 D37.35 P37.79 R2 M21.291 O
./instances/Rome/grafo3936.39.lgr N39 E58 D30.1429 P30.79 R4 M979.412 O
./instances/Rome/grafo11278.37.lgr N37 E47 D23 P23.79 R1 M4.435 O
./instances/Rome/grafo8063.70.lgr N70 E103 D61.8768 P59 M601411 F
./instances/Rome/grafo951.13.lgr N13 E18 R0 M0.074 O
./instances/Rome/grafo2102.34.lgr N34 E41 R0 M0.127 O
./instances/Rome/grafo663.19.lgr N19 E20 R0 M0.054 O
./instances/Rome/grafo3584.56.lgr N56 E80 D44.4962 P43 M601340 F
./instances/Rome/grafo10192.39.lgr N39 E48 R0 M0.137 O
./instances/Rome/grafo3084.36.lgr N36 E42 R0 M0.108 O
./instances/Rome/grafo7959.73.lgr N73 E95 D41 P41.79 R5 M21990.8 O
./instances/Rome/grafo4934.59.lgr N59 E72 D26 P26.79 R1 M6.171 O
./instances/Rome/grafo11540.37.lgr N37 E48 D17 P17.79 R1 M3.83 O
./instances/Rome/grafo10275.97.lgr N97 E147 D90.3099 P80 M601126 F
./instances/Rome/grafo8792.98.lgr N98 E132 D69.2739 P66 M601036 F
./instances/Rome/grafo8683.79.lgr N79 E102 D44.2404 P43 M601522 F
./instances/Rome/grafo10279.32.lgr N32 E37 R0 M0.119 O
./instances/Rome/grafo765.37.lgr N37 E47 R0 M0.12 O
./instances/Rome/grafo11373.38.lgr N38 E50 D25.2857 P25.79 R3 M321.388 O
./instances/Rome/grafo10562.33.lgr N33 E39 R0 M0.123 O
./instances/Rome/grafo5963.61.lgr N61 E83 D35.3333 P35.79 R3 M92.685 O
./instances/Rome/grafo9703.65.lgr N65 E88 D44 P44.79 R4 M3415.89 O
./instances/Rome/grafo7827.77.lgr N77 E107 D54.7668 P51 M602114 F
./instances/Rome/grafo1492.54.lgr N54 E67 D18 P18.79 R1 M4.094 O
./instances/Rome/grafo8403.73.lgr N73 E94 D40 P40.79 R3 M350.054 O
./instances/Rome/grafo6514.39.lgr N39 E55 D30 P30.79 R4 M2896.32 O
./instances/Rome/grafo8389.71.lgr N71 E87 D35.4444 P35.79 R2 M21.85 O
./instances/Rome/grafo1585.26.lgr N26 E33 D13.5 P13.79 R2 M7.584 O
./instances/Rome/grafo9876.33.lgr N33 E39 R0 M0.116 O
./instances/Rome/grafo10658.35.lgr N35 E41 R0 M0.121 O
./instances/Rome/grafo6032.42.lgr N42 E51 D17 P17.79 R1 M3.434 O
./instances/Rome/grafo2832.13.lgr N13 E14 R0 M0.045 O
./instances/Rome/grafo1038.23.lgr N23 E24 R0 M0.055 O
./instances/Rome/grafo3036.60.lgr N60 E69 R0 M0.174 O
./instances/Rome/grafo11629.36.lgr N36 E46 D16 P16.79 R1 M4.779 O
./instances/Rome/grafo4732.74.lgr N74 E96 D42 P42.79 R4 M6826.19 O
./instances/Rome/grafo5429.36.lgr N36 E48 D30 P30 R1 M5.473 O
./instances/Rome/grafo9210.78.lgr N78 E108 D57 P57.79 R6 M81688.1 O
./instances/Rome/grafo4998.61.lgr N61 E73 D25.6 P25.79 R2 M14.895 O
./instances/Rome/grafo11401.33.lgr N33 E40 R0 M0.119 O
./instances/Rome/grafo9396.88.lgr N88 E123 D65.2396 P64 M600927 F
./instances/Rome/grafo6112.36.lgr N36 E48 D24.5217 P24.79 R2 M15.843 O
./instances/Rome/grafo424.18.lgr N18 E22 R0 M0.086 O
./instances/Rome/grafo10754.35.lgr N35 E42 R0 M0.119 O
./instances/Rome/grafo11488.91.lgr N91 E127 D69.5447 P65 M601248 F
./instances/Rome/grafo8401.69.lgr N69 E100 D52.9627 P51 M601426 F
./instances/Rome/grafo7624.41.lgr N41 E54 D25 P25.79 R1 M3.761 O
./instances/Rome/grafo475.15.lgr N15 E22 R0 M0.086 O
./instances/Rome/grafo1286.27.lgr N27 E31 R0 M0.096 O
./instances/Rome/grafo7935.71.lgr N71 E91 D33.125 P33.79 R3 M129.464 O
./instances/Rome/grafo9517.63.lgr N63 E76 D26.1379 P26.79 R3 M250.24 O
./instances/Rome/grafo3446.46.lgr N46 E62 D29.5 P29.79 R2 M18.83 O
./instances/Rome/grafo3335.40.lgr N40 E53 D23.6667 P23.79 R2 M11.209 O
./instances/Rome/grafo9916.31.lgr N31 E36 R0 M0.114 O
./instances/Rome/grafo1935.13.lgr N13 E18 R0 M0.073 O
./instances/Rome/grafo9688.67.lgr N67 E82 D32 P32.79 R3 M629.595 O
./instances/Rome/grafo8998.66.lgr N66 E99 D59.4264 P58 M600990 F
./instances/Rome/grafo3000.38.lgr N38 E39 R0 M0.141 O
./instances/Rome/grafo5742.39.lgr N39 E56 D31.0602 P31.79 R3 M630.622 O
./instances/Rome/grafo7722.43.lgr N43 E56 D29.5714 P29.79 R2 M8.326 O
./instances/Rome/grafo6327.51.lgr N51 E70 D42.0662 P42.79 R3 M814.7 O
./instances/Rome/grafo8996.67.lgr N67 E87 D43 P43.79 R4 M3880.5 O
./instances/Rome/grafo4978.79.lgr N79 E100 D46 P46.79 R3 M1228.91 O
./instances/Rome/grafo1906.51.lgr N51 E62 D22.6667 P22.79 R2 M11.329 O
./instances/Rome/grafo11432.92.lgr N92 E126 D65.1165 P63 M601207 F
./instances/Rome/grafo1910.21.lgr N21 E27 D14 P14.79 R1 M5.198 O
./instances/Rome/grafo9760.64.lgr N64 E80 D32.1137 P32.79 R3 M797.311 O
./instances/Rome/grafo1649.20.lgr N20 E22 R0 M0.095 O
./instances/Rome/grafo10184.100.lgr N100 E140 D79.6105 P74 M600999 F
./instances/Rome/grafo6301.55.lgr N55 E69 D31.3333 P31.79 R3 M163.404 O
./instances/Rome/grafo3596.37.lgr N37 E46 D16 P16.79 R1 M3.377 O
./instances/Rome/grafo1860.20.lgr N20 E22 R0 M0.093 O
./instances/Rome/grafo10679.100.lgr N100 E129 D57 P57.79 R6 M161616 O
./instances/Rome/grafo9439.78.lgr N78 E105 D49.7345 P49 M601410 F
./instances/Rome/grafo9185.64.lgr N64 E89 D45 P45.79 R5 M51997.2 O
./instances/Rome/grafo3989.43.lgr N43 E56 D30.1757 P30.79 R2 M77.176 O
./instances/Rome/grafo11437.36.lgr N36 E47 D21.5 P21.79 R2 M13.783 O
./instances/Rome/grafo7560.35.lgr N35 E45 D22.6667 P22.79 R2 M10.113 O
./instances/Rome/grafo9816.69.lgr N69 E96 D47 P47.79 R6 M120413 O
./instances/Rome/grafo10245.92.lgr N92 E135 D84.2763 P75 M601120 F
./instances/Rome/grafo8194.76.lgr N76 E107 D62.5565 P61 M601178 F
./instances/Rome/grafo11645.36.lgr N36 E50 D27 P27.79 R1 M3.582 O
./instances/Rome/grafo6043.44.lgr N44 E64 D34.0992 P34.79 R5 M7170.71 O
./instances/Rome/grafo9669.63.lgr N63 E84 D34.3333 P34.79 R3 M122.061 O
./instances/Rome/grafo517.17.lgr N17 E23 R0 M0.095 O
./instances/Rome/grafo8895.78.lgr N78 E104 D50.8621 P50 M601081 F
./instances/Rome/grafo2478.47.lgr N47 E62 D33 P33.79 R3 M404.451 O
./instances/Rome/grafo5856.34.lgr N34 E41 D13 P13.79 R1 M3.096 O
./instances/Rome/grafo11196.100.lgr N100 E121 D31.0606 P31.79 R3 M343.911 O
./instances/Rome/grafo144.12.lgr N12 E11 R0 M0.057 O
./instances/Rome/grafo10512.36.lgr N36 E42 R0 M0.145 O
./instances/Rome/grafo2021.27.lgr N27 E31 R0 M0.102 O
./instances/Rome/grafo1129.15.lgr N15 E27 D19.5 P19.79 R4 M256.145 O
./instances/Rome/grafo8284.84.lgr N84 E121 D69.7095 P66 M601213 F
./instances/Rome/grafo10896.96.lgr N96 E115 D32 P32.79 R3 M666.45 O
./instances/Rome/grafo4816.57.lgr N57 E77 D31.25 P31.79 R2 M26.168 O
./instances/Rome/grafo8531.88.lgr N88 E113 D54.0048 P54.79 R5 M24151.2 O
./instances/Rome/grafo2109.11.lgr N11 E18 D13 P13.79 R1 M2.448 O
./instances/Rome/grafo11178.95.lgr N95 E137 D68.7183 P63 M601294 F
./instances/Rome/grafo6971.81.lgr N81 E108 D51 P51.79 R6 M196532 O
./instances/Rome/grafo8269.82.lgr N82 E120 D74.8063 P72 M601060 F
./instances/Rome/grafo1782.15.lgr N15 E22 R0 M0.091 O
./instances/Rome/grafo5113.63.lgr N63 E85 D35 P35.79 R4 M1925.65 O
./instances/Rome/grafo7848.68.lgr N68 E88 D36 P36.79 R5 M11282.9 O
./instances/Rome/grafo1150.16.lgr N16 E21 R0 M0.082 O
./instances/Rome/grafo986.12.lgr N12 E11 R0 M0.045 O
./instances/Rome/grafo3123.63.lgr N63 E84 D36.0448 P36.79 R4 M3024.78 O
./instances/Rome/grafo3136.56.lgr N56 E83 D47.4296 P46 M601451 F
./instances/Rome/grafo5608.74.lgr N74 E104 D56.414 P55 M601086 F
./instances/Rome/grafo4908.80.lgr N80 E102 D41 P41.79 R6 M311227 O
./instances/Rome/grafo11073.100.lgr N100 E149 D85.5444 P76 M601156 F
./instances/Rome/grafo9790.79.lgr N79 E103 D47 P47.79 R5 M55664.5 O
./instances/Rome/grafo895.12.lgr N12 E11 R0 M0.058 O
./instances/Rome/grafo11179.99.lgr N99 E123 D42 P42.79 R6 M168936 O
./instances/Rome/grafo2733.14.lgr N14 E16 R0 M0.079 O
./instances/Rome/grafo1245.25.lgr N25 E29 R0 M0.09 O
./instances/Rome/grafo6847.37.lgr N37 E47 R0 M0.122 O
./instances/Rome/grafo7931.77.lgr N77 E103 D56.0186 P54 M601120 F
./instances/Rome/grafo8466.75.lgr N75 E100 D47.9287 P47 M601326 F
./instances/Rome/grafo6913.44.lgr N44 E56 D26.5882 P26.79 R2 M14.704 O
./instances/Rome/grafo2289.18.lgr N18 E20 R0 M0.063 O
./instances/Rome/grafo4263.63.lgr N63 E77 D29.6667 P29.79 R2 M15.522 O
./instances/Rome/grafo4649.85.lgr N85 E112 D56.7608 P55 M601239 F
./instances/Rome/grafo7908.80.lgr N80 E113 D63.6636 P62 M601195 F
./instances/Rome/grafo5368.35.lgr N35 E45 D19 P19.79 R1 M3.059 O
./instances/Rome/grafo1660.19.lgr N19 E23 R0 M0.089 O
./instances/Rome/grafo9845.75.lgr N75 E106 D58.9429 P57 M601074 F
./instances/Rome/grafo9683.67.lgr N67 E88 D42 P42.79 R4 M5123.85 O
./instances/Rome/grafo5194.48.lgr N48 E65 D34 P34.79 R3 M561.553 O
./instances/Rome/grafo2505.13.lgr N13 E13 R0 M0.05 O
./instances/Rome/grafo2499.23.lgr N23 E26 R0 M0.087 O
./instances/Rome/grafo3601.44.lgr N44 E53 R0 M0.133 O
./instances/Rome/grafo10449.96.lgr N96 E126 D61.2612 P58 M600961 F
./instances/Rome/grafo3644.44.lgr N44 E54 R0 M0.139 O
./instances/Rome/grafo11350.91.lgr N91 E120 D57.9789 P57 M601208 F
./instances/Rome/grafo10213.99.lgr N99 E132 D63.7459 P60 M601088 F
./instances/Rome/grafo5050.55.lgr N55 E69 D30.0734 P30.79 R2 M71.191 O
./instances/Rome/grafo3684.50.lgr N50 E66 D28.1333 P28.79 R3 M167.716 O
./instances/Rome/grafo2530.38.lgr N38 E52 D26 P26.79 R1 M3.662 O
./instances/Rome/grafo7563.42.lgr N42 E58 D28 P28.79 R3 M740.232 O
./instances/Rome/grafo4269.61.lgr N61 E93 D54.6502 P53 M601387 F
./instances/Rome/grafo9873.35.lgr N35 E47 D22 P22.79 R1 M2.59 O
./instances/Rome/grafo9359.62.lgr N62 E84 D36 P36.79 R4 M1556.16 O
./instances/Rome/grafo11599.91.lgr N91 E121 D55.5296 P54 M601242 F
./instances/Rome/grafo5934.35.lgr N35 E48 D28.3774 P28.79 R2 M59.923 O
./instances/Rome/grafo8765.86.lgr N86 E117 D62.4078 P61 M601206 F
./instances/Rome/grafo7009.37.lgr N37 E47 D22 P22.79 R1 M4.552 O
./instances/Rome/grafo3900.43.lgr N43 E60 D30.25 P30.79 R2 M16.34 O
./instances/Rome/grafo2300.17.lgr N17 E20 R0 M0.076 O
./instances/Rome/grafo1115.31.lgr N31 E43 D21 P21.79 R1 M3.435 O
./instances/Rome/grafo11643.33.lgr N33 E37 R0 M0.118 O
./instances/Rome/grafo9059.65.lgr N65 E84 D42 P42.79 R5 M23788.1 O
./instances/Rome/grafo7297.39.lgr N39 E61 D37 P37.79 R4 M1578.7 O
./instances/Rome/grafo6359.43.lgr N43 E59 D32.0865 P32.79 R3 M893.729 O
./instances/Rome/grafo1352.29.lgr N29 E34 R0 M0.116 O
./instances/Rome/grafo6421.44.lgr N44 E54 D16 P16.79 R1 M4.504 O
./instances/Rome/grafo4270.69.lgr N69 E81 D28.3333 P28.79 R2 M24.65 O
./instances/Rome/grafo11475.35.lgr N35 E46 R0 M0.127 O
./instances/Rome/grafo8514.95.lgr N95 E130 D65.2264 P62 M601200 F
./instances/Rome/grafo3855.60.lgr N60 E78 D33 P33.79 R4 M2710.8 O
./instances/Rome/grafo3778.37.lgr N37 E43 D14 P14.79 R1 M3.342 O
./instances/Rome/grafo605.22.lgr N22 E26 R0 M0.062 O
./instances/Rome/grafo3406.37.lgr N37 E49 D23 P23.79 R1 M4.236 O
./instances/Rome/grafo7952.77.lgr N77 E100 D46.0115 P46.79 R5 M18329.4 O
./instances/Rome/grafo8987.65.lgr N65 E101 D59.691 P58 M601194 F
./instances/Rome/grafo9197.70.lgr N70 E101 D57.2371 P55 M601238 F
./instances/Rome/grafo1439.15.lgr N15 E21 R0 M0.068 O
./instances/Rome/grafo9436.82.lgr N82 E126 D83.1652 P76 M601058 F
./instances/Rome/grafo11617.35.lgr N35 E44 R0 M0.131 O
./instances/Rome/grafo6802.74.lgr N74 E99 D48 P48.79 R5 M41319.5 O
./instances/Rome/grafo7716.39.lgr N39 E49 D21 P21.79 R1 M5.009 O
./instances/Rome/grafo8926.89.lgr N89 E122 D58.0349 P57 M601314 F
./instances/Rome/grafo3871.88.lgr N88 E126 D70.4541 P66 M601160 F
./instances/Rome/grafo1232.27.lgr N27 E31 R0 M0.097 O
./instances/Rome/grafo11579.36.lgr N36 E46 D20 P20.79 R1 M4.59 O
./instances/Rome/grafo5158.43.lgr N43 E63 D42.0112 P42.79 R5 M24141 O
./instances/Rome/grafo3988.43.lgr N43 E57 D22.7143 P22.79 R2 M15.838 O
./instances/Rome/grafo174.27.lgr N27 E28 R0 M0.103 O
./instances/Rome/grafo5730.33.lgr N33 E41 D17 P17.79 R1 M5.88 O
./instances/Rome/grafo1090.29.lgr N29 E33 R0 M0.115 O
./instances/Rome/grafo3910.41.lgr N41 E49 D19 P19.79 R1 M3.075 O
./instances/Rome/grafo10736.99.lgr N99 E137 D71.0634 P70 M600976 F
./instances/Rome/grafo8701.90.lgr N90 E130 D76.3918 P69 M601219 F
./instances/Rome/grafo10428.35.lgr N35 E42 R0 M0.126 O
./instances/Rome/grafo4103.52.lgr N52 E65 D29 P29.79 R1 M5.352 O
./instances/Rome/grafo1327.50.lgr N50 E59 R0 M0.218 O
./instances/Rome/grafo10166.98.lgr N98 E133 D70.0801 P67 M601073 F
./instances/Rome/grafo10464.96.lgr N96 E119 D43 P43.79 R2 M5.337 O
./instances/Rome/grafo6097.37.lgr N37 E48 D22 P22.79 R1 M3.295 O
./instances/Rome/grafo638.12.lgr N12 E17 R0 M0.08 O
./instances/Rome/grafo6936.43.lgr N43 E52 D20.6667 P20.79 R2 M8.454 O
./instances/Rome/grafo10746.36.lgr N36 E42 R0 M0.122 O
./instances/Rome/grafo8079.81.lgr N81 E114 D60 P60.79 R6 M200430 O
./instances/Rome/grafo9346.91.lgr N91 E114 D47 P47.79 R4 M9682.48 O
./instances/Rome/grafo8118.83.lgr N83 E112 D51.5767 P50 M601296 F
./instances/Rome/grafo4980.59.lgr N59 E80 D41 P41.79 R6 M77983.8 O
./instances/Rome/grafo11282.35.lgr N35 E44 D15 P15.79 R1 M3.084 O
./instances/Rome/grafo2784.16.lgr N16 E20 R0 M0.084 O
./instances/Rome/grafo530.13.lgr N13 E13 R0 M0.045 O
./instances/Rome/grafo702.12.lgr N12 E14 R0 M0.044 O
./instances/Rome/grafo8603.87.lgr N87 E111 D43 P43.79 R4 M3466.26 O
./instances/Rome/grafo2342.18.lgr N18 E20 R0 M0.07 O
./instances/Rome/grafo9878.34.lgr N34 E39 R0 M0.086 O
./instances/Rome/grafo10681.93.lgr N93 E124 D58.4273 P56 M601083 F
./instances/Rome/grafo7192.45.lgr N45 E59 D22.5 P22.79 R3 M83.996 O
./instances/Rome/grafo6846.51.lgr N51 E71 D35.1667 P35.79 R2 M68.107 O
./instances/Rome/grafo2801.22.lgr N22 E24 R0 M0.063 O
./instances/Rome/grafo1018.29.lgr N29 E36 D13 P13.79 R1 M3.201 O
./instances/Rome/grafo770.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo9963.39.lgr N39 E46 D14 P14.79 R1 M2.647 O
./instances/Rome/grafo2234.14.lgr N14 E19 R0 M0.079 O
./instances/Rome/grafo4564.72.lgr N72 E97 D45 P45.79 R4 M3244.4 O
./instances/Rome/grafo6725.86.lgr N86 E106 D39 P39.79 R5 M16944.9 O
./instances/Rome/grafo2710.41.lgr N41 E49 R0 M0.105 O
./instances/Rome/grafo11251.93.lgr N93 E139 D82.6097 P75 M601146 F
./instances/Rome/grafo6154.44.lgr N44 E63 D36.3333 P36.79 R2 M24.084 O
./instances/Rome/grafo5694.45.lgr N45 E63 D28 P28.79 R4 M1776.61 O
./instances/Rome/grafo7745.38.lgr N38 E46 D15 P15.79 R1 M2.656 O
./instances/Rome/grafo5289.37.lgr N37 E41 R0 M0.143 O
./instances/Rome/grafo1525.65.lgr N65 E85 D36.6 P36.79 R2 M16.403 O
./instances/Rome/grafo5770.33.lgr N33 E38 R0 M0.114 O
./instances/Rome/grafo10996.97.lgr N97 E131 D66.5247 P65 M601051 F
./instances/Rome/grafo11626.38.lgr N38 E48 D20.7143 P20.79 R2 M9.882 O
./instances/Rome/grafo3158.98.lgr N98 E133 D63.868 P62 M601074 F
./instances/Rome/grafo10046.40.lgr N40 E50 D22 P22.79 R1 M3.978 O
./instances/Rome/grafo6493.39.lgr N39 E50 D25.6667 P25.79 R2 M9.968 O
./instances/Rome/grafo3914.42.lgr N42 E53 D21 P21.79 R1 M2.98 O
./instances/Rome/grafo11210.33.lgr N33 E42 R0 M0.111 O
./instances/Rome/grafo7011.64.lgr N64 E80 D32.5556 P32.79 R2 M20.76 O
./instances/Rome/grafo9702.81.lgr N81 E109 D50.3837 P49 M601258 F
./instances/Rome/grafo2523.40.lgr N40 E51 D25.6667 P25.79 R2 M12.475 O
./instances/Rome/grafo7966.77.lgr N77 E104 D57.1309 P55 M601603 F
./instances/Rome/grafo2221.13.lgr N13 E13 R0 M0.078 O
./instances/Rome/grafo4441.61.lgr N61 E75 D15.6667 P15.79 R2 M8.916 O
./instances/Rome/grafo9628.81.lgr N81 E107 D50.9137 P50 M601292 F
./instances/Rome/grafo5965.37.lgr N37 E52 D32 P32.79 R2 M40.238 O
./instances/Rome/grafo5653.43.lgr N43 E46 R0 M0.144 O
./instances/Rome/grafo6804.48.lgr N48 E59 D26.1408 P26.79 R2 M68.926 O
./instances/Rome/grafo4306.56.lgr N56 E63 R0 M0.165 O
./instances/Rome/grafo6519.56.lgr N56 E74 D32 P32.79 R4 M1027.53 O
./instances/Rome/grafo5063.78.lgr N78 E102 D38 P38.79 R5 M13514.4 O
./instances/Rome/grafo8062.83.lgr N83 E107 D50 P50.79 R6 M253353 O
./instances/Rome/grafo10682.98.lgr N98 E128 D51 P51.79 R6 M171675 O
./instances/Rome/grafo2149.24.lgr N24 E30 R0 M0.078 O
./instances/Rome/grafo6125.53.lgr N53 E65 D22.5 P22.79 R2 M15.067 O
./instances/Rome/grafo10785.94.lgr N94 E134 D70.4791 P65 M601309 F
./instances/Rome/grafo6811.36.lgr N36 E44 R0 M0.127 O
./instances/Rome/grafo10080.38.lgr N38 E47 D18 P18.79 R1 M5.057 O
./instances/Rome/grafo4139.64.lgr N64 E85 D38.06 P38.79 R3 M817.959 O
./instances/Rome/grafo1567.57.lgr N57 E74 D30.5 P30.79 R2 M15.798 O
./instances/Rome/grafo9771.84.lgr N84 E102 D31 P31.79 R4 M1893 O
./instances/Rome/grafo11040.95.lgr N95 E134 D77.0476 P75 M600879 F
./instances/Rome/grafo9129.77.lgr N77 E97 D36.0283 P36.79 R3 M581.745 O
./instances/Rome/grafo6705.51.lgr N51 E60 R0 M0.156 O
./instances/Rome/grafo10026.32.lgr N32 E38 D13 P13.79 R1 M3.411 O
./instances/Rome/grafo9599.81.lgr N81 E106 D52.0412 P52.79 R5 M25282.2 O
./instances/Rome/grafo941.29.lgr N29 E35 R0 M0.104 O
./instances/Rome/grafo5751.60.lgr N60 E75 D28.4444 P28.79 R3 M118.371 O
./instances/Rome/grafo11521.91.lgr N91 E111 D40 P40.79 R4 M3800.2 O
./instances/Rome/grafo6710.73.lgr N73 E94 D44 P44.79 R3 M387.576 O
./instances/Rome/grafo10655.34.lgr N34 E40 R0 M0.117 O
./instances/Rome/grafo4166.53.lgr N53 E66 D19 P19.79 R1 M3.421 O
./instances/Rome/grafo3107.32.lgr N32 E48 D27.3333 P27.79 R3 M86.238 O
./instances/Rome/grafo5170.59.lgr N59 E76 D29.0603 P29.79 R3 M501.78 O
./instances/Rome/grafo8127.78.lgr N78 E126 D79.3663 P71 M601277 F
./instances/Rome/grafo4425.50.lgr N50 E68 D26 P26.79 R4 M820.114 O
./instances/Rome/grafo2026.28.lgr N28 E36 D14 P14.79 R1 M3.864 O
./instances/Rome/grafo4685.56.lgr N56 E71 D25 P25.79 R1 M4.403 O
./instances/Rome/grafo4830.72.lgr N72 E101 D55.7309 P54 M601287 F
./instances/Rome/grafo10191.34.lgr N34 E38 R0 M0.095 O
./instances/Rome/grafo2509.37.lgr N37 E46 D12 P12.79 R1 M2.335 O
./instances/Rome/grafo4513.53.lgr N53 E70 D29 P29.79 R1 M3.727 O
./instances/Rome/grafo4334.48.lgr N48 E65 D25.3333 P25.79 R2 M15.349 O
./instances/Rome/grafo2370.22.lgr N22 E28 R0 M0.079 O
./instances/Rome/grafo8462.76.lgr N76 E102 D49.6856 P49 M601176 F
./instances/Rome/grafo1141.47.lgr N47 E59 D23 P23.79 R1 M4.744 O
./instances/Rome/grafo6395.57.lgr N57 E73 D34.1368 P34.79 R3 M585.618 O
./instances/Rome/grafo6452.58.lgr N58 E79 D39.0108 P39.79 R5 M16468.4 O
./instances/Rome/grafo705.16.lgr N16 E23 D13 P13.79 R1 M3.183 O
./instances/Rome/grafo11275.93.lgr N93 E135 D81.1561 P75 M600876 F
./instances/Rome/grafo4924.62.lgr N62 E84 D47.9529 P48.79 R5 M101834 O
./instances/Rome/grafo759.11.lgr N11 E12 R0 M0.05 O
./instances/Rome/grafo588.19.lgr N19 E20 R0 M0.055 O
./instances/Rome/grafo2901.13.lgr N13 E15 R0 M0.072 O
./instances/Rome/grafo2052.38.lgr N38 E50 D27.4773 P27.79 R2 M22.535 O
./instances/Rome/grafo10422.97.lgr N97 E132 D66.58 P61 M601131 F
./instances/Rome/grafo4299.55.lgr N55 E79 D47 P47.79 R6 M132369 O
./instances/Rome/grafo5880.38.lgr N38 E52 D25.3 P25.79 R2 M16.53 O
./instances/Rome/grafo2612.37.lgr N37 E53 D28 P28.79 R3 M84.948 O
./instances/Rome/grafo10943.95.lgr N95 E138 D79.4673 P74 M601116 F
./instances/Rome/grafo5407.39.lgr N39 E53 D31 P31.79 R2 M74.411 O
./instances/Rome/grafo3622.36.lgr N36 E41 R0 M0.12 O
./instances/Rome/grafo8198.99.lgr N99 E140 D74.4136 P69 M601254 F
./instances/Rome/grafo11181.95.lgr N95 E141 D94.2515 P86 M601197 F
./instances/Rome/grafo4526.66.lgr N66 E91 D44.6604 P44 M601684 F
./instances/Rome/grafo10694.96.lgr N96 E137 D77.4464 P70 M601139 F
./instances/Rome/grafo5307.39.lgr N39 E54 D32.2243 P32.79 R2 M213.645 O
./instances/Rome/grafo11190.92.lgr N92 E130 D75.3059 P69 M601265 F
./instances/Rome/grafo10453.97.lgr N97 E136 D81.6741 P77 M601101 F
./instances/Rome/grafo11136.98.lgr N98 E122 D50.2166 P49 M601292 F
./instances/Rome/grafo6718.59.lgr N59 E74 D28.4 P28.79 R2 M19.808 O
./instances/Rome/grafo11405.92.lgr N92 E128 D73.1322 P70 M600894 F
./instances/Rome/grafo7780.90.lgr N90 E128 D74.0352 P68 M601513 F
./instances/Rome/grafo5619.39.lgr N39 E49 D16 P16.79 R1 M2.764 O
./instances/Rome/grafo1281.28.lgr N28 E30 R0 M0.095 O
./instances/Rome/grafo7466.42.lgr N42 E62 D37.0385 P37.79 R4 M3228.72 O
./instances/Rome/grafo3186.39.lgr N39 E49 R0 M0.134 O
./instances/Rome/grafo7451.82.lgr N82 E117 D62.0698 P61 M601052 F
./instances/Rome/grafo1952.26.lgr N26 E31 R0 M0.106 O
./instances/Rome/grafo294.21.lgr N21 E21 R0 M0.058 O
./instances/Rome/grafo8932.89.lgr N89 E118 D57.4236 P55 M601166 F
./instances/Rome/grafo6639.48.lgr N48 E60 D23.1852 P23.79 R3 M155.074 O
./instances/Rome/grafo9505.75.lgr N75 E97 D42 P42.79 R5 M36020.5 O
./instances/Rome/grafo807.12.lgr N12 E12 R0 M0.052 O
./instances/Rome/grafo4082.60.lgr N60 E81 D38.0087 P38.79 R5 M16307.7 O
./instances/Rome/grafo9970.39.lgr N39 E46 R0 M0.133 O
./instances/Rome/grafo5179.71.lgr N71 E98 D52 P52.79 R5 M18216 O
./instances/Rome/grafo10975.96.lgr N96 E128 D66.0072 P64 M601038 F
./instances/Rome/grafo5569.37.lgr N37 E46 R0 M0.132 O
./instances/Rome/grafo2184.18.lgr N18 E21 R0 M0.091 O
./instances/Rome/grafo2396.20.lgr N20 E24 R0 M0.091 O
./instances/Rome/grafo5418.61.lgr N61 E83 D30.1429 P30.79 R3 M436.062 O
./instances/Rome/grafo776.36.lgr N36 E52 D29.5 P29.79 R3 M69.649 O
./instances/Rome/grafo10591.99.lgr N99 E119 D41.0471 P41.79 R4 M3360.04 O
./instances/Rome/grafo10693.98.lgr N98 E150 D95.1835 P84 M601138 F
./instances/Rome/grafo8491.92.lgr N92 E133 D66.0954 P62 M601181 F
./instances/Rome/grafo1446.23.lgr N23 E24 R0 M0.065 O
./instances/Rome/grafo5378.38.lgr N38 E46 R0 M0.132 O
./instances/Rome/grafo121.20.lgr N20 E25 R0 M0.085 O
./instances/Rome/grafo1251.25.lgr N25 E26 R0 M0.064 O
./instances/Rome/grafo796.14.lgr N14 E19 R0 M0.074 O
./instances/Rome/grafo1630.31.lgr N31 E40 R0 M0.108 O
./instances/Rome/grafo1494.50.lgr N50 E57 R0 M0.142 O
./instances/Rome/grafo3391.39.lgr N39 E61 D39 P39.79 R2 M21.055 O
./instances/Rome/grafo2961.26.lgr N26 E31 R0 M0.099 O
./instances/Rome/grafo10012.40.lgr N40 E53 D23 P23.79 R1 M3.906 O
./instances/Rome/grafo7106.44.lgr N44 E61 D33 P33.79 R3 M841.277 O
./instances/Rome/grafo2615.17.lgr N17 E18 R0 M0.054 O
./instances/Rome/grafo8469.85.lgr N85 E107 D38 P38 R2 M161.678 O
./instances/Rome/grafo7247.39.lgr N39 E47 D15 P15.79 R1 M2.579 O
./instances/Rome/grafo10567.38.lgr N38 E47 D14 P14.79 R1 M2.227 O
./instances/Rome/grafo4081.40.lgr N40 E46 R0 M0.099 O
./instances/Rome/grafo9680.83.lgr N83 E111 D50 P50.79 R6 M367065 O
./instances/Rome/grafo10243.95.lgr N95 E133 D74.6976 P71 M601029 F
./instances/Rome/grafo6908.43.lgr N43 E48 R0 M0.142 O
./instances/Rome/grafo1867.27.lgr N27 E30 R0 M0.088 O
./instances/Rome/grafo2624.22.lgr N22 E27 R0 M0.088 O
./instances/Rome/grafo3874.40.lgr N40 E46 R0 M0.137 O
./instances/Rome/grafo131.23.lgr N23 E26 R0 M0.087 O
./instances/Rome/grafo11289.93.lgr N93 E118 D48 P48.79 R6 M113935 O
./instances/Rome/grafo5632.36.lgr N36 E43 D17 P17.79 R1 M3.132 O
./instances/Rome/grafo4661.55.lgr N55 E69 D31 P31.79 R1 M5.05 O
./instances/Rome/grafo3021.25.lgr N25 E29 R0 M0.093 O
./instances/Rome/grafo7182.39.lgr N39 E55 D28.3636 P28.79 R2 M20.044 O
./instances/Rome/grafo4100.56.lgr N56 E75 D38.0981 P38.79 R4 M2971.16 O
./instances/Rome/grafo2322.42.lgr N42 E50 D9 P9.79 R1 M3.093 O
./instances/Rome/grafo2365.30.lgr N30 E34 R0 M0.116 O
./instances/Rome/grafo2012.30.lgr N30 E46 D27 P27.79 R1 M4.02 O
./instances/Rome/grafo10171.99.lgr N99 E140 D85.5737 P77 M601202 F
./instances/Rome/grafo5233.37.lgr N37 E47 D12 P12.79 R1 M2.564 O
./instances/Rome/grafo10970.100.lgr N100 E135 D73.2825 P71 M601126 F
./instances/Rome/grafo6462.46.lgr N46 E56 D20 P20.79 R1 M3.119 O
./instances/Rome/grafo10408.93.lgr N93 E123 D55 P55.79 R7 M520982 O
./instances/Rome/grafo6588.49.lgr N49 E64 D34.3333 P34.79 R2 M17.407 O
./instances/Rome/grafo5173.58.lgr N58 E83 D48.024 P48.79 R5 M16326.2 O
./instances/Rome/grafo4721.77.lgr N77 E98 D37 P37.79 R3 M438.258 O
./instances/Rome/grafo4131.78.lgr N78 E108 D54.3299 P52 M601194 F
./instances/Rome/grafo2929.23.lgr N23 E31 R0 M0.101 O
./instances/Rome/grafo4119.80.lgr N80 E114 D61.9906 P59 M601162 F
./instances/Rome/grafo4196.78.lgr N78 E106 D55.8712 P55 M601149 F
./instances/Rome/grafo5938.75.lgr N75 E116 D70.7027 P63 M601467 F
./instances/Rome/grafo6604.38.lgr N38 E44 R0 M0.127 O
./instances/Rome/grafo3764.45.lgr N45 E59 D27 P27.79 R1 M3.253 O
./instances/Rome/grafo3672.59.lgr N59 E78 D34.25 P34.79 R3 M309.884 O
./instances/Rome/grafo3652.42.lgr N42 E61 D29 P29.79 R4 M1174.1 O
./instances/Rome/grafo4827.55.lgr N55 E73 D32.0217 P32.79 R4 M2323.43 O
./instances/Rome/grafo6838.50.lgr N50 E60 D22.5 P22.79 R2 M22.467 O
./instances/Rome/grafo5066.51.lgr N51 E70 D38.2895 P38.79 R2 M25.69 O
./instances/Rome/grafo9589.62.lgr N62 E100 D62.3914 P60 M601181 F
./instances/Rome/grafo5463.42.lgr N42 E63 D38 P38.79 R4 M2029.39 O
./instances/Rome/grafo10541.93.lgr N93 E124 D65.3409 P62 M601319 F
./instances/Rome/grafo10560.95.lgr N95 E137 D78.0401 P71 M601203 F
./instances/Rome/grafo8411.78.lgr N78 E104 D48 P48 R4 M7869.84 O
./instances/Rome/grafo7160.54.lgr N54 E66 D27.6667 P27.79 R2 M11.513 O
./instances/Rome/grafo1721.24.lgr N24 E27 R0 M0.092 O
./instances/Rome/grafo1227.30.lgr N30 E39 D16 P16.79 R1 M3.636 O
./instances/Rome/grafo5218.36.lgr N36 E44 R0 M0.123 O
./instances/Rome/grafo5264.36.lgr N36 E41 R0 M0.121 O
./instances/Rome/grafo5427.38.lgr N38 E44 R0 M0.117 O
./instances/Rome/grafo9484.60.lgr N60 E78 D32 P32.79 R5 M11916.4 O
./instances/Rome/grafo3742.36.lgr N36 E45 R0 M0.135 O
./instances/Rome/grafo10548.94.lgr N94 E134 D79.6096 P74 M601097 F
./instances/Rome/grafo5334.41.lgr N41 E57 D29 P29.79 R3 M743.332 O
./instances/Rome/grafo1832.11.lgr N11 E12 R0 M0.05 O
./instances/Rome/grafo7128.48.lgr N48 E60 D23.5 P23.79 R2 M18.217 O
./instances/Rome/grafo2644.17.lgr N17 E19 R0 M0.059 O
./instances/Rome/grafo8790.97.lgr N97 E133 D68.7246 P65 M601110 F
./instances/Rome/grafo6880.44.lgr N44 E58 D23.125 P23.79 R3 M254.885 O
./instances/Rome/grafo2968.32.lgr N32 E41 D16 P16.79 R1 M3.093 O
./instances/Rome/grafo5229.37.lgr N37 E53 D29 P29.79 R3 M442.71 O
./instances/Rome/grafo1625.27.lgr N27 E37 D19.5556 P19.79 R2 M13.646 O
./instances/Rome/grafo6425.78.lgr N78 E96 D37.0223 P37.79 R3 M954.658 O
./instances/Rome/grafo6248.39.lgr N39 E50 D19 P19.79 R1 M3.98 O
./instances/Rome/grafo919.12.lgr N12 E14 R0 M0.049 O
./instances/Rome/grafo8860.73.lgr N73 E101 D45 P45.79 R5 M26289.1 O
./instances/Rome/grafo5992.44.lgr N44 E67 D43.2057 P43.79 R6 M46043.9 O
./instances/Rome/grafo10388.95.lgr N95 E136 D73.2228 P68 M601110 F
./instances/Rome/grafo2564.20.lgr N20 E22 R0 M0.091 O
./instances/Rome/grafo3879.96.lgr N96 E130 D66.8609 P64 M601071 F
./instances/Rome/grafo5495.34.lgr N34 E43 R0 M0.134 O
./instances/Rome/grafo9758.72.lgr N72 E101 D56.0227 P54 M601159 F
./instances/Rome/grafo3038.38.lgr N38 E50 D23 P23.79 R3 M264.316 O
./instances/Rome/grafo6415.55.lgr N55 E59 R0 M0.172 O
./instances/Rome/grafo10106.100.lgr N100 E119 D36.4 P36.79 R2 M48.306 O
./instances/Rome/grafo9006.61.lgr N61 E80 D31 P31.79 R3 M884.724 O
./instances/Rome/grafo6433.48.lgr N48 E64 D36.1845 P36.79 R3 M635.68 O
./instances/Rome/grafo7743.37.lgr N37 E55 D30 P30.79 R4 M2398.59 O
./instances/Rome/grafo2094.34.lgr N34 E39 R0 M0.127 O
./instances/Rome/grafo6923.39.lgr N39 E48 D16.6667 P16.79 R2 M6.937 O
./instances/Rome/grafo8900.94.lgr N94 E126 D64.7844 P60 M601705 F
./instances/Rome/grafo6535.49.lgr N49 E65 D23.6667 P23.79 R2 M10.044 O
./instances/Rome/grafo7937.75.lgr N75 E96 D42 P42.79 R5 M28568.3 O
./instances/Rome/grafo10520.99.lgr N99 E131 D57.0638 P55 M601122 F
./instances/Rome/grafo6499.46.lgr N46 E68 D33 P33.79 R5 M8952.47 O
./instances/Rome/grafo9957.39.lgr N39 E51 D24.6667 P24.79 R2 M12.69 O
./instances/Rome/grafo11661.38.lgr N38 E48 D21.6667 P21.79 R2 M11.991 O
./instances/Rome/grafo2694.65.lgr N65 E78 D25.6 P25.79 R2 M12.927 O
./instances/Rome/grafo4887.78.lgr N78 E99 D38 P38.79 R5 M17092.8 O
./instances/Rome/grafo7605.44.lgr N44 E65 D37.0455 P37.79 R4 M2078.49 O
./instances/Rome/grafo7520.45.lgr N45 E53 D17 P17.79 R1 M2.769 O
./instances/Rome/grafo7375.46.lgr N46 E60 D26.3889 P26.79 R2 M11.437 O
./instances/Rome/grafo3678.34.lgr N34 E42 D17 P17.79 R1 M2.319 O
./instances/Rome/grafo1092.42.lgr N42 E53 D25.6667 P25.79 R2 M8.722 O
./instances/Rome/grafo8643.89.lgr N89 E124 D68.7932 P65 M601079 F
./instances/Rome/grafo11607.32.lgr N32 E38 R0 M0.115 O
./instances/Rome/grafo5450.36.lgr N36 E42 R0 M0.116 O
./instances/Rome/grafo1506.43.lgr N43 E50 D12 P12.79 R1 M3.144 O
./instances/Rome/grafo10722.96.lgr N96 E139 D83.3373 P76 M601157 F
./instances/Rome/grafo7869.69.lgr N69 E100 D54.0256 P53 M601543 F
./instances/Rome/grafo334.12.lgr N12 E13 R0 M0.08 O
./instances/Rome/grafo10482.94.lgr N94 E122 D58 P58.79 R6 M306776 O
./instances/Rome/grafo1335.56.lgr N56 E81 D45.125 P45.79 R4 M1749 O
./instances/Rome/grafo1557.23.lgr N23 E29 R0 M0.099 O
./instances/Rome/grafo8245.83.lgr N83 E104 D43 P43.79 R4 M8982.5 O
./instances/Rome/grafo5131.48.lgr N48 E59 R0 M0.155 O
./instances/Rome/grafo11380.97.lgr N97 E133 D75.8146 P71 M601073 F
./instances/Rome/grafo8782.88.lgr N88 E106 D36 P36.79 R4 M1854.16 O
./instances/Rome/grafo8072.69.lgr N69 E88 D32.1128 P32.79 R3 M737.194 O
./instances/Rome/grafo1378.46.lgr N46 E62 D29 P29.79 R4 M3928.54 O
./instances/Rome/grafo4332.54.lgr N54 E69 D28.625 P28.79 R2 M13.218 O
./instances/Rome/grafo3613.41.lgr N41 E54 D27.0667 P27.79 R3 M377.885 O
./instances/Rome/grafo4478.64.lgr N64 E83 D29.1111 P29.79 R3 M293.332 O
./instances/Rome/grafo6876.41.lgr N41 E50 D16 P16.79 R1 M2.676 O
./instances/Rome/grafo8452.85.lgr N85 E118 D63.9177 P60 M601243 F
./instances/Rome/grafo5902.74.lgr N74 E102 D54.283 P52 M601260 F
./instances/Rome/grafo4781.57.lgr N57 E74 D36 P36.79 R4 M7444.97 O
./instances/Rome/grafo3800.42.lgr N42 E51 D16 P16.79 R1 M3.48 O
./instances/Rome/grafo7671.86.lgr N86 E110 D55 P55.79 R5 M61426.5 O
./instances/Rome/grafo9076.77.lgr N77 E103 D48 P48.79 R6 M81243.9 O
./instances/Rome/grafo10227.96.lgr N96 E128 D60.1342 P58 M601186 F
./instances/Rome/grafo3589.56.lgr N56 E68 D24.6667 P24.79 R2 M12.267 O
./instances/Rome/grafo9501.66.lgr N66 E105 D66.2371 P62 M601167 F
./instances/Rome/grafo9453.80.lgr N80 E114 D59.849 P58 M601162 F
./instances/Rome/grafo6879.41.lgr N41 E51 R0 M0.137 O
./instances/Rome/grafo10719.96.lgr N96 E133 D71.9076 P68 M601095 F
./instances/Rome/grafo1244.26.lgr N26 E28 R0 M0.094 O
./instances/Rome/grafo2969.39.lgr N39 E57 D31 P31.79 R4 M3488.98 O
./instances/Rome/grafo2627.40.lgr N40 E49 D20 P20.79 R1 M4.664 O
./instances/Rome/grafo7049.42.lgr N42 E54 D24 P24.79 R1 M5.006 O
./instances/Rome/grafo10938.33.lgr N33 E36 R0 M0.125 O
./instances/Rome/grafo8673.98.lgr N98 E140 D74.9248 P67 M601166 F
./instances/Rome/grafo1861.17.lgr N17 E21 D9 P9.79 R1 M2.411 O
./instances/Rome/grafo1118.22.lgr N22 E23 R0 M0.09 O
./instances/Rome/grafo987.27.lgr N27 E30 R0 M0.094 O
./instances/Rome/grafo6015.39.lgr N39 E44 R0 M0.139 O
./instances/Rome/grafo682.16.lgr N16 E18 R0 M0.085 O
./instances/Rome/grafo9056.96.lgr N96 E135 D78.1289 P75 M601179 F
./instances/Rome/grafo9503.77.lgr N77 E109 D57.1228 P55 M601307 F
./instances/Rome/grafo8748.88.lgr N88 E107 D34 P34.79 R1 M4.424 O
./instances/Rome/grafo7240.60.lgr N60 E87 D47 P47.79 R6 M92059 O
./instances/Rome/grafo4801.69.lgr N69 E95 D42.5408 P42 M601577 F
./instances/Rome/grafo252.12.lgr N12 E11 R0 M0.056 O
./instances/Rome/grafo4083.57.lgr N57 E78 D43.1068 P43.79 R4 M4016.3 O
./instances/Rome/grafo7759.56.lgr N56 E64 R0 M0.124 O
./instances/Rome/grafo1757.20.lgr N20 E25 R0 M0.065 O
./instances/Rome/grafo8112.61.lgr N61 E77 D29 P29.79 R4 M3108.22 O
./instances/Rome/grafo10015.39.lgr N39 E45 R0 M0.129 O
./instances/Rome/grafo7468.54.lgr N54 E81 D47 P47.79 R6 M57877.7 O
./instances/Rome/grafo4000.35.lgr N35 E41 D11 P11.79 R1 M2.676 O
./instances/Rome/grafo783.15.lgr N15 E20 R0 M0.083 O
./instances/Rome/grafo11545.39.lgr N39 E47 R0 M0.119 O
./instances/Rome/grafo6987.39.lgr N39 E46 R0 M0.122 O
./instances/Rome/grafo8191.86.lgr N86 E125 D70.5132 P65 M601255 F
./instances/Rome/grafo2320.23.lgr N23 E35 R0 M0.109 O
./instances/Rome/grafo3948.47.lgr N47 E66 D39 P39.79 R4 M7221.32 O
./instances/Rome/grafo1072.14.lgr N14 E18 R0 M0.079 O
./instances/Rome/grafo690.11.lgr N11 E17 R0 M0.068 O
./instances/Rome/grafo6468.83.lgr N83 E110 D55.9291 P55 M601037 F
./instances/Rome/grafo4772.58.lgr N58 E75 D37.0571 P37.79 R4 M3417.55 O
./instances/Rome/grafo169.26.lgr N26 E38 D22 P22.79 R1 M3.175 O
./instances/Rome/grafo9500.83.lgr N83 E117 D63.6075 P63 M601757 F
./instances/Rome/grafo4331.61.lgr N61 E78 D30 P30.79 R1 M4.557 O
./instances/Rome/grafo7283.39.lgr N39 E50 D21 P21.79 R1 M3.002 O
./instances/Rome/grafo4852.58.lgr N58 E79 D41.0426 P41.79 R4 M2978.47 O
./instances/Rome/grafo10897.95.lgr N95 E121 D52 P52.79 R6 M126836 O
./instances/Rome/grafo5184.36.lgr N36 E47 D23 P23 R2 M151.448 O
./instances/Rome/grafo3916.40.lgr N40 E51 D20.5294 P20.79 R2 M16.13 O
./instances/Rome/grafo1833.46.lgr N46 E60 D22.5 P22.79 R2 M8.562 O
./instances/Rome/grafo6279.40.lgr N40 E52 D26.3 P26.79 R3 M345.888 O
./instances/Rome/grafo4476.68.lgr N68 E95 D50 P50.79 R6 M97669.8 O
./instances/Rome/grafo6211.54.lgr N54 E64 R0 M0.168 O
./instances/Rome/grafo10740.92.lgr N92 E117 D50 P50.79 R5 M34485.7 O
./instances/Rome/grafo8726.87.lgr N87 E128 D75.1459 P68 M601312 F
./instances/Rome/grafo7493.60.lgr N60 E83 D43 P43.79 R5 M20770.4 O
./instances/Rome/grafo9866.34.lgr N34 E34 R0 M0.101 O
./instances/Rome/grafo11462.39.lgr N39 E50 D22 P22.79 R1 M3.44 O
./instances/Rome/grafo4655.56.lgr N56 E80 D45 P45.79 R4 M2942.1 O
./instances/Rome/grafo10345.95.lgr N95 E130 D64.9802 P62 M601136 F
./instances/Rome/grafo819.38.lgr N38 E49 D21 P21.79 R1 M3.941 O
./instances/Rome/grafo1303.68.lgr N68 E84 D29.625 P29.79 R2 M13.798 O
./instances/Rome/grafo8806.98.lgr N98 E121 D48 P48.79 R5 M20539.4 O
./instances/Rome/grafo2164.16.lgr N16 E18 R0 M0.094 O
./instances/Rome/grafo4920.63.lgr N63 E85 D43 P43.79 R4 M5098.84 O
./instances/Rome/grafo3119.55.lgr N55 E82 D50 P50.79 R5 M18288.9 O
./instances/Rome/grafo2611.20.lgr N20 E19 R0 M0.066 O
./instances/Rome/grafo3216.40.lgr N40 E47 D17 P17.79 R1 M3.418 O
./instances/Rome/grafo1990.34.lgr N34 E38 R0 M0.116 O
./instances/Rome/grafo820.18.lgr N18 E21 R0 M0.082 O
./instances/Rome/grafo408.11.lgr N11 E10 R0 M0.048 O
./instances/Rome/grafo1974.23.lgr N23 E27 D10 P10.79 R1 M2.616 O
./instances/Rome/grafo7100.86.lgr N86 E120 D64.1108 P60 M601152 F
./instances/Rome/grafo1489.67.lgr N67 E77 R0 M0.199 O
./instances/Rome/grafo10444.100.lgr N100 E136 D71.4526 P66 M601104 F
./instances/Rome/grafo2453.22.lgr N22 E29 D17 P17.79 R1 M3.379 O
./instances/Rome/grafo9626.83.lgr N83 E115 D55.4086 P54 M601308 F
./instances/Rome/grafo8911.100.lgr N100 E128 D56.6394 P55 M601176 F
./instances/Rome/grafo6177.52.lgr N52 E69 D35.0233 P35.79 R3 M1273.14 O
./instances/Rome/grafo2827.37.lgr N37 E48 D20.4 P20.79 R2 M18.818 O
./instances/Rome/grafo272.14.lgr N14 E13 R0 M0.043 O
./instances/Rome/grafo2613.15.lgr N15 E17 R0 M0.059 O
./instances/Rome/grafo5864.59.lgr N59 E84 D43 P43.79 R7 M302830 O
./instances/Rome/grafo10383.99.lgr N99 E136 D67.3329 P62 M601371 F
./instances/Rome/grafo5614.42.lgr N42 E56 D27.1176 P27.79 R3 M509.449 O
./instances/Rome/grafo5577.80.lgr N80 E104 D47 P47.79 R6 M193331 O
./instances/Rome/grafo8473.93.lgr N93 E122 D56.8173 P55 M601183 F
./instances/Rome/grafo2130.31.lgr N31 E37 R0 M0.095 O
./instances/Rome/grafo6757.58.lgr N58 E86 D51.0044 P51.79 R6 M86621.1 O
./instances/Rome/grafo6107.57.lgr N57 E75 D34 P34.79 R4 M2226.28 O
./instances/Rome/grafo11247.36.lgr N36 E47 D22 P22.79 R3 M310.493 O
./instances/Rome/grafo6461.48.lgr N48 E58 D16 P16.79 R1 M3.204 O
./instances/Rome/grafo3103.88.lgr N88 E105 D38.0421 P38.79 R3 M1170.46 O
./instances/Rome/grafo3629.42.lgr N42 E55 D20.6667 P20.79 R2 M7.895 O
./instances/Rome/grafo5137.59.lgr N59 E87 D43 P43.79 R6 M54314.9 O
./instances/Rome/grafo8271.81.lgr N81 E113 D58.5658 P57 M601240 F
./instances/Rome/grafo4461.59.lgr N59 E79 D45 P45.79 R4 M6568.91 O
./instances/Rome/grafo10335.40.lgr N40 E51 D17.5 P17.79 R2 M11.473 O
./instances/Rome/grafo3791.57.lgr N57 E78 D37 P37.79 R4 M3035.83 O
./instances/Rome/grafo1324.27.lgr N27 E28 R0 M0.107 O
./instances/Rome/grafo119.24.lgr N24 E33 R0 M0.105 O
./instances/Rome/grafo4013.38.lgr N38 E49 D24.7143 P24.79 R2 M11.773 O
./instances/Rome/grafo4602.51.lgr N51 E64 D23 P23.79 R1 M4.154 O
./instances/Rome/grafo6081.42.lgr N42 E60 D35.1818 P35.79 R3 M557.754 O
./instances/Rome/grafo7495.41.lgr N41 E48 R0 M0.102 O
./instances/Rome/grafo7845.81.lgr N81 E114 D60.2278 P59 M601052 F
./instances/Rome/grafo7600.40.lgr N40 E55 D32 P32.79 R3 M668.248 O
./instances/Rome/grafo4164.51.lgr N51 E65 D26.6667 P26.79 R2 M19.976 O
./instances/Rome/grafo2856.16.lgr N16 E18 R0 M0.089 O
./instances/Rome/grafo5346.40.lgr N40 E44 D10 P10.79 R1 M2.538 O
./instances/Rome/grafo2060.25.lgr N25 E26 R0 M0.095 O
./instances/Rome/grafo6326.56.lgr N56 E84 D49.0121 P49.79 R6 M46486 O
./instances/Rome/grafo11301.93.lgr N93 E129 D70.5801 P66 M601038 F
./instances/Rome/grafo1354.28.lgr N28 E36 D17 P17.79 R1 M2.949 O
./instances/Rome/grafo7465.43.lgr N43 E60 D30.5227 P30.79 R3 M417.546 O
./instances/Rome/grafo5829.34.lgr N34 E41 R0 M0.126 O
./instances/Rome/grafo540.16.lgr N16 E17 R0 M0.074 O
./instances/Rome/grafo3714.52.lgr N52 E76 D45 P45.79 R6 M196616 O
./instances/Rome/grafo10616.96.lgr N96 E130 D66.6798 P63 M601215 F
./instances/Rome/grafo4639.82.lgr N82 E107 D54 P54.79 R5 M33855.8 O
./instances/Rome/grafo5425.56.lgr N56 E81 D44.0118 P44.79 R6 M31130.1 O
./instances/Rome/grafo7324.61.lgr N61 E78 D35 P35.79 R5 M26999.4 O
./instances/Rome/grafo2828.33.lgr N33 E37 D10 P10.79 R1 M2.427 O
./instances/Rome/grafo764.23.lgr N23 E26 R0 M0.095 O
./instances/Rome/grafo11524.100.lgr N100 E127 D56.8478 P55 M601067 F
./instances/Rome/grafo5890.48.lgr N48 E67 D38.25 P38.79 R3 M96.641 O
./instances/Rome/grafo8148.85.lgr N85 E119 D68.0443 P65 M601094 F
./instances/Rome/grafo404.12.lgr N12 E13 R0 M0.051 O
./instances/Rome/grafo7926.75.lgr N75 E93 D33 P33.79 R4 M3789.4 O
./instances/Rome/grafo3114.40.lgr N40 E55 D26.2857 P26.79 R2 M16.9 O
./instances/Rome/grafo1569.28.lgr N28 E36 D17 P17.79 R1 M2.868 O
./instances/Rome/grafo5865.36.lgr N36 E44 R0 M0.122 O
./instances/Rome/grafo8945.94.lgr N94 E132 D74.2876 P68 M601316 F
./instances/Rome/grafo594.11.lgr N11 E11 R0 M0.053 O
./instances/Rome/grafo6571.45.lgr N45 E67 D34.1429 P34.79 R4 M1010.85 O
./instances/Rome/grafo5033.66.lgr N66 E88 D40.0039 P40.79 R6 M57431.8 O
./instances/Rome/grafo3453.56.lgr N56 E72 D33 P33.79 R3 M1155.61 O
./instances/Rome/grafo10415.94.lgr N94 E132 D73.8903 P70 M601115 F
./instances/Rome/grafo9162.67.lgr N67 E90 D47 P47.79 R4 M5134.22 O
./instances/Rome/grafo8384.61.lgr N61 E79 D36.1 P36.79 R3 M374.713 O
./instances/Rome/grafo2705.15.lgr N15 E16 R0 M0.054 O
./instances/Rome/grafo3142.39.lgr N39 E52 D21.6667 P21.79 R2 M9.657 O
./instances/Rome/grafo3605.35.lgr N35 E40 R0 M0.123 O
./instances/Rome/grafo11510.34.lgr N34 E34 R0 M0.091 O
./instances/Rome/grafo8814.88.lgr N88 E125 D72.5749 P69 M601268 F
./instances/Rome/grafo1396.61.lgr N61 E78 D21 P21.79 R1 M3.807 O
./instances/Rome/grafo6219.37.lgr N37 E45 D9 P9.79 R1 M2.785 O
./instances/Rome/grafo5796.37.lgr N37 E54 D33 P33.79 R4 M3657.84 O
./instances/Rome/grafo654.25.lgr N25 E24 R0 M0.078 O
./instances/Rome/grafo134.40.lgr N40 E49 D17.6 P17.79 R2 M7.916 O
./instances/Rome/grafo4572.74.lgr N74 E98 D43 P43.79 R6 M68342.4 O
./instances/Rome/grafo6486.75.lgr N75 E107 D58 P58.79 R7 M356020 O
./instances/Rome/grafo7275.41.lgr N41 E59 D24.5455 P24.79 R2 M9.995 O
./instances/Rome/grafo8849.65.lgr N65 E78 D23.6667 P23.79 R2 M8.619 O
./instances/Rome/grafo5579.39.lgr N39 E46 D15 P15.79 R1 M3.914 O
./instances/Rome/grafo6774.48.lgr N48 E62 D28.5 P28.79 R2 M19.07 O
./instances/Rome/grafo846.27.lgr N27 E32 R0 M0.105 O
./instances/Rome/grafo8377.92.lgr N92 E130 D69.5125 P67 M601344 F
./instances/Rome/grafo10331.100.lgr N100 E134 D65.1661 P62 M601355 F
./instances/Rome/grafo10853.92.lgr N92 E113 D37.2222 P37.79 R3 M509.739 O
./instances/Rome/grafo11533.36.lgr N36 E48 D25.1596 P25.79 R3 M353.418 O
./instances/Rome/grafo9932.91.lgr N91 E132 D82.6179 P77 M601196 F
./instances/Rome/grafo10588.93.lgr N93 E128 D63.2077 P61 M601101 F
./instances/Rome/grafo5036.62.lgr N62 E84 D43 P43.79 R4 M4434.23 O
./instances/Rome/grafo4807.72.lgr N72 E91 D39.4667 P40.79 R2 M72.093 O
./instances/Rome/grafo1723.10.lgr N10 E15 R0 M0.074 O
./instances/Rome/grafo8418.61.lgr N61 E80 D33 P33.79 R3 M559.54 O
./instances/Rome/grafo7965.62.lgr N62 E94 D50.6241 P49 M601263 F
./instances/Rome/grafo6487.53.lgr N53 E62 R0 M0.124 O
./instances/Rome/grafo4206.58.lgr N58 E83 D43.0129 P43.79 R5 M26300.7 O
./instances/Rome/grafo6424.78.lgr N78 E96 D37.0223 P37.79 R3 M961.461 O
./instances/Rome/grafo5535.44.lgr N44 E47 R0 M0.142 O
./instances/Rome/grafo10668.99.lgr N99 E128 D49.4462 P48 M601907 F
./instances/Rome/grafo5397.41.lgr N41 E46 R0 M0.149 O
./instances/Rome/grafo11206.91.lgr N91 E126 D65.4207 P60 M601267 F
./instances/Rome/grafo4542.59.lgr N59 E80 D40 P40.79 R5 M35600.9 O
./instances/Rome/grafo6522.59.lgr N59 E91 D52.971 P51 M601245 F
./instances/Rome/grafo5145.40.lgr N40 E50 D18 P18.79 R1 M3.287 O
./instances/Rome/grafo11393.92.lgr N92 E135 D79.0326 P72 M601200 F
./instances/Rome/grafo1076.18.lgr N18 E24 R0 M0.088 O
./instances/Rome/grafo11357.39.lgr N39 E48 D21 P21.79 R1 M3.446 O
./instances/Rome/grafo8103.71.lgr N71 E99 D52 P52.79 R6 M295783 O
./instances/Rome/grafo11134.91.lgr N91 E116 D47 P47.79 R6 M255788 O
./instances/Rome/grafo11020.100.lgr N100 E145 D81.0691 P74 M601241 F
./instances/Rome/grafo627.27.lgr N27 E29 R0 M0.098 O
./instances/Rome/grafo1471.24.lgr N24 E26 R0 M0.09 O
./instances/Rome/grafo11015.98.lgr N98 E136 D73.6308 P68 M601153 F
./instances/Rome/grafo7640.45.lgr N45 E65 D35 P35.79 R5 M19388.5 O
./instances/Rome/grafo1746.27.lgr N27 E38 D23 P23.79 R1 M4.024 O
./instances/Rome/grafo8918.96.lgr N96 E121 D48.0039 P48.79 R5 M12888.4 O
./instances/Rome/grafo5615.38.lgr N38 E46 D18 P18.79 R1 M3.338 O
./instances/Rome/grafo3469.47.lgr N47 E57 R0 M0.144 O
./instances/Rome/grafo5876.40.lgr N40 E50 D17 P17.79 R1 M2.838 O
./instances/Rome/grafo1450.56.lgr N56 E70 D30.0714 P30.79 R3 M782.716 O
./instances/Rome/grafo734.14.lgr N14 E18 R0 M0.088 O
./instances/Rome/grafo9419.60.lgr N60 E83 D43 P43.79 R6 M124818 O
./instances/Rome/grafo1247.58.lgr N58 E68 D21 P21.79 R1 M3.974 O
./instances/Rome/grafo3915.38.lgr N38 E44 D10 P10.79 R1 M2.698 O
./instances/Rome/grafo3924.44.lgr N44 E53 D17 P17.79 R1 M3.309 O
./instances/Rome/grafo4339.55.lgr N55 E67 R0 M0.162 O
./instances/Rome/grafo147.29.lgr N29 E28 R0 M0.077 O
./instances/Rome/grafo4254.77.lgr N77 E110 D62 P62.79 R7 M585756 O
./instances/Rome/grafo3226.55.lgr N55 E74 D41 P41.79 R4 M6834.05 O
./instances/Rome/grafo5832.46.lgr N46 E58 R0 M0.146 O
./instances/Rome/grafo9020.65.lgr N65 E97 D62.5278 P62 M601187 F
./instances/Rome/grafo5285.76.lgr N76 E94 D37.0435 P37.79 R4 M4871.07 O
./instances/Rome/grafo7644.47.lgr N47 E75 D48.399 P47 M601275 F
./instances/Rome/grafo5481.62.lgr N62 E101 D66.2446 P63 M601329 F
./instances/Rome/grafo5817.42.lgr N42 E60 D34 P34 R3 M1167.76 O
./instances/Rome/grafo2847.18.lgr N18 E20 R0 M0.077 O
./instances/Rome/grafo9713.73.lgr N73 E101 D57.4122 P55 M601237 F
./instances/Rome/grafo9757.68.lgr N68 E85 D36 P36.79 R4 M6644.84 O
./instances/Rome/grafo545.23.lgr N23 E28 D12 P12.79 R1 M2.545 O
./instances/Rome/grafo6682.63.lgr N63 E78 D26.7 P26.79 R2 M20.202 O
./instances/Rome/grafo1511.28.lgr N28 E30 R0 M0.082 O
./instances/Rome/grafo2006.25.lgr N25 E36 R0 M0.103 O
./instances/Rome/grafo6532.83.lgr N83 E115 D60.9645 P57 M601266 F
./instances/Rome/grafo7448.60.lgr N60 E81 D39 P39.79 R5 M25683.2 O
./instances/Rome/grafo1673.20.lgr N20 E22 R0 M0.046 O
./instances/Rome/grafo10077.31.lgr N31 E36 R0 M0.086 O
./instances/Rome/grafo6216.45.lgr N45 E51 R0 M0.101 O
./instances/Rome/grafo9520.79.lgr N79 E109 D54.6908 P53 M601144 F
./instances/Rome/grafo4102.42.lgr N42 E62 D31 P31.79 R3 M409.134 O
./instances/Rome/grafo9352.80.lgr N80 E99 D39 P39.79 R5 M48200 O
./instances/Rome/grafo8543.87.lgr N87 E111 D48 P48.79 R6 M395322 O
./instances/Rome/grafo1963.42.lgr N42 E63 D37.0259 P37.79 R5 M8273.53 O
./instances/Rome/grafo2996.37.lgr N37 E47 D20 P20.79 R1 M3.765 O
./instances/Rome/grafo7439.45.lgr N45 E54 R0 M0.142 O
./instances/Rome/grafo6046.41.lgr N41 E57 D34 P34.79 R3 M1189.82 O
./instances/Rome/grafo10097.95.lgr N95 E118 D47 P47.79 R5 M37588.1 O
./instances/Rome/grafo3842.34.lgr N34 E40 R0 M0.121 O
./instances/Rome/grafo2874.50.lgr N50 E54 R0 M0.137 O
./instances/Rome/grafo1253.27.lgr N27 E32 R0 M0.099 O
./instances/Rome/grafo538.18.lgr N18 E19 R0 M0.075 O
./instances/Rome/grafo10169.93.lgr N93 E116 D44 P44.79 R4 M5471.33 O
./instances/Rome/grafo7205.39.lgr N39 E49 R0 M0.138 O
./instances/Rome/grafo8242.82.lgr N82 E112 D58.39 P57 M601193 F
./instances/Rome/grafo8890.95.lgr N95 E123 D50.8754 P50 M601213 F
./instances/Rome/grafo3256.45.lgr N45 E63 D33.4 P33.79 R3 M404.626 O
./instances/Rome/grafo3937.58.lgr N58 E70 R0 M0.184 O
./instances/Rome/grafo10499.96.lgr N96 E125 D52.9848 P52 M601192 F
./instances/Rome/grafo8090.86.lgr N86 E118 D56.0328 P55 M601256 F
./instances/Rome/grafo5785.37.lgr N37 E50 D25 P25.79 R1 M4.099 O
./instances/Rome/grafo4169.83.lgr N83 E113 D50.4147 P49 M601495 F
./instances/Rome/grafo8972.77.lgr N77 E111 D69.065 P67 M601212 F
./instances/Rome/grafo3165.52.lgr N52 E72 D37 P37.79 R5 M19673.2 O
./instances/Rome/grafo6538.81.lgr N81 E99 D36 P36.79 R4 M2573.14 O
./instances/Rome/grafo1549.55.lgr N55 E66 D24 P24.79 R1 M4.408 O
./instances/Rome/grafo5432.47.lgr N47 E68 D36 P36.79 R5 M12343.4 O
./instances/Rome/grafo5648.77.lgr N77 E94 D37.0092 P37.79 R3 M1249.21 O
./instances/Rome/grafo6756.38.lgr N38 E53 D26.5 P26.79 R2 M14.702 O
./instances/Rome/grafo8542.61.lgr N61 E84 D42.0213 P42.79 R4 M2391.64 O
./instances/Rome/grafo7957.62.lgr N62 E85 D36 P36.79 R6 M20354 O
./instances/Rome/grafo5518.56.lgr N56 E72 D32 P32.79 R3 M651.071 O
./instances/Rome/grafo11180.34.lgr N34 E34 R0 M0.1 O
./instances/Rome/grafo5312.39.lgr N39 E51 D24.5 P24.79 R2 M14.102 O
./instances/Rome/grafo3262.92.lgr N92 E130 D73.5805 P67 M601279 F
./instances/Rome/grafo6966.45.lgr N45 E65 D36.1347 P36.79 R3 M731.251 O
./instances/Rome/grafo7540.46.lgr N46 E71 D43.0909 P43.79 R4 M1789.54 O
./instances/Rome/grafo8948.88.lgr N88 E129 D77.1536 P71 M601136 F
./instances/Rome/grafo2534.22.lgr N22 E25 R0 M0.096 O
./instances/Rome/grafo2911.15.lgr N15 E20 R0 M0.077 O
./instances/Rome/grafo9566.70.lgr N70 E100 D54.2498 P52 M601143 F
./instances/Rome/grafo9106.67.lgr N67 E84 D32 P32.79 R4 M3868.44 O
./instances/Rome/grafo5268.43.lgr N43 E53 D17 P17.79 R1 M3.651 O
./instances/Rome/grafo10363.98.lgr N98 E125 D50 P50.79 R6 M141727 O
./instances/Rome/grafo7302.41.lgr N41 E57 D30.1538 P30.79 R3 M337.875 O
./instances/Rome/grafo2918.16.lgr N16 E22 R0 M0.087 O
./instances/Rome/grafo3487.55.lgr N55 E74 D36 P36.79 R4 M4541.93 O
./instances/Rome/grafo10160.96.lgr N96 E138 D79.6722 P70 M601106 F
./instances/Rome/grafo8870.60.lgr N60 E75 D15 P15.79 R1 M2.894 O
./instances/Rome/grafo8586.60.lgr N60 E79 D40 P40.79 R4 M4203.96 O
./instances/Rome/grafo3334.48.lgr N48 E67 D37 P37.79 R5 M7508.79 O
./instances/Rome/grafo6832.38.lgr N38 E45 R0 M0.136 O
./instances/Rome/grafo2072.29.lgr N29 E43 D27.2857 P27.79 R2 M24.785 O
./instances/Rome/grafo3768.42.lgr N42 E53 D21 P21.79 R1 M3.504 O
./instances/Rome/grafo9355.84.lgr N84 E117 D58.2596 P56 M601162 F
./instances/Rome/grafo10022.31.lgr N31 E36 R0 M0.115 O
./instances/Rome/grafo6458.40.lgr N40 E57 D29 P29.79 R3 M198.498 O
./instances/Rome/grafo4075.52.lgr N52 E66 D30.1111 P30.79 R2 M143.647 O
./instances/Rome/grafo11389.92.lgr N92 E128 D65.9335 P64 M601152 F
./instances/Rome/grafo346.19.lgr N19 E22 R0 M0.088 O
./instances/Rome/grafo8100.60.lgr N60 E84 D48.3134 P48.79 R3 M893.201 O
./instances/Rome/grafo10285.39.lgr N39 E59 D35 P35.79 R5 M7198.44 O
./instances/Rome/grafo9338.86.lgr N86 E111 D52.1156 P51 M601326 F
./instances/Rome/grafo7834.78.lgr N78 E104 D47 P47.79 R6 M240516 O
./instances/Rome/grafo7474.43.lgr N43 E54 D25.6154 P25.79 R2 M16.223 O
./instances/Rome/grafo9109.63.lgr N63 E88 D48 P48.79 R5 M15108.4 O
./instances/Rome/grafo2528.37.lgr N37 E50 D13 P13.79 R1 M2.842 O
./instances/Rome/grafo9544.62.lgr N62 E91 D54.2659 P53 M601391 F
./instances/Rome/grafo7751.44.lgr N44 E58 D30 P30.79 R1 M4.026 O
./instances/Rome/grafo9275.79.lgr N79 E110 D58.2392 P56 M601251 F
./instances/Rome/grafo7559.52.lgr N52 E67 D26 P26.79 R3 M310.503 O
./instances/Rome/grafo3882.41.lgr N41 E52 R0 M0.11 O
./instances/Rome/grafo3956.38.lgr N38 E54 D30.6 P30.79 R2 M10.515 O
./instances/Rome/grafo5668.37.lgr N37 E44 R0 M0.126 O
./instances/Rome/grafo3591.57.lgr N57 E72 D27.1429 P27.79 R3 M181.006 O
./instances/Rome/grafo5154.39.lgr N39 E57 D38.15 P38.79 R4 M2694.67 O
./instances/Rome/grafo7062.53.lgr N53 E74 D40 P40.79 R4 M2573.65 O
./instances/Rome/grafo1548.39.lgr N39 E44 R0 M0.131 O
./instances/Rome/grafo6335.39.lgr N39 E54 D31 P31.79 R3 M306.361 O
./instances/Rome/grafo3468.44.lgr N44 E53 D16 P16.79 R1 M3.083 O
./instances/Rome/grafo8130.79.lgr N79 E123 D79.2757 P76 M600940 F
./instances/Rome/grafo3609.42.lgr N42 E55 D23 P23.79 R1 M3.323 O
./instances/Rome/grafo5683.39.lgr N39 E52 D18 P18.79 R1 M4.517 O
./instances/Rome/grafo10647.98.lgr N98 E132 D72.299 P69 M601053 F
./instances/Rome/grafo5455.55.lgr N55 E76 D42 P42.79 R1 M4.999 O
./instances/Rome/grafo8769.86.lgr N86 E105 D33 P33.79 R5 M17508 O
./instances/Rome/grafo6827.53.lgr N53 E69 D29 P29.79 R3 M602.986 O
./instances/Rome/grafo335.13.lgr N13 E19 R0 M0.08 O
./instances/Rome/grafo221.15.lgr N15 E16 R0 M0.047 O
./instances/Rome/grafo9099.83.lgr N83 E106 D48 P48.79 R6 M264937 O
./instances/Rome/grafo10773.93.lgr N93 E126 D64.0838 P61 M601114 F
./instances/Rome/grafo3630.54.lgr N54 E69 D29 P29.79 R3 M339.951 O
./instances/Rome/grafo4320.67.lgr N67 E85 D38 P38.79 R4 M4872.34 O
./instances/Rome/grafo8383.87.lgr N87 E116 D56.4488 P55 M601523 F
./instances/Rome/grafo1877.33.lgr N33 E48 D33.1667 P33.79 R3 M386.54 O
./instances/Rome/grafo7808.69.lgr N69 E88 D34 P34.79 R3 M807.483 O
./instances/Rome/grafo7744.42.lgr N42 E52 D24 P24.79 R2 M5.797 O
./instances/Rome/grafo3308.97.lgr N97 E110 D24 P24.79 R1 M5.346 O
./instances/Rome/grafo2111.10.lgr N10 E16 R0 M0.077 O
./instances/Rome/grafo10960.98.lgr N98 E131 D67.9359 P62 M601210 F
./instances/Rome/grafo276.17.lgr N17 E20 R0 M0.082 O
./instances/Rome/grafo1701.36.lgr N36 E41 D10 P10.79 R1 M2.546 O
./instances/Rome/grafo10357.94.lgr N94 E126 D58 P58.79 R7 M419974 O
./instances/Rome/grafo480.15.lgr N15 E15 R0 M0.057 O
./instances/Rome/grafo7771.95.lgr N95 E132 D69.7486 P67 M601181 F
./instances/Rome/grafo9979.38.lgr N38 E50 D24 P24 R1 M5.917 O
./instances/Rome/grafo9899.33.lgr N33 E34 R0 M0.121 O
./instances/Rome/grafo8311.86.lgr N86 E116 D57.2331 P54 M601319 F
./instances/Rome/grafo7333.45.lgr N45 E73 D47.0004 P47.79 R6 M50749.9 O
./instances/Rome/grafo10629.100.lgr N100 E131 D55.5175 P54 M601158 F
./instances/Rome/grafo4906.61.lgr N61 E83 D41 P41.79 R5 M20535.6 O
./instances/Rome/grafo3276.49.lgr N49 E65 D30 P30.79 R4 M4068.32 O
./instances/Rome/grafo3967.59.lgr N59 E87 D49.4439 P48 M601358 F
./instances/Rome/grafo5542.60.lgr N60 E76 D31.4561 P31.79 R2 M45.492 O
./instances/Rome/grafo2372.16.lgr N16 E20 R0 M0.091 O
./instances/Rome/grafo5733.39.lgr N39 E50 D25 P25 R1 M5.109 O
./instances/Rome/grafo10185.32.lgr N32 E38 R0 M0.121 O
./instances/Rome/grafo8296.86.lgr N86 E116 D62.385 P59 M601275 F
./instances/Rome/grafo2535.48.lgr N48 E59 D21 P21.79 R1 M3.546 O
./instances/Rome/grafo8262.78.lgr N78 E107 D55.0002 P55.79 R6 M72375.1 O
./instances/Rome/grafo11103.93.lgr N93 E116 D47 P47.79 R5 M35821 O
./instances/Rome/grafo1198.29.lgr N29 E29 R0 M0.08 O
./instances/Rome/grafo2636.16.lgr N16 E22 R0 M0.09 O
./instances/Rome/grafo7708.43.lgr N43 E57 D29.4 P29.79 R2 M12.098 O
./instances/Rome/grafo7796.93.lgr N93 E126 D64.5395 P63 M601085 F
./instances/Rome/grafo7627.57.lgr N57 E85 D45.7667 P45 M601504 F
./instances/Rome/grafo1943.12.lgr N12 E15 R0 M0.078 O
./instances/Rome/grafo1291.28.lgr N28 E38 D20 P20.79 R1 M14.366 O
./instances/Rome/grafo4651.56.lgr N56 E76 D36 P36.79 R5 M9219.77 O
./instances/Rome/grafo9721.79.lgr N79 E121 D74.1418 P67 M601321 F
./instances/Rome/grafo5187.43.lgr N43 E61 D34 P34.79 R4 M2890.72 O
./instances/Rome/grafo6048.45.lgr N45 E62 D22 P22.79 R1 M4.894 O
./instances/Rome/grafo7675.39.lgr N39 E47 R0 M0.134 O
./instances/Rome/grafo8061.66.lgr N66 E88 D43 P43.79 R5 M23579.3 O
./instances/Rome/grafo2004.35.lgr N35 E40 R0 M0.138 O
./instances/Rome/grafo3187.39.lgr N39 E53 D26.6667 P26.79 R2 M9.174 O
./instances/Rome/grafo1902.12.lgr N12 E14 R0 M0.091 O
./instances/Rome/grafo8772.79.lgr N79 E115 D68.8148 P65 M601142 F
./instances/Rome/grafo1836.45.lgr N45 E58 D26.5 P26.79 R2 M11.487 O
./instances/Rome/grafo2054.29.lgr N29 E35 R0 M0.106 O
./instances/Rome/grafo7353.49.lgr N49 E67 D39.5556 P39.79 R2 M20.959 O
./instances/Rome/grafo10840.36.lgr N36 E50 D25.023 P25.79 R3 M314.458 O
./instances/Rome/grafo2171.19.lgr N19 E23 R0 M0.093 O
./instances/Rome/grafo10771.92.lgr N92 E127 D67.7207 P63 M601152 F
./instances/Rome/grafo5740.61.lgr N61 E90 D52.0916 P49 M601230 F
./instances/Rome/grafo2557.37.lgr N37 E40 R0 M0.122 O
./instances/Rome/grafo10379.95.lgr N95 E132 D71.7498 P69 M601051 F
./instances/Rome/grafo877.16.lgr N16 E17 R0 M0.088 O
./instances/Rome/grafo10631.98.lgr N98 E132 D64.74 P61 M601189 F
./instances/Rome/grafo1336.25.lgr N25 E26 R0 M0.093 O
./instances/Rome/grafo7590.43.lgr N43 E54 R0 M0.134 O
./instances/Rome/grafo339.18.lgr N18 E18 R0 M0.075 O
./instances/Rome/grafo1726.22.lgr N22 E26 R0 M0.088 O
./instances/Rome/grafo6428.51.lgr N51 E67 D27.3333 P27.79 R2 M17.572 O
./instances/Rome/grafo3819.52.lgr N52 E67 D26.25 P26.79 R3 M242.635 O
./instances/Rome/grafo10535.100.lgr N100 E123 D50.0105 P50.79 R4 M11709.6 O
./instances/Rome/grafo10542.100.lgr N100 E133 D60.0429 P57 M601266 F
./instances/Rome/grafo2199.44.lgr N44 E50 D14 P14.79 R1 M3.11 O
./instances/Rome/grafo5651.41.lgr N41 E56 D27.4286 P27.79 R2 M11.737 O
./instances/Rome/grafo6772.75.lgr N75 E103 D47.8756 P47 M601367 F
./instances/Rome/grafo5719.40.lgr N40 E64 D38 P38.79 R6 M45012.3 O
./instances/Rome/grafo4226.76.lgr N76 E96 D37 P37.79 R4 M3951.59 O
./instances/Rome/grafo3022.36.lgr N36 E45 D17.5 P17.79 R2 M7.617 O
./instances/Rome/grafo1333.29.lgr N29 E31 R0 M0.1 O
./instances/Rome/grafo7530.44.lgr N44 E59 D29 P29.79 R4 M2286.84 O
./instances/Rome/grafo2926.14.lgr N14 E14 R0 M0.06 O
./instances/Rome/grafo2799.16.lgr N16 E22 R0 M0.081 O
./instances/Rome/grafo5017.63.lgr N63 E89 D46.7417 P46 M601478 F
./instances/Rome/grafo9307.82.lgr N82 E117 D61.7228 P58 M601146 F
./instances/Rome/grafo2361.21.lgr N21 E28 R0 M0.105 O
./instances/Rome/grafo2735.36.lgr N36 E45 R0 M0.117 O
./instances/Rome/grafo415.17.lgr N17 E24 R0 M0.077 O
./instances/Rome/grafo10663.99.lgr N99 E137 D71.6331 P66 M601184 F
./instances/Rome/grafo2050.27.lgr N27 E36 R0 M0.116 O
./instances/Rome/grafo9445.89.lgr N89 E118 D57.8135 P57 M601144 F
./instances/Rome/grafo2142.16.lgr N16 E16 R0 M0.058 O
./instances/Rome/grafo11566.37.lgr N37 E53 D27 P27.79 R4 M993.659 O
./instances/Rome/grafo8614.85.lgr N85 E118 D59.1863 P58 M601210 F
./instances/Rome/grafo8463.72.lgr N72 E97 D47.8481 P47 M601436 F
./instances/Rome/grafo7885.83.lgr N83 E120 D70.4171 P65 M601280 F
./instances/Rome/grafo6836.72.lgr N72 E95 D43 P43.79 R6 M186280 O
./instances/Rome/grafo8634.75.lgr N75 E107 D62.3657 P60 M601254 F
./instances/Rome/grafo4488.54.lgr N54 E69 D34 P34.79 R3 M873.723 O
./instances/Rome/grafo10671.100.lgr N100 E144 D78.6998 P72 M601111 F
./instances/Rome/grafo437.12.lgr N12 E13 R0 M0.08 O
./instances/Rome/grafo7142.47.lgr N47 E56 D20 P20.79 R1 M3.737 O
./instances/Rome/grafo8055.79.lgr N79 E101 D42 P42.79 R5 M16712.9 O
./instances/Rome/grafo5568.40.lgr N40 E59 D32 P32.79 R4 M1323.52 O
./instances/Rome/grafo735.15.lgr N15 E14 R0 M0.056 O
./instances/Rome/grafo6984.39.lgr N39 E52 D23.0437 P23.79 R3 M485.743 O
./instances/Rome/grafo4234.78.lgr N78 E107 D50 P50.79 R6 M387993 O
./instances/Rome/grafo2180.27.lgr N27 E28 R0 M0.075 O
./instances/Rome/grafo2178.22.lgr N22 E25 R0 M0.089 O
./instances/Rome/grafo2949.12.lgr N12 E11 R0 M0.048 O
./instances/Rome/grafo8555.87.lgr N87 E114 D59 P59.79 R6 M412389 O
./instances/Rome/grafo2098.35.lgr N35 E42 R0 M0.132 O
./instances/Rome/grafo9541.80.lgr N80 E105 D51 P51.79 R6 M368176 O
./instances/Rome/grafo6481.38.lgr N38 E46 D17 P17.79 R1 M2.887 O
./instances/Rome/grafo2936.12.lgr N12 E13 R0 M0.067 O
./instances/Rome/grafo5728.60.lgr N60 E87 D47.1939 P46 M601533 F
./instances/Rome/grafo679.20.lgr N20 E25 R0 M0.094 O
./instances/Rome/grafo5759.35.lgr N35 E39 R0 M0.125 O
./instances/Rome/grafo11644.38.lgr N38 E48 D21.6667 P21.79 R2 M12.175 O
./instances/Rome/grafo4945.50.lgr N50 E69 D34.3333 P34.79 R3 M114.28 O
./instances/Rome/grafo4680.76.lgr N76 E96 D40.0172 P40.79 R4 M3865.44 O
./instances/Rome/grafo10042.39.lgr N39 E53 D25.6667 P25.79 R2 M10.58 O
./instances/Rome/grafo5685.62.lgr N62 E90 D48.0024 P48.79 R7 M146648 O
./instances/Rome/grafo6171.42.lgr N42 E59 D33.0417 P33.79 R2 M67.723 O
./instances/Rome/grafo4330.58.lgr N58 E72 D24 P24.79 R1 M4.756 O
./instances/Rome/grafo1533.50.lgr N50 E66 D29 P29.79 R1 M3.812 O
./instances/Rome/grafo6835.36.lgr N36 E41 R0 M0.126 O
./instances/Rome/grafo8559.87.lgr N87 E112 D54.9921 P54 M601115 F
./instances/Rome/grafo5555.39.lgr N39 E53 D29.1765 P29.79 R2 M31.038 O
./instances/Rome/grafo9046.84.lgr N84 E113 D55.846 P55 M602443 F
./instances/Rome/grafo3524.38.lgr N38 E43 R0 M0.136 O
./instances/Rome/grafo8815.87.lgr N87 E110 D40 P40.79 R5 M35445.1 O
./instances/Rome/grafo5851.56.lgr N56 E75 D39 P39.79 R4 M2323.54 O
./instances/Rome/grafo1954.24.lgr N24 E27 R0 M0.077 O
./instances/Rome/grafo2247.18.lgr N18 E25 R0 M0.065 O
./instances/Rome/grafo4088.45.lgr N45 E56 D23.5 P23.79 R2 M7.382 O
./instances/Rome/grafo6617.84.lgr N84 E117 D60.3398 P59 M601242 F
./instances/Rome/grafo1385.29.lgr N29 E36 R0 M0.11 O
./instances/Rome/grafo3898.99.lgr N99 E136 D64.612 P59 M601290 F
./instances/Rome/grafo6010.35.lgr N35 E44 D18 P18.79 R1 M3.657 O
./instances/Rome/grafo9079.72.lgr N72 E91 D35 P35.79 R3 M273.111 O
./instances/Rome/grafo612.11.lgr N11 E11 R0 M0.05 O
./instances/Rome/grafo1633.17.lgr N17 E18 R0 M0.05 O
./instances/Rome/grafo8083.88.lgr N88 E122 D55 P55.79 R7 M378712 O
./instances/Rome/grafo2743.39.lgr N39 E52 D24 P24.79 R1 M3.595 O
./instances/Rome/grafo11261.32.lgr N32 E37 R0 M0.111 O
./instances/Rome/grafo9736.75.lgr N75 E91 D30.6667 P30.79 R2 M17.388 O
./instances/Rome/grafo9157.68.lgr N68 E92 D44 P44.79 R6 M100156 O
./instances/Rome/grafo2541.14.lgr N14 E21 R0 M0.071 O
./instances/Rome/grafo5313.58.lgr N58 E80 D42 P42.79 R6 M145513 O
./instances/Rome/grafo9831.67.lgr N67 E91 D40.0351 P40.79 R4 M2776.19 O
./instances/Rome/grafo11344.35.lgr N35 E40 R0 M0.123 O
./instances/Rome/grafo563.19.lgr N19 E29 D19 P19.79 R1 M3.442 O
./instances/Rome/grafo4866.78.lgr N78 E104 D48 P48.79 R6 M148103 O
./instances/Rome/grafo8983.63.lgr N63 E95 D52.659 P52 M601366 F
./instances/Rome/grafo4132.54.lgr N54 E66 R0 M0.177 O
./instances/Rome/grafo4861.55.lgr N55 E76 D44 P44.79 R4 M6560.42 O
./instances/Rome/grafo10000.38.lgr N38 E52 D27.0647 P27.79 R2 M198.563 O
./instances/Rome/grafo11570.34.lgr N34 E37 R0 M0.127 O
./instances/Rome/grafo3827.42.lgr N42 E55 D21 P21.79 R1 M5.272 O
./instances/Rome/grafo5937.35.lgr N35 E38 R0 M0.123 O
./instances/Rome/grafo9660.71.lgr N71 E97 D46 P46.79 R7 M568727 O
./instances/Rome/grafo3685.50.lgr N50 E72 D39 P39.79 R6 M104493 O
./instances/Rome/grafo7415.39.lgr N39 E53 D28.3158 P28.79 R2 M39.297 O
./instances/Rome/grafo2014.23.lgr N23 E28 R0 M0.096 O
./instances/Rome/grafo9101.72.lgr N72 E102 D49.9933 P48 M601324 F
./instances/Rome/grafo1346.65.lgr N65 E76 D14 P14.79 R1 M2.945 O
./instances/Rome/grafo3109.24.lgr N24 E32 R0 M0.101 O
./instances/Rome/grafo1769.16.lgr N16 E20 R0 M0.076 O
./instances/Rome/grafo4686.65.lgr N65 E85 D36 P36.79 R4 M6349.5 O
./instances/Rome/grafo8965.92.lgr N92 E109 D35.069 P35.79 R4 M3652.04 O
./instances/Rome/grafo8876.88.lgr N88 E127 D74.2258 P70 M601106 F
./instances/Rome/grafo8845.92.lgr N92 E115 D47 P47.79 R6 M251031 O
./instances/Rome/grafo1678.23.lgr N23 E27 R0 M0.108 O
./instances/Rome/grafo3144.54.lgr N54 E74 D36.0429 P36.79 R5 M10144.6 O
./instances/Rome/grafo1414.66.lgr N66 E82 D34 P34.79 R3 M1270.21 O
./instances/Rome/grafo2455.40.lgr N40 E58 D36 P36.79 R4 M2185.71 O
./instances/Rome/grafo213.18.lgr N18 E21 R0 M0.09 O
./instances/Rome/grafo1086.18.lgr N18 E26 D12 P12.79 R1 M2.837 O
./instances/Rome/grafo1614.14.lgr N14 E14 R0 M0.05 O
./instances/Rome/grafo5971.53.lgr N53 E83 D47 P47.79 R7 M139721 O
./instances/Rome/grafo3500.64.lgr N64 E92 D46.0235 P44 M601418 F
./instances/Rome/grafo143.29.lgr N29 E30 R0 M0.074 O
./instances/Rome/grafo6796.37.lgr N37 E49 D26 P26.79 R1 M5.17 O
./instances/Rome/grafo4239.61.lgr N61 E76 D24.1765 P24.79 R2 M27.655 O
./instances/Rome/grafo8525.60.lgr N60 E87 D53 P53.79 R6 M121631 O
./instances/Rome/grafo5962.69.lgr N69 E88 D37.1319 P37.79 R3 M633.299 O
./instances/Rome/grafo2781.41.lgr N41 E61 D34 P34.79 R5 M14574.4 O
./instances/Rome/grafo9887.91.lgr N91 E127 D72.0297 P69 M601089 F
./instances/Rome/grafo733.43.lgr N43 E54 D20 P20.79 R1 M3.438 O
./instances/Rome/grafo2963.40.lgr N40 E49 D24 P24.79 R1 M4.632 O
./instances/Rome/grafo6221.53.lgr N53 E64 D26.2857 P26.79 R3 M391.166 O
./instances/Rome/grafo656.22.lgr N22 E28 R0 M0.094 O
./instances/Rome/grafo8746.93.lgr N93 E130 D69.6523 P66 M601078 F
./instances/Rome/grafo161.31.lgr N31 E40 D16.619 P16.79 R2 M15.278 O
./instances/Rome/grafo8091.70.lgr N70 E86 D33 P33.79 R2 M26.564 O
./instances/Rome/grafo7085.39.lgr N39 E57 D40.5 P40.79 R2 M23.363 O
./instances/Rome/grafo3281.34.lgr N34 E50 D21.3333 P21.79 R2 M11.694 O
./instances/Rome/grafo8785.89.lgr N89 E116 D51.908 P51 M601509 F
./instances/Rome/grafo3575.41.lgr N41 E52 D23.5 P23.79 R2 M9.732 O
./instances/Rome/grafo10164.98.lgr N98 E137 D76.6561 P71 M601151 F
./instances/Rome/grafo5101.78.lgr N78 E106 D54 P54 R6 M257764 O
./instances/Rome/grafo1759.26.lgr N26 E36 D21 P21.79 R1 M3.264 O
./instances/Rome/grafo4295.64.lgr N64 E83 D39.1053 P39.79 R3 M849.131 O
./instances/Rome/grafo4961.79.lgr N79 E100 D44.0513 P44.79 R4 M5302.89 O
./instances/Rome/grafo1923.26.lgr N26 E29 R0 M0.097 O
./instances/Rome/grafo2172.31.lgr N31 E32 R0 M0.07 O
./instances/Rome/grafo558.15.lgr N15 E19 R0 M0.072 O
./instances/Rome/grafo4001.41.lgr N41 E51 D16 P16.79 R1 M2.619 O
./instances/Rome/grafo1012.22.lgr N22 E24 R0 M0.101 O
./instances/Rome/grafo9773.79.lgr N79 E97 D40.0217 P40.79 R4 M3378.44 O
./instances/Rome/grafo11189.94.lgr N94 E133 D69.4084 P64 M601168 F
./instances/Rome/grafo11058.98.lgr N98 E130 D59.1199 P57 M601116 F
./instances/Rome/grafo7788.84.lgr N84 E116 D60.4492 P59 M601024 F
./instances/Rome/grafo9637.62.lgr N62 E81 D38.1376 P38.79 R4 M1661.91 O
./instances/Rome/grafo7376.45.lgr N45 E65 D37 P37.79 R6 M88122.1 O
./instances/Rome/grafo5401.74.lgr N74 E96 D44 P44.79 R5 M30186.4 O
./instances/Rome/grafo1114.24.lgr N24 E35 R0 M0.107 O
./instances/Rome/grafo1117.11.lgr N11 E10 R0 M0.045 O
./instances/Rome/grafo6311.37.lgr N37 E41 R0 M0.123 O
./instances/Rome/grafo5917.34.lgr N34 E41 R0 M0.11 O
./instances/Rome/grafo8570.71.lgr N71 E90 D36 P36.79 R5 M12387.7 O
./instances/Rome/grafo9640.68.lgr N68 E90 D37 P37.79 R2 M79.481 O
./instances/Rome/grafo2752.15.lgr N15 E24 D17 P17.79 R1 M3.212 O
./instances/Rome/grafo6818.57.lgr N57 E76 D34 P34.79 R4 M1509.94 O
./instances/Rome/grafo4356.55.lgr N55 E73 D36 P36.79 R4 M3720.72 O
./instances/Rome/grafo5416.33.lgr N33 E38 D8 P8.79 R1 M2.197 O
./instances/Rome/grafo3233.43.lgr N43 E49 D12 P12.79 R1 M2.384 O
./instances/Rome/grafo3745.41.lgr N41 E54 D24 P24.79 R3 M145.034 O
./instances/Rome/grafo2053.31.lgr N31 E37 R0 M0.12 O
./instances/Rome/grafo5692.35.lgr N35 E48 D26.6 P26.79 R2 M11.944 O
./instances/Rome/grafo7316.39.lgr N39 E50 D17 P17.79 R1 M2.768 O
./instances/Rome/grafo6102.33.lgr N33 E37 R0 M0.116 O
./instances/Rome/grafo3220.36.lgr N36 E45 D15 P15.79 R1 M3.242 O
./instances/Rome/grafo4586.80.lgr N80 E111 D55.4052 P54 M601222 F
./instances/Rome/grafo3788.38.lgr N38 E45 R0 M0.138 O
./instances/Rome/grafo6109.36.lgr N36 E52 D26.375 P26.79 R2 M17.744 O
./instances/Rome/grafo11430.91.lgr N91 E121 D60.1613 P57 M601112 F
./instances/Rome/grafo10407.93.lgr N93 E121 D52 P52.79 R6 M95458.1 O
./instances/Rome/grafo5049.63.lgr N63 E88 D52 P52.79 R4 M4852.9 O
./instances/Rome/grafo8707.92.lgr N92 E116 D46 P46.79 R5 M34376.8 O
./instances/Rome/grafo7577.41.lgr N41 E54 D28 P28.79 R1 M3.714 O
./instances/Rome/grafo5746.45.lgr N45 E55 R0 M0.151 O
./instances/Rome/grafo4541.61.lgr N61 E80 D32 P32.79 R4 M2388.88 O
./instances/Rome/grafo3430.39.lgr N39 E53 D24.2 P24.79 R3 M121.022 O
./instances/Rome/grafo2577.17.lgr N17 E21 R0 M0.09 O
./instances/Rome/grafo937.11.lgr N11 E10 R0 M0.043 O
./instances/Rome/grafo4455.60.lgr N60 E93 D61.688 P58 M601980 F
./instances/Rome/grafo4983.77.lgr N77 E105 D45.3748 P45.79 R4 M2576.1 O
./instances/Rome/grafo1085.17.lgr N17 E18 R0 M0.058 O
./instances/Rome/grafo10295.95.lgr N95 E131 D68.6977 P64 M601120 F
./instances/Rome/grafo4869.50.lgr N50 E69 D36 P36.79 R3 M867.237 O
./instances/Rome/grafo10977.94.lgr N94 E122 D55.031 P54 M601127 F
./instances/Rome/grafo3319.39.lgr N39 E54 D31.2162 P31.79 R3 M371.718 O
./instances/Rome/grafo6643.34.lgr N34 E45 R0 M0.119 O
./instances/Rome/grafo5621.43.lgr N43 E54 D17.5 P17.79 R2 M9.015 O
./instances/Rome/grafo4553.62.lgr N62 E88 D52 P52.79 R5 M33021.2 O
./instances/Rome/grafo3079.27.lgr N27 E35 R0 M0.115 O
./instances/Rome/grafo4010.40.lgr N40 E52 R0 M0.134 O
./instances/Rome/grafo6250.56.lgr N56 E65 R0 M0.153 O
./instances/Rome/grafo10226.97.lgr N97 E123 D47 P47.79 R4 M6566.56 O
./instances/Rome/grafo9067.61.lgr N61 E75 D29 P29.79 R3 M896.292 O
./instances/Rome/grafo4403.57.lgr N57 E79 D37 P37.79 R7 M577081 O
./instances/Rome/grafo4352.57.lgr N57 E67 D25 P25.79 R1 M3.78 O
./instances/Rome/grafo8593.87.lgr N87 E120 D66.4003 P63 M601238 F
./instances/Rome/grafo4422.71.lgr N71 E97 D47.8014 P47 M601472 F
./instances/Rome/grafo9817.62.lgr N62 E85 D42 P42.79 R5 M11141.6 O
./instances/Rome/grafo5442.38.lgr N38 E46 R0 M0.13 O
./instances/Rome/grafo10429.100.lgr N100 E132 D65.3077 P63 M601055 F
./instances/Rome/grafo2700.25.lgr N25 E28 R0 M0.103 O
./instances/Rome/grafo8912.90.lgr N90 E117 D52 P52.79 R6 M63511 O
./instances/Rome/grafo9657.68.lgr N68 E90 D46 P46.79 R4 M8665.41 O
./instances/Rome/grafo8549.100.lgr N100 E138 D64.2219 P62 M601116 F
./instances/Rome/grafo1464.46.lgr N46 E53 R0 M0.157 O
./instances/Rome/grafo10505.39.lgr N39 E52 D23 P23.79 R4 M1099.28 O
./instances/Rome/grafo5104.57.lgr N57 E78 D36.1 P36.79 R4 M3638.4 O
./instances/Rome/grafo3210.36.lgr N36 E49 D25.6 P25.79 R2 M13.811 O
./instances/Rome/grafo9248.64.lgr N64 E93 D52.1391 P49 M601282 F
./instances/Rome/grafo9935.40.lgr N40 E50 D15 P15.79 R1 M2.628 O
./instances/Rome/grafo2238.33.lgr N33 E39 R0 M0.13 O
./instances/Rome/grafo8282.76.lgr N76 E108 D56.6638 P55 M601150 F
./instances/Rome/grafo7382.48.lgr N48 E70 D42 P42.79 R5 M20800.8 O
./instances/Rome/grafo2711.68.lgr N68 E82 D21.6667 P21.79 R2 M10.914 O
./instances/Rome/grafo7643.61.lgr N61 E85 D46.0972 P45 M601624 F
./instances/Rome/grafo1039.14.lgr N14 E21 R0 M0.083 O
./instances/Rome/grafo6261.40.lgr N40 E55 D27 P27.79 R1 M4.258 O
./instances/Rome/grafo5940.73.lgr N73 E89 D32.0494 P32.79 R3 M627.712 O
./instances/Rome/grafo2946.11.lgr N11 E11 R0 M0.047 O
./instances/Rome/grafo5126.43.lgr N43 E53 D15 P15.79 R1 M2.804 O
./instances/Rome/grafo3751.40.lgr N40 E54 D30 P30.79 R1 M5.402 O
./instances/Rome/grafo10577.100.lgr N100 E135 D68.3233 P66 M601175 F
./instances/Rome/grafo2230.39.lgr N39 E54 D31 P31.79 R1 M2.99 O
./instances/Rome/grafo2717.17.lgr N17 E18 R0 M0.06 O
./instances/Rome/grafo7010.49.lgr N49 E67 D33.0833 P33.79 R4 M1122.57 O
./instances/Rome/grafo2550.26.lgr N26 E29 R0 M0.074 O
./instances/Rome/grafo3404.43.lgr N43 E53 D18 P18.79 R1 M2.955 O
./instances/Rome/grafo9996.32.lgr N32 E37 R0 M0.088 O
./instances/Rome/grafo2682.17.lgr N17 E19 R0 M0.06 O
./instances/Rome/grafo7657.41.lgr N41 E55 D31.4 P31.79 R2 M26.192 O
./instances/Rome/grafo7903.76.lgr N76 E105 D60.8647 P60 M601076 F
./instances/Rome/grafo3851.57.lgr N57 E77 D44 P44.79 R5 M60440.3 O
./instances/Rome/grafo2399.26.lgr N26 E31 R0 M0.109 O
./instances/Rome/grafo9536.66.lgr N66 E93 D51 P51.79 R6 M123727 O
./instances/Rome/grafo7610.42.lgr N42 E55 D29.6 P29.79 R2 M15.903 O
./instances/Rome/grafo3025.27.lgr N27 E32 R0 M0.109 O
./instances/Rome/grafo2415.13.lgr N13 E13 R0 M0.049 O
./instances/Rome/grafo4831.56.lgr N56 E86 D53 P53.79 R7 M421690 O
./instances/Rome/grafo2881.65.lgr N65 E76 D21 P21.79 R1 M4.767 O
./instances/Rome/grafo3456.40.lgr N40 E48 D12 P12.79 R1 M2.814 O
./instances/Rome/grafo9510.65.lgr N65 E89 D49 P49.79 R5 M42718.1 O
./instances/Rome/grafo1632.21.lgr N21 E26 R0 M0.098 O
./instances/Rome/grafo3773.40.lgr N40 E54 D27 P27.79 R3 M198.284 O
./instances/Rome/grafo5802.34.lgr N34 E41 R0 M0.126 O
./instances/Rome/grafo9304.65.lgr N65 E91 D52.0183 P51 M601402 F
./instances/Rome/grafo220.13.lgr N13 E16 R0 M0.079 O
./instances/Rome/grafo10487.95.lgr N95 E121 D50.0009 P50.79 R6 M46053.2 O
./instances/Rome/grafo3295.43.lgr N43 E53 R0 M0.147 O
./instances/Rome/grafo2040.27.lgr N27 E35 D13 P13.79 R1 M2.694 O
./instances/Rome/grafo9559.64.lgr N64 E84 D38 P38.79 R3 M619.782 O
./instances/Rome/grafo8021.88.lgr N88 E114 D51 P51.79 R3 M829.185 O
./instances/Rome/grafo7070.59.lgr N59 E82 D44 P44.79 R5 M16946.4 O
./instances/Rome/grafo439.11.lgr N11 E14 R0 M0.075 O
./instances/Rome/grafo7917.84.lgr N84 E118 D64.2122 P62 M601062 F
./instances/Rome/grafo380.21.lgr N21 E25 R0 M0.087 O
./instances/Rome/grafo6528.72.lgr N72 E87 D30.5 P30.79 R2 M70.089 O
./instances/Rome/grafo8829.87.lgr N87 E120 D59.2225 P56 M601036 F
./instances/Rome/grafo9543.65.lgr N65 E92 D45.6957 P43 M602166 F
./instances/Rome/grafo300.13.lgr N13 E15 R0 M0.074 O
./instances/Rome/grafo5339.43.lgr N43 E54 D18 P18.79 R1 M3.358 O
./instances/Rome/grafo4303.74.lgr N74 E94 D40.0714 P40.79 R4 M3135.66 O
./instances/Rome/grafo3357.53.lgr N53 E73 D38 P38.79 R4 M3155.69 O
./instances/Rome/grafo7217.44.lgr N44 E53 D19 P19.79 R1 M2.922 O
./instances/Rome/grafo2418.17.lgr N17 E20 R0 M0.057 O
./instances/Rome/grafo10711.93.lgr N93 E123 D58.6103 P57 M601166 F
./instances/Rome/grafo4996.53.lgr N53 E69 D31 P31.79 R3 M470.086 O
./instances/Rome/grafo4727.66.lgr N66 E88 D42.0448 P42.79 R4 M6038.99 O
./instances/Rome/grafo9931.39.lgr N39 E48 D20.6667 P20.79 R2 M8.784 O
./instances/Rome/grafo6743.82.lgr N82 E104 D43 P43.79 R5 M21531.8 O
./instances/Rome/grafo10886.97.lgr N97 E130 D61.901 P61 M601039 F
./instances/Rome/grafo4358.55.lgr N55 E87 D55.0049 P55.79 R6 M35091.1 O
./instances/Rome/grafo7692.42.lgr N42 E54 D25 P25.79 R1 M5.839 O
./instances/Rome/grafo6503.59.lgr N59 E73 D27 P27.79 R1 M6.368 O
./instances/Rome/grafo3696.38.lgr N38 E50 D25.5 P25.79 R2 M11.905 O
./instances/Rome/grafo1273.26.lgr N26 E27 R0 M0.07 O
./instances/Rome/grafo5360.36.lgr N36 E44 D17 P17.79 R1 M3.556 O
./instances/Rome/grafo2308.19.lgr N19 E21 R0 M0.085 O
./instances/Rome/grafo3232.47.lgr N47 E55 D18 P18.79 R1 M3.34 O
./instances/Rome/grafo7255.49.lgr N49 E58 D18 P18.79 R1 M3.381 O
./instances/Rome/grafo4719.54.lgr N54 E78 D35 P35.79 R6 M49334.7 O
./instances/Rome/grafo11152.98.lgr N98 E134 D70.0972 P67 M601166 F
./instances/Rome/grafo7390.39.lgr N39 E59 D34 P34.79 R4 M1993.39 O
./instances/Rome/grafo3284.54.lgr N54 E82 D51.5296 P50 M601484 F
./instances/Rome/grafo7319.76.lgr N76 E102 D54 P54.79 R6 M452575 O
./instances/Rome/grafo1981.24.lgr N24 E36 D20.5 P20.79 R2 M12.152 O
./instances/Rome/grafo1903.18.lgr N18 E21 R0 M0.054 O
./instances/Rome/grafo1966.24.lgr N24 E34 D16 P16.79 R1 M3.097 O
./instances/Rome/grafo5376.48.lgr N48 E68 D38 P38.79 R4 M4863.28 O
./instances/Rome/grafo7203.57.lgr N57 E85 D52.4136 P51 M601228 F
./instances/Rome/grafo5163.62.lgr N62 E94 D50.6246 P49 M601394 F
./instances/Rome/grafo8395.61.lgr N61 E89 D53.6869 P52 M601414 F
./instances/Rome/grafo1764.20.lgr N20 E25 D12 P12.79 R1 M4.022 O
./instances/Rome/grafo1623.27.lgr N27 E30 R0 M0.103 O
./instances/Rome/grafo2190.36.lgr N36 E42 R0 M0.118 O
./instances/Rome/grafo8490.95.lgr N95 E137 D77.9067 P72 M601096 F
./instances/Rome/grafo8018.80.lgr N80 E105 D52.155 P52.79 R4 M6233.22 O
./instances/Rome/grafo2793.21.lgr N21 E20 R0 M0.068 O
./instances/Rome/grafo3856.38.lgr N38 E56 D31 P31.79 R3 M511.369 O
./instances/Rome/grafo988.11.lgr N11 E11 R0 M0.05 O
./instances/Rome/grafo10085.35.lgr N35 E41 R0 M0.116 O
./instances/Rome/grafo6902.44.lgr N44 E57 D25.4444 P25.79 R2 M16.452 O
./instances/Rome/grafo11088.97.lgr N97 E139 D78.9758 P71 M600974 F
./instances/Rome/grafo2354.13.lgr N13 E16 R0 M0.082 O
./instances/Rome/grafo9667.69.lgr N69 E89 D41.0357 P41.79 R3 M927.196 O
./instances/Rome/grafo9684.69.lgr N69 E95 D47.7374 P47 M601561 F
./instances/Rome/grafo5271.39.lgr N39 E46 R0 M0.134 O
./instances/Rome/grafo11600.91.lgr N91 E119 D58.0039 P58.79 R6 M122643 O
./instances/Rome/grafo1292.28.lgr N28 E36 R0 M0.122 O
./instances/Rome/grafo10008.42.lgr N42 E61 D32 P32.79 R3 M472.225 O
./instances/Rome/grafo4624.53.lgr N53 E64 R0 M0.156 O
./instances/Rome/grafo10084.97.lgr N97 E147 D81.9511 P72 M601404 F
./instances/Rome/grafo5887.44.lgr N44 E52 R0 M0.158 O
./instances/Rome/grafo10495.97.lgr N97 E131 D65.7102 P62 M600981 F
./instances/Rome/grafo11032.36.lgr N36 E45 D14.6667 P14.79 R2 M6.345 O
./instances/Rome/grafo7403.43.lgr N43 E57 D28.05 P28.79 R3 M996.285 O
./instances/Rome/grafo1948.36.lgr N36 E45 D18 P18.79 R1 M4.54 O
./instances/Rome/grafo11641.31.lgr N31 E36 R0 M0.112 O
./instances/Rome/grafo9051.63.lgr N63 E95 D55 P55.79 R7 M544641 O
./instances/Rome/grafo5074.73.lgr N73 E95 D48 P48.79 R5 M33362.4 O
./instances/Rome/grafo3099.39.lgr N39 E47 R0 M0.14 O
./instances/Rome/grafo6426.48.lgr N48 E60 D26.5263 P26.79 R2 M14.682 O
./instances/Rome/grafo6060.59.lgr N59 E72 D23.4316 P23.79 R2 M37.14 O
./instances/Rome/grafo697.15.lgr N15 E25 R0 M0.082 O
./instances/Rome/grafo135.30.lgr N30 E40 R0 M0.117 O
./instances/Rome/grafo2562.19.lgr N19 E28 D17 P17.79 R1 M2.5 O
./instances/Rome/grafo940.20.lgr N20 E22 R0 M0.091 O
./instances/Rome/grafo3056.26.lgr N26 E36 D19 P19.79 R1 M3.782 O
./instances/Rome/grafo10321.97.lgr N97 E134 D70.6553 P65 M601219 F
./instances/Rome/grafo9915.91.lgr N91 E119 D55 P55.79 R5 M35842.4 O
./instances/Rome/grafo11596.34.lgr N34 E39 R0 M0.125 O
./instances/Rome/grafo5905.46.lgr N46 E56 D19.6667 P19.79 R2 M10.436 O
./instances/Rome/grafo4372.50.lgr N50 E62 R0 M0.159 O
./instances/Rome/grafo1310.46.lgr N46 E61 D27 P27.79 R1 M5.173 O
./instances/Rome/grafo9425.78.lgr N78 E100 D41 P41.79 R5 M25540.3 O
./instances/Rome/grafo9924.39.lgr N39 E52 D27.4 P27.79 R2 M20.041 O
./instances/Rome/grafo5076.78.lgr N78 E105 D52.8681 P52 M601232 F
./instances/Rome/grafo6414.84.lgr N84 E99 D32 P32.79 R3 M650.324 O
./instances/Rome/grafo11322.38.lgr N38 E50 D22 P22.79 R1 M3.766 O
./instances/Rome/grafo10003.40.lgr N40 E50 D17 P17.79 R1 M3.842 O
./instances/Rome/grafo2759.16.lgr N16 E18 R0 M0.076 O
./instances/Rome/grafo4252.59.lgr N59 E83 D41 P41.79 R5 M7544.55 O
./instances/Rome/grafo576.12.lgr N12 E14 R0 M0.046 O
./instances/Rome/grafo7667.47.lgr N47 E62 D28 P28.79 R3 M340.388 O
./instances/Rome/grafo10619.36.lgr N36 E41 R0 M0.134 O
./instances/Rome/grafo11431.92.lgr N92 E125 D58.3547 P56 M601068 F
./instances/Rome/grafo230.14.lgr N14 E19 R0 M0.082 O
./instances/Rome/grafo9839.79.lgr N79 E99 D40 P40.79 R4 M6956.78 O
./instances/Rome/grafo7284.69.lgr N69 E87 D34 P34.79 R3 M385.243 O
./instances/Rome/grafo11314.92.lgr N92 E127 D67.8426 P64 M601121 F
./instances/Rome/grafo8367.76.lgr N76 E99 D43.0267 P43.79 R5 M23631.6 O
./instances/Rome/grafo1406.46.lgr N46 E56 D14 P14.79 R1 M2.919 O
./instances/Rome/grafo6089.47.lgr N47 E53 R0 M0.147 O
./instances/Rome/grafo237.16.lgr N16 E17 R0 M0.048 O
./instances/Rome/grafo6466.51.lgr N51 E64 D30 P30.79 R1 M5.738 O
./instances/Rome/grafo6148.39.lgr N39 E50 D24.3333 P24.79 R2 M20.976 O
./instances/Rome/grafo8687.86.lgr N86 E129 D76.8301 P70 M601245 F
./instances/Rome/grafo9127.84.lgr N84 E120 D71.0843 P67 M601195 F
./instances/Rome/grafo10612.94.lgr N94 E121 D53 P53.79 R6 M222442 O
./instances/Rome/grafo3893.40.lgr N40 E44 R0 M0.143 O
./instances/Rome/grafo6232.39.lgr N39 E51 D24 P24.79 R1 M4.418 O
./instances/Rome/grafo7291.39.lgr N39 E59 D38 P38.79 R4 M3565.69 O
./instances/Rome/grafo3681.38.lgr N38 E48 D17 P17.79 R1 M4.342 O
./instances/Rome/grafo5954.49.lgr N49 E61 D24 P24.79 R3 M340.206 O
./instances/Rome/grafo9064.68.lgr N68 E88 D37 P37.79 R5 M9166.24 O
./instances/Rome/grafo8935.88.lgr N88 E122 D59.7685 P57 M601266 F
./instances/Rome/grafo3509.45.lgr N45 E66 D39.0385 P39.79 R6 M92641.8 O
./instances/Rome/grafo5377.74.lgr N74 E109 D65.5666 P62 M601167 F
./instances/Rome/grafo1190.28.lgr N28 E32 R0 M0.1 O
./instances/Rome/grafo6956.39.lgr N39 E58 D33 P33.79 R4 M2623.94 O
./instances/Rome/grafo1319.25.lgr N25 E31 R0 M0.086 O
./instances/Rome/grafo5480.46.lgr N46 E63 D33 P33.79 R4 M3441.29 O
./instances/Rome/grafo3481.97.lgr N97 E117 D32.1395 P32.79 R2 M104.368 O
./instances/Rome/grafo603.26.lgr N26 E27 R0 M0.07 O
./instances/Rome/grafo11144.92.lgr N92 E136 D75.7106 P70 M601184 F
./instances/Rome/grafo5493.35.lgr N35 E53 D36 P36.79 R4 M2317.04 O
./instances/Rome/grafo5936.46.lgr N46 E61 D25.5 P25.79 R2 M11.995 O
./instances/Rome/grafo6094.39.lgr N39 E45 R0 M0.133 O
./instances/Rome/grafo4163.70.lgr N70 E96 D45 P45.79 R5 M15678.2 O
./instances/Rome/grafo4713.61.lgr N61 E88 D53 P53.79 R6 M285186 O
./instances/Rome/grafo7063.44.lgr N44 E52 D20 P20.79 R1 M3.612 O
./instances/Rome/grafo1313.31.lgr N31 E38 R0 M0.116 O
./instances/Rome/grafo2233.15.lgr N15 E20 R0 M0.067 O
./instances/Rome/grafo10923.97.lgr N97 E133 D72.6865 P68 M601080 F
./instances/Rome/grafo4539.64.lgr N64 E86 D39.0078 P39.79 R4 M3986.04 O
./instances/Rome/grafo7204.41.lgr N41 E54 D27 P27.79 R1 M5.353 O
./instances/Rome/grafo7651.42.lgr N42 E54 D18.6667 P18.79 R2 M9.15 O
./instances/Rome/grafo11409.34.lgr N34 E35 R0 M0.12 O
./instances/Rome/grafo3310.46.lgr N46 E68 D40 P40.79 R5 M20793 O
./instances/Rome/grafo9363.70.lgr N70 E95 D43 P43.79 R4 M5562.94 O
./instances/Rome/grafo9251.65.lgr N65 E96 D58.1882 P55 M601314 F
./instances/Rome/grafo4399.61.lgr N61 E76 D32.375 P32.79 R2 M25.578 O
./instances/Rome/grafo10617.34.lgr N34 E45 R0 M0.119 O
./instances/Rome/grafo11353.92.lgr N92 E117 D48 P48.79 R5 M44268.6 O
./instances/Rome/grafo3438.36.lgr N36 E52 D21 P21.79 R1 M3.01 O
./instances/Rome/grafo7175.46.lgr N46 E67 D42 P42.79 R5 M52271.5 O
./instances/Rome/grafo11129.34.lgr N34 E39 R0 M0.115 O
./instances/Rome/grafo11216.94.lgr N94 E127 D69.124 P67 M601155 F
./instances/Rome/grafo1236.48.lgr N48 E54 R0 M0.109 O
./instances/Rome/grafo7162.44.lgr N44 E59 D30.1176 P30.79 R2 M25.25 O
./instances/Rome/grafo9940.39.lgr N39 E50 D23 P23.79 R1 M3.391 O
./instances/Rome/grafo2603.22.lgr N22 E27 R0 M0.072 O
./instances/Rome/grafo637.13.lgr N13 E12 R0 M0.038 O
./instances/Rome/grafo357.14.lgr N14 E21 R0 M0.061 O
./instances/Rome/grafo2073.32.lgr N32 E34 R0 M0.078 O
./instances/Rome/grafo196.30.lgr N30 E36 R0 M0.085 O
./instances/Rome/grafo10917.94.lgr N94 E132 D71.1036 P69 M600943 F
./instances/Rome/grafo3572.53.lgr N53 E76 D40 P40.79 R6 M60319.4 O
./instances/Rome/grafo7279.40.lgr N40 E53 D23 P23.79 R1 M3.71 O
./instances/Rome/grafo4326.73.lgr N73 E97 D45 P45.79 R5 M46730.8 O
./instances/Rome/grafo2460.14.lgr N14 E14 R0 M0.042 O
./instances/Rome/grafo4785.79.lgr N79 E109 D56.3429 P53 M601231 F
./instances/Rome/grafo6379.39.lgr N39 E50 D16 P16.79 R1 M3.635 O
./instances/Rome/grafo1096.44.lgr N44 E58 D27.0789 P27.79 R3 M221.328 O
./instances/Rome/grafo672.39.lgr N39 E40 R0 M0.128 O
./instances/Rome/grafo5461.38.lgr N38 E44 R0 M0.117 O
./instances/Rome/grafo8619.84.lgr N84 E117 D62.127 P59 M601170 F
./instances/Rome/grafo2283.13.lgr N13 E18 R0 M0.073 O
./instances/Rome/grafo828.22.lgr N22 E24 R0 M0.056 O
./instances/Rome/grafo1419.47.lgr N47 E57 R0 M0.14 O
./instances/Rome/grafo11166.34.lgr N34 E43 D18 P18.79 R1 M3.503 O
./instances/Rome/grafo10865.100.lgr N100 E141 D75.0692 P67 M601185 F
./instances/Rome/grafo6087.39.lgr N39 E46 D14 P14.79 R1 M2.824 O
./instances/Rome/grafo1909.13.lgr N13 E18 R0 M0.077 O
./instances/Rome/grafo5743.61.lgr N61 E92 D55.5788 P54 M601390 F
./instances/Rome/grafo9650.78.lgr N78 E107 D54.3891 P52 M601337 F
./instances/Rome/grafo7066.53.lgr N53 E77 D47 P47.79 R4 M3975.05 O
./instances/Rome/grafo10157.94.lgr N94 E120 D53 P53.79 R6 M332521 O
./instances/Rome/grafo226.14.lgr N14 E16 R0 M0.087 O
./instances/Rome/grafo684.12.lgr N12 E17 R0 M0.071 O
./instances/Rome/grafo2565.17.lgr N17 E23 R0 M0.085 O
./instances/Rome/grafo8175.78.lgr N78 E95 D31.1667 P31.79 R2 M48.49 O
./instances/Rome/grafo2244.18.lgr N18 E20 R0 M0.079 O
./instances/Rome/grafo9905.33.lgr N33 E41 D17 P17.79 R1 M2.728 O
./instances/Rome/grafo5557.42.lgr N42 E50 R0 M0.131 O
./instances/Rome/grafo3599.56.lgr N56 E80 D41 P41.79 R6 M160507 O
./instances/Rome/grafo11429.37.lgr N37 E48 D23 P23.79 R1 M3.474 O
./instances/Rome/grafo459.17.lgr N17 E20 R0 M0.081 O
./instances/Rome/grafo2470.16.lgr N16 E20 R0 M0.08 O
./instances/Rome/grafo3593.44.lgr N44 E59 D25.6667 P25.79 R2 M7.775 O
./instances/Rome/grafo8089.80.lgr N80 E107 D57 P57.79 R5 M49773.2 O
./instances/Rome/grafo2434.21.lgr N21 E29 R0 M0.084 O
./instances/Rome/grafo5410.36.lgr N36 E45 D15 P15.79 R1 M3.079 O
./instances/Rome/grafo310.14.lgr N14 E16 R0 M0.085 O
./instances/Rome/grafo4020.40.lgr N40 E50 D20 P20.79 R1 M3.575 O
./instances/Rome/grafo4584.64.lgr N64 E89 D48.0379 P48.79 R5 M18300.8 O
./instances/Rome/grafo7167.87.lgr N87 E126 D76.4051 P70 M601124 F
./instances/Rome/grafo10507.93.lgr N93 E128 D63.2552 P62 M601095 F
./instances/Rome/grafo7620.37.lgr N37 E46 R0 M0.136 O
./instances/Rome/grafo5041.57.lgr N57 E63 R0 M0.171 O
./instances/Rome/grafo3657.42.lgr N42 E56 D28.3333 P28.79 R2 M26.644 O
./instances/Rome/grafo3018.24.lgr N24 E33 D19.6667 P19.79 R2 M7.308 O
./instances/Rome/grafo215.20.lgr N20 E22 R0 M0.084 O
./instances/Rome/grafo993.18.lgr N18 E23 R0 M0.08 O
./instances/Rome/grafo8325.61.lgr N61 E82 D40.1 P40.79 R4 M2583.32 O
./instances/Rome/grafo8288.82.lgr N82 E104 D47 P47 R3 M1398.78 O
./instances/Rome/grafo8232.74.lgr N74 E98 D48.0173 P48.79 R3 M916.317 O
./instances/Rome/grafo10994.94.lgr N94 E126 D51 P51.79 R6 M108813 O
./instances/Rome/grafo507.24.lgr N24 E24 R0 M0.064 O
./instances/Rome/grafo4174.76.lgr N76 E98 D40 P40.79 R5 M15056.9 O
./instances/Rome/grafo2957.37.lgr N37 E52 D27 P27.79 R3 M236.459 O
./instances/Rome/grafo7585.48.lgr N48 E70 D38 P38.79 R5 M10060.1 O
./instances/Rome/grafo4670.58.lgr N58 E74 D31 P31 R3 M473.775 O
./instances/Rome/grafo9446.62.lgr N62 E86 D42.0257 P42.79 R4 M2366.86 O
./instances/Rome/grafo3598.55.lgr N55 E73 D30 P30.79 R3 M414.382 O
./instances/Rome/grafo2181.41.lgr N41 E52 R0 M0.134 O
./instances/Rome/grafo6505.80.lgr N80 E106 D48 P48.79 R6 M118172 O
./instances/Rome/grafo7083.91.lgr N91 E112 D43 P43.79 R5 M31701.6 O
./instances/Rome/grafo2715.18.lgr N18 E21 R0 M0.069 O
./instances/Rome/grafo3732.58.lgr N58 E75 D36 P36.79 R3 M441.115 O
./instances/Rome/grafo11663.38.lgr N38 E52 D28.0857 P28.79 R3 M586.964 O
./instances/Rome/grafo11615.33.lgr N33 E42 R0 M0.117 O
./instances/Rome/grafo5038.55.lgr N55 E73 D32.3333 P32.79 R2 M15.053 O
./instances/Rome/grafo5510.34.lgr N34 E44 D21 P21.79 R1 M3.127 O
./instances/Rome/grafo866.19.lgr N19 E21 R0 M0.093 O
./instances/Rome/grafo1734.11.lgr N11 E14 R0 M0.069 O
./instances/Rome/grafo6003.37.lgr N37 E50 D25 P25.79 R3 M125.61 O
./instances/Rome/grafo11044.95.lgr N95 E138 D77.8168 P70 M601346 F
./instances/Rome/grafo7060.42.lgr N42 E63 D37 P37.79 R5 M13312.8 O
./instances/Rome/grafo4604.78.lgr N78 E106 D56.0287 P56.79 R5 M24059.9 O
./instances/Rome/grafo4568.80.lgr N80 E115 D63.626 P61 M601344 F
./instances/Rome/grafo11536.91.lgr N91 E132 D80.4693 P76 M601198 F
./instances/Rome/grafo10312.91.lgr N91 E116 D44 P44.79 R5 M34074.4 O
./instances/Rome/grafo9111.85.lgr N85 E118 D68.1266 P65 M601099 F
./instances/Rome/grafo3177.39.lgr N39 E46 D14 P14.79 R1 M3.213 O
./instances/Rome/grafo11483.33.lgr N33 E42 R0 M0.12 O
./instances/Rome/grafo352.12.lgr N12 E12 R0 M0.052 O
./instances/Rome/grafo3175.42.lgr N42 E57 D26 P26.79 R3 M338.228 O
./instances/Rome/grafo1589.31.lgr N31 E46 D19 P19.79 R1 M3.797 O
./instances/Rome/grafo1635.16.lgr N16 E25 R0 M0.088 O
./instances/Rome/grafo11215.93.lgr N93 E129 D69.4554 P64 M601117 F
./instances/Rome/grafo3866.35.lgr N35 E43 D20 P20.79 R1 M3.357 O
./instances/Rome/grafo3149.41.lgr N41 E48 R0 M0.102 O
./instances/Rome/grafo3347.35.lgr N35 E48 D26.5333 P26.79 R2 M13.177 O
./instances/Rome/grafo676.11.lgr N11 E10 R0 M0.042 O
./instances/Rome/grafo7315.50.lgr N50 E64 D29 P29.79 R1 M4.694 O
./instances/Rome/grafo8470.93.lgr N93 E117 D43.0003 P43.79 R6 M138535 O
./instances/Rome/grafo6009.42.lgr N42 E66 D38.2211 P38.79 R5 M3370.22 O
./instances/Rome/grafo7395.40.lgr N40 E55 D32.104 P32.79 R2 M89.591 O
./instances/Rome/grafo7014.47.lgr N47 E63 D29 P29.79 R4 M2209.39 O
./instances/Rome/grafo10653.100.lgr N100 E141 D82.4586 P78 M601143 F
./instances/Rome/grafo5565.41.lgr N41 E53 D22.6667 P22.79 R2 M14.389 O
./instances/Rome/grafo4800.73.lgr N73 E89 D31 P31.79 R3 M1196.51 O
./instances/Rome/grafo1961.15.lgr N15 E16 R0 M0.049 O
./instances/Rome/grafo320.35.lgr N35 E44 D15 P15.79 R1 M3.217 O
./instances/Rome/grafo918.24.lgr N24 E24 R0 M0.07 O
./instances/Rome/grafo1454.49.lgr N49 E59 D22 P22.79 R1 M4.169 O
./instances/Rome/grafo7953.79.lgr N79 E116 D65.3109 P61 M601362 F
./instances/Rome/grafo2061.25.lgr N25 E31 R0 M0.103 O
./instances/Rome/grafo9663.87.lgr N87 E119 D64.3167 P63 M600957 F
./instances/Rome/grafo4347.77.lgr N77 E101 D42 P42.79 R5 M21615 O
./instances/Rome/grafo10624.91.lgr N91 E138 D92.2606 P83 M601044 F
./instances/Rome/grafo3665.54.lgr N54 E77 D44 P44.79 R6 M193215 O
./instances/Rome/grafo4176.81.lgr N81 E102 D41 P41.79 R5 M37973.4 O
./instances/Rome/grafo287.19.lgr N19 E23 R0 M0.092 O
./instances/Rome/grafo4193.74.lgr N74 E103 D53.038 P53.79 R5 M15679.5 O
./instances/Rome/grafo6067.36.lgr N36 E43 D15.7647 P15.79 R2 M8.901 O
./instances/Rome/grafo6942.46.lgr N46 E64 D35 P35.79 R4 M4310.37 O
./instances/Rome/grafo4561.62.lgr N62 E82 D36.1263 P36.79 R3 M1010.62 O
./instances/Rome/grafo7913.71.lgr N71 E94 D47 P47.79 R5 M27764.3 O
./instances/Rome/grafo7538.63.lgr N63 E79 D39 P39.79 R3 M1154.15 O
./instances/Rome/grafo3892.35.lgr N35 E41 R0 M0.133 O
./instances/Rome/grafo9508.69.lgr N69 E86 D39.166 P39.79 R2 M130.889 O
./instances/Rome/grafo3795.56.lgr N56 E62 R0 M0.171 O
./instances/Rome/grafo9336.63.lgr N63 E89 D47 P47.79 R6 M130276 O
./instances/Rome/grafo4522.81.lgr N81 E94 D30 P30.79 R1 M4.597 O
./instances/Rome/grafo5553.37.lgr N37 E46 D20.6923 P20.79 R2 M10.371 O
./instances/Rome/grafo6347.46.lgr N46 E66 D36 P36.79 R5 M14995.9 O
./instances/Rome/grafo1566.58.lgr N58 E62 R0 M0.17 O
./instances/Rome/grafo10252.96.lgr N96 E134 D70.1159 P68 M600985 F
./instances/Rome/grafo8842.89.lgr N89 E122 D61.7181 P58 M601201 F
./instances/Rome/grafo3736.39.lgr N39 E52 D27.5714 P27.79 R2 M21.491 O
./instances/Rome/grafo3463.58.lgr N58 E77 D33 P33.79 R6 M38399.5 O
./instances/Rome/grafo314.18.lgr N18 E18 R0 M0.059 O
./instances/Rome/grafo10683.97.lgr N97 E124 D57.0052 P57.79 R5 M27906.4 O
./instances/Rome/grafo6865.42.lgr N42 E52 R0 M0.141 O
./instances/Rome/grafo7402.57.lgr N57 E70 D26.4737 P26.79 R2 M13.667 O
./instances/Rome/grafo391.15.lgr N15 E20 R0 M0.083 O
./instances/Rome/grafo2515.12.lgr N12 E14 R0 M0.033 O
./instances/Rome/grafo4914.54.lgr N54 E71 D34 P34.79 R4 M5477.56 O
./instances/Rome/grafo10835.39.lgr N39 E45 R0 M0.129 O
./instances/Rome/grafo386.15.lgr N15 E24 D16 P16.79 R1 M2.624 O
./instances/Rome/grafo3243.39.lgr N39 E51 D24 P24.79 R3 M122.471 O
./instances/Rome/grafo4648.59.lgr N59 E74 D31.3333 P31.79 R2 M70.356 O
./instances/Rome/grafo5153.33.lgr N33 E40 R0 M0.127 O
./instances/Rome/grafo10546.98.lgr N98 E126 D51.5115 P50 M601279 F
./instances/Rome/grafo3821.55.lgr N55 E87 D54.1715 P53 M601419 F
./instances/Rome/grafo2030.30.lgr N30 E44 D23.3333 P23.79 R3 M72.726 O
./instances/Rome/grafo11406.92.lgr N92 E121 D55.7862 P55 M601281 F
./instances/Rome/grafo11575.38.lgr N38 E46 D19.5 P19.79 R2 M14.217 O
./instances/Rome/grafo4298.73.lgr N73 E91 D26 P26.79 R3 M695.79 O
./instances/Rome/grafo4069.50.lgr N50 E64 D32 P32 R2 M150.861 O
./instances/Rome/grafo9420.64.lgr N64 E85 D43 P43.79 R3 M982.806 O
./instances/Rome/grafo5824.77.lgr N77 E95 D38.0417 P38.79 R2 M191.006 O
./instances/Rome/grafo446.17.lgr N17 E23 R0 M0.086 O
./instances/Rome/grafo11332.34.lgr N34 E40 R0 M0.103 O
./instances/Rome/grafo7183.53.lgr N53 E80 D49 P49.79 R6 M124437 O
./instances/Rome/grafo9194.62.lgr N62 E78 D30.5 P30.79 R3 M330.146 O
./instances/Rome/grafo9078.70.lgr N70 E88 D37 P37.79 R5 M24368.3 O
./instances/Rome/grafo2456.22.lgr N22 E26 R0 M0.096 O
./instances/Rome/grafo8319.61.lgr N61 E87 D46 P46.79 R7 M415735 O
./instances/Rome/grafo822.11.lgr N11 E13 R0 M0.073 O
./instances/Rome/grafo8102.82.lgr N82 E117 D68.7502 P66 M601063 F
./instances/Rome/grafo8968.90.lgr N90 E116 D46.0909 P46.79 R3 M1341.5 O
./instances/Rome/grafo5693.34.lgr N34 E46 D15 P15.79 R1 M2.929 O
./instances/Rome/grafo9820.62.lgr N62 E82 D35.0061 P35.79 R5 M5854.12 O
./instances/Rome/grafo3287.40.lgr N40 E52 R0 M0.139 O
./instances/Rome/grafo5631.67.lgr N67 E85 D36 P36.79 R4 M3515.68 O
./instances/Rome/grafo8306.76.lgr N76 E95 D34 P34.79 R2 M24.459 O
./instances/Rome/grafo803.15.lgr N15 E18 R0 M0.083 O
./instances/Rome/grafo7043.96.lgr N96 E126 D53 P53.79 R6 M139482 O
./instances/Rome/grafo7452.45.lgr N45 E54 R0 M0.151 O
./instances/Rome/grafo1081.15.lgr N15 E24 R0 M0.081 O
./instances/Rome/grafo8913.88.lgr N88 E107 D41.0667 P41.79 R4 M7035.35 O
./instances/Rome/grafo8461.64.lgr N64 E79 D28 P28.79 R3 M118.968 O
./instances/Rome/grafo5039.71.lgr N71 E96 D45 P45.79 R5 M18308.7 O
./instances/Rome/grafo9649.70.lgr N70 E86 D25.5 P25.79 R2 M14.406 O
./instances/Rome/grafo8526.76.lgr N76 E101 D50 P50.79 R6 M77402.5 O
./instances/Rome/grafo10823.96.lgr N96 E129 D66.9194 P64 M601206 F
./instances/Rome/grafo4127.59.lgr N59 E79 D38 P38.79 R3 M265.422 O
./instances/Rome/grafo9944.41.lgr N41 E49 R0 M0.133 O
./instances/Rome/grafo5680.37.lgr N37 E53 D31.0698 P31.79 R3 M698.376 O
./instances/Rome/grafo671.13.lgr N13 E15 R0 M0.047 O
./instances/Rome/grafo3826.51.lgr N51 E63 D23 P23.79 R1 M3.512 O
./instances/Rome/grafo2464.34.lgr N34 E38 R0 M0.12 O
./instances/Rome/grafo6912.37.lgr N37 E46 R0 M0.116 O
./instances/Rome/grafo6213.59.lgr N59 E88 D50.1936 P49 M601362 F
./instances/Rome/grafo6957.39.lgr N39 E54 D28.0568 P28.79 R3 M445.316 O
./instances/Rome/grafo7650.37.lgr N37 E52 D25.3333 P25.79 R2 M25.196 O
./instances/Rome/grafo451.23.lgr N23 E23 R0 M0.073 O
./instances/Rome/grafo959.24.lgr N24 E26 R0 M0.089 O
./instances/Rome/grafo1200.27.lgr N27 E36 R0 M0.106 O
./instances/Rome/grafo9597.96.lgr N96 E120 D50 P50.79 R5 M18394.1 O
./instances/Rome/grafo5709.59.lgr N59 E76 D31 P31 R3 M883.763 O
./instances/Rome/grafo2594.17.lgr N17 E21 R0 M0.088 O
./instances/Rome/grafo5211.40.lgr N40 E54 D25.2857 P25.79 R3 M107.751 O
./instances/Rome/grafo8444.83.lgr N83 E115 D59.2942 P57 M601097 F
./instances/Rome/grafo496.15.lgr N15 E20 R0 M0.088 O
./instances/Rome/grafo10179.97.lgr N97 E143 D83.2405 P74 M601274 F
./instances/Rome/grafo1433.47.lgr N47 E60 D29 P29.79 R1 M4.73 O
./instances/Rome/grafo4527.64.lgr N64 E80 D17 P17.79 R1 M3.187 O
./instances/Rome/grafo133.16.lgr N16 E17 R0 M0.052 O
./instances/Rome/grafo1587.29.lgr N29 E35 R0 M0.111 O
./instances/Rome/grafo10308.96.lgr N96 E125 D59.7664 P58 M601009 F
./instances/Rome/grafo11423.35.lgr N35 E42 R0 M0.128 O
./instances/Rome/grafo1590.45.lgr N45 E50 R0 M0.144 O
./instances/Rome/grafo7227.38.lgr N38 E54 D26 P26.79 R3 M163.895 O
./instances/Rome/grafo8329.78.lgr N78 E99 D36 P36.79 R5 M11509.6 O
./instances/Rome/grafo9195.66.lgr N66 E86 D41.2857 P41.79 R3 M573.527 O
./instances/Rome/grafo11052.97.lgr N97 E134 D72.4628 P68 M601273 F
./instances/Rome/grafo10058.32.lgr N32 E40 D12 P12.79 R1 M2.534 O
./instances/Rome/grafo7765.78.lgr N78 E99 D38 P38.79 R4 M2843.01 O
./instances/Rome/grafo3329.39.lgr N39 E50 D23 P23.79 R2 M18.831 O
./instances/Rome/grafo8154.91.lgr N91 E109 D44.3333 P44.79 R2 M47.391 O
./instances/Rome/grafo5572.82.lgr N82 E118 D69.7634 P67 M601067 F
./instances/Rome/grafo10578.96.lgr N96 E139 D81.5875 P77 M601198 F
./instances/Rome/grafo7801.70.lgr N70 E88 D35.0557 P35.79 R4 M2765.07 O
./instances/Rome/grafo2999.26.lgr N26 E30 R0 M0.08 O
./instances/Rome/grafo2829.17.lgr N17 E20 R0 M0.063 O
./instances/Rome/grafo1677.21.lgr N21 E20 R0 M0.046 O
./instances/Rome/grafo9555.70.lgr N70 E92 D40 P40.79 R5 M20736.2 O
./instances/Rome/grafo7697.45.lgr N45 E65 D34 P34.79 R4 M2108.68 O
./instances/Rome/grafo3471.40.lgr N40 E51 D22.7 P22.79 R2 M13.103 O
./instances/Rome/grafo10901.94.lgr N94 E132 D71.6376 P67 M602161 F
./instances/Rome/grafo8321.78.lgr N78 E117 D72.4846 P67 M601141 F
./instances/Rome/grafo3265.41.lgr N41 E62 D34 P34.79 R5 M7898.16 O
./instances/Rome/grafo1426.65.lgr N65 E85 D36.0714 P36.79 R5 M8153.31 O
./instances/Rome/grafo6610.45.lgr N45 E63 D33 P33.79 R4 M960.938 O
./instances/Rome/grafo6670.84.lgr N84 E121 D71.8997 P70 M601038 F
./instances/Rome/grafo200.11.lgr N11 E17 R0 M0.079 O
./instances/Rome/grafo8099.75.lgr N75 E99 D47.9999 P48.79 R6 M140640 O
./instances/Rome/grafo2335.12.lgr N12 E14 R0 M0.076 O
./instances/Rome/grafo855.15.lgr N15 E17 R0 M0.07 O
./instances/Rome/grafo8465.85.lgr N85 E116 D58.4658 P57 M601018 F
./instances/Rome/grafo1524.46.lgr N46 E61 D30.2282 P30.79 R2 M52.384 O
./instances/Rome/grafo4724.75.lgr N75 E107 D59.174 P56 M601110 F
./instances/Rome/grafo9988.38.lgr N38 E48 D17 P17.79 R1 M4.752 O
./instances/Rome/grafo9007.64.lgr N64 E101 D63.8369 P61 M601179 F
./instances/Rome/grafo7910.88.lgr N88 E125 D70.7048 P67 M601189 F
./instances/Rome/grafo5306.43.lgr N43 E58 D30 P30 R3 M723.356 O
./instances/Rome/grafo1252.30.lgr N30 E34 R0 M0.112 O
./instances/Rome/grafo509.21.lgr N21 E29 D17 P17.79 R1 M4.211 O
./instances/Rome/grafo4114.58.lgr N58 E81 D36 P36.79 R5 M12314.8 O
./instances/Rome/grafo1870.14.lgr N14 E21 R0 M0.08 O
./instances/Rome/grafo6763.40.lgr N40 E60 D37.0909 P37.79 R4 M1662.61 O
./instances/Rome/grafo3362.51.lgr N51 E63 D28.6 P28.79 R2 M18.011 O
./instances/Rome/grafo354.12.lgr N12 E12 R0 M0.045 O
./instances/Rome/grafo10949.95.lgr N95 E135 D69.9058 P63 M601326 F
./instances/Rome/grafo7686.41.lgr N41 E57 D30.3333 P30.79 R2 M11.835 O
./instances/Rome/grafo2379.35.lgr N35 E45 D21 P21.79 R1 M4.311 O
./instances/Rome/grafo9576.92.lgr N92 E123 D58.175 P56 M601089 F
./instances/Rome/grafo7582.45.lgr N45 E55 D21.6154 P21.79 R2 M10.948 O
./instances/Rome/grafo7595.74.lgr N74 E97 D39.497 P39.79 R3 M644.02 O
./instances/Rome/grafo10217.99.lgr N99 E133 D66.6753 P62 M601258 F
./instances/Rome/grafo9836.62.lgr N62 E81 D39.2564 P39.79 R3 M1208.02 O
./instances/Rome/grafo172.30.lgr N30 E33 R0 M0.109 O
./instances/Rome/grafo8516.79.lgr N79 E98 D39 P39.79 R4 M4712.38 O
./instances/Rome/grafo9070.67.lgr N67 E88 D44.1176 P44.79 R3 M337.385 O
./instances/Rome/grafo1375.26.lgr N26 E31 D12 P12.79 R1 M2.136 O
./instances/Rome/grafo7120.84.lgr N84 E111 D53.8466 P53 M601176 F
./instances/Rome/grafo9749.68.lgr N68 E82 D27.5 P27.79 R2 M14.126 O
./instances/Rome/grafo6605.46.lgr N46 E57 R0 M0.143 O
./instances/Rome/grafo4529.77.lgr N77 E107 D54.2997 P53 M601198 F
./instances/Rome/grafo10468.99.lgr N99 E129 D62 P62.79 R4 M22748.1 O
./instances/Rome/grafo2664.21.lgr N21 E25 R0 M0.095 O
./instances/Rome/grafo7349.43.lgr N43 E51 D18.6667 P18.79 R2 M10.296 O
./instances/Rome/grafo3990.39.lgr N39 E46 R0 M0.13 O
./instances/Rome/grafo699.14.lgr N14 E13 R0 M0.058 O
./instances/Rome/grafo7471.64.lgr N64 E76 D22 P22.79 R1 M4.216 O
./instances/Rome/grafo8066.79.lgr N79 E104 D45 P45.79 R6 M133731 O
./instances/Rome/grafo4454.68.lgr N68 E96 D49 P49.79 R5 M21356.3 O
./instances/Rome/grafo10441.98.lgr N98 E137 D71.2745 P65 M601333 F
./instances/Rome/grafo10882.95.lgr N95 E136 D77.9851 P72 M601102 F
./instances/Rome/grafo10262.100.lgr N100 E136 D65.6972 P62 M601240 F
./instances/Rome/grafo3744.50.lgr N50 E72 D43 P43.79 R6 M147827 O
./instances/Rome/grafo3567.52.lgr N52 E68 D29 P29.79 R5 M8653.8 O
./instances/Rome/grafo3680.99.lgr N99 E147 D85.5114 P74 M601228 F
./instances/Rome/grafo1900.19.lgr N19 E22 R0 M0.088 O
./instances/Rome/grafo8756.90.lgr N90 E117 D44.0089 P44.79 R4 M6845.89 O
./instances/Rome/grafo5476.43.lgr N43 E51 D17.6667 P17.79 R2 M12.829 O
./instances/Rome/grafo5032.57.lgr N57 E69 D18.5 P18.79 R2 M13.362 O
./instances/Rome/grafo1398.24.lgr N24 E25 R0 M0.093 O
./instances/Rome/grafo10005.39.lgr N39 E49 D20.5714 P20.79 R2 M13.419 O
./instances/Rome/grafo9603.85.lgr N85 E110 D50 P49 M601465 F
./instances/Rome/grafo5197.34.lgr N34 E36 R0 M0.123 O
./instances/Rome/grafo9600.65.lgr N65 E82 D32.0588 P32.79 R4 M3238.65 O
./instances/Rome/grafo10032.38.lgr N38 E47 D18 P18.79 R1 M3.363 O
./instances/Rome/grafo9968.38.lgr N38 E44 R0 M0.139 O
./instances/Rome/grafo1895.14.lgr N14 E16 R0 M0.071 O
./instances/Rome/grafo4835.59.lgr N59 E80 D30 P30.79 R5 M7782.87 O
./instances/Rome/grafo11093.100.lgr N100 E130 D57.7364 P57 M601172 F
./instances/Rome/grafo4762.54.lgr N54 E70 D32.5 P32.79 R2 M24.807 O
./instances/Rome/grafo8560.71.lgr N71 E93 D43.1157 P43.79 R4 M2852.72 O
./instances/Rome/grafo6442.45.lgr N45 E55 D26 P26.79 R1 M5.517 O
./instances/Rome/grafo1127.19.lgr N19 E22 R0 M0.087 O
./instances/Rome/grafo4656.66.lgr N66 E81 D30.075 P30.79 R3 M358.968 O
./instances/Rome/grafo9009.71.lgr N71 E83 D23.6 P23.79 R2 M14.334 O
./instances/Rome/grafo11476.32.lgr N32 E38 R0 M0.111 O
./instances/Rome/grafo2630.22.lgr N22 E27 R0 M0.091 O
./instances/Rome/grafo3053.42.lgr N42 E47 R0 M0.12 O
./instances/Rome/grafo1029.16.lgr N16 E16 R0 M0.053 O
./instances/Rome/grafo6867.45.lgr N45 E73 D46.228 P45 M601416 F
./instances/Rome/grafo10961.96.lgr N96 E126 D54.6376 P54 M601114 F
./instances/Rome/grafo4936.83.lgr N83 E112 D60.7702 P58 M601060 F
./instances/Rome/grafo6686.42.lgr N42 E54 D23 P23.79 R1 M4.123 O
./instances/Rome/grafo277.13.lgr N13 E15 R0 M0.072 O
./instances/Rome/grafo1708.21.lgr N21 E26 R0 M0.081 O
./instances/Rome/grafo5278.39.lgr N39 E61 D40 P40.79 R5 M14348.5 O
./instances/Rome/grafo11208.38.lgr N38 E47 D19.6667 P19.79 R2 M8.492 O
./instances/Rome/grafo891.13.lgr N13 E13 R0 M0.048 O
./instances/Rome/grafo8201.85.lgr N85 E117 D59.1837 P57 M601103 F
./instances/Rome/grafo3860.42.lgr N42 E47 D9 P9.79 R1 M2.519 O
./instances/Rome/grafo6929.40.lgr N40 E56 D25 P25.79 R2 M72.498 O
./instances/Rome/grafo7199.56.lgr N56 E79 D44 P44 R3 M1062.76 O
./instances/Rome/grafo8363.69.lgr N69 E91 D40 P40.79 R4 M2464.73 O
./instances/Rome/grafo3901.32.lgr N32 E38 D10 P10.79 R1 M2.272 O
./instances/Rome/grafo9535.61.lgr N61 E78 D32 P32.79 R4 M2077.97 O
./instances/Rome/grafo7924.72.lgr N72 E96 D47 P47.79 R5 M41107.2 O
./instances/Rome/grafo11067.98.lgr N98 E137 D73.5388 P69 M601260 F
./instances/Rome/grafo9124.64.lgr N64 E89 D43 P43.79 R4 M1888.82 O
./instances/Rome/grafo7074.41.lgr N41 E50 R0 M0.145 O
./instances/Rome/grafo3530.33.lgr N33 E38 R0 M0.112 O
./instances/Rome/grafo8014.88.lgr N88 E123 D69.1469 P67 M601353 F
./instances/Rome/grafo482.13.lgr N13 E18 R0 M0.082 O
./instances/Rome/grafo6270.42.lgr N42 E54 D22 P22.79 R1 M3.107 O
./instances/Rome/grafo7125.42.lgr N42 E52 D20 P20.79 R1 M3.202 O
./instances/Rome/grafo9123.68.lgr N68 E103 D61.2261 P57 M601255 F
./instances/Rome/grafo9976.34.lgr N34 E43 D14 P14.79 R1 M2.791 O
./instances/Rome/grafo10545.93.lgr N93 E121 D57 P57.79 R6 M440280 O
./instances/Rome/grafo4574.77.lgr N77 E103 D44 P44.79 R6 M170098 O
./instances/Rome/grafo3466.56.lgr N56 E79 D43.0018 P43.79 R6 M82436.9 O
./instances/Rome/grafo312.27.lgr N27 E35 R0 M0.114 O
./instances/Rome/grafo10156.97.lgr N97 E148 D91.3614 P80 M601186 F
./instances/Rome/grafo10313.94.lgr N94 E118 D49 P49.79 R5 M17690.1 O
./instances/Rome/grafo8984.66.lgr N66 E92 D43 P43.79 R6 M110542 O
./instances/Rome/grafo1538.68.lgr N68 E84 D32.15 P32.79 R3 M371.353 O
./instances/Rome/grafo4562.60.lgr N60 E79 D37 P37.79 R4 M6595.98 O
./instances/Rome/grafo10278.40.lgr N40 E55 D30 P30.79 R1 M4.198 O
./instances/Rome/grafo4115.57.lgr N57 E80 D39.0698 P39.79 R5 M10611.6 O
./instances/Rome/grafo5508.33.lgr N33 E41 D15 P15.79 R1 M2.777 O
./instances/Rome/grafo7613.54.lgr N54 E78 D46 P46.79 R5 M15484.5 O
./instances/Rome/grafo11084.36.lgr N36 E44 D15 P15.79 R1 M3.181 O
./instances/Rome/grafo2749.33.lgr N33 E40 D17 P17.79 R1 M4.314 O
./instances/Rome/grafo3398.59.lgr N59 E87 D43 P43.79 R7 M419531 O
./instances/Rome/grafo5052.53.lgr N53 E77 D46 P46.79 R4 M6866.42 O
./instances/Rome/grafo10231.32.lgr N32 E35 R0 M0.105 O
./instances/Rome/grafo5047.60.lgr N60 E92 D55 P55.79 R7 M397761 O
./instances/Rome/grafo11203.100.lgr N100 E131 D63.0109 P61 M601139 F
./instances/Rome/grafo5440.44.lgr N44 E60 D29 P29.79 R1 M4.883 O
./instances/Rome/grafo9601.64.lgr N64 E99 D61 P61.79 R7 M221452 O
./instances/Rome/grafo11514.33.lgr N33 E40 R0 M0.13 O
./instances/Rome/grafo11466.39.lgr N39 E47 D19 P19.79 R1 M3.063 O
./instances/Rome/grafo4837.77.lgr N77 E106 D58.0068 P58.79 R5 M22343.7 O
./instances/Rome/grafo7685.40.lgr N40 E63 D39 P39.79 R4 M2057.21 O
./instances/Rome/grafo483.15.lgr N15 E20 R0 M0.084 O
./instances/Rome/grafo1278.27.lgr N27 E30 R0 M0.096 O
./instances/Rome/grafo2689.21.lgr N21 E28 R0 M0.089 O
./instances/Rome/grafo2067.25.lgr N25 E28 R0 M0.091 O
./instances/Rome/grafo2861.16.lgr N16 E15 R0 M0.052 O
./instances/Rome/grafo3179.41.lgr N41 E56 D31 P31.79 R3 M726.466 O
./instances/Rome/grafo9332.89.lgr N89 E116 D52 P52.79 R6 M309469 O
./instances/Rome/grafo3228.40.lgr N40 E53 R0 M0.137 O
./instances/Rome/grafo5986.62.lgr N62 E88 D46.4294 P45 M601403 F
./instances/Rome/grafo797.14.lgr N14 E15 R0 M0.045 O
./instances/Rome/grafo549.15.lgr N15 E19 R0 M0.06 O
./instances/Rome/grafo2108.26.lgr N26 E35 D18 P18.79 R1 M3.213 O
./instances/Rome/grafo1360.25.lgr N25 E30 R0 M0.091 O
./instances/Rome/grafo9280.62.lgr N62 E75 D26.6 P26.79 R2 M13.133 O
./instances/Rome/grafo11452.38.lgr N38 E50 D23.1 P23.79 R2 M80.303 O
./instances/Rome/grafo3483.35.lgr N35 E41 R0 M0.097 O
./instances/Rome/grafo10873.97.lgr N97 E131 D64.1005 P62 M601241 F
./instances/Rome/grafo11562.36.lgr N36 E53 D31 P31.79 R2 M32.778 O
./instances/Rome/grafo5638.36.lgr N36 E43 R0 M0.134 O
./instances/Rome/grafo5196.73.lgr N73 E90 D32.5209 P32.79 R3 M556.63 O
./instances/Rome/grafo6498.40.lgr N40 E52 D25 P25.79 R1 M4.565 O
./instances/Rome/grafo2795.25.lgr N25 E31 R0 M0.097 O
./instances/Rome/grafo7086.47.lgr N47 E58 D26.6 P26.79 R2 M23.739 O
./instances/Rome/grafo3921.34.lgr N34 E46 D22.6667 P22.79 R2 M7.952 O
./instances/Rome/grafo3389.46.lgr N46 E65 D32 P32.79 R4 M2486.75 O
./instances/Rome/grafo6557.45.lgr N45 E58 D27.2 P27.79 R2 M24.965 O
./instances/Rome/grafo3101.11.lgr N11 E11 R0 M0.046 O
./instances/Rome/grafo7214.43.lgr N43 E55 D21 P21.79 R1 M3.766 O
./instances/Rome/grafo9724.64.lgr N64 E85 D39 P39.79 R6 M70550.1 O
./instances/Rome/grafo9609.63.lgr N63 E92 D55.4786 P54 M601269 F
./instances/Rome/grafo3743.35.lgr N35 E47 D18 P18.79 R1 M2.969 O
./instances/Rome/grafo2514.15.lgr N15 E18 R0 M0.082 O
./instances/Rome/grafo6954.75.lgr N75 E91 D30.0587 P30.79 R3 M601.51 O
./instances/Rome/grafo1271.25.lgr N25 E30 R0 M0.092 O
./instances/Rome/grafo3106.32.lgr N32 E38 R0 M0.113 O
./instances/Rome/grafo5570.37.lgr N37 E49 R0 M0.119 O
./instances/Rome/grafo11091.97.lgr N97 E125 D50.2066 P48 M601472 F
./instances/Rome/grafo2983.25.lgr N25 E28 R0 M0.107 O
./instances/Rome/grafo5869.45.lgr N45 E60 D24.6 P25.79 R2 M29.278 O
./instances/Rome/grafo4024.42.lgr N42 E55 D18.5 P18.79 R2 M8.908 O
./instances/Rome/grafo7379.43.lgr N43 E58 D26.3333 P26.79 R3 M61.644 O
./instances/Rome/grafo1306.27.lgr N27 E29 R0 M0.104 O
./instances/Rome/grafo3919.38.lgr N38 E53 D25.6 P25.79 R2 M9.247 O
./instances/Rome/grafo9165.68.lgr N68 E91 D46 P46.79 R4 M6280.01 O
./instances/Rome/grafo1412.28.lgr N28 E29 R0 M0.1 O
./instances/Rome/grafo11654.35.lgr N35 E46 D20 P20.79 R3 M63.388 O
./instances/Rome/grafo10872.93.lgr N93 E115 D35.2963 P35.79 R3 M596.503 O
./instances/Rome/grafo814.14.lgr N14 E14 R0 M0.057 O
./instances/Rome/grafo7485.42.lgr N42 E56 D28.2812 P28.79 R3 M247.605 O
./instances/Rome/grafo6390.48.lgr N48 E66 D34 P34.79 R5 M34191.2 O
./instances/Rome/grafo8892.100.lgr N100 E140 D73.1789 P68 M601282 F
./instances/Rome/grafo3999.42.lgr N42 E61 D35 P35.79 R6 M144200 O
./instances/Rome/grafo10530.100.lgr N100 E130 D59.93 P59 M600989 F
./instances/Rome/grafo8499.99.lgr N99 E130 D61.0622 P57 M601229 F
./instances/Rome/grafo3071.23.lgr N23 E24 R0 M0.096 O
./instances/Rome/grafo7980.62.lgr N62 E92 D54.0972 P53 M601297 F
./instances/Rome/grafo3304.36.lgr N36 E47 D20 P20.79 R1 M3.373 O
./instances/Rome/grafo5731.45.lgr N45 E70 D41.0071 P41.79 R4 M1592.56 O
./instances/Rome/grafo10280.37.lgr N37 E48 D20 P20 R2 M43.03 O
./instances/Rome/grafo3555.40.lgr N40 E49 D17 P17.79 R1 M4.332 O
./instances/Rome/grafo10625.100.lgr N100 E128 D60 P60.79 R5 M20518.4 O
./instances/Rome/grafo6208.40.lgr N40 E53 D27 P27.79 R1 M3.275 O
./instances/Rome/grafo7383.38.lgr N38 E44 R0 M0.137 O
./instances/Rome/grafo10547.94.lgr N94 E137 D82.9234 P74 M601310 F
./instances/Rome/grafo5635.47.lgr N47 E56 D17 P17.79 R1 M3.638 O
./instances/Rome/grafo7916.82.lgr N82 E104 D45.0708 P45.79 R4 M3420.27 O
./instances/Rome/grafo6599.36.lgr N36 E47 D23.5385 P23.79 R2 M11.892 O
./instances/Rome/grafo6906.45.lgr N45 E66 D36 P36.79 R4 M2338.67 O
./instances/Rome/grafo6708.49.lgr N49 E62 D23 P23.79 R1 M2.722 O
./instances/Rome/grafo778.15.lgr N15 E17 R0 M0.064 O
./instances/Rome/grafo9755.77.lgr N77 E109 D63 P63.79 R7 M584331 O
./instances/Rome/grafo7434.52.lgr N52 E64 D23 P23.79 R1 M4.285 O
./instances/Rome/grafo3302.35.lgr N35 E42 R0 M0.128 O
./instances/Rome/grafo10649.95.lgr N95 E125 D61.1886 P57 M601126 F
./instances/Rome/grafo9977.38.lgr N38 E46 D12 P12.79 R1 M2.467 O
./instances/Rome/grafo6123.38.lgr N38 E50 D23.5 P23.79 R2 M8.503 O
./instances/Rome/grafo10708.35.lgr N35 E46 D20 P20.79 R3 M43.28 O
./instances/Rome/grafo9090.64.lgr N64 E88 D41 P41.79 R6 M79619.7 O
./instances/Rome/grafo3648.53.lgr N53 E63 D23 P23.79 R1 M3.819 O
./instances/Rome/grafo4329.54.lgr N54 E68 D22 P22.79 R1 M3.708 O
./instances/Rome/grafo2580.15.lgr N15 E15 R0 M0.053 O
./instances/Rome/grafo550.15.lgr N15 E19 R0 M0.078 O
./instances/Rome/grafo8177.88.lgr N88 E123 D63.5338 P59 M601125 F
./instances/Rome/grafo5543.32.lgr N32 E37 R0 M0.115 O
./instances/Rome/grafo10398.35.lgr N35 E40 R0 M0.115 O
./instances/Rome/grafo2785.14.lgr N14 E17 R0 M0.075 O
./instances/Rome/grafo591.25.lgr N25 E26 R0 M0.062 O
./instances/Rome/grafo7779.70.lgr N70 E90 D35 P35.79 R3 M235.738 O
./instances/Rome/grafo10650.98.lgr N98 E141 D79.1568 P74 M601139 F
./instances/Rome/grafo11219.94.lgr N94 E131 D69.8569 P66 M601162 F
./instances/Rome/grafo7562.51.lgr N51 E81 D49 P49.79 R7 M414582 O
./instances/Rome/grafo2427.19.lgr N19 E24 R0 M0.086 O
./instances/Rome/grafo8189.85.lgr N85 E116 D58 P58.79 R7 M546354 O
./instances/Rome/grafo997.11.lgr N11 E12 R0 M0.077 O
./instances/Rome/grafo11673.32.lgr N32 E37 R0 M0.104 O
./instances/Rome/grafo3190.53.lgr N53 E84 D54.3411 P52 M601370 F
./instances/Rome/grafo6137.39.lgr N39 E47 R0 M0.142 O
./instances/Rome/grafo5367.38.lgr N38 E47 D18 P18.79 R1 M5.335 O
./instances/Rome/grafo6587.45.lgr N45 E53 D16 P16.79 R1 M3.202 O
./instances/Rome/grafo5274.35.lgr N35 E43 R0 M0.129 O
./instances/Rome/grafo4274.75.lgr N75 E101 D51.0045 P51.79 R5 M20150.7 O
./instances/Rome/grafo2970.38.lgr N38 E51 D17 P17.79 R1 M2.506 O
./instances/Rome/grafo2161.29.lgr N29 E34 R0 M0.077 O
./instances/Rome/grafo8426.75.lgr N75 E99 D48.0047 P48.79 R5 M25257.9 O
./instances/Rome/grafo2846.21.lgr N21 E30 R0 M0.101 O
./instances/Rome/grafo3008.32.lgr N32 E47 D25 P25.79 R4 M835.193 O
./instances/Rome/grafo4292.75.lgr N75 E103 D54.1028 P53 M601252 F
./instances/Rome/grafo6882.65.lgr N65 E72 R0 M0.198 O
./instances/Rome/grafo2638.34.lgr N34 E35 R0 M0.121 O
./instances/Rome/grafo5816.33.lgr N33 E37 R0 M0.109 O
./instances/Rome/grafo10558.97.lgr N97 E131 D69.7828 P68 M601052 F
./instances/Rome/grafo9339.83.lgr N83 E108 D49.1705 P48 M601145 F
./instances/Rome/grafo5482.36.lgr N36 E46 D21 P21.79 R1 M5.929 O
./instances/Rome/grafo6436.74.lgr N74 E95 D34 P34.79 R5 M9679.16 O
./instances/Rome/grafo4424.56.lgr N56 E74 D35.0124 P35.79 R3 M576.463 O
./instances/Rome/grafo3269.43.lgr N43 E58 D27.6667 P27.79 R2 M12.345 O
./instances/Rome/grafo2546.19.lgr N19 E24 R0 M0.093 O
./instances/Rome/grafo785.16.lgr N16 E16 R0 M0.052 O
./instances/Rome/grafo2078.29.lgr N29 E37 D17 P17.79 R1 M3.502 O
./instances/Rome/grafo9200.68.lgr N68 E94 D51 P51.79 R6 M136050 O
./instances/Rome/grafo1690.20.lgr N20 E24 R0 M0.097 O
./instances/Rome/grafo1613.54.lgr N54 E71 D32.0606 P32.79 R3 M254.859 O
./instances/Rome/grafo7409.40.lgr N40 E48 D16 P16.79 R1 M6.599 O
./instances/Rome/grafo8414.74.lgr N74 E101 D45.0185 P45.79 R5 M8026.03 O
./instances/Rome/grafo5975.45.lgr N45 E52 D18 P18.79 R1 M3.844 O
./instances/Rome/grafo1887.56.lgr N56 E72 D21 P21.79 R1 M4.185 O
./instances/Rome/grafo10040.32.lgr N32 E36 R0 M0.103 O
./instances/Rome/grafo4120.76.lgr N76 E99 D47 P47.79 R6 M308534 O
./instances/Rome/grafo560.18.lgr N18 E19 R0 M0.062 O
./instances/Rome/grafo2339.14.lgr N14 E15 R0 M0.065 O
./instances/Rome/grafo11232.92.lgr N92 E132 D67.7993 P63 M601301 F
./instances/Rome/grafo816.17.lgr N17 E18 R0 M0.055 O
./instances/Rome/grafo1280.28.lgr N28 E32 R0 M0.102 O
./instances/Rome/grafo11237.35.lgr N35 E41 R0 M0.114 O
./instances/Rome/grafo10760.96.lgr N96 E145 D87.3205 P77 M601178 F
./instances/Rome/grafo1739.16.lgr N16 E21 R0 M0.092 O
./instances/Rome/grafo8717.90.lgr N90 E118 D54 P54.79 R6 M194568 O
./instances/Rome/grafo1544.45.lgr N45 E54 D15 P15.79 R1 M3.423 O
./instances/Rome/grafo1874.36.lgr N36 E48 D22.6667 P22.79 R2 M7.739 O
./instances/Rome/grafo8610.60.lgr N60 E77 D30.3333 P30.79 R3 M170.206 O
./instances/Rome/grafo9710.78.lgr N78 E111 D68.4219 P65 M601005 F
./instances/Rome/grafo3815.55.lgr N55 E76 D40 P40.79 R5 M22495.7 O
./instances/Rome/grafo8689.87.lgr N87 E127 D70.268 P64 M601081 F
./instances/Rome/grafo6399.55.lgr N55 E79 D49.0458 P49.79 R5 M22489.5 O
./instances/Rome/grafo9942.32.lgr N32 E37 R0 M0.119 O
./instances/Rome/grafo5527.34.lgr N34 E47 D21.6923 P21.79 R2 M12.677 O
./instances/Rome/grafo403.14.lgr N14 E15 R0 M0.056 O
./instances/Rome/grafo5899.38.lgr N38 E42 R0 M0.096 O
./instances/Rome/grafo3443.51.lgr N51 E73 D42 P42.79 R6 M143504 O
./instances/Rome/grafo11109.94.lgr N94 E130 D66.4599 P61 M601155 F
./instances/Rome/grafo6370.51.lgr N51 E79 D52 P52 R6 M174189 O
./instances/Rome/grafo4288.64.lgr N64 E81 D38.0408 P38.79 R3 M1198.31 O
./instances/Rome/grafo1729.13.lgr N13 E19 R0 M0.08 O
./instances/Rome/grafo5255.47.lgr N47 E64 D34 P34.79 R3 M260.55 O
./instances/Rome/grafo9565.86.lgr N86 E111 D42 P42.79 R6 M266819 O
./instances/Rome/grafo7874.70.lgr N70 E103 D57 P57.79 R7 M232595 O
./instances/Rome/grafo467.15.lgr N15 E24 R0 M0.091 O
./instances/Rome/grafo9843.83.lgr N83 E103 D40 P40.79 R5 M32626.2 O
./instances/Rome/grafo6792.59.lgr N59 E76 D31 P31.79 R4 M3891.24 O
./instances/Rome/grafo6292.74.lgr N74 E104 D62.554 P61 M601045 F
./instances/Rome/grafo11276.92.lgr N92 E133 D78.6513 P73 M600980 F
./instances/Rome/grafo710.15.lgr N15 E21 D11 P11.79 R1 M2.362 O
./instances/Rome/grafo8757.96.lgr N96 E119 D49 P49.79 R4 M9684.89 O
./instances/Rome/grafo1415.58.lgr N58 E65 R0 M0.174 O
./instances/Rome/grafo748.11.lgr N11 E11 R0 M0.043 O
./instances/Rome/grafo8858.92.lgr N92 E127 D70.2385 P68 M601087 F
./instances/Rome/grafo619.13.lgr N13 E15 R0 M0.05 O
./instances/Rome/grafo11388.40.lgr N40 E49 D19.5556 P19.79 R2 M13.085 O
./instances/Rome/grafo8258.78.lgr N78 E105 D52.6475 P50 M601761 F
./instances/Rome/grafo5297.44.lgr N44 E63 D40 P40.79 R5 M34874.3 O
./instances/Rome/grafo971.17.lgr N17 E20 R0 M0.053 O
./instances/Rome/grafo7206.43.lgr N43 E50 D17 P17.79 R1 M2.811 O
./instances/Rome/grafo11035.99.lgr N99 E139 D79.193 P71 M600900 F
./instances/Rome/grafo10876.98.lgr N98 E140 D75.285 P70 M601289 F
./instances/Rome/grafo10787.95.lgr N95 E121 D48 P48.79 R5 M27559 O
./instances/Rome/grafo3031.16.lgr N16 E18 R0 M0.088 O
./instances/Rome/grafo557.11.lgr N11 E12 R0 M0.067 O
./instances/Rome/grafo3971.44.lgr N44 E48 R0 M0.153 O
./instances/Rome/grafo7570.40.lgr N40 E52 D14 P14.79 R1 M2.852 O
./instances/Rome/grafo4747.55.lgr N55 E69 D27.0988 P27.79 R3 M755.005 O
./instances/Rome/grafo981.16.lgr N16 E20 R0 M0.083 O
./instances/Rome/grafo2121.13.lgr N13 E25 R0 M0.079 O
./instances/Rome/grafo10222.99.lgr N99 E128 D63.6116 P61 M601022 F
./instances/Rome/grafo5893.38.lgr N38 E52 D27.2 P27.79 R3 M254.421 O
./instances/Rome/grafo5445.39.lgr N39 E50 D28 P28.79 R1 M4.104 O
./instances/Rome/grafo9042.98.lgr N98 E131 D61.8288 P58 M601264 F
./instances/Rome/grafo7218.46.lgr N46 E54 D18 P18.79 R1 M4.125 O
./instances/Rome/grafo10946.92.lgr N92 E120 D50.8236 P49 M601461 F
./instances/Rome/grafo10738.96.lgr N96 E124 D55.242 P54 M601112 F
./instances/Rome/grafo747.12.lgr N12 E13 R0 M0.052 O
./instances/Rome/grafo1301.31.lgr N31 E40 R0 M0.109 O
./instances/Rome/grafo3128.37.lgr N37 E49 D22.25 P22.79 R2 M17.052 O
./instances/Rome/grafo3209.58.lgr N58 E75 D37 P37.79 R3 M405.603 O
./instances/Rome/grafo11076.97.lgr N97 E136 D77.3306 P72 M601109 F
./instances/Rome/grafo8567.85.lgr N85 E122 D68.8525 P67 M601065 F
./instances/Rome/grafo10929.94.lgr N94 E130 D67.7219 P63 M601312 F
./instances/Rome/grafo165.30.lgr N30 E31 R0 M0.074 O
./instances/Rome/grafo1790.16.lgr N16 E17 R0 M0.049 O
./instances/Rome/grafo2868.17.lgr N17 E28 D22 P22.79 R1 M3.092 O
./instances/Rome/grafo6306.42.lgr N42 E61 D36 P36.79 R5 M14776.5 O
./instances/Rome/grafo10154.94.lgr N94 E132 D70.4438 P66 M601150 F
./instances/Rome/grafo4640.75.lgr N75 E103 D49 P49.79 R6 M272970 O
./instances/Rome/grafo5133.33.lgr N33 E46 D27 P27.79 R1 M5.26 O
./instances/Rome/grafo7188.44.lgr N44 E62 D37.5 P37.79 R2 M17.778 O
./instances/Rome/grafo9137.82.lgr N82 E106 D47 P47.79 R6 M262565 O
./instances/Rome/grafo6313.37.lgr N37 E42 R0 M0.115 O
./instances/Rome/grafo10049.39.lgr N39 E50 D22.6667 P22.79 R2 M10.561 O
./instances/Rome/grafo1835.11.lgr N11 E15 R0 M0.077 O
./instances/Rome/grafo4043.37.lgr N37 E47 D23 P23.79 R1 M3.79 O
./instances/Rome/grafo6223.42.lgr N42 E45 R0 M0.141 O
./instances/Rome/grafo10881.97.lgr N97 E130 D67.4686 P65 M601079 F
./instances/Rome/grafo6541.39.lgr N39 E54 D29.0455 P29.79 R3 M502.663 O
./instances/Rome/grafo1991.31.lgr N31 E39 D20 P20.79 R1 M3.409 O
./instances/Rome/grafo4809.59.lgr N59 E80 D35.0256 P35.79 R3 M460.723 O
./instances/Rome/grafo1547.53.lgr N53 E68 D26 P26.79 R1 M2.698 O
./instances/Rome/grafo5551.37.lgr N37 E44 R0 M0.091 O
./instances/Rome/grafo8137.86.lgr N86 E122 D64.3022 P59 M601132 F
./instances/Rome/grafo4351.63.lgr N63 E78 D31 P31.79 R3 M520.383 O
./instances/Rome/grafo1296.46.lgr N46 E59 D18 P18.79 R1 M3.215 O
./instances/Rome/grafo8884.64.lgr N64 E88 D45.0464 P45.79 R4 M3586.24 O
./instances/Rome/grafo9618.72.lgr N72 E94 D46.125 P46.79 R4 M2858.69 O
./instances/Rome/grafo1628.56.lgr N56 E72 D25 P25.79 R1 M4.642 O
./instances/Rome/grafo1243.28.lgr N28 E29 R0 M0.104 O
./instances/Rome/grafo902.22.lgr N22 E22 R0 M0.068 O
./instances/Rome/grafo10052.32.lgr N32 E33 R0 M0.09 O
./instances/Rome/grafo7541.40.lgr N40 E53 D27 P27.79 R1 M3.926 O
./instances/Rome/grafo8627.82.lgr N82 E105 D46 P46.79 R5 M38826.6 O
./instances/Rome/grafo7113.57.lgr N57 E81 D43 P43.79 R5 M12468.1 O
./instances/Rome/grafo10105.93.lgr N93 E137 D86.0348 P77 M601108 F
./instances/Rome/grafo856.11.lgr N11 E12 R0 M0.054 O
./instances/Rome/grafo8800.93.lgr N93 E129 D63.862 P61 M601163 F
./instances/Rome/grafo5830.40.lgr N40 E47 R0 M0.145 O
./instances/Rome/grafo2107.31.lgr N31 E35 R0 M0.103 O
./instances/Rome/grafo3694.41.lgr N41 E59 D35.115 P35.79 R4 M3013.22 O
./instances/Rome/grafo1479.48.lgr N48 E53 R0 M0.156 O
./instances/Rome/grafo11576.34.lgr N34 E37 R0 M0.082 O
./instances/Rome/grafo8651.92.lgr N92 E126 D64.9505 P61 M601134 F
./instances/Rome/grafo444.16.lgr N16 E15 R0 M0.065 O
./instances/Rome/grafo6459.57.lgr N57 E72 D31.2857 P31.79 R3 M366.829 O
./instances/Rome/grafo6866.44.lgr N44 E59 D27.375 P27.79 R2 M16.502 O
./instances/Rome/grafo6004.42.lgr N42 E60 D30 P30.79 R1 M4.412 O
./instances/Rome/grafo5400.74.lgr N74 E99 D50.9029 P49 M601342 F
./instances/Rome/grafo5414.41.lgr N41 E44 R0 M0.103 O
./instances/Rome/grafo9595.86.lgr N86 E120 D60 P60.79 R7 M278116 O
./instances/Rome/grafo2126.11.lgr N11 E15 R0 M0.069 O
./instances/Rome/grafo5596.37.lgr N37 E53 D26.6667 P26.79 R2 M10.042 O
./instances/Rome/grafo9139.85.lgr N85 E122 D64.694 P60 M601244 F
./instances/Rome/grafo7116.43.lgr N43 E53 D19 P19.79 R1 M3.811 O
./instances/Rome/grafo5245.43.lgr N43 E59 D22 P22.79 R1 M3.771 O
./instances/Rome/grafo11171.35.lgr N35 E40 R0 M0.122 O
./instances/Rome/grafo2032.23.lgr N23 E27 D10 P10.79 R1 M2.441 O
./instances/Rome/grafo1892.23.lgr N23 E24 R0 M0.074 O
./instances/Rome/grafo7925.81.lgr N81 E116 D66.8193 P64 M601306 F
./instances/Rome/grafo4794.71.lgr N71 E101 D52 P52.79 R5 M22449.2 O
./instances/Rome/grafo11647.90.lgr N90 E130 D77.1055 P70 M601247 F
./instances/Rome/grafo5403.58.lgr N58 E77 D34 P34.79 R3 M813.145 O
./instances/Rome/grafo2683.13.lgr N13 E15 R0 M0.079 O
./instances/Rome/grafo7071.39.lgr N39 E56 D32.6667 P32.79 R2 M12.376 O
./instances/Rome/grafo10095.93.lgr N93 E120 D54 P54.79 R5 M54586.2 O
./instances/Rome/grafo11263.41.lgr N41 E57 D28 P28.79 R3 M227.392 O
./instances/Rome/grafo2463.32.lgr N32 E40 R0 M0.127 O
./instances/Rome/grafo6343.43.lgr N43 E55 D27.2381 P27.79 R2 M74.505 O
./instances/Rome/grafo11291.99.lgr N99 E116 D35.0162 P35.79 R3 M720.184 O
./instances/Rome/grafo7960.62.lgr N62 E77 D28.5 P28.79 R2 M15.066 O
./instances/Rome/grafo2821.22.lgr N22 E30 D15 P15.79 R1 M3.263 O
./instances/Rome/grafo3330.39.lgr N39 E60 D35 P35.79 R5 M13271.9 O
./instances/Rome/grafo4952.62.lgr N62 E78 D34.3281 P34.79 R2 M25.569 O
./instances/Rome/grafo4267.52.lgr N52 E71 D37 P37.79 R3 M744.124 O
./instances/Rome/grafo10820.100.lgr N100 E141 D73.558 P69 M601277 F
./instances/Rome/grafo9999.39.lgr N39 E49 D20.75 P20.79 R2 M9.658 O
./instances/Rome/grafo6316.60.lgr N60 E82 D37 P37.79 R3 M380.77 O
./instances/Rome/grafo6638.48.lgr N48 E60 D14 P14.79 R1 M2.742 O
./instances/Rome/grafo5656.45.lgr N45 E66 D34.1 P34.79 R3 M187.716 O
./instances/Rome/grafo4391.56.lgr N56 E70 D29.1617 P29.79 R2 M106.293 O
./instances/Rome/grafo2208.21.lgr N21 E24 R0 M0.095 O
./instances/Rome/grafo10177.96.lgr N96 E122 D52 P52.79 R6 M156230 O
./instances/Rome/grafo3664.37.lgr N37 E46 D19 P19.79 R1 M3.193 O
./instances/Rome/grafo9496.64.lgr N64 E89 D47 P47.79 R7 M569994 O
./instances/Rome/grafo9315.87.lgr N87 E117 D62.2444 P59 M601257 F
./instances/Rome/grafo1502.33.lgr N33 E43 D13 P13.79 R1 M2.726 O
./instances/Rome/grafo5206.33.lgr N33 E43 D19 P19.79 R1 M3.472 O
./instances/Rome/grafo3323.56.lgr N56 E64 R0 M0.174 O
./instances/Rome/grafo1736.27.lgr N27 E35 R0 M0.102 O
./instances/Rome/grafo10364.100.lgr N100 E121 D43 P43.79 R4 M5875.36 O
./instances/Rome/grafo9594.64.lgr N64 E86 D45.0065 P45.79 R4 M7058.41 O
./instances/Rome/grafo4384.64.lgr N64 E88 D44 P44.79 R5 M18071 O
./instances/Rome/grafo8910.91.lgr N91 E124 D57.1608 P54 M601695 F
./instances/Rome/grafo8802.91.lgr N91 E131 D75.1875 P71 M601069 F
./instances/Rome/grafo1882.19.lgr N19 E22 R0 M0.092 O
./instances/Rome/grafo1407.68.lgr N68 E90 D37.004 P37.79 R4 M3846.02 O
./instances/Rome/grafo2660.22.lgr N22 E27 R0 M0.096 O
./instances/Rome/grafo4755.70.lgr N70 E91 D41 P41.79 R3 M850.907 O
./instances/Rome/grafo5541.69.lgr N69 E86 D31 P31.79 R3 M334.022 O
./instances/Rome/grafo9001.66.lgr N66 E96 D54.326 P53 M601356 F
./instances/Rome/grafo2662.19.lgr N19 E21 R0 M0.066 O
./instances/Rome/grafo703.19.lgr N19 E31 D18 P18.79 R1 M2.797 O
./instances/Rome/grafo8766.87.lgr N87 E116 D52.3522 P50 M601416 F
./instances/Rome/grafo1058.14.lgr N14 E13 R0 M0.052 O
./instances/Rome/grafo10334.94.lgr N94 E123 D54 P54.79 R6 M146962 O
./instances/Rome/grafo5172.62.lgr N62 E87 D45 P45.79 R6 M190165 O
./instances/Rome/grafo7505.72.lgr N72 E89 D36.3333 P36.79 R3 M134.875 O
./instances/Rome/grafo6517.35.lgr N35 E49 D27.0727 P27.79 R3 M347.622 O
./instances/Rome/grafo4027.45.lgr N45 E54 D15 P15.79 R1 M8.559 O
./instances/Rome/grafo11007.93.lgr N93 E125 D64.1397 P62 M601135 F
./instances/Rome/grafo9726.84.lgr N84 E124 D66.3104 P64 M601120 F
./instances/Rome/grafo5835.44.lgr N44 E53 D11 P11.79 R1 M2.4 O
./instances/Rome/grafo5896.60.lgr N60 E84 D43.0402 P43.79 R5 M10544.5 O
./instances/Rome/grafo5704.78.lgr N78 E107 D52.0021 P52.79 R6 M106300 O
./instances/Rome/grafo9327.89.lgr N89 E128 D72.4918 P68 M601138 F
./instances/Rome/grafo3479.56.lgr N56 E73 D29.0667 P29.79 R4 M1731.6 O
./instances/Rome/grafo4678.58.lgr N58 E75 D40 P40.79 R3 M1273.42 O
./instances/Rome/grafo2346.30.lgr N30 E33 R0 M0.109 O
./instances/Rome/grafo8027.60.lgr N60 E71 R0 M0.165 O
./instances/Rome/grafo6680.60.lgr N60 E80 D39 P39.79 R4 M3036.63 O
./instances/Rome/grafo11022.32.lgr N32 E35 R0 M0.118 O
./instances/Rome/grafo8404.69.lgr N69 E100 D49.9592 P48 M601422 F
./instances/Rome/grafo7795.70.lgr N70 E93 D37 P37.79 R6 M70619.2 O
./instances/Rome/grafo3003.40.lgr N40 E52 R0 M0.14 O
./instances/Rome/grafo11454.31.lgr N31 E36 R0 M0.103 O
./instances/Rome/grafo1890.33.lgr N33 E40 R0 M0.111 O
./instances/Rome/grafo4063.45.lgr N45 E69 D40 P40.79 R7 M410829 O
./instances/Rome/grafo8505.79.lgr N79 E100 D46 P46.79 R5 M40653.3 O
./instances/Rome/grafo3770.42.lgr N42 E51 R0 M0.104 O
./instances/Rome/grafo8217.68.lgr N68 E96 D44 P44.79 R6 M114915 O
./instances/Rome/grafo7863.67.lgr N67 E92 D42 P42.79 R6 M204417 O
./instances/Rome/grafo3212.57.lgr N57 E77 D40 P40.79 R5 M30290.7 O
./instances/Rome/grafo1228.31.lgr N31 E37 D13 P13.79 R1 M3.164 O
./instances/Rome/grafo433.21.lgr N21 E28 R0 M0.098 O
./instances/Rome/grafo4362.83.lgr N83 E113 D52.535 P51 M601193 F
./instances/Rome/grafo4136.63.lgr N63 E98 D61.0005 P61.79 R7 M575304 O
./instances/Rome/grafo11605.33.lgr N33 E42 R0 M0.123 O
./instances/Rome/grafo1344.25.lgr N25 E26 R0 M0.087 O
./instances/Rome/grafo9426.65.lgr N65 E106 D68.9502 P63 M601104 F
./instances/Rome/grafo9180.64.lgr N64 E80 D30 P30.79 R3 M308.241 O
./instances/Rome/grafo11193.93.lgr N93 E120 D52.8862 P52 M601244 F
./instances/Rome/grafo9692.80.lgr N80 E117 D70.2264 P68 M601121 F
./instances/Rome/grafo3449.44.lgr N44 E61 D30.25 P30.79 R2 M31.779 O
./instances/Rome/grafo4786.62.lgr N62 E81 D34.2 P34.79 R2 M21.588 O
./instances/Rome/grafo6417.39.lgr N39 E47 D18 P18.79 R1 M3.341 O
./instances/Rome/grafo7137.41.lgr N41 E59 D33 P33.79 R5 M11818.8 O
./instances/Rome/grafo2955.38.lgr N38 E49 D21.75 P22.79 R2 M74.395 O
./instances/Rome/grafo10104.96.lgr N96 E134 D66.1798 P62 M601213 F
./instances/Rome/grafo6222.39.lgr N39 E49 R0 M0.137 O
./instances/Rome/grafo2286.15.lgr N15 E16 R0 M0.075 O
./instances/Rome/grafo8128.81.lgr N81 E123 D73.431 P70 M601180 F
./instances/Rome/grafo3573.43.lgr N43 E58 D28.0513 P28.79 R3 M476.07 O
./instances/Rome/grafo4735.80.lgr N80 E108 D56.0003 P56.79 R6 M227686 O
./instances/Rome/grafo8923.90.lgr N90 E131 D71.9768 P66 M601221 F
./instances/Rome/grafo10360.93.lgr N93 E118 D48.1967 P47 M601313 F
./instances/Rome/grafo648.39.lgr N39 E41 R0 M0.135 O
./instances/Rome/grafo4540.54.lgr N54 E66 D12 P12.79 R1 M3.541 O
./instances/Rome/grafo4598.61.lgr N61 E79 D35 P35.79 R5 M16115.1 O
./instances/Rome/grafo6438.45.lgr N45 E58 D26.6667 P26.79 R2 M13.525 O
./instances/Rome/grafo5580.47.lgr N47 E57 D21 P21.79 R1 M3.517 O
./instances/Rome/grafo1955.10.lgr N10 E15 R0 M0.071 O
./instances/Rome/grafo3065.17.lgr N17 E26 R0 M0.082 O
./instances/Rome/grafo2057.34.lgr N34 E45 R0 M0.12 O
./instances/Rome/grafo11324.100.lgr N100 E138 D66.3446 P62 M600996 F
./instances/Rome/grafo2621.14.lgr N14 E17 R0 M0.072 O
./instances/Rome/grafo10920.95.lgr N95 E122 D53 P53.79 R6 M186982 O
./instances/Rome/grafo1181.30.lgr N30 E40 D12 P12.79 R1 M2.534 O
./instances/Rome/grafo11163.38.lgr N38 E50 D20.5 P20.79 R2 M14.467 O
./instances/Rome/grafo4396.63.lgr N63 E83 D41 P41.79 R4 M3236.02 O
./instances/Rome/grafo4743.76.lgr N76 E109 D60.1025 P59 M601337 F
./instances/Rome/grafo10459.37.lgr N37 E46 R0 M0.137 O
./instances/Rome/grafo7428.43.lgr N43 E52 D17 P17.79 R1 M3.452 O
./instances/Rome/grafo5760.43.lgr N43 E55 D21.5 P21.79 R2 M11.699 O
./instances/Rome/grafo2436.28.lgr N28 E37 R0 M0.115 O
./instances/Rome/grafo9024.75.lgr N75 E96 D38.05 P38.79 R3 M616.898 O
./instances/Rome/grafo4575.60.lgr N60 E77 D31 P31.79 R4 M2614.91 O
./instances/Rome/grafo9452.66.lgr N66 E92 D46.0013 P46.79 R6 M86784.7 O
./instances/Rome/grafo11068.96.lgr N96 E118 D48 P48.79 R4 M8186.83 O
./instances/Rome/grafo372.27.lgr N27 E31 R0 M0.104 O
./instances/Rome/grafo7748.51.lgr N51 E65 D26.5 P26.79 R2 M11.377 O
./instances/Rome/grafo3529.42.lgr N42 E54 D23.3333 P23.79 R2 M21.75 O
./instances/Rome/grafo1109.24.lgr N24 E33 D17 P17.79 R1 M3.488 O
./instances/Rome/grafo5597.36.lgr N36 E43 D15 P15.79 R1 M3.793 O
./instances/Rome/grafo8949.94.lgr N94 E122 D50.1481 P48 M601589 F
./instances/Rome/grafo7362.38.lgr N38 E44 D9 P9.79 R1 M3.15 O
./instances/Rome/grafo5618.34.lgr N34 E42 R0 M0.139 O
./instances/Rome/grafo6644.38.lgr N38 E51 D14 P14.79 R1 M3.404 O
./instances/Rome/grafo4486.53.lgr N53 E70 D31.125 P31.79 R3 M394.197 O
./instances/Rome/grafo2343.12.lgr N12 E12 R0 M0.048 O
./instances/Rome/grafo6389.84.lgr N84 E97 D27 P27.79 R1 M4.773 O
./instances/Rome/grafo5071.56.lgr N56 E74 D35 P35.79 R3 M732.751 O
./instances/Rome/grafo11670.41.lgr N41 E54 D27.1111 P27.79 R3 M242.064 O
./instances/Rome/grafo2338.14.lgr N14 E13 R0 M0.058 O
./instances/Rome/grafo6624.59.lgr N59 E73 D29.5556 P29.79 R2 M19.118 O
./instances/Rome/grafo10195.99.lgr N99 E142 D79.2169 P73 M601207 F
./instances/Rome/grafo8248.86.lgr N86 E119 D62.2118 P60 M601746 F
./instances/Rome/grafo4390.59.lgr N59 E89 D51 P51.79 R7 M162370 O
./instances/Rome/grafo3903.59.lgr N59 E83 D43 P43.79 R4 M3909.81 O
./instances/Rome/grafo6170.36.lgr N36 E43 R0 M0.122 O
./instances/Rome/grafo8733.88.lgr N88 E121 D61.0019 P57 M601294 F
./instances/Rome/grafo5603.38.lgr N38 E52 D27.2696 P27.79 R2 M33.573 O
./instances/Rome/grafo11202.32.lgr N32 E38 R0 M0.115 O
./instances/Rome/grafo7042.57.lgr N57 E79 D44 P44.79 R5 M21702.7 O
./instances/Rome/grafo714.13.lgr N13 E15 R0 M0.047 O
./instances/Rome/grafo10685.98.lgr N98 E144 D81.4425 P71 M601294 F
./instances/Rome/grafo5270.35.lgr N35 E39 R0 M0.133 O
./instances/Rome/grafo5165.42.lgr N42 E58 D31 P31.79 R3 M483.789 O
./instances/Rome/grafo5780.48.lgr N48 E68 D39 P39.79 R4 M2984.2 O
./instances/Rome/grafo11537.91.lgr N91 E130 D69.3417 P64 M601241 F
./instances/Rome/grafo8867.97.lgr N97 E147 D92.2957 P84 M600940 F
./instances/Rome/grafo8903.97.lgr N97 E118 D45 P45.79 R5 M23667.2 O
./instances/Rome/grafo10108.99.lgr N99 E129 D58.8498 P58 M601139 F
./instances/Rome/grafo5064.58.lgr N58 E67 R0 M0.179 O
./instances/Rome/grafo5253.41.lgr N41 E51 R0 M0.116 O
./instances/Rome/grafo5713.46.lgr N46 E66 D36 P36.79 R5 M8185.1 O
./instances/Rome/grafo7378.88.lgr N88 E121 D58.2714 P55 M601179 F
./instances/Rome/grafo4745.81.lgr N81 E115 D59.5185 P56 M601226 F
./instances/Rome/grafo4873.56.lgr N56 E73 D24.5 P24.79 R2 M16.815 O
./instances/Rome/grafo8210.71.lgr N71 E96 D45.4946 P45 M601440 F
./instances/Rome/grafo5526.46.lgr N46 E64 D36 P36.79 R4 M3577.59 O
./instances/Rome/grafo2272.20.lgr N20 E23 R0 M0.08 O
./instances/Rome/grafo11624.96.lgr N96 E129 D66.8802 P62 M601219 F
./instances/Rome/grafo10571.93.lgr N93 E129 D69.9328 P67 M601083 F
./instances/Rome/grafo2416.21.lgr N21 E24 R0 M0.096 O
./instances/Rome/grafo8639.75.lgr N75 E108 D54.8165 P52 M601213 F
./instances/Rome/grafo11343.35.lgr N35 E44 D15 P15.79 R1 M3.024 O
./instances/Rome/grafo3583.47.lgr N47 E61 D29.5 P29.79 R2 M12.222 O
./instances/Rome/grafo11590.35.lgr N35 E38 R0 M0.118 O
./instances/Rome/grafo2808.37.lgr N37 E44 R0 M0.126 O
./instances/Rome/grafo8714.73.lgr N73 E82 D22 P22.79 R1 M4.204 O
./instances/Rome/grafo5684.78.lgr N78 E95 D33 P33.79 R3 M652.905 O
./instances/Rome/grafo4328.51.lgr N51 E66 D30.0385 P30.79 R2 M128.205 O
./instances/Rome/grafo5164.47.lgr N47 E68 D37 P37.79 R4 M3510.78 O
./instances/Rome/grafo10463.36.lgr N36 E50 D31 P31.79 R3 M715.621 O
./instances/Rome/grafo5561.36.lgr N36 E38 R0 M0.134 O
./instances/Rome/grafo4776.65.lgr N65 E95 D46 P46.79 R7 M269979 O
./instances/Rome/grafo7133.35.lgr N35 E38 R0 M0.117 O
./instances/Rome/grafo8033.91.lgr N91 E113 D35.0417 P35.79 R3 M229.151 O
./instances/Rome/grafo1577.26.lgr N26 E36 D17 P17.79 R1 M2.478 O
./instances/Rome/grafo8698.73.lgr N73 E93 D37 P37.79 R5 M8274.44 O
./instances/Rome/grafo6256.41.lgr N41 E53 D20 P20.79 R1 M4.538 O
./instances/Rome/grafo1226.32.lgr N32 E34 R0 M0.117 O
./instances/Rome/grafo4812.57.lgr N57 E75 D35 P35.79 R4 M2756.59 O
./instances/Rome/grafo7683.38.lgr N38 E58 D37 P37.79 R4 M2349.01 O
./instances/Rome/grafo10201.93.lgr N93 E123 D55.3346 P54 M601403 F
./instances/Rome/grafo9849.35.lgr N35 E37 R0 M0.093 O
./instances/Rome/grafo6962.40.lgr N40 E53 D23.3333 P23.79 R2 M12.934 O
./instances/Rome/grafo6096.47.lgr N47 E59 D25 P25.79 R1 M5.892 O
./instances/Rome/grafo1793.21.lgr N21 E26 D11 P11.79 R1 M2.853 O
./instances/Rome/grafo1225.25.lgr N25 E27 R0 M0.1 O
./instances/Rome/grafo3749.42.lgr N42 E52 D18 P18.79 R1 M3.443 O
./instances/Rome/grafo3377.36.lgr N36 E45 R0 M0.126 O
./instances/Rome/grafo8855.100.lgr N100 E134 D69.2857 P66 M601250 F
./instances/Rome/grafo6626.54.lgr N54 E65 D13 P13.79 R1 M3.353 O
./instances/Rome/grafo10173.97.lgr N97 E142 D85.0571 P78 M601177 F
./instances/Rome/grafo7134.39.lgr N39 E50 D20.5 P20.79 R2 M14.422 O
./instances/Rome/grafo2318.15.lgr N15 E16 R0 M0.069 O
./instances/Rome/grafo1008.12.lgr N12 E11 R0 M0.047 O
./instances/Rome/grafo9591.73.lgr N73 E107 D64.1024 P61 M601655 F
./instances/Rome/grafo10472.32.lgr N32 E37 R0 M0.102 O
./instances/Rome/grafo9687.79.lgr N79 E116 D67.967 P65 M601190 F
./instances/Rome/grafo3147.53.lgr N53 E66 D25.6 P25.79 R2 M8.908 O
./instances/Rome/grafo1140.15.lgr N15 E22 R0 M0.087 O
./instances/Rome/grafo4400.56.lgr N56 E86 D50.8683 P48 M601939 F
./instances/Rome/grafo5871.39.lgr N39 E52 D28.6667 P28.79 R2 M13.432 O
./instances/Rome/grafo4144.83.lgr N83 E110 D52 P52.79 R5 M25378.8 O
./instances/Rome/grafo10635.95.lgr N95 E137 D81.0379 P72 M601212 F
./instances/Rome/grafo4160.51.lgr N51 E70 D37.012 P37.79 R4 M2293.88 O
./instances/Rome/grafo8573.92.lgr N92 E113 D43 P43.79 R5 M19927.3 O
./instances/Rome/grafo167.22.lgr N22 E24 R0 M0.089 O
./instances/Rome/grafo2543.38.lgr N38 E42 R0 M0.121 O
./instances/Rome/grafo8162.75.lgr N75 E96 D41 P41.79 R5 M23344.3 O
./instances/Rome/grafo611.12.lgr N12 E12 R0 M0.047 O
./instances/Rome/grafo10138.33.lgr N33 E42 R0 M0.114 O
./instances/Rome/grafo4033.42.lgr N42 E64 D36.027 P36.79 R4 M1809.64 O
./instances/Rome/grafo11557.95.lgr N95 E133 D84.1762 P78 M601072 F
./instances/Rome/grafo11121.32.lgr N32 E41 R0 M0.125 O
./instances/Rome/grafo4095.56.lgr N56 E79 D42 P42.79 R4 M3597.28 O
./instances/Rome/grafo6038.53.lgr N53 E63 D20.6667 P20.79 R2 M9.289 O
./instances/Rome/grafo1621.10.lgr N10 E15 R0 M0.071 O
./instances/Rome/grafo9746.68.lgr N68 E82 D32.2708 P32.79 R2 M63.903 O
./instances/Rome/grafo7623.45.lgr N45 E62 D34 P34.79 R4 M4230.94 O
./instances/Rome/grafo1629.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo1133.18.lgr N18 E23 R0 M0.074 O
./instances/Rome/grafo3758.38.lgr N38 E56 D34 P34.79 R4 M1680.11 O
./instances/Rome/grafo9415.65.lgr N65 E85 D41 P41 R5 M94290.1 O
./instances/Rome/grafo10697.95.lgr N95 E123 D53.6242 P52 M601247 F
./instances/Rome/grafo7224.41.lgr N41 E58 D30 P30.79 R1 M3.662 O
./instances/Rome/grafo4635.67.lgr N67 E79 R0 M0.184 O
./instances/Rome/grafo2177.17.lgr N17 E22 R0 M0.079 O
./instances/Rome/grafo1571.43.lgr N43 E52 R0 M0.116 O
./instances/Rome/grafo8854.89.lgr N89 E123 D61.5722 P59 M601231 F
./instances/Rome/grafo10399.33.lgr N33 E43 R0 M0.123 O
./instances/Rome/grafo4122.55.lgr N55 E80 D43.1234 P43.79 R6 M35176.9 O
./instances/Rome/grafo9470.65.lgr N65 E87 D47 P47.79 R5 M29606.2 O
./instances/Rome/grafo3617.39.lgr N39 E48 R0 M0.129 O
./instances/Rome/grafo11382.33.lgr N33 E33 R0 M0.107 O
./instances/Rome/grafo6182.40.lgr N40 E53 D28.5 P28.79 R3 M95.649 O
./instances/Rome/grafo3983.97.lgr N97 E125 D55 P55.79 R6 M55293.8 O
./instances/Rome/grafo5725.76.lgr N76 E95 D39.0909 P39.79 R3 M1265.69 O
./instances/Rome/grafo2851.40.lgr N40 E52 D26.7333 P26.79 R2 M12.857 O
./instances/Rome/grafo2201.25.lgr N25 E29 R0 M0.1 O
./instances/Rome/grafo4357.55.lgr N55 E74 D35 P35.79 R4 M1513.09 O
./instances/Rome/grafo10299.94.lgr N94 E132 D66.3427 P62 M601164 F
./instances/Rome/grafo7638.41.lgr N41 E54 D27 P27 R1 M5.246 O
./instances/Rome/grafo8776.96.lgr N96 E119 D48.1957 P47 M601401 F
./instances/Rome/grafo4878.61.lgr N61 E79 D36.2 P36.79 R3 M860.492 O
./instances/Rome/grafo6699.46.lgr N46 E69 D40 P40.79 R5 M9997.86 O
./instances/Rome/grafo11280.99.lgr N99 E143 D86.9413 P79 M601213 F
./instances/Rome/grafo10919.97.lgr N97 E136 D72.566 P67 M601234 F
./instances/Rome/grafo8281.85.lgr N85 E117 D63.3217 P62 M601130 F
./instances/Rome/grafo4921.83.lgr N83 E115 D61.0126 P58 M601080 F
./instances/Rome/grafo9806.86.lgr N86 E109 D35.1073 P35.79 R4 M2673.86 O
./instances/Rome/grafo6819.42.lgr N42 E61 D37.297 P37.79 R4 M1365.27 O
./instances/Rome/grafo4765.80.lgr N80 E103 D37.0057 P37.79 R5 M7645.6 O
./instances/Rome/grafo9661.86.lgr N86 E132 D81.7524 P74 M601209 F
./instances/Rome/grafo8031.68.lgr N68 E93 D46 P46.79 R6 M198208 O
./instances/Rome/grafo481.80.lgr N80 E108 D48 P48.79 R7 M451684 O
./instances/Rome/grafo8032.68.lgr N68 E83 D27 P27.79 R1 M3.962 O
./instances/Rome/grafo8694.81.lgr N81 E122 D77.2522 P72 M600989 F
./instances/Rome/grafo11404.92.lgr N92 E123 D57.5645 P56 M601267 F
./instances/Rome/grafo10642.90.lgr N90 E118 D57.7735 P55 M601062 F
./instances/Rome/grafo3841.57.lgr N57 E77 D37 P37.79 R5 M8609.47 O
./instances/Rome/grafo1197.74.lgr N74 E95 D39 P39.79 R5 M22469.7 O
./instances/Rome/grafo7802.71.lgr N71 E92 D40 P40.79 R4 M6000.44 O
./instances/Rome/grafo6579.38.lgr N38 E49 D21 P21.79 R1 M3.757 O
./instances/Rome/grafo2160.15.lgr N15 E19 R0 M0.079 O
./instances/Rome/grafo3693.43.lgr N43 E58 D35.2242 P35.79 R2 M55.973 O
./instances/Rome/grafo7172.40.lgr N40 E54 D25 P25.79 R3 M379.439 O
./instances/Rome/grafo10533.100.lgr N100 E135 D68.506 P67 M601362 F
./instances/Rome/grafo8909.89.lgr N89 E124 D67.7793 P65 M601134 F
./instances/Rome/grafo1447.52.lgr N52 E62 D16 P16.79 R1 M2.78 O
./instances/Rome/grafo3156.56.lgr N56 E82 D47 P47.79 R6 M49646.9 O
./instances/Rome/grafo8257.92.lgr N92 E122 D56 P56.79 R6 M193829 O
./instances/Rome/grafo9321.64.lgr N64 E103 D68.6014 P65 M601182 F
./instances/Rome/grafo2736.16.lgr N16 E19 R0 M0.072 O
./instances/Rome/grafo4086.46.lgr N46 E55 D23 P23.79 R1 M3.934 O
./instances/Rome/grafo10446.95.lgr N95 E153 D105.887 P90 M601037 F
./instances/Rome/grafo10831.98.lgr N98 E146 D86.8813 P79 M601233 F
./instances/Rome/grafo10465.96.lgr N96 E129 D66.1797 P64 M601139 F
./instances/Rome/grafo784.18.lgr N18 E23 R0 M0.073 O
./instances/Rome/grafo5689.61.lgr N61 E88 D50.2893 P50 M601233 F
./instances/Rome/grafo9539.71.lgr N71 E114 D76.1259 P73 M601125 F
./instances/Rome/grafo5091.53.lgr N53 E77 D42.9769 P42 M601580 F
./instances/Rome/grafo2435.18.lgr N18 E26 R0 M0.094 O
./instances/Rome/grafo707.15.lgr N15 E16 R0 M0.065 O
./instances/Rome/grafo4819.72.lgr N72 E97 D42 P42.79 R5 M32031.4 O
./instances/Rome/grafo11335.100.lgr N100 E153 D96.2019 P86 M601048 F
./instances/Rome/grafo950.19.lgr N19 E23 R0 M0.094 O
./instances/Rome/grafo3368.39.lgr N39 E56 D31.0769 P31.79 R3 M248.961 O
./instances/Rome/grafo6924.48.lgr N48 E63 D30 P30.79 R1 M4.785 O
./instances/Rome/grafo3933.43.lgr N43 E57 D32.0526 P32.79 R3 M518.872 O
./instances/Rome/grafo6953.73.lgr N73 E102 D51 P51.79 R7 M508816 O
./instances/Rome/grafo717.10.lgr N10 E10 R0 M0.046 O
./instances/Rome/grafo8847.60.lgr N60 E83 D41 P41.79 R4 M2912.47 O
./instances/Rome/grafo5042.56.lgr N56 E72 D28 P28.79 R1 M4.427 O
./instances/Rome/grafo5013.82.lgr N82 E107 D50 P50.79 R4 M6633.57 O
./instances/Rome/grafo5589.44.lgr N44 E59 D20 P20.79 R1 M5.251 O
./instances/Rome/grafo9135.85.lgr N85 E129 D76.4683 P67 M601052 F
./instances/Rome/grafo8011.91.lgr N91 E114 D39 P39.79 R4 M4802.53 O
./instances/Rome/grafo6991.44.lgr N44 E59 D26.15 P26.79 R3 M304.337 O
./instances/Rome/grafo9553.79.lgr N79 E123 D73.7131 P68 M601193 F
./instances/Rome/grafo7129.41.lgr N41 E55 D26.5 P26.79 R2 M17.142 O
./instances/Rome/grafo9455.63.lgr N63 E80 D32 P32.79 R4 M3745.48 O
./instances/Rome/grafo1248.26.lgr N26 E26 R0 M0.068 O
./instances/Rome/grafo6589.37.lgr N37 E47 D23.5714 P23.79 R2 M10.897 O
./instances/Rome/grafo9558.65.lgr N65 E93 D52 P52.79 R7 M346400 O
./instances/Rome/grafo11447.37.lgr N37 E50 D26.5 P26.79 R2 M11.071 O
./instances/Rome/grafo8000.99.lgr N99 E134 D61.7484 P58 M601127 F
./instances/Rome/grafo6592.55.lgr N55 E76 D40 P40.79 R4 M3953.53 O
./instances/Rome/grafo2486.15.lgr N15 E16 R0 M0.083 O
./instances/Rome/grafo248.27.lgr N27 E33 R0 M0.1 O
./instances/Rome/grafo6667.77.lgr N77 E109 D56.8562 P53 M601287 F
./instances/Rome/grafo7893.86.lgr N86 E113 D54.9091 P54 M601433 F
./instances/Rome/grafo8725.86.lgr N86 E121 D55.0762 P54 M601423 F
./instances/Rome/grafo6155.39.lgr N39 E50 R0 M0.136 O
./instances/Rome/grafo10944.96.lgr N96 E127 D67.4114 P65 M601114 F
./instances/Rome/grafo10793.95.lgr N95 E135 D71.1262 P68 M601229 F
./instances/Rome/grafo6889.38.lgr N38 E50 D26.5714 P26.79 R2 M26.821 O
./instances/Rome/grafo964.13.lgr N13 E16 R0 M0.081 O
./instances/Rome/grafo8946.90.lgr N90 E125 D67.3417 P65 M601142 F
./instances/Rome/grafo7303.46.lgr N46 E57 D23.4 P23.79 R2 M11.631 O
./instances/Rome/grafo7955.81.lgr N81 E107 D43 P43.79 R7 M543029 O
./instances/Rome/grafo6231.39.lgr N39 E52 D24.5 P25.79 R2 M26.721 O
./instances/Rome/grafo10431.95.lgr N95 E132 D69.4192 P65 M601162 F
./instances/Rome/grafo7309.41.lgr N41 E60 D40.011 P40.79 R3 M1250.06 O
./instances/Rome/grafo4742.77.lgr N77 E95 D40 P40.79 R3 M990.756 O
./instances/Rome/grafo7301.40.lgr N40 E50 D23 P23.79 R1 M2.975 O
./instances/Rome/grafo8844.88.lgr N88 E114 D54 P54.79 R6 M310174 O
./instances/Rome/grafo1180.66.lgr N66 E87 D39.0348 P39.79 R4 M3057.6 O
./instances/Rome/grafo969.12.lgr N12 E12 R0 M0.052 O
./instances/Rome/grafo5594.75.lgr N75 E92 D38 P38.79 R5 M45063.4 O
./instances/Rome/grafo1477.32.lgr N32 E37 R0 M0.115 O
./instances/Rome/grafo141.28.lgr N28 E34 R0 M0.112 O
./instances/Rome/grafo949.10.lgr N10 E10 R0 M0.044 O
./instances/Rome/grafo7034.39.lgr N39 E48 R0 M0.121 O
./instances/Rome/grafo2170.13.lgr N13 E18 R0 M0.08 O
./instances/Rome/grafo5424.34.lgr N34 E41 R0 M0.117 O
./instances/Rome/grafo1020.12.lgr N12 E11 R0 M0.048 O
./instances/Rome/grafo953.18.lgr N18 E18 R0 M0.051 O
./instances/Rome/grafo8181.72.lgr N72 E101 D56.5072 P55 M601119 F
./instances/Rome/grafo10812.98.lgr N98 E128 D61.0057 P61.79 R6 M97089.7 O
./instances/Rome/grafo2173.21.lgr N21 E25 R0 M0.093 O
./instances/Rome/grafo4532.63.lgr N63 E73 R0 M0.192 O
./instances/Rome/grafo2803.14.lgr N14 E15 R0 M0.043 O
./instances/Rome/grafo9390.63.lgr N63 E94 D56.0871 P55 M601286 F
./instances/Rome/grafo2243.46.lgr N46 E61 D25.6667 P25.79 R2 M9.602 O
./instances/Rome/grafo1636.11.lgr N11 E20 D18 P18.79 R1 M3.274 O
./instances/Rome/grafo7360.44.lgr N44 E58 D27.1277 P27.79 R3 M381.512 O
./instances/Rome/grafo9797.80.lgr N80 E107 D55 P55.79 R5 M26206.5 O
./instances/Rome/grafo1777.23.lgr N23 E32 R0 M0.105 O
./instances/Rome/grafo2112.28.lgr N28 E36 R0 M0.108 O
./instances/Rome/grafo9552.72.lgr N72 E98 D50.9569 P50 M601785 F
./instances/Rome/grafo5242.39.lgr N39 E49 D21.7143 P21.79 R2 M10.396 O
./instances/Rome/grafo5457.36.lgr N36 E43 D16 P16.79 R1 M2.685 O
./instances/Rome/grafo2642.13.lgr N13 E17 R0 M0.078 O
./instances/Rome/grafo7213.73.lgr N73 E101 D53.0043 P53.79 R6 M59434.7 O
./instances/Rome/grafo8994.73.lgr N73 E98 D42 P42.79 R7 M436879 O
./instances/Rome/grafo9267.79.lgr N79 E107 D55.5799 P54 M601168 F
./instances/Rome/grafo10720.96.lgr N96 E127 D63.4197 P61 M601135 F
./instances/Rome/grafo330.15.lgr N15 E16 R0 M0.08 O
./instances/Rome/grafo2297.17.lgr N17 E20 R0 M0.072 O
./instances/Rome/grafo7707.44.lgr N44 E63 D34 P34.79 R3 M166.706 O
./instances/Rome/grafo10120.96.lgr N96 E125 D61.9377 P60 M601242 F
./instances/Rome/grafo11567.35.lgr N35 E43 R0 M0.118 O
./instances/Rome/grafo5753.46.lgr N46 E56 D22 P22.79 R1 M4.59 O
./instances/Rome/grafo6887.39.lgr N39 E51 D26 P26.79 R1 M3.793 O
./instances/Rome/grafo10808.98.lgr N98 E136 D73.3474 P68 M601195 F
./instances/Rome/grafo8920.94.lgr N94 E121 D52.1111 P52.79 R2 M61.102 O
./instances/Rome/grafo4238.64.lgr N64 E85 D39.0311 P39.79 R4 M2469.32 O
./instances/Rome/grafo1639.14.lgr N14 E16 R0 M0.054 O
./instances/Rome/grafo3360.43.lgr N43 E56 D21.6667 P21.79 R2 M8.802 O
./instances/Rome/grafo6329.44.lgr N44 E58 D26.5 P26.79 R2 M12.901 O
./instances/Rome/grafo3001.40.lgr N40 E56 D27 P27.79 R3 M339.145 O
./instances/Rome/grafo6419.45.lgr N45 E59 D26.5 P26.79 R2 M14.95 O
./instances/Rome/grafo11258.94.lgr N94 E119 D47.025 P47.79 R4 M3029.17 O
./instances/Rome/grafo4912.65.lgr N65 E92 D47.4627 P46 M601399 F
./instances/Rome/grafo7938.69.lgr N69 E90 D41 P41.79 R6 M148457 O
./instances/Rome/grafo1735.11.lgr N11 E14 R0 M0.043 O
./instances/Rome/grafo8919.92.lgr N92 E117 D43 P43.79 R4 M5284.44 O
./instances/Rome/grafo7717.42.lgr N42 E49 R0 M0.147 O
./instances/Rome/grafo9409.86.lgr N86 E113 D53.8296 P53 M601134 F
./instances/Rome/grafo8085.76.lgr N76 E114 D67.9236 P63 M601221 F
./instances/Rome/grafo1239.28.lgr N28 E31 R0 M0.103 O
./instances/Rome/grafo6454.60.lgr N60 E78 D35.087 P35.79 R3 M482.325 O
./instances/Rome/grafo3562.40.lgr N40 E53 D24.375 P24.79 R2 M19.356 O
./instances/Rome/grafo2992.26.lgr N26 E28 R0 M0.095 O
./instances/Rome/grafo8938.90.lgr N90 E121 D62.8463 P61 M601131 F
./instances/Rome/grafo9407.78.lgr N78 E102 D47 P47.79 R5 M49823.2 O
./instances/Rome/grafo3586.36.lgr N36 E41 R0 M0.125 O
./instances/Rome/grafo5675.40.lgr N40 E44 R0 M0.127 O
./instances/Rome/grafo1372.25.lgr N25 E27 R0 M0.086 O
./instances/Rome/grafo3241.36.lgr N36 E47 D23 P23 R1 M5.001 O
./instances/Rome/grafo749.11.lgr N11 E10 R0 M0.051 O
./instances/Rome/grafo8327.62.lgr N62 E85 D47 P47.79 R6 M207932 O
./instances/Rome/grafo5108.72.lgr N72 E88 D28.034 P28.79 R3 M523.47 O
./instances/Rome/grafo1994.14.lgr N14 E19 R0 M0.084 O
./instances/Rome/grafo11302.99.lgr N99 E120 D42 P42.79 R6 M334225 O
./instances/Rome/grafo10826.93.lgr N93 E125 D62.4727 P60 M601425 F
./instances/Rome/grafo4475.55.lgr N55 E67 D25 P25.79 R1 M3.978 O
./instances/Rome/grafo721.17.lgr N17 E20 R0 M0.084 O
./instances/Rome/grafo3552.44.lgr N44 E51 R0 M0.133 O
./instances/Rome/grafo5659.46.lgr N46 E60 D26 P26.79 R1 M3.613 O
./instances/Rome/grafo1612.29.lgr N29 E32 R0 M0.094 O
./instances/Rome/grafo7986.77.lgr N77 E102 D49.243 P48 M601323 F
./instances/Rome/grafo368.11.lgr N11 E13 R0 M0.072 O
./instances/Rome/grafo10149.95.lgr N95 E134 D75.6343 P69 M601132 F
./instances/Rome/grafo4549.60.lgr N60 E79 D36 P36.79 R2 M25.239 O
./instances/Rome/grafo10493.94.lgr N94 E119 D53.0185 P53.79 R4 M6601.89 O
./instances/Rome/grafo11242.41.lgr N41 E52 D25.5556 P25.79 R2 M11.017 O
./instances/Rome/grafo4151.58.lgr N58 E75 D28 P28.79 R1 M2.882 O
./instances/Rome/grafo1727.21.lgr N21 E23 R0 M0.072 O
./instances/Rome/grafo6075.36.lgr N36 E53 D31.0635 P31.79 R4 M2828.19 O
./instances/Rome/grafo6525.45.lgr N45 E51 R0 M0.145 O
./instances/Rome/grafo11154.95.lgr N95 E134 D74.4347 P69 M601110 F
./instances/Rome/grafo1737.22.lgr N22 E28 R0 M0.091 O
./instances/Rome/grafo6282.45.lgr N45 E56 D22.5 P22.79 R2 M10.526 O
./instances/Rome/grafo7256.69.lgr N69 E95 D49.1097 P48 M601403 F
./instances/Rome/grafo5090.76.lgr N76 E112 D63.9858 P61 M601165 F
./instances/Rome/grafo857.11.lgr N11 E11 R0 M0.051 O
./instances/Rome/grafo1034.29.lgr N29 E32 R0 M0.099 O
./instances/Rome/grafo670.15.lgr N15 E18 R0 M0.076 O
./instances/Rome/grafo8861.94.lgr N94 E107 D24 P24.79 R1 M5.498 O
./instances/Rome/grafo1424.47.lgr N47 E58 D21 P21.79 R1 M4.376 O
./instances/Rome/grafo11191.100.lgr N100 E129 D57.0276 P57.79 R5 M18198.6 O
./instances/Rome/grafo9689.77.lgr N77 E103 D53.0198 P53.79 R4 M8236.18 O
./instances/Rome/grafo11376.38.lgr N38 E48 D21.6667 P21.79 R2 M11.689 O
./instances/Rome/grafo1944.19.lgr N19 E24 R0 M0.089 O
./instances/Rome/grafo9813.74.lgr N74 E95 D41 P41.79 R5 M18356 O
./instances/Rome/grafo9588.62.lgr N62 E100 D62.3861 P60 M601209 F
./instances/Rome/grafo1604.28.lgr N28 E32 R0 M0.107 O
./instances/Rome/grafo5522.35.lgr N35 E40 R0 M0.113 O
./instances/Rome/grafo8215.92.lgr N92 E125 D56.6222 P56 M601172 F
./instances/Rome/grafo9153.74.lgr N74 E106 D63.5427 P62 M601045 F
./instances/Rome/grafo1520.51.lgr N51 E65 D31.125 P31.79 R3 M824.057 O
./instances/Rome/grafo2087.29.lgr N29 E36 D18 P18.79 R1 M4.35 O
./instances/Rome/grafo3058.42.lgr N42 E51 D20 P20.79 R1 M4.587 O
./instances/Rome/grafo9457.79.lgr N79 E110 D55.4372 P53 M601271 F
./instances/Rome/grafo3346.55.lgr N55 E74 D36 P36.79 R4 M3139.7 O
./instances/Rome/grafo4874.52.lgr N52 E70 D29.6 P29.79 R2 M12.258 O
./instances/Rome/grafo2567.13.lgr N13 E13 R0 M0.054 O
./instances/Rome/grafo10390.95.lgr N95 E131 D70.0224 P68 M601626 F
./instances/Rome/grafo2658.18.lgr N18 E21 R0 M0.089 O
./instances/Rome/grafo3192.41.lgr N41 E49 R0 M0.143 O
./instances/Rome/grafo9471.92.lgr N92 E122 D61.9336 P60 M601185 F
./instances/Rome/grafo10889.36.lgr N36 E42 R0 M0.123 O
./instances/Rome/grafo3623.39.lgr N39 E47 R0 M0.125 O
./instances/Rome/grafo6967.69.lgr N69 E87 D36 P36.79 R5 M20501.3 O
./instances/Rome/grafo1325.24.lgr N24 E23 R0 M0.074 O
./instances/Rome/grafo297.15.lgr N15 E19 R0 M0.072 O
./instances/Rome/grafo5487.36.lgr N36 E40 R0 M0.108 O
./instances/Rome/grafo8764.87.lgr N87 E125 D72.7975 P68 M601177 F
./instances/Rome/grafo10877.97.lgr N97 E124 D59.0072 P59.79 R5 M22170 O
./instances/Rome/grafo2196.16.lgr N16 E17 R0 M0.057 O
./instances/Rome/grafo9444.65.lgr N65 E96 D54 P54.79 R7 M339771 O
./instances/Rome/grafo9088.68.lgr N68 E97 D53.0018 P53.79 R6 M118672 O
./instances/Rome/grafo6002.76.lgr N76 E101 D48.81 P48 M601202 F
./instances/Rome/grafo6825.35.lgr N35 E44 D17 P17.79 R1 M3.136 O
./instances/Rome/grafo6676.68.lgr N68 E84 D28.5 P28.79 R2 M13.46 O
./instances/Rome/grafo9154.66.lgr N66 E97 D57.0289 P56 M601946 F
./instances/Rome/grafo6647.97.lgr N97 E127 D57.3828 P56 M601153 F
./instances/Rome/grafo8067.80.lgr N80 E113 D59.8311 P57 M601048 F
./instances/Rome/grafo3082.33.lgr N33 E43 D18 P18.79 R1 M3.157 O
./instances/Rome/grafo7210.43.lgr N43 E67 D41 P41.79 R5 M13339.5 O
./instances/Rome/grafo10916.95.lgr N95 E118 D46 P46.79 R6 M206338 O
./instances/Rome/grafo8105.70.lgr N70 E100 D56.5289 P56 M601188 F
./instances/Rome/grafo7146.42.lgr N42 E54 D13 P13.79 R1 M3.482 O
./instances/Rome/grafo9901.34.lgr N34 E35 R0 M0.087 O
./instances/Rome/grafo9563.63.lgr N63 E85 D43.0625 P43.79 R3 M787.968 O
./instances/Rome/grafo7078.38.lgr N38 E47 D17 P17.79 R1 M2.87 O
./instances/Rome/grafo7921.71.lgr N71 E101 D52.7277 P52 M601373 F
./instances/Rome/grafo2474.22.lgr N22 E25 R0 M0.1 O
./instances/Rome/grafo10406.97.lgr N97 E124 D53.8269 P53 M601161 F
./instances/Rome/grafo2706.13.lgr N13 E14 R0 M0.056 O
./instances/Rome/grafo1474.52.lgr N52 E73 D38 P38.79 R5 M13543.4 O
./instances/Rome/grafo938.10.lgr N10 E14 R0 M0.067 O
./instances/Rome/grafo9290.75.lgr N75 E103 D49 P49.79 R6 M62475.9 O
./instances/Rome/grafo8703.74.lgr N74 E99 D40 P40.79 R6 M118735 O
./instances/Rome/grafo8653.74.lgr N74 E98 D42.0023 P42.79 R6 M138417 O
./instances/Rome/grafo1010.10.lgr N10 E10 R0 M0.05 O
./instances/Rome/grafo10096.95.lgr N95 E130 D60.299 P59 M601273 F
./instances/Rome/grafo11403.44.lgr N44 E60 D31.0583 P31.79 R3 M618.559 O
./instances/Rome/grafo160.30.lgr N30 E32 R0 M0.107 O
./instances/Rome/grafo6506.80.lgr N80 E106 D48 P48.79 R6 M119303 O
./instances/Rome/grafo8541.86.lgr N86 E129 D78.0405 P72 M601233 F
./instances/Rome/grafo725.15.lgr N15 E15 R0 M0.055 O
./instances/Rome/grafo7393.42.lgr N42 E50 D20.7143 P20.79 R2 M12.832 O
./instances/Rome/grafo5299.35.lgr N35 E44 R0 M0.131 O
./instances/Rome/grafo9421.82.lgr N82 E114 D63.4121 P62 M601110 F
./instances/Rome/grafo10748.39.lgr N39 E58 D30 P30.79 R4 M1087.53 O
./instances/Rome/grafo5601.35.lgr N35 E38 R0 M0.125 O
./instances/Rome/grafo6915.44.lgr N44 E58 D27.2381 P27.79 R3 M449.229 O
./instances/Rome/grafo1951.14.lgr N14 E25 D17 P17.79 R1 M3.862 O
./instances/Rome/grafo3311.36.lgr N36 E47 D23 P23.79 R1 M4.446 O
./instances/Rome/grafo6684.56.lgr N56 E76 D46.2833 P46.79 R3 M405.939 O
./instances/Rome/grafo2859.37.lgr N37 E41 R0 M0.128 O
./instances/Rome/grafo1466.61.lgr N61 E78 D29 P29.79 R3 M489.537 O
./instances/Rome/grafo8512.94.lgr N94 E132 D68.5213 P65 M601095 F
./instances/Rome/grafo7840.78.lgr N78 E111 D64.5439 P63 M601062 F
./instances/Rome/grafo1249.28.lgr N28 E33 R0 M0.113 O
./instances/Rome/grafo8724.89.lgr N89 E116 D51.7904 P50 M601186 F
./instances/Rome/grafo11148.99.lgr N99 E138 D75.178 P68 M601054 F
./instances/Rome/grafo11383.38.lgr N38 E43 R0 M0.134 O
./instances/Rome/grafo4366.55.lgr N55 E75 D35 P35.79 R3 M658.352 O
./instances/Rome/grafo2595.13.lgr N13 E12 R0 M0.057 O
./instances/Rome/grafo10510.35.lgr N35 E42 R0 M0.125 O
./instances/Rome/grafo1622.31.lgr N31 E41 D19 P19.79 R1 M3.903 O
./instances/Rome/grafo10086.34.lgr N34 E42 R0 M0.115 O
./instances/Rome/grafo3497.37.lgr N37 E41 R0 M0.121 O
./instances/Rome/grafo4474.68.lgr N68 E99 D56.027 P54 M601360 F
./instances/Rome/grafo5616.43.lgr N43 E52 R0 M0.142 O
./instances/Rome/grafo4367.55.lgr N55 E72 D34.6 P34.79 R2 M14.503 O
./instances/Rome/grafo11379.92.lgr N92 E125 D62.3886 P60 M601129 F
./instances/Rome/grafo5674.38.lgr N38 E48 D22 P22.79 R1 M5.025 O
./instances/Rome/grafo9961.92.lgr N92 E123 D58.2258 P56 M601231 F
./instances/Rome/grafo933.12.lgr N12 E11 R0 M0.054 O
./instances/Rome/grafo3835.39.lgr N39 E50 D21 P21.79 R1 M3.155 O
./instances/Rome/grafo2432.15.lgr N15 E18 R0 M0.08 O
./instances/Rome/grafo8492.86.lgr N86 E117 D59.816 P59 M601112 F
./instances/Rome/grafo9117.71.lgr N71 E100 D58.004 P58.79 R7 M510500 O
./instances/Rome/grafo3536.60.lgr N60 E73 D22.2857 P22.79 R3 M100.654 O
./instances/Rome/grafo522.24.lgr N24 E30 R0 M0.105 O
./instances/Rome/grafo9523.64.lgr N64 E85 D41 P41.79 R3 M2202.9 O
./instances/Rome/grafo1416.48.lgr N48 E62 D23.5 P23.79 R3 M46.617 O
./instances/Rome/grafo970.12.lgr N12 E16 R0 M0.086 O
./instances/Rome/grafo6158.42.lgr N42 E51 D20 P20.79 R1 M4.256 O
./instances/Rome/grafo10856.91.lgr N91 E119 D53.3418 P50 M601348 F
./instances/Rome/grafo4797.75.lgr N75 E105 D60.6865 P60 M601224 F
./instances/Rome/grafo3895.42.lgr N42 E55 D24 P24.79 R4 M980.055 O
./instances/Rome/grafo7298.41.lgr N41 E54 D24.5 P24.79 R2 M12.381 O
./instances/Rome/grafo9201.83.lgr N83 E110 D53 P53.79 R6 M207966 O
./instances/Rome/grafo6304.42.lgr N42 E55 D24 P24.79 R1 M4.356 O
./instances/Rome/grafo810.16.lgr N16 E17 R0 M0.087 O
./instances/Rome/grafo3146.53.lgr N53 E78 D41 P41.79 R5 M22471.5 O
./instances/Rome/grafo7579.58.lgr N58 E73 D31.6435 P31.79 R3 M351.015 O
./instances/Rome/grafo7663.45.lgr N45 E72 D44 P44.79 R6 M31557.4 O
./instances/Rome/grafo10129.99.lgr N99 E135 D72.6622 P68 M601135 F
./instances/Rome/grafo5290.38.lgr N38 E48 D17 P17.79 R2 M11 O
./instances/Rome/grafo9812.88.lgr N88 E113 D56.9426 P55 M601076 F
./instances/Rome/grafo7072.43.lgr N43 E53 D23 P23 R1 M4.671 O
./instances/Rome/grafo2176.21.lgr N21 E26 R0 M0.099 O
./instances/Rome/grafo1768.26.lgr N26 E30 R0 M0.093 O
./instances/Rome/grafo2451.17.lgr N17 E20 R0 M0.077 O
./instances/Rome/grafo10814.98.lgr N98 E141 D78.9227 P70 M601261 F
./instances/Rome/grafo6200.45.lgr N45 E59 D26.4444 P26.79 R2 M19.363 O
./instances/Rome/grafo6068.72.lgr N72 E92 D37 P37.79 R4 M2997.13 O
./instances/Rome/grafo3862.36.lgr N36 E41 D11 P11.79 R1 M2.326 O
./instances/Rome/grafo6471.46.lgr N46 E61 D30.3333 P30.79 R3 M238.888 O
./instances/Rome/grafo957.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo4973.66.lgr N66 E93 D48 P48.79 R6 M114194 O
./instances/Rome/grafo6062.38.lgr N38 E52 D27.125 P27.79 R3 M140.893 O
./instances/Rome/grafo7979.73.lgr N73 E94 D42.008 P42.79 R5 M22135.9 O
./instances/Rome/grafo6309.41.lgr N41 E55 D28 P28.79 R1 M4.018 O
./instances/Rome/grafo381.21.lgr N21 E23 R0 M0.064 O
./instances/Rome/grafo8169.61.lgr N61 E82 D35 P35.79 R4 M1749.54 O
./instances/Rome/grafo6366.41.lgr N41 E51 D21 P21 R1 M4.375 O
./instances/Rome/grafo2583.16.lgr N16 E17 R0 M0.052 O
./instances/Rome/grafo1130.23.lgr N23 E39 D27.1818 P27.79 R2 M22.946 O
./instances/Rome/grafo293.17.lgr N17 E20 R0 M0.088 O
./instances/Rome/grafo9204.71.lgr N71 E106 D69.0514 P66 M601045 F
./instances/Rome/grafo10286.97.lgr N97 E130 D60.9841 P58 M601319 F
./instances/Rome/grafo9498.71.lgr N71 E95 D51 P51.79 R6 M369112 O
./instances/Rome/grafo2634.14.lgr N14 E13 R0 M0.054 O
./instances/Rome/grafo874.20.lgr N20 E25 R0 M0.089 O
./instances/Rome/grafo5894.39.lgr N39 E56 D29.0099 P29.79 R4 M1310.72 O
./instances/Rome/grafo3320.37.lgr N37 E45 R0 M0.126 O
./instances/Rome/grafo6037.36.lgr N36 E48 D26.1042 P26.79 R2 M170.251 O
./instances/Rome/grafo8979.80.lgr N80 E97 D34 P34.79 R5 M16888.5 O
./instances/Rome/grafo3628.52.lgr N52 E71 D32.2 P32.79 R2 M19.774 O
./instances/Rome/grafo8225.88.lgr N88 E118 D60.5793 P60 M601428 F
./instances/Rome/grafo2958.27.lgr N27 E32 R0 M0.105 O
./instances/Rome/grafo11297.93.lgr N93 E127 D61.2828 P58 M601246 F
./instances/Rome/grafo6849.82.lgr N82 E104 D44 P44.79 R5 M47752.3 O
./instances/Rome/grafo6630.56.lgr N56 E68 D26.6667 P26.79 R2 M12.477 O
./instances/Rome/grafo8587.71.lgr N71 E87 R0 M0.201 O
./instances/Rome/grafo5968.35.lgr N35 E44 D11 P11.79 R1 M2.894 O
./instances/Rome/grafo9343.80.lgr N80 E103 D45 P45.79 R6 M188083 O
./instances/Rome/grafo880.17.lgr N17 E16 R0 M0.063 O
./instances/Rome/grafo9219.65.lgr N65 E87 D44 P44.79 R4 M6581.77 O
./instances/Rome/grafo5758.60.lgr N60 E86 D45.6311 P45 M601241 F
./instances/Rome/grafo7178.37.lgr N37 E53 D31 P31.79 R2 M32.03 O
./instances/Rome/grafo3959.42.lgr N42 E50 R0 M0.122 O
./instances/Rome/grafo6751.72.lgr N72 E92 D40.027 P40.79 R3 M802.106 O
./instances/Rome/grafo5243.44.lgr N44 E61 D31.2857 P31.79 R2 M14.156 O
./instances/Rome/grafo3033.38.lgr N38 E47 R0 M0.102 O
./instances/Rome/grafo8635.73.lgr N73 E101 D61.839 P61 M601431 F
./instances/Rome/grafo718.10.lgr N10 E10 R0 M0.054 O
./instances/Rome/grafo11421.31.lgr N31 E37 R0 M0.105 O
./instances/Rome/grafo9303.90.lgr N90 E114 D48 P48.79 R5 M23716.6 O
./instances/Rome/grafo1147.18.lgr N18 E19 R0 M0.049 O
./instances/Rome/grafo7927.70.lgr N70 E103 D65.4228 P63 M601230 F
./instances/Rome/grafo9167.67.lgr N67 E96 D52 P52.79 R7 M400216 O
./instances/Rome/grafo1747.19.lgr N19 E29 D17 P17.79 R1 M3.081 O
./instances/Rome/grafo8313.82.lgr N82 E108 D50 P50.79 R6 M136452 O
./instances/Rome/grafo11402.95.lgr N95 E120 D53 P53.79 R5 M44128.7 O
./instances/Rome/grafo4757.72.lgr N72 E97 D45 P45.79 R6 M212870 O
./instances/Rome/grafo7728.49.lgr N49 E62 D25.3333 P25.79 R2 M37.8 O
./instances/Rome/grafo8716.80.lgr N80 E101 D44 P44.79 R6 M300617 O
./instances/Rome/grafo2406.23.lgr N23 E26 R0 M0.099 O
./instances/Rome/grafo2175.25.lgr N25 E28 R0 M0.094 O
./instances/Rome/grafo1845.17.lgr N17 E18 R0 M0.055 O
./instances/Rome/grafo4117.56.lgr N56 E73 D35 P35.79 R4 M3880.74 O
./instances/Rome/grafo11490.35.lgr N35 E44 D17 P17.79 R1 M4.064 O
./instances/Rome/grafo1816.12.lgr N12 E19 R0 M0.079 O
./instances/Rome/grafo10168.95.lgr N95 E122 D56.0685 P55 M601066 F
./instances/Rome/grafo7756.44.lgr N44 E62 D35 P35.79 R3 M125.309 O
./instances/Rome/grafo1959.25.lgr N25 E30 R0 M0.079 O
./instances/Rome/grafo5086.83.lgr N83 E112 D60.848 P60 M601066 F
./instances/Rome/grafo4197.71.lgr N71 E97 D56.1587 P55 M601263 F
./instances/Rome/grafo2269.23.lgr N23 E27 R0 M0.099 O
./instances/Rome/grafo6982.85.lgr N85 E108 D44.0621 P44.79 R4 M5754.42 O
./instances/Rome/grafo9880.32.lgr N32 E40 R0 M0.123 O
./instances/Rome/grafo10394.100.lgr N100 E127 D57 P57.79 R5 M36526.8 O
./instances/Rome/grafo7855.69.lgr N69 E84 D36.2696 P36.79 R2 M232.249 O
./instances/Rome/grafo430.13.lgr N13 E14 R0 M0.079 O
./instances/Rome/grafo3392.43.lgr N43 E52 R0 M0.144 O
./instances/Rome/grafo1235.67.lgr N67 E88 D43.0357 P43.79 R3 M738.733 O
./instances/Rome/grafo6080.62.lgr N62 E91 D50.3047 P49 M601403 F
./instances/Rome/grafo9487.73.lgr N73 E96 D47.0028 P47.79 R6 M108674 O
./instances/Rome/grafo5610.62.lgr N62 E95 D64.216 P63 M601029 F
./instances/Rome/grafo2598.21.lgr N21 E28 D15 P15.79 R1 M3.415 O
./instances/Rome/grafo5623.45.lgr N45 E55 R0 M0.145 O
./instances/Rome/grafo4235.57.lgr N57 E88 D58.1057 P55 M601045 F
./instances/Rome/grafo7226.38.lgr N38 E53 D26.25 P26.79 R3 M227.737 O
./instances/Rome/grafo2489.19.lgr N19 E26 R0 M0.091 O
./instances/Rome/grafo6052.37.lgr N37 E51 D21 P21.79 R1 M4.283 O
./instances/Rome/grafo9108.67.lgr N67 E101 D60.2675 P59 M601205 F
./instances/Rome/grafo8224.100.lgr N100 E132 D65.0018 P62 M601180 F
./instances/Rome/grafo10611.94.lgr N94 E122 D53 P53.79 R5 M20585.2 O
./instances/Rome/grafo1075.47.lgr N47 E62 D27 P27.79 R3 M229.903 O
./instances/Rome/grafo3922.39.lgr N39 E50 D19 P19.79 R1 M3.184 O
./instances/Rome/grafo11420.92.lgr N92 E131 D74.454 P70 M601080 F
./instances/Rome/grafo4972.58.lgr N58 E75 D34.0534 P34.79 R3 M568.986 O
./instances/Rome/grafo3813.39.lgr N39 E50 D22.5 P22.79 R2 M11.813 O
./instances/Rome/grafo6544.48.lgr N48 E61 D28.125 P28.79 R3 M221.894 O
./instances/Rome/grafo5051.80.lgr N80 E116 D65.817 P63 M601155 F
./instances/Rome/grafo4462.57.lgr N57 E67 D13 P13.79 R1 M3.33 O
./instances/Rome/grafo10761.95.lgr N95 E117 D51.4347 P51 M601261 F
./instances/Rome/grafo3448.58.lgr N58 E85 D44.4644 P44 M601648 F
./instances/Rome/grafo7746.43.lgr N43 E59 D30.2 P30.79 R2 M43.178 O
./instances/Rome/grafo925.21.lgr N21 E31 D19 P19.79 R1 M3.481 O
./instances/Rome/grafo4287.76.lgr N76 E101 D43 P43.79 R6 M365646 O
./instances/Rome/grafo3418.49.lgr N49 E63 D31.5 P31.79 R2 M14.855 O
./instances/Rome/grafo943.21.lgr N21 E26 D10 P10.79 R1 M3.614 O
./instances/Rome/grafo528.18.lgr N18 E19 R0 M0.057 O
./instances/Rome/grafo10377.94.lgr N94 E129 D66.1495 P62 M601186 F
./instances/Rome/grafo5332.61.lgr N61 E83 D37 P37.79 R4 M1152.58 O
./instances/Rome/grafo400.16.lgr N16 E17 R0 M0.081 O
./instances/Rome/grafo3607.56.lgr N56 E91 D63.7803 P60 M601122 F
./instances/Rome/grafo7357.37.lgr N37 E56 D30.2857 P30.79 R3 M72.036 O
./instances/Rome/grafo10875.97.lgr N97 E122 D49.163 P48 M601321 F
./instances/Rome/grafo9833.81.lgr N81 E103 D45 P45 R4 M7753.97 O
./instances/Rome/grafo4693.63.lgr N63 E82 D36.028 P36.79 R3 M1078.55 O
./instances/Rome/grafo9323.79.lgr N79 E95 D35 P35.79 R3 M625.515 O
./instances/Rome/grafo3327.48.lgr N48 E73 D43 P43.79 R5 M12381.8 O
./instances/Rome/grafo10660.37.lgr N37 E49 D22.6 P22.79 R2 M15.327 O
./instances/Rome/grafo3151.45.lgr N45 E58 D28.5333 P28.79 R2 M16.115 O
./instances/Rome/grafo6030.59.lgr N59 E80 D39 P39.79 R3 M565.701 O
./instances/Rome/grafo4904.65.lgr N65 E78 D19 P19.79 R1 M3.21 O
./instances/Rome/grafo4940.56.lgr N56 E72 D32.0556 P32.79 R3 M734.25 O
./instances/Rome/grafo7250.47.lgr N47 E67 D35 P35.79 R4 M1966.51 O
./instances/Rome/grafo5371.43.lgr N43 E57 D24.3333 P24.79 R3 M132.92 O
./instances/Rome/grafo8334.95.lgr N95 E122 D51.5857 P50 M601307 F
./instances/Rome/grafo2393.14.lgr N14 E16 R0 M0.062 O
./instances/Rome/grafo5161.45.lgr N45 E73 D45.1126 P44 M601509 F
./instances/Rome/grafo3230.32.lgr N32 E40 D15 P15.79 R1 M2.785 O
./instances/Rome/grafo7171.44.lgr N44 E70 D44 P44.79 R5 M14678.6 O
./instances/Rome/grafo9041.92.lgr N92 E110 D34.6667 P34.79 R2 M14.788 O
./instances/Rome/grafo3042.14.lgr N14 E18 D8 P8.79 R1 M2.266 O
./instances/Rome/grafo6079.40.lgr N40 E49 D20 P20.79 R1 M3.964 O
./instances/Rome/grafo3838.45.lgr N45 E56 D22.25 P22.79 R2 M25.928 O
./instances/Rome/grafo6051.37.lgr N37 E45 R0 M0.133 O
./instances/Rome/grafo859.30.lgr N30 E34 R0 M0.1 O
./instances/Rome/grafo4113.59.lgr N59 E84 D45 P45.79 R6 M135015 O
./instances/Rome/grafo5578.36.lgr N36 E41 R0 M0.117 O
./instances/Rome/grafo5464.46.lgr N46 E68 D41 P41.79 R5 M15223 O
./instances/Rome/grafo3322.37.lgr N37 E46 R0 M0.13 O
./instances/Rome/grafo6341.39.lgr N39 E51 D20 P20.79 R1 M3.508 O
./instances/Rome/grafo3333.51.lgr N51 E71 D33 P33.79 R5 M10346.8 O
./instances/Rome/grafo10356.97.lgr N97 E127 D57 P57.79 R6 M133588 O
./instances/Rome/grafo8686.89.lgr N89 E113 D43 P43.79 R5 M18536.9 O
./instances/Rome/grafo10054.40.lgr N40 E51 D21.3333 P21.79 R2 M15.404 O
./instances/Rome/grafo2909.28.lgr N28 E32 R0 M0.102 O
./instances/Rome/grafo2869.37.lgr N37 E41 R0 M0.122 O
./instances/Rome/grafo180.27.lgr N27 E37 R0 M0.104 O
./instances/Rome/grafo11676.38.lgr N38 E51 D22.25 P22.79 R2 M13.678 O
./instances/Rome/grafo8398.85.lgr N85 E113 D55.5073 P53 M601247 F
./instances/Rome/grafo10734.37.lgr N37 E51 D28 P28.79 R1 M4.632 O
./instances/Rome/grafo4406.73.lgr N73 E98 D45 P45.79 R6 M92209.9 O
./instances/Rome/grafo4183.60.lgr N60 E77 D35.25 P35.79 R3 M232.737 O
./instances/Rome/grafo3729.37.lgr N37 E45 R0 M0.115 O
./instances/Rome/grafo11469.96.lgr N96 E136 D78.6328 P72 M601212 F
./instances/Rome/grafo2255.39.lgr N39 E45 R0 M0.135 O
./instances/Rome/grafo894.16.lgr N16 E24 R0 M0.08 O
./instances/Rome/grafo2740.15.lgr N15 E21 R0 M0.078 O
./instances/Rome/grafo9738.100.lgr N100 E141 D80.1671 P72 M601141 F
./instances/Rome/grafo2572.28.lgr N28 E34 R0 M0.113 O
./instances/Rome/grafo4520.66.lgr N66 E84 D33.1419 P33.79 R3 M812.547 O
./instances/Rome/grafo1125.21.lgr N21 E29 R0 M0.093 O
./instances/Rome/grafo5055.56.lgr N56 E77 D41 P41.79 R4 M3731.04 O
./instances/Rome/grafo249.22.lgr N22 E31 D16 P16.79 R1 M2.864 O
./instances/Rome/grafo1554.47.lgr N47 E58 D13 P13.79 R1 M2.533 O
./instances/Rome/grafo8057.80.lgr N80 E111 D57.1785 P55 M601283 F
./instances/Rome/grafo2333.13.lgr N13 E15 R0 M0.08 O
./instances/Rome/grafo2140.25.lgr N25 E28 R0 M0.06 O
./instances/Rome/grafo7118.45.lgr N45 E65 D39 P39.79 R5 M14520.7 O
./instances/Rome/grafo8628.85.lgr N85 E121 D64.643 P61 M601203 F
./instances/Rome/grafo3137.42.lgr N42 E61 D32.067 P32.79 R3 M720.951 O
./instances/Rome/grafo11627.37.lgr N37 E53 D27 P27.79 R3 M198.162 O
./instances/Rome/grafo5695.34.lgr N34 E41 D18 P18.79 R1 M3.412 O
./instances/Rome/grafo593.12.lgr N12 E15 R0 M0.044 O
./instances/Rome/grafo3781.41.lgr N41 E58 D31 P31.79 R4 M2119.92 O
./instances/Rome/grafo2948.25.lgr N25 E30 R0 M0.102 O
./instances/Rome/grafo3004.38.lgr N38 E43 R0 M0.116 O
./instances/Rome/grafo7557.48.lgr N48 E67 D36.0434 P36.79 R4 M3073.34 O
./instances/Rome/grafo8666.85.lgr N85 E110 D56 P56.79 R6 M256681 O
./instances/Rome/grafo9021.69.lgr N69 E103 D58.8917 P56 M601147 F
./instances/Rome/grafo1207.29.lgr N29 E35 R0 M0.118 O
./instances/Rome/grafo1002.20.lgr N20 E21 R0 M0.078 O
./instances/Rome/grafo8952.90.lgr N90 E128 D71.687 P68 M601108 F
./instances/Rome/grafo2718.20.lgr N20 E28 D16 P16.79 R1 M3.539 O
./instances/Rome/grafo3237.39.lgr N39 E49 R0 M0.132 O
./instances/Rome/grafo529.16.lgr N16 E22 R0 M0.083 O
./instances/Rome/grafo5873.46.lgr N46 E57 D18 P18.79 R1 M3.816 O
./instances/Rome/grafo4959.59.lgr N59 E69 D21 P21.79 R1 M3.632 O
./instances/Rome/grafo9174.81.lgr N81 E103 D45.0168 P45.79 R4 M7123.39 O
./instances/Rome/grafo4467.54.lgr N54 E69 D35 P35.79 R1 M5.259 O
./instances/Rome/grafo2870.14.lgr N14 E17 R0 M0.073 O
./instances/Rome/grafo4552.78.lgr N78 E108 D57.6078 P55 M601290 F
./instances/Rome/grafo2691.23.lgr N23 E31 R0 M0.102 O
./instances/Rome/grafo3201.40.lgr N40 E54 D28.375 P28.79 R2 M28.835 O
./instances/Rome/grafo7089.59.lgr N59 E82 D48 P48 R4 M6476.93 O
./instances/Rome/grafo5236.38.lgr N38 E43 R0 M0.152 O
./instances/Rome/grafo996.11.lgr N11 E13 R0 M0.069 O
./instances/Rome/grafo11030.36.lgr N36 E47 D21.6 P21.79 R2 M15.889 O
./instances/Rome/grafo6369.56.lgr N56 E84 D38 P38.79 R6 M73205.3 O
./instances/Rome/grafo3541.55.lgr N55 E87 D58.0004 P56 M601238 F
./instances/Rome/grafo5370.80.lgr N80 E111 D53.3687 P51 M601269 F
./instances/Rome/grafo2429.27.lgr N27 E37 D19 P19.79 R1 M2.985 O
./instances/Rome/grafo266.13.lgr N13 E14 R0 M0.05 O
./instances/Rome/grafo1624.23.lgr N23 E34 D21 P21.79 R1 M3.491 O
./instances/Rome/grafo4290.66.lgr N66 E84 D33.0327 P33.79 R3 M951.501 O
./instances/Rome/grafo157.29.lgr N29 E32 R0 M0.114 O
./instances/Rome/grafo9990.31.lgr N31 E35 R0 M0.108 O
./instances/Rome/grafo780.15.lgr N15 E17 R0 M0.048 O
./instances/Rome/grafo5805.42.lgr N42 E53 R0 M0.133 O
./instances/Rome/grafo4882.53.lgr N53 E75 D42 P42.79 R5 M21773.5 O
./instances/Rome/grafo10337.36.lgr N36 E40 R0 M0.127 O
./instances/Rome/grafo9159.64.lgr N64 E92 D55 P55.79 R6 M243605 O
./instances/Rome/grafo4153.67.lgr N67 E94 D49 P49.79 R5 M19760.4 O
./instances/Rome/grafo10024.32.lgr N32 E38 D16 P16.79 R1 M2.865 O
./instances/Rome/grafo7194.53.lgr N53 E69 D30.0882 P30.79 R3 M761.343 O
./instances/Rome/grafo8834.87.lgr N87 E112 D47.8347 P47 M601800 F
./instances/Rome/grafo9499.66.lgr N66 E88 D42 P42.79 R6 M117275 O
./instances/Rome/grafo2387.29.lgr N29 E38 R0 M0.117 O
./instances/Rome/grafo3244.39.lgr N39 E48 D21 P21.79 R1 M3.486 O
./instances/Rome/grafo11585.36.lgr N36 E49 D19 P19.79 R1 M3.681 O
./instances/Rome/grafo5034.78.lgr N78 E92 D31.5714 P31.79 R2 M14.058 O
./instances/Rome/grafo450.35.lgr N35 E45 D17 P17.79 R1 M3.756 O
./instances/Rome/grafo1912.11.lgr N11 E17 R0 M0.083 O
./instances/Rome/grafo6227.36.lgr N36 E47 D21 P21.79 R1 M3.815 O
./instances/Rome/grafo5552.47.lgr N47 E57 D17.6 P17.79 R2 M10.509 O
./instances/Rome/grafo3570.55.lgr N55 E66 R0 M0.178 O
./instances/Rome/grafo11547.31.lgr N31 E36 R0 M0.116 O
./instances/Rome/grafo1915.33.lgr N33 E44 R0 M0.118 O
./instances/Rome/grafo6724.46.lgr N46 E66 D39 P39.79 R5 M14042.6 O
./instances/Rome/grafo8656.73.lgr N73 E96 D45 P45.79 R5 M13885.2 O
./instances/Rome/grafo3801.43.lgr N43 E52 D18 P18.79 R1 M3.202 O
./instances/Rome/grafo3493.46.lgr N46 E58 D23 P23.79 R1 M4.222 O
./instances/Rome/grafo1204.27.lgr N27 E31 R0 M0.107 O
./instances/Rome/grafo3399.61.lgr N61 E78 D32.2874 P32.79 R2 M28.674 O
./instances/Rome/grafo2412.50.lgr N50 E61 D19.5 P19.79 R2 M11.678 O
./instances/Rome/grafo1403.17.lgr N17 E23 R0 M0.085 O
./instances/Rome/grafo4018.48.lgr N48 E60 D19 P19.79 R1 M3.378 O
./instances/Rome/grafo4319.61.lgr N61 E85 D42.0158 P42.79 R4 M1175.56 O
./instances/Rome/grafo11525.36.lgr N36 E45 R0 M0.126 O
./instances/Rome/grafo1868.34.lgr N34 E39 R0 M0.113 O
./instances/Rome/grafo2413.16.lgr N16 E20 R0 M0.088 O
./instances/Rome/grafo4423.77.lgr N77 E96 D40 P40 R3 M1462.66 O
./instances/Rome/grafo6501.40.lgr N40 E50 R0 M0.137 O
./instances/Rome/grafo3668.59.lgr N59 E77 D31.1176 P31.79 R2 M65.22 O
./instances/Rome/grafo9045.72.lgr N72 E92 D42 P42.79 R3 M574.617 O
./instances/Rome/grafo11046.97.lgr N97 E128 D62.4553 P60 M601088 F
./instances/Rome/grafo3522.37.lgr N37 E42 R0 M0.134 O
./instances/Rome/grafo11085.97.lgr N97 E121 D49 P49.79 R3 M431.324 O
./instances/Rome/grafo6575.68.lgr N68 E100 D56.8446 P54 M601345 F
./instances/Rome/grafo8285.74.lgr N74 E98 D44 P44.79 R6 M93243.9 O
./instances/Rome/grafo566.18.lgr N18 E20 R0 M0.08 O
./instances/Rome/grafo7864.75.lgr N75 E103 D49.0005 P49.79 R7 M308133 O
./instances/Rome/grafo9948.91.lgr N91 E127 D70.6329 P66 M601236 F
./instances/Rome/grafo8738.66.lgr N66 E98 D56.8806 P54 M601434 F
./instances/Rome/grafo1581.46.lgr N46 E52 R0 M0.145 O
./instances/Rome/grafo8565.71.lgr N71 E96 D46 P46.79 R6 M123760 O
./instances/Rome/grafo8487.87.lgr N87 E112 D44 P44.79 R6 M125161 O
./instances/Rome/grafo3807.38.lgr N38 E46 D16 P16.79 R1 M3.781 O
./instances/Rome/grafo1984.34.lgr N34 E43 D16 P16.79 R1 M3.221 O
./instances/Rome/grafo4993.65.lgr N65 E100 D57.7391 P54 M601289 F
./instances/Rome/grafo9592.72.lgr N72 E86 D29 P29.79 R1 M5.286 O
./instances/Rome/grafo1682.21.lgr N21 E41 D33.0226 P33.79 R3 M145.67 O
./instances/Rome/grafo6265.41.lgr N41 E58 D34 P34.79 R4 M2845.61 O
./instances/Rome/grafo4030.52.lgr N52 E65 D28 P28.79 R1 M4.28 O
./instances/Rome/grafo10107.93.lgr N93 E133 D67.65 P64 M601346 F
./instances/Rome/grafo5602.45.lgr N45 E64 D33.2632 P33.79 R2 M23.658 O
./instances/Rome/grafo3090.24.lgr N24 E30 R0 M0.096 O
./instances/Rome/grafo7193.43.lgr N43 E64 D35 P35.79 R5 M18162.3 O
./instances/Rome/grafo646.25.lgr N25 E25 R0 M0.069 O
./instances/Rome/grafo10747.38.lgr N38 E44 R0 M0.124 O
./instances/Rome/grafo9198.81.lgr N81 E131 D86.5269 P80 M601099 F
./instances/Rome/grafo1417.52.lgr N52 E63 D22 P22.79 R1 M3.836 O
./instances/Rome/grafo4436.60.lgr N60 E78 D35.3333 P35.79 R2 M14.425 O
./instances/Rome/grafo10932.94.lgr N94 E124 D61.7741 P60 M601159 F
./instances/Rome/grafo8856.97.lgr N97 E126 D60.7774 P58 M601096 F
./instances/Rome/grafo8120.75.lgr N75 E104 D58.9177 P57 M601145 F
./instances/Rome/grafo2584.16.lgr N16 E22 D13 P13.79 R1 M2.688 O
./instances/Rome/grafo10713.92.lgr N92 E136 D82.4062 P76 M601285 F
./instances/Rome/grafo2508.24.lgr N24 E26 R0 M0.096 O
./instances/Rome/grafo9013.84.lgr N84 E108 D51.0049 P51.79 R5 M31732 O
./instances/Rome/grafo3105.25.lgr N25 E35 R0 M0.087 O
./instances/Rome/grafo6392.40.lgr N40 E57 D34.1 P34.79 R3 M308.094 O
./instances/Rome/grafo5144.71.lgr N71 E101 D54.0365 P52 M601394 F
./instances/Rome/grafo2352.15.lgr N15 E17 R0 M0.057 O
./instances/Rome/grafo6348.43.lgr N43 E56 D26 P26.79 R3 M334.795 O
./instances/Rome/grafo6269.57.lgr N57 E75 D37 P37.79 R4 M5201.3 O
./instances/Rome/grafo5327.40.lgr N40 E47 D15 P15.79 R1 M2.986 O
./instances/Rome/grafo3765.38.lgr N38 E46 R0 M0.136 O
./instances/Rome/grafo299.19.lgr N19 E21 R0 M0.073 O
./instances/Rome/grafo555.12.lgr N12 E13 R0 M0.041 O
./instances/Rome/grafo3875.43.lgr N43 E49 R0 M0.133 O
./instances/Rome/grafo8117.62.lgr N62 E94 D58.5559 P57 M601235 F
./instances/Rome/grafo7709.42.lgr N42 E58 D33.0791 P33.79 R3 M589.142 O
./instances/Rome/grafo2855.12.lgr N12 E17 R0 M0.076 O
./instances/Rome/grafo5671.55.lgr N55 E83 D41 P41.79 R7 M147737 O
./instances/Rome/grafo7366.35.lgr N35 E43 R0 M0.139 O
./instances/Rome/grafo3428.57.lgr N57 E80 D39 P39.79 R5 M10028.4 O
./instances/Rome/grafo9156.63.lgr N63 E82 D42 P42.79 R4 M3696.94 O
./instances/Rome/grafo2381.40.lgr N40 E47 R0 M0.139 O
./instances/Rome/grafo1631.16.lgr N16 E21 R0 M0.085 O
./instances/Rome/grafo11539.36.lgr N36 E42 R0 M0.119 O
./instances/Rome/grafo5504.40.lgr N40 E53 D21 P21.79 R1 M3.966 O
./instances/Rome/grafo5566.43.lgr N43 E58 D31.2 P31.79 R2 M24.188 O
./instances/Rome/grafo1931.20.lgr N20 E29 R0 M0.094 O
./instances/Rome/grafo6168.47.lgr N47 E50 R0 M0.134 O
./instances/Rome/grafo4242.51.lgr N51 E70 D34.2903 P34.79 R3 M458.232 O
./instances/Rome/grafo4370.80.lgr N80 E112 D57.2399 P56 M601315 F
./instances/Rome/grafo2980.23.lgr N23 E34 D20 P20.79 R1 M4.635 O
./instances/Rome/grafo2773.14.lgr N14 E15 R0 M0.053 O
./instances/Rome/grafo7308.40.lgr N40 E65 D42 P42.79 R5 M10560.5 O
./instances/Rome/grafo3692.41.lgr N41 E59 D30 P30.79 R4 M1640.83 O
./instances/Rome/grafo3303.46.lgr N46 E64 D38.1788 P38.79 R3 M716.022 O
./instances/Rome/grafo5666.43.lgr N43 E56 D27 P27.79 R1 M4.246 O
./instances/Rome/grafo6706.52.lgr N52 E67 D31.3333 P31.79 R2 M53.093 O
./instances/Rome/grafo10780.99.lgr N99 E149 D92.2162 P83 M601156 F
./instances/Rome/grafo11610.37.lgr N37 E47 D17 P17.79 R1 M2.847 O
./instances/Rome/grafo5989.49.lgr N49 E60 D24 P24.79 R1 M2.964 O
./instances/Rome/grafo8001.82.lgr N82 E107 D45.8389 P45 M602181 F
./instances/Rome/grafo599.18.lgr N18 E18 R0 M0.06 O
./instances/Rome/grafo3423.54.lgr N54 E69 D28 P28.79 R3 M309.96 O
./instances/Rome/grafo7879.80.lgr N80 E117 D71.7118 P68 M601223 F
./instances/Rome/grafo291.20.lgr N20 E20 R0 M0.065 O
./instances/Rome/grafo3877.33.lgr N33 E51 D28.0625 P28.79 R4 M304.876 O
./instances/Rome/grafo2824.12.lgr N12 E14 R0 M0.039 O
./instances/Rome/grafo4281.59.lgr N59 E76 D37 P37.79 R3 M932.526 O
./instances/Rome/grafo3812.44.lgr N44 E63 D37 P37.79 R4 M4050.39 O
./instances/Rome/grafo8978.63.lgr N63 E98 D59.5868 P58 M601204 F
./instances/Rome/grafo10027.38.lgr N38 E50 D22.2857 P22.79 R2 M27.904 O
./instances/Rome/grafo7514.43.lgr N43 E56 D29.6667 P29.79 R2 M20.755 O
./instances/Rome/grafo274.17.lgr N17 E17 R0 M0.06 O
./instances/Rome/grafo3711.40.lgr N40 E53 D15 P15.79 R1 M2.953 O
./instances/Rome/grafo8307.72.lgr N72 E100 D53.0035 P53.79 R5 M22277.9 O
./instances/Rome/grafo9358.62.lgr N62 E82 D44 P44.79 R4 M9376.9 O
./instances/Rome/grafo6997.69.lgr N69 E88 D40.0909 P40.79 R3 M771.852 O
./instances/Rome/grafo3445.37.lgr N37 E46 D17 P17.79 R1 M3.565 O
./instances/Rome/grafo9032.68.lgr N68 E91 D35 P35.79 R6 M34406.9 O
./instances/Rome/grafo2688.17.lgr N17 E25 D15 P15.79 R1 M3.409 O
./instances/Rome/grafo8138.72.lgr N72 E101 D53.7022 P52 M601229 F
./instances/Rome/grafo6671.36.lgr N36 E48 R0 M0.131 O
./instances/Rome/grafo3200.36.lgr N36 E47 D21.6667 P21.79 R2 M9.68 O
./instances/Rome/grafo3472.92.lgr N92 E120 D57 P57.79 R6 M271715 O
./instances/Rome/grafo5156.56.lgr N56 E72 D30.4 P30.79 R2 M18.387 O
./instances/Rome/grafo6260.44.lgr N44 E56 D22.5 P22.79 R2 M7.91 O
./instances/Rome/grafo8863.94.lgr N94 E121 D55 P55.79 R6 M147690 O
./instances/Rome/grafo7690.44.lgr N44 E59 D33.3014 P33.79 R2 M44.558 O
./instances/Rome/grafo9772.83.lgr N83 E109 D51 P51.79 R6 M178978 O
./instances/Rome/grafo11075.97.lgr N97 E127 D66.5228 P63 M601253 F
./instances/Rome/grafo7814.61.lgr N61 E90 D55.535 P55 M601567 F
./instances/Rome/grafo3637.38.lgr N38 E48 D23 P23.79 R2 M56.358 O
./instances/Rome/grafo8171.62.lgr N62 E73 D20 P20.79 R1 M3.323 O
./instances/Rome/grafo3886.40.lgr N40 E52 D27 P27.79 R1 M3.202 O
./instances/Rome/grafo2549.16.lgr N16 E20 R0 M0.085 O
./instances/Rome/grafo6960.44.lgr N44 E61 D38.3019 P38.79 R2 M30.222 O
./instances/Rome/grafo2038.29.lgr N29 E39 R0 M0.122 O
./instances/Rome/grafo10100.99.lgr N99 E139 D82.8702 P77 M601181 F
./instances/Rome/grafo10324.99.lgr N99 E118 D42 P42.79 R3 M449.19 O
./instances/Rome/grafo1121.17.lgr N17 E20 R0 M0.083 O
./instances/Rome/grafo1330.28.lgr N28 E29 R0 M0.092 O
./instances/Rome/grafo7457.56.lgr N56 E82 D49.7024 P49 M601305 F
./instances/Rome/grafo6439.41.lgr N41 E54 D26.5 P26.79 R2 M13.869 O
./instances/Rome/grafo4431.62.lgr N62 E80 D40.0013 P40.79 R3 M1230.72 O
./instances/Rome/grafo5576.59.lgr N59 E84 D36 P36.79 R4 M1417.04 O
./instances/Rome/grafo6186.67.lgr N67 E76 D22.75 P22.79 R2 M8.988 O
./instances/Rome/grafo7372.41.lgr N41 E56 D29.2 P29.79 R3 M156.634 O
./instances/Rome/grafo414.14.lgr N14 E14 R0 M0.056 O
./instances/Rome/grafo5190.36.lgr N36 E43 R0 M0.13 O
./instances/Rome/grafo4877.62.lgr N62 E85 D48.1588 P48.79 R4 M4431.66 O
./instances/Rome/grafo3421.38.lgr N38 E52 D29 P29.79 R3 M817.98 O
./instances/Rome/grafo1317.68.lgr N68 E87 D34 P34.79 R2 M163.427 O
./instances/Rome/grafo9791.78.lgr N78 E112 D59.6174 P56 M601178 F
./instances/Rome/grafo1934.14.lgr N14 E14 R0 M0.05 O
./instances/Rome/grafo3159.38.lgr N38 E48 D20.4 P20.79 R2 M10.229 O
./instances/Rome/grafo4623.70.lgr N70 E101 D62.2884 P61 M601217 F
./instances/Rome/grafo9408.61.lgr N61 E89 D51.0407 P51.79 R5 M9849.9 O
./instances/Rome/grafo7995.65.lgr N65 E94 D54.5237 P53 M601252 F
./instances/Rome/grafo9476.79.lgr N79 E109 D56.4871 P55 M601108 F
./instances/Rome/grafo622.23.lgr N23 E25 R0 M0.099 O
./instances/Rome/grafo10830.92.lgr N92 E129 D72.9481 P70 M601092 F
./instances/Rome/grafo10614.92.lgr N92 E129 D72.5729 P67 M601275 F
./instances/Rome/grafo3930.37.lgr N37 E43 R0 M0.136 O
./instances/Rome/grafo2084.25.lgr N25 E35 D17 P17.79 R1 M3.069 O
./instances/Rome/grafo552.27.lgr N27 E29 R0 M0.098 O
./instances/Rome/grafo1516.71.lgr N71 E101 D48.6744 P48 M601337 F
./instances/Rome/grafo206.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo290.18.lgr N18 E19 R0 M0.088 O
./instances/Rome/grafo6305.62.lgr N62 E81 D35 P35.79 R4 M4952.23 O
./instances/Rome/grafo3641.52.lgr N52 E71 D36 P36.79 R5 M13744 O
./instances/Rome/grafo3313.42.lgr N42 E58 D27.3333 P27.79 R3 M129.546 O
./instances/Rome/grafo1240.49.lgr N49 E63 D31.0526 P31.79 R3 M316.847 O
./instances/Rome/grafo1132.19.lgr N19 E19 R0 M0.061 O
./instances/Rome/grafo870.10.lgr N10 E10 R0 M0.042 O
./instances/Rome/grafo4992.75.lgr N75 E97 D40 P40.79 R5 M23760.6 O
./instances/Rome/grafo2086.39.lgr N39 E55 D29 P29.79 R3 M421.893 O
./instances/Rome/grafo11548.35.lgr N35 E46 D20 P20.79 R3 M60.649 O
./instances/Rome/grafo11081.34.lgr N34 E39 R0 M0.123 O
./instances/Rome/grafo10087.39.lgr N39 E52 D21.5714 P21.79 R2 M11.522 O
./instances/Rome/grafo7723.54.lgr N54 E73 D38 P38.79 R3 M850.561 O
./instances/Rome/grafo11116.92.lgr N92 E112 D41 P41.79 R5 M30801.5 O
./instances/Rome/grafo7397.40.lgr N40 E52 D23 P23.79 R1 M3.833 O
./instances/Rome/grafo2183.16.lgr N16 E17 R0 M0.08 O
./instances/Rome/grafo3571.42.lgr N42 E56 D26.6667 P26.79 R2 M10.774 O
./instances/Rome/grafo5470.34.lgr N34 E38 R0 M0.127 O
./instances/Rome/grafo6055.43.lgr N43 E56 D23.6667 P23.79 R2 M19.037 O
./instances/Rome/grafo2633.17.lgr N17 E24 R0 M0.088 O
./instances/Rome/grafo666.12.lgr N12 E14 R0 M0.062 O
./instances/Rome/grafo8831.91.lgr N91 E111 D38 P38.79 R5 M25768.1 O
./instances/Rome/grafo1212.53.lgr N53 E72 D36 P36.79 R4 M1094.15 O
./instances/Rome/grafo7727.42.lgr N42 E55 D22.6667 P22.79 R2 M8.085 O
./instances/Rome/grafo3721.37.lgr N37 E57 D34 P34.79 R4 M990.139 O
./instances/Rome/grafo8988.69.lgr N69 E82 D29 P29.79 R1 M3.549 O
./instances/Rome/grafo1040.25.lgr N25 E32 R0 M0.116 O
./instances/Rome/grafo4377.65.lgr N65 E82 D38 P38.79 R3 M630.387 O
./instances/Rome/grafo7087.37.lgr N37 E44 D9 P9.79 R1 M2.467 O
./instances/Rome/grafo7427.66.lgr N66 E84 D37 P37.79 R5 M42574.3 O
./instances/Rome/grafo1642.18.lgr N18 E19 R0 M0.088 O
./instances/Rome/grafo1623.30.lgr N30 E41 D18 P18.79 R1 M3.91 O
./instances/Rome/grafo10565.32.lgr N32 E40 R0 M0.112 O
./instances/Rome/grafo2185.24.lgr N24 E28 R0 M0.086 O
./instances/Rome/grafo8709.87.lgr N87 E111 D47.8788 P47 M601302 F
./instances/Rome/grafo2454.34.lgr N34 E46 R0 M0.099 O
./instances/Rome/grafo5220.49.lgr N49 E64 D31.4615 P31.79 R2 M24.643 O
./instances/Rome/grafo9986.91.lgr N91 E122 D60.4941 P60 M601111 F
./instances/Rome/grafo10838.37.lgr N37 E45 D14.5 P14.79 R2 M7.39 O
./instances/Rome/grafo8990.61.lgr N61 E79 D37 P37.79 R4 M3111 O
./instances/Rome/grafo11354.92.lgr N92 E133 D83.6975 P77 M601038 F
./instances/Rome/grafo4910.60.lgr N60 E76 D35.3333 P35.79 R2 M24.121 O
./instances/Rome/grafo840.17.lgr N17 E19 R0 M0.083 O
./instances/Rome/grafo9330.69.lgr N69 E92 D43.0177 P43.79 R5 M22285.8 O
./instances/Rome/grafo4748.66.lgr N66 E85 D34 P34.79 R4 M2285.7 O
./instances/Rome/grafo6016.75.lgr N75 E101 D49.0033 P49.79 R7 M453397 O
./instances/Rome/grafo10702.33.lgr N33 E41 D14 P14.79 R1 M2.763 O
./instances/Rome/grafo798.26.lgr N26 E32 D12 P12.79 R1 M2.57 O
./instances/Rome/grafo3069.88.lgr N88 E100 D24 P24.79 R1 M3.776 O
./instances/Rome/grafo9706.88.lgr N88 E122 D59.7814 P57 M601318 F
./instances/Rome/grafo7348.60.lgr N60 E83 D41 P41.79 R4 M3053.4 O
./instances/Rome/grafo9619.79.lgr N79 E111 D63.9644 P61 M601189 F
./instances/Rome/grafo1965.28.lgr N28 E37 R0 M0.114 O
./instances/Rome/grafo2927.13.lgr N13 E14 R0 M0.046 O
./instances/Rome/grafo5678.77.lgr N77 E101 D47 P47.79 R6 M141791 O
./instances/Rome/grafo11268.93.lgr N93 E117 D52.0924 P52.79 R3 M1024.93 O
./instances/Rome/grafo11352.90.lgr N90 E126 D73.1103 P69 M601099 F
./instances/Rome/grafo7886.80.lgr N80 E101 D32.1084 P32.79 R3 M474.467 O
./instances/Rome/grafo6497.46.lgr N46 E62 D26 P26.79 R1 M2.744 O
./instances/Rome/grafo4677.52.lgr N52 E72 D37 P37.79 R4 M2542.79 O
./instances/Rome/grafo6286.41.lgr N41 E51 D20 P20.79 R1 M3.919 O
./instances/Rome/grafo8275.82.lgr N82 E124 D74.7226 P68 M601316 F
./instances/Rome/grafo359.30.lgr N30 E37 R0 M0.118 O
./instances/Rome/grafo10880.95.lgr N95 E119 D45.0042 P45.79 R5 M31102.8 O
./instances/Rome/grafo11474.41.lgr N41 E46 R0 M0.136 O
./instances/Rome/grafo9864.91.lgr N91 E130 D72.6751 P66 M601213 F
./instances/Rome/grafo7195.42.lgr N42 E51 D16 P16.79 R1 M2.839 O
./instances/Rome/grafo3810.52.lgr N52 E64 D23.3636 P23.79 R2 M20.426 O
./instances/Rome/grafo8728.87.lgr N87 E118 D63.5609 P62 M601016 F
./instances/Rome/grafo8119.79.lgr N79 E104 D49.025 P48 M601393 F
./instances/Rome/grafo7911.88.lgr N88 E115 D54.8808 P53 M601469 F
./instances/Rome/grafo6022.61.lgr N61 E86 D45 P45.79 R5 M7413.75 O
./instances/Rome/grafo4681.63.lgr N63 E79 D30.125 P30.79 R3 M153.639 O
./instances/Rome/grafo5128.37.lgr N37 E47 D21 P21.79 R1 M2.926 O
./instances/Rome/grafo3223.39.lgr N39 E40 R0 M0.074 O
./instances/Rome/grafo11295.37.lgr N37 E48 D18 P18.79 R1 M2.507 O
./instances/Rome/grafo5420.41.lgr N41 E43 R0 M0.098 O
./instances/Rome/grafo3949.53.lgr N53 E74 D37 P37.79 R4 M3456.91 O
./instances/Rome/grafo1817.28.lgr N28 E34 R0 M0.11 O
./instances/Rome/grafo11359.37.lgr N37 E47 D19 P19.79 R1 M4.572 O
./instances/Rome/grafo7358.60.lgr N60 E78 D34.0083 P34.79 R4 M2032.67 O
./instances/Rome/grafo10964.95.lgr N95 E122 D43 P43.79 R5 M14120 O
./instances/Rome/grafo1173.16.lgr N16 E20 R0 M0.084 O
./instances/Rome/grafo6166.46.lgr N46 E66 D32.0196 P32.79 R4 M1787.47 O
./instances/Rome/grafo1806.23.lgr N23 E28 R0 M0.101 O
./instances/Rome/grafo9011.66.lgr N66 E86 D40 P40.79 R6 M191026 O
./instances/Rome/grafo6322.44.lgr N44 E61 D28 P28.79 R2 M9.266 O
./instances/Rome/grafo11616.91.lgr N91 E130 D76.5797 P71 M601145 F
./instances/Rome/grafo130.31.lgr N31 E36 R0 M0.119 O
./instances/Rome/grafo1656.17.lgr N17 E22 R0 M0.079 O
./instances/Rome/grafo10772.100.lgr N100 E156 D95.9238 P83 M601171 F
./instances/Rome/grafo974.14.lgr N14 E13 R0 M0.056 O
./instances/Rome/grafo4788.60.lgr N60 E75 D29.062 P29.79 R3 M653.687 O
./instances/Rome/grafo1392.50.lgr N50 E63 D26.4375 P26.79 R2 M20.186 O
./instances/Rome/grafo1265.46.lgr N46 E53 R0 M0.143 O
./instances/Rome/grafo7630.39.lgr N39 E46 R0 M0.125 O
./instances/Rome/grafo3064.23.lgr N23 E25 R0 M0.087 O
./instances/Rome/grafo1647.30.lgr N30 E33 R0 M0.1 O
./instances/Rome/grafo4365.77.lgr N77 E107 D58.6944 P58 M601078 F
./instances/Rome/grafo1957.10.lgr N10 E15 R0 M0.075 O
./instances/Rome/grafo9126.82.lgr N82 E113 D58 P58.79 R6 M122940 O
./instances/Rome/grafo8251.73.lgr N73 E104 D54.4044 P53 M601383 F
./instances/Rome/grafo4587.72.lgr N72 E96 D49.0061 P49.79 R5 M29628 O
./instances/Rome/grafo2510.48.lgr N48 E60 D27 P27.79 R1 M3.623 O
./instances/Rome/grafo9732.64.lgr N64 E89 D47 P47.79 R6 M127267 O
./instances/Rome/grafo2104.36.lgr N36 E45 D22 P22.79 R1 M2.869 O
./instances/Rome/grafo7412.43.lgr N43 E52 D20 P20.79 R1 M3.097 O
./instances/Rome/grafo2529.40.lgr N40 E48 R0 M0.128 O
./instances/Rome/grafo5878.44.lgr N44 E56 D20 P20.79 R1 M4.608 O
./instances/Rome/grafo5889.60.lgr N60 E84 D42 P42.79 R5 M12652.8 O
./instances/Rome/grafo4315.59.lgr N59 E80 D39 P39.79 R6 M112652 O
./instances/Rome/grafo4503.59.lgr N59 E82 D38 P38.79 R6 M51915 O
./instances/Rome/grafo9586.78.lgr N78 E100 D42.0616 P42.79 R6 M147784 O
./instances/Rome/grafo9838.70.lgr N70 E101 D53.0738 P51 M601336 F
./instances/Rome/grafo1864.18.lgr N18 E18 R0 M0.066 O
./instances/Rome/grafo8562.61.lgr N61 E80 D36 P36.79 R4 M2916.71 O
./instances/Rome/grafo9852.38.lgr N38 E48 D21.6667 P21.79 R2 M12.008 O
./instances/Rome/grafo11254.99.lgr N99 E136 D68.7524 P65 M601097 F
./instances/Rome/grafo9014.63.lgr N63 E88 D45 P45.79 R6 M100025 O
./instances/Rome/grafo5343.38.lgr N38 E44 R0 M0.132 O
./instances/Rome/grafo5025.79.lgr N79 E110 D58.2503 P56 M601153 F
./instances/Rome/grafo5468.42.lgr N42 E58 D24.3333 P24.79 R2 M21.54 O
./instances/Rome/grafo3030.27.lgr N27 E33 R0 M0.111 O
./instances/Rome/grafo8833.94.lgr N94 E127 D60.922 P59 M601100 F
./instances/Rome/grafo5724.34.lgr N34 E39 R0 M0.121 O
./instances/Rome/grafo2137.22.lgr N22 E21 R0 M0.063 O
./instances/Rome/grafo8501.94.lgr N94 E110 D38 P38.79 R3 M1285.43 O
./instances/Rome/grafo7355.45.lgr N45 E53 D14.6667 P14.79 R2 M7.394 O
./instances/Rome/grafo8399.70.lgr N70 E95 D46.935 P46 M601395 F
./instances/Rome/grafo2148.39.lgr N39 E45 R0 M0.16 O
./instances/Rome/grafo5388.36.lgr N36 E47 D23 P23.79 R1 M3.592 O
./instances/Rome/grafo6192.41.lgr N41 E54 D22.2083 P22.79 R3 M105.097 O
./instances/Rome/grafo7892.86.lgr N86 E107 D43.06 P43.79 R4 M5044.44 O
./instances/Rome/grafo6273.43.lgr N43 E56 D27.4 P27.79 R2 M26.549 O
./instances/Rome/grafo360.17.lgr N17 E21 R0 M0.083 O
./instances/Rome/grafo8939.75.lgr N75 E93 D39.0077 P39.79 R3 M909.452 O
./instances/Rome/grafo6035.35.lgr N35 E50 D19 P19.79 R1 M2.867 O
./instances/Rome/grafo6776.46.lgr N46 E69 D40 P40.79 R7 M421168 O
./instances/Rome/grafo2188.28.lgr N28 E40 R0 M0.119 O
./instances/Rome/grafo6787.47.lgr N47 E57 D19.6 P19.79 R2 M12.489 O
./instances/Rome/grafo6998.44.lgr N44 E59 D29 P29.79 R3 M431.657 O
./instances/Rome/grafo4428.64.lgr N64 E90 D50 P50.79 R6 M99840.1 O
./instances/Rome/grafo6449.51.lgr N51 E65 D27.5 P27.79 R2 M15.617 O
./instances/Rome/grafo1042.14.lgr N14 E18 R0 M0.075 O
./instances/Rome/grafo2994.41.lgr N41 E52 D24.6667 P24.79 R2 M9.693 O
./instances/Rome/grafo5333.43.lgr N43 E58 D29 P29.79 R1 M3.977 O
./instances/Rome/grafo10715.92.lgr N92 E118 D47 P47.79 R4 M3687.18 O
./instances/Rome/grafo5342.44.lgr N44 E60 D24 P24.79 R1 M3.504 O
./instances/Rome/grafo7669.56.lgr N56 E73 D39.0172 P39.79 R3 M1487.09 O
./instances/Rome/grafo9835.77.lgr N77 E100 D44 P44.79 R4 M7248.42 O
./instances/Rome/grafo4449.75.lgr N75 E104 D57.0182 P56 M601300 F
./instances/Rome/grafo11156.98.lgr N98 E117 D40.0513 P40.79 R3 M1015.99 O
./instances/Rome/grafo6596.38.lgr N38 E45 R0 M0.134 O
./instances/Rome/grafo10700.98.lgr N98 E139 D77.2677 P71 M601226 F
./instances/Rome/grafo6298.44.lgr N44 E61 D35 P35.79 R4 M3901.34 O
./instances/Rome/grafo3402.42.lgr N42 E62 D33.5683 P34.79 R3 M1238.13 O
./instances/Rome/grafo6717.38.lgr N38 E47 D13 P13.79 R1 M2.434 O
./instances/Rome/grafo4228.58.lgr N58 E81 D37 P37.79 R5 M8180.16 O
./instances/Rome/grafo5587.48.lgr N48 E55 D16 P16.79 R1 M3.447 O
./instances/Rome/grafo2033.30.lgr N30 E37 D17 P17.79 R1 M4.169 O
./instances/Rome/grafo10701.99.lgr N99 E120 D44 P44.79 R4 M6437.57 O
./instances/Rome/grafo9633.64.lgr N64 E88 D44 P44.79 R6 M139000 O
./instances/Rome/grafo10959.97.lgr N97 E131 D66.586 P63 M601146 F
./instances/Rome/grafo10318.98.lgr N98 E137 D79.446 P72 M601226 F
./instances/Rome/grafo2089.66.lgr N66 E84 D32 P32.79 R3 M161.458 O
./instances/Rome/grafo7725.41.lgr N41 E57 D30 P30.79 R1 M5.834 O
./instances/Rome/grafo2141.55.lgr N55 E76 D40 P40.79 R4 M1949.59 O
./instances/Rome/grafo9027.87.lgr N87 E129 D84.6741 P78 M601125 F
./instances/Rome/grafo6539.47.lgr N47 E65 D39.0417 P39.79 R3 M599.537 O
./instances/Rome/grafo1687.30.lgr N30 E32 R0 M0.123 O
./instances/Rome/grafo8760.71.lgr N71 E103 D56.7537 P54 M601380 F
./instances/Rome/grafo3852.52.lgr N52 E68 D34 P34.79 R3 M1034.84 O
./instances/Rome/grafo10640.94.lgr N94 E122 D50.316 P48 M601387 F
./instances/Rome/grafo9393.66.lgr N66 E88 D45 P45.79 R6 M267019 O
./instances/Rome/grafo6225.54.lgr N54 E82 D51.0018 P51.79 R6 M50832.5 O
./instances/Rome/grafo692.22.lgr N22 E30 R0 M0.101 O
./instances/Rome/grafo9130.71.lgr N71 E101 D55.3126 P54 M601273 F
./instances/Rome/grafo945.17.lgr N17 E22 R0 M0.09 O
./instances/Rome/grafo4557.60.lgr N60 E74 D28.4375 P28.79 R2 M17.22 O
./instances/Rome/grafo2604.18.lgr N18 E22 R0 M0.086 O
./instances/Rome/grafo11372.33.lgr N33 E41 R0 M0.113 O
./instances/Rome/grafo7740.38.lgr N38 E42 R0 M0.112 O
./instances/Rome/grafo3227.43.lgr N43 E65 D37 P37.79 R6 M66715.4 O
./instances/Rome/grafo5547.33.lgr N33 E41 R0 M0.12 O
./instances/Rome/grafo1151.11.lgr N11 E17 R0 M0.07 O
./instances/Rome/grafo3324.44.lgr N44 E52 R0 M0.138 O
./instances/Rome/grafo5942.34.lgr N34 E46 D17 P17.79 R1 M3.949 O
./instances/Rome/grafo6317.43.lgr N43 E78 D53.1566 P50 M601229 F
./instances/Rome/grafo4665.76.lgr N76 E109 D57 P57.79 R7 M349735 O
./instances/Rome/grafo8956.92.lgr N92 E120 D57.4929 P56 M601304 F
./instances/Rome/grafo992.16.lgr N16 E22 R0 M0.092 O
./instances/Rome/grafo10361.97.lgr N97 E132 D68.1347 P64 M601276 F
./instances/Rome/grafo261.14.lgr N14 E15 R0 M0.055 O
./instances/Rome/grafo492.18.lgr N18 E19 R0 M0.082 O
./instances/Rome/grafo6278.98.lgr N98 E131 D63.4202 P61 M601256 F
./instances/Rome/grafo8953.94.lgr N94 E129 D65.8545 P61 M601297 F
./instances/Rome/grafo547.16.lgr N16 E16 R0 M0.052 O
./instances/Rome/grafo709.17.lgr N17 E21 R0 M0.079 O
./instances/Rome/grafo10378.100.lgr N100 E122 D40 P40.79 R4 M2594.37 O
./instances/Rome/grafo3242.39.lgr N39 E51 D20.5 P20.79 R2 M13.787 O
./instances/Rome/grafo2279.16.lgr N16 E18 R0 M0.048 O
./instances/Rome/grafo10782.95.lgr N95 E127 D61.905 P57 M601426 F
./instances/Rome/grafo4612.61.lgr N61 E94 D59 P59.79 R7 M341341 O
./instances/Rome/grafo10182.33.lgr N33 E33 R0 M0.128 O
./instances/Rome/grafo3723.53.lgr N53 E73 D39 P39.79 R5 M26862.4 O
./instances/Rome/grafo11182.99.lgr N99 E129 D61.6258 P60 M601055 F
./instances/Rome/grafo387.13.lgr N13 E15 R0 M0.079 O
./instances/Rome/grafo4413.64.lgr N64 E87 D43 P43.79 R4 M3430.3 O
./instances/Rome/grafo11331.34.lgr N34 E41 R0 M0.118 O
./instances/Rome/grafo7670.40.lgr N40 E56 D32.3333 P32.79 R2 M45.756 O
./instances/Rome/grafo7374.39.lgr N39 E52 D27.3182 P27.79 R3 M203.378 O
./instances/Rome/grafo152.21.lgr N21 E24 R0 M0.091 O
./instances/Rome/grafo5831.61.lgr N61 E72 D22.5 P22.79 R2 M11.562 O
./instances/Rome/grafo4493.76.lgr N76 E113 D68.61 P64 M601237 F
./instances/Rome/grafo6147.53.lgr N53 E63 D21 P21.79 R1 M3.256 O
./instances/Rome/grafo1638.21.lgr N21 E25 R0 M0.075 O
./instances/Rome/grafo11285.93.lgr N93 E127 D68.61 P67 M601236 F
./instances/Rome/grafo864.16.lgr N16 E20 R0 M0.09 O
./instances/Rome/grafo6310.42.lgr N42 E63 D38 P38.79 R6 M61407.1 O
./instances/Rome/grafo11207.34.lgr N34 E38 R0 M0.127 O
./instances/Rome/grafo8836.88.lgr N88 E121 D66.2564 P63 M601164 F
./instances/Rome/grafo8684.86.lgr N86 E118 D62.3341 P59 M601071 F
./instances/Rome/grafo10488.98.lgr N98 E145 D86.8871 P77 M601254 F
./instances/Rome/grafo4705.64.lgr N64 E74 D20 P20.79 R1 M3.385 O
./instances/Rome/grafo867.12.lgr N12 E11 R0 M0.051 O
./instances/Rome/grafo2262.31.lgr N31 E40 R0 M0.114 O
./instances/Rome/grafo1568.69.lgr N69 E89 D40.0377 P40.79 R3 M691.16 O
./instances/Rome/grafo3804.40.lgr N40 E49 D15 P15.79 R1 M3.31 O
./instances/Rome/grafo5404.44.lgr N44 E60 D27.3333 P27.79 R2 M10.205 O
./instances/Rome/grafo2686.44.lgr N44 E52 R0 M0.151 O
./instances/Rome/grafo1158.24.lgr N24 E34 R0 M0.112 O
./instances/Rome/grafo8497.71.lgr N71 E104 D59.6678 P55 M601277 F
./instances/Rome/grafo11361.38.lgr N38 E46 D14 P14.79 R1 M2.708 O
./instances/Rome/grafo6130.52.lgr N52 E65 D30 P30.79 R2 M42.788 O
./instances/Rome/grafo4410.78.lgr N78 E111 D58.3619 P57 M601144 F
./instances/Rome/grafo5431.68.lgr N68 E96 D52.7046 P52 M601243 F
./instances/Rome/grafo836.10.lgr N10 E10 R0 M0.051 O
./instances/Rome/grafo8597.83.lgr N83 E113 D62.4729 P60 M601025 F
./instances/Rome/grafo4744.58.lgr N58 E75 D29.625 P29.79 R2 M16.729 O
./instances/Rome/grafo10206.97.lgr N97 E128 D57.6122 P56 M601218 F
./instances/Rome/grafo11270.93.lgr N93 E126 D59.0272 P57 M601312 F
./instances/Rome/grafo8908.96.lgr N96 E135 D74.9386 P70 M601144 F
./instances/Rome/grafo7104.41.lgr N41 E56 D31 P31.79 R1 M3.918 O
./instances/Rome/grafo3494.39.lgr N39 E56 D28.3333 P28.79 R3 M176.497 O
./instances/Rome/grafo9814.80.lgr N80 E104 D45 P45.79 R5 M16833 O
./instances/Rome/grafo302.17.lgr N17 E19 R0 M0.086 O
./instances/Rome/grafo1852.19.lgr N19 E25 R0 M0.08 O
./instances/Rome/grafo5798.39.lgr N39 E55 D28.5714 P28.79 R2 M16.541 O
./instances/Rome/grafo1766.11.lgr N11 E17 R0 M0.078 O
./instances/Rome/grafo9377.72.lgr N72 E101 D50 P50 R6 M120032 O
./instances/Rome/grafo260.14.lgr N14 E15 R0 M0.081 O
./instances/Rome/grafo2214.19.lgr N19 E21 R0 M0.078 O
./instances/Rome/grafo2162.21.lgr N21 E26 R0 M0.084 O
./instances/Rome/grafo10958.98.lgr N98 E154 D102.002 P86 M601100 F
./instances/Rome/grafo5503.78.lgr N78 E97 D38 P38.79 R5 M30831.2 O
./instances/Rome/grafo8349.91.lgr N91 E133 D82.6088 P78 M601109 F
./instances/Rome/grafo9348.77.lgr N77 E95 D37 P37.79 R3 M842.184 O
./instances/Rome/grafo4405.77.lgr N77 E101 D48.0214 P48.79 R5 M22476.1 O
./instances/Rome/grafo2476.86.lgr N86 E105 D40 P40.79 R1 M6.431 O
./instances/Rome/grafo6594.50.lgr N50 E77 D48.785 P48 M601453 F
./instances/Rome/grafo868.12.lgr N12 E12 R0 M0.041 O
./instances/Rome/grafo7703.84.lgr N84 E109 D47.0043 P47.79 R5 M17256.3 O
./instances/Rome/grafo7419.44.lgr N44 E58 D26 P26.79 R3 M221.061 O
./instances/Rome/grafo9818.61.lgr N61 E88 D46 P46.79 R6 M89006.4 O
./instances/Rome/grafo3527.41.lgr N41 E54 D27 P27.79 R3 M140.354 O
./instances/Rome/grafo9284.68.lgr N68 E94 D45.4891 P45 M601467 F
./instances/Rome/grafo7535.43.lgr N43 E59 D34 P34.79 R3 M721.49 O
./instances/Rome/grafo487.14.lgr N14 E14 R0 M0.058 O
./instances/Rome/grafo9802.75.lgr N75 E114 D69.1895 P63 M601321 F
./instances/Rome/grafo6526.51.lgr N51 E65 D28.5556 P28.79 R2 M19.582 O
./instances/Rome/grafo11620.33.lgr N33 E39 R0 M0.116 O
./instances/Rome/grafo364.14.lgr N14 E13 R0 M0.049 O
./instances/Rome/grafo8373.100.lgr N100 E138 D70.7885 P67 M601064 F
./instances/Rome/grafo9822.62.lgr N62 E89 D46.4417 P45 M601395 F
./instances/Rome/grafo4279.57.lgr N57 E71 D29.2222 P29.79 R3 M145.987 O
./instances/Rome/grafo10162.93.lgr N93 E137 D79.8216 P74 M601184 F
./instances/Rome/grafo3891.39.lgr N39 E49 D22 P22.79 R1 M5.202 O
./instances/Rome/grafo6585.97.lgr N97 E132 D65.9904 P63 M601085 F
./instances/Rome/grafo821.16.lgr N16 E22 R0 M0.095 O
./instances/Rome/grafo11140.98.lgr N98 E138 D77.5189 P73 M601024 F
./instances/Rome/grafo5945.45.lgr N45 E60 D29 P29.79 R4 M1938.74 O
./instances/Rome/grafo1467.49.lgr N49 E64 D30.3333 P30.79 R3 M79.892 O
./instances/Rome/grafo8017.64.lgr N64 E89 D50.447 P50.79 R3 M579.913 O
./instances/Rome/grafo9239.62.lgr N62 E85 D42 P42 R3 M1041.21 O
./instances/Rome/grafo8213.69.lgr N69 E95 D49 P49.79 R5 M36834.5 O
./instances/Rome/grafo506.43.lgr N43 E51 D16 P16.79 R1 M3.38 O
./instances/Rome/grafo7020.43.lgr N43 E61 D36 P36.79 R4 M4945.94 O
./instances/Rome/grafo2962.33.lgr N33 E38 R0 M0.126 O
./instances/Rome/grafo1620.27.lgr N27 E27 R0 M0.07 O
./instances/Rome/grafo6430.71.lgr N71 E81 D21 P21.79 R1 M5.11 O
./instances/Rome/grafo8297.87.lgr N87 E126 D72.4021 P67 M601116 F
./instances/Rome/grafo4691.62.lgr N62 E85 D43.0484 P43.79 R4 M2867.25 O
./instances/Rome/grafo7773.82.lgr N82 E114 D59 P59.79 R7 M479718 O
./instances/Rome/grafo8449.72.lgr N72 E97 D45 P45.79 R6 M182012 O
./instances/Rome/grafo3518.36.lgr N36 E49 D20 P20.79 R1 M3.111 O
./instances/Rome/grafo8620.86.lgr N86 E120 D67.3504 P65 M601044 F
./instances/Rome/grafo636.29.lgr N29 E30 R0 M0.06 O
./instances/Rome/grafo11509.31.lgr N31 E36 R0 M0.085 O
./instances/Rome/grafo4465.55.lgr N55 E84 D47.2874 P46 M601455 F
./instances/Rome/grafo3259.38.lgr N38 E43 R0 M0.135 O
./instances/Rome/grafo9696.62.lgr N62 E81 D38 P38.79 R5 M15563.8 O
./instances/Rome/grafo3868.45.lgr N45 E51 R0 M0.15 O
./instances/Rome/grafo5982.44.lgr N44 E57 D19 P19.79 R1 M3.351 O
./instances/Rome/grafo7515.81.lgr N81 E97 D32.144 P32.79 R3 M1067.65 O
./instances/Rome/grafo9883.34.lgr N34 E42 R0 M0.12 O
./instances/Rome/grafo7946.78.lgr N78 E102 D51.9011 P50 M601309 F
./instances/Rome/grafo4543.84.lgr N84 E111 D51 P51.79 R6 M126780 O
./instances/Rome/grafo678.17.lgr N17 E25 R0 M0.086 O
./instances/Rome/grafo1030.15.lgr N15 E16 R0 M0.045 O
./instances/Rome/grafo2306.13.lgr N13 E14 R0 M0.085 O
./instances/Rome/grafo10890.34.lgr N34 E39 R0 M0.114 O
./instances/Rome/grafo5811.41.lgr N41 E59 D32.25 P32.79 R2 M28.175 O
./instances/Rome/grafo6791.59.lgr N59 E76 D31 P31.79 R4 M3897.64 O
./instances/Rome/grafo2404.23.lgr N23 E28 R0 M0.094 O
./instances/Rome/grafo2337.27.lgr N27 E37 D22 P22.79 R1 M3.44 O
./instances/Rome/grafo2017.24.lgr N24 E28 R0 M0.096 O
./instances/Rome/grafo11184.93.lgr N93 E121 D59.062 P58 M601151 F
./instances/Rome/grafo7346.58.lgr N58 E78 D38.0315 P38.79 R3 M600.763 O
./instances/Rome/grafo4232.54.lgr N54 E60 R0 M0.16 O
./instances/Rome/grafo9309.78.lgr N78 E98 D37.2593 P37.79 R3 M312.679 O
./instances/Rome/grafo9274.65.lgr N65 E91 D40 P39 M601592 F
./instances/Rome/grafo4805.70.lgr N70 E88 D30 P30.79 R4 M2282.75 O
./instances/Rome/grafo2045.28.lgr N28 E49 D34 P34.79 R4 M1881.04 O
./instances/Rome/grafo7236.47.lgr N47 E70 D41.0427 P41.79 R4 M3699.04 O
./instances/Rome/grafo2276.16.lgr N16 E20 R0 M0.079 O
./instances/Rome/grafo7575.41.lgr N41 E55 D30 P30.79 R3 M930.355 O
./instances/Rome/grafo313.11.lgr N11 E10 R0 M0.056 O
./instances/Rome/grafo11145.99.lgr N99 E140 D80.4972 P75 M601033 F
./instances/Rome/grafo4650.76.lgr N76 E110 D64.0009 P64.79 R7 M490443 O
./instances/Rome/grafo2866.17.lgr N17 E24 R0 M0.091 O
./instances/Rome/grafo10789.91.lgr N91 E133 D82.6358 P77 M601217 F
./instances/Rome/grafo8931.60.lgr N60 E77 D33.3846 P33.79 R2 M28.202 O
./instances/Rome/grafo7645.37.lgr N37 E51 D29.0303 P29.79 R4 M2682.11 O
./instances/Rome/grafo1850.22.lgr N22 E28 R0 M0.1 O
./instances/Rome/grafo9149.67.lgr N67 E92 D46.7029 P46 M601489 F
./instances/Rome/grafo6623.59.lgr N59 E73 D29.5556 P29.79 R2 M17.385 O
./instances/Rome/grafo1455.32.lgr N32 E38 R0 M0.124 O
./instances/Rome/grafo802.17.lgr N17 E20 R0 M0.046 O
./instances/Rome/grafo9578.66.lgr N66 E82 D34.0769 P34.79 R3 M767.706 O
./instances/Rome/grafo1815.34.lgr N34 E37 R0 M0.08 O
./instances/Rome/grafo2635.44.lgr N44 E51 R0 M0.139 O
./instances/Rome/grafo2145.29.lgr N29 E34 R0 M0.104 O
./instances/Rome/grafo5866.76.lgr N76 E107 D57.4079 P57 M600947 F
./instances/Rome/grafo673.18.lgr N18 E22 R0 M0.087 O
./instances/Rome/grafo4759.79.lgr N79 E108 D54.2798 P54.79 R4 M4329.36 O
./instances/Rome/grafo4210.53.lgr N53 E70 D33 P33.79 R4 M2084.12 O
./instances/Rome/grafo6793.67.lgr N67 E100 D59.9442 P56 M601273 F
./instances/Rome/grafo3016.41.lgr N41 E49 D18 P18.79 R1 M3.975 O
./instances/Rome/grafo1149.29.lgr N29 E31 R0 M0.104 O
./instances/Rome/grafo1298.66.lgr N66 E82 D32.322 P32.79 R3 M261.066 O
./instances/Rome/grafo7580.79.lgr N79 E98 D36 P36.79 R4 M4064.74 O
./instances/Rome/grafo11318.35.lgr N35 E47 D20 P20.79 R3 M62.152 O
./instances/Rome/grafo8459.75.lgr N75 E93 D34 P34.79 R4 M3341.43 O
./instances/Rome/grafo6829.67.lgr N67 E89 D39 P39.79 R5 M24999.2 O
./instances/Rome/grafo10709.98.lgr N98 E134 D72.3434 P69 M601024 F
./instances/Rome/grafo3458.53.lgr N53 E65 D19.5 P19.79 R2 M8.341 O
./instances/Rome/grafo3280.39.lgr N39 E58 D32.5 P32.79 R3 M58.247 O
./instances/Rome/grafo6985.41.lgr N41 E49 D16 P16.79 R1 M3.675 O
./instances/Rome/grafo7184.39.lgr N39 E54 D27.1667 P27.79 R3 M89.368 O
./instances/Rome/grafo6856.46.lgr N46 E65 D34 P34 R4 M3638.47 O
./instances/Rome/grafo6606.70.lgr N70 E92 D40.0521 P39 M601921 F
./instances/Rome/grafo9438.76.lgr N76 E103 D50.6987 P50 M601338 F
./instances/Rome/grafo11623.43.lgr N43 E54 D23 P23.79 R1 M4.59 O
./instances/Rome/grafo4192.70.lgr N70 E96 D46.8959 P46 M601278 F
./instances/Rome/grafo1163.19.lgr N19 E18 R0 M0.065 O
./instances/Rome/grafo1472.53.lgr N53 E68 D31.0229 P31.79 R4 M3096.14 O
./instances/Rome/grafo10634.96.lgr N96 E137 D71.2353 P65 M601234 F
./instances/Rome/grafo9862.36.lgr N36 E51 D27.2857 P27.79 R3 M184.966 O
./instances/Rome/grafo9337.86.lgr N86 E124 D65.5797 P62 M601175 F
./instances/Rome/grafo5217.78.lgr N78 E100 D40 P40.79 R5 M14446.4 O
./instances/Rome/grafo11460.37.lgr N37 E53 D29.75 P30.79 R2 M52.833 O
./instances/Rome/grafo9259.64.lgr N64 E92 D52.4766 P51 M601334 F
./instances/Rome/grafo10260.98.lgr N98 E130 D60 P60.79 R7 M418828 O
./instances/Rome/grafo11200.93.lgr N93 E124 D59.2563 P59 M601262 F
./instances/Rome/grafo7296.42.lgr N42 E56 D31 P31.79 R1 M5.501 O
./instances/Rome/grafo9328.68.lgr N68 E99 D56 P56.79 R7 M485170 O
./instances/Rome/grafo8530.76.lgr N76 E107 D62.6614 P61 M601029 F
./instances/Rome/grafo6204.45.lgr N45 E62 D32 P32.79 R3 M511.492 O
./instances/Rome/grafo2035.30.lgr N30 E45 D27.5 P27.79 R2 M17.173 O
./instances/Rome/grafo3848.38.lgr N38 E48 R0 M0.137 O
./instances/Rome/grafo3125.37.lgr N37 E42 R0 M0.119 O
./instances/Rome/grafo7501.53.lgr N53 E65 R0 M0.161 O
./instances/Rome/grafo6367.45.lgr N45 E72 D47.0133 P47.79 R5 M7040.32 O
./instances/Rome/grafo8622.75.lgr N75 E95 D43 P43.79 R5 M55553.9 O
./instances/Rome/grafo1752.21.lgr N21 E29 R0 M0.071 O
./instances/Rome/grafo8419.82.lgr N82 E108 D53.0505 P52 M601286 F
./instances/Rome/grafo5744.34.lgr N34 E44 D21 P21.79 R1 M4.389 O
./instances/Rome/grafo8598.83.lgr N83 E109 D46.3857 P45 M601425 F
./instances/Rome/grafo505.13.lgr N13 E12 R0 M0.059 O
./instances/Rome/grafo10765.92.lgr N92 E119 D56 P56.79 R4 M10818.7 O
./instances/Rome/grafo7739.40.lgr N40 E44 R0 M0.138 O
./instances/Rome/grafo3057.34.lgr N34 E46 D24 P24.79 R1 M3.901 O
./instances/Rome/grafo10293.99.lgr N99 E135 D62.0557 P60 M601164 F
./instances/Rome/grafo10359.95.lgr N95 E139 D84.1686 P74 M601365 F
./instances/Rome/grafo5754.62.lgr N62 E89 D48.9999 P49.79 R6 M72501.9 O
./instances/Rome/grafo10140.40.lgr N40 E48 D18 P18.79 R1 M3.541 O
./instances/Rome/grafo4847.56.lgr N56 E86 D57.5489 P56 M601141 F
./instances/Rome/grafo4605.58.lgr N58 E84 D47 P47.79 R7 M539464 O
./instances/Rome/grafo6742.77.lgr N77 E104 D50 P50.79 R6 M203793 O
./instances/Rome/grafo4003.53.lgr N53 E72 D39.3315 P39.79 R3 M667.534 O
./instances/Rome/grafo2921.15.lgr N15 E17 R0 M0.082 O
./instances/Rome/grafo7589.47.lgr N47 E73 D52 P52.79 R5 M23198.5 O
./instances/Rome/grafo3052.20.lgr N20 E23 R0 M0.09 O
./instances/Rome/grafo1883.15.lgr N15 E15 R0 M0.056 O
./instances/Rome/grafo4928.54.lgr N54 E72 D31 P31.79 R4 M1055.8 O
./instances/Rome/grafo9460.64.lgr N64 E78 D34 P34.79 R1 M4.946 O
./instances/Rome/grafo4985.58.lgr N58 E76 D38.2 P38.79 R2 M30.653 O
./instances/Rome/grafo2605.32.lgr N32 E41 D16 P16.79 R1 M3.154 O
./instances/Rome/grafo5525.40.lgr N40 E58 D26.5714 P26.79 R2 M15.214 O
./instances/Rome/grafo6940.42.lgr N42 E60 D36.25 P36.79 R2 M25.676 O
./instances/Rome/grafo455.10.lgr N10 E10 R0 M0.053 O
./instances/Rome/grafo1625.19.lgr N19 E24 D9 P9.79 R1 M2.24 O
./instances/Rome/grafo9861.39.lgr N39 E54 D30.5 P30.79 R2 M13.051 O
./instances/Rome/grafo4046.49.lgr N49 E67 D34.1111 P34.79 R3 M806.224 O
./instances/Rome/grafo460.10.lgr N10 E9 R0 M0.049 O
./instances/Rome/grafo7469.41.lgr N41 E60 D37.0425 P37.79 R4 M2889.77 O
./instances/Rome/grafo11309.36.lgr N36 E46 D17.5 P17.79 R3 M49.85 O
./instances/Rome/grafo6955.40.lgr N40 E52 D24 P24.79 R1 M4.918 O
./instances/Rome/grafo5592.48.lgr N48 E59 D23 P23.79 R1 M3.744 O
./instances/Rome/grafo8959.90.lgr N90 E121 D63.5079 P61 M601290 F
./instances/Rome/grafo1381.70.lgr N70 E87 D31.6 P31.79 R2 M17.821 O
./instances/Rome/grafo675.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo9528.63.lgr N63 E92 D50.0952 P49 M601347 F
./instances/Rome/grafo10374.97.lgr N97 E126 D54.6755 P53 M601326 F
./instances/Rome/grafo9449.72.lgr N72 E100 D49 P49.79 R7 M429249 O
./instances/Rome/grafo1995.25.lgr N25 E33 R0 M0.105 O
./instances/Rome/grafo7785.100.lgr N100 E136 D66.7094 P65 M601084 F
./instances/Rome/grafo1056.17.lgr N17 E22 R0 M0.085 O
./instances/Rome/grafo8427.65.lgr N65 E91 D47 P47.79 R6 M120390 O
./instances/Rome/grafo7267.39.lgr N39 E49 D14 P14.79 R1 M3.091 O
./instances/Rome/grafo794.19.lgr N19 E21 R0 M0.085 O
./instances/Rome/grafo10199.98.lgr N98 E123 D53 P53.79 R4 M4029.4 O
./instances/Rome/grafo4201.74.lgr N74 E94 D34.0221 P34.79 R4 M2398.48 O
./instances/Rome/grafo11611.32.lgr N32 E38 R0 M0.112 O
./instances/Rome/grafo6467.38.lgr N38 E43 R0 M0.127 O
./instances/Rome/grafo8822.88.lgr N88 E120 D61.166 P60 M600989 F
./instances/Rome/grafo4664.63.lgr N63 E77 D29 P29.79 R1 M4.895 O
./instances/Rome/grafo8455.61.lgr N61 E90 D54 P54.79 R6 M52356.6 O
./instances/Rome/grafo7619.44.lgr N44 E68 D39.264 P38 M601673 F
./instances/Rome/grafo1634.17.lgr N17 E18 R0 M0.047 O
./instances/Rome/grafo2502.15.lgr N15 E20 D9 P9.79 R1 M2.665 O
./instances/Rome/grafo6805.62.lgr N62 E75 D25.3333 P25.79 R2 M23.316 O
./instances/Rome/grafo1046.17.lgr N17 E22 R0 M0.085 O
./instances/Rome/grafo7963.84.lgr N84 E100 D33 P33.79 R3 M887.935 O
./instances/Rome/grafo5710.47.lgr N47 E62 D33.6667 P33.79 R2 M16.029 O
./instances/Rome/grafo11428.39.lgr N39 E49 D20.6667 P20.79 R2 M12.519 O
./instances/Rome/grafo7891.83.lgr N83 E113 D55 P55.79 R7 M361177 O
./instances/Rome/grafo4145.57.lgr N57 E72 D20 P20.79 R1 M3.656 O
./instances/Rome/grafo3410.48.lgr N48 E62 D25.5 P25.79 R2 M15.935 O
./instances/Rome/grafo9911.91.lgr N91 E119 D57.4355 P54 M601277 F
./instances/Rome/grafo7731.56.lgr N56 E70 D27.2222 P27.79 R2 M22.955 O
./instances/Rome/grafo512.16.lgr N16 E16 R0 M0.06 O
./instances/Rome/grafo11252.93.lgr N93 E129 D72.6853 P67 M601173 F
./instances/Rome/grafo239.15.lgr N15 E21 R0 M0.081 O
./instances/Rome/grafo8340.69.lgr N69 E79 R0 M0.183 O
./instances/Rome/grafo1223.30.lgr N30 E38 R0 M0.104 O
./instances/Rome/grafo2295.22.lgr N22 E27 R0 M0.079 O
./instances/Rome/grafo6703.52.lgr N52 E73 D36 P36.79 R4 M2015.3 O
./instances/Rome/grafo11017.97.lgr N97 E125 D51.492 P49 M601266 F
./instances/Rome/grafo2796.19.lgr N19 E22 R0 M0.091 O
./instances/Rome/grafo3762.39.lgr N39 E52 D22 P22.79 R1 M4.633 O
./instances/Rome/grafo7792.96.lgr N96 E123 D55 P55.79 R6 M97842.1 O
./instances/Rome/grafo3771.40.lgr N40 E53 D26.5385 P26.79 R2 M10.694 O
./instances/Rome/grafo9604.82.lgr N82 E100 D29 P29.79 R1 M4.148 O
./instances/Rome/grafo11453.91.lgr N91 E128 D75.9852 P71 M601106 F
./instances/Rome/grafo8358.72.lgr N72 E104 D55.9536 P53 M601505 F
./instances/Rome/grafo8778.90.lgr N90 E126 D64.5584 P61 M601200 F
./instances/Rome/grafo3760.56.lgr N56 E69 D29 P29.79 R1 M4.095 O
./instances/Rome/grafo2010.34.lgr N34 E41 D15 P15.79 R1 M2.546 O
./instances/Rome/grafo9196.81.lgr N81 E121 D74.2699 P70 M601176 F
./instances/Rome/grafo11517.34.lgr N34 E45 R0 M0.12 O
./instances/Rome/grafo1457.24.lgr N24 E24 R0 M0.09 O
./instances/Rome/grafo6704.47.lgr N47 E60 D24.5 P24.79 R2 M18.079 O
./instances/Rome/grafo5295.36.lgr N36 E41 R0 M0.127 O
./instances/Rome/grafo1615.28.lgr N28 E35 R0 M0.096 O
./instances/Rome/grafo9651.68.lgr N68 E90 D40 P40.79 R4 M3318.98 O
./instances/Rome/grafo4099.39.lgr N39 E39 R0 M0.102 O
./instances/Rome/grafo715.30.lgr N30 E32 R0 M0.101 O
./instances/Rome/grafo1191.25.lgr N25 E27 R0 M0.093 O
./instances/Rome/grafo1541.33.lgr N33 E44 D26.6471 P26.79 R2 M10.827 O
./instances/Rome/grafo5898.76.lgr N76 E96 D37 P37.79 R4 M3573.33 O
./instances/Rome/grafo7826.87.lgr N87 E120 D56 P56.79 R6 M66039.9 O
./instances/Rome/grafo4767.78.lgr N78 E106 D52.2476 P51 M601271 F
./instances/Rome/grafo3435.99.lgr N99 E135 D70.5408 P67 M601106 F
./instances/Rome/grafo7861.87.lgr N87 E118 D56.176 P54 M601271 F
./instances/Rome/grafo9148.66.lgr N66 E88 D42.0782 P42.79 R3 M761.022 O
./instances/Rome/grafo1211.56.lgr N56 E65 R0 M0.17 O
./instances/Rome/grafo2302.16.lgr N16 E20 D10 P10.79 R1 M2.434 O
./instances/Rome/grafo10723.96.lgr N96 E112 D35.4286 P35.79 R2 M29.104 O
./instances/Rome/grafo8936.94.lgr N94 E127 D65.4825 P63 M602100 F
./instances/Rome/grafo2899.34.lgr N34 E43 R0 M0.128 O
./instances/Rome/grafo1800.19.lgr N19 E24 R0 M0.088 O
./instances/Rome/grafo10450.36.lgr N36 E46 D20.4545 P20.79 R3 M90.908 O
./instances/Rome/grafo6840.58.lgr N58 E73 D31 P31.79 R1 M5.105 O
./instances/Rome/grafo2647.17.lgr N17 E19 R0 M0.087 O
./instances/Rome/grafo9587.62.lgr N62 E93 D51 P51.79 R7 M190737 O
./instances/Rome/grafo4460.55.lgr N55 E68 D28.6667 P28.79 R2 M14.762 O
./instances/Rome/grafo3229.40.lgr N40 E48 R0 M0.138 O
./instances/Rome/grafo11465.34.lgr N34 E40 R0 M0.111 O
./instances/Rome/grafo5162.43.lgr N43 E58 D29.0909 P29.79 R3 M251.856 O
./instances/Rome/grafo6445.49.lgr N49 E63 D28 P28.79 R1 M4.148 O
./instances/Rome/grafo4184.78.lgr N78 E109 D58.0153 P55 M601376 F
./instances/Rome/grafo1592.27.lgr N27 E31 R0 M0.111 O
./instances/Rome/grafo2632.19.lgr N19 E21 R0 M0.081 O
./instances/Rome/grafo2932.40.lgr N40 E60 D38 P38.79 R6 M178021 O
./instances/Rome/grafo4811.62.lgr N62 E79 D24 P24.79 R1 M6.03 O
./instances/Rome/grafo4211.53.lgr N53 E72 D36.2 P36.79 R2 M27.694 O
./instances/Rome/grafo8439.71.lgr N71 E90 D38 P38.79 R6 M192255 O
./instances/Rome/grafo4834.74.lgr N74 E91 D37 P37.79 R3 M608.643 O
./instances/Rome/grafo8216.66.lgr N66 E89 D45.0089 P45.79 R5 M20074.1 O
./instances/Rome/grafo8078.76.lgr N76 E98 D42.0215 P42.79 R5 M21578.3 O
./instances/Rome/grafo7039.45.lgr N45 E63 D33.2059 P33.79 R4 M1621.94 O
./instances/Rome/grafo3206.42.lgr N42 E57 D28.6667 P28.79 R2 M11.588 O
./instances/Rome/grafo5266.81.lgr N81 E100 D33.5571 P33.79 R2 M28.845 O
./instances/Rome/grafo8020.77.lgr N77 E107 D54.8523 P54 M601133 F
./instances/Rome/grafo1389.26.lgr N26 E28 R0 M0.079 O
./instances/Rome/grafo1570.63.lgr N63 E74 D24 P24.79 R1 M5.063 O
./instances/Rome/grafo2849.17.lgr N17 E19 R0 M0.082 O
./instances/Rome/grafo11337.92.lgr N92 E118 D47 P47.79 R4 M5233.46 O
./instances/Rome/grafo7504.50.lgr N50 E69 D36 P36.79 R4 M2771.66 O
./instances/Rome/grafo1297.54.lgr N54 E67 D20 P20.79 R1 M4.898 O
./instances/Rome/grafo11419.92.lgr N92 E125 D59.9533 P57 M601219 F
./instances/Rome/grafo2725.38.lgr N38 E47 D18.625 P18.79 R2 M7.642 O
./instances/Rome/grafo11568.95.lgr N95 E123 D48 P48.79 R6 M149701 O
./instances/Rome/grafo9716.64.lgr N64 E82 D35 P35.79 R4 M2619.16 O
./instances/Rome/grafo6950.49.lgr N49 E64 D31.3846 P31.79 R2 M31.767 O
./instances/Rome/grafo7705.42.lgr N42 E52 R0 M0.14 O
./instances/Rome/grafo3574.36.lgr N36 E45 R0 M0.122 O
./instances/Rome/grafo4266.56.lgr N56 E85 D50 P50.79 R7 M329795 O
./instances/Rome/grafo3667.44.lgr N44 E54 R0 M0.153 O
./instances/Rome/grafo9826.67.lgr N67 E100 D62 P62.79 R7 M508312 O
./instances/Rome/grafo6983.85.lgr N85 E108 D44.0621 P44.79 R4 M5235.3 O
./instances/Rome/grafo494.13.lgr N13 E16 R0 M0.087 O
./instances/Rome/grafo6059.41.lgr N41 E49 R0 M0.132 O
./instances/Rome/grafo2696.26.lgr N26 E32 R0 M0.09 O
./instances/Rome/grafo4404.66.lgr N66 E81 D25 P25.79 R2 M83.996 O
./instances/Rome/grafo3318.55.lgr N55 E75 D35 P35.79 R4 M3232.57 O
./instances/Rome/grafo8013.76.lgr N76 E98 D39 P39.79 R5 M13971.8 O
./instances/Rome/grafo7873.72.lgr N72 E100 D49.0197 P49.79 R5 M19616.1 O
./instances/Rome/grafo4412.61.lgr N61 E77 D35.3333 P35.79 R2 M20.834 O
./instances/Rome/grafo5613.35.lgr N35 E46 D23 P23.79 R1 M3.081 O
./instances/Rome/grafo9188.75.lgr N75 E92 D33 P33.79 R3 M1007.63 O
./instances/Rome/grafo3687.41.lgr N41 E53 D22 P22 R1 M4.401 O
./instances/Rome/grafo5741.42.lgr N42 E58 D30 P30.79 R3 M486.889 O
./instances/Rome/grafo5380.36.lgr N36 E45 D19.1667 P19.79 R3 M183.124 O
./instances/Rome/grafo4202.83.lgr N83 E116 D51 P51.79 R6 M72869.5 O
./instances/Rome/grafo2742.39.lgr N39 E52 D25.6154 P25.79 R2 M15.16 O
./instances/Rome/grafo3784.36.lgr N36 E46 D22 P22.79 R1 M3.85 O
./instances/Rome/grafo9085.63.lgr N63 E82 D37.0682 P37.79 R3 M996.705 O
./instances/Rome/grafo6455.39.lgr N39 E51 D23.1111 P23.79 R2 M60.664 O
./instances/Rome/grafo7611.40.lgr N40 E54 D30.0455 P30.79 R4 M4096.99 O
./instances/Rome/grafo2479.34.lgr N34 E41 R0 M0.12 O
./instances/Rome/grafo4615.59.lgr N59 E75 D34 P34.79 R3 M468.594 O
./instances/Rome/grafo1738.15.lgr N15 E15 R0 M0.042 O
./instances/Rome/grafo7394.47.lgr N47 E57 D20 P20.79 R1 M3.533 O
./instances/Rome/grafo11455.35.lgr N35 E35 R0 M0.068 O
./instances/Rome/grafo1811.18.lgr N18 E23 R0 M0.067 O
./instances/Rome/grafo6217.37.lgr N37 E53 D32 P32.79 R3 M339.834 O
./instances/Rome/grafo7038.84.lgr N84 E113 D52.4111 P51 M601304 F
./instances/Rome/grafo11266.40.lgr N40 E50 D22 P22 R1 M3.884 O
./instances/Rome/grafo2728.16.lgr N16 E17 R0 M0.061 O
./instances/Rome/grafo3434.45.lgr N45 E60 D31.625 P31.79 R2 M15.057 O
./instances/Rome/grafo3020.40.lgr N40 E42 R0 M0.14 O
./instances/Rome/grafo8475.61.lgr N61 E79 D35.0513 P35.79 R3 M568.032 O
./instances/Rome/grafo8669.91.lgr N91 E116 D55 P55.79 R4 M6376.37 O
./instances/Rome/grafo1624.44.lgr N44 E53 R0 M0.155 O
./instances/Rome/grafo7058.76.lgr N76 E96 D38 P38.79 R5 M12620.9 O
./instances/Rome/grafo9646.71.lgr N71 E86 D30.25 P30.79 R3 M223.732 O
./instances/Rome/grafo1616.17.lgr N17 E21 R0 M0.071 O
./instances/Rome/grafo10420.97.lgr N97 E148 D100.443 P89 M600933 F
./instances/Rome/grafo4872.60.lgr N60 E103 D71.5922 P64 M601150 F
./instances/Rome/grafo11408.92.lgr N92 E131 D72.2078 P67 M601114 F
./instances/Rome/grafo11471.91.lgr N91 E130 D69.6403 P66 M601269 F
./instances/Rome/grafo6209.43.lgr N43 E58 D29.6667 P30.79 R2 M65.499 O
./instances/Rome/grafo6753.62.lgr N62 E89 D44 P44.79 R6 M63877.1 O
./instances/Rome/grafo3612.37.lgr N37 E57 D37.4303 P37.79 R3 M355.515 O
./instances/Rome/grafo3557.64.lgr N64 E85 D43 P43.79 R5 M19540.1 O
./instances/Rome/grafo613.10.lgr N10 E9 R0 M0.051 O
./instances/Rome/grafo1618.15.lgr N15 E16 R0 M0.052 O
./instances/Rome/grafo4498.77.lgr N77 E105 D55.9999 P56.79 R6 M198364 O
./instances/Rome/grafo4429.79.lgr N79 E105 D52 P52.79 R6 M344459 O
./instances/Rome/grafo11531.34.lgr N34 E38 R0 M0.12 O
./instances/Rome/grafo4432.78.lgr N78 E105 D58 P58.79 R6 M291429 O
./instances/Rome/grafo5657.33.lgr N33 E43 D21.5714 P21.79 R2 M12.562 O
./instances/Rome/grafo5911.49.lgr N49 E66 D33 P33.79 R3 M630.972 O
./instances/Rome/grafo11327.39.lgr N39 E53 D24.5 P24.79 R2 M16.399 O
./instances/Rome/grafo1725.32.lgr N32 E41 D18 P18.79 R1 M4.533 O
./instances/Rome/grafo2179.14.lgr N14 E19 R0 M0.082 O
./instances/Rome/grafo10676.100.lgr N100 E136 D75.3425 P73 M601040 F
./instances/Rome/grafo4207.64.lgr N64 E88 D42 P42.79 R5 M22114.9 O
./instances/Rome/grafo1080.16.lgr N16 E18 R0 M0.083 O
./instances/Rome/grafo8644.92.lgr N92 E122 D53 P53.79 R7 M255431 O
./instances/Rome/grafo6873.40.lgr N40 E54 D24.3333 P24.79 R3 M105.801 O
./instances/Rome/grafo2837.25.lgr N25 E27 R0 M0.091 O
./instances/Rome/grafo11443.35.lgr N35 E42 R0 M0.118 O
./instances/Rome/grafo9951.33.lgr N33 E37 R0 M0.115 O
./instances/Rome/grafo4501.60.lgr N60 E72 D22 P22.79 R1 M4.321 O
./instances/Rome/grafo3112.13.lgr N13 E14 R0 M0.045 O
./instances/Rome/grafo10101.92.lgr N92 E132 D74.1623 P71 M601160 F
./instances/Rome/grafo2383.18.lgr N18 E26 R0 M0.094 O
./instances/Rome/grafo2127.18.lgr N18 E23 R0 M0.083 O
./instances/Rome/grafo9625.74.lgr N74 E92 D39.0756 P39.79 R3 M1398.52 O
./instances/Rome/grafo6190.41.lgr N41 E51 D22 P22.79 R1 M4.393 O
./instances/Rome/grafo9266.66.lgr N66 E93 D47.5391 P47 M601857 F
./instances/Rome/grafo4282.77.lgr N77 E110 D55.7227 P55 M601515 F
./instances/Rome/grafo7380.36.lgr N36 E47 D20 P20.79 R1 M3.507 O
./instances/Rome/grafo3307.55.lgr N55 E72 D31 P31.79 R4 M3555.08 O
./instances/Rome/grafo1822.11.lgr N11 E17 R0 M0.075 O
./instances/Rome/grafo11115.92.lgr N92 E142 D85.2568 P74 M601155 F
./instances/Rome/grafo289.40.lgr N40 E50 R0 M0.105 O
./instances/Rome/grafo667.12.lgr N12 E12 R0 M0.038 O
./instances/Rome/grafo5125.35.lgr N35 E41 R0 M0.088 O
./instances/Rome/grafo1601.27.lgr N27 E32 R0 M0.072 O
./instances/Rome/grafo4891.63.lgr N63 E87 D39.0119 P39.79 R4 M1750.29 O
./instances/Rome/grafo2554.20.lgr N20 E22 R0 M0.09 O
./instances/Rome/grafo4029.34.lgr N34 E40 R0 M0.114 O
./instances/Rome/grafo712.21.lgr N21 E27 D10 P10.79 R1 M3.053 O
./instances/Rome/grafo9243.78.lgr N78 E102 D49.2607 P48 M603063 F
./instances/Rome/grafo9554.74.lgr N74 E91 D33.1667 P33.79 R3 M690.922 O
./instances/Rome/grafo8821.94.lgr N94 E131 D68.3798 P61 M601298 F
./instances/Rome/grafo3970.56.lgr N56 E77 D35 P35.79 R6 M69374.4 O
./instances/Rome/grafo11113.98.lgr N98 E137 D72.6164 P68 M601312 F
./instances/Rome/grafo8665.74.lgr N74 E94 D41.0009 P41.79 R5 M22542.7 O
./instances/Rome/grafo2047.32.lgr N32 E34 R0 M0.118 O
./instances/Rome/grafo1904.39.lgr N39 E49 D23.3333 P23.79 R2 M15.642 O
./instances/Rome/grafo5284.39.lgr N39 E54 D31.125 P31.79 R3 M537.918 O
./instances/Rome/grafo3285.42.lgr N42 E60 D34.125 P34.79 R3 M463.967 O
./instances/Rome/grafo7803.75.lgr N75 E106 D59.3746 P57 M601191 F
./instances/Rome/grafo8448.86.lgr N86 E124 D75.3785 P69 M601129 F
./instances/Rome/grafo7189.52.lgr N52 E71 D30.3333 P30.79 R2 M9.49 O
./instances/Rome/grafo8874.60.lgr N60 E89 D52.0261 P51 M601364 F
./instances/Rome/grafo4458.63.lgr N63 E87 D47.2934 P47.79 R3 M974.636 O
./instances/Rome/grafo6548.46.lgr N46 E59 D25.0256 P25.79 R3 M378.651 O
./instances/Rome/grafo7880.62.lgr N62 E80 D36.3333 P36.79 R3 M379.053 O
./instances/Rome/grafo9941.38.lgr N38 E48 D18 P18.79 R1 M3.492 O
./instances/Rome/grafo6072.32.lgr N32 E38 D10 P10.79 R1 M2.535 O
./instances/Rome/grafo1328.54.lgr N54 E71 D29.1562 P29.79 R3 M221.708 O
./instances/Rome/grafo4389.63.lgr N63 E87 D50.1054 P49 M601547 F
./instances/Rome/grafo7867.60.lgr N60 E73 D29 P29.79 R3 M556.775 O
./instances/Rome/grafo1311.28.lgr N28 E34 R0 M0.108 O
./instances/Rome/grafo4059.48.lgr N48 E64 D18 P18.79 R1 M3.324 O
./instances/Rome/grafo5200.35.lgr N35 E43 D15.7143 P15.79 R2 M14.829 O
./instances/Rome/grafo8878.93.lgr N93 E130 D69.7871 P66 M601445 F
./instances/Rome/grafo8624.85.lgr N85 E120 D73.3962 P71 M602192 F
./instances/Rome/grafo10596.99.lgr N99 E140 D82.2291 P74 M601251 F
./instances/Rome/grafo9082.68.lgr N68 E93 D47 P47.79 R6 M117613 O
./instances/Rome/grafo7572.42.lgr N42 E50 D19 P19.79 R1 M4.337 O
./instances/Rome/grafo9488.65.lgr N65 E80 D35.6667 P35.79 R2 M10.04 O
./instances/Rome/grafo5185.41.lgr N41 E49 R0 M0.136 O
./instances/Rome/grafo7932.71.lgr N71 E102 D59.1582 P56 M601176 F
./instances/Rome/grafo6373.49.lgr N49 E56 D19 P19.79 R1 M3.42 O
./instances/Rome/grafo2894.13.lgr N13 E16 R0 M0.08 O
./instances/Rome/grafo10706.37.lgr N37 E47 R0 M0.122 O
./instances/Rome/grafo4203.75.lgr N75 E105 D56.0496 P53 M601208 F
./instances/Rome/grafo2444.29.lgr N29 E36 R0 M0.122 O
./instances/Rome/grafo1885.13.lgr N13 E16 R0 M0.065 O
./instances/Rome/grafo10781.100.lgr N100 E142 D80.2375 P74 M601215 F
./instances/Rome/grafo10242.93.lgr N93 E121 D58.9338 P57 M601080 F
./instances/Rome/grafo4701.54.lgr N54 E67 D27.6667 P27.79 R2 M11.669 O
./instances/Rome/grafo6397.44.lgr N44 E56 D22.5556 P22.79 R2 M12.734 O
./instances/Rome/grafo11459.37.lgr N37 E45 D15 P15.79 R1 M2.964 O
./instances/Rome/grafo8985.73.lgr N73 E102 D47 P47.79 R7 M181674 O
./instances/Rome/grafo251.20.lgr N20 E23 R0 M0.073 O
./instances/Rome/grafo3133.49.lgr N49 E61 D25 P25.79 R3 M392.621 O
./instances/Rome/grafo9939.96.lgr N96 E119 D47 P47.79 R4 M2968.05 O
./instances/Rome/grafo8668.91.lgr N91 E115 D51 P51.79 R4 M8430.76 O
./instances/Rome/grafo7576.38.lgr N38 E47 D16 P16.79 R1 M3.065 O
./instances/Rome/grafo8933.60.lgr N60 E88 D53 P53.79 R7 M550078 O
./instances/Rome/grafo8422.71.lgr N71 E100 D53.3584 P50 M601692 F
./instances/Rome/grafo10716.97.lgr N97 E127 D63.8871 P63 M601011 F
./instances/Rome/grafo7423.43.lgr N43 E54 D24.6667 P24.79 R2 M15.894 O
./instances/Rome/grafo11381.92.lgr N92 E126 D68.7913 P65 M601146 F
./instances/Rome/grafo11556.36.lgr N36 E42 R0 M0.128 O
./instances/Rome/grafo8082.83.lgr N83 E112 D53.3751 P52 M601342 F
./instances/Rome/grafo10136.39.lgr N39 E48 D12 P12.79 R1 M2.735 O
./instances/Rome/grafo10416.96.lgr N96 E138 D82.2952 P76 M601067 F
./instances/Rome/grafo6453.49.lgr N49 E56 R0 M0.157 O
./instances/Rome/grafo7684.38.lgr N38 E54 D31.3333 P31.79 R2 M12.009 O
./instances/Rome/grafo4208.67.lgr N67 E92 D44 P44.79 R5 M13691.9 O
./instances/Rome/grafo3019.39.lgr N39 E55 D30 P30.79 R1 M4.028 O
./instances/Rome/grafo10346.97.lgr N97 E137 D78.0089 P70 M601041 F
./instances/Rome/grafo5250.42.lgr N42 E51 D19 P19 R1 M4.477 O
./instances/Rome/grafo4756.51.lgr N51 E70 D34.0714 P34.79 R3 M415.971 O
./instances/Rome/grafo9223.65.lgr N65 E85 D40 P40 R2 M63.148 O
./instances/Rome/grafo4741.61.lgr N61 E85 D42.0153 P42.79 R6 M86778.3 O
./instances/Rome/grafo7410.37.lgr N37 E51 D25.4286 P25.79 R2 M14.93 O
./instances/Rome/grafo2637.21.lgr N21 E24 R0 M0.097 O
./instances/Rome/grafo2114.21.lgr N21 E24 R0 M0.086 O
./instances/Rome/grafo3642.63.lgr N63 E92 D51 P51.79 R7 M461763 O
./instances/Rome/grafo3339.42.lgr N42 E53 D21.75 P21.79 R2 M10.703 O
./instances/Rome/grafo11105.95.lgr N95 E136 D75.486 P71 M601162 F
./instances/Rome/grafo3134.37.lgr N37 E45 D13 P13.79 R1 M2.91 O
./instances/Rome/grafo3603.44.lgr N44 E66 D40 P40.79 R6 M72831.9 O
./instances/Rome/grafo7177.69.lgr N69 E88 D35 P35.79 R5 M24507.2 O
./instances/Rome/grafo3462.42.lgr N42 E52 D21.5 P21.79 R2 M14.919 O
./instances/Rome/grafo4570.72.lgr N72 E90 D33.0192 P33.79 R3 M697.582 O
./instances/Rome/grafo2511.10.lgr N10 E10 R0 M0.045 O
./instances/Rome/grafo5037.75.lgr N75 E97 D31 P31.79 R5 M9553.61 O
./instances/Rome/grafo10151.94.lgr N94 E140 D87.8934 P79 M601189 F
./instances/Rome/grafo10947.97.lgr N97 E128 D61.4742 P60 M601231 F
./instances/Rome/grafo2777.37.lgr N37 E47 D14 P14.79 R1 M2.657 O
./instances/Rome/grafo5739.81.lgr N81 E113 D63.1547 P60 M601263 F
./instances/Rome/grafo10867.95.lgr N95 E135 D77.5878 P71 M601112 F
./instances/Rome/grafo5098.58.lgr N58 E79 D38 P38.79 R6 M84400.8 O
./instances/Rome/grafo11097.96.lgr N96 E132 D68.5809 P64 M601110 F
./instances/Rome/grafo3044.26.lgr N26 E34 R0 M0.113 O
./instances/Rome/grafo4932.58.lgr N58 E87 D52 P52.79 R7 M586820 O
./instances/Rome/grafo2701.20.lgr N20 E26 R0 M0.098 O
./instances/Rome/grafo10531.96.lgr N96 E123 D53 P52 M601221 F
./instances/Rome/grafo10215.93.lgr N93 E142 D94.8739 P87 M600940 F
./instances/Rome/grafo2586.15.lgr N15 E17 R0 M0.075 O
./instances/Rome/grafo4159.50.lgr N50 E66 D33 P33.79 R1 M5.664 O
./instances/Rome/grafo2076.29.lgr N29 E35 D14 P14.79 R1 M2.771 O
./instances/Rome/grafo11005.93.lgr N93 E121 D53.7354 P53 M601092 F
./instances/Rome/grafo8009.87.lgr N87 E111 D51.0144 P50 M601448 F
./instances/Rome/grafo8852.90.lgr N90 E117 D47 P47.79 R5 M21337.1 O
./instances/Rome/grafo5915.45.lgr N45 E54 D14 P14.79 R1 M3.253 O
./instances/Rome/grafo7596.61.lgr N61 E85 D45 P45.79 R5 M30285.2 O
./instances/Rome/grafo3947.43.lgr N43 E63 D35.0625 P35.79 R4 M1904.84 O
./instances/Rome/grafo10942.35.lgr N35 E46 D20 P20.79 R3 M62.212 O
./instances/Rome/grafo8576.86.lgr N86 E122 D66.9743 P64 M601067 F
./instances/Rome/grafo2526.13.lgr N13 E15 R0 M0.079 O
./instances/Rome/grafo3526.49.lgr N49 E71 D42 P42.79 R6 M94242.3 O
./instances/Rome/grafo10354.99.lgr N99 E150 D94.8972 P87 M601009 F
./instances/Rome/grafo5120.60.lgr N60 E76 D35 P35.79 R3 M450.549 O
./instances/Rome/grafo10309.94.lgr N94 E132 D71.3335 P68 M601181 F
./instances/Rome/grafo5630.43.lgr N43 E55 D20 P20.79 R1 M5.245 O
./instances/Rome/grafo5819.38.lgr N38 E50 D25 P25.79 R1 M3.607 O
./instances/Rome/grafo5002.54.lgr N54 E64 D17 P17.79 R1 M2.794 O
./instances/Rome/grafo8109.77.lgr N77 E114 D69.6741 P65 M601213 F
./instances/Rome/grafo6993.40.lgr N40 E53 D27.5 P27.79 R2 M12.665 O
./instances/Rome/grafo8354.89.lgr N89 E116 D51.6569 P49 M601774 F
./instances/Rome/grafo5765.44.lgr N44 E59 D31.0263 P31.79 R2 M61.967 O
./instances/Rome/grafo8744.90.lgr N90 E127 D71.4894 P66 M601150 F
./instances/Rome/grafo2222.17.lgr N17 E17 R0 M0.083 O
./instances/Rome/grafo10613.96.lgr N96 E131 D67.0177 P64 M601060 F
./instances/Rome/grafo7970.74.lgr N74 E108 D61.4421 P56 M601166 F
./instances/Rome/grafo6696.47.lgr N47 E66 D33.0606 P33.79 R4 M2186.48 O
./instances/Rome/grafo2517.24.lgr N24 E28 R0 M0.074 O
./instances/Rome/grafo376.10.lgr N10 E9 R0 M0.035 O
./instances/Rome/grafo2789.23.lgr N23 E29 R0 M0.076 O
./instances/Rome/grafo7139.43.lgr N43 E57 D27.1765 P27.79 R3 M80.559 O
./instances/Rome/grafo6919.39.lgr N39 E57 D30 P30.79 R4 M1439.03 O
./instances/Rome/grafo11102.98.lgr N98 E136 D73.642 P70 M601320 F
./instances/Rome/grafo9081.64.lgr N64 E98 D61 P61.79 R6 M193395 O
./instances/Rome/grafo5955.43.lgr N43 E58 D27.6667 P27.79 R2 M12.117 O
./instances/Rome/grafo687.14.lgr N14 E22 D14 P14.79 R1 M3.037 O
./instances/Rome/grafo4072.44.lgr N44 E51 R0 M0.135 O
./instances/Rome/grafo7040.43.lgr N43 E52 D19 P19.79 R1 M3.107 O
./instances/Rome/grafo10874.94.lgr N94 E122 D45 P45.79 R5 M22583.8 O
./instances/Rome/grafo5910.40.lgr N40 E59 D36.1111 P36.79 R4 M1937.97 O
./instances/Rome/grafo9068.70.lgr N70 E90 D38 P38.79 R3 M850.888 O
./instances/Rome/grafo2956.37.lgr N37 E39 R0 M0.124 O
./instances/Rome/grafo9779.61.lgr N61 E90 D54.4204 P52 M601284 F
./instances/Rome/grafo238.10.lgr N10 E11 R0 M0.047 O
./instances/Rome/grafo9896.38.lgr N38 E47 D18 P18.79 R1 M3.882 O
./instances/Rome/grafo1074.14.lgr N14 E19 R0 M0.082 O
./instances/Rome/grafo8041.68.lgr N68 E106 D61.3621 P59 M601397 F
./instances/Rome/grafo3010.19.lgr N19 E26 D13 P13.79 R1 M2.854 O
./instances/Rome/grafo8894.60.lgr N60 E72 D24.5 P24.79 R2 M9.963 O
./instances/Rome/grafo5169.75.lgr N75 E95 D41 P41.79 R5 M39847.5 O
./instances/Rome/grafo2261.12.lgr N12 E14 R0 M0.046 O
./instances/Rome/grafo4832.59.lgr N59 E74 D22.5714 P23.79 R2 M20.944 O
./instances/Rome/grafo9400.63.lgr N63 E85 D41 P41.79 R3 M827.662 O
./instances/Rome/grafo10927.95.lgr N95 E132 D71.8556 P68 M601295 F
./instances/Rome/grafo8230.70.lgr N70 E105 D64.9045 P61 M601299 F
./instances/Rome/grafo10048.32.lgr N32 E39 D13 P13.79 R1 M2.667 O
./instances/Rome/grafo9707.62.lgr N62 E82 D33 P33.79 R5 M19946.4 O
./instances/Rome/grafo10981.33.lgr N33 E39 D14 P14.79 R1 M3.782 O
./instances/Rome/grafo1168.24.lgr N24 E25 R0 M0.098 O
./instances/Rome/grafo393.13.lgr N13 E18 R0 M0.072 O
./instances/Rome/grafo1714.12.lgr N12 E18 R0 M0.075 O
./instances/Rome/grafo10703.95.lgr N95 E126 D63.4677 P62 M601292 F
./instances/Rome/grafo4471.77.lgr N77 E107 D56.7342 P55 M601139 F
./instances/Rome/grafo7973.75.lgr N75 E118 D77.873 P70 M601254 F
./instances/Rome/grafo3271.53.lgr N53 E80 D50.8293 P50 M601457 F
./instances/Rome/grafo7567.45.lgr N45 E59 D30.6667 P30.79 R2 M19.223 O
./instances/Rome/grafo2081.39.lgr N39 E52 D31.5833 P31.79 R2 M14.006 O
./instances/Rome/grafo7982.76.lgr N76 E97 D40 P40.79 R6 M100358 O
./instances/Rome/grafo8780.96.lgr N96 E141 D73.7292 P69 M601129 F
./instances/Rome/grafo1361.55.lgr N55 E66 R0 M0.123 O
./instances/Rome/grafo329.17.lgr N17 E18 R0 M0.042 O
./instances/Rome/grafo6820.46.lgr N46 E55 R0 M0.104 O
./instances/Rome/grafo11375.33.lgr N33 E39 R0 M0.085 O
./instances/Rome/grafo10476.95.lgr N95 E116 D41 P41.79 R6 M163399 O
./instances/Rome/grafo2062.42.lgr N42 E51 D20 P20.79 R1 M3.017 O
./instances/Rome/grafo4268.52.lgr N52 E65 D26 P26.79 R1 M3.604 O
./instances/Rome/grafo1979.47.lgr N47 E64 D30.4 P30.79 R2 M22.698 O
./instances/Rome/grafo4323.78.lgr N78 E100 D44 P44.79 R3 M533.24 O
./instances/Rome/grafo10189.38.lgr N38 E46 R0 M0.1 O
./instances/Rome/grafo9295.66.lgr N66 E96 D55.4995 P54 M601481 F
./instances/Rome/grafo10807.95.lgr N95 E140 D74.637 P70 M601156 F
./instances/Rome/grafo464.17.lgr N17 E22 R0 M0.074 O
./instances/Rome/grafo8975.72.lgr N72 E87 D31 P31.79 R1 M5.734 O
./instances/Rome/grafo4056.37.lgr N37 E50 D26.6667 P26.79 R2 M11.585 O
./instances/Rome/grafo2093.36.lgr N36 E53 D30.2222 P30.79 R2 M21.317 O
./instances/Rome/grafo9690.63.lgr N63 E88 D49 P49.79 R6 M368232 O
./instances/Rome/grafo515.11.lgr N11 E11 R0 M0.047 O
./instances/Rome/grafo3343.58.lgr N58 E70 D21 P21.79 R1 M3.756 O
./instances/Rome/grafo10644.100.lgr N100 E145 D79.8848 P73 M601199 F
./instances/Rome/grafo7496.42.lgr N42 E56 D27.7143 P27.79 R2 M15.948 O
./instances/Rome/grafo572.17.lgr N17 E18 R0 M0.085 O
./instances/Rome/grafo4567.51.lgr N51 E64 D20 P20.79 R1 M4.491 O
./instances/Rome/grafo4808.59.lgr N59 E78 D35.4 P35.79 R2 M22.791 O
./instances/Rome/grafo6384.47.lgr N47 E72 D44 P44.79 R6 M105143 O
./instances/Rome/grafo2305.21.lgr N21 E24 R0 M0.095 O
./instances/Rome/grafo2504.36.lgr N36 E49 D25.1667 P25.79 R3 M203.185 O
./instances/Rome/grafo7115.52.lgr N52 E64 D25 P25.79 R1 M4.675 O
./instances/Rome/grafo8095.76.lgr N76 E105 D51 P51.79 R5 M19289.4 O
./instances/Rome/grafo4219.64.lgr N64 E75 D22.6667 P22.79 R2 M9.489 O
./instances/Rome/grafo1512.26.lgr N26 E30 R0 M0.101 O
./instances/Rome/grafo7548.35.lgr N35 E42 R0 M0.119 O
./instances/Rome/grafo5793.45.lgr N45 E52 D11 P11.79 R1 M2.775 O
./instances/Rome/grafo8174.75.lgr N75 E102 D48 P48.79 R7 M404755 O
./instances/Rome/grafo6136.53.lgr N53 E79 D44 P44.79 R7 M377285 O
./instances/Rome/grafo3797.55.lgr N55 E79 D38 P38.79 R6 M26213.1 O
./instances/Rome/grafo3039.27.lgr N27 E31 D8 P8.79 R1 M2.554 O
./instances/Rome/grafo2430.14.lgr N14 E15 R0 M0.057 O
./instances/Rome/grafo3964.38.lgr N38 E48 D14 P14.79 R1 M2.785 O
./instances/Rome/grafo10122.96.lgr N96 E124 D51.2942 P49 M601358 F
./instances/Rome/grafo10934.95.lgr N95 E131 D63.0979 P61 M601345 F
./instances/Rome/grafo2003.29.lgr N29 E35 R0 M0.114 O
./instances/Rome/grafo4245.62.lgr N62 E84 D43 P43.79 R3 M374.25 O
./instances/Rome/grafo5122.39.lgr N39 E51 D24.6667 P24.79 R2 M9.856 O
./instances/Rome/grafo1006.11.lgr N11 E12 R0 M0.075 O
./instances/Rome/grafo4200.78.lgr N78 E103 D47 P47.79 R6 M141843 O
./instances/Rome/grafo8096.71.lgr N71 E96 D46 P46.79 R6 M130917 O
./instances/Rome/grafo123.21.lgr N21 E26 R0 M0.096 O
./instances/Rome/grafo3371.55.lgr N55 E60 D11 P11.79 R1 M3.121 O
./instances/Rome/grafo2966.23.lgr N23 E26 R0 M0.094 O
./instances/Rome/grafo4956.51.lgr N51 E59 R0 M0.158 O
./instances/Rome/grafo8029.75.lgr N75 E105 D55.1742 P54 M601437 F
./instances/Rome/grafo9652.63.lgr N63 E75 D24.5714 P24.79 R2 M13.216 O
./instances/Rome/grafo8519.70.lgr N70 E92 D38 P38.79 R5 M22681.2 O
./instances/Rome/grafo2571.21.lgr N21 E28 R0 M0.09 O
./instances/Rome/grafo458.14.lgr N14 E17 R0 M0.075 O
./instances/Rome/grafo6859.69.lgr N69 E87 D33.0741 P33.79 R3 M644.313 O
./instances/Rome/grafo6868.80.lgr N80 E111 D59.2902 P57 M601329 F
./instances/Rome/grafo4251.61.lgr N61 E90 D56.9999 P57.79 R6 M214542 O
./instances/Rome/grafo4022.44.lgr N44 E63 D38 P38.79 R3 M272.742 O
./instances/Rome/grafo1495.58.lgr N58 E79 D30.5 P30.79 R2 M15.153 O
./instances/Rome/grafo6354.41.lgr N41 E56 D28 P28.79 R5 M8654.33 O
./instances/Rome/grafo6242.93.lgr N93 E130 D66.4648 P64 M601179 F
./instances/Rome/grafo7506.41.lgr N41 E55 D29.3146 P29.79 R2 M32.901 O
./instances/Rome/grafo5530.77.lgr N77 E96 D38 P38.79 R4 M3707.12 O
./instances/Rome/grafo2858.19.lgr N19 E22 R0 M0.087 O
./instances/Rome/grafo9784.85.lgr N85 E120 D68.9234 P67 M601052 F
./instances/Rome/grafo9057.64.lgr N64 E85 D45.1071 P45.79 R4 M4552.2 O
./instances/Rome/grafo7414.45.lgr N45 E66 D38.1 P38.79 R3 M509.783 O
./instances/Rome/grafo1629.26.lgr N26 E29 R0 M0.099 O
./instances/Rome/grafo9697.62.lgr N62 E87 D46 P46.79 R6 M134288 O
./instances/Rome/grafo8337.73.lgr N73 E93 D42.0222 P42.79 R3 M674.55 O
./instances/Rome/grafo10382.94.lgr N94 E139 D86.7925 P77 M601204 F
./instances/Rome/grafo500.15.lgr N15 E17 R0 M0.052 O
./instances/Rome/grafo2822.36.lgr N36 E43 R0 M0.123 O
./instances/Rome/grafo6959.37.lgr N37 E55 D38 P38.79 R2 M197.004 O
./instances/Rome/grafo10922.100.lgr N100 E130 D67.4029 P66 M601165 F
./instances/Rome/grafo9856.37.lgr N37 E50 D20.4615 P20.79 R2 M9.063 O
./instances/Rome/grafo4494.62.lgr N62 E78 D33.5273 P33.79 R2 M28.623 O
./instances/Rome/grafo2640.19.lgr N19 E28 D19 P19.79 R1 M4.305 O
./instances/Rome/grafo5941.41.lgr N41 E48 D17 P17.79 R1 M3.365 O
./instances/Rome/grafo5702.33.lgr N33 E47 D27 P27.79 R1 M4.052 O
./instances/Rome/grafo9278.61.lgr N61 E85 D40 P40.79 R5 M10682.6 O
./instances/Rome/grafo737.14.lgr N14 E14 R0 M0.051 O
./instances/Rome/grafo1459.56.lgr N56 E69 D22.5238 P22.79 R2 M14.456 O
./instances/Rome/grafo726.14.lgr N14 E15 R0 M0.047 O
./instances/Rome/grafo10021.39.lgr N39 E48 D15 P15.79 R1 M3.594 O
./instances/Rome/grafo4694.76.lgr N76 E110 D62.6961 P59 M601027 F
./instances/Rome/grafo10123.96.lgr N96 E130 D61.7817 P59 M601018 F
./instances/Rome/grafo3163.47.lgr N47 E75 D48 P48.79 R7 M495609 O
./instances/Rome/grafo8580.91.lgr N91 E107 D37.0215 P37.79 R3 M1457.21 O
./instances/Rome/grafo3386.57.lgr N57 E86 D52.5769 P51 M601639 F
./instances/Rome/grafo3859.39.lgr N39 E53 D25 P25.79 R1 M3.567 O
./instances/Rome/grafo11639.35.lgr N35 E42 R0 M0.125 O
./instances/Rome/grafo7399.46.lgr N46 E63 D35.1875 P35.79 R3 M806.212 O
./instances/Rome/grafo5057.53.lgr N53 E68 D28 P28.79 R1 M5.178 O
./instances/Rome/grafo7478.38.lgr N38 E47 R0 M0.126 O
./instances/Rome/grafo4948.78.lgr N78 E104 D47 P47.79 R6 M102264 O
./instances/Rome/grafo255.14.lgr N14 E16 R0 M0.072 O
./instances/Rome/grafo7778.88.lgr N88 E110 D41 P41.79 R6 M182000 O
./instances/Rome/grafo9097.65.lgr N65 E97 D57.5939 P56 M601177 F
./instances/Rome/grafo11400.38.lgr N38 E49 D22 P22.79 R1 M4.27 O
./instances/Rome/grafo7361.76.lgr N76 E92 D34 P34.79 R3 M1085.6 O
./instances/Rome/grafo6351.79.lgr N79 E108 D55.62 P55 M601183 F
./instances/Rome/grafo5673.73.lgr N73 E90 D38 P38.79 R3 M1328.85 O
./instances/Rome/grafo9270.63.lgr N63 E79 D28.2143 P28.79 R2 M26.986 O
./instances/Rome/grafo10307.99.lgr N99 E125 D49 P49.79 R6 M208480 O
./instances/Rome/grafo4285.58.lgr N58 E72 D29 P29.79 R1 M3.598 O
./instances/Rome/grafo322.16.lgr N16 E15 R0 M0.058 O
./instances/Rome/grafo10925.95.lgr N95 E127 D63.3209 P61 M601214 F
./instances/Rome/grafo10438.97.lgr N97 E128 D56.4975 P54 M601208 F
./instances/Rome/grafo713.12.lgr N12 E13 R0 M0.05 O
./instances/Rome/grafo7649.58.lgr N58 E85 D51.6268 P50 M601452 F
./instances/Rome/grafo5966.35.lgr N35 E45 D18 P18.79 R1 M3.747 O
./instances/Rome/grafo571.12.lgr N12 E11 R0 M0.055 O
./instances/Rome/grafo407.10.lgr N10 E9 R0 M0.042 O
./instances/Rome/grafo1513.65.lgr N65 E84 D39 P39.79 R3 M1054.07 O
./instances/Rome/grafo7019.62.lgr N62 E90 D51.0135 P51.79 R7 M256183 O
./instances/Rome/grafo1001.12.lgr N12 E12 R0 M0.053 O
./instances/Rome/grafo10688.95.lgr N95 E137 D75.0332 P69 M601182 F
./instances/Rome/grafo7641.39.lgr N39 E58 D32 P32.79 R5 M13947.7 O
./instances/Rome/grafo903.17.lgr N17 E18 R0 M0.055 O
./instances/Rome/grafo7467.54.lgr N54 E72 D31.5 P31.79 R2 M12.213 O
./instances/Rome/grafo11188.99.lgr N99 E134 D70.1145 P66 M601010 F
./instances/Rome/grafo5341.56.lgr N56 E79 D44 P44.79 R5 M20972 O
./instances/Rome/grafo10615.40.lgr N40 E50 D19 P19.79 R1 M4.177 O
./instances/Rome/grafo10470.92.lgr N92 E135 D77.7102 P69 M601444 F
./instances/Rome/grafo7330.40.lgr N40 E50 D20 P20.79 R1 M3.951 O
./instances/Rome/grafo10178.99.lgr N99 E128 D58.8214 P57 M601275 F
./instances/Rome/grafo8135.81.lgr N81 E119 D74.7285 P71 M600979 F
./instances/Rome/grafo10638.100.lgr N100 E141 D83.4755 P77 M601165 F
./instances/Rome/grafo1575.68.lgr N68 E84 D29 P29.79 R3 M692.725 O
./instances/Rome/grafo6864.55.lgr N55 E75 D37 P37 R2 M138.499 O
./instances/Rome/grafo6263.44.lgr N44 E66 D41 P41.79 R5 M20011.5 O
./instances/Rome/grafo10775.94.lgr N94 E124 D57 P57.79 R6 M188271 O
./instances/Rome/grafo3143.94.lgr N94 E132 D73.9015 P71 M601011 F
./instances/Rome/grafo10124.100.lgr N100 E139 D72.3268 P66 M601164 F
./instances/Rome/grafo583.15.lgr N15 E19 R0 M0.08 O
./instances/Rome/grafo11024.38.lgr N38 E45 R0 M0.125 O
./instances/Rome/grafo8787.91.lgr N91 E119 D53 P53.79 R6 M211117 O
./instances/Rome/grafo449.18.lgr N18 E25 D12 P12.79 R1 M2.415 O
./instances/Rome/grafo4935.63.lgr N63 E77 D30.1478 P30.79 R2 M207.513 O
./instances/Rome/grafo7132.87.lgr N87 E112 D54.9962 P54 M601240 F
./instances/Rome/grafo10718.98.lgr N98 E120 D46.25 P46.79 R3 M816.539 O
./instances/Rome/grafo7943.76.lgr N76 E98 D38 P38.79 R3 M983.306 O
./instances/Rome/grafo3495.42.lgr N42 E53 D20 P20.79 R1 M4.227 O
./instances/Rome/grafo8333.91.lgr N91 E122 D58.2763 P58 M601394 F
./instances/Rome/grafo6167.40.lgr N40 E57 D35 P35.79 R3 M197.37 O
./instances/Rome/grafo6669.64.lgr N64 E84 D40.1053 P40.79 R3 M734.506 O
./instances/Rome/grafo9962.97.lgr N97 E124 D49.5584 P49 M601502 F
./instances/Rome/grafo1366.56.lgr N56 E70 D26.5 P26.79 R2 M10.93 O
./instances/Rome/grafo3029.32.lgr N32 E40 R0 M0.129 O
./instances/Rome/grafo4293.62.lgr N62 E77 D18 P18.79 R1 M4.552 O
./instances/Rome/grafo10267.95.lgr N95 E125 D57.1563 P55 M601343 F
./instances/Rome/grafo395.35.lgr N35 E46 D23 P23.79 R1 M3.233 O
./instances/Rome/grafo4704.60.lgr N60 E88 D52 P52.79 R6 M87571.7 O
./instances/Rome/grafo10912.92.lgr N92 E126 D64.4141 P63 M601175 F
./instances/Rome/grafo2737.41.lgr N41 E54 D23 P23.79 R3 M78.783 O
./instances/Rome/grafo3470.41.lgr N41 E51 D19 P19.79 R1 M4.33 O
./instances/Rome/grafo6629.37.lgr N37 E45 D17 P17.79 R1 M3.337 O
./instances/Rome/grafo7897.74.lgr N74 E94 D34.0364 P34.79 R3 M693.962 O
./instances/Rome/grafo6475.51.lgr N51 E66 D29.5 P29.79 R2 M18.09 O
./instances/Rome/grafo10001.32.lgr N32 E32 R0 M0.092 O
./instances/Rome/grafo4149.60.lgr N60 E80 D40.5 P41.79 R2 M186.39 O
./instances/Rome/grafo4038.40.lgr N40 E53 D27 P27.79 R2 M86.974 O
./instances/Rome/grafo6355.41.lgr N41 E60 D38 P38.79 R4 M3972.54 O
./instances/Rome/grafo10443.98.lgr N98 E125 D56 P56.79 R5 M39475.9 O
./instances/Rome/grafo8152.79.lgr N79 E103 D48 P48.79 R4 M6697.24 O
./instances/Rome/grafo8320.83.lgr N83 E110 D56.552 P54 M601255 F
./instances/Rome/grafo9537.69.lgr N69 E89 D42 P42.79 R5 M49746 O
./instances/Rome/grafo4506.55.lgr N55 E68 D30.6667 P30.79 R2 M11.604 O
./instances/Rome/grafo4087.65.lgr N65 E94 D48.0081 P48.79 R7 M457715 O
./instances/Rome/grafo5799.79.lgr N79 E106 D50.9143 P50 M601389 F
./instances/Rome/grafo4048.38.lgr N38 E46 R0 M0.131 O
./instances/Rome/grafo10158.91.lgr N91 E121 D50 P50.79 R4 M4410.57 O
./instances/Rome/grafo4368.64.lgr N64 E82 D34 P34.79 R2 M38.407 O
./instances/Rome/grafo2215.36.lgr N36 E41 R0 M0.134 O
./instances/Rome/grafo595.13.lgr N13 E15 R0 M0.072 O
./instances/Rome/grafo7534.40.lgr N40 E54 D25 P25.79 R1 M3.399 O
./instances/Rome/grafo2768.18.lgr N18 E23 R0 M0.083 O
./instances/Rome/grafo10699.98.lgr N98 E123 D43 P43.79 R5 M17676.9 O
./instances/Rome/grafo7664.56.lgr N56 E74 D37 P37.79 R3 M1137.55 O
./instances/Rome/grafo1960.26.lgr N26 E29 R0 M0.095 O
./instances/Rome/grafo4393.77.lgr N77 E97 D38 P38.79 R4 M3737.69 O
./instances/Rome/grafo5612.36.lgr N36 E42 R0 M0.129 O
./instances/Rome/grafo10070.32.lgr N32 E37 R0 M0.1 O
./instances/Rome/grafo3340.41.lgr N41 E54 D27.6667 P27.79 R2 M10.886 O
./instances/Rome/grafo10190.34.lgr N34 E45 D15 P15.79 R1 M2.818 O
./instances/Rome/grafo11407.92.lgr N92 E122 D54.7667 P54 M601295 F
./instances/Rome/grafo1663.39.lgr N39 E50 R0 M0.109 O
./instances/Rome/grafo9521.79.lgr N79 E104 D50 P50.79 R6 M381230 O
./instances/Rome/grafo11418.36.lgr N36 E48 D23.7 P23.79 R2 M10.338 O
./instances/Rome/grafo1116.16.lgr N16 E17 R0 M0.09 O
./instances/Rome/grafo1662.14.lgr N14 E20 R0 M0.078 O
./instances/Rome/grafo3197.41.lgr N41 E53 D19.5 P19.79 R2 M8.037 O
./instances/Rome/grafo1041.49.lgr N49 E53 R0 M0.165 O
./instances/Rome/grafo5772.40.lgr N40 E49 R0 M0.114 O
./instances/Rome/grafo9004.85.lgr N85 E120 D60.7909 P59 M601224 F
./instances/Rome/grafo835.23.lgr N23 E27 R0 M0.094 O
./instances/Rome/grafo6040.34.lgr N34 E35 R0 M0.08 O
./instances/Rome/grafo11070.94.lgr N94 E136 D86.5783 P78 M601240 F
./instances/Rome/grafo5908.79.lgr N79 E100 D41 P41.79 R5 M24791.2 O
./instances/Rome/grafo7673.46.lgr N46 E56 R0 M0.125 O
./instances/Rome/grafo10608.93.lgr N93 E138 D84.8385 P74 M601082 F
./instances/Rome/grafo3325.42.lgr N42 E52 R0 M0.142 O
./instances/Rome/grafo1917.11.lgr N11 E17 R0 M0.07 O
./instances/Rome/grafo7807.76.lgr N76 E96 D42 P42.79 R4 M4921.38 O
./instances/Rome/grafo7654.45.lgr N45 E59 D29 P29.79 R3 M480.311 O
./instances/Rome/grafo9865.31.lgr N31 E36 R0 M0.115 O
./instances/Rome/grafo2211.16.lgr N16 E28 D21 P21.79 R2 M20.821 O
./instances/Rome/grafo11366.92.lgr N92 E121 D61.8865 P61 M601329 F
./instances/Rome/grafo3786.41.lgr N41 E50 R0 M0.141 O
./instances/Rome/grafo7968.71.lgr N71 E91 D39 P39.79 R4 M5708.24 O
./instances/Rome/grafo369.20.lgr N20 E28 R0 M0.092 O
./instances/Rome/grafo4533.77.lgr N77 E105 D49 P49.79 R6 M72585.9 O
./instances/Rome/grafo11296.36.lgr N36 E44 D16 P16.79 R1 M3.817 O
./instances/Rome/grafo10675.95.lgr N95 E131 D68.9105 P65 M601296 F
./instances/Rome/grafo10296.100.lgr N100 E130 D62.0971 P59 M601113 F
./instances/Rome/grafo7766.40.lgr N40 E50 D20 P20.79 R1 M5.154 O
./instances/Rome/grafo10125.99.lgr N99 E114 D33 P33 R2 M153.271 O
./instances/Rome/grafo7170.43.lgr N43 E58 D27.6429 P27.79 R2 M14.473 O
./instances/Rome/grafo3695.39.lgr N39 E47 R0 M0.133 O
./instances/Rome/grafo8056.75.lgr N75 E88 D20 P20.79 R1 M3.459 O
./instances/Rome/grafo2720.14.lgr N14 E17 R0 M0.078 O
./instances/Rome/grafo10968.99.lgr N99 E128 D64.0812 P64.79 R4 M1355.66 O
./instances/Rome/grafo8781.88.lgr N88 E122 D56.6062 P53 M601333 F
./instances/Rome/grafo6162.44.lgr N44 E56 D23 P23.79 R1 M4.163 O
./instances/Rome/grafo741.14.lgr N14 E14 R0 M0.05 O
./instances/Rome/grafo6932.64.lgr N64 E88 D47.0062 P47.79 R5 M19221 O
./instances/Rome/grafo8405.65.lgr N65 E92 D47.5123 P47 M601405 F
./instances/Rome/grafo8145.78.lgr N78 E98 D42.027 P42.79 R5 M19675.5 O
./instances/Rome/grafo4728.51.lgr N51 E65 R0 M0.163 O
./instances/Rome/grafo8309.78.lgr N78 E104 D49.7239 P49 M601328 F
./instances/Rome/grafo1255.32.lgr N32 E37 R0 M0.121 O
./instances/Rome/grafo6523.47.lgr N47 E65 D33 P33.79 R5 M23830.2 O
./instances/Rome/grafo7231.51.lgr N51 E62 R0 M0.155 O
./instances/Rome/grafo1413.45.lgr N45 E53 R0 M0.144 O
./instances/Rome/grafo10055.40.lgr N40 E56 D27 P27.79 R1 M5.258 O
./instances/Rome/grafo8729.87.lgr N87 E121 D65.1413 P62 M601147 F
./instances/Rome/grafo1169.18.lgr N18 E20 R0 M0.082 O
./instances/Rome/grafo7566.47.lgr N47 E54 R0 M0.14 O
./instances/Rome/grafo1797.19.lgr N19 E27 R0 M0.092 O
./instances/Rome/grafo6073.62.lgr N62 E75 D25.5 P25.79 R2 M12.749 O
./instances/Rome/grafo3525.40.lgr N40 E52 D24.6667 P24.79 R2 M7.944 O
./instances/Rome/grafo1913.11.lgr N11 E14 R0 M0.08 O
./instances/Rome/grafo8345.85.lgr N85 E112 D49.0124 P49.79 R6 M65377 O
./instances/Rome/grafo11253.94.lgr N94 E127 D59.9382 P58 M601175 F
./instances/Rome/grafo11138.100.lgr N100 E129 D51 P51.79 R5 M19657.4 O
./instances/Rome/grafo6842.57.lgr N57 E74 D33 P33.79 R2 M298.256 O
./instances/Rome/grafo5717.41.lgr N41 E51 D20 P20.79 R1 M3.888 O
./instances/Rome/grafo8922.92.lgr N92 E130 D73.9028 P72 M601126 F
./instances/Rome/grafo336.21.lgr N21 E22 R0 M0.065 O
./instances/Rome/grafo7286.43.lgr N43 E56 D18 P18.79 R1 M4.211 O
./instances/Rome/grafo1067.13.lgr N13 E13 R0 M0.052 O
./instances/Rome/grafo8661.64.lgr N64 E80 D32 P32.79 R3 M1187.9 O
./instances/Rome/grafo9882.34.lgr N34 E39 R0 M0.119 O
./instances/Rome/grafo9075.72.lgr N72 E91 D40 P40.79 R4 M11810 O
./instances/Rome/grafo7974.69.lgr N69 E102 D58.0073 P57 M601197 F
./instances/Rome/grafo5251.58.lgr N58 E72 D29 P29.79 R1 M4.299 O
./instances/Rome/grafo8141.79.lgr N79 E108 D57.3111 P55 M601172 F
./instances/Rome/grafo5662.37.lgr N37 E47 R0 M0.149 O
./instances/Rome/grafo10525.100.lgr N100 E128 D54 P54.79 R5 M24050.2 O
./instances/Rome/grafo5867.42.lgr N42 E52 D19 P19.79 R1 M2.984 O
./instances/Rome/grafo2884.18.lgr N18 E25 D13 P13.79 R1 M3.183 O
./instances/Rome/grafo138.38.lgr N38 E48 D19 P19 R1 M5.131 O
./instances/Rome/grafo8316.82.lgr N82 E126 D81.7506 P75 M601101 F
./instances/Rome/grafo9863.91.lgr N91 E117 D53.4701 P50 M601241 F
./instances/Rome/grafo4076.48.lgr N48 E61 D25 P25.79 R1 M3.938 O
./instances/Rome/grafo7450.82.lgr N82 E117 D62.0729 P61 M601110 F
./instances/Rome/grafo8662.91.lgr N91 E133 D78.7549 P74 M601069 F
./instances/Rome/grafo9190.80.lgr N80 E104 D39 P39.79 R5 M14437.3 O
./instances/Rome/grafo5774.42.lgr N42 E53 R0 M0.145 O
./instances/Rome/grafo10214.94.lgr N94 E125 D52.7518 P50 M601046 F
./instances/Rome/grafo6649.56.lgr N56 E74 D38.1628 P38.79 R4 M3840.75 O
./instances/Rome/grafo8372.77.lgr N77 E86 R0 M0.208 O
./instances/Rome/grafo9761.68.lgr N68 E94 D48.938 P49.79 R6 M97918.1 O
./instances/Rome/grafo724.18.lgr N18 E21 R0 M0.085 O
./instances/Rome/grafo3987.40.lgr N40 E56 D27.1667 P27.79 R3 M183.591 O
./instances/Rome/grafo7508.56.lgr N56 E81 D50 P50.79 R6 M161303 O
./instances/Rome/grafo6299.39.lgr N39 E55 D29 P29.79 R4 M1663.41 O
./instances/Rome/grafo3100.24.lgr N24 E28 R0 M0.086 O
./instances/Rome/grafo3542.40.lgr N40 E53 D28.5 P28.79 R2 M21.373 O
./instances/Rome/grafo7659.34.lgr N34 E47 D24 P24.79 R1 M3.682 O
./instances/Rome/grafo8801.91.lgr N91 E127 D69.5461 P65 M601270 F
./instances/Rome/grafo3486.53.lgr N53 E68 D28.4815 P28.79 R2 M23.245 O
./instances/Rome/grafo3950.55.lgr N55 E74 D37 P37.79 R4 M3425.39 O
./instances/Rome/grafo8026.69.lgr N69 E79 R0 M0.211 O
./instances/Rome/grafo6861.40.lgr N40 E47 R0 M0.124 O
./instances/Rome/grafo5935.36.lgr N36 E42 D16 P16.79 R1 M3.151 O
./instances/Rome/grafo4007.37.lgr N37 E47 D24.6667 P24.79 R2 M13.567 O
./instances/Rome/grafo8601.87.lgr N87 E135 D85.5711 P75 M601107 F
./instances/Rome/grafo8445.83.lgr N83 E103 D40 P40.79 R6 M194924 O
./instances/Rome/grafo7798.74.lgr N74 E99 D45 P45.79 R6 M107256 O
./instances/Rome/grafo1288.26.lgr N26 E29 R0 M0.099 O
./instances/Rome/grafo7573.59.lgr N59 E75 D34 P34.79 R3 M659.836 O
./instances/Rome/grafo1188.54.lgr N54 E70 R0 M0.165 O
./instances/Rome/grafo7947.78.lgr N78 E98 D40 P40.79 R6 M172669 O
./instances/Rome/grafo4931.53.lgr N53 E64 D20 P20.79 R1 M3.382 O
./instances/Rome/grafo5085.81.lgr N81 E117 D66.3235 P65 M601166 F
./instances/Rome/grafo2242.25.lgr N25 E32 R0 M0.115 O
./instances/Rome/grafo1628.25.lgr N25 E33 D17 P17.79 R1 M3.707 O
./instances/Rome/grafo4590.54.lgr N54 E72 D33.1818 P33.79 R3 M575.453 O
./instances/Rome/grafo10984.98.lgr N98 E132 D64.4783 P62 M601048 F
./instances/Rome/grafo11064.94.lgr N94 E126 D59.9735 P58 M601060 F
./instances/Rome/grafo4969.54.lgr N54 E85 D51 P51.79 R7 M250728 O
./instances/Rome/grafo9092.61.lgr N61 E99 D56.9074 P52 M601409 F
./instances/Rome/grafo6822.47.lgr N47 E56 D14 P14.79 R1 M2.692 O
./instances/Rome/grafo4739.57.lgr N57 E72 D32.2589 P32.79 R2 M58.635 O
./instances/Rome/grafo2152.21.lgr N21 E22 R0 M0.065 O
./instances/Rome/grafo9250.73.lgr N73 E100 D52 P52.79 R5 M13856.4 O
./instances/Rome/grafo2814.21.lgr N21 E24 R0 M0.09 O
./instances/Rome/grafo2296.15.lgr N15 E21 R0 M0.073 O
./instances/Rome/grafo5571.39.lgr N39 E55 D32 P32.79 R3 M731.789 O
./instances/Rome/grafo6483.60.lgr N60 E83 D44 P44.79 R5 M15854 O
./instances/Rome/grafo11658.35.lgr N35 E48 D21 P21.79 R1 M4.905 O
./instances/Rome/grafo10202.92.lgr N92 E131 D75.689 P71 M601053 F
./instances/Rome/grafo4716.53.lgr N53 E76 D38 P38.79 R5 M11922 O
./instances/Rome/grafo7865.72.lgr N72 E102 D51 P51.79 R7 M524053 O
./instances/Rome/grafo6212.46.lgr N46 E67 D33 P33.79 R5 M7435.04 O
./instances/Rome/grafo2559.13.lgr N13 E15 R0 M0.053 O
./instances/Rome/grafo10115.92.lgr N92 E117 D52 P52.79 R5 M43802.7 O
./instances/Rome/grafo8151.76.lgr N76 E93 D37.0074 P37.79 R4 M3673.35 O
./instances/Rome/grafo4468.50.lgr N50 E78 D48 P48.79 R7 M482655 O
./instances/Rome/grafo8879.92.lgr N92 E119 D44 P44.79 R6 M49719.7 O
./instances/Rome/grafo8084.75.lgr N75 E90 D26 P26.79 R1 M4.638 O
./instances/Rome/grafo8992.66.lgr N66 E95 D49.1027 P47 M601502 F
./instances/Rome/grafo2034.31.lgr N31 E41 D19 P19.79 R1 M3.348 O
./instances/Rome/grafo3978.47.lgr N47 E54 D18 P18.79 R1 M3.759 O
./instances/Rome/grafo3152.43.lgr N43 E51 D18 P18.79 R1 M3.945 O
./instances/Rome/grafo3516.44.lgr N44 E60 D32 P32.79 R4 M4681.59 O
./instances/Rome/grafo9269.64.lgr N64 E94 D52.2006 P50 M601385 F
./instances/Rome/grafo7446.45.lgr N45 E56 D14 P14.79 R1 M3.426 O
./instances/Rome/grafo1231.35.lgr N35 E44 D12 P12.79 R1 M2.838 O
./instances/Rome/grafo1237.30.lgr N30 E35 R0 M0.115 O
./instances/Rome/grafo7351.47.lgr N47 E59 D23.6667 P23.79 R2 M11.558 O
./instances/Rome/grafo11316.99.lgr N99 E134 D61.868 P59 M601186 F
./instances/Rome/grafo1156.14.lgr N14 E16 R0 M0.072 O
./instances/Rome/grafo2767.20.lgr N20 E22 R0 M0.06 O
./instances/Rome/grafo10839.32.lgr N32 E36 R0 M0.112 O
./instances/Rome/grafo11520.91.lgr N91 E129 D72.7008 P68 M601085 F
./instances/Rome/grafo6933.47.lgr N47 E61 D23.4615 P23.79 R2 M18.06 O
./instances/Rome/grafo4459.77.lgr N77 E110 D58 P58.79 R7 M240970 O
./instances/Rome/grafo9388.66.lgr N66 E80 D30 P30.79 R3 M694.297 O
./instances/Rome/grafo3365.43.lgr N43 E72 D42 P42.79 R7 M256199 O
./instances/Rome/grafo8139.83.lgr N83 E110 D53.599 P51 M601258 F
./instances/Rome/grafo7488.46.lgr N46 E59 D24 P24.79 R1 M3.052 O
./instances/Rome/grafo4628.59.lgr N59 E80 D42 P42.79 R4 M4593.32 O
./instances/Rome/grafo11061.94.lgr N94 E119 D51 P51.79 R6 M198204 O
./instances/Rome/grafo5907.58.lgr N58 E85 D47 P47.79 R4 M712.813 O
./instances/Rome/grafo1329.33.lgr N33 E39 R0 M0.122 O
./instances/Rome/grafo6349.56.lgr N56 E74 D36.0112 P36.79 R3 M1015.67 O
./instances/Rome/grafo8156.69.lgr N69 E86 D34.0377 P34.79 R4 M2637.15 O
./instances/Rome/grafo4381.82.lgr N82 E120 D70.7384 P68 M601052 F
./instances/Rome/grafo5426.40.lgr N40 E50 D20 P20.79 R1 M3.347 O
./instances/Rome/grafo2209.20.lgr N20 E31 D21.5 P21.79 R2 M14.891 O
./instances/Rome/grafo978.10.lgr N10 E10 R0 M0.047 O
./instances/Rome/grafo1089.23.lgr N23 E22 R0 M0.065 O
./instances/Rome/grafo4939.59.lgr N59 E71 D14 P14.79 R1 M4.359 O
./instances/Rome/grafo1648.18.lgr N18 E24 R0 M0.09 O
./instances/Rome/grafo10841.35.lgr N35 E45 D19.4 P19.79 R2 M14.163 O
./instances/Rome/grafo10381.99.lgr N99 E128 D56.4161 P54 M601199 F
./instances/Rome/grafo5718.46.lgr N46 E50 R0 M0.152 O
./instances/Rome/grafo10739.93.lgr N93 E113 D37 P37.79 R3 M477.286 O
./instances/Rome/grafo5386.66.lgr N66 E96 D55.369 P54 M601313 F
./instances/Rome/grafo10967.93.lgr N93 E122 D56.8989 P56 M601269 F
./instances/Rome/grafo4672.76.lgr N76 E119 D76.2814 P72 M601059 F
./instances/Rome/grafo7797.100.lgr N100 E144 D84.755 P75 M601269 F
./instances/Rome/grafo4729.63.lgr N63 E80 D36 P36.79 R5 M27137.3 O
./instances/Rome/grafo3268.42.lgr N42 E56 D28.0769 P28.79 R3 M247.574 O
./instances/Rome/grafo8292.70.lgr N70 E95 D48.944 P48 M601308 F
./instances/Rome/grafo8390.69.lgr N69 E94 D47 P47.79 R5 M6303.65 O
./instances/Rome/grafo8227.69.lgr N69 E107 D66.3423 P61 M601187 F
./instances/Rome/grafo3945.59.lgr N59 E73 D29 P29 R2 M55.488 O
./instances/Rome/grafo8857.99.lgr N99 E135 D61.4824 P57 M601012 F
./instances/Rome/grafo6315.60.lgr N60 E82 D37 P37.79 R3 M358.769 O
./instances/Rome/grafo4284.72.lgr N72 E100 D55.0006 P55.79 R5 M24399.6 O
./instances/Rome/grafo6813.84.lgr N84 E120 D61.7399 P58 M601287 F
./instances/Rome/grafo6268.57.lgr N57 E75 D37 P37.79 R4 M5203.65 O
./instances/Rome/grafo9672.70.lgr N70 E104 D63.8605 P61 M601053 F
./instances/Rome/grafo435.12.lgr N12 E11 R0 M0.054 O
./instances/Rome/grafo6280.65.lgr N65 E83 D34.25 P34.79 R3 M474.131 O
./instances/Rome/grafo3725.37.lgr N37 E44 D16 P16.79 R1 M2.62 O
./instances/Rome/grafo9926.33.lgr N33 E34 R0 M0.073 O
./instances/Rome/grafo6205.42.lgr N42 E56 D27.5385 P27.79 R2 M12.493 O
./instances/Rome/grafo4601.56.lgr N56 E71 D30.25 P30.79 R2 M26.563 O
./instances/Rome/grafo7676.45.lgr N45 E61 D33 P33.79 R3 M1103.49 O
./instances/Rome/grafo4943.61.lgr N61 E74 R0 M0.184 O
./instances/Rome/grafo4472.68.lgr N68 E90 D39 P39.79 R3 M543.296 O
./instances/Rome/grafo8290.81.lgr N81 E118 D69.7102 P65 M601200 F
./instances/Rome/grafo8252.78.lgr N78 E109 D55.4501 P55.79 M601404 F
./instances/Rome/grafo10034.40.lgr N40 E54 D28.3333 P28.79 R2 M24.073 O
./instances/Rome/grafo11481.32.lgr N32 E38 R0 M0.119 O
./instances/Rome/grafo8522.76.lgr N76 E99 D42.1338 P42.79 R4 M3034.37 O
./instances/Rome/grafo10859.97.lgr N97 E137 D78.4232 P74 M601228 F
./instances/Rome/grafo10941.37.lgr N37 E49 D25 P25.79 R1 M5.391 O
./instances/Rome/grafo10906.97.lgr N97 E116 D39 P39.79 R5 M68871.7 O
./instances/Rome/grafo645.17.lgr N17 E19 R0 M0.08 O
./instances/Rome/grafo4842.58.lgr N58 E81 D45.0149 P45.79 R5 M18906.2 O
./instances/Rome/grafo7614.42.lgr N42 E57 D27 P27.79 R3 M452.11 O
./instances/Rome/grafo8412.76.lgr N76 E114 D71.5299 P66 M601146 F
./instances/Rome/grafo2355.16.lgr N16 E17 R0 M0.059 O
./instances/Rome/grafo6157.42.lgr N42 E66 D44 P44.79 R6 M82477 O
./instances/Rome/grafo9507.66.lgr N66 E96 D58.3398 P57 M601116 F
./instances/Rome/grafo9514.68.lgr N68 E89 D36.0387 P36.79 R4 M3831.24 O
./instances/Rome/grafo10506.98.lgr N98 E134 D64.4718 P63 M601159 F
./instances/Rome/grafo2998.18.lgr N18 E20 R0 M0.09 O
./instances/Rome/grafo9733.62.lgr N62 E81 D31 P31.79 R4 M3624.76 O
./instances/Rome/grafo4957.87.lgr N87 E107 D32 P32 R3 M869.621 O
./instances/Rome/grafo6764.94.lgr N94 E118 D52.0018 P52.79 R5 M83757.3 O
./instances/Rome/grafo4780.56.lgr N56 E69 D28.5714 P28.79 R2 M16.043 O
./instances/Rome/grafo10254.94.lgr N94 E127 D64.3289 P62 M601734 F
./instances/Rome/grafo4317.77.lgr N77 E102 D47 P47.79 R3 M214.447 O
./instances/Rome/grafo10792.98.lgr N98 E137 D77.5173 P73 M601110 F
./instances/Rome/grafo5001.74.lgr N74 E91 D34 P34.79 R3 M418.335 O
./instances/Rome/grafo10131.98.lgr N98 E126 D54.4962 P52 M601296 F
./instances/Rome/grafo2762.76.lgr N76 E98 D45.0754 P45.79 R4 M4477.36 O
./instances/Rome/grafo6837.54.lgr N54 E70 D30 P30.79 R1 M4.737 O
./instances/Rome/grafo7033.41.lgr N41 E48 D14 P14.79 R1 M3.206 O
./instances/Rome/grafo10753.33.lgr N33 E42 R0 M0.113 O
./instances/Rome/grafo8246.82.lgr N82 E106 D44.0542 P44.79 R4 M2740.57 O
./instances/Rome/grafo8650.91.lgr N91 E130 D69.6475 P66 M601338 F
./instances/Rome/grafo1287.26.lgr N26 E28 R0 M0.099 O
./instances/Rome/grafo351.13.lgr N13 E15 R0 M0.043 O
./instances/Rome/grafo7370.49.lgr N49 E64 D33.4 P33.79 R2 M15.336 O
./instances/Rome/grafo11451.32.lgr N32 E35 R0 M0.116 O
./instances/Rome/grafo7263.99.lgr N99 E136 D67.0569 P65 M601120 F
./instances/Rome/grafo640.16.lgr N16 E16 R0 M0.06 O
./instances/Rome/grafo10618.38.lgr N38 E54 D31 P31.79 R5 M18040.6 O
./instances/Rome/grafo1564.66.lgr N66 E85 D40 P40.79 R3 M682.521 O
./instances/Rome/grafo3465.60.lgr N60 E80 D38 P38.79 R5 M18816.9 O
./instances/Rome/grafo2231.16.lgr N16 E20 R0 M0.07 O
./instances/Rome/grafo4944.58.lgr N58 E78 D35 P35.79 R1 M4.181 O
./instances/Rome/grafo3757.39.lgr N39 E62 D37 P37.79 R5 M4030.19 O
./instances/Rome/grafo4487.62.lgr N62 E86 D45.9565 P45 M601556 F
./instances/Rome/grafo10019.38.lgr N38 E47 D19 P19.79 R1 M2.98 O
./instances/Rome/grafo11458.100.lgr N100 E142 D76.8649 P70 M601158 F
./instances/Rome/grafo9605.85.lgr N85 E117 D56.4732 P54 M601116 F
./instances/Rome/grafo897.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo298.20.lgr N20 E27 R0 M0.086 O
./instances/Rome/grafo6632.46.lgr N46 E60 D25 P25.79 R4 M1474.66 O
./instances/Rome/grafo5261.72.lgr N72 E95 D44 P44.79 R5 M27498.2 O
./instances/Rome/grafo442.12.lgr N12 E12 R0 M0.052 O
./instances/Rome/grafo8107.77.lgr N77 E107 D59.4678 P57 M601113 F
./instances/Rome/grafo10863.94.lgr N94 E126 D59.2035 P57 M601203 F
./instances/Rome/grafo9542.87.lgr N87 E136 D85.1561 P74 M601192 F
./instances/Rome/grafo853.16.lgr N16 E16 R0 M0.058 O
./instances/Rome/grafo8691.89.lgr N89 E117 D54.7329 P53 M601088 F
./instances/Rome/grafo8268.61.lgr N61 E90 D52 P52.79 R7 M288654 O
./instances/Rome/grafo9397.78.lgr N78 E96 D38 P38.79 R3 M770.737 O
./instances/Rome/grafo9512.65.lgr N65 E93 D49.3846 P48 M601359 F
./instances/Rome/grafo7984.92.lgr N92 E123 D64.6555 P64 M601326 F
./instances/Rome/grafo2501.19.lgr N19 E25 R0 M0.094 O
./instances/Rome/grafo1626.28.lgr N28 E30 R0 M0.065 O
./instances/Rome/grafo11315.91.lgr N91 E131 D78.1193 P74 M600958 F
./instances/Rome/grafo9573.65.lgr N65 E73 R0 M0.203 O
./instances/Rome/grafo1172.19.lgr N19 E23 R0 M0.086 O
./instances/Rome/grafo5136.58.lgr N58 E81 D41.0731 P41.79 R4 M1937.37 O
./instances/Rome/grafo3759.53.lgr N53 E72 D32 P32.79 R4 M1385.93 O
./instances/Rome/grafo2516.21.lgr N21 E24 R0 M0.095 O
./instances/Rome/grafo8805.80.lgr N80 E124 D75.5317 P69 M601216 F
./instances/Rome/grafo7945.81.lgr N81 E120 D75.4673 P70 M601061 F
./instances/Rome/grafo8532.83.lgr N83 E110 D56.891 P56 M601084 F
./instances/Rome/grafo7321.39.lgr N39 E48 R0 M0.138 O
./instances/Rome/grafo2323.25.lgr N25 E30 D12 P12.79 R1 M4.033 O
./instances/Rome/grafo4994.65.lgr N65 E96 D53.0248 P52 M601314 F
./instances/Rome/grafo7027.76.lgr N76 E100 D49 P49.79 R5 M12407.7 O
./instances/Rome/grafo10636.95.lgr N95 E135 D72.1963 P67 M601458 F
./instances/Rome/grafo11649.38.lgr N38 E43 R0 M0.14 O
./instances/Rome/grafo6688.46.lgr N46 E65 D37.1122 P37.79 R4 M2671.64 O
./instances/Rome/grafo10113.94.lgr N94 E139 D83.4564 P71 M601264 F
./instances/Rome/grafo5232.46.lgr N46 E63 D33 P33.79 R3 M646.351 O
./instances/Rome/grafo10798.37.lgr N37 E47 D16 P16.79 R1 M3.115 O
./instances/Rome/grafo9093.61.lgr N61 E80 D40 P40.79 R4 M4393.6 O
./instances/Rome/grafo6267.38.lgr N38 E40 R0 M0.132 O
./instances/Rome/grafo1047.16.lgr N16 E20 R0 M0.078 O
./instances/Rome/grafo9404.65.lgr N65 E93 D46.0025 P46.79 R6 M83961.4 O
./instances/Rome/grafo3437.38.lgr N38 E45 R0 M0.133 O
./instances/Rome/grafo7055.55.lgr N55 E79 D45 P45.79 R5 M7037.22 O
./instances/Rome/grafo7498.41.lgr N41 E52 D25 P25.79 R1 M12.835 O
./instances/Rome/grafo7489.39.lgr N39 E52 D22 P22.79 R1 M3.659 O
./instances/Rome/grafo2273.40.lgr N40 E60 D39 P39.79 R2 M27.397 O
./instances/Rome/grafo7710.37.lgr N37 E48 R0 M0.126 O
./instances/Rome/grafo7604.45.lgr N45 E65 D34.3923 P35 R4 M3844.76 O
./instances/Rome/grafo4643.71.lgr N71 E96 D49.3333 P49.79 R2 M24.616 O
./instances/Rome/grafo6350.56.lgr N56 E74 D36.0112 P36.79 R3 M1005.46 O
./instances/Rome/grafo6877.85.lgr N85 E120 D65.1029 P60 M601273 F
./instances/Rome/grafo9917.38.lgr N38 E48 D18 P18.79 R1 M4.347 O
./instances/Rome/grafo1094.17.lgr N17 E19 R0 M0.055 O
./instances/Rome/grafo2872.13.lgr N13 E16 R0 M0.078 O
./instances/Rome/grafo7894.68.lgr N68 E94 D44.6377 P44 M601630 F
./instances/Rome/grafo698.20.lgr N20 E27 D13 P13.79 R1 M3.069 O
./instances/Rome/grafo2482.15.lgr N15 E18 R0 M0.083 O
./instances/Rome/grafo7877.70.lgr N70 E92 D38 P38.79 R4 M4219.43 O
./instances/Rome/grafo2507.17.lgr N17 E26 D16 P16.79 R1 M3.012 O
./instances/Rome/grafo551.23.lgr N23 E29 R0 M0.082 O
./instances/Rome/grafo241.16.lgr N16 E21 R0 M0.077 O
./instances/Rome/grafo9422.86.lgr N86 E124 D69.4903 P65 M601215 F
./instances/Rome/grafo4717.59.lgr N59 E82 D43 P43.79 R5 M22664.8 O
./instances/Rome/grafo4849.54.lgr N54 E68 D18 P18.79 R1 M3.285 O
./instances/Rome/grafo7762.46.lgr N46 E55 D20.7143 P20.79 R2 M6.771 O
./instances/Rome/grafo8873.88.lgr N88 E105 D36.2857 P36.79 R3 M165.916 O
./instances/Rome/grafo1106.21.lgr N21 E35 D24.1667 P24.79 R2 M16.508 O
./instances/Rome/grafo8928.74.lgr N74 E99 D43.1395 P42 M601339 F
./instances/Rome/grafo6159.52.lgr N52 E65 D26.6667 P26.79 R2 M9.751 O
./instances/Rome/grafo3315.96.lgr N96 E129 D63.0872 P59 M601179 F
./instances/Rome/grafo7056.41.lgr N41 E51 D19 P19.79 R1 M3.2 O
./instances/Rome/grafo5240.43.lgr N43 E58 D28 P28 R1 M3.943 O
./instances/Rome/grafo2800.24.lgr N24 E27 R0 M0.062 O
./instances/Rome/grafo10980.95.lgr N95 E121 D50.1458 P51.79 R6 M414628 O
./instances/Rome/grafo9557.79.lgr N79 E116 D68.7295 P65 M601157 F
./instances/Rome/grafo5488.58.lgr N58 E77 D35.1165 P35.79 R4 M1562.94 O
./instances/Rome/grafo2228.14.lgr N14 E14 R0 M0.048 O
./instances/Rome/grafo1321.25.lgr N25 E29 R0 M0.095 O
./instances/Rome/grafo10564.37.lgr N37 E47 D17.6667 P17.79 R2 M9.162 O
./instances/Rome/grafo7752.56.lgr N56 E69 D25.6 P25.79 R2 M10.469 O
./instances/Rome/grafo2110.11.lgr N11 E11 R0 M0.048 O
./instances/Rome/grafo1397.26.lgr N26 E27 R0 M0.066 O
./instances/Rome/grafo8768.86.lgr N86 E124 D75.1275 P73 M600905 F
./instances/Rome/grafo2253.18.lgr N18 E25 R0 M0.094 O
./instances/Rome/grafo3426.53.lgr N53 E62 D21 P21.79 R1 M4.543 O
./instances/Rome/grafo8424.61.lgr N61 E83 D46.0143 P46.79 R4 M4841.66 O
./instances/Rome/grafo228.19.lgr N19 E24 R0 M0.083 O
./instances/Rome/grafo10779.96.lgr N96 E125 D60 P60.79 R6 M137570 O
./instances/Rome/grafo7647.42.lgr N42 E46 R0 M0.14 O
./instances/Rome/grafo2809.11.lgr N11 E11 R0 M0.04 O
./instances/Rome/grafo8527.67.lgr N67 E85 D33.6667 P33.79 R2 M19.587 O
./instances/Rome/grafo1717.14.lgr N14 E14 R0 M0.046 O
./instances/Rome/grafo7527.41.lgr N41 E56 D32.1272 P32.79 R2 M183.711 O
./instances/Rome/grafo906.12.lgr N12 E11 R0 M0.055 O
./instances/Rome/grafo3704.52.lgr N52 E71 D38.1724 P38.79 R3 M525.481 O
./instances/Rome/grafo8092.84.lgr N84 E111 D51.841 P51 M601193 F
./instances/Rome/grafo5767.44.lgr N44 E55 D22.7143 P22.79 R2 M8.588 O
./instances/Rome/grafo521.20.lgr N20 E21 R0 M0.065 O
./instances/Rome/grafo2653.14.lgr N14 E18 R0 M0.069 O
./instances/Rome/grafo5517.37.lgr N37 E42 R0 M0.094 O
./instances/Rome/grafo11442.33.lgr N33 E37 R0 M0.091 O
./instances/Rome/grafo8917.66.lgr N66 E100 D63.6777 P60 M601273 F
./instances/Rome/grafo5585.34.lgr N34 E41 D14 P14.79 R1 M3.71 O
./instances/Rome/grafo4752.81.lgr N81 E109 D56.6721 P55 M601182 F
./instances/Rome/grafo4938.71.lgr N71 E94 D44.1117 P44.79 R4 M2270.88 O
./instances/Rome/grafo1373.27.lgr N27 E31 R0 M0.12 O
./instances/Rome/grafo11037.99.lgr N99 E144 D82.889 P75 M601173 F
./instances/Rome/grafo10175.99.lgr N99 E143 D84.1864 P76 M601251 F
./instances/Rome/grafo4537.75.lgr N75 E106 D48.0094 P48.79 R6 M81472.5 O
./instances/Rome/grafo1977.24.lgr N24 E23 R0 M0.082 O
./instances/Rome/grafo8207.88.lgr N88 E111 D46.002 P46.79 R5 M27982.7 O
./instances/Rome/grafo10710.93.lgr N93 E118 D47.1602 P45 M601062 F
./instances/Rome/grafo10078.40.lgr N40 E51 D22 P22.79 R1 M3.343 O
./instances/Rome/grafo2278.39.lgr N39 E50 R0 M0.134 O
./instances/Rome/grafo6246.41.lgr N41 E55 D26.5 P26.79 R2 M10.133 O
./instances/Rome/grafo525.16.lgr N16 E20 D9 P9.79 R1 M2.473 O
./instances/Rome/grafo1157.38.lgr N38 E48 D20 P20.79 R1 M4.069 O
./instances/Rome/grafo5214.59.lgr N59 E80 D39 P39.79 R4 M3027.48 O
./instances/Rome/grafo2202.20.lgr N20 E25 R0 M0.089 O
./instances/Rome/grafo4544.82.lgr N82 E104 D39.0475 P39.79 R4 M3975.64 O
./instances/Rome/grafo5868.43.lgr N43 E55 D20 P20.79 R1 M3.333 O
./instances/Rome/grafo8602.87.lgr N87 E118 D56.3455 P55 M601254 F
./instances/Rome/grafo2351.20.lgr N20 E26 D14 P14.79 R1 M2.781 O
./instances/Rome/grafo5219.38.lgr N38 E47 R0 M0.129 O
./instances/Rome/grafo1065.14.lgr N14 E13 R0 M0.048 O
./instances/Rome/grafo6332.47.lgr N47 E62 D25 P25.79 R3 M143.532 O
./instances/Rome/grafo7691.71.lgr N71 E95 D52 P52.79 R3 M396.455 O
./instances/Rome/grafo1013.15.lgr N15 E23 D14 P14.79 R1 M3.029 O
./instances/Rome/grafo947.15.lgr N15 E24 D16 P16.79 R1 M2.515 O
./instances/Rome/grafo3173.63.lgr N63 E87 D43.0084 P43.79 R5 M11185.9 O
./instances/Rome/grafo8793.100.lgr N100 E138 D77.7778 P74 M601014 F
./instances/Rome/grafo4857.62.lgr N62 E76 D32.5 P32.79 R2 M24.115 O
./instances/Rome/grafo8071.81.lgr N81 E112 D59.4605 P56 M601356 F
./instances/Rome/grafo6243.37.lgr N37 E55 D31 P31.79 R4 M1868.56 O
./instances/Rome/grafo9224.65.lgr N65 E100 D65.2222 P63 M601134 F
./instances/Rome/grafo2656.49.lgr N49 E59 D19.6667 P19.79 R2 M9.864 O
./instances/Rome/grafo2039.39.lgr N39 E45 R0 M0.142 O
./instances/Rome/grafo9387.66.lgr N66 E84 D38 P38.79 R4 M6898.29 O
./instances/Rome/grafo2987.17.lgr N17 E20 R0 M0.085 O
./instances/Rome/grafo7698.40.lgr N40 E47 D14 P14.79 R1 M3.175 O
./instances/Rome/grafo3939.39.lgr N39 E50 D19 P19.79 R1 M4.159 O
./instances/Rome/grafo775.17.lgr N17 E23 R0 M0.082 O
./instances/Rome/grafo7895.77.lgr N77 E106 D49 P49.79 R6 M90213.2 O
./instances/Rome/grafo7385.37.lgr N37 E42 R0 M0.127 O
./instances/Rome/grafo9519.65.lgr N65 E85 D42.75 P42.79 R3 M53.032 O
./instances/Rome/grafo10277.35.lgr N35 E45 R0 M0.128 O
./instances/Rome/grafo3929.62.lgr N62 E76 D29 P29.79 R1 M4.628 O
./instances/Rome/grafo6848.39.lgr N39 E52 D30 P30.79 R1 M6.405 O
./instances/Rome/grafo10527.93.lgr N93 E133 D73.3859 P67 M601308 F
./instances/Rome/grafo1753.16.lgr N16 E23 R0 M0.088 O
./instances/Rome/grafo8161.67.lgr N67 E90 D41 P41.79 R5 M30342.5 O
./instances/Rome/grafo9317.65.lgr N65 E80 D29.5385 P29.79 R2 M22.353 O
./instances/Rome/grafo9209.66.lgr N66 E80 D30 P30.79 R1 M5.725 O
./instances/Rome/grafo10292.100.lgr N100 E140 D77.1274 P71 M601173 F
./instances/Rome/grafo5872.33.lgr N33 E39 R0 M0.122 O
./instances/Rome/grafo4355.75.lgr N75 E101 D47.0714 P47.79 R4 M3749.41 O
./instances/Rome/grafo2362.36.lgr N36 E54 D37.5714 P37.79 R2 M16.154 O
./instances/Rome/grafo7822.85.lgr N85 E116 D58.161 P56 M601274 F
./instances/Rome/grafo7906.67.lgr N67 E86 D34.0526 P34.79 R4 M3571.69 O
./instances/Rome/grafo9310.74.lgr N74 E101 D51.6722 P50 M601425 F
./instances/Rome/grafo10039.98.lgr N98 E128 D60.2258 P59 M601048 F
./instances/Rome/grafo4889.58.lgr N58 E77 D33 P33.79 R4 M2545.61 O
./instances/Rome/grafo11397.32.lgr N32 E33 R0 M0.079 O
./instances/Rome/grafo4599.73.lgr N73 E85 D26.2584 P26.79 R2 M36.588 O
./instances/Rome/grafo2757.38.lgr N38 E52 D29.2075 P29.79 R2 M44.685 O
./instances/Rome/grafo1765.22.lgr N22 E31 R0 M0.092 O
./instances/Rome/grafo2477.47.lgr N47 E62 D33 P33.79 R3 M409.108 O
./instances/Rome/grafo10774.93.lgr N93 E127 D63.8318 P60 M601236 F
./instances/Rome/grafo4369.51.lgr N51 E67 D28.2727 P28.79 R3 M118.107 O
./instances/Rome/grafo6839.47.lgr N47 E53 D13 P13.79 R1 M3.149 O
./instances/Rome/grafo10585.93.lgr N93 E135 D67.765 P63 M601206 F
./instances/Rome/grafo9693.78.lgr N78 E103 D45 P45.79 R3 M518.378 O
./instances/Rome/grafo125.32.lgr N32 E37 R0 M0.1 O
./instances/Rome/grafo2794.53.lgr N53 E73 D42 P42.79 R5 M51624.9 O
./instances/Rome/grafo3844.52.lgr N52 E78 D45 P45.79 R6 M80095.7 O
./instances/Rome/grafo242.14.lgr N14 E16 R0 M0.081 O
./instances/Rome/grafo7755.40.lgr N40 E57 D28 P28.79 R3 M245.357 O
./instances/Rome/grafo10670.100.lgr N100 E136 D69.5135 P65 M601165 F
./instances/Rome/grafo7391.45.lgr N45 E61 D31.1489 P31.79 R2 M27.555 O
./instances/Rome/grafo6729.38.lgr N38 E51 D25 P25.79 R3 M141.309 O
./instances/Rome/grafo5301.37.lgr N37 E44 D8 P8.79 R1 M2.605 O
./instances/Rome/grafo10757.96.lgr N96 E134 D68.7763 P65 M601092 F
./instances/Rome/grafo11197.92.lgr N92 E122 D58.5825 P57 M601352 F
./instances/Rome/grafo4340.53.lgr N53 E69 D32.6667 P32.79 R2 M23.55 O
./instances/Rome/grafo805.13.lgr N13 E22 R0 M0.081 O
./instances/Rome/grafo6101.36.lgr N36 E42 D10 P10.79 R1 M2.526 O
./instances/Rome/grafo5509.46.lgr N46 E66 D40 P40.79 R4 M4821.86 O
./instances/Rome/grafo2853.23.lgr N23 E34 D19.6667 P19.79 R2 M10.61 O
./instances/Rome/grafo3087.14.lgr N14 E14 R0 M0.053 O
./instances/Rome/grafo10460.36.lgr N36 E39 R0 M0.117 O
./instances/Rome/grafo11558.37.lgr N37 E43 R0 M0.125 O
./instances/Rome/grafo1048.18.lgr N18 E25 R0 M0.082 O
./instances/Rome/grafo9898.40.lgr N40 E50 D17 P17.79 R1 M3.488 O
./instances/Rome/grafo5833.39.lgr N39 E54 D31.3714 P31.79 R2 M26.953 O
./instances/Rome/grafo10524.97.lgr N97 E119 D47 P47.79 R3 M1712.78 O
./instances/Rome/grafo1563.74.lgr N74 E92 D34.1667 P34.79 R3 M276.389 O
./instances/Rome/grafo9753.85.lgr N85 E120 D68.6426 P64 M601144 F
./instances/Rome/grafo8280.88.lgr N88 E119 D60.4446 P59 M601189 F
./instances/Rome/grafo10651.90.lgr N90 E120 D64.807 P63 M601109 F
./instances/Rome/grafo7138.42.lgr N42 E53 D26 P26.79 R1 M5.027 O
./instances/Rome/grafo3387.40.lgr N40 E53 D32 P32.79 R1 M5.345 O
./instances/Rome/grafo1394.45.lgr N45 E57 D20 P20.79 R1 M3.215 O
./instances/Rome/grafo9233.64.lgr N64 E84 D25.6667 P25.79 R2 M9.699 O
./instances/Rome/grafo10580.98.lgr N98 E134 D70.4523 P65 M601030 F
./instances/Rome/grafo7190.52.lgr N52 E71 D30.3333 P30.79 R2 M9.276 O
./instances/Rome/grafo11135.95.lgr N95 E129 D64.1224 P61 M601146 F
./instances/Rome/grafo8342.97.lgr N97 E132 D68.0464 P65 M601169 F
./instances/Rome/grafo6874.42.lgr N42 E62 D37 P37.79 R4 M2313.64 O
./instances/Rome/grafo11656.91.lgr N91 E123 D54.5375 P53 M601185 F
./instances/Rome/grafo6061.45.lgr N45 E60 D28.5 P28.79 R2 M8.937 O
./instances/Rome/grafo2776.20.lgr N20 E24 D8 P8.79 R1 M2.606 O
./instances/Rome/grafo596.14.lgr N14 E16 R0 M0.079 O
./instances/Rome/grafo5405.45.lgr N45 E58 D22.4 P22.79 R2 M12.416 O
./instances/Rome/grafo5209.60.lgr N60 E81 D37 P37.79 R4 M1951.59 O
./instances/Rome/grafo2392.14.lgr N14 E14 R0 M0.062 O
./instances/Rome/grafo7694.39.lgr N39 E46 R0 M0.122 O
./instances/Rome/grafo8364.87.lgr N87 E106 D37 P37.79 R4 M5602.82 O
./instances/Rome/grafo6236.77.lgr N77 E94 D34.3333 P34.79 R2 M32.405 O
./instances/Rome/grafo11063.92.lgr N92 E116 D47 P47.79 R5 M22775.9 O
./instances/Rome/grafo10677.95.lgr N95 E122 D52.8061 P51 M602006 F
./instances/Rome/grafo7445.49.lgr N49 E72 D39 P39.79 R6 M69636.9 O
./instances/Rome/grafo9183.69.lgr N69 E85 D28.4444 P28.79 R2 M35.636 O
./instances/Rome/grafo7045.45.lgr N45 E66 D26.5128 P26.79 R2 M17.64 O
./instances/Rome/grafo3820.42.lgr N42 E52 R0 M0.146 O
./instances/Rome/grafo8223.99.lgr N99 E148 D88.328 P77 M601234 F
./instances/Rome/grafo3940.41.lgr N41 E59 D32.0127 P32.79 R3 M332.614 O
./instances/Rome/grafo4551.61.lgr N61 E77 D29.2667 P29.79 R3 M525.674 O
./instances/Rome/grafo1603.28.lgr N28 E32 R0 M0.108 O
./instances/Rome/grafo2281.16.lgr N16 E21 R0 M0.08 O
./instances/Rome/grafo9475.65.lgr N65 E84 D31.1667 P31.79 R3 M247.397 O
./instances/Rome/grafo1199.27.lgr N27 E30 R0 M0.105 O
./instances/Rome/grafo7854.77.lgr N77 E110 D63.1933 P61 M601126 F
./instances/Rome/grafo5345.42.lgr N42 E55 D20.6667 P20.79 R2 M10.894 O
./instances/Rome/grafo10186.39.lgr N39 E48 R0 M0.128 O
./instances/Rome/grafo11365.92.lgr N92 E132 D73.1701 P67 M601243 F
./instances/Rome/grafo6636.56.lgr N56 E74 D32.625 P32.79 R2 M16.931 O
./instances/Rome/grafo3896.38.lgr N38 E50 D18 P18.79 R1 M2.972 O
./instances/Rome/grafo10574.94.lgr N94 E128 D60.6637 P58 M601066 F
./instances/Rome/grafo5446.40.lgr N40 E50 D22.6667 P22.79 R2 M9.546 O
./instances/Rome/grafo1448.52.lgr N52 E63 D14 P14.79 R1 M3.953 O
./instances/Rome/grafo2506.43.lgr N43 E56 D24.3333 P24.79 R2 M17.969 O
./instances/Rome/grafo10247.95.lgr N95 E126 D63.6952 P62 M601185 F
./instances/Rome/grafo2843.43.lgr N43 E51 D8 P8.79 R1 M2.91 O
./instances/Rome/grafo8343.75.lgr N75 E106 D50.5277 P49 M601465 F
./instances/Rome/grafo4951.60.lgr N60 E80 D33 P33.79 R4 M3182.47 O
./instances/Rome/grafo7152.57.lgr N57 E78 D44 P44.79 R5 M29741.2 O
./instances/Rome/grafo2256.23.lgr N23 E26 R0 M0.098 O
./instances/Rome/grafo5422.44.lgr N44 E63 D33 P33.79 R4 M1723.48 O
./instances/Rome/grafo1755.20.lgr N20 E22 R0 M0.085 O
./instances/Rome/grafo9305.62.lgr N62 E74 D20.6667 P20.79 R2 M9.772 O
./instances/Rome/grafo10132.97.lgr N97 E134 D67.0087 P64 M601078 F
./instances/Rome/grafo6715.52.lgr N52 E72 D37.0094 P37.79 R3 M408.924 O
./instances/Rome/grafo518.15.lgr N15 E17 R0 M0.068 O
./instances/Rome/grafo5755.61.lgr N61 E85 D48.1163 P47 M601537 F
./instances/Rome/grafo10088.39.lgr N39 E55 D34.6 P34.79 R2 M11.084 O
./instances/Rome/grafo851.17.lgr N17 E19 R0 M0.086 O
./instances/Rome/grafo11220.92.lgr N92 E132 D80.7421 P74 M601149 F
./instances/Rome/grafo4218.55.lgr N55 E67 D25.5714 P25.79 R2 M14.611 O
./instances/Rome/grafo6976.40.lgr N40 E55 D30.0833 P30.79 R3 M435.952 O
./instances/Rome/grafo8629.84.lgr N84 E114 D58.3852 P56 M601278 F
./instances/Rome/grafo3772.56.lgr N56 E83 D45 P45.79 R6 M42892.6 O
./instances/Rome/grafo5340.34.lgr N34 E47 D24 P24.79 R2 M29.32 O
./instances/Rome/grafo795.14.lgr N14 E20 R0 M0.088 O
./instances/Rome/grafo3408.62.lgr N62 E73 D21 P21.79 R1 M3.717 O
./instances/Rome/grafo4898.64.lgr N64 E85 D38 P38.79 R5 M16929.1 O
./instances/Rome/grafo4738.65.lgr N65 E89 D38.026 P38.79 R5 M12145.6 O
./instances/Rome/grafo7248.41.lgr N41 E55 D27.5 P27.79 R2 M12.295 O
./instances/Rome/grafo911.12.lgr N12 E13 R0 M0.062 O
./instances/Rome/grafo1555.37.lgr N37 E48 D13 P13.79 R1 M3.902 O
./instances/Rome/grafo6029.39.lgr N39 E52 D22 P22.79 R1 M5.288 O
./instances/Rome/grafo4019.40.lgr N40 E46 R0 M0.141 O
./instances/Rome/grafo706.18.lgr N18 E25 R0 M0.08 O
./instances/Rome/grafo2350.11.lgr N11 E12 R0 M0.04 O
./instances/Rome/grafo5573.34.lgr N34 E42 R0 M0.114 O
./instances/Rome/grafo8214.94.lgr N94 E126 D55.003 P55.79 R7 M258416 O
./instances/Rome/grafo3299.53.lgr N53 E70 D34 P34.79 R5 M21741.4 O
./instances/Rome/grafo7962.78.lgr N78 E113 D69.043 P66 M601045 F
./instances/Rome/grafo2206.19.lgr N19 E23 R0 M0.09 O
./instances/Rome/grafo2512.12.lgr N12 E14 R0 M0.038 O
./instances/Rome/grafo2447.39.lgr N39 E61 D37 P37.79 R6 M64117.7 O
./instances/Rome/grafo5991.34.lgr N34 E41 D14 P14.79 R1 M3.117 O
./instances/Rome/grafo11646.32.lgr N32 E34 R0 M0.074 O
./instances/Rome/grafo10691.95.lgr N95 E123 D54 P54.79 R6 M192785 O
./instances/Rome/grafo8581.94.lgr N94 E121 D38 P38.79 R3 M207.531 O
./instances/Rome/grafo604.12.lgr N12 E11 R0 M0.056 O
./instances/Rome/grafo9406.84.lgr N84 E120 D65.5932 P61 M601221 F
./instances/Rome/grafo6356.37.lgr N37 E43 R0 M0.14 O
./instances/Rome/grafo6598.71.lgr N71 E104 D61.165 P59 M600991 F
./instances/Rome/grafo286.18.lgr N18 E20 R0 M0.086 O
./instances/Rome/grafo9231.81.lgr N81 E116 D68.7659 P65 M601109 F
./instances/Rome/grafo4708.76.lgr N76 E91 D26 P26.79 R1 M4.6 O
./instances/Rome/grafo10800.37.lgr N37 E45 D20 P20.79 R1 M3.964 O
./instances/Rome/grafo7082.53.lgr N53 E65 D20 P20.79 R1 M3.256 O
./instances/Rome/grafo4723.58.lgr N58 E70 D28.25 P28.79 R2 M134.619 O
./instances/Rome/grafo1884.16.lgr N16 E16 R0 M0.06 O
./instances/Rome/grafo4179.79.lgr N79 E100 D41 P41.79 R4 M3974.51 O
./instances/Rome/grafo3484.51.lgr N51 E68 D34 P34.79 R3 M1114.11 O
./instances/Rome/grafo6780.50.lgr N50 E70 D34 P34.79 R5 M6676.33 O
./instances/Rome/grafo6618.82.lgr N82 E101 D38 P38.79 R3 M980.819 O
./instances/Rome/grafo11299.93.lgr N93 E132 D76.8804 P73 M601100 F
./instances/Rome/grafo9664.80.lgr N80 E103 D45 P45.79 R6 M186046 O
./instances/Rome/grafo3887.38.lgr N38 E52 D24 P24.79 R1 M4.037 O
./instances/Rome/grafo5720.47.lgr N47 E64 D34.0308 P34.79 R3 M862.779 O
./instances/Rome/grafo6633.53.lgr N53 E77 D44.0698 P44.79 R4 M4054.25 O
./instances/Rome/grafo693.16.lgr N16 E19 R0 M0.084 O
./instances/Rome/grafo1195.27.lgr N27 E31 R0 M0.095 O
./instances/Rome/grafo2826.37.lgr N37 E51 D27.6667 P27.79 R2 M16.163 O
./instances/Rome/grafo1443.67.lgr N67 E85 D33 P33.79 R4 M3186.42 O
./instances/Rome/grafo10371.95.lgr N95 E125 D56.5874 P55 M601682 F
./instances/Rome/grafo7325.43.lgr N43 E50 D13 P13.79 R1 M2.987 O
./instances/Rome/grafo597.17.lgr N17 E24 R0 M0.086 O
./instances/Rome/grafo5316.36.lgr N36 E41 R0 M0.119 O
./instances/Rome/grafo6652.54.lgr N54 E74 D42 P42.79 R4 M5280.04 O
./instances/Rome/grafo3502.58.lgr N58 E77 D38.0357 P38.79 R3 M485.305 O
./instances/Rome/grafo1924.16.lgr N16 E18 R0 M0.082 O
./instances/Rome/grafo9821.77.lgr N77 E95 D39.1267 P39.79 R3 M1018.68 O
./instances/Rome/grafo5634.43.lgr N43 E60 D29 P29.79 R3 M505.03 O
./instances/Rome/grafo2903.15.lgr N15 E16 R0 M0.085 O
./instances/Rome/grafo1645.21.lgr N21 E23 R0 M0.057 O
./instances/Rome/grafo11311.40.lgr N40 E51 D20.6667 P20.79 R2 M7.858 O
./instances/Rome/grafo10930.100.lgr N100 E130 D61.1242 P58 M601144 F
./instances/Rome/grafo4421.60.lgr N60 E73 D29 P29.79 R3 M555.943 O
./instances/Rome/grafo6476.39.lgr N39 E50 D24 P24 R1 M4.433 O
./instances/Rome/grafo4840.59.lgr N59 E82 D33.2432 P33.79 R3 M483.223 O
./instances/Rome/grafo7601.48.lgr N48 E64 D32 P32.79 R4 M2679.12 O
./instances/Rome/grafo6762.34.lgr N34 E44 R0 M0.119 O
./instances/Rome/grafo6642.35.lgr N35 E42 D14 P14.79 R1 M2.575 O
./instances/Rome/grafo2831.21.lgr N21 E33 D22 P22.79 R1 M2.803 O
./instances/Rome/grafo8817.88.lgr N88 E127 D76.3739 P70 M601042 F
./instances/Rome/grafo1269.26.lgr N26 E28 R0 M0.106 O
./instances/Rome/grafo4818.65.lgr N65 E84 D39 P39.79 R4 M4183.25 O
./instances/Rome/grafo9792.80.lgr N80 E112 D60.4183 P58 M601230 F
./instances/Rome/grafo8515.61.lgr N61 E73 D18 P18.79 R1 M4.916 O
./instances/Rome/grafo9040.63.lgr N63 E74 R0 M0.183 O
./instances/Rome/grafo2652.16.lgr N16 E20 R0 M0.065 O
./instances/Rome/grafo9466.69.lgr N69 E86 D33.25 P33.79 R3 M131.408 O
./instances/Rome/grafo3154.44.lgr N44 E57 D22.5 P22.79 R2 M18.775 O
./instances/Rome/grafo3172.51.lgr N51 E71 D38 P38.79 R5 M10384 O
./instances/Rome/grafo9895.33.lgr N33 E37 R0 M0.09 O
./instances/Rome/grafo5790.37.lgr N37 E46 D21 P21.79 R1 M2.847 O
./instances/Rome/grafo5928.77.lgr N77 E91 D28.2407 P28.79 R2 M35.093 O
./instances/Rome/grafo3634.40.lgr N40 E47 R0 M0.093 O
./instances/Rome/grafo1438.49.lgr N49 E59 D23 P23.79 R1 M3.717 O
./instances/Rome/grafo5286.37.lgr N37 E48 D18 P18.79 R1 M2.3 O
./instances/Rome/grafo3309.59.lgr N59 E84 D47 P47.79 R4 M1731.81 O
./instances/Rome/grafo6491.51.lgr N51 E57 R0 M0.164 O
./instances/Rome/grafo1730.29.lgr N29 E35 R0 M0.103 O
./instances/Rome/grafo7108.86.lgr N86 E106 D42 P42.79 R4 M9909.54 O
./instances/Rome/grafo829.17.lgr N17 E21 R0 M0.099 O
./instances/Rome/grafo4012.49.lgr N49 E65 D34 P34.79 R4 M4892.12 O
./instances/Rome/grafo6551.49.lgr N49 E66 D36.1556 P36.79 R3 M389.332 O
./instances/Rome/grafo10864.99.lgr N99 E140 D80.2905 P74 M601102 F
./instances/Rome/grafo5247.33.lgr N33 E38 R0 M0.121 O
./instances/Rome/grafo2009.23.lgr N23 E30 D15 P15.79 R1 M3.525 O
./instances/Rome/grafo7307.37.lgr N37 E47 D18 P18.79 R1 M3.843 O
./instances/Rome/grafo4350.80.lgr N80 E106 D49 P49.79 R6 M134597 O
./instances/Rome/grafo1380.61.lgr N61 E72 D23 P23.79 R1 M4.275 O
./instances/Rome/grafo5028.83.lgr N83 E117 D64.17 P62 M601229 F
./instances/Rome/grafo8434.69.lgr N69 E99 D47.2672 P46 M601502 F
./instances/Rome/grafo10948.98.lgr N98 E130 D57 P57.79 R7 M343834 O
./instances/Rome/grafo2367.12.lgr N12 E15 R0 M0.069 O
./instances/Rome/grafo7989.61.lgr N61 E87 D48 P48.79 R6 M96769.9 O
./instances/Rome/grafo1672.19.lgr N19 E21 R0 M0.09 O
./instances/Rome/grafo5812.46.lgr N46 E58 D25.5 P25.79 R2 M15.54 O
./instances/Rome/grafo1368.31.lgr N31 E44 D26.6667 P26.79 R2 M16.036 O
./instances/Rome/grafo9922.39.lgr N39 E50 D22.2459 P22.79 R2 M30.092 O
./instances/Rome/grafo10281.34.lgr N34 E42 R0 M0.121 O
./instances/Rome/grafo10240.97.lgr N97 E134 D69.7095 P65 M601259 F
./instances/Rome/grafo8365.87.lgr N87 E120 D66.2333 P63 M601190 F
./instances/Rome/grafo1338.25.lgr N25 E26 R0 M0.097 O
./instances/Rome/grafo3040.44.lgr N44 E50 R0 M0.118 O
./instances/Rome/grafo6441.41.lgr N41 E54 D26.3333 P26.79 R2 M16.886 O
./instances/Rome/grafo8037.62.lgr N62 E81 D36 P36.79 R4 M2528.55 O
./instances/Rome/grafo5472.43.lgr N43 E58 D26.1667 P26.79 R3 M561.634 O
./instances/Rome/grafo9155.63.lgr N63 E83 D40 P40.79 R3 M598.036 O
./instances/Rome/grafo11272.99.lgr N99 E133 D64.9289 P62 M601318 F
./instances/Rome/grafo763.18.lgr N18 E23 R0 M0.082 O
./instances/Rome/grafo9160.72.lgr N72 E100 D47 P47.79 R7 M353055 O
./instances/Rome/grafo3649.38.lgr N38 E54 D26 P26.79 R3 M125.617 O
./instances/Rome/grafo3699.99.lgr N99 E133 D70.4749 P67 M601140 F
./instances/Rome/grafo1170.27.lgr N27 E28 R0 M0.105 O
./instances/Rome/grafo1918.16.lgr N16 E23 R0 M0.076 O
./instances/Rome/grafo2282.20.lgr N20 E24 R0 M0.079 O
./instances/Rome/grafo7327.39.lgr N39 E51 R0 M0.13 O
./instances/Rome/grafo11262.41.lgr N41 E49 D20 P20.79 R1 M5.454 O
./instances/Rome/grafo3032.30.lgr N30 E35 R0 M0.104 O
./instances/Rome/grafo2850.14.lgr N14 E17 R0 M0.072 O
./instances/Rome/grafo7998.71.lgr N71 E91 D43 P43.79 R4 M8163.35 O
./instances/Rome/grafo388.13.lgr N13 E16 R0 M0.076 O
./instances/Rome/grafo9459.79.lgr N79 E119 D73.4149 P69 M601231 F
./instances/Rome/grafo7761.44.lgr N44 E55 D26 P26.79 R1 M4.538 O
./instances/Rome/grafo806.15.lgr N15 E16 R0 M0.05 O
./instances/Rome/grafo7715.40.lgr N40 E56 D30 P30.79 R3 M248.539 O
./instances/Rome/grafo9202.71.lgr N71 E107 D62.6401 P59 M601237 F
./instances/Rome/grafo10323.97.lgr N97 E128 D67.0449 P64 M601122 F
./instances/Rome/grafo5922.42.lgr N42 E54 D21 P21.79 R1 M3.678 O
./instances/Rome/grafo1062.15.lgr N15 E19 R0 M0.07 O
./instances/Rome/grafo7343.44.lgr N44 E53 D18 P18.79 R1 M4.59 O
./instances/Rome/grafo3475.53.lgr N53 E70 D33 P33.79 R4 M3659.21 O
./instances/Rome/grafo5923.65.lgr N65 E92 D49 P49.79 R6 M90719.8 O
./instances/Rome/grafo2734.25.lgr N25 E28 R0 M0.098 O
./instances/Rome/grafo3746.62.lgr N62 E80 D32 P32.79 R4 M3733.14 O
./instances/Rome/grafo10818.97.lgr N97 E128 D60.2844 P59 M601103 F
./instances/Rome/grafo6011.35.lgr N35 E45 D20.6667 P20.79 R2 M9.53 O
./instances/Rome/grafo3774.41.lgr N41 E47 R0 M0.138 O
./instances/Rome/grafo523.20.lgr N20 E23 R0 M0.086 O
./instances/Rome/grafo4061.39.lgr N39 E47 D18 P18.79 R1 M3.704 O
./instances/Rome/grafo5223.60.lgr N60 E83 D42 P42.79 R6 M94943.4 O
./instances/Rome/grafo3836.53.lgr N53 E92 D66.2033 P62 M601080 F
./instances/Rome/grafo9704.80.lgr N80 E110 D60.8524 P60 M601056 F
./instances/Rome/grafo2675.12.lgr N12 E14 R0 M0.045 O
./instances/Rome/grafo6074.46.lgr N46 E62 D31.3333 P31.79 R2 M17.744 O
./instances/Rome/grafo3292.56.lgr N56 E84 D50.7185 P50 M601311 F
./instances/Rome/grafo5148.34.lgr N34 E37 R0 M0.118 O
./instances/Rome/grafo10788.98.lgr N98 E132 D63.1205 P62 M601055 F
./instances/Rome/grafo284.28.lgr N28 E36 D10 P10.79 R1 M2.772 O
./instances/Rome/grafo2245.17.lgr N17 E19 R0 M0.053 O
./instances/Rome/grafo4419.61.lgr N61 E80 D37 P37.79 R5 M23191.1 O
./instances/Rome/grafo9892.34.lgr N34 E38 R0 M0.121 O
./instances/Rome/grafo11157.100.lgr N100 E138 D76.8097 P73 M600994 F
./instances/Rome/grafo3505.43.lgr N43 E56 D24.4286 P24.79 R2 M13.765 O
./instances/Rome/grafo10593.98.lgr N98 E130 D58.9319 P56 M601356 F
./instances/Rome/grafo2834.24.lgr N24 E28 R0 M0.1 O
./instances/Rome/grafo4499.55.lgr N55 E72 D23 P23.79 R1 M4.463 O
./instances/Rome/grafo1830.24.lgr N24 E29 R0 M0.107 O
./instances/Rome/grafo7405.46.lgr N46 E64 D40 P40.79 R4 M4826.15 O
./instances/Rome/grafo2860.18.lgr N18 E21 R0 M0.089 O
./instances/Rome/grafo10784.98.lgr N98 E126 D58.7276 P57 M601010 F
./instances/Rome/grafo10197.96.lgr N96 E135 D76.5653 P70 M601146 F
./instances/Rome/grafo3981.43.lgr N43 E53 D23 P23.79 R1 M3.143 O
./instances/Rome/grafo10937.100.lgr N100 E136 D68.7541 P65 M601200 F
./instances/Rome/grafo958.13.lgr N13 E16 R0 M0.073 O
./instances/Rome/grafo7003.56.lgr N56 E73 D31 P31.79 R4 M1045.29 O
./instances/Rome/grafo10172.99.lgr N99 E132 D67.1091 P64 M601057 F
./instances/Rome/grafo10433.97.lgr N97 E128 D60.2727 P57 M601771 F
./instances/Rome/grafo9238.85.lgr N85 E103 D35 P35.79 R3 M853.373 O
./instances/Rome/grafo1449.21.lgr N21 E20 R0 M0.065 O
./instances/Rome/grafo1217.27.lgr N27 E29 R0 M0.093 O
./instances/Rome/grafo7629.42.lgr N42 E65 D39 P39.79 R5 M10476 O
./instances/Rome/grafo831.16.lgr N16 E17 R0 M0.052 O
./instances/Rome/grafo9482.79.lgr N79 E104 D51 P51.79 R6 M78251.6 O
./instances/Rome/grafo3298.58.lgr N58 E76 D32.1186 P32.79 R3 M659.343 O
./instances/Rome/grafo11092.97.lgr N97 E134 D71.3532 P66 M601320 F
./instances/Rome/grafo3023.34.lgr N34 E42 R0 M0.126 O
./instances/Rome/grafo3234.50.lgr N50 E65 D30 P30.79 R2 M51.112 O
./instances/Rome/grafo3546.36.lgr N36 E49 D22.6 P22.79 R2 M10.53 O
./instances/Rome/grafo2471.14.lgr N14 E16 R0 M0.071 O
./instances/Rome/grafo2913.40.lgr N40 E58 D34.0469 P34.79 R4 M4327.38 O
./instances/Rome/grafo8592.74.lgr N74 E102 D47 P47.79 R6 M102049 O
./instances/Rome/grafo5044.59.lgr N59 E84 D44.5857 P44 M601494 F
./instances/Rome/grafo8166.75.lgr N75 E104 D53 P53.79 R7 M584385 O
./instances/Rome/grafo1122.17.lgr N17 E17 R0 M0.06 O
./instances/Rome/grafo8211.77.lgr N77 E98 D37 P37.79 R5 M6298.01 O
./instances/Rome/grafo6283.36.lgr N36 E45 D17 P17.79 R1 M3.506 O
./instances/Rome/grafo3911.34.lgr N34 E44 D18 P18.79 R1 M4.779 O
./instances/Rome/grafo11158.94.lgr N94 E120 D53.0845 P53.79 R4 M3314.3 O
./instances/Rome/grafo5011.62.lgr N62 E85 D45 P45.79 R4 M6424.94 O
./instances/Rome/grafo2457.37.lgr N37 E48 D23.6667 P23.79 R2 M9.64 O
./instances/Rome/grafo9900.39.lgr N39 E44 R0 M0.139 O
./instances/Rome/grafo497.15.lgr N15 E17 R0 M0.068 O
./instances/Rome/grafo3932.38.lgr N38 E48 R0 M0.137 O
./instances/Rome/grafo9094.83.lgr N83 E111 D55.5708 P54 M601345 F
./instances/Rome/grafo3454.39.lgr N39 E50 D18 P18.79 R1 M3.017 O
./instances/Rome/grafo4720.81.lgr N81 E109 D49.486 P48 M601473 F
./instances/Rome/grafo8126.71.lgr N71 E99 D48.9999 P49.79 R6 M78812.7 O
./instances/Rome/grafo11169.99.lgr N99 E128 D61.8578 P61 M601091 F
./instances/Rome/grafo5499.38.lgr N38 E48 D20.6667 P20.79 R2 M9.724 O
./instances/Rome/grafo10727.94.lgr N94 E131 D71.7085 P67 M601189 F
./instances/Rome/grafo5529.36.lgr N36 E44 D18 P18.79 R1 M3.056 O
./instances/Rome/grafo2719.21.lgr N21 E26 R0 M0.098 O
./instances/Rome/grafo3166.57.lgr N57 E75 D39 P39.79 R4 M5129.31 O
./instances/Rome/grafo7418.99.lgr N99 E132 D62.5296 P62 M600900 F
./instances/Rome/grafo7041.44.lgr N44 E52 D12 P12.79 R1 M2.53 O
./instances/Rome/grafo4168.76.lgr N76 E101 D45 P45.79 R6 M193396 O
./instances/Rome/grafo1043.15.lgr N15 E19 R0 M0.081 O
./instances/Rome/grafo9468.79.lgr N79 E109 D51.3333 P51 M601290 F
./instances/Rome/grafo8811.96.lgr N96 E127 D60.582 P60 M601001 F
./instances/Rome/grafo6510.49.lgr N49 E59 R0 M0.157 O
./instances/Rome/grafo2668.12.lgr N12 E13 R0 M0.042 O
./instances/Rome/grafo10224.95.lgr N95 E133 D77.1033 P74 M601049 F
./instances/Rome/grafo2569.14.lgr N14 E16 R0 M0.092 O
./instances/Rome/grafo651.16.lgr N16 E15 R0 M0.054 O
./instances/Rome/grafo4839.63.lgr N63 E87 D42 P42.79 R5 M19678.5 O
./instances/Rome/grafo11221.92.lgr N92 E113 D43 P43.79 R5 M20405.8 O
./instances/Rome/grafo3354.63.lgr N63 E83 D43 P43.79 R4 M11707.6 O
./instances/Rome/grafo5756.32.lgr N32 E36 R0 M0.125 O
./instances/Rome/grafo5092.52.lgr N52 E66 D29.3333 P29.79 R2 M46.846 O
./instances/Rome/grafo904.20.lgr N20 E22 R0 M0.062 O
./instances/Rome/grafo1600.28.lgr N28 E37 D17.6364 P17.79 R2 M11.737 O
./instances/Rome/grafo6128.47.lgr N47 E60 D30 P30.79 R2 M154.529 O
./instances/Rome/grafo1844.42.lgr N42 E54 D23.6667 P23.79 R2 M7.9 O
./instances/Rome/grafo8596.84.lgr N84 E111 D54.7823 P53 M601226 F
./instances/Rome/grafo11160.100.lgr N100 E122 D45 P45.79 R6 M252708 O
./instances/Rome/grafo932.28.lgr N28 E35 R0 M0.117 O
./instances/Rome/grafo9431.79.lgr N79 E103 D48 P48.79 R5 M29102.4 O
./instances/Rome/grafo1641.30.lgr N30 E33 R0 M0.108 O
./instances/Rome/grafo4850.55.lgr N55 E75 D37.0626 P37.79 R3 M1110.89 O
./instances/Rome/grafo4690.61.lgr N61 E83 D45.25 P45.79 R2 M37.338 O
./instances/Rome/grafo9091.86.lgr N86 E111 D48 P48.79 R6 M126460 O
./instances/Rome/grafo9562.66.lgr N66 E91 D48 P48.79 R6 M116517 O
./instances/Rome/grafo4536.83.lgr N83 E102 D37.0333 P37.79 R4 M2221.53 O
./instances/Rome/grafo10729.36.lgr N36 E46 D17 P17.79 R1 M3.051 O
./instances/Rome/grafo3944.39.lgr N39 E54 D26.6 P26.79 R2 M10.434 O
./instances/Rome/grafo10534.100.lgr N100 E141 D76.2818 P70 M601234 F
./instances/Rome/grafo2610.17.lgr N17 E18 R0 M0.086 O
./instances/Rome/grafo6413.62.lgr N62 E95 D55.2976 P55 M601482 F
./instances/Rome/grafo11554.36.lgr N36 E50 D27 P27.79 R3 M503.242 O
./instances/Rome/grafo6561.48.lgr N48 E68 D29.0476 P29.79 R3 M189.015 O
./instances/Rome/grafo11424.95.lgr N95 E129 D69.0384 P67 M601127 F
./instances/Rome/grafo2839.37.lgr N37 E47 D17.6667 P17.79 R2 M6.64 O
./instances/Rome/grafo1410.67.lgr N67 E85 D33 P33.79 R3 M590.421 O
./instances/Rome/grafo4749.61.lgr N61 E73 D25.3 P25.79 R2 M17.131 O
./instances/Rome/grafo1206.29.lgr N29 E36 R0 M0.114 O
./instances/Rome/grafo6253.41.lgr N41 E48 R0 M0.115 O
./instances/Rome/grafo4204.74.lgr N74 E99 D48.0144 P48.79 R4 M3269.36 O
./instances/Rome/grafo11057.96.lgr N96 E133 D71.5585 P67 M601039 F
./instances/Rome/grafo9043.73.lgr N73 E95 D47 P47.79 R3 M1043.78 O
./instances/Rome/grafo9048.63.lgr N63 E74 D20 P20.79 R1 M4.314 O
./instances/Rome/grafo3969.54.lgr N54 E70 D33.25 P33.79 R3 M463.31 O
./instances/Rome/grafo1160.17.lgr N17 E23 R0 M0.087 O
./instances/Rome/grafo9074.70.lgr N70 E90 D42 P42.79 R4 M4079.8 O
./instances/Rome/grafo10380.98.lgr N98 E135 D71.5907 P66 M601313 F
./instances/Rome/grafo5486.43.lgr N43 E54 D25.4211 P25.79 R2 M12.447 O
./instances/Rome/grafo4439.80.lgr N80 E102 D39.311 P39.79 R3 M587.288 O
./instances/Rome/grafo772.11.lgr N11 E13 R0 M0.074 O
./instances/Rome/grafo3799.44.lgr N44 E66 D39 P39.79 R5 M10403.5 O
./instances/Rome/grafo8809.94.lgr N94 E116 D40.0336 P40.79 R3 M480.332 O
./instances/Rome/grafo2935.11.lgr N11 E11 R0 M0.045 O
./instances/Rome/grafo5300.59.lgr N59 E80 D37.7778 P37.79 R3 M46.62 O
./instances/Rome/grafo1598.29.lgr N29 E33 R0 M0.102 O
./instances/Rome/grafo1665.17.lgr N17 E17 R0 M0.051 O
./instances/Rome/grafo11529.36.lgr N36 E52 D27.25 P27.79 R2 M17.834 O
./instances/Rome/grafo2091.34.lgr N34 E47 D17 P17.79 R1 M2.491 O
./instances/Rome/grafo113.28.lgr N28 E31 R0 M0.077 O
./instances/Rome/grafo3802.41.lgr N41 E57 D27.0482 P27.79 R3 M372.424 O
./instances/Rome/grafo669.12.lgr N12 E12 R0 M0.056 O
./instances/Rome/grafo3931.37.lgr N37 E47 D22.25 P22.79 R3 M206.646 O
./instances/Rome/grafo5839.36.lgr N36 E40 D9 P9.79 R1 M2.848 O
./instances/Rome/grafo10146.97.lgr N97 E142 D84.9821 P78 M601205 F
./instances/Rome/grafo2083.52.lgr N52 E63 D21 P21.79 R1 M3.884 O
./instances/Rome/grafo7274.38.lgr N38 E54 D33 P33.79 R3 M624.462 O
./instances/Rome/grafo3831.44.lgr N44 E52 R0 M0.148 O
./instances/Rome/grafo11445.36.lgr N36 E41 R0 M0.12 O
./instances/Rome/grafo3735.39.lgr N39 E53 D32 P32.79 R3 M846.679 O
./instances/Rome/grafo6845.40.lgr N40 E49 D17 P17.79 R1 M2.769 O
./instances/Rome/grafo2212.36.lgr N36 E41 R0 M0.126 O
./instances/Rome/grafo11464.35.lgr N35 E47 D20 P20.79 R3 M61.926 O
./instances/Rome/grafo8671.93.lgr N93 E114 D49 P49.79 R4 M7146.66 O
./instances/Rome/grafo6241.46.lgr N46 E60 D26.3333 P26.79 R3 M200.751 O
./instances/Rome/grafo447.14.lgr N14 E16 R0 M0.078 O
./instances/Rome/grafo4790.62.lgr N62 E85 D44 P44.79 R5 M22726.2 O
./instances/Rome/grafo5985.62.lgr N62 E87 D43.3618 P41 M602332 F
./instances/Rome/grafo10827.99.lgr N99 E135 D71.2062 P69 M601026 F
./instances/Rome/grafo2298.13.lgr N13 E14 R0 M0.051 O
./instances/Rome/grafo6628.46.lgr N46 E63 D36 P36.79 R3 M324.562 O
./instances/Rome/grafo8417.61.lgr N61 E89 D50 P50.79 R6 M169492 O
./instances/Rome/grafo11604.34.lgr N34 E43 D18 P18.79 R1 M3.575 O
./instances/Rome/grafo10315.98.lgr N98 E127 D60 P60.79 R6 M270136 O
./instances/Rome/grafo9473.64.lgr N64 E79 D33.4103 P33.79 R2 M49.582 O
./instances/Rome/grafo10687.96.lgr N96 E134 D77.0838 P75 M600977 F
./instances/Rome/grafo11001.97.lgr N97 E136 D73.424 P67 M601188 F
./instances/Rome/grafo3383.38.lgr N38 E62 D44 P44.79 R6 M98789.2 O
./instances/Rome/grafo4011.48.lgr N48 E62 D28.5 P28.79 R2 M15.901 O
./instances/Rome/grafo3129.37.lgr N37 E48 R0 M0.142 O
./instances/Rome/grafo9571.67.lgr N67 E77 D21 P21.79 R1 M3.447 O
./instances/Rome/grafo4922.61.lgr N61 E91 D51.6161 P51 M601340 F
./instances/Rome/grafo5008.58.lgr N58 E77 D37 P37.79 R4 M5602.32 O
./instances/Rome/grafo3150.40.lgr N40 E46 R0 M0.138 O
./instances/Rome/grafo4068.38.lgr N38 E49 D24.3396 P24.79 R2 M27.479 O
./instances/Rome/grafo6470.45.lgr N45 E66 D36.0702 P36.79 R4 M1523.12 O
./instances/Rome/grafo8146.77.lgr N77 E99 D42 P42.79 R5 M12728.4 O
./instances/Rome/grafo4966.53.lgr N53 E66 D18 P18.79 R1 M3.389 O
./instances/Rome/grafo1605.50.lgr N50 E54 R0 M0.148 O
./instances/Rome/grafo5303.34.lgr N34 E44 R0 M0.122 O
./instances/Rome/grafo137.21.lgr N21 E36 D23.4 P23.79 R2 M10.439 O
./instances/Rome/grafo818.13.lgr N13 E14 R0 M0.049 O
./instances/Rome/grafo5837.36.lgr N36 E56 D36.0714 P36.79 R3 M441.771 O
./instances/Rome/grafo9277.76.lgr N76 E102 D46.8928 P46 M601366 F
./instances/Rome/grafo1347.25.lgr N25 E29 R0 M0.104 O
./instances/Rome/grafo5611.76.lgr N76 E102 D51.0104 P51.79 R4 M6099.8 O
./instances/Rome/grafo3061.32.lgr N32 E46 D23 P23.79 R1 M4.068 O
./instances/Rome/grafo8966.89.lgr N89 E107 D33 P33.79 R3 M911.76 O
./instances/Rome/grafo10848.94.lgr N94 E119 D52 P52.79 R3 M236.295 O
./instances/Rome/grafo4213.71.lgr N71 E94 D47.05 P47.79 R4 M4361.36 O
./instances/Rome/grafo8882.100.lgr N100 E158 D105.205 P87 M600964 F
./instances/Rome/grafo4491.61.lgr N61 E79 D33.0417 P33.79 R3 M922.426 O
./instances/Rome/grafo6698.37.lgr N37 E54 D35.5 P35.79 R2 M18.91 O
./instances/Rome/grafo7841.83.lgr N83 E107 D41 P41.79 R6 M91262.3 O
./instances/Rome/grafo4032.42.lgr N42 E51 R0 M0.142 O
./instances/Rome/grafo2203.33.lgr N33 E41 D9 P9.79 R1 M2.683 O
./instances/Rome/grafo3677.51.lgr N51 E71 D37 P37.79 R5 M13165 O
./instances/Rome/grafo461.10.lgr N10 E10 R0 M0.05 O
./instances/Rome/grafo5391.74.lgr N74 E100 D50.8738 P50 M601735 F
./instances/Rome/grafo4376.60.lgr N60 E73 D23 P23 R1 M4.724 O
./instances/Rome/grafo2820.14.lgr N14 E14 R0 M0.05 O
./instances/Rome/grafo9430.65.lgr N65 E76 D22 P22.79 R3 M285.028 O
./instances/Rome/grafo1679.18.lgr N18 E24 R0 M0.091 O
./instances/Rome/grafo6607.51.lgr N51 E61 R0 M0.144 O
./instances/Rome/grafo6977.74.lgr N74 E101 D47 P47.79 R7 M537155 O
./instances/Rome/grafo9574.74.lgr N74 E107 D60.0197 P58 M600991 F
./instances/Rome/grafo8566.98.lgr N98 E139 D72.1441 P68 M601217 F
./instances/Rome/grafo5199.42.lgr N42 E61 D32 P32.79 R5 M23582.5 O
./instances/Rome/grafo5105.52.lgr N52 E81 D49 P49.79 R6 M49294.7 O
./instances/Rome/grafo5344.41.lgr N41 E52 D26 P26.79 R1 M4.854 O
./instances/Rome/grafo1445.30.lgr N30 E38 R0 M0.111 O
./instances/Rome/grafo4128.61.lgr N61 E88 D52.9777 P52 M601624 F
./instances/Rome/grafo3111.48.lgr N48 E54 R0 M0.148 O
./instances/Rome/grafo179.35.lgr N35 E42 R0 M0.121 O
./instances/Rome/grafo789.24.lgr N24 E30 R0 M0.092 O
./instances/Rome/grafo9627.80.lgr N80 E98 D37 P37.79 R5 M18539.5 O
./instances/Rome/grafo6556.60.lgr N60 E88 D53 P53.79 R7 M558426 O
./instances/Rome/grafo8361.65.lgr N65 E84 D41.038 P41.79 R3 M526.373 O
./instances/Rome/grafo5826.73.lgr N73 E94 D41 P41.79 R5 M24192.2 O
./instances/Rome/grafo1774.10.lgr N10 E15 R0 M0.064 O
./instances/Rome/grafo6619.48.lgr N48 E57 D20 P20.79 R1 M2.751 O
./instances/Rome/grafo5818.77.lgr N77 E111 D66.9403 P64 M601155 F
./instances/Rome/grafo9158.65.lgr N65 E87 D42 P42.79 R5 M14309.3 O
./instances/Rome/grafo4052.41.lgr N41 E56 D21.5 P21.79 R2 M10.031 O
./instances/Rome/grafo511.13.lgr N13 E14 R0 M0.083 O
./instances/Rome/grafo5444.55.lgr N55 E70 D24.1562 P24.79 R2 M42.008 O
./instances/Rome/grafo8331.95.lgr N95 E120 D49.0803 P47 M601998 F
./instances/Rome/grafo11485.39.lgr N39 E52 D26.2059 P26.79 R2 M19.68 O
./instances/Rome/grafo5781.35.lgr N35 E43 D10 P10.79 R1 M2.468 O
./instances/Rome/grafo3092.24.lgr N24 E28 R0 M0.091 O
./instances/Rome/grafo5216.43.lgr N43 E57 D30.375 P30.79 R2 M36.686 O
./instances/Rome/grafo2639.29.lgr N29 E43 D18 P18.79 R1 M2.428 O
./instances/Rome/grafo7531.38.lgr N38 E44 R0 M0.112 O
./instances/Rome/grafo6088.41.lgr N41 E48 D17 P17.79 R1 M2.583 O
./instances/Rome/grafo6973.41.lgr N41 E58 D33.25 P33.79 R4 M1713.01 O
./instances/Rome/grafo10712.98.lgr N98 E141 D79.8471 P74 M601072 F
./instances/Rome/grafo898.10.lgr N10 E9 R0 M0.05 O
./instances/Rome/grafo11053.94.lgr N94 E132 D63.5989 P61 M601206 F
./instances/Rome/grafo2210.28.lgr N28 E32 R0 M0.094 O
./instances/Rome/grafo1841.18.lgr N18 E26 R0 M0.09 O
./instances/Rome/grafo5335.32.lgr N32 E37 D12 P12.79 R1 M2.706 O
./instances/Rome/grafo10744.96.lgr N96 E129 D64.257 P61 M601045 F
./instances/Rome/grafo9325.63.lgr N63 E86 D45 P45.79 R5 M56196.5 O
./instances/Rome/grafo5469.81.lgr N81 E98 D32.1053 P32.79 R3 M568.768 O
./instances/Rome/grafo3338.56.lgr N56 E71 D27 P27.79 R1 M4.896 O
./instances/Rome/grafo7777.87.lgr N87 E111 D44 P44.79 R6 M131308 O
./instances/Rome/grafo11468.36.lgr N36 E47 D24.5294 P24.79 R2 M19.132 O
./instances/Rome/grafo8585.91.lgr N91 E123 D62.9943 P60 M601309 F
./instances/Rome/grafo4383.75.lgr N75 E105 D60.3987 P58 M601300 F
./instances/Rome/grafo5764.36.lgr N36 E43 D17 P17.79 R1 M3.443 O
./instances/Rome/grafo6134.45.lgr N45 E55 D16 P16.79 R1 M2.882 O
./instances/Rome/grafo8423.82.lgr N82 E109 D52.2712 P51 M601460 F
./instances/Rome/grafo2930.35.lgr N35 E37 R0 M0.13 O
./instances/Rome/grafo7436.67.lgr N67 E89 D36 P36.79 R5 M9210.63 O
./instances/Rome/grafo9621.90.lgr N90 E112 D38.0475 P38.79 R4 M2755.8 O
./instances/Rome/grafo4017.44.lgr N44 E60 D35.1111 P35.79 R3 M757.04 O
./instances/Rome/grafo4783.80.lgr N80 E107 D46 P46.79 R5 M17246 O
./instances/Rome/grafo7092.37.lgr N37 E47 D14 P14.79 R1 M2.931 O
./instances/Rome/grafo4820.66.lgr N66 E100 D59.9202 P57 M601214 F
./instances/Rome/grafo7266.70.lgr N70 E84 D30 P30.79 R2 M22.763 O
./instances/Rome/grafo9322.67.lgr N67 E92 D45 P45.79 R4 M3850.74 O
./instances/Rome/grafo5269.42.lgr N42 E54 D25 P25.79 R1 M3.334 O
./instances/Rome/grafo4684.63.lgr N63 E82 D38.1304 P38.79 R3 M899.785 O
./instances/Rome/grafo3384.52.lgr N52 E81 D49.815 P48 M601392 F
./instances/Rome/grafo8759.94.lgr N94 E124 D64.7861 P63 M601520 F
./instances/Rome/grafo5035.56.lgr N56 E71 D29.1429 P29.79 R2 M40.321 O
./instances/Rome/grafo10163.93.lgr N93 E121 D56.1505 P55 M601235 F
./instances/Rome/grafo6883.43.lgr N43 E54 D22.6667 P22.79 R2 M9.627 O
./instances/Rome/grafo4171.57.lgr N57 E80 D40.0626 P40.79 R4 M1881.98 O
./instances/Rome/grafo6139.40.lgr N40 E51 D21 P21.79 R1 M4.064 O
./instances/Rome/grafo4296.55.lgr N55 E68 D28 P28.79 R2 M15.256 O
./instances/Rome/grafo9910.32.lgr N32 E37 D12 P12.79 R1 M2.101 O
./instances/Rome/grafo4116.60.lgr N60 E88 D48 P48 R6 M58171.8 O
./instances/Rome/grafo11002.96.lgr N96 E133 D72.043 P70 M601125 F
./instances/Rome/grafo1606.63.lgr N63 E85 D42 P42.79 R4 M4989.44 O
./instances/Rome/grafo4885.71.lgr N71 E105 D63.3205 P61 M601135 F
./instances/Rome/grafo2023.16.lgr N16 E20 R0 M0.069 O
./instances/Rome/grafo2766.26.lgr N26 E32 R0 M0.078 O
./instances/Rome/grafo931.13.lgr N13 E15 R0 M0.059 O
./instances/Rome/grafo3727.39.lgr N39 E53 D25.3333 P25.79 R2 M14.008 O
./instances/Rome/grafo8190.73.lgr N73 E100 D47.246 P46 M601495 F
./instances/Rome/grafo2553.18.lgr N18 E19 R0 M0.058 O
./instances/Rome/grafo2581.45.lgr N45 E54 D23 P23.79 R1 M4.01 O
./instances/Rome/grafo2845.14.lgr N14 E16 R0 M0.047 O
./instances/Rome/grafo1162.11.lgr N11 E11 R0 M0.044 O
./instances/Rome/grafo2421.17.lgr N17 E19 R0 M0.076 O
./instances/Rome/grafo3643.36.lgr N36 E43 R0 M0.126 O
./instances/Rome/grafo11245.92.lgr N92 E118 D46 P46.79 R4 M4734.42 O
./instances/Rome/grafo8196.76.lgr N76 E92 D34.0576 P34.79 R3 M701.326 O
./instances/Rome/grafo10759.96.lgr N96 E122 D54 P54.79 R6 M286881 O
./instances/Rome/grafo5926.43.lgr N43 E62 D34 P34.79 R4 M1478.76 O
./instances/Rome/grafo3213.44.lgr N44 E57 D27 P27.79 R1 M3.676 O
./instances/Rome/grafo10072.97.lgr N97 E136 D77.7425 P74 M601100 F
./instances/Rome/grafo4134.57.lgr N57 E84 D48.0063 P48.79 R4 M4090.54 O
./instances/Rome/grafo4761.64.lgr N64 E93 D51.2658 P50 M601430 F
./instances/Rome/grafo11050.98.lgr N98 E141 D74.4263 P71 M601092 F
./instances/Rome/grafo1831.17.lgr N17 E19 R0 M0.081 O
./instances/Rome/grafo11367.92.lgr N92 E118 D46 P46.79 R4 M5630.75 O
./instances/Rome/grafo4111.35.lgr N35 E50 D32.4444 P32.79 R2 M15.034 O
./instances/Rome/grafo3400.93.lgr N93 E124 D57.0012 P57.79 R7 M340393 O
./instances/Rome/grafo4760.55.lgr N55 E73 D38.6667 P38.79 R2 M16.086 O
./instances/Rome/grafo9511.84.lgr N84 E119 D63.5392 P63 M601180 F
./instances/Rome/grafo5045.55.lgr N55 E76 D40 P40.79 R4 M3148.98 O
./instances/Rome/grafo11212.41.lgr N41 E56 D26 P26.79 R3 M668.55 O
./instances/Rome/grafo6661.55.lgr N55 E72 D32.5714 P32.79 R2 M24.019 O
./instances/Rome/grafo5353.39.lgr N39 E45 R0 M0.138 O
./instances/Rome/grafo5757.69.lgr N69 E100 D57.9122 P55 M601168 F
./instances/Rome/grafo8696.73.lgr N73 E104 D55.6719 P55 M601118 F
./instances/Rome/grafo9301.61.lgr N61 E77 D33.2414 P33.79 R2 M48.837 O
./instances/Rome/grafo3565.42.lgr N42 E52 R0 M0.139 O
./instances/Rome/grafo5372.36.lgr N36 E47 D21 P21.79 R1 M3.726 O
./instances/Rome/grafo6586.48.lgr N48 E69 D42.1 P42.79 R4 M2512.86 O
./instances/Rome/grafo4418.53.lgr N53 E63 D22 P22.79 R1 M3.442 O
./instances/Rome/grafo9063.73.lgr N73 E98 D45 P45.79 R6 M143793 O
./instances/Rome/grafo1675.19.lgr N19 E21 R0 M0.09 O
./instances/Rome/grafo1891.18.lgr N18 E19 R0 M0.054 O
./instances/Rome/grafo5581.45.lgr N45 E62 D33 P33.79 R3 M361.681 O
./instances/Rome/grafo2941.38.lgr N38 E54 D33.0956 P33.79 R3 M1083.68 O
./instances/Rome/grafo10854.99.lgr N99 E135 D67.0528 P64 M601048 F
./instances/Rome/grafo9362.98.lgr N98 E143 D80.4063 P71 M601183 F
./instances/Rome/grafo1713.19.lgr N19 E19 R0 M0.061 O
./instances/Rome/grafo5347.80.lgr N80 E95 D29.25 P29.79 R2 M27.88 O
./instances/Rome/grafo9136.67.lgr N67 E86 D35.1659 P35.79 R4 M1868.96 O
./instances/Rome/grafo9989.32.lgr N32 E38 R0 M0.12 O
./instances/Rome/grafo11502.100.lgr N100 E126 D48.8578 P48 M601437 F
./instances/Rome/grafo10142.37.lgr N37 E47 D22.3333 P22.79 R2 M46.624 O
./instances/Rome/grafo8322.70.lgr N70 E102 D55.3928 P54 M601264 F
./instances/Rome/grafo8471.89.lgr N89 E117 D57.6823 P56 M601228 F
./instances/Rome/grafo10425.93.lgr N93 E122 D59 P59.79 R4 M12643.7 O
./instances/Rome/grafo7847.77.lgr N77 E117 D69.0431 P63 M601236 F
./instances/Rome/grafo1052.22.lgr N22 E34 D22 P22.79 R1 M3.1 O
./instances/Rome/grafo9954.32.lgr N32 E34 R0 M0.111 O
./instances/Rome/grafo1818.26.lgr N26 E28 R0 M0.101 O
./instances/Rome/grafo3240.46.lgr N46 E66 D32 P32.79 R4 M2242.36 O
./instances/Rome/grafo11546.97.lgr N97 E140 D79.2997 P75 M601222 F
./instances/Rome/grafo4583.59.lgr N59 E80 D42 P42.79 R5 M23505.3 O
./instances/Rome/grafo4774.65.lgr N65 E85 D35.0226 P35.79 R3 M526.211 O
./instances/Rome/grafo3906.49.lgr N49 E61 R0 M0.152 O
./instances/Rome/grafo4502.55.lgr N55 E76 D41 P41.79 R3 M831.361 O
./instances/Rome/grafo11636.32.lgr N32 E32 R0 M0.061 O
./instances/Rome/grafo2890.12.lgr N12 E14 R0 M0.032 O
./instances/Rome/grafo9350.63.lgr N63 E85 D38 P38.79 R5 M23216.7 O
./instances/Rome/grafo5062.64.lgr N64 E78 D28.0212 P28.79 R3 M331.13 O
./instances/Rome/grafo4221.55.lgr N55 E69 D20.5 P20.79 R2 M9.786 O
./instances/Rome/grafo532.11.lgr N11 E11 R0 M0.053 O
./instances/Rome/grafo8254.72.lgr N72 E85 D26.1667 P26.79 R2 M24.69 O
./instances/Rome/grafo1840.28.lgr N28 E34 R0 M0.115 O
./instances/Rome/grafo219.11.lgr N11 E13 R0 M0.039 O
./instances/Rome/grafo11378.36.lgr N36 E47 D20.1667 P20.79 R3 M79.514 O
./instances/Rome/grafo11648.90.lgr N90 E131 D73.3524 P69 M601318 F
./instances/Rome/grafo8489.87.lgr N87 E106 D39 P39.79 R4 M7172.38 O
./instances/Rome/grafo9776.86.lgr N86 E113 D49 P49.79 R7 M509043 O
./instances/Rome/grafo674.15.lgr N15 E18 R0 M0.088 O
./instances/Rome/grafo2288.16.lgr N16 E24 R0 M0.082 O
./instances/Rome/grafo1869.31.lgr N31 E33 R0 M0.101 O
./instances/Rome/grafo5241.42.lgr N42 E55 D26.1111 P26.79 R2 M16.032 O
./instances/Rome/grafo4466.66.lgr N66 E102 D63.5882 P60 M601265 F
./instances/Rome/grafo3544.42.lgr N42 E60 D36 P36.79 R4 M3766.62 O
./instances/Rome/grafo5604.39.lgr N39 E61 D40.2 P40.79 R3 M146.309 O
./instances/Rome/grafo11313.96.lgr N96 E144 D89.9111 P81 M601120 F
./instances/Rome/grafo9679.66.lgr N66 E95 D52.7966 P51 M601227 F
./instances/Rome/grafo7971.73.lgr N73 E92 D35 P35.79 R5 M15080.6 O
./instances/Rome/grafo9666.72.lgr N72 E112 D68.1847 P63 M601544 F
./instances/Rome/grafo11608.32.lgr N32 E33 R0 M0.118 O
./instances/Rome/grafo11374.33.lgr N33 E44 R0 M0.114 O
./instances/Rome/grafo3997.40.lgr N40 E56 D30 P30.79 R2 M41.124 O
./instances/Rome/grafo11041.97.lgr N97 E126 D53.8164 P53 M601398 F
./instances/Rome/grafo6679.82.lgr N82 E107 D47.0035 P47.79 R4 M6793.28 O
./instances/Rome/grafo2597.15.lgr N15 E17 R0 M0.078 O
./instances/Rome/grafo9855.35.lgr N35 E40 R0 M0.119 O
./instances/Rome/grafo2578.34.lgr N34 E36 R0 M0.105 O
./instances/Rome/grafo4147.81.lgr N81 E107 D54.9227 P53 M601220 F
./instances/Rome/grafo1986.27.lgr N27 E34 D16 P16.79 R1 M2.704 O
./instances/Rome/grafo4162.63.lgr N63 E81 D41 P41.79 R3 M553.456 O
./instances/Rome/grafo8113.70.lgr N70 E94 D50.0004 P50.79 R5 M25086.3 O
./instances/Rome/grafo2325.13.lgr N13 E13 R0 M0.055 O
./instances/Rome/grafo843.14.lgr N14 E14 R0 M0.049 O
./instances/Rome/grafo10044.38.lgr N38 E46 D16 P16.79 R1 M3.303 O
./instances/Rome/grafo4141.64.lgr N64 E79 D34.0811 P34.79 R2 M227.565 O
./instances/Rome/grafo7574.86.lgr N86 E110 D50 P50.79 R5 M16135.3 O
./instances/Rome/grafo10516.94.lgr N94 E138 D90.4463 P83 M600948 F
./instances/Rome/grafo5362.37.lgr N37 E45 D16 P16.79 R1 M2.867 O
./instances/Rome/grafo1458.48.lgr N48 E63 D27.5 P27.79 R2 M12.762 O
./instances/Rome/grafo7658.44.lgr N44 E61 D31 P31.79 R2 M23.944 O
./instances/Rome/grafo3095.34.lgr N34 E44 D14 P14.79 R1 M3.353 O
./instances/Rome/grafo504.25.lgr N25 E29 R0 M0.1 O
./instances/Rome/grafo6577.38.lgr N38 E49 D17 P17.79 R1 M2.853 O
./instances/Rome/grafo1391.27.lgr N27 E30 R0 M0.102 O
./instances/Rome/grafo4341.56.lgr N56 E73 D33.1481 P33.79 R2 M48.691 O
./instances/Rome/grafo3883.42.lgr N42 E65 D41.0904 P41.79 R4 M2716.93 O
./instances/Rome/grafo3444.41.lgr N41 E53 D24 P24.79 R3 M469.155 O
./instances/Rome/grafo4817.55.lgr N55 E80 D42.0762 P42 M601464 F
./instances/Rome/grafo11149.100.lgr N100 E136 D64.8215 P61 M601084 F
./instances/Rome/grafo8226.90.lgr N90 E129 D70.9992 P66 M601229 F
./instances/Rome/grafo6234.39.lgr N39 E52 D21.6667 P21.79 R2 M7.572 O
./instances/Rome/grafo5924.57.lgr N57 E74 D36.0494 P36.79 R3 M855.726 O
./instances/Rome/grafo7314.43.lgr N43 E53 D15 P15.79 R1 M3.246 O
./instances/Rome/grafo4769.53.lgr N53 E72 D33.5 P33.79 R3 M311.384 O
./instances/Rome/grafo11486.37.lgr N37 E49 R0 M0.128 O
./instances/Rome/grafo7833.72.lgr N72 E105 D61.2183 P59 M601152 F
./instances/Rome/grafo4071.43.lgr N43 E60 D28 P28.79 R5 M13122.6 O
./instances/Rome/grafo4876.60.lgr N60 E78 D34.4118 P34.79 R2 M35.016 O
./instances/Rome/grafo5007.64.lgr N64 E78 D33.6667 P33.79 R2 M14.573 O
./instances/Rome/grafo8336.71.lgr N71 E91 D43 P43.79 R5 M25831.5 O
./instances/Rome/grafo178.33.lgr N33 E42 D18 P18.79 R1 M3.315 O
./instances/Rome/grafo5544.67.lgr N67 E86 D36 P36.79 R3 M680.657 O
./instances/Rome/grafo2363.34.lgr N34 E39 R0 M0.119 O
./instances/Rome/grafo11392.90.lgr N90 E128 D72.8414 P70 M601336 F
./instances/Rome/grafo3405.57.lgr N57 E78 D39 P39.79 R6 M227612 O
./instances/Rome/grafo9612.79.lgr N79 E99 D38 P38.79 R3 M1229.54 O
./instances/Rome/grafo1176.11.lgr N11 E13 R0 M0.076 O
./instances/Rome/grafo6554.48.lgr N48 E70 D38.1429 P38.79 R3 M356.476 O
./instances/Rome/grafo1872.23.lgr N23 E25 R0 M0.097 O
./instances/Rome/grafo2420.16.lgr N16 E18 R0 M0.076 O
./instances/Rome/grafo2401.17.lgr N17 E31 D21.625 P21.79 R2 M8.787 O
./instances/Rome/grafo3547.37.lgr N37 E38 R0 M0.13 O
./instances/Rome/grafo7046.48.lgr N48 E54 R0 M0.145 O
./instances/Rome/grafo10870.94.lgr N94 E129 D67.7129 P63 M601206 F
./instances/Rome/grafo3861.99.lgr N99 E140 D81.5354 P76 M601145 F
./instances/Rome/grafo6658.59.lgr N59 E79 D40 P40.79 R4 M4902.05 O
./instances/Rome/grafo9804.84.lgr N84 E121 D62.7684 P60 M601220 F
./instances/Rome/grafo5783.36.lgr N36 E46 D20 P20.79 R1 M3.661 O
./instances/Rome/grafo2345.17.lgr N17 E20 R0 M0.087 O
./instances/Rome/grafo8353.89.lgr N89 E116 D51.663 P49 M601769 F
./instances/Rome/grafo8043.72.lgr N72 E100 D52 P52.79 R5 M21200.8 O
./instances/Rome/grafo1024.20.lgr N20 E21 R0 M0.069 O
./instances/Rome/grafo3374.38.lgr N38 E48 R0 M0.093 O
./instances/Rome/grafo2908.13.lgr N13 E12 R0 M0.038 O
./instances/Rome/grafo2797.15.lgr N15 E17 R0 M0.056 O
./instances/Rome/grafo4155.63.lgr N63 E73 D18 P18.79 R1 M2.76 O
./instances/Rome/grafo8899.89.lgr N89 E116 D50 P50.79 R7 M371235 O
./instances/Rome/grafo6595.38.lgr N38 E53 D33 P33.79 R4 M8397.07 O
./instances/Rome/grafo3270.41.lgr N41 E49 R0 M0.127 O
./instances/Rome/grafo8129.79.lgr N79 E109 D53.2709 P51 M601819 F
./instances/Rome/grafo9681.67.lgr N67 E87 D39 P39.79 R3 M868.072 O
./instances/Rome/grafo4528.55.lgr N55 E67 R0 M0.171 O
./instances/Rome/grafo11082.33.lgr N33 E42 R0 M0.105 O
./instances/Rome/grafo1881.19.lgr N19 E22 R0 M0.085 O
./instances/Rome/grafo719.14.lgr N14 E13 R0 M0.049 O
./instances/Rome/grafo4286.74.lgr N74 E111 D69.4379 P65 M601112 F
./instances/Rome/grafo11054.96.lgr N96 E127 D58.2333 P55 M601105 F
./instances/Rome/grafo10074.90.lgr N90 E130 D76.1001 P68 M601046 F
./instances/Rome/grafo6489.48.lgr N48 E66 D31.5 P31.79 R2 M21.248 O
./instances/Rome/grafo9653.71.lgr N71 E80 R0 M0.199 O
./instances/Rome/grafo2900.14.lgr N14 E14 R0 M0.068 O
./instances/Rome/grafo6141.42.lgr N42 E54 D26.2 P26.79 R2 M25.634 O
./instances/Rome/grafo186.30.lgr N30 E35 R0 M0.087 O
./instances/Rome/grafo5256.38.lgr N38 E43 D11 P11.79 R1 M2.424 O
./instances/Rome/grafo11131.36.lgr N36 E46 D24 P24.79 R1 M4.512 O
./instances/Rome/grafo9433.65.lgr N65 E101 D67.4566 P63 M601086 F
./instances/Rome/grafo1880.24.lgr N24 E26 R0 M0.115 O
./instances/Rome/grafo1593.27.lgr N27 E30 R0 M0.052 O
./instances/Rome/grafo9463.77.lgr N77 E103 D53 P53.79 R6 M446871 O
./instances/Rome/grafo7235.38.lgr N38 E45 R0 M0.138 O
./instances/Rome/grafo7662.38.lgr N38 E48 R0 M0.123 O
./instances/Rome/grafo3975.38.lgr N38 E52 D27.7143 P27.79 R2 M15.352 O
./instances/Rome/grafo513.10.lgr N10 E10 R0 M0.048 O
./instances/Rome/grafo9311.68.lgr N68 E88 D40 P40.79 R6 M210218 O
./instances/Rome/grafo8943.98.lgr N98 E146 D85.4216 P75 M601070 F
./instances/Rome/grafo1230.26.lgr N26 E29 R0 M0.102 O
./instances/Rome/grafo2708.39.lgr N39 E48 D19 P19.79 R1 M3.465 O
./instances/Rome/grafo377.13.lgr N13 E16 R0 M0.076 O
./instances/Rome/grafo11619.35.lgr N35 E42 R0 M0.119 O
./instances/Rome/grafo8528.84.lgr N84 E109 D47.0357 P46 M601393 F
./instances/Rome/grafo5257.38.lgr N38 E47 D15 P15.79 R1 M3.653 O
./instances/Rome/grafo3168.39.lgr N39 E51 R0 M0.12 O
./instances/Rome/grafo7732.42.lgr N42 E53 D26.345 P26.79 R2 M68.094 O
./instances/Rome/grafo2670.20.lgr N20 E28 D14.6667 P14.79 R2 M7.19 O
./instances/Rome/grafo6620.56.lgr N56 E71 D30.6 P30.79 R2 M17.119 O
./instances/Rome/grafo8875.98.lgr N98 E131 D64.5427 P63 M601087 F
./instances/Rome/grafo11355.92.lgr N92 E128 D70.5416 P68 M601005 F
./instances/Rome/grafo4161.55.lgr N55 E73 D36 P36.79 R3 M414.22 O
./instances/Rome/grafo9648.64.lgr N64 E75 D23.6667 P23.79 R2 M12.025 O
./instances/Rome/grafo7544.40.lgr N40 E53 D20 P20.79 R1 M4.247 O
./instances/Rome/grafo271.53.lgr N53 E67 D31.3 P31.79 R2 M38.583 O
./instances/Rome/grafo9010.78.lgr N78 E99 D42.1667 P42.79 R3 M246.444 O
./instances/Rome/grafo254.10.lgr N10 E11 R0 M0.044 O
./instances/Rome/grafo11561.35.lgr N35 E39 R0 M0.123 O
./instances/Rome/grafo426.19.lgr N19 E21 R0 M0.055 O
./instances/Rome/grafo11677.36.lgr N36 E49 D18 P18.79 R1 M3.216 O
./instances/Rome/grafo2915.27.lgr N27 E37 D18.6667 P18.79 R2 M9.823 O
./instances/Rome/grafo11175.94.lgr N94 E114 D36 P36.79 R4 M2001.41 O
./instances/Rome/grafo8355.87.lgr N87 E129 D70.8987 P66 M601200 F
./instances/Rome/grafo2692.85.lgr N85 E108 D42.6 P42.79 R2 M15.619 O
./instances/Rome/grafo9678.79.lgr N79 E106 D51.7433 P51 M601284 F
./instances/Rome/grafo11038.100.lgr N100 E133 D64.4874 P63 M601207 F
./instances/Rome/grafo8969.94.lgr N94 E134 D79.6807 P76 M601106 F
./instances/Rome/grafo4616.61.lgr N61 E81 D39.25 P39.79 R3 M489.674 O
./instances/Rome/grafo6382.40.lgr N40 E52 D20 P20.79 R1 M4.272 O
./instances/Rome/grafo8898.60.lgr N60 E78 D34 P34.79 R3 M301.658 O
./instances/Rome/grafo9285.86.lgr N86 E115 D49.7176 P49 M601288 F
./instances/Rome/grafo6910.41.lgr N41 E55 D25 P25.79 R3 M156.706 O
./instances/Rome/grafo2775.25.lgr N25 E26 R0 M0.095 O
./instances/Rome/grafo1365.66.lgr N66 E86 D36 P36.79 R4 M2222.62 O
./instances/Rome/grafo5466.42.lgr N42 E60 D33 P33.79 R2 M51.459 O
./instances/Rome/grafo5998.38.lgr N38 E44 R0 M0.095 O
./instances/Rome/grafo5599.65.lgr N65 E87 D43.0281 P43.79 R4 M2875.36 O
./instances/Rome/grafo3917.38.lgr N38 E58 D37.0363 P37.79 R4 M1308.46 O
./instances/Rome/grafo4314.67.lgr N67 E102 D60.3401 P57 M601199 F
./instances/Rome/grafo9260.68.lgr N68 E94 D49.8788 P49 M601508 F
./instances/Rome/grafo2082.34.lgr N34 E38 R0 M0.112 O
./instances/Rome/grafo10392.94.lgr N94 E132 D68.6778 P64 M601014 F
./instances/Rome/grafo2080.25.lgr N25 E32 R0 M0.099 O
./instances/Rome/grafo9610.67.lgr N67 E94 D46 P46 R6 M92171.3 O
./instances/Rome/grafo7978.90.lgr N90 E116 D45 P45.79 R6 M103521 O
./instances/Rome/grafo3078.25.lgr N25 E31 R0 M0.1 O
./instances/Rome/grafo716.13.lgr N13 E13 R0 M0.047 O
./instances/Rome/grafo927.11.lgr N11 E10 R0 M0.047 O
./instances/Rome/grafo4034.40.lgr N40 E47 D15 P15.79 R1 M3.947 O
./instances/Rome/grafo3828.38.lgr N38 E40 R0 M0.125 O
./instances/Rome/grafo5546.36.lgr N36 E52 D31 P31.79 R4 M1830.22 O
./instances/Rome/grafo5983.41.lgr N41 E50 D24 P24.79 R1 M5.184 O
./instances/Rome/grafo3716.37.lgr N37 E53 D25.4444 P25.79 R2 M14.642 O
./instances/Rome/grafo10819.95.lgr N95 E122 D52.8098 P51 M601134 F
./instances/Rome/grafo5069.64.lgr N64 E82 D38 P38.79 R4 M6174.04 O
./instances/Rome/grafo8260.86.lgr N86 E123 D68.6861 P64 M601219 F
./instances/Rome/grafo418.16.lgr N16 E18 R0 M0.089 O
./instances/Rome/grafo6560.37.lgr N37 E42 R0 M0.132 O
./instances/Rome/grafo1208.27.lgr N27 E33 R0 M0.101 O
./instances/Rome/grafo7509.36.lgr N36 E45 D20 P20.79 R1 M3.586 O
./instances/Rome/grafo1921.27.lgr N27 E31 R0 M0.104 O
./instances/Rome/grafo5021.66.lgr N66 E84 D38.0904 P38.79 R3 M383.585 O
./instances/Rome/grafo3876.94.lgr N94 E123 D57.3255 P55 M601109 F
./instances/Rome/grafo915.24.lgr N24 E32 D15 P15.79 R1 M3.115 O
./instances/Rome/grafo9993.91.lgr N91 E128 D68.4857 P63 M601265 F
./instances/Rome/grafo7268.38.lgr N38 E46 R0 M0.133 O
./instances/Rome/grafo8255.81.lgr N81 E106 D49 P49.79 R6 M250123 O
./instances/Rome/grafo5600.59.lgr N59 E78 D37.2222 P37.79 R3 M324.416 O
./instances/Rome/grafo5292.37.lgr N37 E48 R0 M0.121 O
./instances/Rome/grafo3521.40.lgr N40 E48 D10 P10.79 R1 M2.922 O
./instances/Rome/grafo1742.34.lgr N34 E43 D15 P15.79 R1 M3.59 O
./instances/Rome/grafo3923.35.lgr N35 E45 D23.5 P23.79 R2 M23.29 O
./instances/Rome/grafo1846.19.lgr N19 E24 R0 M0.091 O
./instances/Rome/grafo3753.40.lgr N40 E53 D24 P24.79 R3 M78.094 O
./instances/Rome/grafo1862.24.lgr N24 E27 R0 M0.092 O
./instances/Rome/grafo3511.54.lgr N54 E73 D42.3333 P42.79 R2 M23.227 O
./instances/Rome/grafo4986.83.lgr N83 E107 D45.9872 P45 M601360 F
./instances/Rome/grafo4440.63.lgr N63 E86 D38 P38.79 R4 M3184.42 O
./instances/Rome/grafo8323.84.lgr N84 E106 D41 P41.79 R4 M3099.76 O
./instances/Rome/grafo1819.22.lgr N22 E37 D25.5 P25.79 R2 M9.987 O
./instances/Rome/grafo7151.85.lgr N85 E120 D65.6994 P63 M601180 F
./instances/Rome/grafo3594.42.lgr N42 E56 D29 P29.79 R1 M3.894 O
./instances/Rome/grafo8457.83.lgr N83 E108 D48.6036 P47 M601352 F
./instances/Rome/grafo8896.60.lgr N60 E79 D36 P36.79 R2 M24.667 O
./instances/Rome/grafo2551.23.lgr N23 E31 R0 M0.104 O
./instances/Rome/grafo10630.94.lgr N94 E142 D90.1075 P85 M601126 F
./instances/Rome/grafo3976.38.lgr N38 E53 D28 P28.79 R3 M560.419 O
./instances/Rome/grafo3553.46.lgr N46 E71 D40 P40.79 R4 M1294.55 O
./instances/Rome/grafo177.11.lgr N11 E12 R0 M0.074 O
./instances/Rome/grafo6410.50.lgr N50 E69 D37 P37.79 R3 M141.731 O
./instances/Rome/grafo10553.98.lgr N98 E117 D37.0283 P37.79 R3 M586.869 O
./instances/Rome/grafo1710.40.lgr N40 E49 D18 P18.79 R1 M3.459 O
./instances/Rome/grafo8218.92.lgr N92 E122 D51.7099 P51 M601360 F
./instances/Rome/grafo2227.17.lgr N17 E25 R0 M0.086 O
./instances/Rome/grafo8637.84.lgr N84 E122 D67.7034 P66 M601243 F
./instances/Rome/grafo3378.35.lgr N35 E48 D26 P26.79 R1 M3.825 O
./instances/Rome/grafo6143.39.lgr N39 E55 D30.5 P30.79 R2 M17.059 O
./instances/Rome/grafo4770.60.lgr N60 E74 D30.6667 P30.79 R2 M14.83 O
./instances/Rome/grafo8779.88.lgr N88 E123 D69.8482 P68 M601077 F
./instances/Rome/grafo3211.52.lgr N52 E77 D43.5904 P43 M601681 F
./instances/Rome/grafo5067.64.lgr N64 E82 D37.3125 P37.79 R2 M61.722 O
./instances/Rome/grafo1611.56.lgr N56 E76 D39 P39.79 R2 M62.395 O
./instances/Rome/grafo2626.15.lgr N15 E22 R0 M0.089 O
./instances/Rome/grafo5490.53.lgr N53 E65 D22.5 P22.79 R2 M23.974 O
./instances/Rome/grafo6492.38.lgr N38 E50 D23 P23.79 R1 M4.202 O
./instances/Rome/grafo632.13.lgr N13 E16 R0 M0.071 O
./instances/Rome/grafo7006.43.lgr N43 E56 D26.4167 P26.79 R2 M30.713 O
./instances/Rome/grafo4045.42.lgr N42 E56 D27 P27.79 R1 M4.504 O
./instances/Rome/grafo533.11.lgr N11 E11 R0 M0.045 O
./instances/Rome/grafo146.22.lgr N22 E31 D17 P17.79 R1 M2.991 O
./instances/Rome/grafo9737.74.lgr N74 E97 D43.027 P43.79 R4 M3008.45 O
./instances/Rome/grafo881.10.lgr N10 E9 R0 M0.05 O
./instances/Rome/grafo9150.82.lgr N82 E114 D60.3343 P58 M601099 F
./instances/Rome/grafo1699.21.lgr N21 E24 R0 M0.092 O
./instances/Rome/grafo7035.37.lgr N37 E55 D37 P37.79 R3 M660.504 O
./instances/Rome/grafo5590.44.lgr N44 E49 R0 M0.147 O
./instances/Rome/grafo4489.77.lgr N77 E107 D51.0095 P51.79 R6 M67961.1 O
./instances/Rome/grafo2779.27.lgr N27 E28 R0 M0.054 O
./instances/Rome/grafo1186.47.lgr N47 E65 D28 P28.79 R3 M90.86 O
./instances/Rome/grafo8040.73.lgr N73 E103 D55.2189 P53 M601392 F
./instances/Rome/grafo2249.40.lgr N40 E49 D21.6667 P21.79 R2 M11.502 O
./instances/Rome/grafo139.24.lgr N24 E28 R0 M0.102 O
./instances/Rome/grafo2356.21.lgr N21 E27 R0 M0.074 O
./instances/Rome/grafo443.13.lgr N13 E15 R0 M0.072 O
./instances/Rome/grafo5350.58.lgr N58 E74 D29.3333 P29.79 R2 M20.65 O
./instances/Rome/grafo1715.22.lgr N22 E34 D20 P20.79 R1 M2.845 O
./instances/Rome/grafo1597.28.lgr N28 E37 R0 M0.117 O
./instances/Rome/grafo9264.70.lgr N70 E89 D35.0438 P35.79 R3 M694.764 O
./instances/Rome/grafo2561.14.lgr N14 E18 R0 M0.08 O
./instances/Rome/grafo8330.88.lgr N88 E125 D72.2309 P67 M601254 F
./instances/Rome/grafo1015.16.lgr N16 E21 R0 M0.086 O
./instances/Rome/grafo7866.69.lgr N69 E86 D37.0638 P37.79 R3 M293.265 O
./instances/Rome/grafo535.20.lgr N20 E26 R0 M0.096 O
./instances/Rome/grafo9031.62.lgr N62 E77 D31.5 P31.79 R3 M221.47 O
./instances/Rome/grafo10025.31.lgr N31 E37 R0 M0.113 O
./instances/Rome/grafo1342.59.lgr N59 E70 D25.5 P25.79 R2 M11.196 O
./instances/Rome/grafo6238.57.lgr N57 E87 D50 P50.79 R6 M55610 O
./instances/Rome/grafo3488.36.lgr N36 E45 D20 P20.79 R1 M4.09 O
./instances/Rome/grafo5814.36.lgr N36 E43 D16 P16.79 R1 M2.887 O
./instances/Rome/grafo1602.26.lgr N26 E29 R0 M0.101 O
./instances/Rome/grafo6665.46.lgr N46 E59 D21 P21.79 R1 M3.169 O
./instances/Rome/grafo8080.76.lgr N76 E102 D49.2571 P50.79 R4 M15184.6 O
./instances/Rome/grafo9808.72.lgr N72 E91 D37 P37.79 R4 M4173.88 O
./instances/Rome/grafo11414.36.lgr N36 E47 D24.4286 P24.79 R2 M16.172 O
./instances/Rome/grafo11583.37.lgr N37 E46 D19 P19.79 R1 M3.434 O
./instances/Rome/grafo6163.37.lgr N37 E43 R0 M0.125 O
./instances/Rome/grafo257.10.lgr N10 E10 R0 M0.038 O
./instances/Rome/grafo1078.11.lgr N11 E12 R0 M0.059 O
./instances/Rome/grafo4829.56.lgr N56 E69 D20.5 P20.79 R2 M11.07 O
./instances/Rome/grafo4190.61.lgr N61 E90 D56.5695 P54 M601072 F
./instances/Rome/grafo1911.21.lgr N21 E26 D11 P11.79 R1 M2.645 O
./instances/Rome/grafo8749.65.lgr N65 E91 D45.0023 P45.79 R5 M20586.4 O
./instances/Rome/grafo1530.24.lgr N24 E27 R0 M0.099 O
./instances/Rome/grafo3011.30.lgr N30 E41 D13 P13.79 R1 M3.022 O
./instances/Rome/grafo11230.100.lgr N100 E129 D52 P52.79 R7 M524710 O
./instances/Rome/grafo11161.99.lgr N99 E120 D45 P45.79 R5 M35171.9 O
./instances/Rome/grafo6019.39.lgr N39 E50 D23.5 P23.79 R2 M14.916 O
./instances/Rome/grafo5883.36.lgr N36 E39 R0 M0.129 O
./instances/Rome/grafo6056.39.lgr N39 E49 R0 M0.139 O
./instances/Rome/grafo1780.18.lgr N18 E24 R0 M0.09 O
./instances/Rome/grafo2426.12.lgr N12 E18 R0 M0.069 O
./instances/Rome/grafo1740.10.lgr N10 E13 R0 M0.064 O
./instances/Rome/grafo8375.70.lgr N70 E91 D44.1992 P43 M601499 F
./instances/Rome/grafo3822.94.lgr N94 E123 D61.4074 P60 M601150 F
./instances/Rome/grafo7813.62.lgr N62 E81 D32 P32.79 R4 M1667.25 O
./instances/Rome/grafo11039.96.lgr N96 E143 D87.6088 P77 M601198 F
./instances/Rome/grafo5586.60.lgr N60 E78 D31 P31.79 R5 M6616.16 O
./instances/Rome/grafo5771.42.lgr N42 E51 R0 M0.142 O
./instances/Rome/grafo8791.94.lgr N94 E136 D81.3749 P76 M601048 F
./instances/Rome/grafo2699.30.lgr N30 E38 R0 M0.121 O
./instances/Rome/grafo11205.94.lgr N94 E131 D71.0138 P69 M601142 F
./instances/Rome/grafo8502.89.lgr N89 E107 D36.0312 P36.79 R4 M3980.27 O
./instances/Rome/grafo8868.60.lgr N60 E75 D29 P29 R2 M83.317 O
./instances/Rome/grafo5159.59.lgr N59 E84 D45 P45.79 R5 M14009.6 O
./instances/Rome/grafo2118.15.lgr N15 E15 R0 M0.05 O
./instances/Rome/grafo6473.39.lgr N39 E49 D19.6667 P19.79 R2 M10.836 O
./instances/Rome/grafo5123.68.lgr N68 E94 D44 P44.79 R6 M77377.1 O
./instances/Rome/grafo7593.43.lgr N43 E60 D27 P27.79 R2 M31.844 O
./instances/Rome/grafo5649.40.lgr N40 E46 R0 M0.145 O
./instances/Rome/grafo8712.90.lgr N90 E119 D52.0028 P52.79 R6 M102408 O
./instances/Rome/grafo7016.58.lgr N58 E74 D31 P31.79 R3 M725.789 O
./instances/Rome/grafo8406.75.lgr N75 E108 D61.2673 P59 M601370 F
./instances/Rome/grafo2739.23.lgr N23 E28 R0 M0.104 O
./instances/Rome/grafo8989.62.lgr N62 E80 D37 P37.79 R4 M4552.52 O
./instances/Rome/grafo8819.87.lgr N87 E118 D60.6124 P59 M601073 F
./instances/Rome/grafo5952.38.lgr N38 E48 D21 P21.79 R1 M2.827 O
./instances/Rome/grafo9424.63.lgr N63 E85 D35 P35.79 R5 M6928.92 O
./instances/Rome/grafo4763.68.lgr N68 E84 D34 P34.79 R3 M327.473 O
./instances/Rome/grafo9314.88.lgr N88 E123 D62.9317 P61 M601127 F
./instances/Rome/grafo3966.38.lgr N38 E42 R0 M0.145 O
./instances/Rome/grafo9913.31.lgr N31 E36 R0 M0.107 O
./instances/Rome/grafo5227.38.lgr N38 E48 D19 P19.79 R1 M3.864 O
./instances/Rome/grafo3920.39.lgr N39 E47 R0 M0.134 O
./instances/Rome/grafo6456.58.lgr N58 E84 D48.3859 P48 M601591 F
./instances/Rome/grafo10081.34.lgr N34 E42 R0 M0.101 O
./instances/Rome/grafo11003.100.lgr N100 E140 D82.3223 P76 M601211 F
./instances/Rome/grafo10965.99.lgr N99 E130 D61.343 P61 M601081 F
./instances/Rome/grafo5969.38.lgr N38 E49 D22 P22.79 R1 M5.532 O
./instances/Rome/grafo9889.32.lgr N32 E33 R0 M0.108 O
./instances/Rome/grafo8240.72.lgr N72 E96 D43 P43.79 R5 M13046.1 O
./instances/Rome/grafo4215.62.lgr N62 E85 D38.0151 P38.79 R5 M7030.06 O
./instances/Rome/grafo2448.15.lgr N15 E23 R0 M0.065 O
./instances/Rome/grafo9933.39.lgr N39 E48 D17 P17.79 R1 M2.575 O
./instances/Rome/grafo8537.84.lgr N84 E121 D65.4742 P60 M601242 F
./instances/Rome/grafo10060.90.lgr N90 E121 D62.7666 P61 M601053 F
./instances/Rome/grafo11006.97.lgr N97 E135 D74.1116 P67 M600979 F
./instances/Rome/grafo4731.63.lgr N63 E86 D41 P41.79 R6 M84809.5 O
./instances/Rome/grafo935.21.lgr N21 E38 D25 P25.79 R1 M6.069 O
./instances/Rome/grafo5575.39.lgr N39 E49 D20 P20.79 R1 M3.023 O
./instances/Rome/grafo6328.43.lgr N43 E50 R0 M0.143 O
./instances/Rome/grafo8615.85.lgr N85 E110 D48.9484 P48 M601291 F
./instances/Rome/grafo11028.40.lgr N40 E56 D28.4 P28.79 R2 M18.532 O
./instances/Rome/grafo10843.34.lgr N34 E39 R0 M0.122 O
./instances/Rome/grafo7185.55.lgr N55 E60 R0 M0.152 O
./instances/Rome/grafo8564.100.lgr N100 E134 D67.4463 P66 M600981 F
./instances/Rome/grafo1209.29.lgr N29 E32 R0 M0.101 O
./instances/Rome/grafo10857.95.lgr N95 E126 D53.0629 P51 M601384 F
./instances/Rome/grafo5129.53.lgr N53 E74 D35 P35.79 R6 M39513.2 O
./instances/Rome/grafo2490.22.lgr N22 E29 D13 P13.79 R1 M2.596 O
./instances/Rome/grafo7094.44.lgr N44 E61 D28.6 P28.79 R2 M13.023 O
./instances/Rome/grafo2123.26.lgr N26 E28 R0 M0.1 O
./instances/Rome/grafo1167.31.lgr N31 E34 R0 M0.113 O
./instances/Rome/grafo7187.38.lgr N38 E52 D25 P25.79 R1 M4.821 O
./instances/Rome/grafo11018.99.lgr N99 E130 D61.6202 P59 M601340 F
./instances/Rome/grafo10467.100.lgr N100 E138 D69.4557 P64 M601202 F
./instances/Rome/grafo2265.12.lgr N12 E15 R0 M0.063 O
./instances/Rome/grafo11370.33.lgr N33 E38 R0 M0.084 O
./instances/Rome/grafo6500.55.lgr N55 E75 D34 P34.79 R4 M3285.72 O
./instances/Rome/grafo2756.21.lgr N21 E26 R0 M0.096 O
./instances/Rome/grafo7736.45.lgr N45 E70 D45.867 P45 M601378 F
./instances/Rome/grafo2258.47.lgr N47 E60 D32 P32.79 R1 M4.881 O
./instances/Rome/grafo4991.67.lgr N67 E89 D41 P41.79 R4 M14494.8 O
./instances/Rome/grafo2883.15.lgr N15 E16 R0 M0.077 O
./instances/Rome/grafo2198.16.lgr N16 E20 R0 M0.077 O
./instances/Rome/grafo6402.39.lgr N39 E50 D23 P23.79 R1 M3.447 O
./instances/Rome/grafo3467.53.lgr N53 E60 R0 M0.15 O
./instances/Rome/grafo9872.32.lgr N32 E43 D17.3333 P17.79 R2 M14.497 O
./instances/Rome/grafo4360.78.lgr N78 E101 D45 P45.79 R5 M32062.7 O
./instances/Rome/grafo7782.81.lgr N81 E102 D40.0294 P40.79 R3 M611.213 O
./instances/Rome/grafo9372.78.lgr N78 E105 D49 P49.79 R6 M66460.4 O
./instances/Rome/grafo2186.18.lgr N18 E23 R0 M0.093 O
./instances/Rome/grafo2672.34.lgr N34 E40 R0 M0.118 O
./instances/Rome/grafo2798.16.lgr N16 E18 R0 M0.046 O
./instances/Rome/grafo5019.63.lgr N63 E80 D34 P34.79 R4 M2454.82 O
./instances/Rome/grafo2707.12.lgr N12 E14 R0 M0.068 O
./instances/Rome/grafo5389.58.lgr N58 E84 D48.717 P47 M601553 F
./instances/Rome/grafo1484.46.lgr N46 E57 D18 P18.79 R1 M3.593 O
./instances/Rome/grafo8451.69.lgr N69 E95 D51.841 P50 M601558 F
./instances/Rome/grafo7747.40.lgr N40 E48 R0 M0.134 O
./instances/Rome/grafo2651.12.lgr N12 E13 R0 M0.041 O
./instances/Rome/grafo8784.94.lgr N94 E130 D67.8685 P65 M601224 F
./instances/Rome/grafo1340.26.lgr N26 E31 R0 M0.109 O
./instances/Rome/grafo1429.31.lgr N31 E45 D27.5 P27.79 R2 M15.643 O
./instances/Rome/grafo7001.40.lgr N40 E51 R0 M0.102 O
./instances/Rome/grafo5750.44.lgr N44 E62 D34 P34.79 R4 M4561.64 O
./instances/Rome/grafo4854.57.lgr N57 E76 D38 P38.79 R1 M6.948 O
./instances/Rome/grafo6381.42.lgr N42 E50 D14 P14.79 R1 M4.499 O
./instances/Rome/grafo6235.45.lgr N45 E53 R0 M0.131 O
./instances/Rome/grafo8540.74.lgr N74 E98 D40.9691 P41.79 R6 M217447 O
./instances/Rome/grafo876.38.lgr N38 E45 R0 M0.132 O
./instances/Rome/grafo10606.94.lgr N94 E127 D60.356 P59 M601085 F
./instances/Rome/grafo9934.34.lgr N34 E40 R0 M0.123 O
./instances/Rome/grafo4222.48.lgr N48 E62 D16 P16.79 R1 M3.061 O
./instances/Rome/grafo4862.51.lgr N51 E67 D29.3333 P29.79 R3 M157.957 O
./instances/Rome/grafo7313.43.lgr N43 E52 D19.5 P19.79 R2 M11.249 O
./instances/Rome/grafo9925.91.lgr N91 E125 D69.3024 P67 M601158 F
./instances/Rome/grafo6701.47.lgr N47 E74 D42 P42.79 R7 M238238 O
./instances/Rome/grafo5246.83.lgr N83 E115 D64.3531 P62 M601306 F
./instances/Rome/grafo1189.65.lgr N65 E81 D31.6667 P31.79 R2 M9.763 O
./instances/Rome/grafo5296.44.lgr N44 E58 D26.1304 P26.79 R2 M62.524 O
./instances/Rome/grafo5787.33.lgr N33 E40 R0 M0.126 O
./instances/Rome/grafo4843.53.lgr N53 E70 D36 P36.79 R3 M625.042 O
./instances/Rome/grafo7007.41.lgr N41 E55 D29.475 P29.79 R2 M20.599 O
./instances/Rome/grafo7438.39.lgr N39 E47 R0 M0.143 O
./instances/Rome/grafo5792.60.lgr N60 E76 D28 P28.79 R4 M1942.47 O
./instances/Rome/grafo2267.36.lgr N36 E52 D27.3043 P27.79 R2 M26.416 O
./instances/Rome/grafo3865.42.lgr N42 E56 D28.6667 P28.79 R2 M10.868 O
./instances/Rome/grafo1064.21.lgr N21 E26 R0 M0.092 O
./instances/Rome/grafo977.19.lgr N19 E19 R0 M0.057 O
./instances/Rome/grafo3272.38.lgr N38 E44 R0 M0.119 O
./instances/Rome/grafo6760.54.lgr N54 E68 D18 P18.79 R1 M3.43 O
./instances/Rome/grafo1178.29.lgr N29 E30 R0 M0.102 O
./instances/Rome/grafo4647.62.lgr N62 E89 D51.6281 P50 M601807 F
./instances/Rome/grafo7494.44.lgr N44 E58 D28.5556 P28.79 R2 M17.278 O
./instances/Rome/grafo8209.91.lgr N91 E119 D50.4875 P49 M601456 F
./instances/Rome/grafo7997.71.lgr N71 E96 D42 P42.79 R6 M102006 O
./instances/Rome/grafo1751.17.lgr N17 E21 R0 M0.08 O
./instances/Rome/grafo7258.46.lgr N46 E67 D39 P39.79 R6 M95395.1 O
./instances/Rome/grafo3199.60.lgr N60 E72 D23 P23.79 R1 M3.887 O
./instances/Rome/grafo2122.20.lgr N20 E21 R0 M0.096 O
./instances/Rome/grafo5228.43.lgr N43 E56 D27 P27.79 R1 M3.656 O
./instances/Rome/grafo8339.66.lgr N66 E90 D43 P43.79 R5 M23591.8 O
./instances/Rome/grafo1234.25.lgr N25 E33 D16 P16.79 R1 M3.876 O
./instances/Rome/grafo10794.100.lgr N100 E130 D57.536 P56 M601227 F
./instances/Rome/grafo1750.12.lgr N12 E18 D11 P11.79 R1 M2.679 O
./instances/Rome/grafo2753.18.lgr N18 E24 R0 M0.088 O
./instances/Rome/grafo7711.45.lgr N45 E53 D11 P11.79 R1 M2.853 O
./instances/Rome/grafo2622.38.lgr N38 E52 D25.125 P25.79 R2 M31.369 O
./instances/Rome/grafo383.12.lgr N12 E14 R0 M0.077 O
./instances/Rome/grafo7081.38.lgr N38 E59 D37 P37.79 R4 M1638.04 O
./instances/Rome/grafo1698.33.lgr N33 E43 D23 P23.79 R1 M4.648 O
./instances/Rome/grafo11606.33.lgr N33 E37 R0 M0.121 O
./instances/Rome/grafo2885.16.lgr N16 E18 R0 M0.076 O
./instances/Rome/grafo944.14.lgr N14 E13 R0 M0.052 O
./instances/Rome/grafo10639.91.lgr N91 E120 D57.4141 P54 M601235 F
./instances/Rome/grafo4636.82.lgr N82 E117 D61.2223 P60 M601000 F
./instances/Rome/grafo3081.23.lgr N23 E27 R0 M0.091 O
./instances/Rome/grafo5961.33.lgr N33 E41 R0 M0.107 O
./instances/Rome/grafo6808.39.lgr N39 E45 R0 M0.12 O
./instances/Rome/grafo10962.100.lgr N100 E145 D89.1795 P80 M601110 F
./instances/Rome/grafo11130.33.lgr N33 E42 R0 M0.12 O
./instances/Rome/grafo10728.34.lgr N34 E40 R0 M0.116 O
./instances/Rome/grafo9518.68.lgr N68 E90 D42 P42.79 R5 M14786.9 O
./instances/Rome/grafo4346.54.lgr N54 E80 D46.9403 P46 M601421 F
./instances/Rome/grafo9113.74.lgr N74 E94 D34 P34.79 R4 M3060.86 O
./instances/Rome/grafo4773.57.lgr N57 E79 D40 P40.79 R4 M1867.47 O
./instances/Rome/grafo8958.89.lgr N89 E122 D61.1351 P59 M601509 F
./instances/Rome/grafo9240.77.lgr N77 E92 D27.5 P27.79 R2 M13.52 O
./instances/Rome/grafo9904.33.lgr N33 E37 R0 M0.118 O
./instances/Rome/grafo4679.63.lgr N63 E87 D45 P45.79 R5 M18629.3 O
./instances/Rome/grafo292.16.lgr N16 E17 R0 M0.058 O
./instances/Rome/grafo6621.60.lgr N60 E78 D37 P37.79 R4 M5133.21 O
./instances/Rome/grafo4753.69.lgr N69 E92 D41 P41.79 R5 M12207.6 O
./instances/Rome/grafo8350.79.lgr N79 E109 D55.1909 P53 M601446 F
./instances/Rome/grafo1202.28.lgr N28 E36 R0 M0.12 O
./instances/Rome/grafo7606.51.lgr N51 E71 D33 P33.79 R4 M3084.16 O
./instances/Rome/grafo9366.66.lgr N66 E85 D36 P36.79 R4 M1701.68 O
./instances/Rome/grafo4055.43.lgr N43 E61 D30.069 P30.79 R3 M267.49 O
./instances/Rome/grafo989.13.lgr N13 E14 R0 M0.054 O
./instances/Rome/grafo9302.66.lgr N66 E80 D28 P28.79 R1 M4.42 O
./instances/Rome/grafo5892.42.lgr N42 E53 D20.6667 P20.79 R2 M8.345 O
./instances/Rome/grafo8472.81.lgr N81 E109 D54.9456 P53 M601349 F
./instances/Rome/grafo1434.30.lgr N30 E40 D17 P17.79 R1 M2.858 O
./instances/Rome/grafo2806.15.lgr N15 E16 R0 M0.05 O
./instances/Rome/grafo9577.97.lgr N97 E124 D50 P50.79 R6 M200705 O
./instances/Rome/grafo4880.56.lgr N56 E77 D39.0778 P39.79 R3 M814.731 O
./instances/Rome/grafo4407.55.lgr N55 E70 D29 P29.79 R1 M3.172 O
./instances/Rome/grafo7500.53.lgr N53 E65 R0 M0.167 O
./instances/Rome/grafo3048.41.lgr N41 E50 D17 P17.79 R1 M3.233 O
./instances/Rome/grafo5390.37.lgr N37 E45 D10 P10.79 R1 M2.726 O
./instances/Rome/grafo5520.35.lgr N35 E43 R0 M0.132 O
./instances/Rome/grafo6744.46.lgr N46 E61 D24 P24 R1 M5.847 O
./instances/Rome/grafo3712.95.lgr N95 E144 D91.3808 P81 M601329 F
./instances/Rome/grafo8488.85.lgr N85 E99 D31.3889 P31.79 R2 M27.476 O
./instances/Rome/grafo5320.45.lgr N45 E53 D17 P17.79 R1 M4.259 O
./instances/Rome/grafo10469.100.lgr N100 E148 D88.4948 P79 M601206 F
./instances/Rome/grafo2731.18.lgr N18 E23 R0 M0.084 O
./instances/Rome/grafo9665.65.lgr N65 E86 R0 M0.196 O
./instances/Rome/grafo4073.40.lgr N40 E42 R0 M0.089 O
./instances/Rome/grafo9903.33.lgr N33 E42 R0 M0.111 O
./instances/Rome/grafo9098.64.lgr N64 E80 D31.5 P31.79 R2 M17.261 O
./instances/Rome/grafo4310.74.lgr N74 E109 D67.8411 P65 M601350 F
./instances/Rome/grafo7994.64.lgr N64 E83 D28 P28.79 R3 M264.603 O
./instances/Rome/grafo3569.56.lgr N56 E75 D38.4118 P38.79 R4 M1431.38 O
./instances/Rome/grafo7564.57.lgr N57 E71 D30.1429 P30.79 R3 M380.481 O
./instances/Rome/grafo5188.70.lgr N70 E89 D36.3333 P36.79 R3 M275.981 O
./instances/Rome/grafo6378.44.lgr N44 E62 D34 P34.79 R4 M3450.57 O
./instances/Rome/grafo3195.54.lgr N54 E76 D42 P42.79 R3 M1195.13 O
./instances/Rome/grafo2139.11.lgr N11 E16 R0 M0.073 O
./instances/Rome/grafo10244.99.lgr N99 E141 D78.9155 P73 M601175 F
./instances/Rome/grafo9674.81.lgr N81 E116 D65.4432 P61 M601139 F
./instances/Rome/grafo2450.14.lgr N14 E14 R0 M0.063 O
./instances/Rome/grafo8324.76.lgr N76 E109 D67.4283 P65 M602164 F
./instances/Rome/grafo5803.45.lgr N45 E50 R0 M0.105 O
./instances/Rome/grafo11356.31.lgr N31 E37 R0 M0.088 O
./instances/Rome/grafo6434.78.lgr N78 E97 D39.3 P39.79 R2 M15.556 O
./instances/Rome/grafo11187.98.lgr N98 E128 D57.4529 P56 M601212 F
./instances/Rome/grafo979.13.lgr N13 E21 R0 M0.08 O
./instances/Rome/grafo10207.98.lgr N98 E137 D79.9687 P75 M601197 F
./instances/Rome/grafo905.15.lgr N15 E18 R0 M0.084 O
./instances/Rome/grafo9138.65.lgr N65 E105 D72.9162 P66 M601341 F
./instances/Rome/grafo5505.35.lgr N35 E40 D12 P12.79 R1 M2.571 O
./instances/Rome/grafo7050.40.lgr N40 E51 D23 P23.79 R1 M3.803 O
./instances/Rome/grafo6678.46.lgr N46 E55 R0 M0.148 O
./instances/Rome/grafo7341.60.lgr N60 E78 D35 P35.79 R4 M2041.73 O
./instances/Rome/grafo4417.65.lgr N65 E90 D46 P46.79 R6 M76718.9 O
./instances/Rome/grafo833.13.lgr N13 E17 R0 M0.062 O
./instances/Rome/grafo8186.90.lgr N90 E117 D53.4143 P51 M601277 F
./instances/Rome/grafo9022.63.lgr N63 E82 D36.0826 P36.79 R3 M1167.84 O
./instances/Rome/grafo7472.45.lgr N45 E53 R0 M0.163 O
./instances/Rome/grafo6720.79.lgr N79 E102 D44.2805 P43 M601426 F
./instances/Rome/grafo6302.38.lgr N38 E47 D18 P18.79 R1 M4.001 O
./instances/Rome/grafo10892.37.lgr N37 E48 D22.6667 P22.79 R2 M7.639 O
./instances/Rome/grafo4307.64.lgr N64 E79 D30.3333 P30.79 R2 M17.09 O
./instances/Rome/grafo7053.55.lgr N55 E73 D36 P36.79 R2 M52.054 O
./instances/Rome/grafo6857.41.lgr N41 E54 D25.6667 P25.79 R2 M9.188 O
./instances/Rome/grafo10648.98.lgr N98 E145 D88.6299 P75 M601330 F
./instances/Rome/grafo6237.46.lgr N46 E58 D19 P19.79 R1 M3.837 O
./instances/Rome/grafo1998.31.lgr N31 E36 R0 M0.114 O
./instances/Rome/grafo4722.64.lgr N64 E80 D29.5 P29.79 R2 M27.874 O
./instances/Rome/grafo4479.68.lgr N68 E90 D39.0089 P39.79 R4 M3020.08 O
./instances/Rome/grafo9382.67.lgr N67 E83 D28 P28.79 R4 M4017.82 O
./instances/Rome/grafo8664.89.lgr N89 E124 D66.0275 P62 M601310 F
./instances/Rome/grafo4937.56.lgr N56 E81 D43.4698 P42 M601418 F
./instances/Rome/grafo1565.68.lgr N68 E83 D27.5 P27.79 R2 M18.189 O
./instances/Rome/grafo4062.56.lgr N56 E87 D57 P57.79 R7 M501799 O
./instances/Rome/grafo2519.37.lgr N37 E40 R0 M0.128 O
./instances/Rome/grafo7364.36.lgr N36 E43 D14 P14.79 R1 M2.906 O
./instances/Rome/grafo11504.39.lgr N39 E51 D24 P24.79 R1 M3.919 O
./instances/Rome/grafo5855.34.lgr N34 E37 R0 M0.11 O
./instances/Rome/grafo8019.84.lgr N84 E102 D37.4 P37.79 R2 M25.162 O
./instances/Rome/grafo1876.11.lgr N11 E19 D17 P17.79 R1 M3.295 O
./instances/Rome/grafo3460.54.lgr N54 E82 D50 P50.79 R6 M116214 O
./instances/Rome/grafo2542.16.lgr N16 E21 R0 M0.084 O
./instances/Rome/grafo11653.37.lgr N37 E51 D22 P22.79 R1 M4.477 O
./instances/Rome/grafo5697.40.lgr N40 E59 D36 P36.79 R3 M797.353 O
./instances/Rome/grafo10480.95.lgr N95 E124 D54.5942 P53 M601929 F
./instances/Rome/grafo10239.91.lgr N91 E123 D67.2771 P64 M601149 F
./instances/Rome/grafo3005.58.lgr N58 E77 D32.1667 P32.79 R3 M399.86 O
./instances/Rome/grafo7018.45.lgr N45 E67 D38 P38.79 R6 M62995.4 O
./instances/Rome/grafo7693.52.lgr N52 E74 D40 P40.79 R5 M15418.5 O
./instances/Rome/grafo324.11.lgr N11 E11 R0 M0.054 O
./instances/Rome/grafo8621.73.lgr N73 E103 D55.7796 P54 M601389 F
./instances/Rome/grafo5356.39.lgr N39 E49 R0 M0.104 O
./instances/Rome/grafo11369.96.lgr N96 E138 D70.7703 P64 M601265 F
./instances/Rome/grafo1261.30.lgr N30 E40 D21 P21.79 R1 M4.445 O
./instances/Rome/grafo7276.49.lgr N49 E64 D27.4286 P27.79 R2 M13.596 O
./instances/Rome/grafo7701.43.lgr N43 E64 D40.05 P40.79 R4 M3256.88 O
./instances/Rome/grafo10455.38.lgr N38 E42 R0 M0.133 O
./instances/Rome/grafo4933.58.lgr N58 E67 R0 M0.174 O
./instances/Rome/grafo896.16.lgr N16 E24 D18 P18.79 R1 M3.79 O
./instances/Rome/grafo2709.15.lgr N15 E17 R0 M0.087 O
./instances/Rome/grafo8496.61.lgr N61 E91 D58.2979 P56 M601199 F
./instances/Rome/grafo7059.46.lgr N46 E53 D16 P16.79 R1 M2.71 O
./instances/Rome/grafo9701.84.lgr N84 E104 D44.0065 P44.79 R4 M8115.74 O
./instances/Rome/grafo358.30.lgr N30 E39 R0 M0.119 O
./instances/Rome/grafo4585.66.lgr N66 E85 D29.2308 P29.79 R3 M371.497 O
./instances/Rome/grafo7828.68.lgr N68 E92 D42 P42.79 R5 M10386.1 O
./instances/Rome/grafo11351.90.lgr N90 E125 D66.1065 P64 M601090 F
./instances/Rome/grafo9728.70.lgr N70 E86 D28 P28.79 R1 M3.717 O
./instances/Rome/grafo10656.98.lgr N98 E125 D52 P52.79 R6 M141618 O
./instances/Rome/grafo9624.65.lgr N65 E80 D32 P32.79 R1 M3.99 O
./instances/Rome/grafo6340.37.lgr N37 E44 R0 M0.129 O
./instances/Rome/grafo4659.59.lgr N59 E79 D43.4444 P43.79 R2 M69.372 O
./instances/Rome/grafo3055.36.lgr N36 E46 D20.5128 P20.79 R2 M24.843 O
./instances/Rome/grafo7851.77.lgr N77 E100 D39 P39.79 R4 M6227.55 O
./instances/Rome/grafo2374.37.lgr N37 E46 R0 M0.137 O
./instances/Rome/grafo5584.48.lgr N48 E63 D30.5 P30.79 R2 M10.46 O
./instances/Rome/grafo7805.59.lgr N59 E76 D38 P38.79 R4 M5051.32 O
./instances/Rome/grafo11422.34.lgr N34 E39 R0 M0.13 O
./instances/Rome/grafo2290.19.lgr N19 E22 R0 M0.082 O
./instances/Rome/grafo305.16.lgr N16 E19 R0 M0.08 O
./instances/Rome/grafo10522.99.lgr N99 E136 D73.8029 P71 M601218 F
./instances/Rome/grafo4335.60.lgr N60 E87 D44 P44.79 R6 M74238.3 O
./instances/Rome/grafo9668.67.lgr N67 E83 D35 P35.79 R4 M5027.06 O
./instances/Rome/grafo6893.51.lgr N51 E68 D34.6 P34.79 R2 M17.441 O
./instances/Rome/grafo5119.76.lgr N76 E115 D70.9616 P66 M601052 F
./instances/Rome/grafo6300.47.lgr N47 E72 D39 P39.79 R7 M220133 O
./instances/Rome/grafo4379.76.lgr N76 E101 D46 P46.79 R5 M26351.2 O
./instances/Rome/grafo3724.43.lgr N43 E54 D15 P15.79 R1 M2.79 O
./instances/Rome/grafo1748.16.lgr N16 E17 R0 M0.089 O
./instances/Rome/grafo6025.56.lgr N56 E79 D37 P37.79 R3 M273.159 O
./instances/Rome/grafo10150.95.lgr N95 E129 D69.1823 P66 M601069 F
./instances/Rome/grafo1220.25.lgr N25 E31 R0 M0.109 O
./instances/Rome/grafo3366.52.lgr N52 E65 D25.2 P25.79 R2 M16.065 O
./instances/Rome/grafo9347.96.lgr N96 E119 D38 P38.79 R4 M3607.26 O
./instances/Rome/grafo9803.86.lgr N86 E109 D43.0256 P43.79 R5 M16782.8 O
./instances/Rome/grafo1828.27.lgr N27 E33 R0 M0.101 O
./instances/Rome/grafo2772.14.lgr N14 E14 R0 M0.042 O
./instances/Rome/grafo7318.55.lgr N55 E70 D29 P29.79 R2 M47.444 O
./instances/Rome/grafo2620.13.lgr N13 E16 R0 M0.074 O
./instances/Rome/grafo10514.39.lgr N39 E49 D19.6667 P19.79 R2 M6.721 O
./instances/Rome/grafo6482.87.lgr N87 E115 D58.1858 P57 M602360 F
./instances/Rome/grafo8995.69.lgr N69 E90 D41.0941 P41.79 R3 M1383.88 O
./instances/Rome/grafo3834.55.lgr N55 E80 D46.3333 P46.79 R4 M2709.41 O
./instances/Rome/grafo10144.98.lgr N98 E134 D71.4912 P69 M600639 F
./instances/Rome/grafo11228.94.lgr N94 E125 D60.6208 P60 M601182 F
./instances/Rome/grafo4189.62.lgr N62 E92 D55.3777 P54 M601282 F
./instances/Rome/grafo4775.62.lgr N62 E90 D48 P48.79 R6 M80655.6 O
./instances/Rome/grafo9529.87.lgr N87 E105 D31 P31.79 R4 M2687.43 O
./instances/Rome/grafo4573.57.lgr N57 E82 D47 P47.79 R6 M146799 O
./instances/Rome/grafo1110.20.lgr N20 E22 R0 M0.085 O
./instances/Rome/grafo8705.82.lgr N82 E108 D44 P44.79 R6 M76352.7 O
./instances/Rome/grafo6406.43.lgr N43 E57 D25 P25.79 R1 M4.252 O
./instances/Rome/grafo7768.42.lgr N42 E53 D13 P13.79 R1 M3.047 O
./instances/Rome/grafo3686.31.lgr N31 E36 R0 M0.115 O
./instances/Rome/grafo5478.32.lgr N32 E42 D19 P19.79 R1 M3.304 O
./instances/Rome/grafo2493.16.lgr N16 E19 R0 M0.051 O
./instances/Rome/grafo2135.19.lgr N19 E23 R0 M0.08 O
./instances/Rome/grafo9340.88.lgr N88 E117 D53.0085 P53.79 R7 M471208 O
./instances/Rome/grafo9119.80.lgr N80 E120 D65.1648 P62 M601184 F
./instances/Rome/grafo9169.67.lgr N67 E106 D66.9011 P62 M601240 F
./instances/Rome/grafo4505.53.lgr N53 E69 D28.3529 P28.79 R2 M33.219 O
./instances/Rome/grafo7254.44.lgr N44 E72 D48 P48.79 R7 M472022 O
./instances/Rome/grafo2360.17.lgr N17 E21 R0 M0.082 O
./instances/Rome/grafo10250.100.lgr N100 E138 D70.9387 P70 M601030 F
./instances/Rome/grafo9768.75.lgr N75 E101 D55.0182 P54 M601356 F
./instances/Rome/grafo8961.75.lgr N75 E122 D77.0102 P67 M601235 F
./instances/Rome/grafo8820.92.lgr N92 E121 D57.9347 P57 M601197 F
./instances/Rome/grafo2917.14.lgr N14 E16 R0 M0.079 O
./instances/Rome/grafo694.22.lgr N22 E23 R0 M0.089 O
./instances/Rome/grafo9698.79.lgr N79 E104 D44 P44.79 R4 M8987.23 O
./instances/Rome/grafo10971.96.lgr N96 E119 D53 P53.79 R5 M110614 O
./instances/Rome/grafo7156.67.lgr N67 E86 D40.0186 P40.79 R2 M180.079 O
./instances/Rome/grafo2536.25.lgr N25 E29 R0 M0.099 O
./instances/Rome/grafo5351.35.lgr N35 E51 D30.6667 P30.79 R2 M16.39 O
./instances/Rome/grafo4848.65.lgr N65 E80 D29.026 P29.79 R3 M624.938 O
./instances/Rome/grafo2051.25.lgr N25 E26 R0 M0.091 O
./instances/Rome/grafo6324.37.lgr N37 E47 R0 M0.125 O
./instances/Rome/grafo574.12.lgr N12 E19 D13 P13.79 R1 M2.714 O
./instances/Rome/grafo6907.38.lgr N38 E50 D22 P22.79 R1 M3.663 O
./instances/Rome/grafo9636.76.lgr N76 E100 D45 P45.79 R6 M137405 O
./instances/Rome/grafo7737.56.lgr N56 E79 D45 P45.79 R4 M3929.7 O
./instances/Rome/grafo5845.55.lgr N55 E80 D44.0006 P44.79 R5 M21098 O
./instances/Rome/grafo2382.20.lgr N20 E26 R0 M0.098 O
./instances/Rome/grafo1510.48.lgr N48 E54 R0 M0.135 O
./instances/Rome/grafo8752.88.lgr N88 E110 D42 P42.79 R6 M167326 O
./instances/Rome/grafo9263.76.lgr N76 E106 D54.285 P52 M601162 F
./instances/Rome/grafo5808.33.lgr N33 E38 R0 M0.132 O
./instances/Rome/grafo6922.40.lgr N40 E47 R0 M0.128 O
./instances/Rome/grafo11438.37.lgr N37 E45 R0 M0.132 O
./instances/Rome/grafo5861.82.lgr N82 E113 D58.4098 P57 M601245 F
./instances/Rome/grafo5626.57.lgr N57 E78 D35 P35.79 R3 M164.22 O
./instances/Rome/grafo7168.39.lgr N39 E56 D36 P36.79 R4 M4672.25 O
./instances/Rome/grafo1696.24.lgr N24 E28 R0 M0.094 O
./instances/Rome/grafo9034.68.lgr N68 E85 D35 P35.79 R4 M6299.32 O
./instances/Rome/grafo7147.47.lgr N47 E62 D29 P29.79 R1 M4.301 O
./instances/Rome/grafo3015.35.lgr N35 E38 R0 M0.129 O
./instances/Rome/grafo7220.42.lgr N42 E57 D32.1 P32.79 R3 M935.255 O
./instances/Rome/grafo309.26.lgr N26 E36 R0 M0.113 O
./instances/Rome/grafo5513.71.lgr N71 E93 D41 P41.79 R5 M13198.4 O
./instances/Rome/grafo2205.38.lgr N38 E55 D34 P34.79 R3 M802.469 O
./instances/Rome/grafo8649.86.lgr N86 E109 D44 P44.79 R5 M16212.3 O
./instances/Rome/grafo7993.75.lgr N75 E110 D62.5258 P58 M601119 F
./instances/Rome/grafo3066.32.lgr N32 E48 D27.25 P27.79 R3 M107.101 O
./instances/Rome/grafo4535.52.lgr N52 E67 D26 P26.79 R1 M4.035 O
./instances/Rome/grafo9982.38.lgr N38 E49 D21 P21.79 R1 M3.834 O
./instances/Rome/grafo6165.43.lgr N43 E52 D18 P18.79 R1 M3.56 O
./instances/Rome/grafo11435.92.lgr N92 E117 D45.0366 P45.79 R3 M1407.08 O
./instances/Rome/grafo3691.41.lgr N41 E53 D22.6667 P22.79 R2 M10.706 O
./instances/Rome/grafo9220.67.lgr N67 E101 D57.7861 P56 M601183 F
./instances/Rome/grafo6314.44.lgr N44 E58 D29.3864 P29.79 R2 M27.811 O
./instances/Rome/grafo4855.77.lgr N77 E106 D57.743 P56 M601139 F
./instances/Rome/grafo3577.40.lgr N40 E50 D17 P17.79 R1 M2.735 O
./instances/Rome/grafo6961.46.lgr N46 E52 R0 M0.151 O
./instances/Rome/grafo6398.41.lgr N41 E53 D24.6667 P24.79 R2 M8.387 O
./instances/Rome/grafo8670.89.lgr N89 E109 D37.3333 P37.79 R2 M35.648 O
./instances/Rome/grafo9590.74.lgr N74 E99 D50 P50.79 R6 M154750 O
./instances/Rome/grafo5282.58.lgr N58 E81 D41.063 P41.79 R5 M10965.7 O
./instances/Rome/grafo1760.28.lgr N28 E39 D24.5 P24.79 R2 M12.269 O
./instances/Rome/grafo9847.61.lgr N61 E80 D39 P39.79 R3 M971.872 O
./instances/Rome/grafo6444.64.lgr N64 E82 D36 P36.79 R5 M16175.9 O
./instances/Rome/grafo4216.53.lgr N53 E79 D46 P46.79 R5 M13124.7 O
./instances/Rome/grafo5735.77.lgr N77 E100 D45 P45.79 R6 M107768 O
./instances/Rome/grafo1312.26.lgr N26 E29 R0 M0.103 O
./instances/Rome/grafo6120.43.lgr N43 E52 R0 M0.122 O
./instances/Rome/grafo1219.44.lgr N44 E48 R0 M0.131 O
./instances/Rome/grafo4777.61.lgr N61 E75 D26 P26.79 R1 M3.817 O
./instances/Rome/grafo7536.60.lgr N60 E76 D31.5 P31.79 R2 M29.519 O
./instances/Rome/grafo8715.93.lgr N93 E120 D58.0707 P58.79 R4 M8031.36 O
./instances/Rome/grafo1561.33.lgr N33 E42 R0 M0.118 O
./instances/Rome/grafo3747.37.lgr N37 E52 D24 P24.79 R1 M3.892 O
./instances/Rome/grafo8052.70.lgr N70 E86 D32.05 P32.79 R3 M416.246 O
./instances/Rome/grafo4962.76.lgr N76 E105 D55 P55.79 R7 M457376 O
./instances/Rome/grafo6082.42.lgr N42 E58 D30.1312 P30.79 R3 M277.594 O
./instances/Rome/grafo10161.99.lgr N99 E148 D81.2996 P74 M601162 F
./instances/Rome/grafo9173.71.lgr N71 E105 D58.2989 P57 M601900 F
./instances/Rome/grafo2990.35.lgr N35 E48 D22.1111 P22.79 R3 M144.195 O
./instances/Rome/grafo4446.60.lgr N60 E82 D44.3929 P44.79 R3 M590.039 O
./instances/Rome/grafo2602.38.lgr N38 E48 D18.625 P18.79 R2 M7.043 O
./instances/Rome/grafo3955.55.lgr N55 E72 D34 P34.79 R3 M511.08 O
./instances/Rome/grafo5116.74.lgr N74 E101 D50 P50.79 R6 M81539.8 O
./instances/Rome/grafo11244.36.lgr N36 E48 D23.6667 P24.79 R2 M31.613 O
./instances/Rome/grafo8114.83.lgr N83 E114 D55.2071 P54 M601185 F
./instances/Rome/grafo7219.45.lgr N45 E59 D27.5 P27.79 R2 M11.726 O
./instances/Rome/grafo3816.42.lgr N42 E61 D31 P31.79 R4 M1769.39 O
./instances/Rome/grafo2525.16.lgr N16 E19 R0 M0.083 O
./instances/Rome/grafo677.17.lgr N17 E21 R0 M0.079 O
./instances/Rome/grafo3115.59.lgr N59 E73 D28.5 P28.79 R2 M10.191 O
./instances/Rome/grafo2075.32.lgr N32 E41 D16 P16.79 R1 M3.043 O
./instances/Rome/grafo6198.41.lgr N41 E61 D33.0961 P33.79 R4 M1597.95 O
./instances/Rome/grafo5191.41.lgr N41 E61 D30.038 P30.79 R5 M3995.25 O
./instances/Rome/grafo11385.36.lgr N36 E48 D22.1111 P22.79 R3 M272.316 O
./instances/Rome/grafo10445.94.lgr N94 E140 D90.8636 P81 M600994 F
./instances/Rome/grafo850.12.lgr N12 E13 R0 M0.044 O
./instances/Rome/grafo7304.45.lgr N45 E53 R0 M0.131 O
./instances/Rome/grafo5423.76.lgr N76 E97 D42.0111 P42.79 R5 M21039.3 O
./instances/Rome/grafo1482.53.lgr N53 E67 D29.6667 P29.79 R2 M13.598 O
./instances/Rome/grafo9734.64.lgr N64 E84 D41 P41.79 R4 M12311.4 O
./instances/Rome/grafo8351.89.lgr N89 E127 D69.8038 P67 M601129 F
./instances/Rome/grafo2353.28.lgr N28 E32 R0 M0.106 O
./instances/Rome/grafo1128.11.lgr N11 E12 R0 M0.06 O
./instances/Rome/grafo2371.19.lgr N19 E24 R0 M0.085 O
./instances/Rome/grafo2001.12.lgr N12 E14 R0 M0.071 O
./instances/Rome/grafo6860.44.lgr N44 E60 D30.25 P30.79 R2 M39.473 O
./instances/Rome/grafo390.13.lgr N13 E13 R0 M0.076 O
./instances/Rome/grafo10327.97.lgr N97 E140 D82.0542 P75 M601260 F
./instances/Rome/grafo6293.68.lgr N68 E92 D41 P41 R6 M116274 O
./instances/Rome/grafo9128.64.lgr N64 E94 D49.2024 P48 M601331 F
./instances/Rome/grafo5800.34.lgr N34 E39 R0 M0.125 O
./instances/Rome/grafo6939.38.lgr N38 E51 D23 P23.79 R1 M4.438 O
./instances/Rome/grafo3734.36.lgr N36 E46 D18 P18.79 R1 M3.385 O
./instances/Rome/grafo10276.41.lgr N41 E55 D20.5 P20.79 R2 M13.443 O
./instances/Rome/grafo7359.38.lgr N38 E49 D20 P20.79 R1 M3.884 O
./instances/Rome/grafo2951.19.lgr N19 E24 R0 M0.088 O
./instances/Rome/grafo6437.47.lgr N47 E70 D41 P41.79 R6 M132213 O
./instances/Rome/grafo5748.57.lgr N57 E76 D32 P32.79 R3 M320.816 O
./instances/Rome/grafo1595.29.lgr N29 E30 R0 M0.102 O
./instances/Rome/grafo5127.33.lgr N33 E40 R0 M0.11 O
./instances/Rome/grafo3288.37.lgr N37 E50 D21.3333 P21.79 R2 M16.745 O
./instances/Rome/grafo1945.16.lgr N16 E17 R0 M0.077 O
./instances/Rome/grafo5310.69.lgr N69 E87 D38 P38.79 R4 M6960.21 O
./instances/Rome/grafo11391.96.lgr N96 E126 D60.4659 P59 M601138 F
./instances/Rome/grafo2810.12.lgr N12 E11 R0 M0.056 O
./instances/Rome/grafo4236.72.lgr N72 E103 D58.6944 P57 M601149 F
./instances/Rome/grafo1898.10.lgr N10 E15 R0 M0.081 O
./instances/Rome/grafo5385.36.lgr N36 E47 D21 P21.79 R1 M3.692 O
./instances/Rome/grafo7660.59.lgr N59 E81 D40 P40.79 R4 M2705.45 O
./instances/Rome/grafo7067.44.lgr N44 E55 D24 P24.79 R1 M3.89 O
./instances/Rome/grafo3870.38.lgr N38 E54 D30.1458 P30.79 R3 M96.915 O
./instances/Rome/grafo849.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo6152.41.lgr N41 E57 D33.25 P33.79 R3 M151.993 O
./instances/Rome/grafo1218.26.lgr N26 E28 R0 M0.095 O
./instances/Rome/grafo7923.62.lgr N62 E88 D52.001 P52.79 R5 M30921.1 O
./instances/Rome/grafo760.13.lgr N13 E14 R0 M0.05 O
./instances/Rome/grafo2538.10.lgr N10 E10 R0 M0.041 O
./instances/Rome/grafo4110.38.lgr N38 E52 R0 M0.134 O
./instances/Rome/grafo5949.38.lgr N38 E50 D21.6667 P21.79 R2 M9.644 O
./instances/Rome/grafo7571.41.lgr N41 E61 D35 P35.79 R4 M1692.52 O
./instances/Rome/grafo10931.94.lgr N94 E117 D53.0476 P53.79 R4 M7227.41 O
./instances/Rome/grafo10678.98.lgr N98 E125 D54 P54.79 R5 M31086.1 O
./instances/Rome/grafo9504.64.lgr N64 E88 D45 P45.79 R4 M6979.52 O
./instances/Rome/grafo967.16.lgr N16 E17 R0 M0.085 O
./instances/Rome/grafo1221.27.lgr N27 E36 R0 M0.107 O
./instances/Rome/grafo6337.39.lgr N39 E44 R0 M0.127 O
./instances/Rome/grafo3358.36.lgr N36 E42 R0 M0.125 O
./instances/Rome/grafo4492.76.lgr N76 E102 D33 P33.79 R5 M9409.31 O
./instances/Rome/grafo10519.98.lgr N98 E130 D58.0636 P56 M601330 F
./instances/Rome/grafo886.15.lgr N15 E15 R0 M0.06 O
./instances/Rome/grafo6122.41.lgr N41 E50 D15 P15.79 R1 M3.528 O
./instances/Rome/grafo9859.35.lgr N35 E42 R0 M0.128 O
./instances/Rome/grafo976.19.lgr N19 E25 R0 M0.087 O
./instances/Rome/grafo11675.39.lgr N39 E50 D24.5 P24.79 R2 M40.1 O
./instances/Rome/grafo1098.10.lgr N10 E9 R0 M0.051 O
./instances/Rome/grafo267.11.lgr N11 E11 R0 M0.041 O
./instances/Rome/grafo2844.19.lgr N19 E30 D18.25 P18.79 R2 M19.61 O
./instances/Rome/grafo9614.86.lgr N86 E112 D51.8935 P50 M601223 F
./instances/Rome/grafo3321.38.lgr N38 E53 D31.6667 P31.79 R2 M15.091 O
./instances/Rome/grafo2862.17.lgr N17 E21 R0 M0.087 O
./instances/Rome/grafo4301.63.lgr N63 E87 D41 P41.79 R5 M11844.6 O
./instances/Rome/grafo1970.15.lgr N15 E17 R0 M0.044 O
./instances/Rome/grafo6945.44.lgr N44 E60 D31.1111 P31.79 R2 M68.02 O
./instances/Rome/grafo7999.62.lgr N62 E82 D41 P41 R2 M81.17 O
./instances/Rome/grafo9086.67.lgr N67 E96 D55.5901 P55 M602731 F
./instances/Rome/grafo10657.39.lgr N39 E50 D21 P21.79 R1 M4.374 O
./instances/Rome/grafo8165.77.lgr N77 E109 D65.5244 P64 M601120 F
./instances/Rome/grafo8432.86.lgr N86 E121 D64.7668 P62 M601127 F
./instances/Rome/grafo1825.26.lgr N26 E31 R0 M0.106 O
./instances/Rome/grafo8050.67.lgr N67 E86 D37 P37.79 R4 M2842.78 O
./instances/Rome/grafo10062.39.lgr N39 E44 R0 M0.142 O
./instances/Rome/grafo2991.32.lgr N32 E43 R0 M0.121 O
./instances/Rome/grafo2417.14.lgr N14 E18 R0 M0.072 O
./instances/Rome/grafo8927.88.lgr N88 E127 D71.7431 P68 M601026 F
./instances/Rome/grafo3189.54.lgr N54 E84 D53.8819 P51 M601118 F
./instances/Rome/grafo2871.17.lgr N17 E16 R0 M0.061 O
./instances/Rome/grafo10908.98.lgr N98 E135 D75.8426 P73 M601127 F
./instances/Rome/grafo325.13.lgr N13 E14 R0 M0.053 O
./instances/Rome/grafo4096.42.lgr N42 E65 D43.0145 P43.79 R5 M20595.1 O
./instances/Rome/grafo1063.14.lgr N14 E15 R0 M0.048 O
./instances/Rome/grafo10259.100.lgr N100 E141 D70.7231 P65 M601248 F
./instances/Rome/grafo3733.62.lgr N62 E91 D50.4492 P49 M601451 F
./instances/Rome/grafo3843.44.lgr N44 E61 D27.1667 P27.79 R2 M22.658 O
./instances/Rome/grafo10458.31.lgr N31 E36 R0 M0.123 O
./instances/Rome/grafo491.12.lgr N12 E11 R0 M0.058 O
./instances/Rome/grafo2532.14.lgr N14 E15 R0 M0.049 O
./instances/Rome/grafo5558.80.lgr N80 E108 D58 P58.79 R5 M22152.8 O
./instances/Rome/grafo10928.100.lgr N100 E140 D74.4203 P70 M601252 F
./instances/Rome/grafo6150.41.lgr N41 E52 D23 P23.79 R1 M3.14 O
./instances/Rome/grafo5040.53.lgr N53 E72 D35.0887 P35.79 R4 M2453.17 O
./instances/Rome/grafo7625.47.lgr N47 E67 D36.1429 P36.79 R4 M2023.98 O
./instances/Rome/grafo1620.14.lgr N14 E15 R0 M0.073 O
./instances/Rome/grafo10322.97.lgr N97 E133 D75.7472 P70 M601132 F
./instances/Rome/grafo8264.78.lgr N78 E114 D68.9628 P66 M601075 F
./instances/Rome/grafo3671.38.lgr N38 E47 R0 M0.122 O
./instances/Rome/grafo10755.41.lgr N41 E56 D30.75 P31.79 R2 M28.425 O
./instances/Rome/grafo2825.18.lgr N18 E19 R0 M0.091 O
./instances/Rome/grafo5562.38.lgr N38 E48 R0 M0.129 O
./instances/Rome/grafo2841.17.lgr N17 E21 R0 M0.08 O
./instances/Rome/grafo5956.79.lgr N79 E97 D36 P36.79 R3 M594.995 O
./instances/Rome/grafo4109.51.lgr N51 E75 D43 P43.79 R6 M63863.3 O
./instances/Rome/grafo10174.95.lgr N95 E131 D71.2168 P69 M601518 F
./instances/Rome/grafo2472.47.lgr N47 E63 D30 P30.79 R4 M2359.51 O
./instances/Rome/grafo4984.74.lgr N74 E103 D58.4662 P56 M601170 F
./instances/Rome/grafo2618.21.lgr N21 E26 R0 M0.07 O
./instances/Rome/grafo8645.92.lgr N92 E129 D72.5223 P67 M601202 F
./instances/Rome/grafo4248.62.lgr N62 E81 D37.037 P37.79 R3 M806.263 O
./instances/Rome/grafo10305.100.lgr N100 E140 D67.6366 P65 M601121 F
./instances/Rome/grafo9170.65.lgr N65 E94 D52.0328 P50 M601264 F
./instances/Rome/grafo5462.55.lgr N55 E78 D46 P46.79 R5 M26282.1 O
./instances/Rome/grafo1501.58.lgr N58 E72 D28.0476 P28.79 R3 M702.972 O
./instances/Rome/grafo1937.21.lgr N21 E24 R0 M0.096 O
./instances/Rome/grafo1308.27.lgr N27 E30 R0 M0.111 O
./instances/Rome/grafo1814.21.lgr N21 E28 D13 P13.79 R1 M2.414 O
./instances/Rome/grafo5265.40.lgr N40 E56 D29.4286 P29.79 R3 M147.539 O
./instances/Rome/grafo8520.70.lgr N70 E92 D41 P41.79 R5 M14289.4 O
./instances/Rome/grafo9437.64.lgr N64 E82 D36.3077 P36.79 R3 M230.52 O
./instances/Rome/grafo5024.84.lgr N84 E116 D59.9119 P57 M601119 F
./instances/Rome/grafo4548.60.lgr N60 E72 D24.5 P24.79 R2 M11.792 O
./instances/Rome/grafo384.19.lgr N19 E24 R0 M0.082 O
./instances/Rome/grafo6126.39.lgr N39 E49 R0 M0.13 O
./instances/Rome/grafo10623.98.lgr N98 E130 D65.5528 P64 M601023 F
./instances/Rome/grafo7542.40.lgr N40 E51 D22.6061 P22.79 R2 M13.037 O
./instances/Rome/grafo1958.30.lgr N30 E33 R0 M0.1 O
./instances/Rome/grafo5606.77.lgr N77 E111 D69.0605 P65 M600685 F
./instances/Rome/grafo4175.56.lgr N56 E73 D34 P34.79 R4 M1932.8 O
./instances/Rome/grafo3363.37.lgr N37 E47 D23 P23.79 R1 M3.642 O
./instances/Rome/grafo2977.25.lgr N25 E28 R0 M0.103 O
./instances/Rome/grafo9725.66.lgr N66 E94 D52.6614 P51 M602269 F
./instances/Rome/grafo11572.34.lgr N34 E47 D23.5 P23.79 R2 M16.921 O
./instances/Rome/grafo3364.52.lgr N52 E77 D44 P44.79 R6 M70034.5 O
./instances/Rome/grafo4610.82.lgr N82 E109 D48 P48.79 R6 M96259.1 O
./instances/Rome/grafo4995.59.lgr N59 E76 D37 P37.79 R4 M8160.77 O
./instances/Rome/grafo5904.37.lgr N37 E50 D27.3333 P27.79 R3 M145.374 O
./instances/Rome/grafo4142.53.lgr N53 E74 D37 P37.79 R5 M14765.9 O
./instances/Rome/grafo1779.21.lgr N21 E30 D15 P15.79 R1 M2.648 O
./instances/Rome/grafo5483.60.lgr N60 E75 D29.5 P29.79 R2 M11.63 O
./instances/Rome/grafo5207.43.lgr N43 E66 D41 P41.79 R5 M9969.21 O
./instances/Rome/grafo4903.75.lgr N75 E108 D60.6854 P56 M601164 F
./instances/Rome/grafo6050.34.lgr N34 E41 R0 M0.124 O
./instances/Rome/grafo9720.68.lgr N68 E91 D40 P40.79 R5 M14663.8 O
./instances/Rome/grafo3951.39.lgr N39 E58 D34.2222 P34.79 R2 M26.402 O
./instances/Rome/grafo9326.77.lgr N77 E98 D38 P38.79 R5 M13455.3 O
./instances/Rome/grafo6862.47.lgr N47 E64 D34 P34.79 R4 M1815.75 O
./instances/Rome/grafo5089.56.lgr N56 E83 D49 P49.79 R7 M578722 O
./instances/Rome/grafo7200.42.lgr N42 E58 D28.3333 P28.79 R2 M28.863 O
./instances/Rome/grafo9527.88.lgr N88 E118 D56.7428 P56 M601290 F
./instances/Rome/grafo9016.74.lgr N74 E89 D31.0437 P31.79 R3 M554.53 O
./instances/Rome/grafo7721.52.lgr N52 E71 D42.6667 P42.79 R2 M16.717 O
./instances/Rome/grafo8510.100.lgr N100 E142 D76.3218 P71 M601207 F
./instances/Rome/grafo5234.41.lgr N41 E51 D16 P16.79 R1 M3.766 O
./instances/Rome/grafo2641.17.lgr N17 E23 R0 M0.086 O
./instances/Rome/grafo5502.37.lgr N37 E50 D24.3333 P24.79 R2 M15.459 O
./instances/Rome/grafo623.13.lgr N13 E12 R0 M0.056 O
./instances/Rome/grafo9300.70.lgr N70 E96 D50 P50.79 R6 M134352 O
./instances/Rome/grafo4342.60.lgr N60 E76 D29 P29.79 R4 M1473.59 O
./instances/Rome/grafo4709.70.lgr N70 E97 D49 P49.79 R6 M193543 O
./instances/Rome/grafo1119.16.lgr N16 E22 R0 M0.091 O
./instances/Rome/grafo9969.33.lgr N33 E39 R0 M0.109 O
./instances/Rome/grafo193.12.lgr N12 E13 R0 M0.069 O
./instances/Rome/grafo5150.52.lgr N52 E70 D30 P30.79 R3 M58.159 O
./instances/Rome/grafo8561.77.lgr N77 E97 D43 P43.79 R4 M5876.6 O
./instances/Rome/grafo1689.31.lgr N31 E34 R0 M0.112 O
./instances/Rome/grafo326.14.lgr N14 E19 R0 M0.075 O
./instances/Rome/grafo11614.34.lgr N34 E39 R0 M0.109 O
./instances/Rome/grafo6386.52.lgr N52 E79 D45 P45.79 R7 M335694 O
./instances/Rome/grafo608.13.lgr N13 E12 R0 M0.058 O
./instances/Rome/grafo2906.21.lgr N21 E24 R0 M0.081 O
./instances/Rome/grafo3683.41.lgr N41 E59 D34 P34.79 R4 M1745.41 O
./instances/Rome/grafo9249.66.lgr N66 E96 D50.9916 P49 M601292 F
./instances/Rome/grafo10194.97.lgr N97 E134 D71.5753 P68 M601027 F
./instances/Rome/grafo4430.72.lgr N72 E99 D47.6699 P47 M601477 F
./instances/Rome/grafo3537.40.lgr N40 E61 D40 P40.79 R6 M75797.8 O
./instances/Rome/grafo8632.84.lgr N84 E111 D50 P50.79 R7 M525505 O
./instances/Rome/grafo209.10.lgr N10 E10 R0 M0.05 O
./instances/Rome/grafo10536.99.lgr N99 E142 D79.3315 P74 M601124 F
./instances/Rome/grafo175.23.lgr N23 E24 R0 M0.075 O
./instances/Rome/grafo1728.61.lgr N61 E71 D18 P18.79 R1 M3.269 O
./instances/Rome/grafo8179.91.lgr N91 E112 D44 P44.79 R6 M214956 O
./instances/Rome/grafo1855.20.lgr N20 E27 R0 M0.091 O
./instances/Rome/grafo4345.61.lgr N61 E83 D44.0286 P44.79 R4 M7438.4 O
./instances/Rome/grafo11637.38.lgr N38 E44 D12 P12.79 R1 M2.491 O
./instances/Rome/grafo1238.67.lgr N67 E86 D32 P32.79 R2 M125.584 O
./instances/Rome/grafo4481.77.lgr N77 E121 D75.8759 P69 M601265 F
./instances/Rome/grafo2369.43.lgr N43 E53 R0 M0.166 O
./instances/Rome/grafo2159.17.lgr N17 E19 R0 M0.077 O
./instances/Rome/grafo7817.66.lgr N66 E94 D52.4204 P51 M601284 F
./instances/Rome/grafo9783.63.lgr N63 E82 D40.1029 P40.79 R3 M817.616 O
./instances/Rome/grafo8797.100.lgr N100 E129 D55.7135 P55 M601355 F
./instances/Rome/grafo9632.68.lgr N68 E91 D44 P44.79 R6 M161085 O
./instances/Rome/grafo8133.82.lgr N82 E110 D50 P50.79 R6 M131937 O
./instances/Rome/grafo2628.10.lgr N10 E11 R0 M0.046 O
./instances/Rome/grafo8825.92.lgr N92 E124 D54.4124 P52 M601190 F
./instances/Rome/grafo6690.58.lgr N58 E70 D18 P18.79 R1 M3.159 O
./instances/Rome/grafo3973.53.lgr N53 E69 D31.2621 P31.79 R2 M35.743 O
./instances/Rome/grafo11120.96.lgr N96 E128 D62.4191 P61 M600975 F
./instances/Rome/grafo580.29.lgr N29 E37 D15 P15.79 R1 M3.127 O
./instances/Rome/grafo2582.27.lgr N27 E27 R0 M0.082 O
./instances/Rome/grafo11574.33.lgr N33 E44 D19 P19.79 R1 M3.495 O
./instances/Rome/grafo8328.67.lgr N67 E98 D51.3479 P50 M601427 F
./instances/Rome/grafo11198.98.lgr N98 E136 D69.7279 P67 M601173 F
./instances/Rome/grafo8042.62.lgr N62 E79 D35.1786 P35.79 R2 M54.499 O
./instances/Rome/grafo2877.36.lgr N36 E53 D35.1667 P35.79 R3 M624.425 O
./instances/Rome/grafo5157.39.lgr N39 E54 D19 P19.79 R1 M3.437 O
./instances/Rome/grafo11099.99.lgr N99 E151 D102.062 P93 M600847 F
./instances/Rome/grafo5850.43.lgr N43 E56 D24.25 P24.79 R2 M43.631 O
./instances/Rome/grafo5117.56.lgr N56 E72 D34.1046 P34.79 R3 M426.504 O
./instances/Rome/grafo1418.50.lgr N50 E57 D15 P15.79 R1 M2.795 O
./instances/Rome/grafo4165.61.lgr N61 E82 D28.6667 P28.79 R2 M11.217 O
./instances/Rome/grafo5324.62.lgr N62 E81 D24.5 P24.79 R2 M19.694 O
./instances/Rome/grafo6782.46.lgr N46 E68 D40.3333 P40.79 R4 M861.799 O
./instances/Rome/grafo4194.63.lgr N63 E82 D38.0116 P38.79 R3 M780.053 O
./instances/Rome/grafo10435.96.lgr N96 E123 D51 P51.79 R6 M343734 O
./instances/Rome/grafo2065.70.lgr N70 E91 D40 P40.79 R5 M18499.8 O
./instances/Rome/grafo10497.95.lgr N95 E125 D61.503 P59 M601081 F
./instances/Rome/grafo11635.92.lgr N92 E128 D69.8694 P65 M601897 F
./instances/Rome/grafo7075.45.lgr N45 E63 D31 P31.79 R4 M3428.81 O
./instances/Rome/grafo7820.71.lgr N71 E95 D40 P40.79 R6 M125072 O
./instances/Rome/grafo7811.70.lgr N70 E97 D51.0009 P51.79 R6 M72715 O
./instances/Rome/grafo5132.80.lgr N80 E106 D45.0056 P45.79 R6 M58322.7 O
./instances/Rome/grafo3207.42.lgr N42 E57 D23 P23 R1 M5.375 O
./instances/Rome/grafo7442.45.lgr N45 E53 D18 P18.79 R1 M3.449 O
./instances/Rome/grafo2985.43.lgr N43 E55 D27.0415 P27.79 R3 M419.632 O
./instances/Rome/grafo1326.27.lgr N27 E29 R0 M0.102 O
./instances/Rome/grafo7528.66.lgr N66 E81 D34 P34.79 R3 M687.421 O
./instances/Rome/grafo3337.40.lgr N40 E53 D23 P23.79 R1 M3.987 O
./instances/Rome/grafo8348.99.lgr N99 E133 D63.4539 P61 M601224 F
./instances/Rome/grafo10913.97.lgr N97 E130 D65.6378 P64 M600954 F
./instances/Rome/grafo10241.95.lgr N95 E128 D69.9329 P69 M600873 F
./instances/Rome/grafo7551.39.lgr N39 E48 D19 P19.79 R1 M3.403 O
./instances/Rome/grafo10064.39.lgr N39 E59 D39 P39.79 R5 M16448.4 O
./instances/Rome/grafo3805.37.lgr N37 E49 D25.5 P25.79 R2 M12.037 O
./instances/Rome/grafo7842.68.lgr N68 E93 D41.8443 P41.79 M601773 F
./instances/Rome/grafo9294.84.lgr N84 E100 D29.0556 P29.79 R3 M610.429 O
./instances/Rome/grafo3927.45.lgr N45 E55 D21.5 P21.79 R2 M10.397 O
./instances/Rome/grafo6999.94.lgr N94 E121 D48 P48.79 R5 M25495.7 O
./instances/Rome/grafo1609.28.lgr N28 E29 R0 M0.081 O
./instances/Rome/grafo1674.12.lgr N12 E16 R0 M0.068 O
./instances/Rome/grafo6504.56.lgr N56 E65 R0 M0.18 O
./instances/Rome/grafo3561.48.lgr N48 E68 D37 P37.79 R3 M838.138 O
./instances/Rome/grafo6666.37.lgr N37 E45 R0 M0.128 O
./instances/Rome/grafo7741.52.lgr N52 E63 D22 P22.79 R1 M5.38 O
./instances/Rome/grafo3138.60.lgr N60 E85 D41 P41.79 R6 M57924.9 O
./instances/Rome/grafo10601.93.lgr N93 E128 D68.9289 P65 M601135 F
./instances/Rome/grafo4041.57.lgr N57 E66 D16.6667 P16.79 R2 M7.911 O
./instances/Rome/grafo9828.72.lgr N72 E95 D42.1255 P42.79 R4 M2450.91 O
./instances/Rome/grafo9087.73.lgr N73 E94 D42 P42.79 R1 M5.246 O
./instances/Rome/grafo3556.61.lgr N61 E75 D30.0345 P30.79 R3 M273.891 O
./instances/Rome/grafo9874.37.lgr N37 E46 D12 P12.79 R1 M2.376 O
./instances/Rome/grafo4453.57.lgr N57 E72 D30.1212 P30.79 R3 M185.635 O
./instances/Rome/grafo5988.37.lgr N37 E47 R0 M0.125 O
./instances/Rome/grafo5628.34.lgr N34 E41 D16 P16.79 R1 M3.308 O
./instances/Rome/grafo9545.75.lgr N75 E92 D34.1111 P34.79 R3 M963.092 O
./instances/Rome/grafo6590.38.lgr N38 E49 D18 P18.79 R1 M3.619 O
./instances/Rome/grafo5727.43.lgr N43 E58 D30.2424 P30.79 R2 M41.162 O
./instances/Rome/grafo1531.47.lgr N47 E54 R0 M0.14 O
./instances/Rome/grafo11051.100.lgr N100 E134 D56 P56.79 R6 M240826 O
./instances/Rome/grafo7088.43.lgr N43 E57 D32 P32 R3 M1243.05 O
./instances/Rome/grafo2589.26.lgr N26 E34 D18.5 P18.79 R2 M11.267 O
./instances/Rome/grafo4793.63.lgr N63 E86 D41 P41.79 R5 M20788.3 O
./instances/Rome/grafo8219.93.lgr N93 E117 D43.0877 P43.79 R5 M4996.28 O
./instances/Rome/grafo6734.38.lgr N38 E41 R0 M0.138 O
./instances/Rome/grafo1667.24.lgr N24 E29 R0 M0.091 O
./instances/Rome/grafo5115.65.lgr N65 E98 D63.001 P63.79 R6 M74172.9 O
./instances/Rome/grafo10483.34.lgr N34 E45 D19 P19.79 R1 M3.693 O
./instances/Rome/grafo8929.91.lgr N91 E126 D64.1365 P61 M601219 F
./instances/Rome/grafo6992.45.lgr N45 E60 D34 P34.79 R3 M1010.89 O
./instances/Rome/grafo2500.12.lgr N12 E18 R0 M0.08 O
./instances/Rome/grafo3254.40.lgr N40 E55 D30 P30.79 R1 M4.139 O
./instances/Rome/grafo9494.61.lgr N61 E80 D35 P35.79 R4 M1282.2 O
./instances/Rome/grafo428.19.lgr N19 E22 R0 M0.068 O
./instances/Rome/grafo787.15.lgr N15 E18 R0 M0.061 O
./instances/Rome/grafo6736.38.lgr N38 E53 D26 P26.79 R3 M228.039 O
./instances/Rome/grafo575.25.lgr N25 E29 R0 M0.088 O
./instances/Rome/grafo4764.83.lgr N83 E112 D55.7335 P55 M601168 F
./instances/Rome/grafo10385.94.lgr N94 E128 D70.942 P65 M601201 F
./instances/Rome/grafo343.14.lgr N14 E15 R0 M0.072 O
./instances/Rome/grafo7479.39.lgr N39 E53 D25.3333 P25.79 R3 M67.605 O
./instances/Rome/grafo9134.64.lgr N64 E88 D45 P45.79 R4 M4030.08 O
./instances/Rome/grafo7896.67.lgr N67 E95 D50.6943 P49 M601439 F
./instances/Rome/grafo9187.67.lgr N67 E93 D44.4458 P43 M601322 F
./instances/Rome/grafo11569.93.lgr N93 E136 D84.3072 P78 M601325 F
./instances/Rome/grafo4371.71.lgr N71 E96 D42.9274 P42 M601742 F
./instances/Rome/grafo8774.88.lgr N88 E129 D75.3041 P71 M601184 F
./instances/Rome/grafo2945.24.lgr N24 E28 R0 M0.091 O
./instances/Rome/grafo2518.13.lgr N13 E14 R0 M0.039 O
./instances/Rome/grafo7944.85.lgr N85 E119 D70.783 P65 M601047 F
./instances/Rome/grafo311.16.lgr N16 E20 R0 M0.094 O
./instances/Rome/grafo10314.96.lgr N96 E124 D51.5828 P51 M601399 F
./instances/Rome/grafo2468.15.lgr N15 E17 R0 M0.087 O
./instances/Rome/grafo6733.57.lgr N57 E68 D22 P22.79 R1 M3.557 O
./instances/Rome/grafo6185.51.lgr N51 E69 D37 P37.79 R4 M3033.98 O
./instances/Rome/grafo2988.25.lgr N25 E29 R0 M0.094 O
./instances/Rome/grafo11482.39.lgr N39 E48 D13 P13.79 R1 M3.282 O
./instances/Rome/grafo5130.44.lgr N44 E56 D24.4286 P24.79 R2 M18.92 O
./instances/Rome/grafo1823.19.lgr N19 E25 R0 M0.096 O
./instances/Rome/grafo10851.95.lgr N95 E134 D67.4794 P63 M601168 F
./instances/Rome/grafo8124.76.lgr N76 E98 D49 P49.79 R4 M11663.8 O
./instances/Rome/grafo1853.13.lgr N13 E15 R0 M0.078 O
./instances/Rome/grafo5641.37.lgr N37 E44 R0 M0.127 O
./instances/Rome/grafo1478.56.lgr N56 E69 D17 P17.79 R1 M3.278 O
./instances/Rome/grafo419.15.lgr N15 E18 R0 M0.055 O
./instances/Rome/grafo7002.38.lgr N38 E48 D24.6667 P24.79 R2 M11.881 O
./instances/Rome/grafo5134.62.lgr N62 E80 D37.0476 P37.79 R3 M475.627 O
./instances/Rome/grafo8142.73.lgr N73 E110 D67.871 P64 M601570 F
./instances/Rome/grafo3719.40.lgr N40 E50 D18 P18.79 R1 M4.095 O
./instances/Rome/grafo3878.45.lgr N45 E55 D14 P14.79 R1 M2.683 O
./instances/Rome/grafo10492.96.lgr N96 E153 D102.77 P90 M600889 F
./instances/Rome/grafo6083.76.lgr N76 E110 D66.2508 P63 M601149 F
./instances/Rome/grafo2959.38.lgr N38 E48 D23 P23.79 R1 M4.47 O
./instances/Rome/grafo10103.98.lgr N98 E131 D61.6431 P61 M601113 F
./instances/Rome/grafo10871.95.lgr N95 E125 D63 P63.79 R6 M242820 O
./instances/Rome/grafo11307.32.lgr N32 E38 R0 M0.129 O
./instances/Rome/grafo8310.86.lgr N86 E134 D85.3914 P77 M601188 F
./instances/Rome/grafo5582.38.lgr N38 E59 D39 P39.79 R4 M1836.43 O
./instances/Rome/grafo11634.32.lgr N32 E36 R0 M0.112 O
./instances/Rome/grafo5643.40.lgr N40 E51 R0 M0.134 O
./instances/Rome/grafo9114.79.lgr N79 E111 D53.2456 P53 M601180 F
./instances/Rome/grafo9673.64.lgr N64 E89 D49.0047 P49.79 R5 M38439 O
./instances/Rome/grafo9241.89.lgr N89 E108 D36.0301 P36.79 R4 M2190.3 O
./instances/Rome/grafo6685.47.lgr N47 E63 D31.1538 P31.79 R2 M22.364 O
./instances/Rome/grafo6284.40.lgr N40 E55 D33.0237 P33.79 R3 M1001.18 O
./instances/Rome/grafo5005.82.lgr N82 E105 D41 P41.79 R7 M452668 O
./instances/Rome/grafo10724.92.lgr N92 E120 D54 P54.79 R4 M7848.9 O
./instances/Rome/grafo332.82.lgr N82 E106 D45 P45.79 R6 M327236 O
./instances/Rome/grafo601.19.lgr N19 E23 R0 M0.092 O
./instances/Rome/grafo5789.39.lgr N39 E58 D33.0833 P33.79 R4 M1098.78 O
./instances/Rome/grafo1422.22.lgr N22 E22 R0 M0.049 O
./instances/Rome/grafo11194.100.lgr N100 E127 D56.8228 P55 M601155 F
./instances/Rome/grafo6564.42.lgr N42 E58 D17 P17.79 R1 M2.948 O
./instances/Rome/grafo3104.39.lgr N39 E53 D16 P16.79 R1 M3.043 O
./instances/Rome/grafo6750.49.lgr N49 E79 D53 P53.79 R6 M68129.1 O
./instances/Rome/grafo6863.40.lgr N40 E59 D40 P40.79 R4 M4295.39 O
./instances/Rome/grafo8550.79.lgr N79 E100 D40.0052 P40.79 R4 M3255.72 O
./instances/Rome/grafo1224.27.lgr N27 E27 R0 M0.074 O
./instances/Rome/grafo5777.38.lgr N38 E49 D17.6667 P17.79 R2 M8.36 O
./instances/Rome/grafo711.13.lgr N13 E15 R0 M0.049 O
./instances/Rome/grafo10479.98.lgr N98 E130 D67.2195 P64 M601221 F
./instances/Rome/grafo4798.58.lgr N58 E78 D35 P35.79 R4 M2333 O
./instances/Rome/grafo4603.50.lgr N50 E69 D35 P35.79 R1 M6.443 O
./instances/Rome/grafo4483.61.lgr N61 E79 D29.4444 P29.79 R2 M19.447 O
./instances/Rome/grafo3176.54.lgr N54 E65 D22 P22.79 R1 M3.865 O
./instances/Rome/grafo862.25.lgr N25 E28 R0 M0.086 O
./instances/Rome/grafo10767.38.lgr N38 E50 D19.6667 P19.79 R2 M8.281 O
./instances/Rome/grafo9192.67.lgr N67 E95 D54.6266 P53 M601159 F
./instances/Rome/grafo7288.45.lgr N45 E60 D30.1081 P30.79 R3 M395.008 O
./instances/Rome/grafo7914.84.lgr N84 E116 D59.5084 P59 M601502 F
./instances/Rome/grafo6547.38.lgr N38 E64 D43.0011 P43.79 R7 M301544 O
./instances/Rome/grafo6746.38.lgr N38 E47 D21 P21.79 R1 M3.878 O
./instances/Rome/grafo6576.49.lgr N49 E58 R0 M0.158 O
./instances/Rome/grafo411.16.lgr N16 E23 R0 M0.078 O
./instances/Rome/grafo3717.51.lgr N51 E72 D37.1935 P37.79 R3 M298.406 O
./instances/Rome/grafo8244.72.lgr N72 E97 D47 P47.79 R5 M30364.9 O
./instances/Rome/grafo740.11.lgr N11 E12 R0 M0.046 O
./instances/Rome/grafo9662.84.lgr N84 E119 D65.9219 P63 M601049 F
./instances/Rome/grafo942.31.lgr N31 E35 R0 M0.092 O
./instances/Rome/grafo6361.41.lgr N41 E60 D36.2667 P36.79 R3 M134.784 O
./instances/Rome/grafo9868.37.lgr N37 E50 D17 P17.79 R1 M2.982 O
./instances/Rome/grafo10474.94.lgr N94 E142 D89.7912 P81 M601212 F
./instances/Rome/grafo6875.54.lgr N54 E67 D25.5 P25.79 R2 M17.703 O
./instances/Rome/grafo2723.18.lgr N18 E28 D20 P20.79 R1 M2.811 O
./instances/Rome/grafo10540.97.lgr N97 E121 D48.7868 P46 M601525 F
./instances/Rome/grafo10056.31.lgr N31 E36 R0 M0.115 O
./instances/Rome/grafo7532.51.lgr N51 E71 D38 P38.79 R5 M11759.2 O
./instances/Rome/grafo11089.93.lgr N93 E114 D42.3333 P42.79 R2 M26.148 O
./instances/Rome/grafo318.20.lgr N20 E25 R0 M0.093 O
./instances/Rome/grafo373.13.lgr N13 E19 R0 M0.067 O
./instances/Rome/grafo7271.41.lgr N41 E54 D28.25 P28.79 R2 M56.038 O
./instances/Rome/grafo5715.47.lgr N47 E69 D39.0549 P39.79 R4 M2277.51 O
./instances/Rome/grafo2975.40.lgr N40 E49 R0 M0.127 O
./instances/Rome/grafo602.15.lgr N15 E19 R0 M0.072 O
./instances/Rome/grafo4181.61.lgr N61 E78 D38.0141 P38.79 R3 M696.036 O
./instances/Rome/grafo4044.52.lgr N52 E71 D34 P34.79 R3 M318.023 O
./instances/Rome/grafo5637.41.lgr N41 E49 D19 P19.79 R1 M3.943 O
./instances/Rome/grafo6731.51.lgr N51 E67 D35 P35.79 R4 M6444.24 O
./instances/Rome/grafo5277.44.lgr N44 E61 D35.3478 P35.79 R3 M473.746 O
./instances/Rome/grafo243.28.lgr N28 E33 R0 M0.106 O
./instances/Rome/grafo4308.61.lgr N61 E80 D36 P36.79 R4 M3440.55 O
./instances/Rome/grafo10733.39.lgr N39 E53 D30.6667 P30.79 R2 M12.198 O
./instances/Rome/grafo4622.48.lgr N48 E59 D15 P15.79 R1 M3.258 O
./instances/Rome/grafo5221.44.lgr N44 E57 D25.6667 P25.79 R2 M10.419 O
./instances/Rome/grafo9257.62.lgr N62 E85 D40 P40.79 R4 M4120.73 O
./instances/Rome/grafo7197.52.lgr N52 E68 D27.4615 P27.79 R2 M10.957 O
./instances/Rome/grafo8314.81.lgr N81 E108 D58 P58.79 R6 M159774 O
./instances/Rome/grafo1083.14.lgr N14 E15 R0 M0.052 O
./instances/Rome/grafo2349.16.lgr N16 E18 R0 M0.078 O
./instances/Rome/grafo8672.71.lgr N71 E98 D51.9836 P51 M602490 F
./instances/Rome/grafo912.14.lgr N14 E13 R0 M0.045 O
./instances/Rome/grafo6000.76.lgr N76 E101 D46.7057 P46 M601471 F
./instances/Rome/grafo214.22.lgr N22 E31 R0 M0.094 O
./instances/Rome/grafo11288.93.lgr N93 E114 D41 P41.79 R3 M1584.3 O
./instances/Rome/grafo6387.44.lgr N44 E60 D32.0017 P32.79 R3 M985.279 O
./instances/Rome/grafo728.28.lgr N28 E33 R0 M0.104 O
./instances/Rome/grafo2005.30.lgr N30 E37 D16 P16.79 R1 M3.816 O
./instances/Rome/grafo8638.75.lgr N75 E94 D39.0038 P39.79 R4 M4331.01 O
./instances/Rome/grafo7239.60.lgr N60 E87 D47 P47.79 R6 M86883.2 O
./instances/Rome/grafo1126.10.lgr N10 E9 R0 M0.049 O
./instances/Rome/grafo217.14.lgr N14 E17 R0 M0.075 O
./instances/Rome/grafo9561.83.lgr N83 E105 D47.0909 P47.79 R3 M1099.27 O
./instances/Rome/grafo1007.20.lgr N20 E22 R0 M0.094 O
./instances/Rome/grafo10358.95.lgr N95 E135 D74.4315 P69 M601209 F
./instances/Rome/grafo8206.90.lgr N90 E114 D44 P44.79 R6 M303196 O
./instances/Rome/grafo607.15.lgr N15 E17 R0 M0.078 O
./instances/Rome/grafo472.12.lgr N12 E11 R0 M0.045 O
./instances/Rome/grafo1558.53.lgr N53 E64 D16 P16.79 R1 M2.948 O
./instances/Rome/grafo7030.46.lgr N46 E61 D25 P25.79 R2 M6.165 O
./instances/Rome/grafo7186.52.lgr N52 E68 D27.4615 P27.79 R2 M13.996 O
./instances/Rome/grafo8195.74.lgr N74 E86 D25.5 P25.79 R2 M22.882 O
./instances/Rome/grafo9389.77.lgr N77 E99 D40 P40.79 R5 M12180.5 O
./instances/Rome/grafo4676.64.lgr N64 E91 D46 P46.79 R6 M56208.8 O
./instances/Rome/grafo9351.73.lgr N73 E89 D32 P32.79 R2 M24.679 O
./instances/Rome/grafo10023.39.lgr N39 E51 D28.5556 P28.79 R2 M15.251 O
./instances/Rome/grafo11119.98.lgr N98 E135 D70.8261 P67 M601057 F
./instances/Rome/grafo3225.37.lgr N37 E53 D25.6 P25.79 R2 M11.384 O
./instances/Rome/grafo6377.42.lgr N42 E63 D41 P41.79 R4 M4208.02 O
./instances/Rome/grafo9754.67.lgr N67 E96 D49 P49.79 R6 M60229.5 O
./instances/Rome/grafo5567.39.lgr N39 E52 D18 P18.79 R1 M3.025 O
./instances/Rome/grafo1640.17.lgr N17 E19 R0 M0.081 O
./instances/Rome/grafo8115.60.lgr N60 E74 D29.3846 P29.79 R2 M24.517 O
./instances/Rome/grafo6411.45.lgr N45 E59 D32.2857 P32.79 R2 M41.845 O
./instances/Rome/grafo8708.96.lgr N96 E123 D54.0155 P54.79 R5 M20322.2 O
./instances/Rome/grafo7350.45.lgr N45 E62 D30.1667 P30.79 R3 M134.731 O
./instances/Rome/grafo6127.55.lgr N55 E79 D45 P45.79 R6 M74905.1 O
./instances/Rome/grafo8400.81.lgr N81 E114 D62.7563 P61 M601063 F
./instances/Rome/grafo6728.60.lgr N60 E76 D34 P34.79 R2 M139.805 O
./instances/Rome/grafo7904.82.lgr N82 E107 D51 P51.79 R6 M378240 O
./instances/Rome/grafo9492.80.lgr N80 E106 D46 P46.79 R6 M65630.8 O
./instances/Rome/grafo4392.61.lgr N61 E75 D31.004 P31.79 R3 M1176.51 O
./instances/Rome/grafo4433.61.lgr N61 E79 D39 P39.79 R4 M6152.05 O
./instances/Rome/grafo2264.15.lgr N15 E17 R0 M0.063 O
./instances/Rome/grafo3588.36.lgr N36 E40 D10 P10.79 R1 M2.303 O
./instances/Rome/grafo11347.93.lgr N93 E115 D41 P41.79 R5 M16596.1 O
./instances/Rome/grafo8170.81.lgr N81 E107 D50 P50 R6 M65250.3 O
./instances/Rome/grafo5999.36.lgr N36 E43 D15 P15.79 R1 M2.649 O
./instances/Rome/grafo10569.36.lgr N36 E47 D19.25 P19.79 R3 M100.239 O
./instances/Rome/grafo6700.75.lgr N75 E99 D48.0141 P48.79 R5 M20265 O
./instances/Rome/grafo5981.35.lgr N35 E46 D26 P26.79 R1 M3.805 O
./instances/Rome/grafo1435.43.lgr N43 E55 D24 P24.79 R1 M4.304 O
./instances/Rome/grafo6285.44.lgr N44 E54 D24.5 P24.79 R2 M16.363 O
./instances/Rome/grafo9983.91.lgr N91 E125 D66.4438 P63 M601075 F
./instances/Rome/grafo2101.17.lgr N17 E17 R0 M0.084 O
./instances/Rome/grafo7047.43.lgr N43 E55 D26 P26.79 R1 M4.36 O
./instances/Rome/grafo10852.94.lgr N94 E110 D31.3286 P31.79 R2 M36.642 O
./instances/Rome/grafo7696.61.lgr N61 E88 D49 P49.79 R7 M547993 O
./instances/Rome/grafo7890.67.lgr N67 E76 D22 P22.79 R1 M3.874 O
./instances/Rome/grafo8293.73.lgr N73 E96 D43 P43.79 R5 M31079.5 O
./instances/Rome/grafo5946.39.lgr N39 E55 D29 P29.79 R1 M3.416 O
./instances/Rome/grafo2042.33.lgr N33 E43 R0 M0.125 O
./instances/Rome/grafo10563.41.lgr N41 E48 D15 P15.79 R1 M3.602 O
./instances/Rome/grafo9217.88.lgr N88 E122 D60.1081 P58 M601392 F
./instances/Rome/grafo5031.64.lgr N64 E95 D50.0933 P48 M602262 F
./instances/Rome/grafo8754.91.lgr N91 E111 D36 P36.79 R1 M4.397 O
./instances/Rome/grafo2938.12.lgr N12 E12 R0 M0.046 O
./instances/Rome/grafo8971.63.lgr N63 E75 D29.4262 P29.79 R2 M55.091 O
./instances/Rome/grafo7244.41.lgr N41 E53 D26.6667 P26.79 R2 M11.356 O
./instances/Rome/grafo9629.83.lgr N83 E112 D58.3117 P56 M601354 F
./instances/Rome/grafo9658.67.lgr N67 E79 D16 P16.79 R1 M3.384 O
./instances/Rome/grafo4858.74.lgr N74 E105 D53.19 P52 M601426 F
./instances/Rome/grafo1468.62.lgr N62 E75 D26.2632 P26.79 R3 M275.562 O
./instances/Rome/grafo7396.42.lgr N42 E48 R0 M0.139 O
./instances/Rome/grafo5323.44.lgr N44 E52 D19 P19.79 R1 M3.481 O
./instances/Rome/grafo7772.62.lgr N62 E79 D35.1714 P35.79 R3 M306.809 O
./instances/Rome/grafo10116.100.lgr N100 E149 D90.5706 P81 M601098 F
./instances/Rome/grafo5043.64.lgr N64 E84 D40 P40.79 R5 M28101.3 O
./instances/Rome/grafo11666.37.lgr N37 E50 D23 P23.79 R1 M3.232 O
./instances/Rome/grafo5363.75.lgr N75 E101 D44.6432 P44 M601333 F
./instances/Rome/grafo10300.94.lgr N94 E119 D51.0638 P51.79 R4 M4124.22 O
./instances/Rome/grafo9033.80.lgr N80 E106 D54 P54.79 R5 M30075.6 O
./instances/Rome/grafo8428.82.lgr N82 E124 D70.7961 P64 M601300 F
./instances/Rome/grafo6336.43.lgr N43 E54 D24.5455 P24.79 R2 M13.118 O
./instances/Rome/grafo3293.36.lgr N36 E46 R0 M0.135 O
./instances/Rome/grafo3767.36.lgr N36 E44 D18 P18.79 R1 M3.135 O
./instances/Rome/grafo882.26.lgr N26 E27 R0 M0.065 O
./instances/Rome/grafo2207.36.lgr N36 E49 D27.7143 P27.79 R2 M15.185 O
./instances/Rome/grafo8980.95.lgr N95 E122 D55 P55.79 R6 M100399 O
./instances/Rome/grafo1722.12.lgr N12 E21 D16 P16.79 R1 M2.919 O
./instances/Rome/grafo10982.34.lgr N34 E42 R0 M0.117 O
./instances/Rome/grafo1196.29.lgr N29 E36 R0 M0.111 O
./instances/Rome/grafo1626.18.lgr N18 E27 D15 P15.79 R1 M2.621 O
./instances/Rome/grafo4106.62.lgr N62 E79 D33 P33.79 R4 M4317.5 O
./instances/Rome/grafo2291.14.lgr N14 E14 R0 M0.057 O
./instances/Rome/grafo782.10.lgr N10 E9 R0 M0.049 O
./instances/Rome/grafo10858.93.lgr N93 E118 D49.0157 P49.79 R5 M33649.2 O
./instances/Rome/grafo3245.54.lgr N54 E76 D42 P42.79 R5 M27233.5 O
./instances/Rome/grafo8823.93.lgr N93 E136 D87.5584 P79 M601149 F
./instances/Rome/grafo5409.36.lgr N36 E45 D20 P20.79 R1 M2.999 O
./instances/Rome/grafo6485.40.lgr N40 E51 D22 P22.79 R1 M3.418 O
./instances/Rome/grafo6352.44.lgr N44 E60 D31 P31.79 R3 M747.382 O
./instances/Rome/grafo4138.60.lgr N60 E83 D47.174 P46 M601391 F
./instances/Rome/grafo1262.53.lgr N53 E74 D37 P37.79 R5 M12037.5 O
./instances/Rome/grafo2391.38.lgr N38 E44 R0 M0.127 O
./instances/Rome/grafo6901.43.lgr N43 E55 D23.1111 P23.79 R3 M235.179 O
./instances/Rome/grafo7821.76.lgr N76 E100 D43 P43.79 R5 M15164.7 O
./instances/Rome/grafo7742.46.lgr N46 E58 D24.5 P24.79 R2 M18.525 O
./instances/Rome/grafo2552.22.lgr N22 E26 R0 M0.096 O
./instances/Rome/grafo265.10.lgr N10 E12 R0 M0.041 O
./instances/Rome/grafo4064.59.lgr N59 E70 D22 P22.79 R1 M3.361 O
./instances/Rome/grafo6239.56.lgr N56 E76 D36.1345 P36.79 R3 M732.72 O
./instances/Rome/grafo2496.49.lgr N49 E59 D19 P19.79 R1 M3.892 O
./instances/Rome/grafo3193.40.lgr N40 E48 D18 P18.79 R1 M3.991 O
./instances/Rome/grafo5801.45.lgr N45 E55 D21 P21.79 R1 M3.183 O
./instances/Rome/grafo8773.88.lgr N88 E117 D53.733 P53 M601225 F
./instances/Rome/grafo9655.71.lgr N71 E88 D36.1379 P36.79 R3 M653.873 O
./instances/Rome/grafo4402.84.lgr N84 E103 D38.0074 P38.79 R3 M1484 O
./instances/Rome/grafo7967.76.lgr N76 E100 D49 P49.79 R6 M254042 O
./instances/Rome/grafo2138.17.lgr N17 E19 R0 M0.084 O
./instances/Rome/grafo5475.40.lgr N40 E50 R0 M0.13 O
./instances/Rome/grafo4438.55.lgr N55 E66 D20 P20.79 R1 M3.189 O
./instances/Rome/grafo6053.38.lgr N38 E48 D21 P21.79 R1 M3.245 O
./instances/Rome/grafo6117.44.lgr N44 E49 R0 M0.144 O
./instances/Rome/grafo11425.38.lgr N38 E49 D22.6667 P22.79 R2 M9.251 O
./instances/Rome/grafo10452.94.lgr N94 E138 D83.0385 P76 M601234 F
./instances/Rome/grafo9789.78.lgr N78 E103 D41.8435 P41 M601642 F
./instances/Rome/grafo9997.40.lgr N40 E50 D23.5 P23.79 R2 M14.333 O
./instances/Rome/grafo8077.83.lgr N83 E112 D49 P49.79 R6 M143998 O
./instances/Rome/grafo6164.41.lgr N41 E55 D30.5 P30.79 R2 M22.662 O
./instances/Rome/grafo2424.35.lgr N35 E40 R0 M0.129 O
./instances/Rome/grafo3540.38.lgr N38 E57 D34.0742 P34.79 R3 M310.127 O
./instances/Rome/grafo11023.33.lgr N33 E33 R0 M0.096 O
./instances/Rome/grafo3560.36.lgr N36 E45 D19 P19.79 R1 M3.72 O
./instances/Rome/grafo2497.49.lgr N49 E59 D19 P19.79 R1 M3.957 O
./instances/Rome/grafo1108.18.lgr N18 E25 R0 M0.087 O
./instances/Rome/grafo7608.88.lgr N88 E114 D49.7373 P49 M601256 F
./instances/Rome/grafo10111.96.lgr N96 E122 D51 P51.79 R5 M26497.4 O
./instances/Rome/grafo5061.58.lgr N58 E71 D24.3333 P24.79 R2 M10.885 O
./instances/Rome/grafo5373.40.lgr N40 E58 D32.1429 P32.79 R2 M35.815 O
./instances/Rome/grafo1854.22.lgr N22 E27 R0 M0.094 O
./instances/Rome/grafo4256.56.lgr N56 E75 D29.6 P29.79 R2 M12.115 O
./instances/Rome/grafo9058.63.lgr N63 E82 D32.055 P32.79 R5 M12068.7 O
./instances/Rome/grafo11086.96.lgr N96 E125 D59.5523 P58 M601136 F
./instances/Rome/grafo3952.33.lgr N33 E39 D12 P12.79 R1 M3.138 O
./instances/Rome/grafo4771.73.lgr N73 E102 D58.0455 P57 M601102 F
./instances/Rome/grafo5267.43.lgr N43 E58 D25.4 P25.79 R2 M22.906 O
./instances/Rome/grafo4881.66.lgr N66 E83 D30 P30.79 R4 M1891.89 O
./instances/Rome/grafo10411.98.lgr N98 E130 D61.8482 P61 M602446 F
./instances/Rome/grafo2934.19.lgr N19 E21 R0 M0.064 O
./instances/Rome/grafo8164.76.lgr N76 E96 D40 P40.79 R4 M8315.46 O
./instances/Rome/grafo2897.29.lgr N29 E33 R0 M0.107 O
./instances/Rome/grafo7112.47.lgr N47 E61 R0 M0.143 O
./instances/Rome/grafo9596.88.lgr N88 E123 D68.5678 P64 M601069 F
./instances/Rome/grafo875.20.lgr N20 E21 R0 M0.093 O
./instances/Rome/grafo5897.80.lgr N80 E105 D48.9737 P48 M601270 F
./instances/Rome/grafo7305.38.lgr N38 E53 D29 P29.79 R3 M366.341 O
./instances/Rome/grafo4395.79.lgr N79 E123 D78.9428 P74 M601213 F
./instances/Rome/grafo6944.47.lgr N47 E60 D24.5882 P24.79 R2 M17.112 O
./instances/Rome/grafo6276.44.lgr N44 E62 D31.25 P31.79 R3 M136.305 O
./instances/Rome/grafo6773.53.lgr N53 E71 D38 P38.79 R4 M6602.79 O
./instances/Rome/grafo4318.55.lgr N55 E81 D46 P46.79 R6 M96385.9 O
./instances/Rome/grafo3608.42.lgr N42 E53 D20 P20.79 R1 M3.223 O
./instances/Rome/grafo4941.74.lgr N74 E95 D47 P47.79 R5 M75547.3 O
./instances/Rome/grafo2483.25.lgr N25 E36 D22 P22.79 R1 M5.19 O
./instances/Rome/grafo8905.100.lgr N100 E127 D50.5383 P49 M601151 F
./instances/Rome/grafo10796.33.lgr N33 E38 R0 M0.12 O
./instances/Rome/grafo801.13.lgr N13 E13 R0 M0.047 O
./instances/Rome/grafo3385.54.lgr N54 E64 D19 P19.79 R1 M4.362 O
./instances/Rome/grafo3436.57.lgr N57 E76 D38 P38.79 R5 M44194 O
./instances/Rome/grafo9741.69.lgr N69 E93 D46 P46.79 R5 M23166.8 O
./instances/Rome/grafo1827.13.lgr N13 E16 R0 M0.051 O
./instances/Rome/grafo2419.14.lgr N14 E17 R0 M0.082 O
./instances/Rome/grafo394.11.lgr N11 E15 R0 M0.07 O
./instances/Rome/grafo4714.62.lgr N62 E80 D31 P31.79 R3 M790.208 O
./instances/Rome/grafo1967.35.lgr N35 E53 D33 P33.79 R3 M89.585 O
./instances/Rome/grafo6135.46.lgr N46 E69 D38.2292 P38.79 R4 M1478.81 O
./instances/Rome/grafo1552.62.lgr N62 E72 D18 P18.79 R1 M3.663 O
./instances/Rome/grafo8267.76.lgr N76 E98 D42 P42.79 R4 M6510.85 O
./instances/Rome/grafo8220.96.lgr N96 E119 D39.6667 P39.79 R2 M23.96 O
./instances/Rome/grafo11284.37.lgr N37 E50 D28.3333 P28.79 R2 M28.715 O
./instances/Rome/grafo1337.42.lgr N42 E48 D11 P11.79 R1 M2.638 O
./instances/Rome/grafo3353.40.lgr N40 E46 R0 M0.137 O
./instances/Rome/grafo11211.33.lgr N33 E37 R0 M0.107 O
./instances/Rome/grafo7818.83.lgr N83 E118 D61.7073 P57 M601247 F
./instances/Rome/grafo9083.67.lgr N67 E82 D31 P31.79 R4 M2913.87 O
./instances/Rome/grafo3060.28.lgr N28 E36 D10 P10.79 R1 M2.748 O
./instances/Rome/grafo9946.41.lgr N41 E48 D13 P13.79 R1 M3.038 O
./instances/Rome/grafo5806.48.lgr N48 E65 D35.0182 P35.79 R3 M1081.76 O
./instances/Rome/grafo8547.85.lgr N85 E104 D38.0297 P38.79 R5 M13204.9 O
./instances/Rome/grafo3491.43.lgr N43 E61 D32.1111 P32.79 R3 M163.121 O
./instances/Rome/grafo5838.35.lgr N35 E41 D14 P14.79 R1 M4.496 O
./instances/Rome/grafo6255.48.lgr N48 E67 D35 P35.79 R4 M1555.5 O
./instances/Rome/grafo7097.42.lgr N42 E56 D21.5 P21.79 R2 M12.742 O
./instances/Rome/grafo3787.61.lgr N61 E73 D26.6667 P26.79 R2 M11.037 O
./instances/Rome/grafo9638.65.lgr N65 E90 D46 P46.79 R6 M160962 O
./instances/Rome/grafo4484.76.lgr N76 E101 D51 P51.79 R6 M354685 O
./instances/Rome/grafo5554.44.lgr N44 E61 D32.3429 P32.79 R2 M28.828 O
./instances/Rome/grafo8450.69.lgr N69 E96 D50.4076 P50 M601348 F
./instances/Rome/grafo2520.17.lgr N17 E24 D13 P13.79 R1 M3.469 O
./instances/Rome/grafo3352.55.lgr N55 E69 R0 M0.175 O
./instances/Rome/grafo3818.57.lgr N57 E77 D35.0385 P35.79 R4 M2349.95 O
./instances/Rome/grafo1500.50.lgr N50 E71 D37 P37.79 R5 M11872 O
./instances/Rome/grafo1871.17.lgr N17 E18 R0 M0.057 O
./instances/Rome/grafo642.14.lgr N14 E15 R0 M0.067 O
./instances/Rome/grafo5140.62.lgr N62 E76 D30 P30.79 R1 M4.284 O
./instances/Rome/grafo2750.17.lgr N17 E17 R0 M0.056 O
./instances/Rome/grafo899.14.lgr N14 E15 R0 M0.068 O
./instances/Rome/grafo5121.74.lgr N74 E107 D58 P58.79 R7 M557145 O
./instances/Rome/grafo5703.38.lgr N38 E41 R0 M0.138 O
./instances/Rome/grafo1771.22.lgr N22 E26 R0 M0.088 O
./instances/Rome/grafo3963.47.lgr N47 E57 D19 P19.79 R1 M2.983 O
./instances/Rome/grafo586.10.lgr N10 E10 R0 M0.049 O
./instances/Rome/grafo8308.83.lgr N83 E102 D34 P34.79 R4 M3149.88 O
./instances/Rome/grafo4663.70.lgr N70 E104 D59.7067 P58 M601290 F
./instances/Rome/grafo1761.20.lgr N20 E26 R0 M0.092 O
./instances/Rome/grafo1091.21.lgr N21 E29 R0 M0.086 O
./instances/Rome/grafo3832.52.lgr N52 E71 D38 P38.79 R4 M4297.91 O
./instances/Rome/grafo1279.45.lgr N45 E58 D24.5 P24.79 R2 M12.623 O
./instances/Rome/grafo9960.32.lgr N32 E37 R0 M0.113 O
./instances/Rome/grafo2194.48.lgr N48 E57 R0 M0.141 O
./instances/Rome/grafo8144.82.lgr N82 E101 D36.0323 P36.79 R4 M4403.28 O
./instances/Rome/grafo567.14.lgr N14 E18 R0 M0.062 O
./instances/Rome/grafo774.17.lgr N17 E18 R0 M0.042 O
./instances/Rome/grafo6100.34.lgr N34 E44 D17.6 P17.79 R2 M8.649 O
./instances/Rome/grafo10218.99.lgr N99 E142 D78.1354 P71 M601125 F
./instances/Rome/grafo10402.40.lgr N40 E47 R0 M0.137 O
./instances/Rome/grafo10770.35.lgr N35 E46 D20 P20.79 R3 M61.059 O
./instances/Rome/grafo10053.32.lgr N32 E37 R0 M0.118 O
./instances/Rome/grafo2028.23.lgr N23 E32 D16 P16.79 R1 M2.998 O
./instances/Rome/grafo8456.76.lgr N76 E102 D52.023 P51 M601274 F
./instances/Rome/grafo5843.38.lgr N38 E45 R0 M0.129 O
./instances/Rome/grafo7424.45.lgr N45 E58 D27.25 P27.79 R2 M25.032 O
./instances/Rome/grafo1999.38.lgr N38 E45 R0 M0.133 O
./instances/Rome/grafo510.13.lgr N13 E16 R0 M0.073 O
./instances/Rome/grafo8575.86.lgr N86 E117 D60.0564 P56 M601084 F
./instances/Rome/grafo6184.81.lgr N81 E107 D47 P47.79 R7 M522801 O
./instances/Rome/grafo5088.54.lgr N54 E72 D33.0127 P33.79 R3 M379.938 O
./instances/Rome/grafo6986.46.lgr N46 E63 D26.4 P26.79 R2 M22.866 O
./instances/Rome/grafo752.76.lgr N76 E95 D41 P41.79 R4 M6785.96 O
./instances/Rome/grafo8289.74.lgr N74 E101 D50 P50.79 R5 M35461.8 O
./instances/Rome/grafo9053.100.lgr N100 E127 D55.7593 P54 M601269 F
./instances/Rome/grafo544.25.lgr N25 E31 R0 M0.105 O
./instances/Rome/grafo1851.17.lgr N17 E22 R0 M0.087 O
./instances/Rome/grafo5149.41.lgr N41 E55 D25.2857 P25.79 R3 M244.841 O
./instances/Rome/grafo5620.42.lgr N42 E51 D18.7037 P18.79 R2 M12.517 O
./instances/Rome/grafo9102.66.lgr N66 E80 D27.4 P27.79 R2 M22.639 O
./instances/Rome/grafo11489.31.lgr N31 E37 R0 M0.118 O
./instances/Rome/grafo7435.44.lgr N44 E53 D18 P18.79 R1 M2.789 O
./instances/Rome/grafo1873.20.lgr N20 E27 D14 P14.79 R1 M2.833 O
./instances/Rome/grafo11029.32.lgr N32 E36 R0 M0.097 O
./instances/Rome/grafo11669.39.lgr N39 E47 D17 P17.79 R1 M2.742 O
./instances/Rome/grafo4094.40.lgr N40 E51 D17 P17.79 R1 M2.86 O
./instances/Rome/grafo10847.93.lgr N93 E115 D44 P44.79 R3 M918.12 O
./instances/Rome/grafo8447.82.lgr N82 E123 D75.3571 P72 M601123 F
./instances/Rome/grafo1135.21.lgr N21 E22 R0 M0.047 O
./instances/Rome/grafo1657.10.lgr N10 E15 R0 M0.059 O
./instances/Rome/grafo9644.73.lgr N73 E92 D34.5 P34.79 R2 M24.802 O
./instances/Rome/grafo3579.52.lgr N52 E67 D33.5 P33.79 R2 M15.365 O
./instances/Rome/grafo11060.99.lgr N99 E135 D75.061 P69 M601183 F
./instances/Rome/grafo6741.55.lgr N55 E80 D45 P45.79 R6 M99272.1 O
./instances/Rome/grafo5452.34.lgr N34 E42 R0 M0.128 O
./instances/Rome/grafo8407.61.lgr N61 E76 D24.1765 P24.79 R2 M27.864 O
./instances/Rome/grafo5726.45.lgr N45 E57 D28.1261 P28.79 R3 M678.219 O
./instances/Rome/grafo8865.100.lgr N100 E135 D71.0961 P66 M601046 F
./instances/Rome/grafo1021.14.lgr N14 E14 R0 M0.057 O
./instances/Rome/grafo473.10.lgr N10 E10 R0 M0.039 O
./instances/Rome/grafo10448.98.lgr N98 E124 D52 P52.79 R4 M3292.19 O
./instances/Rome/grafo8877.88.lgr N88 E132 D86.1761 P78 M601223 F
./instances/Rome/grafo10204.100.lgr N100 E148 D83.361 P74 M601095 F
./instances/Rome/grafo7243.37.lgr N37 E46 D18 P18.79 R1 M3.428 O
./instances/Rome/grafo8205.74.lgr N74 E105 D61 P61.79 R6 M166144 O
./instances/Rome/grafo3673.40.lgr N40 E59 D32.125 P32.79 R4 M1863.24 O
./instances/Rome/grafo11165.39.lgr N39 E51 D20 P20.79 R1 M3.503 O
./instances/Rome/grafo6144.43.lgr N43 E56 D27.6667 P27.79 R2 M13.001 O
./instances/Rome/grafo8524.75.lgr N75 E91 D30 P30.79 R3 M1501.92 O
./instances/Rome/grafo4135.68.lgr N68 E96 D52.2517 P50 M601315 F
./instances/Rome/grafo4712.64.lgr N64 E85 D44 P44.79 R3 M1532.72 O
./instances/Rome/grafo1349.31.lgr N31 E41 D18 P18.79 R1 M2.725 O
./instances/Rome/grafo6041.76.lgr N76 E99 D43 P43.79 R6 M120399 O
./instances/Rome/grafo204.15.lgr N15 E15 R0 M0.053 O
./instances/Rome/grafo4953.81.lgr N81 E114 D67.6195 P65 M601117 F
./instances/Rome/grafo3370.43.lgr N43 E57 D32 P32.79 R3 M698.439 O
./instances/Rome/grafo11069.93.lgr N93 E139 D92.0629 P82 M600987 F
./instances/Rome/grafo9391.61.lgr N61 E78 D33.6 P33.79 R2 M17.577 O
./instances/Rome/grafo1016.18.lgr N18 E19 R0 M0.056 O
./instances/Rome/grafo4710.78.lgr N78 E110 D63.3412 P62 M600984 F
./instances/Rome/grafo756.12.lgr N12 E11 R0 M0.055 O
./instances/Rome/grafo2698.16.lgr N16 E18 R0 M0.077 O
./instances/Rome/grafo10552.96.lgr N96 E144 D95.1496 P87 M600949 F
./instances/Rome/grafo8437.82.lgr N82 E116 D56.9376 P54 M601298 F
./instances/Rome/grafo3908.41.lgr N41 E57 D33.019 P33.79 R3 M952.284 O
./instances/Rome/grafo3388.41.lgr N41 E56 D26.1429 P26.79 R3 M95.445 O
./instances/Rome/grafo3638.57.lgr N57 E74 D29.1071 P29.79 R3 M445.533 O
./instances/Rome/grafo5875.37.lgr N37 E44 R0 M0.132 O
./instances/Rome/grafo2237.27.lgr N27 E34 R0 M0.106 O
./instances/Rome/grafo4546.59.lgr N59 E74 D30 P30.79 R4 M2505.94 O
./instances/Rome/grafo578.26.lgr N26 E27 R0 M0.104 O
./instances/Rome/grafo8049.74.lgr N74 E103 D48.7096 P48 M601279 F
./instances/Rome/grafo3182.36.lgr N36 E53 D30 P30.79 R3 M441.008 O
./instances/Rome/grafo2891.17.lgr N17 E21 R0 M0.085 O
./instances/Rome/grafo6614.74.lgr N74 E95 D37.9496 P38.79 R3 M555.795 O
./instances/Rome/grafo10905.97.lgr N97 E138 D74.1838 P68 M601115 F
./instances/Rome/grafo9744.80.lgr N80 E109 D58.0412 P54 M601387 F
./instances/Rome/grafo2780.17.lgr N17 E23 R0 M0.085 O
./instances/Rome/grafo281.14.lgr N14 E13 R0 M0.05 O
./instances/Rome/grafo8693.86.lgr N86 E109 D43.1053 P43.79 R3 M1188.33 O
./instances/Rome/grafo7328.59.lgr N59 E71 D23.6667 P23.79 R2 M10.771 O
./instances/Rome/grafo4261.61.lgr N61 E90 D49 P49.79 R7 M521569 O
./instances/Rome/grafo3161.39.lgr N39 E48 R0 M0.134 O
./instances/Rome/grafo3853.61.lgr N61 E79 D38.0519 P38.79 R3 M1812.96 O
./instances/Rome/grafo9987.91.lgr N91 E118 D53.8882 P53 M601212 F
./instances/Rome/grafo8015.81.lgr N81 E112 D55.755 P55 M601190 F
./instances/Rome/grafo7843.81.lgr N81 E107 D52 P52.79 R6 M394930 O
./instances/Rome/grafo7232.38.lgr N38 E53 D31.375 P31.79 R2 M20.615 O
./instances/Rome/grafo7174.74.lgr N74 E96 D41 P41.79 R6 M126672 O
./instances/Rome/grafo8722.73.lgr N73 E97 D45.7827 P44 M601380 F
./instances/Rome/grafo4588.56.lgr N56 E74 D35.0938 P35.79 R3 M849.35 O
./instances/Rome/grafo9474.70.lgr N70 E90 D39 P39.79 R5 M19655.8 O
./instances/Rome/grafo126.22.lgr N22 E30 D11 P11.79 R1 M2.961 O
./instances/Rome/grafo3857.39.lgr N39 E51 D22 P22.79 R1 M3.053 O
./instances/Rome/grafo8763.87.lgr N87 E119 D64.1346 P61 M601195 F
./instances/Rome/grafo4671.62.lgr N62 E84 D36.0541 P36.79 R4 M1592.77 O
./instances/Rome/grafo5453.40.lgr N40 E57 D30.1159 P30.79 R3 M425.202 O
./instances/Rome/grafo9923.31.lgr N31 E41 D17 P17.79 R1 M2.912 O
./instances/Rome/grafo1152.18.lgr N18 E24 R0 M0.086 O
./instances/Rome/grafo9395.79.lgr N79 E99 D38 P38.79 R5 M21182 O
./instances/Rome/grafo9647.72.lgr N72 E92 D42.2 P42.79 R3 M704.537 O
./instances/Rome/grafo7919.81.lgr N81 E116 D63.1633 P60 M601903 F
./instances/Rome/grafo8366.76.lgr N76 E102 D51.7172 P51 M601209 F
./instances/Rome/grafo10884.93.lgr N93 E122 D59.9911 P58 M601249 F
./instances/Rome/grafo3960.36.lgr N36 E41 R0 M0.124 O
./instances/Rome/grafo1896.21.lgr N21 E25 R0 M0.088 O
./instances/Rome/grafo9560.80.lgr N80 E100 D40 P40.79 R5 M26782.5 O
./instances/Rome/grafo264.17.lgr N17 E22 R0 M0.09 O
./instances/Rome/grafo3498.41.lgr N41 E53 D22.6111 P22.79 R2 M16.031 O
./instances/Rome/grafo6076.34.lgr N34 E44 R0 M0.118 O
./instances/Rome/grafo3451.43.lgr N43 E51 D20 P20.79 R1 M4.169 O
./instances/Rome/grafo961.10.lgr N10 E10 R0 M0.05 O
./instances/Rome/grafo4246.62.lgr N62 E88 D48 P48.79 R5 M27125.4 O
./instances/Rome/grafo9796.73.lgr N73 E98 D49.8917 P49 M602105 F
./instances/Rome/grafo1745.17.lgr N17 E20 R0 M0.082 O
./instances/Rome/grafo6878.43.lgr N43 E48 R0 M0.13 O
./instances/Rome/grafo270.20.lgr N20 E30 R0 M0.096 O
./instances/Rome/grafo9860.40.lgr N40 E52 D23 P23.79 R2 M29.252 O
./instances/Rome/grafo10821.96.lgr N96 E115 D42 P42.79 R4 M7608.08 O
./instances/Rome/grafo2854.23.lgr N23 E29 R0 M0.1 O
./instances/Rome/grafo3794.41.lgr N41 E52 D20 P20.79 R1 M5.037 O
./instances/Rome/grafo1488.48.lgr N48 E58 D22 P22.79 R1 M4.305 O
./instances/Rome/grafo7249.42.lgr N42 E56 D32.0925 P32.79 R3 M613.852 O
./instances/Rome/grafo11137.95.lgr N95 E126 D58.8226 P57 M603528 F
./instances/Rome/grafo4700.57.lgr N57 E76 D34.5 P34.79 R2 M19.188 O
./instances/Rome/grafo10301.94.lgr N94 E133 D75.1629 P68 M601238 F
./instances/Rome/grafo5355.35.lgr N35 E41 R0 M0.121 O
./instances/Rome/grafo3124.34.lgr N34 E43 D17 P17.79 R1 M3.968 O
./instances/Rome/grafo1799.26.lgr N26 E30 R0 M0.099 O
./instances/Rome/grafo5788.64.lgr N64 E77 D29.1624 P29.79 R3 M373.17 O
./instances/Rome/grafo6258.41.lgr N41 E57 D28.5 P28.79 R2 M10.668 O
./instances/Rome/grafo7234.46.lgr N46 E63 D34 P34.79 R3 M666.718 O
./instances/Rome/grafo8123.87.lgr N87 E127 D74.6227 P71 M601206 F
./instances/Rome/grafo2301.25.lgr N25 E37 D19 P19.79 R1 M2.977 O
./instances/Rome/grafo9780.77.lgr N77 E96 D37.25 P37.79 R3 M511.944 O
./instances/Rome/grafo7899.78.lgr N78 E100 D42.1316 P42.79 R5 M15741 O
./instances/Rome/grafo6172.41.lgr N41 E50 R0 M0.144 O
./instances/Rome/grafo6296.43.lgr N43 E59 D33 P33.79 R4 M3168.5 O
./instances/Rome/grafo5550.42.lgr N42 E57 D30.4 P30.79 R2 M11.256 O
./instances/Rome/grafo6033.43.lgr N43 E50 D12 P12.79 R1 M2.547 O
./instances/Rome/grafo4581.67.lgr N67 E82 D30 P30.79 R3 M464.394 O
./instances/Rome/grafo9025.85.lgr N85 E118 D57.2325 P56 M601243 F
./instances/Rome/grafo8618.89.lgr N89 E117 D56.8255 P55 M601186 F
./instances/Rome/grafo6969.59.lgr N59 E79 D43 P43.79 R4 M4446.51 O
./instances/Rome/grafo9335.78.lgr N78 E104 D51 P51.79 R5 M33940.6 O
./instances/Rome/grafo7518.46.lgr N46 E69 D41 P41.79 R6 M87028.7 O
./instances/Rome/grafo8378.99.lgr N99 E132 D65.0784 P63 M601150 F
./instances/Rome/grafo2329.21.lgr N21 E24 R0 M0.09 O
./instances/Rome/grafo118.43.lgr N43 E58 D27 P27.79 R2 M57.988 O
./instances/Rome/grafo10343.94.lgr N94 E118 D30.3333 P30.79 R2 M12.057 O
./instances/Rome/grafo11416.35.lgr N35 E38 R0 M0.125 O
./instances/Rome/grafo10271.100.lgr N100 E132 D62.2226 P59 M601222 F
./instances/Rome/grafo7958.61.lgr N61 E87 D45 P45.79 R6 M50347.4 O
./instances/Rome/grafo2685.44.lgr N44 E52 R0 M0.11 O
./instances/Rome/grafo9844.82.lgr N82 E103 D41 P41.79 R4 M6774.59 O
./instances/Rome/grafo5288.36.lgr N36 E42 R0 M0.127 O
./instances/Rome/grafo2441.16.lgr N16 E20 R0 M0.076 O
./instances/Rome/grafo1622.19.lgr N19 E20 R0 M0.057 O
./instances/Rome/grafo5023.55.lgr N55 E78 D39 P39.79 R5 M15988.2 O
./instances/Rome/grafo6735.65.lgr N65 E88 D37.0351 P37.79 R4 M2438.84 O
./instances/Rome/grafo1627.30.lgr N30 E40 D15 P15.79 R1 M2.998 O
./instances/Rome/grafo1578.27.lgr N27 E30 R0 M0.103 O
./instances/Rome/grafo2147.17.lgr N17 E20 R0 M0.081 O
./instances/Rome/grafo5281.61.lgr N61 E87 D49 P49.79 R7 M456543 O
./instances/Rome/grafo9050.75.lgr N75 E94 D40 P40.79 R4 M5116.66 O
./instances/Rome/grafo6885.44.lgr N44 E56 D28 P28.79 R1 M3.517 O
./instances/Rome/grafo1610.48.lgr N48 E66 D27 P27.79 R4 M866.973 O
./instances/Rome/grafo1165.16.lgr N16 E23 R0 M0.095 O
./instances/Rome/grafo5352.44.lgr N44 E70 D43 P43.79 R7 M359237 O
./instances/Rome/grafo3606.46.lgr N46 E54 R0 M0.146 O
./instances/Rome/grafo7492.38.lgr N38 E57 D31 P31.79 R4 M2311.35 O
./instances/Rome/grafo3701.41.lgr N41 E58 D33.6 P33.79 R2 M17.124 O
./instances/Rome/grafo4300.60.lgr N60 E82 D41 P41.79 R5 M16285.7 O
./instances/Rome/grafo9276.72.lgr N72 E101 D54 P54.79 R7 M593073 O
./instances/Rome/grafo9642.69.lgr N69 E91 D42 P42.79 R5 M11702.1 O
./instances/Rome/grafo7733.46.lgr N46 E56 R0 M0.156 O
./instances/Rome/grafo5369.36.lgr N36 E44 D15 P15.79 R1 M3.253 O
./instances/Rome/grafo2044.33.lgr N33 E43 R0 M0.136 O
./instances/Rome/grafo1683.11.lgr N11 E19 D16 P16.79 R1 M2.917 O
./instances/Rome/grafo9531.84.lgr N84 E111 D47 P47.79 R5 M19782.9 O
./instances/Rome/grafo4576.71.lgr N71 E92 D38 P38.79 R4 M3427.72 O
./instances/Rome/grafo2364.23.lgr N23 E26 R0 M0.095 O
./instances/Rome/grafo6114.31.lgr N31 E39 D16.6667 P16.79 R2 M8.659 O
./instances/Rome/grafo9556.62.lgr N62 E87 D42.0028 P42.79 R6 M59769.1 O
./instances/Rome/grafo4989.75.lgr N75 E99 D48 P48.79 R5 M23599.8 O
./instances/Rome/grafo5398.82.lgr N82 E111 D58.3909 P57 M601171 F
./instances/Rome/grafo7073.43.lgr N43 E51 R0 M0.147 O
./instances/Rome/grafo7437.44.lgr N44 E52 R0 M0.13 O
./instances/Rome/grafo11286.92.lgr N92 E117 D43 P43.79 R5 M19099.2 O
./instances/Rome/grafo10291.93.lgr N93 E137 D84.4953 P79 M601147 F
./instances/Rome/grafo4768.51.lgr N51 E57 R0 M0.164 O
./instances/Rome/grafo11118.99.lgr N99 E125 D55 P55.79 R6 M153315 O
./instances/Rome/grafo3051.20.lgr N20 E23 R0 M0.088 O
./instances/Rome/grafo5279.78.lgr N78 E114 D68.553 P65 M601145 F
./instances/Rome/grafo1573.29.lgr N29 E34 R0 M0.117 O
./instances/Rome/grafo259.12.lgr N12 E11 R0 M0.049 O
./instances/Rome/grafo6180.41.lgr N41 E50 R0 M0.137 O
./instances/Rome/grafo7800.61.lgr N61 E84 D43 P43.79 R3 M1304.4 O
./instances/Rome/grafo4025.52.lgr N52 E74 D44.1936 P43 M601413 F
./instances/Rome/grafo1144.16.lgr N16 E21 D8 P8.79 R1 M2.665 O
./instances/Rome/grafo2385.13.lgr N13 E14 R0 M0.051 O
./instances/Rome/grafo9253.76.lgr N76 E105 D53.358 P53 M601354 F
./instances/Rome/grafo410.14.lgr N14 E16 R0 M0.081 O
./instances/Rome/grafo3697.49.lgr N49 E68 D37 P37.79 R5 M16330.8 O
./instances/Rome/grafo4977.65.lgr N65 E91 D47 P47.79 R6 M117189 O
./instances/Rome/grafo445.22.lgr N22 E25 R0 M0.098 O
./instances/Rome/grafo9775.61.lgr N61 E79 D36.5333 P36.79 R2 M22.539 O
./instances/Rome/grafo9750.77.lgr N77 E103 D54 P53 M601230 F
./instances/Rome/grafo2488.13.lgr N13 E13 R0 M0.054 O
./instances/Rome/grafo3503.57.lgr N57 E75 D34 P34.79 R3 M296.719 O
./instances/Rome/grafo9262.72.lgr N72 E96 D49 P49.79 R6 M108577 O
./instances/Rome/grafo10752.35.lgr N35 E42 D11 P11.79 R1 M2.405 O
./instances/Rome/grafo1932.13.lgr N13 E17 R0 M0.077 O
./instances/Rome/grafo4411.64.lgr N64 E79 D30 P30.79 R3 M214.672 O
./instances/Rome/grafo11083.37.lgr N37 E49 D20.6667 P20.79 R2 M7.481 O
./instances/Rome/grafo1233.70.lgr N70 E94 D43.8273 P43 M601586 F
./instances/Rome/grafo5663.34.lgr N34 E39 R0 M0.119 O
./instances/Rome/grafo1785.37.lgr N37 E44 R0 M0.117 O
./instances/Rome/grafo6869.43.lgr N43 E57 D23.3636 P23.79 R2 M17.195 O
./instances/Rome/grafo7858.83.lgr N83 E121 D68.3705 P62 M601111 F
./instances/Rome/grafo9247.79.lgr N79 E99 D45.4522 P45.79 R3 M865.198 O
./instances/Rome/grafo11336.36.lgr N36 E47 D20.5 P20.79 R3 M137.136 O
./instances/Rome/grafo4531.78.lgr N78 E109 D60.6333 P60 M601250 F
./instances/Rome/grafo11012.96.lgr N96 E135 D75.0065 P67 M601220 F
./instances/Rome/grafo1653.18.lgr N18 E18 R0 M0.057 O
./instances/Rome/grafo6719.42.lgr N42 E59 D34.5 P34.79 R2 M18.44 O
./instances/Rome/grafo6540.56.lgr N56 E79 D37 P37.79 R3 M732.697 O
./instances/Rome/grafo7012.42.lgr N42 E59 D30 P30.79 R4 M1367.34 O
./instances/Rome/grafo1290.27.lgr N27 E35 R0 M0.126 O
./instances/Rome/grafo182.23.lgr N23 E25 R0 M0.099 O
./instances/Rome/grafo499.37.lgr N37 E48 D22 P22.79 R1 M3.365 O
./instances/Rome/grafo7320.38.lgr N38 E58 D34.6667 P34.79 R2 M11.57 O
./instances/Rome/grafo3517.55.lgr N55 E66 D23 P23.79 R1 M3.307 O
./instances/Rome/grafo10112.98.lgr N98 E137 D68.2699 P64 M601070 F
./instances/Rome/grafo3559.48.lgr N48 E69 D40 P40.79 R6 M112959 O
./instances/Rome/grafo7961.63.lgr N63 E76 D23.25 P23.79 R2 M48.149 O
./instances/Rome/grafo9008.91.lgr N91 E136 D91.1204 P83 M600984 F
./instances/Rome/grafo1201.28.lgr N28 E38 D17 P17.79 R1 M2.843 O
./instances/Rome/grafo1930.13.lgr N13 E13 R0 M0.061 O
./instances/Rome/grafo2666.61.lgr N61 E68 D16 P16.79 R1 M3.03 O
./instances/Rome/grafo11055.98.lgr N98 E126 D54 P54.79 R5 M37420.1 O
./instances/Rome/grafo3184.91.lgr N91 E127 D71.0804 P69 M601104 F
./instances/Rome/grafo808.12.lgr N12 E11 R0 M0.054 O
./instances/Rome/grafo1907.16.lgr N16 E18 R0 M0.042 O
./instances/Rome/grafo2307.18.lgr N18 E23 R0 M0.086 O
./instances/Rome/grafo773.12.lgr N12 E14 R0 M0.068 O
./instances/Rome/grafo7646.50.lgr N50 E62 D25.4286 P25.79 R2 M14.718 O
./instances/Rome/grafo7334.43.lgr N43 E63 D39 P39.79 R4 M1974.84 O
./instances/Rome/grafo10403.38.lgr N38 E53 D30 P30.79 R3 M441.044 O
./instances/Rome/grafo11300.91.lgr N91 E126 D71.0883 P67 M601126 F
./instances/Rome/grafo6460.40.lgr N40 E56 D29.5 P29.79 R3 M107.692 O
./instances/Rome/grafo980.20.lgr N20 E20 R0 M0.064 O
./instances/Rome/grafo5349.39.lgr N39 E53 D27 P27.79 R2 M40.165 O
./instances/Rome/grafo3576.37.lgr N37 E49 D22.5 P22.79 R2 M9.409 O
./instances/Rome/grafo6631.46.lgr N46 E55 D22 P22 R1 M5.152 O
./instances/Rome/grafo2204.13.lgr N13 E13 R0 M0.052 O
./instances/Rome/grafo4363.77.lgr N77 E102 D50 P50.79 R5 M25283.2 O
./instances/Rome/grafo6831.47.lgr N47 E65 D33 P33.79 R2 M80.782 O
./instances/Rome/grafo4589.73.lgr N73 E99 D52.0008 P52.79 R5 M16890.1 O
./instances/Rome/grafo11059.98.lgr N98 E129 D65.7033 P64 M601149 F
./instances/Rome/grafo7951.81.lgr N81 E99 D37 P37.79 R3 M1164.7 O
./instances/Rome/grafo10181.93.lgr N93 E133 D79.8243 P77 M601160 F
./instances/Rome/grafo9394.64.lgr N64 E87 D42.375 P42.79 R6 M81795.3 O
./instances/Rome/grafo2144.12.lgr N12 E18 R0 M0.083 O
./instances/Rome/grafo11104.95.lgr N95 E135 D76.2765 P71 M601068 F
./instances/Rome/grafo6360.40.lgr N40 E57 D32.0714 P32.79 R3 M251.957 O
./instances/Rome/grafo10769.36.lgr N36 E48 D22 P22.79 R1 M3.268 O
./instances/Rome/grafo9236.80.lgr N80 E120 D65.9613 P60 M601226 F
./instances/Rome/grafo11283.40.lgr N40 E52 D24.6 P24.79 R2 M10.498 O
./instances/Rome/grafo1676.20.lgr N20 E22 R0 M0.092 O
./instances/Rome/grafo3520.40.lgr N40 E48 D17 P17.79 R1 M3.502 O
./instances/Rome/grafo614.25.lgr N25 E29 R0 M0.103 O
./instances/Rome/grafo9695.77.lgr N77 E102 D48.1718 P47 M601241 F
./instances/Rome/grafo1933.22.lgr N22 E26 R0 M0.104 O
./instances/Rome/grafo6712.37.lgr N37 E39 R0 M0.108 O
./instances/Rome/grafo4865.80.lgr N80 E117 D71.5633 P67 M601063 F
./instances/Rome/grafo6597.49.lgr N49 E71 D37.3333 P37.79 R4 M1021.74 O
./instances/Rome/grafo11080.93.lgr N93 E126 D69.5015 P68 M601143 F
./instances/Rome/grafo4929.81.lgr N81 E99 D36 P36.79 R5 M28713.7 O
./instances/Rome/grafo4511.77.lgr N77 E103 D50.0593 P49 M601196 F
./instances/Rome/grafo3679.39.lgr N39 E43 D9 P9.79 R1 M2.829 O
./instances/Rome/grafo5507.46.lgr N46 E62 D31 P31.79 R3 M832.526 O
./instances/Rome/grafo590.15.lgr N15 E22 R0 M0.083 O
./instances/Rome/grafo2616.25.lgr N25 E29 R0 M0.093 O
./instances/Rome/grafo1014.14.lgr N14 E18 R0 M0.089 O
./instances/Rome/grafo2693.13.lgr N13 E13 R0 M0.049 O
./instances/Rome/grafo2575.13.lgr N13 E13 R0 M0.046 O
./instances/Rome/grafo8272.83.lgr N83 E120 D66.5794 P62 M601208 F
./instances/Rome/grafo9116.80.lgr N80 E118 D74.582 P71 M601035 F
./instances/Rome/grafo5677.42.lgr N42 E58 D28.5 P29.79 R2 M51.343 O
./instances/Rome/grafo9288.67.lgr N67 E93 D50.0339 P50.79 R5 M17273.9 O
./instances/Rome/grafo5110.58.lgr N58 E85 D49.003 P49.79 R5 M16904.9 O
./instances/Rome/grafo10419.91.lgr N91 E132 D77.5573 P73 M600973 F
./instances/Rome/grafo2910.14.lgr N14 E16 R0 M0.082 O
./instances/Rome/grafo9606.87.lgr N87 E116 D50.2956 P49 M601438 F
./instances/Rome/grafo1783.30.lgr N30 E37 D14 P14.79 R1 M3.057 O
./instances/Rome/grafo4240.61.lgr N61 E82 D39 P39.79 R5 M20488.9 O
./instances/Rome/grafo5888.37.lgr N37 E50 D22 P22.79 R1 M3.581 O
./instances/Rome/grafo6494.62.lgr N62 E81 D36 P36.79 R4 M5313.6 O
./instances/Rome/grafo7887.68.lgr N68 E96 D50.131 P50.79 R5 M14364.7 O
./instances/Rome/grafo3913.43.lgr N43 E65 D38 P38.79 R6 M109934 O
./instances/Rome/grafo8168.76.lgr N76 E102 D52.9227 P52 M601292 F
./instances/Rome/grafo6778.37.lgr N37 E45 R0 M0.102 O
./instances/Rome/grafo10957.92.lgr N92 E122 D55.0045 P54 M601275 F
./instances/Rome/grafo9858.34.lgr N34 E45 R0 M0.096 O
./instances/Rome/grafo8371.96.lgr N96 E130 D65.8882 P62 M601158 F
./instances/Rome/grafo4231.62.lgr N62 E83 D45 P45.79 R4 M5533.96 O
./instances/Rome/grafo2751.16.lgr N16 E25 R0 M0.083 O
./instances/Rome/grafo7242.37.lgr N37 E53 D31 P31.79 R3 M344.33 O
./instances/Rome/grafo6963.45.lgr N45 E58 D21 P21.79 R2 M27.81 O
./instances/Rome/grafo3817.58.lgr N58 E87 D53.5522 P53 M601376 F
./instances/Rome/grafo10035.38.lgr N38 E47 D10 P10.79 R1 M2.415 O
./instances/Rome/grafo9850.95.lgr N95 E128 D62.7242 P61 M601038 F
./instances/Rome/grafo8132.69.lgr N69 E95 D48.9872 P48 M601327 F
./instances/Rome/grafo441.11.lgr N11 E11 R0 M0.051 O
./instances/Rome/grafo398.26.lgr N26 E27 R0 M0.096 O
./instances/Rome/grafo4125.55.lgr N55 E74 D39 P39.79 R2 M99.753 O
./instances/Rome/grafo9235.72.lgr N72 E93 D43 P43.79 R5 M31947.6 O
./instances/Rome/grafo1599.29.lgr N29 E33 R0 M0.107 O
./instances/Rome/grafo8623.74.lgr N74 E98 D49.9999 P50.79 R6 M207590 O
./instances/Rome/grafo885.18.lgr N18 E24 R0 M0.089 O
./instances/Rome/grafo2771.33.lgr N33 E42 R0 M0.125 O
./instances/Rome/grafo2007.39.lgr N39 E51 D21 P21.79 R1 M4.3 O
./instances/Rome/grafo4037.35.lgr N35 E40 R0 M0.127 O
./instances/Rome/grafo7155.60.lgr N60 E70 R0 M0.168 O
./instances/Rome/grafo5460.80.lgr N80 E113 D65.9476 P61 M601148 F
./instances/Rome/grafo2016.25.lgr N25 E33 D18 P18.79 R1 M4.207 O
./instances/Rome/grafo10462.36.lgr N36 E40 R0 M0.124 O
./instances/Rome/grafo1101.25.lgr N25 E37 D20 P20.79 R1 M3.315 O
./instances/Rome/grafo3600.43.lgr N43 E61 D28 P28.79 R4 M962.341 O
./instances/Rome/grafo5885.46.lgr N46 E58 D28.3333 P28.79 R2 M10.973 O
./instances/Rome/grafo5014.61.lgr N61 E89 D46.1253 P45 M601385 F
./instances/Rome/grafo273.11.lgr N11 E10 R0 M0.053 O
./instances/Rome/grafo10805.98.lgr N98 E135 D71.6285 P68 M601052 F
./instances/Rome/grafo154.33.lgr N33 E34 R0 M0.108 O
./instances/Rome/grafo5617.45.lgr N45 E54 D19 P19.79 R1 M4.636 O
./instances/Rome/grafo5563.42.lgr N42 E52 D22 P22.79 R1 M5.396 O
./instances/Rome/grafo7985.93.lgr N93 E126 D57.8739 P55 M601385 F
./instances/Rome/grafo825.15.lgr N15 E17 R0 M0.085 O
./instances/Rome/grafo3825.49.lgr N49 E66 D31.6667 P31.79 R2 M13.984 O
./instances/Rome/grafo4031.41.lgr N41 E62 D34 P34.79 R7 M307381 O
./instances/Rome/grafo3926.54.lgr N54 E69 D32.0514 P32.79 R3 M499.254 O
./instances/Rome/grafo761.13.lgr N13 E13 R0 M0.048 O
./instances/Rome/grafo2475.34.lgr N34 E47 D24 P24.79 R1 M4.479 O
./instances/Rome/grafo1521.24.lgr N24 E38 D26 P26.79 R1 M4.338 O
./instances/Rome/grafo2348.37.lgr N37 E46 D20 P20.79 R1 M4.406 O
./instances/Rome/grafo7942.83.lgr N83 E121 D70.1849 P65 M601270 F
./instances/Rome/grafo6129.45.lgr N45 E55 D16 P16.79 R1 M3.364 O
./instances/Rome/grafo9333.80.lgr N80 E112 D57.4151 P54 M601639 F
./instances/Rome/grafo5903.38.lgr N38 E48 D22.2368 P22.79 R2 M81.914 O
./instances/Rome/grafo2466.14.lgr N14 E13 R0 M0.056 O
./instances/Rome/grafo8494.90.lgr N90 E119 D60.6426 P59 M601426 F
./instances/Rome/grafo542.12.lgr N12 E14 R0 M0.079 O
./instances/Rome/grafo7537.41.lgr N41 E55 D29.0392 P29.79 R3 M539.431 O
./instances/Rome/grafo8045.68.lgr N68 E89 D30.1429 P30.79 R3 M535.198 O
./instances/Rome/grafo2226.39.lgr N39 E63 D44 P44.79 R5 M11769.5 O
./instances/Rome/grafo6613.59.lgr N59 E83 D46 P46.79 R5 M28109 O
./instances/Rome/grafo5095.62.lgr N62 E90 D53.0099 P53.79 R5 M37469.4 O
./instances/Rome/grafo10721.96.lgr N96 E125 D51.5496 P51 M601257 F
./instances/Rome/grafo2563.14.lgr N14 E17 R0 M0.089 O
./instances/Rome/grafo9677.68.lgr N68 E97 D51 P51.79 R7 M534900 O
./instances/Rome/grafo4751.57.lgr N57 E71 D31 P31.79 R1 M6.83 O
./instances/Rome/grafo4065.39.lgr N39 E47 D12 P12.79 R1 M3.051 O
./instances/Rome/grafo2294.16.lgr N16 E17 R0 M0.081 O
./instances/Rome/grafo11260.36.lgr N36 E41 R0 M0.123 O
./instances/Rome/grafo2358.34.lgr N34 E41 D12 P12.79 R1 M3.036 O
./instances/Rome/grafo2423.21.lgr N21 E26 R0 M0.078 O
./instances/Rome/grafo7310.47.lgr N47 E61 D27.2353 P27.79 R2 M26.808 O
./instances/Rome/grafo11613.100.lgr N100 E125 D50 P50.79 R5 M21449.2 O
./instances/Rome/grafo6469.47.lgr N47 E70 D40 P40.79 R6 M22889.4 O
./instances/Rome/grafo4558.70.lgr N70 E92 D46 P46.79 R4 M10663.3 O
./instances/Rome/grafo10442.97.lgr N97 E125 D54.0524 P54.79 R5 M9489.26 O
./instances/Rome/grafo3447.35.lgr N35 E42 R0 M0.135 O
./instances/Rome/grafo5633.45.lgr N45 E55 D15 P15.79 R1 M3.904 O
./instances/Rome/grafo6254.37.lgr N37 E46 D20.5 P20.79 R2 M12.274 O
./instances/Rome/grafo1949.29.lgr N29 E34 R0 M0.121 O
./instances/Rome/grafo9132.62.lgr N62 E76 D26.5 P26.79 R2 M10.04 O
./instances/Rome/grafo10188.38.lgr N38 E48 D20.6 P20.79 R2 M7.75 O
./instances/Rome/grafo7607.42.lgr N42 E60 D37 P37 R3 M1399.65 O
./instances/Rome/grafo5430.41.lgr N41 E49 D14 P14.79 R1 M3.57 O
./instances/Rome/grafo9368.72.lgr N72 E93 D47 P47 R4 M9184.28 O
./instances/Rome/grafo2972.25.lgr N25 E29 R0 M0.072 O
./instances/Rome/grafo493.12.lgr N12 E12 R0 M0.034 O
./instances/Rome/grafo5807.32.lgr N32 E41 D20 P20.79 R1 M2.98 O
./instances/Rome/grafo8538.80.lgr N80 E114 D67.2913 P64 M601214 F
./instances/Rome/grafo3403.37.lgr N37 E42 R0 M0.131 O
./instances/Rome/grafo6247.88.lgr N88 E114 D50.0056 P50.79 R6 M107868 O
./instances/Rome/grafo2819.22.lgr N22 E25 R0 M0.094 O
./instances/Rome/grafo7612.54.lgr N54 E78 D46 P46.79 R5 M15785.7 O
./instances/Rome/grafo4283.56.lgr N56 E74 D35 P35.79 R5 M20212.5 O
./instances/Rome/grafo2993.23.lgr N23 E28 R0 M0.099 O
./instances/Rome/grafo1257.31.lgr N31 E50 D30 P30 R3 M366.435 O
./instances/Rome/grafo8454.78.lgr N78 E98 D43 P43.79 R5 M67545.8 O
./instances/Rome/grafo4070.36.lgr N36 E43 D17 P17.79 R1 M2.773 O
./instances/Rome/grafo1983.29.lgr N29 E37 R0 M0.107 O
./instances/Rome/grafo9279.72.lgr N72 E109 D60.9526 P55 M601471 F
./instances/Rome/grafo10633.100.lgr N100 E138 D69.1082 P64 M601206 F
./instances/Rome/grafo1716.20.lgr N20 E23 R0 M0.092 O
./instances/Rome/grafo5056.58.lgr N58 E77 D36 P36.79 R4 M3023.81 O
./instances/Rome/grafo830.27.lgr N27 E27 R0 M0.079 O
./instances/Rome/grafo2473.22.lgr N22 E25 R0 M0.082 O
./instances/Rome/grafo9186.62.lgr N62 E82 D36.0794 P36.79 R3 M766.009 O
./instances/Rome/grafo1859.32.lgr N32 E35 R0 M0.12 O
./instances/Rome/grafo11411.37.lgr N37 E47 D15 P15.79 R1 M3.487 O
./instances/Rome/grafo3722.40.lgr N40 E58 D32 P32.79 R3 M489.738 O
./instances/Rome/grafo8048.68.lgr N68 E94 D45.8182 P45 M601439 F
./instances/Rome/grafo9745.84.lgr N84 E114 D58.2358 P55 M601224 F
./instances/Rome/grafo365.40.lgr N40 E47 D15 P15.79 R1 M2.64 O
./instances/Rome/grafo3730.47.lgr N47 E63 D23 P23.79 R1 M3.409 O
./instances/Rome/grafo5957.37.lgr N37 E39 R0 M0.13 O
./instances/Rome/grafo7857.90.lgr N90 E120 D55 P55.79 R7 M540386 O
./instances/Rome/grafo7416.36.lgr N36 E47 D21 P21.79 R1 M3.806 O
./instances/Rome/grafo8054.85.lgr N85 E118 D60.0095 P57 M601487 F
./instances/Rome/grafo5951.34.lgr N34 E43 D16.6667 P16.79 R2 M6.683 O
./instances/Rome/grafo7918.84.lgr N84 E135 D93.7865 P84 M601195 F
./instances/Rome/grafo7983.73.lgr N73 E95 D38 P38.79 R5 M46428.5 O
./instances/Rome/grafo1079.19.lgr N19 E18 R0 M0.069 O
./instances/Rome/grafo2405.36.lgr N36 E47 D23 P23.79 R1 M3.966 O
./instances/Rome/grafo8234.70.lgr N70 E89 D41 P41.79 R4 M3852.61 O
./instances/Rome/grafo7024.45.lgr N45 E50 R0 M0.14 O
./instances/Rome/grafo9973.96.lgr N96 E144 D91.0913 P83 M601458 F
./instances/Rome/grafo423.19.lgr N19 E21 R0 M0.082 O
./instances/Rome/grafo11168.34.lgr N34 E40 R0 M0.109 O
./instances/Rome/grafo8391.69.lgr N69 E87 D38.2273 P38.79 R2 M103.734 O
./instances/Rome/grafo2187.19.lgr N19 E22 R0 M0.09 O
./instances/Rome/grafo2341.24.lgr N24 E29 R0 M0.094 O
./instances/Rome/grafo10147.94.lgr N94 E132 D73.0301 P66 M601214 F
./instances/Rome/grafo11334.37.lgr N37 E49 D21 P21.79 R1 M4.135 O
./instances/Rome/grafo5647.78.lgr N78 E96 D32.3333 P32.79 R2 M30.965 O
./instances/Rome/grafo2748.22.lgr N22 E29 R0 M0.098 O
./instances/Rome/grafo8483.76.lgr N76 E100 D48.0358 P47 M601361 F
./instances/Rome/grafo6435.36.lgr N36 E50 D26.2903 P26.79 R2 M33.073 O
./instances/Rome/grafo865.28.lgr N28 E35 R0 M0.107 O
./instances/Rome/grafo11368.92.lgr N92 E113 D40.6364 P40.79 R2 M22.855 O
./instances/Rome/grafo559.13.lgr N13 E15 R0 M0.081 O
./instances/Rome/grafo10523.97.lgr N97 E139 D82.2092 P74 M601285 F
./instances/Rome/grafo4354.76.lgr N76 E106 D53.0016 P53.79 R7 M384005 O
./instances/Rome/grafo1057.16.lgr N16 E17 R0 M0.057 O
./instances/Rome/grafo5022.67.lgr N67 E103 D64.4484 P61 M601173 F
./instances/Rome/grafo5235.32.lgr N32 E38 D14 P14.79 R1 M3.782 O
./instances/Rome/grafo9107.63.lgr N63 E80 D36 P36.79 R3 M817.286 O
./instances/Rome/grafo1969.14.lgr N14 E14 R0 M0.049 O
./instances/Rome/grafo1364.68.lgr N68 E87 D37 P37.79 R5 M20086.1 O
./instances/Rome/grafo211.14.lgr N14 E15 R0 M0.049 O
./instances/Rome/grafo7881.61.lgr N61 E74 D24.625 P24.79 R2 M15.28 O
./instances/Rome/grafo9122.79.lgr N79 E111 D65.3433 P63 M601006 F
./instances/Rome/grafo2115.12.lgr N12 E15 R0 M0.039 O
./instances/Rome/grafo463.15.lgr N15 E22 R0 M0.064 O
./instances/Rome/grafo6093.36.lgr N36 E43 D19 P19.79 R1 M2.638 O
./instances/Rome/grafo4625.66.lgr N66 E85 D40.1 P40.79 R3 M1584.94 O
./instances/Rome/grafo8887.89.lgr N89 E124 D58.455 P56 M601542 F
./instances/Rome/grafo9392.71.lgr N71 E94 D46.0769 P46.79 R4 M7246.02 O
./instances/Rome/grafo2088.38.lgr N38 E54 D30 P30.79 R1 M4.141 O
./instances/Rome/grafo8721.74.lgr N74 E97 D40 P40.79 R5 M48719.5 O
./instances/Rome/grafo6884.39.lgr N39 E51 D23 P23.79 R1 M4.593 O
./instances/Rome/grafo10985.96.lgr N96 E128 D63.2464 P60 M601094 F
./instances/Rome/grafo344.36.lgr N36 E47 D23.6316 P23.79 R2 M16.153 O
./instances/Rome/grafo7356.49.lgr N49 E71 D37 P37.79 R5 M12487.3 O
./instances/Rome/grafo4408.69.lgr N69 E91 D38 P38.79 R6 M111052 O
./instances/Rome/grafo9141.60.lgr N60 E82 D39 P39.79 R5 M41518.8 O
./instances/Rome/grafo5439.78.lgr N78 E106 D50.0487 P50.79 R5 M17418.7 O
./instances/Rome/grafo7153.85.lgr N85 E120 D65.6994 P63 M601101 F
./instances/Rome/grafo1627.10.lgr N10 E15 R0 M0.077 O
./instances/Rome/grafo6344.47.lgr N47 E63 D31.0426 P31.79 R3 M980.555 O
./instances/Rome/grafo7064.44.lgr N44 E59 D28.125 P28.79 R2 M38.099 O
./instances/Rome/grafo1588.58.lgr N58 E66 D14 P14.79 R1 M3.399 O
./instances/Rome/grafo631.16.lgr N16 E17 R0 M0.055 O
./instances/Rome/grafo6824.38.lgr N38 E49 D19 P19.79 R1 M3.455 O
./instances/Rome/grafo422.17.lgr N17 E17 R0 M0.06 O
./instances/Rome/grafo2071.37.lgr N37 E58 D37 P37.79 R5 M7489.73 O
./instances/Rome/grafo762.27.lgr N27 E31 R0 M0.105 O
./instances/Rome/grafo815.15.lgr N15 E15 R0 M0.047 O
./instances/Rome/grafo7207.55.lgr N55 E77 D43 P43.79 R5 M26080.2 O
./instances/Rome/grafo2319.14.lgr N14 E16 R0 M0.078 O
./instances/Rome/grafo1586.25.lgr N25 E29 R0 M0.084 O
./instances/Rome/grafo11526.91.lgr N91 E118 D42 P42.79 R5 M74913.7 O
./instances/Rome/grafo5010.56.lgr N56 E71 D32 P32.79 R1 M4.21 O
./instances/Rome/grafo5435.60.lgr N60 E85 D46 P46.79 R6 M128592 O
./instances/Rome/grafo3342.61.lgr N61 E90 D49.3759 P47 M601375 F
./instances/Rome/grafo218.17.lgr N17 E22 R0 M0.08 O
./instances/Rome/grafo5881.62.lgr N62 E80 D34.129 P34.79 R3 M730.306 O
./instances/Rome/grafo10037.39.lgr N39 E50 D23.5 P23.79 R2 M7.705 O
./instances/Rome/grafo10193.38.lgr N38 E46 D15 P15.79 R1 M2.345 O
./instances/Rome/grafo7252.40.lgr N40 E64 D40.0317 P40.79 R5 M6567.62 O
./instances/Rome/grafo5901.35.lgr N35 E50 D28.25 P28.79 R3 M179.825 O
./instances/Rome/grafo7679.41.lgr N41 E51 D23.6667 P23.79 R2 M12.28 O
./instances/Rome/grafo10282.40.lgr N40 E59 D38 P38.79 R3 M659.541 O
./instances/Rome/grafo10261.96.lgr N96 E123 D49.6713 P49 M601332 F
./instances/Rome/grafo10742.99.lgr N99 E130 D60.5032 P59 M601133 F
./instances/Rome/grafo6520.84.lgr N84 E110 D47 P47.79 R5 M26054.6 O
./instances/Rome/grafo406.13.lgr N13 E15 R0 M0.079 O
./instances/Rome/grafo6858.43.lgr N43 E61 D35 P35 R3 M1133.59 O
./instances/Rome/grafo10263.97.lgr N97 E123 D48.0965 P47 M601448 F
./instances/Rome/grafo1784.32.lgr N32 E36 D9 P9.79 R1 M2.84 O
./instances/Rome/grafo3145.36.lgr N36 E45 D18.5 P18.79 R2 M5.954 O
./instances/Rome/grafo3043.36.lgr N36 E42 R0 M0.14 O
./instances/Rome/grafo3341.37.lgr N37 E50 D26.2188 P26.79 R3 M141.041 O
./instances/Rome/grafo10153.100.lgr N100 E136 D69.9344 P66 M601173 F
./instances/Rome/grafo3702.57.lgr N57 E70 D22.6667 P22.79 R2 M10.606 O
./instances/Rome/grafo327.10.lgr N10 E10 R0 M0.041 O
./instances/Rome/grafo3659.44.lgr N44 E55 D22.4 P22.79 R2 M11.94 O
./instances/Rome/grafo11499.35.lgr N35 E39 R0 M0.096 O
./instances/Rome/grafo4463.59.lgr N59 E76 D37.1539 P37.79 R2 M110.401 O
./instances/Rome/grafo8347.69.lgr N69 E76 R0 M0.19 O
./instances/Rome/grafo4516.59.lgr N59 E79 D40 P40.79 R4 M3167.32 O
./instances/Rome/grafo7950.62.lgr N62 E86 D39.1494 P39.79 R6 M43949.8 O
./instances/Rome/grafo5960.55.lgr N55 E79 D44 P44.79 R5 M11477 O
./instances/Rome/grafo5396.59.lgr N59 E84 D41 P41.79 R6 M64773.5 O
./instances/Rome/grafo2403.15.lgr N15 E19 R0 M0.086 O
./instances/Rome/grafo4519.75.lgr N75 E98 D35.375 P35.79 R2 M22.946 O
./instances/Rome/grafo8697.74.lgr N74 E94 D40.0086 P40.79 R4 M2438.01 O
./instances/Rome/grafo4186.57.lgr N57 E72 D30 P30.79 R1 M4.011 O
./instances/Rome/grafo3108.24.lgr N24 E25 R0 M0.052 O
./instances/Rome/grafo10680.95.lgr N95 E126 D57.2063 P55 M601110 F
./instances/Rome/grafo4596.59.lgr N59 E83 D47 P47.79 R5 M53008.3 O
./instances/Rome/grafo1617.67.lgr N67 E80 D33 P33.79 R2 M15.844 O
./instances/Rome/grafo10517.93.lgr N93 E133 D77.8908 P73 M601143 F
./instances/Rome/grafo1159.26.lgr N26 E33 D13 P13.79 R1 M3.57 O
./instances/Rome/grafo6930.39.lgr N39 E58 D33 P33.79 R4 M1468.36 O
./instances/Rome/grafo162.24.lgr N24 E32 R0 M0.104 O
./instances/Rome/grafo6376.48.lgr N48 E62 D27.6667 P27.79 R2 M12.766 O
./instances/Rome/grafo11671.39.lgr N39 E52 D24 P24.79 R1 M5.302 O
./instances/Rome/grafo6507.59.lgr N59 E80 D44.1058 P44.79 R3 M1082.72 O
./instances/Rome/grafo10287.92.lgr N92 E111 D37 P37.79 R4 M6498.74 O
./instances/Rome/grafo9379.61.lgr N61 E76 D27.5 P27.79 R2 M11.707 O
./instances/Rome/grafo6550.83.lgr N83 E118 D58.6266 P55 M601323 F
./instances/Rome/grafo7464.81.lgr N81 E108 D50 P50.79 R6 M159303 O
./instances/Rome/grafo5494.54.lgr N54 E73 D29 P29.79 R4 M1758.1 O
./instances/Rome/grafo2838.36.lgr N36 E41 R0 M0.123 O
./instances/Rome/grafo8075.80.lgr N80 E111 D56.5662 P55 M601172 F
./instances/Rome/grafo7032.41.lgr N41 E53 D22.6667 P22.79 R2 M8.958 O
./instances/Rome/grafo3290.53.lgr N53 E74 D41 P41.79 R4 M2999.26 O
./instances/Rome/grafo9767.76.lgr N76 E103 D47 P47.79 R6 M91018.2 O
./instances/Rome/grafo6779.77.lgr N77 E99 D44 P44.79 R4 M9592.39 O
./instances/Rome/grafo3991.57.lgr N57 E81 D44 P44.79 R6 M117448 O
./instances/Rome/grafo7819.87.lgr N87 E114 D53.3594 P51 M601360 F
./instances/Rome/grafo4813.60.lgr N60 E74 D30.6 P30.79 R2 M27.429 O
./instances/Rome/grafo8382.69.lgr N69 E85 D35.6667 P35.79 R2 M15.049 O
./instances/Rome/grafo11597.37.lgr N37 E49 D23 P23.79 R1 M4.975 O
./instances/Rome/grafo3489.63.lgr N63 E85 D39 P39.79 R6 M56906.7 O
./instances/Rome/grafo664.22.lgr N22 E26 R0 M0.1 O
./instances/Rome/grafo282.14.lgr N14 E18 R0 M0.074 O
./instances/Rome/grafo355.14.lgr N14 E13 R0 M0.05 O
./instances/Rome/grafo448.11.lgr N11 E11 R0 M0.04 O
./instances/Rome/grafo9742.92.lgr N92 E125 D59.2441 P57 M601256 F
./instances/Rome/grafo3614.54.lgr N54 E75 D37.1839 P36 M603384 F
./instances/Rome/grafo427.26.lgr N26 E34 R0 M0.106 O
./instances/Rome/grafo543.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo4047.41.lgr N41 E48 R0 M0.137 O
./instances/Rome/grafo3381.40.lgr N40 E53 D27.3333 P27.79 R2 M13.065 O
./instances/Rome/grafo8279.81.lgr N81 E112 D53.0822 P52 M601235 F
./instances/Rome/grafo1798.23.lgr N23 E31 R0 M0.104 O
./instances/Rome/grafo11594.37.lgr N37 E41 R0 M0.127 O
./instances/Rome/grafo7816.67.lgr N67 E98 D54.0066 P54.79 R5 M20656.9 O
./instances/Rome/grafo616.19.lgr N19 E28 R0 M0.085 O
./instances/Rome/grafo9416.67.lgr N67 E90 D45 P45.79 R6 M254377 O
./instances/Rome/grafo7556.54.lgr N54 E76 D41 P41.79 R5 M13344.5 O
./instances/Rome/grafo9374.65.lgr N65 E85 D42 P42.79 R4 M5781.34 O
./instances/Rome/grafo8236.72.lgr N72 E92 D45 P45.79 R4 M8380.74 O
./instances/Rome/grafo3116.40.lgr N40 E47 R0 M0.137 O
./instances/Rome/grafo2218.13.lgr N13 E13 R0 M0.043 O
./instances/Rome/grafo1214.26.lgr N26 E26 R0 M0.07 O
./instances/Rome/grafo2657.49.lgr N49 E59 D19.6667 P19.79 R2 M9.722 O
./instances/Rome/grafo5997.62.lgr N62 E93 D48 P48.79 R7 M195198 O
./instances/Rome/grafo8431.73.lgr N73 E100 D53.2258 P53.79 R3 M495.179 O
./instances/Rome/grafo680.37.lgr N37 E44 R0 M0.123 O
./instances/Rome/grafo9908.91.lgr N91 E118 D51 P51.79 R6 M162529 O
./instances/Rome/grafo4964.49.lgr N49 E63 D28.2 P28.79 R3 M138.695 O
./instances/Rome/grafo6656.38.lgr N38 E46 R0 M0.127 O
./instances/Rome/grafo1772.15.lgr N15 E25 R0 M0.075 O
./instances/Rome/grafo5238.32.lgr N32 E37 R0 M0.099 O
./instances/Rome/grafo10365.97.lgr N97 E137 D70.4763 P68 M601086 F
./instances/Rome/grafo10963.97.lgr N97 E127 D65.4484 P62 M601961 F
./instances/Rome/grafo10725.99.lgr N99 E129 D56.6085 P56 M601116 F
./instances/Rome/grafo4521.66.lgr N66 E92 D49 P49.79 R3 M961.203 O
./instances/Rome/grafo3847.35.lgr N35 E38 R0 M0.127 O
./instances/Rome/grafo9084.72.lgr N72 E92 D37.0153 P37.79 R4 M2429.15 O
./instances/Rome/grafo3314.39.lgr N39 E51 D24.4 P24.79 R2 M15.825 O
./instances/Rome/grafo907.10.lgr N10 E10 R0 M0.049 O
./instances/Rome/grafo4864.58.lgr N58 E73 D33.6 P33.79 R2 M15.254 O
./instances/Rome/grafo6707.49.lgr N49 E64 D32 P32.79 R3 M390.888 O
./instances/Rome/grafo4447.61.lgr N61 E75 D20.6 P20.79 R2 M15.049 O
./instances/Rome/grafo10350.96.lgr N96 E125 D61.5145 P60 M601124 F
./instances/Rome/grafo2043.35.lgr N35 E45 D21 P21.79 R1 M3.946 O
./instances/Rome/grafo5996.78.lgr N78 E103 D41.8535 P41 M601539 F
./instances/Rome/grafo7491.45.lgr N45 E61 D33 P33.79 R3 M886.754 O
./instances/Rome/grafo6559.38.lgr N38 E47 R0 M0.138 O
./instances/Rome/grafo6821.47.lgr N47 E68 D37 P37.79 R6 M189438 O
./instances/Rome/grafo11507.91.lgr N91 E122 D63.3905 P61 M601072 F
./instances/Rome/grafo2357.23.lgr N23 E22 R0 M0.073 O
./instances/Rome/grafo9256.79.lgr N79 E98 D36 P36.79 R6 M140185 O
./instances/Rome/grafo4796.58.lgr N58 E73 D26 P26.79 R4 M1585.04 O
./instances/Rome/grafo1719.13.lgr N13 E16 R0 M0.081 O
./instances/Rome/grafo342.16.lgr N16 E20 R0 M0.087 O
./instances/Rome/grafo2334.16.lgr N16 E21 R0 M0.079 O
./instances/Rome/grafo11062.99.lgr N99 E124 D50 P50.79 R6 M294877 O
./instances/Rome/grafo7591.44.lgr N44 E61 D31 P31.79 R4 M801.117 O
./instances/Rome/grafo4979.68.lgr N68 E97 D51 P51.79 R7 M523985 O
./instances/Rome/grafo10386.99.lgr N99 E132 D57.038 P56 M601418 F
./instances/Rome/grafo8951.93.lgr N93 E125 D62.3982 P60 M601181 F
./instances/Rome/grafo5354.42.lgr N42 E57 D31 P31 R3 M975.59 O
./instances/Rome/grafo5995.42.lgr N42 E59 D34.3588 P34.79 R3 M580.275 O
./instances/Rome/grafo353.13.lgr N13 E13 R0 M0.058 O
./instances/Rome/grafo4170.58.lgr N58 E72 D31 P31 R2 M153.29 O
./instances/Rome/grafo1318.26.lgr N26 E36 R0 M0.11 O
./instances/Rome/grafo4373.60.lgr N60 E82 D39 P39.79 R5 M44007.8 O
./instances/Rome/grafo6981.54.lgr N54 E74 D41.0014 P41.79 R5 M18157.2 O
./instances/Rome/grafo6440.49.lgr N49 E64 D27.1182 P27.79 R3 M421.814 O
./instances/Rome/grafo1875.17.lgr N17 E22 R0 M0.088 O
./instances/Rome/grafo3208.53.lgr N53 E80 D48.805 P48 M601777 F
./instances/Rome/grafo11048.94.lgr N94 E128 D65.7985 P61 M601234 F
./instances/Rome/grafo6794.48.lgr N48 E69 D36 P36.79 R4 M1900.53 O
./instances/Rome/grafo1440.24.lgr N24 E32 R0 M0.105 O
./instances/Rome/grafo3474.39.lgr N39 E51 D20.6667 P20.79 R2 M6.422 O
./instances/Rome/grafo11519.39.lgr N39 E51 R0 M0.134 O
./instances/Rome/grafo8631.87.lgr N87 E124 D72.3551 P67 M601246 F
./instances/Rome/grafo3062.23.lgr N23 E37 D29 P29 R1 M4.773 O
./instances/Rome/grafo5939.33.lgr N33 E40 R0 M0.129 O
./instances/Rome/grafo7367.44.lgr N44 E54 D22 P22.79 R2 M50.997 O
./instances/Rome/grafo6446.57.lgr N57 E68 D21 P21.79 R1 M3.932 O
./instances/Rome/grafo9502.75.lgr N75 E111 D63.7096 P61 M601283 F
./instances/Rome/grafo6210.49.lgr N49 E63 D32 P32.79 R3 M1400.97 O
./instances/Rome/grafo10581.98.lgr N98 E128 D57.8232 P57 M601202 F
./instances/Rome/grafo3482.98.lgr N98 E134 D68.653 P65 M601110 F
./instances/Rome/grafo1353.49.lgr N49 E54 R0 M0.162 O
./instances/Rome/grafo7529.93.lgr N93 E131 D64.756 P62 M601073 F
./instances/Rome/grafo9103.80.lgr N80 E108 D55.7872 P55 M601568 F
./instances/Rome/grafo7655.49.lgr N49 E65 D30 P30.79 R1 M3.886 O
./instances/Rome/grafo5809.36.lgr N36 E45 D14.6667 P14.79 R2 M8.302 O
./instances/Rome/grafo10758.96.lgr N96 E142 D84.5275 P76 M600983 F
./instances/Rome/grafo4916.78.lgr N78 E117 D77.4639 P71 M601156 F
./instances/Rome/grafo11427.35.lgr N35 E42 R0 M0.143 O
./instances/Rome/grafo8303.72.lgr N72 E103 D62.2351 P59 M601435 F
./instances/Rome/grafo11034.95.lgr N95 E132 D69.3725 P64 M601190 F
./instances/Rome/grafo9166.81.lgr N81 E119 D69.6248 P66 M601259 F
./instances/Rome/grafo2587.24.lgr N24 E28 R0 M0.088 O
./instances/Rome/grafo4385.64.lgr N64 E85 D41 P41.79 R5 M14892.3 O
./instances/Rome/grafo5411.77.lgr N77 E100 D46.9606 P46 M601202 F
./instances/Rome/grafo3615.44.lgr N44 E56 D24 P24.79 R1 M4.417 O
./instances/Rome/grafo8533.60.lgr N60 E73 D23 P23 R1 M5.439 O
./instances/Rome/grafo148.28.lgr N28 E35 R0 M0.107 O
./instances/Rome/grafo11328.32.lgr N32 E40 R0 M0.092 O
./instances/Rome/grafo5102.51.lgr N51 E60 D17 P17.79 R1 M5.16 O
./instances/Rome/grafo149.41.lgr N41 E54 D29 P29.79 R1 M3.723 O
./instances/Rome/grafo1171.22.lgr N22 E25 R0 M0.093 O
./instances/Rome/grafo8897.88.lgr N88 E131 D72.0717 P68 M601126 F
./instances/Rome/grafo1770.38.lgr N38 E45 R0 M0.127 O
./instances/Rome/grafo6716.46.lgr N46 E61 D34 P34.79 R1 M5.899 O
./instances/Rome/grafo7441.43.lgr N43 E60 D30 P30.79 R5 M9384.58 O
./instances/Rome/grafo6478.38.lgr N38 E51 D30 P30.79 R1 M3.242 O
./instances/Rome/grafo753.26.lgr N26 E28 R0 M0.079 O
./instances/Rome/grafo4600.51.lgr N51 E62 R0 M0.108 O
./instances/Rome/grafo2407.33.lgr N33 E40 R0 M0.089 O
./instances/Rome/grafo3373.48.lgr N48 E74 D46 P46.79 R7 M236293 O
./instances/Rome/grafo5485.34.lgr N34 E43 D21 P21.79 R1 M4.586 O
./instances/Rome/grafo7459.42.lgr N42 E55 D28.118 P28.79 R2 M152.155 O
./instances/Rome/grafo2643.19.lgr N19 E22 R0 M0.089 O
./instances/Rome/grafo6727.38.lgr N38 E49 D19.75 P19.79 R2 M8.734 O
./instances/Rome/grafo2491.18.lgr N18 E18 R0 M0.062 O
./instances/Rome/grafo9495.67.lgr N67 E96 D57.2889 P55 M601282 F
./instances/Rome/grafo3380.46.lgr N46 E56 R0 M0.146 O
./instances/Rome/grafo8594.84.lgr N84 E115 D62.1466 P58 M601867 F
./instances/Rome/grafo9172.86.lgr N86 E122 D62.8268 P60 M601074 F
./instances/Rome/grafo2928.15.lgr N15 E17 R0 M0.087 O
./instances/Rome/grafo4185.54.lgr N54 E71 D32 P32.79 R3 M600.514 O
./instances/Rome/grafo7251.40.lgr N40 E43 R0 M0.13 O
./instances/Rome/grafo2778.80.lgr N80 E101 D40.1683 P40.79 R4 M2653.67 O
./instances/Rome/grafo4188.58.lgr N58 E76 D33 P33.79 R1 M5.616 O
./instances/Rome/grafo3512.33.lgr N33 E39 R0 M0.123 O
./instances/Rome/grafo10689.98.lgr N98 E140 D79.7201 P76 M601047 F
./instances/Rome/grafo8122.72.lgr N72 E95 D45 P45.79 R5 M21997.2 O
./instances/Rome/grafo2933.16.lgr N16 E18 R0 M0.04 O
./instances/Rome/grafo6484.45.lgr N45 E50 R0 M0.103 O
./instances/Rome/grafo7212.42.lgr N42 E53 D20 P20.79 R1 M2.539 O
./instances/Rome/grafo7475.40.lgr N40 E53 D28.3 P28.79 R2 M33.385 O
./instances/Rome/grafo4967.55.lgr N55 E66 D21.5 P21.79 R2 M7.467 O
./instances/Rome/grafo3089.25.lgr N25 E34 R0 M0.115 O
./instances/Rome/grafo5769.35.lgr N35 E40 D9 P9.79 R1 M3.033 O
./instances/Rome/grafo3415.49.lgr N49 E65 D33 P33.79 R3 M668.999 O
./instances/Rome/grafo7882.67.lgr N67 E81 D29.5 P29.79 R2 M11.732 O
./instances/Rome/grafo9371.77.lgr N77 E103 D51.0123 P51.79 R6 M191740 O
./instances/Rome/grafo2156.33.lgr N33 E41 R0 M0.126 O
./instances/Rome/grafo2324.17.lgr N17 E21 R0 M0.08 O
./instances/Rome/grafo10393.96.lgr N96 E139 D84.4714 P79 M601195 F
./instances/Rome/grafo6403.41.lgr N41 E56 D34.3333 P34.79 R2 M19.629 O
./instances/Rome/grafo7381.44.lgr N44 E65 D32.3276 P32.79 R4 M811.982 O
./instances/Rome/grafo7954.69.lgr N69 E103 D62.3421 P60 M601153 F
./instances/Rome/grafo11582.34.lgr N34 E34 R0 M0.071 O
./instances/Rome/grafo3376.61.lgr N61 E86 D42 P42.79 R7 M516056 O
./instances/Rome/grafo6653.49.lgr N49 E64 D30.3333 P30.79 R3 M220.989 O
./instances/Rome/grafo10568.39.lgr N39 E56 D23 P23.79 R1 M3.397 O
./instances/Rome/grafo8073.82.lgr N82 E122 D73.4381 P70 M601020 F
./instances/Rome/grafo1950.24.lgr N24 E27 R0 M0.085 O
./instances/Rome/grafo2875.22.lgr N22 E27 R0 M0.083 O
./instances/Rome/grafo6823.47.lgr N47 E61 D27.4286 P27.79 R2 M14.656 O
./instances/Rome/grafo3756.90.lgr N90 E127 D70.0029 P67 M601117 F
./instances/Rome/grafo8612.84.lgr N84 E119 D61.8 P57 M601276 F
./instances/Rome/grafo6574.47.lgr N47 E62 D27.5 P27.79 R3 M83.643 O
./instances/Rome/grafo1000.14.lgr N14 E20 R0 M0.079 O
./instances/Rome/grafo2232.15.lgr N15 E16 R0 M0.051 O
./instances/Rome/grafo639.14.lgr N14 E20 R0 M0.064 O
./instances/Rome/grafo2022.28.lgr N28 E31 R0 M0.099 O
./instances/Rome/grafo4015.47.lgr N47 E66 D32 P32.79 R5 M6927.48 O
./instances/Rome/grafo236.15.lgr N15 E16 R0 M0.054 O
./instances/Rome/grafo7091.44.lgr N44 E56 D24.5 P24.79 R3 M75.621 O
./instances/Rome/grafo7159.54.lgr N54 E66 D27.6667 P27.79 R2 M11.535 O
./instances/Rome/grafo5768.43.lgr N43 E50 R0 M0.139 O
./instances/Rome/grafo7068.49.lgr N49 E69 D38.2 P38.79 R3 M361.278 O
./instances/Rome/grafo10165.96.lgr N96 E125 D53.5321 P52 M601236 F
./instances/Rome/grafo10050.97.lgr N97 E133 D72.002 P68 M601156 F
./instances/Rome/grafo10637.94.lgr N94 E139 D85.1088 P76 M601249 F
./instances/Rome/grafo434.20.lgr N20 E23 R0 M0.093 O
./instances/Rome/grafo2671.24.lgr N24 E25 R0 M0.066 O
./instances/Rome/grafo2495.16.lgr N16 E23 D13 P13.79 R1 M3.05 O
./instances/Rome/grafo6297.45.lgr N45 E60 D29.3889 P29.79 R2 M27.271 O
./instances/Rome/grafo6472.40.lgr N40 E57 D32.1667 P32.79 R3 M280.27 O
./instances/Rome/grafo3130.41.lgr N41 E61 D37 P37.79 R3 M396.483 O
./instances/Rome/grafo1370.72.lgr N72 E89 D32.1 P32.79 R3 M166.902 O
./instances/Rome/grafo319.26.lgr N26 E28 R0 M0.101 O
./instances/Rome/grafo4508.60.lgr N60 E77 D30.3333 P30.79 R3 M169.856 O
./instances/Rome/grafo8954.91.lgr N91 E132 D82.2417 P75 M601237 F
./instances/Rome/grafo10695.98.lgr N98 E138 D74.2334 P69 M601157 F
./instances/Rome/grafo7764.57.lgr N57 E83 D45 P45.79 R5 M19744.1 O
./instances/Rome/grafo11264.33.lgr N33 E42 R0 M0.111 O
./instances/Rome/grafo2770.24.lgr N24 E29 R0 M0.083 O
./instances/Rome/grafo1989.31.lgr N31 E33 R0 M0.105 O
./instances/Rome/grafo5841.76.lgr N76 E100 D49.2888 P48 M601376 F
./instances/Rome/grafo4080.37.lgr N37 E57 D35.0526 P35.79 R4 M1688.09 O
./instances/Rome/grafo11448.91.lgr N91 E127 D68.7216 P65 M601028 F
./instances/Rome/grafo2085.29.lgr N29 E30 R0 M0.083 O
./instances/Rome/grafo1022.17.lgr N17 E18 R0 M0.061 O
./instances/Rome/grafo4112.34.lgr N34 E40 R0 M0.088 O
./instances/Rome/grafo4523.74.lgr N74 E93 D39.1538 P39.79 R4 M3598.19 O
./instances/Rome/grafo5987.43.lgr N43 E63 D33 P33.79 R6 M62620.1 O
./instances/Rome/grafo659.14.lgr N14 E17 R0 M0.081 O
./instances/Rome/grafo1456.29.lgr N29 E43 D25.4286 P25.79 R2 M19.439 O
./instances/Rome/grafo8812.99.lgr N99 E155 D98.8658 P86 M601087 F
./instances/Rome/grafo490.40.lgr N40 E45 R0 M0.129 O
./instances/Rome/grafo7022.58.lgr N58 E80 D40 P40.79 R4 M2654.64 O
./instances/Rome/grafo5176.74.lgr N74 E100 D57 P57.79 R6 M344519 O
./instances/Rome/grafo8380.93.lgr N93 E126 D61.498 P57 M601254 F
./instances/Rome/grafo399.15.lgr N15 E16 R0 M0.053 O
./instances/Rome/grafo6816.84.lgr N84 E108 D48.0721 P47 M601425 F
./instances/Rome/grafo1808.15.lgr N15 E15 R0 M0.057 O
./instances/Rome/grafo644.14.lgr N14 E17 R0 M0.086 O
./instances/Rome/grafo8158.81.lgr N81 E113 D59.9208 P57 M601157 F
./instances/Rome/grafo8259.72.lgr N72 E102 D59.1443 P57 M601202 F
./instances/Rome/grafo1314.25.lgr N25 E27 R0 M0.097 O
./instances/Rome/grafo8300.84.lgr N84 E115 D64 P64.79 R7 M445037 O
./instances/Rome/grafo8086.81.lgr N81 E118 D66.9338 P63 M601310 F
./instances/Rome/grafo11638.33.lgr N33 E38 R0 M0.128 O
./instances/Rome/grafo3196.53.lgr N53 E65 D28 P28.79 R1 M5.177 O
./instances/Rome/grafo8663.75.lgr N75 E96 D45.0203 P45.79 R5 M41883.4 O
./instances/Rome/grafo8193.88.lgr N88 E106 D40.026 P40.79 R3 M1187.85 O
./instances/Rome/grafo9616.63.lgr N63 E94 D58.3558 P56 M601650 F
./instances/Rome/grafo5449.82.lgr N82 E101 D36.0323 P36.79 R4 M4512.8 O
./instances/Rome/grafo6978.43.lgr N43 E70 D47.2511 P45 M601198 F
./instances/Rome/grafo4579.53.lgr N53 E65 D24.25 P24.79 R3 M195.169 O
./instances/Rome/grafo8609.73.lgr N73 E101 D50.9354 P50 M601292 F
./instances/Rome/grafo6086.33.lgr N33 E41 R0 M0.119 O
./instances/Rome/grafo7323.45.lgr N45 E60 D30.6 P30.79 R2 M18.24 O
./instances/Rome/grafo6892.39.lgr N39 E57 D32 P32.79 R3 M549.302 O
./instances/Rome/grafo9184.61.lgr N61 E85 D48.9775 P48 M601502 F
./instances/Rome/grafo6252.43.lgr N43 E62 D34.0908 P34.79 R3 M632.932 O
./instances/Rome/grafo9805.71.lgr N71 E93 D39 P39.79 R4 M6257.31 O
./instances/Rome/grafo9930.38.lgr N38 E49 D25 P25.79 R1 M3.652 O
./instances/Rome/grafo9402.64.lgr N64 E90 D51.0526 P51.79 R4 M3836.08 O
./instances/Rome/grafo11664.35.lgr N35 E38 R0 M0.131 O
./instances/Rome/grafo9582.80.lgr N80 E101 D43 P43.79 R4 M4474.21 O
./instances/Rome/grafo8735.60.lgr N60 E86 D45.6301 P45 M601366 F
./instances/Rome/grafo3140.55.lgr N55 E68 D28.4118 P28.79 R2 M25.106 O
./instances/Rome/grafo7702.48.lgr N48 E69 D35 P35.79 R7 M561534 O
./instances/Rome/grafo568.20.lgr N20 E21 R0 M0.063 O
./instances/Rome/grafo9237.82.lgr N82 E112 D58.2611 P57 M601369 F
./instances/Rome/grafo6799.36.lgr N36 E42 R0 M0.125 O
./instances/Rome/grafo2056.20.lgr N20 E22 R0 M0.079 O
./instances/Rome/grafo909.47.lgr N47 E52 R0 M0.135 O
./instances/Rome/grafo190.20.lgr N20 E26 D11 P11.79 R1 M2.818 O
./instances/Rome/grafo6790.46.lgr N46 E74 D50 P50.79 R5 M21922.4 O
./instances/Rome/grafo2673.11.lgr N11 E11 R0 M0.044 O
./instances/Rome/grafo7365.45.lgr N45 E51 R0 M0.146 O
./instances/Rome/grafo7868.77.lgr N77 E99 D38 P38.79 R6 M85902.3 O
./instances/Rome/grafo262.11.lgr N11 E12 R0 M0.074 O
./instances/Rome/grafo11341.33.lgr N33 E35 R0 M0.102 O
./instances/Rome/grafo826.22.lgr N22 E22 R0 M0.083 O
./instances/Rome/grafo858.23.lgr N23 E28 R0 M0.085 O
./instances/Rome/grafo10183.100.lgr N100 E132 D61.6352 P59 M601459 F
./instances/Rome/grafo8299.74.lgr N74 E98 D48 P48.79 R5 M27253.1 O
./instances/Rome/grafo6926.42.lgr N42 E50 D20 P20.79 R1 M3.687 O
./instances/Rome/grafo750.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo1843.12.lgr N12 E15 R0 M0.07 O
./instances/Rome/grafo4039.60.lgr N60 E90 D53.9267 P51 M601207 F
./instances/Rome/grafo3962.39.lgr N39 E50 D18 P18.79 R1 M3.926 O
./instances/Rome/grafo498.12.lgr N12 E16 R0 M0.044 O
./instances/Rome/grafo1886.22.lgr N22 E21 R0 M0.067 O
./instances/Rome/grafo5415.62.lgr N62 E83 D41 P41.79 R5 M32565.4 O
./instances/Rome/grafo3274.52.lgr N52 E68 D31.25 P31.79 R3 M201.87 O
./instances/Rome/grafo1355.27.lgr N27 E32 R0 M0.109 O
./instances/Rome/grafo7497.46.lgr N46 E67 D35 P35.79 R6 M53606.8 O
./instances/Rome/grafo7553.36.lgr N36 E52 D28 P28.79 R4 M3699.85 O
./instances/Rome/grafo10849.95.lgr N95 E138 D83.7786 P80 M601099 F
./instances/Rome/grafo9268.78.lgr N78 E117 D66.053 P60 M601130 F
./instances/Rome/grafo4280.58.lgr N58 E75 D32.0938 P32.79 R3 M316.206 O
./instances/Rome/grafo5834.31.lgr N31 E36 R0 M0.13 O
./instances/Rome/grafo4707.54.lgr N54 E75 D38.0131 P38.79 R5 M9909.48 O
./instances/Rome/grafo7712.50.lgr N50 E67 D29.5 P29.79 R2 M10.97 O
./instances/Rome/grafo4273.73.lgr N73 E90 D28.6667 P28.79 R2 M15.055 O
./instances/Rome/grafo1421.32.lgr N32 E45 D23 P23.79 R1 M4.116 O
./instances/Rome/grafo2099.37.lgr N37 E44 R0 M0.132 O
./instances/Rome/grafo9998.38.lgr N38 E47 D14 P14.79 R1 M3.066 O
./instances/Rome/grafo3198.60.lgr N60 E80 D34 P34.79 R4 M4680.92 O
./instances/Rome/grafo4901.58.lgr N58 E76 D35 P35.79 R3 M195.324 O
./instances/Rome/grafo295.15.lgr N15 E21 D9 P9.79 R1 M2.834 O
./instances/Rome/grafo3604.37.lgr N37 E48 R0 M0.125 O
./instances/Rome/grafo4669.75.lgr N75 E96 D46.2595 P46.79 R3 M928.167 O
./instances/Rome/grafo8318.84.lgr N84 E110 D55 P55.79 R6 M293891 O
./instances/Rome/grafo9207.64.lgr N64 E99 D61.9873 P59 M601226 F
./instances/Rome/grafo7363.39.lgr N39 E43 R0 M0.143 O
./instances/Rome/grafo8376.70.lgr N70 E96 D48 P48.79 R7 M381378 O
./instances/Rome/grafo6947.44.lgr N44 E55 D27 P27.79 R1 M3.65 O
./instances/Rome/grafo10621.37.lgr N37 E49 D22 P22.79 R1 M4.357 O
./instances/Rome/grafo2332.19.lgr N19 E20 R0 M0.084 O
./instances/Rome/grafo2522.28.lgr N28 E35 R0 M0.104 O
./instances/Rome/grafo1801.20.lgr N20 E23 R0 M0.079 O
./instances/Rome/grafo3739.56.lgr N56 E67 R0 M0.163 O
./instances/Rome/grafo3754.40.lgr N40 E45 R0 M0.14 O
./instances/Rome/grafo4304.56.lgr N56 E65 D22 P22.79 R1 M4.855 O
./instances/Rome/grafo10868.96.lgr N96 E117 D43 P43.79 R3 M1179.13 O
./instances/Rome/grafo1139.15.lgr N15 E14 R0 M0.058 O
./instances/Rome/grafo4750.53.lgr N53 E64 D21 P21 R1 M4.365 O
./instances/Rome/grafo5699.85.lgr N85 E103 D43.0046 P43.79 R4 M5067.04 O
./instances/Rome/grafo4856.60.lgr N60 E80 D36.303 P36.79 R3 M237.153 O
./instances/Rome/grafo6363.48.lgr N48 E62 D30 P30.79 R1 M3.186 O
./instances/Rome/grafo3731.47.lgr N47 E69 D36 P36.79 R6 M25151.2 O
./instances/Rome/grafo1792.16.lgr N16 E22 R0 M0.084 O
./instances/Rome/grafo554.10.lgr N10 E9 R0 M0.044 O
./instances/Rome/grafo5827.34.lgr N34 E40 R0 M0.125 O
./instances/Rome/grafo1680.32.lgr N32 E44 R0 M0.114 O
./instances/Rome/grafo7695.56.lgr N56 E79 D46 P46.79 R5 M17725 O
./instances/Rome/grafo1724.19.lgr N19 E21 R0 M0.064 O
./instances/Rome/grafo701.14.lgr N14 E20 R0 M0.064 O
./instances/Rome/grafo3072.27.lgr N27 E35 R0 M0.076 O
./instances/Rome/grafo3840.45.lgr N45 E59 D26 P26 R2 M45.14 O
./instances/Rome/grafo4133.58.lgr N58 E89 D56.1792 P55 M601415 F
./instances/Rome/grafo1519.44.lgr N44 E52 R0 M0.146 O
./instances/Rome/grafo5283.38.lgr N38 E61 D39 P39.79 R5 M11226.7 O
./instances/Rome/grafo6218.34.lgr N34 E40 R0 M0.139 O
./instances/Rome/grafo8065.82.lgr N82 E118 D63.8602 P61 M601144 F
./instances/Rome/grafo10846.40.lgr N40 E59 D34.1111 P34.79 R4 M2336.31 O
./instances/Rome/grafo11224.34.lgr N34 E37 R0 M0.117 O
./instances/Rome/grafo2601.17.lgr N17 E28 D18 P18.79 R1 M3.139 O
./instances/Rome/grafo6674.46.lgr N46 E62 D30.4 P30.79 R2 M26.96 O
./instances/Rome/grafo4093.39.lgr N39 E56 D30 P30.79 R2 M44.742 O
./instances/Rome/grafo3549.40.lgr N40 E57 D32 P32.79 R4 M2262.43 O
./instances/Rome/grafo10351.97.lgr N97 E140 D84.4761 P79 M601281 F
./instances/Rome/grafo5053.60.lgr N60 E86 D48 P48.79 R6 M80851.2 O
./instances/Rome/grafo11004.98.lgr N98 E117 D45 P45 R2 M123.532 O
./instances/Rome/grafo9171.84.lgr N84 E124 D71.0179 P65 M601027 F
./instances/Rome/grafo6723.46.lgr N46 E64 D31.0556 P31.79 R3 M673.964 O
./instances/Rome/grafo10791.34.lgr N34 E35 R0 M0.118 O
./instances/Rome/grafo301.17.lgr N17 E22 R0 M0.093 O
./instances/Rome/grafo470.17.lgr N17 E19 R0 M0.08 O
./instances/Rome/grafo1259.29.lgr N29 E34 R0 M0.103 O
./instances/Rome/grafo9842.89.lgr N89 E123 D68.9339 P65 M601109 F
./instances/Rome/grafo3286.59.lgr N59 E83 D33 P33.79 R6 M58649.7 O
./instances/Rome/grafo8507.75.lgr N75 E88 R0 M0.189 O
./instances/Rome/grafo7149.74.lgr N74 E93 D39 P39.79 R3 M401.234 O
./instances/Rome/grafo6049.36.lgr N36 E45 D21 P21.79 R1 M3.76 O
./instances/Rome/grafo8934.88.lgr N88 E124 D69.1204 P67 M601049 F
./instances/Rome/grafo7460.45.lgr N45 E58 D30.0455 P30.79 R3 M1285.61 O
./instances/Rome/grafo4988.62.lgr N62 E79 D33 P33.79 R4 M4936.09 O
./instances/Rome/grafo9451.61.lgr N61 E97 D70.0207 P66 M600971 F
./instances/Rome/grafo8902.89.lgr N89 E119 D58.9988 P58 M601722 F
./instances/Rome/grafo1431.52.lgr N52 E70 D33.2258 P33.79 R2 M26.455 O
./instances/Rome/grafo824.12.lgr N12 E12 R0 M0.052 O
./instances/Rome/grafo2886.21.lgr N21 E22 R0 M0.089 O
./instances/Rome/grafo2428.19.lgr N19 E23 R0 M0.073 O
./instances/Rome/grafo9685.83.lgr N83 E117 D61.5307 P57 M601171 F
./instances/Rome/grafo5531.37.lgr N37 E42 R0 M0.131 O
./instances/Rome/grafo11016.98.lgr N98 E145 D92.715 P84 M600915 F
./instances/Rome/grafo6994.46.lgr N46 E64 D36.0242 P36.79 R3 M1022.25 O
./instances/Rome/grafo3076.34.lgr N34 E39 R0 M0.124 O
./instances/Rome/grafo413.20.lgr N20 E24 R0 M0.08 O
./instances/Rome/grafo3998.48.lgr N48 E56 R0 M0.144 O
./instances/Rome/grafo873.20.lgr N20 E25 R0 M0.084 O
./instances/Rome/grafo9569.70.lgr N70 E91 D38 P38.79 R4 M3239.93 O
./instances/Rome/grafo10989.97.lgr N97 E126 D57.7164 P56 M601132 F
./instances/Rome/grafo5178.42.lgr N42 E58 D29.2222 P29.79 R2 M42.872 O
./instances/Rome/grafo3094.42.lgr N42 E49 R0 M0.139 O
./instances/Rome/grafo11348.35.lgr N35 E46 D20 P20.79 R3 M61.392 O
./instances/Rome/grafo2157.15.lgr N15 E15 R0 M0.058 O
./instances/Rome/grafo565.17.lgr N17 E17 R0 M0.055 O
./instances/Rome/grafo469.18.lgr N18 E21 R0 M0.089 O
./instances/Rome/grafo1773.27.lgr N27 E33 D11 P11.79 R1 M2.893 O
./instances/Rome/grafo8613.73.lgr N73 E91 D35 P35.79 R4 M4320.48 O
./instances/Rome/grafo984.18.lgr N18 E24 R0 M0.092 O
./instances/Rome/grafo7609.42.lgr N42 E62 D37 P37.79 R5 M10360.1 O
./instances/Rome/grafo5943.39.lgr N39 E49 R0 M0.133 O
./instances/Rome/grafo5930.55.lgr N55 E77 D39 P39.79 R4 M2570.79 O
./instances/Rome/grafo8204.82.lgr N82 E107 D48 P48.79 R3 M1263.12 O
./instances/Rome/grafo6362.44.lgr N44 E53 D15 P15.79 R1 M2.883 O
./instances/Rome/grafo4594.79.lgr N79 E104 D49 P49.79 R6 M211241 O
./instances/Rome/grafo8796.88.lgr N88 E122 D61.8251 P59 M601114 F
./instances/Rome/grafo832.21.lgr N21 E28 D15 P15.79 R1 M2.726 O
./instances/Rome/grafo657.15.lgr N15 E22 R0 M0.086 O
./instances/Rome/grafo5658.65.lgr N65 E84 D34.0769 P34.79 R4 M1641.65 O
./instances/Rome/grafo425.13.lgr N13 E15 R0 M0.076 O
./instances/Rome/grafo893.17.lgr N17 E21 R0 M0.045 O
./instances/Rome/grafo10303.96.lgr N96 E142 D81.9142 P74 M601224 F
./instances/Rome/grafo4633.65.lgr N65 E83 D38.0067 P38.79 R5 M13761.7 O
./instances/Rome/grafo8087.84.lgr N84 E114 D55 P55.79 R6 M85426.1 O
./instances/Rome/grafo3429.43.lgr N43 E65 D38.2411 P38.79 R3 M748.228 O
./instances/Rome/grafo11394.90.lgr N90 E122 D62.4054 P61 M601162 F
./instances/Rome/grafo7090.54.lgr N54 E72 D34 P34.79 R4 M3235.59 O
./instances/Rome/grafo9012.91.lgr N91 E129 D67.7033 P64 M601313 F
./instances/Rome/grafo5212.63.lgr N63 E78 D27.1111 P27.79 R3 M327.246 O
./instances/Rome/grafo6132.44.lgr N44 E64 D36 P36.79 R5 M16436.9 O
./instances/Rome/grafo6935.45.lgr N45 E64 D37 P37.79 R4 M2272.55 O
./instances/Rome/grafo2037.27.lgr N27 E31 D11 P11.79 R1 M2.005 O
./instances/Rome/grafo2764.16.lgr N16 E25 D15 P15.79 R1 M2.128 O
./instances/Rome/grafo6570.65.lgr N65 E93 D51 P51.79 R6 M78351.5 O
./instances/Rome/grafo10786.100.lgr N100 E131 D62.0911 P61 M601007 F
./instances/Rome/grafo5112.61.lgr N61 E77 D35 P35.79 R3 M1316.31 O
./instances/Rome/grafo5609.35.lgr N35 E41 R0 M0.128 O
./instances/Rome/grafo589.12.lgr N12 E13 R0 M0.046 O
./instances/Rome/grafo10256.96.lgr N96 E127 D57 P57.79 R6 M64537 O
./instances/Rome/grafo7290.38.lgr N38 E47 R0 M0.134 O
./instances/Rome/grafo5139.56.lgr N56 E74 D34 P34.79 R2 M71.651 O
./instances/Rome/grafo7340.46.lgr N46 E60 D27.75 P27.79 R2 M10.172 O
./instances/Rome/grafo10082.98.lgr N98 E125 D54 P54.79 R6 M351699 O
./instances/Rome/grafo10223.100.lgr N100 E135 D65.7983 P62 M601095 F
./instances/Rome/grafo9735.75.lgr N75 E100 D47 P47.79 R4 M3783.76 O
./instances/Rome/grafo9671.63.lgr N63 E80 D36 P36.79 R3 M1217.33 O
./instances/Rome/grafo8023.99.lgr N99 E125 D50 P50 R6 M260469 O
./instances/Rome/grafo3155.39.lgr N39 E48 R0 M0.134 O
./instances/Rome/grafo3222.44.lgr N44 E56 D23 P23.79 R1 M3.386 O
./instances/Rome/grafo6385.49.lgr N49 E70 D40 P40.79 R5 M19205.1 O
./instances/Rome/grafo10842.33.lgr N33 E42 R0 M0.121 O
./instances/Rome/grafo6660.98.lgr N98 E134 D69.7833 P67 M601179 F
./instances/Rome/grafo9851.32.lgr N32 E36 R0 M0.121 O
./instances/Rome/grafo1066.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo9785.84.lgr N84 E108 D51.1031 P50 M601920 F
./instances/Rome/grafo127.21.lgr N21 E21 R0 M0.088 O
./instances/Rome/grafo4325.55.lgr N55 E72 D29 P29.79 R3 M110.276 O
./instances/Rome/grafo8583.85.lgr N85 E103 D36.033 P36.79 R5 M17648.2 O
./instances/Rome/grafo1953.32.lgr N32 E34 R0 M0.114 O
./instances/Rome/grafo7617.54.lgr N54 E81 D44.0275 P44.79 R5 M8384.85 O
./instances/Rome/grafo7905.67.lgr N67 E101 D61.7564 P58 M601193 F
./instances/Rome/grafo6106.38.lgr N38 E47 D18 P18.79 R1 M3.453 O
./instances/Rome/grafo8702.91.lgr N91 E129 D68.4875 P65 M601241 F
./instances/Rome/grafo4464.59.lgr N59 E79 D32.2 P32.79 R2 M42.07 O
./instances/Rome/grafo3839.44.lgr N44 E53 D19 P19.79 R1 M3.345 O
./instances/Rome/grafo3301.53.lgr N53 E83 D52.2942 P50 M601414 F
./instances/Rome/grafo3014.33.lgr N33 E44 D24 P24 R2 M85.058 O
./instances/Rome/grafo11214.40.lgr N40 E52 R0 M0.141 O
./instances/Rome/grafo3925.65.lgr N65 E91 D46.8402 P46 M601428 F
./instances/Rome/grafo2452.25.lgr N25 E32 R0 M0.106 O
./instances/Rome/grafo11111.94.lgr N94 E127 D62.8055 P60 M601200 F
./instances/Rome/grafo6422.89.lgr N89 E113 D48 P48.79 R6 M160853 O
./instances/Rome/grafo6663.39.lgr N39 E46 R0 M0.137 O
./instances/Rome/grafo3148.37.lgr N37 E47 D17 P17.79 R1 M3.825 O
./instances/Rome/grafo6749.86.lgr N86 E103 D33.5625 P33.79 R2 M22.382 O
./instances/Rome/grafo5682.38.lgr N38 E47 R0 M0.131 O
./instances/Rome/grafo10148.97.lgr N97 E134 D63.9844 P63 M601218 F
./instances/Rome/grafo1791.11.lgr N11 E15 R0 M0.084 O
./instances/Rome/grafo1028.16.lgr N16 E22 R0 M0.063 O
./instances/Rome/grafo5394.40.lgr N40 E48 D17 P17.79 R1 M3.935 O
./instances/Rome/grafo4150.64.lgr N64 E93 D53 P53.79 R7 M404613 O
./instances/Rome/grafo7317.67.lgr N67 E92 D43 P43.79 R6 M57651 O
./instances/Rome/grafo768.28.lgr N28 E31 R0 M0.105 O
./instances/Rome/grafo3459.43.lgr N43 E66 D41 P41.79 R6 M104576 O
./instances/Rome/grafo7519.36.lgr N36 E42 R0 M0.129 O
./instances/Rome/grafo7706.40.lgr N40 E51 D22 P22.79 R1 M3.13 O
./instances/Rome/grafo9607.87.lgr N87 E116 D50.2897 P49 M601419 F
./instances/Rome/grafo8775.96.lgr N96 E122 D44 P44.79 R4 M3659.45 O
./instances/Rome/grafo4638.68.lgr N68 E98 D54.994 P54 M601183 F
./instances/Rome/grafo1988.25.lgr N25 E26 R0 M0.102 O
./instances/Rome/grafo10456.33.lgr N33 E38 R0 M0.113 O
./instances/Rome/grafo901.21.lgr N21 E24 R0 M0.087 O
./instances/Rome/grafo662.14.lgr N14 E15 R0 M0.052 O
./instances/Rome/grafo2252.15.lgr N15 E22 R0 M0.085 O
./instances/Rome/grafo2513.24.lgr N24 E28 R0 M0.091 O
./instances/Rome/grafo649.14.lgr N14 E25 R0 M0.084 O
./instances/Rome/grafo2893.16.lgr N16 E19 R0 M0.083 O
./instances/Rome/grafo402.10.lgr N10 E10 R0 M0.043 O
./instances/Rome/grafo7447.98.lgr N98 E129 D65.3939 P63 M601128 F
./instances/Rome/grafo10730.38.lgr N38 E48 D17 P17.79 R1 M3.38 O
./instances/Rome/grafo5795.44.lgr N44 E66 D36 P36.79 R6 M87789.4 O
./instances/Rome/grafo3485.38.lgr N38 E46 D17.6667 P17.79 R2 M8.462 O
./instances/Rome/grafo10833.98.lgr N98 E132 D64.3447 P62 M601034 F
./instances/Rome/grafo6174.40.lgr N40 E63 D36 P36.79 R4 M2405.95 O
./instances/Rome/grafo1295.25.lgr N25 E29 R0 M0.101 O
./instances/Rome/grafo9344.98.lgr N98 E130 D54 P54.79 R7 M530638 O
./instances/Rome/grafo3264.54.lgr N54 E68 D29.4314 P29.79 R3 M237.604 O
./instances/Rome/grafo9840.82.lgr N82 E108 D48 P48.79 R6 M142031 O
./instances/Rome/grafo10526.97.lgr N97 E133 D75.2742 P72 M601004 F
./instances/Rome/grafo3217.60.lgr N60 E69 R0 M0.174 O
./instances/Rome/grafo9869.33.lgr N33 E38 D11 P11.79 R1 M2.946 O
./instances/Rome/grafo1517.63.lgr N63 E74 D21 P21.79 R1 M3.409 O
./instances/Rome/grafo142.33.lgr N33 E37 R0 M0.115 O
./instances/Rome/grafo7080.41.lgr N41 E62 D42 P42.79 R4 M3521.17 O
./instances/Rome/grafo6569.45.lgr N45 E58 D20.75 P21.79 R2 M16.006 O
./instances/Rome/grafo7996.95.lgr N95 E128 D66.1415 P62 M601135 F
./instances/Rome/grafo11541.37.lgr N37 E47 D19.6 P19.79 R2 M8.785 O
./instances/Rome/grafo6195.40.lgr N40 E48 D18 P18.79 R1 M3.154 O
./instances/Rome/grafo7653.39.lgr N39 E49 R0 M0.135 O
./instances/Rome/grafo347.13.lgr N13 E12 R0 M0.062 O
./instances/Rome/grafo7700.43.lgr N43 E59 D29 P29.79 R1 M4.083 O
./instances/Rome/grafo2755.25.lgr N25 E32 R0 M0.101 O
./instances/Rome/grafo3636.46.lgr N46 E62 D28 P28 R1 M4.609 O
./instances/Rome/grafo4042.43.lgr N43 E47 R0 M0.138 O
./instances/Rome/grafo2394.31.lgr N31 E36 R0 M0.099 O
./instances/Rome/grafo1256.30.lgr N30 E33 R0 M0.096 O
./instances/Rome/grafo5874.76.lgr N76 E104 D55 P55.79 R6 M213927 O
./instances/Rome/grafo5276.34.lgr N34 E44 D23.7143 P23.79 R2 M12.592 O
./instances/Rome/grafo5863.74.lgr N74 E101 D52.9025 P52 M601108 F
./instances/Rome/grafo2716.14.lgr N14 E19 R0 M0.089 O
./instances/Rome/grafo5497.77.lgr N77 E95 D38 P38.79 R3 M993.135 O
./instances/Rome/grafo163.25.lgr N25 E37 D23 P23.79 R3 M239.901 O
./instances/Rome/grafo9551.78.lgr N78 E92 D28.25 P28.79 R3 M104.726 O
./instances/Rome/grafo1659.11.lgr N11 E15 R0 M0.062 O
./instances/Rome/grafo7076.44.lgr N44 E54 D18 P18.79 R1 M3.077 O
./instances/Rome/grafo4804.65.lgr N65 E83 D38 P38.79 R5 M39327.7 O
./instances/Rome/grafo1975.33.lgr N33 E46 D21.6 P21.79 R2 M12.035 O
./instances/Rome/grafo1789.23.lgr N23 E28 D9 P9.79 R1 M2.751 O
./instances/Rome/grafo8914.88.lgr N88 E107 D41.0667 P41.79 R4 M7185.22 O
./instances/Rome/grafo10883.93.lgr N93 E136 D86.5091 P80 M600992 F
./instances/Rome/grafo1093.15.lgr N15 E17 R0 M0.051 O
./instances/Rome/grafo6374.39.lgr N39 E51 D24 P24.79 R1 M5.239 O
./instances/Rome/grafo417.13.lgr N13 E12 R0 M0.055 O
./instances/Rome/grafo5260.35.lgr N35 E53 D35 P35.79 R1 M5.594 O
./instances/Rome/grafo6400.45.lgr N45 E58 D28.1111 P28.79 R3 M386.045 O
./instances/Rome/grafo7602.42.lgr N42 E56 D26.5 P26.79 R2 M18.139 O
./instances/Rome/grafo4778.77.lgr N77 E106 D49 P49.79 R6 M95597.7 O
./instances/Rome/grafo9613.67.lgr N67 E91 D39 P39.79 R6 M160953 O
./instances/Rome/grafo7618.54.lgr N54 E81 D44.0275 P44.79 R5 M9103.64 O
./instances/Rome/grafo7810.71.lgr N71 E92 D44 P44.79 R5 M36088.4 O
./instances/Rome/grafo5357.48.lgr N48 E64 D32 P32.79 R3 M779.634 O
./instances/Rome/grafo1523.27.lgr N27 E35 D14 P14.79 R1 M3.028 O
./instances/Rome/grafo10030.38.lgr N38 E52 D27 P27.79 R1 M4.274 O
./instances/Rome/grafo2174.17.lgr N17 E18 R0 M0.055 O
./instances/Rome/grafo8106.83.lgr N83 E112 D55.8768 P56.79 R6 M179755 O
./instances/Rome/grafo1229.27.lgr N27 E31 R0 M0.11 O
./instances/Rome/grafo10974.97.lgr N97 E124 D55 P55.79 R5 M21264.2 O
./instances/Rome/grafo11534.91.lgr N91 E124 D67.4432 P64 M601089 F
./instances/Rome/grafo7682.50.lgr N50 E67 D33 P33.79 R4 M1138.11 O
./instances/Rome/grafo8816.67.lgr N67 E100 D56.403 P53 M601465 F
./instances/Rome/grafo3713.55.lgr N55 E84 D53.4302 P52 M601292 F
./instances/Rome/grafo8846.94.lgr N94 E121 D55.8919 P53 M601987 F
./instances/Rome/grafo7463.84.lgr N84 E113 D57.5623 P56 M601082 F
./instances/Rome/grafo6098.40.lgr N40 E47 R0 M0.139 O
./instances/Rome/grafo10110.97.lgr N97 E117 D35.098 P35.79 R2 M177.959 O
./instances/Rome/grafo1405.50.lgr N50 E61 D19 P19.79 R1 M3.274 O
./instances/Rome/grafo484.30.lgr N30 E35 R0 M0.115 O
./instances/Rome/grafo6921.43.lgr N43 E55 D24.3 P24.79 R2 M43.044 O
./instances/Rome/grafo5302.49.lgr N49 E72 D41.0029 P41.79 R5 M11535.7 O
./instances/Rome/grafo5723.43.lgr N43 E59 D32 P32.79 R4 M1822.61 O
./instances/Rome/grafo1614.25.lgr N25 E27 R0 M0.1 O
./instances/Rome/grafo2328.28.lgr N28 E36 R0 M0.106 O
./instances/Rome/grafo1382.48.lgr N48 E55 R0 M0.133 O
./instances/Rome/grafo995.18.lgr N18 E17 R0 M0.06 O
./instances/Rome/grafo2592.12.lgr N12 E16 R0 M0.065 O
./instances/Rome/grafo3965.57.lgr N57 E70 D31 P31.79 R3 M999.441 O
./instances/Rome/grafo7776.78.lgr N78 E109 D52.4115 P51 M601324 F
./instances/Rome/grafo8221.94.lgr N94 E124 D61 P61.79 R5 M10868.8 O
./instances/Rome/grafo7084.47.lgr N47 E65 D34 P34.79 R5 M12251.1 O
./instances/Rome/grafo1358.52.lgr N52 E70 D35 P35.79 R3 M761.803 O
./instances/Rome/grafo8410.81.lgr N81 E115 D64 P64.79 R7 M596940 O
./instances/Rome/grafo8231.74.lgr N74 E99 D43 P43.79 R5 M11082.7 O
./instances/Rome/grafo934.16.lgr N16 E22 R0 M0.084 O
./instances/Rome/grafo7202.42.lgr N42 E58 D31.0256 P31.79 R3 M1123.39 O
./instances/Rome/grafo9144.81.lgr N81 E108 D47 P47.79 R6 M92103.9 O
./instances/Rome/grafo9386.66.lgr N66 E86 D37.2046 P37.79 R3 M357.43 O
./instances/Rome/grafo3647.41.lgr N41 E58 D34.2222 P34.79 R3 M568.92 O
./instances/Rome/grafo1929.21.lgr N21 E24 R0 M0.088 O
./instances/Rome/grafo3740.55.lgr N55 E71 D32.125 P32.79 R3 M601.142 O
./instances/Rome/grafo8574.83.lgr N83 E115 D61.2771 P59 M601251 F
./instances/Rome/grafo999.13.lgr N13 E13 R0 M0.056 O
./instances/Rome/grafo9383.63.lgr N63 E87 D46.2066 P46.79 R6 M99707.1 O
./instances/Rome/grafo5381.36.lgr N36 E45 D23 P23.79 R1 M3.277 O
./instances/Rome/grafo5097.71.lgr N71 E104 D62.1471 P58 M601122 F
./instances/Rome/grafo985.15.lgr N15 E18 R0 M0.085 O
./instances/Rome/grafo10400.33.lgr N33 E38 R0 M0.111 O
./instances/Rome/grafo1322.30.lgr N30 E37 R0 M0.105 O
./instances/Rome/grafo8699.97.lgr N97 E126 D51 P51.79 R6 M201301 O
./instances/Rome/grafo7990.94.lgr N94 E131 D69.3926 P65 M601104 F
./instances/Rome/grafo4754.61.lgr N61 E81 D34.15 P34.79 R3 M475.974 O
./instances/Rome/grafo6490.57.lgr N57 E78 D37 P37.79 R5 M28711.1 O
./instances/Rome/grafo11508.91.lgr N91 E124 D64.4697 P62 M603755 F
./instances/Rome/grafo633.10.lgr N10 E9 R0 M0.053 O
./instances/Rome/grafo4229.60.lgr N60 E79 D35 P35.79 R3 M721.483 O
./instances/Rome/grafo1643.10.lgr N10 E9 R0 M0.046 O
./instances/Rome/grafo6215.38.lgr N38 E45 R0 M0.114 O
./instances/Rome/grafo7238.65.lgr N65 E82 D36 P36.79 R4 M6783.19 O
./instances/Rome/grafo8184.94.lgr N94 E120 D50.0519 P49 M601333 F
./instances/Rome/grafo4538.62.lgr N62 E85 D45 P45.79 R4 M8986.15 O
./instances/Rome/grafo8481.96.lgr N96 E128 D55.0217 P53 M601373 F
./instances/Rome/grafo8947.89.lgr N89 E116 D53.0154 P53.79 R5 M16170.8 O
./instances/Rome/grafo7767.40.lgr N40 E54 D29 P29.79 R3 M363.853 O
./instances/Rome/grafo3532.99.lgr N99 E154 D99.477 P84 M601100 F
./instances/Rome/grafo10766.33.lgr N33 E38 D10 P10.79 R1 M2.629 O
./instances/Rome/grafo6149.40.lgr N40 E48 D16 P16.79 R1 M3.01 O
./instances/Rome/grafo4946.85.lgr N85 E120 D61.5958 P59 M601007 F
./instances/Rome/grafo1514.47.lgr N47 E55 R0 M0.153 O
./instances/Rome/grafo10743.96.lgr N96 E118 D46 P46.79 R5 M47553.6 O
./instances/Rome/grafo1847.26.lgr N26 E29 R0 M0.1 O
./instances/Rome/grafo6903.82.lgr N82 E102 D41 P41.79 R4 M5821.22 O
./instances/Rome/grafo4167.53.lgr N53 E69 D36.1031 P36.79 R3 M777.918 O
./instances/Rome/grafo9066.71.lgr N71 E94 D49 P49.79 R5 M42248.8 O
./instances/Rome/grafo5459.39.lgr N39 E46 R0 M0.135 O
./instances/Rome/grafo3715.35.lgr N35 E40 R0 M0.116 O
./instances/Rome/grafo11436.37.lgr N37 E47 R0 M0.121 O
./instances/Rome/grafo3627.37.lgr N37 E37 R0 M0.093 O
./instances/Rome/grafo2863.40.lgr N40 E50 R0 M0.127 O
./instances/Rome/grafo4512.60.lgr N60 E73 D24.5 P24.79 R2 M20.259 O
./instances/Rome/grafo6312.58.lgr N58 E87 D48.1998 P46 M601266 F
./instances/Rome/grafo10265.100.lgr N100 E137 D74.1894 P71 M601092 F
./instances/Rome/grafo10998.100.lgr N100 E142 D83.4801 P77 M601119 F
./instances/Rome/grafo3219.37.lgr N37 E54 D29 P29.79 R5 M4120.1 O
./instances/Rome/grafo1323.26.lgr N26 E27 R0 M0.103 O
./instances/Rome/grafo3181.55.lgr N55 E77 D36 P36.79 R6 M68670.8 O
./instances/Rome/grafo1888.15.lgr N15 E16 R0 M0.082 O
./instances/Rome/grafo9875.38.lgr N38 E49 D23 P23.79 R2 M17.563 O
./instances/Rome/grafo8851.90.lgr N90 E116 D52 P52.79 R6 M222126 O
./instances/Rome/grafo8039.65.lgr N65 E90 D45 P45.79 R6 M132052 O
./instances/Rome/grafo7812.72.lgr N72 E102 D57.8133 P57 M601118 F
./instances/Rome/grafo4313.61.lgr N61 E89 D50.48 P49 M601493 F
./instances/Rome/grafo10417.95.lgr N95 E128 D66.0101 P62 M601312 F
./instances/Rome/grafo10803.99.lgr N99 E132 D65 P65.79 R7 M583478 O
./instances/Rome/grafo1210.51.lgr N51 E60 D17 P17.79 R1 M2.874 O
./instances/Rome/grafo2654.33.lgr N33 E49 D28 P28 R1 M4.456 O
./instances/Rome/grafo7336.53.lgr N53 E69 D24 P24.79 R1 M5 O
./instances/Rome/grafo7306.36.lgr N36 E48 D24.0714 P24.79 R3 M351.218 O
./instances/Rome/grafo4101.91.lgr N91 E123 D62.995 P60 M601229 F
./instances/Rome/grafo10559.98.lgr N98 E131 D62.341 P59 M601223 F
./instances/Rome/grafo6927.50.lgr N50 E69 D34.3333 P34.79 R3 M81.561 O
./instances/Rome/grafo2547.17.lgr N17 E18 R0 M0.062 O
./instances/Rome/grafo1497.71.lgr N71 E95 D46 P46.79 R5 M19674 O
./instances/Rome/grafo8283.83.lgr N83 E119 D69.1213 P67 M601109 F
./instances/Rome/grafo4426.55.lgr N55 E72 D29 P29.79 R4 M1382.12 O
./instances/Rome/grafo8521.73.lgr N73 E90 D30.0714 P30.79 R3 M411.864 O
./instances/Rome/grafo10776.96.lgr N96 E117 D39 P39.79 R3 M133.461 O
./instances/Rome/grafo9602.82.lgr N82 E107 D39 P39.79 R4 M5879.31 O
./instances/Rome/grafo2973.37.lgr N37 E45 D16 P16.79 R1 M3.497 O
./instances/Rome/grafo11013.35.lgr N35 E43 R0 M0.12 O
./instances/Rome/grafo6664.47.lgr N47 E63 D32 P32.79 R3 M638.354 O
./instances/Rome/grafo8222.84.lgr N84 E109 D49.2827 P48 M601326 F
./instances/Rome/grafo4845.79.lgr N79 E99 D38 P38.79 R4 M5465.02 O
./instances/Rome/grafo2002.62.lgr N62 E77 D32.5 P32.79 R2 M15.723 O
./instances/Rome/grafo6275.39.lgr N39 E54 D27 P27.79 R3 M389.686 O
./instances/Rome/grafo8976.85.lgr N85 E118 D58.9127 P56 M601206 F
./instances/Rome/grafo4911.57.lgr N57 E85 D52 P52.79 R6 M142737 O
./instances/Rome/grafo7369.48.lgr N48 E62 D32.4375 P32.79 R2 M33.62 O
./instances/Rome/grafo8563.92.lgr N92 E130 D68.7655 P65 M601170 F
./instances/Rome/grafo8368.89.lgr N89 E114 D38 P38.79 R4 M3042.67 O
./instances/Rome/grafo1192.60.lgr N60 E79 D40 P40.79 R4 M4117.66 O
./instances/Rome/grafo1535.48.lgr N48 E53 R0 M0.105 O
./instances/Rome/grafo3625.55.lgr N55 E68 D28.0968 P28.79 R2 M32.898 O
./instances/Rome/grafo5068.63.lgr N63 E87 D46 P46.79 R6 M171361 O
./instances/Rome/grafo2677.21.lgr N21 E27 R0 M0.099 O
./instances/Rome/grafo7964.75.lgr N75 E101 D49 P49.79 R6 M126734 O
./instances/Rome/grafo7273.69.lgr N69 E93 D44 P44.79 R6 M217566 O
./instances/Rome/grafo7642.42.lgr N42 E62 D38 P38.79 R3 M708.451 O
./instances/Rome/grafo349.13.lgr N13 E14 R0 M0.051 O
./instances/Rome/grafo7699.39.lgr N39 E50 D23.7143 P23.79 R2 M11.248 O
./instances/Rome/grafo124.28.lgr N28 E29 R0 M0.106 O
./instances/Rome/grafo5933.75.lgr N75 E103 D51.5496 P50 M601150 F
./instances/Rome/grafo2840.27.lgr N27 E34 D14.6667 P14.79 R2 M11.784 O
./instances/Rome/grafo4241.63.lgr N63 E89 D38.06 P38.79 R6 M27228.6 O
./instances/Rome/grafo4212.55.lgr N55 E69 D32 P32.79 R2 M63.446 O
./instances/Rome/grafo7901.69.lgr N69 E93 D52 P52.79 R5 M21366.6 O
./instances/Rome/grafo7140.41.lgr N41 E53 D23 P23.79 R1 M4.422 O
./instances/Rome/grafo2681.15.lgr N15 E23 R0 M0.085 O
./instances/Rome/grafo2579.11.lgr N11 E11 R0 M0.041 O
./instances/Rome/grafo2976.18.lgr N18 E20 R0 M0.074 O
./instances/Rome/grafo11358.99.lgr N99 E128 D55.649 P55 M601584 F
./instances/Rome/grafo7750.48.lgr N48 E68 D35.25 P35.79 R3 M393.023 O
./instances/Rome/grafo2217.23.lgr N23 E29 R0 M0.099 O
./instances/Rome/grafo8035.98.lgr N98 E133 D63.7759 P61 M601193 F
./instances/Rome/grafo5177.33.lgr N33 E41 D17 P17.79 R1 M3.232 O
./instances/Rome/grafo1069.16.lgr N16 E15 R0 M0.058 O
./instances/Rome/grafo3748.54.lgr N54 E73 D37 P37.79 R4 M4668.12 O
./instances/Rome/grafo661.16.lgr N16 E17 R0 M0.08 O
./instances/Rome/grafo6005.75.lgr N75 E109 D57.7256 P54 M601180 F
./instances/Rome/grafo7036.55.lgr N55 E72 D34 P34.79 R3 M287.48 O
./instances/Rome/grafo9349.64.lgr N64 E74 D11 P11.79 R1 M2.226 O
./instances/Rome/grafo7825.74.lgr N74 E105 D57.969 P55 M601170 F
./instances/Rome/grafo7289.57.lgr N57 E72 D30 P30.79 R3 M872.728 O
./instances/Rome/grafo10966.96.lgr N96 E132 D64.0457 P62 M601143 F
./instances/Rome/grafo7718.40.lgr N40 E52 D26 P26.79 R3 M261.404 O
./instances/Rome/grafo2817.15.lgr N15 E16 R0 M0.056 O
./instances/Rome/grafo7969.78.lgr N78 E98 D37 P37.79 R4 M5563.43 O
./instances/Rome/grafo4152.70.lgr N70 E90 D34.5 P34.79 R2 M17.265 O
./instances/Rome/grafo617.17.lgr N17 E23 R0 M0.086 O
./instances/Rome/grafo5365.37.lgr N37 E46 R0 M0.123 O
./instances/Rome/grafo5084.62.lgr N62 E81 D33 P33.79 R3 M574.152 O
./instances/Rome/grafo7637.99.lgr N99 E128 D50 P50.79 R7 M491850 O
./instances/Rome/grafo1343.24.lgr N24 E27 R0 M0.102 O
./instances/Rome/grafo3083.27.lgr N27 E32 R0 M0.108 O
./instances/Rome/grafo6914.59.lgr N59 E86 D44.9059 P44 M601518 F
./instances/Rome/grafo11591.93.lgr N93 E135 D85.3852 P80 M601153 F
./instances/Rome/grafo4223.59.lgr N59 E85 D43 P43.79 R5 M19572.9 O
./instances/Rome/grafo913.15.lgr N15 E15 R0 M0.042 O
./instances/Rome/grafo11362.35.lgr N35 E45 R0 M0.092 O
./instances/Rome/grafo11592.34.lgr N34 E39 D14 P14.79 R1 M3.624 O
./instances/Rome/grafo9356.66.lgr N66 E101 D66.765 P62 M601198 F
./instances/Rome/grafo1985.33.lgr N33 E43 D22 P22.79 R1 M4.552 O
./instances/Rome/grafo6694.89.lgr N89 E103 R0 M0.253 O
./instances/Rome/grafo6785.37.lgr N37 E53 D28.6667 P29.79 R2 M22.993 O
./instances/Rome/grafo3412.46.lgr N46 E65 D40.3333 P40.79 R2 M30.96 O
./instances/Rome/grafo10879.92.lgr N92 E124 D60.8715 P58 M601171 F
./instances/Rome/grafo9227.88.lgr N88 E125 D71.6578 P67 M601216 F
./instances/Rome/grafo2765.18.lgr N18 E22 R0 M0.093 O
./instances/Rome/grafo1820.18.lgr N18 E26 R0 M0.082 O
./instances/Rome/grafo1712.22.lgr N22 E25 R0 M0.086 O
./instances/Rome/grafo9781.79.lgr N79 E115 D62.2605 P60 M601055 F
./instances/Rome/grafo10987.96.lgr N96 E134 D75.8373 P72 M601110 F
./instances/Rome/grafo6768.50.lgr N50 E62 D25.5 P25.79 R2 M13.606 O
./instances/Rome/grafo7941.80.lgr N80 E107 D52.0002 P52.79 R6 M107965 O
./instances/Rome/grafo6786.45.lgr N45 E68 D41 P41.79 R5 M19127 O
./instances/Rome/grafo9570.64.lgr N64 E82 D37.42 P37.79 R2 M34.76 O
./instances/Rome/grafo1411.32.lgr N32 E41 D18 P18.79 R1 M3.496 O
./instances/Rome/grafo7786.69.lgr N69 E93 D45 P45.79 R5 M13209.1 O
./instances/Rome/grafo6692.46.lgr N46 E66 D37 P37.79 R5 M11864.3 O
./instances/Rome/grafo2229.25.lgr N25 E42 D29 P29.79 R3 M239.636 O
./instances/Rome/grafo6188.44.lgr N44 E64 D40.3333 P40.79 R3 M559.252 O
./instances/Rome/grafo5065.60.lgr N60 E74 D34.6667 P34.79 R2 M17.345 O
./instances/Rome/grafo5974.39.lgr N39 E53 D28 P28.79 R1 M4.962 O
./instances/Rome/grafo6609.54.lgr N54 E66 D27 P27.79 R1 M4.31 O
./instances/Rome/grafo5804.37.lgr N37 E46 R0 M0.121 O
./instances/Rome/grafo1316.28.lgr N28 E30 R0 M0.06 O
./instances/Rome/grafo10599.97.lgr N97 E124 D51 P51.79 R6 M114216 O
./instances/Rome/grafo930.13.lgr N13 E19 R0 M0.061 O
./instances/Rome/grafo3972.43.lgr N43 E59 D30 P30.79 R3 M625.633 O
./instances/Rome/grafo5230.69.lgr N69 E101 D56.5199 P52 M601412 F
./instances/Rome/grafo4853.49.lgr N49 E62 D18 P18.79 R1 M3.434 O
./instances/Rome/grafo9530.68.lgr N68 E103 D61.6904 P59 M601200 F
./instances/Rome/grafo8589.73.lgr N73 E92 D34 P34.79 R4 M4750 O
./instances/Rome/grafo1574.29.lgr N29 E35 R0 M0.107 O
./instances/Rome/grafo11293.33.lgr N33 E38 R0 M0.105 O
./instances/Rome/grafo4696.80.lgr N80 E121 D74.438 P71 M601242 F
./instances/Rome/grafo1148.17.lgr N17 E22 R0 M0.093 O
./instances/Rome/grafo4442.84.lgr N84 E109 D46 P46.79 R5 M20525.8 O
./instances/Rome/grafo11633.35.lgr N35 E46 R0 M0.125 O
./instances/Rome/grafo7029.39.lgr N39 E51 D24.25 P24.79 R2 M31.439 O
./instances/Rome/grafo5810.59.lgr N59 E79 D40 P40.79 R5 M14208.8 O
./instances/Rome/grafo9992.40.lgr N40 E51 D24.6667 P24.79 R2 M10.148 O
./instances/Rome/grafo7862.80.lgr N80 E104 D50.6817 P49 M600939 F
./instances/Rome/grafo9584.86.lgr N86 E122 D65.6688 P62 M601104 F
./instances/Rome/grafo6380.39.lgr N39 E46 R0 M0.14 O
./instances/Rome/grafo1423.33.lgr N33 E55 D40 P40.79 R6 M108145 O
./instances/Rome/grafo9423.72.lgr N72 E100 D44.75 P44 M601482 F
./instances/Rome/grafo7900.77.lgr N77 E95 D34.0186 P34.79 R3 M680.108 O
./instances/Rome/grafo371.14.lgr N14 E13 R0 M0.056 O
./instances/Rome/grafo2663.12.lgr N12 E13 R0 M0.042 O
./instances/Rome/grafo6509.38.lgr N38 E52 D19 P19.79 R1 M5.138 O
./instances/Rome/grafo1556.63.lgr N63 E79 D28.25 P28.79 R3 M113.398 O
./instances/Rome/grafo6307.92.lgr N92 E126 D65.9708 P63 M601166 F
./instances/Rome/grafo8655.95.lgr N95 E135 D73.329 P69 M601172 F
./instances/Rome/grafo9848.76.lgr N76 E107 D58.4057 P56 M601277 F
./instances/Rome/grafo8121.61.lgr N61 E81 D37 P37.79 R5 M15427.6 O
./instances/Rome/grafo4592.56.lgr N56 E71 D28.3504 P28.79 R3 M276.225 O
./instances/Rome/grafo4324.78.lgr N78 E105 D50 P50.79 R4 M3960.43 O
./instances/Rome/grafo2774.26.lgr N26 E26 R0 M0.073 O
./instances/Rome/grafo2092.29.lgr N29 E36 R0 M0.113 O
./instances/Rome/grafo11530.34.lgr N34 E49 D20 P20.79 R1 M3.17 O
./instances/Rome/grafo8745.90.lgr N90 E127 D70.9576 P69 M601156 F
./instances/Rome/grafo3455.52.lgr N52 E65 D22.3333 P22.79 R3 M115.093 O
./instances/Rome/grafo10294.100.lgr N100 E134 D60.002 P60.79 R7 M333016 O
./instances/Rome/grafo5012.53.lgr N53 E72 D33.5 P33.79 R2 M17.323 O
./instances/Rome/grafo5222.38.lgr N38 E43 R0 M0.133 O
./instances/Rome/grafo11395.31.lgr N31 E36 R0 M0.104 O
./instances/Rome/grafo6244.39.lgr N39 E52 D26.5 P26.79 R2 M14.178 O
./instances/Rome/grafo9608.83.lgr N83 E98 D33 P33.79 R3 M690.5 O
./instances/Rome/grafo1704.10.lgr N10 E15 R0 M0.074 O
./instances/Rome/grafo2727.33.lgr N33 E40 R0 M0.117 O
./instances/Rome/grafo883.14.lgr N14 E15 R0 M0.046 O
./instances/Rome/grafo1302.65.lgr N65 E87 D38 P38.79 R4 M1923.93 O
./instances/Rome/grafo1824.18.lgr N18 E23 D10 P10.79 R1 M2.295 O
./instances/Rome/grafo11410.37.lgr N37 E45 D14 P14.79 R1 M3.102 O
./instances/Rome/grafo10092.97.lgr N97 E130 D63.9196 P59 M601201 F
./instances/Rome/grafo5239.59.lgr N59 E84 D40 P40.79 R6 M92485.2 O
./instances/Rome/grafo5519.43.lgr N43 E60 D30.3333 P30.79 R3 M109.246 O
./instances/Rome/grafo10249.94.lgr N94 E130 D69.9817 P65 M601299 F
./instances/Rome/grafo7678.52.lgr N52 E58 D12 P12.79 R1 M4.058 O
./instances/Rome/grafo8047.70.lgr N70 E98 D49.9999 P50.79 R6 M37857.5 O
./instances/Rome/grafo10494.40.lgr N40 E50 D21.6667 P21.79 R2 M9.101 O
./instances/Rome/grafo3050.36.lgr N36 E43 R0 M0.106 O
./instances/Rome/grafo8973.70.lgr N70 E95 D46.9868 P46 M601404 F
./instances/Rome/grafo7934.76.lgr N76 E96 D40 P40.79 R5 M36951.9 O
./instances/Rome/grafo9273.78.lgr N78 E112 D59.1469 P58 M601246 F
./instances/Rome/grafo10236.95.lgr N95 E119 D41 P41.79 R4 M2745.01 O
./instances/Rome/grafo1481.61.lgr N61 E75 D26.6667 P26.79 R2 M12.98 O
./instances/Rome/grafo10501.96.lgr N96 E138 D79.4237 P73 M601057 F
./instances/Rome/grafo577.13.lgr N13 E14 R0 M0.075 O
./instances/Rome/grafo11126.36.lgr N36 E46 D15 P15.79 R1 M3.075 O
./instances/Rome/grafo3551.39.lgr N39 E54 D28 P28.79 R1 M3.297 O
./instances/Rome/grafo8640.84.lgr N84 E118 D63.0646 P61 M601138 F
./instances/Rome/grafo1978.37.lgr N37 E47 R0 M0.143 O
./instances/Rome/grafo9199.77.lgr N77 E113 D62.6567 P60 M601114 F
./instances/Rome/grafo1294.63.lgr N63 E79 D25.6 P25.79 R2 M10.164 O
./instances/Rome/grafo6383.49.lgr N49 E74 D48 P48 R6 M201942 O
./instances/Rome/grafo6534.48.lgr N48 E58 D26.4462 P26.79 R2 M80.77 O
./instances/Rome/grafo7280.52.lgr N52 E71 D40 P40.79 R4 M3849.69 O
./instances/Rome/grafo2786.37.lgr N37 E53 D31.1818 P31.79 R2 M46.596 O
./instances/Rome/grafo811.14.lgr N14 E20 R0 M0.085 O
./instances/Rome/grafo11312.91.lgr N91 E115 D48.2498 P47 M601342 F
./instances/Rome/grafo2989.20.lgr N20 E25 R0 M0.09 O
./instances/Rome/grafo10306.95.lgr N95 E129 D68.349 P67 M600961 F
./instances/Rome/grafo10006.98.lgr N98 E136 D73.5993 P71 M601148 F
./instances/Rome/grafo8034.91.lgr N91 E116 D42.1023 P42.79 R3 M962.814 O
./instances/Rome/grafo6418.89.lgr N89 E130 D85.6987 P80 M601110 F
./instances/Rome/grafo8839.89.lgr N89 E113 D46.511 P47.79 R5 M34280.5 O
./instances/Rome/grafo8942.96.lgr N96 E127 D58.0541 P55 M601082 F
./instances/Rome/grafo6071.36.lgr N36 E43 R0 M0.131 O
./instances/Rome/grafo5201.53.lgr N53 E66 R0 M0.165 O
./instances/Rome/grafo4312.62.lgr N62 E74 D21.6667 P21.79 R2 M11.341 O
./instances/Rome/grafo7277.46.lgr N46 E61 D29 P29.79 R3 M806.1 O
./instances/Rome/grafo1685.23.lgr N23 E23 R0 M0.066 O
./instances/Rome/grafo4687.79.lgr N79 E111 D60.9142 P58 M601315 F
./instances/Rome/grafo6291.85.lgr N85 E108 D47 P47.79 R5 M36622.5 O
./instances/Rome/grafo5147.67.lgr N67 E88 D39 P39.79 R4 M4345.08 O
./instances/Rome/grafo4826.79.lgr N79 E102 D43 P43.79 R5 M29678.3 O
./instances/Rome/grafo11100.95.lgr N95 E137 D75.4039 P70 M601084 F
./instances/Rome/grafo7057.50.lgr N50 E74 D48 P48.79 R5 M29492.4 O
./instances/Rome/grafo2744.18.lgr N18 E24 R0 M0.091 O
./instances/Rome/grafo10098.95.lgr N95 E134 D73.5716 P69 M601393 F
./instances/Rome/grafo6138.45.lgr N45 E57 D25.2115 P25.79 R2 M25.372 O
./instances/Rome/grafo5087.77.lgr N77 E100 D40 P40.79 R4 M6178.1 O
./instances/Rome/grafo7704.42.lgr N42 E51 D15 P15.79 R1 M3.617 O
./instances/Rome/grafo3938.43.lgr N43 E53 D19.6667 P19.79 R2 M8.514 O
./instances/Rome/grafo4309.54.lgr N54 E88 D55.6473 P54 M602115 F
./instances/Rome/grafo1362.31.lgr N31 E37 R0 M0.12 O
./instances/Rome/grafo1307.50.lgr N50 E71 D35 P35.79 R4 M1887.85 O
./instances/Rome/grafo9161.75.lgr N75 E112 D67.3523 P63 M601144 F
./instances/Rome/grafo1786.21.lgr N21 E25 R0 M0.099 O
./instances/Rome/grafo3504.35.lgr N35 E47 D21.5 P21.79 R2 M11.812 O
./instances/Rome/grafo2303.13.lgr N13 E19 R0 M0.064 O
./instances/Rome/grafo9265.62.lgr N62 E83 D35.2069 P35.79 R3 M282.242 O
./instances/Rome/grafo10573.93.lgr N93 E124 D65.7247 P65 M601092 F
./instances/Rome/grafo2531.41.lgr N41 E56 D22 P22.79 R3 M216.513 O
./instances/Rome/grafo7888.77.lgr N77 E106 D53 P53.79 R6 M160184 O
./instances/Rome/grafo5664.72.lgr N72 E95 D48.5866 P48.79 R3 M810.016 O
./instances/Rome/grafo6057.42.lgr N42 E55 D28 P28.79 R1 M3.988 O
./instances/Rome/grafo695.36.lgr N36 E54 D32 P32.79 R4 M1746.74 O
./instances/Rome/grafo4140.54.lgr N54 E67 D30.6667 P30.79 R2 M10.578 O
./instances/Rome/grafo224.17.lgr N17 E18 R0 M0.055 O
./instances/Rome/grafo5762.39.lgr N39 E59 D35.0203 P35.79 R3 M646.275 O
./instances/Rome/grafo9163.72.lgr N72 E112 D69.7086 P65 M601094 F
./instances/Rome/grafo7013.44.lgr N44 E54 R0 M0.136 O
./instances/Rome/grafo665.13.lgr N13 E13 R0 M0.046 O
./instances/Rome/grafo10745.31.lgr N31 E36 R0 M0.108 O
./instances/Rome/grafo1436.33.lgr N33 E39 R0 M0.115 O
./instances/Rome/grafo1509.32.lgr N32 E44 D20 P20.79 R1 M3.967 O
./instances/Rome/grafo5059.69.lgr N69 E100 D53 P53.79 R7 M353792 O
./instances/Rome/grafo10674.99.lgr N99 E145 D87.0434 P81 M601258 F
./instances/Rome/grafo2573.35.lgr N35 E43 D12 P12.79 R1 M2.636 O
./instances/Rome/grafo9659.64.lgr N64 E82 D37.0769 P37.79 R2 M63.085 O
./instances/Rome/grafo3239.42.lgr N42 E48 R0 M0.138 O
./instances/Rome/grafo9205.80.lgr N80 E112 D57.0028 P57.79 R6 M377284 O
./instances/Rome/grafo8093.83.lgr N83 E122 D69.2828 P67 M601133 F
./instances/Rome/grafo4026.43.lgr N43 E55 D25 P25.79 R1 M5.153 O
./instances/Rome/grafo8997.96.lgr N96 E141 D76.12 P70 M601070 F
./instances/Rome/grafo1026.26.lgr N26 E36 D12 P12.79 R1 M4.854 O
./instances/Rome/grafo10418.100.lgr N100 E141 D81.5428 P75 M601319 F
./instances/Rome/grafo10126.98.lgr N98 E144 D80.66 P73 M601086 F
./instances/Rome/grafo10083.38.lgr N38 E51 D28.5 P28.79 R2 M16.364 O
./instances/Rome/grafo7626.38.lgr N38 E41 R0 M0.134 O
./instances/Rome/grafo6513.47.lgr N47 E56 D21 P21.79 R1 M3.501 O
./instances/Rome/grafo5135.39.lgr N39 E47 D17.6667 P17.79 R2 M7.037 O
./instances/Rome/grafo4337.68.lgr N68 E95 D49.3498 P48 M601220 F
./instances/Rome/grafo11544.34.lgr N34 E34 R0 M0.103 O
./instances/Rome/grafo171.30.lgr N30 E40 D21 P21.79 R1 M3.341 O
./instances/Rome/grafo4333.81.lgr N81 E99 D35 P35.79 R4 M6488.23 O
./instances/Rome/grafo7729.44.lgr N44 E52 R0 M0.138 O
./instances/Rome/grafo4344.52.lgr N52 E69 D33.1538 P33.79 R2 M25.939 O
./instances/Rome/grafo848.13.lgr N13 E14 R0 M0.053 O
./instances/Rome/grafo8478.98.lgr N98 E140 D73.1209 P69 M601135 F
./instances/Rome/grafo5538.58.lgr N58 E76 D36 P36.79 R4 M3724.01 O
./instances/Rome/grafo3809.43.lgr N43 E48 D13 P13.79 R1 M2.722 O
./instances/Rome/grafo3054.18.lgr N18 E21 R0 M0.085 O
./instances/Rome/grafo9299.92.lgr N92 E126 D66.0568 P63 M601164 F
./instances/Rome/grafo5882.34.lgr N34 E40 D16 P16.79 R1 M3.335 O
./instances/Rome/grafo1894.22.lgr N22 E30 R0 M0.1 O
./instances/Rome/grafo253.15.lgr N15 E15 R0 M0.053 O
./instances/Rome/grafo10290.95.lgr N95 E125 D55.6493 P55 M601387 F
./instances/Rome/grafo362.19.lgr N19 E18 R0 M0.065 O
./instances/Rome/grafo5208.39.lgr N39 E51 R0 M0.132 O
./instances/Rome/grafo10845.41.lgr N41 E53 D22 P22.79 R1 M3.325 O
./instances/Rome/grafo5326.44.lgr N44 E68 D38.1425 P38.79 R4 M2385.88 O
./instances/Rome/grafo7215.44.lgr N44 E54 D13 P13.79 R1 M2.884 O
./instances/Rome/grafo1505.24.lgr N24 E28 R0 M0.103 O
./instances/Rome/grafo10696.99.lgr N99 E138 D77.0269 P71 M601149 F
./instances/Rome/grafo10352.95.lgr N95 E123 D57.1277 P56 M601217 F
./instances/Rome/grafo6581.61.lgr N61 E92 D51.9463 P50 M601495 F
./instances/Rome/grafo9367.61.lgr N61 E77 D33.1538 P33.79 R2 M43.259 O
./instances/Rome/grafo8554.84.lgr N84 E113 D55.3925 P53 M601092 F
./instances/Rome/grafo9289.89.lgr N89 E126 D64.2548 P60 M601453 F
./instances/Rome/grafo7044.41.lgr N41 E59 D30.0455 P30.79 R3 M644.146 O
./instances/Rome/grafo8004.77.lgr N77 E115 D70.7843 P67 M601192 F
./instances/Rome/grafo7150.41.lgr N41 E52 D21.6 P21.79 R2 M14.428 O
./instances/Rome/grafo11555.39.lgr N39 E52 D23 P23.79 R2 M5.074 O
./instances/Rome/grafo3045.35.lgr N35 E42 R0 M0.124 O
./instances/Rome/grafo2889.18.lgr N18 E22 R0 M0.077 O
./instances/Rome/grafo9479.68.lgr N68 E105 D68.3125 P62 M601184 F
./instances/Rome/grafo4227.60.lgr N60 E74 D25 P25 R1 M4.979 O
./instances/Rome/grafo4645.54.lgr N54 E66 D26 P26.79 R1 M3.7 O
./instances/Rome/grafo1120.10.lgr N10 E10 R0 M0.059 O
./instances/Rome/grafo10561.97.lgr N97 E129 D57 P57 R5 M28280.5 O
./instances/Rome/grafo5859.75.lgr N75 E96 D41 P41.79 R6 M175119 O
./instances/Rome/grafo1848.18.lgr N18 E22 R0 M0.082 O
./instances/Rome/grafo9509.64.lgr N64 E91 D53 P53.79 R5 M29500.1 O
./instances/Rome/grafo708.22.lgr N22 E30 R0 M0.109 O
./instances/Rome/grafo1461.69.lgr N69 E88 D38 P38.79 R3 M619.544 O
./instances/Rome/grafo9902.32.lgr N32 E36 R0 M0.106 O
./instances/Rome/grafo280.11.lgr N11 E12 R0 M0.038 O
./instances/Rome/grafo7784.66.lgr N66 E85 D35 P35.79 R3 M1141.04 O
./instances/Rome/grafo232.16.lgr N16 E18 R0 M0.076 O
./instances/Rome/grafo860.31.lgr N31 E35 R0 M0.113 O
./instances/Rome/grafo9815.62.lgr N62 E102 D62.9442 P59 M601111 F
./instances/Rome/grafo3873.41.lgr N41 E51 R0 M0.138 O
./instances/Rome/grafo9282.68.lgr N68 E81 D30.6667 P30.79 R2 M17.322 O
./instances/Rome/grafo2116.32.lgr N32 E41 D20 P20.79 R1 M3.897 O
./instances/Rome/grafo8111.78.lgr N78 E104 D48.9773 P48 M601484 F
./instances/Rome/grafo10028.96.lgr N96 E135 D68.4957 P64 M601235 F
./instances/Rome/grafo10643.94.lgr N94 E118 D48 P48.79 R6 M82458.6 O
./instances/Rome/grafo5858.63.lgr N63 E83 D39 P39.79 R4 M5144.82 O
./instances/Rome/grafo4968.77.lgr N77 E97 D40.0387 P40.79 R4 M6505.08 O
./instances/Rome/grafo2487.15.lgr N15 E17 R0 M0.084 O
./instances/Rome/grafo2309.34.lgr N34 E51 D29.1528 P29.79 R3 M301.862 O
./instances/Rome/grafo10007.31.lgr N31 E34 R0 M0.119 O
./instances/Rome/grafo2439.12.lgr N12 E12 R0 M0.048 O
./instances/Rome/grafo8433.75.lgr N75 E98 D39 P39.79 R6 M125447 O
./instances/Rome/grafo1973.27.lgr N27 E33 R0 M0.11 O
./instances/Rome/grafo2527.14.lgr N14 E15 R0 M0.045 O
./instances/Rome/grafo3984.39.lgr N39 E49 D21.5 P21.79 R2 M8.734 O
./instances/Rome/grafo210.10.lgr N10 E10 R0 M0.049 O
./instances/Rome/grafo8500.89.lgr N89 E121 D62.9858 P59 M601453 F
./instances/Rome/grafo9985.91.lgr N91 E119 D57.8927 P56 M600919 F
./instances/Rome/grafo233.11.lgr N11 E12 R0 M0.055 O
./instances/Rome/grafo3897.38.lgr N38 E48 R0 M0.095 O
./instances/Rome/grafo10861.100.lgr N100 E138 D72.7478 P68 M601154 F
./instances/Rome/grafo8233.76.lgr N76 E97 D39 P39.79 R4 M8781.31 O
./instances/Rome/grafo9418.74.lgr N74 E94 D32 P32.79 R4 M4688.98 O
./instances/Rome/grafo3590.53.lgr N53 E78 D44 P44.79 R7 M565712 O
./instances/Rome/grafo6711.81.lgr N81 E98 D37.12 P37.79 R3 M163.664 O
./instances/Rome/grafo150.31.lgr N31 E34 R0 M0.105 O
./instances/Rome/grafo2446.46.lgr N46 E57 D20 P20 R1 M5.584 O
./instances/Rome/grafo3294.43.lgr N43 E59 D24.5 P24.79 R2 M20.136 O
./instances/Rome/grafo5111.69.lgr N69 E102 D58.736 P57 M601185 F
./instances/Rome/grafo4668.61.lgr N61 E90 D55.7391 P55 M601193 F
./instances/Rome/grafo6745.35.lgr N35 E53 D28 P28.79 R3 M121.722 O
./instances/Rome/grafo2046.38.lgr N38 E50 D22 P22.79 R1 M3.528 O
./instances/Rome/grafo7561.37.lgr N37 E49 R0 M0.137 O
./instances/Rome/grafo9795.80.lgr N80 E117 D74.1331 P71 M601046 F
./instances/Rome/grafo9967.39.lgr N39 E46 R0 M0.135 O
./instances/Rome/grafo4597.55.lgr N55 E60 R0 M0.147 O
./instances/Rome/grafo6161.47.lgr N47 E68 D32 P32.79 R5 M5808.75 O
./instances/Rome/grafo10602.94.lgr N94 E113 D39 P39.79 R3 M445.638 O
./instances/Rome/grafo6536.93.lgr N93 E116 D47.9989 P48.79 R4 M8706.67 O
./instances/Rome/grafo5761.38.lgr N38 E46 D15 P15.79 R1 M2.927 O
./instances/Rome/grafo6572.38.lgr N38 E43 R0 M0.123 O
./instances/Rome/grafo11072.98.lgr N98 E143 D87.1321 P80 M601280 F
./instances/Rome/grafo4124.59.lgr N59 E82 D41 P41.79 R4 M2319.4 O
./instances/Rome/grafo6949.43.lgr N43 E50 D12 P12.79 R1 M2.753 O
./instances/Rome/grafo2079.19.lgr N19 E21 R0 M0.06 O
./instances/Rome/grafo1964.36.lgr N36 E51 D27.125 P27.79 R2 M24.509 O
./instances/Rome/grafo462.10.lgr N10 E10 R0 M0.047 O
./instances/Rome/grafo10216.97.lgr N97 E128 D58.5497 P57 M601455 F
./instances/Rome/grafo10063.31.lgr N31 E36 R0 M0.116 O
./instances/Rome/grafo5877.37.lgr N37 E54 D34 P34.79 R4 M3537.09 O
./instances/Rome/grafo9956.32.lgr N32 E39 D15 P15.79 R1 M3.708 O
./instances/Rome/grafo5070.52.lgr N52 E63 D15 P15.79 R1 M3.708 O
./instances/Rome/grafo10289.99.lgr N99 E125 D51.8827 P51 M601232 F
./instances/Rome/grafo5636.44.lgr N44 E49 R0 M0.153 O
./instances/Rome/grafo10219.99.lgr N99 E128 D58.7047 P56 M601191 F
./instances/Rome/grafo7095.53.lgr N53 E68 D30.5556 P30.79 R2 M18.777 O
./instances/Rome/grafo7431.44.lgr N44 E64 D35.0132 P35.79 R5 M8785.16 O
./instances/Rome/grafo7486.42.lgr N42 E57 D31 P31.79 R3 M899.41 O
./instances/Rome/grafo5729.53.lgr N53 E75 D35.7692 P35.79 R3 M88.111 O
./instances/Rome/grafo7482.41.lgr N41 E48 D15 P15.79 R1 M3.133 O
./instances/Rome/grafo11573.35.lgr N35 E43 R0 M0.129 O
./instances/Rome/grafo4276.75.lgr N75 E96 D40 P40.79 R4 M6955.53 O
./instances/Rome/grafo751.11.lgr N11 E12 R0 M0.076 O
./instances/Rome/grafo635.13.lgr N13 E17 D10 P10.79 R1 M2.665 O
./instances/Rome/grafo1778.15.lgr N15 E20 R0 M0.08 O
./instances/Rome/grafo600.19.lgr N19 E21 R0 M0.071 O
./instances/Rome/grafo5294.58.lgr N58 E77 D32.2941 P32.79 R2 M16.683 O
./instances/Rome/grafo4703.78.lgr N78 E108 D52.6458 P51 M601311 F
./instances/Rome/grafo5524.36.lgr N36 E48 R0 M0.139 O
./instances/Rome/grafo9994.91.lgr N91 E121 D60.9407 P59 M601257 F
./instances/Rome/grafo11612.36.lgr N36 E48 D24 P24.79 R1 M4.692 O
./instances/Rome/grafo10810.97.lgr N97 E144 D86.503 P76 M601138 F
./instances/Rome/grafo536.14.lgr N14 E14 R0 M0.056 O
./instances/Rome/grafo11586.36.lgr N36 E42 R0 M0.122 O
./instances/Rome/grafo3278.41.lgr N41 E56 D26.3889 P26.79 R2 M21.972 O
./instances/Rome/grafo3550.53.lgr N53 E61 D14 P14.79 R1 M3.237 O
./instances/Rome/grafo4098.39.lgr N39 E45 R0 M0.125 O
./instances/Rome/grafo3396.61.lgr N61 E95 D54.2179 P51 M601279 F
./instances/Rome/grafo7110.40.lgr N40 E52 D28.6 P28.79 R2 M13.396 O
./instances/Rome/grafo8263.78.lgr N78 E109 D64.5212 P62 M601182 F
./instances/Rome/grafo11249.94.lgr N94 E128 D57 P57.79 R7 M428717 O
./instances/Rome/grafo9049.61.lgr N61 E83 D44 P44.79 R6 M191600 O
./instances/Rome/grafo10894.97.lgr N97 E135 D77.4369 P71 M601234 F
./instances/Rome/grafo7373.41.lgr N41 E58 D34.0221 P34.79 R3 M596.58 O
./instances/Rome/grafo1054.11.lgr N11 E15 R0 M0.068 O
./instances/Rome/grafo11011.100.lgr N100 E139 D70.5106 P66 M601196 F
./instances/Rome/grafo170.49.lgr N49 E62 D26.3617 P26.79 R2 M44.217 O
./instances/Rome/grafo11398.37.lgr N37 E43 R0 M0.135 O
./instances/Rome/grafo2524.22.lgr N22 E26 R0 M0.094 O
./instances/Rome/grafo4091.99.lgr N99 E136 D62.3659 P60 M601240 F
./instances/Rome/grafo6612.59.lgr N59 E83 D46 P46.79 R5 M27168.9 O
./instances/Rome/grafo11047.92.lgr N92 E141 D86.6467 P79 M601216 F
./instances/Rome/grafo4822.72.lgr N72 E100 D49 P49.79 R6 M146610 O
./instances/Rome/grafo5183.42.lgr N42 E58 D26.1818 P26.79 R2 M19.547 O
./instances/Rome/grafo9718.76.lgr N76 E93 D31.2857 P31.79 R3 M393.776 O
./instances/Rome/grafo6175.41.lgr N41 E42 R0 M0.134 O
./instances/Rome/grafo4926.78.lgr N78 E103 D50 P50.79 R6 M164906 O
./instances/Rome/grafo10033.31.lgr N31 E36 R0 M0.117 O
./instances/Rome/grafo1274.57.lgr N57 E68 D19 P19.79 R1 M3.934 O
./instances/Rome/grafo6364.45.lgr N45 E59 R0 M0.152 O
./instances/Rome/grafo10893.92.lgr N92 E129 D71.8959 P67 M601376 F
./instances/Rome/grafo6245.38.lgr N38 E49 R0 M0.103 O
./instances/Rome/grafo1070.10.lgr N10 E10 R0 M0.036 O
./instances/Rome/grafo9364.64.lgr N64 E91 D50.0534 P50.79 R5 M11414 O
./instances/Rome/grafo6687.51.lgr N51 E72 D36.0326 P36.79 R4 M1506.17 O
./instances/Rome/grafo8536.61.lgr N61 E94 D64.1675 P61 M601162 F
./instances/Rome/grafo8101.82.lgr N82 E110 D58.7903 P57 M601744 F
./instances/Rome/grafo3417.38.lgr N38 E46 R0 M0.146 O
./instances/Rome/grafo9104.82.lgr N82 E117 D65.348 P64 M601056 F
./instances/Rome/grafo1515.53.lgr N53 E68 D31 P31.79 R1 M3.573 O
./instances/Rome/grafo10898.95.lgr N95 E136 D76.3241 P73 M601074 F
./instances/Rome/grafo914.26.lgr N26 E42 D30 P30.79 R3 M322.224 O
./instances/Rome/grafo10031.38.lgr N38 E49 D23.5333 P23.79 R2 M11.836 O
./instances/Rome/grafo350.21.lgr N21 E26 R0 M0.072 O
./instances/Rome/grafo7628.47.lgr N47 E66 D35 P35.79 R5 M12505.4 O
./instances/Rome/grafo2225.15.lgr N15 E18 R0 M0.078 O
./instances/Rome/grafo4698.55.lgr N55 E74 D35.4211 P35.79 R2 M28.675 O
./instances/Rome/grafo8430.83.lgr N83 E118 D66.8461 P63 M601126 F
./instances/Rome/grafo6124.46.lgr N46 E64 D34 P34.79 R5 M18978.2 O
./instances/Rome/grafo9656.68.lgr N68 E93 D47.0032 P47.79 R6 M75699.5 O
./instances/Rome/grafo6970.44.lgr N44 E53 D17 P17.79 R1 M4.168 O
./instances/Rome/grafo2275.27.lgr N27 E32 R0 M0.095 O
./instances/Rome/grafo8808.91.lgr N91 E116 D47.0455 P47.79 R4 M6536.14 O
./instances/Rome/grafo5667.36.lgr N36 E40 R0 M0.123 O
./instances/Rome/grafo1537.24.lgr N24 E29 R0 M0.088 O
./instances/Rome/grafo2437.25.lgr N25 E30 R0 M0.091 O
./instances/Rome/grafo7793.98.lgr N98 E134 D71.7938 P66 M601121 F
./instances/Rome/grafo9244.79.lgr N79 E98 D34.6667 P34.79 R2 M15.453 O
./instances/Rome/grafo10836.97.lgr N97 E139 D84.5131 P78 M600997 F
./instances/Rome/grafo2315.23.lgr N23 E26 R0 M0.075 O
./instances/Rome/grafo7757.56.lgr N56 E64 R0 M0.158 O
./instances/Rome/grafo6206.62.lgr N62 E95 D57.0037 P57.79 R7 M276257 O
./instances/Rome/grafo6496.52.lgr N52 E75 D40 P40.79 R5 M10194 O
./instances/Rome/grafo6512.46.lgr N46 E56 D19.5 P19.79 R2 M13.063 O
./instances/Rome/grafo3379.36.lgr N36 E44 D17 P17.79 R1 M2.815 O
./instances/Rome/grafo1277.34.lgr N34 E46 D23.5 P23.79 R2 M11.584 O
./instances/Rome/grafo5607.38.lgr N38 E52 D24.1429 P24.79 R2 M22.777 O
./instances/Rome/grafo11473.37.lgr N37 E42 R0 M0.131 O
./instances/Rome/grafo4547.64.lgr N64 E88 D41.798 P41 M601721 F
./instances/Rome/grafo5273.41.lgr N41 E59 D30.3333 P30.79 R2 M16.412 O
./instances/Rome/grafo1694.32.lgr N32 E38 R0 M0.136 O
./instances/Rome/grafo11444.36.lgr N36 E46 D15 P15.79 R1 M2.607 O
./instances/Rome/grafo4641.79.lgr N79 E104 D47 P47.79 R6 M155034 O
./instances/Rome/grafo4954.81.lgr N81 E101 D32.0286 P32.79 R3 M982.876 O
./instances/Rome/grafo6194.58.lgr N58 E77 D36.0364 P36.79 R4 M2363.43 O
./instances/Rome/grafo4925.71.lgr N71 E89 D30 P30.79 R3 M660.017 O
./instances/Rome/grafo2712.23.lgr N23 E30 R0 M0.108 O
./instances/Rome/grafo10790.98.lgr N98 E125 D49.9322 P49 M601238 F
./instances/Rome/grafo10860.93.lgr N93 E138 D81.5874 P72 M601438 F
./instances/Rome/grafo3578.58.lgr N58 E79 D40.1207 P40.79 R4 M3224.15 O
./instances/Rome/grafo9287.69.lgr N69 E88 D40.0909 P40.79 R3 M792.711 O
./instances/Rome/grafo6911.44.lgr N44 E59 D35 P35.79 R3 M856.542 O
./instances/Rome/grafo10139.95.lgr N95 E127 D61.11 P59 M601167 F
./instances/Rome/grafo6151.59.lgr N59 E75 D30.0571 P30.79 R3 M410.016 O
./instances/Rome/grafo6518.85.lgr N85 E107 D39 P39.79 R5 M19765.6 O
./instances/Rome/grafo9036.68.lgr N68 E95 D45.2402 P44 M601340 F
./instances/Rome/grafo6798.37.lgr N37 E50 R0 M0.129 O
./instances/Rome/grafo6527.69.lgr N69 E98 D50.5956 P49 M601567 F
./instances/Rome/grafo5280.75.lgr N75 E96 D37.2147 P36 M601854 F
./instances/Rome/grafo9943.38.lgr N38 E51 D24.3333 P24.79 R3 M151.854 O
./instances/Rome/grafo3808.97.lgr N97 E129 D65.7467 P64 M600996 F
./instances/Rome/grafo7054.55.lgr N55 E79 D45 P45.79 R5 M7113.25 O
./instances/Rome/grafo9727.66.lgr N66 E89 D42 P42.79 R6 M206016 O
./instances/Rome/grafo1019.11.lgr N11 E11 R0 M0.053 O
./instances/Rome/grafo10955.94.lgr N94 E129 D66.3889 P65 M600979 F
./instances/Rome/grafo10065.32.lgr N32 E40 R0 M0.115 O
./instances/Rome/grafo11292.33.lgr N33 E46 D23 P23.79 R1 M3.063 O
./instances/Rome/grafo8803.96.lgr N96 E135 D71.4818 P67 M601132 F
./instances/Rome/grafo5020.62.lgr N62 E89 D52.5648 P51 M601119 F
./instances/Rome/grafo117.20.lgr N20 E21 R0 M0.061 O
./instances/Rome/grafo8256.83.lgr N83 E110 D55.0933 P54 M601197 F
./instances/Rome/grafo6249.50.lgr N50 E68 D37.4961 P37.79 R3 M516.704 O
./instances/Rome/grafo6207.40.lgr N40 E52 D18 P18.79 R1 M3.627 O
./instances/Rome/grafo3830.39.lgr N39 E50 D12 P12.79 R1 M2.933 O
./instances/Rome/grafo4846.62.lgr N62 E76 D32.4615 P32.79 R2 M22.76 O
./instances/Rome/grafo10013.31.lgr N31 E36 R0 M0.116 O
./instances/Rome/grafo3141.42.lgr N42 E55 D27 P27.79 R1 M4.2 O
./instances/Rome/grafo685.11.lgr N11 E11 R0 M0.051 O
./instances/Rome/grafo6563.44.lgr N44 E61 D31 P31.79 R4 M1845.37 O
./instances/Rome/grafo7282.36.lgr N36 E47 D17 P17.79 R1 M3.455 O
./instances/Rome/grafo2593.40.lgr N40 E55 D30.5 P30.79 R2 M21.616 O
./instances/Rome/grafo5072.64.lgr N64 E86 D42 P42.79 R6 M141855 O
./instances/Rome/grafo1504.51.lgr N51 E68 D31.6667 P32.79 R2 M40.589 O
./instances/Rome/grafo10551.90.lgr N90 E119 D55 P55.79 R4 M7388.83 O
./instances/Rome/grafo10911.100.lgr N100 E135 D70.3883 P68 M601081 F
./instances/Rome/grafo1908.32.lgr N32 E39 D16 P16.79 R1 M3.016 O
./instances/Rome/grafo9213.77.lgr N77 E115 D69.2958 P68 M601086 F
./instances/Rome/grafo2055.39.lgr N39 E51 D24.6667 P24.79 R2 M14.524 O
./instances/Rome/grafo892.23.lgr N23 E25 R0 M0.095 O
./instances/Rome/grafo8654.73.lgr N73 E101 D50.0016 P50.79 R6 M107225 O
./instances/Rome/grafo2676.22.lgr N22 E26 R0 M0.087 O
./instances/Rome/grafo5862.60.lgr N60 E87 D51 P51.79 R5 M19039.7 O
./instances/Rome/grafo10903.93.lgr N93 E134 D75.1502 P68 M601108 F
./instances/Rome/grafo3763.53.lgr N53 E72 D37 P37.79 R3 M1555.06 O
./instances/Rome/grafo8888.99.lgr N99 E125 D49.0933 P47 M601397 F
./instances/Rome/grafo4569.58.lgr N58 E78 D42 P42.79 R3 M232.357 O
./instances/Rome/grafo11413.96.lgr N96 E122 D57 P57.79 R5 M47053.9 O
./instances/Rome/grafo2702.24.lgr N24 E36 D22 P22.79 R1 M3.058 O
./instances/Rome/grafo8147.69.lgr N69 E85 D33 P33.79 R3 M1155.51 O
./instances/Rome/grafo8970.97.lgr N97 E127 D59.2696 P58 M601083 F
./instances/Rome/grafo1154.22.lgr N22 E28 D11 P11.79 R1 M2.618 O
./instances/Rome/grafo8941.90.lgr N90 E113 D41.3846 P41.79 R2 M30.408 O
./instances/Rome/grafo5732.45.lgr N45 E61 D26.1429 P26.79 R3 M120.017 O
./instances/Rome/grafo8915.91.lgr N91 E118 D48.9653 P48 M601274 F
./instances/Rome/grafo2606.26.lgr N26 E32 R0 M0.106 O
./instances/Rome/grafo5545.40.lgr N40 E62 D38 P38.79 R5 M9637.81 O
./instances/Rome/grafo6371.41.lgr N41 E55 D27.3333 P27.79 R2 M11.43 O
./instances/Rome/grafo8677.74.lgr N74 E96 D45 P45.79 R5 M41302.7 O
./instances/Rome/grafo4614.76.lgr N76 E102 D49.7744 P49 M601399 F
./instances/Rome/grafo8986.65.lgr N65 E101 D59.689 P58 M601164 F
./instances/Rome/grafo6834.46.lgr N46 E67 D42 P42.79 R5 M20143.2 O
./instances/Rome/grafo4477.76.lgr N76 E103 D54 P54.79 R6 M136247 O
./instances/Rome/grafo8848.90.lgr N90 E116 D56.14 P55 M601339 F
./instances/Rome/grafo5319.36.lgr N36 E44 R0 M0.111 O
./instances/Rome/grafo6228.46.lgr N46 E62 D28.2727 P28.79 R3 M168.585 O
./instances/Rome/grafo4480.64.lgr N64 E88 D45.0042 P45.79 R5 M20883.3 O
./instances/Rome/grafo9140.85.lgr N85 E123 D69.6174 P67 M601093 F
./instances/Rome/grafo10973.94.lgr N94 E125 D62.683 P61 M601092 F
./instances/Rome/grafo5625.34.lgr N34 E40 D12 P12.79 R1 M2.905 O
./instances/Rome/grafo7878.79.lgr N79 E108 D51.4642 P50 M601230 F
./instances/Rome/grafo916.83.lgr N83 E110 D50 P50.79 R7 M577650 O
./instances/Rome/grafo4609.65.lgr N65 E98 D62.06 P59 M601207 F
./instances/Rome/grafo6290.43.lgr N43 E62 D36.0625 P36.79 R3 M404.409 O
./instances/Rome/grafo7832.69.lgr N69 E91 D39 P39.79 R5 M35097.1 O
./instances/Rome/grafo564.12.lgr N12 E11 R0 M0.057 O
./instances/Rome/grafo7631.39.lgr N39 E44 R0 M0.135 O
./instances/Rome/grafo1155.11.lgr N11 E12 R0 M0.065 O
./instances/Rome/grafo9907.32.lgr N32 E35 R0 M0.111 O
./instances/Rome/grafo4272.76.lgr N76 E98 D42 P42.79 R4 M3945.72 O
./instances/Rome/grafo5512.35.lgr N35 E40 R0 M0.099 O
./instances/Rome/grafo2195.35.lgr N35 E46 D24.3333 P24.79 R2 M26.292 O
./instances/Rome/grafo11159.93.lgr N93 E119 D50 P50.79 R5 M23825 O
./instances/Rome/grafo6759.52.lgr N52 E61 D22 P22.79 R1 M5.532 O
./instances/Rome/grafo5836.78.lgr N78 E95 D34.5 P34.79 R2 M14.792 O
./instances/Rome/grafo4565.56.lgr N56 E71 D28.6667 P28.79 R2 M14.053 O
./instances/Rome/grafo5338.46.lgr N46 E62 D33.5 P33.79 R3 M344.795 O
./instances/Rome/grafo2842.13.lgr N13 E13 R0 M0.051 O
./instances/Rome/grafo397.11.lgr N11 E12 R0 M0.068 O
./instances/Rome/grafo227.39.lgr N39 E47 R0 M0.128 O
./instances/Rome/grafo781.12.lgr N12 E12 R0 M0.042 O
./instances/Rome/grafo10376.92.lgr N92 E125 D63.1077 P60 M601081 F
./instances/Rome/grafo2919.14.lgr N14 E15 R0 M0.082 O
./instances/Rome/grafo5166.42.lgr N42 E54 D23 P23.79 R1 M3.622 O
./instances/Rome/grafo5932.44.lgr N44 E54 R0 M0.141 O
./instances/Rome/grafo479.17.lgr N17 E23 R0 M0.086 O
./instances/Rome/grafo10518.94.lgr N94 E133 D76.6302 P68 M601147 F
./instances/Rome/grafo4976.81.lgr N81 E103 D40 P40.79 R5 M19401.9 O
./instances/Rome/grafo9641.66.lgr N66 E79 D24.5 P24.79 R2 M12.652 O
./instances/Rome/grafo8385.73.lgr N73 E97 D44 P44.79 R6 M171046 O
./instances/Rome/grafo6645.47.lgr N47 E77 D48.9452 P48 M601504 F
./instances/Rome/grafo304.15.lgr N15 E17 R0 M0.087 O
./instances/Rome/grafo962.10.lgr N10 E10 R0 M0.041 O
./instances/Rome/grafo7285.40.lgr N40 E56 D29.0417 P29.79 R3 M707.39 O
./instances/Rome/grafo6330.39.lgr N39 E52 D24 P24.79 R1 M4.241 O
./instances/Rome/grafo11480.93.lgr N93 E125 D66.2556 P65 M600878 F
./instances/Rome/grafo11267.92.lgr N92 E131 D76.7282 P70 M601029 F
./instances/Rome/grafo9143.66.lgr N66 E84 D37 P37.79 R3 M1173.12 O
./instances/Rome/grafo10756.42.lgr N42 E55 D23 P23 R1 M4.765 O
./instances/Rome/grafo1051.34.lgr N34 E38 R0 M0.117 O
./instances/Rome/grafo1980.28.lgr N28 E35 R0 M0.101 O
./instances/Rome/grafo6566.57.lgr N57 E79 D41 P41.79 R3 M1229.36 O
./instances/Rome/grafo9467.64.lgr N64 E75 D19 P19.79 R1 M3.662 O
./instances/Rome/grafo6058.42.lgr N42 E54 D25.6667 P25.79 R2 M9.294 O
./instances/Rome/grafo9611.89.lgr N89 E135 D79.5875 P72 M601192 F
./instances/Rome/grafo3676.38.lgr N38 E43 D10 P10.79 R1 M2.37 O
./instances/Rome/grafo8503.89.lgr N89 E107 D36.0312 P36.79 R4 M4107.94 O
./instances/Rome/grafo2312.11.lgr N11 E11 R0 M0.047 O
./instances/Rome/grafo5994.33.lgr N33 E36 R0 M0.114 O
./instances/Rome/grafo7432.40.lgr N40 E47 R0 M0.135 O
./instances/Rome/grafo1688.13.lgr N13 E17 R0 M0.073 O
./instances/Rome/grafo5382.45.lgr N45 E62 D23.3333 P23.79 R3 M79.645 O
./instances/Rome/grafo8755.93.lgr N93 E125 D59.9235 P59 M601143 F
./instances/Rome/grafo1947.14.lgr N14 E18 R0 M0.085 O
./instances/Rome/grafo9871.38.lgr N38 E57 D35 P35.79 R4 M1411.38 O
./instances/Rome/grafo374.18.lgr N18 E25 R0 M0.094 O
./instances/Rome/grafo1351.28.lgr N28 E36 R0 M0.114 O
./instances/Rome/grafo2721.27.lgr N27 E27 R0 M0.07 O
./instances/Rome/grafo1927.21.lgr N21 E25 R0 M0.085 O
./instances/Rome/grafo3416.38.lgr N38 E50 D18 P18.79 R1 M2.791 O
./instances/Rome/grafo8467.71.lgr N71 E92 D38 P38.79 R5 M22345.8 O
./instances/Rome/grafo2376.16.lgr N16 E20 R0 M0.085 O
./instances/Rome/grafo6465.39.lgr N39 E46 D11 P11.79 R1 M2.613 O
./instances/Rome/grafo606.21.lgr N21 E27 R0 M0.098 O
./instances/Rome/grafo1787.16.lgr N16 E16 R0 M0.06 O
./instances/Rome/grafo3345.63.lgr N63 E84 D38 P38.79 R5 M10671.7 O
./instances/Rome/grafo10817.96.lgr N96 E126 D51 P51.79 R7 M353567 O
./instances/Rome/grafo9286.77.lgr N77 E99 D37.1 P37.79 R3 M756.875 O
./instances/Rome/grafo279.16.lgr N16 E19 R0 M0.085 O
./instances/Rome/grafo3543.72.lgr N72 E103 D55.1393 P54 M601118 F
./instances/Rome/grafo4375.53.lgr N53 E63 R0 M0.169 O
./instances/Rome/grafo1222.52.lgr N52 E59 R0 M0.149 O
./instances/Rome/grafo2585.16.lgr N16 E18 R0 M0.085 O
./instances/Rome/grafo4259.64.lgr N64 E87 D40 P40.79 R6 M104609 O
./instances/Rome/grafo10662.100.lgr N100 E136 D70.5714 P66 M601160 F
./instances/Rome/grafo10799.34.lgr N34 E39 R0 M0.127 O
./instances/Rome/grafo7114.40.lgr N40 E49 R0 M0.128 O
./instances/Rome/grafo7392.40.lgr N40 E53 D32.6667 P32.79 R2 M12.71 O
./instances/Rome/grafo5419.35.lgr N35 E42 R0 M0.127 O
./instances/Rome/grafo10992.94.lgr N94 E133 D74.4209 P68 M601184 F
./instances/Rome/grafo2313.13.lgr N13 E14 R0 M0.081 O
./instances/Rome/grafo202.13.lgr N13 E14 R0 M0.044 O
./instances/Rome/grafo9959.91.lgr N91 E113 D50 P50.79 R5 M61237.8 O
./instances/Rome/grafo9533.82.lgr N82 E112 D58.9846 P58 M601701 F
./instances/Rome/grafo2097.53.lgr N53 E69 D30.0588 P30.79 R3 M758.133 O
./instances/Rome/grafo4810.72.lgr N72 E88 D38.35 P38.79 R2 M42.402 O
./instances/Rome/grafo2783.15.lgr N15 E17 R0 M0.089 O
./instances/Rome/grafo6396.45.lgr N45 E65 D36 P36.79 R5 M9849.8 O
./instances/Rome/grafo4965.52.lgr N52 E68 D28 P28.79 R4 M1758.69 O
./instances/Rome/grafo5114.53.lgr N53 E69 D30.1667 P30.79 R2 M23.17 O
./instances/Rome/grafo526.12.lgr N12 E15 R0 M0.075 O
./instances/Rome/grafo8249.77.lgr N77 E111 D65.1295 P64 M601060 F
./instances/Rome/grafo8588.71.lgr N71 E93 D42 P42.79 R5 M24092.3 O
./instances/Rome/grafo10016.39.lgr N39 E52 D25 P25.79 R4 M862.178 O
./instances/Rome/grafo2548.38.lgr N38 E46 D16.6667 P16.79 R2 M10.184 O
./instances/Rome/grafo6233.36.lgr N36 E47 R0 M0.125 O
./instances/Rome/grafo5973.46.lgr N46 E60 D28.6667 P28.79 R2 M14.322 O
./instances/Rome/grafo11045.94.lgr N94 E134 D79.2774 P72 M601120 F
./instances/Rome/grafo4214.58.lgr N58 E82 D45 P45.79 R6 M83115.9 O
./instances/Rome/grafo1260.51.lgr N51 E66 D27.5 P27.79 R2 M12.75 O
./instances/Rome/grafo2462.31.lgr N31 E43 D20 P20.79 R1 M4.194 O
./instances/Rome/grafo1650.31.lgr N31 E39 D16 P16.79 R1 M3.193 O
./instances/Rome/grafo9729.69.lgr N69 E103 D61.0005 P61.79 R6 M82831 O
./instances/Rome/grafo8518.73.lgr N73 E94 D44.0426 P44.79 R4 M4053.1 O
./instances/Rome/grafo10914.96.lgr N96 E127 D61 P61.79 R6 M77223.9 O
./instances/Rome/grafo923.17.lgr N17 E22 R0 M0.088 O
./instances/Rome/grafo9370.66.lgr N66 E88 D42 P42.79 R5 M26111.4 O
./instances/Rome/grafo7632.46.lgr N46 E68 D37 P37.79 R6 M88935.2 O
./instances/Rome/grafo10555.98.lgr N98 E130 D56.984 P56 M601417 F
./instances/Rome/grafo9751.64.lgr N64 E93 D53.483 P53 M601371 F
./instances/Rome/grafo5738.35.lgr N35 E44 D13 P13.79 R1 M2.611 O
./instances/Rome/grafo6515.47.lgr N47 E62 D29.192 P29.79 R2 M46.138 O
./instances/Rome/grafo704.17.lgr N17 E19 R0 M0.087 O
./instances/Rome/grafo6767.53.lgr N53 E73 D40 P40.79 R4 M5900.34 O
./instances/Rome/grafo7599.40.lgr N40 E56 D29 P29.79 R3 M715.014 O
./instances/Rome/grafo1060.11.lgr N11 E12 R0 M0.045 O
./instances/Rome/grafo10325.96.lgr N96 E141 D77.826 P67 M601396 F
./instances/Rome/grafo7734.45.lgr N45 E55 D20.1429 P20.79 R3 M171.611 O
./instances/Rome/grafo8695.85.lgr N85 E112 D54.0002 P54.79 R6 M115867 O
./instances/Rome/grafo7169.44.lgr N44 E56 D21.6 P21.79 R2 M9.547 O
./instances/Rome/grafo10051.30.lgr N30 E35 R0 M0.12 O
./instances/Rome/grafo1377.26.lgr N26 E26 R0 M0.077 O
./instances/Rome/grafo7677.43.lgr N43 E57 D24.3838 P24.79 R2 M25.484 O
./instances/Rome/grafo2106.17.lgr N17 E19 R0 M0.053 O
./instances/Rome/grafo4613.77.lgr N77 E120 D78.1667 P74 M600930 F
./instances/Rome/grafo10440.93.lgr N93 E123 D56.5576 P55 M602378 F
./instances/Rome/grafo1968.25.lgr N25 E32 D11 P11.79 R1 M3.026 O
./instances/Rome/grafo8180.74.lgr N74 E95 D39 P39.79 R5 M10923 O
./instances/Rome/grafo10118.97.lgr N97 E128 D63.1662 P60 M601234 F
./instances/Rome/grafo10340.33.lgr N33 E37 R0 M0.122 O
./instances/Rome/grafo11584.34.lgr N34 E45 D14 P14.79 R1 M2.921 O
./instances/Rome/grafo5598.37.lgr N37 E48 D23 P23.79 R1 M3.542 O
./instances/Rome/grafo6140.41.lgr N41 E52 D16.7 P16.79 R2 M9.869 O
./instances/Rome/grafo8771.66.lgr N66 E88 D41.2 P41.79 R3 M495.643 O
./instances/Rome/grafo9615.81.lgr N81 E106 D52.2345 P51 M600963 F
./instances/Rome/grafo6084.57.lgr N57 E80 D44 P44.79 R3 M966.256 O
./instances/Rome/grafo8579.88.lgr N88 E121 D63.4034 P61 M601277 F
./instances/Rome/grafo2128.19.lgr N19 E19 R0 M0.067 O
./instances/Rome/grafo9443.82.lgr N82 E110 D58.8589 P57 M601149 F
./instances/Rome/grafo11273.92.lgr N92 E120 D45 P45.79 R6 M122186 O
./instances/Rome/grafo7902.68.lgr N68 E96 D51 P51.79 R7 M567445 O
./instances/Rome/grafo7131.43.lgr N43 E56 D22 P22.79 R3 M207.017 O
./instances/Rome/grafo9708.70.lgr N70 E91 D40.0307 P40.79 R3 M903.341 O
./instances/Rome/grafo7105.48.lgr N48 E58 D21 P21.79 R1 M3.635 O
./instances/Rome/grafo2545.20.lgr N20 E25 R0 M0.088 O
./instances/Rome/grafo2947.37.lgr N37 E45 R0 M0.127 O
./instances/Rome/grafo11209.36.lgr N36 E45 D14 P14.79 R1 M3.051 O
./instances/Rome/grafo8657.88.lgr N88 E110 D50 P50.79 R5 M46958.1 O
./instances/Rome/grafo10598.99.lgr N99 E130 D58.2951 P57 M601097 F
./instances/Rome/grafo1720.19.lgr N19 E25 R0 M0.091 O
./instances/Rome/grafo4733.73.lgr N73 E95 D46 P46.79 R4 M6746.18 O
./instances/Rome/grafo2277.18.lgr N18 E21 R0 M0.09 O
./instances/Rome/grafo8446.76.lgr N76 E106 D55.5489 P54 M601059 F
./instances/Rome/grafo6047.32.lgr N32 E35 R0 M0.108 O
./instances/Rome/grafo2914.63.lgr N63 E80 D32 P32.79 R3 M378.862 O
./instances/Rome/grafo1111.15.lgr N15 E23 R0 M0.089 O
./instances/Rome/grafo6375.52.lgr N52 E79 D45 P45.79 R7 M321157 O
./instances/Rome/grafo4322.56.lgr N56 E78 D41 P41.79 R4 M3746.39 O
./instances/Rome/grafo696.12.lgr N12 E18 R0 M0.074 O
./instances/Rome/grafo7545.44.lgr N44 E60 D31 P31.79 R2 M37.053 O
./instances/Rome/grafo4104.39.lgr N39 E55 D30.1667 P30.79 R2 M43.724 O
./instances/Rome/grafo1241.27.lgr N27 E33 D13 P13.79 R1 M3.155 O
./instances/Rome/grafo8885.88.lgr N88 E116 D54 P54.79 R6 M262507 O
./instances/Rome/grafo5237.72.lgr N72 E98 D54.0737 P53 M601880 F
./instances/Rome/grafo11025.94.lgr N94 E130 D67.7675 P63 M601577 F
./instances/Rome/grafo620.27.lgr N27 E27 R0 M0.079 O
./instances/Rome/grafo9271.66.lgr N66 E92 D46 P46 R6 M152071 O
./instances/Rome/grafo8464.73.lgr N73 E100 D48 P48.79 R6 M80061.8 O
./instances/Rome/grafo3059.35.lgr N35 E44 R0 M0.131 O
./instances/Rome/grafo4311.79.lgr N79 E118 D69.6579 P66 M601103 F
./instances/Rome/grafo6602.76.lgr N76 E106 D58.4783 P57 M601206 F
./instances/Rome/grafo9069.69.lgr N69 E91 D36.2287 P36.79 R3 M626.786 O
./instances/Rome/grafo6675.44.lgr N44 E58 D29 P29 R3 M1268.44 O
./instances/Rome/grafo10850.94.lgr N94 E129 D69.7801 P68 M601064 F
./instances/Rome/grafo2134.24.lgr N24 E30 R0 M0.111 O
./instances/Rome/grafo5321.34.lgr N34 E41 D19 P19.79 R1 M3.049 O
./instances/Rome/grafo990.13.lgr N13 E13 R0 M0.077 O
./instances/Rome/grafo3252.54.lgr N54 E62 D21 P21.79 R1 M3.625 O
./instances/Rome/grafo11320.35.lgr N35 E42 R0 M0.126 O
./instances/Rome/grafo4688.59.lgr N59 E76 D35.2747 P35.79 R3 M534.229 O
./instances/Rome/grafo7347.40.lgr N40 E56 D23.5556 P23.79 R2 M13.337 O
./instances/Rome/grafo936.12.lgr N12 E12 R0 M0.051 O
./instances/Rome/grafo6443.46.lgr N46 E62 D28 P28.79 R3 M480.27 O
./instances/Rome/grafo1821.19.lgr N19 E21 R0 M0.089 O
./instances/Rome/grafo7844.77.lgr N77 E101 D46 P46.79 R6 M415034 O
./instances/Rome/grafo2730.15.lgr N15 E15 R0 M0.057 O
./instances/Rome/grafo10667.98.lgr N98 E128 D57.7358 P57 M601171 F
./instances/North/g.27.1.gml N27 E30 R0 M0.059 O
./instances/North/g.35.23.gml N35 E53 D24.4 P24.79 R2 M12.4 O
./instances/Rome/grafo10900.93.lgr N93 E131 D66.2572 P61 M601128 F
./instances/North/g.62.5.gml N62 E65 R0 M0.196 O
./instances/Rome/grafo8881.91.lgr N91 E130 D65.9042 P61 M601288 F
./instances/North/g.12.106.gml N12 E13 R0 M0.073 O
./instances/Rome/grafo4658.76.lgr N76 E109 D56.7884 P55 M601258 F
./instances/North/g.10.41.gml N10 E20 D16 P16.79 R1 M2.587 O
./instances/North/g.26.27.gml N26 E31 R0 M0.098 O
./instances/North/g.26.0.gml N26 E31 R0 M0.093 O
./instances/North/g.56.11.gml N56 E71 R0 M0.158 O
./instances/North/g.19.44.gml N19 E20 R0 M0.061 O
./instances/Rome/grafo8183.63.lgr N63 E90 D46.0481 P44 M601534 F
./instances/North/g.20.26.gml N20 E36 R0 M0.08 O
./instances/North/g.54.3.gml N54 E71 R0 M0.128 O
./instances/North/g.14.16.gml N14 E13 R0 M0.038 O
./instances/North/g.34.13.gml N34 E36 R0 M0.063 O
./instances/North/g.42.4.gml N42 E55 R0 M0.095 O
./instances/Rome/grafo10673.93.lgr N93 E120 D54.5404 P53 M601187 F
./instances/North/g.14.67.gml N14 E17 R0 M0.082 O
./instances/North/g.14.14.gml N14 E14 R0 M0.043 O
./instances/North/g.45.7.gml N45 E46 R0 M0.107 O
./instances/North/g.12.123.gml N12 E11 R0 M0.046 O
./instances/North/g.36.18.gml N36 E46 D19.6667 P19.79 R2 M12.113 O
./instances/North/g.10.11.gml N10 E14 R0 M0.064 O
./instances/North/g.36.23.gml N36 E37 R0 M0.089 O
./instances/North/g.39.53.gml N39 E61 D35 P35.79 R6 M38177.7 O
./instances/North/g.35.12.gml N35 E34 R0 M0.103 O
./instances/Rome/grafo10610.95.lgr N95 E131 D68.7591 P63 M601135 F
./instances/Rome/grafo8545.74.lgr N74 E106 D58.336 P56 M601108 F
./instances/Rome/grafo8394.89.lgr N89 E122 D66.7074 P63 M601601 F
./instances/North/g.21.41.gml N21 E31 D12 P12.79 R1 M2.831 O
./instances/North/g.41.1.gml N41 E52 R0 M0.131 O
./instances/North/g.27.11.gml N27 E26 R0 M0.071 O
./instances/North/g.15.13.gml N15 E14 R0 M0.063 O
./instances/North/g.91.1.gml N91 E90 R0 M0.242 O
./instances/North/g.43.25.gml N43 E42 R0 M0.112 O
./instances/North/g.48.18.gml N48 E51 R0 M0.144 O
./instances/North/g.62.7.gml N62 E64 R0 M0.154 O
./instances/North/g.90.1.gml N90 E150 D54 P54.79 R1 M6.925 O
./instances/North/g.15.43.gml N15 E14 R0 M0.064 O
./instances/North/g.39.47.gml N39 E49 D14.5 P14.79 R3 M36.783 O
./instances/North/g.16.91.gml N16 E25 D12 P12.79 R1 M2.493 O
./instances/North/g.55.32.gml N55 E82 D32.3333 P32.79 R3 M82.211 O
./instances/North/g.24.33.gml N24 E30 R0 M0.096 O
./instances/North/g.12.117.gml N12 E11 R0 M0.047 O
./instances/North/g.43.5.gml N43 E48 R0 M0.12 O
./instances/North/g.13.62.gml N13 E17 R0 M0.072 O
./instances/North/g.31.6.gml N31 E38 R0 M0.108 O
./instances/Rome/grafo4297.79.lgr N79 E117 D63.5005 P61 M601132 F
./instances/North/g.15.8.gml N15 E18 R0 M0.081 O
./instances/North/g.15.56.gml N15 E14 R0 M0.05 O
./instances/North/g.96.4.gml N96 E97 R0 M0.267 O
./instances/North/g.40.17.gml N40 E48 R0 M0.122 O
./instances/North/g.21.6.gml N21 E23 R0 M0.09 O
./instances/North/g.30.15.gml N30 E33 R0 M0.079 O
./instances/North/g.26.31.gml N26 E38 R0 M0.092 O
./instances/North/g.23.106.gml N23 E33 D21.5 P21.79 R2 M12.205 O
./instances/Rome/grafo8172.66.lgr N66 E101 D59.9011 P58 M601206 F
./instances/North/g.39.4.gml N39 E52 D18 P18.79 R1 M3.658 O
./instances/North/g.15.7.gml N15 E18 R0 M0.077 O
./instances/Rome/grafo8150.81.lgr N81 E117 D55.6421 P53 M601340 F
./instances/North/g.29.6.gml N29 E34 R0 M0.113 O
./instances/North/g.14.39.gml N14 E13 R0 M0.049 O
./instances/North/g.23.16.gml N23 E29 R0 M0.087 O
./instances/North/g.80.6.gml N80 E79 R0 M0.214 O
./instances/North/g.12.0.gml N12 E15 R0 M0.065 O
./instances/North/g.46.12.gml N46 E49 R0 M0.136 O
./instances/North/g.22.23.gml N22 E21 R0 M0.064 O
./instances/North/g.24.6.gml N24 E31 R0 M0.102 O
./instances/North/g.51.4.gml N51 E50 R0 M0.132 O
./instances/Rome/grafo8807.87.lgr N87 E131 D80.2227 P73 M601074 F
./instances/North/g.20.45.gml N20 E41 D35 P35.79 R6 M105988 O
./instances/North/g.23.118.gml N23 E28 R0 M0.094 O
./instances/Rome/grafo11390.90.lgr N90 E128 D72.3689 P67 M601243 F
./instances/North/g.55.33.gml N55 E72 R0 M0.216 O
./instances/North/g.86.1.gml N86 E88 R0 M0.249 O
./instances/North/g.22.26.gml N22 E21 R0 M0.065 O
./instances/North/g.10.1.gml N10 E11 R0 M0.038 O
./instances/North/g.41.36.gml N41 E75 D55 P55.79 R4 M1685.39 O
./instances/North/g.28.3.gml N28 E37 R0 M0.112 O
./instances/North/g.69.5.gml N69 E68 R0 M0.186 O
./instances/North/g.12.124.gml N12 E12 R0 M0.044 O
./instances/North/g.10.0.gml N10 E11 R0 M0.042 O
./instances/Rome/grafo7976.80.lgr N80 E112 D55.309 P54 M601186 F
./instances/North/g.10.9.gml N10 E9 R0 M0.051 O
./instances/North/g.48.6.gml N48 E58 R0 M0.134 O
./instances/North/g.13.41.gml N13 E12 R0 M0.048 O
./instances/North/g.10.12.gml N10 E10 R0 M0.034 O
./instances/North/g.23.5.gml N23 E26 R0 M0.09 O
./instances/North/g.25.28.gml N25 E35 D19.6667 P19.79 R2 M11.258 O
./instances/North/g.29.13.gml N29 E28 R0 M0.085 O
./instances/North/g.57.23.gml N57 E64 R0 M0.104 O
./instances/North/g.10.3.gml N10 E9 R0 M0.042 O
./instances/North/g.27.15.gml N27 E32 R0 M0.095 O
./instances/North/g.75.6.gml N75 E74 R0 M0.224 O
./instances/North/g.32.18.gml N32 E33 R0 M0.104 O
./instances/North/g.28.21.gml N28 E27 R0 M0.073 O
./instances/North/g.10.83.gml N10 E15 R0 M0.074 O
./instances/North/g.18.16.gml N18 E17 R0 M0.06 O
./instances/North/g.36.15.gml N36 E35 R0 M0.099 O
./instances/North/g.44.7.gml N44 E58 D27 P27.79 R1 M5.257 O
./instances/North/g.13.96.gml N13 E15 R0 M0.076 O
./instances/North/g.23.40.gml N23 E26 R0 M0.091 O
./instances/North/g.10.4.gml N10 E9 R0 M0.044 O
./instances/North/g.24.44.gml N24 E28 R0 M0.092 O
./instances/Rome/grafo4224.66.lgr N66 E95 D55.8893 P55 M601160 F
./instances/North/g.12.104.gml N12 E18 R0 M0.077 O
./instances/North/g.34.3.gml N34 E44 D15.5 P15.79 R3 M35.155 O
./instances/North/g.39.28.gml N39 E54 R0 M0.089 O
./instances/North/g.13.17.gml N13 E12 R0 M0.057 O
./instances/North/g.23.92.gml N23 E33 R0 M0.108 O
./instances/Rome/grafo11008.99.lgr N99 E151 D94.0681 P84 M601158 F
./instances/North/g.44.0.gml N44 E56 R0 M0.128 O
./instances/North/g.33.2.gml N33 E42 R0 M0.121 O
./instances/North/g.10.34.gml N10 E25 D22.1667 P22.79 R3 M85.085 O
./instances/Rome/grafo8604.84.lgr N84 E120 D69.2071 P67 M601400 F
./instances/North/g.26.26.gml N26 E31 R0 M0.097 O
./instances/North/g.32.5.gml N32 E37 R0 M0.079 O
./instances/North/g.13.25.gml N13 E12 R0 M0.046 O
./instances/North/g.33.3.gml N33 E40 R0 M0.116 O
./instances/North/g.58.7.gml N58 E57 R0 M0.147 O
./instances/North/g.41.9.gml N41 E61 D26.3 P26.79 R2 M15.069 O
./instances/North/g.25.6.gml N25 E29 R0 M0.099 O
./instances/Rome/grafo8556.84.lgr N84 E119 D63.0489 P61 M601104 F
./instances/North/g.27.3.gml N27 E26 R0 M0.083 O
./instances/North/g.18.20.gml N18 E17 R0 M0.057 O
./instances/North/g.79.6.gml N79 E85 R0 M0.228 O
./instances/Rome/grafo10991.97.lgr N97 E134 D64.7626 P61 M601135 F
./instances/North/g.19.34.gml N19 E45 R0 M0.107 O
./instances/North/g.19.22.gml N19 E33 D28.5 P28.79 R2 M13.955 O
./instances/North/g.17.7.gml N17 E16 R0 M0.064 O
./instances/North/g.49.9.gml N49 E53 R0 M0.143 O
./instances/North/g.20.8.gml N20 E24 R0 M0.084 O
./instances/North/g.21.9.gml N21 E25 R0 M0.083 O
./instances/North/g.31.4.gml N31 E38 R0 M0.121 O
./instances/North/g.16.80.gml N16 E23 R0 M0.067 O
./instances/North/g.43.9.gml N43 E52 R0 M0.129 O
./instances/North/g.31.0.gml N31 E34 R0 M0.106 O
./instances/North/g.12.145.gml N12 E25 D20 P20.79 R1 M2.637 O
./instances/North/g.13.35.gml N13 E16 R0 M0.081 O
./instances/North/g.28.24.gml N28 E31 R0 M0.108 O
./instances/North/g.23.115.gml N23 E30 D15 P15.79 R1 M2.637 O
./instances/Rome/grafo9538.81.lgr N81 E120 D69.5645 P65 M601258 F
./instances/North/g.21.45.gml N21 E26 R0 M0.086 O
./instances/Rome/grafo7354.93.lgr N93 E130 D69.4556 P65 M600984 F
./instances/North/g.75.0.gml N75 E86 D12 P12.79 R1 M3.434 O
./instances/North/g.84.1.gml N84 E124 D42 P30 M606351 F
./instances/North/g.34.2.gml N34 E42 R0 M0.11 O
./instances/North/g.26.17.gml N26 E26 R0 M0.07 O
./instances/North/g.24.7.gml N24 E31 R0 M0.092 O
./instances/North/g.24.39.gml N24 E68 D56.4183 P50 M601630 F
./instances/North/g.17.40.gml N17 E25 D14 P14.79 R1 M3.337 O
./instances/North/g.52.0.gml N52 E59 R0 M0.123 O
./instances/North/g.25.47.gml N25 E28 R0 M0.092 O
./instances/North/g.40.13.gml N40 E47 R0 M0.11 O
./instances/North/g.26.12.gml N26 E25 R0 M0.072 O
./instances/North/g.48.29.gml N48 E48 R0 M0.127 O
./instances/North/g.17.6.gml N17 E20 R0 M0.077 O
./instances/North/g.72.0.gml N72 E71 R0 M0.196 O
./instances/North/g.44.9.gml N44 E49 R0 M0.122 O
./instances/North/g.18.35.gml N18 E21 R0 M0.086 O
./instances/North/g.24.2.gml N24 E30 R0 M0.106 O
./instances/North/g.30.31.gml N30 E55 D48 P48.79 R6 M171559 O
./instances/North/g.11.49.gml N11 E11 R0 M0.049 O
./instances/North/g.17.9.gml N17 E16 R0 M0.055 O
./instances/North/g.77.2.gml N77 E78 R0 M0.199 O
./instances/North/g.14.25.gml N14 E23 D15 P15.79 R1 M2.604 O
./instances/North/g.18.26.gml N18 E19 R0 M0.061 O
./instances/North/g.12.49.gml N12 E12 R0 M0.045 O
./instances/North/g.47.1.gml N47 E66 D28.5 P28.79 R2 M14.436 O
./instances/North/g.21.5.gml N21 E22 R0 M0.079 O
./instances/North/g.75.3.gml N75 E88 R0 M0.228 O
./instances/North/g.43.26.gml N43 E42 R0 M0.114 O
./instances/North/g.47.7.gml N47 E62 D20 P20.79 R1 M3.467 O
./instances/North/g.33.8.gml N33 E130 D78 P67 M601601 F
./instances/North/g.34.4.gml N34 E43 R0 M0.118 O
./instances/North/g.22.7.gml N22 E31 R0 M0.088 O
./instances/North/g.61.8.gml N61 E116 D106.154 P92 M600941 F
./instances/North/g.17.3.gml N17 E22 R0 M0.073 O
./instances/North/g.22.31.gml N22 E37 D20 P20.79 R6 M6063.52 O
./instances/North/g.22.19.gml N22 E26 R0 M0.092 O
./instances/North/g.59.12.gml N59 E115 D103.798 P89 M600980 F
./instances/North/g.22.70.gml N22 E39 D30.1905 P30.79 R2 M25.557 O
./instances/North/g.21.22.gml N21 E31 R0 M0.097 O
./instances/North/g.47.17.gml N47 E50 R0 M0.132 O
./instances/North/g.43.7.gml N43 E54 R0 M0.12 O
./instances/North/g.19.28.gml N19 E22 R0 M0.054 O
./instances/North/g.11.7.gml N11 E10 R0 M0.044 O
./instances/North/g.21.11.gml N21 E22 R0 M0.059 O
./instances/North/g.67.1.gml N67 E91 R0 M0.163 O
./instances/North/g.32.8.gml N32 E31 R0 M0.079 O
./instances/North/g.11.36.gml N11 E11 R0 M0.042 O
./instances/North/g.51.2.gml N51 E68 D20 P20.79 R1 M4.772 O
./instances/North/g.20.42.gml N20 E29 R0 M0.102 O
./instances/North/g.12.55.gml N12 E14 R0 M0.063 O
./instances/North/g.23.43.gml N23 E26 R0 M0.098 O
./instances/North/g.47.25.gml N47 E64 R0 M0.162 O
./instances/North/g.57.28.gml N57 E97 D54.4842 P53 M601455 F
./instances/North/g.33.16.gml N33 E63 D43 P43.79 R8 M318113 O
./instances/North/g.16.28.gml N16 E21 R0 M0.076 O
./instances/North/g.58.6.gml N58 E71 R0 M0.17 O
./instances/North/g.41.2.gml N41 E55 D17 P17.79 R1 M3.365 O
./instances/North/g.36.19.gml N36 E46 D19.6667 P19.79 R2 M10.789 O
./instances/North/g.21.23.gml N21 E28 R0 M0.087 O
./instances/North/g.40.0.gml N40 E39 R0 M0.113 O
./instances/North/g.13.60.gml N13 E15 R0 M0.067 O
./instances/North/g.15.14.gml N15 E15 R0 M0.044 O
./instances/North/g.21.3.gml N21 E20 R0 M0.063 O
./instances/North/g.15.24.gml N15 E14 R0 M0.052 O
./instances/North/g.23.22.gml N23 E22 R0 M0.069 O
./instances/North/g.16.27.gml N16 E15 R0 M0.053 O
./instances/North/g.41.26.gml N41 E82 D42.6667 P42.79 R3 M12.191 O
./instances/North/g.76.4.gml N76 E109 R0 M0.217 O
./instances/North/g.11.9.gml N11 E12 R0 M0.064 O
./instances/North/g.22.18.gml N22 E29 R0 M0.093 O
./instances/North/g.20.14.gml N20 E25 D13 P13.79 R1 M2.753 O
./instances/North/g.25.37.gml N25 E24 R0 M0.073 O
./instances/North/g.12.138.gml N12 E20 R0 M0.077 O
./instances/North/g.25.5.gml N25 E32 R0 M0.088 O
./instances/North/g.46.4.gml N46 E69 R0 M0.147 O
./instances/North/g.21.31.gml N21 E20 R0 M0.067 O
./instances/North/g.10.46.gml N10 E15 D11 P11.79 R1 M2.301 O
./instances/North/g.10.42.gml N10 E9 R0 M0.056 O
./instances/North/g.10.74.gml N10 E12 R0 M0.076 O
./instances/North/g.25.49.gml N25 E25 R0 M0.07 O
./instances/North/g.30.3.gml N30 E44 D25 P25.79 R1 M3.601 O
./instances/North/g.13.117.gml N13 E22 D15 P15.79 R1 M2.244 O
./instances/North/g.12.109.gml N12 E12 R0 M0.047 O
./instances/North/g.22.67.gml N22 E24 R0 M0.089 O
./instances/North/g.47.2.gml N47 E62 D28 P28.79 R2 M17.463 O
./instances/North/g.22.68.gml N22 E24 R0 M0.105 O
./instances/North/g.14.65.gml N14 E13 R0 M0.049 O
./instances/North/g.13.81.gml N13 E12 R0 M0.05 O
./instances/North/g.10.7.gml N10 E12 R0 M0.045 O
./instances/North/g.17.31.gml N17 E23 R0 M0.088 O
./instances/North/g.18.13.gml N18 E17 R0 M0.057 O
./instances/North/g.16.63.gml N16 E25 D18 P18.79 R1 M4 O
./instances/North/g.11.69.gml N11 E14 R0 M0.043 O
./instances/North/g.24.41.gml N24 E44 D27 P27.79 R8 M362294 O
./instances/North/g.10.39.gml N10 E19 R0 M0.079 O
./instances/North/g.28.5.gml N28 E34 R0 M0.106 O
./instances/North/g.18.19.gml N18 E24 R0 M0.084 O
./instances/North/g.25.52.gml N25 E25 R0 M0.068 O
./instances/North/g.12.118.gml N12 E20 D16 P16.79 R1 M3.178 O
./instances/North/g.13.47.gml N13 E12 R0 M0.058 O
./instances/North/g.44.1.gml N44 E61 D23 P23.79 R2 M3.638 O
./instances/North/g.63.22.gml N63 E102 R0 M0.163 O
./instances/North/g.59.0.gml N59 E84 D34 P34.79 R5 M2569.35 O
./instances/North/g.91.0.gml N91 E92 R0 M0.232 O
./instances/North/g.13.34.gml N13 E41 D30 P30.79 R10 M14055 O
./instances/North/g.16.31.gml N16 E26 D14 P14.79 R1 M2.418 O
./instances/North/g.55.23.gml N55 E105 D95.6198 P83 M600516 F
./instances/North/g.33.7.gml N33 E37 R0 M0.112 O
./instances/North/g.20.1.gml N20 E42 D35 P35.79 R5 M7920.49 O
./instances/North/g.11.62.gml N11 E16 R0 M0.079 O
./instances/North/g.47.6.gml N47 E57 R0 M0.131 O
./instances/North/g.26.9.gml N26 E30 R0 M0.102 O
./instances/North/g.30.2.gml N30 E45 D25.4286 P25.79 R2 M15.472 O
./instances/North/g.14.38.gml N14 E21 D15 P15.79 R1 M3.483 O
./instances/North/g.13.48.gml N13 E51 D30 P28 M601576 F
./instances/North/g.14.59.gml N14 E14 R0 M0.055 O
./instances/North/g.13.7.gml N13 E12 R0 M0.05 O
./instances/North/g.38.4.gml N38 E45 R0 M0.123 O
./instances/North/g.23.2.gml N23 E22 R0 M0.079 O
./instances/North/g.19.31.gml N19 E26 D8 P8.79 R1 M2.788 O
./instances/North/g.76.1.gml N76 E106 D30 P30.79 R2 M11.329 O
./instances/North/g.32.11.gml N32 E43 D16 P16.79 R1 M2.417 O
./instances/North/g.21.15.gml N21 E29 D12 P12.79 R1 M2.309 O
./instances/North/g.18.21.gml N18 E23 D10 P10.79 R1 M2.348 O
./instances/North/g.32.17.gml N32 E31 R0 M0.088 O
./instances/North/g.21.40.gml N21 E20 R0 M0.062 O
./instances/North/g.12.111.gml N12 E24 D18 P18.79 R3 M103.145 O
./instances/North/g.12.101.gml N12 E14 R0 M0.074 O
./instances/North/g.15.6.gml N15 E16 R0 M0.049 O
./instances/North/g.22.69.gml N22 E48 D39.6042 P37 M601616 F
./instances/North/g.57.29.gml N57 E102 D60.8978 P58 M601446 F
./instances/North/g.88.2.gml N88 E87 R0 M0.246 O
./instances/North/g.12.122.gml N12 E15 R0 M0.069 O
./instances/North/g.12.140.gml N12 E20 R0 M0.07 O
./instances/North/g.28.26.gml N28 E45 D27 P27.79 R1 M3.566 O
./instances/North/g.40.20.gml N40 E54 R0 M0.132 O
./instances/North/g.10.37.gml N10 E11 R0 M0.063 O
./instances/North/g.33.0.gml N33 E48 D25 P25.79 R1 M4.289 O
./instances/North/g.30.9.gml N30 E40 R0 M0.119 O
./instances/North/g.95.2.gml N95 E94 R0 M0.272 O
./instances/North/g.45.0.gml N45 E59 R0 M0.123 O
./instances/North/g.17.41.gml N17 E27 D16.6667 P16.79 R2 M8.484 O
./instances/North/g.32.9.gml N32 E31 R0 M0.089 O
./instances/North/g.37.15.gml N37 E48 R0 M0.127 O
./instances/North/g.39.30.gml N39 E64 D36.1667 P36.79 R2 M23.9 O
./instances/North/g.84.2.gml N84 E86 R0 M0.223 O
./instances/North/g.24.8.gml N24 E31 R0 M0.072 O
./instances/North/g.23.11.gml N23 E26 R0 M0.074 O
./instances/North/g.87.5.gml N87 E189 D125 P99 M601307 F
./instances/North/g.24.15.gml N24 E27 R0 M0.1 O
./instances/North/g.49.17.gml N49 E53 R0 M0.147 O
./instances/North/g.15.29.gml N15 E25 D10 P10.79 R1 M2.157 O
./instances/North/g.13.92.gml N13 E15 R0 M0.077 O
./instances/North/g.39.8.gml N39 E173 D91 P83 M600940 F
./instances/North/g.77.5.gml N77 E108 D58.7053 P57 M601295 F
./instances/North/g.37.4.gml N37 E52 D19 P19.79 R1 M2.509 O
./instances/North/g.51.5.gml N51 E61 D8 P8.79 R1 M2.266 O
./instances/North/g.79.5.gml N79 E113 R0 M0.23 O
./instances/North/g.40.27.gml N40 E39 R0 M0.108 O
./instances/North/g.14.40.gml N14 E14 R0 M0.048 O
./instances/North/g.10.85.gml N10 E17 D14 P14.79 R1 M2.932 O
./instances/North/g.23.17.gml N23 E28 R0 M0.086 O
./instances/North/g.44.19.gml N44 E78 D46 P46.79 R8 M286957 O
./instances/North/g.14.20.gml N14 E27 D19 P19.79 R3 M72.643 O
./instances/North/g.36.5.gml N36 E48 R0 M0.121 O
./instances/North/g.69.0.gml N69 E68 R0 M0.194 O
./instances/North/g.23.76.gml N23 E38 D20 P20.79 R6 M6610.28 O
./instances/North/g.12.90.gml N12 E16 R0 M0.072 O
./instances/North/g.10.68.gml N10 E13 R0 M0.039 O
./instances/North/g.23.41.gml N23 E27 R0 M0.085 O
./instances/North/g.85.1.gml N85 E131 D82.1437 P77 M600985 F
./instances/North/g.22.51.gml N22 E21 R0 M0.075 O
./instances/North/g.28.20.gml N28 E156 D78 P76 M601554 F
./instances/North/g.79.3.gml N79 E79 R0 M0.207 O
./instances/North/g.26.8.gml N26 E32 R0 M0.096 O
./instances/North/g.12.79.gml N12 E26 D13 P13.79 R1 M2.711 O
./instances/North/g.25.45.gml N25 E44 D29.3333 P29.79 R4 M279.563 O
./instances/North/g.79.0.gml N79 E95 D14 P14.79 R1 M3.241 O
./instances/North/g.33.1.gml N33 E46 D21 P21.79 R1 M4.027 O
./instances/North/g.35.0.gml N35 E43 R0 M0.109 O
./instances/North/g.33.6.gml N33 E39 R0 M0.132 O
./instances/North/g.11.25.gml N11 E24 D19 P19.79 R3 M73.722 O
./instances/North/g.33.5.gml N33 E35 R0 M0.105 O
./instances/North/g.49.16.gml N49 E81 R0 M0.149 O
./instances/North/g.46.5.gml N46 E59 D19.25 P19.79 R3 M61.536 O
./instances/North/g.24.0.gml N24 E30 R0 M0.094 O
./instances/North/g.90.3.gml N90 E89 R0 M0.246 O
./instances/North/g.26.24.gml N26 E31 R0 M0.092 O
./instances/North/g.85.3.gml N85 E97 D11 P11.79 R1 M3.026 O
./instances/North/g.14.55.gml N14 E13 R0 M0.055 O
./instances/North/g.21.34.gml N21 E22 R0 M0.062 O
./instances/North/g.35.20.gml N35 E34 R0 M0.104 O
./instances/North/g.36.0.gml N36 E45 R0 M0.12 O
./instances/North/g.49.8.gml N49 E61 D20 P20.79 R1 M3.345 O
./instances/North/g.28.2.gml N28 E37 D12 P12.79 R1 M2.932 O
./instances/North/g.12.31.gml N12 E23 D12 P12.79 R1 M2.742 O
./instances/North/g.46.6.gml N46 E48 R0 M0.124 O
./instances/North/g.64.16.gml N64 E68 R0 M0.177 O
./instances/North/g.25.34.gml N25 E44 D29.5 P29.79 R4 M238.622 O
./instances/North/g.23.121.gml N23 E24 R0 M0.095 O
./instances/North/g.45.8.gml N45 E57 R0 M0.153 O
./instances/North/g.22.76.gml N22 E34 D21 P21.79 R1 M3.326 O
./instances/North/g.20.2.gml N20 E32 R0 M0.09 O
./instances/North/g.73.8.gml N73 E101 D34.25 P34.79 R3 M25.424 O
./instances/North/g.25.55.gml N25 E46 D35 P35.79 R5 M14913.5 O
./instances/North/g.44.14.gml N44 E54 R0 M0.142 O
./instances/North/g.48.19.gml N48 E64 R0 M0.168 O
./instances/North/g.41.12.gml N41 E44 R0 M0.13 O
./instances/North/g.61.7.gml N61 E117 D107.092 P92 M600944 F
./instances/North/g.21.33.gml N21 E30 D16.5 P16.79 R2 M9.829 O
./instances/North/g.57.0.gml N57 E77 D24.3333 P24.79 R2 M10.78 O
./instances/North/g.19.35.gml N19 E19 R0 M0.065 O
./instances/North/g.48.4.gml N48 E63 D28 P28.79 R2 M17.874 O
./instances/North/g.20.28.gml N20 E30 R0 M0.105 O
./instances/North/g.55.26.gml N55 E65 D19.6667 P19.79 R2 M11.046 O
./instances/North/g.37.6.gml N37 E41 R0 M0.124 O
./instances/North/g.25.40.gml N25 E35 D19.6667 P19.79 R2 M12.19 O
./instances/North/g.25.26.gml N25 E35 D19.6667 P19.79 R2 M15.256 O
./instances/North/g.99.0.gml N99 E154 D68 P68.79 R3 M9.429 O
./instances/North/g.48.31.gml N48 E48 R0 M0.132 O
./instances/North/g.36.29.gml N36 E37 R0 M0.097 O
./instances/North/g.55.24.gml N55 E105 D95.6218 P83 M600632 F
./instances/North/g.35.15.gml N35 E67 D21 P21.79 D15.5 P15.79 R8 M3204.91 O
./instances/North/g.22.15.gml N22 E22 R0 M0.068 O
./instances/North/g.27.7.gml N27 E26 R0 M0.077 O
./instances/North/g.18.5.gml N18 E18 R0 M0.061 O
./instances/North/g.86.3.gml N86 E189 D125 P100 M601284 F
./instances/North/g.26.2.gml N26 E33 R0 M0.1 O
./instances/North/g.28.1.gml N28 E41 R0 M0.108 O
./instances/North/g.12.40.gml N12 E32 D27 P27.79 R5 M1575.82 O
./instances/North/g.36.7.gml N36 E42 R0 M0.123 O
./instances/North/g.11.76.gml N11 E20 R0 M0.087 O
./instances/North/g.13.84.gml N13 E17 R0 M0.092 O
./instances/North/g.48.8.gml N48 E59 R0 M0.134 O
./instances/North/g.26.3.gml N26 E31 R0 M0.081 O
./instances/North/g.34.9.gml N34 E41 D12 P12.79 R1 M2.488 O
./instances/North/g.34.12.gml N34 E33 R0 M0.105 O
./instances/North/g.17.21.gml N17 E26 R0 M0.068 O
./instances/North/g.69.1.gml N69 E83 R0 M0.16 O
./instances/North/g.22.42.gml N22 E25 R0 M0.096 O
./instances/North/g.41.0.gml N41 E42 R0 M0.108 O
./instances/North/g.23.119.gml N23 E24 R0 M0.087 O
./instances/North/g.35.9.gml N35 E143 D87 P71 M603520 F
./instances/North/g.50.7.gml N50 E75 D30.6667 P30.79 R7 M72706.5 O
./instances/North/g.47.9.gml N47 E62 R0 M0.14 O
./instances/North/g.56.2.gml N56 E106 D94.6259 P84 M600871 F
./instances/North/g.11.46.gml N11 E14 R0 M0.074 O
./instances/North/g.10.75.gml N10 E12 R0 M0.066 O
./instances/North/g.19.38.gml N19 E19 R0 M0.062 O
./instances/North/g.11.16.gml N11 E47 D27 P27.79 R20 M348.675 O
./instances/North/g.13.9.gml N13 E12 R0 M0.058 O
./instances/North/g.21.2.gml N21 E22 R0 M0.062 O
./instances/North/g.23.14.gml N23 E27 R0 M0.094 O
./instances/North/g.22.35.gml N22 E40 D21 P20.79 M607210 F
./instances/North/g.62.3.gml N62 E120 D109.13 P94 M600892 F
./instances/North/g.16.65.gml N16 E15 R0 M0.077 O
./instances/North/g.36.3.gml N36 E44 R0 M0.123 O
./instances/North/g.26.13.gml N26 E45 D29.3333 P29.79 R4 M289.052 O
./instances/North/g.38.3.gml N38 E44 R0 M0.111 O
./instances/North/g.18.1.gml N18 E33 D24 P24.79 R3 M46.599 O
./instances/North/g.16.58.gml N16 E16 R0 M0.053 O
./instances/North/g.11.55.gml N11 E10 R0 M0.046 O
./instances/North/g.79.7.gml N79 E147 D86 P69 M604999 F
./instances/North/g.35.7.gml N35 E41 R0 M0.125 O
./instances/North/g.21.14.gml N21 E20 R0 M0.066 O
./instances/North/g.18.8.gml N18 E22 R0 M0.072 O
./instances/North/g.92.1.gml N92 E142 D37 P37.79 R8 M139158 O
./instances/North/g.71.5.gml N71 E86 R0 M0.173 O
./instances/North/g.64.17.gml N64 E92 D40 P40.79 R4 M1253.15 O
./instances/North/g.16.8.gml N16 E17 R0 M0.043 O
./instances/North/g.46.11.gml N46 E61 R0 M0.102 O
./instances/North/g.52.4.gml N52 E53 R0 M0.086 O
./instances/North/g.29.3.gml N29 E40 R0 M0.076 O
./instances/North/g.11.64.gml N11 E13 R0 M0.059 O
./instances/North/g.25.13.gml N25 E28 R0 M0.089 O
./instances/North/g.61.35.gml N61 E60 R0 M0.155 O
./instances/North/g.41.3.gml N41 E48 D13.5 P13.79 R2 M7.527 O
./instances/North/g.13.52.gml N13 E33 D27 P27.79 R5 M3266.26 O
./instances/North/g.11.63.gml N11 E17 R0 M0.068 O
./instances/North/g.25.8.gml N25 E28 R0 M0.09 O
./instances/North/g.14.6.gml N14 E18 R0 M0.073 O
./instances/North/g.12.91.gml N12 E27 D18 P18.79 R1 M2.863 O
./instances/North/g.61.4.gml N61 E116 D103.102 P89 M600982 F
./instances/North/g.85.8.gml N85 E97 D11 P11.79 R1 M3.636 O
./instances/North/g.96.9.gml N96 E95 R0 M0.256 O
./instances/North/g.37.1.gml N37 E47 R0 M0.113 O
./instances/North/g.12.9.gml N12 E17 R0 M0.064 O
./instances/North/g.16.95.gml N16 E22 R0 M0.078 O
./instances/North/g.61.55.gml N61 E79 D22.5 P22.79 R2 M13.03 O
./instances/North/g.31.8.gml N31 E58 D52 P52.79 R6 M67867 O
./instances/North/g.73.9.gml N73 E91 R0 M0.213 O
./instances/North/g.48.24.gml N48 E48 R0 M0.123 O
./instances/North/g.28.9.gml N28 E27 R0 M0.074 O
./instances/North/g.12.88.gml N12 E33 D28 P28.79 R5 M4434.1 O
./instances/North/g.22.25.gml N22 E21 R0 M0.07 O
./instances/North/g.12.133.gml N12 E17 R0 M0.068 O
./instances/North/g.12.108.gml N12 E16 D10 P10.79 R1 M2.85 O
./instances/North/g.11.21.gml N11 E10 R0 M0.049 O
./instances/North/g.18.6.gml N18 E20 R0 M0.08 O
./instances/North/g.22.62.gml N22 E46 D35 P35.79 R4 M377.986 O
./instances/North/g.11.2.gml N11 E12 R0 M0.073 O
./instances/North/g.57.8.gml N57 E110 D101.376 P89 M601075 F
./instances/North/g.92.3.gml N92 E91 R0 M0.259 O
./instances/North/g.16.59.gml N16 E28 R0 M0.075 O
./instances/North/g.30.26.gml N30 E40 D19.6667 P19.79 R2 M10.967 O
./instances/North/g.31.37.gml N31 E46 D17 P17 R1 M4.11 O
./instances/North/g.19.12.gml N19 E22 R0 M0.103 O
./instances/North/g.39.44.gml N39 E72 D57.7106 P57 M601297 F
./instances/North/g.19.36.gml N19 E30 R0 M0.088 O
./instances/North/g.69.2.gml N69 E72 R0 M0.208 O
./instances/North/g.45.1.gml N45 E47 R0 M0.118 O
./instances/North/g.35.4.gml N35 E43 R0 M0.125 O
./instances/North/g.22.20.gml N22 E27 R0 M0.096 O
./instances/North/g.79.1.gml N79 E79 R0 M0.217 O
./instances/North/g.74.2.gml N74 E114 D46 P46.79 R5 M141.093 O
./instances/North/g.87.4.gml N87 E189 D125 P99 M601186 F
./instances/North/g.39.29.gml N39 E48 R0 M0.149 O
./instances/North/g.56.0.gml N56 E55 R0 M0.145 O
./instances/North/g.10.27.gml N10 E21 D16.5 P16.79 R3 M46.359 O
./instances/North/g.14.0.gml N14 E14 R0 M0.056 O
./instances/North/g.16.64.gml N16 E29 D10 P10.79 R1 M3.258 O
./instances/North/g.12.107.gml N12 E23 D21 P21 R1 M6.044 O
./instances/North/g.16.52.gml N16 E15 R0 M0.058 O
./instances/North/g.27.12.gml N27 E36 R0 M0.109 O
./instances/North/g.13.31.gml N13 E20 R0 M0.071 O
./instances/North/g.18.41.gml N18 E17 R0 M0.057 O
./instances/North/g.27.9.gml N27 E27 R0 M0.069 O
./instances/North/g.20.5.gml N20 E21 R0 M0.088 O
./instances/North/g.45.9.gml N45 E45 R0 M0.123 O
./instances/North/g.19.40.gml N19 E22 R0 M0.084 O
./instances/North/g.24.36.gml N24 E29 R0 M0.076 O
./instances/North/g.16.23.gml N16 E15 R0 M0.055 O
./instances/North/g.16.60.gml N16 E35 D26 P24.79 M640718 F
./instances/North/g.28.6.gml N28 E35 R0 M0.115 O
./instances/North/g.39.23.gml N39 E48 R0 M0.127 O
./instances/North/g.12.135.gml N12 E11 R0 M0.049 O
./instances/North/g.24.46.gml N24 E40 D24 P24.79 R1 M2.978 O
./instances/North/g.26.4.gml N26 E27 R0 M0.07 O
./instances/North/g.28.7.gml N28 E28 R0 M0.079 O
./instances/North/g.23.15.gml N23 E24 R0 M0.09 O
./instances/North/g.56.9.gml N56 E73 R0 M0.189 O
./instances/North/g.24.34.gml N24 E39 D26.3333 P26.79 R2 M20.482 O
./instances/North/g.80.1.gml N80 E94 D12 P12.79 R1 M3.577 O
./instances/North/g.14.23.gml N14 E25 D17.5 P17.79 R2 M7.26 O
./instances/North/g.15.41.gml N15 E26 D20 P20.79 R1 M4.657 O
./instances/North/g.64.8.gml N64 E122 D110.05 P95 M600951 F
./instances/North/g.19.19.gml N19 E18 R0 M0.065 O
./instances/North/g.47.5.gml N47 E60 R0 M0.124 O
./instances/North/g.39.46.gml N39 E49 D14.5 P14.79 R3 M38.057 O
./instances/North/g.38.20.gml N38 E50 R0 M0.129 O
./instances/North/g.94.3.gml N94 E144 D56.5 P56.79 R6 M4918.15 O
./instances/North/g.31.36.gml N31 E41 D20.6 P20.79 R2 M31.898 O
./instances/North/g.47.27.gml N47 E79 D52.7068 P51 M601426 F
./instances/North/g.13.120.gml N13 E12 R0 M0.058 O
./instances/North/g.32.21.gml N32 E59 D52 P52.79 R6 M64636.1 O
./instances/North/g.10.78.gml N10 E10 R0 M0.05 O
./instances/North/g.18.12.gml N18 E20 R0 M0.057 O
./instances/North/g.19.41.gml N19 E22 R0 M0.082 O
./instances/North/g.12.92.gml N12 E11 R0 M0.045 O
./instances/North/g.27.0.gml N27 E34 R0 M0.118 O
./instances/North/g.28.25.gml N28 E42 R0 M0.109 O
./instances/North/g.23.4.gml N23 E26 R0 M0.085 O
./instances/North/g.14.31.gml N14 E13 R0 M0.049 O
./instances/North/g.11.68.gml N11 E13 R0 M0.063 O
./instances/North/g.13.38.gml N13 E15 R0 M0.041 O
./instances/North/g.26.20.gml N26 E26 R0 M0.073 O
./instances/North/g.15.10.gml N15 E20 R0 M0.065 O
./instances/North/g.74.4.gml N74 E77 R0 M0.212 O
./instances/North/g.47.23.gml N47 E53 R0 M0.163 O
./instances/North/g.95.3.gml N95 E99 R0 M0.237 O
./instances/North/g.11.71.gml N11 E19 D14 P14.79 R1 M2.277 O
./instances/North/g.35.10.gml N35 E39 R0 M0.114 O
./instances/North/g.15.49.gml N15 E14 R0 M0.05 O
./instances/North/g.13.36.gml N13 E15 R0 M0.07 O
./instances/North/g.30.24.gml N30 E29 R0 M0.093 O
./instances/North/g.14.57.gml N14 E22 D15.5 P15.79 R2 M9.144 O
./instances/North/g.24.29.gml N24 E27 R0 M0.093 O
./instances/North/g.43.20.gml N43 E43 R0 M0.11 O
./instances/North/g.40.7.gml N40 E49 R0 M0.133 O
./instances/North/g.12.98.gml N12 E23 D16.5 P16.79 R3 M33.97 O
./instances/North/g.48.9.gml N48 E68 D26.1667 P26.79 R2 M23.988 O
./instances/North/g.25.0.gml N25 E34 R0 M0.11 O
./instances/North/g.12.146.gml N12 E19 R0 M0.082 O
./instances/North/g.15.32.gml N15 E16 R0 M0.049 O
./instances/North/g.82.1.gml N82 E82 R0 M0.221 O
./instances/North/g.57.22.gml N57 E100 D73 P66 M601783 F
./instances/North/g.12.78.gml N12 E16 D8 P8.79 R1 M2.335 O
./instances/North/g.24.43.gml N24 E69 D62 P51 M604791 F
./instances/North/g.11.66.gml N11 E16 R0 M0.076 O
./instances/North/g.83.3.gml N83 E82 R0 M0.225 O
./instances/North/g.17.34.gml N17 E24 D12 P12.79 R1 M2.468 O
./instances/North/g.61.54.gml N61 E79 D22.5 P22.79 R2 M13.091 O
./instances/North/g.37.8.gml N37 E68 D54 P54.79 R6 M79641.9 O
./instances/North/g.23.20.gml N23 E33 R0 M0.105 O
./instances/North/g.11.45.gml N11 E13 R0 M0.039 O
./instances/North/g.42.0.gml N42 E59 D30 P30.79 R1 M4.033 O
./instances/North/g.22.50.gml N22 E23 R0 M0.067 O
./instances/North/g.12.126.gml N12 E20 R0 M0.073 O
./instances/North/g.11.20.gml N11 E10 R0 M0.041 O
./instances/North/g.63.18.gml N63 E121 D110.08 P95 M600979 F
./instances/North/g.31.29.gml N31 E72 D64.7321 P63 M601282 F
./instances/North/g.25.4.gml N25 E28 R0 M0.099 O
./instances/North/g.23.72.gml N23 E25 R0 M0.059 O
./instances/North/g.22.27.gml N22 E21 R0 M0.064 O
./instances/North/g.10.45.gml N10 E11 R0 M0.036 O
./instances/North/g.37.3.gml N37 E50 R0 M0.119 O
./instances/North/g.70.1.gml N70 E119 D70 P70.79 R8 M46531.8 O
./instances/North/g.18.37.gml N18 E17 R0 M0.059 O
./instances/North/g.29.2.gml N29 E36 R0 M0.106 O
./instances/North/g.24.47.gml N24 E47 D37 P37.79 R1 M5.783 O
./instances/North/g.24.3.gml N24 E30 R0 M0.1 O
./instances/North/g.14.34.gml N14 E21 D11 P11.79 R1 M2.376 O
./instances/North/g.10.17.gml N10 E9 R0 M0.052 O
./instances/North/g.99.2.gml N99 E150 D100.719 P94 M601060 F
./instances/North/g.23.88.gml N23 E33 R0 M0.1 O
./instances/North/g.16.9.gml N16 E21 D9 P9.79 R1 M2.735 O
./instances/North/g.13.83.gml N13 E12 R0 M0.053 O
./instances/North/g.13.69.gml N13 E12 R0 M0.047 O
./instances/North/g.20.52.gml N20 E19 R0 M0.061 O
./instances/North/g.64.7.gml N64 E134 D67 P58 M604158 F
./instances/North/g.12.76.gml N12 E32 D27 P27.79 R5 M1626.93 O
./instances/North/g.28.30.gml N28 E32 R0 M0.105 O
./instances/North/g.18.34.gml N18 E21 R0 M0.072 O
./instances/North/g.30.4.gml N30 E39 R0 M0.114 O
./instances/North/g.11.73.gml N11 E13 R0 M0.034 O
./instances/North/g.13.45.gml N13 E12 R0 M0.046 O
./instances/North/g.18.17.gml N18 E18 R0 M0.087 O
./instances/North/g.10.50.gml N10 E13 R0 M0.066 O
./instances/North/g.22.4.gml N22 E31 R0 M0.086 O
./instances/North/g.38.19.gml N38 E37 R0 M0.112 O
./instances/North/g.41.25.gml N41 E99 D73.6667 P69 M616804 F
./instances/North/g.61.40.gml N61 E63 R0 M0.151 O
./instances/North/g.61.31.gml N61 E117 D107.19 P91 M600859 F
./instances/North/g.25.53.gml N25 E30 R0 M0.095 O
./instances/North/g.82.4.gml N82 E164 D97.0092 P93 M601450 F
./instances/North/g.13.54.gml N13 E19 D11 P11.79 R1 M2.863 O
./instances/North/g.17.17.gml N17 E16 R0 M0.062 O
./instances/North/g.23.81.gml N23 E67 D57.4005 P49 M601511 F
./instances/North/g.14.60.gml N14 E16 R0 M0.074 O
./instances/North/g.17.26.gml N17 E20 R0 M0.076 O
./instances/North/g.33.12.gml N33 E36 R0 M0.104 O
./instances/North/g.22.0.gml N22 E32 R0 M0.08 O
./instances/North/g.62.1.gml N62 E68 R0 M0.093 O
./instances/North/g.57.6.gml N57 E78 R0 M0.121 O
./instances/North/g.17.8.gml N17 E24 R0 M0.059 O
./instances/North/g.64.9.gml N64 E68 R0 M0.118 O
./instances/North/g.26.29.gml N26 E39 D20 P20.79 R1 M2.259 O
./instances/North/g.68.1.gml N68 E68 R0 M0.124 O
./instances/North/g.33.4.gml N33 E38 R0 M0.081 O
./instances/North/g.15.47.gml N15 E16 R0 M0.037 O
./instances/North/g.58.4.gml N58 E89 D42 P42.79 R8 M392038 O
./instances/North/g.22.49.gml N22 E31 D16 P16.79 R1 M2.712 O
./instances/North/g.25.21.gml N25 E26 R0 M0.072 O
./instances/North/g.10.28.gml N10 E13 R0 M0.036 O
./instances/North/g.81.0.gml N81 E97 D14 P14.79 R1 M3.244 O
./instances/North/g.43.15.gml N43 E42 R0 M0.127 O
./instances/North/g.32.22.gml N32 E38 R0 M0.11 O
./instances/North/g.40.5.gml N40 E56 R0 M0.115 O
./instances/North/g.10.80.gml N10 E17 D11 P11.79 R1 M2.303 O
./instances/North/g.14.58.gml N14 E22 D15.5 P15.79 R2 M8.817 O
./instances/North/g.19.4.gml N19 E24 R0 M0.086 O
./instances/North/g.11.61.gml N11 E12 R0 M0.043 O
./instances/North/g.13.53.gml N13 E31 D26.2222 P26.79 R3 M69.414 O
./instances/North/g.11.24.gml N11 E15 R0 M0.044 O
./instances/North/g.11.6.gml N11 E12 R0 M0.036 O
./instances/North/g.100.1.gml N100 E191 D108.133 P96 M601196 F
./instances/North/g.35.26.gml N35 E44 D16 P16.79 R1 M3.752 O
./instances/North/g.20.37.gml N20 E19 R0 M0.065 O
./instances/North/g.14.62.gml N14 E37 D27 P27.79 R8 M117245 O
./instances/North/g.19.45.gml N19 E19 R0 M0.067 O
./instances/North/g.40.12.gml N40 E49 R0 M0.12 O
./instances/North/g.87.6.gml N87 E87 R0 M0.233 O
./instances/North/g.23.100.gml N23 E31 D14 P14.79 R1 M3.051 O
./instances/North/g.31.31.gml N31 E34 R0 M0.107 O
./instances/North/g.17.4.gml N17 E20 R0 M0.076 O
./instances/North/g.19.18.gml N19 E18 R0 M0.061 O
./instances/North/g.12.141.gml N12 E16 R0 M0.062 O
./instances/North/g.15.48.gml N15 E26 R0 M0.078 O
./instances/North/g.28.22.gml N28 E27 R0 M0.075 O
./instances/North/g.35.25.gml N35 E36 R0 M0.093 O
./instances/North/g.15.28.gml N15 E65 D37 P37.79 R27 M100337 O
./instances/North/g.18.29.gml N18 E20 R0 M0.09 O
./instances/North/g.52.2.gml N52 E62 R0 M0.145 O
./instances/North/g.38.5.gml N38 E56 R0 M0.117 O
./instances/North/g.46.16.gml N46 E62 R0 M0.155 O
./instances/North/g.29.4.gml N29 E36 R0 M0.094 O
./instances/North/g.10.90.gml N10 E15 R0 M0.058 O
./instances/North/g.13.30.gml N13 E14 R0 M0.041 O
./instances/North/g.57.5.gml N57 E165 D84 P76 M602232 F
./instances/North/g.20.41.gml N20 E30 D16 P16.79 R1 M3.548 O
./instances/North/g.25.1.gml N25 E184 D69 P69 M602391 F
./instances/North/g.21.35.gml N21 E44 D27 P27.79 R8 M127323 O
./instances/North/g.12.64.gml N12 E12 R0 M0.05 O
./instances/North/g.47.8.gml N47 E62 D20 P20.79 R1 M3.629 O
./instances/North/g.100.3.gml N100 E103 R0 M0.283 O
./instances/North/g.11.22.gml N11 E10 R0 M0.049 O
./instances/North/g.15.50.gml N15 E20 R0 M0.047 O
./instances/North/g.61.3.gml N61 E97 D48.4662 P45 M601619 F
./instances/North/g.53.3.gml N53 E64 D17 P17.79 R1 M2.614 O
./instances/North/g.44.10.gml N44 E52 R0 M0.119 O
./instances/North/g.20.34.gml N20 E23 R0 M0.091 O
./instances/North/g.32.1.gml N32 E41 R0 M0.128 O
./instances/North/g.49.19.gml N49 E64 D27.5 P27.79 R2 M7.716 O
./instances/North/g.19.8.gml N19 E22 R0 M0.088 O
./instances/North/g.44.15.gml N44 E58 D20 P20.79 R1 M3.196 O
./instances/North/g.80.5.gml N80 E105 D10 P10.79 R1 M3.488 O
./instances/North/g.26.32.gml N26 E31 R0 M0.103 O
./instances/North/g.21.0.gml N21 E20 R0 M0.068 O
./instances/North/g.56.4.gml N56 E103 D64.9841 P62 M601307 F
./instances/North/g.58.0.gml N58 E82 D32.3333 P32.79 R3 M43.201 O
./instances/North/g.23.9.gml N23 E26 R0 M0.092 O
./instances/North/g.38.21.gml N38 E60 R0 M0.144 O
./instances/North/g.15.40.gml N15 E26 D20.6667 P20.79 R2 M6.598 O
./instances/North/g.21.8.gml N21 E24 R0 M0.087 O
./instances/North/g.24.45.gml N24 E25 R0 M0.064 O
./instances/North/g.43.23.gml N43 E44 R0 M0.125 O
./instances/North/g.40.9.gml N40 E60 R0 M0.128 O
./instances/North/g.66.3.gml N66 E98 D25 P25.79 R7 M17874.6 O
./instances/North/g.81.16.gml N81 E80 R0 M0.226 O
./instances/North/g.23.107.gml N23 E33 D21.5 P21.79 R2 M15.6 O
./instances/North/g.15.12.gml N15 E14 R0 M0.058 O
./instances/North/g.32.2.gml N32 E42 R0 M0.122 O
./instances/North/g.54.1.gml N54 E101 D89.0706 P81 M601146 F
./instances/North/g.11.60.gml N11 E10 R0 M0.05 O
./instances/North/g.49.6.gml N49 E52 R0 M0.156 O
./instances/North/g.14.47.gml N14 E15 R0 M0.059 O
./instances/North/g.13.67.gml N13 E12 R0 M0.046 O
./instances/North/g.52.3.gml N52 E51 R0 M0.142 O
./instances/North/g.12.52.gml N12 E12 R0 M0.049 O
./instances/North/g.27.14.gml N27 E40 D15.6667 P15.79 R2 M6.423 O
./instances/North/g.15.22.gml N15 E28 D19 P19.79 R3 M72.566 O
./instances/North/g.21.24.gml N21 E28 R0 M0.09 O
./instances/North/g.23.7.gml N23 E26 R0 M0.09 O
./instances/North/g.89.0.gml N89 E93 R0 M0.266 O
./instances/North/g.10.61.gml N10 E17 D14 P14.79 R1 M2.399 O
./instances/North/g.38.15.gml N38 E55 D24 P24.79 R4 M808.114 O
./instances/North/g.37.20.gml N37 E75 D56.6794 P55 M601629 F
./instances/North/g.43.12.gml N43 E46 R0 M0.137 O
./instances/North/g.42.3.gml N42 E59 D28.6667 P28.79 R2 M12.926 O
./instances/North/g.36.4.gml N36 E48 R0 M0.121 O
./instances/North/g.38.16.gml N38 E46 R0 M0.122 O
./instances/North/g.22.8.gml N22 E21 R0 M0.067 O
./instances/North/g.10.14.gml N10 E10 R0 M0.046 O
./instances/North/g.11.28.gml N11 E12 R0 M0.043 O
./instances/North/g.10.88.gml N10 E20 D16.2857 P16.79 R2 M15.509 O
./instances/North/g.43.6.gml N43 E51 R0 M0.125 O
./instances/North/g.66.6.gml N66 E139 D106.934 P86 M601727 F
./instances/North/g.42.5.gml N42 E109 D73 P54 M602825 F
./instances/North/g.20.39.gml N20 E31 R0 M0.095 O
./instances/North/g.75.7.gml N75 E74 R0 M0.205 O
./instances/North/g.35.24.gml N35 E36 R0 M0.092 O
./instances/North/g.39.1.gml N39 E49 R0 M0.107 O
./instances/North/g.30.6.gml N30 E33 R0 M0.101 O
./instances/North/g.13.94.gml N13 E32 D26.069 P26.79 R4 M251.523 O
./instances/North/g.14.7.gml N14 E13 R0 M0.057 O
./instances/North/g.10.25.gml N10 E28 D18 P18.79 R8 M4.455 O
./instances/North/g.37.9.gml N37 E43 R0 M0.121 O
./instances/North/g.39.9.gml N39 E106 D55 P48 M604154 F
./instances/North/g.86.5.gml N86 E136 D69 P69.79 R3 M8.667 O
./instances/North/g.93.0.gml N93 E93 R0 M0.251 O
./instances/North/g.54.8.gml N54 E68 R0 M0.144 O
./instances/North/g.13.87.gml N13 E19 R0 M0.081 O
./instances/North/g.26.5.gml N26 E33 R0 M0.109 O
./instances/North/g.19.21.gml N19 E20 R0 M0.053 O
./instances/North/g.80.4.gml N80 E94 D12 P12.79 R1 M3.38 O
./instances/North/g.11.35.gml N11 E10 R0 M0.048 O
./instances/North/g.10.24.gml N10 E13 R0 M0.036 O
./instances/North/g.74.1.gml N74 E85 D12 P12.79 R1 M2.955 O
./instances/North/g.17.12.gml N17 E16 R0 M0.06 O
./instances/North/g.25.9.gml N25 E29 R0 M0.085 O
./instances/North/g.20.49.gml N20 E36 D26 P26.79 R1 M3.36 O
./instances/North/g.13.51.gml N13 E51 D30 P28 M601254 F
./instances/North/g.15.11.gml N15 E16 R0 M0.052 O
./instances/North/g.25.12.gml N25 E28 R0 M0.084 O
./instances/North/g.36.8.gml N36 E50 R0 M0.113 O
./instances/North/g.58.3.gml N58 E111 D101.388 P89 M601118 F
./instances/North/g.18.9.gml N18 E19 R0 M0.083 O
./instances/North/g.30.11.gml N30 E41 R0 M0.105 O
./instances/North/g.16.70.gml N16 E15 R0 M0.053 O
./instances/North/g.18.2.gml N18 E27 R0 M0.092 O
./instances/North/g.20.9.gml N20 E19 R0 M0.062 O
./instances/North/g.61.11.gml N61 E116 D106.191 P93 M601005 F
./instances/North/g.14.61.gml N14 E16 R0 M0.073 O
./instances/North/g.15.52.gml N15 E19 R0 M0.045 O
./instances/North/g.55.30.gml N55 E130 D89 P80 M601322 F
./instances/North/g.42.26.gml N42 E47 R0 M0.132 O
./instances/North/g.10.58.gml N10 E15 R0 M0.058 O
./instances/North/g.49.5.gml N49 E65 R0 M0.141 O
./instances/North/g.16.81.gml N16 E23 R0 M0.066 O
./instances/North/g.18.30.gml N18 E26 D12 P12.79 R1 M2.68 O
./instances/North/g.24.26.gml N24 E26 R0 M0.093 O
./instances/North/g.66.8.gml N66 E88 D26 P26.79 R1 M2.924 O
./instances/North/g.69.3.gml N69 E68 R0 M0.189 O
./instances/North/g.42.20.gml N42 E78 D48.4572 P45 M601783 F
./instances/North/g.16.50.gml N16 E27 R0 M0.086 O
./instances/North/g.17.30.gml N17 E82 D45 P45 M604021 F
./instances/North/g.28.14.gml N28 E33 R0 M0.112 O
./instances/North/g.48.3.gml N48 E72 D31 P31.79 R3 M44.512 O
./instances/North/g.47.26.gml N47 E71 D17 P17.79 R1 M4.864 O
./instances/North/g.39.7.gml N39 E173 D91 P85 M601063 F
./instances/North/g.16.21.gml N16 E17 R0 M0.062 O
./instances/North/g.19.32.gml N19 E19 R0 M0.044 O
./instances/North/g.60.0.gml N60 E92 D43 P34 M610518 F
./instances/North/g.57.14.gml N57 E110 D101.399 P89 M601078 F
./instances/North/g.31.3.gml N31 E36 R0 M0.086 O
./instances/North/g.12.102.gml N12 E14 R0 M0.034 O
./instances/North/g.34.7.gml N34 E33 R0 M0.065 O
./instances/North/g.10.20.gml N10 E21 D18.5 P18.79 R2 M7.839 O
./instances/North/g.10.92.gml N10 E9 R0 M0.041 O
./instances/North/g.14.22.gml N14 E25 D16.5 P16.79 R3 M31.067 O
./instances/North/g.31.1.gml N31 E35 R0 M0.116 O
./instances/North/g.14.36.gml N14 E15 R0 M0.047 O
./instances/North/g.63.9.gml N63 E121 D110.038 P95 M600877 F
./instances/North/g.63.8.gml N63 E121 D110.055 P95 M600972 F
./instances/North/g.24.30.gml N24 E27 R0 M0.094 O
./instances/North/g.43.14.gml N43 E46 R0 M0.124 O
./instances/North/g.24.16.gml N24 E31 R0 M0.09 O
./instances/North/g.24.35.gml N24 E39 D26.5 P26.79 R2 M16.615 O
./instances/North/g.10.13.gml N10 E10 R0 M0.047 O
./instances/North/g.27.4.gml N27 E33 R0 M0.098 O
./instances/North/g.29.9.gml N29 E110 D61 P53 M602338 F
./instances/North/g.28.12.gml N28 E33 R0 M0.122 O
./instances/North/g.86.2.gml N86 E122 D34.5 P34.79 R2 M7.501 O
./instances/North/g.41.4.gml N41 E40 R0 M0.124 O
./instances/North/g.20.3.gml N20 E20 R0 M0.057 O
./instances/North/g.38.6.gml N38 E57 R0 M0.121 O
./instances/North/g.20.40.gml N20 E27 R0 M0.087 O
./instances/North/g.22.41.gml N22 E25 R0 M0.083 O
./instances/North/g.13.86.gml N13 E20 D15 P15.79 R1 M3.46 O
./instances/North/g.56.5.gml N56 E81 D52 P52.79 R4 M5272.58 O
./instances/North/g.10.31.gml N10 E25 D22 P22.79 R3 M173.152 O
./instances/North/g.16.55.gml N16 E17 R0 M0.056 O
./instances/North/g.23.21.gml N23 E38 R0 M0.097 O
./instances/North/g.14.68.gml N14 E18 R0 M0.072 O
./instances/North/g.35.2.gml N35 E48 R0 M0.096 O
./instances/North/g.43.24.gml N43 E42 R0 M0.117 O
./instances/North/g.12.62.gml N12 E25 D13 P13.79 R1 M2.753 O
./instances/North/g.20.30.gml N20 E31 R0 M0.097 O
./instances/North/g.42.27.gml N42 E42 R0 M0.12 O
./instances/North/g.18.11.gml N18 E26 R0 M0.085 O
./instances/North/g.21.12.gml N21 E21 R0 M0.056 O
./instances/North/g.30.28.gml N30 E35 R0 M0.114 O
./instances/North/g.26.10.gml N26 E25 R0 M0.075 O
./instances/North/g.55.6.gml N55 E111 D73.2856 P69 M600780 F
./instances/North/g.37.17.gml N37 E50 R0 M0.134 O
./instances/North/g.20.50.gml N20 E45 D35 P35.79 R8 M481020 O
./instances/North/g.10.71.gml N10 E10 R0 M0.046 O
./instances/North/g.12.105.gml N12 E19 R0 M0.069 O
./instances/North/g.12.45.gml N12 E12 R0 M0.04 O
./instances/North/g.13.79.gml N13 E19 D12 P12.79 R1 M2.617 O
./instances/North/g.11.57.gml N11 E11 R0 M0.046 O
./instances/North/g.11.23.gml N11 E24 D20 P20.79 R1 M2.735 O
./instances/North/g.89.1.gml N89 E94 R0 M0.266 O
./instances/North/g.20.51.gml N20 E21 R0 M0.054 O
./instances/North/g.23.108.gml N23 E33 D20 P20.79 R1 M3.005 O
./instances/North/g.77.1.gml N77 E76 R0 M0.233 O
./instances/North/g.19.26.gml N19 E22 R0 M0.061 O
./instances/North/g.35.32.gml N35 E99 D57 P51 M602802 F
./instances/North/g.17.20.gml N17 E23 R0 M0.068 O
./instances/North/g.13.26.gml N13 E14 R0 M0.052 O
./instances/North/g.23.102.gml N23 E30 R0 M0.089 O
./instances/North/g.15.2.gml N15 E14 R0 M0.051 O
./instances/North/g.45.5.gml N45 E56 R0 M0.143 O
./instances/North/g.18.14.gml N18 E21 R0 M0.045 O
./instances/North/g.12.121.gml N12 E18 D12 P12.79 R1 M3.81 O
./instances/North/g.12.66.gml N12 E11 R0 M0.053 O
./instances/North/g.13.68.gml N13 E12 R0 M0.05 O
./instances/North/g.19.39.gml N19 E23 R0 M0.089 O
./instances/North/g.15.9.gml N15 E16 R0 M0.046 O
./instances/North/g.26.11.gml N26 E31 R0 M0.094 O
./instances/North/g.17.39.gml N17 E16 R0 M0.058 O
./instances/North/g.10.40.gml N10 E20 R0 M0.083 O
./instances/North/g.25.51.gml N25 E25 R0 M0.073 O
./instances/North/g.22.21.gml N22 E23 R0 M0.086 O
./instances/North/g.15.31.gml N15 E16 R0 M0.066 O
./instances/North/g.44.11.gml N44 E55 R0 M0.124 O
./instances/North/g.24.9.gml N24 E28 R0 M0.083 O
./instances/North/g.13.6.gml N13 E12 R0 M0.056 O
./instances/North/g.56.1.gml N56 E76 R0 M0.131 O
./instances/North/g.27.16.gml N27 E43 D28 P28.79 R4 M2643.39 O
./instances/North/g.12.7.gml N12 E14 R0 M0.046 O
./instances/North/g.26.19.gml N26 E26 R0 M0.073 O
./instances/North/g.63.1.gml N63 E83 D25.25 P25.79 R2 M11.047 O
./instances/North/g.38.17.gml N38 E37 R0 M0.084 O
./instances/North/g.28.8.gml N28 E27 R0 M0.078 O
./instances/North/g.18.31.gml N18 E21 R0 M0.081 O
./instances/North/g.12.22.gml N12 E24 D12 P12.79 R2 M3.78 O
./instances/North/g.87.0.gml N87 E123 D34.5 P34.79 R2 M5.797 O
./instances/North/g.56.7.gml N56 E82 D29.6667 P29.79 R3 M28.284 O
./instances/North/g.29.1.gml N29 E39 R0 M0.11 O
./instances/North/g.76.2.gml N76 E75 R0 M0.199 O
./instances/North/g.13.77.gml N13 E12 R0 M0.055 O
./instances/North/g.96.2.gml N96 E161 D67 P51 M603256 F
./instances/North/g.20.4.gml N20 E22 R0 M0.054 O
./instances/North/g.42.21.gml N42 E58 R0 M0.082 O
./instances/North/g.12.34.gml N12 E17 R0 M0.067 O
./instances/North/g.37.2.gml N37 E47 R0 M0.103 O
./instances/North/g.23.98.gml N23 E26 R0 M0.06 O
./instances/North/g.20.29.gml N20 E30 R0 M0.095 O
./instances/North/g.60.1.gml N60 E116 D103.797 P89 M600936 F
./instances/North/g.19.20.gml N19 E20 R0 M0.063 O
./instances/North/g.12.93.gml N12 E19 R0 M0.063 O
./instances/North/g.23.112.gml N23 E22 R0 M0.068 O
./instances/North/g.44.3.gml N44 E59 D18 P18.79 R1 M2.976 O
./instances/North/g.19.6.gml N19 E24 R0 M0.093 O
./instances/North/g.77.0.gml N77 E76 R0 M0.206 O
./instances/North/g.26.23.gml N26 E31 R0 M0.092 O
./instances/North/g.44.16.gml N44 E80 D62 P62.79 R6 M55707.4 O
./instances/North/g.23.90.gml N23 E49 D21.5 P21.79 R4 M242.945 O
./instances/North/g.42.2.gml N42 E59 D28.6667 P28.79 R2 M14.87 O
./instances/North/g.13.95.gml N13 E23 D16.25 P16.79 R3 M46.194 O
./instances/North/g.14.17.gml N14 E16 R0 M0.08 O
./instances/North/g.14.43.gml N14 E13 R0 M0.046 O
./instances/North/g.50.8.gml N50 E49 R0 M0.135 O
./instances/North/g.57.9.gml N57 E110 D101.558 P89 M600971 F
./instances/North/g.20.7.gml N20 E26 R0 M0.086 O
./instances/North/g.57.18.gml N57 E83 D40 P40.79 R4 M1221.79 O
./instances/North/g.23.18.gml N23 E24 R0 M0.068 O
./instances/North/g.47.16.gml N47 E64 D25 P25.79 R4 M822.061 O
./instances/North/g.10.38.gml N10 E21 D17.5 P17.79 R2 M7.187 O
./instances/North/g.19.27.gml N19 E22 R0 M0.059 O
./instances/North/g.88.0.gml N88 E92 R0 M0.256 O
./instances/North/g.19.23.gml N19 E19 R0 M0.058 O
./instances/North/g.32.12.gml N32 E37 R0 M0.11 O
./instances/North/g.11.38.gml N11 E14 R0 M0.033 O
./instances/North/g.69.7.gml N69 E97 D35 P35.79 R5 M1184.54 O
./instances/North/g.29.14.gml N29 E39 R0 M0.12 O
./instances/North/g.23.85.gml N23 E67 D57.4695 P49 M601547 F
./instances/North/g.13.78.gml N13 E16 R0 M0.078 O
./instances/North/g.24.18.gml N24 E28 R0 M0.078 O
./instances/North/g.20.31.gml N20 E35 D20 P20.79 R6 M6745.87 O
./instances/North/g.55.0.gml N55 E63 R0 M0.162 O
./instances/North/g.47.3.gml N47 E59 R0 M0.13 O
./instances/North/g.38.12.gml N38 E65 D50 P50.79 R5 M19322.2 O
./instances/North/g.40.3.gml N40 E39 R0 M0.11 O
./instances/North/g.17.11.gml N17 E17 R0 M0.057 O
./instances/North/g.19.43.gml N19 E18 R0 M0.059 O
./instances/North/g.90.0.gml N90 E139 D36 P36.79 R1 M3.562 O
./instances/North/g.13.55.gml N13 E12 R0 M0.048 O
./instances/North/g.45.4.gml N45 E47 R0 M0.107 O
./instances/North/g.10.30.gml N10 E17 D14 P14.79 R1 M2.683 O
./instances/North/g.95.0.gml N95 E122 D10 P10.79 R1 M2.671 O
./instances/North/g.43.8.gml N43 E57 D20 P20.79 R1 M3.125 O
./instances/North/g.18.18.gml N18 E18 R0 M0.058 O
./instances/North/g.13.85.gml N13 E12 R0 M0.049 O
./instances/North/g.48.16.gml N48 E67 D28 P28.79 R4 M770.769 O
./instances/North/g.34.17.gml N34 E54 D27 P27.79 R5 M2968.81 O
./instances/North/g.21.27.gml N21 E49 D40 P40.79 R4 M574.875 O
./instances/North/g.71.2.gml N71 E77 R0 M0.23 O
./instances/North/g.23.103.gml N23 E32 D12 P12.79 R1 M2.448 O
./instances/North/g.13.105.gml N13 E15 R0 M0.071 O
./instances/North/g.11.51.gml N11 E10 R0 M0.052 O
./instances/North/g.40.22.gml N40 E72 D56.6667 P57.79 R7 M268051 O
./instances/North/g.23.77.gml N23 E38 D20 P20.79 R6 M6565.37 O
./instances/North/g.14.21.gml N14 E25 D16.5 P16.79 R3 M31.206 O
./instances/North/g.12.113.gml N12 E16 R0 M0.059 O
./instances/North/g.23.44.gml N23 E22 R0 M0.049 O
./instances/North/g.61.15.gml N61 E119 D109.128 P94 M600984 F
./instances/North/g.51.0.gml N51 E58 R0 M0.163 O
./instances/North/g.12.134.gml N12 E20 R0 M0.076 O
./instances/North/g.23.86.gml N23 E68 D63 P50 M602876 F
./instances/North/g.13.29.gml N13 E13 R0 M0.045 O
./instances/North/g.21.29.gml N21 E21 R0 M0.064 O
./instances/North/g.21.1.gml N21 E88 D54 P52 M603035 F
./instances/North/g.92.4.gml N92 E91 R0 M0.263 O
./instances/North/g.15.33.gml N15 E14 R0 M0.056 O
./instances/North/g.23.83.gml N23 E49 D21.5 P21.79 R4 M246.918 O
./instances/North/g.11.17.gml N11 E47 D27 P27.79 R20 M240.85 O
./instances/North/g.96.5.gml N96 E97 R0 M0.254 O
./instances/North/g.58.10.gml N58 E106 D63.3436 P58 M601406 F
./instances/North/g.11.0.gml N11 E11 R0 M0.046 O
./instances/North/g.15.35.gml N15 E14 R0 M0.048 O
./instances/North/g.23.13.gml N23 E29 R0 M0.098 O
./instances/North/g.12.128.gml N12 E16 R0 M0.069 O
./instances/North/g.31.28.gml N31 E33 R0 M0.082 O
./instances/North/g.10.56.gml N10 E12 R0 M0.043 O
./instances/North/g.13.102.gml N13 E15 R0 M0.065 O
./instances/North/g.86.0.gml N86 E120 R0 M0.226 O
./instances/North/g.10.15.gml N10 E9 R0 M0.045 O
./instances/North/g.18.7.gml N18 E18 R0 M0.052 O
./instances/North/g.16.82.gml N16 E23 R0 M0.077 O
./instances/North/g.28.16.gml N28 E33 R0 M0.109 O
./instances/North/g.11.10.gml N11 E11 R0 M0.038 O
./instances/North/g.16.61.gml N16 E24 D15 P15.79 R1 M2.854 O
./instances/North/g.34.8.gml N34 E44 D12 P12.79 R1 M2.784 O
./instances/North/g.39.0.gml N39 E38 R0 M0.111 O
./instances/North/g.23.1.gml N23 E30 R0 M0.089 O
./instances/North/g.34.1.gml N34 E42 R0 M0.105 O
./instances/North/g.10.60.gml N10 E15 R0 M0.058 O
./instances/North/g.39.56.gml N39 E48 R0 M0.114 O
./instances/North/g.84.0.gml N84 E95 R0 M0.197 O
./instances/North/g.20.13.gml N20 E89 D52 P52 M603383 F
./instances/North/g.10.89.gml N10 E12 R0 M0.082 O
./instances/North/g.41.7.gml N41 E49 R0 M0.126 O
./instances/North/g.23.67.gml N23 E22 R0 M0.065 O
./instances/North/g.10.82.gml N10 E18 D14 P14.79 R1 M3.119 O
./instances/North/g.65.0.gml N65 E135 D67 P58 M602750 F
./instances/North/g.48.35.gml N48 E47 R0 M0.133 O
./instances/North/g.23.71.gml N23 E28 R0 M0.058 O
./instances/North/g.16.57.gml N16 E19 R0 M0.081 O
./instances/North/g.13.76.gml N13 E15 R0 M0.068 O
./instances/North/g.30.19.gml N30 E29 R0 M0.086 O
./instances/North/g.22.52.gml N22 E21 R0 M0.065 O
./instances/North/g.54.0.gml N54 E68 R0 M0.158 O
./instances/North/g.17.18.gml N17 E16 R0 M0.056 O
./instances/North/g.12.63.gml N12 E31 D26.1667 P26.79 R5 M2223.97 O
./instances/North/g.55.9.gml N55 E105 D94.6272 P84 M600605 F
./instances/North/g.14.27.gml N14 E24 D16 P16.79 R1 M15.674 O
./instances/North/g.14.66.gml N14 E19 R0 M0.052 O
./instances/North/g.31.32.gml N31 E41 D19.6667 P19.79 R2 M12.128 O
./instances/North/g.23.45.gml N23 E22 R0 M0.07 O
./instances/North/g.40.18.gml N40 E46 R0 M0.105 O
./instances/North/g.12.112.gml N12 E26 D20 P20.79 R4 M578.884 O
./instances/North/g.32.14.gml N32 E44 R0 M0.117 O
./instances/North/g.62.4.gml N62 E118 D107.094 P92 M600807 F
./instances/North/g.26.6.gml N26 E33 R0 M0.106 O
./instances/North/g.15.34.gml N15 E14 R0 M0.05 O
./instances/North/g.61.2.gml N61 E86 D30 P30.79 R6 M4831.61 O
./instances/North/g.13.21.gml N13 E14 R0 M0.079 O
./instances/North/g.18.0.gml N18 E21 R0 M0.072 O
./instances/North/g.13.111.gml N13 E15 R0 M0.068 O
./instances/North/g.24.17.gml N24 E25 R0 M0.056 O
./instances/North/g.82.5.gml N82 E164 D97.0051 P93 M601354 F
./instances/North/g.30.17.gml N30 E62 D53 P53.79 R7 M377081 O
./instances/North/g.22.39.gml N22 E22 R0 M0.069 O
./instances/North/g.20.22.gml N20 E21 R0 M0.077 O
./instances/North/g.10.69.gml N10 E15 R0 M0.063 O
./instances/North/g.42.23.gml N42 E62 D26.3 P26.79 R2 M16.94 O
./instances/North/g.96.3.gml N96 E101 R0 M0.291 O
./instances/North/g.17.23.gml N17 E18 R0 M0.053 O
./instances/North/g.15.59.gml N15 E21 R0 M0.078 O
./instances/North/g.11.75.gml N11 E12 R0 M0.031 O
./instances/North/g.12.99.gml N12 E16 R0 M0.073 O
./instances/North/g.22.14.gml N22 E30 R0 M0.083 O
./instances/North/g.32.6.gml N32 E31 R0 M0.085 O
./instances/North/g.43.18.gml N43 E42 R0 M0.115 O
./instances/North/g.41.13.gml N41 E72 D42 P42.79 R8 M229752 O
./instances/North/g.22.12.gml N22 E23 R0 M0.068 O
./instances/North/g.14.2.gml N14 E15 R0 M0.046 O
./instances/North/g.56.3.gml N56 E106 D95.6201 P83 M601051 F
./instances/North/g.14.26.gml N14 E23 D15 P15.79 R1 M3.181 O
./instances/North/g.15.38.gml N15 E14 R0 M0.06 O
./instances/North/g.48.0.gml N48 E66 D17 P17.79 R1 M2.618 O
./instances/North/g.16.76.gml N16 E15 R0 M0.059 O
./instances/North/g.10.22.gml N10 E26 D23 P23.79 R3 M135.149 O
./instances/North/g.10.72.gml N10 E11 R0 M0.042 O
./instances/North/g.24.38.gml N24 E26 R0 M0.076 O
./instances/North/g.12.75.gml N12 E32 D27 P27.79 R5 M3317.71 O
./instances/North/g.16.18.gml N16 E18 R0 M0.079 O
./instances/North/g.74.5.gml N74 E87 R0 M0.215 O
./instances/North/g.12.60.gml N12 E26 D13 P13.79 R1 M2.45 O
./instances/North/g.16.66.gml N16 E32 D28 P28.79 R4 M2723.01 O
./instances/North/g.10.29.gml N10 E21 D18.6667 P18.79 R2 M7.058 O
./instances/North/g.28.4.gml N28 E34 R0 M0.109 O
./instances/North/g.14.19.gml N14 E14 R0 M0.048 O
./instances/North/g.22.36.gml N22 E21 R0 M0.065 O
./instances/North/g.61.25.gml N61 E119 D108.994 P95 M601098 F
./instances/North/g.44.21.gml N44 E43 R0 M0.122 O
./instances/North/g.32.10.gml N32 E44 D17.5 P17.79 R3 M36.721 O
./instances/North/g.20.6.gml N20 E32 D17.6667 P17.79 R3 M27.134 O
./instances/North/g.47.32.gml N47 E47 R0 M0.131 O
./instances/North/g.68.4.gml N68 E70 R0 M0.2 O
./instances/North/g.20.48.gml N20 E32 D20.5 P20.79 R4 M269.942 O
./instances/North/g.26.22.gml N26 E33 D10 P10.79 R1 M2.11 O
./instances/North/g.14.35.gml N14 E13 R0 M0.053 O
./instances/North/g.13.99.gml N13 E26 D19.25 P19.79 R5 M1969.66 O
./instances/North/g.75.2.gml N75 E74 R0 M0.209 O
./instances/North/g.53.6.gml N53 E75 R0 M0.149 O
./instances/North/g.75.5.gml N75 E74 R0 M0.207 O
./instances/North/g.10.93.gml N10 E15 R0 M0.06 O
./instances/North/g.85.2.gml N85 E172 D95.5243 P73 M601185 F
./instances/North/g.12.89.gml N12 E15 R0 M0.065 O
./instances/North/g.63.0.gml N63 E80 D23.6667 P23.79 R2 M9.133 O
./instances/North/g.94.2.gml N94 E174 D36 P36.79 D23.5 P23.79 D41.3333 P35 D15.6667 P15.79 M628277 F
./instances/North/g.38.9.gml N38 E49 R0 M0.135 O
./instances/North/g.23.39.gml N23 E24 R0 M0.098 O
./instances/North/g.17.10.gml N17 E52 D32 P32.79 R15 M11110.9 O
./instances/North/g.11.50.gml N11 E12 R0 M0.045 O
./instances/North/g.49.11.gml N49 E99 D52 P50 M604052 F
./instances/North/g.14.24.gml N14 E25 D17.5 P17.79 R2 M6.843 O
./instances/North/g.10.62.gml N10 E17 D14 P14.79 R1 M3.067 O
./instances/North/g.32.25.gml N32 E128 D79 P69 M601702 F
./instances/North/g.25.43.gml N25 E44 D29.3333 P29.79 R4 M262.039 O
./instances/North/g.10.86.gml N10 E17 D10 P10.79 R1 M1.854 O
./instances/North/g.17.45.gml N17 E18 R0 M0.06 O
./instances/North/g.24.1.gml N24 E24 R0 M0.048 O
./instances/North/g.12.43.gml N12 E12 R0 M0.034 O
./instances/North/g.17.24.gml N17 E19 R0 M0.063 O
./instances/North/g.59.2.gml N59 E122 D73 P57 M601700 F
./instances/North/g.11.65.gml N11 E13 R0 M0.071 O
./instances/North/g.13.114.gml N13 E12 R0 M0.058 O
./instances/North/g.18.22.gml N18 E24 D11 P11.79 R1 M2.417 O
./instances/North/g.37.5.gml N37 E42 R0 M0.119 O
./instances/North/g.31.2.gml N31 E36 R0 M0.122 O
./instances/North/g.21.10.gml N21 E112 D57 P56 M602979 F
./instances/North/g.32.13.gml N32 E37 R0 M0.104 O
./instances/North/g.21.4.gml N21 E23 R0 M0.084 O
./instances/North/g.73.4.gml N73 E108 D71.287 P64 M601488 F
./instances/North/g.42.15.gml N42 E84 D52.6537 P47 M601393 F
./instances/North/g.20.43.gml N20 E19 R0 M0.07 O
./instances/North/g.30.8.gml N30 E34 R0 M0.105 O
./instances/North/g.29.5.gml N29 E38 R0 M0.101 O
./instances/North/g.61.9.gml N61 E119 D109.132 P94 M600944 F
./instances/North/g.13.12.gml N13 E13 R0 M0.056 O
./instances/North/g.15.20.gml N15 E14 R0 M0.053 O
./instances/North/g.24.48.gml N24 E35 R0 M0.096 O
./instances/North/g.22.9.gml N22 E21 R0 M0.068 O
./instances/North/g.40.8.gml N40 E131 D111 P83 M600689 F
./instances/North/g.25.48.gml N25 E27 R0 M0.073 O
./instances/North/g.10.70.gml N10 E9 R0 M0.037 O
./instances/North/g.17.2.gml N17 E20 R0 M0.061 O
./instances/North/g.14.12.gml N14 E14 R0 M0.034 O
./instances/North/g.81.5.gml N81 E93 R0 M0.152 O
./instances/North/g.25.7.gml N25 E30 R0 M0.066 O
./instances/North/g.25.46.gml N25 E28 R0 M0.065 O
./instances/North/g.35.1.gml N35 E41 R0 M0.082 O
./instances/North/g.13.91.gml N13 E14 R0 M0.034 O
./instances/North/g.14.1.gml N14 E15 R0 M0.058 O
./instances/North/g.31.34.gml N31 E43 D21.3333 P21.79 R2 M8.199 O
./instances/North/g.29.16.gml N29 E38 D14.6667 P14.79 R3 M27.664 O
./instances/North/g.10.2.gml N10 E11 R0 M0.045 O
./instances/North/g.43.19.gml N43 E53 R0 M0.138 O
./instances/North/g.73.7.gml N73 E77 D8 P8.79 R1 M2.664 O
./instances/North/g.48.23.gml N48 E47 R0 M0.131 O
./instances/North/g.23.8.gml N23 E27 R0 M0.085 O
./instances/North/g.22.66.gml N22 E25 R0 M0.085 O
./instances/North/g.49.12.gml N49 E99 D52 P50 M603924 F
./instances/North/g.13.97.gml N13 E15 R0 M0.074 O
./instances/North/g.30.12.gml N30 E35 R0 M0.106 O
./instances/North/g.23.75.gml N23 E26 R0 M0.09 O
./instances/North/g.23.19.gml N23 E25 R0 M0.085 O
./instances/North/g.23.48.gml N23 E22 R0 M0.068 O
./instances/North/g.57.21.gml N57 E56 R0 M0.149 O
./instances/North/g.43.17.gml N43 E65 D25.6667 P25.79 R2 M9.754 O
./instances/North/g.32.20.gml N32 E59 D52 P52.79 R6 M51478 O
./instances/North/g.20.36.gml N20 E49 D41.5 P41.79 R5 M2252.65 O
./instances/North/g.14.33.gml N14 E21 D11 P11.79 R1 M2.554 O
./instances/North/g.11.5.gml N11 E11 R0 M0.043 O
./instances/North/g.12.51.gml N12 E12 R0 M0.044 O
./instances/North/g.12.77.gml N12 E18 D13 P13.79 R1 M4.164 O
./instances/North/g.12.35.gml N12 E17 R0 M0.07 O
./instances/North/g.17.33.gml N17 E19 R0 M0.071 O
./instances/North/g.11.30.gml N11 E15 R0 M0.068 O
./instances/North/g.32.23.gml N32 E33 R0 M0.101 O
./instances/North/g.47.15.gml N47 E46 R0 M0.127 O
./instances/North/g.13.46.gml N13 E13 R0 M0.078 O
./instances/North/g.57.19.gml N57 E56 R0 M0.147 O
./instances/North/g.11.3.gml N11 E10 R0 M0.044 O
./instances/North/g.42.34.gml N42 E88 D71.3025 P66 M601218 F
./instances/North/g.23.117.gml N23 E31 D17 P17.79 R1 M5.409 O
./instances/North/g.44.4.gml N44 E43 R0 M0.123 O
./instances/North/g.13.93.gml N13 E16 R0 M0.073 O
./instances/North/g.65.1.gml N65 E70 R0 M0.197 O
./instances/North/g.26.1.gml N26 E37 R0 M0.111 O
./instances/North/g.23.74.gml N23 E42 R0 M0.097 O
./instances/North/g.42.32.gml N42 E64 D38.0185 P38.79 R4 M2286.7 O
./instances/North/g.15.3.gml N15 E16 R0 M0.053 O
./instances/North/g.23.69.gml N23 E22 R0 M0.074 O
./instances/North/g.16.5.gml N16 E17 R0 M0.05 O
./instances/North/g.81.15.gml N81 E83 R0 M0.24 O
./instances/North/g.17.28.gml N17 E18 R0 M0.088 O
./instances/North/g.64.14.gml N64 E68 R0 M0.171 O
./instances/North/g.10.8.gml N10 E12 R0 M0.038 O
./instances/North/g.25.38.gml N25 E24 R0 M0.078 O
./instances/North/g.30.25.gml N30 E29 R0 M0.081 O
./instances/North/g.17.32.gml N17 E22 R0 M0.085 O
./instances/North/g.46.9.gml N46 E61 D27 P27.79 R1 M4.424 O
./instances/North/g.42.7.gml N42 E48 R0 M0.099 O
./instances/North/g.16.79.gml N16 E15 R0 M0.051 O
./instances/North/g.16.16.gml N16 E20 R0 M0.075 O
./instances/North/g.37.19.gml N37 E61 D29.3333 P29.79 R2 M13.968 O
./instances/North/g.18.4.gml N18 E21 R0 M0.064 O
./instances/North/g.19.9.gml N19 E22 R0 M0.078 O
./instances/North/g.19.7.gml N19 E25 D11 P11.79 R1 M2.686 O
./instances/North/g.10.94.gml N10 E17 D14 P14.79 R1 M2.543 O
./instances/North/g.39.45.gml N39 E39 R0 M0.114 O
./instances/North/g.11.29.gml N11 E23 D19 P19.79 R1 M2.478 O
./instances/North/g.16.17.gml N16 E16 R0 M0.052 O
./instances/North/g.50.9.gml N50 E69 D31 P31.79 R6 M26769.1 O
./instances/North/g.14.15.gml N14 E13 R0 M0.06 O
./instances/North/g.12.8.gml N12 E21 R0 M0.069 O
./instances/North/g.13.88.gml N13 E16 R0 M0.066 O
./instances/North/g.30.23.gml N30 E37 R0 M0.105 O
./instances/North/g.13.63.gml N13 E32 D27 P27.79 R3 M164.306 O
./instances/North/g.75.1.gml N75 E103 R0 M0.191 O
./instances/North/g.32.15.gml N32 E35 R0 M0.105 O
./instances/North/g.78.3.gml N78 E80 R0 M0.183 O
./instances/North/g.22.60.gml N22 E24 R0 M0.074 O
./instances/North/g.32.19.gml N32 E39 R0 M0.104 O
./instances/North/g.30.5.gml N30 E35 R0 M0.114 O
./instances/North/g.17.37.gml N17 E16 R0 M0.054 O
./instances/North/g.40.21.gml N40 E39 R0 M0.108 O
./instances/North/g.36.9.gml N36 E37 R0 M0.093 O
./instances/North/g.23.96.gml N23 E69 D63 P51 M603428 F
./instances/North/g.11.72.gml N11 E19 D12 P12.79 R1 M2.266 O
./instances/North/g.25.22.gml N25 E26 R0 M0.072 O
./instances/North/g.23.12.gml N23 E26 R0 M0.091 O
./instances/North/g.77.6.gml N77 E79 R0 M0.217 O
./instances/North/g.18.10.gml N18 E21 R0 M0.077 O
./instances/North/g.14.13.gml N14 E16 R0 M0.073 O
./instances/North/g.13.37.gml N13 E15 R0 M0.068 O
./instances/North/g.39.57.gml N39 E60 D43.5 P43.79 R2 M34.635 O
./instances/North/g.22.24.gml N22 E21 R0 M0.071 O
./instances/North/g.13.80.gml N13 E17 R0 M0.041 O
./instances/North/g.20.53.gml N20 E22 R0 M0.064 O
./instances/North/g.42.9.gml N42 E45 R0 M0.106 O
./instances/North/g.17.36.gml N17 E23 R0 M0.082 O
./instances/North/g.94.0.gml N94 E95 R0 M0.234 O
./instances/North/g.28.29.gml N28 E55 D38.6383 P37 M601813 F
./instances/North/g.52.1.gml N52 E55 R0 M0.14 O
./instances/North/g.19.25.gml N19 E22 R0 M0.054 O
./instances/North/g.13.61.gml N13 E20 R0 M0.065 O
./instances/North/g.13.57.gml N13 E12 R0 M0.049 O
./instances/North/g.67.0.gml N67 E66 R0 M0.181 O
./instances/North/g.21.17.gml N21 E26 R0 M0.089 O
./instances/North/g.56.10.gml N56 E91 D47 P47.79 R8 M568921 O
./instances/North/g.22.17.gml N22 E26 R0 M0.095 O
./instances/North/g.46.19.gml N46 E70 D17 P17 R1 M4.329 O
./instances/North/g.15.21.gml N15 E17 R0 M0.085 O
./instances/North/g.39.26.gml N39 E48 R0 M0.117 O
./instances/North/g.38.7.gml N38 E37 R0 M0.104 O
./instances/North/g.30.1.gml N30 E45 D25.3636 P25.79 R2 M23.552 O
./instances/North/g.18.24.gml N18 E24 D12 P12.79 R1 M2.699 O
./instances/North/g.19.29.gml N19 E22 R0 M0.058 O
./instances/North/g.24.19.gml N24 E26 R0 M0.05 O
./instances/North/g.14.37.gml N14 E14 R0 M0.05 O
./instances/North/g.25.16.gml N25 E28 R0 M0.096 O
./instances/North/g.13.42.gml N13 E13 R0 M0.042 O
./instances/North/g.16.36.gml N16 E48 D42 P40 M609487 F
./instances/North/g.42.25.gml N42 E47 R0 M0.139 O
./instances/North/g.12.48.gml N12 E12 R0 M0.047 O
./instances/North/g.13.49.gml N13 E51 D30 P28 M601499 F
./instances/North/g.19.0.gml N19 E24 D9 P9.79 R1 M2.568 O
./instances/North/g.12.114.gml N12 E14 R0 M0.073 O
./instances/North/g.62.2.gml N62 E117 D106.154 P92 M600859 F
./instances/North/g.10.6.gml N10 E9 R0 M0.063 O
./instances/North/g.11.37.gml N11 E15 R0 M0.073 O
./instances/North/g.12.94.gml N12 E14 R0 M0.06 O
./instances/North/g.10.91.gml N10 E14 R0 M0.062 O
./instances/North/g.75.4.gml N75 E96 D31 P31.79 R1 M4.624 O
./instances/North/g.15.23.gml N15 E28 D19 P19.79 R3 M73.596 O
./instances/North/g.29.7.gml N29 E33 R0 M0.105 O
./instances/North/g.23.99.gml N23 E26 R0 M0.084 O
./instances/North/g.22.54.gml N22 E30 D12 P12.79 R1 M2.809 O
./instances/North/g.34.18.gml N34 E68 D44.5696 P41 M602924 F
./instances/North/g.47.30.gml N47 E95 D87.3183 P85 M600862 F
./instances/North/g.25.33.gml N25 E44 D29.1667 P29.79 R4 M354.184 O
./instances/North/g.62.6.gml N62 E62 R0 M0.156 O
./instances/North/g.37.18.gml N37 E49 R0 M0.121 O
./instances/North/g.36.1.gml N36 E43 R0 M0.125 O
./instances/North/g.12.110.gml N12 E11 R0 M0.052 O
./instances/North/g.13.44.gml N13 E19 R0 M0.074 O
./instances/North/g.18.38.gml N18 E27 D12 P12.79 R1 M2.337 O
./instances/North/g.25.32.gml N25 E44 D29.1 P29.79 R4 M338.201 O
./instances/North/g.10.57.gml N10 E15 R0 M0.066 O
./instances/North/g.35.3.gml N35 E48 D18 P18.79 R1 M3.025 O
./instances/North/g.21.30.gml N21 E20 R0 M0.063 O
./instances/North/g.21.13.gml N21 E35 R0 M0.085 O
./instances/North/g.16.34.gml N16 E16 R0 M0.051 O
./instances/North/g.17.13.gml N17 E16 R0 M0.055 O
./instances/North/g.22.44.gml N22 E25 R0 M0.081 O
./instances/North/g.69.4.gml N69 E68 R0 M0.188 O
./instances/North/g.40.16.gml N40 E49 R0 M0.119 O
./instances/North/g.14.9.gml N14 E15 R0 M0.053 O
./instances/North/g.19.24.gml N19 E22 R0 M0.05 O
./instances/North/g.18.28.gml N18 E18 R0 M0.056 O
./instances/North/g.53.9.gml N53 E100 D89.0667 P81 M601212 F
./instances/North/g.37.14.gml N37 E49 D12 P12.79 R1 M2.34 O
./instances/North/g.60.9.gml N60 E115 D103.101 P89 M600913 F
./instances/North/g.90.2.gml N90 E89 R0 M0.24 O
./instances/North/g.99.1.gml N99 E150 D100.72 P94 M600992 F
./instances/North/g.62.0.gml N62 E111 D58 P52.79 M621472 F
./instances/North/g.26.30.gml N26 E33 R0 M0.086 O
./instances/North/g.12.50.gml N12 E12 R0 M0.031 O
./instances/North/g.18.15.gml N18 E17 R0 M0.045 O
./instances/North/g.38.2.gml N38 E37 R0 M0.07 O
./instances/North/g.31.9.gml N31 E58 D52 P52.79 R6 M51922.6 O
./instances/North/g.55.13.gml N55 E105 D94.6081 P84 M600666 F
./instances/North/g.18.36.gml N18 E29 R0 M0.083 O
./instances/North/g.43.1.gml N43 E51 R0 M0.139 O
./instances/North/g.46.17.gml N46 E62 R0 M0.152 O
./instances/North/g.30.20.gml N30 E37 R0 M0.116 O
./instances/North/g.25.18.gml N25 E40 D25.5 P25.79 R2 M10.889 O
./instances/North/g.42.1.gml N42 E60 D31.5 P31.79 R2 M14.939 O
./instances/North/g.36.16.gml N36 E95 D63 P49 M602215 F
./instances/North/g.57.15.gml N57 E110 D101.555 P89 M600950 F
./instances/North/g.15.26.gml N15 E16 R0 M0.053 O
./instances/North/g.28.23.gml N28 E31 R0 M0.072 O
./instances/North/g.29.15.gml N29 E137 D81 P71 M602016 F
./instances/North/g.33.10.gml N33 E146 D87 P75 M601154 F
./instances/North/g.10.16.gml N10 E9 R0 M0.048 O
./instances/North/g.54.2.gml N54 E59 R0 M0.154 O
./instances/North/g.10.79.gml N10 E17 D11 P11.79 R1 M2.706 O
./instances/North/g.30.0.gml N30 E43 D24 P24.79 R1 M3.257 O
./instances/North/g.24.37.gml N24 E23 R0 M0.07 O
./instances/North/g.13.116.gml N13 E21 R0 M0.076 O
./instances/North/g.44.5.gml N44 E53 R0 M0.144 O
./instances/North/g.54.6.gml N54 E53 R0 M0.141 O
./instances/North/g.95.1.gml N95 E132 D45 P45.79 R2 M6.078 O
./instances/North/g.59.14.gml N59 E85 D40 P40.79 R4 M1320.33 O
./instances/North/g.61.39.gml N61 E63 R0 M0.148 O
./instances/North/g.44.22.gml N44 E60 D28 P28.79 R4 M2680.39 O
./instances/North/g.15.17.gml N15 E14 R0 M0.056 O
./instances/North/g.54.7.gml N54 E58 R0 M0.131 O
./instances/North/g.38.8.gml N38 E40 R0 M0.088 O
./instances/North/g.14.28.gml N14 E24 D16 P16.79 R1 M2.717 O
./instances/North/g.32.27.gml N32 E31 R0 M0.086 O
./instances/North/g.37.12.gml N37 E43 R0 M0.115 O
./instances/North/g.11.19.gml N11 E14 R0 M0.061 O
./instances/North/g.15.39.gml N15 E14 R0 M0.052 O
./instances/North/g.22.30.gml N22 E23 R0 M0.059 O
./instances/North/g.20.47.gml N20 E32 D20 P20.79 R3 M72.492 O
./instances/North/g.23.37.gml N23 E22 R0 M0.075 O
./instances/North/g.25.36.gml N25 E67 D51 P49 M602671 F
./instances/North/g.20.46.gml N20 E64 D49 P44 M603318 F
./instances/North/g.55.8.gml N55 E105 D95.6233 P83 M600519 F
./instances/North/g.43.0.gml N43 E56 R0 M0.142 O
./instances/North/g.16.25.gml N16 E15 R0 M0.051 O
./instances/North/g.16.62.gml N16 E15 R0 M0.051 O
./instances/North/g.66.7.gml N66 E88 D26 P26.79 R1 M3.878 O
./instances/North/g.19.11.gml N19 E24 R0 M0.087 O
./instances/North/g.48.10.gml N48 E52 R0 M0.136 O
./instances/North/g.22.37.gml N22 E25 R0 M0.081 O
./instances/North/g.35.27.gml N35 E56 D35 P35.79 R5 M15391.5 O
./instances/North/g.10.19.gml N10 E20 D17.6667 P17.79 R2 M6.562 O
./instances/North/g.29.12.gml N29 E38 R0 M0.109 O
./instances/North/g.17.42.gml N17 E16 R0 M0.055 O
./instances/North/g.78.0.gml N78 E77 R0 M0.214 O
./instances/North/g.10.5.gml N10 E14 R0 M0.066 O
./instances/North/g.21.37.gml N21 E32 D17 P17.79 R2 M8.924 O
./instances/North/g.58.9.gml N58 E113 D90.8333 P82 M602360 F
./instances/North/g.36.22.gml N36 E63 D34.7778 P31 M605580 F
./instances/North/g.53.13.gml N53 E82 D47.6121 P44 M601540 F
./instances/North/g.57.27.gml N57 E195 D156 P105 M600494 F
./instances/North/g.61.32.gml N61 E117 D107.171 P92 M600946 F
./instances/North/g.53.5.gml N53 E203 D112 P91 M601526 F
./instances/North/g.97.1.gml N97 E163 D100.884 P93 M601027 F
./instances/North/g.59.9.gml N59 E115 D103.762 P89 M600970 F
./instances/North/g.92.0.gml N92 E192 D142.492 P100 M600887 F
./instances/North/g.40.19.gml N40 E73 D57.6932 P57 M601221 F
./instances/North/g.64.18.gml N64 E192 D178.817 P119 M601236 F
./instances/North/g.32.28.gml N32 E117 D81 P55 M601812 F
./instances/North/g.57.26.gml N57 E241 D165 P123 M600514 F
./instances/North/g.81.9.gml N81 E163 D96.9704 P93 M601400 F
./instances/North/g.43.3.gml N43 E188 D109 P97 M601077 F
./instances/North/g.86.4.gml N86 E189 D125 P100 M601275 F
./instances/North/g.100.0.gml N100 E191 D108.033 P96 M601040 F
./instances/North/g.42.8.gml N42 E90 D49 P38 M602914 F
./instances/North/g.60.16.gml N60 E115 D102.914 P89 M600948 F
./instances/North/g.44.20.gml N44 E93 D62.994 P57 M601663 F
./instances/North/g.36.17.gml N36 E79 D57 P47 M605043 F
./instances/North/g.46.3.gml N46 E168 D42 P28 D42 P28 D42 P28 M1.82293e+06 F


==> Results/ilp-without-npc.txt <==
./instances/SteinLib/SP/se03.stp N13 E21 R0 M0.145 O
./instances/SteinLib/SP/antiwheel5.stp N33 E0 R0 M0.084 O
./instances/SteinLib/SP/oddcycle3.stp N33 E0 R0 M0.09 O
./instances/SteinLib/SP/oddwheel3.stp N33 E0 R0 M0.113 O
./instances/SteinLib/MSM/msm3676.stp N957 E1554 R0 M1.235 O
./instances/SteinLib/MSM/msm4414.stp N317 E476 R0 M0.436 O
./instances/SteinLib/MSM/msm0580.stp N338 E541 R0 M0.484 O
./instances/SteinLib/MSM/msm1008.stp N402 E695 R0 M0.489 O
./instances/SteinLib/MSM/msm4038.stp N237 E390 R0 M0.454 O
./instances/SteinLib/MSM/msm3277.stp N1704 E2991 R0 M2.271 O
./instances/SteinLib/MSM/msm1707.stp N278 E478 R0 M0.504 O
./instances/SteinLib/MSM/msm0654.stp N1290 E2270 R0 M2.531 O
./instances/SteinLib/MSM/msm1234.stp N933 E1632 R0 M2.338 O
./instances/SteinLib/MSM/msm4114.stp N402 E690 R0 M0.544 O
./instances/SteinLib/MSM/msm2326.stp N418 E723 R0 M0.666 O
./instances/SteinLib/MSM/msm4224.stp N191 E302 R0 M0.471 O
./instances/SteinLib/MSM/msm1844.stp N90 E135 R0 M0.271 O
./instances/SteinLib/MSM/msm0920.stp N752 E1264 R0 M1.418 O
./instances/SteinLib/MSM/msm2601.stp N2961 E5100 R0 M4.627 O
./instances/SteinLib/MSM/msm1931.stp N875 E1522 R0 M1.756 O
./instances/SteinLib/MSM/msm0709.stp N1442 E2403 R0 M3.108 O
./instances/SteinLib/MSM/msm4515.stp N777 E1358 R0 M1.75 O
./instances/SteinLib/MSM/msm4190.stp N391 E666 R0 M0.791 O
./instances/SteinLib/MSM/msm4312.stp N5181 E8893 R0 M9.765 O
./instances/SteinLib/MSM/msm2000.stp N898 E1562 R0 M1.704 O
./instances/SteinLib/MSM/msm2152.stp N2132 E3702 R0 M5.002 O
./instances/SteinLib/MSM/msm2705.stp N1359 E2458 R0 M2.817 O
./instances/SteinLib/MSM/msm2802.stp N1709 E2963 R0 M3.452 O
./instances/SteinLib/MSM/msm1477.stp N1199 E2078 R0 M2.745 O
./instances/SteinLib/MSM/msm2846.stp N3263 E5783 R0 M6.739 O
./instances/SteinLib/MSM/msm2525.stp N3031 E5239 R0 M7.735 O
./instances/SteinLib/MSM/msm3829.stp N4221 E7255 R0 M12.681 O
./instances/SteinLib/MSM/msm3727.stp N4640 E8255 R0 M11.045 O
./instances/SteinLib/MSM/msm2492.stp N4045 E7094 R0 M8.837 O
./instances/SteinLib/SP/design432.stp N8 E20 D16.1905 P16.79 R4 M254.675 O
./instances/SteinLib/PUC/cc12-2u.stp N4096 E24574
./instances/SteinLib/SP/w3c571.stp N3997 E10278
./instances/SteinLib/PUC/cc12-2p.stp N4096 E24574
./instances/SteinLib/PUC/hc12u.stp N4096 E24576
./instances/SteinLib/PUC/cc3-12p.stp N1728 E28512
./instances/SteinLib/PUC/cc3-11p.stp N1331 E19965
./instances/SteinLib/SP/w23c23.stp N1081 E3174
./instances/SteinLib/PUC/cc11-2p.stp N2048 E11263
./instances/SteinLib/PUC/cc7-3u.stp N2187 E15308
./instances/SteinLib/PUC/cc3-10p.stp N1000 E13500
./instances/SteinLib/PUC/bipa2u.stp N3300 E18073
./instances/SteinLib/PUC/cc3-5p.stp N125 E750 D369 P313 M600173 F
./instances/SteinLib/PUC/cc9-2u.stp N512 E2304 D1530 P1020 M600166 F
./instances/SteinLib/PUC/hc7u.stp N128 E448 D378 P252 M600274 F
./instances/SteinLib/PUC/hc7p.stp N128 E448 D378 P252 M600406 F
./instances/SteinLib/PUC/hc8u.stp N256 E1024 D762 P508 M600364 F
./instances/SteinLib/PUC/cc5-3u.stp N243 E1215 D723 P521 M600340 F
./instances/SteinLib/PUC/cc3-4p.stp N64 E288 D186 P148 M600312 F
./instances/SteinLib/PUC/cc9-2p.stp N512 E2304 D1530 P1020 M600514 F
./instances/SteinLib/SP/w13c29.stp N783 E2262 D2254.42 P1431 M602352 F
./instances/SteinLib/PUC/hc9u.stp N512 E2304 D1530 P1020 M605139 F
./instances/SteinLib/PUC/cc3-4u.stp N64 E288 D186 P148 M600273 F
./instances/SteinLib/PUC/cc3-10u.stp N1000 E13500
./instances/SteinLib/PUC/cc6-3u.stp N729 E4368 D2181 P1577 M611147 F
./instances/SteinLib/PUC/cc3-11u.stp N1331 E19965
./instances/SteinLib/PUC/hc12p.stp N4096 E24576
./instances/SteinLib/PUC/cc3-12u.stp N1728 E28512
./instances/SteinLib/PUC/hc6u.stp N64 E192 D183.753 P124 M601383 F
./instances/SteinLib/PUC/bipe2p.stp N550 E5013 D1644 P939 M607631 F
./instances/SteinLib/PUC/bip62p.stp N1200 E10002 D3594 P1657 M616832 F
./instances/SteinLib/PUC/cc3-5u.stp N125 E750 D369 P313 M600197 F
./instances/SteinLib/P6E/p620.stp N100 E180 R0 M0.274 O
./instances/SteinLib/P6E/p621.stp N100 E180 R0 M0.281 O
./instances/SteinLib/P6E/p633.stp N200 E370 R0 M0.51 O
./instances/SteinLib/P6E/p622.stp N100 E180 R0 M0.284 O
./instances/SteinLib/P6E/p624.stp N100 E180 R0 M0.285 O
./instances/SteinLib/P6E/p623.stp N100 E180 R0 M0.288 O
./instances/SteinLib/P6E/p630.stp N200 E370 R0 M0.512 O
./instances/SteinLib/P6E/p628.stp N100 E180 R0 M0.284 O
./instances/SteinLib/P6E/p629.stp N100 E180 R0 M0.284 O
./instances/SteinLib/P6E/p619.stp N100 E180 R0 M0.294 O
./instances/SteinLib/P6E/p631.stp N200 E370 R0 M0.513 O
./instances/SteinLib/P6E/p625.stp N100 E180 R0 M0.277 O
./instances/SteinLib/P6E/p627.stp N100 E180 R0 M0.295 O
./instances/SteinLib/P6E/p632.stp N200 E370 R0 M0.523 O
./instances/SteinLib/P6E/p626.stp N100 E180 R0 M0.283 O
./instances/SteinLib/PUC/cc10-2u.stp N1024 E5120 D3066 P2044 M641325 F
./instances/SteinLib/PUC/bip42p.stp N1200 E3982 D3450 P1391 M639383 F
./instances/SteinLib/E/e12.stp N2500 E12500
./instances/SteinLib/PUC/hc10p.stp N1024 E5120 D3066 P2044 M655033 F
./instances/SteinLib/PUC/bipe2u.stp N550 E5013 D1644 P939 M650365 F
./instances/SteinLib/E/e15.stp N2500 E12500
./instances/SteinLib/E/e14.stp N2500 E12500
./instances/SteinLib/PUC/hc11u.stp N2048 E11264
./instances/SteinLib/PUC/hc6p.stp N64 E192 D183.452 P124 M601432 F
./instances/SteinLib/E/e20.stp N2500 E62500
./instances/SteinLib/E/e18.stp N2500 E62500
./instances/SteinLib/E/e19.stp N2500 E62500
./instances/SteinLib/E/e09.stp N2500 E5000
./instances/SteinLib/PUC/hc11p.stp N2048 E11264
./instances/SteinLib/E/e06.stp N2500 E5000
./instances/SteinLib/E/e11.stp N2500 E12500
./instances/SteinLib/E/e17.stp N2500 E62500
./instances/SteinLib/PUC/cc7-3p.stp N2187 E15308
./instances/SteinLib/E/e10.stp N2500 E5000
./instances/SteinLib/E/e16.stp N2500 E62500
./instances/SteinLib/E/e13.stp N2500 E12500
./instances/SteinLib/I160/i160-123.stp N160 E12720
./instances/SteinLib/PUC/bip52u.stp N2200 E7997 D6321 P2484 M741338 F
./instances/SteinLib/PUC/bipa2p.stp N3300 E18073
./instances/SteinLib/PUC/bip62u.stp N1200 E10002 D3594 P1657 M661191 F
./instances/SteinLib/PUC/cc6-2u.stp N64 E192 D186 P124 M601599 F
./instances/SteinLib/PUC/hc9p.stp N512 E2304 D1530 P1020 M602323 F
./instances/SteinLib/PUC/hc8p.stp N256 E1024 D762 P508 M600691 F
./instances/SteinLib/PUC/cc11-2u.stp N2048 E11263 D6138 P4092 M602347 F
./instances/SteinLib/PUC/cc6-2p.stp N64 E192 D186 P124 M601862 F
./instances/SteinLib/PUC/hc10u.stp N1024 E5120 D3066 P2044 M612683 F
./instances/SteinLib/PUC/bip52p.stp N2200 E7997 D6321 P2484 M615961 F
./instances/SteinLib/PUC/cc6-3p.stp N729 E4368 D2181 P1578 M605656 F
./instances/SteinLib/PUC/cc5-3p.stp N243 E1215 D723 P521 M600809 F
./instances/SteinLib/PUC/bip42u.stp N1200 E3982 D3450 P1391 M620869 F
./instances/SteinLib/I160/i160-222.stp N160 E12720
./instances/SteinLib/I160/i160-225.stp N160 E12720
./instances/SteinLib/PUC/cc10-2p.stp N1024 E5120 D3066 P2044 M616192 F
./instances/SteinLib/I160/i160-321.stp N160 E12720
./instances/SteinLib/E/e05.stp N2500 E3125 D2121.69 P1600 M605568 F
./instances/SteinLib/I160/i160-025.stp N160 E12720
./instances/SteinLib/E/e08.stp N2500 E5000 D4797.59 P2471 M610902 F
./instances/SteinLib/E/e04.stp N2500 E3125 D2156.94 P1636 M603623 F
./instances/SteinLib/E/e02.stp N2500 E3125 D2155.7 P1628 M600796 F
./instances/SteinLib/E/e03.stp N2500 E3125 D2095.54 P1567 M601255 F
./instances/SteinLib/E/e01.stp N2500 E3125 D2126.59 P1597 M605327 F
./instances/SteinLib/E/e07.stp N2500 E5000 D4826.48 P2517 M620515 F
./instances/SteinLib/I160/i160-015.stp N160 E812 D474 P263 M600299 F
./instances/SteinLib/I160/i160-104.stp N160 E240 D197.291 P165 M601217 F
./instances/SteinLib/I160/i160-331.stp N160 E320 D296.645 P208 M600920 F
./instances/SteinLib/I160/i160-335.stp N160 E320 D289.901 P200 M600905 F
./instances/SteinLib/I160/i160-013.stp N160 E812 D474 P261 M600366 F
./instances/SteinLib/I160/i160-043.stp N160 E2544 D474 P381 M600365 F
./instances/SteinLib/I160/i160-231.stp N160 E320 D292.694 P204 M600658 F
./instances/SteinLib/I160/i160-234.stp N160 E320 D293.025 P205 M600659 F
./instances/SteinLib/I160/i160-001.stp N160 E240 D196.861 P166 M601342 F
./instances/SteinLib/I160/i160-141.stp N160 E2544 D474 P377 M600251 F
./instances/SteinLib/I160/i160-014.stp N160 E812 D474 P271 M600423 F
./instances/SteinLib/I160/i160-243.stp N160 E2544 D474 P376 M600934 F
./instances/SteinLib/I160/i160-202.stp N160 E240 D197.183 P167 M601399 F
./instances/SteinLib/I160/i160-024.stp N160 E12720 D474 P474 M607065 F
./instances/SteinLib/I160/i160-322.stp N160 E12720 D474 P474 M603020 F
./instances/SteinLib/I160/i160-103.stp N160 E240 D192.763 P161 M600951 F
./instances/SteinLib/I160/i160-214.stp N160 E812 D474 P262 M600420 F
./instances/SteinLib/I160/i160-005.stp N160 E240 D203.341 P174 M601386 F
./instances/SteinLib/I160/i160-242.stp N160 E2544 D474 P370 M600199 F
./instances/SteinLib/I160/i160-035.stp N160 E320 D298.838 P206 M600615 F
./instances/SteinLib/I160/i160-315.stp N160 E812 D474 P265 M600918 F
./instances/SteinLib/I160/i160-011.stp N160 E812 D474 P267 M600280 F
./instances/SteinLib/I160/i160-313.stp N160 E812 D474 P273 M600153 F
./instances/SteinLib/I160/i160-144.stp N160 E2544 D474 P371 M600995 F
./instances/SteinLib/I160/i160-115.stp N160 E812 D474 P264 M600112 F
./instances/SteinLib/I160/i160-132.stp N160 E320 D293.367 P203 M600638 F
./instances/SteinLib/I160/i160-342.stp N160 E2544 D474 P372 M600609 F
./instances/SteinLib/I160/i160-221.stp N160 E12720
./instances/SteinLib/I160/i160-325.stp N160 E12720
./instances/SteinLib/I160/i160-111.stp N160 E812 D474 P266 M600240 F
./instances/SteinLib/I160/i160-125.stp N160 E12720 D474 P474 M606603 F
./instances/SteinLib/I160/i160-114.stp N160 E812 D474 P266 M600741 F
./instances/SteinLib/I160/i160-113.stp N160 E812 D474 P269 M600546 F
./instances/SteinLib/I160/i160-241.stp N160 E2544 D474 P372 M600629 F
./instances/SteinLib/I160/i160-205.stp N160 E240 D197.679 P167 M601087 F
./instances/SteinLib/I160/i160-213.stp N160 E812 D474 P265 M600167 F
./instances/SteinLib/I160/i160-232.stp N160 E320 D300.109 P207 M600740 F
./instances/SteinLib/I160/i160-134.stp N160 E320 D289.1 P201 M600712 F
./instances/SteinLib/I160/i160-341.stp N160 E2544 D474 P375 M600391 F
./instances/SteinLib/I160/i160-324.stp N160 E12720 D474 P474 M602076 F
./instances/SteinLib/I160/i160-131.stp N160 E320 D294.709 P205 M600766 F
./instances/SteinLib/I160/i160-323.stp N160 E12720 D474 P474 M603841 F
./instances/SteinLib/I160/i160-223.stp N160 E12720
./instances/SteinLib/I160/i160-332.stp N160 E320 D292.924 P201 M600562 F
./instances/SteinLib/I160/i160-023.stp N160 E12720
./instances/SteinLib/I160/i160-021.stp N160 E12720 D474 P474 M603746 F
./instances/SteinLib/I160/i160-002.stp N160 E240 D201.089 P171 M601355 F
./instances/SteinLib/I160/i160-345.stp N160 E2544 D474 P372 M600891 F
./instances/SteinLib/I160/i160-003.stp N160 E240 D194.128 P166 M600703 F
./instances/SteinLib/I160/i160-105.stp N160 E240 D198.966 P168 M600861 F
./instances/SteinLib/I160/i160-004.stp N160 E240 D202.079 P172 M600725 F
./instances/SteinLib/I160/i160-224.stp N160 E12720 D474 P474 M605795 F
./instances/SteinLib/I160/i160-344.stp N160 E2544 D474 P375 M600733 F
./instances/SteinLib/I160/i160-124.stp N160 E12720 D474 P474 M606381 F
./instances/SteinLib/I160/i160-233.stp N160 E320 D299.838 P210 M600750 F
./instances/SteinLib/I160/i160-012.stp N160 E812 D474 P268 M600520 F
./instances/SteinLib/I160/i160-044.stp N160 E2544 D474 P372 M600451 F
./instances/SteinLib/I160/i160-312.stp N160 E812 D474 P266 M600355 F
./instances/SteinLib/I160/i160-122.stp N160 E12720 D474 P474 M602728 F
./instances/SteinLib/I160/i160-042.stp N160 E2544 D474 P379 M600692 F
./instances/SteinLib/I160/i160-235.stp N160 E320 D297.158 P210 M600705 F
./instances/SteinLib/I160/i160-121.stp N160 E12720
./instances/SteinLib/I160/i160-212.stp N160 E812 D474 P262 M600313 F
./instances/SteinLib/I160/i160-022.stp N160 E12720 D474 P474 M602559 F
./instances/SteinLib/I160/i160-135.stp N160 E320 D295.541 P205 M600582 F
./instances/SteinLib/I160/i160-304.stp N160 E240 D194.483 P165 M600888 F
./instances/SteinLib/I160/i160-305.stp N160 E240 D199.864 P170 M601119 F
./instances/SteinLib/I160/i160-245.stp N160 E2544 D474 P371 M600195 F
./instances/SteinLib/I160/i160-201.stp N160 E240 D200.018 P167 M600885 F
./instances/SteinLib/I160/i160-204.stp N160 E240 D198.124 P169 M600932 F
./instances/SteinLib/I160/i160-311.stp N160 E812 D474 P261 M600447 F
./instances/SteinLib/I160/i160-143.stp N160 E2544 D474 P382 M600606 F
./instances/SteinLib/I160/i160-033.stp N160 E320 D295.81 P202 M600832 F
./instances/SteinLib/DIW/diw0523.stp N1080 E2015 R0 M2.236 O
./instances/SteinLib/DIW/diw0250.stp N353 E608 R0 M0.689 O
./instances/SteinLib/DIW/diw0234.stp N5349 E10086 R0 M10.888 O
./instances/SteinLib/DIW/diw0559.stp N3738 E7013 R0 M7.31 O
./instances/SteinLib/DIW/diw0473.stp N2213 E4135 R0 M4.693 O
./instances/SteinLib/DIW/diw0487.stp N2414 E4386 R0 M5.357 O
./instances/SteinLib/DIW/diw0795.stp N3221 E5938 R0 M6.287 O
./instances/SteinLib/DIW/diw0495.stp N938 E1655 R0 M1.669 O
./instances/SteinLib/DIW/diw0540.stp N286 E465 R0 M0.565 O
./instances/SteinLib/DIW/diw0445.stp N1804 E3311 R0 M3.385 O
./instances/SteinLib/DIW/diw0459.stp N3636 E6789 R0 M7.511 O
./instances/SteinLib/DIW/diw0513.stp N918 E1684 R0 M1.816 O
./instances/SteinLib/DIW/diw0819.stp N10553 E20066 R0 M24.018 O
./instances/SteinLib/DIW/diw0460.stp N339 E579 R0 M0.656 O
./instances/SteinLib/DIW/diw0779.stp N11821 E22516 R0 M26.134 O
./instances/SteinLib/DIW/diw0260.stp N539 E985 R0 M1.025 O
./instances/SteinLib/DIW/diw0801.stp N3023 E5575 R0 M5.772 O
./instances/SteinLib/DIW/diw0778.stp N7231 E13727 R0 M14.874 O
./instances/SteinLib/DIW/diw0820.stp N11749 E22384 R0 M27.732 O
./instances/SteinLib/DIW/diw0393.stp N212 E381 R0 M0.39 O
./instances/SteinLib/DIW/diw0313.stp N468 E822 R0 M0.849 O
./instances/SteinLib/DMXA/dmxa0454.stp N1848 E3286 R0 M3.405 O
./instances/SteinLib/DMXA/dmxa1721.stp N1005 E1731 R0 M1.795 O
./instances/SteinLib/DMXA/dmxa1109.stp N343 E559 R0 M0.711 O
./instances/SteinLib/DMXA/dmxa0296.stp N233 E386 R0 M0.443 O
./instances/SteinLib/DMXA/dmxa0848.stp N499 E861 R0 M0.931 O
./instances/SteinLib/DMXA/dmxa1516.stp N720 E1269 R0 M1.456 O
./instances/SteinLib/DMXA/dmxa0903.stp N632 E1087 R0 M1.264 O
./instances/SteinLib/DMXA/dmxa0368.stp N2050 E3676 R0 M3.823 O
./instances/SteinLib/DMXA/dmxa0734.stp N663 E1154 R0 M1.294 O
./instances/SteinLib/I160/i160-334.stp N160 E320 D290.718 P199 M600559 F
./instances/SteinLib/DMXA/dmxa0628.stp N169 E280 R0 M0.342 O
./instances/SteinLib/DMXA/dmxa1010.stp N3983 E7108 R0 M7.494 O
./instances/SteinLib/DMXA/dmxa1200.stp N770 E1383 R0 M1.529 O
./instances/SteinLib/DMXA/dmxa1801.stp N2333 E4137 R0 M4.816 O
./instances/SteinLib/DMXA/dmxa1304.stp N298 E503 R0 M0.595 O
./instances/SteinLib/I160/i160-301.stp N160 E240 D193.892 P161 M601520 F
./instances/SteinLib/I160/i160-102.stp N160 E240 D191.086 P163 M601005 F
./instances/SteinLib/I160/i160-032.stp N160 E320 D292.726 P198 M600777 F
./instances/SteinLib/D/d19.stp N1000 E25000
./instances/SteinLib/D/d18.stp N1000 E25000
./instances/SteinLib/I160/i160-244.stp N160 E2544 D474 P378 M600217 F
./instances/SteinLib/D/d17.stp N1000 E25000
./instances/SteinLib/I160/i160-034.stp N160 E320 D294.764 P206 M600700 F
./instances/SteinLib/I160/i160-302.stp N160 E240 D194.044 P158 M600942 F
./instances/SteinLib/I160/i160-303.stp N160 E240 D195.058 P163 M601365 F
./instances/SteinLib/I160/i160-041.stp N160 E2544 D474 P369 M601143 F
./instances/SteinLib/I160/i160-215.stp N160 E812 D474 P260 M600328 F
./instances/SteinLib/I160/i160-203.stp N160 E240 D195.724 P164 M600960 F
./instances/SteinLib/I160/i160-343.stp N160 E2544 D474 P373 M601226 F
./instances/SteinLib/D/d20.stp N1000 E25000
./instances/SteinLib/D/d11.stp N1000 E5000
./instances/SteinLib/I160/i160-142.stp N160 E2544 D474 P374 M601016 F
./instances/SteinLib/D/d12.stp N1000 E5000
./instances/SteinLib/I160/i160-211.stp N160 E812 D474 P262 M600127 F
./instances/SteinLib/ALUE/alue3146.stp N3626 E5869 R0 M8.866 O
./instances/SteinLib/ALUE/alue6457.stp N3932 E6137 R0 M9.484 O
./instances/SteinLib/ALUE/alue7066.stp N6405 E10454 R0 M20.373 O
./instances/SteinLib/ALUE/alue7065.stp N34046 E54841 R0 M122.013 O
./instances/SteinLib/ALUE/alue7229.stp N940 E1474 R0 M1.898 O
./instances/SteinLib/ALUE/alue6179.stp N3372 E5213 R0 M7.475 O
./instances/SteinLib/ALUE/alue6951.stp N2818 E4419 R0 M6.645 O
./instances/SteinLib/ALUE/alue5901.stp N11543 E18429 R0 M39.906 O
./instances/SteinLib/ALUE/alue5067.stp N3524 E5560 R0 M9.776 O
./instances/SteinLib/ALUE/alue6735.stp N4119 E6696 R0 M10.623 O
./instances/SteinLib/ALUE/alue5623.stp N4472 E6938 R0 M12.842 O
./instances/SteinLib/ALUE/alue5345.stp N5179 E8165 R0 M14.388 O
./instances/SteinLib/ALUE/alue2105.stp N1220 E1858 R0 M2.574 O
./instances/SteinLib/I160/i160-314.stp N160 E812 D471 P264 M600514 F
./instances/SteinLib/ALUE/alue2087.stp N1244 E1971 R0 M2.726 O
./instances/SteinLib/LIN/lin14.stp N828 E1472 R0 M2.13 O
./instances/SteinLib/ALUE/alue7080.stp N34479 E55494 R0 M154.675 O
./instances/SteinLib/LIN/lin32.stp N19112 E35665 R0 M167.617 O
./instances/SteinLib/LIN/lin20.stp N3675 E6709 R0 M7.938 O
./instances/SteinLib/LIN/lin12.stp N818 E1462 R0 M1.89 O
./instances/SteinLib/LIN/lin13.stp N822 E1466 R0 M2.231 O
./instances/SteinLib/LIN/lin09.stp N313 E532 R0 M0.852 O
./instances/SteinLib/LIN/lin05.stp N160 E269 R0 M0.42 O
./instances/SteinLib/LIN/lin06.stp N165 E274 R0 M0.441 O
./instances/SteinLib/LIN/lin10.stp N321 E540 R0 M0.851 O
./instances/SteinLib/LIN/lin27.stp N8017 E14753 R0 M37.568 O
./instances/SteinLib/LIN/lin31.stp N19100 E35653 R0 M163.213 O
./instances/SteinLib/LIN/lin37.stp N38418 E71657 R0 M369.213 O
./instances/SteinLib/LIN/lin29.stp N19083 E35636 R0 M150.192 O
./instances/SteinLib/LIN/lin19.stp N2010 E3662 R0 M5.118 O
./instances/SteinLib/LIN/lin22.stp N3692 E6726 R0 M7.722 O
./instances/SteinLib/LIN/lin24.stp N7998 E14734 R0 M40.474 O
./instances/SteinLib/LIN/lin02.stp N55 E82 R0 M0.162 O
./instances/SteinLib/LIN/lin33.stp N19177 E35730 R0 M161.032 O
./instances/SteinLib/LIN/lin08.stp N311 E530 R0 M0.847 O
./instances/SteinLib/LIN/lin36.stp N38307 E71546 R0 M364.321 O
./instances/SteinLib/LIN/lin03.stp N57 E84 R0 M0.174 O
./instances/SteinLib/LIN/lin15.stp N840 E1484 R0 M1.96 O
./instances/SteinLib/LIN/lin17.stp N1989 E3641 R0 M5.233 O
./instances/SteinLib/LIN/lin16.stp N1981 E3633 R0 M3.637 O
./instances/SteinLib/D/d13.stp N1000 E5000
./instances/SteinLib/LIN/lin04.stp N157 E266 R0 M0.478 O
./instances/SteinLib/LIN/lin23.stp N3716 E6750 R0 M11.918 O
./instances/SteinLib/LIN/lin01.stp N53 E80 R0 M0.153 O
./instances/SteinLib/LIN/lin11.stp N816 E1460 R0 M2.054 O
./instances/SteinLib/LIN/lin26.stp N8013 E14749 R0 M36.545 O
./instances/SteinLib/LIN/lin18.stp N1994 E3646 R0 M5.563 O
./instances/SteinLib/LIN/lin07.stp N307 E526 R0 M0.776 O
./instances/SteinLib/LIN/lin28.stp N8062 E14798 R0 M39.043 O
./instances/SteinLib/LIN/lin25.stp N8007 E14743 R0 M50.075 O
./instances/SteinLib/LIN/lin21.stp N3683 E6717 R0 M11.239 O
./instances/SteinLib/LIN/lin34.stp N38282 E71521 R0 M331.455 O
./instances/SteinLib/LIN/lin30.stp N19091 E35644 R0 M149.755 O
./instances/SteinLib/ALUT/alut2010.stp N6104 E11011 R0 M20.841 O
./instances/SteinLib/ALUT/alut0805.stp N966 E1666 R0 M1.974 O
./instances/SteinLib/ALUT/alut0787.stp N1160 E2089 R0 M2.464 O
./instances/SteinLib/ALUT/alut1181.stp N3041 E5693 R0 M6.068 O
./instances/SteinLib/ALUT/alut2288.stp N9070 E16595 R0 M32.969 O
./instances/SteinLib/LIN/lin35.stp N38294 E71533 R0 M388.85 O
./instances/SteinLib/ALUT/alut2566.stp N5021 E9055 R0 M15.21 O
./instances/SteinLib/ALUT/alut2764.stp N387 E626 R0 M0.717 O
./instances/SteinLib/ALUT/alut2625.stp N36711 E68117 R0 M128.385 O
./instances/SteinLib/D/d16.stp N1000 E25000
./instances/SteinLib/I160/i160-031.stp N160 E320 D294.907 P204 M600671 F
./instances/SteinLib/ALUT/alut2610.stp N33901 E62816 R0 M137.439 O
./instances/SteinLib/I160/i160-101.stp N160 E240 D196.246 P168 M601314 F
./instances/SteinLib/C/c16.stp N500 E12500
./instances/SteinLib/C/c20.stp N500 E12500
./instances/SteinLib/I160/i160-133.stp N160 E320 D292.996 P201 M600774 F
./instances/SteinLib/I160/i160-145.stp N160 E2544 D474 P378 M601350 F
./instances/SteinLib/I160/i160-112.stp N160 E812 D474 P262 M600303 F
./instances/SteinLib/I160/i160-045.stp N160 E2544 D474 P368 M600527 F
./instances/SteinLib/I160/i160-333.stp N160 E320 D293.252 P203 M600807 F
./instances/SteinLib/C/c19.stp N500 E12500
./instances/SteinLib/D/d09.stp N1000 E2000 D1928.81 P1071 M602442 F
./instances/SteinLib/D/d07.stp N1000 E2000 D1930.44 P1055 M602561 F
./instances/SteinLib/D/d02.stp N1000 E1250 D868.926 P697 M600831 F
./instances/SteinLib/D/d10.stp N1000 E2000 D1926.1 P1065 M600465 F
./instances/SteinLib/D/d01.stp N1000 E1250 D837.314 P660 M601016 F
./instances/SteinLib/D/d05.stp N1000 E1250 D823.289 P653 M600916 F
./instances/SteinLib/D/d14.stp N1000 E5000 D2994 P1219 M605790 F
./instances/SteinLib/I640/i640-323.stp N640 E204480
./instances/SteinLib/D/d08.stp N1000 E2000 D1943.23 P1066 M601354 F
./instances/SteinLib/D/d15.stp N1000 E5000 D2994 P1233 M607290 F
./instances/SteinLib/D/d04.stp N1000 E1250 D846.519 P670 M601217 F
./instances/SteinLib/D/d03.stp N1000 E1250 D833.108 P658 M601113 F
./instances/SteinLib/D/d06.stp N1000 E2000 D1931.2 P1064 M601016 F
./instances/SteinLib/I640/i640-314.stp N640 E4135
./instances/SteinLib/I640/i640-241.stp N640 E40896
./instances/SteinLib/C/c07.stp N500 E1000 D948.881 P556 M601113 F
./instances/SteinLib/C/c01.stp N500 E625 D422.206 P353 M601497 F
./instances/SteinLib/C/c10.stp N500 E1000 D959.905 P566 M600655 F
./instances/SteinLib/C/c12.stp N500 E2500 D1491 P680 M602194 F
./instances/SteinLib/C/c02.stp N500 E625 D421.559 P360 M601405 F
./instances/SteinLib/I640/i640-013.stp N640 E4135
./instances/SteinLib/C/c17.stp N500 E12500 D1494 P1042 M617118 F
./instances/SteinLib/I640/i640-244.stp N640 E40896
./instances/SteinLib/I640/i640-213.stp N640 E4135
./instances/SteinLib/I640/i640-042.stp N640 E40896
./instances/SteinLib/C/c09.stp N500 E1000 D963.707 P562 M600778 F
./instances/SteinLib/I640/i640-243.stp N640 E40896
./instances/SteinLib/C/c05.stp N500 E625 D401.152 P338 M601364 F
./instances/SteinLib/C/c11.stp N500 E2500 D1494 P677 M602301 F
./instances/SteinLib/I640/i640-044.stp N640 E40896
./instances/SteinLib/I640/i640-012.stp N640 E4135
./instances/SteinLib/I640/i640-125.stp N640 E204480
./instances/SteinLib/C/c06.stp N500 E1000 D959.373 P561 M601115 F
./instances/SteinLib/C/c03.stp N500 E625 D416.304 P350 M601587 F
./instances/SteinLib/I640/i640-014.stp N640 E4135
./instances/SteinLib/I640/i640-144.stp N640 E40896
./instances/SteinLib/C/c15.stp N500 E2500 D1494 P684 M600536 F
./instances/SteinLib/C/c04.stp N500 E625 D423.432 P353 M601363 F
./instances/SteinLib/I640/i640-325.stp N640 E204480
./instances/SteinLib/I640/i640-045.stp N640 E40896
./instances/SteinLib/C/c14.stp N500 E2500 D1494 P675 M603241 F
./instances/SteinLib/C/c08.stp N500 E1000 D954.071 P551 M600888 F
./instances/SteinLib/I640/i640-211.stp N640 E4135
./instances/SteinLib/I640/i640-344.stp N640 E40896
./instances/SteinLib/C/c13.stp N500 E2500 D1491 P673 M602193 F
./instances/SteinLib/I640/i640-142.stp N640 E40896
./instances/SteinLib/I640/i640-143.stp N640 E40896
./instances/SteinLib/C/c18.stp N500 E12500 D1494 P1053 M601587 F
./instances/SteinLib/I640/i640-202.stp N640 E960 D815.945 P578 M600648 F
./instances/SteinLib/I640/i640-003.stp N640 E960 D808.198 P575 M601026 F
./instances/SteinLib/I640/i640-113.stp N640 E4135 D1914 P896 M602896 F
./instances/SteinLib/I640/i640-115.stp N640 E4135 D1914 P902 M602728 F
./instances/SteinLib/I640/i640-215.stp N640 E4135
./instances/SteinLib/I640/i640-214.stp N640 E4135 D1914 P906 M600588 F
./instances/SteinLib/I640/i640-034.stp N640 E1280 D1224.56 P695 M601032 F
./instances/SteinLib/I640/i640-301.stp N640 E960 D823.435 P594 M600534 F
./instances/SteinLib/I640/i640-331.stp N640 E1280 D1220.79 P694 M601554 F
./instances/SteinLib/I640/i640-332.stp N640 E1280 D1231.22 P702 M600784 F
./instances/SteinLib/I640/i640-335.stp N640 E1280 D1230.94 P702 M601357 F
./instances/SteinLib/I640/i640-041.stp N640 E40896
./instances/SteinLib/I640/i640-121.stp N640 E204480
./instances/SteinLib/I640/i640-221.stp N640 E204480
./instances/SteinLib/I640/i640-025.stp N640 E204480
./instances/SteinLib/I640/i640-321.stp N640 E204480
./instances/SteinLib/I640/i640-333.stp N640 E1280 D1227.12 P701 M600843 F
./instances/SteinLib/I640/i640-033.stp N640 E1280 D1222.71 P690 M600526 F
./instances/SteinLib/I640/i640-124.stp N640 E204480
./instances/SteinLib/I640/i640-245.stp N640 E40896
./instances/SteinLib/I640/i640-043.stp N640 E40896
./instances/SteinLib/I640/i640-201.stp N640 E960 D818.086 P582 M601006 F
./instances/SteinLib/I640/i640-242.stp N640 E40896
./instances/SteinLib/I640/i640-111.stp N640 E4135 D1914 P908 M604808 F
./instances/SteinLib/I640/i640-224.stp N640 E204480
./instances/SteinLib/I640/i640-345.stp N640 E40896
./instances/SteinLib/I640/i640-021.stp N640 E204480
./instances/SteinLib/I640/i640-001.stp N640 E960 D820.178 P582 M601217 F
./instances/SteinLib/I640/i640-022.stp N640 E204480
./instances/SteinLib/I640/i640-343.stp N640 E40896
./instances/SteinLib/I640/i640-123.stp N640 E204480
./instances/SteinLib/I640/i640-114.stp N640 E4135 D1914 P898 M601027 F
./instances/SteinLib/I640/i640-312.stp N640 E4135 D1914 P893 M602331 F
./instances/SteinLib/I640/i640-223.stp N640 E204480
./instances/SteinLib/I640/i640-232.stp N640 E1280 D1229.18 P697 M600661 F
./instances/SteinLib/I640/i640-334.stp N640 E1280 D1224.53 P696 M601391 F
./instances/SteinLib/I640/i640-315.stp N640 E4135 D1914 P889 M605083 F
./instances/SteinLib/I640/i640-015.stp N640 E4135 D1914 P890 M603317 F
./instances/SteinLib/I640/i640-222.stp N640 E204480
./instances/SteinLib/I640/i640-233.stp N640 E1280 D1237.4 P702 M601266 F
./instances/SteinLib/I640/i640-324.stp N640 E204480
./instances/SteinLib/I640/i640-132.stp N640 E1280 D1224.48 P694 M601230 F
./instances/SteinLib/I640/i640-145.stp N640 E40896
./instances/SteinLib/I640/i640-122.stp N640 E204480
./instances/SteinLib/I640/i640-341.stp N640 E40896
./instances/SteinLib/I640/i640-141.stp N640 E40896
./instances/SteinLib/I640/i640-212.stp N640 E4135
./instances/SteinLib/I640/i640-235.stp N640 E1280 D1218.22 P691 M601080 F
./instances/SteinLib/I640/i640-103.stp N640 E960 D791.407 P555 M600727 F
./instances/SteinLib/I640/i640-112.stp N640 E4135
./instances/SteinLib/I640/i640-002.stp N640 E960 D801.788 P570 M601041 F
./instances/SteinLib/I640/i640-102.stp N640 E960 D814.885 P585 M600975 F
./instances/SteinLib/I640/i640-322.stp N640 E204480
./instances/SteinLib/I640/i640-023.stp N640 E204480
./instances/SteinLib/I640/i640-011.stp N640 E4135 D1914 P894 M601713 F
./instances/SteinLib/I640/i640-005.stp N640 E960 D807.239 P571 M600666 F
./instances/SteinLib/I640/i640-342.stp N640 E40896
./instances/SteinLib/I640/i640-105.stp N640 E960 D815.691 P581 M601573 F
./instances/SteinLib/I640/i640-101.stp N640 E960 D810.492 P574 M600730 F
./instances/SteinLib/I640/i640-205.stp N640 E960 D820.362 P584 M601021 F
./instances/SteinLib/I640/i640-303.stp N640 E960 D809.874 P576 M600740 F
./instances/SteinLib/I640/i640-225.stp N640 E204480
./instances/SteinLib/I640/i640-234.stp N640 E1280 D1228.34 P716 M600493 F
./instances/SteinLib/I640/i640-024.stp N640 E204480
./instances/SteinLib/I640/i640-032.stp N640 E1280 D1217.67 P695 M601282 F
./instances/SteinLib/I640/i640-135.stp N640 E1280 D1219.81 P690 M601820 F
./instances/SteinLib/I640/i640-134.stp N640 E1280 D1225.29 P694 M601419 F
./instances/SteinLib/2R/2r.crd!
./instances/SteinLib/I640/i640-305.stp N640 E960 D820.06 P580 M601287 F
./instances/SteinLib/I640/i640-313.stp N640 E4135 D1914 P893 M603301 F
./instances/SteinLib/I640/i640-035.stp N640 E1280 D1228.87 P699 M601143 F
./instances/SteinLib/I640/i640-204.stp N640 E960 D818.48 P584 M600815 F
./instances/SteinLib/I640/i640-302.stp N640 E960 D809.646 P573 M601625 F
./instances/SteinLib/I640/i640-311.stp N640 E4135 D1914 P902 M600935 F
./instances/SteinLib/I640/i640-203.stp N640 E960 D817.668 P579 M601565 F
./instances/SteinLib/I640/i640-133.stp N640 E1280 D1230.65 P702 M600678 F
./instances/SteinLib/I640/i640-231.stp N640 E1280 D1224.74 P700 M600796 F
./instances/SteinLib/I640/i640-004.stp N640 E960 D814.208 P577 M601587 F
./instances/SteinLib/I640/i640-131.stp N640 E1280 D1232.57 P699 M601114 F
./instances/SteinLib/I640/i640-304.stp N640 E960 D811.572 P571 M601566 F
./instances/SteinLib/I640/i640-031.stp N640 E1280 D1235.21 P705 M606407 F
./instances/SteinLib/I640/i640-104.stp N640 E960 D831.798 P589 M622545 F
./instances/SteinLib/2R/2r222.stp N2000 E5765 D2994 P2444 M610915 F
./instances/SteinLib/2R/2r231.stp N2000 E5737 D2994 P2421 M628398 F
./instances/SteinLib/2R/2r221.stp N2000 E5764 D2994 P2393 M628489 F
./instances/SteinLib/2R/2r331.stp N2000 E5736 D2994 P2401 M638103 F
./instances/SteinLib/2R/2r131.stp N2000 E5726 D2994 P2398 M641690 F
./instances/SteinLib/TAQ/taq0910.stp N310 E514 R0 M1.073 O
./instances/SteinLib/TAQ/taq0903.stp N6163 E10490 R0 M43.954 O
./instances/SteinLib/TAQ/taq0023.stp N572 E963 R0 M2.3 O
./instances/SteinLib/TAQ/taq0920.stp N122 E194 R0 M0.411 O
./instances/SteinLib/TAQ/taq0741.stp N712 E1217 R0 M2.079 O
./instances/SteinLib/TAQ/taq0365.stp N4186 E7074 R0 M30.349 O
./instances/SteinLib/TAQ/taq0739.stp N837 E1438 R0 M2.793 O
./instances/SteinLib/TAQ/taq0431.stp N1128 E1905 R0 M4.311 O
./instances/SteinLib/TAQ/taq0751.stp N1051 E1791 R0 M4.983 O
./instances/SteinLib/2R/2r333.stp N2000 E5741 D2994 P2393 M613007 F
./instances/SteinLib/TAQ/taq0014.stp N6466 E11046 R0 M39.517 O
./instances/SteinLib/TAQ/taq0978.stp N777 E1239 R0 M3.059 O
./instances/SteinLib/TAQ/taq0891.stp N331 E560 R0 M1.09 O
./instances/SteinLib/TAQ/taq0631.stp N609 E932 R0 M1.844 O
./instances/SteinLib/TAQ/taq0377.stp N6836 E11715 R0 M40.733 O
./instances/SteinLib/2R/2r122.stp N2000 E5772 D2994 P2449 M610713 F
./instances/SteinLib/2R/2r223.stp N2000 E5770 D2994 P2433 M615720 F
./instances/SteinLib/2R/2r133.stp N2000 E5729 D2994 P2418 M655665 F
./instances/SteinLib/2R/2r213.stp N2000 E5800 D2994 P2444 M653219 F
./instances/SteinLib/2R/2r123.stp N2000 E5754 D2994 P2420 M657355 F
./instances/SteinLib/2R/2r313.stp N2000 E5800 D2994 P2444 M678269 F
./instances/SteinLib/2R/2r212.stp N2000 E5800 D2994 P2444 M642866 F
./instances/SteinLib/2R/2r322.stp N2000 E5753 D2994 P2387 M661927 F
./instances/SteinLib/2R/2r311.stp N2000 E5800 D2994 P2444 M614006 F
./instances/SteinLib/2R/2r332.stp N2000 E5745 D2994 P2409 M639855 F
./instances/SteinLib/2R/2r233.stp N2000 E5730 D2994 P2427 M643212 F
./instances/SteinLib/2R/2r232.stp N2000 E5733 D2994 P2408 M636224 F
./instances/SteinLib/2R/2r111.stp N2000 E5800 D2994 P2444 M622897 F
./instances/SteinLib/2R/2r132.stp N2000 E5725 D2994 P2404 M636189 F
./instances/SteinLib/2R/2r321.stp N2000 E5771 D2994 P2417 M631856 F
./instances/SteinLib/2R/2r113.stp N2000 E5800 D2994 P2444 M637285 F
./instances/SteinLib/2R/2r323.stp N2000 E5764 D2994 P2443 M603804 F
./instances/SteinLib/2R/2r112.stp N2000 E5800 D2994 P2444 M630146 F
./instances/SteinLib/I080/i080-322.stp N80 E3160 D234 P234 M600418 F
./instances/SteinLib/I080/i080-144.stp N80 E632 D234 P181 M600506 F
./instances/SteinLib/2R/2r312.stp N2000 E5800 D2994 P2444 M606059 F
./instances/SteinLib/2R/2r211.stp N2000 E5800 D2994 P2444 M607144 F
./instances/SteinLib/I080/i080-225.stp N80 E3160 D234 P234 M600432 F
./instances/SteinLib/I080/i080-243.stp N80 E632 D234 P179 M600360 F
./instances/SteinLib/2R/2r121.stp N2000 E5766 D2994 P2433 M626949 F
./instances/SteinLib/I080/i080-125.stp N80 E3160 D234 P234 M600588 F
./instances/SteinLib/I080/i080-321.stp N80 E3160 D234 P234 M600879 F
./instances/SteinLib/I080/i080-303.stp N80 E120 D94.7529 P89 M602065 F
./instances/SteinLib/I080/i080-112.stp N80 E350 D234 P149 M600520 F
./instances/SteinLib/I080/i080-221.stp N80 E3160 D234 P234 M600214 F
./instances/SteinLib/I080/i080-101.stp N80 E120 D97.01 P91 M601277 F
./instances/SteinLib/I080/i080-345.stp N80 E632 D234 P177 M600320 F
./instances/SteinLib/I080/i080-342.stp N80 E632 D234 P185 M600507 F
./instances/SteinLib/I080/i080-305.stp N80 E120 D95.9223 P90 M601416 F
./instances/SteinLib/I080/i080-313.stp N80 E350 D234 P145 M600236 F
./instances/SteinLib/I080/i080-233.stp N80 E160 D142.715 P116 M600893 F
./instances/SteinLib/I080/i080-332.stp N80 E160 D140.787 P111 M600973 F
./instances/SteinLib/I080/i080-242.stp N80 E632 D234 P175 M600336 F
./instances/SteinLib/I080/i080-334.stp N80 E160 D142.117 P111 M600933 F
./instances/SteinLib/I080/i080-341.stp N80 E632 D234 P175 M600234 F
./instances/SteinLib/I080/i080-323.stp N80 E3160 D234 P234 M600244 F
./instances/SteinLib/I080/i080-311.stp N80 E350 D234 P146 M600327 F
./instances/SteinLib/I080/i080-135.stp N80 E160 D144.038 P117 M600647 F
./instances/SteinLib/I080/i080-034.stp N80 E160 D145.57 P119 M600660 F
./instances/SteinLib/I080/i080-011.stp N80 E350 D234 P152 M600144 F
./instances/SteinLib/I080/i080-041.stp N80 E632 D234 P180 M600273 F
./instances/SteinLib/I080/i080-035.stp N80 E160 D144.224 P118 M600753 F
./instances/SteinLib/I080/i080-014.stp N80 E350 D234 P147 M600281 F
./instances/SteinLib/I080/i080-325.stp N80 E3160 D234 P234 M600166 F
./instances/SteinLib/I080/i080-301.stp N80 E120 D95.0126 P89 M600844 F
./instances/SteinLib/I080/i080-113.stp N80 E350 D234 P149 M600255 F
./instances/SteinLib/I080/i080-121.stp N80 E3160 D234 P234 M600193 F
./instances/SteinLib/I080/i080-024.stp N80 E3160 D234 P234 M600217 F
./instances/SteinLib/I080/i080-043.stp N80 E632 D234 P178 M600153 F
./instances/SteinLib/I080/i080-104.stp N80 E120 D96.3922 P90 M600812 F
./instances/SteinLib/I080/i080-033.stp N80 E160 D144.15 P112 M600815 F
./instances/SteinLib/I080/i080-245.stp N80 E632 D234 P176 M600153 F
./instances/SteinLib/I080/i080-005.stp N80 E120 D96.6371 P89 M600802 F
./instances/SteinLib/I080/i080-223.stp N80 E3160 D234 P234 M600174 F
./instances/SteinLib/I080/i080-205.stp N80 E120 D98.5126 P91 M600773 F
./instances/SteinLib/I080/i080-241.stp N80 E632 D234 P180 M600145 F
./instances/SteinLib/I080/i080-111.stp N80 E350 D234 P146 M600253 F
./instances/SteinLib/I080/i080-032.stp N80 E160 D138.16 P111 M600664 F
./instances/SteinLib/I080/i080-244.stp N80 E632 D234 P178 M600288 F
./instances/SteinLib/I080/i080-105.stp N80 E120 D99.603 P93 M600639 F
./instances/SteinLib/I080/i080-302.stp N80 E120 D99.7894 P94 M600760 F
./instances/SteinLib/I080/i080-232.stp N80 E160 D146.007 P116 M600677 F
./instances/SteinLib/I080/i080-124.stp N80 E3160 D234 P234 M600179 F
./instances/SteinLib/I080/i080-214.stp N80 E350 D234 P145 M600259 F
./instances/SteinLib/I080/i080-022.stp N80 E3160 D234 P234 M600128 F
./instances/SteinLib/I080/i080-344.stp N80 E632 D234 P177 M600293 F
./instances/SteinLib/I080/i080-044.stp N80 E632 D234 P176 M600368 F
./instances/SteinLib/I080/i080-343.stp N80 E632 D234 P176 M600194 F
./instances/SteinLib/I080/i080-131.stp N80 E160 D146.034 P120 M600776 F
./instances/SteinLib/I080/i080-004.stp N80 E120 D93.736 P87 M600962 F
./instances/SteinLib/I080/i080-025.stp N80 E3160 D234 P234 M600230 F
./instances/SteinLib/I080/i080-134.stp N80 E160 D143.642 P110 M600698 F
./instances/SteinLib/I080/i080-002.stp N80 E120 D94.6159 P88 M600826 F
./instances/SteinLib/I080/i080-315.stp N80 E350 D234 P152 M600348 F
./instances/SteinLib/I080/i080-133.stp N80 E160 D147.234 P123 M600946 F
./instances/SteinLib/I080/i080-042.stp N80 E632 D234 P178 M600233 F
./instances/SteinLib/I080/i080-142.stp N80 E632 D234 P183 M600375 F
./instances/SteinLib/I080/i080-001.stp N80 E120 D86.8471 P82 M601033 F
./instances/SteinLib/I080/i080-333.stp N80 E160 D142.135 P117 M600579 F
./instances/SteinLib/I080/i080-013.stp N80 E350 D234 P149 M600349 F
./instances/SteinLib/I080/i080-031.stp N80 E160 D143.799 P115 M600622 F
./instances/SteinLib/I080/i080-222.stp N80 E3160 D234 P234 M600198 F
./instances/SteinLib/I080/i080-213.stp N80 E350 D234 P150 M600135 F
./instances/SteinLib/I080/i080-012.stp N80 E350 D234 P151 M600449 F
./instances/SteinLib/I080/i080-314.stp N80 E350 D234 P147 M600259 F
./instances/SteinLib/I080/i080-203.stp N80 E120 D93.618 P88 M600875 F
./instances/SteinLib/I080/i080-045.stp N80 E632 D234 P177 M600256 F
./instances/SteinLib/I080/i080-335.stp N80 E160 D145.726 P117 M600623 F
./instances/SteinLib/I080/i080-145.stp N80 E632 D234 P180 M600179 F
./instances/SteinLib/I080/i080-023.stp N80 E3160 D234 P234 M600773 F
./instances/SteinLib/I080/i080-143.stp N80 E632 D234 P182 M600281 F
./instances/SteinLib/I080/i080-141.stp N80 E632 D234 P175 M600136 F
./instances/SteinLib/I080/i080-123.stp N80 E3160 D234 P234 M600187 F
./instances/SteinLib/I080/i080-211.stp N80 E350 D234 P149 M600135 F
./instances/SteinLib/I080/i080-331.stp N80 E160 D144.886 P114 M600762 F
./instances/SteinLib/I320/i320-041.stp N320 E10208
./instances/SteinLib/I080/i080-122.stp N80 E3160 D234 P234 M600269 F
./instances/SteinLib/I320/i320-343.stp N320 E10208
./instances/SteinLib/I080/i080-304.stp N80 E120 D98.5524 P92 M600600 F
./instances/SteinLib/I320/i320-241.stp N320 E10208
./instances/SteinLib/I320/i320-121.stp N320 E51040
./instances/SteinLib/I080/i080-215.stp N80 E350 D234 P145 M600359 F
./instances/SteinLib/I080/i080-312.stp N80 E350 D234 P149 M600206 F
./instances/SteinLib/I320/i320-222.stp N320 E51040
./instances/SteinLib/I320/i320-342.stp N320 E10208
./instances/SteinLib/I320/i320-021.stp N320 E51040
./instances/SteinLib/I320/i320-321.stp N320 E51040
./instances/SteinLib/I080/i080-114.stp N80 E350 D234 P147 M600512 F
./instances/SteinLib/I320/i320-023.stp N320 E51040
./instances/SteinLib/I320/i320-344.stp N320 E10208
./instances/SteinLib/I320/i320-323.stp N320 E51040
./instances/SteinLib/I080/i080-015.stp N80 E350 D234 P149 M600249 F
./instances/SteinLib/I080/i080-102.stp N80 E120 D96.6867 P92 M600698 F
./instances/SteinLib/I080/i080-231.stp N80 E160 D146.162 P115 M600640 F
./instances/SteinLib/I080/i080-324.stp N80 E3160 D234 P234 M600228 F
./instances/SteinLib/I080/i080-202.stp N80 E120 D93.3904 P85 M600785 F
./instances/SteinLib/I320/i320-024.stp N320 E51040
./instances/SteinLib/I080/i080-204.stp N80 E120 D90.8206 P88 M600860 F
./instances/SteinLib/I080/i080-003.stp N80 E120 D98.6053 P93 M600798 F
./instances/SteinLib/I080/i080-224.stp N80 E3160 D234 P234 M600168 F
./instances/SteinLib/I080/i080-201.stp N80 E120 D92.1562 P86 M600926 F
./instances/SteinLib/I320/i320-325.stp N320 E51040
./instances/SteinLib/I080/i080-212.stp N80 E350 D234 P148 M600277 F
./instances/SteinLib/I080/i080-115.stp N80 E350 D234 P149 M600360 F
./instances/SteinLib/I320/i320-242.stp N320 E10208
./instances/SteinLib/I080/i080-021.stp N80 E3160 D234 P234 M600196 F
./instances/SteinLib/I320/i320-245.stp N320 E10208
./instances/SteinLib/I080/i080-132.stp N80 E160 D142.565 P111 M600700 F
./instances/SteinLib/I320/i320-225.stp N320 E51040
./instances/SteinLib/I080/i080-234.stp N80 E160 D145.475 P122 M600782 F
./instances/SteinLib/I320/i320-223.stp N320 E51040
./instances/SteinLib/I080/i080-235.stp N80 E160 D142.693 P117 M600758 F
./instances/SteinLib/I320/i320-124.stp N320 E51040
./instances/SteinLib/I080/i080-103.stp N80 E120 D99.9004 P93 M600839 F
./instances/SteinLib/I320/i320-322.stp N320 E51040
./instances/SteinLib/I320/i320-333.stp N320 E640 D604.782 P374 M600984 F
./instances/SteinLib/I320/i320-324.stp N320 E51040
./instances/SteinLib/I320/i320-034.stp N320 E640 D603.756 P374 M600790 F
./instances/SteinLib/I320/i320-103.stp N320 E480 D415.758 P325 M601873 F
./instances/SteinLib/I320/i320-232.stp N320 E640 D602.655 P371 M600968 F
./instances/SteinLib/I320/i320-044.stp N320 E10208 D954 P796 M602297 F
./instances/SteinLib/I320/i320-031.stp N320 E640 D598.931 P371 M600581 F
./instances/SteinLib/I320/i320-143.stp N320 E10208
./instances/SteinLib/I320/i320-221.stp N320 E51040
./instances/SteinLib/I320/i320-122.stp N320 E51040
./instances/SteinLib/I320/i320-042.stp N320 E10208
./instances/SteinLib/I320/i320-111.stp N320 E1845 D954 P479 M601209 F
./instances/SteinLib/I320/i320-204.stp N320 E480 D392 P298 M601185 F
./instances/SteinLib/I320/i320-234.stp N320 E640 D604.301 P374 M600645 F
./instances/SteinLib/I320/i320-131.stp N320 E640 D604.57 P368 M600796 F
./instances/SteinLib/I320/i320-005.stp N320 E480 D400.451 P307 M601132 F
./instances/SteinLib/I320/i320-035.stp N320 E640 D596.335 P367 M600689 F
./instances/SteinLib/I320/i320-315.stp N320 E1845 D954 P487 M600669 F
./instances/SteinLib/I320/i320-135.stp N320 E640 D608.983 P379 M600528 F
./instances/SteinLib/I320/i320-045.stp N320 E10208
./instances/SteinLib/I320/i320-201.stp N320 E480 D397.329 P303 M601217 F
./instances/SteinLib/I320/i320-233.stp N320 E640 D602.856 P376 M600758 F
./instances/SteinLib/I320/i320-213.stp N320 E1845 D954 P497 M601140 F
./instances/SteinLib/I320/i320-224.stp N320 E51040
./instances/SteinLib/I320/i320-105.stp N320 E480 D405.909 P312 M601977 F
./instances/SteinLib/I320/i320-141.stp N320 E10208
./instances/SteinLib/I320/i320-043.stp N320 E10208
./instances/SteinLib/I320/i320-115.stp N320 E1845 D954 P479 M602323 F
./instances/SteinLib/I320/i320-013.stp N320 E1845 D954 P478 M600611 F
./instances/SteinLib/I320/i320-022.stp N320 E51040
./instances/SteinLib/I320/i320-311.stp N320 E1845 D954 P481 M602106 F
./instances/SteinLib/I320/i320-203.stp N320 E480 D401.946 P316 M601306 F
./instances/SteinLib/I320/i320-215.stp N320 E1845 D954 P482 M600686 F
./instances/SteinLib/I320/i320-015.stp N320 E1845 D954 P482 M601324 F
./instances/SteinLib/I320/i320-032.stp N320 E640 D607.134 P378 M600447 F
./instances/SteinLib/I320/i320-114.stp N320 E1845 D954 P477 M600220 F
./instances/SteinLib/I320/i320-335.stp N320 E640 D609.158 P375 M600591 F
./instances/SteinLib/I320/i320-332.stp N320 E640 D604.471 P370 M600529 F
./instances/SteinLib/I320/i320-312.stp N320 E1845 D954 P495 M600630 F
./instances/SteinLib/I320/i320-125.stp N320 E51040
./instances/SteinLib/I320/i320-104.stp N320 E480 D391.598 P296 M600916 F
./instances/SteinLib/I320/i320-112.stp N320 E1845 D954 P477 M601114 F
./instances/SteinLib/I320/i320-144.stp N320 E10208 D954 P793 M608380 F
./instances/SteinLib/I320/i320-334.stp N320 E640 D598.867 P366 M600639 F
./instances/SteinLib/I320/i320-123.stp N320 E51040
./instances/SteinLib/I320/i320-102.stp N320 E480 D391.247 P300 M601246 F
./instances/SteinLib/I320/i320-214.stp N320 E1845 D954 P495 M601327 F
./instances/SteinLib/I320/i320-202.stp N320 E480 D397.98 P304 M601164 F
./instances/SteinLib/I320/i320-304.stp N320 E480 D394.678 P304 M601052 F
./instances/SteinLib/I320/i320-211.stp N320 E1845 D954 P481 M600353 F
./instances/SteinLib/I320/i320-011.stp N320 E1845 D954 P479 M600764 F
./instances/SteinLib/I320/i320-132.stp N320 E640 D611.309 P386 M600620 F
./instances/SteinLib/I320/i320-025.stp N320 E51040
./instances/SteinLib/I320/i320-033.stp N320 E640 D605.301 P370 M600746 F
./instances/SteinLib/I320/i320-341.stp N320 E10208
./instances/SteinLib/I320/i320-001.stp N320 E480 D406.459 P310 M602015 F
./instances/SteinLib/I320/i320-004.stp N320 E480 D401.49 P311 M601055 F
./instances/SteinLib/I320/i320-002.stp N320 E480 D400.018 P308 M601255 F
./instances/SteinLib/I320/i320-101.stp N320 E480 D403.414 P315 M601098 F
./instances/SteinLib/I320/i320-134.stp N320 E640 D609.056 P380 M600819 F
./instances/SteinLib/I320/i320-302.stp N320 E480 D397.557 P307 M600881 F
./instances/SteinLib/I320/i320-003.stp N320 E480 D399.148 P305 M601149 F
./instances/SteinLib/I320/i320-235.stp N320 E640 D605.84 P373 M600647 F
./instances/SteinLib/B/b03.stp N50 E63 D42 P42.79 R1 M4.625 O
./instances/SteinLib/I320/i320-345.stp N320 E10208 D954 P803 M607063 F
./instances/SteinLib/B/b07.stp N75 E94 D62 P62.79 R3 M1896.02 O
./instances/SteinLib/B/b01.stp N50 E63 D35 P35.79 R1 M4.577 O
./instances/SteinLib/B/b09.stp N75 E94 D61 P61.79 R4 M15417.7 O
./instances/SteinLib/I320/i320-012.stp N320 E1845 D954 P489 M600299 F
./instances/SteinLib/I320/i320-142.stp N320 E10208 D954 P785 M610646 F
./instances/SteinLib/B/b13.stp N100 E125 D82.0045 P82.79 R5 M81177.1 O
./instances/SteinLib/I320/i320-314.stp N320 E1845 D954 P479 M600615 F
./instances/SteinLib/B/b02.stp N50 E63 D48 P48.79 R1 M7.734 O
./instances/SteinLib/I320/i320-331.stp N320 E640 D601.864 P365 M600830 F
./instances/SteinLib/I320/i320-243.stp N320 E10208 D954 P796 M602031 F
./instances/SteinLib/I320/i320-305.stp N320 E480 D396.19 P309 M601004 F
./instances/SteinLib/I320/i320-014.stp N320 E1845 D954 P480 M601003 F
./instances/SteinLib/GAP/gap2119.stp N1724 E2975 R0 M3.433 O
./instances/SteinLib/GAP/gap2740.stp N1196 E2084 R0 M2.371 O
./instances/SteinLib/GAP/gap1307.stp N342 E552 R0 M0.723 O
./instances/SteinLib/GAP/gap2007.stp N2039 E3548 R0 M4.055 O
./instances/SteinLib/GAP/gap3036.stp N346 E583 R0 M0.685 O
./instances/SteinLib/GAP/gap2800.stp N386 E653 R0 M0.821 O
./instances/SteinLib/GAP/gap1413.stp N541 E906 R0 M1.097 O
./instances/SteinLib/GAP/gap2975.stp N179 E293 R0 M0.4 O
./instances/SteinLib/GAP/gap3128.stp N10393 E18043 R0 M42.934 O
./instances/SteinLib/GAP/gap1810.stp N429 E702 R0 M0.818 O
./instances/SteinLib/GAP/gap3100.stp N921 E1558 R0 M1.714 O
./instances/SteinLib/GAP/gap1904.stp N735 E1256 R0 M1.417 O
./instances/SteinLib/GAP/gap1500.stp N220 E374 R0 M0.443 O
./instances/SteinLib/I320/i320-313.stp N320 E1845 D954 P492 M600976 F
./instances/SteinLib/I320/i320-212.stp N320 E1845 D954 P481 M600838 F
./instances/SteinLib/B/b08.stp N75 E94 D58.0161 P58.79 R4 M10622.3 O
./instances/SteinLib/I320/i320-244.stp N320 E10208 D954 P798 M605629 F
./instances/SteinLib/I320/i320-205.stp N320 E480 D399.922 P305 M601297 F
./instances/SteinLib/I320/i320-301.stp N320 E480 D395.826 P303 M600934 F
./instances/SteinLib/I320/i320-303.stp N320 E480 D402.992 P306 M601087 F
./instances/SteinLib/1R/1r.crd!
./instances/SteinLib/I320/i320-133.stp N320 E640 D602.378 P373 M600507 F
./instances/SteinLib/I320/i320-231.stp N320 E640 D606.73 P374 M600478 F
./instances/SteinLib/I320/i320-145.stp N320 E10208 D954 P788 M601478 F
./instances/SteinLib/I320/i320-113.stp N320 E1845 D954 P482 M601432 F
./instances/SteinLib/B/b04.stp N50 E100 D86.6044 P76 M601223 F
./instances/SteinLib/B/b18.stp N100 E200 D177.607 P136 M600806 F
./instances/SteinLib/B/b10.stp N75 E150 D133.148 P107 M600898 F
./instances/SteinLib/B/b06.stp N50 E100 D89.1235 P80 M601161 F
./instances/SteinLib/B/b12.stp N75 E150 D136.318 P108 M600859 F
./instances/SteinLib/B/b17.stp N100 E200 D179.158 P134 M600700 F
./instances/SteinLib/B/b05.stp N50 E100 D84.7735 P73 M601338 F
./instances/SteinLib/B/b16.stp N100 E200 D181.649 P133 M600802 F
./instances/SteinLib/B/b14.stp N100 E125 D79.6788 P79 M601268 F
./instances/SteinLib/B/b15.stp N100 E125 D85.7135 P84 M601314 F
./instances/SteinLib/B/b11.stp N75 E150 D135.169 P103 M601153 F
./instances/SteinLib/1R/1r321.stp N1250 E2338 D1869 P1747 M611414 F
./instances/SteinLib/1R/1r323.stp N1250 E2341 D1869 P1676 M609468 F
./instances/SteinLib/1R/1r113.stp N1250 E2352 D1869 P1754 M623123 F
./instances/SteinLib/1R/1r232.stp N1250 E2335 D1869 P1728 M607716 F
./instances/SteinLib/1R/1r211.stp N1250 E2352 D1869 P1754 M616226 F
./instances/Rome/grafo1705.19.lgr N19 E24 R0 M0.208 O
./instances/Rome/grafo754.16.lgr N16 E21 R0 M0.162 O
./instances/SteinLib/1R/1r213.stp N1250 E2352 D1869 P1754 M636595 F
./instances/Rome/grafo6357.46.lgr N46 E59 D44.1667 P44.79 R2 M239.456 O
./instances/SteinLib/1R/1r332.stp N1250 E2333 D1869 P1700 M635048 F
./instances/Rome/grafo7121.40.lgr N40 E50 D36 P36.79 R1 M6.936 O
./instances/SteinLib/1R/1r333.stp N1250 E2331 D1869 P1743 M600216 F
./instances/Rome/grafo2158.14.lgr N14 E18 R0 M0.07 O
./instances/SteinLib/1R/1r123.stp N1250 E2343 D1869 P1736 M645503 F
./instances/Rome/grafo5492.47.lgr N47 E61 D39.6667 P39.79 R2 M18.138 O
./instances/SteinLib/1R/1r111.stp N1250 E2352 D1869 P1754 M622139 F
./instances/Rome/grafo3635.54.lgr N54 E70 D54 P54.79 R3 M578.753 O
./instances/Rome/grafo7237.44.lgr N44 E56 D43.3211 P43.79 R2 M82.452 O
./instances/Rome/grafo9980.32.lgr N32 E37 D18 P18.79 R1 M3.608 O
./instances/Rome/grafo10029.40.lgr N40 E55 D50 P50.79 R3 M1701.51 O
./instances/Rome/grafo5151.38.lgr N38 E58 D50 P50.79 R4 M8071.5 O
./instances/Rome/grafo7621.44.lgr N44 E65 D56 P56.79 R3 M659.982 O
./instances/Rome/grafo1534.30.lgr N30 E32 R0 M0.126 O
./instances/SteinLib/1R/1r233.stp N1250 E2327 D1869 P1746 M614116 F
./instances/Rome/grafo5976.43.lgr N43 E54 D35.5135 P35.79 R2 M28.303 O
./instances/Rome/grafo2438.18.lgr N18 E23 R0 M0.096 O
./instances/Rome/grafo720.14.lgr N14 E16 R0 M0.083 O
./instances/Rome/grafo3660.45.lgr N45 E60 D42.1111 P42.79 R3 M517.907 O
./instances/SteinLib/1R/1r133.stp N1250 E2326 D1869 P1724 M615722 F
./instances/SteinLib/1R/1r322.stp N1250 E2336 D1869 P1707 M612203 F
./instances/SteinLib/1R/1r311.stp N1250 E2352 D1869 P1754 M609650 F
./instances/SteinLib/1R/1r121.stp N1250 E2340 D1869 P1749 M639034 F
./instances/Rome/grafo6119.42.lgr N42 E52 D33 P33.79 R1 M3.621 O
./instances/SteinLib/1R/1r312.stp N1250 E2352 D1869 P1754 M647683 F
./instances/Rome/grafo9298.63.lgr N63 E85 D59 P59.79 R4 M5402.86 O
./instances/Rome/grafo2151.20.lgr N20 E27 R0 M0.106 O
./instances/Rome/grafo3218.42.lgr N42 E51 D40.3007 P40.79 R2 M90.956 O
./instances/Rome/grafo4023.43.lgr N43 E62 D53 P53.79 R4 M4955.18 O
./instances/Rome/grafo2219.15.lgr N15 E19 R0 M0.087 O
./instances/Rome/grafo5322.67.lgr N67 E91 D77 P77.79 R4 M12704.7 O
./instances/Rome/grafo4195.55.lgr N55 E69 D56 P56.79 R1 M18.204 O
./instances/Rome/grafo1695.15.lgr N15 E17 R0 M0.064 O
./instances/SteinLib/1R/1r313.stp N1250 E2352 D1869 P1754 M610283 F
./instances/SteinLib/1R/1r131.stp N1250 E2336 D1869 P1705 M611149 F
./instances/Rome/grafo4730.58.lgr N58 E86 D70 P70.79 R5 M68449.4 O
./instances/Rome/grafo9152.66.lgr N66 E84 D55.0952 P55.79 R3 M950.395 O
./instances/Rome/grafo7972.63.lgr N63 E90 D70.0013 P70.79 R5 M83354.5 O
./instances/Rome/grafo5560.45.lgr N45 E60 D41.6667 P41.79 R2 M14.12 O
./instances/SteinLib/1R/1r132.stp N1250 E2340 D1869 P1747 M604899 F
./instances/Rome/grafo5244.32.lgr N32 E38 R0 M0.148 O
./instances/Rome/grafo2036.27.lgr N27 E32 R0 M0.099 O
./instances/Rome/grafo9491.79.lgr N79 E97 D70 P70.79 R4 M15650.9 O
./instances/Rome/grafo1543.54.lgr N54 E72 D62.2 P62.79 R3 M861.833 O
./instances/SteinLib/1R/1r231.stp N1250 E2331 D1869 P1697 M606213 F
./instances/Rome/grafo6404.55.lgr N55 E69 D50.5714 P50.79 R2 M39.891 O
./instances/Rome/grafo4230.52.lgr N52 E73 D60 P60.79 R4 M5962.01 O
./instances/SteinLib/1R/1r223.stp N1250 E2340 D1869 P1749 M612658 F
./instances/Rome/grafo786.20.lgr N20 E23 R0 M0.124 O
./instances/Rome/grafo7615.37.lgr N37 E44 R0 M0.144 O
./instances/Rome/grafo4427.57.lgr N57 E79 D61 P61.79 R5 M92594 O
./instances/Rome/grafo629.14.lgr N14 E17 R0 M0.052 O
./instances/Rome/grafo1829.15.lgr N15 E19 R0 M0.079 O
./instances/Rome/grafo9877.39.lgr N39 E58 D46 P46.79 R5 M19167.7 O
./instances/Rome/grafo4105.40.lgr N40 E43 R0 M0.139 O
./instances/Rome/grafo739.15.lgr N15 E18 R0 M0.092 O
./instances/Rome/grafo4697.59.lgr N59 E77 D51 P51.79 R5 M125217 O
./instances/Rome/grafo5687.43.lgr N43 E55 D42 P42.79 R1 M3.402 O
./instances/Rome/grafo2246.20.lgr N20 E30 D29 P29.79 R1 M3.081 O
./instances/Rome/grafo2533.18.lgr N18 E19 R0 M0.042 O
./instances/Rome/grafo592.14.lgr N14 E14 R0 M0.036 O
./instances/SteinLib/1R/1r212.stp N1250 E2352 D1869 P1754 M614099 F
./instances/Rome/grafo2555.14.lgr N14 E18 R0 M0.089 O
./instances/Rome/grafo9955.38.lgr N38 E46 R0 M0.126 O
./instances/Rome/grafo9825.67.lgr N67 E79 D59.3333 P59.79 R2 M72.112 O
./instances/Rome/grafo4626.80.lgr N80 E99 D69 P69.79 R3 M2178.87 O
./instances/Rome/grafo9927.40.lgr N40 E50 D34.6667 P34.79 R2 M12.236 O
./instances/SteinLib/1R/1r331.stp N1250 E2319 D1869 P1674 M613593 F
./instances/Rome/grafo3793.39.lgr N39 E53 D43.5263 P43.79 R2 M23.188 O
./instances/Rome/grafo2895.15.lgr N15 E17 R0 M0.076 O
./instances/Rome/grafo1733.20.lgr N20 E24 R0 M0.083 O
./instances/Rome/grafo2741.29.lgr N29 E40 D32.5385 P32.79 R2 M13.379 O
./instances/Rome/grafo1143.18.lgr N18 E20 R0 M0.081 O
./instances/Rome/grafo2248.22.lgr N22 E28 D25 P25.79 R1 M3.004 O
./instances/Rome/grafo3872.35.lgr N35 E42 R0 M0.145 O
./instances/SteinLib/1R/1r122.stp N1250 E2342 D1869 P1677 M608755 F
./instances/Rome/grafo6407.47.lgr N47 E61 D46.6 P46.79 R2 M23.234 O
./instances/Rome/grafo6189.40.lgr N40 E55 D45 P45.79 R4 M9667.54 O
./instances/Rome/grafo722.15.lgr N15 E17 R0 M0.05 O
./instances/Rome/grafo10566.36.lgr N36 E48 D40.4 P40.79 R2 M47.937 O
./instances/SteinLib/1R/1r112.stp N1250 E2352 D1869 P1754 M615033 F
./instances/SteinLib/1R/1r221.stp N1250 E2341 D1869 P1733 M606653 F
./instances/Rome/grafo5786.43.lgr N43 E53 R0 M0.142 O
./instances/SteinLib/1R/1r222.stp N1250 E2343 D1869 P1701 M602988 F
./instances/Rome/grafo7123.45.lgr N45 E63 D54 P54.79 R3 M410.025 O
./instances/Rome/grafo2590.14.lgr N14 E14 R0 M0.047 O
./instances/Rome/grafo926.14.lgr N14 E17 R0 M0.044 O
./instances/Rome/grafo8826.100.lgr N100 E152 D124.801 P112 M600815 F
./instances/Rome/grafo10401.38.lgr N38 E48 D38.6667 P38.79 R2 M15.901 O
./instances/Rome/grafo1744.12.lgr N12 E15 R0 M0.078 O
./instances/Rome/grafo5822.36.lgr N36 E45 D31.6667 P31.79 R2 M28.211 O
./instances/Rome/grafo247.15.lgr N15 E16 R0 M0.048 O
./instances/Rome/grafo8578.87.lgr N87 E125 D95.354 P90 M600925 F
./instances/Rome/grafo9620.71.lgr N71 E90 D65 P65.79 R4 M5668.31 O
./instances/Rome/grafo1559.59.lgr N59 E69 D42 P42.79 R1 M7.597 O
./instances/Rome/grafo3674.59.lgr N59 E90 D69.4893 P68 M601098 F
./instances/Rome/grafo6034.60.lgr N60 E75 D56.3333 P56.79 R2 M83.033 O
./instances/Rome/grafo3070.31.lgr N31 E40 R0 M0.119 O
./instances/Rome/grafo5443.43.lgr N43 E59 D49.75 P49.79 R2 M26.98 O
./instances/Rome/grafo7145.56.lgr N56 E70 D50.6667 P50.79 R2 M18.313 O
./instances/Rome/grafo4860.54.lgr N54 E75 D63 P63.79 R4 M2565.92 O
./instances/Rome/grafo3863.37.lgr N37 E43 R0 M0.141 O
./instances/Rome/grafo8718.97.lgr N97 E122 D88.8076 P88 M600939 F
./instances/Rome/grafo11308.33.lgr N33 E38 R0 M0.116 O
./instances/Rome/grafo7245.49.lgr N49 E65 D56.3333 P56.79 R3 M634.256 O
./instances/Rome/grafo4143.60.lgr N60 E72 D47.6667 P47.79 R2 M18.426 O
./instances/Rome/grafo5823.41.lgr N41 E60 D41.1364 P41.79 R4 M2723.86 O
./instances/Rome/grafo1788.33.lgr N33 E42 R0 M0.122 O
./instances/Rome/grafo7005.42.lgr N42 E57 D42 P42.79 R3 M370.691 O
./instances/Rome/grafo2236.16.lgr N16 E20 R0 M0.083 O
./instances/Rome/grafo1097.16.lgr N16 E18 R0 M0.086 O
./instances/Rome/grafo1526.24.lgr N24 E25 R0 M0.058 O
./instances/Rome/grafo8977.66.lgr N66 E81 D63 P63.79 R1 M8.902 O
./instances/Rome/grafo9477.63.lgr N63 E87 D69.1138 P69.79 R4 M8279 O
./instances/Rome/grafo6943.82.lgr N82 E116 D97.6053 P94 M600848 F
./instances/Rome/grafo6616.45.lgr N45 E63 D52.165 P52.79 R3 M781.23 O
./instances/Rome/grafo5078.49.lgr N49 E64 D46 P46.79 R1 M6.947 O
./instances/Rome/grafo7209.40.lgr N40 E56 D52.6667 P52.79 R2 M16.543 O
./instances/Rome/grafo8408.84.lgr N84 E107 D78 P78.79 R5 M101460 O
./instances/Rome/grafo10717.96.lgr N96 E127 D90.0821 P89 M600629 F
./instances/Rome/grafo7513.39.lgr N39 E55 D46 P46.79 R4 M2464.12 O
./instances/Rome/grafo8402.61.lgr N61 E79 D62 P62.79 R1 M6.922 O
./instances/Rome/grafo5891.37.lgr N37 E43 R0 M0.132 O
./instances/Rome/grafo6508.62.lgr N62 E70 R0 M0.174 O
./instances/Rome/grafo10333.33.lgr N33 E36 R0 M0.099 O
./instances/Rome/grafo3085.49.lgr N49 E72 D53 P53.79 R5 M35244.7 O
./instances/Rome/grafo7322.58.lgr N58 E79 D62 P62.79 R4 M11113.6 O
./instances/Rome/grafo2189.14.lgr N14 E16 R0 M0.051 O
./instances/Rome/grafo3620.38.lgr N38 E47 D37 P37.79 R1 M4.31 O
./instances/Rome/grafo9550.85.lgr N85 E125 D103.762 P98 M600825 F
./instances/Rome/grafo4452.57.lgr N57 E76 D67 P67.79 R1 M7.113 O
./instances/Rome/grafo6104.35.lgr N35 E41 R0 M0.124 O
./instances/Rome/grafo11277.34.lgr N34 E35 R0 M0.11 O
./instances/Rome/grafo3361.44.lgr N44 E52 R0 M0.135 O
./instances/Rome/grafo2311.15.lgr N15 E15 R0 M0.05 O
./instances/Rome/grafo3554.37.lgr N37 E41 R0 M0.123 O
./instances/Rome/grafo3566.36.lgr N36 E44 D28 P28.79 R1 M3.3 O
./instances/Rome/grafo489.14.lgr N14 E15 R0 M0.052 O
./instances/Rome/grafo6806.83.lgr N83 E109 D79.3971 P77 M601196 F
./instances/Rome/grafo3035.36.lgr N36 E50 D42 P42.79 R3 M1079.82 O
./instances/Rome/grafo6338.56.lgr N56 E69 D54.6667 P54.79 R2 M36.63 O
./instances/Rome/grafo4890.80.lgr N80 E108 D83.3855 P82 M601142 F
./instances/Rome/grafo7523.50.lgr N50 E68 D53 P53.79 R4 M7103.75 O
./instances/Rome/grafo9080.61.lgr N61 E89 D73.3428 P72 M601509 F
./instances/Rome/grafo2905.47.lgr N47 E52 R0 M0.112 O
./instances/Rome/grafo884.17.lgr N17 E23 R0 M0.066 O
./instances/Rome/grafo6897.35.lgr N35 E47 D39 P39.79 R1 M4.006 O
./instances/Rome/grafo3305.47.lgr N47 E60 R0 M0.112 O
./instances/Rome/grafo3413.36.lgr N36 E53 D41 P41.79 R4 M2398.72 O
./instances/Rome/grafo1282.27.lgr N27 E33 R0 M0.105 O
./instances/Rome/grafo5272.54.lgr N54 E78 D61 P61.79 R6 M75727.3 O
./instances/Rome/grafo323.15.lgr N15 E21 R0 M0.088 O
./instances/Rome/grafo8843.96.lgr N96 E121 D78 P78.79 R5 M83644.5 O
./instances/Rome/grafo10763.92.lgr N92 E129 D106.368 P102 M600769 F
./instances/Rome/grafo1987.30.lgr N30 E38 D30 P30.79 R1 M5.049 O
./instances/Rome/grafo10155.97.lgr N97 E129 D96.9352 P93 M600811 F
./instances/Rome/grafo2384.11.lgr N11 E12 R0 M0.051 O
./instances/Rome/grafo4497.61.lgr N61 E82 D58 P58.79 R5 M45156.3 O
./instances/Rome/grafo9881.32.lgr N32 E37 R0 M0.12 O
./instances/Rome/grafo4580.50.lgr N50 E63 D44.5 P44.79 R2 M47.421 O
./instances/Rome/grafo3306.41.lgr N41 E53 D35.6667 P35.79 R2 M17.613 O
./instances/Rome/grafo4695.62.lgr N62 E85 D64 P64.79 R4 M5405.06 O
./instances/Rome/grafo11640.44.lgr N44 E59 D46.5 P46.79 R2 M52.843 O
./instances/Rome/grafo6412.65.lgr N65 E82 D55.5714 P55.79 R2 M19.6 O
./instances/Rome/grafo5054.69.lgr N69 E102 D87.9857 P87 M600969 F
./instances/Rome/grafo8617.85.lgr N85 E116 D89.5339 P88 M600913 F
./instances/Rome/grafo10935.94.lgr N94 E127 D102.828 P100 M600682 F
./instances/Rome/grafo9548.65.lgr N65 E79 D55 P55.79 R3 M1475.74 O
./instances/Rome/grafo7225.37.lgr N37 E49 D39.6667 P39.79 R2 M12.394 O
./instances/Rome/grafo9030.92.lgr N92 E106 D68.5435 P68.79 R2 M67.089 O
./instances/Rome/grafo9952.34.lgr N34 E39 R0 M0.116 O
./instances/Rome/grafo7384.45.lgr N45 E56 D44 P44.79 R1 M7.811 O
./instances/Rome/grafo569.28.lgr N28 E31 R0 M0.094 O
./instances/Rome/grafo1914.28.lgr N28 E36 R0 M0.117 O
./instances/Rome/grafo6995.75.lgr N75 E94 D62.2661 P62.79 R2 M102.576 O
./instances/Rome/grafo5708.48.lgr N48 E75 D64.4445 P62 M601151 F
./instances/Rome/grafo7783.84.lgr N84 E105 D76 P76.79 R5 M103904 O
./instances/Rome/grafo3017.20.lgr N20 E25 R0 M0.089 O
./instances/Rome/grafo11065.100.lgr N100 E127 D88.8418 P88 M600831 F
./instances/Rome/grafo10990.96.lgr N96 E133 D108.135 P103 M600763 F
./instances/Rome/grafo6565.59.lgr N59 E73 D58.48 P58.79 R2 M67.554 O
./instances/Rome/grafo1345.30.lgr N30 E44 D35.3333 P35.79 R2 M20.384 O
./instances/Rome/grafo4121.65.lgr N65 E81 D60 P60.79 R5 M460357 O
./instances/Rome/grafo4137.82.lgr N82 E117 D96.4672 P91 M600827 F
./instances/Rome/grafo9929.40.lgr N40 E56 D44 P44.79 R4 M3184.77 O
./instances/Rome/grafo11589.32.lgr N32 E40 R0 M0.12 O
./instances/Rome/grafo10253.97.lgr N97 E125 D97.8378 P97 M600700 F
./instances/Rome/grafo7936.89.lgr N89 E137 D111.915 P104 M600771 F
./instances/Rome/grafo1607.32.lgr N32 E42 D29 P29.79 R1 M4.629 O
./instances/Rome/grafo5471.39.lgr N39 E53 D43.4 P43.79 R2 M21.474 O
./instances/Rome/grafo4734.49.lgr N49 E59 D38 P38.79 R1 M4.874 O
./instances/Rome/grafo2902.17.lgr N17 E26 D24 P24.79 R1 M2.76 O
./instances/Rome/grafo6045.72.lgr N72 E87 D59.2518 P59.79 R2 M172.015 O
./instances/Rome/grafo8253.72.lgr N72 E106 D92.8291 P90 M600696 F
./instances/Rome/grafo2254.48.lgr N48 E66 D51.1188 P51.79 R4 M5165.59 O
./instances/Rome/grafo10829.97.lgr N97 E136 D111.343 P107 M600670 F
./instances/Rome/grafo4364.61.lgr N61 E95 D81.0193 P76 M600908 F
./instances/Rome/grafo5879.36.lgr N36 E42 R0 M0.128 O
./instances/Rome/grafo6946.42.lgr N42 E58 D50.071 P50.79 R3 M750.925 O
./instances/Rome/grafo1475.47.lgr N47 E60 D39 P39.79 R1 M5.156 O
./instances/Rome/grafo6672.48.lgr N48 E64 D48.6667 P48.79 R2 M18.783 O
./instances/Rome/grafo7222.40.lgr N40 E54 D44.0769 P44.79 R3 M508.615 O
./instances/Rome/grafo5665.67.lgr N67 E83 D52 P52.79 R3 M394.717 O
./instances/Rome/grafo5711.38.lgr N38 E44 R0 M0.127 O
./instances/Rome/grafo4646.62.lgr N62 E78 D54 P54.79 R1 M7.199 O
./instances/Rome/grafo6854.49.lgr N49 E63 D42.4706 P42.79 R2 M41.76 O
./instances/Rome/grafo5174.44.lgr N44 E60 D48.25 P48.79 R3 M516.063 O
./instances/Rome/grafo9645.75.lgr N75 E94 D72 P72.79 R3 M1031.03 O
./instances/Rome/grafo9448.78.lgr N78 E106 D89.6211 P89 M600704 F
./instances/Rome/grafo501.13.lgr N13 E12 R0 M0.043 O
./instances/Rome/grafo8584.61.lgr N61 E74 D45.2381 P45.79 R2 M109.799 O
./instances/Rome/grafo1033.24.lgr N24 E27 R0 M0.072 O
./instances/Rome/grafo8228.68.lgr N68 E104 D94.8927 P91 M600710 F
./instances/Rome/grafo7839.80.lgr N80 E120 D99.5522 P94 M600762 F
./instances/Rome/grafo10503.100.lgr N100 E132 D106.446 P104 M600638 F
./instances/Rome/grafo7533.50.lgr N50 E66 D57 P57.79 R1 M6.587 O
./instances/Rome/grafo6271.44.lgr N44 E51 D35 P35.79 R1 M5.085 O
./instances/Rome/grafo8420.81.lgr N81 E105 D78.0169 P78.79 R4 M7685.4 O
./instances/Rome/grafo2317.20.lgr N20 E22 R0 M0.086 O
./instances/Rome/grafo8513.100.lgr N100 E138 D104.321 P99 M600824 F
./instances/Rome/grafo3375.39.lgr N39 E59 D46 P46.79 R4 M4692.73 O
./instances/Rome/grafo10454.33.lgr N33 E42 R0 M0.121 O
./instances/Rome/grafo5096.60.lgr N60 E76 D53 P53.79 R4 M8401.27 O
./instances/Rome/grafo10409.96.lgr N96 E138 D112.722 P106 M600774 F
./instances/Rome/grafo187.15.lgr N15 E18 R0 M0.087 O
./instances/Rome/grafo5784.66.lgr N66 E84 D62.0882 P62.79 R2 M209.541 O
./instances/Rome/grafo8511.94.lgr N94 E134 D108.05 P102 M600731 F
./instances/Rome/grafo1432.60.lgr N60 E77 D50.1395 P50.79 R3 M1068.81 O
./instances/Rome/grafo2000.24.lgr N24 E27 R0 M0.08 O
./instances/Rome/grafo7164.56.lgr N56 E68 D43 P43.79 R1 M4.442 O
./instances/Rome/grafo3185.52.lgr N52 E76 D56 P56.79 R5 M33668.2 O
./instances/Rome/grafo7368.42.lgr N42 E51 D36.6667 P36.79 R2 M12.232 O
./instances/Rome/grafo6108.38.lgr N38 E44 R0 M0.128 O
./instances/Rome/grafo800.12.lgr N12 E11 R0 M0.047 O
./instances/Rome/grafo5500.37.lgr N37 E48 D36.4444 P36.79 R2 M27.064 O
./instances/Rome/grafo5521.36.lgr N36 E40 D15 P15.79 R1 M2.8 O
./instances/Rome/grafo5412.78.lgr N78 E101 D73.5884 P72 M601292 F
./instances/Rome/grafo8681.86.lgr N86 E126 D103.595 P96 M600884 F
./instances/Rome/grafo6201.53.lgr N53 E72 D57.0714 P57.79 R3 M2648.6 O
./instances/Rome/grafo303.11.lgr N11 E10 R0 M0.05 O
./instances/Rome/grafo1452.49.lgr N49 E66 D52.1124 P52.79 R4 M3419.97 O
./instances/Rome/grafo9832.92.lgr N92 E130 D104.487 P100 M600695 F
./instances/Rome/grafo6229.44.lgr N44 E56 D48 P48.79 R1 M9.128 O
./instances/Rome/grafo1131.11.lgr N11 E12 R0 M0.044 O
./instances/Rome/grafo421.16.lgr N16 E22 R0 M0.079 O
./instances/Rome/grafo3214.33.lgr N33 E44 D38 P38.79 R1 M4.509 O
./instances/Rome/grafo5193.37.lgr N37 E45 D33.6 P33.79 R2 M34.88 O
./instances/Rome/grafo3096.36.lgr N36 E51 D41 P41.79 R1 M5.279 O
./instances/Rome/grafo5225.41.lgr N41 E52 D35.6667 P35.79 R2 M13.14 O
./instances/Rome/grafo7426.47.lgr N47 E57 D41 P41.79 R1 M4.901 O
./instances/Rome/grafo11496.38.lgr N38 E47 R0 M0.126 O
./instances/Rome/grafo5366.51.lgr N51 E72 D54 P54.79 R5 M49719.3 O
./instances/Rome/grafo9534.71.lgr N71 E98 D83.3757 P82 M600946 F
./instances/Rome/grafo7144.42.lgr N42 E53 R0 M0.143 O
./instances/Rome/grafo11170.33.lgr N33 E42 R0 M0.112 O
./instances/Rome/grafo6176.45.lgr N45 E65 D47 P47.79 R5 M38535.4 O
./instances/Rome/grafo9296.71.lgr N71 E94 D70.1103 P70.79 R4 M7938.18 O
./instances/Rome/grafo5484.31.lgr N31 E32 R0 M0.101 O
./instances/Rome/grafo3592.44.lgr N44 E56 D39.6 P39.79 R2 M27.574 O
./instances/Rome/grafo8731.88.lgr N88 E115 D91.1621 P88 M600831 F
./instances/Rome/grafo11622.37.lgr N37 E49 D40 P40.79 R1 M4.079 O
./instances/Rome/grafo3513.43.lgr N43 E48 R0 M0.143 O
./instances/Rome/grafo2168.16.lgr N16 E18 R0 M0.074 O
./instances/Rome/grafo10338.33.lgr N33 E42 R0 M0.104 O
./instances/Rome/grafo4824.53.lgr N53 E69 D55.0133 P55.79 R3 M1433.68 O
./instances/Rome/grafo8270.71.lgr N71 E91 D70.2368 P70.79 R3 M836.817 O
./instances/Rome/grafo5860.55.lgr N55 E74 D61.1322 P61.79 R4 M4378.33 O
./instances/Rome/grafo5737.34.lgr N34 E37 R0 M0.127 O
./instances/Rome/grafo1399.28.lgr N28 E32 R0 M0.099 O
./instances/Rome/grafo6113.35.lgr N35 E38 R0 M0.118 O
./instances/Rome/grafo10813.93.lgr N93 E126 D109.318 P108 M600663 F
./instances/Rome/grafo8535.71.lgr N71 E93 D68 P68.79 R5 M140870 O
./instances/Rome/grafo7126.88.lgr N88 E118 D96.5629 P96 M600686 F
./instances/Rome/grafo1756.16.lgr N16 E20 R0 M0.087 O
./instances/Rome/grafo9403.66.lgr N66 E91 D72 P72.79 R6 M288294 O
./instances/Rome/grafo9722.79.lgr N79 E110 D87 P85 M601174 F
./instances/Rome/grafo5779.45.lgr N45 E57 D37 P37.79 R3 M559.608 O
./instances/Rome/grafo3496.54.lgr N54 E83 D66 P66.79 R7 M579581 O
./instances/Rome/grafo6001.33.lgr N33 E40 D37 P37.79 R1 M4.091 O
./instances/Rome/grafo9319.82.lgr N82 E108 D83.9284 P83 M600946 F
./instances/Rome/grafo7037.45.lgr N45 E63 D51 P51.79 R3 M384.075 O
./instances/Rome/grafo8740.87.lgr N87 E115 D89.4006 P87 M600648 F
./instances/Rome/grafo225.12.lgr N12 E19 R0 M0.083 O
./instances/Rome/grafo3585.39.lgr N39 E46 R0 M0.124 O
./instances/Rome/grafo4883.62.lgr N62 E82 D66 P66.79 R3 M1384.52 O
./instances/Rome/grafo9399.69.lgr N69 E96 D71.9458 P70 M601356 F
./instances/Rome/grafo1664.26.lgr N26 E32 R0 M0.106 O
./instances/Rome/grafo11176.100.lgr N100 E138 D112.455 P107 M600860 F
./instances/Rome/grafo5384.58.lgr N58 E72 D55 P55.79 R1 M6.007 O
./instances/Rome/grafo2713.37.lgr N37 E48 D35.5833 P35.79 R2 M27.031 O
./instances/Rome/grafo198.18.lgr N18 E26 D19 P19.79 R1 M3.448 O
./instances/Rome/grafo10009.31.lgr N31 E37 R0 M0.101 O
./instances/Rome/grafo10822.97.lgr N97 E134 D101.293 P97 M600718 F
./instances/Rome/grafo1284.29.lgr N29 E40 D33 P33.79 R1 M3.667 O
./instances/Rome/grafo4107.37.lgr N37 E49 D36.4 P36.79 R2 M24.479 O
./instances/Rome/grafo9971.33.lgr N33 E36 R0 M0.117 O
./instances/Rome/grafo11236.38.lgr N38 E52 D42.4394 P42.79 R2 M85.048 O
./instances/Rome/grafo4053.43.lgr N43 E58 D39.0392 P39.79 R3 M914.195 O
./instances/Rome/grafo4618.80.lgr N80 E104 D81.5665 P80 M601217 F
./instances/Rome/grafo8720.100.lgr N100 E132 D97.439 P94 M600776 F
./instances/Rome/grafo2678.37.lgr N37 E45 R0 M0.118 O
./instances/Rome/grafo3651.58.lgr N58 E74 D58 P58.79 R2 M37.642 O
./instances/Rome/grafo8659.92.lgr N92 E135 D108.742 P102 M600706 F
./instances/Rome/grafo9598.62.lgr N62 E80 D61.5 P61.79 R2 M44.916 O
./instances/Rome/grafo7406.41.lgr N41 E48 R0 M0.135 O
./instances/Rome/grafo2459.15.lgr N15 E19 R0 M0.076 O
./instances/Rome/grafo8134.83.lgr N83 E116 D90.9476 P89 M600839 F
./instances/Rome/grafo531.17.lgr N17 E20 R0 M0.086 O
./instances/Rome/grafo8197.75.lgr N75 E101 D84 P84.79 R5 M46629.7 O
./instances/Rome/grafo4084.41.lgr N41 E56 D49.3333 P49.79 R2 M19.657 O
./instances/Rome/grafo4851.58.lgr N58 E80 D65.0116 P65.79 R5 M56975.2 O
./instances/Rome/grafo6388.34.lgr N34 E46 D39.5 P39.79 R2 M12.792 O
./instances/Rome/grafo11087.96.lgr N96 E129 D101.034 P99 M600625 F
./instances/Rome/grafo5501.48.lgr N48 E65 D53.125 P53.79 R3 M626.903 O
./instances/Rome/grafo4960.58.lgr N58 E79 D64 P64.79 R4 M3953.77 O
./instances/Rome/grafo10528.98.lgr N98 E134 D113.615 P108 M600646 F
./instances/Rome/grafo4378.79.lgr N79 E103 D79.8469 P79 M601152 F
./instances/Rome/grafo7458.43.lgr N43 E61 D49 P49.79 R5 M39829.3 O
./instances/Rome/grafo5448.35.lgr N35 E44 R0 M0.118 O
./instances/Rome/grafo6226.82.lgr N82 E110 D89.4605 P87 M600781 F
./instances/Rome/grafo10956.95.lgr N95 E129 D102.25 P101 M600683 F
./instances/Rome/grafo6202.38.lgr N38 E44 D28 P28.79 R1 M3.984 O
./instances/Rome/grafo8916.91.lgr N91 E101 D45.5 P45.79 R2 M50.074 O
./instances/Rome/grafo5467.43.lgr N43 E73 D62.1563 P60 M600996 F
./instances/Rome/grafo5336.36.lgr N36 E49 D36.3929 P36.79 R2 M40.962 O
./instances/Rome/grafo341.30.lgr N30 E39 R0 M0.119 O
./instances/Rome/grafo7004.43.lgr N43 E49 R0 M0.134 O
./instances/Rome/grafo758.10.lgr N10 E10 R0 M0.042 O
./instances/Rome/grafo2284.20.lgr N20 E30 D26.6 P26.79 R2 M10.616 O
./instances/Rome/grafo534.15.lgr N15 E14 R0 M0.055 O
./instances/Rome/grafo420.17.lgr N17 E25 R0 M0.092 O
./instances/Rome/grafo2280.15.lgr N15 E16 R0 M0.046 O
./instances/Rome/grafo8413.78.lgr N78 E98 D83 P83.79 R4 M50707.6 O
./instances/Rome/grafo9164.66.lgr N66 E96 D81.0358 P80 M600917 F
./instances/Rome/grafo11239.31.lgr N31 E38 D37 P37.79 R1 M3.899 O
./instances/Rome/grafo2852.16.lgr N16 E18 R0 M0.077 O
./instances/Rome/grafo9857.31.lgr N31 E36 R0 M0.106 O
./instances/Rome/grafo5886.41.lgr N41 E58 D44 P44.79 R4 M2915.97 O
./instances/Rome/grafo920.24.lgr N24 E25 R0 M0.104 O
./instances/Rome/grafo10069.40.lgr N40 E52 D40.6 P40.79 R2 M16.668 O
./instances/Rome/grafo115.30.lgr N30 E31 R0 M0.107 O
./instances/Rome/grafo2596.25.lgr N25 E29 R0 M0.096 O
./instances/Rome/grafo212.14.lgr N14 E14 R0 M0.044 O
./instances/Rome/grafo2802.17.lgr N17 E20 R0 M0.077 O
./instances/Rome/grafo8508.73.lgr N73 E92 D78.1667 P78.79 R2 M92.536 O
./instances/Rome/grafo10665.100.lgr N100 E127 D90.4611 P89 M600788 F
./instances/Rome/grafo9345.67.lgr N67 E90 D78 P78.79 R4 M7468.47 O
./instances/Rome/grafo9579.63.lgr N63 E92 D78.111 P77 M601142 F
./instances/Rome/grafo2888.27.lgr N27 E34 R0 M0.111 O
./instances/Rome/grafo4398.57.lgr N57 E71 D50 P50.79 R1 M4.846 O
./instances/Rome/grafo5900.46.lgr N46 E60 D43.4 P43.79 R2 M40.706 O
./instances/Rome/grafo6145.44.lgr N44 E54 D40 P40.79 R1 M4.506 O
./instances/Rome/grafo4525.72.lgr N72 E96 D77 P77.79 R5 M70068.7 O
./instances/Rome/grafo8397.61.lgr N61 E82 D68 P68.79 R5 M185292 O
./instances/Rome/grafo615.15.lgr N15 E22 R0 M0.085 O
./instances/Rome/grafo11578.37.lgr N37 E49 D44 P44.79 R1 M5.329 O
./instances/Rome/grafo1508.67.lgr N67 E85 D60 P60.79 R4 M9438 O
./instances/Rome/grafo2480.18.lgr N18 E21 R0 M0.085 O
./instances/Rome/grafo1470.51.lgr N51 E69 D49 P49.79 R4 M4992.84 O
./instances/Rome/grafo2146.17.lgr N17 E17 R0 M0.062 O
./instances/Rome/grafo7526.38.lgr N38 E52 D45.6667 P45.79 R2 M21.723 O
./instances/Rome/grafo3221.48.lgr N48 E59 D41.6 P41.79 R2 M25.309 O
./instances/Rome/grafo4825.83.lgr N83 E110 D86.6461 P84 M600943 F
./instances/Rome/grafo8788.91.lgr N91 E110 D75 P75.79 R4 M28843.4 O
./instances/Rome/grafo2299.35.lgr N35 E40 R0 M0.135 O
./instances/Rome/grafo4485.61.lgr N61 E85 D71 P71.79 R2 M34.555 O
./instances/Rome/grafo8435.87.lgr N87 E106 D72 P72.79 R3 M4881.13 O
./instances/Rome/grafo7461.72.lgr N72 E97 D64.0092 P64.79 R6 M173470 O
./instances/Rome/grafo2314.27.lgr N27 E35 R0 M0.108 O
./instances/Rome/grafo6747.51.lgr N51 E65 D44 P44.79 R1 M4.546 O
./instances/Rome/grafo6447.87.lgr N87 E124 D100.439 P97 M600778 F
./instances/Rome/grafo8097.76.lgr N76 E111 D97.487 P93 M600885 F
./instances/Rome/grafo6308.42.lgr N42 E62 D49 P49.79 R5 M16424.4 O
./instances/Rome/grafo4416.56.lgr N56 E70 D54.4746 P54.79 R2 M37.228 O
./instances/Rome/grafo3506.34.lgr N34 E37 R0 M0.132 O
./instances/Rome/grafo9221.63.lgr N63 E100 D87.9401 P84 M600827 F
./instances/Rome/grafo3633.38.lgr N38 E63 D56.0544 P56.79 R3 M653.345 O
./instances/Rome/grafo5046.80.lgr N80 E108 D80 P80.79 R6 M454294 O
./instances/Rome/grafo10654.96.lgr N96 E129 D99.8259 P96 M600684 F
./instances/Rome/grafo7157.43.lgr N43 E53 D46.6 P46.79 R2 M38.604 O
./instances/Rome/grafo11484.33.lgr N33 E37 R0 M0.123 O
./instances/Rome/grafo1652.18.lgr N18 E20 R0 M0.086 O
./instances/Rome/grafo8625.85.lgr N85 E105 D76 P76.79 R5 M215215 O
./instances/Rome/grafo1100.11.lgr N11 E12 R0 M0.075 O
./instances/Rome/grafo11387.34.lgr N34 E42 R0 M0.115 O
./instances/Rome/grafo1982.15.lgr N15 E17 R0 M0.072 O
./instances/Rome/grafo9293.74.lgr N74 E99 D78.9339 P78 M601147 F
./instances/Rome/grafo6890.71.lgr N71 E107 D97.0025 P91 M600750 F
./instances/Rome/grafo8295.74.lgr N74 E102 D84.5549 P82 M601079 F
./instances/Rome/grafo8140.72.lgr N72 E97 D74.9606 P74 M601059 F
./instances/Rome/grafo9378.68.lgr N68 E81 D48 P48.79 R2 M17.576 O
./instances/Rome/grafo5514.39.lgr N39 E46 D27 P27.79 R1 M3.706 O
./instances/Rome/grafo1003.11.lgr N11 E12 R0 M0.064 O
./instances/Rome/grafo4692.76.lgr N76 E101 D82.0061 P82.79 R5 M79875.3 O
./instances/Rome/grafo5825.35.lgr N35 E44 R0 M0.124 O
./instances/Rome/grafo10391.94.lgr N94 E129 D101.488 P98 M600804 F
./instances/Rome/grafo2912.21.lgr N21 E24 R0 M0.086 O
./instances/Rome/grafo3654.43.lgr N43 E58 D46.125 P46.79 R3 M512.116 O
./instances/Rome/grafo9112.82.lgr N82 E120 D88.0859 P83 M600851 F
./instances/Rome/grafo9966.39.lgr N39 E47 R0 M0.133 O
./instances/Rome/grafo2165.22.lgr N22 E23 R0 M0.086 O
./instances/Rome/grafo4782.66.lgr N66 E100 D82.3432 P79 M600963 F
./instances/Rome/grafo9427.72.lgr N72 E99 D82 P82.79 R4 M12030.4 O
./instances/Rome/grafo10266.94.lgr N94 E140 D114.577 P106 M600635 F
./instances/Rome/grafo4963.64.lgr N64 E82 D58.4 P58.79 R2 M48.528 O
./instances/Rome/grafo10954.94.lgr N94 E120 D86.8479 P86 M600679 F
./instances/Rome/grafo10509.32.lgr N32 E38 D25 P25.79 R1 M2.991 O
./instances/Rome/grafo8317.60.lgr N60 E89 D74.646 P73 M601441 F
./instances/Rome/grafo11074.96.lgr N96 E129 D102.985 P99 M600892 F
./instances/Rome/grafo8647.91.lgr N91 E131 D106.818 P98 M600827 F
./instances/Rome/grafo7352.42.lgr N42 E51 D32 P32.79 R1 M2.854 O
./instances/Rome/grafo1332.27.lgr N27 E35 R0 M0.08 O
./instances/Rome/grafo3002.37.lgr N37 E47 R0 M0.095 O
./instances/Rome/grafo3658.56.lgr N56 E78 D58 P58.79 R4 M9270.07 O
./instances/Rome/grafo7838.67.lgr N67 E92 D72.3534 P72 M601182 F
./instances/Rome/grafo10229.36.lgr N36 E46 R0 M0.125 O
./instances/Rome/grafo1408.49.lgr N49 E59 R0 M0.164 O
./instances/Rome/grafo3068.35.lgr N35 E50 D41 P41.79 R3 M142.913 O
./instances/Rome/grafo1363.29.lgr N29 E38 R0 M0.128 O
./instances/Rome/grafo688.10.lgr N10 E10 R0 M0.042 O
./instances/Rome/grafo6989.42.lgr N42 E56 D36.25 P36.79 R2 M31.238 O
./instances/Rome/grafo10804.35.lgr N35 E46 D39.3636 P39.79 R3 M148.575 O
./instances/Rome/grafo3823.37.lgr N37 E46 D37 P37.79 R1 M3.853 O
./instances/Rome/grafo8739.99.lgr N99 E135 D106.285 P102 M600697 F
./instances/Rome/grafo1897.19.lgr N19 E20 R0 M0.09 O
./instances/Rome/grafo9316.86.lgr N86 E109 D78.8443 P78 M600886 F
./instances/Rome/grafo9417.65.lgr N65 E88 D74.0216 P74.79 R3 M2776.22 O
./instances/Rome/grafo244.20.lgr N20 E22 R0 M0.09 O
./instances/Rome/grafo2805.18.lgr N18 E25 D19 P19.79 R1 M2.684 O
./instances/Rome/grafo2835.17.lgr N17 E20 R0 M0.077 O
./instances/Rome/grafo3432.44.lgr N44 E55 D33.1429 P33.79 R3 M383.872 O
./instances/Rome/grafo10909.96.lgr N96 E124 D100 P100.79 R5 M153274 O
./instances/Rome/grafo11500.36.lgr N36 E44 D29 P29.79 R1 M3.821 O
./instances/Rome/grafo6065.76.lgr N76 E110 D88.5444 P86 M600866 F
./instances/Rome/grafo9211.63.lgr N63 E91 D75 P75.79 R6 M315047 O
./instances/Rome/grafo2019.41.lgr N41 E47 D37 P37.79 R1 M3.166 O
./instances/Rome/grafo3698.56.lgr N56 E87 D69.6155 P68 M601077 F
./instances/Rome/grafo10824.92.lgr N92 E116 D74 P74.79 R5 M55409.1 O
./instances/Rome/grafo10986.96.lgr N96 E122 D85.0296 P85.79 R5 M111731 O
./instances/Rome/grafo1059.18.lgr N18 E18 R0 M0.055 O
./instances/Rome/grafo6230.52.lgr N52 E64 D48 P48.79 R1 M7.949 O
./instances/Rome/grafo8238.70.lgr N70 E89 D69.0058 P69.79 R3 M2948.75 O
./instances/Rome/grafo2191.16.lgr N16 E19 R0 M0.044 O
./instances/Rome/grafo11298.99.lgr N99 E128 D104 P104.79 R4 M13187.6 O
./instances/Rome/grafo1668.33.lgr N33 E41 R0 M0.092 O
./instances/Rome/grafo3776.53.lgr N53 E77 D65 P65.79 R4 M9496.22 O
./instances/Rome/grafo11543.34.lgr N34 E41 R0 M0.116 O
./instances/Rome/grafo827.12.lgr N12 E13 R0 M0.069 O
./instances/Rome/grafo7453.43.lgr N43 E66 D59 P59.79 R3 M2008.45 O
./instances/Rome/grafo4662.50.lgr N50 E63 D45 P45.79 R1 M5.392 O
./instances/Rome/grafo6197.40.lgr N40 E56 D45 P45.79 R3 M1080.9 O
./instances/Rome/grafo1732.17.lgr N17 E20 R0 M0.08 O
./instances/Rome/grafo1486.51.lgr N51 E60 D41 P41.79 R1 M4.773 O
./instances/Rome/grafo3777.40.lgr N40 E54 D38 P38.79 R1 M4.176 O
./instances/Rome/grafo6952.39.lgr N39 E41 R0 M0.091 O
./instances/Rome/grafo2240.12.lgr N12 E13 R0 M0.069 O
./instances/Rome/grafo7098.41.lgr N41 E59 D42 P42.79 R4 M8309.17 O
./instances/Rome/grafo1763.12.lgr N12 E21 R0 M0.066 O
./instances/Rome/grafo8149.82.lgr N82 E108 D83.3431 P82 M600888 F
./instances/Rome/grafo11346.36.lgr N36 E49 D42.0909 P42.79 R3 M519.096 O
./instances/Rome/grafo195.15.lgr N15 E24 R0 M0.088 O
./instances/Rome/grafo4067.44.lgr N44 E54 D37 P37.79 R1 M5.526 O
./instances/Rome/grafo7634.56.lgr N56 E86 D69.0976 P68 M601010 F
./instances/Rome/grafo3027.26.lgr N26 E32 R0 M0.112 O
./instances/Rome/grafo3249.44.lgr N44 E58 D41 P41.79 R1 M5.053 O
./instances/Rome/grafo4305.80.lgr N80 E104 D83.9178 P83 M600858 F
./instances/Rome/grafo2761.37.lgr N37 E45 R0 M0.129 O
./instances/Rome/grafo10583.94.lgr N94 E124 D90.0015 P90.79 R6 M253211 O
./instances/Rome/grafo9540.68.lgr N68 E95 D67 P67.79 R6 M193064 O
./instances/Rome/grafo6801.55.lgr N55 E78 D66.0311 P66.79 R5 M51717.1 O
./instances/Rome/grafo2931.11.lgr N11 E13 R0 M0.069 O
./instances/Rome/grafo2937.25.lgr N25 E28 R0 M0.091 O
./instances/Rome/grafo9151.63.lgr N63 E82 D64 P64.79 R4 M13354.1 O
./instances/Rome/grafo1901.20.lgr N20 E26 R0 M0.094 O
./instances/Rome/grafo9398.66.lgr N66 E90 D73.9999 P74.79 R5 M146889 O
./instances/Rome/grafo10248.100.lgr N100 E126 D96 P96.79 R5 M103872 O
./instances/Rome/grafo1444.23.lgr N23 E25 R0 M0.092 O
./instances/Rome/grafo3581.61.lgr N61 E81 D62 P62.79 R5 M63370.1 O
./instances/Rome/grafo527.17.lgr N17 E21 R0 M0.066 O
./instances/Rome/grafo6600.47.lgr N47 E68 D52 P52.79 R4 M6118.93 O
./instances/Rome/grafo8374.76.lgr N76 E100 D74 P74.79 R5 M48587.8 O
./instances/Rome/grafo6277.42.lgr N42 E61 D51 P51.79 R4 M3616.98 O
./instances/Rome/grafo1916.20.lgr N20 E23 R0 M0.09 O
./instances/Rome/grafo8571.94.lgr N94 E139 D120.596 P113 M600665 F
./instances/Rome/grafo6099.74.lgr N74 E93 D70.0077 P70.79 R5 M188094 O
./instances/Rome/grafo8088.82.lgr N82 E106 D78 P78.79 R5 M92923.9 O
./instances/Rome/grafo9292.63.lgr N63 E88 D70 P70 R5 M61035.4 O
./instances/Rome/grafo4927.78.lgr N78 E96 D66 P66.79 R3 M3264.01 O
./instances/Rome/grafo7122.54.lgr N54 E76 D64 P64 R3 M1513.28 O
./instances/Rome/grafo11553.37.lgr N37 E49 D46 P46.79 R1 M6.019 O
./instances/Rome/grafo1795.11.lgr N11 E15 R0 M0.081 O
./instances/Rome/grafo3626.49.lgr N49 E61 D39.25 P39.79 R3 M292.459 O
./instances/Rome/grafo1572.26.lgr N26 E30 R0 M0.101 O
./instances/Rome/grafo1743.25.lgr N25 E32 R0 M0.089 O
./instances/Rome/grafo11294.38.lgr N38 E56 D41 P41.79 R5 M17681 O
./instances/Rome/grafo2292.14.lgr N14 E19 R0 M0.081 O
./instances/Rome/grafo9635.99.lgr N99 E133 D103.137 P100 M600633 F
./instances/Rome/grafo2758.17.lgr N17 E20 R0 M0.08 O
./instances/Rome/grafo11630.34.lgr N34 E40 R0 M0.112 O
./instances/Rome/grafo939.15.lgr N15 E16 R0 M0.072 O
./instances/Rome/grafo1754.13.lgr N13 E21 D18 P18.79 R1 M2.986 O
./instances/Rome/grafo1939.22.lgr N22 E22 R0 M0.067 O
./instances/Rome/grafo11516.33.lgr N33 E43 R0 M0.11 O
./instances/Rome/grafo3986.40.lgr N40 E57 D46 P46.79 R4 M3766.25 O
./instances/Rome/grafo5141.42.lgr N42 E51 R0 M0.139 O
./instances/Rome/grafo6026.39.lgr N39 E61 D51.3387 P51.79 R4 M1784.21 O
./instances/Rome/grafo6625.99.lgr N99 E139 D110.885 P105 M600796 F
./instances/Rome/grafo5003.58.lgr N58 E71 D40 P40.79 R1 M4.452 O
./instances/Rome/grafo5645.41.lgr N41 E52 D41.6667 P41.79 R2 M18.528 O
./instances/Rome/grafo2041.28.lgr N28 E39 D29 P29.79 R1 M3.472 O
./instances/Rome/grafo1049.21.lgr N21 E22 R0 M0.092 O
./instances/Rome/grafo4077.40.lgr N40 E51 D35 P35.79 R1 M5.418 O
./instances/Rome/grafo1357.52.lgr N52 E57 R0 M0.158 O
./instances/Rome/grafo5364.47.lgr N47 E58 D39 P39.79 R1 M4.121 O
./instances/Rome/grafo4051.37.lgr N37 E54 D45.25 P45.79 R2 M54.287 O
./instances/Rome/grafo9834.81.lgr N81 E103 D76.0035 P76.79 R4 M9100.96 O
./instances/Rome/grafo3075.72.lgr N72 E92 D67 P67.79 R4 M13143.7 O
./instances/Rome/grafo1684.19.lgr N19 E23 R0 M0.087 O
./instances/Rome/grafo7850.66.lgr N66 E83 D52 P52.79 R3 M616.422 O
./instances/Rome/grafo11186.93.lgr N93 E128 D97.0109 P95 M600791 F
./instances/Rome/grafo3539.40.lgr N40 E57 D43 P43.79 R2 M26.432 O
./instances/Rome/grafo6529.54.lgr N54 E67 D47.4583 P47.79 R2 M61.436 O
./instances/Rome/grafo5842.45.lgr N45 E51 R0 M0.134 O
./instances/Rome/grafo3131.40.lgr N40 E53 D43 P43.79 R1 M6.527 O
./instances/Rome/grafo2163.24.lgr N24 E27 R0 M0.095 O
./instances/Rome/grafo7292.50.lgr N50 E62 D46.5263 P46.79 R2 M22.663 O
./instances/Rome/grafo3515.43.lgr N43 E55 D42.6667 P42.79 R2 M21.347 O
./instances/Rome/grafo4225.78.lgr N78 E106 D84.4824 P83 M601068 F
./instances/Rome/grafo10316.100.lgr N100 E134 D101.856 P98 M600798 F
./instances/Rome/grafo4699.55.lgr N55 E78 D54 P54.79 R5 M37641.1 O
./instances/Rome/grafo3253.44.lgr N44 E52 D36 P36.79 R1 M4.263 O
./instances/Rome/grafo1175.19.lgr N19 E21 R0 M0.084 O
./instances/Rome/grafo8068.77.lgr N77 E105 D84.4488 P84 M601097 F
./instances/Rome/grafo4779.58.lgr N58 E84 D59 P59.79 R5 M53055.7 O
./instances/Rome/grafo156.21.lgr N21 E24 R0 M0.089 O
./instances/Rome/grafo10369.100.lgr N100 E138 D107.091 P101 M600746 F
./instances/Rome/grafo140.22.lgr N22 E23 R0 M0.054 O
./instances/Rome/grafo1437.52.lgr N52 E59 R0 M0.109 O
./instances/Rome/grafo5006.58.lgr N58 E75 D52.0022 P52.79 R3 M1024.77 O
./instances/Rome/grafo2150.16.lgr N16 E19 R0 M0.072 O
./instances/Rome/grafo7400.57.lgr N57 E70 D47 P47.79 R2 M95.645 O
./instances/Rome/grafo7101.86.lgr N86 E120 D92.7879 P88 M600704 F
./instances/Rome/grafo8104.69.lgr N69 E100 D82.5998 P80 M600841 F
./instances/Rome/grafo610.29.lgr N29 E38 D30 P30.79 R1 M3.458 O
./instances/Rome/grafo5249.56.lgr N56 E85 D68.905 P68 M601137 F
./instances/Rome/grafo2193.22.lgr N22 E30 R0 M0.094 O
./instances/Rome/grafo8955.96.lgr N96 E121 D90.0825 P89 M600638 F
./instances/Rome/grafo5215.39.lgr N39 E43 R0 M0.134 O
./instances/Rome/grafo4233.75.lgr N75 E105 D84.1224 P83 M600909 F
./instances/Rome/grafo3359.37.lgr N37 E58 D47 P47.79 R5 M14586.8 O
./instances/Rome/grafo4642.63.lgr N63 E84 D62.1333 P62.79 R4 M4794.56 O
./instances/Rome/grafo10141.38.lgr N38 E45 R0 M0.128 O
./instances/Rome/grafo11518.39.lgr N39 E51 D39.6 P39.79 R2 M29.343 O
./instances/Rome/grafo3170.52.lgr N52 E78 D68.0687 P68.79 R4 M5468.29 O
./instances/Rome/grafo7552.43.lgr N43 E64 D54.0556 P54.79 R4 M5335.81 O
./instances/Rome/grafo4451.51.lgr N51 E72 D62.0267 P62.79 R4 M7265.31 O
./instances/Rome/grafo1899.23.lgr N23 E29 R0 M0.098 O
./instances/Rome/grafo3332.38.lgr N38 E43 R0 M0.131 O
./instances/Rome/grafo5947.34.lgr N34 E44 R0 M0.122 O
./instances/Rome/grafo11492.35.lgr N35 E48 D43.5 P43.79 R2 M20.399 O
./instances/Rome/grafo1099.11.lgr N11 E11 R0 M0.047 O
./instances/Rome/grafo5152.39.lgr N39 E50 R0 M0.131 O
./instances/Rome/grafo861.12.lgr N12 E12 R0 M0.047 O
./instances/Rome/grafo8409.78.lgr N78 E103 D82.1244 P82.79 R3 M2137.07 O
./instances/Rome/grafo9481.67.lgr N67 E90 D72 P72.79 R5 M85035.7 O
./instances/Rome/grafo9730.84.lgr N84 E118 D82.3593 P80 M600877 F
./instances/Rome/grafo1802.13.lgr N13 E18 R0 M0.082 O
./instances/Rome/grafo10075.31.lgr N31 E37 R0 M0.096 O
./instances/Rome/grafo3946.37.lgr N37 E47 R0 M0.123 O
./instances/Rome/grafo2224.37.lgr N37 E45 D35 P35.79 R1 M4.566 O
./instances/Rome/grafo10311.91.lgr N91 E112 D79 P79.79 R5 M173514 O
./instances/Rome/grafo2018.28.lgr N28 E37 D33 P33.79 R1 M5.799 O
./instances/Rome/grafo6545.71.lgr N71 E90 D67 P67.79 R4 M7712.71 O
./instances/Rome/grafo11523.35.lgr N35 E46 D39.3636 P39.79 R3 M151.177 O
./instances/Rome/grafo4237.62.lgr N62 E88 D70.0118 P70.79 R6 M144104 O
./instances/Rome/grafo315.14.lgr N14 E16 R0 M0.048 O
./instances/Rome/grafo7889.71.lgr N71 E102 D82.3355 P80 M600871 F
./instances/Rome/grafo5978.41.lgr N41 E50 R0 M0.147 O
./instances/Rome/grafo1702.30.lgr N30 E36 R0 M0.116 O
./instances/Rome/grafo7674.93.lgr N93 E129 D95.6368 P93 M600853 F
./instances/Rome/grafo8002.91.lgr N91 E121 D88 P88.79 R6 M397669 O
./instances/Rome/grafo10137.36.lgr N36 E45 D35.5 P35.79 R2 M23.059 O
./instances/Rome/grafo4291.59.lgr N59 E78 D60 P60.79 R3 M1017.9 O
./instances/Rome/grafo8891.90.lgr N90 E114 D83 P83.79 R5 M106396 O
./instances/Rome/grafo8159.60.lgr N60 E85 D62 P62.79 R6 M203175 O
./instances/Rome/grafo116.28.lgr N28 E38 R0 M0.114 O
./instances/Rome/grafo766.12.lgr N12 E12 R0 M0.042 O
./instances/Rome/grafo2368.14.lgr N14 E17 R0 M0.072 O
./instances/Rome/grafo1942.18.lgr N18 E19 R0 M0.08 O
./instances/Rome/grafo4515.62.lgr N62 E78 D52 P52.79 R4 M8918.65 O
./instances/Rome/grafo5254.45.lgr N45 E53 D37 P37.79 R1 M3.789 O
./instances/Rome/grafo2011.39.lgr N39 E49 D34 P34.79 R1 M4.055 O
./instances/Rome/grafo10018.31.lgr N31 E36 R0 M0.113 O
./instances/Rome/grafo2960.38.lgr N38 E48 D36 P36.79 R1 M3.988 O
./instances/Rome/grafo8660.64.lgr N64 E84 D66.9206 P66 M601409 F
./instances/Rome/grafo1031.16.lgr N16 E17 R0 M0.084 O
./instances/Rome/grafo5259.40.lgr N40 E56 D43.1519 P43.79 R3 M296.783 O
./instances/Rome/grafo9334.68.lgr N68 E101 D78.525 P75 M601096 F
./instances/Rome/grafo1166.11.lgr N11 E12 R0 M0.075 O
./instances/Rome/grafo7272.48.lgr N48 E57 R0 M0.138 O
./instances/Rome/grafo11172.41.lgr N41 E51 D37 P37.79 R1 M4.949 O
./instances/Rome/grafo6871.54.lgr N54 E76 D61.0017 P61.79 R5 M54755.2 O
./instances/Rome/grafo908.12.lgr N12 E14 R0 M0.078 O
./instances/Rome/grafo4981.65.lgr N65 E81 D58.3103 P58.79 R2 M50.775 O
./instances/Rome/grafo2887.15.lgr N15 E17 R0 M0.046 O
./instances/Rome/grafo10511.34.lgr N34 E41 D31 P31.79 R1 M3.71 O
./instances/Rome/grafo9125.71.lgr N71 E86 D65.5833 P66.79 R2 M267.84 O
./instances/Rome/grafo1507.32.lgr N32 E45 D37 P37.79 R1 M5.56 O
./instances/Rome/grafo11563.39.lgr N39 E50 D42.4 P42.79 R2 M22.245 O
./instances/Rome/grafo5198.45.lgr N45 E66 D55.0844 P55.79 R3 M2281.64 O
./instances/Rome/grafo5516.64.lgr N64 E98 D83.3637 P79 M601124 F
./instances/Rome/grafo331.15.lgr N15 E16 R0 M0.055 O
./instances/Rome/grafo8682.87.lgr N87 E108 D84.024 P84.79 R3 M3329.65 O
./instances/Rome/grafo9811.91.lgr N91 E126 D100.374 P95 M600661 F
./instances/Rome/grafo10891.95.lgr N95 E118 D86 P86.79 R5 M187958 O
./instances/Rome/grafo7281.46.lgr N46 E54 D37 P37.79 R1 M3.162 O
./instances/Rome/grafo7616.43.lgr N43 E64 D54 P54.79 R4 M12380.3 O
./instances/Rome/grafo2433.11.lgr N11 E11 R0 M0.045 O
./instances/Rome/grafo1137.10.lgr N10 E9 R0 M0.043 O
./instances/Rome/grafo5428.44.lgr N44 E62 D52 P52.79 R4 M6195.02 O
./instances/Rome/grafo1941.21.lgr N21 E26 D22 P22.79 R1 M3.134 O
./instances/Rome/grafo3646.37.lgr N37 E50 D36 P36.79 R2 M103.625 O
./instances/Rome/grafo11227.100.lgr N100 E142 D112.931 P106 M600711 F
./instances/Rome/grafo9281.75.lgr N75 E96 D82 P82.79 R5 M138230 O
./instances/Rome/grafo5528.36.lgr N36 E44 D34 P34.79 R1 M4.234 O
./instances/Rome/grafo4343.79.lgr N79 E109 D90.6191 P89 M600717 F
./instances/Rome/grafo7666.42.lgr N42 E63 D53 P53.79 R6 M167522 O
./instances/Rome/grafo3707.43.lgr N43 E54 D31 P31.79 R1 M3.537 O
./instances/Rome/grafo8751.87.lgr N87 E113 D91.8059 P91 M601116 F
./instances/Rome/grafo7165.40.lgr N40 E55 D43 P43.79 R5 M31062.4 O
./instances/Rome/grafo8442.76.lgr N76 E104 D82.8205 P80 M600887 F
./instances/Rome/grafo9342.72.lgr N72 E92 D68.0811 P67 M601147 F
./instances/Rome/grafo10778.100.lgr N100 E128 D100.758 P99 M600798 F
./instances/Rome/grafo3568.55.lgr N55 E87 D76.7054 P75 M600983 F
./instances/Rome/grafo8964.89.lgr N89 E110 D79.3333 P79.79 R3 M1284.03 O
./instances/Rome/grafo4982.63.lgr N63 E90 D66.2181 P65 M601167 F
./instances/Rome/grafo5749.36.lgr N36 E41 R0 M0.127 O
./instances/Rome/grafo1142.15.lgr N15 E24 R0 M0.097 O
./instances/Rome/grafo11446.96.lgr N96 E130 D99.7127 P98 M600690 F
./instances/Rome/grafo8265.69.lgr N69 E80 R0 M0.203 O
./instances/Rome/grafo3236.60.lgr N60 E80 D67.0106 P67.79 R4 M11738.6 O
./instances/Rome/grafo2954.37.lgr N37 E50 D43 P43.79 R1 M15.313 O
./instances/Rome/grafo7568.38.lgr N38 E55 D49 P49.79 R3 M1388.33 O
./instances/Rome/grafo8700.74.lgr N74 E95 D80 P80.79 R5 M263497 O
./instances/Rome/grafo10427.95.lgr N95 E126 D94.9202 P92 M600875 F
./instances/Rome/grafo7648.58.lgr N58 E85 D70.1829 P68 M601370 F
./instances/Rome/grafo3433.37.lgr N37 E42 D30 P30.79 R1 M4.025 O
./instances/Rome/grafo9819.72.lgr N72 E102 D81.6417 P80 M600972 F
./instances/Rome/grafo8482.73.lgr N73 E96 D76 P76.79 R1 M8.063 O
./instances/Rome/grafo8883.71.lgr N71 E86 D69.4848 P69.79 R2 M81.912 O
./instances/Rome/grafo11177.98.lgr N98 E131 D102.044 P99 M600625 F
./instances/Rome/grafo7836.79.lgr N79 E111 D88.8854 P86 M600862 F
./instances/Rome/grafo10513.37.lgr N37 E47 D38.6667 P38.79 R2 M11.449 O
./instances/Rome/grafo3291.35.lgr N35 E42 R0 M0.095 O
./instances/Rome/grafo10020.38.lgr N38 E50 D43.0952 P43.79 R3 M392.398 O
./instances/Rome/grafo9694.79.lgr N79 E109 D89.4027 P89 M600749 F
./instances/Rome/grafo1356.29.lgr N29 E34 R0 M0.114 O
./instances/Rome/grafo6726.47.lgr N47 E57 D37 P37.79 R1 M5.506 O
./instances/Rome/grafo4821.55.lgr N55 E79 D62 P62.79 R5 M37870.4 O
./instances/Rome/grafo10010.39.lgr N39 E50 D39.6667 P39.79 R2 M14.806 O
./instances/Rome/grafo8713.93.lgr N93 E114 D93 P93.79 R3 M1086.02 O
./instances/Rome/grafo9800.72.lgr N72 E95 D71 P71.79 R5 M82227.5 O
./instances/Rome/grafo5722.44.lgr N44 E55 D40 P40.79 R1 M5.973 O
./instances/Rome/grafo9428.85.lgr N85 E115 D88.1915 P86 M600771 F
./instances/Rome/grafo7398.44.lgr N44 E58 D49.5676 P49.79 R2 M42.654 O
./instances/Rome/grafo1174.33.lgr N33 E41 D29 P29.79 R1 M3.467 O
./instances/Rome/grafo2287.13.lgr N13 E13 R0 M0.05 O
./instances/Rome/grafo1104.21.lgr N21 E24 R0 M0.085 O
./instances/Rome/grafo2722.24.lgr N24 E31 R0 M0.093 O
./instances/Rome/grafo6988.47.lgr N47 E62 D50.3133 P50.79 R2 M379.671 O
./instances/Rome/grafo8730.86.lgr N86 E119 D92.0924 P90 M600617 F
./instances/Rome/grafo4530.54.lgr N54 E76 D60 P60.79 R6 M394800 O
./instances/Rome/grafo6274.48.lgr N48 E73 D56 P56.79 R6 M88809.1 O
./instances/Rome/grafo6965.83.lgr N83 E103 D66 P66.79 R4 M23036 O
./instances/Rome/grafo11150.99.lgr N99 E133 D109.574 P104 M600793 F
./instances/Rome/grafo4736.52.lgr N52 E65 D45.6667 P45.79 R2 M23.345 O
./instances/Rome/grafo8736.91.lgr N91 E114 D88.1814 P87 M600730 F
./instances/Rome/grafo2467.16.lgr N16 E19 R0 M0.084 O
./instances/Rome/grafo10603.100.lgr N100 E136 D98.5808 P94 M600818 F
./instances/Rome/grafo11621.40.lgr N40 E50 D38.5 P38.79 R2 M23.228 O
./instances/Rome/grafo8719.93.lgr N93 E136 D110.386 P100 M600805 F
./instances/Rome/grafo488.25.lgr N25 E27 R0 M0.088 O
./instances/Rome/grafo2316.40.lgr N40 E57 D40 P40.79 R4 M5476.48 O
./instances/Rome/grafo4437.80.lgr N80 E111 D84.0811 P81 M601019 F
./instances/Rome/grafo3427.56.lgr N56 E81 D69 P69.79 R6 M461731 O
./instances/Rome/grafo9142.60.lgr N60 E73 D51 P51.79 R1 M10.018 O
./instances/Rome/grafo6408.47.lgr N47 E57 D44 P44.79 R1 M5.74 O
./instances/Rome/grafo5195.60.lgr N60 E78 D57 P57.79 R3 M1136.75 O
./instances/Rome/grafo1878.16.lgr N16 E18 R0 M0.078 O
./instances/Rome/grafo8326.76.lgr N76 E115 D95.9782 P90 M600951 F
./instances/Rome/grafo2811.29.lgr N29 E40 D34 P34.79 R1 M6.091 O
./instances/Rome/grafo6990.46.lgr N46 E56 R0 M0.144 O
./instances/Rome/grafo3631.35.lgr N35 E41 D24 P24.79 R1 M3.643 O
./instances/Rome/grafo10878.94.lgr N94 E138 D118.141 P110 M600728 F
./instances/Rome/grafo6118.34.lgr N34 E42 D31 P31.79 R1 M4.223 O
./instances/Rome/grafo4401.57.lgr N57 E86 D65.6121 P64 M601135 F
./instances/Rome/grafo5681.79.lgr N79 E121 D105.173 P96 M600874 F
./instances/Rome/grafo1367.25.lgr N25 E26 R0 M0.072 O
./instances/Rome/grafo9765.69.lgr N69 E91 D67 P67.79 R4 M13826 O
./instances/Rome/grafo5984.42.lgr N42 E53 D37 P37 R1 M5.526 O
./instances/Rome/grafo2965.22.lgr N22 E25 R0 M0.091 O
./instances/Rome/grafo3080.43.lgr N43 E46 R0 M0.128 O
./instances/Rome/grafo153.21.lgr N21 E33 D27 P27.79 R3 M110.091 O
./instances/Rome/grafo4930.64.lgr N64 E87 D68 P68.79 R4 M10301.5 O
./instances/Rome/grafo2239.17.lgr N17 E27 R0 M0.086 O
./instances/Rome/grafo5691.46.lgr N46 E54 D31 P31.79 R1 M3.476 O
./instances/Rome/grafo11241.34.lgr N34 E39 R0 M0.111 O
./instances/Rome/grafo3995.97.lgr N97 E145 D118.905 P111 M600624 F
./instances/Rome/grafo6853.41.lgr N41 E50 D35 P35.79 R1 M3.357 O
./instances/Rome/grafo10661.95.lgr N95 E128 D106.118 P102 M600703 F
./instances/Rome/grafo10902.33.lgr N33 E42 D34 P34.79 R1 M3.544 O
./instances/Rome/grafo5854.78.lgr N78 E111 D89.2456 P87 M600845 F
./instances/Rome/grafo3894.45.lgr N45 E57 R0 M0.114 O
./instances/Rome/grafo9853.36.lgr N36 E48 D45 P45.79 R1 M3.944 O
./instances/Rome/grafo5714.40.lgr N40 E52 D38 P38.79 R1 M3.178 O
./instances/Rome/grafo1731.16.lgr N16 E19 R0 M0.057 O
./instances/Rome/grafo5180.77.lgr N77 E102 D79.8662 P79 M601069 F
./instances/Rome/grafo9118.65.lgr N65 E84 D66 P66.79 R1 M8.212 O
./instances/Rome/grafo11279.35.lgr N35 E39 R0 M0.123 O
./instances/Rome/grafo3235.58.lgr N58 E71 D55.5 P55.79 R2 M21.965 O
./instances/Rome/grafo8116.60.lgr N60 E81 D61.2857 P61.79 R2 M63.46 O
./instances/Rome/grafo11259.92.lgr N92 E106 D68.5435 P68.79 R2 M70.145 O
./instances/Rome/grafo7198.37.lgr N37 E50 R0 M0.139 O
./instances/Rome/grafo9105.75.lgr N75 E106 D93.4003 P91 M600961 F
./instances/Rome/grafo495.20.lgr N20 E20 R0 M0.065 O
./instances/Rome/grafo2609.15.lgr N15 E19 R0 M0.079 O
./instances/Rome/grafo7196.45.lgr N45 E65 D50 P50.79 R3 M943.286 O
./instances/Rome/grafo4002.55.lgr N55 E82 D68.1316 P67 M600944 F
./instances/Rome/grafo7687.53.lgr N53 E65 D48 P48.79 R1 M5.625 O
./instances/Rome/grafo11226.91.lgr N91 E117 D83.8399 P83 M601383 F
./instances/Rome/grafo8332.87.lgr N87 E116 D92.4129 P91 M600671 F
./instances/Rome/grafo1402.48.lgr N48 E56 D33 P33.79 R1 M3.925 O
./instances/Rome/grafo609.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo11439.92.lgr N92 E130 D100.965 P94 M600743 F
./instances/Rome/grafo8676.94.lgr N94 E127 D89.4499 P85 M600955 F
./instances/Rome/grafo1550.53.lgr N53 E67 D55 P55.79 R1 M6.793 O
./instances/Rome/grafo3231.43.lgr N43 E53 R0 M0.148 O
./instances/Rome/grafo7584.69.lgr N69 E80 D51.6 P51.79 R2 M37.007 O
./instances/Rome/grafo5030.67.lgr N67 E95 D77.3878 P75 M601014 F
./instances/Rome/grafo10353.99.lgr N99 E140 D113.759 P105 M600768 F
./instances/Rome/grafo1608.28.lgr N28 E29 R0 M0.08 O
./instances/Rome/grafo4802.75.lgr N75 E98 D76.5 P77.79 R2 M132.58 O
./instances/Rome/grafo258.13.lgr N13 E14 R0 M0.074 O
./instances/Rome/grafo3344.42.lgr N42 E52 D35.6667 P35.79 R2 M11.606 O
./instances/Rome/grafo771.19.lgr N19 E18 R0 M0.066 O
./instances/Rome/grafo11255.94.lgr N94 E121 D85.8466 P85 M600949 F
./instances/Rome/grafo7592.59.lgr N59 E94 D79.9885 P77 M601172 F
./instances/Rome/grafo9297.70.lgr N70 E96 D78 P78.79 R5 M24215.5 O
./instances/Rome/grafo10484.99.lgr N99 E147 D115.188 P106 M600748 F
./instances/Rome/grafo1203.25.lgr N25 E28 R0 M0.091 O
./instances/Rome/grafo11479.37.lgr N37 E44 R0 M0.127 O
./instances/Rome/grafo1095.11.lgr N11 E14 R0 M0.062 O
./instances/Rome/grafo7949.84.lgr N84 E109 D79.1207 P79.79 R4 M11287.7 O
./instances/Rome/grafo3098.18.lgr N18 E24 R0 M0.087 O
./instances/Rome/grafo9912.31.lgr N31 E38 R0 M0.107 O
./instances/Rome/grafo9181.67.lgr N67 E95 D76.9286 P74 M601020 F
./instances/Rome/grafo4879.73.lgr N73 E97 D74 P74.79 R4 M12279.3 O
./instances/Rome/grafo7111.40.lgr N40 E51 D41.5 P41.79 R2 M15.307 O
./instances/Rome/grafo5080.79.lgr N79 E107 D91 P91.79 R5 M114580 O
./instances/Rome/grafo3650.41.lgr N41 E54 D41 P41 R1 M7.298 O
./instances/Rome/grafo5605.51.lgr N51 E77 D60.0878 P59 M601312 F
./instances/Rome/grafo11371.36.lgr N36 E39 R0 M0.132 O
./instances/Rome/grafo11090.93.lgr N93 E112 D82 P82.79 R1 M11.301 O
./instances/Rome/grafo10832.94.lgr N94 E142 D122.295 P112 M600683 F
./instances/Rome/grafo8991.99.lgr N99 E133 D98.4875 P95 M600858 F
./instances/Rome/grafo7456.43.lgr N43 E70 D57.8011 P56 M601156 F
./instances/Rome/grafo4146.50.lgr N50 E61 D41.6667 P41.79 R2 M15.753 O
./instances/Rome/grafo10592.98.lgr N98 E140 D115.846 P111 M600649 F
./instances/Rome/grafo7853.76.lgr N76 E100 D79 P79.79 R5 M179187 O
./instances/Rome/grafo6899.40.lgr N40 E47 R0 M0.139 O
./instances/Rome/grafo4674.75.lgr N75 E113 D95.9747 P94 M600719 F
./instances/Rome/grafo8568.83.lgr N83 E107 D83.8239 P83 M601048 F
./instances/Rome/grafo3464.93.lgr N93 E124 D93.1774 P91 M600765 F
./instances/Rome/grafo3260.33.lgr N33 E48 D42.6667 P42.79 R2 M26.397 O
./instances/Rome/grafo5745.50.lgr N50 E76 D62.851 P62 M601111 F
./instances/Rome/grafo9077.70.lgr N70 E78 R0 M0.197 O
./instances/Rome/grafo5660.43.lgr N43 E62 D43 P43.79 R5 M25916.5 O
./instances/Rome/grafo308.14.lgr N14 E22 R0 M0.082 O
./instances/Rome/grafo1293.28.lgr N28 E32 R0 M0.093 O
./instances/Rome/grafo1088.11.lgr N11 E17 R0 M0.058 O
./instances/Rome/grafo9405.62.lgr N62 E82 D63 P63.79 R5 M77177.3 O
./instances/Rome/grafo4265.54.lgr N54 E70 D51.6667 P51.79 R2 M15.963 O
./instances/Rome/grafo6615.46.lgr N46 E63 D50.1594 P50.79 R2 M124.596 O
./instances/Rome/grafo3854.46.lgr N46 E65 D51 P51.79 R3 M636.485 O
./instances/Rome/grafo6748.38.lgr N38 E50 D39.3 P39.79 R2 M15.746 O
./instances/Rome/grafo8767.86.lgr N86 E118 D92.0824 P90 M600726 F
./instances/Rome/grafo4264.78.lgr N78 E111 D79.1351 P75 M601142 F
./instances/Rome/grafo8429.81.lgr N81 E112 D89.0975 P87 M600930 F
./instances/Rome/grafo5106.73.lgr N73 E95 D78.0299 P78.79 R3 M3600.93 O
./instances/Rome/grafo11077.36.lgr N36 E40 R0 M0.126 O
./instances/Rome/grafo5639.77.lgr N77 E94 D67 P67.79 R3 M2068.71 O
./instances/Rome/grafo5168.45.lgr N45 E64 D50.12 P50.79 R4 M4386.64 O
./instances/Rome/grafo5496.44.lgr N44 E58 D44.6667 P44.79 R2 M9.17 O
./instances/Rome/grafo10143.93.lgr N93 E118 D101 P101.79 R4 M27079.9 O
./instances/Rome/grafo6070.45.lgr N45 E61 D51.0159 P51.79 R4 M5854.45 O
./instances/Rome/grafo10952.96.lgr N96 E137 D108.562 P99 M600719 F
./instances/Rome/grafo7483.73.lgr N73 E92 D51 P51.79 R4 M10016.8 O
./instances/Rome/grafo10504.100.lgr N100 E129 D96.7133 P96 M600777 F
./instances/Rome/grafo4496.56.lgr N56 E79 D61 P61.79 R5 M28280.8 O
./instances/Rome/grafo8723.73.lgr N73 E94 D69 P69.79 R5 M165209 O
./instances/Rome/grafo6405.55.lgr N55 E69 D50.5714 P50.79 R2 M40.061 O
./instances/Rome/grafo2250.48.lgr N48 E60 R0 M0.152 O
./instances/Rome/grafo6105.45.lgr N45 E68 D59.0006 P59.79 R5 M32877.1 O
./instances/Rome/grafo5309.39.lgr N39 E46 R0 M0.123 O
./instances/Rome/grafo10200.96.lgr N96 E128 D112.751 P112 M600643 F
./instances/Rome/grafo5672.48.lgr N48 E70 D58.1507 P57 M601180 F
./instances/Rome/grafo9121.65.lgr N65 E83 D61.0735 P61.79 R3 M682.824 O
./instances/Rome/grafo9564.74.lgr N74 E99 D68 P68.79 R5 M11822.6 O
./instances/Rome/grafo5591.38.lgr N38 E49 R0 M0.125 O
./instances/Rome/grafo6553.46.lgr N46 E66 D51.0441 P51.79 R3 M965.048 O
./instances/Rome/grafo4247.82.lgr N82 E115 D94.6092 P90 M600872 F
./instances/Rome/grafo5895.41.lgr N41 E52 R0 M0.135 O
./instances/Rome/grafo11218.99.lgr N99 E147 D122.436 P111 M600723 F
./instances/Rome/grafo11229.94.lgr N94 E125 D98.1847 P95 M600780 F
./instances/Rome/grafo9975.32.lgr N32 E39 D29 P29.79 R1 M3.245 O
./instances/Rome/grafo1469.67.lgr N67 E82 D66.6 P66.79 R2 M43.157 O
./instances/Rome/grafo1536.47.lgr N47 E52 R0 M0.15 O
./instances/Rome/grafo2830.14.lgr N14 E15 R0 M0.044 O
./instances/Rome/grafo5627.34.lgr N34 E44 D35 P35.79 R1 M3.998 O
./instances/Rome/grafo842.21.lgr N21 E24 R0 M0.087 O
./instances/Rome/grafo9478.78.lgr N78 E100 D71 P71.79 R5 M131410 O
./instances/Rome/grafo9255.67.lgr N67 E86 D64 P64.79 R4 M15175 O
./instances/Rome/grafo5696.42.lgr N42 E55 D47.2475 P47.79 R3 M884.132 O
./instances/Rome/grafo5766.46.lgr N46 E72 D63.0251 P63.79 R5 M11347.6 O
./instances/Rome/grafo2025.30.lgr N30 E42 D31.3333 P31.79 R2 M22.263 O
./instances/Rome/grafo5082.60.lgr N60 E80 D69.0222 P69.79 R5 M99759.6 O
./instances/Rome/grafo11542.34.lgr N34 E45 R0 M0.12 O
./instances/Rome/grafo8577.74.lgr N74 E95 D74 P74.79 R4 M10307.1 O
./instances/Rome/grafo5203.33.lgr N33 E41 D26 P26.79 R1 M4.004 O
./instances/Rome/grafo9435.72.lgr N72 E99 D79 P79.79 R5 M53596.7 O
./instances/Rome/grafo3088.40.lgr N40 E57 D45.119 P45.79 R4 M2672.83 O
./instances/Rome/grafo8163.76.lgr N76 E106 D87.1207 P85 M600838 F
./instances/Rome/grafo7639.40.lgr N40 E54 D43.1111 P43.79 R3 M232.658 O
./instances/Rome/grafo556.15.lgr N15 E17 R0 M0.056 O
./instances/Rome/grafo8967.95.lgr N95 E122 D96 P96.79 R5 M140465 O
./instances/Rome/grafo10384.99.lgr N99 E124 D96.9653 P95 M600723 F
./instances/Rome/grafo5549.41.lgr N41 E61 D50.4 P50.79 R3 M295.863 O
./instances/Rome/grafo4469.62.lgr N62 E77 D55.7695 P55.79 R3 M873.704 O
./instances/Rome/grafo4660.63.lgr N63 E88 D68.0083 P68.79 R6 M564583 O
./instances/Rome/grafo4582.64.lgr N64 E83 D62.6667 P62.79 R2 M29.507 O
./instances/Rome/grafo3113.11.lgr N11 E11 R0 M0.048 O
./instances/Rome/grafo4338.71.lgr N71 E98 D82.0681 P82.79 R4 M5504.92 O
./instances/Rome/grafo2560.15.lgr N15 E17 R0 M0.046 O
./instances/Rome/grafo269.12.lgr N12 E12 R0 M0.041 O
./instances/Rome/grafo7211.37.lgr N37 E47 R0 M0.123 O
./instances/Rome/grafo6524.45.lgr N45 E59 D42 P42.79 R3 M958.392 O
./instances/Rome/grafo8710.98.lgr N98 E126 D104 P104.79 R5 M241009 O
./instances/Rome/grafo2388.28.lgr N28 E33 R0 M0.105 O
./instances/Rome/grafo6193.58.lgr N58 E77 D56.0312 P56.79 R4 M6466.13 O
./instances/Rome/grafo4456.58.lgr N58 E74 D59.2523 P59.79 R2 M152.356 O
./instances/Rome/grafo4518.50.lgr N50 E66 D46 P46.79 R3 M303.384 O
./instances/Rome/grafo6695.59.lgr N59 E79 D59 P59.79 R4 M2761.01 O
./instances/Rome/grafo8046.68.lgr N68 E86 D59 P59.79 R4 M6738.3 O
./instances/Rome/grafo6697.42.lgr N42 E55 D44.5 P44.79 R2 M46.286 O
./instances/Rome/grafo3720.35.lgr N35 E47 D35 P35.79 R1 M5.24 O
./instances/Rome/grafo8552.71.lgr N71 E93 D70.9134 P70 M601353 F
./instances/Rome/grafo11478.39.lgr N39 E55 D45.006 P45.79 R3 M1859.3 O
./instances/Rome/grafo9788.80.lgr N80 E124 D108.501 P102 M600720 F
./instances/Rome/grafo3849.39.lgr N39 E50 D35.5 P35.79 R2 M15.848 O
./instances/Rome/grafo11512.38.lgr N38 E46 R0 M0.138 O
./instances/Rome/grafo8016.85.lgr N85 E112 D86 P86.79 R5 M107318 O
./instances/Rome/grafo2974.36.lgr N36 E44 D30 P30.79 R1 M4.008 O
./instances/Rome/grafo4886.60.lgr N60 E73 D50.3077 P50.79 R2 M65.675 O
./instances/Rome/grafo5175.36.lgr N36 E45 D34 P34.79 R1 M4.363 O
./instances/Rome/grafo10414.98.lgr N98 E132 D108.507 P102 M600715 F
./instances/Rome/grafo10225.99.lgr N99 E133 D105.753 P103 M600564 F
./instances/Rome/grafo3326.42.lgr N42 E60 D48.1316 P48.79 R3 M286.964 O
./instances/Rome/grafo9252.84.lgr N84 E119 D102.427 P97 M600714 F
./instances/Rome/grafo2494.17.lgr N17 E20 R0 M0.09 O
./instances/Rome/grafo4490.65.lgr N65 E96 D81.112 P80 M601031 F
./instances/Rome/grafo7421.40.lgr N40 E55 D45 P45.79 R1 M5.287 O
./instances/Rome/grafo10549.99.lgr N99 E140 D112.916 P106 M600842 F
./instances/Rome/grafo9964.34.lgr N34 E38 R0 M0.124 O
./instances/Rome/grafo1179.17.lgr N17 E19 R0 M0.07 O
./instances/Rome/grafo9837.78.lgr N78 E116 D95.4327 P92 M600910 F
./instances/Rome/grafo10057.40.lgr N40 E59 D48.0463 P48.79 R4 M4390.67 O
./instances/Rome/grafo7829.77.lgr N77 E109 D88.3578 P87 M600855 F
./instances/Rome/grafo4577.51.lgr N51 E68 D58 P58.79 R3 M1824.54 O
./instances/Rome/grafo10951.97.lgr N97 E122 D87.8481 P87 M600705 F
./instances/Rome/grafo7201.47.lgr N47 E62 D41.4286 P41.79 R2 M18.615 O
./instances/Rome/grafo4758.72.lgr N72 E89 D69.0014 P69.79 R3 M1926.78 O
./instances/Rome/grafo6346.43.lgr N43 E62 D50 P50.79 R3 M855.744 O
./instances/Rome/grafo3656.58.lgr N58 E75 D57.0055 P57.79 R3 M2947.44 O
./instances/Rome/grafo10258.96.lgr N96 E131 D102.958 P101 M600630 F
./instances/Rome/grafo8993.87.lgr N87 E123 D100.83 P97 M600748 F
./instances/Rome/grafo7774.81.lgr N81 E104 D77.6987 P76 M601066 F
./instances/Rome/grafo1956.41.lgr N41 E58 D46 P46.79 R4 M5425.78 O
./instances/Rome/grafo10600.93.lgr N93 E132 D100.813 P95 M600791 F
./instances/Rome/grafo10284.36.lgr N36 E48 D45 P45.79 R1 M3.687 O
./instances/Rome/grafo8862.89.lgr N89 E108 D80.2 P80.79 R2 M125.344 O
./instances/Rome/grafo8176.86.lgr N86 E112 D79.7613 P79 M600872 F
./instances/Rome/grafo1138.15.lgr N15 E14 R0 M0.056 O
./instances/Rome/grafo2680.17.lgr N17 E22 R0 M0.092 O
./instances/Rome/grafo5849.57.lgr N57 E82 D70 P70.79 R5 M45583.1 O
./instances/Rome/grafo4683.75.lgr N75 E87 D50.25 P50.79 R2 M169.223 O
./instances/Rome/grafo8484.87.lgr N87 E111 D74 P74.79 R5 M68473.1 O
./instances/Rome/grafo4035.40.lgr N40 E54 D44 P44.79 R1 M6.558 O
./instances/Rome/grafo6895.37.lgr N37 E54 D45.1429 P45.79 R3 M672.46 O
./instances/Rome/grafo3663.36.lgr N36 E41 R0 M0.13 O
./instances/Rome/grafo7262.57.lgr N57 E81 D65 P65.79 R6 M282524 O
./instances/Rome/grafo11470.91.lgr N91 E131 D106.816 P98 M600676 F
./instances/Rome/grafo3595.39.lgr N39 E56 D41.1667 P41.79 R3 M286.178 O
./instances/Rome/grafo7208.43.lgr N43 E48 R0 M0.137 O
./instances/Rome/grafo10089.37.lgr N37 E49 D40 P40.79 R3 M1164.72 O
./instances/Rome/grafo7846.76.lgr N76 E113 D98.3062 P95 M600701 F
./instances/Rome/grafo4545.80.lgr N80 E114 D80.8352 P79 M600966 F
./instances/Rome/grafo10556.100.lgr N100 E130 D93.0593 P90 M600777 F
./instances/Rome/grafo8315.77.lgr N77 E100 D76.1537 P75 M601049 F
./instances/Rome/grafo9175.70.lgr N70 E94 D68 P68.79 R6 M405454 O
./instances/Rome/grafo2754.16.lgr N16 E24 R0 M0.087 O
./instances/Rome/grafo9115.82.lgr N82 E112 D94 P94.79 R6 M514237 O
./instances/Rome/grafo9774.76.lgr N76 E97 D79.0239 P79.79 R4 M18388.8 O
./instances/Rome/grafo7558.45.lgr N45 E74 D64.4119 P62 M601043 F
./instances/Rome/grafo4374.52.lgr N52 E73 D56 P56.79 R5 M39929.4 O
./instances/Rome/grafo10342.37.lgr N37 E47 D39.6667 P39.79 R2 M15.005 O
./instances/Rome/grafo5189.72.lgr N72 E92 D68 P68.79 R5 M185961 O
./instances/Rome/grafo8747.89.lgr N89 E130 D110.092 P104 M600626 F
./instances/Rome/grafo1889.27.lgr N27 E34 R0 M0.102 O
./instances/Rome/grafo5536.38.lgr N38 E50 D39.4444 P39.79 R2 M26.596 O
./instances/Rome/grafo7922.82.lgr N82 E115 D92.846 P90 M600867 F
./instances/Rome/grafo6558.67.lgr N67 E88 D72 P72.79 R3 M2664.81 O
./instances/Rome/grafo887.13.lgr N13 E15 R0 M0.073 O
./instances/Rome/grafo2070.37.lgr N37 E49 D38 P38.79 R1 M4.795 O
./instances/Rome/grafo10979.39.lgr N39 E45 D26 P26.79 R1 M3.117 O
./instances/Rome/grafo10145.94.lgr N94 E125 D96.2985 P94 M600722 F
./instances/Rome/grafo9071.67.lgr N67 E78 D50 P50.79 R1 M5.28 O
./instances/Rome/grafo10622.39.lgr N39 E54 D42.5 P42.79 R2 M21.2 O
./instances/Rome/grafo10768.35.lgr N35 E49 D38 P38.79 R1 M6.852 O
./instances/Rome/grafo2124.49.lgr N49 E64 D52.5556 P52.79 R2 M44.035 O
./instances/Rome/grafo166.10.lgr N10 E10 R0 M0.051 O
./instances/Rome/grafo3205.44.lgr N44 E57 D42.3333 P42.79 R2 M16.415 O
./instances/Rome/grafo10319.92.lgr N92 E124 D104.967 P103 M600722 F
./instances/Rome/grafo9462.68.lgr N68 E99 D75.477 P74 M601155 F
./instances/Rome/grafo7524.90.lgr N90 E113 D82.8473 P82 M600682 F
./instances/Rome/grafo11593.36.lgr N36 E56 D45 P45.79 R5 M29003.3 O
./instances/Rome/grafo2380.12.lgr N12 E12 R0 M0.052 O
./instances/Rome/grafo10395.36.lgr N36 E44 R0 M0.124 O
./instances/Rome/grafo10837.95.lgr N95 E125 D113.765 P114.79 R4 M36309.1 O
./instances/Rome/grafo3394.39.lgr N39 E53 D43.6667 P43.79 R2 M16.421 O
./instances/Rome/grafo8131.78.lgr N78 E114 D96.8965 P95 M600758 F
./instances/Rome/grafo6770.46.lgr N46 E60 D45 P45.79 R1 M4.432 O
./instances/Rome/grafo9723.72.lgr N72 E107 D83.5673 P79 M600669 F
./instances/Rome/grafo11329.36.lgr N36 E49 D41.0963 P41.79 R4 M3439.43 O
./instances/Rome/grafo6007.45.lgr N45 E58 D44.25 P44.79 R2 M47.345 O
./instances/Rome/grafo1498.48.lgr N48 E59 R0 M0.154 O
./instances/Rome/grafo11494.34.lgr N34 E42 R0 M0.113 O
./instances/Rome/grafo3121.47.lgr N47 E54 R0 M0.142 O
./instances/Rome/grafo10582.94.lgr N94 E126 D95.4679 P94 M600723 F
./instances/Rome/grafo8544.61.lgr N61 E84 D70 P70.79 R2 M260.604 O
./instances/Rome/grafo7929.76.lgr N76 E98 D81 P81.79 R4 M15425.5 O
./instances/Rome/grafo991.13.lgr N13 E14 R0 M0.082 O
./instances/Rome/grafo1359.28.lgr N28 E30 R0 M0.084 O
./instances/Rome/grafo7790.67.lgr N67 E94 D70.9272 P69 M601459 F
./instances/Rome/grafo5016.61.lgr N61 E77 D64 P64.79 R1 M10.745 O
./instances/Rome/grafo7300.41.lgr N41 E53 D39 P39.79 R3 M874.082 O
./instances/Rome/grafo6085.79.lgr N79 E101 D72 P72.79 R5 M87372 O
./instances/Rome/grafo4057.43.lgr N43 E46 R0 M0.134 O
./instances/Rome/grafo8357.82.lgr N82 E118 D95.5774 P92 M600703 F
./instances/Rome/grafo10939.33.lgr N33 E38 R0 M0.093 O
./instances/Rome/grafo10045.38.lgr N38 E50 D39 P39.79 R2 M22.044 O
./instances/Rome/grafo6191.41.lgr N41 E52 D38 P38.79 R1 M5.825 O
./instances/Rome/grafo579.35.lgr N35 E37 R0 M0.062 O
./instances/Rome/grafo9711.66.lgr N66 E88 D70 P70.79 R4 M5173.79 O
./instances/Rome/grafo8529.74.lgr N74 E96 D80.0136 P80.79 R5 M94168.4 O
./instances/Rome/grafo2220.17.lgr N17 E25 R0 M0.091 O
./instances/Rome/grafo2661.22.lgr N22 E30 D24 P24.79 R1 M3.213 O
./instances/Rome/grafo2558.34.lgr N34 E46 D40 P40.79 R1 M3.915 O
./instances/Rome/grafo7586.36.lgr N36 E50 D42 P42.79 R1 M4.184 O
./instances/Rome/grafo5118.62.lgr N62 E78 D56 P56.79 R4 M9100.04 O
./instances/Rome/grafo1493.66.lgr N66 E84 D75 P75.79 R3 M822.758 O
./instances/Rome/grafo6722.58.lgr N58 E69 D46.5 P46.79 R2 M92.668 O
./instances/Rome/grafo823.16.lgr N16 E16 R0 M0.056 O
./instances/Rome/grafo3273.45.lgr N45 E58 D45 P45.79 R1 M5.505 O
./instances/Rome/grafo11477.36.lgr N36 E48 D41.3162 P41.79 R2 M50.102 O
./instances/Rome/grafo4473.48.lgr N48 E61 R0 M0.136 O
./instances/Rome/grafo634.24.lgr N24 E31 R0 M0.095 O
./instances/Rome/grafo5840.41.lgr N41 E58 D41 P41.79 R3 M130.302 O
./instances/Rome/grafo5143.34.lgr N34 E40 R0 M0.125 O
./instances/Rome/grafo4620.60.lgr N60 E75 D46 P46.79 R1 M5.185 O
./instances/Rome/grafo1487.55.lgr N55 E71 D52.1411 P52.79 R3 M563.553 O
./instances/Rome/grafo11240.36.lgr N36 E47 D35.6 P35.79 R2 M28.205 O
./instances/Rome/grafo2192.16.lgr N16 E18 R0 M0.083 O
./instances/Rome/grafo5433.34.lgr N34 E40 D27 P27.79 R1 M4.122 O
./instances/Rome/grafo2503.40.lgr N40 E58 D49.0211 P49.79 R3 M1464.61 O
./instances/Rome/grafo6131.61.lgr N61 E79 D58.069 P58.79 R3 M1140.3 O
./instances/Rome/grafo6830.43.lgr N43 E57 D41.3125 P41.79 R2 M33.671 O
./instances/Rome/grafo7477.48.lgr N48 E70 D62 P62.79 R4 M4544.07 O
./instances/Rome/grafo8044.76.lgr N76 E99 D77.7755 P77 M601086 F
./instances/Rome/grafo8036.94.lgr N94 E134 D109.374 P105 M600698 F
./instances/Rome/grafo1858.19.lgr N19 E21 R0 M0.082 O
./instances/Rome/grafo3653.60.lgr N60 E86 D63 P63.79 R6 M366649 O
./instances/Rome/grafo1194.28.lgr N28 E30 R0 M0.106 O
./instances/Rome/grafo3563.36.lgr N36 E46 D35 P35.79 R1 M3.562 O
./instances/Rome/grafo6918.36.lgr N36 E40 R0 M0.116 O
./instances/Rome/grafo1285.26.lgr N26 E30 D26 P26.79 R1 M3.326 O
./instances/Rome/grafo11269.93.lgr N93 E131 D105.423 P101 M600663 F
./instances/Rome/grafo3257.61.lgr N61 E82 D58.0018 P58.79 R5 M71473.3 O
./instances/Rome/grafo8250.74.lgr N74 E111 D86.3568 P85 M600933 F
./instances/Rome/grafo5202.35.lgr N35 E40 R0 M0.125 O
./instances/Rome/grafo5813.37.lgr N37 E46 D41 P41.79 R1 M4.819 O
./instances/Rome/grafo11433.92.lgr N92 E135 D114.609 P106 M600727 F
./instances/Rome/grafo1496.52.lgr N52 E66 D51.5 P51.79 R2 M29.144 O
./instances/Rome/grafo6739.46.lgr N46 E66 D52 P52.79 R5 M31946.1 O
./instances/Rome/grafo10988.98.lgr N98 E127 D110 P110.79 R3 M1575.49 O
./instances/Rome/grafo10430.95.lgr N95 E120 D90.9333 P90 M600753 F
./instances/Rome/grafo3902.39.lgr N39 E53 D40 P40.79 R1 M5.337 O
./instances/Rome/grafo2588.24.lgr N24 E28 R0 M0.092 O
./instances/Rome/grafo1781.14.lgr N14 E20 R0 M0.073 O
./instances/Rome/grafo132.21.lgr N21 E27 R0 M0.087 O
./instances/Rome/grafo9965.34.lgr N34 E49 D42.5 P42.79 R2 M13.414 O
./instances/Rome/grafo8474.90.lgr N90 E127 D109.333 P104 M600591 F
./instances/Rome/grafo6521.59.lgr N59 E84 D63.1193 P62 M601523 F
./instances/Rome/grafo1992.32.lgr N32 E36 D22 P22.79 R1 M2.865 O
./instances/Rome/grafo3492.51.lgr N51 E69 D50 P50.79 R5 M29914.8 O
./instances/Rome/grafo6601.46.lgr N46 E66 D60.2727 P60.79 R3 M993.266 O
./instances/Rome/grafo8178.85.lgr N85 E109 D82.6911 P81 M601236 F
./instances/Rome/grafo2074.34.lgr N34 E34 R0 M0.067 O
./instances/Rome/grafo7404.43.lgr N43 E55 D42 P42.79 R1 M4.115 O
./instances/Rome/grafo3992.44.lgr N44 E61 D42.0968 P42.79 R4 M3454.46 O
./instances/Rome/grafo3811.54.lgr N54 E77 D64 P64.79 R4 M17639.5 O
./instances/Rome/grafo10317.91.lgr N91 E123 D106.127 P103 M600700 F
./instances/Rome/grafo3247.38.lgr N38 E43 R0 M0.132 O
./instances/Rome/grafo8595.89.lgr N89 E112 D80 P80.79 R4 M14615.9 O
./instances/Rome/grafo10221.95.lgr N95 E128 D107.297 P105 M600688 F
./instances/Rome/grafo5815.34.lgr N34 E39 R0 M0.122 O
./instances/Rome/grafo201.13.lgr N13 E16 R0 M0.072 O
./instances/Rome/grafo6121.33.lgr N33 E41 R0 M0.113 O
./instances/Rome/grafo361.13.lgr N13 E14 R0 M0.077 O
./instances/Rome/grafo4870.75.lgr N75 E102 D83.7198 P83 M600908 F
./instances/Rome/grafo8837.87.lgr N87 E123 D97.4542 P93 M600777 F
./instances/Rome/grafo6851.49.lgr N49 E64 D52 P52.79 R2 M107.956 O
./instances/Rome/grafo3067.34.lgr N34 E39 R0 M0.128 O
./instances/Rome/grafo4074.42.lgr N42 E54 D43 P43.79 R1 M4.237 O
./instances/Rome/grafo8798.93.lgr N93 E116 D89.9999 P90.79 R5 M555707 O
./instances/Rome/grafo5379.39.lgr N39 E43 R0 M0.128 O
./instances/Rome/grafo7154.60.lgr N60 E70 R0 M0.176 O
./instances/Rome/grafo3139.89.lgr N89 E121 D95.9293 P93 M600765 F
./instances/Rome/grafo10102.97.lgr N97 E132 D110.756 P110 M600518 F
./instances/Rome/grafo9441.73.lgr N73 E98 D70.5802 P71.79 R5 M76306.2 O
./instances/Rome/grafo9291.63.lgr N63 E88 D70 P70 R5 M61244.6 O
./instances/Rome/grafo582.15.lgr N15 E16 R0 M0.059 O
./instances/Rome/grafo8750.86.lgr N86 E115 D83.3113 P82 M600968 F
./instances/Rome/grafo6220.36.lgr N36 E44 R0 M0.1 O
./instances/Rome/grafo9357.99.lgr N99 E147 D122.095 P110 M600764 F
./instances/Rome/grafo1905.13.lgr N13 E14 R0 M0.056 O
./instances/Rome/grafo8274.60.lgr N60 E72 D41 P41.79 R1 M4.788 O
./instances/Rome/grafo9585.86.lgr N86 E122 D95.4104 P91 M600745 F
./instances/Rome/grafo9490.80.lgr N80 E120 D94.9149 P92 M600698 F
./instances/Rome/grafo6077.47.lgr N47 E54 R0 M0.148 O
./instances/Rome/grafo2216.15.lgr N15 E20 R0 M0.086 O
./instances/Rome/grafo3401.41.lgr N41 E53 D37.3333 P37.79 R2 M23.753 O
./instances/Rome/grafo5686.37.lgr N37 E47 D35.6667 P35.79 R2 M11.781 O
./instances/Rome/grafo6318.43.lgr N43 E71 D61.0011 P61.79 R6 M49947.3 O
./instances/Rome/grafo2591.15.lgr N15 E23 R0 M0.086 O
./instances/Rome/grafo6064.46.lgr N46 E69 D53 P53.79 R6 M159786 O
./instances/Rome/grafo7775.77.lgr N77 E109 D85.8464 P83 M600882 F
./instances/Rome/grafo9215.69.lgr N69 E90 D71 P71.79 R5 M56229.9 O
./instances/Rome/grafo10895.98.lgr N98 E130 D107.391 P104 M600673 F
./instances/Rome/grafo10397.36.lgr N36 E46 D40 P40.79 R1 M5.452 O
./instances/Rome/grafo5252.38.lgr N38 E44 D33 P33.79 R1 M4.095 O
./instances/Rome/grafo732.35.lgr N35 E44 R0 M0.125 O
./instances/Rome/grafo5434.75.lgr N75 E93 D67 P67.79 R3 M3102.57 O
./instances/Rome/grafo468.19.lgr N19 E31 D29 P29.79 R1 M3.468 O
./instances/Rome/grafo3167.44.lgr N44 E60 D52.3333 P52.79 R2 M55.865 O
./instances/Rome/grafo3728.37.lgr N37 E47 D35 P35.79 R1 M4.648 O
./instances/Rome/grafo6281.56.lgr N56 E75 D62.0033 P62.79 R5 M109423 O
./instances/Rome/grafo4009.43.lgr N43 E55 D43.6667 P43.79 R2 M14.559 O
./instances/Rome/grafo8396.85.lgr N85 E112 D89.5953 P89 M600931 F
./instances/Rome/grafo1061.11.lgr N11 E11 R0 M0.058 O
./instances/Rome/grafo2792.11.lgr N11 E11 R0 M0.037 O
./instances/Rome/grafo4815.57.lgr N57 E69 D45.1212 P45.79 R2 M157.262 O
./instances/Rome/grafo2213.20.lgr N20 E28 R0 M0.09 O
./instances/Rome/grafo1646.28.lgr N28 E33 R0 M0.093 O
./instances/Rome/grafo6365.34.lgr N34 E38 R0 M0.111 O
./instances/Rome/grafo5186.55.lgr N55 E79 D64 P64.79 R5 M50416.1 O
./instances/Rome/grafo8038.94.lgr N94 E125 D87.219 P86 M600798 F
./instances/Rome/grafo2131.19.lgr N19 E25 R0 M0.088 O
./instances/Rome/grafo9044.76.lgr N76 E95 D81 P81.79 R3 M3218.15 O
./instances/Rome/grafo10741.92.lgr N92 E132 D99.4131 P93 M600723 F
./instances/Rome/grafo8425.81.lgr N81 E110 D89.2984 P88 M600679 F
./instances/Rome/grafo6133.39.lgr N39 E52 D46.2609 P46.79 R2 M50.514 O
./instances/Rome/grafo4507.80.lgr N80 E123 D100.488 P93 M600813 F
./instances/Rome/grafo1213.68.lgr N68 E86 D70 P70.79 R3 M2181.11 O
./instances/Rome/grafo10437.97.lgr N97 E124 D84.4763 P83 M601065 F
./instances/Rome/grafo2816.18.lgr N18 E28 R0 M0.093 O
./instances/Rome/grafo11472.91.lgr N91 E135 D114.934 P107 M600698 F
./instances/Rome/grafo10620.35.lgr N35 E41 R0 M0.116 O
./instances/Rome/grafo6833.48.lgr N48 E69 D56 P56.79 R4 M5977.31 O
./instances/Rome/grafo3533.37.lgr N37 E57 D49 P49.79 R4 M2613.36 O
./instances/Rome/grafo11274.93.lgr N93 E132 D112.453 P109 M600688 F
./instances/Rome/grafo5000.80.lgr N80 E110 D88.498 P87 M600790 F
./instances/Rome/grafo3850.54.lgr N54 E68 D49.5 P49.79 R2 M17.08 O
./instances/Rome/grafo1453.63.lgr N63 E80 D57 P57.79 R1 M5.887 O
./instances/Rome/grafo5399.35.lgr N35 E36 R0 M0.09 O
./instances/Rome/grafo5593.34.lgr N34 E41 R0 M0.104 O
./instances/Rome/grafo11551.33.lgr N33 E38 R0 M0.087 O
./instances/Rome/grafo3587.36.lgr N36 E48 D37 P37.79 R1 M3.109 O
./instances/Rome/grafo878.13.lgr N13 E16 R0 M0.033 O
./instances/Rome/grafo375.17.lgr N17 E19 R0 M0.061 O
./instances/Rome/grafo6294.39.lgr N39 E58 D41 P41.79 R4 M2800.12 O
./instances/Rome/grafo8370.84.lgr N84 E113 D89.2303 P87 M600755 F
./instances/Rome/grafo10704.37.lgr N37 E44 D32 P32.79 R1 M4.42 O
./instances/Rome/grafo317.13.lgr N13 E21 D20 P20.79 R1 M3.421 O
./instances/Rome/grafo11581.31.lgr N31 E36 R0 M0.107 O
./instances/Rome/grafo10344.100.lgr N100 E130 D99.6189 P98 M600730 F
./instances/Rome/grafo6023.37.lgr N37 E50 D45 P45.79 R1 M5.555 O
./instances/Rome/grafo6980.59.lgr N59 E79 D64 P64.79 R4 M18543.6 O
./instances/Rome/grafo1709.13.lgr N13 E19 R0 M0.082 O
./instances/Rome/grafo11665.40.lgr N40 E48 D34 P34.79 R1 M4.271 O
./instances/Rome/grafo8025.82.lgr N82 E104 D78 P78.79 R5 M205044 O
./instances/Rome/grafo7173.78.lgr N78 E95 D64 P64.79 R4 M15075.7 O
./instances/Rome/grafo2344.12.lgr N12 E14 R0 M0.044 O
./instances/Rome/grafo561.20.lgr N20 E25 R0 M0.078 O
./instances/Rome/grafo9228.81.lgr N81 E117 D97.0773 P92 M600812 F
./instances/Rome/grafo5160.42.lgr N42 E53 D43.6 P43.79 R2 M15.31 O
./instances/Rome/grafo3690.38.lgr N38 E50 D41.6667 P41.79 R2 M12.997 O
./instances/Rome/grafo9060.64.lgr N64 E81 D61.4 P61.79 R2 M79.944 O
./instances/Rome/grafo9120.64.lgr N64 E87 D59 P59.79 R6 M190471 O
./instances/Rome/grafo598.33.lgr N33 E49 D39 P39.79 R2 M39.783 O
./instances/Rome/grafo4255.53.lgr N53 E68 D56 P56.79 R1 M6.785 O
./instances/Rome/grafo5081.55.lgr N55 E70 D45 P45.79 R1 M3.979 O
./instances/Rome/grafo199.13.lgr N13 E19 R0 M0.07 O
./instances/Rome/grafo9568.65.lgr N65 E92 D72.5017 P71 M601170 F
./instances/Rome/grafo3414.36.lgr N36 E39 R0 M0.097 O
./instances/Rome/grafo5559.61.lgr N61 E75 D51.1 P51.79 R3 M869.544 O
./instances/Rome/grafo10477.91.lgr N91 E108 D73 P73.79 R3 M2872.06 O
./instances/Rome/grafo4008.62.lgr N62 E79 D53.0704 P53.79 R3 M691.616 O
./instances/Rome/grafo8202.78.lgr N78 E112 D89.1023 P84 M600945 F
./instances/Rome/grafo3780.50.lgr N50 E63 D49.3333 P49.79 R2 M16.601 O
./instances/Rome/grafo10328.92.lgr N92 E111 D92 P92.79 R1 M12.139 O
./instances/Rome/grafo2386.28.lgr N28 E28 R0 M0.076 O
./instances/Rome/grafo10707.33.lgr N33 E37 R0 M0.112 O
./instances/Rome/grafo5293.76.lgr N76 E108 D89.7765 P85 M601031 F
./instances/Rome/grafo11125.100.lgr N100 E140 D110.249 P105 M600688 F
./instances/Rome/grafo10203.97.lgr N97 E141 D115.427 P105 M600736 F
./instances/Rome/grafo9787.82.lgr N82 E114 D91.5621 P87 M600769 F
./instances/Rome/grafo9995.94.lgr N94 E137 D113.715 P105 M600696 F
./instances/Rome/grafo8338.70.lgr N70 E88 D59 P59.79 R2 M107.119 O
./instances/Rome/grafo2395.28.lgr N28 E37 D31 P31.79 R1 M4.223 O
./instances/Rome/grafo457.12.lgr N12 E15 R0 M0.076 O
./instances/Rome/grafo2979.11.lgr N11 E11 R0 M0.048 O
./instances/Rome/grafo1161.17.lgr N17 E18 R0 M0.061 O
./instances/Rome/grafo485.16.lgr N16 E20 R0 M0.089 O
./instances/Rome/grafo10855.96.lgr N96 E113 D74.1429 P74.79 R2 M136.45 O
./instances/Rome/grafo7597.44.lgr N44 E61 D48 P48.79 R4 M8336.68 O
./instances/Rome/grafo7371.61.lgr N61 E88 D67.1301 P65 M601076 F
./instances/Rome/grafo9450.84.lgr N84 E125 D103.843 P98 M600665 F
./instances/Rome/grafo2143.19.lgr N19 E27 D23 P23.79 R1 M2.261 O
./instances/Rome/grafo1404.51.lgr N51 E70 D56 P56.79 R4 M5745.44 O
./instances/Rome/grafo686.23.lgr N23 E25 R0 M0.065 O
./instances/Rome/grafo465.10.lgr N10 E10 R0 M0.041 O
./instances/Rome/grafo5192.34.lgr N34 E39 R0 M0.119 O
./instances/Rome/grafo5093.80.lgr N80 E103 D83 P83.79 R3 M501.773 O
./instances/Rome/grafo965.15.lgr N15 E15 R0 M0.048 O
./instances/Rome/grafo2425.19.lgr N19 E23 R0 M0.082 O
./instances/Rome/grafo2790.16.lgr N16 E18 R0 M0.074 O
./instances/Rome/grafo8889.89.lgr N89 E119 D103 P103.79 R5 M94225.7 O
./instances/Rome/grafo10255.93.lgr N93 E125 D92.9057 P89 M600771 F
./instances/Rome/grafo1532.51.lgr N51 E61 D42.6 P42.79 R2 M22.907 O
./instances/Rome/grafo3803.40.lgr N40 E56 D47 P47.79 R4 M3259.76 O
./instances/Rome/grafo5437.50.lgr N50 E69 D56.0903 P56.79 R3 M1237.87 O
./instances/Rome/grafo2100.29.lgr N29 E38 D34.6667 P34.79 R2 M9.068 O
./instances/Rome/grafo409.19.lgr N19 E22 R0 M0.092 O
./instances/Rome/grafo5103.53.lgr N53 E72 D55 P55.79 R5 M57428.9 O
./instances/Rome/grafo3979.98.lgr N98 E136 D115.097 P109 M600651 F
./instances/Rome/grafo975.36.lgr N36 E48 D34 P34.79 R1 M4.502 O
./instances/Rome/grafo8786.91.lgr N91 E126 D99.6022 P95 M600904 F
./instances/Rome/grafo3006.35.lgr N35 E44 D36 P36.79 R1 M3.946 O
./instances/Rome/grafo6463.84.lgr N84 E106 D79 P79.79 R5 M139561 O
./instances/Rome/grafo6331.42.lgr N42 E65 D58.0278 P58.79 R4 M9814.64 O
./instances/Rome/grafo5588.75.lgr N75 E96 D67 P67.79 R5 M115392 O
./instances/Rome/grafo1962.34.lgr N34 E39 R0 M0.115 O
./instances/Rome/grafo7096.45.lgr N45 E61 D50 P50.79 R3 M1194.86 O
./instances/Rome/grafo3829.43.lgr N43 E61 D52.6667 P52.79 R3 M186.352 O
./instances/Rome/grafo4049.37.lgr N37 E51 D40.1667 P40.79 R2 M43.777 O
./instances/Rome/grafo3127.57.lgr N57 E82 D69.4718 P67 M600836 F
./instances/Rome/grafo9830.71.lgr N71 E83 D60 P60.79 R1 M15.912 O
./instances/Rome/grafo9447.64.lgr N64 E83 D64.125 P64.79 R3 M1059.84 O
./instances/Rome/grafo804.21.lgr N21 E22 R0 M0.066 O
./instances/Rome/grafo8301.76.lgr N76 E115 D98.77 P92 M600887 F
./instances/Rome/grafo5094.70.lgr N70 E91 D68 P68.79 R5 M68711.3 O
./instances/Rome/grafo587.10.lgr N10 E10 R0 M0.043 O
./instances/Rome/grafo7517.38.lgr N38 E51 D46 P46.79 R2 M39.994 O
./instances/Rome/grafo954.12.lgr N12 E11 R0 M0.056 O
./instances/Rome/grafo8352.89.lgr N89 E120 D94.3785 P93 M600832 F
./instances/Rome/grafo10011.31.lgr N31 E36 R0 M0.09 O
./instances/Rome/grafo11127.31.lgr N31 E37 R0 M0.088 O
./instances/Rome/grafo4999.55.lgr N55 E72 D57 P57.79 R4 M14147.2 O
./instances/Rome/grafo9928.95.lgr N95 E120 D92 P92.79 R5 M154448 O
./instances/Rome/grafo7420.41.lgr N41 E58 D52.0714 P52.79 R3 M1171.49 O
./instances/Rome/grafo11549.35.lgr N35 E46 R0 M0.131 O
./instances/Rome/grafo11141.95.lgr N95 E133 D100.261 P97 M600692 F
./instances/Rome/grafo2568.15.lgr N15 E16 R0 M0.088 O
./instances/Rome/grafo3122.56.lgr N56 E84 D67 P67.79 R6 M175435 O
./instances/Rome/grafo2008.33.lgr N33 E42 D32 P32.79 R1 M4.471 O
./instances/Rome/grafo7512.37.lgr N37 E45 R0 M0.124 O
./instances/Rome/grafo11153.99.lgr N99 E130 D105.209 P104 M600639 F
./instances/Rome/grafo10071.40.lgr N40 E50 D40.6667 P40.79 R2 M18.492 O
./instances/Rome/grafo6319.80.lgr N80 E109 D83 P83.79 R6 M361755 O
./instances/Rome/grafo4737.66.lgr N66 E86 D66.2299 P66.79 R3 M995.331 O
./instances/Rome/grafo11495.39.lgr N39 E52 D41.3333 P41.79 R2 M17.533 O
./instances/Rome/grafo8498.74.lgr N74 E102 D78.9776 P78 M600932 F
./instances/Rome/grafo1068.12.lgr N12 E11 R0 M0.052 O
./instances/Rome/grafo10228.95.lgr N95 E132 D107.233 P101 M600721 F
./instances/Rome/grafo9029.66.lgr N66 E77 R0 M0.203 O
./instances/Rome/grafo9526.72.lgr N72 E98 D79 P79.79 R6 M223307 O
./instances/Rome/grafo5794.54.lgr N54 E71 D53.0146 P53.79 R3 M1276.83 O
./instances/Rome/grafo10017.96.lgr N96 E140 D114.363 P106 M600749 F
./instances/Rome/grafo8493.75.lgr N75 E94 D69 P69.79 R3 M1665.36 O
./instances/Rome/grafo2614.16.lgr N16 E19 R0 M0.078 O
./instances/Rome/grafo4554.77.lgr N77 E100 D61 P61.79 R4 M5772.72 O
./instances/Rome/grafo2285.38.lgr N38 E52 D43.3061 P43.79 R2 M82.482 O
./instances/Rome/grafo6593.38.lgr N38 E48 D35 P35.79 R3 M137.231 O
./instances/Rome/grafo5776.36.lgr N36 E45 R0 M0.093 O
./instances/Rome/grafo8704.97.lgr N97 E127 D102.65 P101 M600839 F
./instances/Rome/grafo1035.37.lgr N37 E51 D43 P43.79 R3 M978.037 O
./instances/Rome/grafo1741.16.lgr N16 E16 R0 M0.057 O
./instances/Rome/grafo6401.45.lgr N45 E67 D57 P57.79 R5 M51296.2 O
./instances/Rome/grafo5698.37.lgr N37 E46 D37 P37.79 R1 M4.425 O
./instances/Rome/grafo6287.38.lgr N38 E53 D40.4 P40.79 R2 M39.677 O
./instances/Rome/grafo8486.85.lgr N85 E115 D89.2629 P88 M600871 F
./instances/Rome/grafo839.14.lgr N14 E17 R0 M0.083 O
./instances/Rome/grafo7386.46.lgr N46 E66 D55.4554 P54 M601530 F
./instances/Rome/grafo9506.70.lgr N70 E91 D66 P66.79 R5 M59246.1 O
./instances/Rome/grafo8468.85.lgr N85 E107 D76 P76.79 R2 M209.136 O
./instances/Rome/grafo2848.40.lgr N40 E48 D31.3 P31.79 R2 M32.197 O
./instances/Rome/grafo548.13.lgr N13 E12 R0 M0.043 O
./instances/Rome/grafo6187.81.lgr N81 E112 D83 P82 M600898 F
./instances/Rome/grafo10002.40.lgr N40 E45 R0 M0.133 O
./instances/Rome/grafo11185.94.lgr N94 E126 D101.226 P99 M600659 F
./instances/Rome/grafo1718.21.lgr N21 E29 D23 P23.79 R1 M2.707 O
./instances/Rome/grafo10557.98.lgr N98 E129 D96.1519 P93 M600800 F
./instances/Rome/grafo11031.36.lgr N36 E41 D23 P23.79 R1 M3.246 O
./instances/Rome/grafo5287.61.lgr N61 E88 D65.6817 P64 M601027 F
./instances/Rome/grafo216.18.lgr N18 E19 R0 M0.088 O
./instances/Rome/grafo9218.80.lgr N80 E108 D86 P86.79 R6 M428449 O
./instances/Rome/grafo6807.38.lgr N38 E50 D40 P40.79 R1 M4.432 O
./instances/Rome/grafo744.28.lgr N28 E29 R0 M0.101 O
./instances/Rome/grafo6938.44.lgr N44 E61 D43.125 P43.79 R3 M552.197 O
./instances/Rome/grafo2650.30.lgr N30 E34 R0 M0.112 O
./instances/Rome/grafo11642.36.lgr N36 E49 D42.0106 P42.79 R3 M1112.19 O
./instances/Rome/grafo7981.85.lgr N85 E116 D93.971 P92 M600826 F
./instances/Rome/grafo5182.33.lgr N33 E38 R0 M0.117 O
./instances/Rome/grafo9131.74.lgr N74 E105 D81 P81.79 R6 M190610 O
./instances/Rome/grafo2103.66.lgr N66 E76 D58 P58.79 R1 M6.028 O
./instances/Rome/grafo643.12.lgr N12 E14 R0 M0.055 O
./instances/Rome/grafo4990.61.lgr N61 E80 D69.3333 P69.79 R2 M39.15 O
./instances/Rome/grafo2136.11.lgr N11 E17 D15 P15.79 R1 M2.259 O
./instances/Rome/grafo6855.45.lgr N45 E54 D44 P44.79 R1 M3.062 O
./instances/Rome/grafo9229.77.lgr N77 E99 D72.0286 P72.79 R3 M1406.11 O
./instances/Rome/grafo3708.38.lgr N38 E54 D42 P42.79 R3 M267.336 O
./instances/Rome/grafo1276.26.lgr N26 E32 R0 M0.08 O
./instances/Rome/grafo114.26.lgr N26 E30 R0 M0.068 O
./instances/Rome/grafo793.13.lgr N13 E15 R0 M0.057 O
./instances/Rome/grafo3675.42.lgr N42 E51 R0 M0.1 O
./instances/Rome/grafo779.13.lgr N13 E15 R0 M0.051 O
./instances/Rome/grafo9691.79.lgr N79 E125 D107.019 P98 M600847 F
./instances/Rome/grafo9897.39.lgr N39 E55 D45.0667 P45.79 R2 M46.59 O
./instances/Rome/grafo3349.47.lgr N47 E51 R0 M0.142 O
./instances/Rome/grafo4005.39.lgr N39 E52 D41.186 P41.79 R2 M61.151 O
./instances/Rome/grafo5258.36.lgr N36 E50 D37 P37.79 R1 M4.591 O
./instances/Rome/grafo9483.83.lgr N83 E109 D82.9246 P82 M601017 F
./instances/Rome/grafo11632.40.lgr N40 E59 D48.125 P48.79 R4 M2265.56 O
./instances/Rome/grafo4571.54.lgr N54 E76 D65 P65.79 R4 M11279.2 O
./instances/Rome/grafo10067.41.lgr N41 E47 R0 M0.141 O
./instances/Rome/grafo222.11.lgr N11 E10 R0 M0.042 O
./instances/Rome/grafo5640.50.lgr N50 E58 R0 M0.159 O
./instances/Rome/grafo8012.87.lgr N87 E120 D92.6245 P88 M600831 F
./instances/Rome/grafo1618.47.lgr N47 E56 D37 P37.79 R1 M5.649 O
./instances/Rome/grafo3157.55.lgr N55 E73 D55.0899 P55.79 R2 M118.064 O
./instances/Rome/grafo3953.36.lgr N36 E48 D33 P33.79 R1 M3.779 O
./instances/Rome/grafo7433.44.lgr N44 E55 D43.3333 P43.79 R2 M27.268 O
./instances/Rome/grafo3779.52.lgr N52 E67 D48.1915 P48.79 R3 M477.375 O
./instances/Rome/grafo7031.43.lgr N43 E63 D54 P54.79 R5 M49357.4 O
./instances/Rome/grafo8674.100.lgr N100 E135 D108.236 P105 M600735 F
./instances/Rome/grafo5329.57.lgr N57 E71 D48.3696 P48.79 R2 M66.49 O
./instances/Rome/grafo5967.37.lgr N37 E44 R0 M0.124 O
./instances/Rome/grafo4913.79.lgr N79 E109 D90.0905 P88 M600837 F
./instances/Rome/grafo650.12.lgr N12 E11 R0 M0.052 O
./instances/Rome/grafo4482.61.lgr N61 E76 R0 M0.177 O
./instances/Rome/grafo2274.35.lgr N35 E41 R0 M0.125 O
./instances/Rome/grafo8658.89.lgr N89 E127 D102.911 P96 M600677 F
./instances/Rome/grafo9401.80.lgr N80 E102 D72 P72.79 R5 M60734.6 O
./instances/Rome/grafo8886.91.lgr N91 E122 D99.1372 P97 M600737 F
./instances/Rome/grafo5100.67.lgr N67 E89 D75.973 P75 M600972 F
./instances/Rome/grafo8799.90.lgr N90 E113 D74 P74.79 R5 M91698.1 O
./instances/Rome/grafo963.19.lgr N19 E21 R0 M0.085 O
./instances/Rome/grafo11108.94.lgr N94 E124 D90.7501 P89 M600794 F
./instances/Rome/grafo769.14.lgr N14 E13 R0 M0.057 O
./instances/Rome/grafo2631.34.lgr N34 E42 D33 P33.79 R1 M4.234 O
./instances/Rome/grafo585.15.lgr N15 E16 R0 M0.051 O
./instances/Rome/grafo7000.40.lgr N40 E50 D35 P35 R1 M7.493 O
./instances/Rome/grafo9035.70.lgr N70 E99 D79.1815 P76 M601136 F
./instances/Rome/grafo8485.85.lgr N85 E117 D95.6962 P92 M600716 F
./instances/Rome/grafo8010.62.lgr N62 E88 D68 P68.79 R6 M260781 O
./instances/Rome/grafo6368.45.lgr N45 E65 D49.3101 P49.79 R3 M781.983 O
./instances/Rome/grafo5921.38.lgr N38 E52 D41.3333 P41.79 R2 M17.942 O
./instances/Rome/grafo5929.71.lgr N71 E98 D81.1935 P80 M600930 F
./instances/Rome/grafo5712.36.lgr N36 E42 R0 M0.13 O
./instances/Rome/grafo3266.46.lgr N46 E54 R0 M0.138 O
./instances/Rome/grafo7749.41.lgr N41 E48 D29 P29.79 R1 M5.689 O
./instances/Rome/grafo7815.80.lgr N80 E121 D102.912 P97 M600754 F
./instances/Rome/grafo7331.41.lgr N41 E50 R0 M0.134 O
./instances/Rome/grafo7422.40.lgr N40 E50 D35 P35.79 R1 M4.394 O
./instances/Rome/grafo11056.98.lgr N98 E136 D115.637 P111 M600661 F
./instances/Rome/grafo9682.65.lgr N65 E101 D88.3397 P85 M600904 F
./instances/Rome/grafo1395.61.lgr N61 E78 D54 P54.79 R1 M5.668 O
./instances/Rome/grafo7912.79.lgr N79 E112 D91.0944 P90 M600745 F
./instances/Rome/grafo1993.32.lgr N32 E42 D32 P32.79 R1 M4.937 O
./instances/Rome/grafo4327.65.lgr N65 E77 D54 P54.79 R1 M7.332 O
./instances/Rome/grafo9177.83.lgr N83 E106 D71 P71.79 R4 M9077.17 O
./instances/Rome/grafo9440.83.lgr N83 E108 D85 P85.79 R4 M24396.8 O
./instances/Rome/grafo4950.50.lgr N50 E64 D48 P48.79 R1 M4.595 O
./instances/Rome/grafo2321.38.lgr N38 E58 D50.1667 P50.79 R3 M146.636 O
./instances/Rome/grafo11213.37.lgr N37 E49 D38.25 P38.79 R2 M27.39 O
./instances/Rome/grafo10732.33.lgr N33 E37 R0 M0.127 O
./instances/Rome/grafo4611.59.lgr N59 E81 D61 P61.79 R4 M7358.27 O
./instances/Rome/grafo8344.73.lgr N73 E99 D77 P77.79 R5 M78581.3 O
./instances/Rome/grafo5314.38.lgr N38 E43 R0 M0.122 O
./instances/Rome/grafo5348.46.lgr N46 E64 D55.4167 P55.79 R2 M47.02 O
./instances/Rome/grafo5213.31.lgr N31 E37 R0 M0.106 O
./instances/Rome/grafo8335.93.lgr N93 E126 D105.683 P101 M600728 F
./instances/Rome/grafo8539.87.lgr N87 E127 D107.052 P102 M600639 F
./instances/Rome/grafo8287.77.lgr N77 E90 D54.5484 P54.79 R2 M40.75 O
./instances/Rome/grafo5515.43.lgr N43 E64 D51 P51.79 R5 M13182.5 O
./instances/Rome/grafo5906.34.lgr N34 E39 R0 M0.116 O
./instances/Rome/grafo10426.100.lgr N100 E138 D108.443 P103 M600673 F
./instances/Rome/grafo11609.37.lgr N37 E44 R0 M0.132 O
./instances/Rome/grafo9888.33.lgr N33 E38 R0 M0.111 O
./instances/Rome/grafo3782.34.lgr N34 E43 R0 M0.113 O
./instances/Rome/grafo2818.18.lgr N18 E21 R0 M0.089 O
./instances/Rome/grafo128.35.lgr N35 E42 R0 M0.117 O
./instances/Rome/grafo7411.89.lgr N89 E120 D95.1083 P93 M600801 F
./instances/Rome/grafo3356.33.lgr N33 E40 R0 M0.096 O
./instances/Rome/grafo5075.58.lgr N58 E75 D60.1316 P60.79 R3 M326.281 O
./instances/Rome/grafo4905.56.lgr N56 E66 D48 P48.79 R1 M7.792 O
./instances/Rome/grafo2465.36.lgr N36 E44 D28 P28.79 R1 M2.715 O
./instances/Rome/grafo476.19.lgr N19 E18 R0 M0.045 O
./instances/Rome/grafo4220.78.lgr N78 E98 D72.0015 P72.79 R4 M9153.11 O
./instances/Rome/grafo4875.78.lgr N78 E117 D99.1494 P93 M600876 F
./instances/Rome/grafo5451.41.lgr N41 E56 D39 P39.79 R1 M5.197 O
./instances/Rome/grafo2566.40.lgr N40 E53 D40.2222 P40.79 R2 M98.073 O
./instances/Rome/grafo1540.34.lgr N34 E44 R0 M0.129 O
./instances/Rome/grafo3153.36.lgr N36 E43 R0 M0.121 O
./instances/Rome/grafo6655.38.lgr N38 E53 D45 P45.79 R1 M4.684 O
./instances/Rome/grafo1107.15.lgr N15 E19 R0 M0.08 O
./instances/Rome/grafo11461.35.lgr N35 E42 R0 M0.128 O
./instances/Rome/grafo10349.94.lgr N94 E128 D91.8803 P89 M600976 F
./instances/Rome/grafo1254.45.lgr N45 E49 R0 M0.145 O
./instances/Rome/grafo10815.97.lgr N97 E126 D106.653 P105 M600613 F
./instances/Rome/grafo1583.66.lgr N66 E81 D68.4 P68.79 R2 M57.428 O
./instances/Rome/grafo8633.75.lgr N75 E102 D79.1709 P78 M601059 F
./instances/Rome/grafo7598.43.lgr N43 E57 D37.5 P37.79 R2 M13.63 O
./instances/Rome/grafo7549.38.lgr N38 E50 D43 P43.79 R1 M3.998 O
./instances/Rome/grafo6781.47.lgr N47 E66 D53.2667 P53.79 R2 M55.727 O
./instances/Rome/grafo10950.97.lgr N97 E143 D113.345 P107 M600601 F
./instances/Rome/grafo4997.81.lgr N81 E106 D74 P74.79 R4 M20075.4 O
./instances/Rome/grafo3535.56.lgr N56 E68 D44.4 P44.79 R2 M47.686 O
./instances/Rome/grafo7141.42.lgr N42 E53 D45 P45.79 R1 M8.068 O
./instances/Rome/grafo1562.49.lgr N49 E55 R0 M0.154 O
./instances/Rome/grafo11192.92.lgr N92 E111 D70.0095 P70.79 R5 M167185 O
./instances/Rome/grafo2904.37.lgr N37 E54 D45.5 P45.79 R2 M28.579 O
./instances/Rome/grafo1551.58.lgr N58 E72 D50.3898 P50.79 R2 M37.594 O
./instances/Rome/grafo6017.62.lgr N62 E84 D55 P55.79 R5 M62147.2 O
./instances/Rome/grafo1971.15.lgr N15 E20 R0 M0.083 O
./instances/Rome/grafo5705.46.lgr N46 E67 D52 P52.79 R5 M28092.4 O
./instances/Rome/grafo2687.33.lgr N33 E46 D40.3333 P40.79 R2 M32.944 O
./instances/Rome/grafo8841.88.lgr N88 E118 D97.5443 P95 M601218 F
./instances/Rome/grafo10801.35.lgr N35 E39 R0 M0.124 O
./instances/Rome/grafo6178.40.lgr N40 E49 D27 P27.79 R1 M4.933 O
./instances/Rome/grafo2326.16.lgr N16 E21 R0 M0.083 O
./instances/Rome/grafo924.19.lgr N19 E21 R0 M0.078 O
./instances/Rome/grafo960.26.lgr N26 E27 R0 M0.088 O
./instances/Rome/grafo3473.57.lgr N57 E73 D51.4211 P51.79 R2 M59.685 O
./instances/Rome/grafo2485.13.lgr N13 E17 R0 M0.082 O
./instances/Rome/grafo11026.33.lgr N33 E36 R0 M0.118 O
./instances/Rome/grafo8277.82.lgr N82 E119 D94.2591 P91 M600891 F
./instances/Rome/grafo10128.98.lgr N98 E130 D115.175 P114 M600704 F
./instances/Rome/grafo746.13.lgr N13 E14 R0 M0.053 O
./instances/Rome/grafo10684.95.lgr N95 E126 D108.319 P106 M600638 F
./instances/Rome/grafo10862.98.lgr N98 E136 D102.938 P99 M600777 F
./instances/Rome/grafo2697.16.lgr N16 E20 R0 M0.082 O
./instances/Rome/grafo6709.47.lgr N47 E55 D35 P35.79 R1 M4.048 O
./instances/Rome/grafo2804.19.lgr N19 E26 R0 M0.103 O
./instances/Rome/grafo541.10.lgr N10 E10 R0 M0.04 O
./instances/Rome/grafo9145.68.lgr N68 E86 D69.5932 P70.79 R3 M3088.1 O
./instances/Rome/grafo2732.37.lgr N37 E48 D34.6667 P34.79 R2 M10.797 O
./instances/Rome/grafo5931.46.lgr N46 E63 D48 P48.79 R3 M1452.21 O
./instances/Rome/grafo4726.51.lgr N51 E67 D40.5 P40.79 R2 M17.388 O
./instances/Rome/grafo2879.27.lgr N27 E31 R0 M0.081 O
./instances/Rome/grafo5205.35.lgr N35 E42 D32 P32.79 R1 M4.089 O
./instances/Rome/grafo2431.86.lgr N86 E105 D63.1233 P63.79 R3 M842.487 O
./instances/Rome/grafo11142.99.lgr N99 E144 D115.809 P111 M600599 F
./instances/Rome/grafo8605.68.lgr N68 E104 D80.9858 P78 M601110 F
./instances/Rome/grafo2449.19.lgr N19 E24 D18 P18.79 R1 M3.006 O
./instances/Rome/grafo9410.67.lgr N67 E93 D72.2788 P70 M601169 F
./instances/Rome/grafo10907.99.lgr N99 E137 D104.269 P100 M600822 F
./instances/Rome/grafo7758.53.lgr N53 E77 D57.252 P56 M601259 F
./instances/Rome/grafo5491.74.lgr N74 E97 D84 P84.79 R5 M122571 O
./instances/Rome/grafo7603.45.lgr N45 E73 D63.9526 P62 M601059 F
./instances/Rome/grafo9206.66.lgr N66 E84 D62 P62.79 R3 M768.353 O
./instances/Rome/grafo10969.98.lgr N98 E131 D92.5355 P90 M600804 F
./instances/Rome/grafo3203.40.lgr N40 E51 R0 M0.139 O
./instances/Rome/grafo9622.93.lgr N93 E124 D104 P104.79 R6 M543522 O
./instances/Rome/grafo11110.99.lgr N99 E135 D100.292 P94 M600769 F
./instances/Rome/grafo8081.80.lgr N80 E107 D85.0629 P84 M600993 F
./instances/Rome/grafo9937.91.lgr N91 E121 D103.577 P102 M600753 F
./instances/Rome/grafo3957.57.lgr N57 E80 D63 P63.79 R5 M99732.9 O
./instances/Rome/grafo7948.90.lgr N90 E125 D88.2876 P85 M600794 F
./instances/Rome/grafo2623.41.lgr N41 E53 D35 P35.79 R1 M4.848 O
./instances/Rome/grafo9147.75.lgr N75 E106 D80.852 P77 M601163 F
./instances/Rome/grafo11463.33.lgr N33 E39 R0 M0.127 O
./instances/Rome/grafo7287.43.lgr N43 E62 D54 P54.79 R5 M51219.9 O
./instances/Rome/grafo1560.49.lgr N49 E59 D35 P35.79 R1 M4.282 O
./instances/Rome/grafo4209.61.lgr N61 E79 D62 P62.79 R1 M6.718 O
./instances/Rome/grafo10646.100.lgr N100 E154 D133.569 P118 M600614 F
./instances/Rome/grafo7724.54.lgr N54 E73 D57.0896 P57.79 R3 M822.788 O
./instances/Rome/grafo5700.36.lgr N36 E49 D41.5 P41.79 R2 M31.066 O
./instances/Rome/grafo7502.35.lgr N35 E43 R0 M0.131 O
./instances/Rome/grafo1615.12.lgr N12 E15 R0 M0.059 O
./instances/Rome/grafo3640.41.lgr N41 E53 D38.7143 P38.79 R2 M28.524 O
./instances/Rome/grafo2119.21.lgr N21 E27 D20 P20.79 R1 M2.656 O
./instances/Rome/grafo1136.15.lgr N15 E17 R0 M0.085 O
./instances/Rome/grafo8235.75.lgr N75 E97 D67 P67.79 R4 M11457.3 O
./instances/Rome/grafo11339.91.lgr N91 E115 D88 P88.79 R5 M157903 O
./instances/Rome/grafo11345.38.lgr N38 E56 D49.0042 P49.79 R3 M447.157 O
./instances/Rome/grafo7871.77.lgr N77 E112 D91.3985 P88 M600781 F
./instances/Rome/grafo7257.37.lgr N37 E48 D36 P36.79 R1 M4.198 O
./instances/Rome/grafo2443.22.lgr N22 E31 D28 P28.79 R1 M3.619 O
./instances/Rome/grafo1483.54.lgr N54 E67 D44.6667 P44.79 R2 M42.945 O
./instances/Rome/grafo888.12.lgr N12 E13 R0 M0.068 O
./instances/Rome/grafo9686.73.lgr N73 E103 D87.4169 P85 M600892 F
./instances/Rome/grafo3351.38.lgr N38 E46 D31 P31.79 R1 M3.749 O
./instances/Rome/grafo1341.25.lgr N25 E27 R0 M0.092 O
./instances/Rome/grafo1267.29.lgr N29 E33 R0 M0.092 O
./instances/Rome/grafo9062.70.lgr N70 E92 D65.6821 P65 M601466 F
./instances/Rome/grafo7907.80.lgr N80 E127 D107.193 P100 M600747 F
./instances/Rome/grafo2113.19.lgr N19 E25 R0 M0.093 O
./instances/Rome/grafo8675.93.lgr N93 E130 D107.098 P100 M600732 F
./instances/Rome/grafo11106.99.lgr N99 E136 D98.3182 P94 M600834 F
./instances/Rome/grafo653.12.lgr N12 E12 R0 M0.048 O
./instances/Rome/grafo7143.43.lgr N43 E54 D43.6667 P43.79 R2 M20.054 O
./instances/Rome/grafo1539.34.lgr N34 E38 R0 M0.121 O
./instances/Rome/grafo10109.95.lgr N95 E126 D100.902 P98 M600728 F
./instances/Rome/grafo10924.98.lgr N98 E129 D94.0673 P92 M600853 F
./instances/Rome/grafo10196.94.lgr N94 E121 D88.991 P88 M600778 F
./instances/Rome/grafo9373.70.lgr N70 E87 D65 P65.79 R4 M16552.4 O
./instances/Rome/grafo7017.45.lgr N45 E66 D51 P51.79 R4 M3840.14 O
./instances/Rome/grafo10413.93.lgr N93 E129 D106.372 P101 M600739 F
./instances/Rome/grafo2182.38.lgr N38 E52 D46.1122 P46.79 R2 M56.812 O
./instances/Rome/grafo5583.33.lgr N33 E42 D29 P29.79 R1 M4.023 O
./instances/Rome/grafo6116.35.lgr N35 E43 D31 P31.79 R1 M5.391 O
./instances/Rome/grafo9782.75.lgr N75 E96 D71 P71.79 R5 M79100.8 O
./instances/Rome/grafo10508.100.lgr N100 E143 D115.453 P109 M600631 F
./instances/Rome/grafo5018.81.lgr N81 E102 D70.0566 P70.79 R5 M135203 O
./instances/Rome/grafo10047.32.lgr N32 E38 R0 M0.119 O
./instances/Rome/grafo8305.65.lgr N65 E89 D72 P72.79 R5 M75939.5 O
./instances/Rome/grafo11564.37.lgr N37 E47 D40.4286 P40.79 R2 M23.835 O
./instances/Rome/grafo5927.37.lgr N37 E52 D42.4444 P42.79 R2 M36.319 O
./instances/Rome/grafo10885.98.lgr N98 E124 D89.5574 P87 M600787 F
./instances/Rome/grafo1124.15.lgr N15 E16 R0 M0.053 O
./instances/Rome/grafo10953.93.lgr N93 E118 D101.033 P100 M600726 F
./instances/Rome/grafo7048.57.lgr N57 E74 D54.1724 P54.79 R3 M591.333 O
./instances/Rome/grafo5914.60.lgr N60 E82 D68.0526 P68.79 R4 M7988.28 O
./instances/Rome/grafo3457.38.lgr N38 E43 R0 M0.143 O
./instances/Rome/grafo6552.45.lgr N45 E54 R0 M0.142 O
./instances/Rome/grafo11306.99.lgr N99 E124 D89.9915 P89 M600657 F
./instances/Rome/grafo7668.43.lgr N43 E57 D42 P42.79 R3 M752.376 O
./instances/Rome/grafo3393.42.lgr N42 E53 R0 M0.138 O
./instances/Rome/grafo3336.36.lgr N36 E44 D35 P35.79 R1 M5.024 O
./instances/Rome/grafo3499.35.lgr N35 E47 D37 P37.79 R1 M5.339 O
./instances/Rome/grafo9763.69.lgr N69 E95 D66.6005 P66 M601084 F
./instances/Rome/grafo6974.39.lgr N39 E51 D38.4898 P38.79 R2 M49.353 O
./instances/Rome/grafo11009.98.lgr N98 E126 D92.3691 P91 M600893 F
./instances/Rome/grafo3204.63.lgr N63 E87 D71.4313 P70 M601317 F
./instances/Rome/grafo11321.35.lgr N35 E40 R0 M0.117 O
./instances/Rome/grafo9318.81.lgr N81 E108 D86.5847 P86 M600869 F
./instances/Rome/grafo340.15.lgr N15 E16 R0 M0.076 O
./instances/Rome/grafo4682.55.lgr N55 E70 D52 P52.79 R1 M6.278 O
./instances/Rome/grafo7977.87.lgr N87 E105 D65.0454 P65.79 R3 M2176.43 O
./instances/Rome/grafo6683.58.lgr N58 E69 D44 P44.79 R1 M5.358 O
./instances/Rome/grafo8160.83.lgr N83 E119 D91.0685 P86 M600937 F
./instances/Rome/grafo4893.51.lgr N51 E64 R0 M0.158 O
./instances/Rome/grafo1804.19.lgr N19 E30 D27.3333 P27.79 R2 M13.825 O
./instances/Rome/grafo2729.40.lgr N40 E46 D27 P27.79 R1 M3.551 O
./instances/Rome/grafo3102.34.lgr N34 E42 D25 P25.79 R1 M3.347 O
./instances/Rome/grafo11303.93.lgr N93 E128 D100.505 P96 M600759 F
./instances/Rome/grafo11310.35.lgr N35 E37 R0 M0.125 O
./instances/Rome/grafo268.15.lgr N15 E15 R0 M0.054 O
./instances/Rome/grafo8777.98.lgr N98 E140 D115.12 P108 M600708 F
./instances/Rome/grafo3905.36.lgr N36 E45 D33 P33.79 R1 M3.034 O
./instances/Rome/grafo7635.41.lgr N41 E53 D43.4231 P43.79 R2 M26.523 O
./instances/Rome/grafo863.18.lgr N18 E19 R0 M0.068 O
./instances/Rome/grafo10304.94.lgr N94 E112 D74.2857 P74.79 R3 M363.089 O
./instances/Rome/grafo3918.42.lgr N42 E56 D38.4286 P38.79 R3 M179.004 O
./instances/Rome/grafo7264.39.lgr N39 E51 D39 P39.79 R3 M258.199 O
./instances/Rome/grafo8642.91.lgr N91 E112 D80 P80.79 R5 M206064 O
./instances/Rome/grafo502.20.lgr N20 E22 R0 M0.087 O
./instances/Rome/grafo10672.98.lgr N98 E132 D96.6405 P92 M600718 F
./instances/Rome/grafo10389.94.lgr N94 E131 D109.887 P106 M600679 F
./instances/Rome/grafo3180.57.lgr N57 E80 D65.3107 P64 M601395 F
./instances/Rome/grafo10997.100.lgr N100 E126 D98 P98.79 R4 M22924.2 O
./instances/Rome/grafo1331.28.lgr N28 E33 D20 P20.79 R1 M3.118 O
./instances/Rome/grafo6752.39.lgr N39 E51 D37.2 P37.79 R3 M269.069 O
./instances/Rome/grafo5402.43.lgr N43 E57 D49.0667 P49.79 R3 M375.991 O
./instances/Rome/grafo3846.47.lgr N47 E65 D46.0533 P46.79 R3 M1270.04 O
./instances/Rome/grafo11487.91.lgr N91 E122 D89.2729 P88 M600838 F
./instances/Rome/grafo729.15.lgr N15 E15 R0 M0.052 O
./instances/Rome/grafo9176.67.lgr N67 E90 D68.6087 P68 M601284 F
./instances/Rome/grafo4630.64.lgr N64 E79 D47.5349 P47.79 R2 M38.411 O
./instances/Rome/grafo7229.43.lgr N43 E49 R0 M0.152 O
./instances/Rome/grafo9699.86.lgr N86 E129 D104.144 P95 M600744 F
./instances/Rome/grafo6020.39.lgr N39 E49 D34 P34.79 R1 M4.375 O
./instances/Rome/grafo10595.95.lgr N95 E121 D88.1641 P84 M600917 F
./instances/Rome/grafo7130.90.lgr N90 E125 D101.397 P96 M600844 F
./instances/Rome/grafo9719.74.lgr N74 E107 D87.2833 P84 M600965 F
./instances/Rome/grafo546.12.lgr N12 E11 R0 M0.058 O
./instances/Rome/grafo910.10.lgr N10 E9 R0 M0.041 O
./instances/Rome/grafo4359.62.lgr N62 E83 D60.9521 P61.79 R3 M1129.01 O
./instances/Rome/grafo11101.95.lgr N95 E139 D117.706 P112 M600629 F
./instances/Rome/grafo3009.17.lgr N17 E22 R0 M0.086 O
./instances/Rome/grafo6358.42.lgr N42 E61 D54 P54.79 R3 M1541.52 O
./instances/Rome/grafo10159.95.lgr N95 E125 D86.2782 P84 M600891 F
./instances/Rome/grafo6169.47.lgr N47 E70 D60.0012 P60.79 R6 M214913 O
./instances/Rome/grafo3943.51.lgr N51 E70 D56 P56.79 R4 M5747.4 O
./instances/Rome/grafo3907.33.lgr N33 E42 D33 P33.79 R1 M3.288 O
./instances/Rome/grafo4244.61.lgr N61 E89 D74 P74.79 R5 M42848 O
./instances/Rome/grafo5778.46.lgr N46 E69 D58 P58.79 R5 M39587 O
./instances/Rome/grafo10485.94.lgr N94 E125 D93.513 P93 M600855 F
./instances/Rome/grafo1315.29.lgr N29 E31 R0 M0.069 O
./instances/Rome/grafo3382.99.lgr N99 E129 D101.465 P99 M600811 F
./instances/Rome/grafo1390.27.lgr N27 E39 D34 P34.79 R1 M3.845 O
./instances/Rome/grafo466.10.lgr N10 E10 R0 M0.044 O
./instances/Rome/grafo9456.65.lgr N65 E82 D60 P60.79 R3 M973.293 O
./instances/Rome/grafo5305.63.lgr N63 E89 D70.3157 P69 M601245 F
./instances/Rome/grafo8060.88.lgr N88 E117 D83.1266 P82 M600891 F
./instances/Rome/grafo5317.57.lgr N57 E73 D53 P53.79 R3 M1851.88 O
./instances/Rome/grafo4414.66.lgr N66 E91 D68 P68.79 R5 M88183.6 O
./instances/Rome/grafo581.23.lgr N23 E35 D32 P32.79 R1 M3.81 O
./instances/Rome/grafo2724.23.lgr N23 E29 R0 M0.102 O
./instances/Rome/grafo10666.98.lgr N98 E128 D98.7406 P98 M600674 F
./instances/Rome/grafo7499.92.lgr N92 E120 D93.7257 P93 M600823 F
./instances/Rome/grafo10257.100.lgr N100 E124 D85.0201 P85.79 R5 M66599.2 O
./instances/Rome/grafo3709.61.lgr N61 E85 D67.9999 P68.79 R6 M339113 O
./instances/Rome/grafo11363.40.lgr N40 E54 D42 P42.79 R3 M1383.09 O
./instances/Rome/grafo809.15.lgr N15 E14 R0 M0.055 O
./instances/Rome/grafo4841.67.lgr N67 E90 D57 P57.79 R4 M10022.3 O
./instances/Rome/grafo345.14.lgr N14 E13 R0 M0.044 O
./instances/Rome/grafo1693.12.lgr N12 E13 R0 M0.058 O
./instances/Rome/grafo11019.93.lgr N93 E123 D109.639 P108 M600625 F
./instances/Rome/grafo9639.72.lgr N72 E80 D49 P49.79 R1 M5.561 O
./instances/Rome/grafo9193.73.lgr N73 E101 D80.0053 P80.79 R6 M216243 O
./instances/Rome/grafo2440.16.lgr N16 E20 R0 M0.06 O
./instances/Rome/grafo11450.37.lgr N37 E46 D33 P33.79 R1 M2.943 O
./instances/Rome/grafo10068.31.lgr N31 E37 R0 M0.089 O
./instances/Rome/grafo5918.45.lgr N45 E65 D52.3333 P52.79 R3 M215.202 O
./instances/Rome/grafo1651.20.lgr N20 E21 R0 M0.061 O
./instances/Rome/grafo2064.33.lgr N33 E42 D29 P29.79 R1 M4.607 O
./instances/Rome/grafo3297.53.lgr N53 E74 D60 P60.79 R5 M301716 O
./instances/Rome/grafo3289.53.lgr N53 E76 D60.6639 P59 M601284 F
./instances/Rome/grafo2484.17.lgr N17 E18 R0 M0.084 O
./instances/Rome/grafo3558.39.lgr N39 E62 D51 P51.79 R6 M97009.2 O
./instances/Rome/grafo1037.22.lgr N22 E30 D27 P27.79 R1 M3.097 O
./instances/Rome/grafo519.12.lgr N12 E15 R0 M0.075 O
./instances/Rome/grafo7377.43.lgr N43 E58 D43.0612 P43.79 R3 M768.378 O
./instances/Rome/grafo8685.74.lgr N74 E94 D77.2673 P77.79 R2 M203.126 O
./instances/Rome/grafo5958.42.lgr N42 E56 D48 P48.79 R3 M1168.58 O
./instances/Rome/grafo7389.42.lgr N42 E62 D53 P53.79 R4 M6196.59 O
./instances/Rome/grafo8630.74.lgr N74 E101 D74.9137 P73 M601098 F
./instances/Rome/grafo11098.96.lgr N96 E131 D96.9271 P95 M600694 F
./instances/Rome/grafo9497.85.lgr N85 E114 D83.3884 P82 M600985 F
./instances/Rome/grafo1803.17.lgr N17 E17 R0 M0.059 O
./instances/Rome/grafo2619.15.lgr N15 E18 R0 M0.076 O
./instances/Rome/grafo11222.93.lgr N93 E123 D100.595 P100 M600750 F
./instances/Rome/grafo5574.35.lgr N35 E37 R0 M0.122 O
./instances/Rome/grafo8838.83.lgr N83 E114 D89.1849 P88 M600878 F
./instances/Rome/grafo363.10.lgr N10 E11 R0 M0.076 O
./instances/Rome/grafo1350.29.lgr N29 E41 D33.5 P33.79 R2 M29.775 O
./instances/Rome/grafo1749.21.lgr N21 E32 D30 P30.79 R1 M3.436 O
./instances/Rome/grafo4859.59.lgr N59 E78 D65.125 P65.79 R4 M3422.33 O
./instances/Rome/grafo10888.35.lgr N35 E46 D39.3636 P39.79 R3 M150.51 O
./instances/Rome/grafo3611.53.lgr N53 E67 D41 P41.79 R1 M4.968 O
./instances/Rome/grafo6979.47.lgr N47 E64 D48.0769 P48.79 R3 M902.375 O
./instances/Rome/grafo11128.36.lgr N36 E47 D42.0909 P42.79 R3 M495.712 O
./instances/Rome/grafo5406.62.lgr N62 E77 D56 P56.79 R1 M7.932 O
./instances/Rome/grafo2340.13.lgr N13 E14 R0 M0.051 O
./instances/Rome/grafo9179.63.lgr N63 E74 D45 P45.79 R1 M8.595 O
./instances/Rome/grafo6078.76.lgr N76 E97 D64 P64.79 R4 M14160 O
./instances/Rome/grafo1246.30.lgr N30 E36 D28 P28.79 R1 M3.14 O
./instances/Rome/grafo10099.94.lgr N94 E144 D129.346 P117 M600686 F
./instances/Rome/grafo7401.40.lgr N40 E52 D38.75 P38.79 R2 M11.798 O
./instances/Rome/grafo8247.81.lgr N81 E118 D97.1119 P93 M600704 F
./instances/Rome/grafo9073.68.lgr N68 E85 D69.514 P69.79 R2 M81.304 O
./instances/Rome/grafo9675.63.lgr N63 E89 D73 P73.79 R6 M317646 O
./instances/Rome/grafo3670.41.lgr N41 E57 D48 P48.79 R3 M427.717 O
./instances/Rome/grafo285.14.lgr N14 E19 R0 M0.085 O
./instances/Rome/grafo8546.75.lgr N75 E98 D73.9871 P73 M601255 F
./instances/Rome/grafo4294.85.lgr N85 E107 D81.0015 P81.79 R4 M8728.56 O
./instances/Rome/grafo10368.96.lgr N96 E124 D101.907 P101 M600707 F
./instances/Rome/grafo2469.23.lgr N23 E38 D34.6667 P34.79 R2 M10.421 O
./instances/Rome/grafo7481.41.lgr N41 E59 D48.0741 P48.79 R3 M618.372 O
./instances/Rome/grafo626.11.lgr N11 E16 R0 M0.065 O
./instances/Rome/grafo11538.33.lgr N33 E38 R0 M0.12 O
./instances/Rome/grafo3267.46.lgr N46 E53 R0 M0.145 O
./instances/Rome/grafo8553.84.lgr N84 E118 D85.8194 P85 M600815 F
./instances/Rome/grafo5331.46.lgr N46 E58 D47 P47.79 R2 M81.875 O
./instances/Rome/grafo2013.30.lgr N30 E38 R0 M0.087 O
./instances/Rome/grafo11132.95.lgr N95 E133 D108.392 P102 M600767 F
./instances/Rome/grafo4559.65.lgr N65 E93 D74.1163 P72 M601153 F
./instances/Rome/grafo8871.64.lgr N64 E85 D68 P68.79 R4 M29093 O
./instances/Rome/grafo11095.93.lgr N93 E126 D97.5734 P92 M600657 F
./instances/Rome/grafo4740.60.lgr N60 E79 D63 P63.79 R3 M973.079 O
./instances/Rome/grafo6142.40.lgr N40 E49 D35 P35.79 R1 M5.466 O
./instances/Rome/grafo1374.28.lgr N28 E32 R0 M0.102 O
./instances/Rome/grafo6627.57.lgr N57 E84 D71 P71.79 R6 M359708 O
./instances/Rome/grafo8369.72.lgr N72 E79 R0 M0.216 O
./instances/Rome/grafo7799.69.lgr N69 E93 D72.6667 P72 M601213 F
./instances/Rome/grafo5644.42.lgr N42 E47 R0 M0.138 O
./instances/Rome/grafo4814.68.lgr N68 E90 D69.0015 P69.79 R5 M64009.2 O
./instances/Rome/grafo7738.56.lgr N56 E79 D67 P67.79 R4 M10111.7 O
./instances/Rome/grafo10490.99.lgr N99 E134 D100.706 P97 M600661 F
./instances/Rome/grafo10187.33.lgr N33 E37 R0 M0.114 O
./instances/Rome/grafo9516.64.lgr N64 E92 D70.162 P69 M601020 F
./instances/Rome/grafo436.12.lgr N12 E13 R0 M0.047 O
./instances/Rome/grafo2293.13.lgr N13 E13 R0 M0.053 O
./instances/Rome/grafo10288.95.lgr N95 E140 D111.373 P102 M600702 F
./instances/Rome/grafo7525.60.lgr N60 E76 D51.5333 P51.79 R2 M29.646 O
./instances/Rome/grafo4126.72.lgr N72 E89 D67.2222 P67.79 R3 M1197.72 O
./instances/Rome/grafo889.21.lgr N21 E28 R0 M0.103 O
./instances/Rome/grafo9258.62.lgr N62 E86 D57 P57.79 R5 M31165.2 O
./instances/Rome/grafo3162.54.lgr N54 E71 D56 P56.79 R4 M25487.3 O
./instances/Rome/grafo3450.43.lgr N43 E52 R0 M0.161 O
./instances/Rome/grafo6511.46.lgr N46 E56 D38 P38.79 R1 M5.12 O
./instances/Rome/grafo6006.36.lgr N36 E44 R0 M0.132 O
./instances/Rome/grafo11434.33.lgr N33 E43 D30 P30.79 R1 M3.868 O
./instances/Rome/grafo4257.81.lgr N81 E107 D80.6973 P80 M601210 F
./instances/Rome/grafo1658.14.lgr N14 E15 R0 M0.076 O
./instances/Rome/grafo668.16.lgr N16 E18 R0 M0.067 O
./instances/Rome/grafo2943.21.lgr N21 E25 R0 M0.083 O
./instances/Rome/grafo743.32.lgr N32 E37 D21 P21.79 R1 M3.578 O
./instances/Rome/grafo6640.79.lgr N79 E103 D76.8866 P77.79 R5 M57712.7 O
./instances/Rome/grafo8143.77.lgr N77 E99 D72 P72.79 R5 M134513 O
./instances/Rome/grafo11651.36.lgr N36 E47 D41 P41.79 R1 M5.026 O
./instances/Rome/grafo3616.51.lgr N51 E73 D60.0169 P60.79 R5 M48544.7 O
./instances/Rome/grafo5374.35.lgr N35 E41 D25 P25.79 R1 M3.764 O
./instances/Rome/grafo10825.98.lgr N98 E138 D110.963 P104 M600643 F
./instances/Rome/grafo7831.71.lgr N71 E94 D64.4955 P64 M601322 F
./instances/Rome/grafo7136.55.lgr N55 E73 D56.3246 P56.79 R2 M56.492 O
./instances/Rome/grafo2481.15.lgr N15 E17 R0 M0.052 O
./instances/Rome/grafo7928.82.lgr N82 E110 D89.6797 P88 M600852 F
./instances/Rome/grafo5948.59.lgr N59 E80 D65.0354 P65.79 R4 M10314.2 O
./instances/Rome/grafo10669.93.lgr N93 E130 D98.3125 P95 M600803 F
./instances/Rome/grafo316.11.lgr N11 E13 R0 M0.049 O
./instances/Rome/grafo9580.97.lgr N97 E120 D96.1847 P95 M600700 F
./instances/Rome/grafo10339.95.lgr N95 E138 D110.819 P101 M600634 F
./instances/Rome/grafo6972.40.lgr N40 E51 R0 M0.138 O
./instances/Rome/grafo6881.40.lgr N40 E55 D44.6667 P45.79 R2 M81.446 O
./instances/Rome/grafo10976.92.lgr N92 E137 D109.342 P101 M600849 F
./instances/Rome/grafo9061.69.lgr N69 E89 D72.0303 P72.79 R4 M9431.22 O
./instances/Rome/grafo2645.13.lgr N13 E18 R0 M0.079 O
./instances/Rome/grafo2574.15.lgr N15 E18 R0 M0.077 O
./instances/Rome/grafo11234.35.lgr N35 E35 R0 M0.099 O
./instances/Rome/grafo6755.48.lgr N48 E58 R0 M0.163 O
./instances/Rome/grafo6844.41.lgr N41 E53 D41 P41.79 R1 M5.251 O
./instances/Rome/grafo4130.57.lgr N57 E79 D64 P64.79 R3 M663.024 O
./instances/Rome/grafo7443.42.lgr N42 E57 D44.5 P44.79 R2 M25.564 O
./instances/Rome/grafo5275.37.lgr N37 E43 D30 P30.79 R1 M4.004 O
./instances/Rome/grafo7804.77.lgr N77 E95 D60 P60.79 R4 M12482.2 O
./instances/Rome/grafo8611.88.lgr N88 E114 D88.0639 P87 M600784 F
./instances/Rome/grafo11162.100.lgr N100 E136 D105.795 P102 M600720 F
./instances/Rome/grafo9766.77.lgr N77 E106 D87.1725 P84 M601008 F
./instances/Rome/grafo8893.96.lgr N96 E144 D121.298 P112 M600700 F
./instances/Rome/grafo1546.22.lgr N22 E22 R0 M0.051 O
./instances/Rome/grafo2763.20.lgr N20 E21 R0 M0.042 O
./instances/Rome/grafo8742.88.lgr N88 E115 D96.8564 P96 M600654 F
./instances/Rome/grafo9810.79.lgr N79 E101 D75.7187 P74 M601097 F
./instances/Rome/grafo4617.76.lgr N76 E108 D82.5505 P80 M600866 F
./instances/Rome/grafo4260.77.lgr N77 E100 D72.0111 P72.79 R4 M7806.56 O
./instances/Rome/grafo188.23.lgr N23 E24 R0 M0.068 O
./instances/Rome/grafo2655.18.lgr N18 E26 R0 M0.073 O
./instances/Rome/grafo10330.96.lgr N96 E124 D91.2314 P89 M600754 F
./instances/Rome/grafo2576.18.lgr N18 E25 R0 M0.087 O
./instances/Rome/grafo1283.28.lgr N28 E35 R0 M0.104 O
./instances/Rome/grafo5706.62.lgr N62 E87 D68 P68.79 R5 M70029.9 O
./instances/Rome/grafo5226.36.lgr N36 E46 D35 P35.79 R1 M4.963 O
./instances/Rome/grafo10091.96.lgr N96 E130 D97.2383 P95 M601791 F
./instances/Rome/grafo8173.74.lgr N74 E110 D93.2087 P87 M600854 F
./instances/Rome/grafo7161.37.lgr N37 E42 D28 P28.79 R1 M3.45 O
./instances/Rome/grafo8187.70.lgr N70 E89 D61 P61.79 R3 M2777.2 O
./instances/Rome/grafo6777.65.lgr N65 E81 D58 P58.79 R3 M1711.83 O
./instances/Rome/grafo11107.94.lgr N94 E123 D96.719 P96 M600672 F
./instances/Rome/grafo9532.80.lgr N80 E94 D58 P58.79 R4 M14457.8 O
./instances/Rome/grafo5564.68.lgr N68 E94 D83.4744 P82 M600916 F
./instances/Rome/grafo1388.29.lgr N29 E38 R0 M0.119 O
./instances/Rome/grafo7295.43.lgr N43 E67 D53.1073 P51 M600959 F
./instances/Rome/grafo854.12.lgr N12 E11 R0 M0.052 O
./instances/Rome/grafo8453.83.lgr N83 E101 D70.014 P70.79 R3 M1828.26 O
./instances/Rome/grafo11000.99.lgr N99 E145 D110.29 P104 M600679 F
./instances/Rome/grafo9739.70.lgr N70 E85 D66.5 P66.79 R2 M56.276 O
./instances/Rome/grafo7294.57.lgr N57 E73 D57 P57.79 R1 M5.675 O
./instances/Rome/grafo9884.33.lgr N33 E42 R0 M0.113 O
./instances/Rome/grafo5670.37.lgr N37 E40 R0 M0.109 O
./instances/Rome/grafo1393.52.lgr N52 E62 R0 M0.15 O
./instances/Rome/grafo10036.31.lgr N31 E36 R0 M0.102 O
./instances/Rome/grafo8294.63.lgr N63 E96 D84.519 P80 M600878 F
./instances/Rome/grafo584.25.lgr N25 E29 R0 M0.077 O
./instances/Rome/grafo6803.61.lgr N61 E87 D73 P73.79 R6 M584776 O
./instances/Rome/grafo11668.36.lgr N36 E44 D26 P26.79 R1 M2.76 O
./instances/Rome/grafo8460.76.lgr N76 E102 D77.9974 P76 M601069 F
./instances/Rome/grafo6603.49.lgr N49 E84 D71.8648 P68 M600932 F
./instances/Rome/grafo1409.49.lgr N49 E61 R0 M0.16 O
./instances/Rome/grafo5846.44.lgr N44 E62 D50.3333 P50.79 R2 M40.827 O
./instances/Rome/grafo2984.37.lgr N37 E52 D40.2105 P40.79 R2 M161.43 O
./instances/Rome/grafo5959.74.lgr N74 E91 D68 P68.79 R3 M670.926 O
./instances/Rome/grafo4420.64.lgr N64 E81 D52.25 P52.79 R2 M63.188 O
./instances/Rome/grafo5291.37.lgr N37 E43 R0 M0.128 O
./instances/Rome/grafo1177.16.lgr N16 E15 R0 M0.049 O
./instances/Rome/grafo9216.65.lgr N65 E81 D57.2118 P57.79 R2 M69.852 O
./instances/Rome/grafo6391.43.lgr N43 E62 D53 P53.79 R4 M8519.84 O
./instances/Rome/grafo4058.37.lgr N37 E42 R0 M0.097 O
./instances/Rome/grafo9469.85.lgr N85 E109 D85 P85.79 R4 M15830.7 O
./instances/Rome/grafo570.16.lgr N16 E21 R0 M0.083 O
./instances/Rome/grafo928.13.lgr N13 E15 R0 M0.071 O
./instances/Rome/grafo4353.77.lgr N77 E100 D73 P73.79 R5 M103187 O
./instances/Rome/grafo4578.63.lgr N63 E80 D63 P63.79 R4 M12363.1 O
./instances/Rome/grafo4014.43.lgr N43 E60 D46 P46.79 R3 M541.584 O
./instances/Rome/grafo5655.35.lgr N35 E43 D32 P32.79 R1 M4.563 O
./instances/Rome/grafo10749.32.lgr N32 E39 D35 P35.79 R1 M4.535 O
./instances/Rome/grafo10412.94.lgr N94 E126 D94.8972 P90 M600780 F
./instances/Rome/grafo7455.41.lgr N41 E63 D57 P57.79 R5 M29385.1 O
./instances/Rome/grafo4085.35.lgr N35 E51 D41 P41.79 R4 M1349.39 O
./instances/Rome/grafo3538.40.lgr N40 E46 R0 M0.123 O
./instances/Rome/grafo10921.97.lgr N97 E130 D96.6575 P93 M600660 F
./instances/Rome/grafo1940.18.lgr N18 E24 R0 M0.081 O
./instances/Rome/grafo3941.40.lgr N40 E48 R0 M0.126 O
./instances/Rome/grafo7408.38.lgr N38 E49 D40 P40.79 R1 M5.946 O
./instances/Rome/grafo10869.96.lgr N96 E135 D117.5 P110 M600580 F
./instances/Rome/grafo2916.16.lgr N16 E25 R0 M0.087 O
./instances/Rome/grafo8440.84.lgr N84 E118 D91.2894 P88 M600923 F
./instances/Rome/grafo3534.41.lgr N41 E49 R0 M0.162 O
./instances/Rome/grafo7345.38.lgr N38 E49 R0 M0.123 O
./instances/Rome/grafo6931.38.lgr N38 E51 D35 P35.79 R1 M5.284 O
./instances/Rome/grafo6160.49.lgr N49 E58 D36 P36.79 R1 M4.877 O
./instances/Rome/grafo9549.78.lgr N78 E97 D66.2304 P66.79 R3 M1452.66 O
./instances/Rome/grafo4909.61.lgr N61 E77 D51.1875 P51.79 R3 M671.463 O
./instances/Rome/grafo2241.16.lgr N16 E20 R0 M0.084 O
./instances/Rome/grafo7181.52.lgr N52 E81 D67.9487 P67 M601155 F
./instances/Rome/grafo8069.73.lgr N73 E94 D71 P71.79 R4 M18487.3 O
./instances/Rome/grafo256.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo7726.46.lgr N46 E64 D52.1111 P52.79 R4 M4187.25 O
./instances/Rome/grafo11501.35.lgr N35 E40 R0 M0.124 O
./instances/Rome/grafo9778.82.lgr N82 E108 D85.2936 P84 M600952 F
./instances/Rome/grafo5820.35.lgr N35 E38 R0 M0.11 O
./instances/Rome/grafo337.15.lgr N15 E23 D22 P22.79 R1 M2.607 O
./instances/Rome/grafo7516.69.lgr N69 E88 D60 P60.79 R4 M3650.75 O
./instances/Rome/grafo3263.40.lgr N40 E50 R0 M0.14 O
./instances/Rome/grafo11290.93.lgr N93 E125 D98.2783 P97 M600679 F
./instances/Rome/grafo3350.50.lgr N50 E65 D51 P51.79 R1 M6.683 O
./instances/Rome/grafo11033.94.lgr N94 E121 D92.5141 P91 M600682 F
./instances/Rome/grafo2521.37.lgr N37 E39 R0 M0.133 O
./instances/Rome/grafo6199.42.lgr N42 E53 D40 P40.79 R1 M5.225 O
./instances/Rome/grafo8680.73.lgr N73 E95 D74 P74.79 R5 M140863 O
./instances/Rome/grafo5465.40.lgr N40 E47 D31 P31.79 R1 M5.1 O
./instances/Rome/grafo1681.54.lgr N54 E74 D48 P48.79 R4 M6683.14 O
./instances/Rome/grafo6321.54.lgr N54 E71 D54 P54.79 R3 M1894.67 O
./instances/Rome/grafo8789.95.lgr N95 E123 D107.56 P105 M600888 F
./instances/Rome/grafo790.17.lgr N17 E18 R0 M0.057 O
./instances/Rome/grafo1706.24.lgr N24 E30 R0 M0.086 O
./instances/Rome/grafo9308.63.lgr N63 E93 D75.3487 P72 M601063 F
./instances/Rome/grafo4949.56.lgr N56 E66 R0 M0.168 O
./instances/Rome/grafo6181.40.lgr N40 E57 D49 P49.79 R4 M5907.28 O
./instances/Rome/grafo5920.38.lgr N38 E54 D45.6 P45.79 R2 M26.162 O
./instances/Rome/grafo9824.85.lgr N85 E116 D96.4344 P95 M601592 F
./instances/Rome/grafo1476.71.lgr N71 E95 D64 P64.79 R6 M325651 O
./instances/Rome/grafo6429.41.lgr N41 E64 D54 P54.79 R6 M202249 O
./instances/Rome/grafo3888.38.lgr N38 E53 D41.2143 P41.79 R2 M33.286 O
./instances/Rome/grafo3934.44.lgr N44 E57 D41.6 P42.79 R2 M246.989 O
./instances/Rome/grafo6761.78.lgr N78 E105 D78 P78.79 R6 M373990 O
./instances/Rome/grafo5791.44.lgr N44 E62 D42 P42.79 R5 M17945.7 O
./instances/Rome/grafo5231.40.lgr N40 E56 D45 P45.79 R3 M450.469 O
./instances/Rome/grafo11602.95.lgr N95 E131 D108.027 P106 M600576 F
./instances/Rome/grafo6353.39.lgr N100 E50 R0 M0.232 O
./instances/Rome/grafo6214.39.lgr N39 E51 D41 P41.79 R1 M5.318 O
./instances/Rome/grafo8229.70.lgr N70 E98 D79 P79.79 R5 M70366 O
./instances/Rome/grafo8840.90.lgr N90 E117 D87.3378 P85 M600874 F
./instances/Rome/grafo11066.96.lgr N96 E127 D100.653 P99 M600730 F
./instances/Rome/grafo7510.70.lgr N70 E100 D81.1336 P80 M600978 F
./instances/Rome/grafo8981.93.lgr N93 E121 D90.8418 P90 M600818 F
./instances/Rome/grafo3789.56.lgr N56 E79 D62 P62.79 R6 M461621 O
./instances/Rome/grafo1032.10.lgr N10 E9 R0 M0.049 O
./instances/Rome/grafo9464.85.lgr N85 E126 D105.113 P99 M600714 F
./instances/Rome/grafo11577.39.lgr N39 E49 D39.6 P39.79 R2 M12.642 O
./instances/Rome/grafo10481.95.lgr N95 E120 D89.9503 P89 M600825 F
./instances/Rome/grafo382.15.lgr N15 E17 R0 M0.052 O
./instances/Rome/grafo7102.49.lgr N49 E65 D55 P55.79 R1 M6.852 O
./instances/Rome/grafo2169.15.lgr N15 E21 D18 P18.79 R1 M3.063 O
./instances/Rome/grafo11071.94.lgr N94 E124 D106.602 P105 M600611 F
./instances/Rome/grafo6637.59.lgr N59 E73 D57.0909 P57.79 R3 M2054.86 O
./instances/Rome/grafo8758.100.lgr N100 E126 D91.4566 P89 M600808 F
./instances/Rome/grafo10090.97.lgr N97 E118 D83.25 P83.79 R3 M256.117 O
./instances/Rome/grafo4958.66.lgr N66 E81 D51 P51.79 R3 M2733.22 O
./instances/Rome/grafo8185.61.lgr N61 E84 D61 P61.79 R5 M74104.7 O
./instances/Rome/grafo10167.96.lgr N96 E133 D104.903 P102 M600678 F
./instances/Rome/grafo9731.81.lgr N81 E109 D90.0974 P90.79 R4 M15017.3 O
./instances/Rome/grafo4380.49.lgr N49 E64 D53 P53.79 R1 M6.768 O
./instances/Rome/grafo1518.67.lgr N67 E85 D70 P70.79 R4 M35008.4 O
./instances/Rome/grafo1834.19.lgr N19 E23 R0 M0.088 O
./instances/Rome/grafo5752.35.lgr N35 E45 D41 P41.79 R1 M3.975 O
./instances/Rome/grafo10762.99.lgr N99 E133 D100.568 P97 M600735 F
./instances/Rome/grafo1463.24.lgr N24 E25 R0 M0.094 O
./instances/Rome/grafo7940.83.lgr N83 E117 D98.8388 P94 M600800 F
./instances/Rome/grafo10899.96.lgr N96 E121 D84.9977 P84 M600697 F
./instances/Rome/grafo9705.73.lgr N73 E94 D74 P74.79 R4 M13100.5 O
./instances/Rome/grafo3750.53.lgr N53 E66 D48.6 P48.79 R2 M36.836 O
./instances/Rome/grafo7299.41.lgr N41 E58 D48.1944 P48.79 R3 M796.67 O
./instances/Rome/grafo8925.89.lgr N89 E121 D92.7527 P89 M600817 F
./instances/Rome/grafo2059.42.lgr N42 E52 R0 M0.136 O
./instances/Rome/grafo4382.58.lgr N58 E72 R0 M0.162 O
./instances/Rome/grafo10570.95.lgr N95 E120 D99.1667 P99.79 R3 M1802.5 O
./instances/Rome/grafo9752.78.lgr N78 E97 D68 P68.79 R4 M18381.5 O
./instances/Rome/grafo5146.41.lgr N41 E50 D39 P39.79 R1 M4.554 O
./instances/Rome/grafo8872.88.lgr N88 E117 D85.0159 P81 M600952 F
./instances/Rome/grafo8392.72.lgr N72 E87 R0 M0.218 O
./instances/Rome/grafo3880.32.lgr N32 E41 R0 M0.11 O
./instances/Rome/grafo6323.41.lgr N41 E51 D38 P38.79 R1 M6.202 O
./instances/Rome/grafo7008.37.lgr N37 E50 D39.5 P39.79 R2 M53.357 O
./instances/Rome/grafo11133.93.lgr N93 E127 D95.5762 P93 M600666 F
./instances/Rome/grafo8416.64.lgr N64 E79 D59 P59.79 R3 M1901.14 O
./instances/Rome/grafo9575.65.lgr N65 E82 D63.2632 P63.79 R2 M117.762 O
./instances/Rome/grafo5413.77.lgr N77 E101 D82.7705 P81 M601029 F
./instances/Rome/grafo9634.92.lgr N92 E124 D96 P96.79 R6 M459860 O
./instances/Rome/grafo11122.37.lgr N37 E44 R0 M0.135 O
./instances/Rome/grafo7407.54.lgr N54 E66 D45.4706 P45.79 R2 M70.378 O
./instances/Rome/grafo922.14.lgr N14 E19 R0 M0.084 O
./instances/Rome/grafo438.22.lgr N22 E29 R0 M0.08 O
./instances/Rome/grafo4895.53.lgr N53 E75 D54 P54.79 R6 M193532 O
./instances/Rome/grafo10093.98.lgr N98 E140 D116.528 P107 M600709 F
./instances/Rome/grafo3246.55.lgr N55 E76 D59.0051 P59.79 R5 M39006.5 O
./instances/Rome/grafo7546.42.lgr N42 E49 D36 P36.79 R1 M4.919 O
./instances/Rome/grafo11271.99.lgr N99 E141 D106.608 P101 M600758 F
./instances/Rome/grafo4457.74.lgr N74 E88 D55.6667 P55.79 R2 M20.969 O
./instances/Rome/grafo6828.47.lgr N47 E81 D69.8173 P65 M601090 F
./instances/Rome/grafo6797.39.lgr N39 E57 D46.0698 P46.79 R4 M2729.66 O
./instances/Rome/grafo2129.11.lgr N11 E17 R0 M0.076 O
./instances/Rome/grafo9261.82.lgr N82 E120 D96.0931 P91 M600789 F
./instances/Rome/grafo4595.77.lgr N77 E95 D65 P65.79 R3 M2188.79 O
./instances/Rome/grafo8359.72.lgr N72 E87 D52 P52.79 R4 M8393.41 O
./instances/Rome/grafo683.22.lgr N22 E27 R0 M0.097 O
./instances/Rome/grafo8924.89.lgr N89 E125 D99.2787 P93 M600699 F
./instances/Rome/grafo10659.38.lgr N38 E57 D52.1 P52.79 R2 M58.635 O
./instances/Rome/grafo2422.20.lgr N20 E27 R0 M0.086 O
./instances/Rome/grafo11124.37.lgr N37 E43 R0 M0.118 O
./instances/Rome/grafo8199.61.lgr N61 E85 D65 P65.79 R5 M74117.7 O
./instances/Rome/grafo8393.72.lgr N72 E93 D73.1008 P73.79 R4 M8622.6 O
./instances/Rome/grafo245.21.lgr N21 E22 R0 M0.089 O
./instances/Rome/grafo2024.28.lgr N28 E31 R0 M0.093 O
./instances/Rome/grafo4833.83.lgr N83 E120 D100.11 P93 M600858 F
./instances/Rome/grafo4006.54.lgr N54 E64 D38 P38.79 R1 M3.91 O
./instances/Rome/grafo3508.42.lgr N42 E59 D50 P50.79 R3 M488.97 O
./instances/Rome/grafo5083.59.lgr N59 E71 D47 P47.79 R1 M6.452 O
./instances/Rome/grafo7719.42.lgr N42 E60 D49 P49.79 R5 M21881.5 O
./instances/Rome/grafo6259.44.lgr N44 E67 D53 P53.79 R5 M23334 O
./instances/Rome/grafo1866.11.lgr N11 E17 R0 M0.082 O
./instances/Rome/grafo4173.61.lgr N61 E96 D77.7871 P75 M601148 F
./instances/Rome/grafo3028.24.lgr N24 E34 D25 P25.79 R1 M3.429 O
./instances/Rome/grafo1216.27.lgr N27 E28 R0 M0.11 O
./instances/Rome/grafo4434.57.lgr N57 E80 D61 P61.79 R6 M412788 O
./instances/Rome/grafo10641.99.lgr N99 E131 D101.254 P100 M600607 F
./instances/Rome/grafo9700.68.lgr N68 E93 D70 P70.79 R5 M106331 O
./instances/Rome/grafo10686.96.lgr N96 E123 D93 P93.79 R5 M141686 O
./instances/Rome/grafo11550.35.lgr N35 E44 R0 M0.121 O
./instances/Rome/grafo10232.37.lgr N37 E49 D39.0256 P39.79 R3 M893.626 O
./instances/Rome/grafo5539.36.lgr N36 E45 R0 M0.095 O
./instances/Rome/grafo8828.89.lgr N89 E114 D85.4261 P84 M600828 F
./instances/Rome/grafo8278.70.lgr N70 E113 D98.7173 P94 M600869 F
./instances/Rome/grafo3912.54.lgr N54 E68 D41 P41.79 R3 M751.234 O
./instances/Rome/grafo1250.29.lgr N29 E36 R0 M0.113 O
./instances/Rome/grafo7824.85.lgr N85 E126 D110.965 P104 M600812 F
./instances/Rome/grafo3431.58.lgr N58 E83 D66 P66.79 R5 M49379 O
./instances/Rome/grafo2330.24.lgr N24 E27 R0 M0.09 O
./instances/Rome/grafo2791.15.lgr N15 E15 R0 M0.048 O
./instances/Rome/grafo10439.96.lgr N96 E130 D114.172 P111 M600772 F
./instances/Rome/grafo1465.55.lgr N55 E65 R0 M0.173 O
./instances/Rome/grafo6784.55.lgr N55 E72 D53 P53.79 R3 M270.769 O
./instances/Rome/grafo2049.33.lgr N33 E38 D22 P22.79 R1 M2.813 O
./instances/Rome/grafo8476.95.lgr N95 E135 D108.931 P103 M600719 F
./instances/Rome/grafo10366.99.lgr N99 E134 D115.733 P112 M600575 F
./instances/Rome/grafo3798.41.lgr N41 E50 D28 P28.79 R1 M3.503 O
./instances/Rome/grafo8125.78.lgr N78 E98 D69 P69.79 R4 M20619.9 O
./instances/Rome/grafo1383.51.lgr N51 E74 D58.004 P58.79 R4 M6738.9 O
./instances/Rome/grafo8853.89.lgr N89 E118 D86.929 P84 M600929 F
./instances/Rome/grafo5262.37.lgr N37 E44 D35 P35.79 R1 M5.272 O
./instances/Rome/grafo4621.56.lgr N56 E67 D43.6 P43.79 R2 M27.212 O
./instances/Rome/grafo1036.20.lgr N20 E24 R0 M0.096 O
./instances/Rome/grafo2648.27.lgr N27 E29 R0 M0.091 O
./instances/Rome/grafo11248.99.lgr N99 E132 D114.159 P111 M600651 F
./instances/Rome/grafo1762.21.lgr N21 E25 R0 M0.091 O
./instances/Rome/grafo8551.85.lgr N85 E129 D108.625 P101 M600654 F
./instances/Rome/grafo4702.63.lgr N63 E89 D65.716 P63 M601166 F
./instances/Rome/grafo7511.55.lgr N55 E76 D65 P65.79 R4 M14523.9 O
./instances/Rome/grafo11173.41.lgr N41 E49 D34.6667 P34.79 R2 M36.732 O
./instances/Rome/grafo2223.38.lgr N38 E44 D25 P25.79 R1 M3.902 O
./instances/Rome/grafo3655.39.lgr N39 E52 D38.5833 P38.79 R2 M16.483 O
./instances/Rome/grafo3624.44.lgr N44 E54 R0 M0.119 O
./instances/Rome/grafo4277.59.lgr N59 E79 D62 P62.79 R5 M56043.6 O
./instances/Rome/grafo1839.13.lgr N13 E15 R0 M0.047 O
./instances/Rome/grafo2069.32.lgr N32 E37 R0 M0.1 O
./instances/Rome/grafo2971.11.lgr N11 E11 R0 M0.039 O
./instances/Rome/grafo11143.98.lgr N98 E135 D101.279 P95 M600815 F
./instances/Rome/grafo553.16.lgr N16 E15 R0 M0.058 O
./instances/Rome/grafo10486.97.lgr N97 E125 D95.8585 P95 M600703 F
./instances/Rome/grafo9047.80.lgr N80 E105 D83 P83.79 R5 M53969.8 O
./instances/Rome/grafo208.38.lgr N38 E46 D29 P29.79 R1 M5.178 O
./instances/Rome/grafo4387.57.lgr N57 E77 D56 P56.79 R3 M1242.53 O
./instances/Rome/grafo4675.55.lgr N55 E83 D66 P66.79 R6 M234217 O
./instances/Rome/grafo4715.62.lgr N62 E76 D53.3333 P53.79 R2 M45.573 O
./instances/Rome/grafo834.11.lgr N11 E12 R0 M0.066 O
./instances/Rome/grafo6066.36.lgr N36 E39 R0 M0.113 O
./instances/Rome/grafo7956.80.lgr N80 E110 D90.2191 P88 M600961 F
./instances/Rome/grafo5058.62.lgr N62 E92 D75.2936 P73 M601161 F
./instances/Rome/grafo9146.79.lgr N79 E106 D84.6145 P84 M601057 F
./instances/Rome/grafo4524.82.lgr N82 E118 D97.6155 P92 M600817 F
./instances/Rome/grafo10797.94.lgr N94 E125 D111 P111.79 R5 M327597 O
./instances/Rome/grafo10268.97.lgr N97 E134 D108.18 P102 M600679 F
./instances/Rome/grafo4947.53.lgr N53 E66 D48 P48.79 R3 M452.748 O
./instances/Rome/grafo4040.30.lgr N30 E36 R0 M0.086 O
./instances/Rome/grafo2600.38.lgr N38 E46 R0 M0.089 O
./instances/Rome/grafo9015.63.lgr N63 E84 D62.024 P62.79 R4 M9605.11 O
./instances/Rome/grafo9974.39.lgr N39 E55 D47.3846 P47.79 R2 M24.218 O
./instances/Rome/grafo1146.18.lgr N18 E29 R0 M0.096 O
./instances/Rome/grafo2461.18.lgr N18 E24 R0 M0.081 O
./instances/Rome/grafo4566.62.lgr N62 E85 D60.2092 P59 M601271 F
./instances/Rome/grafo5473.46.lgr N46 E64 D46 P46.79 R3 M366.932 O
./instances/Rome/grafo1926.26.lgr N26 E34 R0 M0.082 O
./instances/Rome/grafo10367.96.lgr N96 E129 D98.5717 P95 M600719 F
./instances/Rome/grafo145.31.lgr N31 E37 D26 P26.79 R1 M3.881 O
./instances/Rome/grafo3407.34.lgr N34 E43 R0 M0.131 O
./instances/Rome/grafo1621.51.lgr N51 E61 D34 P34.79 R1 M4.138 O
./instances/Rome/grafo5773.41.lgr N41 E50 R0 M0.136 O
./instances/Rome/grafo11243.37.lgr N37 E50 D46 P46.79 R1 M4.486 O
./instances/Rome/grafo429.20.lgr N20 E28 R0 M0.098 O
./instances/Rome/grafo9096.80.lgr N80 E108 D76.2148 P75 M601160 F
./instances/Rome/grafo2268.20.lgr N20 E24 R0 M0.106 O
./instances/Rome/grafo6925.44.lgr N44 E62 D49 P49.79 R3 M498.748 O
./instances/Rome/grafo10532.99.lgr N99 E135 D108.518 P105 M600662 F
./instances/Rome/grafo4349.65.lgr N65 E85 D63 P63.79 R4 M9380.86 O
./instances/Rome/grafo7661.42.lgr N42 E60 D44 P44.79 R4 M3464.54 O
./instances/Rome/grafo6659.36.lgr N36 E54 D47 P47.79 R5 M58655.7 O
./instances/Rome/grafo7021.71.lgr N71 E89 D72.7255 P72.79 R3 M1826.89 O
./instances/Rome/grafo6635.56.lgr N56 E74 D58.6667 P58.79 R2 M37.421 O
./instances/Rome/grafo6542.79.lgr N79 E99 D68 P68.79 R4 M18732 O
./instances/Rome/grafo6543.37.lgr N37 E53 D43.1724 P43.79 R3 M231.219 O
./instances/Rome/grafo3316.34.lgr N34 E39 R0 M0.127 O
./instances/Rome/grafo3618.38.lgr N38 E55 D47.2368 P47.79 R3 M376.556 O
./instances/Rome/grafo837.10.lgr N10 E10 R0 M0.044 O
./instances/Rome/grafo11426.33.lgr N33 E38 R0 M0.106 O
./instances/Rome/grafo10135.35.lgr N35 E43 R0 M0.126 O
./instances/Rome/grafo1348.26.lgr N26 E27 R0 M0.065 O
./instances/Rome/grafo11565.39.lgr N39 E45 R0 M0.132 O
./instances/Rome/grafo3422.59.lgr N59 E96 D79.8231 P76 M601171 F
./instances/Rome/grafo7476.38.lgr N38 E55 D47.5 P47.79 R2 M31.933 O
./instances/Rome/grafo1936.18.lgr N18 E27 D26 P26.79 R1 M3.306 O
./instances/Rome/grafo2629.30.lgr N30 E37 R0 M0.11 O
./instances/Rome/grafo1972.10.lgr N10 E15 R0 M0.065 O
./instances/Rome/grafo11096.97.lgr N97 E138 D104.595 P98 M600785 F
./instances/Rome/grafo11323.37.lgr N37 E47 D39.5714 P39.79 R2 M28.02 O
./instances/Rome/grafo731.14.lgr N14 E15 R0 M0.07 O
./instances/Rome/grafo6584.61.lgr N61 E84 D72 P72.79 R5 M108020 O
./instances/Rome/grafo11117.95.lgr N95 E130 D112.502 P107 M600654 F
./instances/Rome/grafo5210.74.lgr N74 E93 D72.1111 P72.79 R3 M2062 O
./instances/Rome/grafo6110.62.lgr N62 E80 D60 P60.79 R4 M4542.7 O
./instances/Rome/grafo9984.96.lgr N96 E140 D119.655 P114 M600554 F
./instances/Rome/grafo3024.10.lgr N10 E10 R0 M0.047 O
./instances/Rome/grafo11225.94.lgr N94 E122 D102.73 P100 M600775 F
./instances/Rome/grafo5408.37.lgr N37 E57 D49 P49.79 R4 M7731.68 O
./instances/Rome/grafo3845.54.lgr N54 E75 D60.14 P60.79 R3 M956.761 O
./instances/Rome/grafo1857.10.lgr N10 E12 R0 M0.069 O
./instances/Rome/grafo852.19.lgr N19 E22 R0 M0.08 O
./instances/Rome/grafo11652.39.lgr N39 E51 D37.4333 P37.79 R2 M43.406 O
./instances/Rome/grafo8136.61.lgr N61 E87 D69.0615 P68 M601305 F
./instances/Rome/grafo8950.67.lgr N67 E76 R0 M0.207 O
./instances/Rome/grafo10220.97.lgr N97 E137 D103.397 P100 M600737 F
./instances/Rome/grafo946.22.lgr N22 E25 R0 M0.09 O
./instances/Rome/grafo9524.84.lgr N84 E116 D91.7761 P89 M600742 F
./instances/Rome/grafo2599.13.lgr N13 E17 R0 M0.087 O
./instances/Rome/grafo11449.36.lgr N36 E43 R0 M0.119 O
./instances/Rome/grafo1670.16.lgr N16 E20 R0 M0.076 O
./instances/Rome/grafo5707.47.lgr N47 E57 D43 P43.79 R1 M5.085 O
./instances/Rome/grafo9759.81.lgr N81 E113 D87.7216 P84 M600899 F
./instances/Rome/grafo4900.59.lgr N59 E83 D57 P57.79 R6 M148480 O
./instances/Rome/grafo10348.99.lgr N99 E131 D101.825 P98 M600700 F
./instances/Rome/grafo1386.29.lgr N29 E40 D30 P30.79 R1 M3.529 O
./instances/Rome/grafo1027.11.lgr N11 E13 R0 M0.08 O
./instances/Rome/grafo6203.42.lgr N42 E59 D49.3636 P49.79 R2 M47.142 O
./instances/Rome/grafo1661.19.lgr N19 E21 R0 M0.083 O
./instances/Rome/grafo6224.44.lgr N44 E61 D44 P44.79 R4 M4409.29 O
./instances/Rome/grafo6464.42.lgr N42 E57 R0 M0.143 O
./instances/Rome/grafo10208.98.lgr N98 E131 D110.431 P109 M600653 F
./instances/Rome/grafo151.33.lgr N33 E38 R0 M0.129 O
./instances/Rome/grafo173.26.lgr N26 E31 R0 M0.102 O
./instances/Rome/grafo6533.83.lgr N83 E115 D86.6197 P82 M601125 F
./instances/Rome/grafo6580.51.lgr N51 E67 D56 P56.79 R3 M1727.24 O
./instances/Rome/grafo129.48.lgr N48 E58 D44 P44.79 R1 M4.45 O
./instances/Rome/grafo5642.46.lgr N46 E68 D58 P58.79 R4 M11799.4 O
./instances/Rome/grafo1686.16.lgr N16 E18 R0 M0.079 O
./instances/Rome/grafo7265.44.lgr N44 E57 D40 P40.79 R1 M4.712 O
./instances/Rome/grafo7578.49.lgr N49 E57 D31 P31.79 R1 M3.971 O
./instances/Rome/grafo6372.43.lgr N43 E59 D47 P47.79 R4 M3030.26 O
./instances/Rome/grafo7988.61.lgr N61 E87 D67 P67.79 R6 M288658 O
./instances/Rome/grafo6917.37.lgr N37 E42 D21 P21.79 R1 M2.747 O
./instances/Rome/grafo11325.35.lgr N35 E36 R0 M0.123 O
./instances/Rome/grafo4444.52.lgr N52 E73 D53 P53.79 R4 M5639.88 O
./instances/Rome/grafo197.15.lgr N15 E15 R0 M0.055 O
./instances/Rome/grafo10572.92.lgr N92 E133 D109.726 P100 M600653 F
./instances/Rome/grafo5109.83.lgr N83 E114 D97.8401 P94 M600756 F
./instances/Rome/grafo8850.90.lgr N90 E119 D102.829 P102 M600645 F
./instances/Rome/grafo1105.19.lgr N19 E24 D19 P19.79 R1 M2.696 O
./instances/Rome/grafo10283.92.lgr N92 E131 D102.73 P96 M600727 F
./instances/Rome/grafo11078.100.lgr N100 E130 D102.345 P101 M600715 F
./instances/Rome/grafo9525.78.lgr N78 E102 D75 P75.79 R5 M99700.4 O
./instances/Rome/grafo11246.93.lgr N93 E116 D77 P77.79 R5 M81361.9 O
./instances/Rome/grafo4123.77.lgr N77 E108 D80.2419 P79 M600915 F
./instances/Rome/grafo474.10.lgr N10 E10 R0 M0.045 O
./instances/Rome/grafo10466.94.lgr N94 E121 D83.5114 P82 M600855 F
./instances/Rome/grafo278.12.lgr N12 E16 R0 M0.078 O
./instances/Rome/grafo10915.97.lgr N97 E134 D101.046 P95 M600692 F
./instances/Rome/grafo3348.43.lgr N43 E58 D47.1 P47.79 R3 M529.072 O
./instances/Rome/grafo8963.92.lgr N92 E139 D118.455 P108 M600750 F
./instances/Rome/grafo3705.44.lgr N44 E57 D45 P45.79 R1 M3.837 O
./instances/Rome/grafo6018.42.lgr N42 E58 D46.5 P46.79 R2 M9.811 O
./instances/Rome/grafo3120.62.lgr N62 E80 D57.1286 P57.79 R3 M814.963 O
./instances/Rome/grafo2327.15.lgr N15 E19 R0 M0.078 O
./instances/Rome/grafo8237.70.lgr N70 E98 D82.1538 P81 M600980 F
./instances/Rome/grafo6641.40.lgr N40 E54 D44 P44.79 R3 M492.043 O
./instances/Rome/grafo3619.33.lgr N33 E45 D35 P35.79 R2 M15.297 O
./instances/Rome/grafo8727.79.lgr N79 E96 D59 P59.79 R3 M1126.21 O
./instances/Rome/grafo4156.75.lgr N75 E102 D75 P75.79 R5 M64051.4 O
./instances/Rome/grafo1775.31.lgr N31 E40 R0 M0.118 O
./instances/Rome/grafo5652.40.lgr N40 E53 D44 P44.79 R1 M4.347 O
./instances/Rome/grafo4711.65.lgr N65 E85 D59 P59.79 R4 M10562.6 O
./instances/Rome/grafo11094.98.lgr N98 E132 D108.823 P105 M600569 F
./instances/Rome/grafo2266.15.lgr N15 E16 R0 M0.047 O
./instances/Rome/grafo9320.66.lgr N66 E87 D66.0596 P66.79 R4 M8098.55 O
./instances/Rome/grafo9232.69.lgr N69 E94 D67.5256 P66 M601572 F
./instances/Rome/grafo1842.27.lgr N27 E35 D27 P27.79 R1 M4.144 O
./instances/Rome/grafo10370.98.lgr N98 E127 D106.322 P103 M600677 F
./instances/Rome/grafo3097.11.lgr N11 E12 R0 M0.05 O
./instances/Rome/grafo7148.39.lgr N39 E50 D42.2 P42.79 R3 M436.907 O
./instances/Rome/grafo8003.89.lgr N89 E115 D89.7078 P88 M600853 F
./instances/Rome/grafo7713.46.lgr N46 E67 D53 P53.79 R5 M20637.1 O
./instances/Rome/grafo9254.81.lgr N81 E105 D76.7293 P76 M601067 F
./instances/Rome/grafo4789.71.lgr N71 E94 D72.0526 P72.79 R3 M1737.68 O
./instances/Rome/grafo777.14.lgr N14 E14 R0 M0.052 O
./instances/Rome/grafo7425.44.lgr N44 E53 D25.7778 P25.79 R2 M14.792 O
./instances/Rome/grafo3063.91.lgr N91 E103 D56.5714 P56.79 R2 M36.399 O
./instances/Rome/grafo4078.49.lgr N49 E69 D52 P52.79 R5 M38151.7 O
./instances/Rome/grafo9485.73.lgr N73 E98 D82.913 P82 M600996 F
./instances/Rome/grafo3041.36.lgr N36 E53 D36 P36.79 R4 M1299.8 O
./instances/Rome/grafo11174.91.lgr N91 E117 D84.3145 P84 M600899 F
./instances/Rome/grafo4725.75.lgr N75 E106 D86.7323 P83 M601011 F
./instances/Rome/grafo7241.45.lgr N45 E62 D51.3 P51.79 R2 M97.906 O
./instances/Rome/grafo5970.36.lgr N36 E46 R0 M0.125 O
./instances/Rome/grafo8312.78.lgr N78 E106 D79.2593 P78 M601013 F
./instances/Rome/grafo8291.77.lgr N77 E112 D92.4204 P89 M600886 F
./instances/Rome/grafo8930.97.lgr N97 E127 D96.8003 P94 M600849 F
./instances/Rome/grafo10274.99.lgr N99 E132 D104.858 P101 M600687 F
./instances/Rome/grafo3761.45.lgr N45 E57 R0 M0.155 O
./instances/Rome/grafo8182.61.lgr N61 E90 D72.8887 P70 M601181 F
./instances/Rome/grafo2063.29.lgr N29 E39 D36 P36.79 R1 M3.19 O
./instances/Rome/grafo11662.36.lgr N36 E48 D45 P45.79 R1 M3.343 O
./instances/Rome/grafo2537.16.lgr N16 E19 R0 M0.06 O
./instances/Rome/grafo10632.100.lgr N100 E147 D126.241 P115 M600584 F
./instances/Rome/grafo3884.39.lgr N39 E56 D47.0417 P47.79 R3 M734.251 O
./instances/Rome/grafo3250.43.lgr N43 E58 D44.25 P44.79 R2 M32.705 O
./instances/Rome/grafo2048.52.lgr N52 E65 D50 P50.79 R1 M6.137 O
./instances/Rome/grafo6843.43.lgr N43 E58 D41 P41.79 R3 M1662.52 O
./instances/Rome/grafo5972.40.lgr N40 E64 D53 P53.79 R6 M112212 O
./instances/Rome/grafo8110.80.lgr N80 E105 D77.6433 P77 M601109 F
./instances/Rome/grafo7837.76.lgr N76 E102 D73.7368 P73 M601153 F
./instances/Rome/grafo10714.99.lgr N99 E137 D108.069 P101 M600810 F
./instances/Rome/grafo10586.100.lgr N100 E137 D111.357 P106 M600737 F
./instances/Rome/grafo7480.45.lgr N45 E69 D56.0088 P56.79 R6 M134055 O
./instances/Rome/grafo229.13.lgr N13 E12 R0 M0.054 O
./instances/Rome/grafo11631.33.lgr N33 E43 R0 M0.109 O
./instances/Rome/grafo5870.80.lgr N80 E107 D68 P68.79 R6 M226305 O
./instances/Rome/grafo7852.62.lgr N62 E82 D59.7963 P59 M601456 F
./instances/Rome/grafo8626.74.lgr N74 E99 D75 P75.79 R5 M70766.5 O
./instances/Rome/grafo11559.31.lgr N31 E35 R0 M0.12 O
./instances/Rome/grafo3632.56.lgr N56 E88 D69.4298 P68 M601002 F
./instances/Rome/grafo736.13.lgr N13 E14 R0 M0.077 O
./instances/Rome/grafo9353.75.lgr N75 E113 D94.8565 P90 M600868 F
./instances/Rome/grafo3994.39.lgr N39 E52 D37 P37.79 R1 M4.391 O
./instances/Rome/grafo11146.99.lgr N99 E127 D90.9586 P89 M600709 F
./instances/Rome/grafo2646.16.lgr N16 E27 D26 P26.79 R1 M3.756 O
./instances/Rome/grafo10645.95.lgr N95 E124 D99.5252 P97 M600754 F
./instances/Rome/grafo1922.22.lgr N22 E29 D24 P24.79 R1 M3.381 O
./instances/Rome/grafo6928.43.lgr N43 E56 D49.375 P49.79 R2 M36.047 O
./instances/Rome/grafo7789.62.lgr N62 E87 D63.5 P63 M601257 F
./instances/Rome/grafo2031.34.lgr N34 E42 D24 P24.79 R1 M3.457 O
./instances/Rome/grafo6905.37.lgr N37 E48 D40 P40.79 R1 M5.954 O
./instances/Rome/grafo8606.60.lgr N60 E83 D70 P70.79 R5 M37667 O
./instances/Rome/grafo2924.17.lgr N17 E22 R0 M0.086 O
./instances/Rome/grafo7543.43.lgr N43 E54 D35 P35.79 R1 M4.048 O
./instances/Rome/grafo9038.73.lgr N73 E94 D75 P75.79 R4 M19616.7 O
./instances/Rome/grafo11043.94.lgr N94 E132 D104.229 P97 M600688 F
./instances/Rome/grafo1879.21.lgr N21 E30 D23 P23.79 R1 M3.302 O
./instances/Rome/grafo10297.98.lgr N98 E142 D118.586 P110 M600651 F
./instances/Rome/grafo3049.20.lgr N20 E24 R0 M0.09 O
./instances/Rome/grafo9841.70.lgr N70 E97 D79.5268 P78 M601012 F
./instances/Rome/grafo1838.21.lgr N21 E25 R0 M0.073 O
./instances/Rome/grafo9306.83.lgr N83 E112 D83.0454 P81 M600991 F
./instances/Rome/grafo5532.81.lgr N81 E98 D79.2 P79.79 R3 M1040.83 O
./instances/Rome/grafo7093.36.lgr N36 E49 D39.2653 P39.79 R2 M65.501 O
./instances/Rome/grafo3528.45.lgr N45 E53 D32 P32.79 R1 M5.267 O
./instances/Rome/grafo10372.100.lgr N100 E127 D89.4183 P87 M600838 F
./instances/Rome/grafo6788.55.lgr N55 E60 R0 M0.173 O
./instances/Rome/grafo1805.26.lgr N26 E31 R0 M0.103 O
./instances/Rome/grafo3073.11.lgr N11 E11 R0 M0.04 O
./instances/Rome/grafo11571.38.lgr N38 E45 R0 M0.13 O
./instances/Rome/grafo9458.71.lgr N71 E94 D71 P71.79 R5 M30513.4 O
./instances/Rome/grafo2411.56.lgr N56 E78 D60 P60.79 R5 M41151.6 O
./instances/Rome/grafo6964.83.lgr N83 E103 D66 P66.79 R4 M22259.6 O
./instances/Rome/grafo2953.11.lgr N11 E11 R0 M0.051 O
./instances/Rome/grafo9879.37.lgr N37 E47 D33 P33.79 R1 M3.53 O
./instances/Rome/grafo1527.65.lgr N65 E77 D57 P57.79 R1 M7.923 O
./instances/Rome/grafo3026.26.lgr N26 E32 R0 M0.109 O
./instances/Rome/grafo4563.64.lgr N64 E87 D67.0227 P67.79 R5 M41346.7 O
./instances/Rome/grafo11628.34.lgr N34 E40 R0 M0.118 O
./instances/Rome/grafo9434.83.lgr N83 E117 D93.4812 P91 M600643 F
./instances/Rome/grafo7754.49.lgr N49 E68 D54 P54.79 R3 M1025.98 O
./instances/Rome/grafo5534.41.lgr N41 E49 R0 M0.139 O
./instances/Rome/grafo1545.54.lgr N54 E71 D53 P53.79 R3 M1331.8 O
./instances/Rome/grafo6691.47.lgr N47 E67 D54.1832 P54.79 R3 M1492.32 O
./instances/Rome/grafo4066.39.lgr N39 E53 D44 P44.79 R3 M1589.02 O
./instances/Rome/grafo3395.37.lgr N37 E51 D41.4 P41.79 R2 M50.987 O
./instances/Rome/grafo4249.63.lgr N63 E85 D66.0417 P66.79 R3 M1433.83 O
./instances/Rome/grafo6115.40.lgr N40 E46 R0 M0.142 O
./instances/Rome/grafo11657.100.lgr N100 E131 D111.406 P109 M600696 F
./instances/Rome/grafo11457.92.lgr N92 E130 D109.486 P103 M600737 F
./instances/Rome/grafo10828.97.lgr N97 E135 D122.182 P118 M600611 F
./instances/Rome/grafo2807.22.lgr N22 E27 R0 M0.079 O
./instances/Rome/grafo6900.39.lgr N39 E53 D39.7143 P39.79 R2 M11.523 O
./instances/Rome/grafo6891.39.lgr N39 E51 D40.5 P40.79 R2 M17.464 O
./instances/Rome/grafo4971.81.lgr N81 E101 D72 P72.79 R4 M31467.5 O
./instances/Rome/grafo9234.63.lgr N63 E87 D63 P63.79 R6 M222939 O
./instances/Rome/grafo4386.59.lgr N59 E73 D58.6667 P58.79 R2 M47.884 O
./instances/Rome/grafo6432.44.lgr N44 E54 R0 M0.148 O
./instances/Rome/grafo5701.45.lgr N45 E58 D47 P47.79 R3 M948.008 O
./instances/Rome/grafo1462.65.lgr N65 E87 D70.4568 P70.79 R3 M1365.37 O
./instances/Rome/grafo6156.34.lgr N34 E45 D38.6667 P38.79 R2 M12.62 O
./instances/Rome/grafo8600.84.lgr N84 E118 D89.1325 P85 M600939 F
./instances/Rome/grafo11349.91.lgr N91 E107 D71.0538 P71.79 R3 M2282.07 O
./instances/Rome/grafo6431.41.lgr N41 E51 D37 P37.79 R1 M5.046 O
./instances/Rome/grafo8261.66.lgr N66 E82 D58.0833 P58.79 R4 M6505.57 O
./instances/Rome/grafo755.20.lgr N20 E21 R0 M0.09 O
./instances/Rome/grafo2445.26.lgr N26 E31 R0 M0.096 O
./instances/Rome/grafo2981.26.lgr N26 E36 D28 P28.79 R1 M3.813 O
./instances/Rome/grafo812.14.lgr N14 E17 R0 M0.067 O
./instances/Rome/grafo3775.45.lgr N45 E54 D34.5385 P34.79 R2 M16.96 O
./instances/Rome/grafo3441.53.lgr N53 E61 D42 P42.79 R1 M5.144 O
./instances/Rome/grafo10496.98.lgr N98 E137 D111.276 P108 M600571 F
./instances/Rome/grafo973.14.lgr N14 E13 R0 M0.057 O
./instances/Rome/grafo9953.33.lgr N33 E42 R0 M0.113 O
./instances/Rome/grafo5980.40.lgr N40 E54 D44.6667 P44.79 R2 M12.628 O
./instances/Rome/grafo7872.63.lgr N63 E90 D77.5573 P76 M601072 F
./instances/Rome/grafo952.19.lgr N19 E22 R0 M0.098 O
./instances/Rome/grafo9110.63.lgr N63 E89 D68 P68.79 R5 M54804.3 O
./instances/Rome/grafo2105.10.lgr N10 E12 R0 M0.064 O
./instances/Rome/grafo3478.45.lgr N45 E53 R0 M0.137 O
./instances/Rome/grafo5848.32.lgr N32 E39 D34 P34.79 R1 M4.018 O
./instances/Rome/grafo3409.57.lgr N57 E85 D66.8438 P66 M601089 F
./instances/Rome/grafo5734.36.lgr N36 E52 D42 P42.79 R3 M881.094 O
./instances/Rome/grafo11036.97.lgr N97 E129 D97.5813 P93 M600828 F
./instances/Rome/grafo3726.51.lgr N51 E70 D55 P55.79 R4 M13204.7 O
./instances/Rome/grafo2907.18.lgr N18 E21 R0 M0.081 O
./instances/Rome/grafo4907.63.lgr N63 E83 D65.1111 P65.79 R4 M8066.83 O
./instances/Rome/grafo3238.55.lgr N55 E68 D46.5556 P46.79 R2 M27.667 O
./instances/Rome/grafo2950.27.lgr N27 E36 D28 P28.79 R1 M3.334 O
./instances/Rome/grafo3766.38.lgr N38 E47 R0 M0.133 O
./instances/Rome/grafo7388.50.lgr N50 E66 D52.5714 P52.79 R2 M42.993 O
./instances/Rome/grafo8591.74.lgr N74 E93 D63 P63.79 R4 M11298.3 O
./instances/Rome/grafo2760.32.lgr N32 E38 R0 M0.121 O
./instances/Rome/grafo185.22.lgr N22 E26 R0 M0.087 O
./instances/Rome/grafo6886.43.lgr N43 E62 D44 P44.79 R5 M20757.4 O
./instances/Rome/grafo7770.57.lgr N57 E69 D47 P47.79 R1 M5.145 O
./instances/Rome/grafo5328.41.lgr N41 E53 D36.5 P36.79 R2 M27.402 O
./instances/Rome/grafo3968.38.lgr N38 E45 R0 M0.14 O
./instances/Rome/grafo6063.43.lgr N43 E59 D48 P48.79 R3 M1306.8 O
./instances/Rome/grafo1258.27.lgr N27 E31 R0 M0.107 O
./instances/Rome/grafo9242.72.lgr N72 E96 D75.7821 P75 M601043 F
./instances/Rome/grafo2738.14.lgr N14 E23 R0 M0.089 O
./instances/Rome/grafo6681.75.lgr N75 E106 D84.626 P81 M600957 F
./instances/Rome/grafo1813.28.lgr N28 E33 R0 M0.111 O
./instances/Rome/grafo10537.95.lgr N95 E138 D119.71 P112 M600749 F
./instances/Rome/grafo4036.45.lgr N45 E52 R0 M0.144 O
./instances/Rome/grafo4632.77.lgr N77 E109 D84 P84.79 R6 M570686 O
./instances/Rome/grafo2027.35.lgr N35 E46 D34.5 P34.79 R2 M10.452 O
./instances/Rome/grafo6766.85.lgr N85 E111 D94.139 P93 M601052 F
./instances/Rome/grafo7587.95.lgr N95 E127 D103.314 P102 M600575 F
./instances/Rome/grafo514.13.lgr N13 E12 R0 M0.055 O
./instances/Rome/grafo2982.39.lgr N39 E52 D43 P43.79 R1 M5.291 O
./instances/Rome/grafo9360.63.lgr N63 E80 D59 P59.79 R2 M74.506 O
./instances/Rome/grafo3706.64.lgr N64 E94 D73.5848 P69 M600638 F
./instances/Rome/grafo4899.58.lgr N58 E80 D63.1967 P63.79 R3 M2453.29 O
./instances/Rome/grafo1473.65.lgr N65 E80 D60 P60.79 R1 M7.742 O
./instances/Rome/grafo8053.62.lgr N62 E91 D72.84 P72 M601153 F
./instances/Rome/grafo3928.44.lgr N44 E52 D35 P35.79 R1 M3.932 O
./instances/Rome/grafo5763.39.lgr N39 E54 D45.36 P45.79 R2 M25.177 O
./instances/Rome/grafo9461.78.lgr N78 E114 D98.6098 P96 M600704 F
./instances/Rome/grafo8243.71.lgr N71 E98 D75 P75.79 R6 M375773 O
./instances/Rome/grafo9052.66.lgr N66 E85 D58 P58.79 R4 M19571.1 O
./instances/Rome/grafo6634.47.lgr N47 E52 R0 M0.156 O
./instances/Rome/grafo10579.96.lgr N96 E119 D78.9031 P77 M601298 F
./instances/Rome/grafo8203.81.lgr N81 E112 D82.2561 P81 M600931 F
./instances/Rome/grafo9442.63.lgr N63 E81 D62 P62.79 R4 M20436.5 O
./instances/Rome/grafo4021.40.lgr N40 E51 D44 P44.79 R1 M6.022 O
./instances/Rome/grafo2154.14.lgr N14 E16 R0 M0.077 O
./instances/Rome/grafo10133.32.lgr N32 E37 R0 M0.105 O
./instances/Rome/grafo9801.69.lgr N69 E87 D60 P60.79 R4 M1869.01 O
./instances/Rome/grafo1809.17.lgr N17 E17 R0 M0.056 O
./instances/Rome/grafo6546.56.lgr N56 E70 D49 P49.79 R1 M7.022 O
./instances/Rome/grafo4787.58.lgr N58 E72 D49 P49.79 R1 M7.288 O
./instances/Rome/grafo948.15.lgr N15 E20 R0 M0.077 O
./instances/Rome/grafo366.16.lgr N16 E16 R0 M0.051 O
./instances/Rome/grafo9486.81.lgr N81 E116 D92.6159 P89 M600861 F
./instances/Rome/grafo7588.42.lgr N42 E62 D50 P50.79 R5 M55954.9 O
./instances/Rome/grafo2703.36.lgr N36 E43 R0 M0.124 O
./instances/Rome/grafo9617.86.lgr N86 E107 D81.128 P80 M600873 F
./instances/Rome/grafo5048.61.lgr N61 E80 D54.3333 P54.79 R2 M37.199 O
./instances/Rome/grafo3501.44.lgr N44 E63 D50 P50.79 R5 M29868.7 O
./instances/Rome/grafo7688.53.lgr N53 E65 D48 P48.79 R1 M5.379 O
./instances/Rome/grafo9891.32.lgr N32 E37 R0 M0.109 O
./instances/Rome/grafo2995.20.lgr N20 E24 R0 M0.081 O
./instances/Rome/grafo3369.41.lgr N41 E56 D41.2 P41.79 R2 M42.17 O
./instances/Rome/grafo8548.75.lgr N75 E98 D81 P81.79 R5 M52897.9 O
./instances/Rome/grafo431.13.lgr N13 E15 R0 M0.084 O
./instances/Rome/grafo9272.65.lgr N65 E81 D58.0833 P58.79 R3 M843.897 O
./instances/Rome/grafo10489.95.lgr N95 E138 D114.918 P109 M600650 F
./instances/Rome/grafo7335.53.lgr N53 E69 D63 P63.79 R1 M9.125 O
./instances/Rome/grafo10543.95.lgr N95 E125 D88.3532 P86 M600813 F
./instances/Rome/grafo6693.58.lgr N58 E67 R0 M0.167 O
./instances/Rome/grafo6673.57.lgr N57 E77 D63 P63.79 R3 M889.691 O
./instances/Rome/grafo10205.97.lgr N97 E141 D111.458 P103 M600776 F
./instances/Rome/grafo10004.32.lgr N32 E37 R0 M0.113 O
./instances/Rome/grafo10421.99.lgr N99 E139 D108.771 P103 M600709 F
./instances/Rome/grafo929.16.lgr N16 E21 R0 M0.086 O
./instances/Rome/grafo3741.95.lgr N95 E120 D84.0187 P83 M600834 F
./instances/Rome/grafo10273.97.lgr N97 E136 D104.42 P101 M600735 F
./instances/Rome/grafo3954.37.lgr N37 E51 D43.5 P43.79 R2 M12.48 O
./instances/Rome/grafo9312.83.lgr N83 E111 D92.5956 P91 M600689 F
./instances/Rome/grafo1187.49.lgr N49 E64 D50 P50.79 R1 M9.748 O
./instances/Rome/grafo10584.100.lgr N100 E129 D97.6858 P96 M600779 F
./instances/Rome/grafo8266.81.lgr N81 E115 D87.3157 P83 M600982 F
./instances/Rome/grafo4271.73.lgr N73 E91 D70 P70.79 R4 M9490.48 O
./instances/Rome/grafo791.13.lgr N13 E15 R0 M0.048 O
./instances/Rome/grafo6013.42.lgr N42 E57 D47.5714 P47.79 R2 M32.839 O
./instances/Rome/grafo1077.11.lgr N11 E12 R0 M0.046 O
./instances/Rome/grafo1268.55.lgr N55 E70 D56 P56.79 R1 M7.429 O
./instances/Rome/grafo8794.79.lgr N79 E109 D83.4294 P82 M600924 F
./instances/Rome/grafo6789.55.lgr N55 E60 R0 M0.183 O
./instances/Rome/grafo6173.62.lgr N62 E73 D44.5152 P44.79 R2 M23.737 O
./instances/Rome/grafo8957.90.lgr N90 E133 D112.939 P106 M600788 F
./instances/Rome/grafo6451.47.lgr N47 E67 D57.0213 P57.79 R4 M9542.95 O
./instances/Rome/grafo10180.98.lgr N98 E132 D101.684 P98 M600723 F
./instances/Rome/grafo8804.87.lgr N87 E130 D113.342 P110 M600563 F
./instances/Rome/grafo136.21.lgr N21 E26 R0 M0.094 O
./instances/Rome/grafo628.14.lgr N14 E17 R0 M0.07 O
./instances/Rome/grafo10038.38.lgr N38 E46 D27 P27.79 R1 M4.147 O
./instances/Rome/grafo3531.54.lgr N54 E81 D69.1814 P68 M601270 F
./instances/Rome/grafo3452.41.lgr N41 E54 D38.2 P38.79 R2 M67.436 O
./instances/Rome/grafo9958.90.lgr N90 E118 D86.9337 P86 M600799 F
./instances/Rome/grafo9384.64.lgr N64 E88 D71.8037 P71 M601232 F
./instances/Rome/grafo7326.41.lgr N41 E50 D38.7143 P38.79 R2 M9.323 O
./instances/Rome/grafo2923.24.lgr N24 E27 R0 M0.079 O
./instances/Rome/grafo8098.85.lgr N85 E111 D87.4999 P86 M600759 F
./instances/Rome/grafo3958.51.lgr N51 E62 D42.7 P42.79 R2 M37.839 O
./instances/Rome/grafo8241.73.lgr N73 E93 D69 P69.79 R4 M13913.7 O
./instances/Rome/grafo8962.93.lgr N93 E109 D69.1212 P69.79 R3 M538.987 O
./instances/Rome/grafo6264.50.lgr N50 E72 D58 P58.79 R6 M299778 O
./instances/Rome/grafo2331.15.lgr N15 E17 R0 M0.095 O
./instances/Rome/grafo7521.37.lgr N37 E56 D48.1429 P48.79 R4 M2769.63 O
./instances/Rome/grafo5993.38.lgr N38 E44 R0 M0.13 O
./instances/Rome/grafo2920.22.lgr N22 E36 D30 P30.79 R2 M6.947 O
./instances/Rome/grafo6044.47.lgr N47 E59 D44 P44.79 R1 M5.16 O
./instances/Rome/grafo4555.77.lgr N77 E99 D78 P78.79 R5 M202827 O
./instances/Rome/grafo11552.39.lgr N39 E47 D35 P35.79 R1 M5.05 O
./instances/Rome/grafo9018.85.lgr N85 E116 D88.0558 P86 M600754 F
./instances/Rome/grafo5775.45.lgr N45 E63 D49 P49.79 R4 M6574.63 O
./instances/Rome/grafo3013.23.lgr N23 E31 D24.6 P24.79 R2 M11.877 O
./instances/Rome/grafo6303.45.lgr N45 E58 D43.1789 P43.79 R2 M70.939 O
./instances/Rome/grafo9412.82.lgr N82 E117 D89.3365 P85 M600850 F
./instances/Rome/grafo389.19.lgr N19 E26 R0 M0.09 O
./instances/Rome/grafo5441.43.lgr N43 E61 D49 P49.79 R4 M4688.41 O
./instances/Rome/grafo817.18.lgr N18 E19 R0 M0.083 O
./instances/Rome/grafo4191.61.lgr N61 E78 D59.6667 P59.79 R2 M76.728 O
./instances/Rome/grafo8356.70.lgr N70 E103 D85.7794 P85 M600949 F
./instances/Rome/grafo994.13.lgr N13 E16 R0 M0.081 O
./instances/Rome/grafo7228.41.lgr N41 E67 D56.75 P56 M601015 F
./instances/Rome/grafo10176.97.lgr N97 E142 D111.325 P102 M600874 F
./instances/Rome/grafo440.13.lgr N13 E14 R0 M0.081 O
./instances/Rome/grafo7069.83.lgr N83 E106 D80.028 P79 M601042 F
./instances/Rome/grafo7135.48.lgr N48 E68 D52.008 P52.79 R3 M1610.49 O
./instances/Rome/grafo6289.48.lgr N48 E65 D57 P57.79 R4 M14177.5 O
./instances/Rome/grafo7124.41.lgr N41 E59 D51.75 P52.79 R2 M73.229 O
./instances/Rome/grafo7026.42.lgr N42 E55 D43.6667 P43.79 R2 M12.475 O
./instances/Rome/grafo2769.23.lgr N23 E27 R0 M0.095 O
./instances/Rome/grafo879.15.lgr N15 E20 R0 M0.063 O
./instances/Rome/grafo6394.67.lgr N67 E85 D59 P59.79 R5 M87755.2 O
./instances/Rome/grafo5438.47.lgr N47 E68 D55 P55.79 R4 M5611.75 O
./instances/Rome/grafo562.14.lgr N14 E22 R0 M0.083 O
./instances/Rome/grafo6054.45.lgr N45 E60 D47 P47.79 R2 M45.096 O
./instances/Rome/grafo10940.39.lgr N39 E47 D30 P30.79 R1 M5.603 O
./instances/Rome/grafo4863.61.lgr N61 E84 D66 P66.79 R4 M8266.47 O
./instances/Rome/grafo5782.36.lgr N36 E43 R0 M0.129 O
./instances/Rome/grafo983.19.lgr N19 E20 R0 M0.052 O
./instances/Rome/grafo10373.94.lgr N94 E122 D87.5328 P86 M600742 F
./instances/Rome/grafo11603.38.lgr N38 E46 R0 M0.142 O
./instances/Rome/grafo4918.55.lgr N55 E65 D47 P47.79 R1 M5.194 O
./instances/Rome/grafo10320.95.lgr N95 E130 D101.627 P97 M600751 F
./instances/Rome/grafo1185.26.lgr N26 E32 D22 P22.79 R1 M3.129 O
./instances/Rome/grafo799.49.lgr N49 E59 D41 P41.79 R1 M5.056 O
./instances/Rome/grafo10212.97.lgr N97 E126 D106.622 P105 M600642 F
./instances/Rome/grafo11412.32.lgr N32 E36 R0 M0.125 O
./instances/Rome/grafo8443.74.lgr N74 E101 D79.7113 P79 M601152 F
./instances/Rome/grafo6591.55.lgr N55 E76 D66 P66.79 R4 M14261.9 O
./instances/Rome/grafo8636.74.lgr N74 E95 D72 P72.79 R5 M117269 O
./instances/Rome/grafo10473.95.lgr N95 E125 D96.4098 P95 M600720 F
./instances/Rome/grafo9133.82.lgr N82 E107 D83 P83.79 R5 M250575 O
./instances/Rome/grafo11340.36.lgr N36 E42 R0 M0.139 O
./instances/Rome/grafo9354.68.lgr N68 E87 D62 P62.79 R4 M7317.36 O
./instances/Rome/grafo4634.61.lgr N61 E87 D67.5874 P66 M601200 F
./instances/Rome/grafo6295.45.lgr N45 E67 D56 P56.79 R6 M450575 O
./instances/Rome/grafo9786.77.lgr N77 E106 D83.2044 P81 M600931 F
./instances/Rome/grafo5624.37.lgr N37 E42 R0 M0.096 O
./instances/Rome/grafo2090.17.lgr N17 E18 R0 M0.055 O
./instances/Rome/grafo5474.48.lgr N48 E69 D57 P57.79 R4 M4682.47 O
./instances/Rome/grafo9945.91.lgr N91 E123 D95.765 P92 M600636 F
./instances/Rome/grafo5181.39.lgr N39 E47 R0 M0.14 O
./instances/Rome/grafo4089.57.lgr N57 E80 D61.0404 P61.79 R4 M5661.49 O
./instances/Rome/grafo6583.61.lgr N61 E84 D72 P72.79 R5 M109251 O
./instances/Rome/grafo7830.67.lgr N67 E95 D80.2153 P78 M601075 F
./instances/Rome/grafo4828.65.lgr N65 E88 D74.3636 P74.79 R2 M62.552 O
./instances/Rome/grafo9890.37.lgr N37 E44 R0 M0.134 O
./instances/Rome/grafo3277.42.lgr N42 E56 D47.5 P47.79 R2 M27.359 O
./instances/Rome/grafo10995.96.lgr N96 E130 D101.011 P97 M600628 F
./instances/Rome/grafo6257.42.lgr N42 E60 D39 P39.79 R4 M1593.76 O
./instances/Rome/grafo730.12.lgr N12 E13 R0 M0.045 O
./instances/Rome/grafo7269.40.lgr N40 E49 D38 P38.79 R1 M4.193 O
./instances/Rome/grafo7270.54.lgr N54 E69 D44.6667 P44.79 R2 M26.798 O
./instances/Rome/grafo2235.41.lgr N41 E58 D46 P46.79 R4 M4945.73 O
./instances/Rome/grafo723.17.lgr N17 E20 R0 M0.084 O
./instances/Rome/grafo5004.67.lgr N67 E101 D83.3757 P82 M600848 F
./instances/Rome/grafo745.32.lgr N32 E36 R0 M0.111 O
./instances/Rome/grafo4028.39.lgr N39 E44 R0 M0.123 O
./instances/Rome/grafo2659.13.lgr N13 E16 R0 M0.061 O
./instances/Rome/grafo2167.38.lgr N38 E45 R0 M0.124 O
./instances/Rome/grafo8058.80.lgr N80 E111 D93.543 P90 M600729 F
./instances/Rome/grafo982.15.lgr N15 E16 R0 M0.062 O
./instances/Rome/grafo11399.32.lgr N32 E37 R0 M0.083 O
./instances/Rome/grafo2336.17.lgr N17 E18 R0 M0.039 O
./instances/Rome/grafo3548.42.lgr N42 E50 R0 M0.102 O
./instances/Rome/grafo6795.38.lgr N38 E48 D38 P38.79 R1 M3.499 O
./instances/Rome/grafo234.12.lgr N12 E15 R0 M0.051 O
./instances/Rome/grafo1442.57.lgr N57 E76 D56.2143 P56.79 R5 M31967 O
./instances/Rome/grafo4450.70.lgr N70 E93 D75 P75.79 R4 M11959.2 O
./instances/Rome/grafo5383.78.lgr N78 E106 D86.748 P86 M600864 F
./instances/Rome/grafo11498.40.lgr N40 E52 D40 P40.79 R3 M386.694 O
./instances/Rome/grafo11021.96.lgr N96 E131 D110.786 P108 M600584 F
./instances/Rome/grafo9465.82.lgr N82 E112 D89.9599 P88 M600813 F
./instances/Rome/grafo6650.54.lgr N54 E67 D51 P51.79 R1 M4.825 O
./instances/Rome/grafo9414.75.lgr N75 E114 D94.9786 P88 M600820 F
./instances/Rome/grafo2823.17.lgr N17 E21 R0 M0.081 O
./instances/Rome/grafo1215.62.lgr N62 E82 D61 P61.79 R5 M50202.1 O
./instances/Rome/grafo2414.15.lgr N15 E22 R0 M0.079 O
./instances/Rome/grafo2458.12.lgr N12 E13 R0 M0.039 O
./instances/Rome/grafo1856.14.lgr N14 E14 R0 M0.046 O
./instances/Rome/grafo6622.68.lgr N68 E77 D41 P41.79 R1 M4.669 O
./instances/Rome/grafo6721.56.lgr N56 E77 D60 P60.79 R4 M17651 O
./instances/Rome/grafo4792.58.lgr N58 E69 R0 M0.19 O
./instances/Rome/grafo10575.99.lgr N99 E137 D113.346 P109 M600742 F
./instances/Rome/grafo3440.55.lgr N55 E67 D46 P46.79 R1 M6.824 O
./instances/Rome/grafo3183.55.lgr N55 E67 D50.6 P50.79 R2 M66.652 O
./instances/Rome/grafo2270.32.lgr N32 E34 R0 M0.111 O
./instances/Rome/grafo6039.46.lgr N46 E59 D48.3333 P48.79 R3 M193.945 O
./instances/Rome/grafo4667.55.lgr N55 E72 D59 P59.79 R2 M30.637 O
./instances/Rome/grafo9413.80.lgr N80 E111 D88.197 P86 M601378 F
./instances/Rome/grafo3191.43.lgr N43 E57 D39.5 P39.79 R2 M23.892 O
./instances/Rome/grafo5325.44.lgr N44 E62 D50 P50.79 R3 M327.569 O
./instances/Rome/grafo356.19.lgr N19 E22 R0 M0.067 O
./instances/Rome/grafo1164.10.lgr N10 E10 R0 M0.034 O
./instances/Rome/grafo3564.61.lgr N61 E79 D62 P62.79 R4 M15165.9 O
./instances/Rome/grafo6714.72.lgr N72 E95 D74.0275 P74.79 R4 M15435.2 O
./instances/Rome/grafo9807.86.lgr N86 E109 D85 P85.79 R4 M11985.6 O
./instances/Rome/grafo2096.43.lgr N43 E58 D46.0769 P46.79 R2 M47.871 O
./instances/Rome/grafo7179.56.lgr N56 E81 D64 P64.79 R5 M47993.7 O
./instances/Rome/grafo9572.71.lgr N71 E96 D74.3415 P72 M601226 F
./instances/Rome/grafo10332.94.lgr N94 E128 D102.741 P98 M600801 F
./instances/Rome/grafo6416.38.lgr N38 E57 D50 P50.79 R4 M10968.9 O
./instances/Rome/grafo9909.38.lgr N38 E48 D30.6667 P30.79 R2 M11.808 O
./instances/Rome/grafo184.41.lgr N41 E45 R0 M0.137 O
./instances/Rome/grafo5060.75.lgr N75 E99 D70 P70.79 R5 M48847.4 O
./instances/Rome/grafo792.13.lgr N13 E14 R0 M0.052 O
./instances/Rome/grafo738.12.lgr N12 E15 R0 M0.069 O
./instances/Rome/grafo3718.43.lgr N43 E59 D46.1111 P46.79 R2 M60.703 O
./instances/Rome/grafo10933.94.lgr N94 E128 D102.678 P99 M600798 F
./instances/Rome/grafo6738.47.lgr N47 E68 D51 P51.79 R5 M28970.3 O
./instances/Rome/grafo9793.77.lgr N77 E96 D74.2353 P74.79 R2 M113.406 O
./instances/Rome/grafo5358.47.lgr N47 E75 D63 P63.79 R6 M96655.1 O
./instances/Rome/grafo5099.78.lgr N78 E93 D67 P67.79 R1 M10.95 O
./instances/Rome/grafo10396.33.lgr N33 E38 R0 M0.121 O
./instances/Rome/grafo8094.86.lgr N86 E117 D93.7616 P90 M600809 F
./instances/Rome/grafo9777.84.lgr N84 E105 D75.039 P73 M601020 F
./instances/Rome/grafo4510.55.lgr N55 E75 D57 P57.79 R3 M878.517 O
./instances/Rome/grafo8818.89.lgr N89 E121 D90.9098 P88 M600923 F
./instances/Rome/grafo7875.62.lgr N62 E100 D85.3956 P83 M600877 F
./instances/Rome/grafo4060.39.lgr N39 E50 D40.4667 P40.79 R2 M39.497 O
./instances/Rome/grafo7449.40.lgr N40 E47 R0 M0.104 O
./instances/Rome/grafo207.12.lgr N12 E13 R0 M0.035 O
./instances/Rome/grafo9643.62.lgr N62 E73 D44.6 P44.79 R2 M21.769 O
./instances/Rome/grafo3174.39.lgr N39 E47 D36 P36.79 R1 M3.915 O
./instances/Rome/grafo8864.98.lgr N98 E141 D114.526 P108 M600728 F
./instances/Rome/grafo3669.43.lgr N43 E52 D34 P34.79 R1 M3.595 O
./instances/Rome/grafo2310.39.lgr N39 E59 D47 P47.79 R4 M6078.45 O
./instances/Rome/grafo6896.82.lgr N82 E105 D79 P79.79 R5 M109369 O
./instances/Rome/grafo2398.37.lgr N37 E47 D40 P40.79 R1 M5.56 O
./instances/Rome/grafo9212.82.lgr N82 E124 D109.957 P106 M600610 F
./instances/Rome/grafo7107.42.lgr N42 E54 D43.5 P43.79 R2 M12.96 O
./instances/Rome/grafo3132.43.lgr N43 E53 R0 M0.146 O
./instances/Rome/grafo6689.48.lgr N48 E57 D44.5 P44.79 R2 M58.322 O
./instances/Rome/grafo2544.28.lgr N28 E33 R0 M0.108 O
./instances/Rome/grafo624.17.lgr N17 E18 R0 M0.053 O
./instances/Rome/grafo11223.99.lgr N99 E151 D128.603 P115 M600691 F
./instances/Rome/grafo4172.58.lgr N58 E71 R0 M0.179 O
./instances/Rome/grafo5537.43.lgr N43 E54 D35 P35.79 R1 M3.947 O
./instances/Rome/grafo4795.60.lgr N60 E93 D82.2177 P79 M600960 F
./instances/Rome/grafo9769.77.lgr N77 E96 D67.0101 P66 M601340 F
./instances/Rome/grafo6531.38.lgr N38 E51 D43.5 P43.79 R3 M218.656 O
./instances/Rome/grafo6648.56.lgr N56 E74 D57 P57.79 R4 M10834.5 O
./instances/Rome/grafo658.15.lgr N15 E20 R0 M0.083 O
./instances/Rome/grafo10918.98.lgr N98 E140 D116.446 P106 M600727 F
./instances/Rome/grafo7052.59.lgr N59 E73 D49.1481 P49.79 R3 M512.521 O
./instances/Rome/grafo11528.35.lgr N35 E42 R0 M0.133 O
./instances/Rome/grafo10451.95.lgr N95 E132 D103.518 P99 M600848 F
./instances/Rome/grafo8741.87.lgr N87 E109 D70.0476 P70.79 R4 M11902.3 O
./instances/Rome/grafo6179.45.lgr N45 E57 R0 M0.145 O
./instances/Rome/grafo8153.78.lgr N78 E107 D82.2168 P81 M600888 F
./instances/Rome/grafo7051.42.lgr N42 E53 D35.6667 P35.79 R2 M15.551 O
./instances/Rome/grafo11396.34.lgr N34 E35 R0 M0.12 O
./instances/Rome/grafo10434.98.lgr N98 E140 D101.591 P97 M600685 F
./instances/Rome/grafo5337.43.lgr N43 E61 D56 P56.79 R1 M9.512 O
./instances/Rome/grafo11238.37.lgr N37 E47 D37 P37.79 R1 M5.548 O
./instances/Rome/grafo10014.39.lgr N39 E52 D43.3462 P43.79 R2 M32.788 O
./instances/Rome/grafo8711.90.lgr N90 E121 D104 P104.79 R5 M110767 O
./instances/Rome/grafo998.16.lgr N16 E15 R0 M0.064 O
./instances/Rome/grafo4289.79.lgr N79 E105 D84.0053 P84.79 R5 M78937.3 O
./instances/Rome/grafo838.16.lgr N16 E15 R0 M0.059 O
./instances/Rome/grafo11598.36.lgr N36 E46 D37.5 P37.79 R2 M22.024 O
./instances/Rome/grafo9168.63.lgr N63 E81 D59.2857 P59.79 R2 M108.968 O
./instances/Rome/grafo6934.41.lgr N41 E51 D35 P35.79 R1 M4.338 O
./instances/Rome/grafo7028.37.lgr N37 E48 D43 P43.79 R1 M4.378 O
./instances/Rome/grafo9567.67.lgr N67 E96 D73.6801 P72 M601088 F
./instances/Rome/grafo5990.34.lgr N34 E45 D31 P31.79 R1 M3.657 O
./instances/Rome/grafo5654.49.lgr N49 E68 D49 P49.79 R4 M3805.39 O
./instances/Rome/grafo4500.77.lgr N77 E101 D78.0075 P78.79 R4 M12148.7 O
./instances/Rome/grafo9764.74.lgr N74 E86 D67.5714 P67.79 R2 M30.602 O
./instances/Rome/grafo1849.16.lgr N16 E20 R0 M0.084 O
./instances/Rome/grafo6342.37.lgr N37 E42 R0 M0.123 O
./instances/Rome/grafo537.26.lgr N26 E32 R0 M0.09 O
./instances/Rome/grafo3275.43.lgr N43 E60 D49.375 P49.79 R2 M67.655 O
./instances/Rome/grafo1767.32.lgr N32 E42 D34 P34.79 R1 M4.415 O
./instances/Rome/grafo10926.99.lgr N99 E139 D122.983 P116 M600555 F
./instances/Rome/grafo452.14.lgr N14 E13 R0 M0.044 O
./instances/Rome/grafo11456.32.lgr N32 E33 R0 M0.08 O
./instances/Rome/grafo9829.86.lgr N86 E109 D75.7244 P74 M601226 F
./instances/Rome/grafo9854.91.lgr N91 E134 D109.671 P101 M600807 F
./instances/Rome/grafo6872.54.lgr N54 E76 D61.0017 P61.79 R5 M57224.3 O
./instances/Rome/grafo10041.41.lgr N41 E56 D49 P49.79 R1 M5.902 O
./instances/Rome/grafo5167.40.lgr N40 E54 D45.3333 P45.79 R2 M57.447 O
./instances/Rome/grafo4258.58.lgr N58 E76 D60.0714 P60.79 R4 M6807.65 O
./instances/Rome/grafo4654.74.lgr N74 E109 D84.813 P84 M601198 F
./instances/Rome/grafo6809.46.lgr N46 E71 D57 P57.79 R6 M195038 O
./instances/Rome/grafo2132.37.lgr N37 E45 R0 M0.125 O
./instances/Rome/grafo7259.44.lgr N44 E61 D52.3333 P52.79 R2 M56.687 O
./instances/Rome/grafo2200.23.lgr N23 E29 R0 M0.098 O
./instances/Rome/grafo8212.69.lgr N69 E95 D70 P70.79 R5 M141348 O
./instances/Rome/grafo176.30.lgr N30 E35 R0 M0.117 O
./instances/Rome/grafo1776.44.lgr N44 E54 D42 P42.79 R1 M7.477 O
./instances/Rome/grafo10983.34.lgr N34 E38 R0 M0.114 O
./instances/Rome/grafo4894.55.lgr N55 E76 D60 P60.79 R5 M43587.3 O
./instances/Rome/grafo8590.73.lgr N73 E102 D74.908 P73 M601276 F
./instances/Rome/grafo2251.48.lgr N48 E60 R0 M0.169 O
./instances/Rome/grafo8582.96.lgr N96 E126 D97.44 P94 M600718 F
./instances/Rome/grafo3996.35.lgr N35 E47 D33 P33.79 R1 M6.356 O
./instances/Rome/grafo8607.60.lgr N60 E82 D64 P64.79 R3 M733.923 O
./instances/Rome/grafo6103.41.lgr N41 E59 D51 P51.79 R3 M452.357 O
./instances/Rome/grafo5387.34.lgr N34 E39 R0 M0.12 O
./instances/Rome/grafo9581.91.lgr N91 E129 D107.667 P105 M600711 F
./instances/Rome/grafo2492.34.lgr N34 E38 R0 M0.124 O
./instances/Rome/grafo3012.32.lgr N32 E38 R0 M0.108 O
./instances/Rome/grafo10972.95.lgr N95 E138 D112.537 P103 M600773 F
./instances/Rome/grafo1017.15.lgr N15 E16 R0 M0.08 O
./instances/Rome/grafo6427.44.lgr N44 E62 D49 P49.79 R3 M1105.6 O
./instances/Rome/grafo8421.83.lgr N83 E109 D83 P83.79 R5 M65435 O
./instances/Rome/grafo6582.49.lgr N49 E62 D48.3333 P48.79 R2 M25.169 O
./instances/Rome/grafo3899.38.lgr N38 E54 D39 P39.79 R4 M4735.05 O
./instances/Rome/grafo1711.33.lgr N33 E46 D38 P38.79 R1 M6.259 O
./instances/Rome/grafo11114.93.lgr N93 E137 D110.537 P103 M600669 F
./instances/Rome/grafo3477.57.lgr N57 E88 D73.11 P69 M601208 F
./instances/Rome/grafo4888.62.lgr N62 E80 D66.0314 P66.79 R3 M1607.52 O
./instances/Rome/grafo5912.62.lgr N62 E75 D46 P46.79 R1 M5.331 O
./instances/Rome/grafo378.14.lgr N14 E17 R0 M0.047 O
./instances/Rome/grafo3331.44.lgr N44 E62 D54.25 P54.79 R2 M40.418 O
./instances/Rome/grafo1617.21.lgr N21 E24 R0 M0.093 O
./instances/Rome/grafo10491.97.lgr N97 E137 D111.249 P107 M600662 F
./instances/Rome/grafo2882.17.lgr N17 E18 R0 M0.058 O
./instances/Rome/grafo1044.23.lgr N23 E25 R0 M0.087 O
./instances/Rome/grafo4867.57.lgr N57 E76 D58 P58.79 R3 M1751.24 O
./instances/Rome/grafo8921.98.lgr N98 E152 D135.666 P121 M600634 F
./instances/Rome/grafo10478.94.lgr N94 E122 D109 P109.79 R3 M2360.97 O
./instances/Rome/grafo10777.100.lgr N100 E133 D93.922 P90 M600876 F
./instances/Rome/grafo3909.92.lgr N92 E124 D92.2562 P91 M600779 F
./instances/Rome/grafo1009.17.lgr N17 E17 R0 M0.081 O
./instances/Rome/grafo1576.29.lgr N29 E34 R0 M0.1 O
./instances/Rome/grafo183.28.lgr N28 E32 R0 M0.101 O
./instances/Rome/grafo10076.90.lgr N90 E129 D104.971 P97 M600876 F
./instances/Rome/grafo4016.54.lgr N54 E65 D38 P38.79 R1 M4.658 O
./instances/Rome/grafo9938.38.lgr N38 E48 R0 M0.129 O
./instances/Rome/grafo1420.68.lgr N68 E91 D65 P65.79 R4 M6336.51 O
./instances/Rome/grafo1542.49.lgr N49 E59 R0 M0.153 O
./instances/Rome/grafo10726.99.lgr N99 E140 D107.091 P103 M600843 F
./instances/Rome/grafo6423.57.lgr N57 E77 D62.0424 P62.79 R4 M5219.5 O
./instances/Rome/grafo6888.40.lgr N40 E44 R0 M0.136 O
./instances/Rome/grafo1692.16.lgr N16 E17 R0 M0.078 O
./instances/Rome/grafo8441.72.lgr N72 E92 D70 P70.79 R5 M68595.3 O
./instances/Rome/grafo1591.52.lgr N52 E62 D40 P40.79 R1 M3.392 O
./instances/Rome/grafo1320.27.lgr N27 E37 D28 P28.79 R1 M2.395 O
./instances/Rome/grafo618.13.lgr N13 E18 R0 M0.052 O
./instances/Rome/grafo9429.86.lgr N86 E127 D101.239 P93 M600717 F
./instances/Rome/grafo6651.54.lgr N54 E67 D51 P51.79 R1 M5.524 O
./instances/Rome/grafo10326.93.lgr N93 E127 D112.666 P111 M600809 F
./instances/Rome/grafo1997.27.lgr N27 E31 R0 M0.102 O
./instances/Rome/grafo2153.19.lgr N19 E23 R0 M0.08 O
./instances/Rome/grafo10043.32.lgr N32 E38 R0 M0.107 O
./instances/Rome/grafo3171.40.lgr N40 E56 D44 P44.79 R4 M3264.61 O
./instances/Rome/grafo3424.46.lgr N46 E56 D45 P45.79 R1 M5.15 O
./instances/Rome/grafo5979.56.lgr N56 E69 D40.6 P40.79 R2 M27.687 O
./instances/Rome/grafo3662.46.lgr N46 E52 R0 M0.144 O
./instances/Rome/grafo1400.31.lgr N31 E44 D33.3333 P33.79 R2 M15.657 O
./instances/Rome/grafo5304.33.lgr N33 E53 D40.0667 P40.79 R4 M1927.06 O
./instances/Rome/grafo3985.34.lgr N34 E39 R0 M0.122 O
./instances/Rome/grafo1996.26.lgr N26 E32 R0 M0.101 O
./instances/Rome/grafo6036.44.lgr N44 E61 D49 P49.79 R3 M1095.54 O
./instances/Rome/grafo1304.27.lgr N27 E29 R0 M0.101 O
./instances/Rome/grafo1182.50.lgr N50 E59 R0 M0.148 O
./instances/Rome/grafo5676.39.lgr N39 E50 D38 P38.79 R1 M4.62 O
./instances/Rome/grafo9885.41.lgr N41 E54 D39 P39.79 R1 M7.226 O
./instances/Rome/grafo10550.100.lgr N100 E124 D90 P90.79 R5 M188151 O
./instances/Rome/grafo6702.52.lgr N52 E73 D55 P55.79 R4 M4471.51 O
./instances/Rome/grafo11505.91.lgr N91 E131 D106.78 P100 M600739 F
./instances/Rome/grafo3034.29.lgr N29 E40 D32 P32.79 R1 M4.1 O
./instances/Rome/grafo7781.93.lgr N93 E119 D76.6776 P74 M600651 F
./instances/Rome/grafo1491.48.lgr N48 E62 D51 P51.79 R1 M5.03 O
./instances/Rome/grafo1919.21.lgr N21 E25 R0 M0.088 O
./instances/Rome/grafo7835.61.lgr N61 E82 D58 P58.79 R4 M14580.6 O
./instances/Rome/grafo3790.51.lgr N51 E74 D62 P62.79 R5 M49688.9 O
./instances/Rome/grafo10597.95.lgr N95 E117 D84.0091 P84.79 R5 M189997 O
./instances/Rome/grafo9226.75.lgr N75 E96 D69 P69.79 R4 M32528.7 O
./instances/Rome/grafo2892.41.lgr N41 E47 R0 M0.135 O
./instances/Rome/grafo1384.27.lgr N27 E36 R0 M0.104 O
./instances/Rome/grafo8495.86.lgr N86 E126 D95.7419 P92 M600798 F
./instances/Rome/grafo9867.32.lgr N32 E33 R0 M0.116 O
./instances/Rome/grafo3824.43.lgr N43 E59 D47.087 P47.79 R3 M555.384 O
./instances/Rome/grafo5417.44.lgr N44 E56 D48 P48.79 R1 M6.142 O
./instances/Rome/grafo8022.80.lgr N80 E112 D88.1785 P87 M600987 F
./instances/Rome/grafo1707.18.lgr N18 E21 R0 M0.088 O
./instances/Rome/grafo10594.94.lgr N94 E132 D110.298 P106 M600596 F
./instances/Rome/grafo524.14.lgr N14 E15 R0 M0.052 O
./instances/Rome/grafo11014.100.lgr N100 E138 D119.538 P114 M600620 F
./instances/Rome/grafo8362.85.lgr N85 E109 D84.0172 P83 M600934 F
./instances/Rome/grafo3738.42.lgr N42 E47 R0 M0.133 O
./instances/Rome/grafo1275.26.lgr N26 E27 R0 M0.092 O
./instances/Rome/grafo7293.68.lgr N68 E79 D50 P50.79 R1 M8.242 O
./instances/Rome/grafo2925.36.lgr N36 E40 R0 M0.129 O
./instances/Rome/grafo4619.63.lgr N63 E87 D62 P62.79 R5 M40100 O
./instances/Rome/grafo205.30.lgr N30 E33 R0 M0.108 O
./instances/Rome/grafo11167.37.lgr N37 E48 D37.25 P37.79 R3 M354.246 O
./instances/Rome/grafo2625.14.lgr N14 E15 R0 M0.049 O
./instances/Rome/grafo4157.67.lgr N67 E87 D69.0357 P69.79 R3 M2393.09 O
./instances/Rome/grafo3982.53.lgr N53 E88 D72.7381 P69 M601091 F
./instances/Rome/grafo767.22.lgr N22 E22 R0 M0.082 O
./instances/Rome/grafo7490.48.lgr N48 E68 D56.0796 P56.79 R5 M30896 O
./instances/Rome/grafo2125.16.lgr N16 E18 R0 M0.083 O
./instances/Rome/grafo10735.99.lgr N99 E136 D105.249 P99 M600773 F
./instances/Rome/grafo788.16.lgr N16 E25 D22.6667 P22.79 R2 M12.063 O
./instances/Rome/grafo4974.58.lgr N58 E79 D62 P62.79 R5 M73956.4 O
./instances/Rome/grafo1005.11.lgr N11 E11 R0 M0.055 O
./instances/Rome/grafo338.15.lgr N15 E16 R0 M0.053 O
./instances/Rome/grafo8360.87.lgr N87 E105 D73.6211 P73.79 R3 M932.165 O
./instances/Rome/grafo10607.94.lgr N94 E128 D104.017 P102 M600653 F
./instances/Rome/grafo8157.81.lgr N81 E113 D88.8196 P86 M600971 F
./instances/Rome/grafo4942.54.lgr N54 E77 D63 P63.79 R6 M502117 O
./instances/Rome/grafo9208.76.lgr N76 E109 D80.9436 P80 M601000 F
./instances/Rome/grafo7278.42.lgr N42 E58 D49.5 P49.79 R2 M14.744 O
./instances/Rome/grafo691.12.lgr N12 E12 R0 M0.047 O
./instances/Rome/grafo3255.40.lgr N40 E46 R0 M0.135 O
./instances/Rome/grafo2952.38.lgr N38 E45 R0 M0.113 O
./instances/Rome/grafo8732.88.lgr N88 E110 D73 P73.79 R4 M43394.9 O
./instances/Rome/grafo6555.50.lgr N50 E63 D51.25 P51.79 R3 M740.596 O
./instances/Rome/grafo9770.79.lgr N79 E106 D78.0075 P78.79 R5 M102233 O
./instances/Rome/grafo5828.43.lgr N43 E52 D40 P40.79 R1 M4.895 O
./instances/Rome/grafo10589.93.lgr N93 E136 D111.644 P104 M600734 F
./instances/Rome/grafo6031.58.lgr N58 E82 D59 P59.79 R5 M20597.8 O
./instances/Rome/grafo11330.35.lgr N35 E40 D22 P22.79 R1 M2.925 O
./instances/Rome/grafo5026.52.lgr N52 E70 D56 P56.79 R4 M6615.85 O
./instances/Rome/grafo10329.97.lgr N97 E135 D109.458 P105 M600641 F
./instances/Rome/grafo8616.76.lgr N76 E98 D79 P79.79 R5 M140587 O
./instances/Rome/grafo4806.49.lgr N49 E63 D47.3333 P47.79 R2 M37.432 O
./instances/Rome/grafo4445.59.lgr N59 E81 D65 P65.79 R6 M389544 O
./instances/Rome/grafo6272.67.lgr N67 E73 R0 M0.181 O
./instances/Rome/grafo321.15.lgr N15 E15 R0 M0.05 O
./instances/Rome/grafo3317.36.lgr N36 E46 D36 P36.79 R1 M5 O
./instances/Rome/grafo8076.62.lgr N62 E92 D77.0009 P77.79 R6 M268743 O
./instances/Rome/grafo1339.28.lgr N28 E41 D29 P29.79 R3 M608.607 O
./instances/Rome/grafo11580.93.lgr N93 E126 D103.14 P100 M600640 F
./instances/Rome/grafo240.11.lgr N11 E18 R0 M0.076 O
./instances/Rome/grafo5548.42.lgr N42 E51 D31 P31.79 R1 M3.418 O
./instances/Rome/grafo4198.59.lgr N59 E75 D56.027 P56.79 R3 M1033.63 O
./instances/Rome/grafo8734.89.lgr N89 E109 D71 P71.79 R5 M56251.3 O
./instances/Rome/grafo8937.90.lgr N90 E120 D105.803 P104 M600655 F
./instances/Rome/grafo10355.94.lgr N94 E119 D83.8584 P83 M600884 F
./instances/Rome/grafo3077.72.lgr N72 E92 D67 P67.79 R4 M13630.9 O
./instances/Rome/grafo8830.88.lgr N88 E123 D93.7746 P91 M600759 F
./instances/Rome/grafo11233.93.lgr N93 E126 D93.9852 P91 M600720 F
./instances/Rome/grafo1023.11.lgr N11 E11 R0 M0.044 O
./instances/Rome/grafo10404.97.lgr N97 E130 D102.956 P100 M600649 F
./instances/Rome/grafo8024.85.lgr N85 E110 D81.5778 P79 M601064 F
./instances/Rome/grafo7920.77.lgr N77 E95 D63.5 P63.79 R2 M21.129 O
./instances/Rome/grafo5077.56.lgr N56 E79 D60 P60.79 R5 M51061.6 O
./instances/Rome/grafo9981.38.lgr N38 E45 R0 M0.096 O
./instances/Rome/grafo5688.34.lgr N34 E44 D37 P37.79 R1 M4.481 O
./instances/Rome/grafo4955.59.lgr N59 E73 D52 P52.79 R4 M12369.5 O
./instances/Rome/grafo4148.78.lgr N78 E105 D81.0528 P80 M601040 F
./instances/Rome/grafo2665.12.lgr N12 E12 R0 M0.05 O
./instances/Rome/grafo10198.94.lgr N94 E121 D90 P90.79 R5 M79982.2 O
./instances/Rome/grafo5909.47.lgr N47 E63 D47.6 P47.79 R2 M40.693 O
./instances/Rome/grafo5421.34.lgr N34 E41 D31 P31.79 R1 M4.593 O
./instances/Rome/grafo10816.93.lgr N93 E119 D90.7416 P89 M600699 F
./instances/Rome/grafo246.11.lgr N11 E10 R0 M0.042 O
./instances/Rome/grafo2095.29.lgr N29 E35 D27 P27.79 R1 M2.962 O
./instances/Rome/grafo11503.39.lgr N39 E47 R0 M0.099 O
./instances/Rome/grafo10628.96.lgr N96 E124 D91.0011 P91.79 R5 M40123.8 O
./instances/Rome/grafo10866.98.lgr N98 E135 D104.198 P98 M600651 F
./instances/Rome/grafo2259.14.lgr N14 E14 R0 M0.054 O
./instances/Rome/grafo5736.37.lgr N37 E48 D39 P39.79 R1 M3.83 O
./instances/Rome/grafo9630.95.lgr N95 E128 D90.95 P86 M601020 F
./instances/Rome/grafo5916.44.lgr N44 E55 D41 P41.79 R1 M5.167 O
./instances/Rome/grafo6916.42.lgr N42 E52 R0 M0.131 O
./instances/Rome/grafo9023.78.lgr N78 E109 D88.6658 P87 M600860 F
./instances/Rome/grafo4607.82.lgr N82 E108 D81.2449 P80 M600951 F
./instances/Rome/grafo6090.78.lgr N78 E94 D63.1875 P63.79 R3 M1001.15 O
./instances/Rome/grafo4443.60.lgr N60 E83 D70 P70.79 R5 M38402.2 O
./instances/Rome/grafo11235.35.lgr N35 E44 R0 M0.148 O
./instances/Rome/grafo2857.27.lgr N27 E31 R0 M0.094 O
./instances/Rome/grafo432.19.lgr N19 E20 R0 M0.086 O
./instances/Rome/grafo10554.93.lgr N93 E110 D74.6667 P74.79 R2 M24.799 O
./instances/Rome/grafo3833.55.lgr N55 E68 D42.3684 P42.79 R2 M48.48 O
./instances/Rome/grafo5716.40.lgr N40 E54 D44.0286 P44.79 R3 M1775.69 O
./instances/Rome/grafo8304.85.lgr N85 E123 D108.337 P102 M600631 F
./instances/Rome/grafo5311.54.lgr N54 E74 D55.9845 P56.79 R3 M1688.69 O
./instances/Rome/grafo6657.59.lgr N59 E79 D63 P63.79 R4 M11063.8 O
./instances/Rome/grafo9369.69.lgr N69 E89 D68 P68.79 R4 M13741.1 O
./instances/Rome/grafo9230.83.lgr N83 E120 D93.0438 P87 M600830 F
./instances/Rome/grafo3355.55.lgr N55 E67 D39.75 P39.79 R2 M18.891 O
./instances/Rome/grafo6677.37.lgr N37 E43 R0 M0.135 O
./instances/Rome/grafo8859.89.lgr N89 E102 D61 P61.79 R1 M8.232 O
./instances/Rome/grafo7077.53.lgr N53 E73 D44.1111 P44.79 R4 M2800.75 O
./instances/Rome/grafo2782.17.lgr N17 E19 R0 M0.075 O
./instances/Rome/grafo6578.38.lgr N38 E53 D42.1714 P42.79 R3 M428.127 O
./instances/Rome/grafo4868.78.lgr N78 E114 D88.2812 P85 M601028 F
./instances/Rome/grafo7221.99.lgr N99 E141 D112.534 P105 M600745 F
./instances/Rome/grafo7176.49.lgr N49 E59 D49 P49.79 R1 M6.612 O
./instances/Rome/grafo10233.34.lgr N34 E39 R0 M0.118 O
./instances/Rome/grafo2166.20.lgr N20 E28 D25 P25.79 R1 M3.826 O
./instances/Rome/grafo7622.45.lgr N45 E62 D45 P45.79 R3 M1002.3 O
./instances/Rome/grafo11660.34.lgr N34 E36 R0 M0.117 O
./instances/Rome/grafo2674.18.lgr N18 E23 D19 P19.79 R1 M3.155 O
./instances/Rome/grafo2747.16.lgr N16 E19 R0 M0.084 O
./instances/Rome/grafo10529.98.lgr N98 E131 D103.132 P102 M600786 F
./instances/Rome/grafo2815.35.lgr N35 E43 D33 P33.79 R1 M3.679 O
./instances/Rome/grafo7413.44.lgr N44 E67 D58 P58.79 R6 M281092 O
./instances/Rome/grafo3621.40.lgr N40 E50 D33 P33.79 R1 M4.262 O
./instances/Rome/grafo5315.37.lgr N37 E55 D50.1622 P50.79 R3 M215.302 O
./instances/Rome/grafo10269.99.lgr N99 E138 D97.877 P92 M600764 F
./instances/Rome/grafo6573.77.lgr N77 E92 D57 P57.79 R3 M2188.82 O
./instances/Rome/grafo4435.54.lgr N54 E69 D55 P55.79 R1 M7.995 O
./instances/Rome/grafo9676.89.lgr N89 E124 D83.4629 P80 M600937 F
./instances/Rome/grafo10795.32.lgr N32 E35 R0 M0.11 O
./instances/Rome/grafo1671.17.lgr N17 E17 R0 M0.05 O
./instances/Rome/grafo4079.53.lgr N53 E62 D43.6364 P43.79 R2 M23.864 O
./instances/Rome/grafo7444.43.lgr N43 E55 D43.2174 P43.79 R2 M177.39 O
./instances/Rome/grafo11587.37.lgr N37 E49 D47 P47.79 R1 M4.583 O
./instances/Rome/grafo4394.55.lgr N55 E76 D66.1176 P66.79 R4 M4724.27 O
./instances/Rome/grafo7583.42.lgr N42 E56 D44.5 P44.79 R2 M35.267 O
./instances/Rome/grafo1655.26.lgr N26 E32 R0 M0.102 O
./instances/Rome/grafo9331.85.lgr N85 E111 D84.5597 P83 M600910 F
./instances/Rome/grafo8155.61.lgr N61 E89 D73.6213 P73 M601704 F
./instances/Rome/grafo630.21.lgr N21 E28 R0 M0.091 O
./instances/Rome/grafo3126.39.lgr N39 E60 D50.1538 P50.79 R4 M860.295 O
./instances/Rome/grafo11522.31.lgr N31 E36 R0 M0.111 O
./instances/Rome/grafo8387.70.lgr N70 E91 D68 P68.79 R5 M56680.6 O
./instances/Rome/grafo3312.39.lgr N39 E49 D35 P35.79 R1 M4.291 O
./instances/Rome/grafo872.24.lgr N24 E28 R0 M0.103 O
./instances/Rome/grafo917.17.lgr N17 E20 R0 M0.083 O
./instances/Rome/grafo11506.91.lgr N91 E124 D98.4348 P97 M600777 F
./instances/Rome/grafo1619.60.lgr N60 E75 D53.6667 P53.79 R2 M47.545 O
./instances/Rome/grafo10061.99.lgr N99 E131 D97.9485 P95 M601036 F
./instances/Rome/grafo3837.37.lgr N37 E52 D38.4 P38.79 R2 M11.33 O
./instances/Rome/grafo3885.40.lgr N40 E51 D43 P43.79 R1 M5.091 O
./instances/Rome/grafo5511.43.lgr N43 E63 D55.027 P55.79 R3 M504.876 O
./instances/Rome/grafo6958.76.lgr N76 E107 D84.9657 P83 M600988 F
./instances/Rome/grafo11338.92.lgr N92 E122 D101.553 P99 M600913 F
./instances/Rome/grafo6474.46.lgr N46 E59 D41 P41.79 R1 M4.15 O
./instances/Rome/grafo6769.61.lgr N61 E83 D62 P62.79 R3 M1993.64 O
./instances/Rome/grafo5977.35.lgr N35 E45 D36 P36.79 R1 M4.303 O
./instances/Rome/grafo486.13.lgr N13 E16 R0 M0.069 O
./instances/Rome/grafo11164.40.lgr N40 E49 D43 P43.79 R1 M4.236 O
./instances/Rome/grafo1073.51.lgr N51 E64 D46.4 P46.79 R2 M42.075 O
./instances/Rome/grafo11287.93.lgr N93 E131 D107.911 P100 M600775 F
./instances/Rome/grafo7430.43.lgr N43 E70 D55.4413 P55 M601149 F
./instances/Rome/grafo4902.83.lgr N83 E106 D78 P78.79 R5 M204485 O
./instances/Rome/grafo155.10.lgr N10 E10 R0 M0.039 O
./instances/Rome/grafo5721.49.lgr N49 E64 D49 P49.79 R1 M4.57 O
./instances/Rome/grafo11497.36.lgr N36 E54 D47 P47.79 R5 M21055.2 O
./instances/Rome/grafo845.16.lgr N16 E17 R0 M0.054 O
./instances/Rome/grafo1946.31.lgr N31 E38 D30 P30.79 R1 M3.613 O
./instances/Rome/grafo4409.56.lgr N56 E67 D43 P43.79 R1 M4.455 O
./instances/Rome/grafo11204.99.lgr N99 E143 D115.719 P107 M600648 F
./instances/Rome/grafo2020.35.lgr N35 E43 R0 M0.126 O
./instances/Rome/grafo8678.73.lgr N73 E108 D87.2586 P84 M600944 F
./instances/Rome/grafo5523.34.lgr N34 E40 R0 M0.118 O
./instances/Rome/grafo3419.44.lgr N44 E51 D32 P32.79 R1 M3.74 O
./instances/Rome/grafo2880.16.lgr N16 E18 R0 M0.053 O
./instances/Rome/grafo1503.22.lgr N22 E26 R0 M0.089 O
./instances/Rome/grafo3074.26.lgr N26 E37 D30.5 P30.79 R2 M11.887 O
./instances/Rome/grafo3282.36.lgr N36 E40 R0 M0.135 O
./instances/Rome/grafo6450.37.lgr N37 E46 D33.6667 P33.79 R2 M23.959 O
./instances/Rome/grafo11027.92.lgr N92 E122 D112.711 P112 M600791 F
./instances/Rome/grafo10538.100.lgr N100 E141 D117.878 P112 M600633 F
./instances/Rome/grafo8276.60.lgr N60 E74 D56.6 P56.79 R2 M37.666 O
./instances/Rome/grafo2922.20.lgr N20 E24 R0 M0.098 O
./instances/Rome/grafo11384.30.lgr N30 E34 R0 M0.112 O
./instances/Rome/grafo4591.59.lgr N59 E83 D69 P69.79 R5 M43482.3 O
./instances/Rome/grafo9189.77.lgr N77 E102 D78.7534 P78 M601055 F
./instances/Rome/grafo8753.91.lgr N91 E125 D94.684 P89 M600805 F
./instances/Rome/grafo10436.95.lgr N95 E145 D124.138 P115 M600598 F
./instances/Rome/grafo5679.60.lgr N60 E76 D57.3333 P57.79 R2 M64.002 O
./instances/Rome/grafo7763.57.lgr N57 E83 D70 P70.79 R5 M73162.5 O
./instances/Rome/grafo3037.23.lgr N23 E32 R0 M0.101 O
./instances/Rome/grafo8557.90.lgr N90 E112 D81 P81.79 R5 M184798 O
./instances/Rome/grafo4884.63.lgr N63 E86 D66.024 P66.79 R4 M2968.58 O
./instances/Rome/grafo3420.41.lgr N41 E51 D28.5116 P28.79 R2 M21.895 O
./instances/Rome/grafo8743.87.lgr N87 E116 D101.686 P100 M600657 F
./instances/Rome/grafo7555.45.lgr N45 E58 D51.625 P51.79 R2 M40.636 O
./instances/Rome/grafo1938.12.lgr N12 E15 R0 M0.077 O
./instances/Rome/grafo6024.36.lgr N36 E44 R0 M0.12 O
./instances/Rome/grafo3411.52.lgr N52 E68 D55 P55.79 R3 M918.319 O
./instances/Rome/grafo2155.33.lgr N33 E40 D26 P26.79 R1 M3.487 O
./instances/Rome/grafo5884.55.lgr N55 E79 D70 P70.79 R5 M83919.5 O
./instances/Rome/grafo5556.34.lgr N34 E39 D32 P32.79 R1 M3.589 O
./instances/Rome/grafo3904.57.lgr N57 E67 D43 P43.79 R1 M5.098 O
./instances/Rome/grafo6730.38.lgr N38 E54 D44.5 P44.79 R2 M26.716 O
./instances/Rome/grafo7720.44.lgr N44 E61 D50.5714 P50.79 R2 M43.545 O
./instances/Rome/grafo2304.38.lgr N38 E51 D38.3333 P38.79 R2 M30.08 O
./instances/Rome/grafo972.18.lgr N18 E19 R0 M0.089 O
./instances/Rome/grafo9324.66.lgr N66 E106 D87.5824 P82 M601170 F
./instances/Rome/grafo4653.62.lgr N62 E95 D79.654 P78 M601131 F
./instances/Rome/grafo223.12.lgr N12 E11 R0 M0.052 O
./instances/Rome/grafo9365.63.lgr N63 E83 D67 P67.79 R4 M25421.4 O
./instances/Rome/grafo5395.33.lgr N33 E46 D39.3333 P39.79 R2 M43.945 O
./instances/Rome/grafo10152.96.lgr N96 E125 D101.5 P99 M601662 F
./instances/Rome/grafo2944.12.lgr N12 E14 R0 M0.042 O
./instances/Rome/grafo1654.10.lgr N10 E14 R0 M0.06 O
./instances/Rome/grafo6334.84.lgr N84 E103 D62.25 P62.79 R3 M958.676 O
./instances/Rome/grafo6516.35.lgr N35 E46 D36 P36.79 R3 M417.163 O
./instances/Rome/grafo7806.63.lgr N63 E83 D57 P57.79 R3 M798.607 O
./instances/Rome/grafo11618.41.lgr N41 E48 R0 M0.141 O
./instances/Rome/grafo8706.86.lgr N86 E113 D78.0858 P76 M601114 F
./instances/Rome/grafo10341.41.lgr N41 E50 R0 M0.149 O
./instances/Rome/grafo8070.68.lgr N68 E98 D77.973 P77 M601171 F
./instances/Rome/grafo1485.23.lgr N23 E22 R0 M0.075 O
./instances/Rome/grafo9283.66.lgr N66 E90 D74 P74.79 R2 M50.19 O
./instances/Rome/grafo11360.32.lgr N32 E37 R0 M0.112 O
./instances/Rome/grafo8813.88.lgr N88 E125 D98.4592 P96 M600736 F
./instances/Rome/grafo3889.41.lgr N41 E55 D44 P44.79 R2 M33.103 O
./instances/Rome/grafo655.23.lgr N23 E23 R0 M0.071 O
./instances/Rome/grafo5393.73.lgr N73 E94 D70.9949 P70 M601380 F
./instances/Rome/grafo2378.21.lgr N21 E25 D20 P20.79 R1 M2.842 O
./instances/Rome/grafo9472.68.lgr N68 E92 D76 P76.79 R5 M154695 O
./instances/Rome/grafo11491.96.lgr N96 E125 D80.7522 P78 M601083 F
./instances/Rome/grafo8572.62.lgr N62 E87 D64 P64.79 R6 M212310 O
./instances/Rome/grafo9515.67.lgr N67 E89 D62 P62.79 R5 M65082.7 O
./instances/Rome/grafo3194.59.lgr N59 E67 D43 P43.79 R1 M4.573 O
./instances/Rome/grafo2745.17.lgr N17 E19 R0 M0.083 O
./instances/Rome/grafo1528.50.lgr N50 E56 R0 M0.14 O
./instances/Rome/grafo5622.37.lgr N37 E43 D26 P26.79 R1 M3.609 O
./instances/Rome/grafo1425.60.lgr N60 E77 D59.0769 P59.79 R3 M1187.89 O
./instances/Rome/grafo869.10.lgr N10 E10 R0 M0.048 O
./instances/Rome/grafo1071.10.lgr N10 E10 R0 M0.04 O
./instances/Rome/grafo7473.35.lgr N35 E41 R0 M0.12 O
./instances/Rome/grafo7633.43.lgr N43 E58 D45 P45.79 R1 M5.498 O
./instances/Rome/grafo8438.67.lgr N67 E99 D80.8323 P79 M601115 F
./instances/Rome/grafo4092.38.lgr N38 E49 D37.4333 P37.79 R2 M58.629 O
./instances/Rome/grafo7484.43.lgr N43 E49 D16 P16.79 R1 M2.801 O
./instances/Rome/grafo6894.51.lgr N51 E68 D58.6 P58.79 R2 M39.25 O
./instances/Rome/grafo11601.33.lgr N33 E34 R0 M0.092 O
./instances/Rome/grafo9949.91.lgr N91 E119 D84.1449 P82 M600911 F
./instances/Rome/grafo9432.89.lgr N89 E122 D96.0629 P94 M600757 F
./instances/Rome/grafo2197.13.lgr N13 E14 R0 M0.059 O
./instances/Rome/grafo10405.97.lgr N97 E145 D114.681 P102 M600765 F
./instances/Rome/grafo7079.41.lgr N41 E58 D51 P51.79 R3 M661.912 O
./instances/Rome/grafo6146.79.lgr N79 E106 D86.5037 P86 M600991 F
./instances/Rome/grafo1103.24.lgr N24 E28 R0 M0.058 O
./instances/Rome/grafo7791.62.lgr N62 E83 D63 P63.79 R5 M163963 O
./instances/Rome/grafo3224.98.lgr N98 E141 D117.7 P110 M600687 F
./instances/Rome/grafo1826.19.lgr N19 E27 R0 M0.093 O
./instances/Rome/grafo7581.39.lgr N39 E51 D44 P44.79 R1 M4.436 O
./instances/Rome/grafo7233.37.lgr N37 E49 D44 P44.79 R1 M5.996 O
./instances/Rome/grafo3602.44.lgr N44 E53 R0 M0.142 O
./instances/Rome/grafo4217.54.lgr N54 E75 D61 P61.79 R4 M3925.77 O
./instances/Rome/grafo4892.61.lgr N61 E79 D57 P57.79 R3 M1304.65 O
./instances/Rome/grafo9798.76.lgr N76 E91 D59 P59.79 R4 M24628.7 O
./instances/Rome/grafo6662.46.lgr N46 E64 D50.1053 P50.79 R2 M71.889 O
./instances/Rome/grafo3806.47.lgr N47 E52 R0 M0.144 O
./instances/Rome/grafo621.19.lgr N19 E27 R0 M0.086 O
./instances/Rome/grafo1580.28.lgr N28 E34 R0 M0.104 O
./instances/Rome/grafo379.15.lgr N15 E17 R0 M0.044 O
./instances/Rome/grafo6014.44.lgr N44 E59 D45.4167 P45.79 R2 M33.243 O
./instances/Rome/grafo7522.46.lgr N46 E68 D55.4113 P55 M601325 F
./instances/Rome/grafo3425.41.lgr N41 E52 R0 M0.103 O
./instances/Rome/grafo6240.43.lgr N43 E53 D35 P35.79 R1 M4.351 O
./instances/Rome/grafo742.13.lgr N13 E15 R0 M0.052 O
./instances/Rome/grafo6288.41.lgr N41 E62 D52 P52.79 R4 M3361.62 O
./instances/Rome/grafo9799.70.lgr N70 E105 D86.865 P80 M600933 F
./instances/Rome/grafo8388.72.lgr N72 E102 D83.1316 P82 M600882 F
./instances/Rome/grafo6951.41.lgr N41 E54 D44 P44.79 R1 M4.151 O
./instances/Rome/grafo6111.33.lgr N33 E40 D35 P35.79 R1 M4.12 O
./instances/Rome/grafo5138.45.lgr N45 E62 D50 P50.79 R4 M5906.36 O
./instances/Rome/grafo1807.12.lgr N12 E17 D13 P13.79 R1 M2.978 O
./instances/Rome/grafo1460.50.lgr N50 E62 R0 M0.146 O
./instances/Rome/grafo1334.30.lgr N30 E39 R0 M0.104 O
./instances/Rome/grafo7339.46.lgr N46 E52 D31 P31.79 R1 M3.661 O
./instances/Rome/grafo9002.63.lgr N63 E87 D62 P62.79 R5 M45249 O
./instances/Rome/grafo367.14.lgr N14 E14 R0 M0.052 O
./instances/Rome/grafo9522.79.lgr N79 E105 D79.2545 P77 M601044 F
./instances/Rome/grafo7665.42.lgr N42 E67 D52.7619 P52 M601064 F
./instances/Rome/grafo1025.15.lgr N15 E16 R0 M0.042 O
./instances/Rome/grafo2873.21.lgr N21 E25 R0 M0.067 O
./instances/Rome/grafo1758.37.lgr N37 E45 R0 M0.091 O
./instances/Rome/grafo7753.40.lgr N40 E59 D44 P44.79 R5 M42829.5 O
./instances/Rome/grafo5690.74.lgr N74 E89 D62 P62.79 R1 M10.872 O
./instances/Rome/grafo11042.94.lgr N94 E129 D102.468 P97 M600714 F
./instances/Rome/grafo7672.37.lgr N37 E46 R0 M0.128 O
./instances/Rome/grafo3796.44.lgr N44 E62 D49.1333 P49.79 R3 M191.268 O
./instances/Rome/grafo5747.40.lgr N40 E50 D40 P40.79 R1 M5.093 O
./instances/Rome/grafo3160.48.lgr N48 E63 D47 P47.79 R4 M6864.03 O
./instances/Rome/grafo2607.12.lgr N12 E15 R0 M0.067 O
./instances/Rome/grafo9341.73.lgr N73 E100 D73.0118 P73.79 R5 M57271.5 O
./instances/Rome/grafo6325.42.lgr N42 E51 D41 P41.79 R1 M5.385 O
./instances/Rome/grafo2377.15.lgr N15 E15 R0 M0.057 O
./instances/Rome/grafo10993.95.lgr N95 E130 D105.306 P101 M600611 F
./instances/Rome/grafo4923.63.lgr N63 E72 D38 P38.79 R1 M5.95 O
./instances/Rome/grafo8827.64.lgr N64 E90 D65.9798 P64 M601191 F
./instances/Rome/grafo8761.89.lgr N89 E117 D98.7619 P96 M600727 F
./instances/Rome/grafo1691.16.lgr N16 E19 R0 M0.084 O
./instances/Rome/grafo4637.63.lgr N63 E85 D66 P66.79 R5 M88279.3 O
./instances/Rome/grafo1050.18.lgr N18 E28 D21 P21.79 R1 M2.547 O
./instances/Rome/grafo4108.41.lgr N41 E52 D34.5556 P34.79 R2 M10.944 O
./instances/Rome/grafo5477.42.lgr N42 E50 D30 P30.79 R1 M2.465 O
./instances/Rome/grafo2120.13.lgr N13 E20 D17 P17.79 R1 M2.115 O
./instances/Rome/grafo1266.23.lgr N23 E25 R0 M0.044 O
./instances/Rome/grafo1084.11.lgr N11 E10 R0 M0.035 O
./instances/Rome/grafo3977.37.lgr N37 E45 D31 P31.79 R1 M2.609 O
./instances/Rome/grafo1055.19.lgr N19 E29 R0 M0.083 O
./instances/Rome/grafo385.17.lgr N17 E24 D20 P20.79 R1 M3.374 O
./instances/Rome/grafo757.16.lgr N16 E19 R0 M0.054 O
./instances/Rome/grafo7856.80.lgr N80 E117 D93.9631 P92 M600837 F
./instances/Rome/grafo7503.44.lgr N44 E58 D46.3333 P46.79 R3 M110.84 O
./instances/Rome/grafo7849.77.lgr N77 E113 D101.731 P97 M600644 F
./instances/Rome/grafo9000.64.lgr N64 E84 D70.0337 P70.79 R4 M10232.4 O
./instances/Rome/grafo7337.45.lgr N45 E62 D43.25 P43.79 R3 M660.968 O
./instances/Rome/grafo5015.80.lgr N80 E96 D64.5714 P64.79 R2 M55.378 O
./instances/Rome/grafo6775.50.lgr N50 E63 D44.5 P44.79 R2 M39.748 O
./instances/Rome/grafo10235.39.lgr N39 E53 D46 P46.79 R1 M4.519 O
./instances/Rome/grafo9950.100.lgr N100 E128 D93.7381 P93 M600678 F
./instances/Rome/grafo7163.44.lgr N44 E56 D45.6667 P45.79 R2 M15.681 O
./instances/Rome/grafo8688.89.lgr N89 E123 D103.929 P100 M600713 F
./instances/Rome/grafo2389.39.lgr N39 E48 D24 P24.79 R1 M3.629 O
./instances/Rome/grafo10999.92.lgr N92 E129 D100.13 P97 M600639 F
./instances/Rome/grafo3164.38.lgr N38 E48 R0 M0.144 O
./instances/Rome/grafo8940.88.lgr N88 E109 D78.0628 P78.79 R3 M3756.92 O
./instances/Rome/grafo10432.99.lgr N99 E146 D115.387 P106 M600746 F
./instances/Rome/grafo5821.33.lgr N33 E43 D36 P36.79 R1 M4.487 O
./instances/Rome/grafo5852.35.lgr N35 E50 D45.5 P45.79 R2 M13.485 O
./instances/Rome/grafo3248.43.lgr N43 E61 D49 P49.79 R2 M41.19 O
./instances/Rome/grafo306.18.lgr N18 E25 D21 P21.79 R1 M3.026 O
./instances/Rome/grafo2260.14.lgr N14 E15 R0 M0.082 O
./instances/Rome/grafo7680.40.lgr N40 E55 D46 P46.79 R1 M4.674 O
./instances/Rome/grafo10302.96.lgr N96 E130 D106.756 P103 M600702 F
./instances/Rome/grafo296.28.lgr N28 E36 R0 M0.115 O
./instances/Rome/grafo9381.79.lgr N79 E104 D88.0039 P88.79 R5 M90309 O
./instances/Rome/grafo8200.76.lgr N76 E102 D69.6865 P68 M601287 F
./instances/Rome/grafo1387.56.lgr N56 E70 R0 M0.173 O
./instances/Rome/grafo10234.39.lgr N39 E51 D41.6667 P42.79 R2 M50.785 O
./instances/Rome/grafo9714.66.lgr N66 E90 D68 P68.79 R5 M81263.2 O
./instances/Rome/grafo10424.93.lgr N93 E120 D90.8158 P90 M600801 F
./instances/Rome/grafo3258.42.lgr N42 E58 D51 P51.79 R3 M212.773 O
./instances/Rome/grafo8458.75.lgr N75 E96 D68.9999 P69.79 R5 M54355.4 O
./instances/Rome/grafo5498.34.lgr N34 E41 R0 M0.123 O
./instances/Rome/grafo11678.34.lgr N34 E40 R0 M0.112 O
./instances/Rome/grafo11123.32.lgr N32 E38 R0 M0.106 O
./instances/Rome/grafo3814.39.lgr N39 E46 D27 P27.79 R1 M3.95 O
./instances/Rome/grafo3046.25.lgr N25 E29 R0 M0.103 O
./instances/Rome/grafo9756.68.lgr N68 E86 D56 P56.79 R5 M57364.3 O
./instances/Rome/grafo7975.81.lgr N81 E98 D68 P68.79 R3 M1646.05 O
./instances/Rome/grafo5298.43.lgr N43 E56 D47.25 P47.79 R2 M54.212 O
./instances/Rome/grafo8904.92.lgr N92 E124 D96.5467 P93 M600650 F
./instances/Rome/grafo10130.97.lgr N97 E138 D103.879 P97 M600721 F
./instances/Rome/grafo7332.49.lgr N49 E88 D74.6066 P70 M601164 F
./instances/Rome/grafo6996.38.lgr N38 E51 D36.2251 P36.79 R2 M57.148 O
./instances/Rome/grafo1134.11.lgr N11 E12 R0 M0.078 O
./instances/Rome/grafo6771.46.lgr N46 E55 R0 M0.137 O
./instances/Rome/grafo5944.44.lgr N44 E57 R0 M0.151 O
./instances/Rome/grafo6826.36.lgr N36 E43 D28 P28.79 R1 M3.338 O
./instances/Rome/grafo4199.64.lgr N64 E86 D65 P65.79 R5 M72845.5 O
./instances/Rome/grafo5436.42.lgr N42 E59 D46.3333 P46.79 R2 M33.306 O
./instances/Rome/grafo1616.30.lgr N30 E37 R0 M0.119 O
./instances/Rome/grafo11265.33.lgr N33 E37 R0 M0.111 O
./instances/Rome/grafo8599.83.lgr N83 E113 D93.1721 P91 M600686 F
./instances/Rome/grafo8480.91.lgr N91 E116 D83.3885 P81 M601090 F
./instances/Rome/grafo9654.74.lgr N74 E94 D75 P75.79 R4 M7000.6 O
./instances/Rome/grafo11386.34.lgr N34 E46 D37.3333 P37.79 R2 M42.592 O
./instances/Rome/grafo10270.93.lgr N93 E134 D109.881 P100 M600703 F
./instances/Rome/grafo122.12.lgr N12 E11 R0 M0.057 O
./instances/Rome/grafo10211.92.lgr N92 E119 D102 P102.79 R5 M589401 O
./instances/Rome/grafo7933.62.lgr N62 E79 D63 P63.79 R3 M2518.98 O
./instances/Rome/grafo700.14.lgr N14 E13 R0 M0.055 O
./instances/Rome/grafo2408.18.lgr N18 E25 D20 P20.79 R1 M3.111 O
./instances/Rome/grafo11281.34.lgr N34 E42 R0 M0.121 O
./instances/Rome/grafo10802.37.lgr N37 E48 D44 P44.79 R1 M6.981 O
./instances/Rome/grafo4054.40.lgr N40 E53 D48 P48.79 R1 M7.522 O
./instances/Rome/grafo10737.99.lgr N99 E142 D112.773 P104 M600749 F
./instances/Rome/grafo8381.75.lgr N75 E93 D57 P57.79 R4 M14984 O
./instances/Rome/grafo3202.35.lgr N35 E47 D34.3571 P34.79 R2 M30.146 O
./instances/Rome/grafo3752.38.lgr N38 E46 D35 P35.79 R1 M3.587 O
./instances/Rome/grafo8810.88.lgr N88 E119 D112 P112.79 R4 M21880.6 O
./instances/Rome/grafo7870.61.lgr N61 E79 D55 P55.79 R3 M1117.4 O
./instances/Rome/grafo6948.38.lgr N38 E44 R0 M0.124 O
./instances/Rome/grafo7261.42.lgr N42 E62 D49 P49.79 R4 M5568.81 O
./instances/Rome/grafo1193.26.lgr N26 E28 R0 M0.069 O
./instances/Rome/grafo4606.64.lgr N64 E82 D60 P60.79 R4 M10998.8 O
./instances/Rome/grafo6841.43.lgr N43 E56 D42 P42.79 R4 M7785.91 O
./instances/Rome/grafo5669.43.lgr N43 E55 D41.5 P41.79 R2 M35.864 O
./instances/Rome/grafo4970.57.lgr N57 E80 D60.8091 P60 M601206 F
./instances/Rome/grafo7342.44.lgr N44 E55 D33 P33.79 R1 M5.149 O
./instances/Rome/grafo2409.15.lgr N15 E18 R0 M0.083 O
./instances/Rome/grafo4180.57.lgr N57 E82 D67.2413 P66 M601338 F
./instances/Rome/grafo10237.100.lgr N100 E141 D114.014 P106 M600720 F
./instances/Rome/grafo9762.78.lgr N78 E106 D81.2686 P78 M600909 F
./instances/Rome/grafo10210.92.lgr N92 E118 D97.2557 P96 M600649 F
./instances/Rome/grafo8770.86.lgr N86 E107 D63.5714 P63.79 R2 M55.919 O
./instances/Rome/grafo11417.37.lgr N37 E49 D46 P46.79 R1 M4.445 O
./instances/Rome/grafo9489.83.lgr N83 E110 D84.7943 P84 M600981 F
./instances/Rome/grafo5330.48.lgr N48 E67 D51 P51.79 R4 M4089.81 O
./instances/Rome/grafo539.22.lgr N22 E34 D30.6667 P30.79 R2 M13.949 O
./instances/Rome/grafo1976.32.lgr N32 E43 D41 P41.79 R1 M4.481 O
./instances/Rome/grafo1863.21.lgr N21 E26 R0 M0.102 O
./instances/Rome/grafo6420.39.lgr N39 E57 D49 P49.79 R3 M636.536 O
./instances/Rome/grafo7689.37.lgr N37 E44 R0 M0.139 O
./instances/Rome/grafo9026.87.lgr N87 E107 D68.022 P68.79 R4 M9763.45 O
./instances/Rome/grafo7344.39.lgr N39 E51 D40.6667 P40.79 R2 M11.899 O
./instances/Rome/grafo6814.47.lgr N47 E64 D49 P49.79 R4 M7160.05 O
./instances/Rome/grafo2402.36.lgr N36 E38 R0 M0.094 O
./instances/Rome/grafo1004.11.lgr N11 E12 R0 M0.033 O
./instances/Rome/grafo5847.35.lgr N35 E41 R0 M0.095 O
./instances/Rome/grafo844.12.lgr N12 E18 R0 M0.049 O
./instances/Rome/grafo2746.38.lgr N38 E44 R0 M0.094 O
./instances/Rome/grafo4644.84.lgr N84 E121 D106.349 P102 M600678 F
./instances/Rome/grafo3279.45.lgr N45 E62 D48 P48.79 R6 M200030 O
./instances/Rome/grafo9191.69.lgr N69 E90 D59 P59.79 R6 M315847 O
./instances/Rome/grafo890.13.lgr N13 E16 R0 M0.083 O
./instances/Rome/grafo3261.39.lgr N39 E44 R0 M0.117 O
./instances/Rome/grafo2375.19.lgr N19 E35 D31.3333 P31.79 R3 M70.976 O
./instances/Rome/grafo3935.64.lgr N64 E85 D61 P61.79 R5 M47520.7 O
./instances/Rome/grafo11511.35.lgr N35 E36 R0 M0.095 O
./instances/Rome/grafo9631.76.lgr N76 E107 D79.2121 P77 M601019 F
./instances/Rome/grafo10500.91.lgr N91 E120 D90 P90.79 R6 M343141 O
./instances/Rome/grafo263.11.lgr N11 E11 R0 M0.054 O
./instances/Rome/grafo9870.35.lgr N35 E43 R0 M0.121 O
./instances/Rome/grafo7860.82.lgr N82 E113 D87.7006 P85 M600872 F
./instances/Rome/grafo2864.39.lgr N39 E57 D47 P47.79 R5 M35899.6 O
./instances/Rome/grafo1441.71.lgr N71 E92 D67.0064 P67.79 R4 M17488 O
./instances/Rome/grafo333.19.lgr N19 E22 R0 M0.079 O
./instances/Rome/grafo5489.78.lgr N78 E95 D68.1383 P68.79 R2 M410.088 O
./instances/Rome/grafo3476.42.lgr N42 E60 D51 P51.79 R4 M10251.4 O
./instances/Rome/grafo6409.40.lgr N40 E53 D41.4 P41.79 R2 M45.603 O
./instances/Rome/grafo9709.86.lgr N86 E121 D93.3391 P89 M600761 F
./instances/Rome/grafo9222.82.lgr N82 E113 D86.1422 P84 M600869 F
./instances/Rome/grafo8477.89.lgr N89 E123 D99.7304 P96 M600807 F
./instances/Rome/grafo8667.96.lgr N96 E130 D108.632 P107 M600610 F
./instances/Rome/grafo4397.74.lgr N74 E104 D89 P89.79 R6 M371426 O
./instances/Rome/grafo10475.98.lgr N98 E125 D88.7526 P87 M600743 F
./instances/Rome/grafo3645.35.lgr N35 E52 D37 P37.79 R4 M1485.85 O
./instances/Rome/grafo7253.39.lgr N39 E51 D36.2877 P36.79 R3 M302.585 O
./instances/Rome/grafo9513.74.lgr N74 E100 D83.0048 P83.79 R5 M132749 O
./instances/Rome/grafo203.13.lgr N13 E14 R0 M0.051 O
./instances/Rome/grafo1810.30.lgr N30 E40 R0 M0.104 O
./instances/Rome/grafo6196.42.lgr N42 E69 D59 P59.79 R6 M139490 O
./instances/Rome/grafo6333.42.lgr N42 E54 D39 P39.79 R1 M3.998 O
./instances/Rome/grafo3661.46.lgr N46 E56 D43 P43.79 R1 M4.556 O
./instances/Rome/grafo7987.79.lgr N79 E106 D79.1587 P78 M601001 F
./instances/Rome/grafo8188.62.lgr N62 E89 D68.955 P65 M601346 F
./instances/Rome/grafo7730.51.lgr N51 E67 D53 P53.79 R1 M7.336 O
./instances/Rome/grafo5073.78.lgr N78 E100 D82 P82.79 R5 M125080 O
./instances/Rome/grafo8064.77.lgr N77 E107 D83.258 P82 M601022 F
./instances/Rome/grafo10471.94.lgr N94 E125 D97.3223 P96 M600698 F
./instances/Rome/grafo4706.58.lgr N58 E83 D62.1274 P61 M601124 F
./instances/Rome/grafo6480.38.lgr N38 E50 D40.5 P40.79 R2 M22.393 O
./instances/Rome/grafo4388.81.lgr N81 E118 D100.326 P97 M600673 F
./instances/Rome/grafo10066.40.lgr N40 E53 D44.28 P44.79 R2 M34.098 O
./instances/Rome/grafo1112.16.lgr N16 E23 R0 M0.081 O
./instances/Rome/grafo412.23.lgr N23 E27 R0 M0.087 O
./instances/Rome/grafo1925.35.lgr N35 E36 R0 M0.114 O
./instances/Rome/grafo3710.43.lgr N43 E52 D38.6667 P38.79 R2 M19.496 O
./instances/Rome/grafo8302.81.lgr N81 E101 D68 P68.79 R5 M90974.2 O
./instances/Rome/grafo9361.65.lgr N65 E81 D64.0182 P64.79 R4 M24772.4 O
./instances/Rome/grafo10590.96.lgr N96 E118 D83 P83.79 R3 M1939.18 O
./instances/Rome/grafo4746.67.lgr N67 E92 D74.0115 P74.79 R5 M68101.6 O
./instances/Rome/grafo5650.78.lgr N78 E106 D80.2672 P79 M600891 F
./instances/Rome/grafo727.13.lgr N13 E19 R0 M0.079 O
./instances/Rome/grafo11079.39.lgr N39 E48 R0 M0.121 O
./instances/Rome/grafo8907.97.lgr N97 E125 D88 P88.79 R6 M330621 O
./instances/Rome/grafo235.13.lgr N13 E12 R0 M0.054 O
./instances/Rome/grafo1401.45.lgr N45 E53 R0 M0.139 O
./instances/Rome/grafo348.20.lgr N20 E21 R0 M0.08 O
./instances/Rome/grafo3461.37.lgr N37 E59 D45.8333 P45 M601471 F
./instances/Rome/grafo1102.29.lgr N29 E29 R0 M0.101 O
./instances/Rome/grafo6740.50.lgr N50 E66 D46.6667 P46.79 R2 M19.978 O
./instances/Rome/grafo6904.49.lgr N49 E63 D47.5294 P47.79 R2 M34.454 O
./instances/Rome/grafo10502.91.lgr N91 E136 D114.391 P105 M600725 F
./instances/Rome/grafo2867.12.lgr N12 E16 R0 M0.095 O
./instances/Rome/grafo1703.18.lgr N18 E20 R0 M0.079 O
./instances/Rome/grafo10627.96.lgr N96 E133 D113.634 P109 M600687 F
./instances/Rome/grafo4470.73.lgr N73 E95 D71.8889 P71 M601298 F
./instances/Rome/grafo168.31.lgr N31 E40 R0 M0.095 O
./instances/Rome/grafo3188.56.lgr N56 E76 D60 P60.79 R4 M5225.36 O
./instances/Rome/grafo10298.97.lgr N97 E143 D116.873 P108 M600546 F
./instances/Rome/grafo7565.57.lgr N57 E71 D52 P52.79 R3 M1508.01 O
./instances/Rome/grafo9037.70.lgr N70 E95 D73.7768 P70 M601039 F
./instances/Rome/grafo9809.67.lgr N67 E88 D71 P71.79 R3 M1383.38 O
./instances/Rome/grafo10544.93.lgr N93 E120 D99.0127 P99.79 R4 M32172.1 O
./instances/Rome/grafo7117.42.lgr N42 E55 D43 P43.79 R3 M755.04 O
./instances/Rome/grafo8479.74.lgr N74 E87 D55 P55.79 R4 M21300.9 O
./instances/Rome/grafo3117.38.lgr N38 E51 D42 P42.79 R1 M4.849 O
./instances/Rome/grafo2679.17.lgr N17 E19 R0 M0.082 O
./instances/Rome/grafo6266.44.lgr N44 E60 D42 P42.79 R4 M2925.43 O
./instances/Rome/grafo7539.37.lgr N37 E49 D36.303 P36.79 R2 M53.077 O
./instances/Rome/grafo7099.45.lgr N45 E56 D40.5 P40.79 R2 M40.877 O
./instances/Rome/grafo7550.51.lgr N51 E66 D41 P41.79 R3 M973.307 O
./instances/Rome/grafo3864.35.lgr N35 E42 D32 P32.79 R1 M5.723 O
./instances/Rome/grafo9919.32.lgr N32 E32 R0 M0.084 O
./instances/Rome/grafo10690.96.lgr N96 E116 D83 P83.79 R5 M221492 O
./instances/Rome/grafo4090.43.lgr N43 E62 D52.0385 P52.79 R3 M1231.45 O
./instances/Rome/grafo5540.75.lgr N75 E95 D72 P72.79 R5 M120644 O
./instances/Rome/grafo6457.58.lgr N58 E84 D66.9024 P66 M601128 F
./instances/Rome/grafo11659.37.lgr N37 E42 R0 M0.12 O
./instances/Rome/grafo2410.22.lgr N22 E24 R0 M0.081 O
./instances/Rome/grafo841.14.lgr N14 E13 R0 M0.048 O
./instances/Rome/grafo11667.30.lgr N30 E34 R0 M0.106 O
./instances/Rome/grafo3610.57.lgr N57 E80 D63.4412 P62 M601181 F
./instances/Rome/grafo10209.99.lgr N99 E145 D116.193 P108 M600541 F
./instances/Rome/grafo8239.65.lgr N65 E94 D68 P68.79 R6 M193605 O
./instances/Rome/grafo9385.63.lgr N63 E83 D70 P70.79 R5 M135327 O
./instances/Rome/grafo5447.46.lgr N46 E62 D51.4 P51.79 R2 M42.907 O
./instances/Rome/grafo573.13.lgr N13 E19 R0 M0.085 O
./instances/Rome/grafo8679.73.lgr N73 E93 D67 P67.79 R5 M56807.8 O
./instances/Rome/grafo3514.35.lgr N35 E43 D25 P25.79 R1 M3.489 O
./instances/Rome/grafo4550.65.lgr N65 E91 D69 P69.79 R6 M318625 O
./instances/Rome/grafo7554.38.lgr N38 E48 R0 M0.127 O
./instances/Rome/grafo3867.59.lgr N59 E80 D65 P65.79 R5 M67597.9 O
./instances/Rome/grafo2942.31.lgr N31 E32 R0 M0.073 O
./instances/Rome/grafo10336.37.lgr N37 E46 D35 P35.79 R1 M6.294 O
./instances/Rome/grafo1812.19.lgr N19 E21 R0 M0.088 O
./instances/Rome/grafo966.13.lgr N13 E13 R0 M0.042 O
./instances/Rome/grafo9089.73.lgr N73 E102 D82.3032 P81 M601051 F
./instances/Rome/grafo8346.83.lgr N83 E106 D80 P80.79 R5 M195303 O
./instances/Rome/grafo6448.80.lgr N80 E93 D54.6667 P54.79 R2 M23.736 O
./instances/Rome/grafo2029.31.lgr N31 E40 R0 M0.121 O
./instances/Rome/grafo10731.32.lgr N32 E35 R0 M0.108 O
./instances/Rome/grafo2649.22.lgr N22 E28 R0 M0.095 O
./instances/Rome/grafo1305.51.lgr N51 E62 D41.5714 P41.79 R2 M22.916 O
./instances/Rome/grafo6502.77.lgr N77 E95 D64.0243 P64.79 R3 M2010.49 O
./instances/Rome/grafo7109.87.lgr N87 E112 D82.7859 P81 M600959 F
./instances/Rome/grafo5263.75.lgr N75 E99 D77.0002 P77.79 R5 M156153 O
./instances/Rome/grafo11588.36.lgr N36 E46 D40 P40.79 R1 M5.049 O
./instances/Rome/grafo3367.40.lgr N40 E50 D28 P28.79 R1 M3.466 O
./instances/Rome/grafo3439.42.lgr N42 E57 D42.6667 P42.79 R2 M20.952 O
./instances/Rome/grafo11147.100.lgr N100 E126 D100 P100.79 R5 M268217 O
./instances/Rome/grafo2997.23.lgr N23 E29 R0 M0.101 O
./instances/Rome/grafo9019.82.lgr N82 E101 D69 P69.79 R4 M21514.4 O
./instances/Rome/grafo2788.49.lgr N49 E57 R0 M0.151 O
./instances/Rome/grafo5953.37.lgr N37 E55 D44 P44.79 R2 M132.053 O
./instances/Rome/grafo8208.89.lgr N89 E115 D83.0006 P83.79 R5 M73397.2 O
./instances/Rome/grafo11305.99.lgr N99 E129 D92.1794 P90 M600741 F
./instances/Rome/grafo3597.49.lgr N49 E64 D47 P47.79 R3 M1122.02 O
./instances/Rome/grafo7065.37.lgr N37 E46 D35 P35.79 R1 M4.205 O
./instances/Rome/grafo3737.54.lgr N54 E77 D65.6478 P65 M601330 F
./instances/Rome/grafo283.24.lgr N24 E28 R0 M0.08 O
./instances/Rome/grafo11201.99.lgr N99 E136 D107.603 P101 M600683 F
./instances/Rome/grafo6530.41.lgr N41 E54 D47 P47.79 R1 M4.935 O
./instances/Rome/grafo9203.68.lgr N68 E79 R0 M0.193 O
./instances/Rome/grafo4243.78.lgr N78 E102 D79 P79.79 R5 M214998 O
./instances/Rome/grafo4321.81.lgr N81 E100 D66 P66.79 R4 M10663 O
./instances/Rome/grafo191.21.lgr N21 E24 R0 M0.089 O
./instances/Rome/grafo10461.36.lgr N36 E45 D32 P32.79 R1 M4.06 O
./instances/Rome/grafo10246.96.lgr N96 E133 D99.0903 P94 M600774 F
./instances/Rome/grafo6754.50.lgr N50 E63 R0 M0.157 O
./instances/Rome/grafo1087.14.lgr N14 E19 R0 M0.073 O
./instances/Rome/grafo3785.54.lgr N54 E70 D50.0816 P50.79 R5 M31875.7 O
./instances/Rome/grafo2667.22.lgr N22 E22 R0 M0.067 O
./instances/Rome/grafo7462.38.lgr N38 E47 D35.7778 P35.79 R2 M10.576 O
./instances/Rome/grafo5224.42.lgr N42 E58 D45.35 P45.79 R4 M1192.13 O
./instances/Rome/grafo8762.86.lgr N86 E116 D86.5943 P83 M600908 F
./instances/Rome/grafo4631.63.lgr N63 E96 D81.5189 P79 M601066 F
./instances/Rome/grafo416.18.lgr N18 E18 R0 M0.061 O
./instances/Rome/grafo4836.56.lgr N56 E78 D70 P70.79 R1 M8.531 O
./instances/Rome/grafo7769.56.lgr N56 E75 D56 P56.79 R3 M414.634 O
./instances/Rome/grafo11595.36.lgr N36 E44 R0 M0.128 O
./instances/Rome/grafo2347.20.lgr N20 E22 R0 M0.047 O
./instances/Rome/grafo7103.39.lgr N39 E53 D46.6667 P46.79 R2 M24.291 O
./instances/Rome/grafo8869.60.lgr N60 E79 D56.3333 P56.79 R2 M40.4 O
./instances/Rome/grafo1893.18.lgr N18 E18 R0 M0.056 O
./instances/Rome/grafo2257.14.lgr N14 E16 R0 M0.074 O
./instances/Rome/grafo1582.30.lgr N30 E34 R0 M0.1 O
./instances/Rome/grafo4302.60.lgr N60 E78 D61 P61.79 R2 M76.113 O
./instances/Rome/grafo4205.52.lgr N52 E65 D45 P45.79 R1 M5.841 O
./instances/Rome/grafo5964.60.lgr N60 E78 D61.6667 P61.79 R2 M28.232 O
./instances/Rome/grafo250.13.lgr N13 E19 R0 M0.057 O
./instances/Rome/grafo8690.85.lgr N85 E107 D78 P78.79 R4 M9790.72 O
./instances/Rome/grafo1272.26.lgr N26 E34 D21 P21.79 R1 M3.381 O
./instances/Rome/grafo8534.84.lgr N84 E119 D100.524 P97 M600713 F
./instances/Rome/grafo3086.49.lgr N49 E72 D53 P53.79 R5 M33433.1 O
./instances/Rome/grafo2556.18.lgr N18 E22 R0 M0.082 O
./instances/Rome/grafo10587.94.lgr N94 E119 D95.7804 P95 M600671 F
./instances/Rome/grafo9743.80.lgr N80 E98 D64.1852 P64.79 R3 M992.278 O
./instances/Rome/grafo9376.71.lgr N71 E84 D61.5333 P61.79 R2 M43.128 O
./instances/Rome/grafo3755.52.lgr N52 E72 D63 P63.79 R4 M6250.19 O
./instances/Rome/grafo4608.83.lgr N83 E114 D87.7018 P84 M600877 F
./instances/Rome/grafo2373.16.lgr N16 E18 R0 M0.087 O
./instances/Rome/grafo6668.49.lgr N49 E61 D48 P48.79 R1 M5.37 O
./instances/Rome/grafo1113.20.lgr N20 E23 R0 M0.054 O
./instances/Rome/grafo1289.28.lgr N28 E31 R0 M0.107 O
./instances/Rome/grafo11342.37.lgr N37 E42 R0 M0.122 O
./instances/Rome/grafo189.30.lgr N30 E36 R0 M0.106 O
./instances/Rome/grafo7230.61.lgr N61 E95 D83.378 P81 M600988 F
./instances/Rome/grafo4718.64.lgr N64 E97 D84.9406 P84 M600895 F
./instances/Rome/grafo3178.34.lgr N34 E42 D28 P28.79 R1 M2.736 O
./instances/Rome/grafo7594.88.lgr N88 E120 D90.5382 P86 M600844 F
./instances/Rome/grafo5029.80.lgr N80 E108 D89.7438 P88 M600683 F
./instances/Rome/grafo4275.56.lgr N56 E76 D62 P62.79 R4 M9036.14 O
./instances/Rome/grafo453.12.lgr N12 E11 R0 M0.046 O
./instances/Rome/grafo1242.29.lgr N29 E35 R0 M0.106 O
./instances/Rome/grafo1499.32.lgr N32 E50 D40.0939 P40.79 R3 M657.346 O
./instances/Rome/grafo10910.94.lgr N94 E118 D94.2439 P94.79 R3 M1436.03 O
./instances/Rome/grafo5204.36.lgr N36 E49 D39 P39.79 R3 M874.198 O
./instances/Rome/grafo9823.90.lgr N90 E126 D102.144 P96 M600682 F
./instances/Rome/grafo1153.21.lgr N21 E23 R0 M0.064 O
./instances/Rome/grafo4915.55.lgr N55 E74 D56 P56.79 R3 M2939.19 O
./instances/Rome/grafo7440.42.lgr N42 E47 R0 M0.138 O
./instances/Rome/grafo7127.54.lgr N54 E78 D65.5992 P64 M601343 F
./instances/Rome/grafo3974.37.lgr N37 E52 D41.6667 P41.79 R2 M10.964 O
./instances/Rome/grafo3091.11.lgr N11 E11 R0 M0.052 O
./instances/Rome/grafo10945.98.lgr N98 E142 D116.607 P109 M600602 F
./instances/Rome/grafo2390.19.lgr N19 E23 R0 M0.087 O
./instances/Rome/grafo10751.36.lgr N36 E48 D40 P40.79 R3 M413.087 O
./instances/Rome/grafo5142.36.lgr N36 E48 D36.5 P36.79 R2 M39.945 O
./instances/Rome/grafo9978.41.lgr N41 E53 D42.4444 P42.79 R2 M36.773 O
./instances/Rome/grafo6021.50.lgr N50 E74 D58 P58.79 R5 M32936.7 O
./instances/Rome/grafo2397.33.lgr N33 E39 R0 M0.12 O
./instances/Rome/grafo8795.86.lgr N86 E112 D86.6114 P85 M600838 F
./instances/Rome/grafo3792.39.lgr N39 E49 D35 P35.79 R1 M4.292 O
./instances/Rome/grafo6549.45.lgr N45 E58 D46.5556 P46.79 R2 M51.211 O
./instances/Rome/grafo4348.83.lgr N83 E124 D103.635 P98 M600667 F
./instances/Rome/grafo2540.22.lgr N22 E25 R0 M0.092 O
./instances/Rome/grafo3688.54.lgr N54 E71 D55.0526 P55.79 R3 M799.898 O
./instances/Rome/grafo520.14.lgr N14 E22 R0 M0.065 O
./instances/Rome/grafo1669.48.lgr N48 E59 R0 M0.102 O
./instances/Rome/grafo6027.40.lgr N40 E55 D45.25 P45.79 R3 M422.539 O
./instances/Rome/grafo2865.36.lgr N36 E45 D34 P34.79 R1 M4.542 O
./instances/Rome/grafo3296.40.lgr N40 E48 D37 P37.79 R1 M4.411 O
./instances/Rome/grafo10121.95.lgr N95 E122 D92.6647 P91 M600806 F
./instances/Rome/grafo9017.61.lgr N61 E80 D62.5 P62.79 R2 M65.525 O
./instances/Rome/grafo8005.84.lgr N84 E115 D83.9565 P82 M601137 F
./instances/Rome/grafo8504.71.lgr N71 E89 D61.3333 P61.79 R3 M527.435 O
./instances/Rome/grafo10264.99.lgr N99 E127 D96.9921 P96 M600733 F
./instances/Rome/grafo8436.76.lgr N76 E108 D91.6529 P90 M600586 F
./instances/Rome/grafo6800.53.lgr N53 E69 D46 P46.79 R3 M627.023 O
./instances/Rome/grafo3523.59.lgr N59 E85 D64.3178 P63 M601257 F
./instances/Rome/grafo3519.40.lgr N40 E56 D51.6667 P51.79 R2 M15.896 O
./instances/Rome/grafo10626.100.lgr N100 E139 D120.398 P114 M600675 F
./instances/Rome/grafo8974.79.lgr N79 E100 D74 P74.79 R5 M181409 O
./instances/Rome/grafo3961.70.lgr N70 E96 D78 P78.79 R5 M239327 O
./instances/Rome/grafo3490.52.lgr N52 E67 D53 P53.79 R3 M1620.17 O
./instances/Rome/grafo7569.39.lgr N39 E50 D33 P33.79 R1 M4.883 O
./instances/Rome/grafo6850.45.lgr N45 E62 D47 P47.79 R1 M5.075 O
./instances/Rome/grafo9072.74.lgr N74 E109 D85.0335 P81 M601040 F
./instances/Rome/grafo6611.37.lgr N37 E54 D43 P43.79 R5 M34584 O
./instances/Rome/grafo9936.90.lgr N90 E126 D98.3422 P94 M600695 F
./instances/Rome/grafo10410.93.lgr N93 E124 D100.65 P99 M600667 F
./instances/Rome/grafo192.13.lgr N13 E17 D16 P16.79 R1 M2.872 O
./instances/Rome/grafo9493.87.lgr N87 E122 D96.5012 P92 M600688 F
./instances/Rome/grafo1920.11.lgr N11 E22 D21 P21.79 R1 M3.731 O
./instances/Rome/grafo3047.33.lgr N33 E36 R0 M0.111 O
./instances/Rome/grafo11155.99.lgr N99 E125 D92.3463 P89 M600780 F
./instances/Rome/grafo10834.93.lgr N93 E133 D105.84 P99 M600807 F
./instances/Rome/grafo10692.92.lgr N92 E121 D93.6641 P93 M600764 F
./instances/Rome/grafo8167.81.lgr N81 E106 D83 P83.79 R4 M27373.4 O
./instances/Rome/grafo9411.65.lgr N65 E95 D76.8505 P75 M600903 F
./instances/Rome/grafo181.29.lgr N29 E40 D31.5 P31.79 R2 M15.668 O
./instances/Rome/grafo3942.40.lgr N40 E50 D35.6667 P35.79 R2 M11.583 O
./instances/Rome/grafo1123.10.lgr N10 E10 R0 M0.044 O
./instances/Rome/grafo7180.40.lgr N40 E52 D42 P42.79 R2 M6.708 O
./instances/Rome/grafo10134.33.lgr N33 E34 R0 M0.085 O
./instances/Rome/grafo2669.13.lgr N13 E17 R0 M0.071 O
./instances/Rome/grafo9846.81.lgr N81 E111 D87.8072 P83 M600960 F
./instances/Rome/grafo2833.21.lgr N21 E24 R0 M0.086 O
./instances/Rome/grafo4791.78.lgr N78 E99 D69 P69.79 R3 M1491.75 O
./instances/Rome/grafo9920.38.lgr N38 E46 R0 M0.125 O
./instances/Rome/grafo10498.99.lgr N99 E129 D104.162 P101 M600663 F
./instances/Rome/grafo7216.47.lgr N47 E77 D63.413 P62 M601055 F
./instances/Rome/grafo3397.49.lgr N49 E53 R0 M0.157 O
./instances/Rome/grafo5456.42.lgr N42 E59 D50 P50.79 R5 M26935.4 O
./instances/Rome/grafo8415.84.lgr N84 E107 D75 P75.79 R5 M412005 O
./instances/Rome/grafo4004.41.lgr N41 E48 R0 M0.133 O
./instances/Rome/grafo1270.60.lgr N60 E73 D59 P59.79 R1 M7.359 O
./instances/Rome/grafo11139.98.lgr N98 E124 D92.2533 P90 M600766 F
./instances/Rome/grafo1700.15.lgr N15 E19 R0 M0.082 O
./instances/Rome/grafo401.11.lgr N11 E13 R0 M0.064 O
./instances/Rome/grafo3390.58.lgr N58 E83 D69.3537 P68 M601109 F
./instances/Rome/grafo9583.62.lgr N62 E77 D50 P50.79 R4 M4350.94 O
./instances/Rome/grafo4919.57.lgr N57 E74 D54 P54.79 R3 M228.152 O
./instances/Rome/grafo456.29.lgr N29 E36 D25 P25.79 R1 M4.036 O
./instances/Rome/grafo3283.47.lgr N47 E61 D42.5 P42.79 R2 M18.525 O
./instances/Rome/grafo10127.94.lgr N94 E130 D117.946 P115 M600586 F
./instances/Rome/grafo6183.43.lgr N43 E51 D41 P41.79 R1 M4.415 O
./instances/Rome/grafo900.11.lgr N11 E13 R0 M0.064 O
./instances/Rome/grafo3639.42.lgr N42 E50 R0 M0.133 O
./instances/Rome/grafo7859.69.lgr N69 E88 D65 P65.79 R4 M11427.6 O
./instances/Rome/grafo11560.35.lgr N35 E47 D30.2632 P30.79 R2 M30.547 O
./instances/Rome/grafo6069.38.lgr N38 E45 D31 P31.79 R1 M4.811 O
./instances/Rome/grafo4250.65.lgr N65 E79 D60.7143 P60.79 R2 M36.898 O
./instances/Rome/grafo471.18.lgr N18 E18 R0 M0.061 O
./instances/Rome/grafo4415.56.lgr N56 E70 D52.2571 P52.79 R2 M65.068 O
./instances/Rome/grafo4154.51.lgr N51 E65 D53 P53.79 R3 M1324.34 O
./instances/Rome/grafo11010.97.lgr N97 E128 D97.153 P95 M600930 F
./instances/Rome/grafo6732.54.lgr N54 E69 D51.5 P51.79 R2 M19.884 O
./instances/Rome/grafo7909.74.lgr N74 E100 D83 P83.79 R4 M16062.4 O
./instances/Rome/grafo2812.11.lgr N11 E11 R0 M0.039 O
./instances/Rome/grafo9670.78.lgr N78 E100 D73 P73.79 R5 M208324 O
./instances/Rome/grafo2896.10.lgr N10 E10 R0 M0.039 O
./instances/Rome/grafo1430.31.lgr N31 E50 D43.0588 P43.79 R2 M57.223 O
./instances/Rome/grafo4534.81.lgr N81 E101 D73.0273 P73.79 R3 M1905.78 O
./instances/Rome/grafo1053.32.lgr N32 E41 R0 M0.119 O
./instances/Rome/grafo647.78.lgr N78 E99 D76 P76.79 R3 M2787.52 O
./instances/Rome/grafo871.14.lgr N14 E17 R0 M0.09 O
./instances/Rome/grafo9375.65.lgr N65 E76 D52 P52.79 R1 M6.066 O
./instances/Rome/grafo6941.63.lgr N63 E82 D66.6667 P66.79 R2 M36.522 O
./instances/Rome/grafo9894.91.lgr N91 E128 D106.522 P101 M600639 F
./instances/Rome/grafo9827.62.lgr N62 E95 D82.5065 P79 M600901 F
./instances/Rome/grafo7023.45.lgr N45 E56 D45 P45.79 R1 M5.078 O
./instances/Rome/grafo2978.86.lgr N86 E107 D78 P78.79 R4 M15993.2 O
./instances/Rome/grafo9095.69.lgr N69 E91 D76 P76.79 R4 M28616.4 O
./instances/Rome/grafo7681.40.lgr N40 E54 D46 P46.79 R4 M9759.54 O
./instances/Rome/grafo3480.35.lgr N35 E35 R0 M0.093 O
./instances/Rome/grafo4187.75.lgr N75 E101 D71.0857 P71.79 R5 M39358.9 O
./instances/Rome/grafo6537.46.lgr N46 E52 D35 P35.79 R1 M3.712 O
./instances/Rome/grafo2400.26.lgr N26 E38 D28.6667 P28.79 R2 M10.924 O
./instances/Rome/grafo8737.90.lgr N90 E124 D101.077 P100 M600811 F
./instances/Rome/grafo8648.73.lgr N73 E102 D82 P82.79 R6 M289329 O
./instances/Rome/grafo7939.79.lgr N79 E106 D87 P87.79 R5 M145247 O
./instances/Rome/grafo9715.81.lgr N81 E107 D85 P85.79 R5 M55776.6 O
./instances/Rome/grafo8286.81.lgr N81 E117 D97.2919 P94 M600700 F
./instances/Rome/grafo1637.31.lgr N31 E41 D34 P34.79 R1 M4.736 O
./instances/Rome/grafo2539.32.lgr N32 E39 D30 P30.79 R1 M4.694 O
./instances/Rome/grafo5318.43.lgr N43 E57 D46.5556 P46.79 R2 M38.552 O
./instances/Rome/grafo5155.36.lgr N36 E47 D36 P36.79 R1 M4.715 O
./instances/Rome/grafo4514.66.lgr N66 E81 D66.2222 P66.79 R3 M2070.16 O
./instances/Rome/grafo4823.62.lgr N62 E76 R0 M0.179 O
./instances/Rome/grafo10764.96.lgr N96 E131 D100.543 P97 M600739 F
./instances/Rome/grafo921.16.lgr N16 E18 R0 M0.085 O
./instances/Rome/grafo8944.97.lgr N97 E126 D98.2232 P95 M600700 F
./instances/Rome/grafo9972.41.lgr N41 E57 D42 P42.79 R4 M3529.03 O
./instances/Rome/grafo2898.14.lgr N14 E18 R0 M0.082 O
./instances/Rome/grafo6810.82.lgr N82 E101 D77 P77.79 R4 M13507.1 O
./instances/Rome/grafo508.20.lgr N20 E21 R0 M0.096 O
./instances/Rome/grafo11674.33.lgr N33 E39 D22 P22.79 R1 M3.022 O
./instances/Rome/grafo11364.38.lgr N38 E53 D47.3 P47.79 R2 M57.028 O
./instances/Rome/grafo4803.53.lgr N53 E70 D51 P51.79 R5 M86930.1 O
./instances/Rome/grafo2690.41.lgr N41 E57 D53 P53.79 R1 M12.488 O
./instances/Rome/grafo8835.87.lgr N87 E117 D94.079 P91 M600748 F
./instances/Rome/grafo1205.56.lgr N56 E76 D62 P62.79 R4 M17448.7 O
./instances/Rome/grafo3703.45.lgr N45 E67 D56 P56.79 R4 M5070.18 O
./instances/Rome/grafo5857.38.lgr N38 E48 D36.6 P36.79 R2 M15.284 O
./instances/Rome/grafo8832.91.lgr N91 E115 D91 P91.79 R4 M17740 O
./instances/Rome/grafo2608.18.lgr N18 E23 R0 M0.093 O
./instances/Rome/grafo4253.75.lgr N75 E100 D81 P81.79 R4 M11904.6 O
./instances/Rome/grafo2066.33.lgr N33 E39 R0 M0.117 O
./instances/Rome/grafo11440.90.lgr N90 E129 D107.364 P102 M600661 F
./instances/Rome/grafo1263.25.lgr N25 E29 R0 M0.098 O
./instances/Rome/grafo9914.91.lgr N91 E120 D92.3916 P90 M600744 F
./instances/Rome/grafo6713.48.lgr N48 E67 D55 P55.79 R2 M58.481 O
./instances/Rome/grafo1371.26.lgr N26 E33 R0 M0.122 O
./instances/Rome/grafo5079.64.lgr N64 E83 D66.9999 P67.79 R4 M20076.2 O
./instances/Rome/grafo1300.66.lgr N66 E88 D68 P68.79 R5 M91972.6 O
./instances/Rome/grafo7809.71.lgr N71 E84 D62 P62.79 R1 M8.05 O
./instances/Rome/grafo4799.58.lgr N58 E76 D51.0988 P51.79 R3 M1289.99 O
./instances/Rome/grafo2271.71.lgr N71 E89 D65 P65.79 R4 M12377.2 O
./instances/Rome/grafo1264.28.lgr N28 E30 R0 M0.103 O
./instances/Rome/grafo11112.96.lgr N96 E138 D112.838 P107 M600634 F
./instances/Rome/grafo5853.57.lgr N57 E80 D62.1613 P62.79 R3 M906.877 O
./instances/Rome/grafo2077.25.lgr N25 E30 R0 M0.101 O
./instances/Rome/grafo6737.49.lgr N49 E63 D41.6667 P41.79 R2 M11.926 O
./instances/Rome/grafo9886.38.lgr N38 E43 R0 M0.127 O
./instances/Rome/grafo1376.29.lgr N29 E34 R0 M0.103 O
./instances/Rome/grafo11527.33.lgr N33 E40 R0 M0.117 O
./instances/Rome/grafo3110.38.lgr N38 E49 D39.6 P39.79 R2 M13.269 O
./instances/Rome/grafo3993.52.lgr N52 E82 D71.5418 P70 M601261 F
./instances/Rome/grafo2359.12.lgr N12 E17 R0 M0.078 O
./instances/Rome/grafo5925.45.lgr N45 E56 D41 P41.79 R1 M5.02 O
./instances/Rome/grafo9246.63.lgr N63 E89 D67 P67.79 R6 M182008 O
./instances/Rome/grafo2498.27.lgr N27 E32 R0 M0.102 O
./instances/Rome/grafo4509.64.lgr N64 E83 D61 P61.79 R4 M7107.99 O
./instances/Rome/grafo4097.39.lgr N39 E55 D47 P47.79 R3 M1148.16 O
./instances/Rome/grafo11467.37.lgr N37 E48 R0 M0.124 O
./instances/Rome/grafo6909.67.lgr N67 E77 D53.6667 P53.79 R2 M16.919 O
./instances/Rome/grafo4495.63.lgr N63 E94 D70.5287 P68 M600892 F
./instances/Rome/grafo5124.36.lgr N36 E43 D33 P33.79 R1 M4.867 O
./instances/Rome/grafo10230.37.lgr N37 E48 R0 M0.128 O
./instances/Rome/grafo10447.99.lgr N99 E129 D95.6494 P95 M600839 F
./instances/Rome/grafo7454.44.lgr N44 E57 D39 P39.79 R1 M5.217 O
./instances/Rome/grafo8608.74.lgr N74 E98 D68.001 P68.79 R4 M4722.53 O
./instances/Rome/grafo2940.19.lgr N19 E22 R0 M0.087 O
./instances/Rome/grafo7061.53.lgr N53 E74 D57 P57.79 R4 M8590.15 O
./instances/Rome/grafo7487.42.lgr N42 E53 D43 P43.79 R2 M32.562 O
./instances/Rome/grafo3169.51.lgr N51 E66 D51.1905 P51.79 R3 M684.794 O
./instances/Rome/grafo1644.18.lgr N18 E21 R0 M0.086 O
./instances/Rome/grafo689.10.lgr N10 E10 R0 M0.04 O
./instances/Rome/grafo1379.32.lgr N32 E39 R0 M0.111 O
./instances/Rome/grafo9747.80.lgr N80 E121 D95.685 P89 M600868 F
./instances/Rome/grafo4838.58.lgr N58 E86 D72 P72.79 R6 M247115 O
./instances/Rome/grafo9225.62.lgr N62 E77 D53 P53.79 R3 M781.938 O
./instances/Rome/grafo7166.52.lgr N52 E69 D59.4444 P59.79 R2 M71.95 O
./instances/Rome/grafo10844.39.lgr N39 E49 D37.6667 P37.79 R2 M14.771 O
./instances/Rome/grafo7884.83.lgr N83 E119 D96.6633 P93 M600775 F
./instances/Rome/grafo2964.11.lgr N11 E12 R0 M0.062 O
./instances/Rome/grafo4871.53.lgr N53 E71 D52.2543 P52.79 R2 M126.858 O
./instances/Rome/grafo8030.93.lgr N93 E109 D72.3333 P72.79 R2 M38.653 O
./instances/Rome/grafo307.13.lgr N13 E13 R0 M0.046 O
./instances/Rome/grafo2263.22.lgr N22 E24 R0 M0.088 O
./instances/Rome/grafo1011.19.lgr N19 E24 R0 M0.089 O
./instances/Rome/grafo8960.95.lgr N95 E129 D95.7173 P91 M600777 F
./instances/Rome/grafo5361.76.lgr N76 E107 D85.8818 P82 M600862 F
./instances/Rome/grafo10170.96.lgr N96 E127 D93.1369 P90 M600749 F
./instances/Rome/grafo7429.44.lgr N44 E65 D52 P52.79 R4 M4462.59 O
./instances/Rome/grafo2617.46.lgr N46 E55 D30 P30.79 R1 M2.753 O
./instances/Rome/grafo9712.67.lgr N67 E85 D75 P75.79 R3 M2562.34 O
./instances/Rome/grafo1596.26.lgr N26 E26 R0 M0.097 O
./instances/Rome/grafo1480.56.lgr N56 E77 D58 P58.79 R6 M386968 O
./instances/Rome/grafo11493.37.lgr N37 E52 D42 P42.79 R4 M3038.37 O
./instances/Rome/grafo813.13.lgr N13 E19 R0 M0.079 O
./instances/Rome/grafo3442.52.lgr N52 E73 D54.04 P54.79 R4 M3873.55 O
./instances/Rome/grafo9178.64.lgr N64 E87 D69 P69.79 R4 M13955 O
./instances/Rome/grafo5308.39.lgr N39 E49 D38 P38.79 R1 M6.113 O
./instances/Rome/grafo8273.81.lgr N81 E107 D80 P80.79 R5 M61348.3 O
./instances/Rome/grafo5629.39.lgr N39 E41 R0 M0.128 O
./instances/Rome/grafo7876.79.lgr N79 E109 D85.1982 P84 M600949 F
./instances/Rome/grafo10114.95.lgr N95 E119 D85 P85.79 R5 M97624.8 O
./instances/Rome/grafo5375.71.lgr N71 E93 D76 P76.79 R5 M335691 O
./instances/Rome/grafo7760.46.lgr N46 E57 R0 M0.108 O
./instances/Rome/grafo1522.43.lgr N43 E53 D32 P32.79 R1 M2.907 O
./instances/Rome/grafo5950.43.lgr N43 E56 D41.6667 P41.79 R2 M14.936 O
./instances/Rome/grafo275.16.lgr N16 E18 R0 M0.067 O
./instances/Rome/grafo9214.66.lgr N66 E95 D81 P81.79 R5 M70323.4 O
./instances/Rome/grafo1529.73.lgr N73 E90 D58 P58.79 R2 M167.066 O
./instances/Rome/grafo9893.38.lgr N38 E49 R0 M0.125 O
./instances/Rome/grafo6817.94.lgr N94 E133 D100.781 P95 M600776 F
./instances/Rome/grafo4766.51.lgr N51 E73 D64 P64.79 R4 M5438.79 O
./instances/Rome/grafo4182.64.lgr N64 E91 D77 P77.79 R6 M468442 O
./instances/Rome/grafo10117.98.lgr N98 E125 D99.4412 P97 M600661 F
./instances/Rome/grafo9740.73.lgr N73 E95 D75 P75.79 R5 M117988 O
./instances/Rome/grafo9245.82.lgr N82 E110 D83.615 P82 M600893 F
./instances/Rome/grafo1697.11.lgr N11 E17 D15.5 P15.79 R2 M12.008 O
./instances/Rome/grafo478.33.lgr N33 E38 R0 M0.114 O
./instances/Rome/grafo1045.29.lgr N29 E39 D31 P31.79 R1 M3.331 O
./instances/Rome/grafo1865.18.lgr N18 E20 R0 M0.073 O
./instances/Rome/grafo2058.28.lgr N28 E29 R0 M0.09 O
./instances/Rome/grafo6091.33.lgr N33 E37 R0 M0.124 O
./instances/Rome/grafo158.21.lgr N21 E24 R0 M0.059 O
./instances/Rome/grafo6479.38.lgr N38 E51 D43.6111 P43.79 R2 M28.435 O
./instances/Rome/grafo11650.34.lgr N34 E41 D28 P28.79 R1 M3.625 O
./instances/Rome/grafo4593.62.lgr N62 E76 D50.6 P50.79 R2 M23.899 O
./instances/Rome/grafo2813.25.lgr N25 E29 R0 M0.1 O
./instances/Rome/grafo3093.35.lgr N35 E47 D33.3333 P33.79 R2 M23.061 O
./instances/Rome/grafo8051.61.lgr N61 E73 D46.5714 P46.79 R2 M26.615 O
./instances/Rome/grafo1184.25.lgr N25 E25 R0 M0.083 O
./instances/Rome/grafo6095.35.lgr N35 E49 D45 P45.79 R1 M3.881 O
./instances/Rome/grafo3783.46.lgr N46 E58 D47.6667 P47.79 R2 M23.524 O
./instances/Rome/grafo5844.39.lgr N39 E48 D33.6 P33.79 R2 M34.448 O
./instances/Rome/grafo7329.59.lgr N59 E71 D49.75 P49.79 R2 M20.432 O
./instances/Rome/grafo392.13.lgr N13 E13 R0 M0.068 O
./instances/Rome/grafo7025.47.lgr N47 E64 D55 P55.79 R4 M9497.61 O
./instances/Rome/grafo5392.37.lgr N37 E49 D42 P42.79 R1 M4.068 O
./instances/Rome/grafo10705.97.lgr N97 E133 D112.658 P109 M600652 F
./instances/Rome/grafo4666.56.lgr N56 E75 D54 P54.79 R1 M5.562 O
./instances/Rome/grafo5248.36.lgr N36 E43 R0 M0.128 O
./instances/Rome/grafo2726.38.lgr N38 E53 D41 P41.79 R3 M1462.55 O
./instances/Rome/grafo7246.42.lgr N42 E53 D42 P42.79 R1 M4.739 O
./instances/Rome/grafo7119.42.lgr N42 E46 R0 M0.139 O
./instances/Rome/grafo6937.34.lgr N34 E41 D24 P24.79 R1 M2.847 O
./instances/Rome/grafo6345.43.lgr N43 E57 D36 P36.79 R2 M172.522 O
./instances/Rome/grafo328.10.lgr N10 E10 R0 M0.052 O
./instances/Rome/grafo1145.18.lgr N18 E24 R0 M0.078 O
./instances/Rome/grafo6608.53.lgr N53 E76 D62.2877 P62 M600845 F
./instances/Rome/grafo4627.53.lgr N53 E72 D55.5 P55.79 R2 M35.157 O
./instances/Rome/grafo2133.22.lgr N22 E24 R0 M0.091 O
./instances/Rome/grafo477.13.lgr N13 E13 R0 M0.044 O
./instances/Rome/grafo9717.64.lgr N64 E85 D68.1667 P68.79 R2 M85.459 O
./instances/Rome/grafo10811.96.lgr N96 E142 D117.535 P110 M600716 F
./instances/Rome/grafo4556.52.lgr N52 E68 D47.6667 P48.79 R2 M71.844 O
./instances/Rome/grafo11441.38.lgr N38 E43 R0 M0.098 O
./instances/Rome/grafo8108.85.lgr N85 E115 D91.5324 P90 M600750 F
./instances/Rome/grafo9100.80.lgr N80 E105 D77.853 P77 M601175 F
./instances/Rome/grafo7656.40.lgr N40 E58 D49 P49.79 R1 M6.549 O
./instances/Rome/grafo3769.48.lgr N48 E63 D51 P51.79 R3 M1081.35 O
./instances/Rome/grafo2117.18.lgr N18 E20 R0 M0.084 O
./instances/Rome/grafo9028.69.lgr N69 E98 D78.1216 P76 M601180 F
./instances/Rome/grafo6870.44.lgr N44 E64 D56.1538 P56.79 R4 M8707 O
./instances/Rome/grafo11256.99.lgr N99 E126 D98.6049 P96 M600646 F
./instances/Rome/grafo4316.77.lgr N77 E99 D73 P73.79 R3 M2151.79 O
./instances/Rome/grafo1584.70.lgr N70 E98 D84 P84.79 R6 M475687 O
./instances/Rome/grafo7714.44.lgr N44 E72 D62 P62.79 R6 M123842 O
./instances/Rome/grafo6852.44.lgr N44 E61 D50.1028 P50.79 R2 M161.273 O
./instances/Rome/grafo4689.59.lgr N59 E71 R0 M0.176 O
./instances/Rome/grafo4844.58.lgr N58 E69 D40 P40.79 R1 M4.369 O
./instances/Rome/grafo3580.44.lgr N44 E64 D55 P55.79 R3 M508.719 O
./instances/Rome/grafo9794.61.lgr N61 E91 D71.9131 P71 M601212 F
./instances/Rome/grafo2939.19.lgr N19 E28 D22 P22.79 R1 M2.663 O
./instances/Rome/grafo6393.43.lgr N43 E62 D50 P50.79 R4 M3582.72 O
./instances/Rome/grafo11333.39.lgr N39 E50 D38.4 P38.79 R2 M43.152 O
./instances/Rome/grafo8523.71.lgr N71 E102 D78.7302 P76 M601213 F
./instances/Rome/grafo5027.60.lgr N60 E85 D63 P63.79 R6 M390947 O
./instances/Rome/grafo503.11.lgr N11 E14 R0 M0.066 O
./instances/Rome/grafo8059.61.lgr N61 E92 D80.8927 P79 M601113 F
./instances/Rome/grafo3510.96.lgr N96 E123 D92 P92.79 R5 M77793 O
./instances/Rome/grafo516.15.lgr N15 E16 R0 M0.057 O
./instances/Rome/grafo7158.39.lgr N39 E54 D40.6667 P40.79 R2 M20.014 O
./instances/Rome/grafo10515.39.lgr N39 E54 D47 P47.79 R1 M4.536 O
./instances/Rome/grafo6262.46.lgr N46 E64 D51.25 P51.79 R2 M26.892 O
./instances/Rome/grafo5533.47.lgr N47 E61 D39 P39.79 R3 M1005.72 O
./instances/Rome/grafo11377.36.lgr N36 E48 D45 P45.79 R1 M4.257 O
./instances/Rome/grafo2876.27.lgr N27 E32 R0 M0.109 O
./instances/Rome/grafo8298.78.lgr N78 E116 D98.7278 P91 M600680 F
./instances/Rome/grafo1428.56.lgr N56 E69 D53.5385 P53.79 R2 M31.909 O
./instances/Rome/grafo956.14.lgr N14 E15 R0 M0.065 O
./instances/Rome/grafo1928.23.lgr N23 E28 R0 M0.089 O
./instances/Rome/grafo4629.64.lgr N64 E90 D72.2226 P71 M601188 F
./instances/Rome/grafo7338.41.lgr N41 E50 D37.6667 P37.79 R2 M14.568 O
./instances/Rome/grafo11655.91.lgr N91 E125 D103.277 P101 M600651 F
./instances/Rome/grafo1796.31.lgr N31 E40 R0 M0.119 O
./instances/Rome/grafo1553.67.lgr N67 E84 D70.0833 P70.79 R2 M58.726 O
./instances/Rome/grafo4158.77.lgr N77 E113 D96.024 P94 M600558 F
./instances/Rome/grafo454.17.lgr N17 E17 R0 M0.061 O
./instances/Rome/grafo6568.56.lgr N56 E69 D49 P49.79 R1 M5.759 O
./instances/Rome/grafo1082.23.lgr N23 E24 R0 M0.065 O
./instances/Rome/grafo2442.14.lgr N14 E18 R0 M0.071 O
./instances/Rome/grafo5454.38.lgr N38 E48 R0 M0.137 O
./instances/Rome/grafo7260.45.lgr N45 E61 D50 P50.79 R1 M7.138 O
./instances/Rome/grafo7992.70.lgr N70 E94 D68.9423 P68 M601344 F
./instances/Rome/grafo7915.78.lgr N78 E109 D87.6818 P86 M600975 F
./instances/Rome/grafo9380.62.lgr N62 E96 D78.4104 P75 M601084 F
./instances/Rome/grafo120.40.lgr N40 E42 R0 M0.137 O
./instances/Rome/grafo370.14.lgr N14 E19 R0 M0.074 O
./instances/Rome/grafo6898.61.lgr N61 E72 D47.5833 P47.79 R2 M43.349 O
./instances/Rome/grafo8999.86.lgr N86 E112 D91.0911 P90 M600731 F
./instances/Rome/grafo4652.74.lgr N74 E99 D76 P76.79 R5 M32489.3 O
./instances/Rome/grafo6646.77.lgr N77 E104 D75 P75.79 R6 M458147 O
./instances/Rome/grafo9547.63.lgr N63 E89 D69.9999 P70.79 R6 M550532 O
./instances/Rome/grafo7787.71.lgr N71 E87 D79 P79.79 R1 M10.866 O
./instances/Rome/grafo8783.85.lgr N85 E112 D82 P82.79 R6 M507732 O
./instances/Rome/grafo9039.66.lgr N66 E86 D59 P59.79 R5 M58065.8 O
./instances/Rome/grafo9623.82.lgr N82 E109 D90.7643 P89 M600750 F
./instances/Rome/grafo2695.43.lgr N43 E52 R0 M0.129 O
./instances/Rome/grafo11319.34.lgr N34 E40 R0 M0.112 O
./instances/Rome/grafo3251.39.lgr N39 E47 R0 M0.126 O
./instances/Rome/grafo9991.39.lgr N39 E54 D45 P45.79 R3 M306.086 O
./instances/Rome/grafo159.24.lgr N24 E25 R0 M0.064 O
./instances/Rome/grafo7636.43.lgr N43 E59 D46.0526 P46.79 R2 M51.254 O
./instances/Rome/grafo6783.38.lgr N38 E45 D33 P33.79 R1 M5.263 O
./instances/Rome/grafo4896.68.lgr N68 E86 D56.2222 P56.79 R3 M1122.04 O
./instances/Rome/grafo6654.87.lgr N87 E117 D89.0058 P87 M600687 F
./instances/Rome/grafo6008.43.lgr N43 E68 D52.0357 P51 M601181 F
./instances/Rome/grafo6812.37.lgr N37 E50 D40 P40.79 R1 M4.872 O
./instances/Rome/grafo8008.95.lgr N95 E138 D113.686 P106 M600734 F
./instances/Rome/grafo7735.46.lgr N46 E60 D45.0183 P45.79 R3 M1226.25 O
./instances/Rome/grafo7191.41.lgr N41 E54 D43.6667 P43.79 R2 M12.33 O
./instances/Rome/grafo9003.84.lgr N84 E115 D87.3733 P86 M600808 F
./instances/Rome/grafo9921.33.lgr N33 E36 R0 M0.124 O
./instances/Rome/grafo6920.40.lgr N40 E57 D49.2 P49.79 R2 M66.755 O
./instances/Rome/grafo4262.77.lgr N77 E106 D87.4323 P86 M600881 F
./instances/Rome/grafo4657.79.lgr N79 E113 D84.6396 P81 M600918 F
./instances/Rome/grafo5595.42.lgr N42 E56 D41 P41.79 R1 M11.184 O
./instances/Rome/grafo7470.43.lgr N43 E52 D36 P36.79 R1 M5.744 O
./instances/Rome/grafo7652.40.lgr N40 E55 D43.3333 P43.79 R2 M28.419 O
./instances/Rome/grafo9054.99.lgr N99 E131 D102.875 P100 M600610 F
./instances/Rome/grafo3328.56.lgr N56 E76 D58 P58.79 R4 M5083.91 O
./instances/Rome/grafo2836.39.lgr N39 E44 R0 M0.126 O
./instances/Rome/grafo9454.70.lgr N70 E109 D92.0875 P87 M600812 F
./instances/Rome/grafo4504.62.lgr N62 E88 D68 P68.79 R6 M330045 O
./instances/Rome/grafo1490.47.lgr N47 E57 D42 P42.79 R1 M4.537 O
./instances/Rome/grafo955.13.lgr N13 E12 R0 M0.05 O
./instances/Rome/grafo5913.37.lgr N37 E50 D43.0559 P43.79 R2 M316.446 O
./instances/Rome/grafo5107.67.lgr N67 E80 D45 P45.79 R1 M6.396 O
./instances/Rome/grafo6320.49.lgr N49 E61 D48 P48.79 R1 M5.162 O
./instances/Rome/grafo6092.34.lgr N34 E39 R0 M0.122 O
./instances/Rome/grafo8906.75.lgr N75 E97 D76.9857 P76 M601074 F
./instances/Rome/grafo396.15.lgr N15 E17 R0 M0.05 O
./instances/Rome/grafo1619.11.lgr N11 E15 R0 M0.069 O
./instances/Rome/grafo11257.91.lgr N91 E129 D107.462 P103 M600716 F
./instances/Rome/grafo641.21.lgr N21 E23 R0 M0.084 O
./instances/Rome/grafo4987.64.lgr N64 E77 D52.5 P52.79 R2 M36.853 O
./instances/Rome/grafo10809.99.lgr N99 E131 D103.082 P98 M600852 F
./instances/Rome/grafo1427.51.lgr N51 E59 R0 M0.152 O
./instances/Rome/grafo6042.36.lgr N36 E43 D31 P31.79 R1 M5.4 O
./instances/Rome/grafo8558.90.lgr N90 E125 D101.398 P96 M600751 F
./instances/Rome/grafo9546.66.lgr N66 E92 D72.0024 P72.79 R6 M326223 O
./instances/Rome/grafo194.23.lgr N23 E30 R0 M0.108 O
./instances/Rome/grafo2787.24.lgr N24 E35 D27 P27.79 R1 M3.95 O
./instances/Rome/grafo10698.95.lgr N95 E137 D108.643 P102 M600700 F
./instances/Rome/grafo1309.25.lgr N25 E26 R0 M0.099 O
./instances/Rome/grafo1837.20.lgr N20 E24 R0 M0.081 O
./instances/Rome/grafo10605.99.lgr N99 E127 D87.9622 P86 M600726 F
./instances/Rome/grafo3689.49.lgr N49 E65 D51 P51.79 R4 M7670.94 O
./instances/Rome/grafo11151.92.lgr N92 E121 D90.8996 P86 M600885 F
./instances/Rome/grafo2714.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo1794.17.lgr N17 E20 R0 M0.081 O
./instances/Rome/grafo3215.58.lgr N58 E74 D61.2857 P61.79 R2 M39.859 O
./instances/Rome/grafo10609.100.lgr N100 E132 D101.413 P99 M600697 F
./instances/Rome/grafo11195.93.lgr N93 E130 D106.911 P104 M600822 F
./instances/Rome/grafo5458.41.lgr N41 E58 D50 P50.79 R4 M5185.14 O
./instances/Rome/grafo6339.47.lgr N47 E64 D53.0308 P53.79 R3 M1023.94 O
./instances/Rome/grafo3869.58.lgr N58 E73 D51 P51.79 R2 M111.995 O
./instances/Rome/grafo5479.41.lgr N41 E50 R0 M0.141 O
./instances/Rome/grafo3545.58.lgr N58 E83 D72.2039 P70 M601349 F
./instances/Rome/grafo7387.39.lgr N39 E48 D34 P34.79 R1 M5.307 O
./instances/Rome/grafo2015.35.lgr N35 E48 D42.0769 P42.79 R3 M752.901 O
./instances/Rome/grafo6251.49.lgr N49 E68 D55.025 P55.79 R4 M5304.42 O
./instances/Rome/grafo6758.46.lgr N46 E66 D54.1304 P54.79 R4 M2894.89 O
./instances/Rome/grafo1579.32.lgr N32 E35 R0 M0.104 O
./instances/Rome/grafo288.15.lgr N15 E16 R0 M0.065 O
./instances/Rome/grafo10387.97.lgr N97 E137 D116.046 P110 M600681 F
./instances/Rome/grafo7311.41.lgr N41 E45 R0 M0.102 O
./instances/Rome/grafo10936.98.lgr N98 E124 D91.8859 P90 M600769 F
./instances/Rome/grafo660.13.lgr N13 E20 R0 M0.082 O
./instances/Rome/grafo11625.37.lgr N37 E51 D45 P45 R2 M407.119 O
./instances/Rome/grafo7823.80.lgr N80 E113 D90.0413 P88 M600924 F
./instances/Rome/grafo625.14.lgr N14 E15 R0 M0.055 O
./instances/Rome/grafo3372.46.lgr N46 E69 D60 P60.79 R6 M316856 O
./instances/Rome/grafo8692.87.lgr N87 E127 D105.836 P99 M600765 F
./instances/Rome/grafo7930.84.lgr N84 E115 D85.6636 P83 M601026 F
./instances/Rome/grafo6153.39.lgr N39 E52 D34 P34.79 R1 M4.36 O
./instances/Rome/grafo8517.75.lgr N75 E95 D70 P70.79 R4 M11420.3 O
./instances/Rome/grafo1183.30.lgr N30 E39 D31 P31.79 R1 M3.515 O
./instances/Rome/grafo9906.38.lgr N38 E51 D46 P46.79 R1 M4.725 O
./instances/Rome/grafo1666.19.lgr N19 E28 D20 P20.79 R1 M3.356 O
./instances/Rome/grafo1594.25.lgr N25 E26 R0 M0.096 O
./instances/Rome/grafo8028.68.lgr N68 E94 D74.9978 P74 M601036 F
./instances/Rome/grafo164.22.lgr N22 E27 R0 M0.092 O
./instances/Rome/grafo2967.47.lgr N47 E58 D30 P30.79 R1 M3.687 O
./instances/Rome/grafo10079.41.lgr N41 E57 D44 P44.79 R4 M2489.86 O
./instances/Rome/grafo11326.35.lgr N35 E42 D30 P30.79 R1 M3.791 O
./instances/Rome/grafo847.22.lgr N22 E29 R0 M0.101 O
./instances/Rome/grafo11415.35.lgr N35 E43 R0 M0.116 O
./instances/Rome/grafo5661.48.lgr N48 E58 D44 P44.79 R1 M4.159 O
./instances/Rome/grafo9748.67.lgr N67 E103 D87.4863 P86 M600915 F
./instances/Rome/grafo4178.74.lgr N74 E99 D78 P78.79 R5 M187147 O
./instances/Rome/grafo6567.60.lgr N60 E85 D70 P70.79 R5 M42612.6 O
./instances/Rome/grafo10652.100.lgr N100 E141 D114.961 P109 M600685 F
./instances/Rome/grafo2684.33.lgr N33 E38 R0 M0.133 O
./instances/Rome/grafo7015.45.lgr N45 E53 R0 M0.141 O
./instances/Rome/grafo6968.44.lgr N44 E67 D45 P45.79 R4 M2107.15 O
./instances/Rome/grafo10750.100.lgr N100 E135 D108.921 P104 M600692 F
./instances/Rome/grafo11672.35.lgr N35 E47 D40.125 P40.79 R3 M292.869 O
./instances/Rome/grafo10310.93.lgr N93 E117 D84.6973 P84 M600775 F
./instances/Rome/grafo2986.38.lgr N38 E50 D35.4444 P35.79 R2 M17.296 O
./instances/Rome/grafo5359.41.lgr N41 E59 D48.0167 P48.79 R3 M684.061 O
./instances/Rome/grafo6562.98.lgr N98 E138 D113.314 P108 M600621 F
./instances/Rome/grafo2068.12.lgr N12 E16 R0 M0.078 O
./instances/Rome/grafo4361.58.lgr N58 E90 D77.6402 P76 M601040 F
./instances/Rome/grafo4917.76.lgr N76 E100 D76.4922 P75 M601295 F
./instances/Rome/grafo10978.98.lgr N98 E130 D90.1718 P87 M600843 F
./instances/Rome/grafo11532.39.lgr N39 E51 D42 P42.79 R1 M6.107 O
./instances/Rome/grafo8646.92.lgr N92 E135 D108.374 P101 M600945 F
./instances/Rome/grafo5797.47.lgr N47 E64 D48.1111 P48.79 R3 M726.072 O
./instances/Rome/grafo10457.36.lgr N36 E45 D32 P32.79 R1 M4.717 O
./instances/Rome/grafo4129.78.lgr N78 E108 D85.7051 P84 M600922 F
./instances/Rome/grafo3135.34.lgr N34 E38 R0 M0.122 O
./instances/Rome/grafo652.14.lgr N14 E13 R0 M0.047 O
./instances/Rome/grafo11250.99.lgr N99 E143 D112.601 P106 M600714 F
./instances/Rome/grafo2878.19.lgr N19 E33 D31.3333 P31.79 R2 M9.137 O
./instances/Rome/grafo3118.39.lgr N39 E52 R0 M0.104 O
./instances/Rome/grafo4118.66.lgr N66 E79 D52 P52.79 R1 M4.395 O
./instances/Rome/grafo6765.68.lgr N68 E82 D54.6667 P54.79 R2 M25.888 O
./instances/Rome/grafo3007.27.lgr N27 E30 R0 M0.097 O
./instances/Rome/grafo7883.65.lgr N65 E88 D71 P71.79 R5 M86261.8 O
./instances/Rome/grafo10904.94.lgr N94 E129 D100.683 P96 M600790 F
./instances/Rome/grafo6488.49.lgr N49 E63 D48 P48.79 R1 M6.222 O
./instances/Rome/grafo3881.39.lgr N39 E61 D54 P54.79 R3 M962.167 O
./instances/Rome/grafo1369.23.lgr N23 E24 R0 M0.065 O
./instances/Rome/grafo4517.80.lgr N80 E112 D88.8464 P86 M601087 F
./instances/Rome/grafo3682.49.lgr N49 E74 D60 P60.79 R5 M27948.2 O
./instances/Rome/grafo11217.95.lgr N95 E131 D103.125 P98 M600777 F
./instances/Rome/grafo10362.94.lgr N94 E136 D108.071 P103 M600714 F
./instances/Rome/grafo3300.42.lgr N42 E55 D38.1 P38.79 R3 M415.38 O
./instances/Rome/grafo7898.68.lgr N68 E88 D67 P67.79 R4 M11755 O
./instances/Rome/grafo1299.47.lgr N47 E57 D35 P35.79 R1 M4.112 O
./instances/Rome/grafo5506.43.lgr N43 E65 D57.4469 P57.79 R3 M255.799 O
./instances/Rome/grafo10806.97.lgr N97 E139 D109.624 P101 M600921 F
./instances/Rome/grafo4177.57.lgr N57 E76 D59.3886 P59.79 R2 M89.363 O
./instances/Rome/grafo5646.33.lgr N33 E38 R0 M0.111 O
./instances/Rome/grafo2366.16.lgr N16 E20 R0 M0.077 O
./instances/Rome/grafo11515.37.lgr N37 E46 R0 M0.124 O
./instances/Rome/grafo8824.91.lgr N91 E120 D91.1794 P89 M600766 F
./instances/Rome/grafo9918.34.lgr N34 E34 R0 M0.106 O
./instances/Rome/grafo2570.15.lgr N15 E22 R0 M0.075 O
./instances/Rome/grafo8506.88.lgr N88 E124 D96.3681 P91 M600860 F
./instances/Rome/grafo8386.73.lgr N73 E99 D85.0004 P85.79 R4 M10022.1 O
./instances/Rome/grafo10887.31.lgr N31 E36 R0 M0.112 O
./instances/Rome/grafo2704.25.lgr N25 E32 R0 M0.103 O
./instances/Rome/grafo7547.47.lgr N47 E59 D44 P44.79 R1 M5.163 O
./instances/Rome/grafo3858.54.lgr N54 E68 D53 P53.79 R3 M1316.71 O
./instances/Rome/grafo968.13.lgr N13 E21 R0 M0.082 O
./instances/Rome/grafo9065.70.lgr N70 E92 D73 P73.79 R5 M175927 O
./instances/Rome/grafo5171.77.lgr N77 E91 D65 P65.79 R1 M10.424 O
./instances/Rome/grafo9947.32.lgr N32 E40 R0 M0.109 O
./instances/Rome/grafo681.35.lgr N35 E48 D40.5 P40.79 R2 M34.87 O
./instances/Rome/grafo3582.41.lgr N41 E51 D34.6667 P34.79 R2 M19.293 O
./instances/Rome/grafo405.16.lgr N16 E17 R0 M0.056 O
./instances/Rome/grafo11535.97.lgr N97 E127 D95.1806 P93 M600832 F
./instances/Rome/grafo4278.55.lgr N55 E65 D38 P38.79 R1 M4.856 O
./instances/Rome/grafo3666.53.lgr N53 E93 D83.3396 P77 M601145 F
./instances/Rome/grafo8074.68.lgr N68 E98 D80.2357 P79 M601003 F
./instances/Rome/grafo6815.84.lgr N84 E108 D70.7784 P69 M601267 F
./instances/Rome/grafo3980.54.lgr N54 E70 D56.2 P56.79 R2 M53.201 O
./instances/Rome/grafo8063.70.lgr N70 E103 D85.5289 P82 M600968 F
./instances/Rome/grafo7507.67.lgr N67 E86 D57.0441 P57.79 R4 M3450.85 O
./instances/Rome/grafo6495.39.lgr N39 E56 D51 P51.79 R4 M9872.5 O
./instances/Rome/grafo5919.40.lgr N40 E56 D46.5 P46.79 R2 M22.694 O
./instances/Rome/grafo3584.56.lgr N56 E80 D64.1606 P62 M601196 F
./instances/Rome/grafo10275.97.lgr N97 E147 D127.911 P117 M600609 F
./instances/Rome/grafo8792.98.lgr N98 E132 D101.939 P98 M600781 F
./instances/Rome/grafo8683.79.lgr N79 E102 D76.8688 P75 M600930 F
./instances/Rome/grafo6477.37.lgr N37 E43 R0 M0.132 O
./instances/Rome/grafo10059.32.lgr N32 E39 R0 M0.087 O
./instances/Rome/grafo4050.35.lgr N35 E43 R0 M0.11 O
./instances/Rome/grafo231.12.lgr N12 E18 R0 M0.078 O
./instances/Rome/grafo1451.75.lgr N75 E88 D47 P47.79 R1 M8.04 O
./instances/Rome/grafo6028.36.lgr N36 E43 D28 P28.79 R1 M3.36 O
./instances/Rome/grafo3700.38.lgr N38 E44 R0 M0.129 O
./instances/Rome/grafo8509.74.lgr N74 E92 D64.5556 P64.79 R2 M22.62 O
./instances/Rome/grafo3936.39.lgr N39 E58 D51 P51.79 R4 M2603.55 O
./instances/Rome/grafo11278.37.lgr N37 E47 D38 P38.79 R1 M4.319 O
./instances/Rome/grafo4975.74.lgr N74 E98 D75 P75.79 R4 M12154.6 O
./instances/Rome/grafo951.13.lgr N13 E18 R0 M0.072 O
./instances/Rome/grafo2102.34.lgr N34 E41 R0 M0.113 O
./instances/Rome/grafo663.19.lgr N19 E20 R0 M0.053 O
./instances/Rome/grafo7827.77.lgr N77 E107 D83.2207 P80 M600988 F
./instances/Rome/grafo10192.39.lgr N39 E48 R0 M0.105 O
./instances/Rome/grafo3084.36.lgr N36 E42 R0 M0.082 O
./instances/Rome/grafo9329.65.lgr N65 E91 D66 P66.79 R6 M284860 O
./instances/Rome/grafo4934.59.lgr N59 E72 D43 P43.79 R1 M6.017 O
./instances/Rome/grafo11540.37.lgr N37 E48 D37 P37.79 R1 M4.147 O
./instances/Rome/grafo6012.51.lgr N51 E81 D64.5058 P64 M601249 F
./instances/Rome/grafo8982.80.lgr N80 E106 D79.7083 P79 M601004 F
./instances/Rome/grafo7959.73.lgr N73 E95 D64 P64.79 R5 M56353.8 O
./instances/Rome/grafo10279.32.lgr N32 E37 R0 M0.122 O
./instances/Rome/grafo765.37.lgr N37 E47 R0 M0.118 O
./instances/Rome/grafo11373.38.lgr N38 E50 D40 P40.79 R3 M543.409 O
./instances/Rome/grafo10562.33.lgr N33 E39 R0 M0.13 O
./instances/Rome/grafo5963.61.lgr N61 E83 D71.1071 P71.79 R3 M692.49 O
./instances/Rome/grafo9703.65.lgr N65 E88 D68 P68.79 R4 M17130 O
./instances/Rome/grafo9396.88.lgr N88 E123 D93.7505 P92 M600725 F
./instances/Rome/grafo1492.54.lgr N54 E67 D50 P50.79 R1 M5.211 O
./instances/Rome/grafo8403.73.lgr N73 E94 D68.1053 P68.79 R3 M1011.52 O
./instances/Rome/grafo6514.39.lgr N39 E55 D41 P41.79 R4 M4137.01 O
./instances/Rome/grafo8389.71.lgr N71 E87 D67.3611 P67.79 R2 M75.265 O
./instances/Rome/grafo1585.26.lgr N26 E33 D23.6667 P23.79 R2 M12.424 O
./instances/Rome/grafo9876.33.lgr N33 E39 R0 M0.114 O
./instances/Rome/grafo10658.35.lgr N35 E41 R0 M0.12 O
./instances/Rome/grafo6032.42.lgr N42 E51 D35 P35.79 R1 M4.213 O
./instances/Rome/grafo2832.13.lgr N13 E14 R0 M0.044 O
./instances/Rome/grafo1038.23.lgr N23 E24 R0 M0.056 O
./instances/Rome/grafo3036.60.lgr N60 E69 R0 M0.167 O
./instances/Rome/grafo11629.36.lgr N36 E46 D40 P40.79 R1 M6.444 O
./instances/Rome/grafo11488.91.lgr N91 E127 D102.168 P97 M600821 F
./instances/Rome/grafo5429.36.lgr N36 E48 D41 P41.79 R1 M6.433 O
./instances/Rome/grafo4732.74.lgr N74 E96 D78 P78.79 R4 M16109 O
./instances/Rome/grafo4998.61.lgr N61 E73 D48.6 P48.79 R2 M21.177 O
./instances/Rome/grafo11401.33.lgr N33 E40 R0 M0.121 O
./instances/Rome/grafo8401.69.lgr N69 E100 D80.5226 P78 M600972 F
./instances/Rome/grafo6112.36.lgr N36 E48 D38.6667 P38.79 R2 M24.893 O
./instances/Rome/grafo424.18.lgr N18 E22 R0 M0.079 O
./instances/Rome/grafo10754.35.lgr N35 E42 R0 M0.124 O
./instances/Rome/grafo3507.51.lgr N51 E71 D56 P56.79 R6 M458946 O
./instances/Rome/grafo8998.66.lgr N66 E99 D77.8369 P76 M601166 F
./instances/Rome/grafo7624.41.lgr N41 E54 D44 P44.79 R1 M3.097 O
./instances/Rome/grafo475.15.lgr N15 E22 R0 M0.066 O
./instances/Rome/grafo1286.27.lgr N27 E31 R0 M0.073 O
./instances/Rome/grafo7935.71.lgr N71 E91 D67.2 P67.79 R3 M336.442 O
./instances/Rome/grafo9517.63.lgr N63 E76 D51 P51.79 R3 M1409.63 O
./instances/Rome/grafo3446.46.lgr N46 E62 D49.6667 P49.79 R2 M17.324 O
./instances/Rome/grafo3335.40.lgr N40 E53 D42.6667 P42.79 R2 M15.719 O
./instances/Rome/grafo9916.31.lgr N31 E36 R0 M0.11 O
./instances/Rome/grafo1935.13.lgr N13 E18 R0 M0.073 O
./instances/Rome/grafo9688.67.lgr N67 E82 D58.2 P58.79 R3 M1507.65 O
./instances/Rome/grafo11432.92.lgr N92 E126 D96.766 P94 M600907 F
./instances/Rome/grafo3000.38.lgr N38 E39 R0 M0.133 O
./instances/Rome/grafo5742.39.lgr N39 E56 D46.1944 P46.79 R3 M609.388 O
./instances/Rome/grafo7722.43.lgr N43 E56 D46.375 P46.79 R2 M44.85 O
./instances/Rome/grafo6327.51.lgr N51 E70 D58.4211 P58.79 R3 M1131.21 O
./instances/Rome/grafo8996.67.lgr N67 E87 D68 P68.79 R4 M17963.5 O
./instances/Rome/grafo4978.79.lgr N79 E100 D79.0556 P79.79 R3 M273.565 O
./instances/Rome/grafo1906.51.lgr N51 E62 D45.625 P45.79 R2 M19.963 O
./instances/Rome/grafo10184.100.lgr N100 E140 D111.086 P105 M600586 F
./instances/Rome/grafo1910.21.lgr N21 E27 D20 P20.79 R1 M3.706 O
./instances/Rome/grafo9760.64.lgr N64 E80 D61 P61.79 R3 M1632.6 O
./instances/Rome/grafo1649.20.lgr N20 E22 R0 M0.092 O
./instances/Rome/grafo9439.78.lgr N78 E105 D80.4963 P79 M601094 F
./instances/Rome/grafo6301.55.lgr N55 E69 D55.4615 P55.79 R3 M300.775 O
./instances/Rome/grafo3596.37.lgr N37 E46 D34 P34.79 R1 M3.865 O
./instances/Rome/grafo1860.20.lgr N20 E22 R0 M0.091 O
./instances/Rome/grafo9185.64.lgr N64 E89 D72 P72.79 R5 M90603.1 O
./instances/Rome/grafo9210.78.lgr N78 E108 D84 P84.79 R6 M277677 O
./instances/Rome/grafo10245.92.lgr N92 E135 D114.557 P106 M600617 F
./instances/Rome/grafo3989.43.lgr N43 E56 D45.1111 P45.79 R2 M109.746 O
./instances/Rome/grafo11437.36.lgr N36 E47 D40.4 P40.79 R2 M30.569 O
./instances/Rome/grafo7560.35.lgr N35 E45 D38.6667 P38.79 R2 M17.502 O
./instances/Rome/grafo8194.76.lgr N76 E107 D86.048 P84 M600953 F
./instances/Rome/grafo8895.78.lgr N78 E104 D81.9444 P81 M601193 F
./instances/Rome/grafo8284.84.lgr N84 E121 D101.515 P97 M600695 F
./instances/Rome/grafo11645.36.lgr N36 E50 D47 P47.79 R1 M5.018 O
./instances/Rome/grafo11178.95.lgr N95 E137 D106.445 P99 M600771 F
./instances/Rome/grafo9669.63.lgr N63 E84 D66 P66.79 R3 M278.707 O
./instances/Rome/grafo517.17.lgr N17 E23 R0 M0.084 O
./instances/Rome/grafo8269.82.lgr N82 E120 D100.046 P96 M600734 F
./instances/Rome/grafo2478.47.lgr N47 E62 D46 P46.79 R3 M732.693 O
./instances/Rome/grafo5856.34.lgr N34 E41 D39 P39.79 R1 M3.908 O
./instances/Rome/grafo11196.100.lgr N100 E121 D83 P83.79 R3 M2667.29 O
./instances/Rome/grafo144.12.lgr N12 E11 R0 M0.05 O
./instances/Rome/grafo10512.36.lgr N36 E42 R0 M0.129 O
./instances/Rome/grafo2021.27.lgr N27 E31 R0 M0.09 O
./instances/Rome/grafo1129.15.lgr N15 E27 D23 P23.79 R4 M714.647 O
./instances/Rome/grafo9816.69.lgr N69 E96 D71 P71.79 R6 M319243 O
./instances/Rome/grafo10896.96.lgr N96 E115 D63 P63.79 R3 M1726.93 O
./instances/Rome/grafo4816.57.lgr N57 E77 D49.2222 P49.79 R2 M36.306 O
./instances/Rome/grafo6043.44.lgr N44 E64 D51 P51.79 R5 M73474.6 O
./instances/Rome/grafo2109.11.lgr N11 E18 D17 P17.79 R1 M2.884 O
./instances/Rome/grafo3136.56.lgr N56 E83 D60.6728 P59 M601145 F
./instances/Rome/grafo5608.74.lgr N74 E104 D83.9094 P82 M600858 F
./instances/Rome/grafo11073.100.lgr N100 E149 D117.29 P107 M600712 F
./instances/Rome/grafo1782.15.lgr N15 E22 R0 M0.087 O
./instances/Rome/grafo5113.63.lgr N63 E85 D67 P67.79 R4 M4503.48 O
./instances/Rome/grafo7931.77.lgr N77 E103 D86.6199 P84 M600807 F
./instances/Rome/grafo1150.16.lgr N16 E21 R0 M0.086 O
./instances/Rome/grafo986.12.lgr N12 E11 R0 M0.045 O
./instances/Rome/grafo8466.75.lgr N75 E100 D83.5566 P82 M600896 F
./instances/Rome/grafo3123.63.lgr N63 E84 D63 P63.79 R4 M7449.65 O
./instances/Rome/grafo6971.81.lgr N81 E108 D85 P85.79 R6 M413445 O
./instances/Rome/grafo7848.68.lgr N68 E88 D60 P60.79 R5 M55356.7 O
./instances/Rome/grafo8531.88.lgr N88 E113 D89.0049 P89.79 R5 M162336 O
./instances/Rome/grafo4649.85.lgr N85 E112 D83.2929 P81 M600860 F
./instances/Rome/grafo895.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo7908.80.lgr N80 E113 D91.1809 P89 M600628 F
./instances/Rome/grafo2733.14.lgr N14 E16 R0 M0.08 O
./instances/Rome/grafo1245.25.lgr N25 E29 R0 M0.09 O
./instances/Rome/grafo6847.37.lgr N37 E47 R0 M0.119 O
./instances/Rome/grafo4908.80.lgr N80 E102 D63 P63.79 R6 M533523 O
./instances/Rome/grafo9845.75.lgr N75 E106 D83.4865 P81 M601016 F
./instances/Rome/grafo6913.44.lgr N44 E56 D42.75 P42.79 R2 M16.804 O
./instances/Rome/grafo2289.18.lgr N18 E20 R0 M0.053 O
./instances/Rome/grafo4263.63.lgr N63 E77 D60.4 P60.79 R2 M86.157 O
./instances/Rome/grafo10679.100.lgr N100 E129 D98 P98.79 R6 M557408 O
./instances/Rome/grafo10449.96.lgr N96 E126 D96.9007 P93 M600642 F
./instances/Rome/grafo5368.35.lgr N35 E45 D35 P35.79 R1 M3.901 O
./instances/Rome/grafo1660.19.lgr N19 E23 R0 M0.077 O
./instances/Rome/grafo11350.91.lgr N91 E120 D101.738 P100 M600699 F
./instances/Rome/grafo9683.67.lgr N67 E88 D70 P70.79 R4 M26831.7 O
./instances/Rome/grafo5194.48.lgr N48 E65 D52 P52.79 R3 M1207.87 O
./instances/Rome/grafo2505.13.lgr N13 E13 R0 M0.049 O
./instances/Rome/grafo2499.23.lgr N23 E26 R0 M0.086 O
./instances/Rome/grafo3601.44.lgr N44 E53 R0 M0.13 O
./instances/Rome/grafo9790.79.lgr N79 E103 D83 P83.79 R5 M320032 O
./instances/Rome/grafo3644.44.lgr N44 E54 R0 M0.142 O
./instances/Rome/grafo10213.99.lgr N99 E132 D97.4165 P93 M600738 F
./instances/Rome/grafo4269.61.lgr N61 E93 D72.211 P70 M601118 F
./instances/Rome/grafo5050.55.lgr N55 E69 D50.0345 P50.79 R2 M150.199 O
./instances/Rome/grafo3684.50.lgr N50 E66 D50.129 P50.79 R3 M462.45 O
./instances/Rome/grafo2530.38.lgr N38 E52 D40 P40.79 R1 M4.286 O
./instances/Rome/grafo7563.42.lgr N42 E58 D44.0263 P44.79 R3 M1235.83 O
./instances/Rome/grafo11599.91.lgr N91 E121 D80.0651 P78 M601083 F
./instances/Rome/grafo9873.35.lgr N35 E47 D42 P42.79 R1 M5.245 O
./instances/Rome/grafo9359.62.lgr N62 E84 D59 P59.79 R4 M3542.23 O
./instances/Rome/grafo8765.86.lgr N86 E117 D93.1052 P91 M600725 F
./instances/Rome/grafo5934.35.lgr N35 E48 D46.3 P46.79 R2 M91.028 O
./instances/Rome/grafo8514.95.lgr N95 E130 D93.6512 P90 M600739 F
./instances/Rome/grafo7009.37.lgr N37 E47 D33 P33.79 R1 M5.551 O
./instances/Rome/grafo3900.43.lgr N43 E60 D45.4 P45.79 R2 M14.843 O
./instances/Rome/grafo2300.17.lgr N17 E20 R0 M0.083 O
./instances/Rome/grafo1115.31.lgr N31 E43 D29 P29.79 R1 M3.271 O
./instances/Rome/grafo11643.33.lgr N33 E37 R0 M0.117 O
./instances/Rome/grafo8987.65.lgr N65 E101 D83.0421 P81 M600948 F
./instances/Rome/grafo7297.39.lgr N39 E61 D54 P54.79 R4 M2985.98 O
./instances/Rome/grafo6359.43.lgr N43 E59 D46 P46.79 R3 M636.589 O
./instances/Rome/grafo1352.29.lgr N29 E34 R0 M0.119 O
./instances/Rome/grafo6421.44.lgr N44 E54 D36 P36.79 R1 M4.115 O
./instances/Rome/grafo4270.69.lgr N69 E81 D50.381 P50.79 R2 M57.379 O
./instances/Rome/grafo11475.35.lgr N35 E46 R0 M0.117 O
./instances/Rome/grafo9197.70.lgr N70 E101 D75.3981 P73 M601115 F
./instances/Rome/grafo3855.60.lgr N60 E78 D53.042 P53.79 R4 M4428.74 O
./instances/Rome/grafo3778.37.lgr N37 E43 D24 P24.79 R1 M8.187 O
./instances/Rome/grafo605.22.lgr N22 E26 R0 M0.06 O
./instances/Rome/grafo3406.37.lgr N37 E49 D41 P41.79 R1 M5.579 O
./instances/Rome/grafo9059.65.lgr N65 E84 D61 P61.79 R5 M116718 O
./instances/Rome/grafo9436.82.lgr N82 E126 D105.563 P98 M600821 F
./instances/Rome/grafo11179.99.lgr N99 E123 D89.1405 P88 M600883 F
./instances/Rome/grafo1439.15.lgr N15 E21 R0 M0.083 O
./instances/Rome/grafo8926.89.lgr N89 E122 D97.9537 P96 M600802 F
./instances/Rome/grafo11617.35.lgr N35 E44 R0 M0.128 O
./instances/Rome/grafo7952.77.lgr N77 E100 D75 P75.79 R5 M87115.9 O
./instances/Rome/grafo7716.39.lgr N39 E49 D38 P38.79 R1 M7.164 O
./instances/Rome/grafo3871.88.lgr N88 E126 D102.112 P97 M600869 F
./instances/Rome/grafo6802.74.lgr N74 E99 D74.0067 P74.79 R5 M59145 O
./instances/Rome/grafo1232.27.lgr N27 E31 R0 M0.097 O
./instances/Rome/grafo11579.36.lgr N36 E46 D41 P41.79 R1 M5.352 O
./instances/Rome/grafo8701.90.lgr N90 E130 D107.889 P100 M600767 F
./instances/Rome/grafo3988.43.lgr N43 E57 D45.6 P45.79 R2 M32.138 O
./instances/Rome/grafo174.27.lgr N27 E28 R0 M0.107 O
./instances/Rome/grafo5730.33.lgr N33 E41 D29 P29.79 R1 M4.097 O
./instances/Rome/grafo1090.29.lgr N29 E33 R0 M0.118 O
./instances/Rome/grafo3910.41.lgr N41 E49 D34 P34.79 R1 M4.826 O
./instances/Rome/grafo10736.99.lgr N99 E137 D110.975 P109 M600592 F
./instances/Rome/grafo4103.52.lgr N52 E65 D46 P46.79 R1 M6.991 O
./instances/Rome/grafo10428.35.lgr N35 E42 R0 M0.122 O
./instances/Rome/grafo5158.43.lgr N43 E63 D50 P50.79 R5 M42083.7 O
./instances/Rome/grafo1327.50.lgr N50 E59 R0 M0.163 O
./instances/Rome/grafo9346.91.lgr N91 E114 D90 P90.79 R4 M17288.9 O
./instances/Rome/grafo10464.96.lgr N96 E119 D93.3333 P93.79 R2 M78.48 O
./instances/Rome/grafo6097.37.lgr N37 E48 D42 P42.79 R1 M4.499 O
./instances/Rome/grafo638.12.lgr N12 E17 R0 M0.086 O
./instances/Rome/grafo6936.43.lgr N43 E52 D36.6667 P36.79 R2 M12.75 O
./instances/Rome/grafo10746.36.lgr N36 E42 R0 M0.142 O
./instances/Rome/grafo10166.98.lgr N98 E133 D103.586 P100 M600598 F
./instances/Rome/grafo8118.83.lgr N83 E112 D80.0308 P78 M601007 F
./instances/Rome/grafo10681.93.lgr N93 E124 D102.247 P99 M600773 F
./instances/Rome/grafo11251.93.lgr N93 E139 D110.182 P101 M600758 F
./instances/Rome/grafo11282.35.lgr N35 E44 D32 P32.79 R1 M3.736 O
./instances/Rome/grafo2784.16.lgr N16 E20 R0 M0.078 O
./instances/Rome/grafo530.13.lgr N13 E13 R0 M0.045 O
./instances/Rome/grafo702.12.lgr N12 E14 R0 M0.05 O
./instances/Rome/grafo10996.97.lgr N97 E131 D101.286 P99 M600686 F
./instances/Rome/grafo2342.18.lgr N18 E20 R0 M0.09 O
./instances/Rome/grafo9878.34.lgr N34 E39 R0 M0.111 O
./instances/Rome/grafo4564.72.lgr N72 E97 D74 P74.79 R4 M7056.1 O
./instances/Rome/grafo7192.45.lgr N45 E59 D44.25 P44.79 R3 M571.481 O
./instances/Rome/grafo6846.51.lgr N51 E71 D50.375 P50.79 R2 M93.065 O
./instances/Rome/grafo2801.22.lgr N22 E24 R0 M0.06 O
./instances/Rome/grafo1018.29.lgr N29 E36 D20 P20.79 R1 M2.856 O
./instances/Rome/grafo770.12.lgr N12 E12 R0 M0.046 O
./instances/Rome/grafo9963.39.lgr N39 E46 D27 P27.79 R1 M3.576 O
./instances/Rome/grafo2234.14.lgr N14 E19 R0 M0.08 O
./instances/Rome/grafo8603.87.lgr N87 E111 D78 P78.79 R4 M14525.7 O
./instances/Rome/grafo3158.98.lgr N98 E133 D106.76 P104 M600686 F
./instances/Rome/grafo2710.41.lgr N41 E49 R0 M0.138 O
./instances/Rome/grafo9702.81.lgr N81 E109 D72.7654 P71 M601180 F
./instances/Rome/grafo6154.44.lgr N44 E63 D52.375 P52.79 R2 M62.176 O
./instances/Rome/grafo5694.45.lgr N45 E63 D44 P44.79 R4 M4759.17 O
./instances/Rome/grafo7745.38.lgr N38 E46 D34 P34.79 R1 M3.982 O
./instances/Rome/grafo5289.37.lgr N37 E41 R0 M0.13 O
./instances/Rome/grafo1525.65.lgr N65 E85 D65 P65.79 R2 M64.624 O
./instances/Rome/grafo5770.33.lgr N33 E38 R0 M0.115 O
./instances/Rome/grafo6725.86.lgr N86 E106 D77 P77.79 R5 M101301 O
./instances/Rome/grafo11626.38.lgr N38 E48 D40.7778 P40.79 R2 M11.078 O
./instances/Rome/grafo7966.77.lgr N77 E104 D79.5643 P78 M600991 F
./instances/Rome/grafo10046.40.lgr N40 E50 D36 P36.79 R1 M4.162 O
./instances/Rome/grafo6493.39.lgr N39 E50 D40.5714 P40.79 R2 M30.545 O
./instances/Rome/grafo3914.42.lgr N42 E53 D39 P39.79 R1 M6.112 O
./instances/Rome/grafo11210.33.lgr N33 E42 R0 M0.115 O
./instances/Rome/grafo7011.64.lgr N64 E80 D66.6667 P66.79 R2 M36.144 O
./instances/Rome/grafo9628.81.lgr N81 E107 D75.5 P74 M601002 F
./instances/Rome/grafo2523.40.lgr N40 E51 D38.6 P38.79 R2 M15.873 O
./instances/Rome/grafo10785.94.lgr N94 E134 D99.8957 P95 M600705 F
./instances/Rome/grafo2221.13.lgr N13 E13 R0 M0.076 O
./instances/Rome/grafo4441.61.lgr N61 E75 D56.6667 P56.79 R2 M45.41 O
./instances/Rome/grafo11040.95.lgr N95 E134 D108.612 P106 M600611 F
./instances/Rome/grafo5965.37.lgr N37 E52 D49.2857 P49.79 R2 M53.579 O
./instances/Rome/grafo5653.43.lgr N43 E46 R0 M0.15 O
./instances/Rome/grafo6804.48.lgr N48 E59 D43.1667 P43.79 R2 M83.479 O
./instances/Rome/grafo4306.56.lgr N56 E63 R0 M0.153 O
./instances/Rome/grafo8079.81.lgr N81 E114 D97.8434 P97 M600725 F
./instances/Rome/grafo6519.56.lgr N56 E74 D57 P57.79 R4 M5273.32 O
./instances/Rome/grafo8127.78.lgr N78 E126 D111.974 P103 M600716 F
./instances/Rome/grafo4830.72.lgr N72 E101 D81.0412 P79 M601030 F
./instances/Rome/grafo2149.24.lgr N24 E30 R0 M0.076 O
./instances/Rome/grafo6125.53.lgr N53 E65 D46.6667 P46.79 R2 M29.69 O
./instances/Rome/grafo8462.76.lgr N76 E102 D85.5738 P84 M600752 F
./instances/Rome/grafo6811.36.lgr N36 E44 R0 M0.128 O
./instances/Rome/grafo10080.38.lgr N38 E47 D33 P33.79 R1 M4.464 O
./instances/Rome/grafo4139.64.lgr N64 E85 D66.0668 P66.79 R3 M1010.49 O
./instances/Rome/grafo1567.57.lgr N57 E74 D53.25 P53.79 R2 M48.99 O
./instances/Rome/grafo5063.78.lgr N78 E102 D73.0126 P73.79 R5 M61316 O
./instances/Rome/grafo9771.84.lgr N84 E102 D65 P65.79 R4 M10797 O
./instances/Rome/grafo9129.77.lgr N77 E97 D71 P71.79 R3 M2339.9 O
./instances/Rome/grafo6705.51.lgr N51 E60 R0 M0.171 O
./instances/Rome/grafo10026.32.lgr N32 E38 D35 P35.79 R1 M4.094 O
./instances/Rome/grafo11521.91.lgr N91 E111 D69 P69.79 R4 M8654.23 O
./instances/Rome/grafo941.29.lgr N29 E35 R0 M0.113 O
./instances/Rome/grafo5751.60.lgr N60 E75 D46 P46.79 R3 M669.087 O
./instances/Rome/grafo11275.93.lgr N93 E135 D110.726 P104 M600697 F
./instances/Rome/grafo6710.73.lgr N73 E94 D71.5 P71.79 R3 M1025.58 O
./instances/Rome/grafo10655.34.lgr N34 E40 R0 M0.118 O
./instances/Rome/grafo4166.53.lgr N53 E66 D39 P39.79 R1 M4.522 O
./instances/Rome/grafo3107.32.lgr N32 E48 D42.4286 P42.79 R3 M157.138 O
./instances/Rome/grafo5170.59.lgr N59 E76 D50 P50.79 R3 M803.227 O
./instances/Rome/grafo10422.97.lgr N97 E132 D101.291 P96 M600682 F
./instances/Rome/grafo4425.50.lgr N50 E68 D57 P57.79 R4 M3507.12 O
./instances/Rome/grafo2026.28.lgr N28 E36 D30 P30.79 R1 M3.661 O
./instances/Rome/grafo4685.56.lgr N56 E71 D46 P46.79 R1 M4.361 O
./instances/Rome/grafo9599.81.lgr N81 E106 D80 P80.79 R5 M90297.3 O
./instances/Rome/grafo10191.34.lgr N34 E38 R0 M0.121 O
./instances/Rome/grafo2509.37.lgr N37 E46 D30 P30.79 R1 M3.77 O
./instances/Rome/grafo4513.53.lgr N53 E70 D59 P59.79 R1 M6.831 O
./instances/Rome/grafo4334.48.lgr N48 E65 D48.5833 P48.79 R2 M28.991 O
./instances/Rome/grafo2370.22.lgr N22 E28 R0 M0.098 O
./instances/Rome/grafo10943.95.lgr N95 E138 D113.119 P107 M600742 F
./instances/Rome/grafo1141.47.lgr N47 E59 D46 P46.79 R1 M5.865 O
./instances/Rome/grafo6395.57.lgr N57 E73 D55 P55.79 R3 M1153.61 O
./instances/Rome/grafo8198.99.lgr N99 E140 D110.103 P104 M600689 F
./instances/Rome/grafo705.16.lgr N16 E23 D20 P20.79 R1 M2.796 O
./instances/Rome/grafo11181.95.lgr N95 E141 D124.716 P116 M600560 F
./instances/Rome/grafo4526.66.lgr N66 E91 D71.2697 P70 M601242 F
./instances/Rome/grafo759.11.lgr N11 E12 R0 M0.046 O
./instances/Rome/grafo588.19.lgr N19 E20 R0 M0.058 O
./instances/Rome/grafo2901.13.lgr N13 E15 R0 M0.076 O
./instances/Rome/grafo2052.38.lgr N38 E50 D38.5 P38.79 R2 M24.197 O
./instances/Rome/grafo8062.83.lgr N83 E107 D82.7978 P82 M601007 F
./instances/Rome/grafo10694.96.lgr N96 E137 D114.989 P106 M600734 F
./instances/Rome/grafo5880.38.lgr N38 E52 D39.5 P40.79 R2 M55.693 O
./instances/Rome/grafo6452.58.lgr N58 E79 D64 P64.79 R5 M74824.9 O
./instances/Rome/grafo2612.37.lgr N37 E53 D46.0698 P46.79 R3 M247.041 O
./instances/Rome/grafo5407.39.lgr N39 E53 D41.2 P41.79 R2 M58.802 O
./instances/Rome/grafo3622.36.lgr N36 E41 R0 M0.131 O
./instances/Rome/grafo4980.59.lgr N59 E80 D64.9361 P64 M601603 F
./instances/Rome/grafo11190.92.lgr N92 E130 D104.935 P98 M600794 F
./instances/Rome/grafo10453.97.lgr N97 E136 D102.238 P96 M600732 F
./instances/Rome/grafo11136.98.lgr N98 E122 D90.9682 P89 M600872 F
./instances/Rome/grafo5307.39.lgr N39 E54 D41.6667 P41.79 R2 M16.465 O
./instances/Rome/grafo11405.92.lgr N92 E128 D108.677 P105 M600647 F
./instances/Rome/grafo7780.90.lgr N90 E128 D109.545 P102 M600749 F
./instances/Rome/grafo4924.62.lgr N62 E84 D63 P63.79 R5 M284275 O
./instances/Rome/grafo6718.59.lgr N59 E74 D53.6 P53.79 R2 M22.947 O
./instances/Rome/grafo7451.82.lgr N82 E117 D94.8542 P93 M600666 F
./instances/Rome/grafo7466.42.lgr N42 E62 D49 P49.79 R4 M3827.35 O
./instances/Rome/grafo5619.39.lgr N39 E49 D29 P29.79 R1 M3.762 O
./instances/Rome/grafo1281.28.lgr N28 E30 R0 M0.101 O
./instances/Rome/grafo8932.89.lgr N89 E118 D89.0261 P86 M600789 F
./instances/Rome/grafo3186.39.lgr N39 E49 R0 M0.133 O
./instances/Rome/grafo10682.98.lgr N98 E128 D103.119 P102 M600753 F
./instances/Rome/grafo1952.26.lgr N26 E31 R0 M0.106 O
./instances/Rome/grafo294.21.lgr N21 E21 R0 M0.057 O
./instances/Rome/grafo9505.75.lgr N75 E97 D80.1429 P80.79 R5 M134010 O
./instances/Rome/grafo6639.48.lgr N48 E60 D44.25 P44.79 R3 M340.308 O
./instances/Rome/grafo10975.96.lgr N96 E128 D102.564 P100 M600596 F
./instances/Rome/grafo807.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo10693.98.lgr N98 E150 D130.902 P119 M600736 F
./instances/Rome/grafo9970.39.lgr N39 E46 R0 M0.145 O
./instances/Rome/grafo4082.60.lgr N60 E81 D61 P61.79 R5 M61223.3 O
./instances/Rome/grafo8491.92.lgr N92 E133 D96.6443 P92 M600923 F
./instances/Rome/grafo5569.37.lgr N37 E46 R0 M0.136 O
./instances/Rome/grafo2184.18.lgr N18 E21 R0 M0.088 O
./instances/Rome/grafo2396.20.lgr N20 E24 R0 M0.082 O
./instances/Rome/grafo5418.61.lgr N61 E83 D66.25 P66.79 R3 M484.491 O
./instances/Rome/grafo776.36.lgr N36 E52 D44.1364 P44.79 R3 M226.4 O
./instances/Rome/grafo10243.95.lgr N95 E133 D107.3 P102 M600659 F
./instances/Rome/grafo10591.99.lgr N99 E119 D85.0015 P85.79 R4 M34443.5 O
./instances/Rome/grafo4299.55.lgr N55 E79 D68.6076 P68 M601158 F
./instances/Rome/grafo1446.23.lgr N23 E24 R0 M0.064 O
./instances/Rome/grafo5378.38.lgr N38 E46 R0 M0.132 O
./instances/Rome/grafo121.20.lgr N20 E25 R0 M0.082 O
./instances/Rome/grafo1251.25.lgr N25 E26 R0 M0.065 O
./instances/Rome/grafo796.14.lgr N14 E19 R0 M0.074 O
./instances/Rome/grafo1630.31.lgr N31 E40 R0 M0.105 O
./instances/Rome/grafo1494.50.lgr N50 E57 R0 M0.143 O
./instances/Rome/grafo3391.39.lgr N39 E61 D50 P50.79 R2 M40.973 O
./instances/Rome/grafo2961.26.lgr N26 E31 R0 M0.077 O
./instances/Rome/grafo10012.40.lgr N40 E53 D36 P36.79 R1 M2.881 O
./instances/Rome/grafo7106.44.lgr N44 E61 D49 P49.79 R3 M1035.57 O
./instances/Rome/grafo2615.17.lgr N17 E18 R0 M0.053 O
./instances/Rome/grafo8469.85.lgr N85 E107 D76 P76.79 R2 M325.243 O
./instances/Rome/grafo7247.39.lgr N39 E47 D33 P33.79 R1 M3.618 O
./instances/Rome/grafo10567.38.lgr N38 E47 D33 P33.79 R1 M4.189 O
./instances/Rome/grafo4081.40.lgr N40 E46 R0 M0.138 O
./instances/Rome/grafo5179.71.lgr N71 E98 D80 P80.79 R5 M134470 O
./instances/Rome/grafo10171.99.lgr N99 E140 D119.058 P110 M600808 F
./instances/Rome/grafo6908.43.lgr N43 E48 R0 M0.106 O
./instances/Rome/grafo1867.27.lgr N27 E30 R0 M0.067 O
./instances/Rome/grafo2624.22.lgr N22 E27 R0 M0.067 O
./instances/Rome/grafo3874.40.lgr N40 E46 R0 M0.097 O
./instances/Rome/grafo131.23.lgr N23 E26 R0 M0.066 O
./instances/Rome/grafo10970.100.lgr N100 E135 D110.78 P108 M600603 F
./instances/Rome/grafo5632.36.lgr N36 E43 D31 P31.79 R1 M4.51 O
./instances/Rome/grafo4661.55.lgr N55 E69 D49 P49.79 R1 M5.906 O
./instances/Rome/grafo3021.25.lgr N25 E29 R0 M0.097 O
./instances/Rome/grafo7182.39.lgr N39 E55 D50.3333 P50.79 R2 M42.382 O
./instances/Rome/grafo4100.56.lgr N56 E75 D59 P59.79 R4 M11169.7 O
./instances/Rome/grafo2322.42.lgr N42 E50 D34 P34.79 R1 M3.452 O
./instances/Rome/grafo2365.30.lgr N30 E34 R0 M0.11 O
./instances/Rome/grafo2012.30.lgr N30 E46 D41 P41.79 R1 M4.82 O
./instances/Rome/grafo4131.78.lgr N78 E108 D91.0355 P88 M600753 F
./instances/Rome/grafo5233.37.lgr N37 E47 D34 P34.79 R1 M2.9 O
./instances/Rome/grafo4119.80.lgr N80 E114 D92.5185 P88 M600824 F
./instances/Rome/grafo6462.46.lgr N46 E56 D40 P40.79 R1 M4.732 O
./instances/Rome/grafo4196.78.lgr N78 E106 D84.4245 P83 M600842 F
./instances/Rome/grafo6588.49.lgr N49 E64 D53.4 P53.79 R2 M39.732 O
./instances/Rome/grafo5938.75.lgr N75 E116 D99.2472 P92 M600824 F
./instances/Rome/grafo4721.77.lgr N77 E98 D71.2 P71.79 R3 M667.155 O
./instances/Rome/grafo10408.93.lgr N93 E123 D85.2521 P84 M600975 F
./instances/Rome/grafo2929.23.lgr N23 E31 R0 M0.112 O
./instances/Rome/grafo9589.62.lgr N62 E100 D85.704 P83 M601089 F
./instances/Rome/grafo5173.58.lgr N58 E83 D67 P67.79 R5 M45642.4 O
./instances/Rome/grafo9680.83.lgr N83 E111 D83.8626 P83 M601921 F
./instances/Rome/grafo6604.38.lgr N38 E44 R0 M0.128 O
./instances/Rome/grafo3764.45.lgr N45 E59 D45 P45.79 R1 M5.404 O
./instances/Rome/grafo4827.55.lgr N55 E73 D57 P57.79 R4 M5956.38 O
./instances/Rome/grafo3672.59.lgr N59 E78 D61.0952 P61.79 R3 M1586.19 O
./instances/Rome/grafo3652.42.lgr N42 E61 D43.1919 P43.79 R4 M2362.3 O
./instances/Rome/grafo6838.50.lgr N50 E60 D41.375 P41.79 R2 M35.589 O
./instances/Rome/grafo5066.51.lgr N51 E70 D54.2222 P54.79 R2 M58.876 O
./instances/Rome/grafo10541.93.lgr N93 E124 D100.942 P97 M600776 F
./instances/Rome/grafo10560.95.lgr N95 E137 D110.754 P102 M600668 F
./instances/Rome/grafo5463.42.lgr N42 E63 D50 P50.79 R4 M4902.38 O
./instances/Rome/grafo10548.94.lgr N94 E134 D110.044 P104 M600580 F
./instances/Rome/grafo8411.78.lgr N78 E104 D88.0079 P88.79 R4 M14211.1 O
./instances/Rome/grafo7160.54.lgr N54 E66 D50.5714 P50.79 R2 M37.005 O
./instances/Rome/grafo1721.24.lgr N24 E27 R0 M0.092 O
./instances/Rome/grafo1227.30.lgr N30 E39 D27 P27.79 R1 M3.591 O
./instances/Rome/grafo5218.36.lgr N36 E44 R0 M0.124 O
./instances/Rome/grafo5264.36.lgr N36 E41 R0 M0.116 O
./instances/Rome/grafo5427.38.lgr N38 E44 R0 M0.115 O
./instances/Rome/grafo8790.97.lgr N97 E133 D109.474 P105 M600737 F
./instances/Rome/grafo3742.36.lgr N36 E45 R0 M0.132 O
./instances/Rome/grafo10388.95.lgr N95 E136 D111.064 P105 M600780 F
./instances/Rome/grafo5334.41.lgr N41 E57 D37 P37.79 R3 M928.813 O
./instances/Rome/grafo1832.11.lgr N11 E12 R0 M0.043 O
./instances/Rome/grafo7128.48.lgr N48 E60 D45.5 P45.79 R2 M40.485 O
./instances/Rome/grafo2644.17.lgr N17 E19 R0 M0.055 O
./instances/Rome/grafo9484.60.lgr N60 E78 D59 P59.79 R5 M53654.9 O
./instances/Rome/grafo6880.44.lgr N44 E58 D47.3333 P47.79 R3 M644.9 O
./instances/Rome/grafo2968.32.lgr N32 E41 D31 P31.79 R1 M3.449 O
./instances/Rome/grafo3879.96.lgr N96 E130 D103.68 P100 M600719 F
./instances/Rome/grafo5229.37.lgr N37 E53 D43 P43.79 R3 M897.999 O
./instances/Rome/grafo1625.27.lgr N27 E37 D27.5833 P27.79 R2 M17.176 O
./instances/Rome/grafo6248.39.lgr N39 E50 D38 P38.79 R1 M5.529 O
./instances/Rome/grafo919.12.lgr N12 E14 R0 M0.046 O
./instances/Rome/grafo6425.78.lgr N78 E96 D69.0017 P69.79 R3 M3166.02 O
./instances/Rome/grafo9758.72.lgr N72 E101 D85.3339 P83 M601032 F
./instances/Rome/grafo8860.73.lgr N73 E101 D77 P77.79 R5 M187711 O
./instances/Rome/grafo2564.20.lgr N20 E22 R0 M0.083 O
./instances/Rome/grafo8900.94.lgr N94 E126 D94.6818 P90 M600810 F
./instances/Rome/grafo5495.34.lgr N34 E43 R0 M0.126 O
./instances/Rome/grafo5992.44.lgr N44 E67 D55 P55.79 R6 M231244 O
./instances/Rome/grafo3038.38.lgr N38 E50 D39.1 P39.79 R3 M1124.52 O
./instances/Rome/grafo6415.55.lgr N55 E59 R0 M0.166 O
./instances/Rome/grafo10106.100.lgr N100 E119 D83.6667 P83.79 R2 M29.9 O
./instances/Rome/grafo9006.61.lgr N61 E80 D64.153 P64.79 R3 M1377.6 O
./instances/Rome/grafo6433.48.lgr N48 E64 D50.319 P50.79 R3 M1176.43 O
./instances/Rome/grafo7743.37.lgr N37 E55 D47 P47.79 R4 M3778.84 O
./instances/Rome/grafo2094.34.lgr N34 E39 R0 M0.127 O
./instances/Rome/grafo6923.39.lgr N39 E48 D35.6667 P35.79 R2 M12.392 O
./instances/Rome/grafo10520.99.lgr N99 E131 D95.0026 P92 M600751 F
./instances/Rome/grafo6535.49.lgr N49 E65 D51.6667 P51.79 R2 M18.854 O
./instances/Rome/grafo8643.89.lgr N89 E124 D93.1921 P89 M600734 F
./instances/Rome/grafo10722.96.lgr N96 E139 D110.85 P103 M600711 F
./instances/Rome/grafo11289.93.lgr N93 E118 D90.7943 P90 M600798 F
./instances/Rome/grafo9957.39.lgr N39 E51 D41.6667 P41.79 R2 M25.108 O
./instances/Rome/grafo11661.38.lgr N38 E48 D38.6667 P38.79 R2 M17.43 O
./instances/Rome/grafo2694.65.lgr N65 E78 D56.4 P56.79 R2 M72.58 O
./instances/Rome/grafo6499.46.lgr N46 E68 D58 P58.79 R5 M33742.6 O
./instances/Rome/grafo7937.75.lgr N75 E96 D67 P67.79 R5 M113866 O
./instances/Rome/grafo7520.45.lgr N45 E53 D36 P36.79 R1 M3.841 O
./instances/Rome/grafo7375.46.lgr N46 E60 D40.4 P40.79 R2 M30.363 O
./instances/Rome/grafo3678.34.lgr N34 E42 D28 P28.79 R1 M3.962 O
./instances/Rome/grafo1092.42.lgr N42 E53 D42.6667 P42.79 R2 M16.025 O
./instances/Rome/grafo7605.44.lgr N44 E65 D50 P50.79 R4 M5478.16 O
./instances/Rome/grafo11607.32.lgr N32 E38 R0 M0.116 O
./instances/Rome/grafo5450.36.lgr N36 E42 R0 M0.115 O
./instances/Rome/grafo1506.43.lgr N43 E50 D31 P31.79 R1 M3.352 O
./instances/Rome/grafo4887.78.lgr N78 E99 D73.0139 P73.79 R5 M97912.8 O
./instances/Rome/grafo7869.69.lgr N69 E100 D81.7002 P80 M601096 F
./instances/Rome/grafo334.12.lgr N12 E13 R0 M0.065 O
./instances/Rome/grafo11380.97.lgr N97 E133 D105.299 P100 M600762 F
./instances/Rome/grafo1335.56.lgr N56 E81 D66 P66.79 R4 M6698.09 O
./instances/Rome/grafo1557.23.lgr N23 E29 R0 M0.098 O
./instances/Rome/grafo8452.85.lgr N85 E118 D94.6439 P91 M600761 F
./instances/Rome/grafo5131.48.lgr N48 E59 R0 M0.156 O
./instances/Rome/grafo5902.74.lgr N74 E102 D80.9749 P78 M600966 F
./instances/Rome/grafo8245.83.lgr N83 E104 D68 P68.79 R4 M18292.9 O
./instances/Rome/grafo8072.69.lgr N69 E88 D67.0345 P67.79 R3 M2389.62 O
./instances/Rome/grafo8782.88.lgr N88 E106 D70 P70.79 R4 M18119.8 O
./instances/Rome/grafo4332.54.lgr N54 E69 D45.6667 P45.79 R2 M17.348 O
./instances/Rome/grafo3613.41.lgr N41 E54 D38.25 P38.79 R3 M285.127 O
./instances/Rome/grafo4478.64.lgr N64 E83 D56 P56.79 R3 M1148.55 O
./instances/Rome/grafo6876.41.lgr N41 E50 D36 P36.79 R1 M4.788 O
./instances/Rome/grafo1378.46.lgr N46 E62 D47 P47.79 R4 M11654.3 O
./instances/Rome/grafo10227.96.lgr N96 E128 D94.8138 P92 M600707 F
./instances/Rome/grafo4781.57.lgr N57 E74 D55 P55.79 R4 M21679.1 O
./instances/Rome/grafo3800.42.lgr N42 E51 D32 P32.79 R1 M4.23 O
./instances/Rome/grafo9501.66.lgr N66 E105 D86.6315 P82 M600926 F
./instances/Rome/grafo9453.80.lgr N80 E114 D90.6227 P88 M600933 F
./instances/Rome/grafo10719.96.lgr N96 E133 D107.615 P103 M600665 F
./instances/Rome/grafo3589.56.lgr N56 E68 D34.6667 P34.79 R2 M20.621 O
./instances/Rome/grafo8673.98.lgr N98 E140 D116.743 P109 M600843 F
./instances/Rome/grafo9056.96.lgr N96 E135 D104.446 P101 M600736 F
./instances/Rome/grafo6879.41.lgr N41 E51 R0 M0.14 O
./instances/Rome/grafo9503.77.lgr N77 E109 D87.5953 P85 M600902 F
./instances/Rome/grafo1244.26.lgr N26 E28 R0 M0.091 O
./instances/Rome/grafo2969.39.lgr N39 E57 D48.0232 P48.79 R4 M4442.14 O
./instances/Rome/grafo2627.40.lgr N40 E49 D32 P32.79 R1 M5.436 O
./instances/Rome/grafo7049.42.lgr N42 E54 D40 P40.79 R1 M4.37 O
./instances/Rome/grafo10938.33.lgr N33 E36 R0 M0.124 O
./instances/Rome/grafo4801.69.lgr N69 E95 D70.2327 P69 M601145 F
./instances/Rome/grafo1861.17.lgr N17 E21 D16 P16.79 R1 M2.912 O
./instances/Rome/grafo1118.22.lgr N22 E23 R0 M0.096 O
./instances/Rome/grafo987.27.lgr N27 E30 R0 M0.093 O
./instances/Rome/grafo6015.39.lgr N39 E44 R0 M0.12 O
./instances/Rome/grafo682.16.lgr N16 E18 R0 M0.076 O
./instances/Rome/grafo8191.86.lgr N86 E125 D105.237 P99 M600906 F
./instances/Rome/grafo10482.94.lgr N94 E122 D104.954 P104 M600697 F
./instances/Rome/grafo8748.88.lgr N88 E107 D76 P76.79 R1 M8.798 O
./instances/Rome/grafo6468.83.lgr N83 E110 D90.6009 P89 M600822 F
./instances/Rome/grafo7671.86.lgr N86 E110 D81 P81.79 R5 M215405 O
./instances/Rome/grafo252.12.lgr N12 E11 R0 M0.054 O
./instances/Rome/grafo4083.57.lgr N57 E78 D65.0963 P65.79 R4 M10481.2 O
./instances/Rome/grafo7759.56.lgr N56 E64 R0 M0.12 O
./instances/Rome/grafo1757.20.lgr N20 E25 R0 M0.066 O
./instances/Rome/grafo8112.61.lgr N61 E77 D53 P53.79 R4 M17983.2 O
./instances/Rome/grafo10015.39.lgr N39 E45 R0 M0.13 O
./instances/Rome/grafo9500.83.lgr N83 E117 D92.9588 P92 M600735 F
./instances/Rome/grafo4000.35.lgr N35 E41 D29 P29.79 R1 M3.528 O
./instances/Rome/grafo783.15.lgr N15 E20 R0 M0.082 O
./instances/Rome/grafo11545.39.lgr N39 E47 R0 M0.117 O
./instances/Rome/grafo6987.39.lgr N39 E46 R0 M0.143 O
./instances/Rome/grafo7468.54.lgr N54 E81 D64 P64.79 R6 M146502 O
./instances/Rome/grafo2320.23.lgr N23 E35 R0 M0.108 O
./instances/Rome/grafo3948.47.lgr N47 E66 D49.0028 P49.79 R4 M9955.27 O
./instances/Rome/grafo1072.14.lgr N14 E18 R0 M0.081 O
./instances/Rome/grafo690.11.lgr N11 E17 R0 M0.066 O
./instances/Rome/grafo4772.58.lgr N58 E75 D56 P56.79 R4 M5922.85 O
./instances/Rome/grafo8726.87.lgr N87 E128 D107.682 P100 M600710 F
./instances/Rome/grafo169.26.lgr N26 E38 D32 P32.79 R1 M5.773 O
./instances/Rome/grafo7240.60.lgr N60 E87 D70 P70.79 R6 M256186 O
./instances/Rome/grafo4331.61.lgr N61 E78 D59 P59.79 R1 M6.923 O
./instances/Rome/grafo7283.39.lgr N39 E50 D35 P35.79 R1 M4.571 O
./instances/Rome/grafo4852.58.lgr N58 E79 D62 P62.79 R4 M6646.98 O
./instances/Rome/grafo10345.95.lgr N95 E130 D106.687 P103 M600714 F
./instances/Rome/grafo5184.36.lgr N36 E47 D39.1216 P39.79 R2 M145.705 O
./instances/Rome/grafo3916.40.lgr N40 E51 D33.5 P33.79 R2 M32.863 O
./instances/Rome/grafo1833.46.lgr N46 E60 D43.6667 P43.79 R2 M13.97 O
./instances/Rome/grafo6279.40.lgr N40 E52 D37.2083 P37.79 R3 M524.666 O
./instances/Rome/grafo7100.86.lgr N86 E120 D92.785 P88 M600804 F
./instances/Rome/grafo6211.54.lgr N54 E64 R0 M0.171 O
./instances/Rome/grafo10740.92.lgr N92 E117 D94 P94.79 R5 M127063 O
./instances/Rome/grafo4476.68.lgr N68 E95 D76 P76.79 R6 M264876 O
./instances/Rome/grafo4655.56.lgr N56 E80 D63 P63 R4 M5488.21 O
./instances/Rome/grafo9866.34.lgr N34 E34 R0 M0.099 O
./instances/Rome/grafo11462.39.lgr N39 E50 D39 P39.79 R1 M4.701 O
./instances/Rome/grafo10444.100.lgr N100 E136 D107.13 P101 M600648 F
./instances/Rome/grafo9626.83.lgr N83 E115 D86.0355 P84 M600932 F
./instances/Rome/grafo819.38.lgr N38 E49 D34 P34.79 R1 M3.482 O
./instances/Rome/grafo1303.68.lgr N68 E84 D50.6667 P50.79 R2 M11.93 O
./instances/Rome/grafo8911.100.lgr N100 E128 D102.372 P100 M600705 F
./instances/Rome/grafo2164.16.lgr N16 E18 R0 M0.081 O
./instances/Rome/grafo4920.63.lgr N63 E85 D68 P68.79 R4 M11490.7 O
./instances/Rome/grafo7493.60.lgr N60 E83 D68 P68.79 R5 M94893.8 O
./instances/Rome/grafo2611.20.lgr N20 E19 R0 M0.067 O
./instances/Rome/grafo3216.40.lgr N40 E47 D35 P35.79 R1 M3.765 O
./instances/Rome/grafo1990.34.lgr N34 E38 R0 M0.119 O
./instances/Rome/grafo820.18.lgr N18 E21 R0 M0.08 O
./instances/Rome/grafo408.11.lgr N11 E10 R0 M0.055 O
./instances/Rome/grafo1974.23.lgr N23 E27 D18 P18.79 R1 M3.288 O
./instances/Rome/grafo3119.55.lgr N55 E82 D68 P68.79 R5 M41136.7 O
./instances/Rome/grafo1489.67.lgr N67 E77 R0 M0.194 O
./instances/Rome/grafo10383.99.lgr N99 E136 D100.105 P94 M600739 F
./instances/Rome/grafo2453.22.lgr N22 E29 D27 P27.79 R1 M4.316 O
./instances/Rome/grafo8473.93.lgr N93 E122 D92.5042 P90 M600740 F
./instances/Rome/grafo9076.77.lgr N77 E103 D86.8673 P86 M600962 F
./instances/Rome/grafo6177.52.lgr N52 E69 D56.0132 P56.79 R3 M1892.29 O
./instances/Rome/grafo2827.37.lgr N37 E48 D31.5714 P31.79 R2 M13.623 O
./instances/Rome/grafo272.14.lgr N14 E13 R0 M0.055 O
./instances/Rome/grafo2613.15.lgr N15 E17 R0 M0.073 O
./instances/Rome/grafo8271.81.lgr N81 E113 D93.1141 P91 M600719 F
./instances/Rome/grafo8806.98.lgr N98 E121 D89 P89.79 R5 M175112 O
./instances/Rome/grafo5614.42.lgr N42 E56 D41 P41.79 R3 M899.717 O
./instances/Rome/grafo7845.81.lgr N81 E114 D94.9281 P93 M600739 F
./instances/Rome/grafo11301.93.lgr N93 E129 D106.317 P101 M600722 F
./instances/Rome/grafo2130.31.lgr N31 E37 R0 M0.096 O
./instances/Rome/grafo10616.96.lgr N96 E130 D103.404 P100 M600762 F
./instances/Rome/grafo6107.57.lgr N57 E75 D56 P56.79 R4 M6097.17 O
./instances/Rome/grafo11247.36.lgr N36 E47 D37 P37.79 R3 M996.389 O
./instances/Rome/grafo6461.48.lgr N48 E58 D42 P42.79 R1 M5.504 O
./instances/Rome/grafo3103.88.lgr N88 E105 D69.08 P69.79 R3 M3172.34 O
./instances/Rome/grafo3629.42.lgr N42 E55 D41.6667 P41.79 R2 M17.688 O
./instances/Rome/grafo11524.100.lgr N100 E127 D94.5112 P92 M600933 F
./instances/Rome/grafo4461.59.lgr N59 E79 D64 P64.79 R4 M11411.7 O
./instances/Rome/grafo8148.85.lgr N85 E119 D91.5123 P88 M600871 F
./instances/Rome/grafo10335.40.lgr N40 E51 D35.6667 P35.79 R2 M11.775 O
./instances/Rome/grafo5864.59.lgr N59 E84 D60.9254 P60 M601350 F
./instances/Rome/grafo1324.27.lgr N27 E28 R0 M0.099 O
./instances/Rome/grafo119.24.lgr N24 E33 R0 M0.106 O
./instances/Rome/grafo4013.38.lgr N38 E49 D36.6667 P36.79 R2 M17.119 O
./instances/Rome/grafo4602.51.lgr N51 E64 D55 P55.79 R1 M7.438 O
./instances/Rome/grafo6081.42.lgr N42 E60 D50.1724 P50.79 R3 M562.232 O
./instances/Rome/grafo7495.41.lgr N41 E48 R0 M0.133 O
./instances/Rome/grafo3791.57.lgr N57 E78 D60 P60.79 R4 M7414.67 O
./instances/Rome/grafo7600.40.lgr N40 E55 D48 P48.79 R3 M1398.02 O
./instances/Rome/grafo4164.51.lgr N51 E65 D48.5 P48.79 R2 M28.631 O
./instances/Rome/grafo2856.16.lgr N16 E18 R0 M0.089 O
./instances/Rome/grafo5346.40.lgr N40 E44 D19 P19.79 R1 M2.671 O
./instances/Rome/grafo2060.25.lgr N25 E26 R0 M0.093 O
./instances/Rome/grafo8945.94.lgr N94 E132 D104.658 P98 M600764 F
./instances/Rome/grafo5137.59.lgr N59 E87 D68.0042 P68.79 R6 M116152 O
./instances/Rome/grafo1354.28.lgr N28 E36 D29 P29.79 R1 M3.478 O
./instances/Rome/grafo7465.43.lgr N43 E60 D48 P48.79 R3 M630.751 O
./instances/Rome/grafo5829.34.lgr N34 E41 R0 M0.12 O
./instances/Rome/grafo540.16.lgr N16 E17 R0 M0.079 O
./instances/Rome/grafo10897.95.lgr N95 E121 D95.0347 P94 M600913 F
./instances/Rome/grafo10415.94.lgr N94 E132 D107.331 P103 M600597 F
./instances/Rome/grafo4639.82.lgr N82 E107 D84.0044 P84.79 R5 M123339 O
./instances/Rome/grafo8814.88.lgr N88 E125 D95.1484 P90 M600871 F
./instances/Rome/grafo6326.56.lgr N56 E84 D68 P68.79 R6 M172115 O
./instances/Rome/grafo2828.33.lgr N33 E37 D22 P22.79 R1 M3.279 O
./instances/Rome/grafo764.23.lgr N23 E26 R0 M0.092 O
./instances/Rome/grafo7324.61.lgr N61 E78 D56 P56.79 R5 M104207 O
./instances/Rome/grafo5890.48.lgr N48 E67 D55 P55.79 R3 M572.845 O
./instances/Rome/grafo8377.92.lgr N92 E130 D100.262 P97 M600887 F
./instances/Rome/grafo404.12.lgr N12 E13 R0 M0.046 O
./instances/Rome/grafo7926.75.lgr N75 E93 D78.0136 P78.79 R4 M14714.6 O
./instances/Rome/grafo3114.40.lgr N40 E55 D36.1538 P36.79 R2 M39.026 O
./instances/Rome/grafo1569.28.lgr N28 E36 D25 P25.79 R1 M4.308 O
./instances/Rome/grafo5865.36.lgr N36 E44 R0 M0.119 O
./instances/Rome/grafo5577.80.lgr N80 E104 D78.8845 P78 M601032 F
./instances/Rome/grafo594.11.lgr N11 E11 R0 M0.047 O
./instances/Rome/grafo6571.45.lgr N45 E67 D53 P53.79 R4 M3569.93 O
./instances/Rome/grafo10331.100.lgr N100 E134 D97.7655 P94 M600632 F
./instances/Rome/grafo3453.56.lgr N56 E72 D54 P54.79 R3 M2293.82 O
./instances/Rome/grafo6757.58.lgr N58 E86 D67 P67.79 R6 M339858 O
./instances/Rome/grafo9162.67.lgr N67 E90 D72.0111 P72.79 R4 M13519.9 O
./instances/Rome/grafo8384.61.lgr N61 E79 D62.0417 P62.79 R3 M893.819 O
./instances/Rome/grafo2705.15.lgr N15 E16 R0 M0.067 O
./instances/Rome/grafo3142.39.lgr N39 E52 D31.2667 P31.79 R2 M36.034 O
./instances/Rome/grafo3605.35.lgr N35 E40 R0 M0.122 O
./instances/Rome/grafo11510.34.lgr N34 E34 R0 M0.093 O
./instances/Rome/grafo5425.56.lgr N56 E81 D64 P64.79 R6 M231704 O
./instances/Rome/grafo1396.61.lgr N61 E78 D59 P59.79 R1 M6.762 O
./instances/Rome/grafo6219.37.lgr N37 E45 D34 P34.79 R1 M2.874 O
./instances/Rome/grafo9932.91.lgr N91 E132 D110.093 P104 M600673 F
./instances/Rome/grafo654.25.lgr N25 E24 R0 M0.057 O
./instances/Rome/grafo134.40.lgr N40 E49 D36.7143 P36.79 R2 M11.524 O
./instances/Rome/grafo5796.37.lgr N37 E54 D41 P41.79 R4 M5603.57 O
./instances/Rome/grafo10588.93.lgr N93 E128 D109.052 P106 M600716 F
./instances/Rome/grafo7275.41.lgr N41 E59 D43.5385 P43.79 R2 M19.738 O
./instances/Rome/grafo8849.65.lgr N65 E78 D46.6667 P46.79 R2 M29.13 O
./instances/Rome/grafo5579.39.lgr N39 E46 D34 P34.79 R1 M5.601 O
./instances/Rome/grafo6774.48.lgr N48 E62 D49.7778 P49.79 R2 M32.172 O
./instances/Rome/grafo846.27.lgr N27 E32 R0 M0.097 O
./instances/Rome/grafo3714.52.lgr N52 E76 D62 P62.79 R6 M447590 O
./instances/Rome/grafo7965.62.lgr N62 E94 D84.3637 P82 M601050 F
./instances/Rome/grafo10853.92.lgr N92 E113 D83.2083 P83.79 R3 M1028.43 O
./instances/Rome/grafo11533.36.lgr N36 E48 D44.2047 P44.79 R3 M692.82 O
./instances/Rome/grafo5033.66.lgr N66 E88 D65 P65.79 R6 M227002 O
./instances/Rome/grafo10668.99.lgr N99 E128 D87.0359 P85 M600941 F
./instances/Rome/grafo11206.91.lgr N91 E126 D96.1879 P90 M600810 F
./instances/Rome/grafo4807.72.lgr N72 E91 D64.8667 P65.79 R2 M774.749 O
./instances/Rome/grafo1723.10.lgr N10 E15 R0 M0.072 O
./instances/Rome/grafo8418.61.lgr N61 E80 D49.0133 P49.79 R3 M1227.87 O
./instances/Rome/grafo5036.62.lgr N62 E84 D62.0717 P62.79 R4 M5973.27 O
./instances/Rome/grafo6487.53.lgr N53 E62 R0 M0.116 O
./instances/Rome/grafo6522.59.lgr N59 E91 D69.3037 P67 M600997 F
./instances/Rome/grafo6424.78.lgr N78 E96 D69.0017 P69.79 R3 M3227.46 O
./instances/Rome/grafo5535.44.lgr N44 E47 R0 M0.138 O
./instances/Rome/grafo11393.92.lgr N92 E135 D111.552 P103 M600687 F
./instances/Rome/grafo5397.41.lgr N41 E46 R0 M0.149 O
./instances/Rome/grafo4206.58.lgr N58 E83 D72 P72.79 R5 M73474 O
./instances/Rome/grafo11020.100.lgr N100 E145 D117.864 P110 M600670 F
./instances/Rome/grafo11015.98.lgr N98 E136 D106.266 P100 M600663 F
./instances/Rome/grafo5145.40.lgr N40 E50 D34 P34.79 R1 M4.261 O
./instances/Rome/grafo4542.59.lgr N59 E80 D60 P60.79 R5 M48885.4 O
./instances/Rome/grafo1076.18.lgr N18 E24 R0 M0.096 O
./instances/Rome/grafo11357.39.lgr N39 E48 D34 P34.79 R1 M4.71 O
./instances/Rome/grafo6486.75.lgr N75 E107 D83.2653 P82 M601131 F
./instances/Rome/grafo4572.74.lgr N74 E98 D68 P68.79 R6 M273863 O
./instances/Rome/grafo4254.77.lgr N77 E110 D90.3469 P89 M600872 F
./instances/Rome/grafo627.27.lgr N27 E29 R0 M0.102 O
./instances/Rome/grafo1471.24.lgr N24 E26 R0 M0.09 O
./instances/Rome/grafo9020.65.lgr N65 E97 D83.9198 P83 M600861 F
./instances/Rome/grafo7640.45.lgr N45 E65 D53 P53.79 R5 M60218.2 O
./instances/Rome/grafo1746.27.lgr N27 E38 D35 P35.79 R1 M3.901 O
./instances/Rome/grafo7644.47.lgr N47 E75 D59.5717 P58 M601136 F
./instances/Rome/grafo5615.38.lgr N38 E46 D32 P32.79 R1 M3.58 O
./instances/Rome/grafo3469.47.lgr N47 E57 R0 M0.136 O
./instances/Rome/grafo5876.40.lgr N40 E50 D37 P37.79 R1 M3.904 O
./instances/Rome/grafo1450.56.lgr N56 E70 D52.0126 P52.79 R3 M1244.17 O
./instances/Rome/grafo734.14.lgr N14 E18 R0 M0.081 O
./instances/Rome/grafo5481.62.lgr N62 E101 D87.6574 P84 M601078 F
./instances/Rome/grafo1247.58.lgr N58 E68 D42 P42.79 R1 M6.03 O
./instances/Rome/grafo3915.38.lgr N38 E44 D25 P25.79 R1 M7.533 O
./instances/Rome/grafo3924.44.lgr N44 E53 D39 P39.79 R1 M5.129 O
./instances/Rome/grafo4339.55.lgr N55 E67 R0 M0.156 O
./instances/Rome/grafo147.29.lgr N29 E28 R0 M0.073 O
./instances/Rome/grafo8918.96.lgr N96 E121 D88 P88.79 R5 M98357.8 O
./instances/Rome/grafo9713.73.lgr N73 E101 D85.0047 P82 M600875 F
./instances/Rome/grafo5832.46.lgr N46 E58 R0 M0.149 O
./instances/Rome/grafo6532.83.lgr N83 E115 D86.6191 P82 M600956 F
./instances/Rome/grafo3226.55.lgr N55 E74 D60 P60.79 R4 M7746.23 O
./instances/Rome/grafo8103.71.lgr N71 E99 D78 P78.79 R6 M532614 O
./instances/Rome/grafo5285.76.lgr N76 E94 D69 P69.79 R4 M20387.1 O
./instances/Rome/grafo5817.42.lgr N42 E60 D49.0955 P49.79 R3 M1149.36 O
./instances/Rome/grafo2847.18.lgr N18 E20 R0 M0.074 O
./instances/Rome/grafo9757.68.lgr N68 E85 D59 P59.79 R4 M21234.4 O
./instances/Rome/grafo9520.79.lgr N79 E109 D90.3449 P88 M600699 F
./instances/Rome/grafo545.23.lgr N23 E28 D15 P15.79 R1 M2.496 O
./instances/Rome/grafo6682.63.lgr N63 E78 D59.6667 P59.79 R2 M24.904 O
./instances/Rome/grafo1511.28.lgr N28 E30 R0 M0.076 O
./instances/Rome/grafo2006.25.lgr N25 E36 R0 M0.101 O
./instances/Rome/grafo11134.91.lgr N91 E116 D93.1429 P92 M600813 F
./instances/Rome/grafo7448.60.lgr N60 E81 D57 P57.79 R5 M59662.5 O
./instances/Rome/grafo1673.20.lgr N20 E22 R0 M0.055 O
./instances/Rome/grafo10077.31.lgr N31 E36 R0 M0.107 O
./instances/Rome/grafo6216.45.lgr N45 E51 R0 M0.14 O
./instances/Rome/grafo9419.60.lgr N60 E83 D57 P57.79 R6 M384059 O
./instances/Rome/grafo4102.42.lgr N42 E62 D47 P47.79 R3 M1508.69 O
./instances/Rome/grafo8242.82.lgr N82 E112 D92.1621 P90 M600825 F
./instances/Rome/grafo8890.95.lgr N95 E123 D80.5539 P79 M601067 F
./instances/Rome/grafo1963.42.lgr N42 E63 D49 P49.79 R5 M20949.6 O
./instances/Rome/grafo2996.37.lgr N37 E47 D34 P34.79 R1 M3.741 O
./instances/Rome/grafo7439.45.lgr N45 E54 R0 M0.151 O
./instances/Rome/grafo6046.41.lgr N41 E57 D46.049 P46.79 R3 M1617.56 O
./instances/Rome/grafo10499.96.lgr N96 E125 D85.6515 P84 M600843 F
./instances/Rome/grafo3842.34.lgr N34 E40 R0 M0.122 O
./instances/Rome/grafo2874.50.lgr N50 E54 R0 M0.134 O
./instances/Rome/grafo1253.27.lgr N27 E32 R0 M0.103 O
./instances/Rome/grafo538.18.lgr N18 E19 R0 M0.083 O
./instances/Rome/grafo9352.80.lgr N80 E99 D70 P70.79 R5 M124718 O
./instances/Rome/grafo7205.39.lgr N39 E49 R0 M0.134 O
./instances/Rome/grafo8090.86.lgr N86 E118 D79.419 P78 M601022 F
./instances/Rome/grafo4169.83.lgr N83 E113 D81.954 P80 M600944 F
./instances/Rome/grafo3256.45.lgr N45 E63 D46 P46.79 R3 M703.762 O
./instances/Rome/grafo3937.58.lgr N58 E70 R0 M0.181 O
./instances/Rome/grafo10169.93.lgr N93 E116 D84 P84.79 R4 M20818.2 O
./instances/Rome/grafo8972.77.lgr N77 E111 D95.4281 P93 M600646 F
./instances/Rome/grafo5785.37.lgr N37 E50 D42 P42.79 R1 M5.112 O
./instances/Rome/grafo3262.92.lgr N92 E130 D113.137 P106 M600738 F
./instances/Rome/grafo8543.87.lgr N87 E111 D88.1659 P87 M600737 F
./instances/Rome/grafo5432.47.lgr N47 E68 D51.0106 P51.79 R5 M36810.9 O
./instances/Rome/grafo3165.52.lgr N52 E72 D62 P62.79 R5 M55779 O
./instances/Rome/grafo1549.55.lgr N55 E66 D49 P49.79 R1 M6.814 O
./instances/Rome/grafo6538.81.lgr N81 E99 D71 P71.79 R4 M14269.7 O
./instances/Rome/grafo5648.77.lgr N77 E94 D61.055 P61.79 R3 M1676.93 O
./instances/Rome/grafo6756.38.lgr N38 E53 D42.3333 P42.79 R2 M28.273 O
./instances/Rome/grafo8542.61.lgr N61 E84 D63.0161 P63.79 R4 M5504.36 O
./instances/Rome/grafo8948.88.lgr N88 E129 D106.874 P101 M600729 F
./instances/Rome/grafo10160.96.lgr N96 E138 D112.228 P102 M600708 F
./instances/Rome/grafo11180.34.lgr N34 E34 R0 M0.097 O
./instances/Rome/grafo5312.39.lgr N39 E51 D38.4413 P38.79 R2 M42.502 O
./instances/Rome/grafo9566.70.lgr N70 E100 D75.7641 P73 M600980 F
./instances/Rome/grafo6966.45.lgr N45 E65 D57.0239 P57.79 R3 M886.411 O
./instances/Rome/grafo7540.46.lgr N46 E71 D63.0847 P63.79 R4 M3817.92 O
./instances/Rome/grafo9355.84.lgr N84 E117 D92.0765 P89 M600635 F
./instances/Rome/grafo2534.22.lgr N22 E25 R0 M0.072 O
./instances/Rome/grafo2911.15.lgr N15 E20 R0 M0.062 O
./instances/Rome/grafo11389.92.lgr N92 E128 D102.545 P100 M600768 F
./instances/Rome/grafo9106.67.lgr N67 E84 D68 P68.79 R4 M16703.7 O
./instances/Rome/grafo5268.43.lgr N43 E53 D35 P35.79 R1 M4.445 O
./instances/Rome/grafo10097.95.lgr N95 E118 D84 P84.79 R5 M247650 O
./instances/Rome/grafo7302.41.lgr N41 E57 D46.1667 P46.79 R3 M304.145 O
./instances/Rome/grafo2918.16.lgr N16 E22 R0 M0.084 O
./instances/Rome/grafo3487.55.lgr N55 E74 D54 P54.79 R4 M6445.92 O
./instances/Rome/grafo8586.60.lgr N60 E79 D59.2857 P59.79 R4 M7800.3 O
./instances/Rome/grafo8870.60.lgr N60 E75 D46 P46.79 R1 M4.894 O
./instances/Rome/grafo9338.86.lgr N86 E111 D75.8275 P74 M601175 F
./instances/Rome/grafo3334.48.lgr N48 E67 D52 P52.79 R5 M23258.4 O
./instances/Rome/grafo6832.38.lgr N38 E45 R0 M0.133 O
./instances/Rome/grafo2072.29.lgr N29 E43 D40.3803 P40.79 R2 M49.584 O
./instances/Rome/grafo3768.42.lgr N42 E53 D40 P40.79 R1 M4.263 O
./instances/Rome/grafo7957.62.lgr N62 E85 D56 P56.79 R6 M219237 O
./instances/Rome/grafo10022.31.lgr N31 E36 R0 M0.116 O
./instances/Rome/grafo6458.40.lgr N40 E57 D45 P45.79 R3 M319.367 O
./instances/Rome/grafo4075.52.lgr N52 E66 D51.5714 P51.79 R2 M53.044 O
./instances/Rome/grafo9544.62.lgr N62 E91 D67.4932 P66 M601055 F
./instances/Rome/grafo346.19.lgr N19 E22 R0 M0.089 O
./instances/Rome/grafo8100.60.lgr N60 E84 D66.1803 P66.79 R3 M1125.47 O
./instances/Rome/grafo9275.79.lgr N79 E110 D86.9547 P84 M600893 F
./instances/Rome/grafo10285.39.lgr N39 E59 D50.042 P50.79 R5 M16412.9 O
./instances/Rome/grafo8130.79.lgr N79 E123 D106.898 P103 M600776 F
./instances/Rome/grafo7474.43.lgr N43 E54 D43.6667 P43.79 R2 M22.219 O
./instances/Rome/grafo10647.98.lgr N98 E132 D110.847 P107 M600695 F
./instances/Rome/grafo2528.37.lgr N37 E50 D36 P36.79 R1 M3.925 O
./instances/Rome/grafo10773.93.lgr N93 E126 D97.8114 P93 M600776 F
./instances/Rome/grafo7751.44.lgr N44 E58 D45 P45.79 R1 M5.059 O
./instances/Rome/grafo9109.63.lgr N63 E88 D72.004 P72.79 R5 M42078.7 O
./instances/Rome/grafo7559.52.lgr N52 E67 D45 P45.79 R3 M805.546 O
./instances/Rome/grafo3882.41.lgr N41 E52 R0 M0.135 O
./instances/Rome/grafo3956.38.lgr N38 E54 D42.05 P42.79 R2 M64.085 O
./instances/Rome/grafo5668.37.lgr N37 E44 R0 M0.126 O
./instances/Rome/grafo3591.57.lgr N57 E72 D49.1739 P49.79 R3 M322.262 O
./instances/Rome/grafo5154.39.lgr N39 E57 D48 P48.79 R4 M3887.42 O
./instances/Rome/grafo7062.53.lgr N53 E74 D57 P57.79 R4 M8697.49 O
./instances/Rome/grafo1548.39.lgr N39 E44 R0 M0.138 O
./instances/Rome/grafo6335.39.lgr N39 E54 D40 P40.79 R3 M1464.38 O
./instances/Rome/grafo3468.44.lgr N44 E53 D33 P33.79 R1 M4.218 O
./instances/Rome/grafo8383.87.lgr N87 E116 D88.8713 P87 M600802 F
./instances/Rome/grafo3609.42.lgr N42 E55 D42 P42.79 R1 M4.448 O
./instances/Rome/grafo5683.39.lgr N39 E52 D40 P40.79 R1 M5.017 O
./instances/Rome/grafo10960.98.lgr N98 E131 D96.4945 P90 M600745 F
./instances/Rome/grafo5455.55.lgr N55 E76 D61 P61.79 R1 M8.696 O
./instances/Rome/grafo7771.95.lgr N95 E132 D104.547 P101 M600766 F
./instances/Rome/grafo6827.53.lgr N53 E69 D55 P55.79 R3 M570.677 O
./instances/Rome/grafo335.13.lgr N13 E19 R0 M0.077 O
./instances/Rome/grafo221.15.lgr N15 E16 R0 M0.048 O
./instances/Rome/grafo8769.86.lgr N86 E105 D71 P71.79 R5 M57727.9 O
./instances/Rome/grafo8311.86.lgr N86 E116 D94.9839 P91 M600771 F
./instances/Rome/grafo3630.54.lgr N54 E69 D47 P47.79 R3 M873.222 O
./instances/Rome/grafo4320.67.lgr N67 E85 D69 P69.79 R4 M30242.5 O
./instances/Rome/grafo7834.78.lgr N78 E104 D80.5672 P80 M600964 F
./instances/Rome/grafo1877.33.lgr N33 E48 D41.3243 P41.79 R3 M664.921 O
./instances/Rome/grafo7808.69.lgr N69 E88 D68.0741 P68.79 R3 M2459.79 O
./instances/Rome/grafo7744.42.lgr N42 E52 D42 P42.79 R2 M7.028 O
./instances/Rome/grafo3308.97.lgr N97 E110 D65 P65.79 R1 M9.188 O
./instances/Rome/grafo2111.10.lgr N10 E16 R0 M0.075 O
./instances/Rome/grafo10629.100.lgr N100 E131 D101.199 P99 M600738 F
./instances/Rome/grafo276.17.lgr N17 E20 R0 M0.088 O
./instances/Rome/grafo1701.36.lgr N36 E41 D29 P29.79 R1 M3.438 O
./instances/Rome/grafo10363.98.lgr N98 E125 D93.9399 P93 M600675 F
./instances/Rome/grafo480.15.lgr N15 E15 R0 M0.055 O
./instances/Rome/grafo3967.59.lgr N59 E87 D71.9247 P70 M601145 F
./instances/Rome/grafo9979.38.lgr N38 E50 D39 P39.79 R1 M6.185 O
./instances/Rome/grafo9899.33.lgr N33 E34 R0 M0.121 O
./instances/Rome/grafo8296.86.lgr N86 E116 D89.061 P84 M600955 F
./instances/Rome/grafo10357.94.lgr N94 E126 D92.4353 P91 M600754 F
./instances/Rome/grafo5518.56.lgr N56 E72 D56.587 P56 M601515 F
./instances/Rome/grafo7796.93.lgr N93 E126 D94.1343 P92 M600821 F
./instances/Rome/grafo7627.57.lgr N57 E85 D62.6409 P61 M601185 F
./instances/Rome/grafo3276.49.lgr N49 E65 D49 P49.79 R4 M9899.16 O
./instances/Rome/grafo5542.60.lgr N60 E76 D55.5 P55.79 R2 M53.002 O
./instances/Rome/grafo2372.16.lgr N16 E20 R0 M0.085 O
./instances/Rome/grafo5733.39.lgr N39 E50 D43 P43.79 R1 M4.859 O
./instances/Rome/grafo10185.32.lgr N32 E38 R0 M0.116 O
./instances/Rome/grafo7333.45.lgr N45 E73 D59 P59.79 R6 M143818 O
./instances/Rome/grafo2535.48.lgr N48 E59 D47 P47.79 R1 M4.524 O
./instances/Rome/grafo9721.79.lgr N79 E121 D101.71 P94 M600805 F
./instances/Rome/grafo9099.83.lgr N83 E106 D78.8212 P78 M600981 F
./instances/Rome/grafo1198.29.lgr N29 E29 R0 M0.056 O
./instances/Rome/grafo2636.16.lgr N16 E22 R0 M0.064 O
./instances/Rome/grafo7708.43.lgr N43 E57 D42.4667 P42.79 R2 M18.513 O
./instances/Rome/grafo8772.79.lgr N79 E115 D100.223 P96 M600722 F
./instances/Rome/grafo8262.78.lgr N78 E107 D79 P79.79 R6 M101164 O
./instances/Rome/grafo1943.12.lgr N12 E15 R0 M0.075 O
./instances/Rome/grafo1291.28.lgr N28 E38 D31 P31 R1 M4.948 O
./instances/Rome/grafo4906.61.lgr N61 E83 D69 P69.79 R5 M139960 O
./instances/Rome/grafo10771.92.lgr N92 E127 D100.348 P95 M600792 F
./instances/Rome/grafo5187.43.lgr N43 E61 D50.018 P50.79 R4 M3982.35 O
./instances/Rome/grafo6048.45.lgr N45 E62 D42 P42.79 R1 M5.005 O
./instances/Rome/grafo7675.39.lgr N39 E47 R0 M0.138 O
./instances/Rome/grafo4651.56.lgr N56 E76 D57 P57.79 R5 M42988.3 O
./instances/Rome/grafo2004.35.lgr N35 E40 R0 M0.129 O
./instances/Rome/grafo3187.39.lgr N39 E53 D43.5833 P43.79 R2 M23.11 O
./instances/Rome/grafo1902.12.lgr N12 E14 R0 M0.081 O
./instances/Rome/grafo5740.61.lgr N61 E90 D73.6071 P70 M601138 F
./instances/Rome/grafo1836.45.lgr N45 E58 D42.5 P42.79 R2 M18.631 O
./instances/Rome/grafo2054.29.lgr N29 E35 R0 M0.116 O
./instances/Rome/grafo7353.49.lgr N49 E67 D51.6667 P51.79 R2 M18.281 O
./instances/Rome/grafo10840.36.lgr N36 E50 D43.038 P43.79 R3 M853.458 O
./instances/Rome/grafo2171.19.lgr N19 E23 R0 M0.085 O
./instances/Rome/grafo10379.95.lgr N95 E132 D105.375 P102 M600671 F
./instances/Rome/grafo10631.98.lgr N98 E132 D103.219 P99 M600671 F
./instances/Rome/grafo2557.37.lgr N37 E40 R0 M0.125 O
./instances/Rome/grafo8061.66.lgr N66 E88 D67 P67.79 R5 M129428 O
./instances/Rome/grafo877.16.lgr N16 E17 R0 M0.084 O
./instances/Rome/grafo10542.100.lgr N100 E133 D99.7789 P96 M600763 F
./instances/Rome/grafo1336.25.lgr N25 E26 R0 M0.092 O
./instances/Rome/grafo7590.43.lgr N43 E54 R0 M0.131 O
./instances/Rome/grafo339.18.lgr N18 E18 R0 M0.073 O
./instances/Rome/grafo1726.22.lgr N22 E26 R0 M0.088 O
./instances/Rome/grafo6428.51.lgr N51 E67 D55.6667 P55.79 R2 M48.106 O
./instances/Rome/grafo3819.52.lgr N52 E67 D50.1667 P50.79 R3 M648.903 O
./instances/Rome/grafo6772.75.lgr N75 E103 D74.3357 P73 M601092 F
./instances/Rome/grafo10535.100.lgr N100 E123 D88.0357 P88.79 R4 M21389.9 O
./instances/Rome/grafo2199.44.lgr N44 E50 D28 P28.79 R1 M3.407 O
./instances/Rome/grafo5651.41.lgr N41 E56 D47.6667 P47.79 R2 M24.114 O
./instances/Rome/grafo5017.63.lgr N63 E89 D71.8922 P71 M601122 F
./instances/Rome/grafo9307.82.lgr N82 E117 D96.2931 P93 M600694 F
./instances/Rome/grafo11103.93.lgr N93 E116 D93 P93.79 R5 M302895 O
./instances/Rome/grafo3022.36.lgr N36 E45 D34.6667 P34.79 R2 M16.658 O
./instances/Rome/grafo1333.29.lgr N29 E31 R0 M0.099 O
./instances/Rome/grafo7530.44.lgr N44 E59 D46 P46.79 R4 M6506.12 O
./instances/Rome/grafo2926.14.lgr N14 E14 R0 M0.058 O
./instances/Rome/grafo2799.16.lgr N16 E22 R0 M0.086 O
./instances/Rome/grafo4226.76.lgr N76 E96 D61 P61.79 R4 M7390.27 O
./instances/Rome/grafo10663.99.lgr N99 E137 D113.419 P107 M600705 F
./instances/Rome/grafo2361.21.lgr N21 E28 R0 M0.093 O
./instances/Rome/grafo2735.36.lgr N36 E45 R0 M0.125 O
./instances/Rome/grafo415.17.lgr N17 E24 R0 M0.082 O
./instances/Rome/grafo9445.89.lgr N89 E118 D93.2882 P92 M600617 F
./instances/Rome/grafo2050.27.lgr N27 E36 R0 M0.115 O
./instances/Rome/grafo5719.40.lgr N40 E64 D55 P55.79 R6 M119881 O
./instances/Rome/grafo2142.16.lgr N16 E16 R0 M0.058 O
./instances/Rome/grafo11566.37.lgr N37 E53 D40.1723 P40.79 R4 M1887.78 O
./instances/Rome/grafo8614.85.lgr N85 E118 D90.8201 P89 M600879 F
./instances/Rome/grafo8463.72.lgr N72 E97 D69.2397 P68 M601316 F
./instances/Rome/grafo7885.83.lgr N83 E120 D97.9917 P91 M600820 F
./instances/Rome/grafo8634.75.lgr N75 E107 D87.8314 P85 M600856 F
./instances/Rome/grafo10671.100.lgr N100 E144 D120.729 P113 M600554 F
./instances/Rome/grafo4488.54.lgr N54 E69 D54 P54.79 R3 M2071.59 O
./instances/Rome/grafo5728.60.lgr N60 E87 D71.9821 P70 M601515 F
./instances/Rome/grafo437.12.lgr N12 E13 R0 M0.083 O
./instances/Rome/grafo7142.47.lgr N47 E56 D34 P34.79 R1 M4.128 O
./instances/Rome/grafo8559.87.lgr N87 E112 D78.5081 P77 M601004 F
./instances/Rome/grafo5568.40.lgr N40 E59 D43 P43.79 R4 M1861.38 O
./instances/Rome/grafo735.15.lgr N15 E14 R0 M0.057 O
./instances/Rome/grafo6984.39.lgr N39 E52 D44 P44.79 R3 M919.12 O
./instances/Rome/grafo9046.84.lgr N84 E113 D85.3198 P84 M600844 F
./instances/Rome/grafo2180.27.lgr N27 E28 R0 M0.073 O
./instances/Rome/grafo2178.22.lgr N22 E25 R0 M0.097 O
./instances/Rome/grafo2949.12.lgr N12 E11 R0 M0.051 O
./instances/Rome/grafo6617.84.lgr N84 E117 D96.0432 P94 M600670 F
./instances/Rome/grafo2098.35.lgr N35 E42 R0 M0.12 O
./instances/Rome/grafo3898.99.lgr N99 E136 D100.247 P94 M600830 F
./instances/Rome/grafo6481.38.lgr N38 E46 D28 P28.79 R1 M3.652 O
./instances/Rome/grafo2936.12.lgr N12 E13 R0 M0.072 O
./instances/Rome/grafo8983.63.lgr N63 E95 D78.6419 P77 M601055 F
./instances/Rome/grafo679.20.lgr N20 E25 R0 M0.093 O
./instances/Rome/grafo5759.35.lgr N35 E39 R0 M0.116 O
./instances/Rome/grafo11644.38.lgr N38 E48 D38.6667 P38.79 R2 M17.738 O
./instances/Rome/grafo8055.79.lgr N79 E101 D77 P77.79 R5 M114520 O
./instances/Rome/grafo4945.50.lgr N50 E69 D53.25 P53.79 R3 M252.122 O
./instances/Rome/grafo10042.39.lgr N39 E53 D48.6875 P48.79 R2 M27.716 O
./instances/Rome/grafo4680.76.lgr N76 E96 D62.071 P62.79 R4 M8387.25 O
./instances/Rome/grafo6171.42.lgr N42 E59 D49 P49.79 R2 M71.582 O
./instances/Rome/grafo4330.58.lgr N58 E72 D44 P44.79 R1 M7.947 O
./instances/Rome/grafo1533.50.lgr N50 E66 D52 P52.79 R1 M6.503 O
./instances/Rome/grafo6835.36.lgr N36 E41 R0 M0.127 O
./instances/Rome/grafo8555.87.lgr N87 E114 D90.8 P85 M600796 F
./instances/Rome/grafo5555.39.lgr N39 E53 D44.0714 P44.79 R2 M70.38 O
./instances/Rome/grafo8815.87.lgr N87 E110 D68 P68.79 R5 M40087.7 O
./instances/Rome/grafo3524.38.lgr N38 E43 R0 M0.137 O
./instances/Rome/grafo5851.56.lgr N56 E75 D58 P58.79 R4 M4259.43 O
./instances/Rome/grafo4234.78.lgr N78 E107 D88 P88.79 R6 M573022 O
./instances/Rome/grafo1954.24.lgr N24 E27 R0 M0.096 O
./instances/Rome/grafo2247.18.lgr N18 E25 R0 M0.082 O
./instances/Rome/grafo4088.45.lgr N45 E56 D39.4 P39.79 R2 M48.036 O
./instances/Rome/grafo9101.72.lgr N72 E102 D75.5892 P73 M601241 F
./instances/Rome/grafo1385.29.lgr N29 E36 R0 M0.115 O
./instances/Rome/grafo8876.88.lgr N88 E127 D100.892 P96 M600801 F
./instances/Rome/grafo6010.35.lgr N35 E44 D33 P33.79 R1 M4.9 O
./instances/Rome/grafo9079.72.lgr N72 E91 D71.1 P71.79 R3 M2083.62 O
./instances/Rome/grafo612.11.lgr N11 E11 R0 M0.048 O
./instances/Rome/grafo1633.17.lgr N17 E18 R0 M0.051 O
./instances/Rome/grafo5685.62.lgr N62 E90 D68 P68.79 R7 M344913 O
./instances/Rome/grafo2743.39.lgr N39 E52 D40 P40.79 R1 M4.589 O
./instances/Rome/grafo11261.32.lgr N32 E37 R0 M0.115 O
./instances/Rome/grafo9736.75.lgr N75 E91 D56.6 P56.79 R2 M34.298 O
./instances/Rome/grafo9660.71.lgr N71 E97 D79.2111 P78 M600979 F
./instances/Rome/grafo2541.14.lgr N14 E21 R0 M0.084 O
./instances/Rome/grafo9541.80.lgr N80 E105 D79.8862 P79 M600843 F
./instances/Rome/grafo9831.67.lgr N67 E91 D63 P63.79 R4 M7675.71 O
./instances/Rome/grafo11344.35.lgr N35 E40 R0 M0.12 O
./instances/Rome/grafo563.19.lgr N19 E29 D24 P24.79 R1 M3.297 O
./instances/Rome/grafo3500.64.lgr N64 E92 D65.5567 P63 M601205 F
./instances/Rome/grafo6836.72.lgr N72 E95 D71.7815 P71 M600987 F
./instances/Rome/grafo4132.54.lgr N54 E66 R0 M0.167 O
./instances/Rome/grafo8083.88.lgr N88 E122 D106.151 P105 M600535 F
./instances/Rome/grafo10000.38.lgr N38 E52 D39 P39 R2 M110.075 O
./instances/Rome/grafo11570.34.lgr N34 E37 R0 M0.115 O
./instances/Rome/grafo3827.42.lgr N42 E55 D47 P47.79 R1 M6.864 O
./instances/Rome/grafo5937.35.lgr N35 E38 R0 M0.122 O
./instances/Rome/grafo4861.55.lgr N55 E76 D63 P63.79 R4 M25703.7 O
./instances/Rome/grafo9157.68.lgr N68 E92 D63 P63.79 R6 M259836 O
./instances/Rome/grafo7415.39.lgr N39 E53 D46.3125 P46.79 R2 M56.607 O
./instances/Rome/grafo2014.23.lgr N23 E28 R0 M0.097 O
./instances/Rome/grafo9887.91.lgr N91 E127 D100.523 P97 M600841 F
./instances/Rome/grafo1346.65.lgr N65 E76 D54 P54.79 R1 M5.781 O
./instances/Rome/grafo3109.24.lgr N24 E32 R0 M0.102 O
./instances/Rome/grafo1769.16.lgr N16 E20 R0 M0.077 O
./instances/Rome/grafo4686.65.lgr N65 E85 D55.7917 P56.79 R4 M15529.8 O
./instances/Rome/grafo8525.60.lgr N60 E87 D66 P66.79 R6 M143267 O
./instances/Rome/grafo8965.92.lgr N92 E109 D64 P64.79 R4 M12179.4 O
./instances/Rome/grafo8746.93.lgr N93 E130 D102.237 P98 M600648 F
./instances/Rome/grafo1678.23.lgr N23 E27 R0 M0.098 O
./instances/Rome/grafo1414.66.lgr N66 E82 D53.0187 P53.79 R3 M2978.87 O
./instances/Rome/grafo8785.89.lgr N89 E116 D88.4652 P87 M600812 F
./instances/Rome/grafo10164.98.lgr N98 E137 D109.268 P103 M600736 F
./instances/Rome/grafo213.18.lgr N18 E21 R0 M0.092 O
./instances/Rome/grafo1086.18.lgr N18 E26 D22 P22.79 R1 M2.817 O
./instances/Rome/grafo1614.14.lgr N14 E14 R0 M0.053 O
./instances/Rome/grafo2455.40.lgr N40 E58 D46 P46.79 R4 M2786.15 O
./instances/Rome/grafo3685.50.lgr N50 E72 D51 P51.79 R6 M260684 O
./instances/Rome/grafo143.29.lgr N29 E30 R0 M0.057 O
./instances/Rome/grafo6796.37.lgr N37 E49 D36 P36.79 R1 M3.458 O
./instances/Rome/grafo4239.61.lgr N61 E76 D60.5 P60.79 R2 M21.885 O
./instances/Rome/grafo3144.54.lgr N54 E74 D59.0036 P59.79 R5 M58896.7 O
./instances/Rome/grafo5962.69.lgr N69 E88 D72 P72.79 R3 M1762.93 O
./instances/Rome/grafo2781.41.lgr N41 E61 D51 P51.79 R5 M33026 O
./instances/Rome/grafo11189.94.lgr N94 E133 D106.21 P100 M600778 F
./instances/Rome/grafo733.43.lgr N43 E54 D35 P35.79 R1 M3.094 O
./instances/Rome/grafo2963.40.lgr N40 E49 D40 P40.79 R1 M2.865 O
./instances/Rome/grafo6221.53.lgr N53 E64 D40.0687 P40.79 R3 M889.539 O
./instances/Rome/grafo656.22.lgr N22 E28 R0 M0.096 O
./instances/Rome/grafo11058.98.lgr N98 E130 D90.8608 P88 M600798 F
./instances/Rome/grafo161.31.lgr N31 E40 D25.6667 P25.79 R2 M11.585 O
./instances/Rome/grafo8091.70.lgr N70 E86 D65.2639 P65.79 R2 M141.446 O
./instances/Rome/grafo7085.39.lgr N39 E57 D50.2 P50.79 R2 M53.549 O
./instances/Rome/grafo3281.34.lgr N34 E50 D41.5 P41.79 R2 M14.489 O
./instances/Rome/grafo5313.58.lgr N58 E80 D58 P58.79 R6 M419233 O
./instances/Rome/grafo3575.41.lgr N41 E52 D38.6667 P38.79 R2 M11.202 O
./instances/Rome/grafo7788.84.lgr N84 E116 D89.205 P87 M600852 F
./instances/Rome/grafo4961.79.lgr N79 E100 D67.0015 P67.79 R4 M9548.73 O
./instances/Rome/grafo1759.26.lgr N26 E36 D28 P28.79 R1 M4.108 O
./instances/Rome/grafo4295.64.lgr N64 E83 D60.1935 P60.79 R3 M1920.68 O
./instances/Rome/grafo9773.79.lgr N79 E97 D70.25 P70.79 R4 M5816.35 O
./instances/Rome/grafo1923.26.lgr N26 E29 R0 M0.097 O
./instances/Rome/grafo2172.31.lgr N31 E32 R0 M0.071 O
./instances/Rome/grafo558.15.lgr N15 E19 R0 M0.078 O
./instances/Rome/grafo4001.41.lgr N41 E51 D35 P35.79 R1 M4.343 O
./instances/Rome/grafo1012.22.lgr N22 E24 R0 M0.093 O
./instances/Rome/grafo8845.92.lgr N92 E115 D82.1579 P81 M600957 F
./instances/Rome/grafo5971.53.lgr N53 E83 D65 P65.79 R7 M421803 O
./instances/Rome/grafo4586.80.lgr N80 E111 D86.2132 P84 M600927 F
./instances/Rome/grafo4866.78.lgr N78 E104 D80.5956 P80 M600885 F
./instances/Rome/grafo9637.62.lgr N62 E81 D60.1447 P60.79 R4 M4884.36 O
./instances/Rome/grafo11430.91.lgr N91 E121 D92.9076 P89 M600847 F
./instances/Rome/grafo7376.45.lgr N45 E65 D52 P52.79 R6 M278537 O
./instances/Rome/grafo1114.24.lgr N24 E35 R0 M0.102 O
./instances/Rome/grafo1117.11.lgr N11 E10 R0 M0.045 O
./instances/Rome/grafo6311.37.lgr N37 E41 R0 M0.131 O
./instances/Rome/grafo5917.34.lgr N34 E41 R0 M0.116 O
./instances/Rome/grafo4455.60.lgr N60 E93 D79.6002 P76 M601129 F
./instances/Rome/grafo9640.68.lgr N68 E90 D75.25 P75.79 R2 M57.31 O
./instances/Rome/grafo2752.15.lgr N15 E24 D22 P22.79 R1 M3.119 O
./instances/Rome/grafo6818.57.lgr N57 E76 D55 P55.79 R4 M3940.73 O
./instances/Rome/grafo5401.74.lgr N74 E96 D75 P75.79 R5 M115808 O
./instances/Rome/grafo5416.33.lgr N33 E38 D29 P29.79 R1 M3.664 O
./instances/Rome/grafo3233.43.lgr N43 E49 D30 P30.79 R1 M3.35 O
./instances/Rome/grafo3745.41.lgr N41 E54 D42.125 P42.79 R3 M447.912 O
./instances/Rome/grafo2053.31.lgr N31 E37 R0 M0.111 O
./instances/Rome/grafo5692.35.lgr N35 E48 D44.6667 P44.79 R2 M18.419 O
./instances/Rome/grafo7316.39.lgr N39 E50 D33 P33.79 R1 M4.94 O
./instances/Rome/grafo6102.33.lgr N33 E37 R0 M0.118 O
./instances/Rome/grafo3220.36.lgr N36 E45 D32 P32.79 R1 M4.487 O
./instances/Rome/grafo4356.55.lgr N55 E73 D54 P54.79 R4 M6716.4 O
./instances/Rome/grafo3788.38.lgr N38 E45 R0 M0.138 O
./instances/Rome/grafo6109.36.lgr N36 E52 D32.35 P32.79 R2 M25.297 O
./instances/Rome/grafo10295.95.lgr N95 E131 D98.4014 P92 M600984 F
./instances/Rome/grafo10977.94.lgr N94 E122 D96.7771 P95 M600808 F
./instances/Rome/grafo5049.63.lgr N63 E88 D74.0555 P74.79 R4 M5279.24 O
./instances/Rome/grafo8570.71.lgr N71 E90 D58 P58.79 R5 M91508.3 O
./instances/Rome/grafo7577.41.lgr N41 E54 D46 P46.79 R1 M4.563 O
./instances/Rome/grafo5746.45.lgr N45 E55 R0 M0.141 O
./instances/Rome/grafo4541.61.lgr N61 E80 D51 P51.79 R4 M5072.27 O
./instances/Rome/grafo3430.39.lgr N39 E53 D41.25 P41.79 R3 M364.724 O
./instances/Rome/grafo2577.17.lgr N17 E21 R0 M0.087 O
./instances/Rome/grafo937.11.lgr N11 E10 R0 M0.045 O
./instances/Rome/grafo8593.87.lgr N87 E120 D95.9302 P92 M600727 F
./instances/Rome/grafo4983.77.lgr N77 E105 D76 P76.79 R4 M7438.94 O
./instances/Rome/grafo1085.17.lgr N17 E18 R0 M0.055 O
./instances/Rome/grafo4403.57.lgr N57 E79 D54.0629 P53 M601569 F
./instances/Rome/grafo4869.50.lgr N50 E69 D55.0248 P55.79 R3 M1480.24 O
./instances/Rome/grafo4553.62.lgr N62 E88 D71 P71.79 R5 M53289.1 O
./instances/Rome/grafo3319.39.lgr N39 E54 D43.1053 P43.79 R3 M669.583 O
./instances/Rome/grafo6643.34.lgr N34 E45 R0 M0.116 O
./instances/Rome/grafo5621.43.lgr N43 E54 D38.7273 P38.79 R2 M9.989 O
./instances/Rome/grafo10226.97.lgr N97 E123 D90 P90.79 R4 M10107.7 O
./instances/Rome/grafo3079.27.lgr N27 E35 R0 M0.121 O
./instances/Rome/grafo4010.40.lgr N40 E52 R0 M0.128 O
./instances/Rome/grafo6250.56.lgr N56 E65 R0 M0.154 O
./instances/Rome/grafo9067.61.lgr N61 E75 D49 P49.79 R3 M2083.14 O
./instances/Rome/grafo4422.71.lgr N71 E97 D81.44 P80 M601135 F
./instances/Rome/grafo10429.100.lgr N100 E132 D95.9629 P93 M600727 F
./instances/Rome/grafo4352.57.lgr N57 E67 D45 P45.79 R1 M5.23 O
./instances/Rome/grafo8549.100.lgr N100 E138 D96.9717 P94 M600749 F
./instances/Rome/grafo9248.64.lgr N64 E93 D72.608 P69 M601047 F
./instances/Rome/grafo5101.78.lgr N78 E106 D89.8109 P89 M600809 F
./instances/Rome/grafo5442.38.lgr N38 E46 R0 M0.099 O
./instances/Rome/grafo9817.62.lgr N62 E85 D64.0249 P64.79 R5 M26430.9 O
./instances/Rome/grafo2700.25.lgr N25 E28 R0 M0.091 O
./instances/Rome/grafo8282.76.lgr N76 E108 D90.2176 P88 M600962 F
./instances/Rome/grafo7643.61.lgr N61 E85 D64.5784 P63 M601246 F
./instances/Rome/grafo10577.100.lgr N100 E135 D110.997 P108 M600623 F
./instances/Rome/grafo1464.46.lgr N46 E53 R0 M0.146 O
./instances/Rome/grafo10505.39.lgr N39 E52 D45 P45.79 R4 M4908.83 O
./instances/Rome/grafo8707.92.lgr N92 E116 D90 P90.79 R5 M221882 O
./instances/Rome/grafo3210.36.lgr N36 E49 D37.5 P37.79 R2 M26.942 O
./instances/Rome/grafo9657.68.lgr N68 E90 D74 P74.79 R4 M42532.3 O
./instances/Rome/grafo9935.40.lgr N40 E50 D34 P34.79 R1 M4.57 O
./instances/Rome/grafo2238.33.lgr N33 E39 R0 M0.122 O
./instances/Rome/grafo5104.57.lgr N57 E78 D66 P66.79 R4 M16605.6 O
./instances/Rome/grafo7903.76.lgr N76 E105 D78.2406 P77 M601105 F
./instances/Rome/grafo2711.68.lgr N68 E82 D51.6667 P51.79 R2 M50.96 O
./instances/Rome/grafo7382.48.lgr N48 E70 D57 P57.79 R5 M49682.7 O
./instances/Rome/grafo1039.14.lgr N14 E21 R0 M0.077 O
./instances/Rome/grafo6261.40.lgr N40 E55 D45 P45.79 R1 M6.463 O
./instances/Rome/grafo9304.65.lgr N65 E91 D74.438 P73 M601089 F
./instances/Rome/grafo2946.11.lgr N11 E11 R0 M0.047 O
./instances/Rome/grafo5126.43.lgr N43 E53 D37 P37.79 R1 M4.105 O
./instances/Rome/grafo3751.40.lgr N40 E54 D46 P46.79 R1 M5.035 O
./instances/Rome/grafo5940.73.lgr N73 E89 D67 P67.79 R3 M3301.18 O
./instances/Rome/grafo2230.39.lgr N39 E54 D43 P43.79 R1 M4.45 O
./instances/Rome/grafo2717.17.lgr N17 E18 R0 M0.074 O
./instances/Rome/grafo7010.49.lgr N49 E67 D55 P55.79 R4 M6789.28 O
./instances/Rome/grafo2550.26.lgr N26 E29 R0 M0.095 O
./instances/Rome/grafo3404.43.lgr N43 E53 D37 P37.79 R1 M4.441 O
./instances/Rome/grafo9996.32.lgr N32 E37 R0 M0.117 O
./instances/Rome/grafo2682.17.lgr N17 E19 R0 M0.074 O
./instances/Rome/grafo7657.41.lgr N41 E55 D46.4118 P46.79 R2 M57.197 O
./instances/Rome/grafo7917.84.lgr N84 E118 D90.9629 P88 M600869 F
./instances/Rome/grafo4831.56.lgr N56 E86 D71.0051 P70 M601148 F
./instances/Rome/grafo2399.26.lgr N26 E31 R0 M0.104 O
./instances/Rome/grafo3851.57.lgr N57 E77 D66 P66.79 R5 M112525 O
./instances/Rome/grafo7610.42.lgr N42 E55 D47.3333 P47.79 R2 M31.639 O
./instances/Rome/grafo3025.27.lgr N27 E32 R0 M0.115 O
./instances/Rome/grafo2415.13.lgr N13 E13 R0 M0.048 O
./instances/Rome/grafo9543.65.lgr N65 E92 D73.5463 P72 M601210 F
./instances/Rome/grafo2881.65.lgr N65 E76 D47 P47.79 R1 M6.442 O
./instances/Rome/grafo3456.40.lgr N40 E48 D29 P29.79 R1 M3.204 O
./instances/Rome/grafo8829.87.lgr N87 E120 D98.0114 P94 M600680 F
./instances/Rome/grafo1632.21.lgr N21 E26 R0 M0.103 O
./instances/Rome/grafo3773.40.lgr N40 E54 D45.15 P45.79 R3 M317.846 O
./instances/Rome/grafo5802.34.lgr N34 E41 R0 M0.125 O
./instances/Rome/grafo10711.93.lgr N93 E123 D95.3907 P93 M600757 F
./instances/Rome/grafo220.13.lgr N13 E16 R0 M0.075 O
./instances/Rome/grafo9559.64.lgr N64 E84 D70.0179 P70.79 R3 M1519.17 O
./instances/Rome/grafo3295.43.lgr N43 E53 R0 M0.14 O
./instances/Rome/grafo2040.27.lgr N27 E35 D26 P26.79 R1 M3.043 O
./instances/Rome/grafo9510.65.lgr N65 E89 D67.004 P67.79 R5 M73771.1 O
./instances/Rome/grafo8021.88.lgr N88 E114 D88.3333 P88.79 R3 M1259.16 O
./instances/Rome/grafo9536.66.lgr N66 E93 D63 P63.79 R6 M278271 O
./instances/Rome/grafo439.11.lgr N11 E14 R0 M0.075 O
./instances/Rome/grafo10886.97.lgr N97 E130 D101.555 P100 M600732 F
./instances/Rome/grafo380.21.lgr N21 E25 R0 M0.09 O
./instances/Rome/grafo6528.72.lgr N72 E87 D62.25 P62.79 R2 M69.923 O
./instances/Rome/grafo7070.59.lgr N59 E82 D69.015 P69.79 R5 M113087 O
./instances/Rome/grafo10407.93.lgr N93 E121 D89.6451 P89 M600932 F
./instances/Rome/grafo300.13.lgr N13 E15 R0 M0.07 O
./instances/Rome/grafo5339.43.lgr N43 E54 D40 P40.79 R1 M5.248 O
./instances/Rome/grafo11152.98.lgr N98 E134 D99.5556 P96 M600798 F
./instances/Rome/grafo3357.53.lgr N53 E73 D57 P57.79 R4 M5549.12 O
./instances/Rome/grafo7217.44.lgr N44 E53 D31 P31.79 R1 M3.718 O
./instances/Rome/grafo2418.17.lgr N17 E20 R0 M0.042 O
./instances/Rome/grafo4303.74.lgr N74 E94 D77.0476 P77.79 R4 M13657.4 O
./instances/Rome/grafo4996.53.lgr N53 E69 D56.0698 P56.79 R3 M1185.97 O
./instances/Rome/grafo3284.54.lgr N54 E82 D63.714 P62 M601003 F
./instances/Rome/grafo9931.39.lgr N39 E48 D40.6667 P40.79 R2 M18.371 O
./instances/Rome/grafo4727.66.lgr N66 E88 D69 P69.79 R4 M13043 O
./instances/Rome/grafo7203.57.lgr N57 E85 D71.7777 P70 M601157 F
./instances/Rome/grafo5163.62.lgr N62 E94 D84.3536 P82 M601022 F
./instances/Rome/grafo7692.42.lgr N42 E54 D40 P40.79 R1 M7.079 O
./instances/Rome/grafo6503.59.lgr N59 E73 D60 P60.79 R1 M7.36 O
./instances/Rome/grafo3696.38.lgr N38 E50 D41.5 P41.79 R2 M14.079 O
./instances/Rome/grafo1273.26.lgr N26 E27 R0 M0.067 O
./instances/Rome/grafo5360.36.lgr N36 E44 D35 P35.79 R1 M4.172 O
./instances/Rome/grafo2308.19.lgr N19 E21 R0 M0.083 O
./instances/Rome/grafo3232.47.lgr N47 E55 D32 P32.79 R1 M4.154 O
./instances/Rome/grafo7255.49.lgr N49 E58 D38 P38.79 R1 M4.534 O
./instances/Rome/grafo4358.55.lgr N55 E87 D77.0013 P77.79 R6 M95465 O
./instances/Rome/grafo6743.82.lgr N82 E104 D73 P73.79 R5 M127889 O
./instances/Rome/grafo7390.39.lgr N39 E59 D48 P48.79 R4 M5278.34 O
./instances/Rome/grafo8395.61.lgr N61 E89 D73.1601 P71 M601206 F
./instances/Rome/grafo8490.95.lgr N95 E137 D108.433 P101 M600679 F
./instances/Rome/grafo1981.24.lgr N24 E36 D28.6667 P28.79 R2 M10.926 O
./instances/Rome/grafo1903.18.lgr N18 E21 R0 M0.053 O
./instances/Rome/grafo1966.24.lgr N24 E34 D27 P27.79 R1 M3.409 O
./instances/Rome/grafo10487.95.lgr N95 E121 D92 P92.79 R6 M322667 O
./instances/Rome/grafo8912.90.lgr N90 E117 D85 P85.79 R6 M581340 O
./instances/Rome/grafo5376.48.lgr N48 E68 D52 P52.79 R4 M8051.25 O
./instances/Rome/grafo11088.97.lgr N97 E139 D113.721 P106 M600602 F
./instances/Rome/grafo1764.20.lgr N20 E25 D19 P19.79 R1 M2.717 O
./instances/Rome/grafo1623.27.lgr N27 E30 R0 M0.099 O
./instances/Rome/grafo2190.36.lgr N36 E42 R0 M0.11 O
./instances/Rome/grafo9684.69.lgr N69 E95 D74 P73 M601120 F
./instances/Rome/grafo8018.80.lgr N80 E105 D81 P81.79 R4 M24142.1 O
./instances/Rome/grafo2793.21.lgr N21 E20 R0 M0.072 O
./instances/Rome/grafo3856.38.lgr N38 E56 D44.0146 P44.79 R3 M472.895 O
./instances/Rome/grafo988.11.lgr N11 E11 R0 M0.057 O
./instances/Rome/grafo10085.35.lgr N35 E41 R0 M0.117 O
./instances/Rome/grafo6902.44.lgr N44 E57 D41.3 P41.79 R2 M43.599 O
./instances/Rome/grafo10084.97.lgr N97 E147 D126.759 P115 M600656 F
./instances/Rome/grafo2354.13.lgr N13 E16 R0 M0.078 O
./instances/Rome/grafo10495.97.lgr N97 E131 D103.577 P99 M600757 F
./instances/Rome/grafo9667.69.lgr N69 E89 D70 P70 R3 M2536.3 O
./instances/Rome/grafo5271.39.lgr N39 E46 R0 M0.131 O
./instances/Rome/grafo7319.76.lgr N76 E102 D77.8018 P76 M601406 F
./instances/Rome/grafo1292.28.lgr N28 E36 R0 M0.117 O
./instances/Rome/grafo10008.42.lgr N42 E61 D50 P50.79 R3 M1077.87 O
./instances/Rome/grafo4624.53.lgr N53 E64 R0 M0.152 O
./instances/Rome/grafo10321.97.lgr N97 E134 D98.1536 P92 M600694 F
./instances/Rome/grafo5887.44.lgr N44 E52 R0 M0.149 O
./instances/Rome/grafo11032.36.lgr N36 E45 D36.6667 P36.79 R2 M16.695 O
./instances/Rome/grafo5076.78.lgr N78 E105 D72.1033 P71 M601142 F
./instances/Rome/grafo7403.43.lgr N43 E57 D39 P39.79 R3 M986.538 O
./instances/Rome/grafo1948.36.lgr N36 E45 D36 P36.79 R1 M5.091 O
./instances/Rome/grafo11641.31.lgr N31 E36 R0 M0.116 O
./instances/Rome/grafo9051.63.lgr N63 E95 D77.8603 P77 M601073 F
./instances/Rome/grafo11431.92.lgr N92 E125 D99.0259 P96 M600697 F
./instances/Rome/grafo3099.39.lgr N39 E47 R0 M0.134 O
./instances/Rome/grafo6426.48.lgr N48 E60 D44.3333 P44.79 R2 M77.608 O
./instances/Rome/grafo6060.59.lgr N59 E72 D50.3333 P50.79 R2 M39.207 O
./instances/Rome/grafo697.15.lgr N15 E25 R0 M0.09 O
./instances/Rome/grafo135.30.lgr N30 E40 R0 M0.119 O
./instances/Rome/grafo2562.19.lgr N19 E28 D22 P22.79 R1 M2.738 O
./instances/Rome/grafo940.20.lgr N20 E22 R0 M0.085 O
./instances/Rome/grafo3056.26.lgr N26 E36 D28 P28.79 R1 M3.187 O
./instances/Rome/grafo11314.92.lgr N92 E127 D92.2995 P88 M600945 F
./instances/Rome/grafo9425.78.lgr N78 E100 D77.0169 P77.79 R5 M82396.9 O
./instances/Rome/grafo11596.34.lgr N34 E39 R0 M0.123 O
./instances/Rome/grafo5905.46.lgr N46 E56 D41.4959 P41.79 R2 M33.195 O
./instances/Rome/grafo4372.50.lgr N50 E62 R0 M0.157 O
./instances/Rome/grafo1310.46.lgr N46 E61 D38 P38.79 R1 M4.859 O
./instances/Rome/grafo4719.54.lgr N54 E78 D61 P61.79 R6 M361409 O
./instances/Rome/grafo9924.39.lgr N39 E52 D42.3636 P42.79 R2 M49.807 O
./instances/Rome/grafo8687.86.lgr N86 E129 D109.384 P102 M600721 F
./instances/Rome/grafo6414.84.lgr N84 E99 D56 P56.79 R3 M2020.54 O
./instances/Rome/grafo11322.38.lgr N38 E50 D44 P44.79 R1 M4.931 O
./instances/Rome/grafo10003.40.lgr N40 E50 D32 P32.79 R1 M3.901 O
./instances/Rome/grafo2759.16.lgr N16 E18 R0 M0.078 O
./instances/Rome/grafo9127.84.lgr N84 E120 D96.5082 P92 M600688 F
./instances/Rome/grafo576.12.lgr N12 E14 R0 M0.049 O
./instances/Rome/grafo7667.47.lgr N47 E62 D47 P47.79 R3 M975.277 O
./instances/Rome/grafo10619.36.lgr N36 E41 R0 M0.12 O
./instances/Rome/grafo4252.59.lgr N59 E83 D63 P63.79 R5 M46432.8 O
./instances/Rome/grafo230.14.lgr N14 E19 R0 M0.086 O
./instances/Rome/grafo9915.91.lgr N91 E119 D105 P105.79 R5 M211026 O
./instances/Rome/grafo7284.69.lgr N69 E87 D57.1905 P57.79 R3 M364.991 O
./instances/Rome/grafo9839.79.lgr N79 E99 D70.0227 P70.79 R4 M12121.6 O
./instances/Rome/grafo8935.88.lgr N88 E122 D81.119 P78 M601108 F
./instances/Rome/grafo1406.46.lgr N46 E56 D24 P24.79 R1 M4.545 O
./instances/Rome/grafo6089.47.lgr N47 E53 R0 M0.142 O
./instances/Rome/grafo237.16.lgr N16 E17 R0 M0.046 O
./instances/Rome/grafo6466.51.lgr N51 E64 D53 P53.79 R1 M8.208 O
./instances/Rome/grafo6148.39.lgr N39 E50 D39.1694 P39.79 R2 M89.89 O
./instances/Rome/grafo5074.73.lgr N73 E95 D76 P76.79 R5 M301665 O
./instances/Rome/grafo4713.61.lgr N61 E88 D72.0012 P72.79 R6 M238772 O
./instances/Rome/grafo8367.76.lgr N76 E99 D76 P76.79 R5 M133970 O
./instances/Rome/grafo3893.40.lgr N40 E44 R0 M0.144 O
./instances/Rome/grafo6232.39.lgr N39 E51 D42 P42.79 R1 M4.65 O
./instances/Rome/grafo7291.39.lgr N39 E59 D44.0819 P44.79 R4 M3722.15 O
./instances/Rome/grafo3681.38.lgr N38 E48 D34 P34.79 R1 M5.178 O
./instances/Rome/grafo5954.49.lgr N49 E61 D47.122 P47.79 R3 M519.489 O
./instances/Rome/grafo5377.74.lgr N74 E109 D95.2365 P91 M600845 F
./instances/Rome/grafo11144.92.lgr N92 E136 D116.461 P109 M600797 F
./instances/Rome/grafo10923.97.lgr N97 E133 D99.2382 P94 M600775 F
./instances/Rome/grafo9064.68.lgr N68 E88 D64 P64.79 R5 M74630.1 O
./instances/Rome/grafo1190.28.lgr N28 E32 R0 M0.097 O
./instances/Rome/grafo6956.39.lgr N39 E58 D42 P42.79 R4 M3413.86 O
./instances/Rome/grafo1319.25.lgr N25 E31 R0 M0.097 O
./instances/Rome/grafo9251.65.lgr N65 E96 D73.5461 P70 M601248 F
./instances/Rome/grafo3481.97.lgr N97 E117 D93.25 P93.79 R2 M111.454 O
./instances/Rome/grafo603.26.lgr N26 E27 R0 M0.071 O
./instances/Rome/grafo5480.46.lgr N46 E63 D51 P51.79 R4 M13252.6 O
./instances/Rome/grafo5493.35.lgr N35 E53 D46 P46.79 R4 M2445.33 O
./instances/Rome/grafo5936.46.lgr N46 E61 D44.2 P44.79 R2 M73.476 O
./instances/Rome/grafo6094.39.lgr N39 E45 R0 M0.131 O
./instances/Rome/grafo11216.94.lgr N94 E127 D104.794 P102 M600619 F
./instances/Rome/grafo10917.94.lgr N94 E132 D109.852 P107 M600655 F
./instances/Rome/grafo7063.44.lgr N44 E52 D32 P32.79 R1 M5.007 O
./instances/Rome/grafo1313.31.lgr N31 E38 R0 M0.087 O
./instances/Rome/grafo2233.15.lgr N15 E20 R0 M0.051 O
./instances/Rome/grafo4539.64.lgr N64 E86 D63.0022 P63.79 R4 M6904.3 O
./instances/Rome/grafo3509.45.lgr N45 E66 D50 P50.79 R6 M175159 O
./instances/Rome/grafo7204.41.lgr N41 E54 D39 P39.79 R1 M6.374 O
./instances/Rome/grafo7651.42.lgr N42 E54 D40.6667 P40.79 R2 M21.057 O
./instances/Rome/grafo11409.34.lgr N34 E35 R0 M0.115 O
./instances/Rome/grafo11600.91.lgr N91 E119 D94.8041 P94 M600927 F
./instances/Rome/grafo4785.79.lgr N79 E109 D85.0577 P81 M601058 F
./instances/Rome/grafo8619.84.lgr N84 E117 D93.7737 P89 M600712 F
./instances/Rome/grafo4399.61.lgr N61 E76 D55.3333 P55.79 R2 M50.371 O
./instances/Rome/grafo10617.34.lgr N34 E45 R0 M0.12 O
./instances/Rome/grafo9363.70.lgr N70 E95 D74 P74.79 R4 M12672.2 O
./instances/Rome/grafo3438.36.lgr N36 E52 D44 P44.79 R1 M4.535 O
./instances/Rome/grafo3310.46.lgr N46 E68 D54 P54.79 R5 M30732.6 O
./instances/Rome/grafo11129.34.lgr N34 E39 R0 M0.116 O
./instances/Rome/grafo4163.70.lgr N70 E96 D75 P75.79 R5 M55259.3 O
./instances/Rome/grafo1236.48.lgr N48 E54 R0 M0.145 O
./instances/Rome/grafo7162.44.lgr N44 E59 D48.25 P48.79 R2 M61.399 O
./instances/Rome/grafo9940.39.lgr N39 E50 D38 P38.79 R1 M6.297 O
./instances/Rome/grafo2603.22.lgr N22 E27 R0 M0.094 O
./instances/Rome/grafo637.13.lgr N13 E12 R0 M0.05 O
./instances/Rome/grafo357.14.lgr N14 E21 R0 M0.076 O
./instances/Rome/grafo2073.32.lgr N32 E34 R0 M0.107 O
./instances/Rome/grafo196.30.lgr N30 E36 R0 M0.101 O
./instances/Rome/grafo7175.46.lgr N46 E67 D56 P56.79 R5 M46427.2 O
./instances/Rome/grafo10865.100.lgr N100 E141 D113.656 P105 M600698 F
./instances/Rome/grafo7279.40.lgr N40 E53 D36 P36.79 R1 M4.623 O
./instances/Rome/grafo5743.61.lgr N61 E92 D75.8354 P74 M601113 F
./instances/Rome/grafo2460.14.lgr N14 E14 R0 M0.052 O
./instances/Rome/grafo9650.78.lgr N78 E107 D85.8196 P83 M600921 F
./instances/Rome/grafo6379.39.lgr N39 E50 D29 P29.79 R1 M4.668 O
./instances/Rome/grafo1096.44.lgr N44 E58 D45 P45.79 R3 M449.629 O
./instances/Rome/grafo672.39.lgr N39 E40 R0 M0.13 O
./instances/Rome/grafo5461.38.lgr N38 E44 R0 M0.119 O
./instances/Rome/grafo11353.92.lgr N92 E117 D91 P91.79 R5 M155887 O
./instances/Rome/grafo2283.13.lgr N13 E18 R0 M0.074 O
./instances/Rome/grafo828.22.lgr N22 E24 R0 M0.055 O
./instances/Rome/grafo1419.47.lgr N47 E57 R0 M0.138 O
./instances/Rome/grafo11166.34.lgr N34 E43 D29 P29.79 R1 M3.28 O
./instances/Rome/grafo10612.94.lgr N94 E121 D94.8291 P94 M600661 F
./instances/Rome/grafo6087.39.lgr N39 E46 D32 P32.79 R1 M3.754 O
./instances/Rome/grafo1909.13.lgr N13 E18 R0 M0.079 O
./instances/Rome/grafo7167.87.lgr N87 E126 D109.135 P102 M600652 F
./instances/Rome/grafo10507.93.lgr N93 E128 D103.109 P101 M600759 F
./instances/Rome/grafo7066.53.lgr N53 E77 D69.0798 P69.79 R4 M5022.57 O
./instances/Rome/grafo4326.73.lgr N73 E97 D70.8727 P71.79 R5 M185591 O
./instances/Rome/grafo226.14.lgr N14 E16 R0 M0.08 O
./instances/Rome/grafo684.12.lgr N12 E17 R0 M0.068 O
./instances/Rome/grafo2565.17.lgr N17 E23 R0 M0.09 O
./instances/Rome/grafo8175.78.lgr N78 E95 D69.4 P69.79 R2 M64.174 O
./instances/Rome/grafo2244.18.lgr N18 E20 R0 M0.08 O
./instances/Rome/grafo9905.33.lgr N33 E41 D33 P33.79 R1 M3.622 O
./instances/Rome/grafo5557.42.lgr N42 E50 R0 M0.138 O
./instances/Rome/grafo3599.56.lgr N56 E80 D62.0011 P62.79 R6 M118105 O
./instances/Rome/grafo11429.37.lgr N37 E48 D43 P43.79 R1 M4.467 O
./instances/Rome/grafo459.17.lgr N17 E20 R0 M0.081 O
./instances/Rome/grafo2470.16.lgr N16 E20 R0 M0.082 O
./instances/Rome/grafo3593.44.lgr N44 E59 D48.6 P48.79 R2 M25.615 O
./instances/Rome/grafo11044.95.lgr N95 E138 D113.341 P105 M600702 F
./instances/Rome/grafo2434.21.lgr N21 E29 R0 M0.084 O
./instances/Rome/grafo5410.36.lgr N36 E45 D34 P34.79 R1 M3.705 O
./instances/Rome/grafo310.14.lgr N14 E16 R0 M0.075 O
./instances/Rome/grafo4020.40.lgr N40 E50 D35 P35.79 R1 M4.684 O
./instances/Rome/grafo4568.80.lgr N80 E115 D89.2139 P86 M600921 F
./instances/Rome/grafo11536.91.lgr N91 E132 D111.018 P106 M600607 F
./instances/Rome/grafo9111.85.lgr N85 E118 D96.7827 P93 M600731 F
./instances/Rome/grafo7620.37.lgr N37 E46 R0 M0.136 O
./instances/Rome/grafo5041.57.lgr N57 E63 R0 M0.151 O
./instances/Rome/grafo3657.42.lgr N42 E56 D46.4167 P46.79 R2 M46.122 O
./instances/Rome/grafo3018.24.lgr N24 E33 D28.6667 P28.79 R2 M14.481 O
./instances/Rome/grafo215.20.lgr N20 E22 R0 M0.079 O
./instances/Rome/grafo993.18.lgr N18 E23 R0 M0.079 O
./instances/Rome/grafo8325.61.lgr N61 E82 D60.0769 P60.79 R4 M4052.3 O
./instances/Rome/grafo8288.82.lgr N82 E104 D78 P78 R3 M2642.21 O
./instances/Rome/grafo11215.93.lgr N93 E129 D101.111 P95 M600807 F
./instances/Rome/grafo8232.74.lgr N74 E98 D72.0412 P72.79 R3 M3040.98 O
./instances/Rome/grafo507.24.lgr N24 E24 R0 M0.062 O
./instances/Rome/grafo4584.64.lgr N64 E89 D74 P74.79 R5 M97034.6 O
./instances/Rome/grafo2957.37.lgr N37 E52 D39 P39.79 R3 M260.148 O
./instances/Rome/grafo7585.48.lgr N48 E70 D59.1667 P59.79 R5 M23478.5 O
./instances/Rome/grafo4670.58.lgr N58 E74 D53.9048 P54.79 R3 M1201.26 O
./instances/Rome/grafo9446.62.lgr N62 E86 D74 P74.79 R4 M5016.52 O
./instances/Rome/grafo3598.55.lgr N55 E73 D55 P55.79 R3 M1218.36 O
./instances/Rome/grafo2181.41.lgr N41 E52 R0 M0.135 O
./instances/Rome/grafo4174.76.lgr N76 E98 D68 P68.79 R5 M77695.1 O
./instances/Rome/grafo8089.80.lgr N80 E107 D85 P85.79 R5 M283691 O
./instances/Rome/grafo2715.18.lgr N18 E21 R0 M0.089 O
./instances/Rome/grafo3572.53.lgr N53 E76 D60 P60.79 R6 M423647 O
./instances/Rome/grafo3732.58.lgr N58 E75 D61 P61.79 R3 M1383.87 O
./instances/Rome/grafo11615.33.lgr N33 E42 R0 M0.112 O
./instances/Rome/grafo5038.55.lgr N55 E73 D56.4 P56.79 R2 M26.594 O
./instances/Rome/grafo5510.34.lgr N34 E44 D40 P40.79 R1 M5.001 O
./instances/Rome/grafo866.19.lgr N19 E21 R0 M0.085 O
./instances/Rome/grafo1734.11.lgr N11 E14 R0 M0.071 O
./instances/Rome/grafo6003.37.lgr N37 E50 D40.3333 P40.79 R3 M323.591 O
./instances/Rome/grafo11663.38.lgr N38 E52 D42.1282 P42.79 R3 M886.512 O
./instances/Rome/grafo4604.78.lgr N78 E106 D84 P84.79 R5 M65362.1 O
./instances/Rome/grafo7060.42.lgr N42 E63 D52 P52.79 R5 M34131.4 O
./instances/Rome/grafo10653.100.lgr N100 E141 D107.822 P103 M600723 F
./instances/Rome/grafo10157.94.lgr N94 E120 D88.8069 P88 M600620 F
./instances/Rome/grafo7953.79.lgr N79 E116 D92.0291 P87 M600927 F
./instances/Rome/grafo7083.91.lgr N91 E112 D84 P84.79 R5 M196455 O
./instances/Rome/grafo3177.39.lgr N39 E46 D29 P29.79 R1 M4.165 O
./instances/Rome/grafo11483.33.lgr N33 E42 R0 M0.11 O
./instances/Rome/grafo352.12.lgr N12 E12 R0 M0.043 O
./instances/Rome/grafo3175.42.lgr N42 E57 D40.0303 P40.79 R3 M920.192 O
./instances/Rome/grafo1589.31.lgr N31 E46 D41 P41.79 R1 M5.282 O
./instances/Rome/grafo1635.16.lgr N16 E25 R0 M0.079 O
./instances/Rome/grafo9663.87.lgr N87 E119 D94.9654 P93 M600736 F
./instances/Rome/grafo3866.35.lgr N35 E43 D31 P31.79 R1 M4.491 O
./instances/Rome/grafo3149.41.lgr N41 E48 R0 M0.135 O
./instances/Rome/grafo3347.35.lgr N35 E48 D32.3214 P32.79 R2 M44.072 O
./instances/Rome/grafo676.11.lgr N11 E10 R0 M0.047 O
./instances/Rome/grafo7315.50.lgr N50 E64 D46 P46.79 R1 M5.239 O
./instances/Rome/grafo6009.42.lgr N42 E66 D59.1084 P59.79 R5 M17792 O
./instances/Rome/grafo7014.47.lgr N47 E63 D49 P49.79 R4 M4178.95 O
./instances/Rome/grafo7395.40.lgr N40 E55 D46.5 P46.79 R2 M20.165 O
./instances/Rome/grafo10624.91.lgr N91 E138 D118.526 P109 M600783 F
./instances/Rome/grafo10252.96.lgr N96 E134 D110.898 P108 M600705 F
./instances/Rome/grafo5565.41.lgr N41 E53 D38.3889 P38.79 R2 M37.94 O
./instances/Rome/grafo8842.89.lgr N89 E122 D92.4037 P88 M600668 F
./instances/Rome/grafo1961.15.lgr N15 E16 R0 M0.056 O
./instances/Rome/grafo320.35.lgr N35 E44 D27 P27.79 R1 M4.006 O
./instances/Rome/grafo918.24.lgr N24 E24 R0 M0.073 O
./instances/Rome/grafo1454.49.lgr N49 E59 D38 P38.79 R1 M4.614 O
./instances/Rome/grafo4800.73.lgr N73 E89 D56.0167 P56.79 R3 M2988.1 O
./instances/Rome/grafo2061.25.lgr N25 E31 R0 M0.106 O
./instances/Rome/grafo10546.98.lgr N98 E126 D89.2554 P87 M600884 F
./instances/Rome/grafo3821.55.lgr N55 E87 D78.6871 P77 M601099 F
./instances/Rome/grafo11406.92.lgr N92 E121 D103.628 P102 M600772 F
./instances/Rome/grafo10312.91.lgr N91 E116 D93.0226 P93.79 R5 M191945 O
./instances/Rome/grafo6505.80.lgr N80 E106 D83 P83.79 R6 M547642 O
./instances/Rome/grafo287.19.lgr N19 E23 R0 M0.09 O
./instances/Rome/grafo4193.74.lgr N74 E103 D85 P85.79 R5 M40523.7 O
./instances/Rome/grafo6067.36.lgr N36 E43 D30.7778 P30.79 R2 M10.297 O
./instances/Rome/grafo6942.46.lgr N46 E64 D50 P50.79 R4 M6088.81 O
./instances/Rome/grafo4561.62.lgr N62 E82 D67.022 P67.79 R3 M1821.26 O
./instances/Rome/grafo4347.77.lgr N77 E101 D71 P71.79 R5 M82747.8 O
./instances/Rome/grafo7538.63.lgr N63 E79 D55.0114 P55.79 R3 M2391.82 O
./instances/Rome/grafo3892.35.lgr N35 E41 R0 M0.14 O
./instances/Rome/grafo9508.69.lgr N69 E86 D66.1089 P66.79 R2 M242.754 O
./instances/Rome/grafo3795.56.lgr N56 E62 R0 M0.159 O
./instances/Rome/grafo4176.81.lgr N81 E102 D66 P66.79 R5 M112964 O
./instances/Rome/grafo4522.81.lgr N81 E94 D64 P64.79 R1 M6.579 O
./instances/Rome/grafo5553.37.lgr N37 E46 D35.6667 P35.79 R2 M25.777 O
./instances/Rome/grafo7913.71.lgr N71 E94 D74 P74.79 R5 M97638.8 O
./instances/Rome/grafo1566.58.lgr N58 E62 R0 M0.165 O
./instances/Rome/grafo10994.94.lgr N94 E126 D100.692 P100 M600700 F
./instances/Rome/grafo8102.82.lgr N82 E117 D92.2261 P89 M600908 F
./instances/Rome/grafo3736.39.lgr N39 E52 D39.5 P39.79 R2 M24.818 O
./instances/Rome/grafo6347.46.lgr N46 E66 D55.0125 P55.79 R5 M37130.7 O
./instances/Rome/grafo314.18.lgr N18 E18 R0 M0.059 O
./instances/Rome/grafo8470.93.lgr N93 E117 D86.9755 P86 M600941 F
./instances/Rome/grafo6865.42.lgr N42 E52 R0 M0.144 O
./instances/Rome/grafo7402.57.lgr N57 E70 D47 P47.79 R2 M94.832 O
./instances/Rome/grafo391.15.lgr N15 E20 R0 M0.088 O
./instances/Rome/grafo2515.12.lgr N12 E14 R0 M0.035 O
./instances/Rome/grafo4914.54.lgr N54 E71 D53 P53.79 R4 M15143 O
./instances/Rome/grafo10835.39.lgr N39 E45 R0 M0.135 O
./instances/Rome/grafo386.15.lgr N15 E24 D23 P23.79 R1 M3.455 O
./instances/Rome/grafo3243.39.lgr N39 E51 D36.0625 P36.79 R3 M245.99 O
./instances/Rome/grafo4648.59.lgr N59 E74 D54.25 P54.79 R2 M188.176 O
./instances/Rome/grafo5153.33.lgr N33 E40 R0 M0.121 O
./instances/Rome/grafo10823.96.lgr N96 E129 D105.626 P101 M600835 F
./instances/Rome/grafo10683.97.lgr N97 E124 D92.001 P92.79 R5 M80403.5 O
./instances/Rome/grafo2030.30.lgr N30 E44 D37.3077 P37.79 R3 M207.727 O
./instances/Rome/grafo6213.59.lgr N59 E88 D70.7461 P69 M601177 F
./instances/Rome/grafo11575.38.lgr N38 E46 D30.6 P30.79 R2 M17.912 O
./instances/Rome/grafo4298.73.lgr N73 E91 D63.032 P63.79 R3 M1674.24 O
./instances/Rome/grafo4069.50.lgr N50 E64 D49.08 P49.79 R2 M330.867 O
./instances/Rome/grafo9420.64.lgr N64 E85 D67.1963 P67.79 R3 M1196.94 O
./instances/Rome/grafo5824.77.lgr N77 E95 D75.1333 P75.79 R2 M338.854 O
./instances/Rome/grafo446.17.lgr N17 E23 R0 M0.088 O
./instances/Rome/grafo11332.34.lgr N34 E40 R0 M0.105 O
./instances/Rome/grafo7183.53.lgr N53 E80 D68 P68.79 R6 M230106 O
./instances/Rome/grafo9194.62.lgr N62 E78 D57.05 P57.79 R3 M786.18 O
./instances/Rome/grafo9078.70.lgr N70 E88 D63.0006 P63.79 R5 M75220.3 O
./instances/Rome/grafo2456.22.lgr N22 E26 R0 M0.092 O
./instances/Rome/grafo9336.63.lgr N63 E89 D66 P66.79 R6 M292117 O
./instances/Rome/grafo822.11.lgr N11 E13 R0 M0.075 O
./instances/Rome/grafo3463.58.lgr N58 E77 D54 P54.79 R6 M212988 O
./instances/Rome/grafo8968.90.lgr N90 E116 D107.014 P107.79 R3 M5407.35 O
./instances/Rome/grafo5693.34.lgr N34 E46 D35 P35.79 R1 M4.502 O
./instances/Rome/grafo8444.83.lgr N83 E115 D94.9766 P92 M600756 F
./instances/Rome/grafo3287.40.lgr N40 E52 R0 M0.145 O
./instances/Rome/grafo5631.67.lgr N67 E85 D57 P57.79 R4 M7738.72 O
./instances/Rome/grafo8306.76.lgr N76 E95 D76.3684 P76.79 R2 M68.824 O
./instances/Rome/grafo803.15.lgr N15 E18 R0 M0.083 O
./instances/Rome/grafo9820.62.lgr N62 E82 D55 P55.79 R5 M27965.6 O
./instances/Rome/grafo7452.45.lgr N45 E54 R0 M0.145 O
./instances/Rome/grafo1081.15.lgr N15 E24 R0 M0.078 O
./instances/Rome/grafo8913.88.lgr N88 E107 D78 P78.79 R4 M20542.3 O
./instances/Rome/grafo8461.64.lgr N64 E79 D49.0328 P49.79 R3 M233.03 O
./instances/Rome/grafo10179.97.lgr N97 E143 D123.772 P114 M600701 F
./instances/Rome/grafo9649.70.lgr N70 E86 D62.6667 P62.79 R2 M44.496 O
./instances/Rome/grafo10308.96.lgr N96 E125 D92.3535 P90 M600845 F
./instances/Rome/grafo11052.97.lgr N97 E134 D104.08 P99 M600810 F
./instances/Rome/grafo5572.82.lgr N82 E118 D97.4625 P93 M600801 F
./instances/Rome/grafo9944.41.lgr N41 E49 R0 M0.133 O
./instances/Rome/grafo4127.59.lgr N59 E79 D63 P63.79 R3 M1071.9 O
./instances/Rome/grafo671.13.lgr N13 E15 R0 M0.039 O
./instances/Rome/grafo3826.51.lgr N51 E63 D45 P45.79 R1 M5.231 O
./instances/Rome/grafo2464.34.lgr N34 E38 R0 M0.113 O
./instances/Rome/grafo6912.37.lgr N37 E46 R0 M0.117 O
./instances/Rome/grafo5680.37.lgr N37 E53 D46.0775 P46.79 R3 M1132.09 O
./instances/Rome/grafo6957.39.lgr N39 E54 D45.0222 P45.79 R3 M904.267 O
./instances/Rome/grafo7650.37.lgr N37 E52 D48.6667 P48.79 R2 M33.608 O
./instances/Rome/grafo451.23.lgr N23 E23 R0 M0.069 O
./instances/Rome/grafo959.24.lgr N24 E26 R0 M0.087 O
./instances/Rome/grafo1200.27.lgr N27 E36 R0 M0.106 O
./instances/Rome/grafo5039.71.lgr N71 E96 D70 P70.79 R5 M55595.5 O
./instances/Rome/grafo5709.59.lgr N59 E76 D55.0612 P55.79 R3 M908.735 O
./instances/Rome/grafo2594.17.lgr N17 E21 R0 M0.087 O
./instances/Rome/grafo5211.40.lgr N40 E54 D44.1818 P44.79 R3 M362.042 O
./instances/Rome/grafo10578.96.lgr N96 E139 D117.109 P113 M600675 F
./instances/Rome/grafo496.15.lgr N15 E20 R0 M0.086 O
./instances/Rome/grafo8319.61.lgr N61 E87 D67.267 P66 M601225 F
./instances/Rome/grafo1433.47.lgr N47 E60 D49 P49.79 R1 M6.084 O
./instances/Rome/grafo4527.64.lgr N64 E80 D58 P58.79 R1 M5.938 O
./instances/Rome/grafo133.16.lgr N16 E17 R0 M0.05 O
./instances/Rome/grafo1587.29.lgr N29 E35 R0 M0.106 O
./instances/Rome/grafo10901.94.lgr N94 E132 D101.353 P97 M600750 F
./instances/Rome/grafo11423.35.lgr N35 E42 R0 M0.13 O
./instances/Rome/grafo1590.45.lgr N45 E50 R0 M0.155 O
./instances/Rome/grafo7227.38.lgr N38 E54 D41 P41.79 R3 M141.119 O
./instances/Rome/grafo8321.78.lgr N78 E117 D103.159 P98 M600693 F
./instances/Rome/grafo9195.66.lgr N66 E86 D58.0722 P58.79 R3 M774.215 O
./instances/Rome/grafo3665.54.lgr N54 E77 D58 P58.79 R6 M514949 O
./instances/Rome/grafo10058.32.lgr N32 E40 D31 P31.79 R1 M3.51 O
./instances/Rome/grafo7765.78.lgr N78 E99 D74 P74.79 R4 M8262.61 O
./instances/Rome/grafo3329.39.lgr N39 E50 D37.25 P37.79 R2 M22.422 O
./instances/Rome/grafo8154.91.lgr N91 E109 D73.625 P73.79 R2 M31.99 O
./instances/Rome/grafo9597.96.lgr N96 E120 D92 P92.79 R5 M104326 O
./instances/Rome/grafo8329.78.lgr N78 E99 D70 P70.79 R5 M75877.6 O
./instances/Rome/grafo7801.70.lgr N70 E88 D62 P62.79 R4 M6240.69 O
./instances/Rome/grafo2999.26.lgr N26 E30 R0 M0.081 O
./instances/Rome/grafo2829.17.lgr N17 E20 R0 M0.064 O
./instances/Rome/grafo1677.21.lgr N21 E20 R0 M0.047 O
./instances/Rome/grafo6670.84.lgr N84 E121 D102.712 P100 M600719 F
./instances/Rome/grafo7697.45.lgr N45 E65 D48.0724 P48.79 R4 M2485 O
./instances/Rome/grafo3471.40.lgr N40 E51 D41.6667 P41.79 R2 M16.83 O
./instances/Rome/grafo9555.70.lgr N70 E92 D74 P74.79 R5 M113529 O
./instances/Rome/grafo8526.76.lgr N76 E101 D77 P77.79 R6 M335640 O
./instances/Rome/grafo8465.85.lgr N85 E116 D87.102 P85 M600763 F
./instances/Rome/grafo4724.75.lgr N75 E107 D91.9051 P88 M600638 F
./instances/Rome/grafo6610.45.lgr N45 E63 D54 P54.79 R4 M2333.98 O
./instances/Rome/grafo1426.65.lgr N65 E85 D63 P63.79 R5 M39632.2 O
./instances/Rome/grafo200.11.lgr N11 E17 R0 M0.075 O
./instances/Rome/grafo9007.64.lgr N64 E101 D86.1436 P83 M600887 F
./instances/Rome/grafo2335.12.lgr N12 E14 R0 M0.081 O
./instances/Rome/grafo855.15.lgr N15 E17 R0 M0.083 O
./instances/Rome/grafo7910.88.lgr N88 E125 D103.411 P99 M600853 F
./instances/Rome/grafo1524.46.lgr N46 E61 D45.025 P45.79 R2 M197.007 O
./instances/Rome/grafo10949.95.lgr N95 E135 D107.492 P100 M600776 F
./instances/Rome/grafo9988.38.lgr N38 E48 D40 P40.79 R1 M4.924 O
./instances/Rome/grafo9576.92.lgr N92 E123 D92.9596 P90 M600686 F
./instances/Rome/grafo7043.96.lgr N96 E126 D88.5244 P88 M600794 F
./instances/Rome/grafo5306.43.lgr N43 E58 D44.0263 P44.79 R3 M947.518 O
./instances/Rome/grafo1252.30.lgr N30 E34 R0 M0.085 O
./instances/Rome/grafo509.21.lgr N21 E29 D23 P23.79 R1 M2.982 O
./instances/Rome/grafo10217.99.lgr N99 E133 D111.368 P105 M600810 F
./instances/Rome/grafo1870.14.lgr N14 E21 R0 M0.077 O
./instances/Rome/grafo6763.40.lgr N40 E60 D52.0144 P52.79 R4 M3701.37 O
./instances/Rome/grafo3362.51.lgr N51 E63 D50.6154 P50.79 R2 M26.645 O
./instances/Rome/grafo354.12.lgr N12 E12 R0 M0.043 O
./instances/Rome/grafo4114.58.lgr N58 E81 D63.0476 P63.79 R5 M38335.8 O
./instances/Rome/grafo7686.41.lgr N41 E57 D49.6667 P49.79 R2 M24.586 O
./instances/Rome/grafo2379.35.lgr N35 E45 D34 P34.79 R1 M6.356 O
./instances/Rome/grafo7120.84.lgr N84 E111 D86.4261 P85 M600795 F
./instances/Rome/grafo7582.45.lgr N45 E55 D37.4 P37.79 R2 M59.116 O
./instances/Rome/grafo7595.74.lgr N74 E97 D74.0068 P74.79 R3 M1252.13 O
./instances/Rome/grafo4529.77.lgr N77 E107 D79.6189 P78 M600984 F
./instances/Rome/grafo9836.62.lgr N62 E81 D58.1667 P58.79 R3 M1809.59 O
./instances/Rome/grafo172.30.lgr N30 E33 R0 M0.077 O
./instances/Rome/grafo8516.79.lgr N79 E98 D78 P78.79 R4 M11078.8 O
./instances/Rome/grafo9070.67.lgr N67 E88 D69.5 P69.79 R3 M217.419 O
./instances/Rome/grafo1375.26.lgr N26 E31 D22 P22.79 R1 M3.493 O
./instances/Rome/grafo10441.98.lgr N98 E137 D106.189 P100 M600763 F
./instances/Rome/grafo9749.68.lgr N68 E82 D58.5 P58.79 R2 M28.615 O
./instances/Rome/grafo6605.46.lgr N46 E57 R0 M0.144 O
./instances/Rome/grafo10882.95.lgr N95 E136 D112.545 P104 M600600 F
./instances/Rome/grafo10468.99.lgr N99 E129 D103 P103.79 R4 M17456.3 O
./instances/Rome/grafo2664.21.lgr N21 E25 R0 M0.072 O
./instances/Rome/grafo7349.43.lgr N43 E51 D35.6667 P35.79 R2 M9.993 O
./instances/Rome/grafo3990.39.lgr N39 E46 R0 M0.1 O
./instances/Rome/grafo699.14.lgr N14 E13 R0 M0.038 O
./instances/Rome/grafo7471.64.lgr N64 E76 D49 P49.79 R1 M5.687 O
./instances/Rome/grafo8099.75.lgr N75 E99 D75 P75.79 R6 M518615 O
./instances/Rome/grafo10262.100.lgr N100 E136 D100.502 P95 M600770 F
./instances/Rome/grafo3680.99.lgr N99 E147 D114.028 P102 M600815 F
./instances/Rome/grafo9603.85.lgr N85 E110 D84.6981 P83 M600945 F
./instances/Rome/grafo11093.100.lgr N100 E130 D101.401 P100 M600627 F
./instances/Rome/grafo4454.68.lgr N68 E96 D75 P75.79 R5 M91135.2 O
./instances/Rome/grafo6867.45.lgr N45 E73 D62.6119 P61 M601118 F
./instances/Rome/grafo3567.52.lgr N52 E68 D47 P47.79 R5 M31838.9 O
./instances/Rome/grafo1900.19.lgr N19 E22 R0 M0.085 O
./instances/Rome/grafo8756.90.lgr N90 E117 D99 P99.79 R4 M24299.3 O
./instances/Rome/grafo5476.43.lgr N43 E51 D32 P32.79 R2 M23.736 O
./instances/Rome/grafo5032.57.lgr N57 E69 D45.6667 P45.79 R2 M21.463 O
./instances/Rome/grafo1398.24.lgr N24 E25 R0 M0.089 O
./instances/Rome/grafo10005.39.lgr N39 E49 D38.6667 P38.79 R2 M18.169 O
./instances/Rome/grafo10961.96.lgr N96 E126 D89.4599 P88 M600822 F
./instances/Rome/grafo5197.34.lgr N34 E36 R0 M0.126 O
./instances/Rome/grafo9600.65.lgr N65 E82 D55 P55.79 R4 M10130.9 O
./instances/Rome/grafo10032.38.lgr N38 E47 D37 P37.79 R1 M4.276 O
./instances/Rome/grafo9968.38.lgr N38 E44 R0 M0.133 O
./instances/Rome/grafo1895.14.lgr N14 E16 R0 M0.07 O
./instances/Rome/grafo4936.83.lgr N83 E112 D91.4645 P88 M600676 F
./instances/Rome/grafo8201.85.lgr N85 E117 D92.9011 P90 M600693 F
./instances/Rome/grafo4762.54.lgr N54 E70 D57.5625 P57.79 R2 M40.291 O
./instances/Rome/grafo8560.71.lgr N71 E93 D69 P69.79 R4 M7607.75 O
./instances/Rome/grafo6442.45.lgr N45 E55 D38 P38.79 R1 M5.933 O
./instances/Rome/grafo1127.19.lgr N19 E22 R0 M0.088 O
./instances/Rome/grafo4656.66.lgr N66 E81 D58 P58.79 R3 M1215.12 O
./instances/Rome/grafo9009.71.lgr N71 E83 D49.6 P49.79 R2 M48.255 O
./instances/Rome/grafo11476.32.lgr N32 E38 R0 M0.111 O
./instances/Rome/grafo2630.22.lgr N22 E27 R0 M0.088 O
./instances/Rome/grafo3053.42.lgr N42 E47 R0 M0.117 O
./instances/Rome/grafo1029.16.lgr N16 E16 R0 M0.05 O
./instances/Rome/grafo4835.59.lgr N59 E80 D52 P52.79 R5 M19472.1 O
./instances/Rome/grafo11067.98.lgr N98 E137 D109.106 P105 M600730 F
./instances/Rome/grafo3265.41.lgr N41 E62 D49.1685 P47 M602086 F
./instances/Rome/grafo6686.42.lgr N42 E54 D41 P41.79 R1 M6.214 O
./instances/Rome/grafo277.13.lgr N13 E15 R0 M0.068 O
./instances/Rome/grafo1708.21.lgr N21 E26 R0 M0.087 O
./instances/Rome/grafo5278.39.lgr N39 E61 D49 P49.79 R5 M26118.3 O
./instances/Rome/grafo11208.38.lgr N38 E47 D32.6667 P32.79 R2 M10.762 O
./instances/Rome/grafo891.13.lgr N13 E13 R0 M0.055 O
./instances/Rome/grafo3860.42.lgr N42 E47 D26 P26.79 R1 M3.188 O
./instances/Rome/grafo6929.40.lgr N40 E56 D46.2857 P46.79 R2 M59.273 O
./instances/Rome/grafo7199.56.lgr N56 E79 D63 P63.79 R3 M1689.95 O
./instances/Rome/grafo8363.69.lgr N69 E91 D62 P62.79 R4 M3784.11 O
./instances/Rome/grafo9535.61.lgr N61 E78 D47 P47.79 R4 M4552.27 O
./instances/Rome/grafo3901.32.lgr N32 E38 D26 P26.79 R1 M3.499 O
./instances/Rome/grafo7924.72.lgr N72 E96 D72 P72.79 R5 M123160 O
./instances/Rome/grafo8014.88.lgr N88 E123 D97.7059 P95 M600739 F
./instances/Rome/grafo9123.68.lgr N68 E103 D84.993 P80 M601065 F
./instances/Rome/grafo9124.64.lgr N64 E89 D74 P74.79 R4 M5640.71 O
./instances/Rome/grafo7074.41.lgr N41 E50 R0 M0.139 O
./instances/Rome/grafo3530.33.lgr N33 E38 R0 M0.085 O
./instances/Rome/grafo10156.97.lgr N97 E148 D121.927 P110 M600765 F
./instances/Rome/grafo482.13.lgr N13 E18 R0 M0.08 O
./instances/Rome/grafo6270.42.lgr N42 E54 D43 P43.79 R1 M4.28 O
./instances/Rome/grafo7125.42.lgr N42 E52 D33 P33.79 R1 M3.682 O
./instances/Rome/grafo10545.93.lgr N93 E121 D94.201 P93 M600786 F
./instances/Rome/grafo9976.34.lgr N34 E43 D22 P22.79 R1 M2.781 O
./instances/Rome/grafo11203.100.lgr N100 E131 D105.104 P101 M602352 F
./instances/Rome/grafo8066.79.lgr N79 E104 D78.6062 P78 M601057 F
./instances/Rome/grafo10313.94.lgr N94 E118 D87 P87.79 R5 M64795.4 O
./instances/Rome/grafo312.27.lgr N27 E35 R0 M0.107 O
./instances/Rome/grafo5986.62.lgr N62 E88 D67.8166 P66 M601505 F
./instances/Rome/grafo4562.60.lgr N60 E79 D62.0556 P62.79 R4 M8397.75 O
./instances/Rome/grafo3398.59.lgr N59 E87 D72.304 P71 M601095 F
./instances/Rome/grafo1538.68.lgr N68 E84 D59.1143 P59.79 R3 M1041.9 O
./instances/Rome/grafo10873.97.lgr N97 E131 D108 P101 M600732 F
./instances/Rome/grafo10278.40.lgr N40 E55 D44 P44.79 R1 M4.929 O
./instances/Rome/grafo3466.56.lgr N56 E79 D62.0002 P62.79 R6 M205175 O
./instances/Rome/grafo5508.33.lgr N33 E41 D36 P36.79 R1 M10.585 O
./instances/Rome/grafo3744.50.lgr N50 E72 D61.7788 P60 M601209 F
./instances/Rome/grafo11084.36.lgr N36 E44 D32 P32.79 R1 M4.107 O
./instances/Rome/grafo2749.33.lgr N33 E40 D31 P31 R1 M4.806 O
./instances/Rome/grafo7613.54.lgr N54 E78 D61 P61.79 R5 M72154.5 O
./instances/Rome/grafo4115.57.lgr N57 E80 D62 P62.79 R5 M42692.7 O
./instances/Rome/grafo10231.32.lgr N32 E35 R0 M0.099 O
./instances/Rome/grafo5052.53.lgr N53 E77 D68 P68 R4 M18114.6 O
./instances/Rome/grafo9609.63.lgr N63 E92 D78.0093 P76 M601153 F
./instances/Rome/grafo5440.44.lgr N44 E60 D48 P48.79 R1 M5.564 O
./instances/Rome/grafo11091.97.lgr N97 E125 D85.1197 P82 M600915 F
./instances/Rome/grafo11514.33.lgr N33 E40 R0 M0.126 O
./instances/Rome/grafo11466.39.lgr N39 E47 D35 P35.79 R1 M4.982 O
./instances/Rome/grafo5047.60.lgr N60 E92 D78.5374 P78 M600961 F
./instances/Rome/grafo7685.40.lgr N40 E63 D53.125 P53.79 R4 M5993.15 O
./instances/Rome/grafo483.15.lgr N15 E20 R0 M0.085 O
./instances/Rome/grafo1278.27.lgr N27 E30 R0 M0.108 O
./instances/Rome/grafo2689.21.lgr N21 E28 R0 M0.091 O
./instances/Rome/grafo2067.25.lgr N25 E28 R0 M0.094 O
./instances/Rome/grafo2861.16.lgr N16 E15 R0 M0.056 O
./instances/Rome/grafo3179.41.lgr N41 E56 D43 P43.79 R3 M1279.92 O
./instances/Rome/grafo9601.64.lgr N64 E99 D80 P80.79 R7 M296901 O
./instances/Rome/grafo3228.40.lgr N40 E53 R0 M0.137 O
./instances/Rome/grafo8892.100.lgr N100 E140 D106.99 P101 M600784 F
./instances/Rome/grafo797.14.lgr N14 E15 R0 M0.052 O
./instances/Rome/grafo549.15.lgr N15 E19 R0 M0.07 O
./instances/Rome/grafo2108.26.lgr N26 E35 D27 P27.79 R1 M3.121 O
./instances/Rome/grafo1360.25.lgr N25 E30 R0 M0.087 O
./instances/Rome/grafo9280.62.lgr N62 E75 D59.5 P59.79 R2 M29.17 O
./instances/Rome/grafo11452.38.lgr N38 E50 D41.303 P41.79 R2 M62.379 O
./instances/Rome/grafo3483.35.lgr N35 E41 R0 M0.126 O
./instances/Rome/grafo10530.100.lgr N100 E130 D93.4819 P92 M600769 F
./instances/Rome/grafo11562.36.lgr N36 E53 D42 P42.79 R2 M17.312 O
./instances/Rome/grafo5638.36.lgr N36 E43 R0 M0.131 O
./instances/Rome/grafo5196.73.lgr N73 E90 D65 P65.79 R3 M1593.1 O
./instances/Rome/grafo6498.40.lgr N40 E52 D40 P40.79 R1 M6.532 O
./instances/Rome/grafo2795.25.lgr N25 E31 R0 M0.1 O
./instances/Rome/grafo7086.47.lgr N47 E58 D38.4 P38.79 R2 M36.614 O
./instances/Rome/grafo3921.34.lgr N34 E46 D37.6 P37.79 R2 M13.061 O
./instances/Rome/grafo3389.46.lgr N46 E65 D54 P54.79 R4 M6354.05 O
./instances/Rome/grafo6557.45.lgr N45 E58 D48.25 P48.79 R2 M50.808 O
./instances/Rome/grafo3101.11.lgr N11 E11 R0 M0.045 O
./instances/Rome/grafo7214.43.lgr N43 E55 D37 P37.79 R1 M4.874 O
./instances/Rome/grafo4837.77.lgr N77 E106 D87 P87.79 R5 M93203.2 O
./instances/Rome/grafo8499.99.lgr N99 E130 D100.923 P96 M600733 F
./instances/Rome/grafo3743.35.lgr N35 E47 D36 P36.79 R1 M3.655 O
./instances/Rome/grafo2514.15.lgr N15 E18 R0 M0.083 O
./instances/Rome/grafo6954.75.lgr N75 E91 D62.1429 P62.79 R3 M1646.65 O
./instances/Rome/grafo1271.25.lgr N25 E30 R0 M0.093 O
./instances/Rome/grafo3106.32.lgr N32 E38 R0 M0.121 O
./instances/Rome/grafo5570.37.lgr N37 E49 R0 M0.128 O
./instances/Rome/grafo7980.62.lgr N62 E92 D78.8259 P77 M601086 F
./instances/Rome/grafo2983.25.lgr N25 E28 R0 M0.098 O
./instances/Rome/grafo5869.45.lgr N45 E60 D46.3333 P46.79 R2 M30.398 O
./instances/Rome/grafo4024.42.lgr N42 E55 D39.4 P39.79 R2 M42.262 O
./instances/Rome/grafo7379.43.lgr N43 E58 D42.25 P42.79 R3 M177.482 O
./instances/Rome/grafo1306.27.lgr N27 E29 R0 M0.092 O
./instances/Rome/grafo3919.38.lgr N38 E53 D47.3333 P47.79 R2 M55.104 O
./instances/Rome/grafo9165.68.lgr N68 E91 D66.0697 P66.79 R4 M7163.74 O
./instances/Rome/grafo1412.28.lgr N28 E29 R0 M0.103 O
./instances/Rome/grafo11654.35.lgr N35 E46 D39.3636 P39.79 R3 M152.617 O
./instances/Rome/grafo10872.93.lgr N93 E115 D68.25 P68.79 R3 M1749.57 O
./instances/Rome/grafo814.14.lgr N14 E14 R0 M0.054 O
./instances/Rome/grafo7485.42.lgr N42 E56 D37.04 P37.79 R3 M480.973 O
./instances/Rome/grafo4574.77.lgr N77 E103 D78.8266 P78 M600917 F
./instances/Rome/grafo8984.66.lgr N66 E92 D69 P69.79 R6 M504253 O
./instances/Rome/grafo10547.94.lgr N94 E137 D114.522 P105 M600846 F
./instances/Rome/grafo9332.89.lgr N89 E116 D94.1119 P93 M600643 F
./instances/Rome/grafo6390.48.lgr N48 E66 D54 P54.79 R5 M75246.5 O
./instances/Rome/grafo3071.23.lgr N23 E24 R0 M0.093 O
./instances/Rome/grafo9755.77.lgr N77 E109 D96.0195 P95 M600734 F
./instances/Rome/grafo3304.36.lgr N36 E47 D28 P28.79 R1 M4.471 O
./instances/Rome/grafo5731.45.lgr N45 E70 D62.1362 P62.79 R4 M3486.68 O
./instances/Rome/grafo10280.37.lgr N37 E48 D38.6667 P38.79 R2 M14.947 O
./instances/Rome/grafo3555.40.lgr N40 E49 D32 P32.79 R1 M4.45 O
./instances/Rome/grafo10649.95.lgr N95 E125 D96.0079 P91 M600797 F
./instances/Rome/grafo6208.40.lgr N40 E53 D47 P47.79 R1 M4.834 O
./instances/Rome/grafo7383.38.lgr N38 E44 R0 M0.141 O
./instances/Rome/grafo8177.88.lgr N88 E123 D99.1339 P94 M600686 F
./instances/Rome/grafo5635.47.lgr N47 E56 D40 P40.79 R1 M4.284 O
./instances/Rome/grafo7916.82.lgr N82 E104 D73.0078 P73.79 R4 M11385.6 O
./instances/Rome/grafo6599.36.lgr N36 E47 D38.4412 P38.79 R2 M47.57 O
./instances/Rome/grafo10650.98.lgr N98 E141 D120.781 P115 M600592 F
./instances/Rome/grafo6708.49.lgr N49 E62 D43 P43.79 R1 M5.064 O
./instances/Rome/grafo778.15.lgr N15 E17 R0 M0.082 O
./instances/Rome/grafo6906.45.lgr N45 E66 D53 P53.79 R4 M4449.85 O
./instances/Rome/grafo7434.52.lgr N52 E64 D40 P40.79 R1 M4.455 O
./instances/Rome/grafo3302.35.lgr N35 E42 R0 M0.119 O
./instances/Rome/grafo10625.100.lgr N100 E128 D94.0052 P94.79 R5 M99814.4 O
./instances/Rome/grafo9977.38.lgr N38 E46 D36 P36.79 R1 M3.928 O
./instances/Rome/grafo6123.38.lgr N38 E50 D40.6 P40.79 R2 M28.957 O
./instances/Rome/grafo10708.35.lgr N35 E46 D39.3636 P39.79 R3 M151.769 O
./instances/Rome/grafo11219.94.lgr N94 E131 D100.411 P96 M600731 F
./instances/Rome/grafo3648.53.lgr N53 E63 D45 P45.79 R1 M5.463 O
./instances/Rome/grafo4329.54.lgr N54 E68 D54 P54.79 R1 M5.908 O
./instances/Rome/grafo2580.15.lgr N15 E15 R0 M0.051 O
./instances/Rome/grafo550.15.lgr N15 E19 R0 M0.076 O
./instances/Rome/grafo3190.53.lgr N53 E84 D72.728 P70 M601127 F
./instances/Rome/grafo5543.32.lgr N32 E37 R0 M0.084 O
./instances/Rome/grafo10398.35.lgr N35 E40 R0 M0.088 O
./instances/Rome/grafo2785.14.lgr N14 E17 R0 M0.059 O
./instances/Rome/grafo591.25.lgr N25 E26 R0 M0.046 O
./instances/Rome/grafo7779.70.lgr N70 E90 D71 P71.79 R3 M1380.73 O
./instances/Rome/grafo4292.75.lgr N75 E103 D91.8153 P90 M600745 F
./instances/Rome/grafo3999.42.lgr N42 E61 D47 P47.79 R6 M400036 O
./instances/Rome/grafo10558.97.lgr N97 E131 D112.394 P110 M600704 F
./instances/Rome/grafo2427.19.lgr N19 E24 R0 M0.069 O
./instances/Rome/grafo9339.83.lgr N83 E108 D80.6837 P79 M600993 F
./instances/Rome/grafo997.11.lgr N11 E12 R0 M0.075 O
./instances/Rome/grafo11673.32.lgr N32 E37 R0 M0.102 O
./instances/Rome/grafo8426.75.lgr N75 E99 D76 P76.79 R5 M50463.3 O
./instances/Rome/grafo6137.39.lgr N39 E47 R0 M0.146 O
./instances/Rome/grafo5367.38.lgr N38 E47 D28 P28 R1 M4.766 O
./instances/Rome/grafo6587.45.lgr N45 E53 D37 P37.79 R1 M4.148 O
./instances/Rome/grafo5274.35.lgr N35 E43 R0 M0.127 O
./instances/Rome/grafo8189.85.lgr N85 E116 D96.2005 P95 M600778 F
./instances/Rome/grafo2970.38.lgr N38 E51 D40 P40.79 R1 M4.732 O
./instances/Rome/grafo2161.29.lgr N29 E34 R0 M0.104 O
./instances/Rome/grafo11232.92.lgr N92 E132 D96.4087 P91 M600851 F
./instances/Rome/grafo2846.21.lgr N21 E30 R0 M0.1 O
./instances/Rome/grafo3008.32.lgr N32 E47 D37 P37.79 R4 M2095.19 O
./instances/Rome/grafo7562.51.lgr N51 E81 D69.9114 P69 M601110 F
./instances/Rome/grafo6882.65.lgr N65 E72 R0 M0.197 O
./instances/Rome/grafo2638.34.lgr N34 E35 R0 M0.115 O
./instances/Rome/grafo5816.33.lgr N33 E37 R0 M0.117 O
./instances/Rome/grafo4274.75.lgr N75 E101 D84 P84.79 R5 M102085 O
./instances/Rome/grafo9724.64.lgr N64 E85 D66 P66.79 R6 M595282 O
./instances/Rome/grafo5482.36.lgr N36 E46 D35 P35.79 R1 M5.424 O
./instances/Rome/grafo10760.96.lgr N96 E145 D121.166 P111 M600596 F
./instances/Rome/grafo4424.56.lgr N56 E74 D57 P57.79 R3 M776.061 O
./instances/Rome/grafo3269.43.lgr N43 E58 D46 P46.79 R2 M35.038 O
./instances/Rome/grafo2546.19.lgr N19 E24 R0 M0.09 O
./instances/Rome/grafo785.16.lgr N16 E16 R0 M0.049 O
./instances/Rome/grafo2078.29.lgr N29 E37 D28 P28.79 R1 M3.798 O
./instances/Rome/grafo9710.78.lgr N78 E111 D96.1153 P92 M600860 F
./instances/Rome/grafo1690.20.lgr N20 E24 R0 M0.094 O
./instances/Rome/grafo1613.54.lgr N54 E71 D54 P54.79 R3 M933.722 O
./instances/Rome/grafo7409.40.lgr N40 E48 D33 P33.79 R1 M6.817 O
./instances/Rome/grafo8689.87.lgr N87 E127 D106.063 P99 M600787 F
./instances/Rome/grafo5975.45.lgr N45 E52 D33 P33.79 R1 M3.491 O
./instances/Rome/grafo1887.56.lgr N56 E72 D57 P57.79 R1 M5.651 O
./instances/Rome/grafo10040.32.lgr N32 E36 R0 M0.075 O
./instances/Rome/grafo9090.64.lgr N64 E88 D69 P69.79 R6 M366218 O
./instances/Rome/grafo560.18.lgr N18 E19 R0 M0.06 O
./instances/Rome/grafo2339.14.lgr N14 E15 R0 M0.067 O
./instances/Rome/grafo8414.74.lgr N74 E101 D76 P76.79 R5 M28943.8 O
./instances/Rome/grafo816.17.lgr N17 E18 R0 M0.054 O
./instances/Rome/grafo1280.28.lgr N28 E32 R0 M0.094 O
./instances/Rome/grafo11237.35.lgr N35 E41 R0 M0.112 O
./instances/Rome/grafo11109.94.lgr N94 E130 D103.177 P97 M600685 F
./instances/Rome/grafo1739.16.lgr N16 E21 R0 M0.091 O
./instances/Rome/grafo6436.74.lgr N74 E95 D61 P61.79 R5 M86264.9 O
./instances/Rome/grafo1544.45.lgr N45 E54 D30 P30.79 R1 M3.312 O
./instances/Rome/grafo1874.36.lgr N36 E48 D35.5 P35.79 R2 M33.379 O
./instances/Rome/grafo8610.60.lgr N60 E77 D60.1333 P60.79 R3 M612.401 O
./instances/Rome/grafo6292.74.lgr N74 E104 D85.2755 P83 M601201 F
./instances/Rome/grafo11276.92.lgr N92 E133 D111.296 P105 M600636 F
./instances/Rome/grafo8858.92.lgr N92 E127 D102.842 P100 M600748 F
./instances/Rome/grafo4120.76.lgr N76 E99 D83.0719 P82 M600950 F
./instances/Rome/grafo9942.32.lgr N32 E37 R0 M0.12 O
./instances/Rome/grafo5527.34.lgr N34 E47 D36.6667 P36.79 R2 M18.292 O
./instances/Rome/grafo403.14.lgr N14 E15 R0 M0.067 O
./instances/Rome/grafo5899.38.lgr N38 E42 R0 M0.135 O
./instances/Rome/grafo8258.78.lgr N78 E105 D85.5681 P84 M600885 F
./instances/Rome/grafo3815.55.lgr N55 E76 D61 P61.79 R5 M41934.3 O
./instances/Rome/grafo9200.68.lgr N68 E94 D72 P72.79 R6 M377338 O
./instances/Rome/grafo4288.64.lgr N64 E81 D60 P60.79 R3 M1963.23 O
./instances/Rome/grafo1729.13.lgr N13 E19 R0 M0.088 O
./instances/Rome/grafo5255.47.lgr N47 E64 D51 P51.79 R3 M539.032 O
./instances/Rome/grafo6399.55.lgr N55 E79 D63 P63.79 R5 M132805 O
./instances/Rome/grafo6370.51.lgr N51 E79 D67 P67.79 R6 M250087 O
./instances/Rome/grafo467.15.lgr N15 E24 R0 M0.086 O
./instances/Rome/grafo11035.99.lgr N99 E139 D112.688 P104 M600649 F
./instances/Rome/grafo10876.98.lgr N98 E140 D105.861 P99 M600735 F
./instances/Rome/grafo6792.59.lgr N59 E76 D49 P49.79 R4 M8708.83 O
./instances/Rome/grafo10222.99.lgr N99 E128 D100.355 P98 M600698 F
./instances/Rome/grafo710.15.lgr N15 E21 D18 P18.79 R1 M2.469 O
./instances/Rome/grafo3443.51.lgr N51 E73 D60.0006 P60.79 R6 M274763 O
./instances/Rome/grafo1415.58.lgr N58 E65 R0 M0.179 O
./instances/Rome/grafo748.11.lgr N11 E11 R0 M0.042 O
./instances/Rome/grafo8757.96.lgr N96 E119 D86.0257 P86.79 R4 M11123.4 O
./instances/Rome/grafo619.13.lgr N13 E15 R0 M0.048 O
./instances/Rome/grafo11388.40.lgr N40 E49 D34.6667 P34.79 R2 M12.58 O
./instances/Rome/grafo9843.83.lgr N83 E103 D73 P73.79 R5 M142475 O
./instances/Rome/grafo9042.98.lgr N98 E131 D109.712 P105 M600803 F
./instances/Rome/grafo971.17.lgr N17 E20 R0 M0.045 O
./instances/Rome/grafo7206.43.lgr N43 E50 D31 P31.79 R1 M3.063 O
./instances/Rome/grafo5297.44.lgr N44 E63 D51 P51.79 R5 M43839.8 O
./instances/Rome/grafo10946.92.lgr N92 E120 D93.5392 P91 M600793 F
./instances/Rome/grafo10787.95.lgr N95 E121 D88 P88.79 R5 M118556 O
./instances/Rome/grafo3031.16.lgr N16 E18 R0 M0.093 O
./instances/Rome/grafo557.11.lgr N11 E12 R0 M0.078 O
./instances/Rome/grafo3971.44.lgr N44 E48 R0 M0.14 O
./instances/Rome/grafo7570.40.lgr N40 E52 D46 P46.79 R1 M4.641 O
./instances/Rome/grafo4747.55.lgr N55 E69 D55.1111 P55.79 R3 M1526.29 O
./instances/Rome/grafo981.16.lgr N16 E20 R0 M0.079 O
./instances/Rome/grafo2121.13.lgr N13 E25 R0 M0.076 O
./instances/Rome/grafo10738.96.lgr N96 E124 D90.0847 P88 M600754 F
./instances/Rome/grafo5893.38.lgr N38 E52 D42.1 P42.79 R3 M464.433 O
./instances/Rome/grafo5445.39.lgr N39 E50 D44 P44.79 R1 M4.238 O
./instances/Rome/grafo8717.90.lgr N90 E118 D106.074 P105 M600605 F
./instances/Rome/grafo7218.46.lgr N46 E54 D36 P36.79 R1 M4.477 O
./instances/Rome/grafo11076.97.lgr N97 E136 D114.089 P108 M600660 F
./instances/Rome/grafo8567.85.lgr N85 E122 D98.6135 P95 M600870 F
./instances/Rome/grafo747.12.lgr N12 E13 R0 M0.048 O
./instances/Rome/grafo1301.31.lgr N31 E40 R0 M0.117 O
./instances/Rome/grafo3128.37.lgr N37 E49 D38 P38.79 R2 M39.991 O
./instances/Rome/grafo3209.58.lgr N58 E75 D55.3333 P55.79 R3 M607.395 O
./instances/Rome/grafo10929.94.lgr N94 E130 D103.251 P97 M600693 F
./instances/Rome/grafo9565.86.lgr N86 E111 D73.6552 P73 M601062 F
./instances/Rome/grafo10154.94.lgr N94 E132 D107.099 P102 M600610 F
./instances/Rome/grafo165.30.lgr N30 E31 R0 M0.073 O
./instances/Rome/grafo1790.16.lgr N16 E17 R0 M0.049 O
./instances/Rome/grafo2868.17.lgr N17 E28 D26 P26.79 R1 M3.546 O
./instances/Rome/grafo7874.70.lgr N70 E103 D83.7184 P83 M601111 F
./instances/Rome/grafo6306.42.lgr N42 E61 D51 P51.79 R5 M48345.3 O
./instances/Rome/grafo10881.97.lgr N97 E130 D101.065 P98 M600748 F
./instances/Rome/grafo5133.33.lgr N33 E46 D42 P42.79 R1 M5.786 O
./instances/Rome/grafo7188.44.lgr N44 E62 D55.375 P55.79 R2 M62.157 O
./instances/Rome/grafo8137.86.lgr N86 E122 D98.0929 P91 M600882 F
./instances/Rome/grafo6313.37.lgr N37 E42 R0 M0.083 O
./instances/Rome/grafo10049.39.lgr N39 E50 D42.7143 P42.79 R2 M19.198 O
./instances/Rome/grafo1835.11.lgr N11 E15 R0 M0.073 O
./instances/Rome/grafo4043.37.lgr N37 E47 D32 P32.79 R1 M4.05 O
./instances/Rome/grafo6223.42.lgr N42 E45 R0 M0.14 O
./instances/Rome/grafo10105.93.lgr N93 E137 D112.574 P102 M600699 F
./instances/Rome/grafo6541.39.lgr N39 E54 D45 P45.79 R3 M1095.9 O
./instances/Rome/grafo1991.31.lgr N31 E39 D29 P29.79 R1 M3.203 O
./instances/Rome/grafo4809.59.lgr N59 E80 D58.7976 P59.79 R3 M1233.73 O
./instances/Rome/grafo1547.53.lgr N53 E68 D42 P42.79 R1 M4.234 O
./instances/Rome/grafo5551.37.lgr N37 E44 R0 M0.133 O
./instances/Rome/grafo8800.93.lgr N93 E129 D100.589 P97 M600852 F
./instances/Rome/grafo4351.63.lgr N63 E78 D51 P51.79 R3 M1183.79 O
./instances/Rome/grafo1296.46.lgr N46 E59 D44 P44.79 R1 M4.873 O
./instances/Rome/grafo8651.92.lgr N92 E126 D100.629 P96 M600644 F
./instances/Rome/grafo8627.82.lgr N82 E105 D76.0314 P76.79 R5 M84174.8 O
./instances/Rome/grafo1628.56.lgr N56 E72 D59 P59.79 R1 M9.482 O
./instances/Rome/grafo1243.28.lgr N28 E29 R0 M0.105 O
./instances/Rome/grafo902.22.lgr N22 E22 R0 M0.066 O
./instances/Rome/grafo10052.32.lgr N32 E33 R0 M0.083 O
./instances/Rome/grafo7541.40.lgr N40 E53 D40 P40.79 R1 M6.508 O
./instances/Rome/grafo9618.72.lgr N72 E94 D70.0195 P70.79 R4 M5053.2 O
./instances/Rome/grafo8884.64.lgr N64 E88 D67.0052 P67.79 R4 M10219.7 O
./instances/Rome/grafo5400.74.lgr N74 E99 D81.6499 P79 M600930 F
./instances/Rome/grafo856.11.lgr N11 E12 R0 M0.048 O
./instances/Rome/grafo7113.57.lgr N57 E81 D65 P65.79 R5 M51742.3 O
./instances/Rome/grafo5830.40.lgr N40 E47 R0 M0.134 O
./instances/Rome/grafo2107.31.lgr N31 E35 R0 M0.106 O
./instances/Rome/grafo3694.41.lgr N41 E59 D49 P49.79 R4 M9814.57 O
./instances/Rome/grafo1479.48.lgr N48 E53 R0 M0.158 O
./instances/Rome/grafo11576.34.lgr N34 E37 R0 M0.079 O
./instances/Rome/grafo9139.85.lgr N85 E122 D96.1676 P91 M600741 F
./instances/Rome/grafo444.16.lgr N16 E15 R0 M0.062 O
./instances/Rome/grafo6459.57.lgr N57 E72 D57.0172 P57.79 R3 M1168.6 O
./instances/Rome/grafo6866.44.lgr N44 E59 D44.25 P44.79 R2 M46.832 O
./instances/Rome/grafo6004.42.lgr N42 E60 D49 P49.79 R1 M5.565 O
./instances/Rome/grafo7925.81.lgr N81 E116 D93.329 P90 M600721 F
./instances/Rome/grafo5414.41.lgr N41 E44 R0 M0.132 O
./instances/Rome/grafo11647.90.lgr N90 E130 D107.963 P101 M600762 F
./instances/Rome/grafo2126.11.lgr N11 E15 R0 M0.068 O
./instances/Rome/grafo5596.37.lgr N37 E53 D41 P41.79 R2 M15.678 O
./instances/Rome/grafo10820.100.lgr N100 E141 D118.233 P113 M600712 F
./instances/Rome/grafo7116.43.lgr N43 E53 D34 P34.79 R1 M4.128 O
./instances/Rome/grafo5245.43.lgr N43 E59 D51 P51.79 R1 M7.455 O
./instances/Rome/grafo11171.35.lgr N35 E40 R0 M0.122 O
./instances/Rome/grafo2032.23.lgr N23 E27 D16 P16.79 R1 M3.069 O
./instances/Rome/grafo1892.23.lgr N23 E24 R0 M0.06 O
./instances/Rome/grafo9315.87.lgr N87 E117 D91.9 P88 M600727 F
./instances/Rome/grafo4640.75.lgr N75 E103 D75 P75.79 R6 M450179 O
./instances/Rome/grafo8910.91.lgr N91 E124 D93.7355 P90 M600700 F
./instances/Rome/grafo5403.58.lgr N58 E77 D52 P52.79 R3 M1366.3 O
./instances/Rome/grafo2683.13.lgr N13 E15 R0 M0.081 O
./instances/Rome/grafo7071.39.lgr N39 E56 D43.5 P43.79 R2 M25.83 O
./instances/Rome/grafo9496.64.lgr N64 E89 D67.9131 P67 M601309 F
./instances/Rome/grafo11263.41.lgr N41 E57 D45 P45.79 R3 M695.948 O
./instances/Rome/grafo2463.32.lgr N32 E40 R0 M0.12 O
./instances/Rome/grafo6343.43.lgr N43 E55 D39.1692 P39.79 R2 M125.606 O
./instances/Rome/grafo11291.99.lgr N99 E116 D70.0407 P70.79 R3 M2099.26 O
./instances/Rome/grafo7960.62.lgr N62 E77 D55.5 P55.79 R2 M42.078 O
./instances/Rome/grafo2821.22.lgr N22 E30 D26 P26.79 R1 M3.566 O
./instances/Rome/grafo3330.39.lgr N39 E60 D46 P46.79 R5 M21715.7 O
./instances/Rome/grafo4952.62.lgr N62 E78 D59.3333 P59.79 R2 M17.734 O
./instances/Rome/grafo4267.52.lgr N52 E71 D54.0769 P54.79 R3 M1313.26 O
./instances/Rome/grafo4794.71.lgr N71 E101 D91 P91.79 R5 M103991 O
./instances/Rome/grafo9999.39.lgr N39 E49 D35.6667 P35.79 R2 M14.552 O
./instances/Rome/grafo6316.60.lgr N60 E82 D57 P57.79 R3 M1268.67 O
./instances/Rome/grafo6638.48.lgr N48 E60 D41 P41.79 R1 M4.163 O
./instances/Rome/grafo5656.45.lgr N45 E66 D54.0238 P54.79 R3 M1013.6 O
./instances/Rome/grafo4391.56.lgr N56 E70 D41.3333 P41.79 R2 M40.273 O
./instances/Rome/grafo2208.21.lgr N21 E24 R0 M0.091 O
./instances/Rome/grafo8802.91.lgr N91 E131 D107.819 P103 M600595 F
./instances/Rome/grafo3664.37.lgr N37 E46 D30 P30.79 R1 M3.742 O
./instances/Rome/grafo10095.93.lgr N93 E120 D95.0034 P95.79 R5 M174490 O
./instances/Rome/grafo9137.82.lgr N82 E106 D81.0835 P80 M601008 F
./instances/Rome/grafo1502.33.lgr N33 E43 D28 P28.79 R1 M3.822 O
./instances/Rome/grafo5206.33.lgr N33 E43 D26 P26.79 R1 M3.189 O
./instances/Rome/grafo3323.56.lgr N56 E64 R0 M0.161 O
./instances/Rome/grafo1736.27.lgr N27 E35 R0 M0.097 O
./instances/Rome/grafo10364.100.lgr N100 E121 D85.1716 P85.79 R4 M11544.3 O
./instances/Rome/grafo4384.64.lgr N64 E88 D66.0056 P66.79 R5 M44282 O
./instances/Rome/grafo9594.64.lgr N64 E86 D63 P63.79 R4 M9318.85 O
./instances/Rome/grafo9001.66.lgr N66 E96 D72.7741 P71 M601050 F
./instances/Rome/grafo8766.87.lgr N87 E116 D84.7172 P82 M600800 F
./instances/Rome/grafo1882.19.lgr N19 E22 R0 M0.072 O
./instances/Rome/grafo11007.93.lgr N93 E125 D104.797 P102 M600734 F
./instances/Rome/grafo2660.22.lgr N22 E27 R0 M0.093 O
./instances/Rome/grafo1407.68.lgr N68 E90 D67 P67.79 R4 M6688.09 O
./instances/Rome/grafo5541.69.lgr N69 E86 D71.3 P71.79 R3 M843.705 O
./instances/Rome/grafo4755.70.lgr N70 E91 D62 P62.79 R3 M3030.09 O
./instances/Rome/grafo2662.19.lgr N19 E21 R0 M0.056 O
./instances/Rome/grafo703.19.lgr N19 E31 D25 P25.79 R1 M3.434 O
./instances/Rome/grafo9595.86.lgr N86 E120 D90.7862 P90 M600972 F
./instances/Rome/grafo1058.14.lgr N14 E13 R0 M0.059 O
./instances/Rome/grafo9726.84.lgr N84 E124 D103.24 P100 M600719 F
./instances/Rome/grafo9327.89.lgr N89 E128 D106.182 P101 M600693 F
./instances/Rome/grafo7505.72.lgr N72 E89 D59.25 P59.79 R3 M160.438 O
./instances/Rome/grafo6517.35.lgr N35 E49 D41 P41.79 R3 M392.105 O
./instances/Rome/grafo4027.45.lgr N45 E54 D39 P39.79 R1 M4.449 O
./instances/Rome/grafo8404.69.lgr N69 E100 D70.6158 P68 M601111 F
./instances/Rome/grafo4362.83.lgr N83 E113 D93.4275 P91 M600821 F
./instances/Rome/grafo5835.44.lgr N44 E53 D44 P44.79 R1 M5.058 O
./instances/Rome/grafo5896.60.lgr N60 E84 D61 P61.79 R5 M31208.8 O
./instances/Rome/grafo4136.63.lgr N63 E98 D86.2679 P85 M600944 F
./instances/Rome/grafo3479.56.lgr N56 E73 D55 P55.79 R4 M5277.13 O
./instances/Rome/grafo9426.65.lgr N65 E106 D90.4425 P84 M600861 F
./instances/Rome/grafo4678.58.lgr N58 E75 D62 P62 R3 M2738.14 O
./instances/Rome/grafo2346.30.lgr N30 E33 R0 M0.111 O
./instances/Rome/grafo8027.60.lgr N60 E71 R0 M0.166 O
./instances/Rome/grafo11193.93.lgr N93 E120 D87.7057 P86 M600818 F
./instances/Rome/grafo11022.32.lgr N32 E35 R0 M0.112 O
./instances/Rome/grafo10177.96.lgr N96 E122 D86.9636 P86 M600780 F
./instances/Rome/grafo6680.60.lgr N60 E80 D66.1 P66.79 R4 M7483.93 O
./instances/Rome/grafo3003.40.lgr N40 E52 R0 M0.134 O
./instances/Rome/grafo11454.31.lgr N31 E36 R0 M0.106 O
./instances/Rome/grafo1890.33.lgr N33 E40 R0 M0.126 O
./instances/Rome/grafo9692.80.lgr N80 E117 D94.4524 P92 M600790 F
./instances/Rome/grafo4063.45.lgr N45 E69 D58.0479 P57 M600995 F
./instances/Rome/grafo3770.42.lgr N42 E51 R0 M0.143 O
./instances/Rome/grafo10104.96.lgr N96 E134 D101.825 P96 M600786 F
./instances/Rome/grafo10334.94.lgr N94 E123 D105 P105.79 R6 M404411 O
./instances/Rome/grafo8128.81.lgr N81 E123 D99.903 P96 M600700 F
./instances/Rome/grafo1228.31.lgr N31 E37 D26 P26.79 R1 M3.54 O
./instances/Rome/grafo433.21.lgr N21 E28 R0 M0.095 O
./instances/Rome/grafo8923.90.lgr N90 E131 D99.6961 P93 M600750 F
./instances/Rome/grafo10360.93.lgr N93 E118 D100.099 P98 M600653 F
./instances/Rome/grafo11605.33.lgr N33 E42 R0 M0.12 O
./instances/Rome/grafo1344.25.lgr N25 E26 R0 M0.084 O
./instances/Rome/grafo3212.57.lgr N57 E77 D56 P56.79 R5 M57374.4 O
./instances/Rome/grafo11324.100.lgr N100 E138 D106.173 P101 M600662 F
./instances/Rome/grafo9180.64.lgr N64 E80 D56.3099 P56.79 R3 M844.759 O
./instances/Rome/grafo4743.76.lgr N76 E109 D88.6436 P87 M600794 F
./instances/Rome/grafo3449.44.lgr N44 E61 D49.5 P49.79 R2 M39.896 O
./instances/Rome/grafo4786.62.lgr N62 E81 D61.3143 P61.79 R2 M59.412 O
./instances/Rome/grafo6417.39.lgr N39 E47 D30 P30.79 R1 M3.834 O
./instances/Rome/grafo5172.62.lgr N62 E87 D67 P67.79 R6 M591962 O
./instances/Rome/grafo2955.38.lgr N38 E49 D37.5714 P37.79 R2 M22.172 O
./instances/Rome/grafo8505.79.lgr N79 E100 D79 P79.79 R5 M261929 O
./instances/Rome/grafo6222.39.lgr N39 E49 R0 M0.13 O
./instances/Rome/grafo2286.15.lgr N15 E16 R0 M0.08 O
./instances/Rome/grafo7137.41.lgr N41 E59 D49 P49.79 R5 M43561.4 O
./instances/Rome/grafo3573.43.lgr N43 E58 D51.0484 P51.79 R3 M1192.57 O
./instances/Rome/grafo7795.70.lgr N70 E93 D69 P69.79 R6 M468343 O
./instances/Rome/grafo8949.94.lgr N94 E122 D94.1594 P91 M600867 F
./instances/Rome/grafo10195.99.lgr N99 E142 D115.973 P108 M600706 F
./instances/Rome/grafo648.39.lgr N39 E41 R0 M0.136 O
./instances/Rome/grafo4540.54.lgr N54 E66 D52 P52.79 R1 M5.704 O
./instances/Rome/grafo8248.86.lgr N86 E119 D97.5822 P95 M600687 F
./instances/Rome/grafo6438.45.lgr N45 E58 D49.2 P49.79 R2 M42.915 O
./instances/Rome/grafo5580.47.lgr N47 E57 D45 P45.79 R1 M4.662 O
./instances/Rome/grafo1955.10.lgr N10 E15 R0 M0.072 O
./instances/Rome/grafo3065.17.lgr N17 E26 R0 M0.079 O
./instances/Rome/grafo2057.34.lgr N34 E45 R0 M0.115 O
./instances/Rome/grafo5704.78.lgr N78 E107 D81.1628 P81 M600910 F
./instances/Rome/grafo2621.14.lgr N14 E17 R0 M0.072 O
./instances/Rome/grafo8217.68.lgr N68 E96 D74 P74.79 R6 M468552 O
./instances/Rome/grafo1181.30.lgr N30 E40 D31 P31.79 R1 M3.788 O
./instances/Rome/grafo11163.38.lgr N38 E50 D38.6667 P38.79 R2 M14.716 O
./instances/Rome/grafo4396.63.lgr N63 E83 D63.1008 P63.79 R4 M5964.75 O
./instances/Rome/grafo4598.61.lgr N61 E79 D52 P52.79 R5 M50252.8 O
./instances/Rome/grafo10459.37.lgr N37 E46 R0 M0.141 O
./instances/Rome/grafo7428.43.lgr N43 E52 D36 P36.79 R1 M4.004 O
./instances/Rome/grafo5760.43.lgr N43 E55 D43.5 P43.79 R2 M22.337 O
./instances/Rome/grafo2436.28.lgr N28 E37 R0 M0.112 O
./instances/Rome/grafo9024.75.lgr N75 E96 D70 P70.79 R3 M1258.68 O
./instances/Rome/grafo4575.60.lgr N60 E77 D54 P54.79 R4 M4609.95 O
./instances/Rome/grafo7863.67.lgr N67 E92 D72.8274 P72 M601055 F
./instances/Rome/grafo11068.96.lgr N96 E118 D84.0672 P84.79 R4 M19245.9 O
./instances/Rome/grafo372.27.lgr N27 E31 R0 M0.08 O
./instances/Rome/grafo7748.51.lgr N51 E65 D46.4286 P46.79 R2 M31.515 O
./instances/Rome/grafo3529.42.lgr N42 E54 D38 P38.79 R2 M22.096 O
./instances/Rome/grafo1109.24.lgr N24 E33 D24 P24.79 R1 M2.544 O
./instances/Rome/grafo5597.36.lgr N36 E43 D29 P29.79 R1 M2.815 O
./instances/Rome/grafo8733.88.lgr N88 E121 D90.4657 P86 M600886 F
./instances/Rome/grafo7362.38.lgr N38 E44 D27 P27.79 R1 M3.373 O
./instances/Rome/grafo5618.34.lgr N34 E42 R0 M0.114 O
./instances/Rome/grafo6644.38.lgr N38 E51 D45 P45.79 R1 M4.785 O
./instances/Rome/grafo4486.53.lgr N53 E70 D58 P58.79 R3 M1904.44 O
./instances/Rome/grafo2343.12.lgr N12 E12 R0 M0.04 O
./instances/Rome/grafo6389.84.lgr N84 E97 D60 P60.79 R1 M6.108 O
./instances/Rome/grafo5071.56.lgr N56 E74 D55.2 P55.79 R3 M1001.68 O
./instances/Rome/grafo11670.41.lgr N41 E54 D46.25 P46.79 R3 M730.369 O
./instances/Rome/grafo2338.14.lgr N14 E13 R0 M0.056 O
./instances/Rome/grafo6624.59.lgr N59 E73 D60.4444 P60.79 R2 M48.65 O
./instances/Rome/grafo10685.98.lgr N98 E144 D111.959 P101 M600786 F
./instances/Rome/grafo11537.91.lgr N91 E130 D110.972 P105 M600751 F
./instances/Rome/grafo8867.97.lgr N97 E147 D120.81 P112 M600565 F
./instances/Rome/grafo10108.99.lgr N99 E129 D92.5216 P90 M600693 F
./instances/Rome/grafo6170.36.lgr N36 E43 R0 M0.126 O
./instances/Rome/grafo3903.59.lgr N59 E83 D76.0548 P76.79 R4 M6891.38 O
./instances/Rome/grafo5603.38.lgr N38 E52 D47.4286 P47.79 R2 M36.166 O
./instances/Rome/grafo11202.32.lgr N32 E38 R0 M0.109 O
./instances/Rome/grafo9452.66.lgr N66 E92 D67 P67.79 R6 M388749 O
./instances/Rome/grafo714.13.lgr N13 E15 R0 M0.049 O
./instances/Rome/grafo7378.88.lgr N88 E121 D94.8435 P91 M600708 F
./instances/Rome/grafo5270.35.lgr N35 E39 R0 M0.132 O
./instances/Rome/grafo5165.42.lgr N42 E58 D46.075 P46.79 R3 M1313.39 O
./instances/Rome/grafo7042.57.lgr N57 E79 D62 P62.79 R5 M50413.4 O
./instances/Rome/grafo5780.48.lgr N48 E68 D55 P55.79 R4 M11936.1 O
./instances/Rome/grafo4735.80.lgr N80 E108 D85.6384 P85 M600981 F
./instances/Rome/grafo4745.81.lgr N81 E115 D93.3665 P89 M601172 F
./instances/Rome/grafo8210.71.lgr N71 E96 D71.3229 P70 M601412 F
./instances/Rome/grafo5064.58.lgr N58 E67 R0 M0.178 O
./instances/Rome/grafo5253.41.lgr N41 E51 R0 M0.113 O
./instances/Rome/grafo5713.46.lgr N46 E66 D54 P54.79 R5 M23543.7 O
./instances/Rome/grafo10920.95.lgr N95 E122 D89.6073 P89 M601071 F
./instances/Rome/grafo11624.96.lgr N96 E129 D104.747 P98 M600782 F
./instances/Rome/grafo4873.56.lgr N56 E73 D52.2424 P52.79 R2 M52.35 O
./instances/Rome/grafo10571.93.lgr N93 E129 D98.3826 P95 M600688 F
./instances/Rome/grafo8639.75.lgr N75 E108 D83.3465 P81 M600929 F
./instances/Rome/grafo2272.20.lgr N20 E23 R0 M0.082 O
./instances/Rome/grafo5526.46.lgr N46 E64 D54 P54.79 R4 M6488.26 O
./instances/Rome/grafo10201.93.lgr N93 E123 D95.407 P93 M600728 F
./instances/Rome/grafo2416.21.lgr N21 E24 R0 M0.092 O
./instances/Rome/grafo8903.97.lgr N97 E118 D83 P83.79 R5 M226465 O
./instances/Rome/grafo11343.35.lgr N35 E44 D35 P35.79 R1 M3.862 O
./instances/Rome/grafo3583.47.lgr N47 E61 D50.4118 P50.79 R2 M54.46 O
./instances/Rome/grafo11590.35.lgr N35 E38 R0 M0.117 O
./instances/Rome/grafo2808.37.lgr N37 E44 R0 M0.125 O
./instances/Rome/grafo8714.73.lgr N73 E82 D59 P59.79 R1 M6.915 O
./instances/Rome/grafo5684.78.lgr N78 E95 D58 P58.79 R3 M807.43 O
./instances/Rome/grafo4328.51.lgr N51 E66 D48.3333 P48.79 R2 M48.344 O
./instances/Rome/grafo5164.47.lgr N47 E68 D56 P56.79 R4 M5106.58 O
./instances/Rome/grafo10463.36.lgr N36 E50 D44.0327 P44.79 R3 M1655.46 O
./instances/Rome/grafo5561.36.lgr N36 E38 R0 M0.125 O
./instances/Rome/grafo8855.100.lgr N100 E134 D108.855 P105 M600858 F
./instances/Rome/grafo7133.35.lgr N35 E38 R0 M0.116 O
./instances/Rome/grafo8033.91.lgr N91 E113 D88.2143 P88.79 R3 M1241.55 O
./instances/Rome/grafo1577.26.lgr N26 E36 D28 P28.79 R1 M3.17 O
./instances/Rome/grafo10173.97.lgr N97 E142 D115.566 P109 M600679 F
./instances/Rome/grafo6256.41.lgr N41 E53 D42 P42.79 R1 M5.087 O
./instances/Rome/grafo1226.32.lgr N32 E34 R0 M0.122 O
./instances/Rome/grafo4812.57.lgr N57 E75 D59 P59.79 R4 M6738.71 O
./instances/Rome/grafo7683.38.lgr N38 E58 D50 P50.79 R4 M2843.94 O
./instances/Rome/grafo9591.73.lgr N73 E107 D82.392 P79 M600965 F
./instances/Rome/grafo9849.35.lgr N35 E37 R0 M0.123 O
./instances/Rome/grafo6962.40.lgr N40 E53 D35.3 P35.79 R2 M46.901 O
./instances/Rome/grafo6096.47.lgr N47 E59 D44 P44.79 R1 M5.6 O
./instances/Rome/grafo1793.21.lgr N21 E26 D20 P20.79 R1 M3.313 O
./instances/Rome/grafo1225.25.lgr N25 E27 R0 M0.095 O
./instances/Rome/grafo3749.42.lgr N42 E52 D34 P34.79 R1 M5.655 O
./instances/Rome/grafo3377.36.lgr N36 E45 R0 M0.131 O
./instances/Rome/grafo9687.79.lgr N79 E116 D92.4621 P89 M600822 F
./instances/Rome/grafo6626.54.lgr N54 E65 D22 P22.79 R1 M3.156 O
./instances/Rome/grafo4400.56.lgr N56 E86 D67.1367 P64 M601066 F
./instances/Rome/grafo7134.39.lgr N39 E50 D32.6 P32.79 R2 M9.889 O
./instances/Rome/grafo2318.15.lgr N15 E16 R0 M0.079 O
./instances/Rome/grafo1008.12.lgr N12 E11 R0 M0.052 O
./instances/Rome/grafo10635.95.lgr N95 E137 D118.79 P110 M600734 F
./instances/Rome/grafo10472.32.lgr N32 E37 R0 M0.105 O
./instances/Rome/grafo8698.73.lgr N73 E93 D74 P74.79 R5 M97255.6 O
./instances/Rome/grafo3147.53.lgr N53 E66 D48.4 P48.79 R2 M71.09 O
./instances/Rome/grafo1140.15.lgr N15 E22 R0 M0.085 O
./instances/Rome/grafo4390.59.lgr N59 E89 D70.8362 P70 M601016 F
./instances/Rome/grafo5871.39.lgr N39 E52 D47.625 P47.79 R2 M33.234 O
./instances/Rome/grafo11557.95.lgr N95 E133 D110.481 P104 M600663 F
./instances/Rome/grafo10697.95.lgr N95 E123 D97.4554 P95 M600727 F
./instances/Rome/grafo4160.51.lgr N51 E70 D54 P54.79 R4 M5894.63 O
./instances/Rome/grafo4144.83.lgr N83 E110 D88 P88.79 R5 M98994 O
./instances/Rome/grafo167.22.lgr N22 E24 R0 M0.083 O
./instances/Rome/grafo2543.38.lgr N38 E42 R0 M0.129 O
./instances/Rome/grafo8162.75.lgr N75 E96 D67 P67.79 R5 M73048.7 O
./instances/Rome/grafo611.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo10138.33.lgr N33 E42 R0 M0.116 O
./instances/Rome/grafo4033.42.lgr N42 E64 D57 P57.79 R4 M5178.77 O
./instances/Rome/grafo8573.92.lgr N92 E113 D77 P77.79 R5 M49578.4 O
./instances/Rome/grafo11121.32.lgr N32 E41 R0 M0.122 O
./instances/Rome/grafo4095.56.lgr N56 E79 D58.0538 P58.79 R4 M5368.98 O
./instances/Rome/grafo6038.53.lgr N53 E63 D41.6667 P41.79 R2 M20.412 O
./instances/Rome/grafo1621.10.lgr N10 E15 R0 M0.073 O
./instances/Rome/grafo9746.68.lgr N68 E82 D57.3333 P57.79 R2 M41.005 O
./instances/Rome/grafo7623.45.lgr N45 E62 D51 P51.79 R4 M5243.05 O
./instances/Rome/grafo1629.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo1133.18.lgr N18 E23 R0 M0.078 O
./instances/Rome/grafo3758.38.lgr N38 E56 D45 P45.79 R4 M1772.91 O
./instances/Rome/grafo8854.89.lgr N89 E123 D101.294 P98 M600777 F
./instances/Rome/grafo9415.65.lgr N65 E85 D64 P64.79 R5 M169715 O
./instances/Rome/grafo7224.41.lgr N41 E58 D52 P52.79 R1 M5.279 O
./instances/Rome/grafo4635.67.lgr N67 E79 R0 M0.187 O
./instances/Rome/grafo2177.17.lgr N17 E22 R0 M0.098 O
./instances/Rome/grafo1571.43.lgr N43 E52 R0 M0.124 O
./instances/Rome/grafo10299.94.lgr N94 E132 D103.244 P98 M600799 F
./instances/Rome/grafo10399.33.lgr N33 E43 R0 M0.122 O
./instances/Rome/grafo8776.96.lgr N96 E119 D80.9806 P79 M601147 F
./instances/Rome/grafo4776.65.lgr N65 E95 D68.7568 P68 M600941 F
./instances/Rome/grafo3617.39.lgr N39 E48 R0 M0.103 O
./instances/Rome/grafo11382.33.lgr N33 E33 R0 M0.08 O
./instances/Rome/grafo6182.40.lgr N40 E53 D40.5 P40.79 R3 M118.339 O
./instances/Rome/grafo4122.55.lgr N55 E80 D60 P60.79 R6 M117056 O
./instances/Rome/grafo5725.76.lgr N76 E95 D67 P67.79 R3 M2729.8 O
./instances/Rome/grafo2851.40.lgr N40 E52 D42.6 P42.79 R2 M22.577 O
./instances/Rome/grafo2201.25.lgr N25 E29 R0 M0.097 O
./instances/Rome/grafo9470.65.lgr N65 E87 D64.108 P64.79 R5 M49850.4 O
./instances/Rome/grafo4357.55.lgr N55 E74 D57 P57.79 R4 M4540.66 O
./instances/Rome/grafo7638.41.lgr N41 E54 D45 P45.79 R1 M6.052 O
./instances/Rome/grafo11280.99.lgr N99 E143 D115.566 P107 M600741 F
./instances/Rome/grafo4878.61.lgr N61 E79 D60.25 P60.79 R3 M1098.84 O
./instances/Rome/grafo6699.46.lgr N46 E69 D55 P55.79 R5 M29334.2 O
./instances/Rome/grafo10919.97.lgr N97 E136 D112.485 P106 M600795 F
./instances/Rome/grafo8281.85.lgr N85 E117 D89.0552 P86 M601260 F
./instances/Rome/grafo4921.83.lgr N83 E115 D92.5043 P89 M600766 F
./instances/Rome/grafo9661.86.lgr N86 E132 D115.305 P107 M600636 F
./instances/Rome/grafo8694.81.lgr N81 E122 D105.06 P99 M600725 F
./instances/Rome/grafo9806.86.lgr N86 E109 D85 P85.79 R4 M12446 O
./instances/Rome/grafo6819.42.lgr N42 E61 D50 P50.79 R4 M2037.65 O
./instances/Rome/grafo11404.92.lgr N92 E123 D101.331 P99 M600732 F
./instances/Rome/grafo10642.90.lgr N90 E118 D89.3914 P86 M600922 F
./instances/Rome/grafo4765.80.lgr N80 E103 D70.0303 P70.79 R5 M41761.4 O
./instances/Rome/grafo8032.68.lgr N68 E83 D53 P53.79 R1 M5.39 O
./instances/Rome/grafo10533.100.lgr N100 E135 D113.329 P111 M600609 F
./instances/Rome/grafo8909.89.lgr N89 E124 D93.3099 P90 M600722 F
./instances/Rome/grafo3983.97.lgr N97 E125 D94 P94.79 R6 M328573 O
./instances/Rome/grafo481.80.lgr N80 E108 D79.4671 P78 M600994 F
./instances/Rome/grafo9321.64.lgr N64 E103 D88.1834 P84 M600915 F
./instances/Rome/grafo3841.57.lgr N57 E77 D59 P59.79 R5 M52949.2 O
./instances/Rome/grafo6579.38.lgr N38 E49 D38 P38.79 R1 M5.314 O
./instances/Rome/grafo2160.15.lgr N15 E19 R0 M0.085 O
./instances/Rome/grafo3693.43.lgr N43 E58 D47.3333 P47.79 R2 M89.947 O
./instances/Rome/grafo7172.40.lgr N40 E54 D37 P37.79 R3 M792.802 O
./instances/Rome/grafo7802.71.lgr N71 E92 D76.0185 P76.79 R4 M16472.2 O
./instances/Rome/grafo1197.74.lgr N74 E95 D60 P60.79 R5 M86345.5 O
./instances/Rome/grafo1447.52.lgr N52 E62 D33 P33.79 R1 M4.386 O
./instances/Rome/grafo10446.95.lgr N95 E153 D137.407 P121 M600673 F
./instances/Rome/grafo10831.98.lgr N98 E146 D122.494 P114 M600603 F
./instances/Rome/grafo10465.96.lgr N96 E129 D95.8998 P93 M600622 F
./instances/Rome/grafo2736.16.lgr N16 E19 R0 M0.074 O
./instances/Rome/grafo4086.46.lgr N46 E55 D39 P39.79 R1 M6.454 O
./instances/Rome/grafo5689.61.lgr N61 E88 D65.6479 P65 M601148 F
./instances/Rome/grafo9539.71.lgr N71 E114 D96.5236 P93 M600791 F
./instances/Rome/grafo5091.53.lgr N53 E77 D57.387 P56 M601313 F
./instances/Rome/grafo784.18.lgr N18 E23 R0 M0.093 O
./instances/Rome/grafo3156.56.lgr N56 E82 D67 P67.79 R6 M174276 O
./instances/Rome/grafo11335.100.lgr N100 E153 D128.858 P118 M600615 F
./instances/Rome/grafo9135.85.lgr N85 E129 D105.896 P96 M600633 F
./instances/Rome/grafo2435.18.lgr N18 E26 R0 M0.088 O
./instances/Rome/grafo707.15.lgr N15 E16 R0 M0.063 O
./instances/Rome/grafo9553.79.lgr N79 E123 D101.529 P94 M600940 F
./instances/Rome/grafo8031.68.lgr N68 E93 D73.7581 P73 M600962 F
./instances/Rome/grafo950.19.lgr N19 E23 R0 M0.1 O
./instances/Rome/grafo3368.39.lgr N39 E56 D47 P47.79 R3 M786.066 O
./instances/Rome/grafo6924.48.lgr N48 E63 D53 P53.79 R1 M5.938 O
./instances/Rome/grafo3933.43.lgr N43 E57 D43 P43.79 R3 M1419.58 O
./instances/Rome/grafo4819.72.lgr N72 E97 D79 P79.79 R5 M167901 O
./instances/Rome/grafo717.10.lgr N10 E10 R0 M0.044 O
./instances/Rome/grafo6953.73.lgr N73 E102 D76.9011 P76 M601047 F
./instances/Rome/grafo5042.56.lgr N56 E72 D52 P52.79 R1 M8.244 O
./instances/Rome/grafo8847.60.lgr N60 E83 D61 P61.79 R4 M8815.72 O
./instances/Rome/grafo5589.44.lgr N44 E59 D43 P43.79 R1 M6.721 O
./instances/Rome/grafo8000.99.lgr N99 E134 D105.589 P101 M600756 F
./instances/Rome/grafo5013.82.lgr N82 E107 D85 P85.79 R4 M15199.3 O
./instances/Rome/grafo6991.44.lgr N44 E59 D44.1 P44.79 R3 M323.883 O
./instances/Rome/grafo8011.91.lgr N91 E114 D77 P77.79 R4 M14661.6 O
./instances/Rome/grafo7129.41.lgr N41 E55 D41.5 P41.79 R2 M17.561 O
./instances/Rome/grafo9455.63.lgr N63 E80 D61 P61.79 R4 M25819.2 O
./instances/Rome/grafo1248.26.lgr N26 E26 R0 M0.075 O
./instances/Rome/grafo6589.37.lgr N37 E47 D36.6667 P36.79 R2 M11.141 O
./instances/Rome/grafo6667.77.lgr N77 E109 D84.193 P80 M601032 F
./instances/Rome/grafo11447.37.lgr N37 E50 D42.6667 P42.79 R2 M17.903 O
./instances/Rome/grafo8257.92.lgr N92 E122 D86.3314 P86 M600857 F
./instances/Rome/grafo7893.86.lgr N86 E113 D85.4088 P84 M600809 F
./instances/Rome/grafo2486.15.lgr N15 E16 R0 M0.067 O
./instances/Rome/grafo248.27.lgr N27 E33 R0 M0.077 O
./instances/Rome/grafo6592.55.lgr N55 E76 D66 P66.79 R4 M14356.1 O
./instances/Rome/grafo8725.86.lgr N86 E121 D87.72 P86 M600852 F
./instances/Rome/grafo10944.96.lgr N96 E127 D99.1207 P96 M600748 F
./instances/Rome/grafo6155.39.lgr N39 E50 R0 M0.137 O
./instances/Rome/grafo10793.95.lgr N95 E135 D112.697 P109 M600618 F
./instances/Rome/grafo8946.90.lgr N90 E125 D96.8437 P94 M600622 F
./instances/Rome/grafo6889.38.lgr N38 E50 D41.5 P41.79 R2 M21.784 O
./instances/Rome/grafo964.13.lgr N13 E16 R0 M0.084 O
./instances/Rome/grafo10431.95.lgr N95 E132 D106.181 P101 M600797 F
./instances/Rome/grafo7303.46.lgr N46 E57 D43.3333 P43.79 R2 M18.013 O
./instances/Rome/grafo8181.72.lgr N72 E101 D81.055 P79 M601077 F
./instances/Rome/grafo6231.39.lgr N39 E52 D41.5 P41.79 R2 M14.576 O
./instances/Rome/grafo9390.63.lgr N63 E94 D75.6221 P74 M601185 F
./instances/Rome/grafo7309.41.lgr N41 E60 D50 P50.79 R3 M1649.9 O
./instances/Rome/grafo7955.81.lgr N81 E107 D85.5075 P84 M600886 F
./instances/Rome/grafo7301.40.lgr N40 E50 D34 P34.79 R1 M4.288 O
./instances/Rome/grafo4742.77.lgr N77 E95 D73 P73.79 R3 M1039.5 O
./instances/Rome/grafo1180.66.lgr N66 E87 D64.0882 P64.79 R4 M10125.2 O
./instances/Rome/grafo969.12.lgr N12 E12 R0 M0.056 O
./instances/Rome/grafo9552.72.lgr N72 E98 D79.3257 P78 M601087 F
./instances/Rome/grafo1477.32.lgr N32 E37 R0 M0.113 O
./instances/Rome/grafo141.28.lgr N28 E34 R0 M0.098 O
./instances/Rome/grafo949.10.lgr N10 E10 R0 M0.039 O
./instances/Rome/grafo7034.39.lgr N39 E48 R0 M0.121 O
./instances/Rome/grafo2170.13.lgr N13 E18 R0 M0.085 O
./instances/Rome/grafo5424.34.lgr N34 E41 R0 M0.123 O
./instances/Rome/grafo1020.12.lgr N12 E11 R0 M0.052 O
./instances/Rome/grafo953.18.lgr N18 E18 R0 M0.051 O
./instances/Rome/grafo9558.65.lgr N65 E93 D74.0255 P73 M601171 F
./instances/Rome/grafo9267.79.lgr N79 E107 D87.2104 P85 M600869 F
./instances/Rome/grafo2173.21.lgr N21 E25 R0 M0.073 O
./instances/Rome/grafo4532.63.lgr N63 E73 R0 M0.132 O
./instances/Rome/grafo2803.14.lgr N14 E15 R0 M0.036 O
./instances/Rome/grafo10720.96.lgr N96 E127 D95.0185 P92 M600664 F
./instances/Rome/grafo2243.46.lgr N46 E61 D50.6667 P50.79 R2 M31.873 O
./instances/Rome/grafo1636.11.lgr N11 E20 D19 P19.79 R1 M2.801 O
./instances/Rome/grafo7360.44.lgr N44 E58 D48.0341 P48.79 R3 M1069.78 O
./instances/Rome/grafo10120.96.lgr N96 E125 D99.5555 P97 M600884 F
./instances/Rome/grafo1777.23.lgr N23 E32 R0 M0.103 O
./instances/Rome/grafo2112.28.lgr N28 E36 R0 M0.101 O
./instances/Rome/grafo10808.98.lgr N98 E136 D103.925 P98 M600726 F
./instances/Rome/grafo5242.39.lgr N39 E49 D37.6667 P37.79 R2 M15.183 O
./instances/Rome/grafo5457.36.lgr N36 E43 D33 P33.79 R1 M4.188 O
./instances/Rome/grafo2642.13.lgr N13 E17 R0 M0.074 O
./instances/Rome/grafo5594.75.lgr N75 E92 D71 P71.79 R5 M191274 O
./instances/Rome/grafo9797.80.lgr N80 E107 D88 P88.79 R5 M97618.4 O
./instances/Rome/grafo7213.73.lgr N73 E101 D82.0353 P82.79 R6 M167633 O
./instances/Rome/grafo4912.65.lgr N65 E92 D69.8464 P68 M601037 F
./instances/Rome/grafo330.15.lgr N15 E16 R0 M0.067 O
./instances/Rome/grafo2297.17.lgr N17 E20 R0 M0.058 O
./instances/Rome/grafo7707.44.lgr N44 E63 D49 P49.79 R3 M192.303 O
./instances/Rome/grafo9409.86.lgr N86 E113 D83.5804 P82 M600913 F
./instances/Rome/grafo11567.35.lgr N35 E43 R0 M0.124 O
./instances/Rome/grafo5753.46.lgr N46 E56 D42 P42.79 R1 M4.426 O
./instances/Rome/grafo6887.39.lgr N39 E51 D41 P41.79 R1 M4.326 O
./instances/Rome/grafo8085.76.lgr N76 E114 D89.468 P84 M600928 F
./instances/Rome/grafo8920.94.lgr N94 E121 D105.04 P105.79 R2 M225.802 O
./instances/Rome/grafo4238.64.lgr N64 E85 D61.0216 P61.79 R4 M5512.15 O
./instances/Rome/grafo1639.14.lgr N14 E16 R0 M0.05 O
./instances/Rome/grafo3360.43.lgr N43 E56 D28.5 P28.79 R2 M14.145 O
./instances/Rome/grafo6329.44.lgr N44 E58 D44.5417 P44.79 R2 M21.183 O
./instances/Rome/grafo3001.40.lgr N40 E56 D40.0606 P40.79 R3 M434.257 O
./instances/Rome/grafo6419.45.lgr N45 E59 D44.3636 P44.79 R2 M33.459 O
./instances/Rome/grafo11258.94.lgr N94 E119 D105 P105.79 R4 M19663.5 O
./instances/Rome/grafo8994.73.lgr N73 E98 D69.0645 P68 M601143 F
./instances/Rome/grafo8938.90.lgr N90 E121 D95.364 P93 M600681 F
./instances/Rome/grafo1735.11.lgr N11 E14 R0 M0.043 O
./instances/Rome/grafo8919.92.lgr N92 E117 D92 P92.79 R4 M12794.7 O
./instances/Rome/grafo7717.42.lgr N42 E49 R0 M0.145 O
./instances/Rome/grafo8844.88.lgr N88 E114 D96.156 P95 M600949 F
./instances/Rome/grafo10826.93.lgr N93 E125 D98.125 P95 M600826 F
./instances/Rome/grafo1239.28.lgr N28 E31 R0 M0.104 O
./instances/Rome/grafo6454.60.lgr N60 E78 D58 P58.79 R3 M360.094 O
./instances/Rome/grafo3562.40.lgr N40 E53 D39.6667 P39.79 R2 M11.418 O
./instances/Rome/grafo2992.26.lgr N26 E28 R0 M0.097 O
./instances/Rome/grafo7986.77.lgr N77 E102 D78.7683 P77 M600929 F
./instances/Rome/grafo10149.95.lgr N95 E134 D100.094 P94 M600776 F
./instances/Rome/grafo3586.36.lgr N36 E41 R0 M0.125 O
./instances/Rome/grafo5675.40.lgr N40 E44 R0 M0.126 O
./instances/Rome/grafo1372.25.lgr N25 E27 R0 M0.089 O
./instances/Rome/grafo3241.36.lgr N36 E47 D40 P40 R1 M5.807 O
./instances/Rome/grafo749.11.lgr N11 E10 R0 M0.05 O
./instances/Rome/grafo11154.95.lgr N95 E134 D109.067 P102 M600767 F
./instances/Rome/grafo5108.72.lgr N72 E88 D62 P62.79 R3 M2168.32 O
./instances/Rome/grafo1994.14.lgr N14 E19 R0 M0.083 O
./instances/Rome/grafo7256.69.lgr N69 E95 D71.524 P70 M601209 F
./instances/Rome/grafo5090.76.lgr N76 E112 D95.4335 P91 M600776 F
./instances/Rome/grafo4475.55.lgr N55 E67 D46 P46.79 R1 M5.879 O
./instances/Rome/grafo721.17.lgr N17 E20 R0 M0.08 O
./instances/Rome/grafo3552.44.lgr N44 E51 R0 M0.134 O
./instances/Rome/grafo5659.46.lgr N46 E60 D42 P42.79 R1 M5.607 O
./instances/Rome/grafo1612.29.lgr N29 E32 R0 M0.093 O
./instances/Rome/grafo10812.98.lgr N98 E128 D100.671 P100 M600730 F
./instances/Rome/grafo368.11.lgr N11 E13 R0 M0.069 O
./instances/Rome/grafo10493.94.lgr N94 E119 D93 P93.79 R4 M14310.8 O
./instances/Rome/grafo4549.60.lgr N60 E79 D54.1228 P54.79 R2 M131.693 O
./instances/Rome/grafo9588.62.lgr N62 E100 D85.6987 P83 M601026 F
./instances/Rome/grafo11242.41.lgr N41 E52 D41.6667 P41.79 R2 M15.227 O
./instances/Rome/grafo4151.58.lgr N58 E75 D64 P64.79 R1 M5.917 O
./instances/Rome/grafo1727.21.lgr N21 E23 R0 M0.093 O
./instances/Rome/grafo6075.36.lgr N36 E53 D42 P42.79 R4 M7432.5 O
./instances/Rome/grafo6525.45.lgr N45 E51 R0 M0.152 O
./instances/Rome/grafo8215.92.lgr N92 E125 D107.309 P106 M600697 F
./instances/Rome/grafo1737.22.lgr N22 E28 R0 M0.088 O
./instances/Rome/grafo6282.45.lgr N45 E56 D39.6667 P39.79 R2 M13.197 O
./instances/Rome/grafo9407.78.lgr N78 E102 D79 P79.79 R5 M221382 O
./instances/Rome/grafo9153.74.lgr N74 E106 D90.2318 P88 M600774 F
./instances/Rome/grafo857.11.lgr N11 E11 R0 M0.058 O
./instances/Rome/grafo1034.29.lgr N29 E32 R0 M0.098 O
./instances/Rome/grafo670.15.lgr N15 E18 R0 M0.072 O
./instances/Rome/grafo8861.94.lgr N94 E107 D63 P63.79 R1 M9.812 O
./instances/Rome/grafo1424.47.lgr N47 E58 D42 P42.79 R1 M5.283 O
./instances/Rome/grafo9457.79.lgr N79 E110 D85.9187 P83 M600861 F
./instances/Rome/grafo10390.95.lgr N95 E131 D111.505 P109 M600543 F
./instances/Rome/grafo11376.38.lgr N38 E48 D38.6667 P38.79 R2 M17.14 O
./instances/Rome/grafo1944.19.lgr N19 E24 R0 M0.088 O
./instances/Rome/grafo9689.77.lgr N77 E103 D85 P85.79 R4 M16855.6 O
./instances/Rome/grafo9471.92.lgr N92 E122 D97.538 P95 M600752 F
./instances/Rome/grafo1604.28.lgr N28 E32 R0 M0.106 O
./instances/Rome/grafo5522.35.lgr N35 E40 R0 M0.114 O
./instances/Rome/grafo11191.100.lgr N100 E129 D102 P102.79 R5 M66945.5 O
./instances/Rome/grafo7938.69.lgr N69 E90 D66.7158 P66 M601344 F
./instances/Rome/grafo1520.51.lgr N51 E65 D48 P48.79 R3 M1125.99 O
./instances/Rome/grafo2087.29.lgr N29 E36 D28 P28.79 R1 M3.608 O
./instances/Rome/grafo3058.42.lgr N42 E51 D32 P32.79 R1 M4.202 O
./instances/Rome/grafo9813.74.lgr N74 E95 D63 P63.79 R5 M66079.4 O
./instances/Rome/grafo8764.87.lgr N87 E125 D107.392 P101 M600637 F
./instances/Rome/grafo4874.52.lgr N52 E70 D44.375 P44.79 R2 M19.703 O
./instances/Rome/grafo2567.13.lgr N13 E13 R0 M0.049 O
./instances/Rome/grafo11302.99.lgr N99 E120 D77.8549 P77 M601085 F
./instances/Rome/grafo2658.18.lgr N18 E21 R0 M0.087 O
./instances/Rome/grafo3192.41.lgr N41 E49 R0 M0.13 O
./instances/Rome/grafo3346.55.lgr N55 E74 D58.0196 P58.79 R4 M7347.9 O
./instances/Rome/grafo10889.36.lgr N36 E42 R0 M0.115 O
./instances/Rome/grafo3623.39.lgr N39 E47 R0 M0.122 O
./instances/Rome/grafo6002.76.lgr N76 E101 D83.6861 P82 M600879 F
./instances/Rome/grafo1325.24.lgr N24 E23 R0 M0.074 O
./instances/Rome/grafo297.15.lgr N15 E19 R0 M0.067 O
./instances/Rome/grafo5487.36.lgr N36 E40 R0 M0.107 O
./instances/Rome/grafo9154.66.lgr N66 E97 D82.2691 P80 M601428 F
./instances/Rome/grafo6647.97.lgr N97 E127 D97.1985 P95 M600842 F
./instances/Rome/grafo2196.16.lgr N16 E17 R0 M0.044 O
./instances/Rome/grafo6967.69.lgr N69 E87 D60 P60.79 R5 M104619 O
./instances/Rome/grafo10877.97.lgr N97 E124 D100 P100.79 R5 M125129 O
./instances/Rome/grafo8067.80.lgr N80 E113 D93.65 P90 M600850 F
./instances/Rome/grafo6825.35.lgr N35 E44 D35 P35.79 R1 M3.978 O
./instances/Rome/grafo6676.68.lgr N68 E84 D51.6667 P51.79 R2 M15.623 O
./instances/Rome/grafo8327.62.lgr N62 E85 D62 P62.79 R6 M579423 O
./instances/Rome/grafo8105.70.lgr N70 E100 D81.0121 P80 M601119 F
./instances/Rome/grafo7210.43.lgr N43 E67 D56.0202 P56.79 R5 M15857.5 O
./instances/Rome/grafo3082.33.lgr N33 E43 D34 P34.79 R1 M4.453 O
./instances/Rome/grafo7921.71.lgr N71 E101 D84.1467 P83 M601090 F
./instances/Rome/grafo10406.97.lgr N97 E124 D93.7401 P92 M600791 F
./instances/Rome/grafo10096.95.lgr N95 E130 D100.008 P98 M600662 F
./instances/Rome/grafo7146.42.lgr N42 E54 D43 P43.79 R1 M4.168 O
./instances/Rome/grafo9901.34.lgr N34 E35 R0 M0.094 O
./instances/Rome/grafo9563.63.lgr N63 E85 D71.1326 P71.79 R3 M2088.35 O
./instances/Rome/grafo7078.38.lgr N38 E47 D35 P35.79 R1 M3.835 O
./instances/Rome/grafo9444.65.lgr N65 E96 D89.311 P88 M600775 F
./instances/Rome/grafo2474.22.lgr N22 E25 R0 M0.095 O
./instances/Rome/grafo8541.86.lgr N86 E129 D104.601 P98 M600865 F
./instances/Rome/grafo2706.13.lgr N13 E14 R0 M0.048 O
./instances/Rome/grafo9421.82.lgr N82 E114 D89.8999 P88 M600813 F
./instances/Rome/grafo938.10.lgr N10 E14 R0 M0.074 O
./instances/Rome/grafo9088.68.lgr N68 E97 D74 P74.79 R6 M305213 O
./instances/Rome/grafo1474.52.lgr N52 E73 D56 P56.79 R5 M30798.5 O
./instances/Rome/grafo8512.94.lgr N94 E132 D103.242 P100 M600659 F
./instances/Rome/grafo1010.10.lgr N10 E10 R0 M0.051 O
./instances/Rome/grafo8703.74.lgr N74 E99 D57 P57.79 R6 M289180 O
./instances/Rome/grafo11403.44.lgr N44 E60 D46 P46.79 R3 M845.298 O
./instances/Rome/grafo160.30.lgr N30 E32 R0 M0.104 O
./instances/Rome/grafo7840.78.lgr N78 E111 D89.1135 P87 M600924 F
./instances/Rome/grafo8724.89.lgr N89 E116 D90.6753 P88 M600924 F
./instances/Rome/grafo725.15.lgr N15 E15 R0 M0.06 O
./instances/Rome/grafo7393.42.lgr N42 E50 D34.6667 P34.79 R2 M20.331 O
./instances/Rome/grafo5299.35.lgr N35 E44 R0 M0.125 O
./instances/Rome/grafo11148.99.lgr N99 E138 D113.839 P107 M600766 F
./instances/Rome/grafo10748.39.lgr N39 E58 D50 P50.79 R4 M3540.25 O
./instances/Rome/grafo5601.35.lgr N35 E38 R0 M0.118 O
./instances/Rome/grafo6915.44.lgr N44 E58 D44.125 P44.79 R3 M658.722 O
./instances/Rome/grafo1951.14.lgr N14 E25 D24 P24.79 R1 M3.531 O
./instances/Rome/grafo3311.36.lgr N36 E47 D37 P37.79 R1 M5.026 O
./instances/Rome/grafo6684.56.lgr N56 E76 D60.3885 P60.79 R3 M899.488 O
./instances/Rome/grafo2859.37.lgr N37 E41 R0 M0.125 O
./instances/Rome/grafo1466.61.lgr N61 E78 D47.9871 P48.79 R3 M877.958 O
./instances/Rome/grafo4474.68.lgr N68 E99 D74.3449 P72 M601173 F
./instances/Rome/grafo10916.95.lgr N95 E118 D85.153 P84 M600796 F
./instances/Rome/grafo1249.28.lgr N28 E33 R0 M0.121 O
./instances/Rome/grafo11379.92.lgr N92 E125 D91.8251 P89 M600682 F
./instances/Rome/grafo8653.74.lgr N74 E98 D61 P61.79 R6 M450214 O
./instances/Rome/grafo11383.38.lgr N38 E43 R0 M0.135 O
./instances/Rome/grafo4366.55.lgr N55 E75 D63 P63.79 R3 M2858.42 O
./instances/Rome/grafo2595.13.lgr N13 E12 R0 M0.053 O
./instances/Rome/grafo10510.35.lgr N35 E42 R0 M0.137 O
./instances/Rome/grafo1622.31.lgr N31 E41 D32 P32.79 R1 M3.55 O
./instances/Rome/grafo10086.34.lgr N34 E42 R0 M0.125 O
./instances/Rome/grafo3497.37.lgr N37 E41 R0 M0.119 O
./instances/Rome/grafo9290.75.lgr N75 E103 D86 P86.79 R6 M350214 O
./instances/Rome/grafo5616.43.lgr N43 E52 R0 M0.142 O
./instances/Rome/grafo4367.55.lgr N55 E72 D62.275 P62.79 R2 M104.477 O
./instances/Rome/grafo9961.92.lgr N92 E123 D92.0346 P89 M600803 F
./instances/Rome/grafo5674.38.lgr N38 E48 D36 P36.79 R1 M5.005 O
./instances/Rome/grafo8492.86.lgr N86 E117 D98.5039 P97 M600680 F
./instances/Rome/grafo933.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo3835.39.lgr N39 E50 D30 P30.79 R1 M4.045 O
./instances/Rome/grafo2432.15.lgr N15 E18 R0 M0.08 O
./instances/Rome/grafo10856.91.lgr N91 E119 D88.089 P84 M600853 F
./instances/Rome/grafo4797.75.lgr N75 E105 D90.5481 P88 M602028 F
./instances/Rome/grafo3536.60.lgr N60 E73 D47.2 P47.79 R3 M436.294 O
./instances/Rome/grafo522.24.lgr N24 E30 R0 M0.104 O
./instances/Rome/grafo9523.64.lgr N64 E85 D68.9304 P69.79 R3 M1998.68 O
./instances/Rome/grafo1416.48.lgr N48 E62 D45 P45.79 R3 M295.763 O
./instances/Rome/grafo970.12.lgr N12 E16 R0 M0.083 O
./instances/Rome/grafo6158.42.lgr N42 E51 D30 P30.79 R1 M3.929 O
./instances/Rome/grafo9117.71.lgr N71 E100 D84.1667 P83 M601030 F
./instances/Rome/grafo10129.99.lgr N99 E135 D110.244 P105 M600647 F
./instances/Rome/grafo3895.42.lgr N42 E55 D39 P39.79 R4 M3914.48 O
./instances/Rome/grafo7298.41.lgr N41 E54 D43.6667 P43.79 R2 M24.334 O
./instances/Rome/grafo3146.53.lgr N53 E78 D61 P61.79 R5 M51884 O
./instances/Rome/grafo6304.42.lgr N42 E55 D42 P42.79 R1 M5.194 O
./instances/Rome/grafo810.16.lgr N16 E17 R0 M0.083 O
./instances/Rome/grafo9812.88.lgr N88 E113 D79.5354 P77 M601008 F
./instances/Rome/grafo7579.58.lgr N58 E73 D48 P48.79 R3 M935.237 O
./instances/Rome/grafo10814.98.lgr N98 E141 D107.525 P99 M600811 F
./instances/Rome/grafo6506.80.lgr N80 E106 D83 P83.79 R6 M548809 O
./instances/Rome/grafo5290.38.lgr N38 E48 D41.5 P41.79 R2 M20.495 O
./instances/Rome/grafo9204.71.lgr N71 E106 D89.7351 P86 M600895 F
./instances/Rome/grafo7072.43.lgr N43 E53 D33 P33.79 R1 M5.138 O
./instances/Rome/grafo2176.21.lgr N21 E26 R0 M0.094 O
./instances/Rome/grafo1768.26.lgr N26 E30 R0 M0.092 O
./instances/Rome/grafo2451.17.lgr N17 E20 R0 M0.085 O
./instances/Rome/grafo10286.97.lgr N97 E130 D99.7234 P96 M600823 F
./instances/Rome/grafo6200.45.lgr N45 E59 D39.5 P39.79 R2 M20.59 O
./instances/Rome/grafo6068.72.lgr N72 E92 D63.2648 P63.79 R4 M4696.73 O
./instances/Rome/grafo3862.36.lgr N36 E41 D19 P19.79 R1 M2.808 O
./instances/Rome/grafo6471.46.lgr N46 E61 D44 P44.79 R3 M693.278 O
./instances/Rome/grafo957.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo7663.45.lgr N45 E72 D61 P61.79 R6 M83514.3 O
./instances/Rome/grafo6062.38.lgr N38 E52 D39 P39.79 R3 M543.297 O
./instances/Rome/grafo8225.88.lgr N88 E118 D89.2865 P87 M600839 F
./instances/Rome/grafo6309.41.lgr N41 E55 D51 P51.79 R1 M6.286 O
./instances/Rome/grafo381.21.lgr N21 E23 R0 M0.062 O
./instances/Rome/grafo11297.93.lgr N93 E127 D104.995 P101 M600754 F
./instances/Rome/grafo6366.41.lgr N41 E51 D35 P35.79 R1 M5.933 O
./instances/Rome/grafo2583.16.lgr N16 E17 R0 M0.053 O
./instances/Rome/grafo1130.23.lgr N23 E39 D33.5 P33.79 R2 M16.96 O
./instances/Rome/grafo293.17.lgr N17 E20 R0 M0.087 O
./instances/Rome/grafo8169.61.lgr N61 E82 D57 P57.79 R4 M5269.56 O
./instances/Rome/grafo7979.73.lgr N73 E94 D68 P68.79 R5 M72857.2 O
./instances/Rome/grafo5758.60.lgr N60 E86 D67.0816 P66 M600922 F
./instances/Rome/grafo2634.14.lgr N14 E13 R0 M0.055 O
./instances/Rome/grafo874.20.lgr N20 E25 R0 M0.089 O
./instances/Rome/grafo5894.39.lgr N39 E56 D46 P46.79 R4 M4151.64 O
./instances/Rome/grafo3320.37.lgr N37 E45 R0 M0.125 O
./instances/Rome/grafo6037.36.lgr N36 E48 D39.2059 P39.79 R2 M131.06 O
./instances/Rome/grafo6849.82.lgr N82 E104 D84.0096 P84.79 R5 M95985.5 O
./instances/Rome/grafo3628.52.lgr N52 E71 D58 P58 R2 M157.874 O
./instances/Rome/grafo8635.73.lgr N73 E101 D86.304 P85 M600968 F
./instances/Rome/grafo2958.27.lgr N27 E32 R0 M0.106 O
./instances/Rome/grafo8979.80.lgr N80 E97 D57 P57.79 R5 M83660.1 O
./instances/Rome/grafo7927.70.lgr N70 E103 D88.8179 P86 M600847 F
./instances/Rome/grafo6630.56.lgr N56 E68 D50.6667 P50.79 R2 M29.038 O
./instances/Rome/grafo8587.71.lgr N71 E87 R0 M0.199 O
./instances/Rome/grafo5968.35.lgr N35 E44 D34 P34.79 R1 M4.556 O
./instances/Rome/grafo10168.95.lgr N95 E122 D103.85 P102 M600711 F
./instances/Rome/grafo880.17.lgr N17 E16 R0 M0.062 O
./instances/Rome/grafo9219.65.lgr N65 E87 D71 P71.79 R4 M12147.9 O
./instances/Rome/grafo9201.83.lgr N83 E110 D84.9999 P85.79 R6 M508014 O
./instances/Rome/grafo7178.37.lgr N37 E53 D46 P46.79 R2 M94.194 O
./instances/Rome/grafo3959.42.lgr N42 E50 R0 M0.126 O
./instances/Rome/grafo6751.72.lgr N72 E92 D77 P77.79 R3 M1508.79 O
./instances/Rome/grafo5243.44.lgr N44 E61 D46 P46.79 R2 M41.536 O
./instances/Rome/grafo3033.38.lgr N38 E47 R0 M0.142 O
./instances/Rome/grafo5086.83.lgr N83 E112 D96.4029 P95 M600671 F
./instances/Rome/grafo718.10.lgr N10 E10 R0 M0.046 O
./instances/Rome/grafo11421.31.lgr N31 E37 R0 M0.101 O
./instances/Rome/grafo4973.66.lgr N66 E93 D75.0014 P75.79 R6 M364870 O
./instances/Rome/grafo1147.18.lgr N18 E19 R0 M0.064 O
./instances/Rome/grafo4197.71.lgr N71 E97 D77.6071 P76 M600988 F
./instances/Rome/grafo9498.71.lgr N71 E95 D77.0047 P76 M600971 F
./instances/Rome/grafo1747.19.lgr N19 E29 D21 P21.79 R1 M3.043 O
./instances/Rome/grafo6080.62.lgr N62 E91 D73.7537 P72 M601134 F
./instances/Rome/grafo5610.62.lgr N62 E95 D78.6143 P77 M601128 F
./instances/Rome/grafo9303.90.lgr N90 E114 D84 P84.79 R5 M121354 O
./instances/Rome/grafo7728.49.lgr N49 E62 D48.6 P48.79 R2 M46.443 O
./instances/Rome/grafo9167.67.lgr N67 E96 D79.956 P79 M601134 F
./instances/Rome/grafo2406.23.lgr N23 E26 R0 M0.095 O
./instances/Rome/grafo2175.25.lgr N25 E28 R0 M0.09 O
./instances/Rome/grafo1845.17.lgr N17 E18 R0 M0.05 O
./instances/Rome/grafo4235.57.lgr N57 E88 D75.7723 P73 M601255 F
./instances/Rome/grafo11490.35.lgr N35 E44 D32 P32.79 R1 M4.817 O
./instances/Rome/grafo1816.12.lgr N12 E19 R0 M0.079 O
./instances/Rome/grafo4117.56.lgr N56 E73 D56 P56.79 R4 M10631.8 O
./instances/Rome/grafo7756.44.lgr N44 E62 D51 P51.79 R3 M267.046 O
./instances/Rome/grafo1959.25.lgr N25 E30 R0 M0.098 O
./instances/Rome/grafo9108.67.lgr N67 E101 D82.7707 P81 M601055 F
./instances/Rome/grafo8224.100.lgr N100 E132 D92.6852 P89 M600775 F
./instances/Rome/grafo2269.23.lgr N23 E27 R0 M0.094 O
./instances/Rome/grafo6982.85.lgr N85 E108 D79 P79.79 R4 M15957.4 O
./instances/Rome/grafo9880.32.lgr N32 E40 R0 M0.127 O
./instances/Rome/grafo11402.95.lgr N95 E120 D97 P97.79 R5 M191805 O
./instances/Rome/grafo7855.69.lgr N69 E84 D58.2857 P58.79 R2 M333.12 O
./instances/Rome/grafo430.13.lgr N13 E14 R0 M0.078 O
./instances/Rome/grafo3392.43.lgr N43 E52 R0 M0.135 O
./instances/Rome/grafo1235.67.lgr N67 E88 D73 P73.79 R3 M1708.53 O
./instances/Rome/grafo9343.80.lgr N80 E103 D79.9712 P79 M601001 F
./instances/Rome/grafo8716.80.lgr N80 E101 D75.1098 P74 M600952 F
./instances/Rome/grafo10394.100.lgr N100 E127 D101 P101.79 R5 M193297 O
./instances/Rome/grafo2598.21.lgr N21 E28 D25 P25.79 R1 M4.225 O
./instances/Rome/grafo5623.45.lgr N45 E55 R0 M0.142 O
./instances/Rome/grafo11420.92.lgr N92 E131 D105.127 P100 M600662 F
./instances/Rome/grafo7226.38.lgr N38 E53 D47.2857 P47.79 R3 M257.556 O
./instances/Rome/grafo2489.19.lgr N19 E26 R0 M0.071 O
./instances/Rome/grafo6052.37.lgr N37 E51 D44 P44.79 R1 M3.703 O
./instances/Rome/grafo5051.80.lgr N80 E116 D88.2866 P85 M600971 F
./instances/Rome/grafo4757.72.lgr N72 E97 D73 P73.79 R6 M594056 O
./instances/Rome/grafo10761.95.lgr N95 E117 D84.158 P83 M600812 F
./instances/Rome/grafo1075.47.lgr N47 E62 D44 P44.79 R3 M520.068 O
./instances/Rome/grafo3922.39.lgr N39 E50 D36 P36.79 R1 M3.489 O
./instances/Rome/grafo3448.58.lgr N58 E85 D68.2431 P67 M601231 F
./instances/Rome/grafo4972.58.lgr N58 E75 D53.0227 P53.79 R3 M1323.22 O
./instances/Rome/grafo3813.39.lgr N39 E50 D39.6667 P39.79 R2 M15.948 O
./instances/Rome/grafo6544.48.lgr N48 E61 D48 P48.79 R3 M776.472 O
./instances/Rome/grafo10611.94.lgr N94 E122 D102 P102.79 R5 M103773 O
./instances/Rome/grafo4462.57.lgr N57 E67 D42 P42.79 R1 M4.9 O
./instances/Rome/grafo10377.94.lgr N94 E129 D95.6956 P91 M600821 F
./instances/Rome/grafo3607.56.lgr N56 E91 D80.2438 P76 M601211 F
./instances/Rome/grafo7746.43.lgr N43 E59 D50.3333 P50.79 R2 M20.14 O
./instances/Rome/grafo925.21.lgr N21 E31 D27 P27.79 R1 M3.102 O
./instances/Rome/grafo10875.97.lgr N97 E122 D91.8899 P90 M600683 F
./instances/Rome/grafo3418.49.lgr N49 E63 D48.5 P48.79 R2 M30.131 O
./instances/Rome/grafo943.21.lgr N21 E26 D14 P14.79 R1 M3.635 O
./instances/Rome/grafo528.18.lgr N18 E19 R0 M0.054 O
./instances/Rome/grafo8313.82.lgr N82 E108 D79 P79.79 R6 M597559 O
./instances/Rome/grafo5332.61.lgr N61 E83 D61 P61.79 R4 M3990.96 O
./instances/Rome/grafo400.16.lgr N16 E17 R0 M0.082 O
./instances/Rome/grafo8334.95.lgr N95 E122 D85.2885 P83 M600889 F
./instances/Rome/grafo7357.37.lgr N37 E56 D48.0417 P48.79 R3 M355.458 O
./instances/Rome/grafo9833.81.lgr N81 E103 D76.0035 P76.79 R4 M9183.02 O
./instances/Rome/grafo5161.45.lgr N45 E73 D61.4772 P60 M601190 F
./instances/Rome/grafo4693.63.lgr N63 E82 D61 P61.79 R3 M2378.86 O
./instances/Rome/grafo9323.79.lgr N79 E95 D64 P64.79 R3 M1308.35 O
./instances/Rome/grafo7171.44.lgr N44 E70 D59 P59.79 R5 M32469.1 O
./instances/Rome/grafo10660.37.lgr N37 E49 D39.5 P39.79 R2 M16.251 O
./instances/Rome/grafo3151.45.lgr N45 E58 D40.3764 P40.79 R2 M63.646 O
./instances/Rome/grafo6030.59.lgr N59 E80 D58.2222 P58.79 R3 M1293.08 O
./instances/Rome/grafo4904.65.lgr N65 E78 D33 P33.79 R1 M4.979 O
./instances/Rome/grafo4940.56.lgr N56 E72 D51.0536 P51.79 R3 M1188.18 O
./instances/Rome/grafo7250.47.lgr N47 E67 D57 P57.79 R4 M4298.45 O
./instances/Rome/grafo5371.43.lgr N43 E57 D43 P43.79 R3 M387.521 O
./instances/Rome/grafo3327.48.lgr N48 E73 D57 P57.79 R5 M50095.1 O
./instances/Rome/grafo2393.14.lgr N14 E16 R0 M0.074 O
./instances/Rome/grafo8398.85.lgr N85 E113 D91.2521 P88 M600753 F
./instances/Rome/grafo3230.32.lgr N32 E40 D31 P31.79 R1 M3.241 O
./instances/Rome/grafo11469.96.lgr N96 E136 D110.254 P103 M600668 F
./instances/Rome/grafo9041.92.lgr N92 E110 D74.44 P74.79 R2 M61.528 O
./instances/Rome/grafo3042.14.lgr N14 E18 D16 P16.79 R1 M2.121 O
./instances/Rome/grafo6079.40.lgr N40 E49 D34 P34.79 R1 M3.037 O
./instances/Rome/grafo3838.45.lgr N45 E56 D40.625 P40.79 R2 M30.955 O
./instances/Rome/grafo6051.37.lgr N37 E45 R0 M0.129 O
./instances/Rome/grafo859.30.lgr N30 E34 R0 M0.097 O
./instances/Rome/grafo9738.100.lgr N100 E141 D112.885 P104 M600732 F
./instances/Rome/grafo5578.36.lgr N36 E41 R0 M0.122 O
./instances/Rome/grafo8057.80.lgr N80 E111 D91.8488 P89 M600701 F
./instances/Rome/grafo3322.37.lgr N37 E46 R0 M0.132 O
./instances/Rome/grafo6341.39.lgr N39 E51 D32 P32.79 R1 M3.728 O
./instances/Rome/grafo9487.73.lgr N73 E96 D78.8719 P78 M601087 F
./instances/Rome/grafo3333.51.lgr N51 E71 D55.0321 P55.79 R5 M24818.5 O
./instances/Rome/grafo5464.46.lgr N46 E68 D56 P56.79 R5 M36531.3 O
./instances/Rome/grafo10054.40.lgr N40 E51 D33.3077 P33.79 R2 M71.262 O
./instances/Rome/grafo2909.28.lgr N28 E32 R0 M0.111 O
./instances/Rome/grafo2869.37.lgr N37 E41 R0 M0.123 O
./instances/Rome/grafo180.27.lgr N27 E37 R0 M0.102 O
./instances/Rome/grafo11676.38.lgr N38 E51 D39.1429 P39.79 R2 M17.253 O
./instances/Rome/grafo8628.85.lgr N85 E121 D97.5425 P93 M600803 F
./instances/Rome/grafo10734.37.lgr N37 E51 D43 P43 R1 M5.878 O
./instances/Rome/grafo8686.89.lgr N89 E113 D81 P81.79 R5 M104034 O
./instances/Rome/grafo4183.60.lgr N60 E77 D63.2432 P63.79 R3 M997.431 O
./instances/Rome/grafo3729.37.lgr N37 E45 R0 M0.115 O
./instances/Rome/grafo4287.76.lgr N76 E101 D78.903 P78 M600943 F
./instances/Rome/grafo2255.39.lgr N39 E45 R0 M0.131 O
./instances/Rome/grafo894.16.lgr N16 E24 R0 M0.078 O
./instances/Rome/grafo2740.15.lgr N15 E21 R0 M0.076 O
./instances/Rome/grafo9021.69.lgr N69 E103 D86.5465 P83 M600883 F
./instances/Rome/grafo2572.28.lgr N28 E34 R0 M0.122 O
./instances/Rome/grafo4520.66.lgr N66 E84 D63 P63.79 R3 M2254.1 O
./instances/Rome/grafo1125.21.lgr N21 E29 R0 M0.092 O
./instances/Rome/grafo5055.56.lgr N56 E77 D60.1289 P60.79 R4 M5003.45 O
./instances/Rome/grafo249.22.lgr N22 E31 D26 P26.79 R1 M3.535 O
./instances/Rome/grafo1554.47.lgr N47 E58 D45 P45.79 R1 M6.391 O
./instances/Rome/grafo8952.90.lgr N90 E128 D105.394 P101 M600639 F
./instances/Rome/grafo2333.13.lgr N13 E15 R0 M0.081 O
./instances/Rome/grafo2140.25.lgr N25 E28 R0 M0.059 O
./instances/Rome/grafo7118.45.lgr N45 E65 D50 P50.79 R5 M30503.4 O
./instances/Rome/grafo4552.78.lgr N78 E108 D84.1048 P81 M600952 F
./instances/Rome/grafo3137.42.lgr N42 E61 D54.0658 P54.79 R3 M1289.68 O
./instances/Rome/grafo11627.37.lgr N37 E53 D45.0667 P45.79 R3 M639.08 O
./instances/Rome/grafo5695.34.lgr N34 E41 D33 P33.79 R1 M3.777 O
./instances/Rome/grafo593.12.lgr N12 E15 R0 M0.046 O
./instances/Rome/grafo3781.41.lgr N41 E58 D45 P45.79 R4 M6214.11 O
./instances/Rome/grafo2948.25.lgr N25 E30 R0 M0.103 O
./instances/Rome/grafo3004.38.lgr N38 E43 R0 M0.121 O
./instances/Rome/grafo7557.48.lgr N48 E67 D48.0528 P48.79 R4 M6293.28 O
./instances/Rome/grafo3541.55.lgr N55 E87 D72.2427 P70 M601045 F
./instances/Rome/grafo5370.80.lgr N80 E111 D87.9546 P85 M600822 F
./instances/Rome/grafo1207.29.lgr N29 E35 R0 M0.115 O
./instances/Rome/grafo1002.20.lgr N20 E21 R0 M0.077 O
./instances/Rome/grafo8834.87.lgr N87 E112 D77.2139 P76 M600856 F
./instances/Rome/grafo2718.20.lgr N20 E28 D22 P22.79 R1 M3.546 O
./instances/Rome/grafo3237.39.lgr N39 E49 R0 M0.135 O
./instances/Rome/grafo529.16.lgr N16 E22 R0 M0.083 O
./instances/Rome/grafo5873.46.lgr N46 E57 D33 P33.79 R1 M4.688 O
./instances/Rome/grafo4959.59.lgr N59 E69 D46 P46.79 R1 M4.522 O
./instances/Rome/grafo4113.59.lgr N59 E84 D71 P71.79 R6 M544769 O
./instances/Rome/grafo4467.54.lgr N54 E69 D52 P52.79 R1 M5.934 O
./instances/Rome/grafo2870.14.lgr N14 E17 R0 M0.074 O
./instances/Rome/grafo7089.59.lgr N59 E82 D68 P68.79 R4 M6964.12 O
./instances/Rome/grafo2691.23.lgr N23 E31 R0 M0.096 O
./instances/Rome/grafo9174.81.lgr N81 E103 D79 P79.79 R4 M16052.8 O
./instances/Rome/grafo3201.40.lgr N40 E54 D46.75 P47.79 R2 M147.917 O
./instances/Rome/grafo5236.38.lgr N38 E43 R0 M0.148 O
./instances/Rome/grafo996.11.lgr N11 E13 R0 M0.079 O
./instances/Rome/grafo11030.36.lgr N36 E47 D40.6667 P40.79 R2 M11.799 O
./instances/Rome/grafo11046.97.lgr N97 E128 D105.071 P102 M600686 F
./instances/Rome/grafo6575.68.lgr N68 E100 D79.2623 P76 M601102 F
./instances/Rome/grafo9159.64.lgr N64 E92 D77.0002 P77.79 R6 M341253 O
./instances/Rome/grafo2429.27.lgr N27 E37 D29 P29.79 R1 M8.475 O
./instances/Rome/grafo266.13.lgr N13 E14 R0 M0.052 O
./instances/Rome/grafo1624.23.lgr N23 E34 D27 P27.79 R1 M4.11 O
./instances/Rome/grafo4290.66.lgr N66 E84 D56 P56.79 R3 M1250.97 O
./instances/Rome/grafo157.29.lgr N29 E32 R0 M0.1 O
./instances/Rome/grafo9990.31.lgr N31 E35 R0 M0.097 O
./instances/Rome/grafo780.15.lgr N15 E17 R0 M0.054 O
./instances/Rome/grafo5805.42.lgr N42 E53 R0 M0.138 O
./instances/Rome/grafo9948.91.lgr N91 E127 D102.343 P97 M600754 F
./instances/Rome/grafo10337.36.lgr N36 E40 R0 M0.128 O
./instances/Rome/grafo6369.56.lgr N56 E84 D70 P70.79 R6 M188544 O
./instances/Rome/grafo4882.53.lgr N53 E75 D62 P62.79 R5 M46100.3 O
./instances/Rome/grafo10024.32.lgr N32 E38 D31 P31.79 R1 M4.098 O
./instances/Rome/grafo7194.53.lgr N53 E69 D53 P53.79 R3 M2065.6 O
./instances/Rome/grafo8666.85.lgr N85 E110 D87.021 P86 M600834 F
./instances/Rome/grafo10356.97.lgr N97 E127 D97.9158 P97 M600840 F
./instances/Rome/grafo2387.29.lgr N29 E38 R0 M0.113 O
./instances/Rome/grafo3244.39.lgr N39 E48 D36 P36.79 R1 M6.199 O
./instances/Rome/grafo11585.36.lgr N36 E49 D47 P47.79 R1 M4.278 O
./instances/Rome/grafo5034.78.lgr N78 E92 D66.625 P66.79 R2 M47.399 O
./instances/Rome/grafo450.35.lgr N35 E45 D38 P38.79 R1 M4.05 O
./instances/Rome/grafo1912.11.lgr N11 E17 R0 M0.073 O
./instances/Rome/grafo6227.36.lgr N36 E47 D38 P38.79 R1 M4.874 O
./instances/Rome/grafo5552.47.lgr N47 E57 D36.6667 P36.79 R2 M11.008 O
./instances/Rome/grafo3570.55.lgr N55 E66 R0 M0.18 O
./instances/Rome/grafo11547.31.lgr N31 E36 R0 M0.105 O
./instances/Rome/grafo1915.33.lgr N33 E44 R0 M0.119 O
./instances/Rome/grafo8738.66.lgr N66 E98 D80.2545 P77 M600941 F
./instances/Rome/grafo4153.67.lgr N67 E94 D69.0024 P69.79 R5 M36908.5 O
./instances/Rome/grafo3801.43.lgr N43 E52 D36 P36.79 R1 M3.658 O
./instances/Rome/grafo3493.46.lgr N46 E58 D45 P45.79 R1 M4.486 O
./instances/Rome/grafo1204.27.lgr N27 E31 R0 M0.096 O
./instances/Rome/grafo3399.61.lgr N61 E78 D58.4 P58.79 R2 M53.552 O
./instances/Rome/grafo2412.50.lgr N50 E61 D41.7778 P41.79 R2 M16.247 O
./instances/Rome/grafo1403.17.lgr N17 E23 R0 M0.097 O
./instances/Rome/grafo4018.48.lgr N48 E60 D42 P42.79 R1 M4.287 O
./instances/Rome/grafo6724.46.lgr N46 E66 D51 P51.79 R5 M22049.5 O
./instances/Rome/grafo11525.36.lgr N36 E45 R0 M0.121 O
./instances/Rome/grafo1868.34.lgr N34 E39 R0 M0.111 O
./instances/Rome/grafo2413.16.lgr N16 E20 R0 M0.076 O
./instances/Rome/grafo4319.61.lgr N61 E85 D72 P72.79 R4 M4794.34 O
./instances/Rome/grafo6501.40.lgr N40 E50 R0 M0.136 O
./instances/Rome/grafo3668.59.lgr N59 E77 D63.1667 P63.79 R2 M87.849 O
./instances/Rome/grafo9045.72.lgr N72 E92 D72.0118 P72.79 R3 M2028.65 O
./instances/Rome/grafo4423.77.lgr N77 E96 D71 P71.79 R3 M2947.22 O
./instances/Rome/grafo3522.37.lgr N37 E42 R0 M0.099 O
./instances/Rome/grafo11085.97.lgr N97 E121 D96 P96.79 R3 M1832.94 O
./instances/Rome/grafo4993.65.lgr N65 E100 D84.2421 P80 M601068 F
./instances/Rome/grafo10107.93.lgr N93 E133 D98.158 P94 M600692 F
./instances/Rome/grafo566.18.lgr N18 E20 R0 M0.09 O
./instances/Rome/grafo4406.73.lgr N73 E98 D74.4744 P73 M602116 F
./instances/Rome/grafo9198.81.lgr N81 E131 D114.036 P107 M600630 F
./instances/Rome/grafo8656.73.lgr N73 E96 D74 P74.79 R5 M92767.6 O
./instances/Rome/grafo1581.46.lgr N46 E52 R0 M0.148 O
./instances/Rome/grafo10932.94.lgr N94 E124 D98.4627 P96 M600769 F
./instances/Rome/grafo8856.97.lgr N97 E126 D99.4854 P96 M600728 F
./instances/Rome/grafo3807.38.lgr N38 E46 D32 P32.79 R1 M3.954 O
./instances/Rome/grafo1984.34.lgr N34 E43 D31 P31.79 R1 M3.822 O
./instances/Rome/grafo8120.75.lgr N75 E104 D91.48 P89 M600815 F
./instances/Rome/grafo9592.72.lgr N72 E86 D51 P51.79 R1 M6.283 O
./instances/Rome/grafo1682.21.lgr N21 E41 D35 P35.79 R3 M410.103 O
./instances/Rome/grafo6265.41.lgr N41 E58 D47 P47.79 R4 M2807.97 O
./instances/Rome/grafo4030.52.lgr N52 E65 D47 P47.79 R1 M7.189 O
./instances/Rome/grafo7193.43.lgr N43 E64 D53 P53.79 R5 M35135 O
./instances/Rome/grafo5602.45.lgr N45 E64 D54 P54.79 R2 M72.906 O
./instances/Rome/grafo3090.24.lgr N24 E30 R0 M0.092 O
./instances/Rome/grafo10713.92.lgr N92 E136 D114.93 P109 M600751 F
./instances/Rome/grafo646.25.lgr N25 E25 R0 M0.078 O
./instances/Rome/grafo10747.38.lgr N38 E44 R0 M0.132 O
./instances/Rome/grafo5144.71.lgr N71 E101 D86.8111 P83 M600958 F
./instances/Rome/grafo1417.52.lgr N52 E63 D43 P43.79 R1 M4.789 O
./instances/Rome/grafo4436.60.lgr N60 E78 D55.3333 P55.79 R2 M24.802 O
./instances/Rome/grafo7864.75.lgr N75 E103 D84.3936 P83 M600971 F
./instances/Rome/grafo8117.62.lgr N62 E94 D75.6986 P74 M600939 F
./instances/Rome/grafo9499.66.lgr N66 E88 D65 P65.79 R6 M478806 O
./instances/Rome/grafo2584.16.lgr N16 E22 D18 P18.79 R1 M3.108 O
./instances/Rome/grafo4370.80.lgr N80 E112 D85.6603 P84 M600881 F
./instances/Rome/grafo2508.24.lgr N24 E26 R0 M0.099 O
./instances/Rome/grafo10780.99.lgr N99 E149 D121.628 P112 M600659 F
./instances/Rome/grafo3105.25.lgr N25 E35 R0 M0.111 O
./instances/Rome/grafo6392.40.lgr N40 E57 D45 P45.79 R3 M863.81 O
./instances/Rome/grafo7879.80.lgr N80 E117 D99.2763 P94 M600667 F
./instances/Rome/grafo2352.15.lgr N15 E17 R0 M0.053 O
./instances/Rome/grafo8001.82.lgr N82 E107 D73.5066 P72 M601115 F
./instances/Rome/grafo6348.43.lgr N43 E56 D39 P39.79 R3 M738.003 O
./instances/Rome/grafo5327.40.lgr N40 E47 D33 P33.79 R1 M2.961 O
./instances/Rome/grafo3765.38.lgr N38 E46 R0 M0.094 O
./instances/Rome/grafo299.19.lgr N19 E21 R0 M0.056 O
./instances/Rome/grafo555.12.lgr N12 E13 R0 M0.035 O
./instances/Rome/grafo3875.43.lgr N43 E49 R0 M0.096 O
./instances/Rome/grafo6269.57.lgr N57 E75 D57 P57.79 R4 M14899.7 O
./instances/Rome/grafo7709.42.lgr N42 E58 D51.05 P51.79 R3 M1296.61 O
./instances/Rome/grafo2855.12.lgr N12 E17 R0 M0.078 O
./instances/Rome/grafo8978.63.lgr N63 E98 D81.2354 P78 M601042 F
./instances/Rome/grafo7366.35.lgr N35 E43 R0 M0.141 O
./instances/Rome/grafo3428.57.lgr N57 E80 D61 P61.79 R5 M24444.2 O
./instances/Rome/grafo9156.63.lgr N63 E82 D64 P64.79 R4 M8852.32 O
./instances/Rome/grafo2381.40.lgr N40 E47 R0 M0.135 O
./instances/Rome/grafo1631.16.lgr N16 E21 R0 M0.076 O
./instances/Rome/grafo11539.36.lgr N36 E42 R0 M0.122 O
./instances/Rome/grafo5504.40.lgr N40 E53 D39 P39.79 R1 M4.719 O
./instances/Rome/grafo5566.43.lgr N43 E58 D45 P45.79 R2 M51.753 O
./instances/Rome/grafo1931.20.lgr N20 E29 R0 M0.092 O
./instances/Rome/grafo6168.47.lgr N47 E50 R0 M0.136 O
./instances/Rome/grafo4242.51.lgr N51 E70 D56.1336 P56.79 R3 M745.147 O
./instances/Rome/grafo9013.84.lgr N84 E108 D91.0005 P91.79 R5 M114338 O
./instances/Rome/grafo2980.23.lgr N23 E34 D28 P28.79 R1 M3.654 O
./instances/Rome/grafo2773.14.lgr N14 E15 R0 M0.054 O
./instances/Rome/grafo3692.41.lgr N41 E59 D47 P47.79 R4 M2839.99 O
./instances/Rome/grafo7308.40.lgr N40 E65 D53 P53.79 R5 M19768.9 O
./instances/Rome/grafo3303.46.lgr N46 E64 D55.1036 P55.79 R3 M1256.02 O
./instances/Rome/grafo5666.43.lgr N43 E56 D45 P45.79 R1 M4.938 O
./instances/Rome/grafo6706.52.lgr N52 E67 D48.3889 P48.79 R2 M43.447 O
./instances/Rome/grafo8138.72.lgr N72 E101 D84.1302 P82 M600897 F
./instances/Rome/grafo11610.37.lgr N37 E47 D41 P41.79 R1 M4.22 O
./instances/Rome/grafo5989.49.lgr N49 E60 D44 P44.79 R1 M5.166 O
./instances/Rome/grafo8285.74.lgr N74 E98 D70.706 P70 M601227 F
./instances/Rome/grafo599.18.lgr N18 E18 R0 M0.049 O
./instances/Rome/grafo3423.54.lgr N54 E69 D51.0351 P51.79 R3 M384.03 O
./instances/Rome/grafo3812.44.lgr N44 E63 D47 P47.79 R4 M5577.48 O
./instances/Rome/grafo291.20.lgr N20 E20 R0 M0.06 O
./instances/Rome/grafo3877.33.lgr N33 E51 D33 P33.79 R4 M505.817 O
./instances/Rome/grafo2824.12.lgr N12 E14 R0 M0.039 O
./instances/Rome/grafo4281.59.lgr N59 E76 D52 P52.79 R3 M854.502 O
./instances/Rome/grafo11075.97.lgr N97 E127 D100.137 P96 M600706 F
./instances/Rome/grafo7814.61.lgr N61 E90 D75.0356 P74 M601223 F
./instances/Rome/grafo10027.38.lgr N38 E50 D41.3158 P41.79 R2 M54.827 O
./instances/Rome/grafo7514.43.lgr N43 E56 D44.6 P44.79 R2 M19.124 O
./instances/Rome/grafo274.17.lgr N17 E17 R0 M0.066 O
./instances/Rome/grafo3711.40.lgr N40 E53 D41 P41.79 R1 M3.903 O
./instances/Rome/grafo10100.99.lgr N99 E139 D108.209 P102 M600668 F
./instances/Rome/grafo7457.56.lgr N56 E82 D67.0441 P66 M601016 F
./instances/Rome/grafo6997.69.lgr N69 E88 D65.125 P65.79 R3 M1541.8 O
./instances/Rome/grafo3445.37.lgr N37 E46 D32 P32.79 R1 M5.929 O
./instances/Rome/grafo9358.62.lgr N62 E82 D62 P62.79 R4 M9814.62 O
./instances/Rome/grafo2688.17.lgr N17 E25 D21 P21.79 R1 M3.118 O
./instances/Rome/grafo8565.71.lgr N71 E96 D72 P72.79 R6 M554932 O
./instances/Rome/grafo6671.36.lgr N36 E48 R0 M0.132 O
./instances/Rome/grafo3200.36.lgr N36 E47 D37.6667 P37.79 R2 M24.034 O
./instances/Rome/grafo8307.72.lgr N72 E100 D82.0078 P82.79 R5 M62818.2 O
./instances/Rome/grafo5156.56.lgr N56 E72 D50.25 P50.79 R2 M70.861 O
./instances/Rome/grafo6260.44.lgr N44 E56 D38.3333 P38.79 R2 M23.346 O
./instances/Rome/grafo8487.87.lgr N87 E112 D76.8734 P76 M601073 F
./instances/Rome/grafo7690.44.lgr N44 E59 D48.1935 P48.79 R2 M323.59 O
./instances/Rome/grafo9791.78.lgr N78 E112 D88.4264 P83 M600789 F
./instances/Rome/grafo4623.70.lgr N70 E101 D84.7537 P83 M600887 F
./instances/Rome/grafo7995.65.lgr N65 E94 D74.9421 P73 M601268 F
./instances/Rome/grafo3637.38.lgr N38 E48 D34.2791 P34.79 R2 M122.127 O
./instances/Rome/grafo8171.62.lgr N62 E73 D49 P49.79 R1 M4.827 O
./instances/Rome/grafo3886.40.lgr N40 E52 D41 P41.79 R1 M4.064 O
./instances/Rome/grafo2549.16.lgr N16 E20 R0 M0.085 O
./instances/Rome/grafo6960.44.lgr N44 E61 D50.3333 P50.79 R2 M23.667 O
./instances/Rome/grafo2038.29.lgr N29 E39 R0 M0.129 O
./instances/Rome/grafo9476.79.lgr N79 E109 D83.9995 P81 M600894 F
./instances/Rome/grafo10324.99.lgr N99 E118 D81 P81.79 R3 M1291.32 O
./instances/Rome/grafo1121.17.lgr N17 E20 R0 M0.064 O
./instances/Rome/grafo1330.28.lgr N28 E29 R0 M0.071 O
./instances/Rome/grafo10830.92.lgr N92 E129 D105.682 P102 M600920 F
./instances/Rome/grafo6439.41.lgr N41 E54 D38.6667 P38.79 R2 M13.124 O
./instances/Rome/grafo4431.62.lgr N62 E80 D63.0201 P63.79 R3 M2675.59 O
./instances/Rome/grafo5576.59.lgr N59 E84 D73.0128 P73.79 R4 M9061.33 O
./instances/Rome/grafo6186.67.lgr N67 E76 D47.6429 P47.79 R2 M86.685 O
./instances/Rome/grafo7372.41.lgr N41 E56 D45.7222 P45.79 R3 M170.467 O
./instances/Rome/grafo414.14.lgr N14 E14 R0 M0.049 O
./instances/Rome/grafo5190.36.lgr N36 E43 R0 M0.122 O
./instances/Rome/grafo4877.62.lgr N62 E85 D69 P69.79 R4 M21516.1 O
./instances/Rome/grafo3421.38.lgr N38 E52 D40 P40.79 R3 M891.157 O
./instances/Rome/grafo1317.68.lgr N68 E87 D67.0714 P67.79 R2 M275.85 O
./instances/Rome/grafo10614.92.lgr N92 E129 D106.208 P100 M600787 F
./instances/Rome/grafo1934.14.lgr N14 E14 R0 M0.046 O
./instances/Rome/grafo3159.38.lgr N38 E48 D38.375 P38.79 R2 M42.306 O
./instances/Rome/grafo1516.71.lgr N71 E101 D83.0858 P82 M600839 F
./instances/Rome/grafo5671.55.lgr N55 E83 D64.1729 P63 M601448 F
./instances/Rome/grafo9032.68.lgr N68 E91 D66 P66.79 R6 M286320 O
./instances/Rome/grafo3472.92.lgr N92 E120 D89.6664 P89 M600756 F
./instances/Rome/grafo622.23.lgr N23 E25 R0 M0.097 O
./instances/Rome/grafo8709.87.lgr N87 E111 D78.3661 P77 M600871 F
./instances/Rome/grafo9408.61.lgr N61 E89 D74 P74.79 R5 M42851 O
./instances/Rome/grafo3930.37.lgr N37 E43 R0 M0.136 O
./instances/Rome/grafo2084.25.lgr N25 E35 D27 P27.79 R1 M4.086 O
./instances/Rome/grafo552.27.lgr N27 E29 R0 M0.102 O
./instances/Rome/grafo9986.91.lgr N91 E122 D104.454 P103 M600656 F
./instances/Rome/grafo206.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo290.18.lgr N18 E19 R0 M0.074 O
./instances/Rome/grafo6305.62.lgr N62 E81 D67 P67.79 R4 M12176 O
./instances/Rome/grafo11354.92.lgr N92 E133 D110.19 P102 M600817 F
./instances/Rome/grafo3313.42.lgr N42 E58 D47 P47.79 R3 M715.313 O
./instances/Rome/grafo1240.49.lgr N49 E63 D48.2778 P48.79 R3 M601.781 O
./instances/Rome/grafo1132.19.lgr N19 E19 R0 M0.056 O
./instances/Rome/grafo870.10.lgr N10 E10 R0 M0.048 O
./instances/Rome/grafo9772.83.lgr N83 E109 D78.8266 P78 M601082 F
./instances/Rome/grafo2086.39.lgr N39 E55 D38 P38.79 R3 M461.625 O
./instances/Rome/grafo11548.35.lgr N35 E46 D39.3636 P39.79 R3 M150.625 O
./instances/Rome/grafo11081.34.lgr N34 E39 R0 M0.122 O
./instances/Rome/grafo10087.39.lgr N39 E52 D41.6667 P41.79 R2 M26.084 O
./instances/Rome/grafo7723.54.lgr N54 E73 D57.0896 P57.79 R3 M814.924 O
./instances/Rome/grafo4992.75.lgr N75 E97 D72 P72.79 R5 M125832 O
./instances/Rome/grafo7397.40.lgr N40 E52 D40 P40.79 R1 M4.482 O
./instances/Rome/grafo2183.16.lgr N16 E17 R0 M0.085 O
./instances/Rome/grafo3571.42.lgr N42 E56 D43.3684 P43.79 R2 M53.533 O
./instances/Rome/grafo5470.34.lgr N34 E38 R0 M0.13 O
./instances/Rome/grafo6055.43.lgr N43 E56 D47.4348 P47.79 R2 M53.055 O
./instances/Rome/grafo2633.17.lgr N17 E24 R0 M0.092 O
./instances/Rome/grafo666.12.lgr N12 E14 R0 M0.068 O
./instances/Rome/grafo8863.94.lgr N94 E121 D92 P91 M600790 F
./instances/Rome/grafo1212.53.lgr N53 E72 D57 P57.79 R4 M3547.54 O
./instances/Rome/grafo7727.42.lgr N42 E55 D40.75 P40.79 R2 M19.596 O
./instances/Rome/grafo3721.37.lgr N37 E57 D44 P44.79 R4 M2914.32 O
./instances/Rome/grafo8988.69.lgr N69 E82 D58 P58.79 R1 M7.085 O
./instances/Rome/grafo1040.25.lgr N25 E32 R0 M0.099 O
./instances/Rome/grafo4377.65.lgr N65 E82 D65 P65.79 R3 M842.841 O
./instances/Rome/grafo7087.37.lgr N37 E44 D25 P25.79 R1 M3.043 O
./instances/Rome/grafo9706.88.lgr N88 E122 D94.5794 P91 M600750 F
./instances/Rome/grafo1642.18.lgr N18 E19 R0 M0.085 O
./instances/Rome/grafo1623.30.lgr N30 E41 D32 P32.79 R1 M3.949 O
./instances/Rome/grafo10565.32.lgr N32 E40 R0 M0.113 O
./instances/Rome/grafo2185.24.lgr N24 E28 R0 M0.084 O
./instances/Rome/grafo9619.79.lgr N79 E111 D90.6437 P87 M600818 F
./instances/Rome/grafo2454.34.lgr N34 E46 R0 M0.119 O
./instances/Rome/grafo5220.49.lgr N49 E64 D45.2857 P45.79 R2 M106.837 O
./instances/Rome/grafo11352.90.lgr N90 E126 D99.6577 P96 M600714 F
./instances/Rome/grafo10838.37.lgr N37 E45 D29.6667 P29.79 R2 M8.759 O
./instances/Rome/grafo7427.66.lgr N66 E84 D59 P59.79 R5 M142947 O
./instances/Rome/grafo8275.82.lgr N82 E124 D101.517 P95 M600840 F
./instances/Rome/grafo4910.60.lgr N60 E76 D59.5 P59.79 R2 M18.118 O
./instances/Rome/grafo840.17.lgr N17 E19 R0 M0.082 O
./instances/Rome/grafo8990.61.lgr N61 E79 D60 P60.79 R4 M15035 O
./instances/Rome/grafo9864.91.lgr N91 E130 D106.297 P99 M600645 F
./instances/Rome/grafo4748.66.lgr N66 E85 D59 P59.79 R4 M8416.51 O
./instances/Rome/grafo10702.33.lgr N33 E41 D30 P30.79 R1 M4.719 O
./instances/Rome/grafo798.26.lgr N26 E32 D24 P24.79 R1 M3.011 O
./instances/Rome/grafo3069.88.lgr N88 E100 D57 P57.79 R1 M8.757 O
./instances/Rome/grafo8728.87.lgr N87 E118 D95.0382 P93 M600743 F
./instances/Rome/grafo7348.60.lgr N60 E83 D61 P61.79 R4 M8646.86 O
./instances/Rome/grafo6016.75.lgr N75 E101 D82.4655 P81 M600962 F
./instances/Rome/grafo1965.28.lgr N28 E37 R0 M0.115 O
./instances/Rome/grafo2927.13.lgr N13 E14 R0 M0.045 O
./instances/Rome/grafo8119.79.lgr N79 E104 D82.5785 P81 M601116 F
./instances/Rome/grafo11268.93.lgr N93 E117 D89 P89.79 R3 M3585.75 O
./instances/Rome/grafo9330.69.lgr N69 E92 D65 P65.79 R5 M68210.2 O
./instances/Rome/grafo7886.80.lgr N80 E101 D64 P64.79 R3 M1822 O
./instances/Rome/grafo6497.46.lgr N46 E62 D39 P39.79 R1 M3.992 O
./instances/Rome/grafo4677.52.lgr N52 E72 D60 P60.79 R4 M5761.36 O
./instances/Rome/grafo6286.41.lgr N41 E51 D31 P31.79 R1 M4.728 O
./instances/Rome/grafo7911.88.lgr N88 E115 D91.523 P89 M600823 F
./instances/Rome/grafo359.30.lgr N30 E37 R0 M0.115 O
./instances/Rome/grafo11616.91.lgr N91 E130 D107.261 P101 M600648 F
./instances/Rome/grafo11474.41.lgr N41 E46 R0 M0.138 O
./instances/Rome/grafo10772.100.lgr N100 E156 D126.265 P113 M600750 F
./instances/Rome/grafo7195.42.lgr N42 E51 D30 P30.79 R1 M3.633 O
./instances/Rome/grafo3810.52.lgr N52 E64 D44.35 P44.79 R2 M24.631 O
./instances/Rome/grafo8831.91.lgr N91 E111 D76 P76.79 R5 M319258 O
./instances/Rome/grafo4365.77.lgr N77 E107 D89.4073 P88 M600743 F
./instances/Rome/grafo6022.61.lgr N61 E86 D72 P72.79 R5 M27880 O
./instances/Rome/grafo3949.53.lgr N53 E74 D61 P61.79 R4 M5233.04 O
./instances/Rome/grafo4681.63.lgr N63 E79 D48.0909 P48.79 R3 M728.108 O
./instances/Rome/grafo5128.37.lgr N37 E47 D38 P38.79 R1 M3.429 O
./instances/Rome/grafo3223.39.lgr N39 E40 R0 M0.106 O
./instances/Rome/grafo11295.37.lgr N37 E48 D37 P37.79 R1 M4.872 O
./instances/Rome/grafo5420.41.lgr N41 E43 R0 M0.144 O
./instances/Rome/grafo8251.73.lgr N73 E104 D88.0028 P86 M600884 F
./instances/Rome/grafo1817.28.lgr N28 E34 R0 M0.118 O
./instances/Rome/grafo11359.37.lgr N37 E47 D35 P35 R1 M5.616 O
./instances/Rome/grafo7358.60.lgr N60 E78 D56 P56.79 R4 M6456.14 O
./instances/Rome/grafo9838.70.lgr N70 E101 D80.6293 P78 M600998 F
./instances/Rome/grafo1173.16.lgr N16 E20 R0 M0.088 O
./instances/Rome/grafo6166.46.lgr N46 E66 D53 P53.79 R4 M10267.9 O
./instances/Rome/grafo1806.23.lgr N23 E28 R0 M0.106 O
./instances/Rome/grafo10880.95.lgr N95 E119 D93.0039 P93.79 R5 M214834 O
./instances/Rome/grafo6322.44.lgr N44 E61 D44 P44 R2 M65.191 O
./instances/Rome/grafo11254.99.lgr N99 E136 D108.512 P104 M600653 F
./instances/Rome/grafo130.31.lgr N31 E36 R0 M0.124 O
./instances/Rome/grafo1656.17.lgr N17 E22 R0 M0.076 O
./instances/Rome/grafo5025.79.lgr N79 E110 D84.7765 P82 M600913 F
./instances/Rome/grafo974.14.lgr N14 E13 R0 M0.059 O
./instances/Rome/grafo4788.60.lgr N60 E75 D54 P54.79 R3 M2012.03 O
./instances/Rome/grafo1392.50.lgr N50 E63 D41.6667 P41.79 R2 M14.706 O
./instances/Rome/grafo1265.46.lgr N46 E53 R0 M0.147 O
./instances/Rome/grafo7630.39.lgr N39 E46 R0 M0.131 O
./instances/Rome/grafo3064.23.lgr N23 E25 R0 M0.095 O
./instances/Rome/grafo1647.30.lgr N30 E33 R0 M0.111 O
./instances/Rome/grafo8833.94.lgr N94 E127 D101.741 P99 M600615 F
./instances/Rome/grafo1957.10.lgr N10 E15 R0 M0.077 O
./instances/Rome/grafo10964.95.lgr N95 E122 D87 P87.79 R5 M79394.4 O
./instances/Rome/grafo3641.52.lgr N52 E71 D50.7415 P50 M601814 F
./instances/Rome/grafo9732.64.lgr N64 E89 D61 P61.79 R6 M204843 O
./instances/Rome/grafo2510.48.lgr N48 E60 D46 P46.79 R1 M6.813 O
./instances/Rome/grafo4587.72.lgr N72 E96 D80.0004 P80.79 R5 M85734.5 O
./instances/Rome/grafo2104.36.lgr N36 E45 D34 P34.79 R1 M4.476 O
./instances/Rome/grafo7412.43.lgr N43 E52 D33 P33.79 R1 M3.93 O
./instances/Rome/grafo2529.40.lgr N40 E48 R0 M0.124 O
./instances/Rome/grafo5878.44.lgr N44 E56 D41 P41.79 R1 M4.253 O
./instances/Rome/grafo8399.70.lgr N70 E95 D72.3577 P71 M601113 F
./instances/Rome/grafo5889.60.lgr N60 E84 D62 P62.79 R5 M43115.9 O
./instances/Rome/grafo11116.92.lgr N92 E112 D74.9532 P73 M601760 F
./instances/Rome/grafo5678.77.lgr N77 E101 D75 P75.79 R6 M531438 O
./instances/Rome/grafo4449.75.lgr N75 E104 D86.61 P85 M600913 F
./instances/Rome/grafo1864.18.lgr N18 E18 R0 M0.063 O
./instances/Rome/grafo8562.61.lgr N61 E80 D62 P62.79 R4 M12910.1 O
./instances/Rome/grafo9852.38.lgr N38 E48 D38.6667 P38.79 R2 M18.292 O
./instances/Rome/grafo10700.98.lgr N98 E139 D113.031 P106 M600657 F
./instances/Rome/grafo9126.82.lgr N82 E113 D92 P92.79 R6 M494312 O
./instances/Rome/grafo5343.38.lgr N38 E44 R0 M0.128 O
./instances/Rome/grafo10959.97.lgr N97 E131 D99.4378 P94 M600768 F
./instances/Rome/grafo5468.42.lgr N42 E58 D41.25 P41.79 R2 M28.139 O
./instances/Rome/grafo3030.27.lgr N27 E33 R0 M0.111 O
./instances/Rome/grafo8501.94.lgr N94 E110 D73.0087 P73.79 R3 M2707.2 O
./instances/Rome/grafo5724.34.lgr N34 E39 R0 M0.123 O
./instances/Rome/grafo2137.22.lgr N22 E21 R0 M0.062 O
./instances/Rome/grafo9014.63.lgr N63 E88 D64.005 P64.79 R6 M212922 O
./instances/Rome/grafo7355.45.lgr N45 E53 D37.7143 P37.79 R2 M19.583 O
./instances/Rome/grafo10318.98.lgr N98 E137 D121.053 P114 M600686 F
./instances/Rome/grafo2148.39.lgr N39 E45 R0 M0.133 O
./instances/Rome/grafo5388.36.lgr N36 E47 D37 P37.79 R1 M4.432 O
./instances/Rome/grafo6192.41.lgr N41 E54 D44.0556 P44.79 R3 M642.814 O
./instances/Rome/grafo9011.66.lgr N66 E86 D67.9769 P67 M601259 F
./instances/Rome/grafo6273.43.lgr N43 E56 D46.5 P46.79 R2 M45.565 O
./instances/Rome/grafo360.17.lgr N17 E21 R0 M0.081 O
./instances/Rome/grafo8939.75.lgr N75 E93 D73.0294 P73.79 R3 M2922.62 O
./instances/Rome/grafo6035.35.lgr N35 E50 D41 P41.79 R1 M3.946 O
./instances/Rome/grafo7892.86.lgr N86 E107 D76 P76.79 R4 M11304.5 O
./instances/Rome/grafo2188.28.lgr N28 E40 R0 M0.088 O
./instances/Rome/grafo6787.47.lgr N47 E57 D46.6667 P46.79 R2 M12.843 O
./instances/Rome/grafo9027.87.lgr N87 E129 D113.18 P106 M600757 F
./instances/Rome/grafo6998.44.lgr N44 E59 D47 P47.79 R3 M755.539 O
./instances/Rome/grafo6449.51.lgr N51 E65 D47.6667 P47.79 R2 M16.498 O
./instances/Rome/grafo1042.14.lgr N14 E18 R0 M0.092 O
./instances/Rome/grafo2994.41.lgr N41 E52 D40.6667 P40.79 R2 M22.685 O
./instances/Rome/grafo5333.43.lgr N43 E58 D47 P47.79 R1 M5.118 O
./instances/Rome/grafo8760.71.lgr N71 E103 D79.4074 P76 M601012 F
./instances/Rome/grafo5342.44.lgr N44 E60 D50 P50.79 R1 M5.221 O
./instances/Rome/grafo4503.59.lgr N59 E82 D65 P65.79 R6 M253714 O
./instances/Rome/grafo10715.92.lgr N92 E118 D95 P95.79 R4 M15673.8 O
./instances/Rome/grafo7669.56.lgr N56 E73 D63 P63.79 R3 M2768.08 O
./instances/Rome/grafo11156.98.lgr N98 E117 D77.0638 P77.79 R3 M1539.67 O
./instances/Rome/grafo6596.38.lgr N38 E45 R0 M0.096 O
./instances/Rome/grafo9835.77.lgr N77 E100 D69 P69.79 R4 M20615.4 O
./instances/Rome/grafo6298.44.lgr N44 E61 D49 P49.79 R4 M10295.5 O
./instances/Rome/grafo3402.42.lgr N42 E62 D45.1304 P45.79 R3 M701.993 O
./instances/Rome/grafo6717.38.lgr N38 E47 D34 P34.79 R1 M4.903 O
./instances/Rome/grafo6776.46.lgr N46 E69 D52.8733 P52 M601148 F
./instances/Rome/grafo5587.48.lgr N48 E55 D42 P42.79 R1 M4.202 O
./instances/Rome/grafo2033.30.lgr N30 E37 D27 P27.79 R1 M4.049 O
./instances/Rome/grafo10640.94.lgr N94 E122 D87.0629 P84 M600910 F
./instances/Rome/grafo4228.58.lgr N58 E81 D62 P62.79 R5 M31010.7 O
./instances/Rome/grafo10701.99.lgr N99 E120 D83 P83.79 R4 M24033.2 O
./instances/Rome/grafo9130.71.lgr N71 E101 D82.9034 P81 M600976 F
./instances/Rome/grafo2089.66.lgr N66 E84 D62.1667 P62.79 R3 M971.05 O
./instances/Rome/grafo7725.41.lgr N41 E57 D46 P46.79 R1 M4.954 O
./instances/Rome/grafo2141.55.lgr N55 E76 D58 P58.79 R4 M3502.61 O
./instances/Rome/grafo4315.59.lgr N59 E80 D61 P61.79 R6 M496595 O
./instances/Rome/grafo6539.47.lgr N47 E65 D54 P54.79 R3 M1495.89 O
./instances/Rome/grafo1687.30.lgr N30 E32 R0 M0.107 O
./instances/Rome/grafo6317.43.lgr N43 E78 D66.6219 P63 M601251 F
./instances/Rome/grafo3852.52.lgr N52 E68 D52 P52.79 R3 M1459.89 O
./instances/Rome/grafo6225.54.lgr N54 E82 D67.0003 P67.79 R6 M91749.1 O
./instances/Rome/grafo9586.78.lgr N78 E100 D71.1323 P70 M601315 F
./instances/Rome/grafo8956.92.lgr N92 E120 D93.2061 P90 M600764 F
./instances/Rome/grafo692.22.lgr N22 E30 R0 M0.098 O
./instances/Rome/grafo10361.97.lgr N97 E132 D114.739 P110 M600666 F
./instances/Rome/grafo945.17.lgr N17 E22 R0 M0.087 O
./instances/Rome/grafo4557.60.lgr N60 E74 D50.4 P50.79 R2 M45.329 O
./instances/Rome/grafo2604.18.lgr N18 E22 R0 M0.085 O
./instances/Rome/grafo11372.33.lgr N33 E41 R0 M0.113 O
./instances/Rome/grafo7740.38.lgr N38 E42 R0 M0.119 O
./instances/Rome/grafo4428.64.lgr N64 E90 D73 P73.79 R6 M401458 O
./instances/Rome/grafo5547.33.lgr N33 E41 R0 M0.118 O
./instances/Rome/grafo1151.11.lgr N11 E17 R0 M0.07 O
./instances/Rome/grafo3324.44.lgr N44 E52 R0 M0.134 O
./instances/Rome/grafo5942.34.lgr N34 E46 D44 P44.79 R1 M5.449 O
./instances/Rome/grafo6278.98.lgr N98 E131 D104.141 P101 M600740 F
./instances/Rome/grafo8953.94.lgr N94 E129 D93.4327 P88 M600840 F
./instances/Rome/grafo9633.64.lgr N64 E88 D69 P69.79 R6 M379174 O
./instances/Rome/grafo992.16.lgr N16 E22 R0 M0.091 O
./instances/Rome/grafo10782.95.lgr N95 E127 D98.4386 P93 M600761 F
./instances/Rome/grafo261.14.lgr N14 E15 R0 M0.054 O
./instances/Rome/grafo492.18.lgr N18 E19 R0 M0.076 O
./instances/Rome/grafo11182.99.lgr N99 E129 D101.268 P99 M600633 F
./instances/Rome/grafo3227.43.lgr N43 E65 D51 P51.79 R6 M119375 O
./instances/Rome/grafo547.16.lgr N16 E16 R0 M0.049 O
./instances/Rome/grafo709.17.lgr N17 E21 R0 M0.075 O
./instances/Rome/grafo10378.100.lgr N100 E122 D80.1282 P80.79 R4 M8316.65 O
./instances/Rome/grafo3242.39.lgr N39 E51 D34.6 P34.79 R2 M25.86 O
./instances/Rome/grafo2279.16.lgr N16 E18 R0 M0.048 O
./instances/Rome/grafo4493.76.lgr N76 E113 D94.1068 P89 M601017 F
./instances/Rome/grafo3723.53.lgr N53 E73 D54 P54.79 R5 M96454.1 O
./instances/Rome/grafo10182.33.lgr N33 E33 R0 M0.126 O
./instances/Rome/grafo11285.93.lgr N93 E127 D104.267 P102 M600724 F
./instances/Rome/grafo9393.66.lgr N66 E88 D64.8683 P64 M601333 F
./instances/Rome/grafo387.13.lgr N13 E15 R0 M0.077 O
./instances/Rome/grafo8836.88.lgr N88 E121 D94.8281 P91 M600786 F
./instances/Rome/grafo11331.34.lgr N34 E41 R0 M0.116 O
./instances/Rome/grafo7670.40.lgr N40 E56 D45.4444 P45.79 R2 M43.52 O
./instances/Rome/grafo4413.64.lgr N64 E87 D73 P73.79 R4 M12516 O
./instances/Rome/grafo152.21.lgr N21 E24 R0 M0.103 O
./instances/Rome/grafo7374.39.lgr N39 E52 D39.25 P39.79 R3 M405.534 O
./instances/Rome/grafo5831.61.lgr N61 E72 D42.4615 P42.79 R2 M43.352 O
./instances/Rome/grafo6147.53.lgr N53 E63 D42 P42.79 R1 M7.064 O
./instances/Rome/grafo1638.21.lgr N21 E25 R0 M0.1 O
./instances/Rome/grafo4665.76.lgr N76 E109 D88.0618 P87 M600923 F
./instances/Rome/grafo864.16.lgr N16 E20 R0 M0.085 O
./instances/Rome/grafo8684.86.lgr N86 E118 D90.938 P87 M600799 F
./instances/Rome/grafo11207.34.lgr N34 E38 R0 M0.122 O
./instances/Rome/grafo10488.98.lgr N98 E145 D119.297 P109 M600779 F
./instances/Rome/grafo4612.61.lgr N61 E94 D75.4551 P75 M601158 F
./instances/Rome/grafo8497.71.lgr N71 E104 D85.13 P80 M601049 F
./instances/Rome/grafo4705.64.lgr N64 E74 D50 P50.79 R1 M5.74 O
./instances/Rome/grafo867.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo2262.31.lgr N31 E40 R0 M0.117 O
./instances/Rome/grafo1568.69.lgr N69 E89 D72.2222 P72.79 R3 M978.426 O
./instances/Rome/grafo3804.40.lgr N40 E49 D33 P33.79 R1 M4.263 O
./instances/Rome/grafo5404.44.lgr N44 E60 D44.2955 P44.79 R2 M53.287 O
./instances/Rome/grafo2686.44.lgr N44 E52 R0 M0.145 O
./instances/Rome/grafo1158.24.lgr N24 E34 R0 M0.098 O
./instances/Rome/grafo4410.78.lgr N78 E111 D88.1176 P86 M601192 F
./instances/Rome/grafo11361.38.lgr N38 E46 D33 P33.79 R1 M4.387 O
./instances/Rome/grafo6130.52.lgr N52 E65 D50 P50.79 R2 M30.479 O
./instances/Rome/grafo5431.68.lgr N68 E96 D83.4451 P82 M600931 F
./instances/Rome/grafo8597.83.lgr N83 E113 D86.0997 P83 M600982 F
./instances/Rome/grafo836.10.lgr N10 E10 R0 M0.048 O
./instances/Rome/grafo6310.42.lgr N42 E63 D48 P48.79 R6 M127644 O
./instances/Rome/grafo4744.58.lgr N58 E75 D53.4286 P53.79 R2 M31.689 O
./instances/Rome/grafo10206.97.lgr N97 E128 D98.2728 P96 M600786 F
./instances/Rome/grafo11270.93.lgr N93 E126 D100.866 P98 M600847 F
./instances/Rome/grafo8908.96.lgr N96 E135 D107.297 P103 M600597 F
./instances/Rome/grafo7104.41.lgr N41 E56 D44 P44.79 R1 M3.96 O
./instances/Rome/grafo3494.39.lgr N39 E56 D44 P44.79 R3 M537.428 O
./instances/Rome/grafo10958.98.lgr N98 E154 D129.424 P113 M600687 F
./instances/Rome/grafo302.17.lgr N17 E19 R0 M0.068 O
./instances/Rome/grafo1852.19.lgr N19 E25 R0 M0.065 O
./instances/Rome/grafo5798.39.lgr N39 E55 D50.2857 P50.79 R2 M79.114 O
./instances/Rome/grafo1766.11.lgr N11 E17 R0 M0.075 O
./instances/Rome/grafo8349.91.lgr N91 E133 D110.923 P106 M600564 F
./instances/Rome/grafo260.14.lgr N14 E15 R0 M0.077 O
./instances/Rome/grafo2214.19.lgr N19 E21 R0 M0.091 O
./instances/Rome/grafo2162.21.lgr N21 E26 R0 M0.096 O
./instances/Rome/grafo6594.50.lgr N50 E77 D63.1957 P62 M602287 F
./instances/Rome/grafo9284.68.lgr N68 E94 D65.8041 P65 M601065 F
./instances/Rome/grafo9814.80.lgr N80 E104 D75 P75.79 R5 M88179.9 O
./instances/Rome/grafo9348.77.lgr N77 E95 D75 P75.79 R3 M2821.01 O
./instances/Rome/grafo9802.75.lgr N75 E114 D97.861 P91 M600829 F
./instances/Rome/grafo2476.86.lgr N86 E105 D79 P79.79 R1 M12.906 O
./instances/Rome/grafo8373.100.lgr N100 E138 D108.649 P104 M600603 F
./instances/Rome/grafo868.12.lgr N12 E12 R0 M0.049 O
./instances/Rome/grafo9822.62.lgr N62 E89 D61.814 P60 M601232 F
./instances/Rome/grafo7419.44.lgr N44 E58 D41 P41.79 R3 M593.274 O
./instances/Rome/grafo7703.84.lgr N84 E109 D72 P72.79 R5 M35064.8 O
./instances/Rome/grafo3527.41.lgr N41 E54 D43.241 P43.79 R3 M297.127 O
./instances/Rome/grafo4405.77.lgr N77 E101 D82.0138 P82.79 R5 M48596 O
./instances/Rome/grafo7535.43.lgr N43 E59 D50.1111 P50.79 R3 M621.563 O
./instances/Rome/grafo487.14.lgr N14 E14 R0 M0.052 O
./instances/Rome/grafo10162.93.lgr N93 E137 D113.377 P107 M600736 F
./instances/Rome/grafo5503.78.lgr N78 E97 D62 P62.79 R5 M103084 O
./instances/Rome/grafo11620.33.lgr N33 E39 R0 M0.111 O
./instances/Rome/grafo364.14.lgr N14 E13 R0 M0.048 O
./instances/Rome/grafo6526.51.lgr N51 E65 D50.3846 P50.79 R2 M85.734 O
./instances/Rome/grafo9377.72.lgr N72 E101 D82.0015 P82.79 R6 M409487 O
./instances/Rome/grafo4279.57.lgr N57 E71 D51 P51.79 R3 M419.589 O
./instances/Rome/grafo6585.97.lgr N97 E132 D110.72 P106 M600694 F
./instances/Rome/grafo3891.39.lgr N39 E49 D30 P30.79 R1 M4.213 O
./instances/Rome/grafo11140.98.lgr N98 E138 D116.102 P111 M600584 F
./instances/Rome/grafo821.16.lgr N16 E22 R0 M0.085 O
./instances/Rome/grafo9818.61.lgr N61 E88 D71 P71.79 R6 M242435 O
./instances/Rome/grafo5945.45.lgr N45 E60 D46 P46.79 R4 M7827.94 O
./instances/Rome/grafo1467.49.lgr N49 E64 D51.3 P51.79 R3 M397.528 O
./instances/Rome/grafo8017.64.lgr N64 E89 D75.4534 P75.79 R3 M2175.99 O
./instances/Rome/grafo9239.62.lgr N62 E85 D64.4863 P64.79 R3 M779.86 O
./instances/Rome/grafo8297.87.lgr N87 E126 D94.7644 P89 M600781 F
./instances/Rome/grafo506.43.lgr N43 E51 D36 P36.79 R1 M4.194 O
./instances/Rome/grafo7020.43.lgr N43 E61 D47 P47.79 R4 M9542.47 O
./instances/Rome/grafo2962.33.lgr N33 E38 R0 M0.128 O
./instances/Rome/grafo1620.27.lgr N27 E27 R0 M0.068 O
./instances/Rome/grafo6430.71.lgr N71 E81 D44 P44.79 R1 M5.215 O
./instances/Rome/grafo8620.86.lgr N86 E120 D96.8451 P94 M600710 F
./instances/Rome/grafo4691.62.lgr N62 E85 D69.1136 P69.79 R4 M5567.39 O
./instances/Rome/grafo4465.55.lgr N55 E84 D68.5137 P67 M600956 F
./instances/Rome/grafo7946.78.lgr N78 E102 D80.4625 P78 M600942 F
./instances/Rome/grafo3518.36.lgr N36 E49 D33 P33.79 R1 M4.754 O
./instances/Rome/grafo7773.82.lgr N82 E114 D93.3152 P92 M600647 F
./instances/Rome/grafo636.29.lgr N29 E30 R0 M0.074 O
./instances/Rome/grafo11509.31.lgr N31 E36 R0 M0.107 O
./instances/Rome/grafo8213.69.lgr N69 E95 D70 P70.79 R5 M145909 O
./instances/Rome/grafo3259.38.lgr N38 E43 R0 M0.134 O
./instances/Rome/grafo11184.93.lgr N93 E121 D98.6953 P97 M600720 F
./instances/Rome/grafo3868.45.lgr N45 E51 R0 M0.113 O
./instances/Rome/grafo5982.44.lgr N44 E57 D46 P46.79 R1 M3.545 O
./instances/Rome/grafo9274.65.lgr N65 E91 D72.8466 P71 M601269 F
./instances/Rome/grafo9883.34.lgr N34 E42 R0 M0.121 O
./instances/Rome/grafo11145.99.lgr N99 E140 D107.098 P102 M600760 F
./instances/Rome/grafo7515.81.lgr N81 E97 D76.004 P76.79 R3 M5226.81 O
./instances/Rome/grafo678.17.lgr N17 E25 R0 M0.089 O
./instances/Rome/grafo1030.15.lgr N15 E16 R0 M0.043 O
./instances/Rome/grafo2306.13.lgr N13 E14 R0 M0.07 O
./instances/Rome/grafo10890.34.lgr N34 E39 R0 M0.115 O
./instances/Rome/grafo5811.41.lgr N41 E59 D49.3 P49.79 R2 M51.295 O
./instances/Rome/grafo6791.59.lgr N59 E76 D49 P49.79 R4 M8529.09 O
./instances/Rome/grafo2404.23.lgr N23 E28 R0 M0.093 O
./instances/Rome/grafo2337.27.lgr N27 E37 D32 P32.79 R1 M4.276 O
./instances/Rome/grafo2017.24.lgr N24 E28 R0 M0.097 O
./instances/Rome/grafo9696.62.lgr N62 E81 D59 P59.79 R5 M51957 O
./instances/Rome/grafo7346.58.lgr N58 E78 D61.0263 P61.79 R3 M1855.9 O
./instances/Rome/grafo4232.54.lgr N54 E60 R0 M0.163 O
./instances/Rome/grafo9309.78.lgr N78 E98 D78.3333 P78.79 R3 M1003.35 O
./instances/Rome/grafo10789.91.lgr N91 E133 D115.039 P108 M600715 F
./instances/Rome/grafo4805.70.lgr N70 E88 D56 P56.79 R4 M10724.3 O
./instances/Rome/grafo2045.28.lgr N28 E49 D44.0294 P44.79 R4 M3558.06 O
./instances/Rome/grafo7236.47.lgr N47 E70 D58.2 P58.79 R4 M4298.47 O
./instances/Rome/grafo2276.16.lgr N16 E20 R0 M0.08 O
./instances/Rome/grafo7575.41.lgr N41 E55 D43 P43.79 R3 M2141.97 O
./instances/Rome/grafo313.11.lgr N11 E10 R0 M0.045 O
./instances/Rome/grafo9149.67.lgr N67 E92 D69.3041 P68 M601219 F
./instances/Rome/grafo4650.76.lgr N76 E110 D93.0026 P92 M600758 F
./instances/Rome/grafo2866.17.lgr N17 E24 R0 M0.084 O
./instances/Rome/grafo5866.76.lgr N76 E107 D81.8613 P81 M600974 F
./instances/Rome/grafo8931.60.lgr N60 E77 D55.3048 P55.79 R2 M66.343 O
./instances/Rome/grafo7645.37.lgr N37 E51 D39 P39.79 R4 M5957.87 O
./instances/Rome/grafo1850.22.lgr N22 E28 R0 M0.096 O
./instances/Rome/grafo6793.67.lgr N67 E100 D78.2496 P74 M601167 F
./instances/Rome/grafo6623.59.lgr N59 E73 D60.4444 P60.79 R2 M44.873 O
./instances/Rome/grafo1455.32.lgr N32 E38 R0 M0.09 O
./instances/Rome/grafo802.17.lgr N17 E20 R0 M0.039 O
./instances/Rome/grafo9578.66.lgr N66 E82 D62 P62.79 R3 M2243.82 O
./instances/Rome/grafo1815.34.lgr N34 E37 R0 M0.08 O
./instances/Rome/grafo2635.44.lgr N44 E51 R0 M0.138 O
./instances/Rome/grafo2145.29.lgr N29 E34 R0 M0.114 O
./instances/Rome/grafo8449.72.lgr N72 E97 D69.737 P69 M601146 F
./instances/Rome/grafo673.18.lgr N18 E22 R0 M0.086 O
./instances/Rome/grafo4759.79.lgr N79 E108 D76 P76.79 R4 M11707.5 O
./instances/Rome/grafo4210.53.lgr N53 E70 D53 P53.79 R4 M4309.42 O
./instances/Rome/grafo10709.98.lgr N98 E134 D112.046 P108 M600624 F
./instances/Rome/grafo3016.41.lgr N41 E49 D33 P33.79 R1 M4.129 O
./instances/Rome/grafo1149.29.lgr N29 E31 R0 M0.104 O
./instances/Rome/grafo1298.66.lgr N66 E82 D58.0667 P58.79 R3 M1041.08 O
./instances/Rome/grafo6606.70.lgr N70 E92 D63.6316 P62 M601293 F
./instances/Rome/grafo11318.35.lgr N35 E47 D41.2222 P41.79 R3 M368.159 O
./instances/Rome/grafo9438.76.lgr N76 E103 D88.5611 P87 M600823 F
./instances/Rome/grafo10634.96.lgr N96 E137 D110.789 P104 M600663 F
./instances/Rome/grafo4192.70.lgr N70 E96 D73.2859 P72 M601145 F
./instances/Rome/grafo3458.53.lgr N53 E65 D49.64 P49.79 R2 M14.421 O
./instances/Rome/grafo3280.39.lgr N39 E58 D47.5 P47.79 R3 M76.054 O
./instances/Rome/grafo6985.41.lgr N41 E49 D25 P25.79 R1 M4.388 O
./instances/Rome/grafo7184.39.lgr N39 E54 D46.25 P46.79 R3 M295.887 O
./instances/Rome/grafo7580.79.lgr N79 E98 D66 P66.79 R4 M15897.1 O
./instances/Rome/grafo8459.75.lgr N75 E93 D69.0156 P69.79 R4 M9681.74 O
./instances/Rome/grafo6856.46.lgr N46 E65 D57.0952 P57.79 R4 M5550.11 O
./instances/Rome/grafo11623.43.lgr N43 E54 D42 P42.79 R1 M4.462 O
./instances/Rome/grafo9337.86.lgr N86 E124 D94.1657 P90 M600850 F
./instances/Rome/grafo1163.19.lgr N19 E18 R0 M0.062 O
./instances/Rome/grafo1472.53.lgr N53 E68 D53 P53.79 R4 M17085.1 O
./instances/Rome/grafo9259.64.lgr N64 E92 D76.2002 P74 M601229 F
./instances/Rome/grafo9862.36.lgr N36 E51 D44.1818 P44.79 R3 M355.482 O
./instances/Rome/grafo11200.93.lgr N93 E124 D105.071 P104 M600672 F
./instances/Rome/grafo6829.67.lgr N67 E89 D70 P70.79 R5 M153040 O
./instances/Rome/grafo11460.37.lgr N37 E53 D45 P45 R2 M146.741 O
./instances/Rome/grafo5217.78.lgr N78 E100 D65.016 P65.79 R5 M61925 O
./instances/Rome/grafo4543.84.lgr N84 E111 D84.6129 P84 M600976 F
./instances/Rome/grafo8530.76.lgr N76 E107 D93.3437 P91 M600788 F
./instances/Rome/grafo7296.42.lgr N42 E56 D44 P44.79 R1 M5.532 O
./instances/Rome/grafo8419.82.lgr N82 E108 D80.6178 P79 M600880 F
./instances/Rome/grafo8598.83.lgr N83 E109 D79.0641 P77 M601065 F
./instances/Rome/grafo6204.45.lgr N45 E62 D49.1429 P49.79 R3 M415.338 O
./instances/Rome/grafo2035.30.lgr N30 E45 D39.6667 P39.79 R2 M10.853 O
./instances/Rome/grafo3848.38.lgr N38 E48 R0 M0.137 O
./instances/Rome/grafo3125.37.lgr N37 E42 R0 M0.108 O
./instances/Rome/grafo7501.53.lgr N53 E65 R0 M0.163 O
./instances/Rome/grafo6367.45.lgr N45 E72 D55 P55.79 R5 M14454.7 O
./instances/Rome/grafo10293.99.lgr N99 E135 D105.85 P103 M600713 F
./instances/Rome/grafo1752.21.lgr N21 E29 R0 M0.089 O
./instances/Rome/grafo10359.95.lgr N95 E139 D117.553 P107 M600775 F
./instances/Rome/grafo5744.34.lgr N34 E44 D37 P37.79 R1 M4.937 O
./instances/Rome/grafo9328.68.lgr N68 E99 D83.239 P82 M600989 F
./instances/Rome/grafo505.13.lgr N13 E12 R0 M0.054 O
./instances/Rome/grafo10765.92.lgr N92 E119 D105 P105.79 R4 M33352.5 O
./instances/Rome/grafo7739.40.lgr N40 E44 R0 M0.141 O
./instances/Rome/grafo3057.34.lgr N34 E46 D38 P38.79 R1 M4.944 O
./instances/Rome/grafo10260.98.lgr N98 E130 D98.0846 P97 M600596 F
./instances/Rome/grafo4847.56.lgr N56 E86 D76.9145 P75 M601350 F
./instances/Rome/grafo4605.58.lgr N58 E84 D66.2477 P65 M602393 F
./instances/Rome/grafo10140.40.lgr N40 E48 D35 P35.79 R1 M4.828 O
./instances/Rome/grafo8959.90.lgr N90 E121 D94.0844 P91 M600803 F
./instances/Rome/grafo8622.75.lgr N75 E95 D75 P75.79 R5 M198858 O
./instances/Rome/grafo9528.63.lgr N63 E92 D82.7486 P81 M601019 F
./instances/Rome/grafo4003.53.lgr N53 E72 D61.1042 P61.79 R3 M1709.63 O
./instances/Rome/grafo2921.15.lgr N15 E17 R0 M0.076 O
./instances/Rome/grafo5754.62.lgr N62 E89 D69 P69.79 R6 M215791 O
./instances/Rome/grafo3052.20.lgr N20 E23 R0 M0.086 O
./instances/Rome/grafo1883.15.lgr N15 E15 R0 M0.049 O
./instances/Rome/grafo4928.54.lgr N54 E72 D54 P54.79 R4 M2692.29 O
./instances/Rome/grafo9460.64.lgr N64 E78 D56 P56.79 R1 M4.496 O
./instances/Rome/grafo4985.58.lgr N58 E76 D59.6667 P59.79 R2 M19.525 O
./instances/Rome/grafo2605.32.lgr N32 E41 D29 P29.79 R1 M2.747 O
./instances/Rome/grafo5525.40.lgr N40 E58 D47.6667 P47.79 R2 M10.259 O
./instances/Rome/grafo6940.42.lgr N42 E60 D51.0172 P51.79 R2 M67.313 O
./instances/Rome/grafo455.10.lgr N10 E10 R0 M0.037 O
./instances/Rome/grafo1625.19.lgr N19 E24 D17 P17.79 R1 M2.253 O
./instances/Rome/grafo9861.39.lgr N39 E54 D41.4 P41.79 R2 M43.054 O
./instances/Rome/grafo4046.49.lgr N49 E67 D52.0388 P52.79 R3 M1432.56 O
./instances/Rome/grafo460.10.lgr N10 E9 R0 M0.047 O
./instances/Rome/grafo10374.97.lgr N97 E126 D95.3154 P93 M600820 F
./instances/Rome/grafo11309.36.lgr N36 E46 D37.3333 P37.79 R3 M166.189 O
./instances/Rome/grafo6955.40.lgr N40 E52 D42 P42.79 R1 M5.616 O
./instances/Rome/grafo5592.48.lgr N48 E59 D42 P42.79 R1 M5.456 O
./instances/Rome/grafo7469.41.lgr N41 E60 D50 P50.79 R4 M6994.73 O
./instances/Rome/grafo1381.70.lgr N70 E87 D66.1111 P66.79 R2 M127.041 O
./instances/Rome/grafo675.11.lgr N11 E11 R0 M0.049 O
./instances/Rome/grafo7589.47.lgr N47 E73 D63 P63.79 R5 M37779.7 O
./instances/Rome/grafo7785.100.lgr N100 E136 D105.383 P103 M600571 F
./instances/Rome/grafo8822.88.lgr N88 E120 D89.9052 P88 M600806 F
./instances/Rome/grafo1995.25.lgr N25 E33 R0 M0.104 O
./instances/Rome/grafo7619.44.lgr N44 E68 D55.7753 P54 M601342 F
./instances/Rome/grafo1056.17.lgr N17 E22 R0 M0.086 O
./instances/Rome/grafo9911.91.lgr N91 E119 D86.9916 P83 M600932 F
./instances/Rome/grafo7267.39.lgr N39 E49 D35 P35.79 R1 M4.519 O
./instances/Rome/grafo794.19.lgr N19 E21 R0 M0.081 O
./instances/Rome/grafo9449.72.lgr N72 E100 D76.0564 P75 M601050 F
./instances/Rome/grafo11252.93.lgr N93 E129 D103.455 P97 M600739 F
./instances/Rome/grafo11611.32.lgr N32 E38 R0 M0.115 O
./instances/Rome/grafo6467.38.lgr N38 E43 R0 M0.124 O
./instances/Rome/grafo4201.74.lgr N74 E94 D68.129 P68.79 R4 M6572.33 O
./instances/Rome/grafo4664.63.lgr N63 E77 D54 P54.79 R1 M7.876 O
./instances/Rome/grafo10199.98.lgr N98 E123 D93 P93.79 R4 M19475.3 O
./instances/Rome/grafo11017.97.lgr N97 E125 D95.4468 P92 M600925 F
./instances/Rome/grafo1634.17.lgr N17 E18 R0 M0.051 O
./instances/Rome/grafo2502.15.lgr N15 E20 D16 P16.79 R1 M2.633 O
./instances/Rome/grafo6805.62.lgr N62 E75 D53.25 P53.79 R2 M47.458 O
./instances/Rome/grafo1046.17.lgr N17 E22 R0 M0.085 O
./instances/Rome/grafo7963.84.lgr N84 E100 D59.2162 P59.79 R3 M2085.98 O
./instances/Rome/grafo5710.47.lgr N47 E62 D51.6667 P51.79 R2 M20.764 O
./instances/Rome/grafo11428.39.lgr N39 E49 D35.6 P35.79 R2 M17.299 O
./instances/Rome/grafo11453.91.lgr N91 E128 D105.462 P100 M600714 F
./instances/Rome/grafo4145.57.lgr N57 E72 D50 P50.79 R1 M6.358 O
./instances/Rome/grafo3410.48.lgr N48 E62 D41.6667 P41.79 R2 M17.168 O
./instances/Rome/grafo8358.72.lgr N72 E104 D81.5965 P78 M600965 F
./instances/Rome/grafo7731.56.lgr N56 E70 D55.3333 P55.79 R2 M36.345 O
./instances/Rome/grafo512.16.lgr N16 E16 R0 M0.056 O
./instances/Rome/grafo8778.90.lgr N90 E126 D98.3438 P94 M600720 F
./instances/Rome/grafo239.15.lgr N15 E21 R0 M0.081 O
./instances/Rome/grafo8340.69.lgr N69 E79 R0 M0.196 O
./instances/Rome/grafo1223.30.lgr N30 E38 R0 M0.106 O
./instances/Rome/grafo2295.22.lgr N22 E27 R0 M0.09 O
./instances/Rome/grafo6703.52.lgr N52 E73 D55 P55.79 R4 M4530.03 O
./instances/Rome/grafo9196.81.lgr N81 E121 D98.6877 P94 M600743 F
./instances/Rome/grafo2796.19.lgr N19 E22 R0 M0.091 O
./instances/Rome/grafo3762.39.lgr N39 E52 D42 P42.79 R1 M6.147 O
./instances/Rome/grafo8455.61.lgr N61 E90 D75.0003 P75.79 R6 M188847 O
./instances/Rome/grafo3771.40.lgr N40 E53 D40.4412 P40.79 R2 M31.827 O
./instances/Rome/grafo9604.82.lgr N82 E100 D72 P72.79 R1 M14.113 O
./instances/Rome/grafo6742.77.lgr N77 E104 D79.9394 P79 M601189 F
./instances/Rome/grafo4767.78.lgr N78 E106 D83.8781 P82 M600972 F
./instances/Rome/grafo3435.99.lgr N99 E135 D109.39 P104 M600725 F
./instances/Rome/grafo3760.56.lgr N56 E69 D50 P50.79 R1 M9.064 O
./instances/Rome/grafo2010.34.lgr N34 E41 D26 P26.79 R1 M3.735 O
./instances/Rome/grafo7861.87.lgr N87 E118 D82.8148 P80 M600960 F
./instances/Rome/grafo11517.34.lgr N34 E45 R0 M0.12 O
./instances/Rome/grafo1457.24.lgr N24 E24 R0 M0.085 O
./instances/Rome/grafo6704.47.lgr N47 E60 D42.5 P42.79 R2 M12.342 O
./instances/Rome/grafo5295.36.lgr N36 E41 R0 M0.125 O
./instances/Rome/grafo1615.28.lgr N28 E35 R0 M0.093 O
./instances/Rome/grafo9651.68.lgr N68 E90 D74 P74.79 R4 M7309.28 O
./instances/Rome/grafo4099.39.lgr N39 E39 R0 M0.101 O
./instances/Rome/grafo715.30.lgr N30 E32 R0 M0.101 O
./instances/Rome/grafo1191.25.lgr N25 E27 R0 M0.09 O
./instances/Rome/grafo1541.33.lgr N33 E44 D38.6667 P38.79 R2 M11.741 O
./instances/Rome/grafo7891.83.lgr N83 E113 D75.814 P75 M601189 F
./instances/Rome/grafo5898.76.lgr N76 E96 D67 P67.79 R4 M12378.5 O
./instances/Rome/grafo8936.94.lgr N94 E127 D113.967 P111 M600651 F
./instances/Rome/grafo4184.78.lgr N78 E109 D90.766 P87 M600774 F
./instances/Rome/grafo8020.77.lgr N77 E107 D85.4265 P84 M600840 F
./instances/Rome/grafo9148.66.lgr N66 E88 D74.0629 P74.79 R3 M2107.44 O
./instances/Rome/grafo1211.56.lgr N56 E65 R0 M0.163 O
./instances/Rome/grafo2302.16.lgr N16 E20 D17 P17.79 R1 M2.913 O
./instances/Rome/grafo10723.96.lgr N96 E112 D65.5 P66.79 R2 M71.855 O
./instances/Rome/grafo11419.92.lgr N92 E125 D95.7534 P92 M600819 F
./instances/Rome/grafo2899.34.lgr N34 E43 R0 M0.123 O
./instances/Rome/grafo1800.19.lgr N19 E24 R0 M0.082 O
./instances/Rome/grafo10450.36.lgr N36 E46 D35.3333 P35.79 R3 M228.367 O
./instances/Rome/grafo6840.58.lgr N58 E73 D60 P60.79 R1 M12.079 O
./instances/Rome/grafo2647.17.lgr N17 E19 R0 M0.088 O
./instances/Rome/grafo8427.65.lgr N65 E91 D72 P72.79 R6 M553784 O
./instances/Rome/grafo4460.55.lgr N55 E68 D51.5909 P51.79 R2 M24.521 O
./instances/Rome/grafo3229.40.lgr N40 E48 R0 M0.131 O
./instances/Rome/grafo11465.34.lgr N34 E40 R0 M0.126 O
./instances/Rome/grafo5162.43.lgr N43 E58 D45.0644 P45.79 R3 M547.597 O
./instances/Rome/grafo6445.49.lgr N49 E63 D49 P49.79 R1 M6.076 O
./instances/Rome/grafo7826.87.lgr N87 E120 D93 P93.79 R6 M223862 O
./instances/Rome/grafo1592.27.lgr N27 E31 R0 M0.083 O
./instances/Rome/grafo2632.19.lgr N19 E21 R0 M0.062 O
./instances/Rome/grafo7038.84.lgr N84 E113 D93.2459 P91 M600745 F
./instances/Rome/grafo4811.62.lgr N62 E79 D64 P64.79 R1 M8.251 O
./instances/Rome/grafo4211.53.lgr N53 E72 D54.25 P54.79 R2 M38.534 O
./instances/Rome/grafo10420.97.lgr N97 E148 D126.804 P115 M600695 F
./instances/Rome/grafo9826.67.lgr N67 E100 D87.1075 P86 M600853 F
./instances/Rome/grafo4834.74.lgr N74 E91 D69 P69.79 R3 M1245.41 O
./instances/Rome/grafo2932.40.lgr N40 E60 D52.182 P52.79 R6 M282853 O
./instances/Rome/grafo8216.66.lgr N66 E89 D64.0042 P64.79 R5 M47903.2 O
./instances/Rome/grafo3206.42.lgr N42 E57 D42.5385 P42.79 R2 M27.167 O
./instances/Rome/grafo5266.81.lgr N81 E100 D59.4444 P59.79 R2 M85.581 O
./instances/Rome/grafo7039.45.lgr N45 E63 D43 P43.79 R4 M4181.31 O
./instances/Rome/grafo1389.26.lgr N26 E28 R0 M0.069 O
./instances/Rome/grafo1570.63.lgr N63 E74 D51 P51.79 R1 M4.935 O
./instances/Rome/grafo2849.17.lgr N17 E19 R0 M0.076 O
./instances/Rome/grafo11337.92.lgr N92 E118 D94 P94.79 R4 M20145.9 O
./instances/Rome/grafo7504.50.lgr N50 E69 D56 P56.79 R4 M9372.8 O
./instances/Rome/grafo1297.54.lgr N54 E67 D39 P39.79 R1 M5.838 O
./instances/Rome/grafo4872.60.lgr N60 E103 D89.1128 P81 M601072 F
./instances/Rome/grafo2725.38.lgr N38 E47 D38.6667 P38.79 R2 M16.197 O
./instances/Rome/grafo7792.96.lgr N96 E123 D95 P95.79 R6 M563777 O
./instances/Rome/grafo9716.64.lgr N64 E82 D65 P65.79 R4 M6670.39 O
./instances/Rome/grafo6950.49.lgr N49 E64 D47.5 P47.79 R2 M27.572 O
./instances/Rome/grafo7705.42.lgr N42 E52 R0 M0.148 O
./instances/Rome/grafo3574.36.lgr N36 E45 R0 M0.124 O
./instances/Rome/grafo11408.92.lgr N92 E131 D99.8815 P94 M600793 F
./instances/Rome/grafo3667.44.lgr N44 E54 R0 M0.144 O
./instances/Rome/grafo11471.91.lgr N91 E130 D105.461 P102 M600695 F
./instances/Rome/grafo6983.85.lgr N85 E108 D79 P79.79 R4 M17525.8 O
./instances/Rome/grafo494.13.lgr N13 E16 R0 M0.08 O
./instances/Rome/grafo6059.41.lgr N41 E49 R0 M0.123 O
./instances/Rome/grafo2696.26.lgr N26 E32 R0 M0.089 O
./instances/Rome/grafo4404.66.lgr N66 E81 D54.0435 P54.79 R2 M134.127 O
./instances/Rome/grafo8078.76.lgr N76 E98 D66 P66.79 R5 M114108 O
./instances/Rome/grafo3318.55.lgr N55 E75 D51 P51.79 R4 M5184.29 O
./instances/Rome/grafo9188.75.lgr N75 E92 D63 P63.79 R3 M1185.78 O
./instances/Rome/grafo4412.61.lgr N61 E77 D56.4444 P56.79 R2 M28.848 O
./instances/Rome/grafo5613.35.lgr N35 E46 D36 P36.79 R1 M3.234 O
./instances/Rome/grafo11568.95.lgr N95 E123 D80 P80.79 R6 M315775 O
./instances/Rome/grafo3687.41.lgr N41 E53 D36 P36.79 R1 M7.682 O
./instances/Rome/grafo5741.42.lgr N42 E58 D41 P41.79 R3 M791.581 O
./instances/Rome/grafo5380.36.lgr N36 E45 D32.2353 P32.79 R3 M482.02 O
./instances/Rome/grafo7611.40.lgr N40 E54 D43 P43.79 R4 M11157.9 O
./instances/Rome/grafo2742.39.lgr N39 E52 D35.5 P35.79 R2 M28.946 O
./instances/Rome/grafo3784.36.lgr N36 E46 D37 P37.79 R1 M6.486 O
./instances/Rome/grafo9085.63.lgr N63 E82 D65.0704 P65.79 R3 M2159.03 O
./instances/Rome/grafo6455.39.lgr N39 E51 D41.0769 P41.79 R2 M188.016 O
./instances/Rome/grafo7873.72.lgr N72 E100 D81 P81.79 R5 M63106.5 O
./instances/Rome/grafo2479.34.lgr N34 E41 R0 M0.121 O
./instances/Rome/grafo4615.59.lgr N59 E75 D55.1 P55.79 R3 M1046.64 O
./instances/Rome/grafo1738.15.lgr N15 E15 R0 M0.055 O
./instances/Rome/grafo7394.47.lgr N47 E57 D40 P40.79 R1 M5.373 O
./instances/Rome/grafo11455.35.lgr N35 E35 R0 M0.097 O
./instances/Rome/grafo1811.18.lgr N18 E23 R0 M0.082 O
./instances/Rome/grafo6217.37.lgr N37 E53 D47.087 P47.79 R3 M667.237 O
./instances/Rome/grafo10676.100.lgr N100 E136 D106.907 P104 M600604 F
./instances/Rome/grafo11266.40.lgr N40 E50 D40 P40.79 R1 M7.429 O
./instances/Rome/grafo2728.16.lgr N16 E17 R0 M0.051 O
./instances/Rome/grafo3434.45.lgr N45 E60 D49 P49.79 R2 M55.563 O
./instances/Rome/grafo3020.40.lgr N40 E42 R0 M0.134 O
./instances/Rome/grafo8475.61.lgr N61 E79 D58.4286 P58.79 R3 M1006.3 O
./instances/Rome/grafo8669.91.lgr N91 E116 D98 P98.79 R4 M23459.7 O
./instances/Rome/grafo1624.44.lgr N44 E53 R0 M0.149 O
./instances/Rome/grafo8013.76.lgr N76 E98 D75 P75.79 R5 M81555 O
./instances/Rome/grafo9646.71.lgr N71 E86 D52.1698 P52.79 R3 M471.488 O
./instances/Rome/grafo1616.17.lgr N17 E21 R0 M0.092 O
./instances/Rome/grafo4266.56.lgr N56 E85 D70.7857 P70 M601154 F
./instances/Rome/grafo10101.92.lgr N92 E132 D111.891 P108 M600706 F
./instances/Rome/grafo9266.66.lgr N66 E93 D73.9392 P73 M600971 F
./instances/Rome/grafo9587.62.lgr N62 E93 D77.7215 P77 M600999 F
./instances/Rome/grafo6209.43.lgr N43 E58 D44.5714 P45.79 R2 M170.243 O
./instances/Rome/grafo8439.71.lgr N71 E90 D73.3526 P72 M600997 F
./instances/Rome/grafo3612.37.lgr N37 E57 D51.4415 P51.79 R3 M281.034 O
./instances/Rome/grafo7058.76.lgr N76 E96 D68 P68.79 R5 M109844 O
./instances/Rome/grafo613.10.lgr N10 E9 R0 M0.052 O
./instances/Rome/grafo1618.15.lgr N15 E16 R0 M0.038 O
./instances/Rome/grafo4282.77.lgr N77 E110 D98.3788 P97 M600584 F
./instances/Rome/grafo11115.92.lgr N92 E142 D121.047 P110 M600745 F
./instances/Rome/grafo11531.34.lgr N34 E38 R0 M0.123 O
./instances/Rome/grafo9243.78.lgr N78 E102 D76.5595 P75 M601066 F
./instances/Rome/grafo5657.33.lgr N33 E43 D35.6667 P35.79 R2 M22.942 O
./instances/Rome/grafo5911.49.lgr N49 E66 D47.0361 P47.79 R3 M838.111 O
./instances/Rome/grafo11327.39.lgr N39 E53 D39.3333 P39.79 R2 M40.51 O
./instances/Rome/grafo1725.32.lgr N32 E41 D33 P33.79 R1 M4.225 O
./instances/Rome/grafo2179.14.lgr N14 E19 R0 M0.079 O
./instances/Rome/grafo3557.64.lgr N64 E85 D64 P64.79 R5 M86767.8 O
./instances/Rome/grafo8821.94.lgr N94 E131 D106.05 P99 M600625 F
./instances/Rome/grafo1080.16.lgr N16 E18 R0 M0.08 O
./instances/Rome/grafo11113.98.lgr N98 E137 D105.183 P100 M600726 F
./instances/Rome/grafo6873.40.lgr N40 E54 D44.3333 P44.79 R3 M182.789 O
./instances/Rome/grafo2837.25.lgr N25 E27 R0 M0.099 O
./instances/Rome/grafo11443.35.lgr N35 E42 R0 M0.128 O
./instances/Rome/grafo9951.33.lgr N33 E37 R0 M0.109 O
./instances/Rome/grafo4501.60.lgr N60 E72 D41 P41.79 R1 M5.049 O
./instances/Rome/grafo3112.13.lgr N13 E14 R0 M0.053 O
./instances/Rome/grafo4429.79.lgr N79 E105 D81.8136 P81 M600836 F
./instances/Rome/grafo2383.18.lgr N18 E26 R0 M0.09 O
./instances/Rome/grafo2127.18.lgr N18 E23 R0 M0.08 O
./instances/Rome/grafo4202.83.lgr N83 E116 D86 P86.79 R6 M462398 O
./instances/Rome/grafo6190.41.lgr N41 E51 D38 P38.79 R1 M5.027 O
./instances/Rome/grafo9625.74.lgr N74 E92 D76 P76.79 R3 M2678.89 O
./instances/Rome/grafo4207.64.lgr N64 E88 D76 P76.79 R5 M162618 O
./instances/Rome/grafo7380.36.lgr N36 E47 D38 P38.79 R1 M3.203 O
./instances/Rome/grafo3307.55.lgr N55 E72 D49 P49.79 R4 M8909.2 O
./instances/Rome/grafo1822.11.lgr N11 E17 R0 M0.078 O
./instances/Rome/grafo6753.62.lgr N62 E89 D69 P69.79 R6 M281851 O
./instances/Rome/grafo289.40.lgr N40 E50 R0 M0.139 O
./instances/Rome/grafo667.12.lgr N12 E12 R0 M0.057 O
./instances/Rome/grafo5125.35.lgr N35 E41 R0 M0.113 O
./instances/Rome/grafo1601.27.lgr N27 E32 R0 M0.095 O
./instances/Rome/grafo7803.75.lgr N75 E106 D89.0657 P86 M600907 F
./instances/Rome/grafo2554.20.lgr N20 E22 R0 M0.096 O
./instances/Rome/grafo4029.34.lgr N34 E40 R0 M0.112 O
./instances/Rome/grafo712.21.lgr N21 E27 D15 P15.79 R1 M2.599 O
./instances/Rome/grafo4891.63.lgr N63 E87 D63.0282 P63.79 R4 M5280.38 O
./instances/Rome/grafo9554.74.lgr N74 E91 D66.0194 P66.79 R3 M2335.05 O
./instances/Rome/grafo8448.86.lgr N86 E124 D96.9448 P90 M600763 F
./instances/Rome/grafo4498.77.lgr N77 E105 D78 P78.79 R6 M352375 O
./instances/Rome/grafo8874.60.lgr N60 E89 D75.3171 P72 M600787 F
./instances/Rome/grafo4432.78.lgr N78 E105 D87.0053 P87.79 R6 M555597 O
./instances/Rome/grafo2047.32.lgr N32 E34 R0 M0.121 O
./instances/Rome/grafo1904.39.lgr N39 E49 D32.5 P32.79 R2 M13.367 O
./instances/Rome/grafo5284.39.lgr N39 E54 D43.0714 P43.79 R3 M673.868 O
./instances/Rome/grafo3285.42.lgr N42 E60 D44.0526 P44.79 R3 M498.899 O
./instances/Rome/grafo4389.63.lgr N63 E87 D72.6117 P71 M601092 F
./instances/Rome/grafo8665.74.lgr N74 E94 D75 P75.79 R5 M88521.6 O
./instances/Rome/grafo7189.52.lgr N52 E71 D59.6667 P59.79 R2 M26.65 O
./instances/Rome/grafo8878.93.lgr N93 E130 D101.371 P96 M600851 F
./instances/Rome/grafo4458.63.lgr N63 E87 D68 P68 R3 M2540.32 O
./instances/Rome/grafo6548.46.lgr N46 E59 D44.1667 P44.79 R3 M439.377 O
./instances/Rome/grafo7880.62.lgr N62 E80 D59.125 P59.79 R3 M652.665 O
./instances/Rome/grafo9941.38.lgr N38 E48 D33 P33.79 R1 M4.086 O
./instances/Rome/grafo6072.32.lgr N32 E38 D33 P33.79 R1 M3.387 O
./instances/Rome/grafo1328.54.lgr N54 E71 D51 P51.79 R3 M766.722 O
./instances/Rome/grafo8624.85.lgr N85 E120 D105.805 P103 M600727 F
./instances/Rome/grafo7867.60.lgr N60 E73 D47.1327 P47.79 R3 M1128.51 O
./instances/Rome/grafo1311.28.lgr N28 E34 R0 M0.11 O
./instances/Rome/grafo4059.48.lgr N48 E64 D50 P50.79 R1 M5.313 O
./instances/Rome/grafo5200.35.lgr N35 E43 D31.75 P31.79 R2 M17.335 O
./instances/Rome/grafo8644.92.lgr N92 E122 D89.4174 P88 M600769 F
./instances/Rome/grafo10596.99.lgr N99 E140 D112.947 P104 M600622 F
./instances/Rome/grafo7932.71.lgr N71 E102 D89.7193 P86 M600827 F
./instances/Rome/grafo4203.75.lgr N75 E105 D84.3438 P81 M600813 F
./instances/Rome/grafo7572.42.lgr N42 E50 D31 P31.79 R1 M3.947 O
./instances/Rome/grafo9488.65.lgr N65 E80 D63.6667 P63.79 R2 M35.035 O
./instances/Rome/grafo5185.41.lgr N41 E49 R0 M0.129 O
./instances/Rome/grafo10781.100.lgr N100 E142 D117.818 P111 M600719 F
./instances/Rome/grafo6373.49.lgr N49 E56 D37 P37.79 R1 M5.071 O
./instances/Rome/grafo2894.13.lgr N13 E16 R0 M0.072 O
./instances/Rome/grafo10706.37.lgr N37 E47 R0 M0.121 O
./instances/Rome/grafo10242.93.lgr N93 E121 D98.5766 P96 M600737 F
./instances/Rome/grafo2444.29.lgr N29 E36 R0 M0.114 O
./instances/Rome/grafo1885.13.lgr N13 E16 R0 M0.063 O
./instances/Rome/grafo8422.71.lgr N71 E100 D74.5177 P71 M601223 F
./instances/Rome/grafo3970.56.lgr N56 E77 D60 P60.79 R6 M380173 O
./instances/Rome/grafo4701.54.lgr N54 E67 D47.6667 P47.79 R2 M22.992 O
./instances/Rome/grafo6397.44.lgr N44 E56 D38.6667 P38.79 R2 M24.495 O
./instances/Rome/grafo11459.37.lgr N37 E45 D29 P29.79 R1 M3.372 O
./instances/Rome/grafo10716.97.lgr N97 E127 D102.437 P101 M600639 F
./instances/Rome/grafo251.20.lgr N20 E23 R0 M0.092 O
./instances/Rome/grafo3133.49.lgr N49 E61 D42.1538 P42.79 R3 M892.818 O
./instances/Rome/grafo11381.92.lgr N92 E126 D100.559 P96 M600861 F
./instances/Rome/grafo8082.83.lgr N83 E112 D78.7944 P77 M600992 F
./instances/Rome/grafo7576.38.lgr N38 E47 D34 P34.79 R1 M3.98 O
./instances/Rome/grafo9939.96.lgr N96 E119 D95 P95.79 R4 M26275.8 O
./instances/Rome/grafo8668.91.lgr N91 E115 D93 P93.79 R4 M30321.5 O
./instances/Rome/grafo10416.96.lgr N96 E138 D118.97 P112 M600669 F
./instances/Rome/grafo7423.43.lgr N43 E54 D47.64 P47.79 R2 M32.33 O
./instances/Rome/grafo10346.97.lgr N97 E137 D105.742 P96 M600747 F
./instances/Rome/grafo11556.36.lgr N36 E42 R0 M0.128 O
./instances/Rome/grafo8933.60.lgr N60 E88 D75.0737 P74 M600917 F
./instances/Rome/grafo10136.39.lgr N39 E48 D36 P36.79 R1 M3.629 O
./instances/Rome/grafo4208.67.lgr N67 E92 D71.0055 P71.79 R5 M34520.1 O
./instances/Rome/grafo6453.49.lgr N49 E56 R0 M0.11 O
./instances/Rome/grafo7684.38.lgr N38 E54 D41.2857 P41.79 R2 M17.535 O
./instances/Rome/grafo11105.95.lgr N95 E136 D106.023 P101 M600811 F
./instances/Rome/grafo3019.39.lgr N39 E55 D39 P39.79 R1 M5.135 O
./instances/Rome/grafo10151.94.lgr N94 E140 D119.53 P110 M600618 F
./instances/Rome/grafo5250.42.lgr N42 E51 D35 P35.79 R1 M6.349 O
./instances/Rome/grafo4756.51.lgr N51 E70 D54 P54.79 R3 M1787.12 O
./instances/Rome/grafo9223.65.lgr N65 E85 D64.2143 P64.79 R2 M107.283 O
./instances/Rome/grafo10947.97.lgr N97 E128 D99.2413 P97 M600763 F
./instances/Rome/grafo7410.37.lgr N37 E51 D43.2 P43.79 R2 M19.108 O
./instances/Rome/grafo2637.21.lgr N21 E24 R0 M0.097 O
./instances/Rome/grafo2114.21.lgr N21 E24 R0 M0.093 O
./instances/Rome/grafo9082.68.lgr N68 E93 D66 P66.79 R6 M505464 O
./instances/Rome/grafo3339.42.lgr N42 E53 D41.6 P41.79 R2 M22.099 O
./instances/Rome/grafo5739.81.lgr N81 E113 D92.6097 P87 M601713 F
./instances/Rome/grafo3134.37.lgr N37 E45 D31 P31.79 R1 M3.841 O
./instances/Rome/grafo3642.63.lgr N63 E92 D73.1614 P72 M601061 F
./instances/Rome/grafo5037.75.lgr N75 E97 D63 P63.79 R5 M33472.1 O
./instances/Rome/grafo3462.42.lgr N42 E52 D37.75 P38.79 R2 M40.283 O
./instances/Rome/grafo4570.72.lgr N72 E90 D68.3 P68.79 R3 M1179.67 O
./instances/Rome/grafo2511.10.lgr N10 E10 R0 M0.04 O
./instances/Rome/grafo10867.95.lgr N95 E135 D113.256 P106 M600730 F
./instances/Rome/grafo11097.96.lgr N96 E132 D97.0674 P92 M600776 F
./instances/Rome/grafo10531.96.lgr N96 E123 D102.666 P101 M600653 F
./instances/Rome/grafo2777.37.lgr N37 E47 D38 P38.79 R1 M4.724 O
./instances/Rome/grafo7177.69.lgr N69 E88 D63 P63.79 R5 M120513 O
./instances/Rome/grafo4932.58.lgr N58 E87 D63.9166 P63 M601273 F
./instances/Rome/grafo4741.61.lgr N61 E85 D63 P63.79 R6 M380878 O
./instances/Rome/grafo10215.93.lgr N93 E142 D124.387 P115 M600585 F
./instances/Rome/grafo3044.26.lgr N26 E34 R0 M0.106 O
./instances/Rome/grafo11005.93.lgr N93 E121 D88.629 P87 M600849 F
./instances/Rome/grafo2701.20.lgr N20 E26 R0 M0.099 O
./instances/Rome/grafo3603.44.lgr N44 E66 D52 P52.79 R6 M252138 O
./instances/Rome/grafo8985.73.lgr N73 E102 D80.3074 P79 M600912 F
./instances/Rome/grafo2586.15.lgr N15 E17 R0 M0.081 O
./instances/Rome/grafo4159.50.lgr N50 E66 D57 P57 R1 M11.688 O
./instances/Rome/grafo2076.29.lgr N29 E35 D25 P25.79 R1 M3.117 O
./instances/Rome/grafo8009.87.lgr N87 E111 D85.6691 P84 M600864 F
./instances/Rome/grafo8576.86.lgr N86 E122 D102.802 P99 M600744 F
./instances/Rome/grafo10354.99.lgr N99 E150 D123.091 P116 M600608 F
./instances/Rome/grafo5915.45.lgr N45 E54 D36 P36.79 R1 M4.616 O
./instances/Rome/grafo10309.94.lgr N94 E132 D104.96 P101 M600860 F
./instances/Rome/grafo3947.43.lgr N43 E63 D52 P52.79 R4 M3865.58 O
./instances/Rome/grafo10942.35.lgr N35 E46 D39.3636 P39.79 R3 M151.604 O
./instances/Rome/grafo8109.77.lgr N77 E114 D95.0825 P90 M600787 F
./instances/Rome/grafo2526.13.lgr N13 E15 R0 M0.064 O
./instances/Rome/grafo8852.90.lgr N90 E117 D86 P86.79 R5 M97079.5 O
./instances/Rome/grafo8354.89.lgr N89 E116 D84.2347 P82 M601042 F
./instances/Rome/grafo5120.60.lgr N60 E76 D54.0833 P54.79 R3 M1490.69 O
./instances/Rome/grafo8744.90.lgr N90 E127 D103.196 P97 M600785 F
./instances/Rome/grafo5630.43.lgr N43 E55 D41 P41.79 R1 M6.711 O
./instances/Rome/grafo5819.38.lgr N38 E50 D40 P40.79 R1 M5.389 O
./instances/Rome/grafo5002.54.lgr N54 E64 D40 P40.79 R1 M4.634 O
./instances/Rome/grafo10613.96.lgr N96 E131 D100.777 P97 M600655 F
./instances/Rome/grafo6993.40.lgr N40 E53 D39.087 P39.79 R2 M65.016 O
./instances/Rome/grafo7970.74.lgr N74 E108 D87.9547 P82 M601007 F
./instances/Rome/grafo5765.44.lgr N44 E59 D47.0526 P47.79 R2 M112.551 O
./instances/Rome/grafo11102.98.lgr N98 E136 D102.117 P97 M600690 F
./instances/Rome/grafo2222.17.lgr N17 E17 R0 M0.085 O
./instances/Rome/grafo5098.58.lgr N58 E79 D61 P61.79 R6 M442407 O
./instances/Rome/grafo9779.61.lgr N61 E90 D74.0472 P71 M601205 F
./instances/Rome/grafo8041.68.lgr N68 E106 D86.9018 P84 M601014 F
./instances/Rome/grafo2517.24.lgr N24 E28 R0 M0.1 O
./instances/Rome/grafo376.10.lgr N10 E9 R0 M0.043 O
./instances/Rome/grafo2789.23.lgr N23 E29 R0 M0.093 O
./instances/Rome/grafo7139.43.lgr N43 E57 D48 P48.79 R3 M377.416 O
./instances/Rome/grafo7596.61.lgr N61 E85 D71 P71 R5 M267533 O
./instances/Rome/grafo6919.39.lgr N39 E57 D48 P48.79 R4 M5574.69 O
./instances/Rome/grafo6696.47.lgr N47 E66 D47 P47.79 R4 M8741.93 O
./instances/Rome/grafo5955.43.lgr N43 E58 D45.6667 P45.79 R2 M18.566 O
./instances/Rome/grafo687.14.lgr N14 E22 D20 P20.79 R1 M3.116 O
./instances/Rome/grafo4072.44.lgr N44 E51 R0 M0.129 O
./instances/Rome/grafo7040.43.lgr N43 E52 D36 P36.79 R1 M4.304 O
./instances/Rome/grafo3526.49.lgr N49 E71 D58 P58.79 R6 M341279 O
./instances/Rome/grafo5910.40.lgr N40 E59 D48.2 P48.79 R4 M4797.75 O
./instances/Rome/grafo9068.70.lgr N70 E90 D69 P69.79 R3 M1585.74 O
./instances/Rome/grafo2956.37.lgr N37 E39 R0 M0.119 O
./instances/Rome/grafo10927.95.lgr N95 E132 D111.468 P107 M600751 F
./instances/Rome/grafo238.10.lgr N10 E11 R0 M0.044 O
./instances/Rome/grafo9896.38.lgr N38 E47 D36 P36.79 R1 M5.271 O
./instances/Rome/grafo1074.14.lgr N14 E19 R0 M0.081 O
./instances/Rome/grafo10874.94.lgr N94 E122 D87.06 P87.79 R5 M100730 O
./instances/Rome/grafo3010.19.lgr N19 E26 D22 P22.79 R1 M3.067 O
./instances/Rome/grafo8894.60.lgr N60 E72 D50.5 P50.79 R2 M20.306 O
./instances/Rome/grafo8230.70.lgr N70 E105 D84.2908 P80 M600995 F
./instances/Rome/grafo2261.12.lgr N12 E14 R0 M0.046 O
./instances/Rome/grafo4832.59.lgr N59 E74 D57.5 P57.79 R2 M34.707 O
./instances/Rome/grafo9400.63.lgr N63 E85 D69.0833 P69.79 R3 M988.462 O
./instances/Rome/grafo10703.95.lgr N95 E126 D101.109 P99 M600943 F
./instances/Rome/grafo4471.77.lgr N77 E107 D89.1879 P87 M600735 F
./instances/Rome/grafo10048.32.lgr N32 E39 D35 P35.79 R1 M3.799 O
./instances/Rome/grafo5169.75.lgr N75 E95 D70 P70.79 R5 M162639 O
./instances/Rome/grafo10981.33.lgr N33 E39 D26 P26.79 R1 M3.406 O
./instances/Rome/grafo1168.24.lgr N24 E25 R0 M0.092 O
./instances/Rome/grafo393.13.lgr N13 E18 R0 M0.068 O
./instances/Rome/grafo1714.12.lgr N12 E18 R0 M0.069 O
./instances/Rome/grafo9081.64.lgr N64 E98 D85 P85.79 R6 M428716 O
./instances/Rome/grafo7973.75.lgr N75 E118 D102.471 P94 M600676 F
./instances/Rome/grafo3271.53.lgr N53 E80 D66.2222 P65 M601080 F
./instances/Rome/grafo8780.96.lgr N96 E141 D108.488 P103 M600762 F
./instances/Rome/grafo7567.45.lgr N45 E59 D49.6667 P49.79 R2 M13.999 O
./instances/Rome/grafo2081.39.lgr N39 E52 D42.5 P42.79 R2 M15.172 O
./instances/Rome/grafo9707.62.lgr N62 E82 D60.0082 P60.79 R5 M71247.2 O
./instances/Rome/grafo9295.66.lgr N66 E96 D83.0494 P81 M601031 F
./instances/Rome/grafo1361.55.lgr N55 E66 R0 M0.165 O
./instances/Rome/grafo329.17.lgr N17 E18 R0 M0.05 O
./instances/Rome/grafo6820.46.lgr N46 E55 R0 M0.131 O
./instances/Rome/grafo11375.33.lgr N33 E39 R0 M0.12 O
./instances/Rome/grafo10807.95.lgr N95 E140 D110.123 P104 M600730 F
./instances/Rome/grafo2062.42.lgr N42 E51 D31 P31.79 R1 M3.959 O
./instances/Rome/grafo4268.52.lgr N52 E65 D46 P46.79 R1 M4.563 O
./instances/Rome/grafo1979.47.lgr N47 E64 D48.2 P48.79 R2 M22.249 O
./instances/Rome/grafo4323.78.lgr N78 E100 D80.1 P80.79 R3 M1112.41 O
./instances/Rome/grafo10189.38.lgr N38 E46 R0 M0.138 O
./instances/Rome/grafo10644.100.lgr N100 E145 D112.703 P105 M600695 F
./instances/Rome/grafo10122.96.lgr N96 E124 D93.1788 P90 M600714 F
./instances/Rome/grafo464.17.lgr N17 E22 R0 M0.073 O
./instances/Rome/grafo8975.72.lgr N72 E87 D56 P56.79 R1 M10.946 O
./instances/Rome/grafo4056.37.lgr N37 E50 D38.5833 P38.79 R2 M35.462 O
./instances/Rome/grafo2093.36.lgr N36 E53 D45.2 P45.79 R2 M30.761 O
./instances/Rome/grafo10934.95.lgr N95 E131 D98.6565 P95 M600724 F
./instances/Rome/grafo515.11.lgr N11 E11 R0 M0.045 O
./instances/Rome/grafo3343.58.lgr N58 E70 D41 P41.79 R1 M4.611 O
./instances/Rome/grafo8029.75.lgr N75 E105 D81.7157 P79 M600944 F
./instances/Rome/grafo7496.42.lgr N42 E56 D43.6667 P43.79 R2 M16.489 O
./instances/Rome/grafo572.17.lgr N17 E18 R0 M0.085 O
./instances/Rome/grafo4567.51.lgr N51 E64 D38 P38.79 R1 M5.398 O
./instances/Rome/grafo4808.59.lgr N59 E78 D67.4231 P67.79 R2 M74.167 O
./instances/Rome/grafo6384.47.lgr N47 E72 D60 P60.79 R6 M241608 O
./instances/Rome/grafo2305.21.lgr N21 E24 R0 M0.089 O
./instances/Rome/grafo2504.36.lgr N36 E49 D42.5 P42.79 R3 M329.504 O
./instances/Rome/grafo7115.52.lgr N52 E64 D52 P52.79 R1 M8.274 O
./instances/Rome/grafo8095.76.lgr N76 E105 D89 P89.79 R5 M49988.1 O
./instances/Rome/grafo4219.64.lgr N64 E75 D47.5 P47.79 R2 M23.787 O
./instances/Rome/grafo1512.26.lgr N26 E30 R0 M0.1 O
./instances/Rome/grafo7548.35.lgr N35 E42 R0 M0.124 O
./instances/Rome/grafo5793.45.lgr N45 E52 D18 P18.79 R1 M3.246 O
./instances/Rome/grafo6868.80.lgr N80 E111 D81.8477 P78 M600958 F
./instances/Rome/grafo9690.63.lgr N63 E88 D71.784 P71 M601134 F
./instances/Rome/grafo8174.75.lgr N75 E102 D73.988 P73 M601339 F
./instances/Rome/grafo3039.27.lgr N27 E31 D17 P17.79 R1 M2.707 O
./instances/Rome/grafo2430.14.lgr N14 E15 R0 M0.071 O
./instances/Rome/grafo3964.38.lgr N38 E48 D31 P31.79 R1 M3.453 O
./instances/Rome/grafo6242.93.lgr N93 E130 D103.386 P100 M600801 F
./instances/Rome/grafo9784.85.lgr N85 E120 D91.3909 P89 M600835 F
./instances/Rome/grafo2003.29.lgr N29 E35 R0 M0.107 O
./instances/Rome/grafo4245.62.lgr N62 E84 D73.25 P73.79 R3 M383.337 O
./instances/Rome/grafo5122.39.lgr N39 E51 D38.6667 P38.79 R2 M22.126 O
./instances/Rome/grafo1006.11.lgr N11 E12 R0 M0.071 O
./instances/Rome/grafo6136.53.lgr N53 E79 D65.6761 P65 M601275 F
./instances/Rome/grafo10382.94.lgr N94 E139 D117.372 P107 M600775 F
./instances/Rome/grafo123.21.lgr N21 E26 R0 M0.097 O
./instances/Rome/grafo3371.55.lgr N55 E60 D35 P35.79 R1 M4.091 O
./instances/Rome/grafo2966.23.lgr N23 E26 R0 M0.09 O
./instances/Rome/grafo4956.51.lgr N51 E59 R0 M0.162 O
./instances/Rome/grafo3797.55.lgr N55 E79 D60 P60.79 R6 M142506 O
./instances/Rome/grafo9652.63.lgr N63 E75 D46.6667 P46.79 R2 M26.93 O
./instances/Rome/grafo10922.100.lgr N100 E130 D108.968 P107 M600670 F
./instances/Rome/grafo2571.21.lgr N21 E28 R0 M0.086 O
./instances/Rome/grafo458.14.lgr N14 E17 R0 M0.071 O
./instances/Rome/grafo6859.69.lgr N69 E87 D63.0769 P63.79 R3 M907.693 O
./instances/Rome/grafo4694.76.lgr N76 E110 D95.2748 P91 M600782 F
./instances/Rome/grafo10123.96.lgr N96 E130 D100.584 P97 M600722 F
./instances/Rome/grafo4022.44.lgr N44 E63 D55 P55.79 R3 M291.837 O
./instances/Rome/grafo1495.58.lgr N58 E79 D58.75 P58.79 R2 M23.924 O
./instances/Rome/grafo3386.57.lgr N57 E86 D64.806 P63 M601185 F
./instances/Rome/grafo6354.41.lgr N41 E56 D43 P43.79 R5 M28648.3 O
./instances/Rome/grafo7506.41.lgr N41 E55 D39.2847 P39.79 R2 M133.505 O
./instances/Rome/grafo8519.70.lgr N70 E92 D75 P75.79 R5 M82641.3 O
./instances/Rome/grafo2858.19.lgr N19 E22 R0 M0.085 O
./instances/Rome/grafo5530.77.lgr N77 E96 D62 P62.79 R4 M11322.4 O
./instances/Rome/grafo9057.64.lgr N64 E85 D63.0097 P63.79 R4 M9147.85 O
./instances/Rome/grafo7414.45.lgr N45 E66 D54.3108 P54.79 R3 M1218.07 O
./instances/Rome/grafo1629.26.lgr N26 E29 R0 M0.098 O
./instances/Rome/grafo8337.73.lgr N73 E93 D70 P70.79 R3 M3296.54 O
./instances/Rome/grafo10476.95.lgr N95 E116 D73.8743 P73 M601157 F
./instances/Rome/grafo7982.76.lgr N76 E97 D69.5586 P69 M601439 F
./instances/Rome/grafo500.15.lgr N15 E17 R0 M0.051 O
./instances/Rome/grafo2822.36.lgr N36 E43 R0 M0.124 O
./instances/Rome/grafo6959.37.lgr N37 E55 D51 P51.79 R2 M174.885 O
./instances/Rome/grafo3163.47.lgr N47 E75 D61.5407 P61 M601168 F
./instances/Rome/grafo9856.37.lgr N37 E50 D40.3485 P40.79 R2 M38.341 O
./instances/Rome/grafo4494.62.lgr N62 E78 D54.6667 P54.79 R2 M28.351 O
./instances/Rome/grafo2640.19.lgr N19 E28 D27 P27.79 R1 M3.445 O
./instances/Rome/grafo5941.41.lgr N41 E48 D35 P35.79 R1 M4.106 O
./instances/Rome/grafo5702.33.lgr N33 E47 D40 P40.79 R1 M4.743 O
./instances/Rome/grafo8096.71.lgr N71 E96 D72 P72.79 R6 M346231 O
./instances/Rome/grafo737.14.lgr N14 E14 R0 M0.047 O
./instances/Rome/grafo1459.56.lgr N56 E69 D49.6667 P49.79 R2 M32.621 O
./instances/Rome/grafo726.14.lgr N14 E15 R0 M0.046 O
./instances/Rome/grafo10021.39.lgr N39 E48 D35 P35.79 R1 M4.5 O
./instances/Rome/grafo9097.65.lgr N65 E97 D83.8582 P82 M600944 F
./instances/Rome/grafo6351.79.lgr N79 E108 D87.2571 P86 M600810 F
./instances/Rome/grafo8580.91.lgr N91 E107 D71.0758 P71.79 R3 M3453.66 O
./instances/Rome/grafo10925.95.lgr N95 E127 D100.004 P97 M600694 F
./instances/Rome/grafo10438.97.lgr N97 E128 D101.219 P98 M600739 F
./instances/Rome/grafo3859.39.lgr N39 E53 D39 P39.79 R1 M5.03 O
./instances/Rome/grafo11639.35.lgr N35 E42 R0 M0.127 O
./instances/Rome/grafo7399.46.lgr N46 E63 D45.0806 P45.79 R3 M736.839 O
./instances/Rome/grafo5057.53.lgr N53 E68 D52 P52.79 R1 M5.74 O
./instances/Rome/grafo7478.38.lgr N38 E47 R0 M0.129 O
./instances/Rome/grafo9278.61.lgr N61 E85 D63 P63.79 R5 M42574.8 O
./instances/Rome/grafo255.14.lgr N14 E16 R0 M0.071 O
./instances/Rome/grafo7649.58.lgr N58 E85 D70.188 P68 M601319 F
./instances/Rome/grafo4200.78.lgr N78 E103 D80 P80.79 R6 M493968 O
./instances/Rome/grafo11400.38.lgr N38 E49 D42 P42.79 R1 M5.013 O
./instances/Rome/grafo7361.76.lgr N76 E92 D58.0517 P58.79 R3 M1905.07 O
./instances/Rome/grafo4251.61.lgr N61 E90 D76 P76.79 R6 M473050 O
./instances/Rome/grafo5673.73.lgr N73 E90 D68 P68.79 R3 M2190.11 O
./instances/Rome/grafo9270.63.lgr N63 E79 D57.3333 P57.79 R2 M55.632 O
./instances/Rome/grafo9697.62.lgr N62 E87 D66 P66.79 R6 M310027 O
./instances/Rome/grafo4285.58.lgr N58 E72 D52 P52.79 R1 M4.792 O
./instances/Rome/grafo322.16.lgr N16 E15 R0 M0.043 O
./instances/Rome/grafo10688.95.lgr N95 E137 D110.92 P104 M600776 F
./instances/Rome/grafo11188.99.lgr N99 E134 D112.011 P107 M600591 F
./instances/Rome/grafo713.12.lgr N12 E13 R0 M0.046 O
./instances/Rome/grafo10470.92.lgr N92 E135 D107.419 P98 M600691 F
./instances/Rome/grafo5966.35.lgr N35 E45 D34 P34.79 R1 M4.056 O
./instances/Rome/grafo571.12.lgr N12 E11 R0 M0.054 O
./instances/Rome/grafo407.10.lgr N10 E9 R0 M0.043 O
./instances/Rome/grafo1513.65.lgr N65 E84 D62 P62.79 R3 M1429.16 O
./instances/Rome/grafo10178.99.lgr N99 E128 D100.362 P98 M600714 F
./instances/Rome/grafo1001.12.lgr N12 E12 R0 M0.05 O
./instances/Rome/grafo8135.81.lgr N81 E119 D95.1643 P90 M600968 F
./instances/Rome/grafo10638.100.lgr N100 E141 D117.085 P110 M600662 F
./instances/Rome/grafo903.17.lgr N17 E18 R0 M0.054 O
./instances/Rome/grafo7467.54.lgr N54 E72 D59.6667 P59.79 R2 M30.66 O
./instances/Rome/grafo7641.39.lgr N39 E58 D43 P43.79 R5 M23966.1 O
./instances/Rome/grafo3143.94.lgr N94 E132 D106.561 P103 M600636 F
./instances/Rome/grafo10615.40.lgr N40 E50 D35 P35.79 R1 M3.948 O
./instances/Rome/grafo5341.56.lgr N56 E79 D68.0031 P68.79 R5 M61413 O
./instances/Rome/grafo7330.40.lgr N40 E50 D41 P41.79 R1 M5.575 O
./instances/Rome/grafo10124.100.lgr N100 E139 D107.048 P99 M600728 F
./instances/Rome/grafo7132.87.lgr N87 E112 D78.5039 P77 M601044 F
./instances/Rome/grafo8333.91.lgr N91 E122 D100.311 P99 M600671 F
./instances/Rome/grafo1575.68.lgr N68 E84 D60.0122 P60.79 R3 M1513.89 O
./instances/Rome/grafo6864.55.lgr N55 E75 D62.1646 P62.79 R2 M76.78 O
./instances/Rome/grafo9962.97.lgr N97 E124 D88.4824 P87 M600752 F
./instances/Rome/grafo10267.95.lgr N95 E125 D95.9201 P93 M600769 F
./instances/Rome/grafo10912.92.lgr N92 E126 D106.144 P104 M600819 F
./instances/Rome/grafo10307.99.lgr N99 E125 D90.0177 P89 M600854 F
./instances/Rome/grafo583.15.lgr N15 E19 R0 M0.079 O
./instances/Rome/grafo11024.38.lgr N38 E45 R0 M0.122 O
./instances/Rome/grafo6263.44.lgr N44 E66 D53 P53.79 R5 M47417.2 O
./instances/Rome/grafo449.18.lgr N18 E25 D18 P18.79 R1 M2.393 O
./instances/Rome/grafo4935.63.lgr N63 E77 D50.113 P50.79 R2 M381.883 O
./instances/Rome/grafo8320.83.lgr N83 E110 D82.1042 P79 M600884 F
./instances/Rome/grafo10718.98.lgr N98 E120 D81.25 P81.79 R3 M1709.97 O
./instances/Rome/grafo7943.76.lgr N76 E98 D82 P82.79 R3 M2680.8 O
./instances/Rome/grafo3495.42.lgr N42 E53 D33 P33.79 R1 M5.848 O
./instances/Rome/grafo4948.78.lgr N78 E104 D79.5729 P79 M601052 F
./instances/Rome/grafo6167.40.lgr N40 E57 D42 P42.79 R3 M390.394 O
./instances/Rome/grafo6669.64.lgr N64 E84 D63.0824 P63.79 R3 M1423.35 O
./instances/Rome/grafo7778.88.lgr N88 E110 D83.2275 P82 M600916 F
./instances/Rome/grafo1366.56.lgr N56 E70 D52.6667 P52.79 R2 M18.419 O
./instances/Rome/grafo3029.32.lgr N32 E40 R0 M0.094 O
./instances/Rome/grafo4293.62.lgr N62 E77 D56 P56.79 R1 M5.843 O
./instances/Rome/grafo7019.62.lgr N62 E90 D75.1545 P74 M601120 F
./instances/Rome/grafo395.35.lgr N35 E46 D30 P30.79 R1 M3.859 O
./instances/Rome/grafo5799.79.lgr N79 E106 D73.48 P72 M601209 F
./instances/Rome/grafo11407.92.lgr N92 E122 D94.4918 P93 M600744 F
./instances/Rome/grafo2737.41.lgr N41 E54 D39.0909 P39.79 R3 M251.231 O
./instances/Rome/grafo3470.41.lgr N41 E51 D38 P38.79 R1 M4.151 O
./instances/Rome/grafo6629.37.lgr N37 E45 D37 P37.79 R1 M5.151 O
./instances/Rome/grafo7897.74.lgr N74 E94 D81.0598 P81.79 R3 M2480.54 O
./instances/Rome/grafo6475.51.lgr N51 E66 D51.5 P51.79 R2 M43.996 O
./instances/Rome/grafo10001.32.lgr N32 E32 R0 M0.086 O
./instances/Rome/grafo4149.60.lgr N60 E80 D62.2105 P62.79 R2 M146.288 O
./instances/Rome/grafo4038.40.lgr N40 E53 D41.6667 P42.79 R2 M70.49 O
./instances/Rome/grafo6355.41.lgr N41 E60 D50 P50.79 R4 M9443.18 O
./instances/Rome/grafo8152.79.lgr N79 E103 D73.073 P73.79 R4 M9283.62 O
./instances/Rome/grafo9537.69.lgr N69 E89 D61 P61.79 R5 M72426.9 O
./instances/Rome/grafo4087.65.lgr N65 E94 D73.312 P72 M601091 F
./instances/Rome/grafo4704.60.lgr N60 E88 D67 P67.79 R6 M147456 O
./instances/Rome/grafo4506.55.lgr N55 E68 D49.5 P49.79 R2 M31.606 O
./instances/Rome/grafo9004.85.lgr N85 E120 D97.6324 P95 M600823 F
./instances/Rome/grafo11070.94.lgr N94 E136 D109.987 P102 M600686 F
./instances/Rome/grafo4048.38.lgr N38 E46 R0 M0.134 O
./instances/Rome/grafo10158.91.lgr N91 E121 D104 P104.79 R4 M12337.2 O
./instances/Rome/grafo4368.64.lgr N64 E82 D58 P58.79 R2 M31.762 O
./instances/Rome/grafo2215.36.lgr N36 E41 R0 M0.095 O
./instances/Rome/grafo595.13.lgr N13 E15 R0 M0.052 O
./instances/Rome/grafo7534.40.lgr N40 E54 D41 P41.79 R1 M3.61 O
./instances/Rome/grafo2768.18.lgr N18 E23 R0 M0.059 O
./instances/Rome/grafo10608.93.lgr N93 E138 D113.325 P102 M600697 F
./instances/Rome/grafo7664.56.lgr N56 E74 D56.05 P56.79 R3 M3041.55 O
./instances/Rome/grafo1960.26.lgr N26 E29 R0 M0.1 O
./instances/Rome/grafo4393.77.lgr N77 E97 D66 P66.79 R4 M10228.1 O
./instances/Rome/grafo5612.36.lgr N36 E42 R0 M0.127 O
./instances/Rome/grafo10070.32.lgr N32 E37 R0 M0.099 O
./instances/Rome/grafo3340.41.lgr N41 E54 D42.5 P42.79 R2 M19.995 O
./instances/Rome/grafo10190.34.lgr N34 E45 D39 P39.79 R1 M4.722 O
./instances/Rome/grafo11366.92.lgr N92 E121 D86.3403 P85 M600832 F
./instances/Rome/grafo1663.39.lgr N39 E50 R0 M0.141 O
./instances/Rome/grafo10699.98.lgr N98 E123 D84 P84.79 R5 M101477 O
./instances/Rome/grafo11418.36.lgr N36 E48 D40.6667 P40.79 R2 M17.777 O
./instances/Rome/grafo1116.16.lgr N16 E17 R0 M0.09 O
./instances/Rome/grafo1662.14.lgr N14 E20 R0 M0.076 O
./instances/Rome/grafo3197.41.lgr N41 E53 D42.6 P42.79 R2 M14.39 O
./instances/Rome/grafo1041.49.lgr N49 E53 R0 M0.159 O
./instances/Rome/grafo5772.40.lgr N40 E49 R0 M0.121 O
./instances/Rome/grafo10443.98.lgr N98 E125 D103 P103.79 R5 M289939 O
./instances/Rome/grafo835.23.lgr N23 E27 R0 M0.093 O
./instances/Rome/grafo6040.34.lgr N34 E35 R0 M0.08 O
./instances/Rome/grafo10775.94.lgr N94 E124 D86.4501 P86 M600975 F
./instances/Rome/grafo8787.91.lgr N91 E119 D89.0508 P88 M600665 F
./instances/Rome/grafo7673.46.lgr N46 E56 R0 M0.173 O
./instances/Rome/grafo10675.95.lgr N95 E131 D105.542 P101 M600555 F
./instances/Rome/grafo3325.42.lgr N42 E52 R0 M0.141 O
./instances/Rome/grafo1917.11.lgr N11 E17 R0 M0.069 O
./instances/Rome/grafo7807.76.lgr N76 E96 D73 P73.79 R4 M23258.2 O
./instances/Rome/grafo7654.45.lgr N45 E59 D45 P45.79 R3 M913.946 O
./instances/Rome/grafo9865.31.lgr N31 E36 R0 M0.111 O
./instances/Rome/grafo2211.16.lgr N16 E28 D21.375 P21.79 R2 M16.386 O
./instances/Rome/grafo5908.79.lgr N79 E100 D77 P77.79 R5 M163600 O
./instances/Rome/grafo3786.41.lgr N41 E50 R0 M0.135 O
./instances/Rome/grafo7968.71.lgr N71 E91 D75 P75.79 R4 M18939.1 O
./instances/Rome/grafo369.20.lgr N20 E28 R0 M0.09 O
./instances/Rome/grafo10296.100.lgr N100 E130 D103.916 P100 M600753 F
./instances/Rome/grafo11296.36.lgr N36 E44 D36 P36.79 R1 M15.062 O
./instances/Rome/grafo8781.88.lgr N88 E122 D99.4676 P95 M600775 F
./instances/Rome/grafo8405.65.lgr N65 E92 D73.228 P72 M601244 F
./instances/Rome/grafo7766.40.lgr N40 E50 D44 P44.79 R1 M5.487 O
./instances/Rome/grafo10125.99.lgr N99 E114 D78.5 P78.79 R2 M53.822 O
./instances/Rome/grafo7170.43.lgr N43 E58 D49.5556 P49.79 R2 M26.252 O
./instances/Rome/grafo3695.39.lgr N39 E47 R0 M0.141 O
./instances/Rome/grafo8056.75.lgr N75 E88 D64 P64.79 R1 M7.062 O
./instances/Rome/grafo2720.14.lgr N14 E17 R0 M0.077 O
./instances/Rome/grafo10968.99.lgr N99 E128 D105.044 P105.79 R4 M6313.29 O
./instances/Rome/grafo8309.78.lgr N78 E104 D84.4473 P83 M600815 F
./instances/Rome/grafo6162.44.lgr N44 E56 D38 P38.79 R1 M3.968 O
./instances/Rome/grafo741.14.lgr N14 E14 R0 M0.047 O
./instances/Rome/grafo6932.64.lgr N64 E88 D61 P61.79 R5 M34148.5 O
./instances/Rome/grafo9521.79.lgr N79 E104 D77.5604 P77 M600933 F
./instances/Rome/grafo8729.87.lgr N87 E121 D97.7626 P94 M600661 F
./instances/Rome/grafo4728.51.lgr N51 E65 R0 M0.164 O
./instances/Rome/grafo11253.94.lgr N94 E127 D96.8084 P94 M600702 F
./instances/Rome/grafo1255.32.lgr N32 E37 R0 M0.118 O
./instances/Rome/grafo8922.92.lgr N92 E130 D103.472 P101 M600768 F
./instances/Rome/grafo7231.51.lgr N51 E62 R0 M0.168 O
./instances/Rome/grafo1413.45.lgr N45 E53 R0 M0.146 O
./instances/Rome/grafo10055.40.lgr N40 E56 D43 P43.79 R1 M4.837 O
./instances/Rome/grafo7974.69.lgr N69 E102 D82.4725 P81 M600829 F
./instances/Rome/grafo1169.18.lgr N18 E20 R0 M0.083 O
./instances/Rome/grafo7566.47.lgr N47 E54 R0 M0.155 O
./instances/Rome/grafo1797.19.lgr N19 E27 R0 M0.088 O
./instances/Rome/grafo6073.62.lgr N62 E75 D51.5 P51.79 R2 M28.907 O
./instances/Rome/grafo3525.40.lgr N40 E52 D33.6667 P33.79 R2 M11.646 O
./instances/Rome/grafo1913.11.lgr N11 E14 R0 M0.084 O
./instances/Rome/grafo4533.77.lgr N77 E105 D73 P73.79 R6 M149764 O
./instances/Rome/grafo6523.47.lgr N47 E65 D50 P50.79 R5 M40941.2 O
./instances/Rome/grafo8145.78.lgr N78 E98 D68 P68.79 R5 M87827.2 O
./instances/Rome/grafo6842.57.lgr N57 E74 D60.1682 P60.79 R2 M243.566 O
./instances/Rome/grafo5717.41.lgr N41 E51 D43 P43.79 R1 M4.893 O
./instances/Rome/grafo8141.79.lgr N79 E108 D92.032 P89 M600835 F
./instances/Rome/grafo336.21.lgr N21 E22 R0 M0.064 O
./instances/Rome/grafo7286.43.lgr N43 E56 D43 P43.79 R1 M5.405 O
./instances/Rome/grafo1067.13.lgr N13 E13 R0 M0.055 O
./instances/Rome/grafo8661.64.lgr N64 E80 D52 P52.79 R3 M1904.93 O
./instances/Rome/grafo9882.34.lgr N34 E39 R0 M0.117 O
./instances/Rome/grafo8316.82.lgr N82 E126 D95.9465 P88 M600877 F
./instances/Rome/grafo9075.72.lgr N72 E91 D62 P62.79 R4 M21434.3 O
./instances/Rome/grafo5251.58.lgr N58 E72 D50 P50.79 R1 M4.905 O
./instances/Rome/grafo11138.100.lgr N100 E129 D88 P88.79 R5 M74605.7 O
./instances/Rome/grafo5662.37.lgr N37 E47 R0 M0.131 O
./instances/Rome/grafo9863.91.lgr N91 E117 D84.3216 P81 M600952 F
./instances/Rome/grafo5867.42.lgr N42 E52 D32 P32.79 R1 M4.519 O
./instances/Rome/grafo2884.18.lgr N18 E25 D22 P22.79 R1 M2.948 O
./instances/Rome/grafo138.38.lgr N38 E48 D40 P40.79 R1 M5.946 O
./instances/Rome/grafo7450.82.lgr N82 E117 D94.8488 P93 M600731 F
./instances/Rome/grafo8662.91.lgr N91 E133 D112.324 P107 M600587 F
./instances/Rome/grafo4076.48.lgr N48 E61 D40 P40.79 R1 M4.816 O
./instances/Rome/grafo9761.68.lgr N68 E94 D68.0059 P68.79 R6 M103564 O
./instances/Rome/grafo10214.94.lgr N94 E125 D105.487 P103 M600735 F
./instances/Rome/grafo8801.91.lgr N91 E127 D102.171 P97 M600731 F
./instances/Rome/grafo5774.42.lgr N42 E53 R0 M0.14 O
./instances/Rome/grafo10525.100.lgr N100 E128 D102 P102.79 R5 M109999 O
./instances/Rome/grafo6649.56.lgr N56 E74 D57 P57.79 R4 M11326.4 O
./instances/Rome/grafo8372.77.lgr N77 E86 R0 M0.199 O
./instances/Rome/grafo9190.80.lgr N80 E104 D79 P79.79 R5 M114728 O
./instances/Rome/grafo724.18.lgr N18 E21 R0 M0.084 O
./instances/Rome/grafo3987.40.lgr N40 E56 D42 P42.79 R3 M462.369 O
./instances/Rome/grafo8601.87.lgr N87 E135 D112.814 P102 M600680 F
./instances/Rome/grafo6299.39.lgr N39 E55 D43.1151 P43.79 R4 M4262.19 O
./instances/Rome/grafo3100.24.lgr N24 E28 R0 M0.084 O
./instances/Rome/grafo3542.40.lgr N40 E53 D40.332 P40.79 R2 M162.147 O
./instances/Rome/grafo7659.34.lgr N34 E47 D42 P42.79 R1 M5.738 O
./instances/Rome/grafo5085.81.lgr N81 E117 D96.9268 P95 M600652 F
./instances/Rome/grafo3486.53.lgr N53 E68 D51.5714 P51.79 R2 M28.853 O
./instances/Rome/grafo3950.55.lgr N55 E74 D55 P55.79 R4 M12150.1 O
./instances/Rome/grafo8026.69.lgr N69 E79 R0 M0.203 O
./instances/Rome/grafo6861.40.lgr N40 E47 R0 M0.134 O
./instances/Rome/grafo5935.36.lgr N36 E42 D33 P33.79 R1 M3.99 O
./instances/Rome/grafo4007.37.lgr N37 E47 D40.4286 P40.79 R2 M74.355 O
./instances/Rome/grafo10984.98.lgr N98 E132 D102.143 P99 M600733 F
./instances/Rome/grafo11064.94.lgr N94 E126 D95.6298 P93 M600889 F
./instances/Rome/grafo9092.61.lgr N61 E99 D84.4296 P79 M600958 F
./instances/Rome/grafo1288.26.lgr N26 E29 R0 M0.101 O
./instances/Rome/grafo7573.59.lgr N59 E75 D53.125 P53.79 R3 M883.463 O
./instances/Rome/grafo1188.54.lgr N54 E70 R0 M0.117 O
./instances/Rome/grafo8345.85.lgr N85 E112 D77 P77.79 R6 M446338 O
./instances/Rome/grafo4931.53.lgr N53 E64 D48 P48.79 R1 M5.831 O
./instances/Rome/grafo10202.92.lgr N92 E131 D113.376 P108 M600552 F
./instances/Rome/grafo2242.25.lgr N25 E32 R0 M0.082 O
./instances/Rome/grafo1628.25.lgr N25 E33 D25 P25.79 R1 M2.61 O
./instances/Rome/grafo4590.54.lgr N54 E72 D55.0238 P55.79 R3 M781.18 O
./instances/Rome/grafo7865.72.lgr N72 E102 D82.077 P81 M600924 F
./instances/Rome/grafo8992.66.lgr N66 E95 D80.7976 P78 M601001 F
./instances/Rome/grafo9269.64.lgr N64 E94 D77.6744 P75 M600963 F
./instances/Rome/grafo9250.73.lgr N73 E100 D84.0075 P84.79 R5 M52957.2 O
./instances/Rome/grafo6822.47.lgr N47 E56 D41 P41.79 R1 M4.784 O
./instances/Rome/grafo4739.57.lgr N57 E72 D54.3846 P54.79 R2 M53.606 O
./instances/Rome/grafo2152.21.lgr N21 E22 R0 M0.062 O
./instances/Rome/grafo6483.60.lgr N60 E83 D60 P60.79 R5 M46877.2 O
./instances/Rome/grafo2814.21.lgr N21 E24 R0 M0.091 O
./instances/Rome/grafo2296.15.lgr N15 E21 R0 M0.075 O
./instances/Rome/grafo5571.39.lgr N39 E55 D45.0333 P45.79 R3 M847.365 O
./instances/Rome/grafo7508.56.lgr N56 E81 D65 P65.79 R6 M532999 O
./instances/Rome/grafo11658.35.lgr N35 E48 D31 P31.79 R1 M5.515 O
./instances/Rome/grafo4716.53.lgr N53 E76 D64 P64.79 R5 M41573.5 O
./instances/Rome/grafo4468.50.lgr N50 E78 D65.0506 P64 M600984 F
./instances/Rome/grafo11316.99.lgr N99 E134 D106.675 P103 M600632 F
./instances/Rome/grafo10115.92.lgr N92 E117 D91 P91.79 R5 M192191 O
./instances/Rome/grafo2559.13.lgr N13 E15 R0 M0.051 O
./instances/Rome/grafo11520.91.lgr N91 E129 D108.406 P103 M600626 F
./instances/Rome/grafo6212.46.lgr N46 E67 D45 P45.79 R5 M13405.5 O
./instances/Rome/grafo8151.76.lgr N76 E93 D67 P67.79 R4 M7913.35 O
./instances/Rome/grafo8139.83.lgr N83 E110 D88.2097 P85 M600751 F
./instances/Rome/grafo8084.75.lgr N75 E90 D73 P73 R1 M11.331 O
./instances/Rome/grafo8445.83.lgr N83 E103 D75.0925 P74 M601142 F
./instances/Rome/grafo2034.31.lgr N31 E41 D33 P33.79 R1 M3.551 O
./instances/Rome/grafo3978.47.lgr N47 E54 D31 P31.79 R1 M4.332 O
./instances/Rome/grafo3152.43.lgr N43 E51 D39 P39.79 R1 M5.693 O
./instances/Rome/grafo3516.44.lgr N44 E60 D40 P40.79 R4 M4760.76 O
./instances/Rome/grafo4969.54.lgr N54 E85 D66.7653 P66 M601092 F
./instances/Rome/grafo7446.45.lgr N45 E56 D40 P40.79 R1 M4.271 O
./instances/Rome/grafo1231.35.lgr N35 E44 D33 P33.79 R1 M5.398 O
./instances/Rome/grafo1237.30.lgr N30 E35 R0 M0.118 O
./instances/Rome/grafo7351.47.lgr N47 E59 D48.5 P48.79 R2 M43.722 O
./instances/Rome/grafo4381.82.lgr N82 E120 D107.509 P103 M600810 F
./instances/Rome/grafo1156.14.lgr N14 E16 R0 M0.081 O
./instances/Rome/grafo2767.20.lgr N20 E22 R0 M0.052 O
./instances/Rome/grafo10839.32.lgr N32 E36 R0 M0.112 O
./instances/Rome/grafo7798.74.lgr N74 E99 D83 P83.79 R6 M412296 O
./instances/Rome/grafo6933.47.lgr N47 E61 D47.6 P47.79 R2 M22.212 O
./instances/Rome/grafo10381.99.lgr N99 E128 D95.2751 P92 M600813 F
./instances/Rome/grafo9388.66.lgr N66 E80 D60.1111 P60.79 R3 M1854.07 O
./instances/Rome/grafo5386.66.lgr N66 E96 D79.8016 P78 M600999 F
./instances/Rome/grafo10967.93.lgr N93 E122 D86.4642 P85 M600797 F
./instances/Rome/grafo7488.46.lgr N46 E59 D42 P42.79 R1 M4.166 O
./instances/Rome/grafo4628.59.lgr N59 E80 D63 P63.79 R4 M12970.7 O
./instances/Rome/grafo7947.78.lgr N78 E98 D61 P61.79 R6 M510716 O
./instances/Rome/grafo5907.58.lgr N58 E85 D69.0556 P69.79 R4 M2092.49 O
./instances/Rome/grafo1329.33.lgr N33 E39 R0 M0.12 O
./instances/Rome/grafo6349.56.lgr N56 E74 D52 P52.79 R3 M2284.92 O
./instances/Rome/grafo4672.76.lgr N76 E119 D108.894 P104 M600692 F
./instances/Rome/grafo8156.69.lgr N69 E86 D67 P67.79 R4 M13948.4 O
./instances/Rome/grafo5426.40.lgr N40 E50 D38 P38.79 R1 M4.469 O
./instances/Rome/grafo2209.20.lgr N20 E31 D28.5 P28.79 R2 M9.358 O
./instances/Rome/grafo978.10.lgr N10 E10 R0 M0.045 O
./instances/Rome/grafo1089.23.lgr N23 E22 R0 M0.066 O
./instances/Rome/grafo4939.59.lgr N59 E71 D45 P45.79 R1 M5.147 O
./instances/Rome/grafo1648.18.lgr N18 E24 R0 M0.088 O
./instances/Rome/grafo10841.35.lgr N35 E45 D33.2727 P33.79 R2 M23.169 O
./instances/Rome/grafo7797.100.lgr N100 E144 D118.183 P108 M600672 F
./instances/Rome/grafo5718.46.lgr N46 E50 R0 M0.159 O
./instances/Rome/grafo10739.93.lgr N93 E113 D83 P83.79 R3 M1310.83 O
./instances/Rome/grafo8292.70.lgr N70 E95 D67.2972 P66 M601269 F
./instances/Rome/grafo8227.69.lgr N69 E107 D88.8769 P83 M600923 F
./instances/Rome/grafo8857.99.lgr N99 E135 D94.1497 P89 M600772 F
./instances/Rome/grafo6813.84.lgr N84 E120 D90.3423 P85 M600959 F
./instances/Rome/grafo8879.92.lgr N92 E119 D82 P82.79 R6 M471465 O
./instances/Rome/grafo3268.42.lgr N42 E56 D41.25 P41.79 R3 M262.767 O
./instances/Rome/grafo4729.63.lgr N63 E80 D56 P56.79 R5 M58017.9 O
./instances/Rome/grafo8390.69.lgr N69 E94 D77 P77.79 R5 M19825.7 O
./instances/Rome/grafo9672.70.lgr N70 E104 D86.2686 P83 M600963 F
./instances/Rome/grafo3945.59.lgr N59 E73 D46.3125 P46.79 R2 M43.398 O
./instances/Rome/grafo3365.43.lgr N43 E72 D59.7065 P59 M601157 F
./instances/Rome/grafo6315.60.lgr N60 E82 D57 P57.79 R3 M1252.07 O
./instances/Rome/grafo8290.81.lgr N81 E118 D94.2093 P89 M600794 F
./instances/Rome/grafo8252.78.lgr N78 E109 D91.1213 P90 M601051 F
./instances/Rome/grafo4459.77.lgr N77 E110 D90.7995 P90 M600840 F
./instances/Rome/grafo6268.57.lgr N57 E75 D57 P57.79 R4 M14675.4 O
./instances/Rome/grafo435.12.lgr N12 E11 R0 M0.051 O
./instances/Rome/grafo6280.65.lgr N65 E83 D52.0909 P52.79 R3 M550.282 O
./instances/Rome/grafo3725.37.lgr N37 E44 D27 P27.79 R1 M3.082 O
./instances/Rome/grafo9926.33.lgr N33 E34 R0 M0.09 O
./instances/Rome/grafo6205.42.lgr N42 E56 D40.4062 P40.79 R2 M47.737 O
./instances/Rome/grafo4601.56.lgr N56 E71 D51.3636 P51.79 R2 M48.162 O
./instances/Rome/grafo7676.45.lgr N45 E61 D44.0068 P44.79 R3 M1387.38 O
./instances/Rome/grafo4943.61.lgr N61 E74 R0 M0.128 O
./instances/Rome/grafo4472.68.lgr N68 E90 D66 P66.79 R3 M965.86 O
./instances/Rome/grafo10859.97.lgr N97 E137 D121.051 P116 M600630 F
./instances/Rome/grafo8412.76.lgr N76 E114 D97.1574 P91 M600744 F
./instances/Rome/grafo10034.40.lgr N40 E54 D45.5 P45.79 R2 M23.378 O
./instances/Rome/grafo11481.32.lgr N32 E38 R0 M0.12 O
./instances/Rome/grafo8522.76.lgr N76 E99 D76 P76.79 R4 M8994.59 O
./instances/Rome/grafo9507.66.lgr N66 E96 D75.5695 P74 M601091 F
./instances/Rome/grafo10941.37.lgr N37 E49 D42 P42.79 R1 M5.365 O
./instances/Rome/grafo4284.72.lgr N72 E100 D86 P86.79 R5 M110173 O
./instances/Rome/grafo645.17.lgr N17 E19 R0 M0.088 O
./instances/Rome/grafo10506.98.lgr N98 E134 D103.22 P101 M600677 F
./instances/Rome/grafo7614.42.lgr N42 E57 D43 P43.79 R3 M1316.2 O
./instances/Rome/grafo4842.58.lgr N58 E81 D65 P65.79 R5 M67257.7 O
./instances/Rome/grafo2355.16.lgr N16 E17 R0 M0.057 O
./instances/Rome/grafo11061.94.lgr N94 E119 D90.8347 P90 M600736 F
./instances/Rome/grafo10254.94.lgr N94 E127 D100.019 P97 M601125 F
./instances/Rome/grafo9514.68.lgr N68 E89 D64.0206 P64.79 R4 M11556.9 O
./instances/Rome/grafo10792.98.lgr N98 E137 D111.306 P106 M600722 F
./instances/Rome/grafo2998.18.lgr N18 E20 R0 M0.091 O
./instances/Rome/grafo9733.62.lgr N62 E81 D59 P59.79 R4 M9243.69 O
./instances/Rome/grafo10131.98.lgr N98 E126 D93.2755 P90 M600811 F
./instances/Rome/grafo4957.87.lgr N87 E107 D65 P65.79 R3 M2508.8 O
./instances/Rome/grafo4780.56.lgr N56 E69 D45.5714 P45.79 R2 M22.752 O
./instances/Rome/grafo8650.91.lgr N91 E130 D105.47 P102 M600751 F
./instances/Rome/grafo4317.77.lgr N77 E102 D77.1667 P77.79 R3 M465.356 O
./instances/Rome/grafo7263.99.lgr N99 E136 D109.457 P107 M600582 F
./instances/Rome/grafo5001.74.lgr N74 E91 D64.1207 P64.79 R3 M1426.2 O
./instances/Rome/grafo4487.62.lgr N62 E86 D70.5837 P69 M601299 F
./instances/Rome/grafo11458.100.lgr N100 E142 D110.633 P103 M600803 F
./instances/Rome/grafo6837.54.lgr N54 E70 D51 P51.79 R1 M5.718 O
./instances/Rome/grafo7033.41.lgr N41 E48 D35 P35.79 R1 M3.707 O
./instances/Rome/grafo10753.33.lgr N33 E42 R0 M0.112 O
./instances/Rome/grafo2762.76.lgr N76 E98 D71 P71.79 R4 M10254.3 O
./instances/Rome/grafo8246.82.lgr N82 E106 D81.0312 P81.79 R4 M6524.77 O
./instances/Rome/grafo1287.26.lgr N26 E28 R0 M0.097 O
./instances/Rome/grafo351.13.lgr N13 E15 R0 M0.042 O
./instances/Rome/grafo7370.49.lgr N49 E64 D48.2966 P48.79 R2 M98.911 O
./instances/Rome/grafo11451.32.lgr N32 E35 R0 M0.115 O
./instances/Rome/grafo6157.42.lgr N42 E66 D58 P58.79 R6 M216968 O
./instances/Rome/grafo640.16.lgr N16 E16 R0 M0.056 O
./instances/Rome/grafo10618.38.lgr N38 E54 D45 P45.79 R5 M30543.9 O
./instances/Rome/grafo1564.66.lgr N66 E85 D67.2273 P67.79 R3 M1443.88 O
./instances/Rome/grafo6764.94.lgr N94 E118 D91.0009 P91.79 R5 M152445 O
./instances/Rome/grafo2231.16.lgr N16 E20 R0 M0.088 O
./instances/Rome/grafo4944.58.lgr N58 E78 D65 P65.79 R1 M7.29 O
./instances/Rome/grafo3757.39.lgr N39 E62 D51 P51.79 R5 M13512.6 O
./instances/Rome/grafo9605.85.lgr N85 E117 D96.1783 P93 M600836 F
./instances/Rome/grafo10019.38.lgr N38 E47 D40 P40.79 R1 M4.652 O
./instances/Rome/grafo3465.60.lgr N60 E80 D58 P58.79 R5 M71736.6 O
./instances/Rome/grafo8107.77.lgr N77 E107 D82.9944 P80 M600946 F
./instances/Rome/grafo897.12.lgr N12 E12 R0 M0.039 O
./instances/Rome/grafo298.20.lgr N20 E27 R0 M0.066 O
./instances/Rome/grafo6632.46.lgr N46 E60 D35 P35.79 R4 M3700.1 O
./instances/Rome/grafo10863.94.lgr N94 E126 D106.168 P103 M600656 F
./instances/Rome/grafo442.12.lgr N12 E12 R0 M0.051 O
./instances/Rome/grafo9542.87.lgr N87 E136 D115.872 P104 M600694 F
./instances/Rome/grafo5261.72.lgr N72 E95 D70 P70.79 R5 M109980 O
./instances/Rome/grafo10906.97.lgr N97 E116 D77 P77.79 R5 M483047 O
./instances/Rome/grafo853.16.lgr N16 E16 R0 M0.054 O
./instances/Rome/grafo8691.89.lgr N89 E117 D96.518 P94 M600658 F
./instances/Rome/grafo9512.65.lgr N65 E93 D73.0293 P71 M601093 F
./instances/Rome/grafo9397.78.lgr N78 E96 D64.1579 P64.79 R3 M892.767 O
./instances/Rome/grafo7984.92.lgr N92 E123 D100.308 P99 M600645 F
./instances/Rome/grafo11315.91.lgr N91 E131 D110.644 P106 M600594 F
./instances/Rome/grafo2501.19.lgr N19 E25 R0 M0.095 O
./instances/Rome/grafo1626.28.lgr N28 E30 R0 M0.062 O
./instances/Rome/grafo8805.80.lgr N80 E124 D103.192 P96 M600687 F
./instances/Rome/grafo9573.65.lgr N65 E73 R0 M0.193 O
./instances/Rome/grafo1172.19.lgr N19 E23 R0 M0.083 O
./instances/Rome/grafo5136.58.lgr N58 E81 D60.0042 P60.79 R4 M3119.44 O
./instances/Rome/grafo3759.53.lgr N53 E72 D53 P53.79 R4 M5448.54 O
./instances/Rome/grafo2516.21.lgr N21 E24 R0 M0.09 O
./instances/Rome/grafo7945.81.lgr N81 E120 D101.84 P95 M600817 F
./instances/Rome/grafo8532.83.lgr N83 E110 D88.5751 P87 M600741 F
./instances/Rome/grafo4994.65.lgr N65 E96 D78.5966 P77 M601008 F
./instances/Rome/grafo7321.39.lgr N39 E48 R0 M0.14 O
./instances/Rome/grafo2323.25.lgr N25 E30 D23 P23.79 R1 M3.001 O
./instances/Rome/grafo10636.95.lgr N95 E135 D107.928 P102 M600727 F
./instances/Rome/grafo10113.94.lgr N94 E139 D116.108 P103 M600694 F
./instances/Rome/grafo6877.85.lgr N85 E120 D100.847 P95 M600730 F
./instances/Rome/grafo11649.38.lgr N38 E43 R0 M0.135 O
./instances/Rome/grafo7894.68.lgr N68 E94 D78.3718 P77 M601036 F
./instances/Rome/grafo7027.76.lgr N76 E100 D77.0098 P77.79 R5 M38613.4 O
./instances/Rome/grafo6688.46.lgr N46 E65 D53 P53.79 R4 M8627.35 O
./instances/Rome/grafo10798.37.lgr N37 E47 D30 P30.79 R1 M3.889 O
./instances/Rome/grafo5232.46.lgr N46 E63 D46 P46.79 R3 M511.55 O
./instances/Rome/grafo6267.38.lgr N38 E40 R0 M0.128 O
./instances/Rome/grafo1047.16.lgr N16 E20 R0 M0.077 O
./instances/Rome/grafo9093.61.lgr N61 E80 D65 P65.79 R4 M14978.6 O
./instances/Rome/grafo3437.38.lgr N38 E45 R0 M0.109 O
./instances/Rome/grafo7055.55.lgr N55 E79 D66.0339 P66.79 R5 M18207 O
./instances/Rome/grafo7498.41.lgr N41 E52 D39 P39.79 R1 M5.374 O
./instances/Rome/grafo7489.39.lgr N39 E52 D45 P45.79 R1 M6.999 O
./instances/Rome/grafo2273.40.lgr N40 E60 D47 P47.79 R2 M75.361 O
./instances/Rome/grafo7710.37.lgr N37 E48 R0 M0.126 O
./instances/Rome/grafo9422.86.lgr N86 E124 D101.982 P97 M600793 F
./instances/Rome/grafo4643.71.lgr N71 E96 D85 P85.79 R2 M63.803 O
./instances/Rome/grafo7604.45.lgr N45 E65 D46 P46.79 R4 M6547.94 O
./instances/Rome/grafo8268.61.lgr N61 E90 D70.8376 P70 M601242 F
./instances/Rome/grafo9917.38.lgr N38 E48 D39 P39.79 R1 M5.312 O
./instances/Rome/grafo1094.17.lgr N17 E19 R0 M0.054 O
./instances/Rome/grafo2872.13.lgr N13 E16 R0 M0.076 O
./instances/Rome/grafo6350.56.lgr N56 E74 D52 P52.79 R3 M2295.25 O
./instances/Rome/grafo698.20.lgr N20 E27 D21 P21.79 R1 M3.067 O
./instances/Rome/grafo2482.15.lgr N15 E18 R0 M0.076 O
./instances/Rome/grafo7877.70.lgr N70 E92 D73 P73.79 R4 M12921 O
./instances/Rome/grafo2507.17.lgr N17 E26 D22 P22.79 R1 M2.956 O
./instances/Rome/grafo551.23.lgr N23 E29 R0 M0.087 O
./instances/Rome/grafo241.16.lgr N16 E21 R0 M0.077 O
./instances/Rome/grafo8928.74.lgr N74 E99 D79.1356 P77 M601120 F
./instances/Rome/grafo3315.96.lgr N96 E129 D101.863 P97 M600834 F
./instances/Rome/grafo4849.54.lgr N54 E68 D50 P50.79 R1 M6.981 O
./instances/Rome/grafo7762.46.lgr N46 E55 D38.6667 P38.79 R2 M15.101 O
./instances/Rome/grafo8873.88.lgr N88 E105 D77.1765 P77.79 R3 M1315.71 O
./instances/Rome/grafo1106.21.lgr N21 E35 D29 P29.79 R2 M31.283 O
./instances/Rome/grafo4717.59.lgr N59 E82 D70 P70.79 R5 M75179.4 O
./instances/Rome/grafo6159.52.lgr N52 E65 D45.5 P45.79 R2 M18.93 O
./instances/Rome/grafo9557.79.lgr N79 E116 D92.1943 P88 M600782 F
./instances/Rome/grafo7056.41.lgr N41 E51 D35 P35.79 R1 M3.479 O
./instances/Rome/grafo5240.43.lgr N43 E58 D49 P49.79 R1 M6.805 O
./instances/Rome/grafo2800.24.lgr N24 E27 R0 M0.063 O
./instances/Rome/grafo8768.86.lgr N86 E124 D106.676 P104 M600698 F
./instances/Rome/grafo8092.84.lgr N84 E111 D81.586 P80 M600932 F
./instances/Rome/grafo5488.58.lgr N58 E77 D57 P57.79 R4 M4741.58 O
./instances/Rome/grafo2228.14.lgr N14 E14 R0 M0.052 O
./instances/Rome/grafo1321.25.lgr N25 E29 R0 M0.101 O
./instances/Rome/grafo10564.37.lgr N37 E47 D36.6667 P36.79 R2 M10.694 O
./instances/Rome/grafo7752.56.lgr N56 E69 D43.4 P43.79 R2 M28.571 O
./instances/Rome/grafo2110.11.lgr N11 E11 R0 M0.054 O
./instances/Rome/grafo1397.26.lgr N26 E27 R0 M0.067 O
./instances/Rome/grafo8917.66.lgr N66 E100 D81.1918 P77 M601106 F
./instances/Rome/grafo2253.18.lgr N18 E25 R0 M0.093 O
./instances/Rome/grafo3426.53.lgr N53 E62 D47 P47.79 R1 M6.446 O
./instances/Rome/grafo4752.81.lgr N81 E109 D79.2099 P77 M601020 F
./instances/Rome/grafo228.19.lgr N19 E24 R0 M0.083 O
./instances/Rome/grafo8424.61.lgr N61 E83 D65.08 P65.79 R4 M7436.93 O
./instances/Rome/grafo7647.42.lgr N42 E46 R0 M0.132 O
./instances/Rome/grafo2809.11.lgr N11 E11 R0 M0.038 O
./instances/Rome/grafo8527.67.lgr N67 E85 D66.4667 P66.79 R2 M107.951 O
./instances/Rome/grafo1717.14.lgr N14 E14 R0 M0.048 O
./instances/Rome/grafo7527.41.lgr N41 E56 D44.3333 P44.79 R2 M46.145 O
./instances/Rome/grafo906.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo3704.52.lgr N52 E71 D50.0741 P50.79 R3 M744.934 O
./instances/Rome/grafo9404.65.lgr N65 E93 D78 P78.79 R6 M357049 O
./instances/Rome/grafo5767.44.lgr N44 E55 D42.3333 P42.79 R2 M37.536 O
./instances/Rome/grafo521.20.lgr N20 E21 R0 M0.064 O
./instances/Rome/grafo2653.14.lgr N14 E18 R0 M0.067 O
./instances/Rome/grafo5517.37.lgr N37 E42 R0 M0.122 O
./instances/Rome/grafo11442.33.lgr N33 E37 R0 M0.106 O
./instances/Rome/grafo11037.99.lgr N99 E144 D118.656 P110 M600728 F
./instances/Rome/grafo5585.34.lgr N34 E41 D31 P31.79 R1 M6.177 O
./instances/Rome/grafo10175.99.lgr N99 E143 D116.762 P108 M600651 F
./instances/Rome/grafo4938.71.lgr N71 E94 D77 P77.79 R4 M13001.8 O
./instances/Rome/grafo1373.27.lgr N27 E31 R0 M0.107 O
./instances/Rome/grafo10980.95.lgr N95 E121 D83.343 P83 M600912 F
./instances/Rome/grafo10710.93.lgr N93 E118 D87.7704 P86 M600931 F
./instances/Rome/grafo8602.87.lgr N87 E118 D97.9983 P96 M600786 F
./instances/Rome/grafo1977.24.lgr N24 E23 R0 M0.076 O
./instances/Rome/grafo8793.100.lgr N100 E138 D115.432 P111 M600735 F
./instances/Rome/grafo8071.81.lgr N81 E112 D88.1529 P84 M600960 F
./instances/Rome/grafo10078.40.lgr N40 E51 D41 P41.79 R1 M5.533 O
./instances/Rome/grafo2278.39.lgr N39 E50 R0 M0.135 O
./instances/Rome/grafo6246.41.lgr N41 E55 D47.5 P47.79 R2 M53.199 O
./instances/Rome/grafo525.16.lgr N16 E20 D12 P12.79 R1 M2.25 O
./instances/Rome/grafo1157.38.lgr N38 E48 D34 P34.79 R1 M4.156 O
./instances/Rome/grafo5214.59.lgr N59 E80 D61 P61.79 R4 M9305.48 O
./instances/Rome/grafo2202.20.lgr N20 E25 R0 M0.09 O
./instances/Rome/grafo9224.65.lgr N65 E100 D79.5412 P77 M601263 F
./instances/Rome/grafo5868.43.lgr N43 E55 D48 P48.79 R1 M5.19 O
./instances/Rome/grafo4544.82.lgr N82 E104 D61.0269 P61.79 R4 M5114.18 O
./instances/Rome/grafo2351.20.lgr N20 E26 D20 P20.79 R1 M3.438 O
./instances/Rome/grafo5219.38.lgr N38 E47 R0 M0.134 O
./instances/Rome/grafo1065.14.lgr N14 E13 R0 M0.048 O
./instances/Rome/grafo6332.47.lgr N47 E62 D45.3214 P45.79 R3 M523.6 O
./instances/Rome/grafo7691.71.lgr N71 E95 D74.5775 P74.79 R3 M950.542 O
./instances/Rome/grafo1013.15.lgr N15 E23 D18 P18.79 R1 M3.001 O
./instances/Rome/grafo947.15.lgr N15 E24 D21 P21.79 R1 M3.48 O
./instances/Rome/grafo3173.63.lgr N63 E87 D63 P63.79 R5 M33360.8 O
./instances/Rome/grafo10527.93.lgr N93 E133 D114.914 P108 M600699 F
./instances/Rome/grafo4857.62.lgr N62 E76 D56.5385 P56.79 R2 M44.408 O
./instances/Rome/grafo10292.100.lgr N100 E140 D114.907 P107 M600713 F
./instances/Rome/grafo6243.37.lgr N37 E55 D47 P47.79 R4 M3716.28 O
./instances/Rome/grafo10779.96.lgr N96 E125 D93 P93.79 R6 M514685 O
./instances/Rome/grafo2656.49.lgr N49 E59 D42.6667 P42.79 R2 M18.099 O
./instances/Rome/grafo2039.39.lgr N39 E45 R0 M0.145 O
./instances/Rome/grafo7822.85.lgr N85 E116 D80.5795 P78 M600923 F
./instances/Rome/grafo2987.17.lgr N17 E20 R0 M0.084 O
./instances/Rome/grafo7698.40.lgr N40 E47 D32 P32.79 R1 M3.823 O
./instances/Rome/grafo3939.39.lgr N39 E50 D38 P38.79 R1 M4.462 O
./instances/Rome/grafo775.17.lgr N17 E23 R0 M0.082 O
./instances/Rome/grafo9387.66.lgr N66 E84 D60 P60.79 R4 M21927.4 O
./instances/Rome/grafo7385.37.lgr N37 E42 R0 M0.127 O
./instances/Rome/grafo9519.65.lgr N65 E85 D67.3333 P67.79 R3 M154.759 O
./instances/Rome/grafo10277.35.lgr N35 E45 R0 M0.12 O
./instances/Rome/grafo3929.62.lgr N62 E76 D57 P57.79 R1 M9.583 O
./instances/Rome/grafo6848.39.lgr N39 E52 D45 P45.79 R1 M6.203 O
./instances/Rome/grafo8207.88.lgr N88 E111 D81 P81.79 R5 M192030 O
./instances/Rome/grafo1753.16.lgr N16 E23 R0 M0.086 O
./instances/Rome/grafo9310.74.lgr N74 E101 D75.0764 P73 M601129 F
./instances/Rome/grafo9317.65.lgr N65 E80 D49.3333 P49.79 R2 M33.229 O
./instances/Rome/grafo9209.66.lgr N66 E80 D57 P57.79 R1 M6.965 O
./instances/Rome/grafo10039.98.lgr N98 E128 D102.995 P101 M600703 F
./instances/Rome/grafo5872.33.lgr N33 E39 R0 M0.121 O
./instances/Rome/grafo10774.93.lgr N93 E127 D103.594 P99 M600638 F
./instances/Rome/grafo2362.36.lgr N36 E54 D49.322 P49.79 R2 M100.911 O
./instances/Rome/grafo7906.67.lgr N67 E86 D65.0556 P65.79 R4 M8297.84 O
./instances/Rome/grafo4355.75.lgr N75 E101 D78 P78.79 R4 M13737 O
./instances/Rome/grafo10585.93.lgr N93 E135 D99.4792 P94 M600788 F
./instances/Rome/grafo4537.75.lgr N75 E106 D91.0006 P91.79 R6 M468375 O
./instances/Rome/grafo4889.58.lgr N58 E77 D65 P65.79 R4 M7648.28 O
./instances/Rome/grafo11397.32.lgr N32 E33 R0 M0.082 O
./instances/Rome/grafo4599.73.lgr N73 E85 D50 P50.79 R2 M60.356 O
./instances/Rome/grafo2757.38.lgr N38 E52 D45.1 P45.79 R2 M115.652 O
./instances/Rome/grafo1765.22.lgr N22 E31 R0 M0.101 O
./instances/Rome/grafo2477.47.lgr N47 E62 D46 P46.79 R3 M821.504 O
./instances/Rome/grafo8161.67.lgr N67 E90 D70 P70.79 R5 M133803 O
./instances/Rome/grafo4369.51.lgr N51 E67 D42 P42.79 R3 M680.704 O
./instances/Rome/grafo6839.47.lgr N47 E53 D36 P36.79 R1 M4.151 O
./instances/Rome/grafo10670.100.lgr N100 E136 D103.091 P98 M600770 F
./instances/Rome/grafo9693.78.lgr N78 E103 D78 P78.79 R3 M2308.2 O
./instances/Rome/grafo125.32.lgr N32 E37 R0 M0.109 O
./instances/Rome/grafo10757.96.lgr N96 E134 D107.442 P103 M600652 F
./instances/Rome/grafo11197.92.lgr N92 E122 D95.1631 P93 M600781 F
./instances/Rome/grafo242.14.lgr N14 E16 R0 M0.079 O
./instances/Rome/grafo7755.40.lgr N40 E57 D43 P43.79 R3 M453.328 O
./instances/Rome/grafo2794.53.lgr N53 E73 D57.0161 P57.79 R5 M63703.9 O
./instances/Rome/grafo7391.45.lgr N45 E61 D54.3462 P54.79 R2 M38.63 O
./instances/Rome/grafo6729.38.lgr N38 E51 D37.3158 P37.79 R3 M195.927 O
./instances/Rome/grafo5301.37.lgr N37 E44 D31 P31.79 R1 M3.599 O
./instances/Rome/grafo9753.85.lgr N85 E120 D94.3532 P89 M600798 F
./instances/Rome/grafo8280.88.lgr N88 E119 D92.9337 P91 M600713 F
./instances/Rome/grafo4340.53.lgr N53 E69 D58.5 P58.79 R2 M37.152 O
./instances/Rome/grafo805.13.lgr N13 E22 R0 M0.066 O
./instances/Rome/grafo6101.36.lgr N36 E42 D26 P26.79 R1 M2.722 O
./instances/Rome/grafo10651.90.lgr N90 E120 D94.2868 P92 M600676 F
./instances/Rome/grafo2853.23.lgr N23 E34 D29.5 P29.79 R2 M20.967 O
./instances/Rome/grafo3087.14.lgr N14 E14 R0 M0.06 O
./instances/Rome/grafo10460.36.lgr N36 E39 R0 M0.121 O
./instances/Rome/grafo11558.37.lgr N37 E43 R0 M0.126 O
./instances/Rome/grafo1048.18.lgr N18 E25 R0 M0.081 O
./instances/Rome/grafo9898.40.lgr N40 E50 D37 P37.79 R1 M4.682 O
./instances/Rome/grafo5833.39.lgr N39 E54 D47.6 P47.79 R2 M17.449 O
./instances/Rome/grafo10524.97.lgr N97 E119 D81.2143 P81.79 R3 M1459.07 O
./instances/Rome/grafo5509.46.lgr N46 E66 D50 P50.79 R4 M10842.4 O
./instances/Rome/grafo1563.74.lgr N74 E92 D71.186 P71.79 R3 M998.382 O
./instances/Rome/grafo10580.98.lgr N98 E134 D110.227 P104 M600691 F
./instances/Rome/grafo11135.95.lgr N95 E129 D108.954 P105 M600676 F
./instances/Rome/grafo7138.42.lgr N42 E53 D44 P44.79 R1 M6.578 O
./instances/Rome/grafo3387.40.lgr N40 E53 D44 P44.79 R1 M10.219 O
./instances/Rome/grafo1394.45.lgr N45 E57 D41 P41.79 R1 M5.038 O
./instances/Rome/grafo9233.64.lgr N64 E84 D66.5 P66.79 R2 M53.917 O
./instances/Rome/grafo3844.52.lgr N52 E78 D60 P60.79 R6 M189885 O
./instances/Rome/grafo7190.52.lgr N52 E71 D59.6667 P59.79 R2 M29.76 O
./instances/Rome/grafo8342.97.lgr N97 E132 D103.664 P100 M600700 F
./instances/Rome/grafo6874.42.lgr N42 E62 D50.0513 P50.79 R4 M3363.79 O
./instances/Rome/grafo7895.77.lgr N77 E106 D78 P78.79 R6 M420623 O
./instances/Rome/grafo11656.91.lgr N91 E123 D99.3962 P97 M600702 F
./instances/Rome/grafo6061.45.lgr N45 E60 D45.6 P45.79 R2 M24.479 O
./instances/Rome/grafo2776.20.lgr N20 E24 D19 P19.79 R1 M2.641 O
./instances/Rome/grafo596.14.lgr N14 E16 R0 M0.073 O
./instances/Rome/grafo5405.45.lgr N45 E58 D40.6667 P40.79 R2 M28.588 O
./instances/Rome/grafo5209.60.lgr N60 E81 D57.1073 P57.79 R4 M4171.48 O
./instances/Rome/grafo2392.14.lgr N14 E14 R0 M0.054 O
./instances/Rome/grafo7694.39.lgr N39 E46 R0 M0.119 O
./instances/Rome/grafo8364.87.lgr N87 E106 D75 P75.79 R4 M17828.4 O
./instances/Rome/grafo6236.77.lgr N77 E94 D70 P70.79 R2 M58.309 O
./instances/Rome/grafo10677.95.lgr N95 E122 D94.6035 P92 M600816 F
./instances/Rome/grafo11063.92.lgr N92 E116 D83.0108 P83.79 R5 M123317 O
./instances/Rome/grafo8223.99.lgr N99 E148 D128.943 P118 M600635 F
./instances/Rome/grafo9183.69.lgr N69 E85 D62.134 P62.79 R2 M306.767 O
./instances/Rome/grafo7045.45.lgr N45 E66 D55.5 P55.79 R2 M43.289 O
./instances/Rome/grafo3820.42.lgr N42 E52 R0 M0.139 O
./instances/Rome/grafo7854.77.lgr N77 E110 D88.6716 P86 M600806 F
./instances/Rome/grafo3940.41.lgr N41 E59 D44.1111 P44.79 R3 M393.887 O
./instances/Rome/grafo4551.61.lgr N61 E77 D64.0287 P64.79 R3 M1700.79 O
./instances/Rome/grafo1603.28.lgr N28 E32 R0 M0.114 O
./instances/Rome/grafo2281.16.lgr N16 E21 R0 M0.076 O
./instances/Rome/grafo9475.65.lgr N65 E84 D66.0625 P66.79 R3 M1299.17 O
./instances/Rome/grafo1199.27.lgr N27 E30 R0 M0.115 O
./instances/Rome/grafo11365.92.lgr N92 E132 D104.87 P98 M600865 F
./instances/Rome/grafo5345.42.lgr N42 E55 D40.5 P40.79 R2 M68.512 O
./instances/Rome/grafo10186.39.lgr N39 E48 R0 M0.136 O
./instances/Rome/grafo10574.94.lgr N94 E128 D98.4917 P95 M600681 F
./instances/Rome/grafo6636.56.lgr N56 E74 D58.6667 P58.79 R2 M38.434 O
./instances/Rome/grafo3896.38.lgr N38 E50 D37 P37.79 R1 M4.277 O
./instances/Rome/grafo10247.95.lgr N95 E126 D104.284 P102 M600626 F
./instances/Rome/grafo5446.40.lgr N40 E50 D31.4167 P31.79 R2 M110.791 O
./instances/Rome/grafo1448.52.lgr N52 E63 D44 P44.79 R1 M4.846 O
./instances/Rome/grafo2506.43.lgr N43 E56 D44.2308 P44.79 R2 M36.251 O
./instances/Rome/grafo8343.75.lgr N75 E106 D79.1092 P77 M601016 F
./instances/Rome/grafo2843.43.lgr N43 E51 D42 P42.79 R1 M5.028 O
./instances/Rome/grafo10132.97.lgr N97 E134 D106.767 P102 M600633 F
./instances/Rome/grafo5755.61.lgr N61 E85 D70.6448 P69 M601326 F
./instances/Rome/grafo11220.92.lgr N92 E132 D110.161 P104 M600667 F
./instances/Rome/grafo2256.23.lgr N23 E26 R0 M0.097 O
./instances/Rome/grafo5422.44.lgr N44 E63 D50 P50.79 R4 M3706.53 O
./instances/Rome/grafo1755.20.lgr N20 E22 R0 M0.084 O
./instances/Rome/grafo9305.62.lgr N62 E74 D47.4091 P47.79 R2 M79.918 O
./instances/Rome/grafo4951.60.lgr N60 E80 D66 P66.79 R4 M10369.6 O
./instances/Rome/grafo6715.52.lgr N52 E72 D60.25 P60.79 R3 M943.925 O
./instances/Rome/grafo518.15.lgr N15 E17 R0 M0.067 O
./instances/Rome/grafo7445.49.lgr N49 E72 D57 P57.79 R6 M261872 O
./instances/Rome/grafo10088.39.lgr N39 E55 D46.6667 P46.79 R2 M22.448 O
./instances/Rome/grafo851.17.lgr N17 E19 R0 M0.088 O
./instances/Rome/grafo8629.84.lgr N84 E114 D93.1787 P90 M600735 F
./instances/Rome/grafo4218.55.lgr N55 E67 D42.6667 P42.79 R2 M33.148 O
./instances/Rome/grafo6976.40.lgr N40 E55 D41.1429 P41.79 R3 M542.732 O
./instances/Rome/grafo7962.78.lgr N78 E113 D96.7589 P93 M600773 F
./instances/Rome/grafo9406.84.lgr N84 E120 D101.643 P95 M600898 F
./instances/Rome/grafo5340.34.lgr N34 E47 D36 P36.79 R2 M29.695 O
./instances/Rome/grafo795.14.lgr N14 E20 R0 M0.066 O
./instances/Rome/grafo3408.62.lgr N62 E73 D44 P44.79 R1 M5.532 O
./instances/Rome/grafo4898.64.lgr N64 E85 D56.0138 P56.79 R5 M44548.5 O
./instances/Rome/grafo6598.71.lgr N71 E104 D81.428 P79 M601000 F
./instances/Rome/grafo7248.41.lgr N41 E55 D39.5 P39.79 R2 M17.64 O
./instances/Rome/grafo911.12.lgr N12 E13 R0 M0.048 O
./instances/Rome/grafo1555.37.lgr N37 E48 D31 P31.79 R1 M3.231 O
./instances/Rome/grafo6029.39.lgr N39 E52 D46 P46 R1 M6.168 O
./instances/Rome/grafo4019.40.lgr N40 E46 R0 M0.146 O
./instances/Rome/grafo706.18.lgr N18 E25 R0 M0.088 O
./instances/Rome/grafo2350.11.lgr N11 E12 R0 M0.04 O
./instances/Rome/grafo5573.34.lgr N34 E42 R0 M0.112 O
./instances/Rome/grafo9231.81.lgr N81 E116 D98.3269 P94 M600794 F
./instances/Rome/grafo3772.56.lgr N56 E83 D62 P62.79 R6 M156133 O
./instances/Rome/grafo4738.65.lgr N65 E89 D72.0362 P72.79 R5 M46327 O
./instances/Rome/grafo2206.19.lgr N19 E23 R0 M0.091 O
./instances/Rome/grafo2512.12.lgr N12 E14 R0 M0.037 O
./instances/Rome/grafo11299.93.lgr N93 E132 D109.463 P106 M600637 F
./instances/Rome/grafo5991.34.lgr N34 E41 D32 P32.79 R1 M3.606 O
./instances/Rome/grafo11646.32.lgr N32 E34 R0 M0.074 O
./instances/Rome/grafo10371.95.lgr N95 E125 D97.2766 P95 M600619 F
./instances/Rome/grafo8581.94.lgr N94 E121 D104.103 P104.79 R3 M2480.16 O
./instances/Rome/grafo604.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo10930.100.lgr N100 E130 D97.7307 P94 M600802 F
./instances/Rome/grafo6356.37.lgr N37 E43 R0 M0.141 O
./instances/Rome/grafo3299.53.lgr N53 E70 D55 P55.79 R5 M89629.4 O
./instances/Rome/grafo286.18.lgr N18 E20 R0 M0.093 O
./instances/Rome/grafo6780.50.lgr N50 E70 D49 P49.79 R5 M26682.2 O
./instances/Rome/grafo4708.76.lgr N76 E91 D62 P62.79 R1 M9.351 O
./instances/Rome/grafo10800.37.lgr N37 E45 D33 P33 R1 M7.027 O
./instances/Rome/grafo7082.53.lgr N53 E65 D54 P54.79 R1 M5.378 O
./instances/Rome/grafo4723.58.lgr N58 E70 D51.1597 P51.79 R2 M219.773 O
./instances/Rome/grafo1884.16.lgr N16 E16 R0 M0.063 O
./instances/Rome/grafo8817.88.lgr N88 E127 D110.916 P103 M600694 F
./instances/Rome/grafo4179.79.lgr N79 E100 D76.0617 P76.79 R4 M7926.06 O
./instances/Rome/grafo3484.51.lgr N51 E68 D51.0449 P51.79 R3 M1174.93 O
./instances/Rome/grafo6618.82.lgr N82 E101 D75 P75.79 R3 M2495.39 O
./instances/Rome/grafo9792.80.lgr N80 E112 D83.9448 P81 M601061 F
./instances/Rome/grafo10864.99.lgr N99 E140 D115.956 P110 M600705 F
./instances/Rome/grafo3887.38.lgr N38 E52 D46 P46.79 R1 M5.446 O
./instances/Rome/grafo5720.47.lgr N47 E64 D49 P49.79 R3 M949.397 O
./instances/Rome/grafo6633.53.lgr N53 E77 D65 P65.79 R4 M8156.24 O
./instances/Rome/grafo693.16.lgr N16 E19 R0 M0.09 O
./instances/Rome/grafo1195.27.lgr N27 E31 R0 M0.093 O
./instances/Rome/grafo2826.37.lgr N37 E51 D43.3857 P43.79 R2 M43.175 O
./instances/Rome/grafo1443.67.lgr N67 E85 D66 P66.79 R4 M13204.5 O
./instances/Rome/grafo5028.83.lgr N83 E117 D93.8055 P91 M600795 F
./instances/Rome/grafo7325.43.lgr N43 E50 D33 P33.79 R1 M4.372 O
./instances/Rome/grafo597.17.lgr N17 E24 R0 M0.098 O
./instances/Rome/grafo5316.36.lgr N36 E41 R0 M0.134 O
./instances/Rome/grafo8214.94.lgr N94 E126 D90.7432 P90 M600813 F
./instances/Rome/grafo3502.58.lgr N58 E77 D62.1139 P62.79 R3 M711.485 O
./instances/Rome/grafo1924.16.lgr N16 E18 R0 M0.083 O
./instances/Rome/grafo6652.54.lgr N54 E74 D61 P61.79 R4 M10180.3 O
./instances/Rome/grafo5634.43.lgr N43 E60 D43 P43.79 R3 M746.312 O
./instances/Rome/grafo2903.15.lgr N15 E16 R0 M0.082 O
./instances/Rome/grafo1645.21.lgr N21 E23 R0 M0.067 O
./instances/Rome/grafo11311.40.lgr N40 E51 D43.6667 P43.79 R2 M28.577 O
./instances/Rome/grafo9821.77.lgr N77 E95 D64 P64.79 R3 M2583.36 O
./instances/Rome/grafo4421.60.lgr N60 E73 D47.1327 P47.79 R3 M1131.29 O
./instances/Rome/grafo6476.39.lgr N39 E50 D38 P38.79 R1 M7.063 O
./instances/Rome/grafo4840.59.lgr N59 E82 D60.25 P60.79 R3 M675.063 O
./instances/Rome/grafo7601.48.lgr N48 E64 D50 P50.79 R4 M7145.34 O
./instances/Rome/grafo6762.34.lgr N34 E44 R0 M0.117 O
./instances/Rome/grafo6642.35.lgr N35 E42 D28 P28.79 R1 M3.8 O
./instances/Rome/grafo2831.21.lgr N21 E33 D28 P28.79 R1 M3.723 O
./instances/Rome/grafo3172.51.lgr N51 E71 D60 P60.79 R5 M19032.3 O
./instances/Rome/grafo1269.26.lgr N26 E28 R0 M0.098 O
./instances/Rome/grafo8434.69.lgr N69 E99 D71.9647 P70 M601304 F
./instances/Rome/grafo4818.65.lgr N65 E84 D65 P65.79 R4 M12251.6 O
./instances/Rome/grafo8515.61.lgr N61 E73 D56 P56.79 R1 M7.878 O
./instances/Rome/grafo9040.63.lgr N63 E74 R0 M0.18 O
./instances/Rome/grafo2652.16.lgr N16 E20 R0 M0.066 O
./instances/Rome/grafo9466.69.lgr N69 E86 D63 P63.79 R3 M520.941 O
./instances/Rome/grafo3154.44.lgr N44 E57 D50.5 P50.79 R2 M27.906 O
./instances/Rome/grafo3309.59.lgr N59 E84 D69.036 P69.79 R4 M2690.93 O
./instances/Rome/grafo9895.33.lgr N33 E37 R0 M0.116 O
./instances/Rome/grafo5790.37.lgr N37 E46 D37 P37.79 R1 M4.724 O
./instances/Rome/grafo5928.77.lgr N77 E91 D55.1875 P55.79 R2 M159.599 O
./instances/Rome/grafo3634.40.lgr N40 E47 R0 M0.145 O
./instances/Rome/grafo1438.49.lgr N49 E59 D36 P36.79 R1 M6.305 O
./instances/Rome/grafo5286.37.lgr N37 E48 D39 P39.79 R1 M4.031 O
./instances/Rome/grafo4012.49.lgr N49 E65 D49 P49.79 R4 M8416.51 O
./instances/Rome/grafo6491.51.lgr N51 E57 R0 M0.172 O
./instances/Rome/grafo1730.29.lgr N29 E35 R0 M0.1 O
./instances/Rome/grafo7108.86.lgr N86 E106 D79 P79.79 R4 M48766.7 O
./instances/Rome/grafo829.17.lgr N17 E21 R0 M0.087 O
./instances/Rome/grafo10240.97.lgr N97 E134 D112.454 P107 M600592 F
./instances/Rome/grafo6551.49.lgr N49 E66 D56.1053 P56.79 R3 M1457.4 O
./instances/Rome/grafo8365.87.lgr N87 E120 D96.7556 P93 M600801 F
./instances/Rome/grafo5247.33.lgr N33 E38 R0 M0.118 O
./instances/Rome/grafo2009.23.lgr N23 E30 D23 P23.79 R1 M3.77 O
./instances/Rome/grafo7307.37.lgr N37 E47 D41 P41.79 R1 M5.655 O
./instances/Rome/grafo11272.99.lgr N99 E133 D96.4772 P93 M600763 F
./instances/Rome/grafo1380.61.lgr N61 E72 D44 P44.79 R1 M6.972 O
./instances/Rome/grafo7152.57.lgr N57 E78 D65.0851 P64 M601107 F
./instances/Rome/grafo3699.99.lgr N99 E133 D97.5047 P93 M601209 F
./instances/Rome/grafo10691.95.lgr N95 E123 D92.8885 P92 M600797 F
./instances/Rome/grafo2367.12.lgr N12 E15 R0 M0.069 O
./instances/Rome/grafo9459.79.lgr N79 E119 D100.856 P96 M600834 F
./instances/Rome/grafo1672.19.lgr N19 E21 R0 M0.09 O
./instances/Rome/grafo5812.46.lgr N46 E58 D45.5714 P45.79 R2 M32.693 O
./instances/Rome/grafo1368.31.lgr N31 E44 D38.6667 P38.79 R2 M16.906 O
./instances/Rome/grafo9922.39.lgr N39 E50 D38.4286 P38.79 R2 M18.917 O
./instances/Rome/grafo10281.34.lgr N34 E42 R0 M0.123 O
./instances/Rome/grafo9202.71.lgr N71 E107 D81.9541 P78 M601054 F
./instances/Rome/grafo10323.97.lgr N97 E128 D101.739 P98 M600600 F
./instances/Rome/grafo1338.25.lgr N25 E26 R0 M0.103 O
./instances/Rome/grafo3040.44.lgr N44 E50 R0 M0.126 O
./instances/Rome/grafo6441.41.lgr N41 E54 D40.3333 P40.79 R2 M27.118 O
./instances/Rome/grafo8037.62.lgr N62 E81 D55 P55.79 R4 M6710.9 O
./instances/Rome/grafo5472.43.lgr N43 E58 D43 P43.79 R3 M1171.39 O
./instances/Rome/grafo9155.63.lgr N63 E83 D65.0548 P65.79 R3 M1743.33 O
./instances/Rome/grafo9664.80.lgr N80 E103 D75.8097 P75 M600950 F
./instances/Rome/grafo763.18.lgr N18 E23 R0 M0.082 O
./instances/Rome/grafo10818.97.lgr N97 E128 D86.0927 P84 M600951 F
./instances/Rome/grafo3649.38.lgr N38 E54 D46 P46.79 R3 M232.585 O
./instances/Rome/grafo10948.98.lgr N98 E130 D96.2064 P95 M600604 F
./instances/Rome/grafo1170.27.lgr N27 E28 R0 M0.107 O
./instances/Rome/grafo1918.16.lgr N16 E23 R0 M0.086 O
./instances/Rome/grafo2282.20.lgr N20 E24 R0 M0.078 O
./instances/Rome/grafo7327.39.lgr N39 E51 R0 M0.127 O
./instances/Rome/grafo11262.41.lgr N41 E49 D36 P36.79 R1 M5.569 O
./instances/Rome/grafo3032.30.lgr N30 E35 R0 M0.107 O
./instances/Rome/grafo2850.14.lgr N14 E17 R0 M0.078 O
./instances/Rome/grafo2447.39.lgr N39 E61 D49.3339 P48 M602347 F
./instances/Rome/grafo388.13.lgr N13 E16 R0 M0.071 O
./instances/Rome/grafo7998.71.lgr N71 E91 D66 P66.79 R4 M24533.3 O
./instances/Rome/grafo7761.44.lgr N44 E55 D41 P41.79 R1 M5.643 O
./instances/Rome/grafo806.15.lgr N15 E16 R0 M0.046 O
./instances/Rome/grafo7715.40.lgr N40 E56 D45 P45.79 R3 M315.444 O
./instances/Rome/grafo3836.53.lgr N53 E92 D76.508 P72 M600826 F
./instances/Rome/grafo9704.80.lgr N80 E110 D87.4218 P86 M601236 F
./instances/Rome/grafo5922.42.lgr N42 E54 D39 P39.79 R1 M4.642 O
./instances/Rome/grafo1062.15.lgr N15 E19 R0 M0.065 O
./instances/Rome/grafo7343.44.lgr N44 E53 D39 P39.79 R1 M6.315 O
./instances/Rome/grafo3475.53.lgr N53 E70 D54 P54.79 R4 M5731.06 O
./instances/Rome/grafo3292.56.lgr N56 E84 D68.0208 P67 M601082 F
./instances/Rome/grafo2734.25.lgr N25 E28 R0 M0.095 O
./instances/Rome/grafo7989.61.lgr N61 E87 D67 P67.79 R6 M283906 O
./instances/Rome/grafo3746.62.lgr N62 E80 D60 P60.79 R4 M22480.9 O
./instances/Rome/grafo6011.35.lgr N35 E45 D37.2614 P37.79 R2 M75.35 O
./instances/Rome/grafo3774.41.lgr N41 E47 R0 M0.144 O
./instances/Rome/grafo523.20.lgr N20 E23 R0 M0.082 O
./instances/Rome/grafo4061.39.lgr N39 E47 D31 P31.79 R1 M4.048 O
./instances/Rome/grafo4350.80.lgr N80 E106 D78.7109 P78 M601085 F
./instances/Rome/grafo9160.72.lgr N72 E100 D74.1994 P73 M601413 F
./instances/Rome/grafo10788.98.lgr N98 E132 D107.876 P106 M600541 F
./instances/Rome/grafo2675.12.lgr N12 E14 R0 M0.047 O
./instances/Rome/grafo6074.46.lgr N46 E62 D48 P48.79 R2 M12.63 O
./instances/Rome/grafo11157.100.lgr N100 E138 D111.473 P107 M600660 F
./instances/Rome/grafo5148.34.lgr N34 E37 R0 M0.117 O
./instances/Rome/grafo5923.65.lgr N65 E92 D72 P72.79 R6 M271803 O
./instances/Rome/grafo284.28.lgr N28 E36 D25 P25.79 R1 M3.612 O
./instances/Rome/grafo2245.17.lgr N17 E19 R0 M0.055 O
./instances/Rome/grafo10593.98.lgr N98 E130 D94.712 P91 M600830 F
./instances/Rome/grafo9892.34.lgr N34 E38 R0 M0.12 O
./instances/Rome/grafo10784.98.lgr N98 E126 D100.341 P98 M600761 F
./instances/Rome/grafo3505.43.lgr N43 E56 D40.5714 P40.79 R2 M33.944 O
./instances/Rome/grafo10197.96.lgr N96 E135 D114.304 P107 M600639 F
./instances/Rome/grafo2834.24.lgr N24 E28 R0 M0.096 O
./instances/Rome/grafo4499.55.lgr N55 E72 D60 P60.79 R1 M6.716 O
./instances/Rome/grafo1830.24.lgr N24 E29 R0 M0.094 O
./instances/Rome/grafo7405.46.lgr N46 E64 D50.0283 P50.79 R4 M6266.14 O
./instances/Rome/grafo2860.18.lgr N18 E21 R0 M0.087 O
./instances/Rome/grafo10937.100.lgr N100 E136 D107.423 P102 M600711 F
./instances/Rome/grafo4419.61.lgr N61 E80 D61 P61.79 R5 M140622 O
./instances/Rome/grafo3981.43.lgr N43 E53 D34 P34.79 R1 M4.027 O
./instances/Rome/grafo7003.56.lgr N56 E73 D53 P53.79 R4 M4166.97 O
./instances/Rome/grafo958.13.lgr N13 E16 R0 M0.074 O
./instances/Rome/grafo10172.99.lgr N99 E132 D97.6888 P94 M600647 F
./instances/Rome/grafo10433.97.lgr N97 E128 D88.9169 P85 M600869 F
./instances/Rome/grafo11092.97.lgr N97 E134 D114.303 P108 M600704 F
./instances/Rome/grafo9238.85.lgr N85 E103 D72.043 P72.79 R3 M2141.69 O
./instances/Rome/grafo1449.21.lgr N21 E20 R0 M0.062 O
./instances/Rome/grafo1217.27.lgr N27 E29 R0 M0.093 O
./instances/Rome/grafo5044.59.lgr N59 E84 D64.1112 P63 M601142 F
./instances/Rome/grafo831.16.lgr N16 E17 R0 M0.054 O
./instances/Rome/grafo7629.42.lgr N42 E65 D49 P49.79 R5 M18519.1 O
./instances/Rome/grafo3298.58.lgr N58 E76 D54 P54.79 R3 M1514.44 O
./instances/Rome/grafo8166.75.lgr N75 E104 D86.2236 P85 M600976 F
./instances/Rome/grafo3023.34.lgr N34 E42 R0 M0.123 O
./instances/Rome/grafo3234.50.lgr N50 E65 D56.4 P56.79 R2 M25.643 O
./instances/Rome/grafo3546.36.lgr N36 E49 D38.5 P38.79 R2 M22.23 O
./instances/Rome/grafo2471.14.lgr N14 E16 R0 M0.071 O
./instances/Rome/grafo5223.60.lgr N60 E83 D58 P58.79 R6 M426818 O
./instances/Rome/grafo2913.40.lgr N40 E58 D46.0064 P46.79 R4 M5961.06 O
./instances/Rome/grafo9094.83.lgr N83 E111 D85.0139 P83 M600767 F
./instances/Rome/grafo8211.77.lgr N77 E98 D66 P66.79 R5 M27515.3 O
./instances/Rome/grafo1122.17.lgr N17 E17 R0 M0.063 O
./instances/Rome/grafo4720.81.lgr N81 E109 D87.3673 P85 M600944 F
./instances/Rome/grafo6283.36.lgr N36 E45 D34 P34.79 R1 M4.098 O
./instances/Rome/grafo3911.34.lgr N34 E44 D35 P35.79 R1 M5.497 O
./instances/Rome/grafo11158.94.lgr N94 E120 D86.0605 P86.79 R4 M6229.46 O
./instances/Rome/grafo5011.62.lgr N62 E85 D65 P65.79 R4 M16158.3 O
./instances/Rome/grafo2457.37.lgr N37 E48 D39.4286 P39.79 R2 M36.22 O
./instances/Rome/grafo9900.39.lgr N39 E44 R0 M0.133 O
./instances/Rome/grafo497.15.lgr N15 E17 R0 M0.068 O
./instances/Rome/grafo3932.38.lgr N38 E48 R0 M0.132 O
./instances/Rome/grafo11169.99.lgr N99 E128 D101.658 P100 M600735 F
./instances/Rome/grafo3454.39.lgr N39 E50 D35 P35.79 R1 M3.765 O
./instances/Rome/grafo10727.94.lgr N94 E131 D106.398 P100 M600756 F
./instances/Rome/grafo7418.99.lgr N99 E132 D105.254 P105 M600550 F
./instances/Rome/grafo9468.79.lgr N79 E109 D82.2225 P81 M601151 F
./instances/Rome/grafo5499.38.lgr N38 E48 D36.6667 P36.79 R2 M24.987 O
./instances/Rome/grafo8811.96.lgr N96 E127 D96.3199 P95 M600765 F
./instances/Rome/grafo5529.36.lgr N36 E44 D34 P34.79 R1 M6.088 O
./instances/Rome/grafo2719.21.lgr N21 E26 R0 M0.09 O
./instances/Rome/grafo10224.95.lgr N95 E133 D104.597 P101 M600771 F
./instances/Rome/grafo3166.57.lgr N57 E75 D58 P58.79 R4 M13777.8 O
./instances/Rome/grafo7041.44.lgr N44 E52 D35 P35.79 R1 M3.548 O
./instances/Rome/grafo8596.84.lgr N84 E111 D88.5691 P86 M600814 F
./instances/Rome/grafo1043.15.lgr N15 E19 R0 M0.083 O
./instances/Rome/grafo10534.100.lgr N100 E141 D109.795 P104 M600668 F
./instances/Rome/grafo6413.62.lgr N62 E95 D78.7355 P78 M600951 F
./instances/Rome/grafo6510.49.lgr N49 E59 R0 M0.166 O
./instances/Rome/grafo2668.12.lgr N12 E13 R0 M0.048 O
./instances/Rome/grafo11424.95.lgr N95 E129 D99.7381 P97 M601271 F
./instances/Rome/grafo2569.14.lgr N14 E16 R0 M0.083 O
./instances/Rome/grafo651.16.lgr N16 E15 R0 M0.053 O
./instances/Rome/grafo4839.63.lgr N63 E87 D70 P70.79 R5 M80014.3 O
./instances/Rome/grafo11221.92.lgr N92 E113 D77 P77.79 R5 M50329.1 O
./instances/Rome/grafo3354.63.lgr N63 E83 D67 P67.79 R4 M41217.3 O
./instances/Rome/grafo5756.32.lgr N32 E36 R0 M0.119 O
./instances/Rome/grafo5092.52.lgr N52 E66 D44.6667 P44.79 R2 M16.926 O
./instances/Rome/grafo904.20.lgr N20 E22 R0 M0.061 O
./instances/Rome/grafo1600.28.lgr N28 E37 D27.4286 P27.79 R2 M22.196 O
./instances/Rome/grafo6128.47.lgr N47 E60 D44.5 P44.79 R2 M40.543 O
./instances/Rome/grafo1844.42.lgr N42 E54 D39.6667 P39.79 R2 M20.454 O
./instances/Rome/grafo8126.71.lgr N71 E99 D80 P80.79 R6 M374580 O
./instances/Rome/grafo11057.96.lgr N96 E133 D110.339 P104 M600783 F
./instances/Rome/grafo932.28.lgr N28 E35 R0 M0.12 O
./instances/Rome/grafo10380.98.lgr N98 E135 D103.238 P97 M600687 F
./instances/Rome/grafo1641.30.lgr N30 E33 R0 M0.116 O
./instances/Rome/grafo4850.55.lgr N55 E75 D57.1009 P57.79 R3 M2091.64 O
./instances/Rome/grafo4690.61.lgr N61 E83 D67 P67.79 R2 M155.55 O
./instances/Rome/grafo10146.97.lgr N97 E142 D121.516 P114 M600665 F
./instances/Rome/grafo9431.79.lgr N79 E103 D72 P72.79 R5 M92141.5 O
./instances/Rome/grafo5985.62.lgr N62 E87 D69.833 P67 M601266 F
./instances/Rome/grafo10729.36.lgr N36 E46 D36 P36.79 R1 M3.659 O
./instances/Rome/grafo3944.39.lgr N39 E54 D47.5714 P47.79 R2 M26.554 O
./instances/Rome/grafo4536.83.lgr N83 E102 D71 P71.79 R4 M5486.93 O
./instances/Rome/grafo2610.17.lgr N17 E18 R0 M0.082 O
./instances/Rome/grafo10827.99.lgr N99 E135 D105.468 P103 M600610 F
./instances/Rome/grafo8592.74.lgr N74 E102 D80.7845 P79 M602480 F
./instances/Rome/grafo11554.36.lgr N36 E50 D42 P42.79 R3 M766.783 O
./instances/Rome/grafo6561.48.lgr N48 E68 D52.0667 P52.79 R3 M821.828 O
./instances/Rome/grafo2839.37.lgr N37 E47 D33.6 P33.79 R2 M24.96 O
./instances/Rome/grafo4168.76.lgr N76 E101 D75 P75.79 R6 M548049 O
./instances/Rome/grafo4749.61.lgr N61 E73 D49.75 P50.79 R2 M124.687 O
./instances/Rome/grafo1206.29.lgr N29 E36 R0 M0.119 O
./instances/Rome/grafo6253.41.lgr N41 E48 R0 M0.114 O
./instances/Rome/grafo1410.67.lgr N67 E85 D58 P58.79 R3 M955.647 O
./instances/Rome/grafo9482.79.lgr N79 E104 D77.5919 P77 M601620 F
./instances/Rome/grafo9043.73.lgr N73 E95 D84 P84.79 R3 M2107.79 O
./instances/Rome/grafo9048.63.lgr N63 E74 D45 P45.79 R1 M6.134 O
./instances/Rome/grafo3969.54.lgr N54 E70 D55.25 P55.79 R3 M658.355 O
./instances/Rome/grafo1160.17.lgr N17 E23 R0 M0.085 O
./instances/Rome/grafo4204.74.lgr N74 E99 D80 P80.79 R4 M6910.26 O
./instances/Rome/grafo9074.70.lgr N70 E90 D75 P75.79 R4 M11260.2 O
./instances/Rome/grafo5486.43.lgr N43 E54 D43.2857 P43.79 R2 M61.897 O
./instances/Rome/grafo4439.80.lgr N80 E102 D72.4286 P72.79 R3 M949.816 O
./instances/Rome/grafo772.11.lgr N11 E13 R0 M0.081 O
./instances/Rome/grafo10687.96.lgr N96 E134 D113.613 P111 M600608 F
./instances/Rome/grafo8809.94.lgr N94 E116 D86 P86.79 R3 M1982.87 O
./instances/Rome/grafo2935.11.lgr N11 E11 R0 M0.044 O
./instances/Rome/grafo5300.59.lgr N59 E80 D69.0909 P69.79 R3 M1600.83 O
./instances/Rome/grafo1598.29.lgr N29 E33 R0 M0.105 O
./instances/Rome/grafo1665.17.lgr N17 E17 R0 M0.049 O
./instances/Rome/grafo11529.36.lgr N36 E52 D46.5 P46.79 R2 M24.918 O
./instances/Rome/grafo2091.34.lgr N34 E47 D36 P36.79 R1 M3.912 O
./instances/Rome/grafo113.28.lgr N28 E31 R0 M0.099 O
./instances/Rome/grafo3802.41.lgr N41 E57 D46.0447 P46.79 R3 M946.347 O
./instances/Rome/grafo669.12.lgr N12 E12 R0 M0.052 O
./instances/Rome/grafo3931.37.lgr N37 E47 D36.25 P36.79 R3 M538.603 O
./instances/Rome/grafo5839.36.lgr N36 E40 D23 P23.79 R1 M2.929 O
./instances/Rome/grafo11001.97.lgr N97 E136 D106.985 P101 M600831 F
./instances/Rome/grafo2083.52.lgr N52 E63 D45 P45.79 R1 M6.464 O
./instances/Rome/grafo7274.38.lgr N38 E54 D45.25 P45.79 R3 M950.443 O
./instances/Rome/grafo3831.44.lgr N44 E52 R0 M0.134 O
./instances/Rome/grafo11445.36.lgr N36 E41 R0 M0.112 O
./instances/Rome/grafo3735.39.lgr N39 E53 D42 P42.79 R3 M1056.25 O
./instances/Rome/grafo6845.40.lgr N40 E49 D32 P32.79 R1 M4.329 O
./instances/Rome/grafo2212.36.lgr N36 E41 R0 M0.126 O
./instances/Rome/grafo11464.35.lgr N35 E47 D40 P40.79 R3 M291.24 O
./instances/Rome/grafo3799.44.lgr N44 E66 D53 P53.79 R5 M31794.5 O
./instances/Rome/grafo4922.61.lgr N61 E91 D71.9449 P71 M601051 F
./instances/Rome/grafo447.14.lgr N14 E16 R0 M0.078 O
./instances/Rome/grafo6241.46.lgr N46 E60 D48 P48.79 R3 M1012.06 O
./instances/Rome/grafo8671.93.lgr N93 E114 D78.05 P78.79 R4 M10046.4 O
./instances/Rome/grafo9562.66.lgr N66 E91 D72 P72.79 R6 M359528 O
./instances/Rome/grafo2298.13.lgr N13 E14 R0 M0.048 O
./instances/Rome/grafo6628.46.lgr N46 E63 D51 P51.79 R3 M1012.76 O
./instances/Rome/grafo4790.62.lgr N62 E85 D67 P67.79 R5 M55391.3 O
./instances/Rome/grafo11604.34.lgr N34 E43 D29 P29.79 R1 M4.426 O
./instances/Rome/grafo9277.76.lgr N76 E102 D84.661 P83 M600896 F
./instances/Rome/grafo9473.64.lgr N64 E79 D56.6667 P56.79 R2 M36.571 O
./instances/Rome/grafo3383.38.lgr N38 E62 D52 P52.79 R6 M102779 O
./instances/Rome/grafo11160.100.lgr N100 E122 D95.3003 P94 M600755 F
./instances/Rome/grafo8882.100.lgr N100 E158 D138.729 P121 M600634 F
./instances/Rome/grafo4011.48.lgr N48 E62 D43.4348 P43.79 R2 M46.877 O
./instances/Rome/grafo3129.37.lgr N37 E48 R0 M0.145 O
./instances/Rome/grafo9571.67.lgr N67 E77 D56 P56.79 R1 M8.63 O
./instances/Rome/grafo5008.58.lgr N58 E77 D54.0556 P54.79 R4 M6517.71 O
./instances/Rome/grafo5391.74.lgr N74 E100 D84.3784 P83 M601033 F
./instances/Rome/grafo3150.40.lgr N40 E46 R0 M0.147 O
./instances/Rome/grafo4068.38.lgr N38 E49 D39.2901 P39.79 R2 M94.069 O
./instances/Rome/grafo6470.45.lgr N45 E66 D49.014 P49.79 R4 M2595.05 O
./instances/Rome/grafo9574.74.lgr N74 E107 D93.6216 P91 M600721 F
./instances/Rome/grafo4966.53.lgr N53 E66 D50 P50.79 R1 M5.046 O
./instances/Rome/grafo1605.50.lgr N50 E54 R0 M0.149 O
./instances/Rome/grafo5303.34.lgr N34 E44 R0 M0.121 O
./instances/Rome/grafo137.21.lgr N21 E36 D31.5 P32.79 R2 M73.56 O
./instances/Rome/grafo818.13.lgr N13 E14 R0 M0.047 O
./instances/Rome/grafo5837.36.lgr N36 E56 D50.0714 P50.79 R3 M584.446 O
./instances/Rome/grafo9091.86.lgr N86 E111 D71 P71.79 R6 M555412 O
./instances/Rome/grafo1347.25.lgr N25 E29 R0 M0.098 O
./instances/Rome/grafo5611.76.lgr N76 E102 D79.0481 P79.79 R4 M13156.5 O
./instances/Rome/grafo3061.32.lgr N32 E46 D34 P34.79 R1 M4.362 O
./instances/Rome/grafo8966.89.lgr N89 E107 D71 P71.79 R3 M2642.81 O
./instances/Rome/grafo10848.94.lgr N94 E119 D105.25 P105.79 R3 M1147.34 O
./instances/Rome/grafo8566.98.lgr N98 E139 D105.677 P101 M600758 F
./instances/Rome/grafo8417.61.lgr N61 E89 D74 P74.79 R6 M326387 O
./instances/Rome/grafo4213.71.lgr N71 E94 D71.0108 P71.79 R4 M10245.8 O
./instances/Rome/grafo6698.37.lgr N37 E54 D49.4444 P49.79 R2 M33.096 O
./instances/Rome/grafo4491.61.lgr N61 E79 D55.1068 P55.79 R3 M1636.69 O
./instances/Rome/grafo4032.42.lgr N42 E51 R0 M0.137 O
./instances/Rome/grafo2203.33.lgr N33 E41 D32 P32.79 R1 M4.149 O
./instances/Rome/grafo6977.74.lgr N74 E101 D80.3917 P79 M601059 F
./instances/Rome/grafo461.10.lgr N10 E10 R0 M0.056 O
./instances/Rome/grafo8146.77.lgr N77 E99 D75 P75.79 R5 M63457.1 O
./instances/Rome/grafo4376.60.lgr N60 E73 D51 P51.79 R1 M8.908 O
./instances/Rome/grafo2820.14.lgr N14 E14 R0 M0.06 O
./instances/Rome/grafo9430.65.lgr N65 E76 D43.1111 P43.79 R3 M545.235 O
./instances/Rome/grafo1679.18.lgr N18 E24 R0 M0.086 O
./instances/Rome/grafo6607.51.lgr N51 E61 R0 M0.143 O
./instances/Rome/grafo3677.51.lgr N51 E71 D57 P57.79 R5 M49609.8 O
./instances/Rome/grafo4128.61.lgr N61 E88 D72.4565 P71 M601401 F
./instances/Rome/grafo10315.98.lgr N98 E127 D92.6825 P92 M600678 F
./instances/Rome/grafo5818.77.lgr N77 E111 D96.5545 P93 M600764 F
./instances/Rome/grafo5199.42.lgr N42 E61 D44 P44.79 R5 M32814.8 O
./instances/Rome/grafo5344.41.lgr N41 E52 D42 P42.79 R1 M5.01 O
./instances/Rome/grafo1445.30.lgr N30 E38 R0 M0.102 O
./instances/Rome/grafo6556.60.lgr N60 E88 D75.0737 P74 M600918 F
./instances/Rome/grafo3111.48.lgr N48 E54 R0 M0.151 O
./instances/Rome/grafo179.35.lgr N35 E42 R0 M0.131 O
./instances/Rome/grafo789.24.lgr N24 E30 R0 M0.096 O
./instances/Rome/grafo5105.52.lgr N52 E81 D66 P66.79 R6 M78595.6 O
./instances/Rome/grafo8331.95.lgr N95 E120 D85.7294 P83 M600834 F
./instances/Rome/grafo8361.65.lgr N65 E84 D60.0128 P60.79 R3 M1137.57 O
./instances/Rome/grafo10712.98.lgr N98 E141 D108.621 P103 M600766 F
./instances/Rome/grafo1774.10.lgr N10 E15 R0 M0.077 O
./instances/Rome/grafo6619.48.lgr N48 E57 D42 P42.79 R1 M4.772 O
./instances/Rome/grafo11053.94.lgr N94 E132 D108.39 P104 M600714 F
./instances/Rome/grafo10744.96.lgr N96 E129 D100.966 P97 M600677 F
./instances/Rome/grafo4052.41.lgr N41 E56 D43.3333 P43.79 R2 M17.319 O
./instances/Rome/grafo511.13.lgr N13 E14 R0 M0.075 O
./instances/Rome/grafo5444.55.lgr N55 E70 D53.1778 P53.79 R2 M78.006 O
./instances/Rome/grafo9627.80.lgr N80 E98 D65 P65.79 R5 M109342 O
./instances/Rome/grafo11485.39.lgr N39 E52 D43.2 P43.79 R2 M23.019 O
./instances/Rome/grafo5781.35.lgr N35 E43 D34 P34.79 R1 M4.094 O
./instances/Rome/grafo3092.24.lgr N24 E28 R0 M0.092 O
./instances/Rome/grafo5216.43.lgr N43 E57 D49.3249 P49.79 R2 M82.336 O
./instances/Rome/grafo2639.29.lgr N29 E43 D36 P36.79 R1 M4.167 O
./instances/Rome/grafo7531.38.lgr N38 E44 R0 M0.128 O
./instances/Rome/grafo6088.41.lgr N41 E48 D32 P32.79 R1 M4.795 O
./instances/Rome/grafo6973.41.lgr N41 E58 D46 P46.79 R4 M5040.96 O
./instances/Rome/grafo8585.91.lgr N91 E123 D96.3483 P93 M600710 F
./instances/Rome/grafo898.10.lgr N10 E9 R0 M0.05 O
./instances/Rome/grafo9158.65.lgr N65 E87 D64 P64.79 R5 M41745.8 O
./instances/Rome/grafo2210.28.lgr N28 E32 R0 M0.089 O
./instances/Rome/grafo1841.18.lgr N18 E26 R0 M0.081 O
./instances/Rome/grafo5335.32.lgr N32 E37 D29 P29.79 R1 M3.397 O
./instances/Rome/grafo5826.73.lgr N73 E94 D72 P72.79 R5 M105847 O
./instances/Rome/grafo4383.75.lgr N75 E105 D90.0679 P86 M600758 F
./instances/Rome/grafo5469.81.lgr N81 E98 D59.2222 P59.79 R3 M741.754 O
./instances/Rome/grafo3338.56.lgr N56 E71 D57 P57.79 R1 M5.747 O
./instances/Rome/grafo8423.82.lgr N82 E109 D85.8174 P84 M600774 F
./instances/Rome/grafo11468.36.lgr N36 E47 D38.3333 P38.79 R2 M35.401 O
./instances/Rome/grafo4820.66.lgr N66 E100 D81.2669 P78 M600972 F
./instances/Rome/grafo9325.63.lgr N63 E86 D71.0121 P71.79 R5 M83917.1 O
./instances/Rome/grafo5764.36.lgr N36 E43 D33 P33.79 R1 M5.037 O
./instances/Rome/grafo6134.45.lgr N45 E55 D35 P35.79 R1 M4.516 O
./instances/Rome/grafo3384.52.lgr N52 E81 D69.3102 P67 M601286 F
./instances/Rome/grafo2930.35.lgr N35 E37 R0 M0.131 O
./instances/Rome/grafo8759.94.lgr N94 E124 D85.1217 P83 M601009 F
./instances/Rome/grafo10163.93.lgr N93 E121 D98.8988 P97 M600758 F
./instances/Rome/grafo4017.44.lgr N44 E60 D47.0523 P47.79 R3 M1905.76 O
./instances/Rome/grafo9621.90.lgr N90 E112 D82.0476 P82.79 R4 M21501.8 O
./instances/Rome/grafo7092.37.lgr N37 E47 D32 P32.79 R1 M3.818 O
./instances/Rome/grafo7436.67.lgr N67 E89 D64 P64.79 R5 M80942.9 O
./instances/Rome/grafo7266.70.lgr N70 E84 D61.3333 P61.79 R2 M73.31 O
./instances/Rome/grafo7841.83.lgr N83 E107 D79.0326 P78 M601227 F
./instances/Rome/grafo5269.42.lgr N42 E54 D43 P43.79 R1 M4.751 O
./instances/Rome/grafo4684.63.lgr N63 E82 D73.0897 P73.79 R3 M1977.35 O
./instances/Rome/grafo9322.67.lgr N67 E92 D73.08 P73.79 R4 M6428.41 O
./instances/Rome/grafo11002.96.lgr N96 E133 D106.735 P103 M600604 F
./instances/Rome/grafo5035.56.lgr N56 E71 D50.5 P50.79 R2 M28.399 O
./instances/Rome/grafo4783.80.lgr N80 E107 D84 P84.79 R5 M89815.8 O
./instances/Rome/grafo6883.43.lgr N43 E54 D45.6667 P45.79 R2 M25.119 O
./instances/Rome/grafo4171.57.lgr N57 E80 D64 P64.79 R4 M6796.14 O
./instances/Rome/grafo6139.40.lgr N40 E51 D45 P45.79 R1 M6.45 O
./instances/Rome/grafo4296.55.lgr N55 E68 D54.3333 P54.79 R2 M33.917 O
./instances/Rome/grafo9910.32.lgr N32 E37 D28 P28.79 R1 M3.702 O
./instances/Rome/grafo4885.71.lgr N71 E105 D92.8646 P90 M600771 F
./instances/Rome/grafo8190.73.lgr N73 E100 D66.6949 P65 M601105 F
./instances/Rome/grafo10072.97.lgr N97 E136 D107.347 P102 M600646 F
./instances/Rome/grafo4761.64.lgr N64 E93 D72.6902 P71 M601221 F
./instances/Rome/grafo2023.16.lgr N16 E20 R0 M0.084 O
./instances/Rome/grafo2766.26.lgr N26 E32 R0 M0.097 O
./instances/Rome/grafo931.13.lgr N13 E15 R0 M0.074 O
./instances/Rome/grafo3727.39.lgr N39 E53 D40.5556 P40.79 R2 M19.47 O
./instances/Rome/grafo4116.60.lgr N60 E88 D69.0012 P69.79 R6 M118108 O
./instances/Rome/grafo2553.18.lgr N18 E19 R0 M0.046 O
./instances/Rome/grafo2581.45.lgr N45 E54 D37 P37.79 R1 M3.222 O
./instances/Rome/grafo2845.14.lgr N14 E16 R0 M0.035 O
./instances/Rome/grafo1162.11.lgr N11 E11 R0 M0.035 O
./instances/Rome/grafo2421.17.lgr N17 E19 R0 M0.06 O
./instances/Rome/grafo3643.36.lgr N36 E43 R0 M0.095 O
./instances/Rome/grafo1606.63.lgr N63 E85 D71 P71.79 R4 M19165.3 O
./instances/Rome/grafo8196.76.lgr N76 E92 D66.3571 P66.79 R3 M1040.71 O
./instances/Rome/grafo11050.98.lgr N98 E141 D116.072 P111 M600782 F
./instances/Rome/grafo5926.43.lgr N43 E62 D47 P47.79 R4 M2336.13 O
./instances/Rome/grafo3213.44.lgr N44 E57 D43 P43.79 R1 M4.448 O
./instances/Rome/grafo11245.92.lgr N92 E118 D94.0588 P94.79 R4 M23053.9 O
./instances/Rome/grafo4134.57.lgr N57 E84 D72.0475 P72.79 R4 M5083.3 O
./instances/Rome/grafo9511.84.lgr N84 E119 D98.283 P97 M600958 F
./instances/Rome/grafo5757.69.lgr N69 E100 D78.6048 P75 M601262 F
./instances/Rome/grafo1831.17.lgr N17 E19 R0 M0.085 O
./instances/Rome/grafo11367.92.lgr N92 E118 D96.2991 P96.79 R4 M9287.95 O
./instances/Rome/grafo4111.35.lgr N35 E50 D45.6667 P45.79 R2 M23.185 O
./instances/Rome/grafo7777.87.lgr N87 E111 D74.8302 P74 M601123 F
./instances/Rome/grafo4760.55.lgr N55 E73 D61.6667 P61.79 R2 M27.727 O
./instances/Rome/grafo8696.73.lgr N73 E104 D81.9085 P81 M600829 F
./instances/Rome/grafo5045.55.lgr N55 E76 D58 P58.79 R4 M5500.18 O
./instances/Rome/grafo11212.41.lgr N41 E56 D45 P45.79 R3 M1289.46 O
./instances/Rome/grafo6661.55.lgr N55 E72 D57.4545 P57.79 R2 M30.908 O
./instances/Rome/grafo5353.39.lgr N39 E45 R0 M0.127 O
./instances/Rome/grafo10854.99.lgr N99 E135 D103.674 P100 M600668 F
./instances/Rome/grafo9362.98.lgr N98 E143 D118.246 P108 M600675 F
./instances/Rome/grafo9301.61.lgr N61 E77 D54.25 P54.79 R2 M69.811 O
./instances/Rome/grafo3565.42.lgr N42 E52 R0 M0.133 O
./instances/Rome/grafo5372.36.lgr N36 E47 D37 P37.79 R1 M6.16 O
./instances/Rome/grafo6586.48.lgr N48 E69 D57.0625 P57.79 R4 M6156.61 O
./instances/Rome/grafo4418.53.lgr N53 E63 D41 P41.79 R1 M3.901 O
./instances/Rome/grafo11502.100.lgr N100 E126 D81.6667 P80 M600890 F
./instances/Rome/grafo1675.19.lgr N19 E21 R0 M0.09 O
./instances/Rome/grafo1891.18.lgr N18 E19 R0 M0.054 O
./instances/Rome/grafo5581.45.lgr N45 E62 D48 P48.79 R3 M1218.58 O
./instances/Rome/grafo3400.93.lgr N93 E124 D95.1946 P94 M600678 F
./instances/Rome/grafo2941.38.lgr N38 E54 D46 P46.79 R3 M1759.89 O
./instances/Rome/grafo8322.70.lgr N70 E102 D86.8056 P85 M600928 F
./instances/Rome/grafo1713.19.lgr N19 E19 R0 M0.057 O
./instances/Rome/grafo5347.80.lgr N80 E95 D59 P59.79 R2 M111.558 O
./instances/Rome/grafo8471.89.lgr N89 E117 D89.1729 P87 M600691 F
./instances/Rome/grafo9989.32.lgr N32 E38 R0 M0.123 O
./instances/Rome/grafo9136.67.lgr N67 E86 D71 P71.79 R4 M7600.76 O
./instances/Rome/grafo10142.37.lgr N37 E47 D39.6667 P39.79 R2 M15.633 O
./instances/Rome/grafo10759.96.lgr N96 E122 D76.8276 P76 M601449 F
./instances/Rome/grafo10425.93.lgr N93 E122 D93.0966 P93.79 R4 M16073.1 O
./instances/Rome/grafo7847.77.lgr N77 E117 D97.6831 P92 M600765 F
./instances/Rome/grafo11546.97.lgr N97 E140 D113.969 P109 M600698 F
./instances/Rome/grafo1052.22.lgr N22 E34 D25 P25.79 R1 M3.794 O
./instances/Rome/grafo9954.32.lgr N32 E34 R0 M0.108 O
./instances/Rome/grafo1818.26.lgr N26 E28 R0 M0.091 O
./instances/Rome/grafo3240.46.lgr N46 E66 D50 P50.79 R4 M3071.06 O
./instances/Rome/grafo11648.90.lgr N90 E131 D105.099 P100 M600744 F
./instances/Rome/grafo4583.59.lgr N59 E80 D65 P65.79 R5 M87154.5 O
./instances/Rome/grafo4774.65.lgr N65 E85 D71.004 P71.79 R3 M2006.74 O
./instances/Rome/grafo3906.49.lgr N49 E61 R0 M0.138 O
./instances/Rome/grafo4502.55.lgr N55 E76 D61.473 P62.79 R3 M2056.1 O
./instances/Rome/grafo11636.32.lgr N32 E32 R0 M0.084 O
./instances/Rome/grafo2890.12.lgr N12 E14 R0 M0.035 O
./instances/Rome/grafo4466.66.lgr N66 E102 D82.1713 P78 M601079 F
./instances/Rome/grafo5062.64.lgr N64 E78 D60.0556 P60.79 R3 M617.979 O
./instances/Rome/grafo4221.55.lgr N55 E69 D48.6667 P48.79 R2 M23.06 O
./instances/Rome/grafo532.11.lgr N11 E11 R0 M0.052 O
./instances/Rome/grafo8254.72.lgr N72 E85 D57.1429 P57.79 R2 M99.633 O
./instances/Rome/grafo1840.28.lgr N28 E34 R0 M0.115 O
./instances/Rome/grafo219.11.lgr N11 E13 R0 M0.044 O
./instances/Rome/grafo11378.36.lgr N36 E47 D40.25 P40.79 R3 M238.963 O
./instances/Rome/grafo11313.96.lgr N96 E144 D125.486 P116 M600728 F
./instances/Rome/grafo8489.87.lgr N87 E106 D68.0148 P68.79 R4 M10511.5 O
./instances/Rome/grafo9350.63.lgr N63 E85 D60 P60.79 R5 M71107.4 O
./instances/Rome/grafo674.15.lgr N15 E18 R0 M0.084 O
./instances/Rome/grafo2288.16.lgr N16 E24 R0 M0.081 O
./instances/Rome/grafo1869.31.lgr N31 E33 R0 M0.103 O
./instances/Rome/grafo5241.42.lgr N42 E55 D36.2667 P36.79 R2 M33.367 O
./instances/Rome/grafo9679.66.lgr N66 E95 D79.4152 P77 M601035 F
./instances/Rome/grafo9666.72.lgr N72 E112 D89.6304 P84 M600864 F
./instances/Rome/grafo5604.39.lgr N39 E61 D50.5 P50.79 R3 M153.399 O
./instances/Rome/grafo3544.42.lgr N42 E60 D45.0083 P45.79 R4 M5558.52 O
./instances/Rome/grafo9776.86.lgr N86 E113 D81.383 P80 M601194 F
./instances/Rome/grafo11041.97.lgr N97 E126 D89.3993 P88 M600818 F
./instances/Rome/grafo4147.81.lgr N81 E107 D84.4517 P82 M600872 F
./instances/Rome/grafo11608.32.lgr N32 E33 R0 M0.118 O
./instances/Rome/grafo11374.33.lgr N33 E44 R0 M0.111 O
./instances/Rome/grafo3997.40.lgr N40 E56 D47.375 P47.79 R2 M45.409 O
./instances/Rome/grafo10516.94.lgr N94 E138 D115.009 P107 M600741 F
./instances/Rome/grafo6679.82.lgr N82 E107 D80 P80.79 R4 M14211.1 O
./instances/Rome/grafo2597.15.lgr N15 E17 R0 M0.077 O
./instances/Rome/grafo9855.35.lgr N35 E40 R0 M0.128 O
./instances/Rome/grafo2578.34.lgr N34 E36 R0 M0.115 O
./instances/Rome/grafo4817.55.lgr N55 E80 D61.1372 P60 M601719 F
./instances/Rome/grafo1986.27.lgr N27 E34 D31 P31.79 R1 M4.084 O
./instances/Rome/grafo4162.63.lgr N63 E81 D65.03 P65.79 R3 M1781.01 O
./instances/Rome/grafo11149.100.lgr N100 E136 D101.617 P97 M600708 F
./instances/Rome/grafo2325.13.lgr N13 E13 R0 M0.052 O
./instances/Rome/grafo843.14.lgr N14 E14 R0 M0.046 O
./instances/Rome/grafo10044.38.lgr N38 E46 D33 P33.79 R1 M3.876 O
./instances/Rome/grafo4141.64.lgr N64 E79 D55.6667 P55.79 R2 M30.708 O
./instances/Rome/grafo7971.73.lgr N73 E92 D64 P64.79 R5 M58405.4 O
./instances/Rome/grafo7574.86.lgr N86 E110 D82.0653 P82.79 R5 M46953.8 O
./instances/Rome/grafo5362.37.lgr N37 E45 D35 P35.79 R1 M4.481 O
./instances/Rome/grafo1458.48.lgr N48 E63 D47.5 P47.79 R2 M22.043 O
./instances/Rome/grafo7658.44.lgr N44 E61 D48 P48.79 R2 M25.443 O
./instances/Rome/grafo3095.34.lgr N34 E44 D32 P32.79 R1 M4.196 O
./instances/Rome/grafo504.25.lgr N25 E29 R0 M0.093 O
./instances/Rome/grafo6577.38.lgr N38 E49 D38 P38.79 R1 M16.109 O
./instances/Rome/grafo1391.27.lgr N27 E30 R0 M0.104 O
./instances/Rome/grafo4341.56.lgr N56 E73 D54.0588 P54.79 R2 M96.497 O
./instances/Rome/grafo3883.42.lgr N42 E65 D52.0233 P52.79 R4 M2665.91 O
./instances/Rome/grafo3444.41.lgr N41 E53 D41 P41.79 R3 M630.25 O
./instances/Rome/grafo8113.70.lgr N70 E94 D79 P79.79 R5 M107715 O
./instances/Rome/grafo8226.90.lgr N90 E129 D102.962 P96 M600864 F
./instances/Rome/grafo7833.72.lgr N72 E105 D82.6262 P80 M600945 F
./instances/Rome/grafo6234.39.lgr N39 E52 D41.6 P41.79 R2 M24.934 O
./instances/Rome/grafo5924.57.lgr N57 E74 D58.3158 P58.79 R3 M813.828 O
./instances/Rome/grafo7314.43.lgr N43 E53 D33 P33.79 R1 M4.074 O
./instances/Rome/grafo4769.53.lgr N53 E72 D55 P55.79 R3 M350.241 O
./instances/Rome/grafo11486.37.lgr N37 E49 R0 M0.115 O
./instances/Rome/grafo11392.90.lgr N90 E128 D108.53 P106 M600726 F
./instances/Rome/grafo4071.43.lgr N43 E60 D45 P45.79 R5 M28992.3 O
./instances/Rome/grafo4876.60.lgr N60 E78 D55.4545 P55.79 R2 M34.248 O
./instances/Rome/grafo5007.64.lgr N64 E78 D51.5 P51.79 R2 M37.442 O
./instances/Rome/grafo9063.73.lgr N73 E98 D81 P81.79 R6 M593027 O
./instances/Rome/grafo178.33.lgr N33 E42 D28 P28.79 R1 M4.488 O
./instances/Rome/grafo5544.67.lgr N67 E86 D63.0968 P63.79 R3 M1298.64 O
./instances/Rome/grafo2363.34.lgr N34 E39 R0 M0.125 O
./instances/Rome/grafo10870.94.lgr N94 E129 D109.542 P104 M600547 F
./instances/Rome/grafo3861.99.lgr N99 E140 D114.234 P108 M600653 F
./instances/Rome/grafo9804.84.lgr N84 E121 D97.462 P94 M600688 F
./instances/Rome/grafo1176.11.lgr N11 E13 R0 M0.073 O
./instances/Rome/grafo6554.48.lgr N48 E70 D61 P61.79 R3 M746.115 O
./instances/Rome/grafo1872.23.lgr N23 E25 R0 M0.09 O
./instances/Rome/grafo2420.16.lgr N16 E18 R0 M0.075 O
./instances/Rome/grafo2401.17.lgr N17 E31 D29.5 P29.79 R2 M18.191 O
./instances/Rome/grafo3547.37.lgr N37 E38 R0 M0.122 O
./instances/Rome/grafo7046.48.lgr N48 E54 R0 M0.143 O
./instances/Rome/grafo9612.79.lgr N79 E99 D63 P63.79 R3 M2738.7 O
./instances/Rome/grafo8353.89.lgr N89 E116 D84.237 P82 M601074 F
./instances/Rome/grafo8129.79.lgr N79 E109 D86.6709 P84 M601032 F
./instances/Rome/grafo6658.59.lgr N59 E79 D63 P63.79 R4 M10759.3 O
./instances/Rome/grafo5783.36.lgr N36 E46 D34 P34.79 R1 M6.749 O
./instances/Rome/grafo2345.17.lgr N17 E20 R0 M0.082 O
./instances/Rome/grafo4286.74.lgr N74 E111 D91.0919 P86 M600860 F
./instances/Rome/grafo8336.71.lgr N71 E91 D67.0248 P67.79 R5 M107322 O
./instances/Rome/grafo1024.20.lgr N20 E21 R0 M0.09 O
./instances/Rome/grafo3374.38.lgr N38 E48 R0 M0.123 O
./instances/Rome/grafo2908.13.lgr N13 E12 R0 M0.052 O
./instances/Rome/grafo2797.15.lgr N15 E17 R0 M0.068 O
./instances/Rome/grafo4155.63.lgr N63 E73 D42 P42.79 R1 M4.247 O
./instances/Rome/grafo11054.96.lgr N96 E127 D93.0442 P90 M600977 F
./instances/Rome/grafo6595.38.lgr N38 E53 D46 P46.79 R4 M18459.8 O
./instances/Rome/grafo3270.41.lgr N41 E49 R0 M0.125 O
./instances/Rome/grafo8043.72.lgr N72 E100 D82.0084 P82.79 R5 M55828.6 O
./instances/Rome/grafo9681.67.lgr N67 E87 D65.0588 P65.79 R3 M2179.63 O
./instances/Rome/grafo4528.55.lgr N55 E67 R0 M0.166 O
./instances/Rome/grafo11082.33.lgr N33 E42 R0 M0.104 O
./instances/Rome/grafo1881.19.lgr N19 E22 R0 M0.083 O
./instances/Rome/grafo719.14.lgr N14 E13 R0 M0.049 O
./instances/Rome/grafo10074.90.lgr N90 E130 D106.763 P99 M600781 F
./instances/Rome/grafo9433.65.lgr N65 E101 D86.9871 P82 M601098 F
./instances/Rome/grafo8943.98.lgr N98 E146 D124.191 P113 M600762 F
./instances/Rome/grafo6489.48.lgr N48 E66 D51.5 P51.79 R2 M28.234 O
./instances/Rome/grafo9653.71.lgr N71 E80 R0 M0.191 O
./instances/Rome/grafo2900.14.lgr N14 E14 R0 M0.068 O
./instances/Rome/grafo6141.42.lgr N42 E54 D35.2083 P35.79 R2 M44.841 O
./instances/Rome/grafo186.30.lgr N30 E35 R0 M0.107 O
./instances/Rome/grafo5256.38.lgr N38 E43 D27 P27.79 R1 M3.834 O
./instances/Rome/grafo11131.36.lgr N36 E46 D34 P34.79 R1 M4.192 O
./instances/Rome/grafo8528.84.lgr N84 E109 D81.6853 P80 M600998 F
./instances/Rome/grafo1880.24.lgr N24 E26 R0 M0.093 O
./instances/Rome/grafo1593.27.lgr N27 E30 R0 M0.05 O
./instances/Rome/grafo8875.98.lgr N98 E131 D106.321 P104 M600659 F
./instances/Rome/grafo7235.38.lgr N38 E45 R0 M0.138 O
./instances/Rome/grafo7662.38.lgr N38 E48 R0 M0.124 O
./instances/Rome/grafo3975.38.lgr N38 E52 D43.6667 P43.79 R2 M18.795 O
./instances/Rome/grafo513.10.lgr N10 E10 R0 M0.049 O
./instances/Rome/grafo3405.57.lgr N57 E78 D59.3889 P59 M601095 F
./instances/Rome/grafo8899.89.lgr N89 E116 D84.2754 P83 M601135 F
./instances/Rome/grafo1230.26.lgr N26 E29 R0 M0.077 O
./instances/Rome/grafo2708.39.lgr N39 E48 D33 P33.79 R1 M3.628 O
./instances/Rome/grafo377.13.lgr N13 E16 R0 M0.074 O
./instances/Rome/grafo11619.35.lgr N35 E42 R0 M0.114 O
./instances/Rome/grafo11355.92.lgr N92 E128 D101.135 P98 M600692 F
./instances/Rome/grafo5257.38.lgr N38 E47 D27 P27.79 R1 M3.751 O
./instances/Rome/grafo3168.39.lgr N39 E51 R0 M0.117 O
./instances/Rome/grafo7732.42.lgr N42 E53 D44.4805 P44.79 R2 M41.197 O
./instances/Rome/grafo2670.20.lgr N20 E28 D21.6667 P21.79 R2 M10.584 O
./instances/Rome/grafo6620.56.lgr N56 E71 D49.5 P49.79 R2 M35.662 O
./instances/Rome/grafo8355.87.lgr N87 E129 D96.5126 P90 M600857 F
./instances/Rome/grafo9463.77.lgr N77 E103 D79.9211 P79 M601057 F
./instances/Rome/grafo4161.55.lgr N55 E73 D56 P56.79 R3 M1188.51 O
./instances/Rome/grafo9648.64.lgr N64 E75 D45.6667 P45.79 R2 M12.874 O
./instances/Rome/grafo7544.40.lgr N40 E53 D45 P45.79 R1 M5.246 O
./instances/Rome/grafo271.53.lgr N53 E67 D51.5 P52.79 R2 M84.328 O
./instances/Rome/grafo9010.78.lgr N78 E99 D78 P78.79 R3 M2083.58 O
./instances/Rome/grafo254.10.lgr N10 E11 R0 M0.043 O
./instances/Rome/grafo11561.35.lgr N35 E39 R0 M0.116 O
./instances/Rome/grafo426.19.lgr N19 E21 R0 M0.05 O
./instances/Rome/grafo11677.36.lgr N36 E49 D37 P37.79 R1 M4.431 O
./instances/Rome/grafo2915.27.lgr N27 E37 D26.6667 P26.79 R2 M12.809 O
./instances/Rome/grafo11175.94.lgr N94 E114 D78 P78.79 R4 M9304.25 O
./instances/Rome/grafo9678.79.lgr N79 E106 D85.1943 P84 M600886 F
./instances/Rome/grafo2692.85.lgr N85 E108 D83.6667 P83.79 R2 M39.628 O
./instances/Rome/grafo11038.100.lgr N100 E133 D106.074 P104 M600579 F
./instances/Rome/grafo8969.94.lgr N94 E134 D106.227 P102 M600703 F
./instances/Rome/grafo9285.86.lgr N86 E115 D92.7134 P91 M600712 F
./instances/Rome/grafo4616.61.lgr N61 E81 D60 P60.79 R3 M1339.54 O
./instances/Rome/grafo6382.40.lgr N40 E52 D39 P39.79 R1 M4.445 O
./instances/Rome/grafo8898.60.lgr N60 E78 D57 P57.79 R3 M1170.23 O
./instances/Rome/grafo4314.67.lgr N67 E102 D84.03 P80 M601121 F
./instances/Rome/grafo6910.41.lgr N41 E55 D43 P43.79 R3 M531.566 O
./instances/Rome/grafo2775.25.lgr N25 E26 R0 M0.089 O
./instances/Rome/grafo1365.66.lgr N66 E86 D63 P63.79 R4 M5976.68 O
./instances/Rome/grafo5466.42.lgr N42 E60 D45.1579 P45.79 R2 M28.344 O
./instances/Rome/grafo5998.38.lgr N38 E44 R0 M0.126 O
./instances/Rome/grafo9260.68.lgr N68 E94 D71.2541 P70 M601308 F
./instances/Rome/grafo3917.38.lgr N38 E58 D44 P44.79 R4 M2201.92 O
./instances/Rome/grafo10392.94.lgr N94 E132 D110.369 P105 M600653 F
./instances/Rome/grafo10819.95.lgr N95 E122 D87.6409 P84 M600947 F
./instances/Rome/grafo2082.34.lgr N34 E38 R0 M0.084 O
./instances/Rome/grafo5599.65.lgr N65 E87 D68 P68.79 R4 M15518.5 O
./instances/Rome/grafo2080.25.lgr N25 E32 R0 M0.097 O
./instances/Rome/grafo8260.86.lgr N86 E123 D100.24 P95 M600719 F
./instances/Rome/grafo9311.68.lgr N68 E88 D74.0643 P73 M601106 F
./instances/Rome/grafo3078.25.lgr N25 E31 R0 M0.1 O
./instances/Rome/grafo716.13.lgr N13 E13 R0 M0.047 O
./instances/Rome/grafo927.11.lgr N11 E10 R0 M0.049 O
./instances/Rome/grafo4034.40.lgr N40 E47 D37 P37.79 R1 M6.673 O
./instances/Rome/grafo3828.38.lgr N38 E40 R0 M0.124 O
./instances/Rome/grafo5546.36.lgr N36 E52 D45 P45.79 R4 M4487.41 O
./instances/Rome/grafo5983.41.lgr N41 E50 D40 P40.79 R1 M5.898 O
./instances/Rome/grafo3716.37.lgr N37 E53 D45.6667 P46.79 R2 M94.482 O
./instances/Rome/grafo3876.94.lgr N94 E123 D96.0423 P93 M600758 F
./instances/Rome/grafo9993.91.lgr N91 E128 D100.164 P94 M600834 F
./instances/Rome/grafo4986.83.lgr N83 E107 D76.7451 P75 M601042 F
./instances/Rome/grafo418.16.lgr N16 E18 R0 M0.083 O
./instances/Rome/grafo6560.37.lgr N37 E42 R0 M0.118 O
./instances/Rome/grafo1208.27.lgr N27 E33 R0 M0.101 O
./instances/Rome/grafo7509.36.lgr N36 E45 D35 P35.79 R1 M4.067 O
./instances/Rome/grafo1921.27.lgr N27 E31 R0 M0.101 O
./instances/Rome/grafo5021.66.lgr N66 E84 D63.25 P63.79 R3 M1416.75 O
./instances/Rome/grafo5069.64.lgr N64 E82 D62 P62.79 R4 M62047 O
./instances/Rome/grafo915.24.lgr N24 E32 D24 P24.79 R1 M3.501 O
./instances/Rome/grafo7151.85.lgr N85 E120 D95.3873 P92 M600787 F
./instances/Rome/grafo7268.38.lgr N38 E46 R0 M0.13 O
./instances/Rome/grafo8457.83.lgr N83 E108 D81.2178 P79 M601064 F
./instances/Rome/grafo5600.59.lgr N59 E78 D52.3333 P52.79 R3 M633.775 O
./instances/Rome/grafo5292.37.lgr N37 E48 R0 M0.127 O
./instances/Rome/grafo3521.40.lgr N40 E48 D32 P32.79 R1 M3.531 O
./instances/Rome/grafo1742.34.lgr N34 E43 D33 P33.79 R1 M4.222 O
./instances/Rome/grafo3923.35.lgr N35 E45 D37.5714 P37.79 R2 M16.023 O
./instances/Rome/grafo1846.19.lgr N19 E24 R0 M0.096 O
./instances/Rome/grafo3753.40.lgr N40 E53 D40.3 P40.79 R3 M124.979 O
./instances/Rome/grafo1862.24.lgr N24 E27 R0 M0.091 O
./instances/Rome/grafo3511.54.lgr N54 E73 D65.25 P65.79 R2 M60.217 O
./instances/Rome/grafo4440.63.lgr N63 E86 D68.125 P68.79 R4 M11017.2 O
./instances/Rome/grafo10630.94.lgr N94 E142 D119.578 P113 M600566 F
./instances/Rome/grafo8323.84.lgr N84 E106 D69 P69.79 R4 M10340.7 O
./instances/Rome/grafo1819.22.lgr N22 E37 D32.5 P32.79 R2 M16.534 O
./instances/Rome/grafo8218.92.lgr N92 E122 D99.4779 P98 M600848 F
./instances/Rome/grafo3594.42.lgr N42 E56 D42 P42.79 R1 M5.369 O
./instances/Rome/grafo8637.84.lgr N84 E122 D103.421 P101 M600675 F
./instances/Rome/grafo8896.60.lgr N60 E79 D54.1228 P54.79 R2 M130.988 O
./instances/Rome/grafo2551.23.lgr N23 E31 R0 M0.104 O
./instances/Rome/grafo3211.52.lgr N52 E77 D62.8734 P62 M601122 F
./instances/Rome/grafo3976.38.lgr N38 E53 D40.0909 P40.79 R3 M619.97 O
./instances/Rome/grafo3553.46.lgr N46 E71 D56 P56.79 R4 M2211.91 O
./instances/Rome/grafo177.11.lgr N11 E12 R0 M0.078 O
./instances/Rome/grafo6410.50.lgr N50 E69 D58.2 P58.79 R3 M110.789 O
./instances/Rome/grafo10553.98.lgr N98 E117 D82 P82.79 R3 M1412.43 O
./instances/Rome/grafo1710.40.lgr N40 E49 D44 P44.79 R1 M4.572 O
./instances/Rome/grafo8779.88.lgr N88 E123 D95.6376 P92 M600742 F
./instances/Rome/grafo2227.17.lgr N17 E25 R0 M0.078 O
./instances/Rome/grafo9150.82.lgr N82 E114 D94.1082 P91 M600681 F
./instances/Rome/grafo3378.35.lgr N35 E48 D43 P43.79 R1 M4.233 O
./instances/Rome/grafo6143.39.lgr N39 E55 D47.5556 P47.79 R2 M22.915 O
./instances/Rome/grafo4770.60.lgr N60 E74 D52.4444 P52.79 R2 M105.503 O
./instances/Rome/grafo9610.67.lgr N67 E94 D75 P75.79 R6 M491847 O
./instances/Rome/grafo8040.73.lgr N73 E103 D78.6552 P76 M600960 F
./instances/Rome/grafo5067.64.lgr N64 E82 D59.3636 P59.79 R2 M114.221 O
./instances/Rome/grafo1611.56.lgr N56 E76 D59.0769 P59.79 R2 M75.929 O
./instances/Rome/grafo2626.15.lgr N15 E22 R0 M0.088 O
./instances/Rome/grafo5490.53.lgr N53 E65 D39.6667 P39.79 R2 M14.955 O
./instances/Rome/grafo6492.38.lgr N38 E50 D38 P38.79 R1 M6.108 O
./instances/Rome/grafo632.13.lgr N13 E16 R0 M0.074 O
./instances/Rome/grafo7006.43.lgr N43 E56 D38.375 P38.79 R2 M24.933 O
./instances/Rome/grafo4045.42.lgr N42 E56 D45 P45.79 R1 M5.582 O
./instances/Rome/grafo533.11.lgr N11 E11 R0 M0.048 O
./instances/Rome/grafo146.22.lgr N22 E31 D26 P26.79 R1 M4.348 O
./instances/Rome/grafo9737.74.lgr N74 E97 D68 P68.79 R4 M4818.07 O
./instances/Rome/grafo881.10.lgr N10 E9 R0 M0.048 O
./instances/Rome/grafo8330.88.lgr N88 E125 D102.038 P96 M600771 F
./instances/Rome/grafo1699.21.lgr N21 E24 R0 M0.097 O
./instances/Rome/grafo7035.37.lgr N37 E55 D45.0204 P45.79 R3 M669.816 O
./instances/Rome/grafo5590.44.lgr N44 E49 R0 M0.141 O
./instances/Rome/grafo4190.61.lgr N61 E90 D70.9468 P68 M601300 F
./instances/Rome/grafo2779.27.lgr N27 E28 R0 M0.076 O
./instances/Rome/grafo1186.47.lgr N47 E65 D50.0556 P50.79 R3 M382.913 O
./instances/Rome/grafo8255.81.lgr N81 E106 D84.9159 P84 M600767 F
./instances/Rome/grafo2249.40.lgr N40 E49 D32.75 P32.79 R2 M16.578 O
./instances/Rome/grafo139.24.lgr N24 E28 R0 M0.097 O
./instances/Rome/grafo2356.21.lgr N21 E27 R0 M0.075 O
./instances/Rome/grafo443.13.lgr N13 E15 R0 M0.068 O
./instances/Rome/grafo5350.58.lgr N58 E74 D51 P51.79 R2 M57.553 O
./instances/Rome/grafo1715.22.lgr N22 E34 D27 P27.79 R1 M2.677 O
./instances/Rome/grafo1597.28.lgr N28 E37 R0 M0.092 O
./instances/Rome/grafo9264.70.lgr N70 E89 D72.6226 P72.79 R3 M669.535 O
./instances/Rome/grafo2561.14.lgr N14 E18 R0 M0.064 O
./instances/Rome/grafo7978.90.lgr N90 E116 D80 P80.79 R6 M469385 O
./instances/Rome/grafo1015.16.lgr N16 E21 R0 M0.085 O
./instances/Rome/grafo7866.69.lgr N69 E86 D71 P71.79 R3 M191.342 O
./instances/Rome/grafo535.20.lgr N20 E26 R0 M0.097 O
./instances/Rome/grafo9031.62.lgr N62 E77 D56.1111 P56.79 R3 M1287.82 O
./instances/Rome/grafo10025.31.lgr N31 E37 R0 M0.112 O
./instances/Rome/grafo1342.59.lgr N59 E70 D46.3333 P46.79 R2 M37.155 O
./instances/Rome/grafo4489.77.lgr N77 E107 D79 P79.79 R6 M296963 O
./instances/Rome/grafo3488.36.lgr N36 E45 D33 P33.79 R1 M6.022 O
./instances/Rome/grafo5814.36.lgr N36 E43 D24 P24.79 R1 M4.084 O
./instances/Rome/grafo1602.26.lgr N26 E29 R0 M0.1 O
./instances/Rome/grafo6665.46.lgr N46 E59 D41 P41.79 R1 M4.272 O
./instances/Rome/grafo8080.76.lgr N76 E102 D79 P79.79 R4 M13564.9 O
./instances/Rome/grafo9808.72.lgr N72 E91 D69 P69.79 R4 M9004.36 O
./instances/Rome/grafo11414.36.lgr N36 E47 D39.4 P39.79 R2 M21.519 O
./instances/Rome/grafo11583.37.lgr N37 E46 D35 P35.79 R1 M4.449 O
./instances/Rome/grafo6163.37.lgr N37 E43 R0 M0.137 O
./instances/Rome/grafo257.10.lgr N10 E10 R0 M0.038 O
./instances/Rome/grafo1078.11.lgr N11 E12 R0 M0.058 O
./instances/Rome/grafo4829.56.lgr N56 E69 D46.6 P46.79 R2 M29.733 O
./instances/Rome/grafo8375.70.lgr N70 E91 D64.6889 P63 M601506 F
./instances/Rome/grafo1911.21.lgr N21 E26 D19 P19.79 R1 M2.895 O
./instances/Rome/grafo3822.94.lgr N94 E123 D90.9832 P89 M600769 F
./instances/Rome/grafo1530.24.lgr N24 E27 R0 M0.099 O
./instances/Rome/grafo3011.30.lgr N30 E41 D33 P33.79 R1 M4.119 O
./instances/Rome/grafo11039.96.lgr N96 E143 D118.413 P107 M600695 F
./instances/Rome/grafo8791.94.lgr N94 E136 D113.885 P108 M600789 F
./instances/Rome/grafo6019.39.lgr N39 E50 D32.6667 P32.79 R2 M14.299 O
./instances/Rome/grafo5883.36.lgr N36 E39 R0 M0.127 O
./instances/Rome/grafo6056.39.lgr N39 E49 R0 M0.122 O
./instances/Rome/grafo1780.18.lgr N18 E24 R0 M0.082 O
./instances/Rome/grafo2426.12.lgr N12 E18 R0 M0.069 O
./instances/Rome/grafo1740.10.lgr N10 E13 R0 M0.059 O
./instances/Rome/grafo11230.100.lgr N100 E129 D94.6625 P93 M600847 F
./instances/Rome/grafo8749.65.lgr N65 E91 D65 P65.79 R5 M59215.4 O
./instances/Rome/grafo7813.62.lgr N62 E81 D53 P53.79 R4 M6655.6 O
./instances/Rome/grafo11205.94.lgr N94 E131 D110.728 P108 M600561 F
./instances/Rome/grafo5586.60.lgr N60 E78 D51 P51.79 R5 M26982.9 O
./instances/Rome/grafo5771.42.lgr N42 E51 R0 M0.145 O
./instances/Rome/grafo8406.75.lgr N75 E108 D93.8326 P91 M600759 F
./instances/Rome/grafo2699.30.lgr N30 E38 R0 M0.119 O
./instances/Rome/grafo6238.57.lgr N57 E87 D75 P75.79 R6 M240209 O
./instances/Rome/grafo8502.89.lgr N89 E107 D67 P67.79 R4 M7429.3 O
./instances/Rome/grafo8868.60.lgr N60 E75 D51.5333 P51.79 R2 M21.782 O
./instances/Rome/grafo8819.87.lgr N87 E118 D93.2905 P91 M600724 F
./instances/Rome/grafo2118.15.lgr N15 E15 R0 M0.043 O
./instances/Rome/grafo6473.39.lgr N39 E49 D40.6667 P40.79 R2 M23.202 O
./instances/Rome/grafo9314.88.lgr N88 E123 D95.5974 P93 M600726 F
./instances/Rome/grafo7593.43.lgr N43 E60 D46.3333 P46.79 R2 M30.161 O
./instances/Rome/grafo5649.40.lgr N40 E46 R0 M0.132 O
./instances/Rome/grafo11161.99.lgr N99 E120 D81 P81.79 R5 M144745 O
./instances/Rome/grafo7016.58.lgr N58 E74 D58 P58.79 R3 M1349.79 O
./instances/Rome/grafo5159.59.lgr N59 E84 D69 P69.79 R5 M52333.3 O
./instances/Rome/grafo2739.23.lgr N23 E28 R0 M0.097 O
./instances/Rome/grafo8989.62.lgr N62 E80 D61.1667 P61.79 R4 M5834.97 O
./instances/Rome/grafo6456.58.lgr N58 E84 D66.905 P66 M601003 F
./instances/Rome/grafo5952.38.lgr N38 E48 D37 P37.79 R1 M4.248 O
./instances/Rome/grafo11003.100.lgr N100 E140 D117.867 P112 M600580 F
./instances/Rome/grafo4763.68.lgr N68 E84 D61.1667 P61.79 R3 M1086.68 O
./instances/Rome/grafo9424.63.lgr N63 E85 D68 P68.79 R5 M41897.3 O
./instances/Rome/grafo3966.38.lgr N38 E42 R0 M0.131 O
./instances/Rome/grafo9913.31.lgr N31 E36 R0 M0.105 O
./instances/Rome/grafo5227.38.lgr N38 E48 D37 P37.79 R1 M6.19 O
./instances/Rome/grafo3920.39.lgr N39 E47 R0 M0.133 O
./instances/Rome/grafo10965.99.lgr N99 E130 D96.2226 P95 M600711 F
./instances/Rome/grafo10081.34.lgr N34 E42 R0 M0.129 O
./instances/Rome/grafo8537.84.lgr N84 E121 D99.1266 P93 M600773 F
./instances/Rome/grafo10060.90.lgr N90 E121 D94.3106 P92 M600691 F
./instances/Rome/grafo5969.38.lgr N38 E49 D33 P33.79 R1 M4.775 O
./instances/Rome/grafo9889.32.lgr N32 E33 R0 M0.107 O
./instances/Rome/grafo8240.72.lgr N72 E96 D74 P74.79 R5 M40120.9 O
./instances/Rome/grafo11006.97.lgr N97 E135 D96.9481 P90 M600817 F
./instances/Rome/grafo2448.15.lgr N15 E23 R0 M0.083 O
./instances/Rome/grafo9933.39.lgr N39 E48 D36 P36.79 R1 M4.908 O
./instances/Rome/grafo4215.62.lgr N62 E85 D60.0029 P60.79 R5 M37512.3 O
./instances/Rome/grafo8615.85.lgr N85 E110 D88.7689 P87 M600853 F
./instances/Rome/grafo8564.100.lgr N100 E134 D109.249 P106 M600697 F
./instances/Rome/grafo10857.95.lgr N95 E126 D95.9846 P93 M600788 F
./instances/Rome/grafo935.21.lgr N21 E38 D32 P32 R1 M4.269 O
./instances/Rome/grafo5575.39.lgr N39 E49 D38 P38.79 R1 M5.389 O
./instances/Rome/grafo6328.43.lgr N43 E50 R0 M0.153 O
./instances/Rome/grafo11018.99.lgr N99 E130 D98.3124 P95 M600790 F
./instances/Rome/grafo11028.40.lgr N40 E56 D38.5 P38.79 R2 M22.531 O
./instances/Rome/grafo10843.34.lgr N34 E39 R0 M0.12 O
./instances/Rome/grafo7185.55.lgr N55 E60 R0 M0.16 O
./instances/Rome/grafo10467.100.lgr N100 E138 D106.134 P100 M600687 F
./instances/Rome/grafo1209.29.lgr N29 E32 R0 M0.102 O
./instances/Rome/grafo7736.45.lgr N45 E70 D56.1381 P55 M601223 F
./instances/Rome/grafo4360.78.lgr N78 E101 D74 P74.79 R5 M125884 O
./instances/Rome/grafo2490.22.lgr N22 E29 D23 P23.79 R1 M3.439 O
./instances/Rome/grafo7094.44.lgr N44 E61 D48.6 P48.79 R2 M33.234 O
./instances/Rome/grafo2123.26.lgr N26 E28 R0 M0.076 O
./instances/Rome/grafo1167.31.lgr N31 E34 R0 M0.082 O
./instances/Rome/grafo7187.38.lgr N38 E52 D41 P41.79 R1 M4.258 O
./instances/Rome/grafo5389.58.lgr N58 E84 D69.181 P67 M601325 F
./instances/Rome/grafo8451.69.lgr N69 E95 D76.4864 P74 M601120 F
./instances/Rome/grafo2265.12.lgr N12 E15 R0 M0.074 O
./instances/Rome/grafo11370.33.lgr N33 E38 R0 M0.105 O
./instances/Rome/grafo8712.90.lgr N90 E119 D98 P98.79 R6 M565828 O
./instances/Rome/grafo2756.21.lgr N21 E26 R0 M0.094 O
./instances/Rome/grafo8784.94.lgr N94 E130 D100.316 P97 M600777 F
./instances/Rome/grafo2258.47.lgr N47 E60 D45 P45.79 R1 M5.802 O
./instances/Rome/grafo6500.55.lgr N55 E75 D57 P57.79 R4 M7753.82 O
./instances/Rome/grafo2883.15.lgr N15 E16 R0 M0.073 O
./instances/Rome/grafo2198.16.lgr N16 E20 R0 M0.076 O
./instances/Rome/grafo6402.39.lgr N39 E50 D38 P38.79 R1 M4.289 O
./instances/Rome/grafo3467.53.lgr N53 E60 R0 M0.151 O
./instances/Rome/grafo9872.32.lgr N32 E43 D31.3333 P31.79 R2 M28.53 O
./instances/Rome/grafo4991.67.lgr N67 E89 D68.0807 P68.79 R4 M13044.6 O
./instances/Rome/grafo7782.81.lgr N81 E102 D66 P66.79 R3 M1262.89 O
./instances/Rome/grafo10606.94.lgr N94 E127 D89.0325 P87 M600965 F
./instances/Rome/grafo2186.18.lgr N18 E23 R0 M0.09 O
./instances/Rome/grafo2672.34.lgr N34 E40 R0 M0.113 O
./instances/Rome/grafo2798.16.lgr N16 E18 R0 M0.044 O
./instances/Rome/grafo5129.53.lgr N53 E74 D58 P58.79 R6 M301925 O
./instances/Rome/grafo2707.12.lgr N12 E14 R0 M0.069 O
./instances/Rome/grafo5019.63.lgr N63 E80 D54 P54.79 R4 M8236.38 O
./instances/Rome/grafo1484.46.lgr N46 E57 D38 P38.79 R1 M5.211 O
./instances/Rome/grafo5123.68.lgr N68 E94 D76 P76.79 R6 M590698 O
./instances/Rome/grafo7747.40.lgr N40 E48 R0 M0.133 O
./instances/Rome/grafo2651.12.lgr N12 E13 R0 M0.04 O
./instances/Rome/grafo5750.44.lgr N44 E62 D44.0145 P44.79 R4 M4396.93 O
./instances/Rome/grafo1340.26.lgr N26 E31 R0 M0.099 O
./instances/Rome/grafo1429.31.lgr N31 E45 D38 P38.79 R2 M27.954 O
./instances/Rome/grafo7001.40.lgr N40 E51 R0 M0.138 O
./instances/Rome/grafo9925.91.lgr N91 E125 D93.6499 P91 M600765 F
./instances/Rome/grafo4854.57.lgr N57 E76 D60 P60.79 R1 M10.201 O
./instances/Rome/grafo6381.42.lgr N42 E50 D35 P35.79 R1 M4.402 O
./instances/Rome/grafo6235.45.lgr N45 E53 R0 M0.135 O
./instances/Rome/grafo5246.83.lgr N83 E115 D90.8471 P88 M600769 F
./instances/Rome/grafo876.38.lgr N38 E45 R0 M0.14 O
./instances/Rome/grafo9372.78.lgr N78 E105 D81 P81.79 R6 M293503 O
./instances/Rome/grafo9934.34.lgr N34 E40 R0 M0.118 O
./instances/Rome/grafo4222.48.lgr N48 E62 D51 P51.79 R1 M4.684 O
./instances/Rome/grafo4862.51.lgr N51 E67 D54 P54.79 R3 M812.913 O
./instances/Rome/grafo7313.43.lgr N43 E52 D34.6667 P34.79 R2 M8.421 O
./instances/Rome/grafo4647.62.lgr N62 E89 D74.0512 P72 M601278 F
./instances/Rome/grafo8209.91.lgr N91 E119 D79.1303 P77 M601045 F
./instances/Rome/grafo4731.63.lgr N63 E86 D66 P66.79 R6 M453089 O
./instances/Rome/grafo1189.65.lgr N65 E81 D55.6667 P55.79 R2 M32.47 O
./instances/Rome/grafo5296.44.lgr N44 E58 D42.3348 P42.79 R2 M47.275 O
./instances/Rome/grafo5787.33.lgr N33 E40 R0 M0.121 O
./instances/Rome/grafo10794.100.lgr N100 E130 D97.2344 P95 M600767 F
./instances/Rome/grafo7007.41.lgr N41 E55 D45.6667 P45.79 R2 M22.261 O
./instances/Rome/grafo7438.39.lgr N39 E47 R0 M0.135 O
./instances/Rome/grafo4843.53.lgr N53 E70 D56.0455 P56.79 R3 M1499.82 O
./instances/Rome/grafo2267.36.lgr N36 E52 D38.25 P38.79 R2 M43.505 O
./instances/Rome/grafo3865.42.lgr N42 E56 D45.6667 P45.79 R2 M14.73 O
./instances/Rome/grafo1064.21.lgr N21 E26 R0 M0.095 O
./instances/Rome/grafo977.19.lgr N19 E19 R0 M0.059 O
./instances/Rome/grafo3272.38.lgr N38 E44 R0 M0.121 O
./instances/Rome/grafo6760.54.lgr N54 E68 D58 P58.79 R1 M7.649 O
./instances/Rome/grafo1178.29.lgr N29 E30 R0 M0.102 O
./instances/Rome/grafo5792.60.lgr N60 E76 D55 P55.79 R4 M3997.18 O
./instances/Rome/grafo7494.44.lgr N44 E58 D41.3333 P41.79 R2 M28.103 O
./instances/Rome/grafo10639.91.lgr N91 E120 D93.1249 P89 M600794 F
./instances/Rome/grafo4636.82.lgr N82 E117 D92.9507 P91 M600853 F
./instances/Rome/grafo1751.17.lgr N17 E21 R0 M0.083 O
./instances/Rome/grafo10962.100.lgr N100 E145 D116.636 P107 M600548 F
./instances/Rome/grafo3199.60.lgr N60 E72 D44 P44.79 R1 M5.001 O
./instances/Rome/grafo2122.20.lgr N20 E21 R0 M0.085 O
./instances/Rome/grafo5228.43.lgr N43 E56 D45 P45.79 R1 M6.037 O
./instances/Rome/grafo4346.54.lgr N54 E80 D67.5824 P66 M601042 F
./instances/Rome/grafo1234.25.lgr N25 E33 D26 P26.79 R1 M3.244 O
./instances/Rome/grafo8339.66.lgr N66 E90 D70.0408 P70.79 R5 M49276.9 O
./instances/Rome/grafo1750.12.lgr N12 E18 D15 P15.79 R1 M2.615 O
./instances/Rome/grafo2753.18.lgr N18 E24 R0 M0.096 O
./instances/Rome/grafo7711.45.lgr N45 E53 D28 P28.79 R1 M3.885 O
./instances/Rome/grafo2622.38.lgr N38 E52 D39.3333 P39.79 R2 M17.993 O
./instances/Rome/grafo383.12.lgr N12 E14 R0 M0.079 O
./instances/Rome/grafo7081.38.lgr N38 E59 D49.1429 P49.79 R4 M2091.94 O
./instances/Rome/grafo1698.33.lgr N33 E43 D33 P33.79 R1 M4.937 O
./instances/Rome/grafo11606.33.lgr N33 E37 R0 M0.112 O
./instances/Rome/grafo2885.16.lgr N16 E18 R0 M0.077 O
./instances/Rome/grafo944.14.lgr N14 E13 R0 M0.046 O
./instances/Rome/grafo8958.89.lgr N89 E122 D91.7662 P89 M600832 F
./instances/Rome/grafo8350.79.lgr N79 E109 D79.7852 P77 M601124 F
./instances/Rome/grafo3081.23.lgr N23 E27 R0 M0.092 O
./instances/Rome/grafo5961.33.lgr N33 E41 R0 M0.105 O
./instances/Rome/grafo6808.39.lgr N39 E45 R0 M0.12 O
./instances/Rome/grafo7258.46.lgr N46 E67 D48 P48.79 R6 M180857 O
./instances/Rome/grafo11130.33.lgr N33 E42 R0 M0.129 O
./instances/Rome/grafo10728.34.lgr N34 E40 R0 M0.123 O
./instances/Rome/grafo8472.81.lgr N81 E109 D87.6086 P85 M600868 F
./instances/Rome/grafo9518.68.lgr N68 E90 D64 P64.79 R5 M62581.3 O
./instances/Rome/grafo8540.74.lgr N74 E98 D75.6352 P75 M601146 F
./instances/Rome/grafo4773.57.lgr N57 E79 D60 P60.79 R4 M3985.44 O
./instances/Rome/grafo9113.74.lgr N74 E94 D71.0241 P71.79 R4 M7340.89 O
./instances/Rome/grafo9240.77.lgr N77 E92 D70.6667 P70.79 R2 M44.947 O
./instances/Rome/grafo9904.33.lgr N33 E37 R0 M0.116 O
./instances/Rome/grafo6621.60.lgr N60 E78 D55 P55.79 R4 M16133.7 O
./instances/Rome/grafo292.16.lgr N16 E17 R0 M0.061 O
./instances/Rome/grafo4679.63.lgr N63 E87 D70 P70.79 R5 M82461.1 O
./instances/Rome/grafo4753.69.lgr N69 E92 D62 P62.79 R5 M66899.4 O
./instances/Rome/grafo3712.95.lgr N95 E144 D124.985 P114 M600730 F
./instances/Rome/grafo1202.28.lgr N28 E36 R0 M0.119 O
./instances/Rome/grafo7606.51.lgr N51 E71 D60 P60.79 R4 M8142.61 O
./instances/Rome/grafo9366.66.lgr N66 E85 D62 P62.79 R4 M4747.56 O
./instances/Rome/grafo4055.43.lgr N43 E61 D51.0408 P51.79 R3 M558.041 O
./instances/Rome/grafo989.13.lgr N13 E14 R0 M0.05 O
./instances/Rome/grafo9302.66.lgr N66 E80 D52 P52.79 R1 M5.989 O
./instances/Rome/grafo5892.42.lgr N42 E53 D37.6667 P37.79 R2 M12.735 O
./instances/Rome/grafo7997.71.lgr N71 E96 D71 P71.79 R6 M393451 O
./instances/Rome/grafo1434.30.lgr N30 E40 D31 P31.79 R1 M3.823 O
./instances/Rome/grafo2806.15.lgr N15 E16 R0 M0.048 O
./instances/Rome/grafo6701.47.lgr N47 E74 D61 P61.79 R7 M596581 O
./instances/Rome/grafo4880.56.lgr N56 E77 D58.0714 P58.79 R3 M1045.97 O
./instances/Rome/grafo4407.55.lgr N55 E70 D49 P49.79 R1 M5.04 O
./instances/Rome/grafo7500.53.lgr N53 E65 R0 M0.168 O
./instances/Rome/grafo3048.41.lgr N41 E50 D35 P35.79 R1 M4.514 O
./instances/Rome/grafo5390.37.lgr N37 E45 D35 P35.79 R1 M4.388 O
./instances/Rome/grafo5520.35.lgr N35 E43 R0 M0.119 O
./instances/Rome/grafo6744.46.lgr N46 E61 D49 P49.79 R1 M7.023 O
./instances/Rome/grafo10469.100.lgr N100 E148 D120.967 P111 M600688 F
./instances/Rome/grafo8488.85.lgr N85 E99 D58.625 P58.79 R2 M41.112 O
./instances/Rome/grafo5320.45.lgr N45 E53 D41 P41.79 R1 M4.405 O
./instances/Rome/grafo4310.74.lgr N74 E109 D89.3231 P86 M600903 F
./instances/Rome/grafo2731.18.lgr N18 E23 R0 M0.099 O
./instances/Rome/grafo9665.65.lgr N65 E86 R0 M0.184 O
./instances/Rome/grafo4073.40.lgr N40 E42 R0 M0.095 O
./instances/Rome/grafo9903.33.lgr N33 E42 R0 M0.109 O
./instances/Rome/grafo9098.64.lgr N64 E80 D60.6 P60.79 R2 M24.773 O
./instances/Rome/grafo10244.99.lgr N99 E141 D113.675 P106 M600661 F
./instances/Rome/grafo7994.64.lgr N64 E83 D63 P63.79 R3 M330.421 O
./instances/Rome/grafo3569.56.lgr N56 E75 D60 P60.79 R4 M5745.24 O
./instances/Rome/grafo7564.57.lgr N57 E71 D52 P52.79 R3 M1522.42 O
./instances/Rome/grafo5188.70.lgr N70 E89 D68.2 P68.79 R3 M1220.67 O
./instances/Rome/grafo6378.44.lgr N44 E62 D49 P49.79 R4 M8565.54 O
./instances/Rome/grafo3195.54.lgr N54 E76 D66.5447 P66.79 R3 M1131.83 O
./instances/Rome/grafo2139.11.lgr N11 E16 R0 M0.058 O
./instances/Rome/grafo9674.81.lgr N81 E116 D95.0566 P90 M600808 F
./instances/Rome/grafo8324.76.lgr N76 E109 D90.5615 P88 M600814 F
./instances/Rome/grafo2450.14.lgr N14 E14 R0 M0.054 O
./instances/Rome/grafo11187.98.lgr N98 E128 D100.202 P98 M600771 F
./instances/Rome/grafo5803.45.lgr N45 E50 R0 M0.144 O
./instances/Rome/grafo11356.31.lgr N31 E37 R0 M0.117 O
./instances/Rome/grafo6434.78.lgr N78 E97 D75.25 P75.79 R2 M122.029 O
./instances/Rome/grafo10207.98.lgr N98 E137 D112.377 P107 M600809 F
./instances/Rome/grafo979.13.lgr N13 E21 R0 M0.085 O
./instances/Rome/grafo9138.65.lgr N65 E105 D90.3904 P83 M601018 F
./instances/Rome/grafo905.15.lgr N15 E18 R0 M0.088 O
./instances/Rome/grafo8186.90.lgr N90 E117 D86.2569 P83 M600872 F
./instances/Rome/grafo5505.35.lgr N35 E40 D28 P28.79 R1 M3.536 O
./instances/Rome/grafo7050.40.lgr N40 E51 D33 P33.79 R1 M5.471 O
./instances/Rome/grafo6678.46.lgr N46 E55 R0 M0.154 O
./instances/Rome/grafo7341.60.lgr N60 E78 D58 P58.79 R4 M10448.8 O
./instances/Rome/grafo6720.79.lgr N79 E102 D77.9442 P76 M600934 F
./instances/Rome/grafo833.13.lgr N13 E17 R0 M0.079 O
./instances/Rome/grafo10648.98.lgr N98 E145 D117.169 P105 M600853 F
./instances/Rome/grafo9022.63.lgr N63 E82 D68.0488 P68.79 R3 M1482.9 O
./instances/Rome/grafo7472.45.lgr N45 E53 R0 M0.148 O
./instances/Rome/grafo8664.89.lgr N89 E124 D98.7524 P94 M600900 F
./instances/Rome/grafo6302.38.lgr N38 E47 D36 P36.79 R1 M4.395 O
./instances/Rome/grafo10892.37.lgr N37 E48 D34.3415 P34.79 R2 M138.114 O
./instances/Rome/grafo4307.64.lgr N64 E79 D63 P63.79 R2 M36.44 O
./instances/Rome/grafo7053.55.lgr N55 E73 D59.32 P59.79 R2 M75.129 O
./instances/Rome/grafo6857.41.lgr N41 E54 D43.5556 P43.79 R2 M18.39 O
./instances/Rome/grafo4062.56.lgr N56 E87 D68 P68.79 R7 M491868 O
./instances/Rome/grafo6237.46.lgr N46 E58 D47 P47.79 R1 M5.232 O
./instances/Rome/grafo1998.31.lgr N31 E36 R0 M0.118 O
./instances/Rome/grafo4722.64.lgr N64 E80 D63.6667 P63.79 R2 M31.698 O
./instances/Rome/grafo4937.56.lgr N56 E81 D66.0244 P64 M601134 F
./instances/Rome/grafo9382.67.lgr N67 E83 D61 P61.79 R4 M22882.6 O
./instances/Rome/grafo4479.68.lgr N68 E90 D66 P66.79 R4 M6823.34 O
./instances/Rome/grafo4417.65.lgr N65 E90 D65.0027 P65.79 R6 M177728 O
./instances/Rome/grafo1565.68.lgr N68 E83 D65.5 P65.79 R2 M94.271 O
./instances/Rome/grafo9577.97.lgr N97 E124 D83.803 P83 M600985 F
./instances/Rome/grafo2519.37.lgr N37 E40 R0 M0.122 O
./instances/Rome/grafo7364.36.lgr N36 E43 D33 P33.79 R1 M4.165 O
./instances/Rome/grafo11504.39.lgr N39 E51 D44 P44.79 R1 M5.985 O
./instances/Rome/grafo5855.34.lgr N34 E37 R0 M0.111 O
./instances/Rome/grafo8019.84.lgr N84 E102 D67.5 P67.79 R2 M31.032 O
./instances/Rome/grafo1876.11.lgr N11 E19 D18 P18.79 R1 M2.95 O
./instances/Rome/grafo10480.95.lgr N95 E124 D86.0465 P84 M600827 F
./instances/Rome/grafo2542.16.lgr N16 E21 R0 M0.094 O
./instances/Rome/grafo11653.37.lgr N37 E51 D48 P48.79 R1 M5.884 O
./instances/Rome/grafo5697.40.lgr N40 E59 D47 P47.79 R3 M869.607 O
./instances/Rome/grafo10239.91.lgr N91 E123 D93.9669 P91 M600808 F
./instances/Rome/grafo8621.73.lgr N73 E103 D81.222 P79 M601071 F
./instances/Rome/grafo3005.58.lgr N58 E77 D47.1111 P47.79 R3 M600.161 O
./instances/Rome/grafo11369.96.lgr N96 E138 D106.672 P99 M600718 F
./instances/Rome/grafo8496.61.lgr N61 E91 D75.7173 P73 M601142 F
./instances/Rome/grafo324.11.lgr N11 E11 R0 M0.054 O
./instances/Rome/grafo7693.52.lgr N52 E74 D61 P61.79 R5 M138763 O
./instances/Rome/grafo5356.39.lgr N39 E49 R0 M0.13 O
./instances/Rome/grafo7701.43.lgr N43 E64 D52.044 P52.79 R4 M5414.73 O
./instances/Rome/grafo1261.30.lgr N30 E40 D29 P29.79 R1 M3.946 O
./instances/Rome/grafo7276.49.lgr N49 E64 D51.6667 P51.79 R2 M20.431 O
./instances/Rome/grafo7018.45.lgr N45 E67 D55 P55.79 R6 M202036 O
./instances/Rome/grafo10455.38.lgr N38 E42 R0 M0.099 O
./instances/Rome/grafo4933.58.lgr N58 E67 R0 M0.125 O
./instances/Rome/grafo896.16.lgr N16 E24 D22 P22.79 R1 M2.618 O
./instances/Rome/grafo2709.15.lgr N15 E17 R0 M0.061 O
./instances/Rome/grafo9701.84.lgr N84 E104 D69 P69.79 R4 M9271.63 O
./instances/Rome/grafo7059.46.lgr N46 E53 D32 P32.79 R1 M3.394 O
./instances/Rome/grafo3460.54.lgr N54 E82 D69 P69.79 R6 M353586 O
./instances/Rome/grafo358.30.lgr N30 E39 R0 M0.129 O
./instances/Rome/grafo4585.66.lgr N66 E85 D64.1667 P64.79 R3 M495.779 O
./instances/Rome/grafo11351.90.lgr N90 E125 D109.918 P106 M600650 F
./instances/Rome/grafo10522.99.lgr N99 E136 D112.281 P109 M600702 F
./instances/Rome/grafo9728.70.lgr N70 E86 D60 P60.79 R1 M6.106 O
./instances/Rome/grafo7828.68.lgr N68 E92 D70 P70.79 R5 M43204.1 O
./instances/Rome/grafo9624.65.lgr N65 E80 D75 P75.79 R1 M9.268 O
./instances/Rome/grafo6340.37.lgr N37 E44 R0 M0.123 O
./instances/Rome/grafo4659.59.lgr N59 E79 D71.3333 P71.79 R2 M95.565 O
./instances/Rome/grafo3055.36.lgr N36 E46 D34.76 P34.79 R2 M13.027 O
./instances/Rome/grafo7851.77.lgr N77 E100 D82.0357 P82.79 R4 M17717.4 O
./instances/Rome/grafo2374.37.lgr N37 E46 R0 M0.126 O
./instances/Rome/grafo5584.48.lgr N48 E63 D49.6667 P49.79 R2 M16.683 O
./instances/Rome/grafo7805.59.lgr N59 E76 D55 P55.79 R4 M13764.3 O
./instances/Rome/grafo11422.34.lgr N34 E39 R0 M0.122 O
./instances/Rome/grafo2290.19.lgr N19 E22 R0 M0.084 O
./instances/Rome/grafo305.16.lgr N16 E19 R0 M0.081 O
./instances/Rome/grafo5119.76.lgr N76 E115 D102.825 P97 M600761 F
./instances/Rome/grafo10150.95.lgr N95 E129 D105.752 P102 M600663 F
./instances/Rome/grafo6482.87.lgr N87 E115 D98.7054 P97 M600764 F
./instances/Rome/grafo6893.51.lgr N51 E68 D58.6 P58.79 R2 M39.664 O
./instances/Rome/grafo9668.67.lgr N67 E83 D58 P58.79 R4 M22989.5 O
./instances/Rome/grafo10144.98.lgr N98 E134 D109.454 P107 M600615 F
./instances/Rome/grafo11228.94.lgr N94 E125 D101.267 P100 M600554 F
./instances/Rome/grafo3724.43.lgr N43 E54 D36 P36.79 R1 M4.599 O
./instances/Rome/grafo1748.16.lgr N16 E17 R0 M0.076 O
./instances/Rome/grafo6025.56.lgr N56 E79 D68 P68.79 R3 M681.41 O
./instances/Rome/grafo4189.62.lgr N62 E92 D76.7482 P75 M601088 F
./instances/Rome/grafo1220.25.lgr N25 E31 R0 M0.109 O
./instances/Rome/grafo3366.52.lgr N52 E65 D52.6667 P52.79 R2 M19.651 O
./instances/Rome/grafo9347.96.lgr N96 E119 D94.0318 P94.79 R4 M10002.2 O
./instances/Rome/grafo9119.80.lgr N80 E120 D95.6902 P92 M600760 F
./instances/Rome/grafo1828.27.lgr N27 E33 R0 M0.096 O
./instances/Rome/grafo2772.14.lgr N14 E14 R0 M0.039 O
./instances/Rome/grafo7318.55.lgr N55 E70 D47.3478 P47.79 R2 M39.2 O
./instances/Rome/grafo2620.13.lgr N13 E16 R0 M0.075 O
./instances/Rome/grafo10514.39.lgr N39 E49 D39.7 P39.79 R2 M34.752 O
./instances/Rome/grafo4379.76.lgr N76 E101 D76 P76.79 R5 M86581.2 O
./instances/Rome/grafo8995.69.lgr N69 E90 D65 P65.79 R3 M1409.6 O
./instances/Rome/grafo9169.67.lgr N67 E106 D92.488 P87 M600907 F
./instances/Rome/grafo3834.55.lgr N55 E80 D65.124 P65.79 R4 M7519.73 O
./instances/Rome/grafo10250.100.lgr N100 E138 D113.809 P112 M600626 F
./instances/Rome/grafo9768.75.lgr N75 E101 D82.5461 P81 M600934 F
./instances/Rome/grafo4775.62.lgr N62 E90 D65 P65.79 R6 M109019 O
./instances/Rome/grafo9803.86.lgr N86 E109 D73 P73.79 R5 M165703 O
./instances/Rome/grafo9529.87.lgr N87 E105 D73 P73.79 R4 M17390.9 O
./instances/Rome/grafo1110.20.lgr N20 E22 R0 M0.1 O
./instances/Rome/grafo8961.75.lgr N75 E122 D107.681 P97 M600794 F
./instances/Rome/grafo6406.43.lgr N43 E57 D45 P45.79 R1 M7.631 O
./instances/Rome/grafo7768.42.lgr N42 E53 D47 P47.79 R1 M5.181 O
./instances/Rome/grafo3686.31.lgr N31 E36 R0 M0.122 O
./instances/Rome/grafo5478.32.lgr N32 E42 D23 P23.79 R1 M3.531 O
./instances/Rome/grafo2493.16.lgr N16 E19 R0 M0.051 O
./instances/Rome/grafo2135.19.lgr N19 E23 R0 M0.08 O
./instances/Rome/grafo8820.92.lgr N92 E121 D99.6797 P98 M600616 F
./instances/Rome/grafo9340.88.lgr N88 E117 D92.4268 P91 M600954 F
./instances/Rome/grafo7254.44.lgr N44 E72 D57.7298 P57 M601065 F
./instances/Rome/grafo4505.53.lgr N53 E69 D47.133 P47.79 R2 M161.408 O
./instances/Rome/grafo6300.47.lgr N47 E72 D61.1506 P60 M601255 F
./instances/Rome/grafo2360.17.lgr N17 E21 R0 M0.082 O
./instances/Rome/grafo4335.60.lgr N60 E87 D66 P66.79 R6 M398019 O
./instances/Rome/grafo9263.76.lgr N76 E106 D79.7749 P77 M601072 F
./instances/Rome/grafo5861.82.lgr N82 E113 D88.0733 P86 M600950 F
./instances/Rome/grafo9698.79.lgr N79 E104 D73 P73.79 R4 M14245.8 O
./instances/Rome/grafo2917.14.lgr N14 E16 R0 M0.078 O
./instances/Rome/grafo694.22.lgr N22 E23 R0 M0.087 O
./instances/Rome/grafo4573.57.lgr N57 E82 D64 P64.79 R6 M442079 O
./instances/Rome/grafo10656.98.lgr N98 E125 D104.134 P103 M600967 F
./instances/Rome/grafo7156.67.lgr N67 E86 D65 P65 R2 M482.288 O
./instances/Rome/grafo2536.25.lgr N25 E29 R0 M0.101 O
./instances/Rome/grafo5351.35.lgr N35 E51 D42.3333 P42.79 R2 M56.453 O
./instances/Rome/grafo4848.65.lgr N65 E80 D60.16 P60.79 R3 M1558.42 O
./instances/Rome/grafo2051.25.lgr N25 E26 R0 M0.093 O
./instances/Rome/grafo6324.37.lgr N37 E47 R0 M0.124 O
./instances/Rome/grafo574.12.lgr N12 E19 D17 P17.79 R1 M2.72 O
./instances/Rome/grafo6907.38.lgr N38 E50 D37 P37.79 R1 M3.895 O
./instances/Rome/grafo7993.75.lgr N75 E110 D85.1577 P80 M601076 F
./instances/Rome/grafo7737.56.lgr N56 E79 D67 P67.79 R4 M10265.9 O
./instances/Rome/grafo5845.55.lgr N55 E80 D58.0077 P58.79 R5 M32060.9 O
./instances/Rome/grafo2382.20.lgr N20 E26 R0 M0.098 O
./instances/Rome/grafo1510.48.lgr N48 E54 R0 M0.131 O
./instances/Rome/grafo9220.67.lgr N67 E101 D80.2359 P78 M601080 F
./instances/Rome/grafo7168.39.lgr N39 E56 D47 P47.79 R4 M10452.2 O
./instances/Rome/grafo5808.33.lgr N33 E38 R0 M0.124 O
./instances/Rome/grafo6922.40.lgr N40 E47 R0 M0.126 O
./instances/Rome/grafo11438.37.lgr N37 E45 R0 M0.119 O
./instances/Rome/grafo10971.96.lgr N96 E119 D94 P94.79 R5 M163615 O
./instances/Rome/grafo5626.57.lgr N57 E78 D67 P67.79 R3 M917.932 O
./instances/Rome/grafo4855.77.lgr N77 E106 D81.2409 P79 M600865 F
./instances/Rome/grafo1696.24.lgr N24 E28 R0 M0.095 O
./instances/Rome/grafo9034.68.lgr N68 E85 D55 P55.79 R4 M21370.5 O
./instances/Rome/grafo7147.47.lgr N47 E62 D56 P56.79 R1 M6.534 O
./instances/Rome/grafo3015.35.lgr N35 E38 R0 M0.124 O
./instances/Rome/grafo7220.42.lgr N42 E57 D47 P47.79 R3 M1282.92 O
./instances/Rome/grafo309.26.lgr N26 E36 R0 M0.112 O
./instances/Rome/grafo8649.86.lgr N86 E109 D78 P78.79 R5 M77602.8 O
./instances/Rome/grafo2205.38.lgr N38 E55 D46.1379 P46.79 R3 M687.19 O
./instances/Rome/grafo5513.71.lgr N71 E93 D78 P78.79 R5 M118784 O
./instances/Rome/grafo10161.99.lgr N99 E148 D117.005 P109 M600698 F
./instances/Rome/grafo3066.32.lgr N32 E48 D39.1429 P39.79 R3 M310.73 O
./instances/Rome/grafo4535.52.lgr N52 E67 D45 P45.79 R1 M5.004 O
./instances/Rome/grafo9982.38.lgr N38 E49 D34 P34.79 R1 M5.096 O
./instances/Rome/grafo6165.43.lgr N43 E52 D34 P34.79 R1 M3.895 O
./instances/Rome/grafo11435.92.lgr N92 E117 D91 P91.79 R3 M2590.05 O
./instances/Rome/grafo3691.41.lgr N41 E53 D40.6 P40.79 R2 M25.402 O
./instances/Rome/grafo9173.71.lgr N71 E105 D84.4484 P83 M600789 F
./instances/Rome/grafo6314.44.lgr N44 E58 D46.4 P46.79 R2 M33.827 O
./instances/Rome/grafo8114.83.lgr N83 E114 D81.7358 P80 M601102 F
./instances/Rome/grafo3577.40.lgr N40 E50 D34 P34.79 R1 M5.423 O
./instances/Rome/grafo6961.46.lgr N46 E52 R0 M0.142 O
./instances/Rome/grafo6398.41.lgr N41 E53 D47.6667 P47.79 R2 M22.926 O
./instances/Rome/grafo8670.89.lgr N89 E109 D71.4634 P71.79 R2 M72.263 O
./instances/Rome/grafo10445.94.lgr N94 E140 D123.41 P112 M600736 F
./instances/Rome/grafo9847.61.lgr N61 E80 D63 P64.79 R3 M2907.78 O
./instances/Rome/grafo1760.28.lgr N28 E39 D30.4 P30.79 R2 M20.946 O
./instances/Rome/grafo5282.58.lgr N58 E81 D58 P58.79 R5 M44098.4 O
./instances/Rome/grafo8705.82.lgr N82 E108 D71 P71.79 R6 M579893 O
./instances/Rome/grafo8351.89.lgr N89 E127 D102.414 P99 M600649 F
./instances/Rome/grafo8715.93.lgr N93 E120 D102 P102.79 R4 M15329.3 O
./instances/Rome/grafo1312.26.lgr N26 E29 R0 M0.077 O
./instances/Rome/grafo6120.43.lgr N43 E52 R0 M0.093 O
./instances/Rome/grafo1219.44.lgr N44 E48 R0 M0.102 O
./instances/Rome/grafo4777.61.lgr N61 E75 D57 P57.79 R1 M5.347 O
./instances/Rome/grafo7536.60.lgr N60 E76 D51.5333 P51.79 R2 M20.852 O
./instances/Rome/grafo4216.53.lgr N53 E79 D68 P68.79 R5 M54613.3 O
./instances/Rome/grafo1561.33.lgr N33 E42 R0 M0.126 O
./instances/Rome/grafo3747.37.lgr N37 E52 D40 P40.79 R1 M4.325 O
./instances/Rome/grafo8052.70.lgr N70 E86 D59 P59.79 R3 M1344.89 O
./instances/Rome/grafo10327.97.lgr N97 E140 D115.616 P108 M600650 F
./instances/Rome/grafo6082.42.lgr N42 E58 D50.1979 P50.79 R3 M368.214 O
./instances/Rome/grafo9128.64.lgr N64 E94 D78.4585 P77 M600974 F
./instances/Rome/grafo6444.64.lgr N64 E82 D61 P61.79 R5 M85161.1 O
./instances/Rome/grafo2990.35.lgr N35 E48 D36.1034 P36.79 R3 M367.25 O
./instances/Rome/grafo4446.60.lgr N60 E82 D64 P64.79 R3 M728.165 O
./instances/Rome/grafo2602.38.lgr N38 E48 D38.6667 P38.79 R2 M15.28 O
./instances/Rome/grafo3955.55.lgr N55 E72 D53 P53.79 R3 M802.257 O
./instances/Rome/grafo4962.76.lgr N76 E105 D83.0473 P82 M600945 F
./instances/Rome/grafo11244.36.lgr N36 E48 D40.3333 P40.79 R2 M26.581 O
./instances/Rome/grafo11391.96.lgr N96 E126 D105.268 P103 M600626 F
./instances/Rome/grafo7219.45.lgr N45 E59 D49.6667 P49.79 R2 M28.849 O
./instances/Rome/grafo4236.72.lgr N72 E103 D89.2514 P87 M600915 F
./instances/Rome/grafo2525.16.lgr N16 E19 R0 M0.09 O
./instances/Rome/grafo677.17.lgr N17 E21 R0 M0.075 O
./instances/Rome/grafo3115.59.lgr N59 E73 D52.3333 P52.79 R2 M28.259 O
./instances/Rome/grafo2075.32.lgr N32 E41 D27 P27.79 R1 M4.599 O
./instances/Rome/grafo3816.42.lgr N42 E61 D49 P49.79 R4 M3946.28 O
./instances/Rome/grafo10519.98.lgr N98 E130 D94.6872 P92 M600752 F
./instances/Rome/grafo11385.36.lgr N36 E48 D41.0556 P41.79 R3 M526.972 O
./instances/Rome/grafo9614.86.lgr N86 E112 D85.1334 P82 M600654 F
./instances/Rome/grafo6198.41.lgr N41 E61 D54 P54.79 R4 M4578.15 O
./instances/Rome/grafo850.12.lgr N12 E13 R0 M0.045 O
./instances/Rome/grafo7304.45.lgr N45 E53 R0 M0.143 O
./instances/Rome/grafo1482.53.lgr N53 E67 D47.5 P47.79 R2 M14.559 O
./instances/Rome/grafo5191.41.lgr N41 E61 D46 P46.79 R5 M16222.1 O
./instances/Rome/grafo9086.67.lgr N67 E96 D76.9974 P76 M601137 F
./instances/Rome/grafo2353.28.lgr N28 E32 R0 M0.105 O
./instances/Rome/grafo1128.11.lgr N11 E12 R0 M0.067 O
./instances/Rome/grafo2371.19.lgr N19 E24 R0 M0.079 O
./instances/Rome/grafo2001.12.lgr N12 E14 R0 M0.07 O
./instances/Rome/grafo6860.44.lgr N44 E60 D45 P45.79 R2 M122.266 O
./instances/Rome/grafo390.13.lgr N13 E13 R0 M0.082 O
./instances/Rome/grafo9734.64.lgr N64 E84 D62 P62.79 R4 M42349.9 O
./instances/Rome/grafo9636.76.lgr N76 E100 D76.8178 P76 M601024 F
./instances/Rome/grafo5423.76.lgr N76 E97 D72 P72.79 R5 M114078 O
./instances/Rome/grafo5800.34.lgr N34 E39 R0 M0.12 O
./instances/Rome/grafo6939.38.lgr N38 E51 D36 P36.79 R1 M5.353 O
./instances/Rome/grafo3734.36.lgr N36 E46 D27 P27.79 R1 M3.826 O
./instances/Rome/grafo10276.41.lgr N41 E55 D38.3333 P38.79 R2 M18.513 O
./instances/Rome/grafo7359.38.lgr N38 E49 D39 P39.79 R1 M5.596 O
./instances/Rome/grafo2951.19.lgr N19 E24 R0 M0.083 O
./instances/Rome/grafo7923.62.lgr N62 E88 D70 P70.79 R5 M64985.8 O
./instances/Rome/grafo5748.57.lgr N57 E76 D61 P61.79 R3 M477.674 O
./instances/Rome/grafo1595.29.lgr N29 E30 R0 M0.078 O
./instances/Rome/grafo5127.33.lgr N33 E40 R0 M0.083 O
./instances/Rome/grafo3288.37.lgr N37 E50 D41.6667 P41.79 R2 M15.416 O
./instances/Rome/grafo1945.16.lgr N16 E17 R0 M0.079 O
./instances/Rome/grafo6293.68.lgr N68 E92 D64 P64.79 R6 M225938 O
./instances/Rome/grafo8752.88.lgr N88 E110 D70.96 P70 M601373 F
./instances/Rome/grafo2810.12.lgr N12 E11 R0 M0.058 O
./instances/Rome/grafo7660.59.lgr N59 E81 D62 P62.79 R4 M14526.5 O
./instances/Rome/grafo1898.10.lgr N10 E15 R0 M0.075 O
./instances/Rome/grafo5385.36.lgr N36 E47 D38 P38.79 R1 M4.797 O
./instances/Rome/grafo8165.77.lgr N77 E109 D82.0525 P80 M601107 F
./instances/Rome/grafo7067.44.lgr N44 E55 D36 P36.79 R1 M6.664 O
./instances/Rome/grafo3870.38.lgr N38 E54 D45.1579 P45.79 R3 M652.199 O
./instances/Rome/grafo849.11.lgr N11 E11 R0 M0.047 O
./instances/Rome/grafo6152.41.lgr N41 E57 D51.1667 P51.79 R3 M599.64 O
./instances/Rome/grafo1218.26.lgr N26 E28 R0 M0.091 O
./instances/Rome/grafo5310.69.lgr N69 E87 D75 P75.79 R4 M66479 O
./instances/Rome/grafo760.13.lgr N13 E14 R0 M0.047 O
./instances/Rome/grafo2538.10.lgr N10 E10 R0 M0.04 O
./instances/Rome/grafo4110.38.lgr N38 E52 R0 M0.127 O
./instances/Rome/grafo5949.38.lgr N38 E50 D40.5 P40.79 R2 M29.492 O
./instances/Rome/grafo7571.41.lgr N41 E61 D52 P52.79 R4 M5286.28 O
./instances/Rome/grafo5116.74.lgr N74 E101 D77 P77.79 R6 M293731 O
./instances/Rome/grafo10931.94.lgr N94 E117 D87 P87.79 R4 M22814.7 O
./instances/Rome/grafo9590.74.lgr N74 E99 D77.5086 P77 M601111 F
./instances/Rome/grafo967.16.lgr N16 E17 R0 M0.085 O
./instances/Rome/grafo1221.27.lgr N27 E36 R0 M0.106 O
./instances/Rome/grafo6337.39.lgr N39 E44 R0 M0.121 O
./instances/Rome/grafo3358.36.lgr N36 E42 R0 M0.132 O
./instances/Rome/grafo8432.86.lgr N86 E121 D97.5408 P94 M600599 F
./instances/Rome/grafo9504.64.lgr N64 E88 D71 P71.79 R4 M23417.7 O
./instances/Rome/grafo886.15.lgr N15 E15 R0 M0.054 O
./instances/Rome/grafo6122.41.lgr N41 E50 D39 P39.79 R1 M5.639 O
./instances/Rome/grafo9859.35.lgr N35 E42 R0 M0.134 O
./instances/Rome/grafo976.19.lgr N19 E25 R0 M0.098 O
./instances/Rome/grafo11675.39.lgr N39 E50 D40.6667 P40.79 R2 M26.107 O
./instances/Rome/grafo1098.10.lgr N10 E9 R0 M0.048 O
./instances/Rome/grafo267.11.lgr N11 E11 R0 M0.041 O
./instances/Rome/grafo2844.19.lgr N19 E30 D22.5 P22.79 R2 M9.149 O
./instances/Rome/grafo8927.88.lgr N88 E127 D103.37 P99 M600719 F
./instances/Rome/grafo3321.38.lgr N38 E53 D42.6667 P42.79 R2 M16.689 O
./instances/Rome/grafo2862.17.lgr N17 E21 R0 M0.084 O
./instances/Rome/grafo4492.76.lgr N76 E102 D72 P72.79 R5 M32302 O
./instances/Rome/grafo1970.15.lgr N15 E17 R0 M0.046 O
./instances/Rome/grafo6945.44.lgr N44 E60 D43.0455 P43.79 R2 M131.426 O
./instances/Rome/grafo7999.62.lgr N62 E82 D59.1546 P59.79 R2 M68.19 O
./instances/Rome/grafo4301.63.lgr N63 E87 D57 P57.79 R5 M37642.6 O
./instances/Rome/grafo10657.39.lgr N39 E50 D42 P42.79 R1 M4.978 O
./instances/Rome/grafo10678.98.lgr N98 E125 D94.0102 P94.79 R5 M80926.2 O
./instances/Rome/grafo3189.54.lgr N54 E84 D70.2805 P67 M600937 F
./instances/Rome/grafo1825.26.lgr N26 E31 R0 M0.106 O
./instances/Rome/grafo8050.67.lgr N67 E86 D67 P67.79 R4 M13197.1 O
./instances/Rome/grafo10062.39.lgr N39 E44 R0 M0.149 O
./instances/Rome/grafo2991.32.lgr N32 E43 R0 M0.119 O
./instances/Rome/grafo2417.14.lgr N14 E18 R0 M0.073 O
./instances/Rome/grafo5735.77.lgr N77 E100 D72.6329 P72 M601109 F
./instances/Rome/grafo10908.98.lgr N98 E135 D102.478 P98 M600686 F
./instances/Rome/grafo2871.17.lgr N17 E16 R0 M0.05 O
./instances/Rome/grafo10259.100.lgr N100 E141 D102.466 P96 M600809 F
./instances/Rome/grafo325.13.lgr N13 E14 R0 M0.051 O
./instances/Rome/grafo3733.62.lgr N62 E91 D68.872 P67 M601032 F
./instances/Rome/grafo1063.14.lgr N14 E15 R0 M0.038 O
./instances/Rome/grafo6437.47.lgr N47 E70 D55 P55.79 R6 M466917 O
./instances/Rome/grafo4096.42.lgr N42 E65 D55.0001 P55.79 R5 M24205.5 O
./instances/Rome/grafo3843.44.lgr N44 E61 D43.3878 P43.79 R2 M28.129 O
./instances/Rome/grafo10458.31.lgr N31 E36 R0 M0.115 O
./instances/Rome/grafo491.12.lgr N12 E11 R0 M0.046 O
./instances/Rome/grafo2532.14.lgr N14 E15 R0 M0.042 O
./instances/Rome/grafo10928.100.lgr N100 E140 D113.203 P108 M600643 F
./instances/Rome/grafo10322.97.lgr N97 E133 D105.38 P99 M600792 F
./instances/Rome/grafo6150.41.lgr N41 E52 D37 P37.79 R1 M3.322 O
./instances/Rome/grafo5040.53.lgr N53 E72 D56 P56.79 R4 M6374.55 O
./instances/Rome/grafo5558.80.lgr N80 E108 D85 P85.79 R5 M131988 O
./instances/Rome/grafo1620.14.lgr N14 E15 R0 M0.075 O
./instances/Rome/grafo7625.47.lgr N47 E67 D51 P51.79 R4 M4792.93 O
./instances/Rome/grafo8264.78.lgr N78 E114 D93.3703 P90 M600883 F
./instances/Rome/grafo3671.38.lgr N38 E47 R0 M0.124 O
./instances/Rome/grafo10755.41.lgr N41 E56 D47.3889 P47.79 R2 M51.072 O
./instances/Rome/grafo2825.18.lgr N18 E19 R0 M0.085 O
./instances/Rome/grafo5562.38.lgr N38 E48 R0 M0.125 O
./instances/Rome/grafo2841.17.lgr N17 E21 R0 M0.078 O
./instances/Rome/grafo5956.79.lgr N79 E97 D69.25 P69.79 R3 M1271.19 O
./instances/Rome/grafo10174.95.lgr N95 E131 D104.843 P102 M600591 F
./instances/Rome/grafo4984.74.lgr N74 E103 D83.8861 P81 M600974 F
./instances/Rome/grafo2472.47.lgr N47 E63 D47 P47.79 R4 M7262.9 O
./instances/Rome/grafo8645.92.lgr N92 E129 D100.023 P94 M600729 F
./instances/Rome/grafo2618.21.lgr N21 E26 R0 M0.09 O
./instances/Rome/grafo10305.100.lgr N100 E140 D96.9148 P94 M600735 F
./instances/Rome/grafo4248.62.lgr N62 E81 D61 P61.79 R3 M1436.82 O
./instances/Rome/grafo9170.65.lgr N65 E94 D70.3816 P68 M601200 F
./instances/Rome/grafo5462.55.lgr N55 E78 D64 P64.79 R5 M60108.1 O
./instances/Rome/grafo5024.84.lgr N84 E116 D86.5506 P83 M600896 F
./instances/Rome/grafo1501.58.lgr N58 E72 D47.125 P47.79 R3 M805.469 O
./instances/Rome/grafo1937.21.lgr N21 E24 R0 M0.067 O
./instances/Rome/grafo1308.27.lgr N27 E30 R0 M0.076 O
./instances/Rome/grafo1814.21.lgr N21 E28 D21 P21.79 R1 M2.488 O
./instances/Rome/grafo5265.40.lgr N40 E56 D43.25 P43.79 R3 M411.42 O
./instances/Rome/grafo4109.51.lgr N51 E75 D60 P60.79 R6 M171891 O
./instances/Rome/grafo9437.64.lgr N64 E82 D59.3333 P59.79 R3 M479.258 O
./instances/Rome/grafo10623.98.lgr N98 E130 D109.274 P107 M600665 F
./instances/Rome/grafo4548.60.lgr N60 E72 D50.5 P50.79 R2 M19.026 O
./instances/Rome/grafo384.19.lgr N19 E24 R0 M0.087 O
./instances/Rome/grafo6126.39.lgr N39 E49 R0 M0.121 O
./instances/Rome/grafo5606.77.lgr N77 E111 D90.6822 P87 M600718 F
./instances/Rome/grafo7542.40.lgr N40 E51 D40.5 P40.79 R2 M13.851 O
./instances/Rome/grafo1958.30.lgr N30 E33 R0 M0.102 O
./instances/Rome/grafo4175.56.lgr N56 E73 D57 P57.79 R4 M4011.53 O
./instances/Rome/grafo8520.70.lgr N70 E92 D65 P65.79 R5 M92691.2 O
./instances/Rome/grafo3363.37.lgr N37 E47 D34 P34.79 R1 M5.723 O
./instances/Rome/grafo2977.25.lgr N25 E28 R0 M0.098 O
./instances/Rome/grafo9725.66.lgr N66 E94 D70.8882 P69 M601098 F
./instances/Rome/grafo11572.34.lgr N34 E47 D37.3333 P37.79 R2 M11.203 O
./instances/Rome/grafo4903.75.lgr N75 E108 D90.2726 P85 M600931 F
./instances/Rome/grafo5089.56.lgr N56 E83 D72.3482 P71 M601354 F
./instances/Rome/grafo9527.88.lgr N88 E118 D99.4022 P98 M600702 F
./instances/Rome/grafo5904.37.lgr N37 E50 D40.4 P40.79 R3 M233.658 O
./instances/Rome/grafo8510.100.lgr N100 E142 D109.992 P103 M600679 F
./instances/Rome/grafo1779.21.lgr N21 E30 D25 P25.79 R1 M6.555 O
./instances/Rome/grafo5483.60.lgr N60 E75 D57.5 P57.79 R2 M31.562 O
./instances/Rome/grafo4995.59.lgr N59 E76 D60 P60.79 R4 M32264.4 O
./instances/Rome/grafo4142.53.lgr N53 E74 D57 P57.79 R5 M38427.7 O
./instances/Rome/grafo6050.34.lgr N34 E41 R0 M0.12 O
./instances/Rome/grafo9249.66.lgr N66 E96 D75.641 P73 M601288 F
./instances/Rome/grafo3951.39.lgr N39 E58 D45 P45 R2 M90.851 O
./instances/Rome/grafo3364.52.lgr N52 E77 D62 P62.79 R6 M223292 O
./instances/Rome/grafo6862.47.lgr N47 E64 D49 P49.79 R4 M2717.72 O
./instances/Rome/grafo5207.43.lgr N43 E66 D59 P59.79 R5 M26560.8 O
./instances/Rome/grafo7200.42.lgr N42 E58 D47.5 P47.79 R2 M30.366 O
./instances/Rome/grafo10194.97.lgr N97 E134 D107.406 P104 M600669 F
./instances/Rome/grafo9016.74.lgr N74 E89 D62.2222 P62.79 R3 M812.907 O
./instances/Rome/grafo7721.52.lgr N52 E71 D59.5 P59.79 R2 M48.984 O
./instances/Rome/grafo9326.77.lgr N77 E98 D69 P69.79 R5 M53761.2 O
./instances/Rome/grafo5234.41.lgr N41 E51 D40 P40.79 R1 M5.649 O
./instances/Rome/grafo2641.17.lgr N17 E23 R0 M0.087 O
./instances/Rome/grafo5502.37.lgr N37 E50 D38.5333 P38.79 R2 M23.841 O
./instances/Rome/grafo623.13.lgr N13 E12 R0 M0.056 O
./instances/Rome/grafo9720.68.lgr N68 E91 D67 P67.79 R5 M65019 O
./instances/Rome/grafo4342.60.lgr N60 E76 D49 P49.79 R4 M4082.78 O
./instances/Rome/grafo4430.72.lgr N72 E99 D79.4229 P78 M601295 F
./instances/Rome/grafo1119.16.lgr N16 E22 R0 M0.086 O
./instances/Rome/grafo9969.33.lgr N33 E39 R0 M0.107 O
./instances/Rome/grafo193.12.lgr N12 E13 R0 M0.07 O
./instances/Rome/grafo5150.52.lgr N52 E70 D51 P51.79 R3 M412.988 O
./instances/Rome/grafo8561.77.lgr N77 E97 D76 P76.79 R4 M17951.5 O
./instances/Rome/grafo1689.31.lgr N31 E34 R0 M0.111 O
./instances/Rome/grafo326.14.lgr N14 E19 R0 M0.072 O
./instances/Rome/grafo11614.34.lgr N34 E39 R0 M0.117 O
./instances/Rome/grafo10536.99.lgr N99 E142 D108.855 P103 M600589 F
./instances/Rome/grafo608.13.lgr N13 E12 R0 M0.055 O
./instances/Rome/grafo2906.21.lgr N21 E24 R0 M0.081 O
./instances/Rome/grafo3683.41.lgr N41 E59 D47.0713 P47.79 R4 M2447.36 O
./instances/Rome/grafo4481.77.lgr N77 E121 D103.448 P96 M600819 F
./instances/Rome/grafo7817.66.lgr N66 E94 D79.2692 P77 M601076 F
./instances/Rome/grafo8632.84.lgr N84 E111 D86.7509 P85 M601295 F
./instances/Rome/grafo9300.70.lgr N70 E96 D67 P67.79 R6 M307653 O
./instances/Rome/grafo8797.100.lgr N100 E129 D86.3518 P85 M600896 F
./instances/Rome/grafo209.10.lgr N10 E10 R0 M0.041 O
./instances/Rome/grafo6386.52.lgr N52 E79 D63.0108 P62 M601218 F
./instances/Rome/grafo175.23.lgr N23 E24 R0 M0.077 O
./instances/Rome/grafo1728.61.lgr N61 E71 D46 P46.79 R1 M4.973 O
./instances/Rome/grafo8825.92.lgr N92 E124 D87.8969 P85 M600832 F
./instances/Rome/grafo1855.20.lgr N20 E27 R0 M0.086 O
./instances/Rome/grafo4345.61.lgr N61 E83 D67.0351 P67.79 R4 M12445.3 O
./instances/Rome/grafo11637.38.lgr N38 E44 D26 P26.79 R1 M3.141 O
./instances/Rome/grafo1238.67.lgr N67 E86 D71.75 P72.79 R2 M86.156 O
./instances/Rome/grafo11120.96.lgr N96 E128 D99.1916 P97 M600734 F
./instances/Rome/grafo2369.43.lgr N43 E53 R0 M0.157 O
./instances/Rome/grafo2159.17.lgr N17 E19 R0 M0.067 O
./instances/Rome/grafo4610.82.lgr N82 E109 D85.7059 P85 M600972 F
./instances/Rome/grafo9783.63.lgr N63 E82 D54.1 P54.79 R3 M1587.3 O
./instances/Rome/grafo8328.67.lgr N67 E98 D80.8938 P79 M601089 F
./instances/Rome/grafo3537.40.lgr N40 E61 D54 P54.79 R6 M294671 O
./instances/Rome/grafo11198.98.lgr N98 E136 D112.679 P109 M600679 F
./instances/Rome/grafo2628.10.lgr N10 E11 R0 M0.045 O
./instances/Rome/grafo11099.99.lgr N99 E151 D132.504 P123 M600593 F
./instances/Rome/grafo6690.58.lgr N58 E70 D53 P53.79 R1 M6.507 O
./instances/Rome/grafo3973.53.lgr N53 E69 D58.194 P58.79 R2 M360.33 O
./instances/Rome/grafo4709.70.lgr N70 E97 D82.5884 P82 M600733 F
./instances/Rome/grafo580.29.lgr N29 E37 D26 P26.79 R1 M3.647 O
./instances/Rome/grafo2582.27.lgr N27 E27 R0 M0.076 O
./instances/Rome/grafo11574.33.lgr N33 E44 D36 P36.79 R1 M6.613 O
./instances/Rome/grafo10497.95.lgr N95 E125 D91.0167 P88 M600762 F
./instances/Rome/grafo11635.92.lgr N92 E128 D104.327 P99 M600714 F
./instances/Rome/grafo8042.62.lgr N62 E79 D61.4444 P61.79 R2 M47.551 O
./instances/Rome/grafo2877.36.lgr N36 E53 D43 P43 R3 M1495.12 O
./instances/Rome/grafo5157.39.lgr N39 E54 D41 P41.79 R1 M6.654 O
./instances/Rome/grafo9632.68.lgr N68 E91 D68 P68.79 R6 M465318 O
./instances/Rome/grafo5850.43.lgr N43 E56 D40.5 P40.79 R2 M18.639 O
./instances/Rome/grafo5117.56.lgr N56 E72 D52 P52.79 R3 M1079.65 O
./instances/Rome/grafo1418.50.lgr N50 E57 D30 P30.79 R1 M3.741 O
./instances/Rome/grafo4165.61.lgr N61 E82 D65.6667 P65.79 R2 M27.222 O
./instances/Rome/grafo5324.62.lgr N62 E81 D63.6667 P63.79 R2 M29.113 O
./instances/Rome/grafo6782.46.lgr N46 E68 D58.0105 P58.79 R4 M3771.14 O
./instances/Rome/grafo4194.63.lgr N63 E82 D61.0282 P61.79 R3 M1925.97 O
./instances/Rome/grafo8348.99.lgr N99 E133 D102.841 P100 M600647 F
./instances/Rome/grafo10913.97.lgr N97 E130 D111.319 P109 M600705 F
./instances/Rome/grafo10241.95.lgr N95 E128 D109.46 P108 M600638 F
./instances/Rome/grafo7842.68.lgr N68 E93 D68.1716 P67 M601286 F
./instances/Rome/grafo8179.91.lgr N91 E112 D72.9062 P72 M601148 F
./instances/Rome/grafo10601.93.lgr N93 E128 D105.574 P101 M600627 F
./instances/Rome/grafo7075.45.lgr N45 E63 D56 P56.79 R4 M9519.42 O
./instances/Rome/grafo2065.70.lgr N70 E91 D76 P76.79 R5 M86733.7 O
./instances/Rome/grafo3207.42.lgr N42 E57 D47 P47.79 R1 M6.591 O
./instances/Rome/grafo7442.45.lgr N45 E53 D32 P32.79 R1 M4.292 O
./instances/Rome/grafo2985.43.lgr N43 E55 D36.16 P36.79 R3 M780.129 O
./instances/Rome/grafo1326.27.lgr N27 E29 R0 M0.098 O
./instances/Rome/grafo7528.66.lgr N66 E81 D58.0126 P58.79 R3 M1940.35 O
./instances/Rome/grafo3337.40.lgr N40 E53 D37 P37.79 R1 M3.952 O
./instances/Rome/grafo8929.91.lgr N91 E126 D100.704 P97 M600777 F
./instances/Rome/grafo4764.83.lgr N83 E112 D90.4039 P89 M600813 F
./instances/Rome/grafo10064.39.lgr N39 E59 D50 P50.79 R5 M43315.6 O
./instances/Rome/grafo7551.39.lgr N39 E48 D34 P34.79 R1 M9.259 O
./instances/Rome/grafo10435.96.lgr N96 E123 D88.8778 P88 M600717 F
./instances/Rome/grafo3805.37.lgr N37 E49 D34.6667 P34.79 R2 M9.538 O
./instances/Rome/grafo10385.94.lgr N94 E128 D92.577 P86 M600750 F
./instances/Rome/grafo9294.84.lgr N84 E100 D67 P67.79 R3 M1053.37 O
./instances/Rome/grafo3927.45.lgr N45 E55 D32.5263 P32.79 R2 M15.669 O
./instances/Rome/grafo7896.67.lgr N67 E95 D68.9776 P67 M601006 F
./instances/Rome/grafo1609.28.lgr N28 E29 R0 M0.078 O
./instances/Rome/grafo1674.12.lgr N12 E16 R0 M0.068 O
./instances/Rome/grafo6504.56.lgr N56 E65 R0 M0.158 O
./instances/Rome/grafo3561.48.lgr N48 E68 D53.1117 P53.79 R3 M737.241 O
./instances/Rome/grafo6666.37.lgr N37 E45 R0 M0.131 O
./instances/Rome/grafo7741.52.lgr N52 E63 D45 P45.79 R1 M5.355 O
./instances/Rome/grafo8133.82.lgr N82 E110 D90.7608 P90 M600673 F
./instances/Rome/grafo9828.72.lgr N72 E95 D72 P72.79 R4 M7354.72 O
./instances/Rome/grafo4041.57.lgr N57 E66 D34.6667 P34.79 R2 M11.262 O
./instances/Rome/grafo11569.93.lgr N93 E136 D115.868 P109 M600751 F
./instances/Rome/grafo9087.73.lgr N73 E94 D78 P78.79 R1 M9.054 O
./instances/Rome/grafo9187.67.lgr N67 E93 D64.8765 P63 M601179 F
./instances/Rome/grafo9874.37.lgr N37 E46 D31 P31.79 R1 M3.825 O
./instances/Rome/grafo3556.61.lgr N61 E75 D47 P47.79 R3 M643.625 O
./instances/Rome/grafo5988.37.lgr N37 E47 R0 M0.121 O
./instances/Rome/grafo5628.34.lgr N34 E41 D33 P33.79 R1 M3.667 O
./instances/Rome/grafo4453.57.lgr N57 E72 D50 P50.79 R3 M698.787 O
./instances/Rome/grafo6590.38.lgr N38 E49 D33 P33.79 R1 M4.796 O
./instances/Rome/grafo5727.43.lgr N43 E58 D47.3333 P47.79 R2 M28.894 O
./instances/Rome/grafo1531.47.lgr N47 E54 R0 M0.14 O
./instances/Rome/grafo9545.75.lgr N75 E92 D66 P66.79 R3 M1183.74 O
./instances/Rome/grafo7088.43.lgr N43 E57 D44.0484 P44.79 R3 M2377.43 O
./instances/Rome/grafo2589.26.lgr N26 E34 D24.6667 P24.79 R2 M8.733 O
./instances/Rome/grafo6999.94.lgr N94 E121 D88.0044 P88.79 R5 M133558 O
./instances/Rome/grafo4371.71.lgr N71 E96 D64.4554 P63 M601068 F
./instances/Rome/grafo6734.38.lgr N38 E41 R0 M0.126 O
./instances/Rome/grafo1667.24.lgr N24 E29 R0 M0.088 O
./instances/Rome/grafo8774.88.lgr N88 E129 D105.923 P100 M600694 F
./instances/Rome/grafo10483.34.lgr N34 E45 D42 P42.79 R1 M5.756 O
./instances/Rome/grafo4793.63.lgr N63 E86 D68.0836 P68.79 R5 M39315.6 O
./instances/Rome/grafo7944.85.lgr N85 E119 D98.3909 P92 M600722 F
./instances/Rome/grafo2500.12.lgr N12 E18 R0 M0.078 O
./instances/Rome/grafo3254.40.lgr N40 E55 D41 P41.79 R1 M5.401 O
./instances/Rome/grafo6992.45.lgr N45 E60 D50.0714 P50.79 R3 M1567.91 O
./instances/Rome/grafo428.19.lgr N19 E22 R0 M0.086 O
./instances/Rome/grafo787.15.lgr N15 E18 R0 M0.075 O
./instances/Rome/grafo6736.38.lgr N38 E53 D42.0667 P42.79 R3 M625.129 O
./instances/Rome/grafo575.25.lgr N25 E29 R0 M0.093 O
./instances/Rome/grafo9494.61.lgr N61 E80 D55 P55.79 R4 M3010.09 O
./instances/Rome/grafo8219.93.lgr N93 E117 D93 P93.79 R5 M54794.1 O
./instances/Rome/grafo343.14.lgr N14 E15 R0 M0.07 O
./instances/Rome/grafo7479.39.lgr N39 E53 D41.5 P41.79 R3 M115.423 O
./instances/Rome/grafo9134.64.lgr N64 E88 D74.0099 P74.79 R4 M8871.69 O
./instances/Rome/grafo10314.96.lgr N96 E124 D89.4446 P88 M600769 F
./instances/Rome/grafo7820.71.lgr N71 E95 D74.8887 P74 M601206 F
./instances/Rome/grafo10851.95.lgr N95 E134 D101.025 P96 M600664 F
./instances/Rome/grafo11051.100.lgr N100 E134 D102.598 P102 M600711 F
./instances/Rome/grafo5115.65.lgr N65 E98 D82 P82.79 R6 M268230 O
./instances/Rome/grafo2945.24.lgr N24 E28 R0 M0.089 O
./instances/Rome/grafo2518.13.lgr N13 E14 R0 M0.036 O
./instances/Rome/grafo7811.70.lgr N70 E97 D83.6002 P83 M600997 F
./instances/Rome/grafo311.16.lgr N16 E20 R0 M0.088 O
./instances/Rome/grafo5132.80.lgr N80 E106 D73 P73.79 R6 M559011 O
./instances/Rome/grafo2468.15.lgr N15 E17 R0 M0.082 O
./instances/Rome/grafo6733.57.lgr N57 E68 D44 P44.79 R1 M5.414 O
./instances/Rome/grafo6185.51.lgr N51 E69 D54 P54.79 R4 M10514 O
./instances/Rome/grafo2988.25.lgr N25 E29 R0 M0.099 O
./instances/Rome/grafo11482.39.lgr N39 E48 D37 P37.79 R1 M4.17 O
./instances/Rome/grafo5130.44.lgr N44 E56 D46.2 P46.79 R2 M69.649 O
./instances/Rome/grafo1823.19.lgr N19 E25 R0 M0.097 O
./instances/Rome/grafo8142.73.lgr N73 E110 D98.3161 P95 M600718 F
./instances/Rome/grafo10492.96.lgr N96 E153 D129.416 P116 M600760 F
./instances/Rome/grafo1853.13.lgr N13 E15 R0 M0.076 O
./instances/Rome/grafo5641.37.lgr N37 E44 R0 M0.126 O
./instances/Rome/grafo1478.56.lgr N56 E69 D55 P55.79 R1 M6.273 O
./instances/Rome/grafo419.15.lgr N15 E18 R0 M0.054 O
./instances/Rome/grafo7002.38.lgr N38 E48 D39.6667 P39.79 R2 M14.392 O
./instances/Rome/grafo5134.62.lgr N62 E80 D58 P58.79 R3 M861.624 O
./instances/Rome/grafo3138.60.lgr N60 E85 D70 P70.79 R6 M493961 O
./instances/Rome/grafo3719.40.lgr N40 E50 D33 P33.79 R1 M3.769 O
./instances/Rome/grafo3878.45.lgr N45 E55 D38 P38.79 R1 M4.158 O
./instances/Rome/grafo8124.76.lgr N76 E98 D73 P73.79 R4 M35781.4 O
./instances/Rome/grafo6083.76.lgr N76 E110 D92.7792 P89 M600832 F
./instances/Rome/grafo2959.38.lgr N38 E48 D36 P36.79 R1 M5.614 O
./instances/Rome/grafo10103.98.lgr N98 E131 D108.526 P107 M600724 F
./instances/Rome/grafo8310.86.lgr N86 E134 D111.984 P103 M600767 F
./instances/Rome/grafo11307.32.lgr N32 E38 R0 M0.132 O
./instances/Rome/grafo9114.79.lgr N79 E111 D93.1411 P92 M600678 F
./instances/Rome/grafo5582.38.lgr N38 E59 D50 P50.79 R4 M1725.74 O
./instances/Rome/grafo11634.32.lgr N32 E36 R0 M0.108 O
./instances/Rome/grafo5643.40.lgr N40 E51 R0 M0.127 O
./instances/Rome/grafo11194.100.lgr N100 E127 D98.5209 P96 M600814 F
./instances/Rome/grafo9673.64.lgr N64 E89 D73.0024 P73.79 R5 M68112.1 O
./instances/Rome/grafo10724.92.lgr N92 E120 D105 P105.79 R4 M23819.5 O
./instances/Rome/grafo6685.47.lgr N47 E63 D50 P50.79 R2 M36.97 O
./instances/Rome/grafo6284.40.lgr N40 E55 D47 P47.79 R3 M1280.08 O
./instances/Rome/grafo9241.89.lgr N89 E108 D66 P66.79 R4 M11771 O
./instances/Rome/grafo6750.49.lgr N49 E79 D64 P64.79 R6 M110822 O
./instances/Rome/grafo10479.98.lgr N98 E130 D101.871 P98 M600740 F
./instances/Rome/grafo601.19.lgr N19 E23 R0 M0.087 O
./instances/Rome/grafo5789.39.lgr N39 E58 D48 P48.79 R4 M4646.46 O
./instances/Rome/grafo1422.22.lgr N22 E22 R0 M0.05 O
./instances/Rome/grafo9192.67.lgr N67 E95 D79.2078 P77 M601043 F
./instances/Rome/grafo6564.42.lgr N42 E58 D50 P50.79 R1 M4.977 O
./instances/Rome/grafo3104.39.lgr N39 E53 D46 P46.79 R1 M4.586 O
./instances/Rome/grafo6863.40.lgr N40 E59 D53 P53.79 R4 M7837.9 O
./instances/Rome/grafo8550.79.lgr N79 E100 D72 P72.79 R4 M7113.15 O
./instances/Rome/grafo7914.84.lgr N84 E116 D87.1176 P86 M601006 F
./instances/Rome/grafo1224.27.lgr N27 E27 R0 M0.077 O
./instances/Rome/grafo5777.38.lgr N38 E49 D42.6667 P42.79 R2 M14.998 O
./instances/Rome/grafo711.13.lgr N13 E15 R0 M0.06 O
./instances/Rome/grafo5005.82.lgr N82 E105 D67.3 P66 M601265 F
./instances/Rome/grafo4798.58.lgr N58 E78 D58 P58.79 R4 M5589.79 O
./instances/Rome/grafo4603.50.lgr N50 E69 D60 P60.79 R1 M6.868 O
./instances/Rome/grafo4483.61.lgr N61 E79 D52.5 P52.79 R2 M37.993 O
./instances/Rome/grafo3176.54.lgr N54 E65 D43 P43.79 R1 M5.403 O
./instances/Rome/grafo862.25.lgr N25 E28 R0 M0.085 O
./instances/Rome/grafo10767.38.lgr N38 E50 D44.6667 P44.79 R2 M14.016 O
./instances/Rome/grafo9662.84.lgr N84 E119 D95.5646 P92 M600823 F
./instances/Rome/grafo7288.45.lgr N45 E60 D44 P44.79 R3 M843.063 O
./instances/Rome/grafo10474.94.lgr N94 E142 D122.289 P111 M600620 F
./instances/Rome/grafo10540.97.lgr N97 E121 D86.3727 P83 M600739 F
./instances/Rome/grafo6746.38.lgr N38 E47 D32 P32.79 R1 M4.322 O
./instances/Rome/grafo6576.49.lgr N49 E58 R0 M0.156 O
./instances/Rome/grafo411.16.lgr N16 E23 R0 M0.077 O
./instances/Rome/grafo3717.51.lgr N51 E72 D53.0894 P53.79 R3 M391.36 O
./instances/Rome/grafo8672.71.lgr N71 E98 D84.803 P83 M601577 F
./instances/Rome/grafo740.11.lgr N11 E12 R0 M0.048 O
./instances/Rome/grafo6000.76.lgr N76 E101 D77.2943 P76 M601114 F
./instances/Rome/grafo942.31.lgr N31 E35 R0 M0.116 O
./instances/Rome/grafo6361.41.lgr N41 E60 D50.0455 P50.79 R3 M1125.27 O
./instances/Rome/grafo9868.37.lgr N37 E50 D46 P46.79 R1 M5.377 O
./instances/Rome/grafo8244.72.lgr N72 E97 D78 P78.79 R5 M83355.3 O
./instances/Rome/grafo6875.54.lgr N54 E67 D46.4186 P46.79 R2 M31.528 O
./instances/Rome/grafo2723.18.lgr N18 E28 D25 P25.79 R1 M3.785 O
./instances/Rome/grafo7532.51.lgr N51 E71 D54 P54.79 R5 M29818.9 O
./instances/Rome/grafo10056.31.lgr N31 E36 R0 M0.118 O
./instances/Rome/grafo10358.95.lgr N95 E135 D110.279 P103 M600623 F
./instances/Rome/grafo11089.93.lgr N93 E114 D87.6667 P87.79 R2 M81.908 O
./instances/Rome/grafo318.20.lgr N20 E25 R0 M0.089 O
./instances/Rome/grafo373.13.lgr N13 E19 R0 M0.065 O
./instances/Rome/grafo7271.41.lgr N41 E54 D42.3333 P42.79 R2 M47.107 O
./instances/Rome/grafo6731.51.lgr N51 E67 D53.0522 P53.79 R4 M12328.4 O
./instances/Rome/grafo2975.40.lgr N40 E49 R0 M0.129 O
./instances/Rome/grafo602.15.lgr N15 E19 R0 M0.074 O
./instances/Rome/grafo5715.47.lgr N47 E69 D50.0345 P50.79 R4 M4587.77 O
./instances/Rome/grafo4181.61.lgr N61 E78 D62 P62.79 R3 M1533.08 O
./instances/Rome/grafo5637.41.lgr N41 E49 D33 P33.79 R1 M4.844 O
./instances/Rome/grafo4044.52.lgr N52 E71 D62.1217 P62.79 R3 M1245.18 O
./instances/Rome/grafo5277.44.lgr N44 E61 D49.0269 P49.79 R3 M785.11 O
./instances/Rome/grafo243.28.lgr N28 E33 R0 M0.107 O
./instances/Rome/grafo332.82.lgr N82 E106 D72.8629 P72 M601140 F
./instances/Rome/grafo10733.39.lgr N39 E53 D45.6667 P45.79 R2 M23.117 O
./instances/Rome/grafo4622.48.lgr N48 E59 D43 P43.79 R1 M5.883 O
./instances/Rome/grafo5221.44.lgr N44 E57 D36.5833 P36.79 R2 M25.955 O
./instances/Rome/grafo9257.62.lgr N62 E85 D62 P62.79 R4 M6350.4 O
./instances/Rome/grafo7197.52.lgr N52 E68 D57.2857 P57.79 R2 M52.552 O
./instances/Rome/grafo11119.98.lgr N98 E135 D110.653 P106 M600604 F
./instances/Rome/grafo1083.14.lgr N14 E15 R0 M0.053 O
./instances/Rome/grafo2349.16.lgr N16 E18 R0 M0.077 O
./instances/Rome/grafo10871.95.lgr N95 E125 D91.5034 P91 M600679 F
./instances/Rome/grafo912.14.lgr N14 E13 R0 M0.063 O
./instances/Rome/grafo8400.81.lgr N81 E114 D95.3708 P93 M600714 F
./instances/Rome/grafo214.22.lgr N22 E31 R0 M0.092 O
./instances/Rome/grafo11288.93.lgr N93 E114 D88 P88.79 R3 M3404.51 O
./instances/Rome/grafo6387.44.lgr N44 E60 D49.0615 P49.79 R3 M1726.46 O
./instances/Rome/grafo728.28.lgr N28 E33 R0 M0.105 O
./instances/Rome/grafo2005.30.lgr N30 E37 D23 P23.79 R1 M3.387 O
./instances/Rome/grafo6547.38.lgr N38 E64 D54.8341 P54 M601213 F
./instances/Rome/grafo9983.91.lgr N91 E125 D111.143 P107 M600695 F
./instances/Rome/grafo1126.10.lgr N10 E9 R0 M0.049 O
./instances/Rome/grafo217.14.lgr N14 E17 R0 M0.072 O
./instances/Rome/grafo9561.83.lgr N83 E105 D82 P82.79 R3 M4085.31 O
./instances/Rome/grafo1007.20.lgr N20 E22 R0 M0.089 O
./instances/Rome/grafo9217.88.lgr N88 E122 D103.05 P100 M600838 F
./instances/Rome/grafo7696.61.lgr N61 E88 D69.1212 P68 M601304 F
./instances/Rome/grafo607.15.lgr N15 E17 R0 M0.074 O
./instances/Rome/grafo472.12.lgr N12 E11 R0 M0.046 O
./instances/Rome/grafo1558.53.lgr N53 E64 D45 P45.79 R1 M4.748 O
./instances/Rome/grafo7030.46.lgr N46 E61 D49 P49.79 R2 M13.481 O
./instances/Rome/grafo7186.52.lgr N52 E68 D57.2857 P57.79 R2 M52.376 O
./instances/Rome/grafo8195.74.lgr N74 E86 D51.6667 P51.79 R2 M29.286 O
./instances/Rome/grafo8206.90.lgr N90 E114 D88.3081 P87 M600789 F
./instances/Rome/grafo5031.64.lgr N64 E95 D77.4626 P75 M600999 F
./instances/Rome/grafo9351.73.lgr N73 E89 D65 P65.79 R2 M49.674 O
./instances/Rome/grafo10023.39.lgr N39 E51 D40.28 P40.79 R2 M263.286 O
./instances/Rome/grafo8638.75.lgr N75 E94 D65 P65.79 R4 M141318 O
./instances/Rome/grafo3225.37.lgr N37 E53 D45.6667 P45.79 R2 M18.261 O
./instances/Rome/grafo6377.42.lgr N42 E63 D56 P56.79 R4 M7189.64 O
./instances/Rome/grafo9389.77.lgr N77 E99 D69 P69.79 R5 M75865.7 O
./instances/Rome/grafo5567.39.lgr N39 E52 D43 P43.79 R1 M5.539 O
./instances/Rome/grafo1640.17.lgr N17 E19 R0 M0.083 O
./instances/Rome/grafo8115.60.lgr N60 E74 D60.3 P60.79 R2 M52.934 O
./instances/Rome/grafo6411.45.lgr N45 E59 D48.0878 P48.79 R2 M101.985 O
./instances/Rome/grafo7904.82.lgr N82 E107 D79.8058 P79 M600939 F
./instances/Rome/grafo7350.45.lgr N45 E62 D48.1111 P48.79 R3 M829.395 O
./instances/Rome/grafo9629.83.lgr N83 E112 D85.9865 P82 M600947 F
./instances/Rome/grafo7239.60.lgr N60 E87 D70 P70.79 R6 M256591 O
./instances/Rome/grafo6728.60.lgr N60 E76 D61 P61.79 R2 M300.984 O
./instances/Rome/grafo4858.74.lgr N74 E105 D74.3763 P73 M601146 F
./instances/Rome/grafo10116.100.lgr N100 E149 D126.318 P116 M600758 F
./instances/Rome/grafo4392.61.lgr N61 E75 D61 P61.79 R3 M3025.95 O
./instances/Rome/grafo4433.61.lgr N61 E79 D62.0481 P62.79 R4 M12543.3 O
./instances/Rome/grafo2264.15.lgr N15 E17 R0 M0.081 O
./instances/Rome/grafo3588.36.lgr N36 E40 D22 P22.79 R1 M3.372 O
./instances/Rome/grafo8708.96.lgr N96 E123 D95.0092 P95.79 R5 M81276.3 O
./instances/Rome/grafo8314.81.lgr N81 E108 D87.7787 P87 M600975 F
./instances/Rome/grafo5999.36.lgr N36 E43 D30 P30.79 R1 M3.714 O
./instances/Rome/grafo10569.36.lgr N36 E47 D33.1667 P33.79 R3 M371.671 O
./instances/Rome/grafo4676.64.lgr N64 E91 D76 P76.79 R6 M395333 O
./instances/Rome/grafo5981.35.lgr N35 E46 D41 P41.79 R1 M4.825 O
./instances/Rome/grafo1435.43.lgr N43 E55 D36 P36.79 R1 M5.654 O
./instances/Rome/grafo6285.44.lgr N44 E54 D41.6667 P41.79 R2 M49.127 O
./instances/Rome/grafo5363.75.lgr N75 E101 D78.5608 P77 M601024 F
./instances/Rome/grafo2101.17.lgr N17 E17 R0 M0.083 O
./instances/Rome/grafo7047.43.lgr N43 E55 D45 P45.79 R1 M5.115 O
./instances/Rome/grafo10852.94.lgr N94 E110 D73.5556 P73.79 R2 M57.07 O
./instances/Rome/grafo6127.55.lgr N55 E79 D62 P62.79 R6 M317485 O
./instances/Rome/grafo7890.67.lgr N67 E76 D47 P47.79 R1 M4.828 O
./instances/Rome/grafo8428.82.lgr N82 E124 D102.528 P95 M600809 F
./instances/Rome/grafo5946.39.lgr N39 E55 D45 P45.79 R1 M4.754 O
./instances/Rome/grafo2042.33.lgr N33 E43 R0 M0.116 O
./instances/Rome/grafo10563.41.lgr N41 E48 D28 P28.79 R1 M4.045 O
./instances/Rome/grafo8823.93.lgr N93 E136 D113.907 P105 M600813 F
./instances/Rome/grafo4138.60.lgr N60 E83 D65.5863 P64 M601353 F
./instances/Rome/grafo8754.91.lgr N91 E111 D86 P86.79 R1 M6.873 O
./instances/Rome/grafo2938.12.lgr N12 E12 R0 M0.037 O
./instances/Rome/grafo8971.63.lgr N63 E75 D51.4521 P51.79 R2 M49.051 O
./instances/Rome/grafo7244.41.lgr N41 E53 D42.3333 P42.79 R2 M23.965 O
./instances/Rome/grafo6700.75.lgr N75 E99 D77 P77.79 R5 M81667.2 O
./instances/Rome/grafo9658.67.lgr N67 E79 D51 P51.79 R1 M5.344 O
./instances/Rome/grafo8170.81.lgr N81 E107 D77 P77.79 R6 M226178 O
./instances/Rome/grafo1468.62.lgr N62 E75 D51.2115 P51.79 R3 M592.526 O
./instances/Rome/grafo7396.42.lgr N42 E48 R0 M0.136 O
./instances/Rome/grafo5323.44.lgr N44 E52 D38 P38.79 R1 M4.649 O
./instances/Rome/grafo7772.62.lgr N62 E79 D62.25 P62.79 R3 M597.04 O
./instances/Rome/grafo8773.88.lgr N88 E117 D97.5601 P96 M600745 F
./instances/Rome/grafo9033.80.lgr N80 E106 D81.0174 P81.79 R5 M49089.2 O
./instances/Rome/grafo11666.37.lgr N37 E50 D44 P44.79 R1 M4.443 O
./instances/Rome/grafo8293.73.lgr N73 E96 D78 P78.79 R5 M91583.1 O
./instances/Rome/grafo10452.94.lgr N94 E138 D108.478 P101 M600798 F
./instances/Rome/grafo10300.94.lgr N94 E119 D92 P92.79 R4 M17475.4 O
./instances/Rome/grafo5043.64.lgr N64 E84 D64 P64.79 R5 M79905.1 O
./instances/Rome/grafo6336.43.lgr N43 E54 D41.7143 P41.79 R2 M17.218 O
./instances/Rome/grafo3293.36.lgr N36 E46 R0 M0.137 O
./instances/Rome/grafo3767.36.lgr N36 E44 D37 P37.79 R1 M4.665 O
./instances/Rome/grafo882.26.lgr N26 E27 R0 M0.067 O
./instances/Rome/grafo2207.36.lgr N36 E49 D37.4 P37.79 R2 M39.404 O
./instances/Rome/grafo11347.93.lgr N93 E115 D85 P85.79 R5 M287532 O
./instances/Rome/grafo1722.12.lgr N12 E21 D19 P19.79 R1 M4.017 O
./instances/Rome/grafo10982.34.lgr N34 E42 R0 M0.111 O
./instances/Rome/grafo1196.29.lgr N29 E36 R0 M0.105 O
./instances/Rome/grafo1626.18.lgr N18 E27 D22 P22.79 R1 M2.656 O
./instances/Rome/grafo4106.62.lgr N62 E79 D61 P61.79 R4 M26322.1 O
./instances/Rome/grafo2291.14.lgr N14 E14 R0 M0.054 O
./instances/Rome/grafo782.10.lgr N10 E9 R0 M0.045 O
./instances/Rome/grafo4308.61.lgr N61 E80 D58 P57 M602333 F
./instances/Rome/grafo9754.67.lgr N67 E96 D78 P78.79 R6 M519464 O
./instances/Rome/grafo9789.78.lgr N78 E103 D81.6586 P80 M600961 F
./instances/Rome/grafo5409.36.lgr N36 E45 D36 P36.79 R1 M4.07 O
./instances/Rome/grafo6485.40.lgr N40 E51 D40 P40.79 R1 M4.913 O
./instances/Rome/grafo6352.44.lgr N44 E60 D49 P49.79 R3 M1333.19 O
./instances/Rome/grafo7608.88.lgr N88 E114 D86.62 P85 M600875 F
./instances/Rome/grafo1262.53.lgr N53 E74 D51 P51.79 R5 M32422 O
./instances/Rome/grafo2391.38.lgr N38 E44 R0 M0.126 O
./instances/Rome/grafo6901.43.lgr N43 E55 D40 P40.79 R3 M816.486 O
./instances/Rome/grafo3245.54.lgr N54 E76 D63 P63.79 R5 M108883 O
./instances/Rome/grafo7742.46.lgr N46 E58 D43.6667 P43.79 R2 M28.997 O
./instances/Rome/grafo2552.22.lgr N22 E26 R0 M0.092 O
./instances/Rome/grafo265.10.lgr N10 E12 R0 M0.037 O
./instances/Rome/grafo4064.59.lgr N59 E70 D49 P49.79 R1 M5.716 O
./instances/Rome/grafo6239.56.lgr N56 E76 D66.0147 P66.79 R3 M1519.29 O
./instances/Rome/grafo2496.49.lgr N49 E59 D43 P43.79 R1 M7.53 O
./instances/Rome/grafo3193.40.lgr N40 E48 D36 P36.79 R1 M4.099 O
./instances/Rome/grafo5801.45.lgr N45 E55 D41 P41.79 R1 M4.401 O
./instances/Rome/grafo7821.76.lgr N76 E100 D80 P80.79 R5 M117520 O
./instances/Rome/grafo9655.71.lgr N71 E88 D65 P65.79 R3 M1170.8 O
./instances/Rome/grafo4402.84.lgr N84 E103 D66 P66.79 R3 M3610.08 O
./instances/Rome/grafo11086.96.lgr N96 E125 D98.1867 P96 M600758 F
./instances/Rome/grafo2138.17.lgr N17 E19 R0 M0.076 O
./instances/Rome/grafo5475.40.lgr N40 E50 R0 M0.126 O
./instances/Rome/grafo4438.55.lgr N55 E66 D41 P41.79 R1 M4.568 O
./instances/Rome/grafo6053.38.lgr N38 E48 D44 P44.79 R1 M4.094 O
./instances/Rome/grafo6117.44.lgr N44 E49 R0 M0.137 O
./instances/Rome/grafo11425.38.lgr N38 E49 D40.6667 P40.79 R2 M24.054 O
./instances/Rome/grafo4771.73.lgr N73 E102 D78.4534 P77 M600983 F
./instances/Rome/grafo10858.93.lgr N93 E118 D98 P98.79 R5 M276917 O
./instances/Rome/grafo9997.40.lgr N40 E50 D40.6667 P40.79 R2 M36.553 O
./instances/Rome/grafo10411.98.lgr N98 E130 D100.19 P99 M600720 F
./instances/Rome/grafo6164.41.lgr N41 E55 D42.6667 P42.79 R2 M18.182 O
./instances/Rome/grafo2424.35.lgr N35 E40 R0 M0.129 O
./instances/Rome/grafo3540.38.lgr N38 E57 D45.1378 P45.79 R3 M539.223 O
./instances/Rome/grafo11023.33.lgr N33 E33 R0 M0.099 O
./instances/Rome/grafo3560.36.lgr N36 E45 D35 P35.79 R1 M4.679 O
./instances/Rome/grafo2497.49.lgr N49 E59 D43 P43.79 R1 M6.533 O
./instances/Rome/grafo1108.18.lgr N18 E25 R0 M0.088 O
./instances/Rome/grafo9492.80.lgr N80 E106 D74 P74.79 R6 M562145 O
./instances/Rome/grafo9596.88.lgr N88 E123 D102.431 P96 M600774 F
./instances/Rome/grafo5061.58.lgr N58 E71 D48.5 P48.79 R2 M23.908 O
./instances/Rome/grafo5373.40.lgr N40 E58 D48.3333 P48.79 R2 M38.139 O
./instances/Rome/grafo1854.22.lgr N22 E27 R0 M0.099 O
./instances/Rome/grafo4256.56.lgr N56 E75 D59.6 P59.79 R2 M33.149 O
./instances/Rome/grafo5897.80.lgr N80 E105 D83.5373 P82 M601004 F
./instances/Rome/grafo4395.79.lgr N79 E123 D104.389 P99 M600704 F
./instances/Rome/grafo3952.33.lgr N33 E39 D25 P25.79 R1 M3.48 O
./instances/Rome/grafo9058.63.lgr N63 E82 D56 P56.79 R5 M53364.7 O
./instances/Rome/grafo5267.43.lgr N43 E58 D39.6 P39.79 R2 M27.835 O
./instances/Rome/grafo4881.66.lgr N66 E83 D58 P58.79 R4 M6708.03 O
./instances/Rome/grafo8980.95.lgr N95 E122 D89 P89.79 R6 M424400 O
./instances/Rome/grafo2934.19.lgr N19 E21 R0 M0.061 O
./instances/Rome/grafo8905.100.lgr N100 E127 D89.387 P87 M600678 F
./instances/Rome/grafo2897.29.lgr N29 E33 R0 M0.085 O
./instances/Rome/grafo7112.47.lgr N47 E61 R0 M0.148 O
./instances/Rome/grafo8164.76.lgr N76 E96 D69 P69.79 R4 M19663 O
./instances/Rome/grafo875.20.lgr N20 E21 R0 M0.089 O
./instances/Rome/grafo8077.83.lgr N83 E112 D86 P86.79 R6 M359373 O
./instances/Rome/grafo7305.38.lgr N38 E53 D44 P44.79 R3 M936.146 O
./instances/Rome/grafo10111.96.lgr N96 E122 D96 P96.79 R5 M139872 O
./instances/Rome/grafo6944.47.lgr N47 E60 D38.6667 P38.79 R2 M10.619 O
./instances/Rome/grafo6276.44.lgr N44 E62 D49 P49.79 R3 M273.608 O
./instances/Rome/grafo6773.53.lgr N53 E71 D57.0692 P57.79 R4 M9792.89 O
./instances/Rome/grafo7818.83.lgr N83 E118 D92.4565 P86 M600974 F
./instances/Rome/grafo3608.42.lgr N42 E53 D36 P36.79 R1 M4.134 O
./instances/Rome/grafo7967.76.lgr N76 E100 D76.8753 P76 M601041 F
./instances/Rome/grafo2483.25.lgr N25 E36 D31 P31.79 R1 M4.802 O
./instances/Rome/grafo8450.69.lgr N69 E96 D70.0302 P69 M601245 F
./instances/Rome/grafo10796.33.lgr N33 E38 R0 M0.117 O
./instances/Rome/grafo801.13.lgr N13 E13 R0 M0.048 O
./instances/Rome/grafo3385.54.lgr N54 E64 D44 P44.79 R1 M7.052 O
./instances/Rome/grafo5121.74.lgr N74 E107 D94.1465 P93 M600732 F
./instances/Rome/grafo4663.70.lgr N70 E104 D86.2457 P84 M600897 F
./instances/Rome/grafo1827.13.lgr N13 E16 R0 M0.041 O
./instances/Rome/grafo2419.14.lgr N14 E17 R0 M0.06 O
./instances/Rome/grafo394.11.lgr N11 E15 R0 M0.056 O
./instances/Rome/grafo4714.62.lgr N62 E80 D54 P54.79 R3 M786.829 O
./instances/Rome/grafo1967.35.lgr N35 E53 D44.0504 P44.79 R3 M280.035 O
./instances/Rome/grafo10218.99.lgr N99 E142 D115.678 P108 M600599 F
./instances/Rome/grafo1552.62.lgr N62 E72 D46 P46.79 R1 M5.472 O
./instances/Rome/grafo6135.46.lgr N46 E69 D56 P56.79 R4 M4602.56 O
./instances/Rome/grafo8220.96.lgr N96 E119 D83.2778 P83.79 R2 M131.196 O
./instances/Rome/grafo11284.37.lgr N37 E50 D45.6667 P45.79 R2 M25.396 O
./instances/Rome/grafo1337.42.lgr N42 E48 D30 P30.79 R1 M3.595 O
./instances/Rome/grafo3353.40.lgr N40 E46 R0 M0.13 O
./instances/Rome/grafo11211.33.lgr N33 E37 R0 M0.108 O
./instances/Rome/grafo3436.57.lgr N57 E76 D61 P61.79 R5 M121683 O
./instances/Rome/grafo8267.76.lgr N76 E98 D66 P66.79 R4 M9215.17 O
./instances/Rome/grafo3060.28.lgr N28 E36 D27 P27.79 R1 M3.607 O
./instances/Rome/grafo9946.41.lgr N41 E48 D32 P32.79 R1 M3.638 O
./instances/Rome/grafo5806.48.lgr N48 E65 D45.0531 P45.79 R3 M1513.29 O
./instances/Rome/grafo9083.67.lgr N67 E82 D56 P56.79 R4 M12763.9 O
./instances/Rome/grafo3491.43.lgr N43 E61 D48 P48.79 R3 M557.62 O
./instances/Rome/grafo5838.35.lgr N35 E41 D31 P31.79 R1 M3.823 O
./instances/Rome/grafo8456.76.lgr N76 E102 D79.6316 P78 M601035 F
./instances/Rome/grafo7097.42.lgr N42 E56 D41.6667 P41.79 R2 M25.956 O
./instances/Rome/grafo3787.61.lgr N61 E73 D50.5 P50.79 R2 M28.08 O
./instances/Rome/grafo6255.48.lgr N48 E67 D56.05 P56.79 R4 M4302.9 O
./instances/Rome/grafo8575.86.lgr N86 E117 D93.8169 P89 M600791 F
./instances/Rome/grafo5554.44.lgr N44 E61 D48 P48 R2 M92.085 O
./instances/Rome/grafo9741.69.lgr N69 E93 D74.0065 P74.79 R5 M112076 O
./instances/Rome/grafo2520.17.lgr N17 E24 D19 P19.79 R1 M3.085 O
./instances/Rome/grafo3352.55.lgr N55 E69 R0 M0.163 O
./instances/Rome/grafo9053.100.lgr N100 E127 D84.1602 P82 M600713 F
./instances/Rome/grafo3818.57.lgr N57 E77 D58 P58.79 R4 M10739.9 O
./instances/Rome/grafo1871.17.lgr N17 E18 R0 M0.06 O
./instances/Rome/grafo642.14.lgr N14 E15 R0 M0.069 O
./instances/Rome/grafo5140.62.lgr N62 E76 D51 P51.79 R1 M6.847 O
./instances/Rome/grafo2750.17.lgr N17 E17 R0 M0.058 O
./instances/Rome/grafo899.14.lgr N14 E15 R0 M0.066 O
./instances/Rome/grafo4941.74.lgr N74 E95 D74 P74.79 R5 M268035 O
./instances/Rome/grafo5703.38.lgr N38 E41 R0 M0.13 O
./instances/Rome/grafo1771.22.lgr N22 E26 R0 M0.088 O
./instances/Rome/grafo3963.47.lgr N47 E57 D37 P37.79 R1 M4.177 O
./instances/Rome/grafo586.10.lgr N10 E10 R0 M0.046 O
./instances/Rome/grafo8308.83.lgr N83 E102 D79 P79.79 R4 M18595.9 O
./instances/Rome/grafo1500.50.lgr N50 E71 D53.0852 P53.79 R5 M26401.3 O
./instances/Rome/grafo1761.20.lgr N20 E26 R0 M0.092 O
./instances/Rome/grafo1091.21.lgr N21 E29 R0 M0.092 O
./instances/Rome/grafo4318.55.lgr N55 E81 D68 P68.79 R6 M340575 O
./instances/Rome/grafo1279.45.lgr N45 E58 D43.4 P43.79 R2 M37.249 O
./instances/Rome/grafo9960.32.lgr N32 E37 R0 M0.122 O
./instances/Rome/grafo2194.48.lgr N48 E57 R0 M0.152 O
./instances/Rome/grafo8144.82.lgr N82 E101 D65.1443 P65.79 R4 M5591.96 O
./instances/Rome/grafo567.14.lgr N14 E18 R0 M0.081 O
./instances/Rome/grafo774.17.lgr N17 E18 R0 M0.052 O
./instances/Rome/grafo6100.34.lgr N34 E44 D29.5 P29.79 R2 M23.388 O
./instances/Rome/grafo3832.52.lgr N52 E71 D52 P52.79 R4 M8421.77 O
./instances/Rome/grafo10402.40.lgr N40 E47 R0 M0.13 O
./instances/Rome/grafo10770.35.lgr N35 E46 D39.3636 P39.79 R3 M150.264 O
./instances/Rome/grafo10053.32.lgr N32 E37 R0 M0.109 O
./instances/Rome/grafo2028.23.lgr N23 E32 D24 P24.79 R1 M2.519 O
./instances/Rome/grafo8547.85.lgr N85 E104 D66 P66.79 R5 M103663 O
./instances/Rome/grafo5843.38.lgr N38 E45 R0 M0.119 O
./instances/Rome/grafo7424.45.lgr N45 E58 D40.3636 P40.79 R2 M26.666 O
./instances/Rome/grafo1999.38.lgr N38 E45 R0 M0.133 O
./instances/Rome/grafo510.13.lgr N13 E16 R0 M0.071 O
./instances/Rome/grafo8447.82.lgr N82 E123 D99.8849 P95 M600828 F
./instances/Rome/grafo752.76.lgr N76 E95 D71 P71.79 R4 M12963.2 O
./instances/Rome/grafo5088.54.lgr N54 E72 D58 P58.79 R3 M1391.04 O
./instances/Rome/grafo6986.46.lgr N46 E63 D54.5 P54.79 R2 M35.377 O
./instances/Rome/grafo11060.99.lgr N99 E135 D106.573 P100 M600713 F
./instances/Rome/grafo6184.81.lgr N81 E107 D74.3783 P73 M601137 F
./instances/Rome/grafo9638.65.lgr N65 E90 D70 P70.79 R6 M470485 O
./instances/Rome/grafo544.25.lgr N25 E31 R0 M0.097 O
./instances/Rome/grafo1851.17.lgr N17 E22 R0 M0.078 O
./instances/Rome/grafo5149.41.lgr N41 E55 D46 P46.79 R3 M734.975 O
./instances/Rome/grafo5620.42.lgr N42 E51 D38.6667 P38.79 R2 M11.748 O
./instances/Rome/grafo9102.66.lgr N66 E80 D61.6667 P61.79 R2 M18.697 O
./instances/Rome/grafo11489.31.lgr N31 E37 R0 M0.116 O
./instances/Rome/grafo7435.44.lgr N44 E53 D31 P31.79 R1 M3.829 O
./instances/Rome/grafo1873.20.lgr N20 E27 D22 P22.79 R1 M2.912 O
./instances/Rome/grafo11029.32.lgr N32 E36 R0 M0.09 O
./instances/Rome/grafo11669.39.lgr N39 E47 D36 P36.79 R1 M3.908 O
./instances/Rome/grafo4094.40.lgr N40 E51 D32 P32.79 R1 M3.954 O
./instances/Rome/grafo4484.76.lgr N76 E101 D78.9245 P78 M601026 F
./instances/Rome/grafo10847.93.lgr N93 E115 D84 P84.79 R3 M2081.68 O
./instances/Rome/grafo1135.21.lgr N21 E22 R0 M0.064 O
./instances/Rome/grafo1657.10.lgr N10 E15 R0 M0.073 O
./instances/Rome/grafo9644.73.lgr N73 E92 D74.2644 P74.79 R2 M102.879 O
./instances/Rome/grafo3579.52.lgr N52 E67 D50 P50.79 R2 M259.733 O
./instances/Rome/grafo8865.100.lgr N100 E135 D112.751 P108 M600615 F
./instances/Rome/grafo8877.88.lgr N88 E132 D112.664 P105 M600628 F
./instances/Rome/grafo5452.34.lgr N34 E42 R0 M0.129 O
./instances/Rome/grafo8407.61.lgr N61 E76 D60.5 P60.79 R2 M33.693 O
./instances/Rome/grafo5726.45.lgr N45 E57 D43 P43.79 R3 M1105.31 O
./instances/Rome/grafo10204.100.lgr N100 E148 D120.269 P110 M600747 F
./instances/Rome/grafo1021.14.lgr N14 E14 R0 M0.056 O
./instances/Rome/grafo473.10.lgr N10 E10 R0 M0.041 O
./instances/Rome/grafo10448.98.lgr N98 E124 D93 P93.79 R4 M8663.06 O
./instances/Rome/grafo8289.74.lgr N74 E101 D88 P88.79 R5 M187019 O
./instances/Rome/grafo4135.68.lgr N68 E96 D77.7388 P75 M601210 F
./instances/Rome/grafo7243.37.lgr N37 E46 D38 P38.79 R1 M5.615 O
./instances/Rome/grafo4953.81.lgr N81 E114 D95.1017 P92 M600761 F
./instances/Rome/grafo6741.55.lgr N55 E80 D64 P64.79 R6 M190631 O
./instances/Rome/grafo11165.39.lgr N39 E51 D43 P43.79 R1 M5.735 O
./instances/Rome/grafo6144.43.lgr N43 E56 D43.6667 P43.79 R2 M38.588 O
./instances/Rome/grafo3673.40.lgr N40 E59 D46 P46.79 R4 M4027.98 O
./instances/Rome/grafo8524.75.lgr N75 E91 D52 P52.79 R3 M1861.49 O
./instances/Rome/grafo4712.64.lgr N64 E85 D63.0714 P63.79 R3 M2610.46 O
./instances/Rome/grafo1349.31.lgr N31 E41 D32 P32.79 R1 M2.675 O
./instances/Rome/grafo11069.93.lgr N93 E139 D119.355 P109 M600594 F
./instances/Rome/grafo204.15.lgr N15 E15 R0 M0.053 O
./instances/Rome/grafo8205.74.lgr N74 E105 D84.0006 P84.79 R6 M280649 O
./instances/Rome/grafo3370.43.lgr N43 E57 D45.2727 P45.79 R3 M416.232 O
./instances/Rome/grafo4710.78.lgr N78 E110 D89.9478 P88 M600783 F
./instances/Rome/grafo9391.61.lgr N61 E78 D59.6667 P59.79 R2 M74.101 O
./instances/Rome/grafo1016.18.lgr N18 E19 R0 M0.057 O
./instances/Rome/grafo10552.96.lgr N96 E144 D119.507 P110 M600741 F
./instances/Rome/grafo756.12.lgr N12 E11 R0 M0.057 O
./instances/Rome/grafo2698.16.lgr N16 E18 R0 M0.076 O
./instances/Rome/grafo8437.82.lgr N82 E116 D93.6925 P90 M600727 F
./instances/Rome/grafo8049.74.lgr N74 E103 D84.434 P83 M600917 F
./instances/Rome/grafo3908.41.lgr N41 E57 D45.0204 P45.79 R3 M1125.85 O
./instances/Rome/grafo3388.41.lgr N41 E56 D39.3333 P39.79 R3 M247.771 O
./instances/Rome/grafo3638.57.lgr N57 E74 D55.1818 P55.79 R3 M461.234 O
./instances/Rome/grafo5875.37.lgr N37 E44 R0 M0.133 O
./instances/Rome/grafo2237.27.lgr N27 E34 R0 M0.102 O
./instances/Rome/grafo4546.59.lgr N59 E74 D53 P53.79 R4 M9129.83 O
./instances/Rome/grafo578.26.lgr N26 E27 R0 M0.104 O
./instances/Rome/grafo10905.97.lgr N97 E138 D110.974 P105 M600662 F
./instances/Rome/grafo3182.36.lgr N36 E53 D45.0769 P45.79 R3 M732.072 O
./instances/Rome/grafo2891.17.lgr N17 E21 R0 M0.084 O
./instances/Rome/grafo9744.80.lgr N80 E109 D89.0072 P84 M601398 F
./instances/Rome/grafo6614.74.lgr N74 E95 D69 P69.79 R3 M2130.01 O
./instances/Rome/grafo9987.91.lgr N91 E118 D86.5006 P85 M600792 F
./instances/Rome/grafo2780.17.lgr N17 E23 R0 M0.087 O
./instances/Rome/grafo281.14.lgr N14 E13 R0 M0.048 O
./instances/Rome/grafo8693.86.lgr N86 E109 D82 P82.79 R3 M3683.57 O
./instances/Rome/grafo7328.59.lgr N59 E71 D49.75 P49.79 R2 M21.828 O
./instances/Rome/grafo8015.81.lgr N81 E112 D79.8989 P79 M600879 F
./instances/Rome/grafo3161.39.lgr N39 E48 R0 M0.135 O
./instances/Rome/grafo3853.61.lgr N61 E79 D59 P59.79 R3 M3372.62 O
./instances/Rome/grafo4261.61.lgr N61 E90 D75.3714 P74 M601194 F
./instances/Rome/grafo8722.73.lgr N73 E97 D71.1216 P69 M601087 F
./instances/Rome/grafo8763.87.lgr N87 E119 D93.6822 P90 M600799 F
./instances/Rome/grafo7232.38.lgr N38 E53 D49.5556 P49.79 R2 M24.69 O
./instances/Rome/grafo7919.81.lgr N81 E116 D95.5939 P92 M600878 F
./instances/Rome/grafo10884.93.lgr N93 E122 D93.4698 P91 M600765 F
./instances/Rome/grafo8366.76.lgr N76 E102 D80.4483 P79 M601592 F
./instances/Rome/grafo4588.56.lgr N56 E74 D62 P62.79 R3 M2322.25 O
./instances/Rome/grafo126.22.lgr N22 E30 D22 P22.79 R1 M3.159 O
./instances/Rome/grafo3857.39.lgr N39 E51 D44 P44.79 R1 M4.929 O
./instances/Rome/grafo6041.76.lgr N76 E99 D74.2908 P73 M600697 F
./instances/Rome/grafo4671.62.lgr N62 E84 D68.0588 P68.79 R4 M6444.76 O
./instances/Rome/grafo5453.40.lgr N40 E57 D43.0457 P43.79 R3 M903.467 O
./instances/Rome/grafo9923.31.lgr N31 E41 D38 P38.79 R1 M3.854 O
./instances/Rome/grafo1152.18.lgr N18 E24 R0 M0.085 O
./instances/Rome/grafo9796.73.lgr N73 E98 D73.4251 P71 M601207 F
./instances/Rome/grafo9647.72.lgr N72 E92 D63 P63.79 R3 M782.979 O
./instances/Rome/grafo11137.95.lgr N95 E126 D106.169 P104 M600627 F
./instances/Rome/grafo10301.94.lgr N94 E133 D113.844 P106 M600692 F
./instances/Rome/grafo7843.81.lgr N81 E107 D84.9189 P84 M600930 F
./instances/Rome/grafo3960.36.lgr N36 E41 R0 M0.125 O
./instances/Rome/grafo1896.21.lgr N21 E25 R0 M0.087 O
./instances/Rome/grafo8123.87.lgr N87 E127 D106.129 P102 M600755 F
./instances/Rome/grafo264.17.lgr N17 E22 R0 M0.087 O
./instances/Rome/grafo3498.41.lgr N41 E53 D38.5 P38.79 R2 M19.631 O
./instances/Rome/grafo6076.34.lgr N34 E44 R0 M0.119 O
./instances/Rome/grafo3451.43.lgr N43 E51 D36 P36.79 R1 M4.473 O
./instances/Rome/grafo961.10.lgr N10 E10 R0 M0.046 O
./instances/Rome/grafo9025.85.lgr N85 E118 D92.9168 P91 M600805 F
./instances/Rome/grafo9474.70.lgr N70 E90 D69 P69.79 R5 M107609 O
./instances/Rome/grafo1745.17.lgr N17 E20 R0 M0.084 O
./instances/Rome/grafo6878.43.lgr N43 E48 R0 M0.129 O
./instances/Rome/grafo270.20.lgr N20 E30 R0 M0.091 O
./instances/Rome/grafo9860.40.lgr N40 E52 D40.3333 P40.79 R2 M13.789 O
./instances/Rome/grafo8618.89.lgr N89 E117 D87.4692 P85 M600860 F
./instances/Rome/grafo2854.23.lgr N23 E29 R0 M0.099 O
./instances/Rome/grafo3794.41.lgr N41 E52 D39 P39.79 R1 M5.615 O
./instances/Rome/grafo1488.48.lgr N48 E58 D44 P44.79 R1 M5.271 O
./instances/Rome/grafo7249.42.lgr N42 E56 D39.0068 P39.79 R3 M1317.59 O
./instances/Rome/grafo9395.79.lgr N79 E99 D62 P62.79 R5 M121586 O
./instances/Rome/grafo4700.57.lgr N57 E76 D61.6667 P61.79 R2 M47.952 O
./instances/Rome/grafo10821.96.lgr N96 E115 D83 P83.79 R4 M29027.1 O
./instances/Rome/grafo5355.35.lgr N35 E41 R0 M0.12 O
./instances/Rome/grafo3124.34.lgr N34 E43 D36 P36.79 R1 M5.176 O
./instances/Rome/grafo1799.26.lgr N26 E30 R0 M0.094 O
./instances/Rome/grafo5788.64.lgr N64 E77 D52 P52.79 R3 M1295.91 O
./instances/Rome/grafo6258.41.lgr N41 E57 D48.6 P48.79 R2 M36.931 O
./instances/Rome/grafo7234.46.lgr N46 E63 D50.024 P50.79 R3 M932.797 O
./instances/Rome/grafo8378.99.lgr N99 E132 D98.8572 P95 M600721 F
./instances/Rome/grafo2301.25.lgr N25 E37 D32 P32.79 R1 M3.513 O
./instances/Rome/grafo9780.77.lgr N77 E96 D67 P67.79 R3 M1852.26 O
./instances/Rome/grafo9560.80.lgr N80 E100 D72 P72.79 R5 M95331.4 O
./instances/Rome/grafo6172.41.lgr N41 E50 R0 M0.139 O
./instances/Rome/grafo6296.43.lgr N43 E59 D53 P53.79 R4 M8200.15 O
./instances/Rome/grafo5550.42.lgr N42 E57 D47.25 P47.79 R2 M23.671 O
./instances/Rome/grafo6033.43.lgr N43 E50 D34 P34.79 R1 M4.269 O
./instances/Rome/grafo4581.67.lgr N67 E82 D53.125 P53.79 R3 M259.572 O
./instances/Rome/grafo10271.100.lgr N100 E132 D101.987 P98 M600703 F
./instances/Rome/grafo4246.62.lgr N62 E88 D68 P68.79 R5 M104860 O
./instances/Rome/grafo6969.59.lgr N59 E79 D64 P64.79 R4 M18365.6 O
./instances/Rome/grafo9276.72.lgr N72 E101 D85.293 P84 M600879 F
./instances/Rome/grafo7899.78.lgr N78 E100 D68 P68.79 R5 M134767 O
./instances/Rome/grafo9335.78.lgr N78 E104 D86.0005 P86.79 R5 M142062 O
./instances/Rome/grafo2329.21.lgr N21 E24 R0 M0.086 O
./instances/Rome/grafo118.43.lgr N43 E58 D45.4444 P46.79 R2 M65.12 O
./instances/Rome/grafo10343.94.lgr N94 E118 D88.3333 P88.79 R2 M44.974 O
./instances/Rome/grafo11416.35.lgr N35 E38 R0 M0.128 O
./instances/Rome/grafo5398.82.lgr N82 E111 D92.4275 P90 M602322 F
./instances/Rome/grafo7518.46.lgr N46 E69 D56 P56.79 R6 M219341 O
./instances/Rome/grafo2685.44.lgr N44 E52 R0 M0.149 O
./instances/Rome/grafo9844.82.lgr N82 E103 D74 P74.79 R4 M30959.2 O
./instances/Rome/grafo5288.36.lgr N36 E42 R0 M0.125 O
./instances/Rome/grafo2441.16.lgr N16 E20 R0 M0.073 O
./instances/Rome/grafo1622.19.lgr N19 E20 R0 M0.059 O
./instances/Rome/grafo10291.93.lgr N93 E137 D113.007 P108 M600685 F
./instances/Rome/grafo6735.65.lgr N65 E88 D63 P63.79 R4 M4315.63 O
./instances/Rome/grafo1627.30.lgr N30 E40 D30 P30.79 R1 M3.882 O
./instances/Rome/grafo1578.27.lgr N27 E30 R0 M0.101 O
./instances/Rome/grafo2147.17.lgr N17 E20 R0 M0.079 O
./instances/Rome/grafo5279.78.lgr N78 E114 D95.019 P91 M600702 F
./instances/Rome/grafo5281.61.lgr N61 E87 D69.0603 P68 M601320 F
./instances/Rome/grafo6885.44.lgr N44 E56 D43 P43.79 R1 M11.177 O
./instances/Rome/grafo1610.48.lgr N48 E66 D49 P49.79 R4 M3971.13 O
./instances/Rome/grafo1165.16.lgr N16 E23 R0 M0.091 O
./instances/Rome/grafo9050.75.lgr N75 E94 D64.0526 P64.79 R4 M7885.3 O
./instances/Rome/grafo3606.46.lgr N46 E54 R0 M0.142 O
./instances/Rome/grafo7492.38.lgr N38 E57 D44 P44.79 R4 M3547.15 O
./instances/Rome/grafo3701.41.lgr N41 E58 D48.2632 P48.79 R2 M53.562 O
./instances/Rome/grafo4025.52.lgr N52 E74 D58.5 P57 M601235 F
./instances/Rome/grafo5023.55.lgr N55 E78 D61 P61.79 R5 M57345.5 O
./instances/Rome/grafo9253.76.lgr N76 E105 D80.1008 P79 M601003 F
./instances/Rome/grafo7733.46.lgr N46 E56 R0 M0.15 O
./instances/Rome/grafo5369.36.lgr N36 E44 D34 P34.79 R1 M3.971 O
./instances/Rome/grafo2044.33.lgr N33 E43 R0 M0.12 O
./instances/Rome/grafo1683.11.lgr N11 E19 D17 P17.79 R1 M3.035 O
./instances/Rome/grafo4300.60.lgr N60 E82 D57 P57.79 R5 M47977.8 O
./instances/Rome/grafo7174.74.lgr N74 E96 D68.9861 P68 M601270 F
./instances/Rome/grafo2364.23.lgr N23 E26 R0 M0.103 O
./instances/Rome/grafo6114.31.lgr N31 E39 D34.6667 P34.79 R2 M28.81 O
./instances/Rome/grafo9750.77.lgr N77 E103 D82.6121 P81 M600960 F
./instances/Rome/grafo4576.71.lgr N71 E92 D69 P69.79 R4 M14092.7 O
./instances/Rome/grafo7958.61.lgr N61 E87 D72 P72.79 R6 M202891 O
./instances/Rome/grafo7073.43.lgr N43 E51 R0 M0.144 O
./instances/Rome/grafo7437.44.lgr N44 E52 R0 M0.121 O
./instances/Rome/grafo9642.69.lgr N69 E91 D61 P61.79 R5 M36778.5 O
./instances/Rome/grafo9531.84.lgr N84 E111 D87 P87.79 R5 M85595.7 O
./instances/Rome/grafo4768.51.lgr N51 E57 R0 M0.158 O
./instances/Rome/grafo4989.75.lgr N75 E99 D74 P74.79 R5 M76019.6 O
./instances/Rome/grafo3051.20.lgr N20 E23 R0 M0.09 O
./instances/Rome/grafo5352.44.lgr N44 E70 D55.8282 P55 M601283 F
./instances/Rome/grafo1573.29.lgr N29 E34 R0 M0.117 O
./instances/Rome/grafo259.12.lgr N12 E11 R0 M0.053 O
./instances/Rome/grafo6180.41.lgr N41 E50 R0 M0.13 O
./instances/Rome/grafo7800.61.lgr N61 E84 D68 P68.79 R3 M2259.77 O
./instances/Rome/grafo11286.92.lgr N92 E117 D78 P78.79 R5 M80855.4 O
./instances/Rome/grafo1144.16.lgr N16 E21 D18 P18.79 R1 M2.952 O
./instances/Rome/grafo2385.13.lgr N13 E14 R0 M0.045 O
./instances/Rome/grafo1233.70.lgr N70 E94 D78.5822 P77 M601097 F
./instances/Rome/grafo410.14.lgr N14 E16 R0 M0.081 O
./instances/Rome/grafo3697.49.lgr N49 E68 D58 P58.79 R5 M60013.9 O
./instances/Rome/grafo7858.83.lgr N83 E121 D106.062 P99 M600828 F
./instances/Rome/grafo445.22.lgr N22 E25 R0 M0.097 O
./instances/Rome/grafo9775.61.lgr N61 E79 D64.625 P64.79 R2 M66.62 O
./instances/Rome/grafo4531.78.lgr N78 E109 D88.2837 P87 M600841 F
./instances/Rome/grafo2488.13.lgr N13 E13 R0 M0.051 O
./instances/Rome/grafo3503.57.lgr N57 E75 D51.0455 P51.79 R3 M333.861 O
./instances/Rome/grafo11012.96.lgr N96 E135 D109.563 P100 M600877 F
./instances/Rome/grafo10752.35.lgr N35 E42 D28 P28.79 R1 M3.511 O
./instances/Rome/grafo1932.13.lgr N13 E17 R0 M0.081 O
./instances/Rome/grafo4411.64.lgr N64 E79 D56 P56.79 R3 M431.073 O
./instances/Rome/grafo11083.37.lgr N37 E49 D38.5 P38.79 R2 M18.553 O
./instances/Rome/grafo10112.98.lgr N98 E137 D102.028 P97 M600838 F
./instances/Rome/grafo5663.34.lgr N34 E39 R0 M0.117 O
./instances/Rome/grafo1785.37.lgr N37 E44 R0 M0.116 O
./instances/Rome/grafo6869.43.lgr N43 E57 D42.4286 P42.79 R2 M31.013 O
./instances/Rome/grafo9556.62.lgr N62 E87 D70 P70.79 R6 M278004 O
./instances/Rome/grafo9247.79.lgr N79 E99 D73.1727 P73.79 R3 M1669.32 O
./instances/Rome/grafo11336.36.lgr N36 E47 D38.2222 P38.79 R3 M240.142 O
./instances/Rome/grafo9008.91.lgr N91 E136 D112.337 P105 M600802 F
./instances/Rome/grafo3184.91.lgr N91 E127 D98.3799 P96 M600758 F
./instances/Rome/grafo1653.18.lgr N18 E18 R0 M0.064 O
./instances/Rome/grafo6719.42.lgr N42 E59 D48.4286 P48.79 R2 M32.46 O
./instances/Rome/grafo6540.56.lgr N56 E79 D64.0612 P64.79 R3 M1745.1 O
./instances/Rome/grafo11300.91.lgr N91 E126 D104.593 P100 M600746 F
./instances/Rome/grafo1290.27.lgr N27 E35 R0 M0.12 O
./instances/Rome/grafo182.23.lgr N23 E25 R0 M0.087 O
./instances/Rome/grafo499.37.lgr N37 E48 D39 P39.79 R1 M5.34 O
./instances/Rome/grafo7320.38.lgr N38 E58 D52.3333 P52.79 R2 M45.587 O
./instances/Rome/grafo3517.55.lgr N55 E66 D45 P45.79 R1 M5.549 O
./instances/Rome/grafo7012.42.lgr N42 E59 D46 P46.79 R4 M4584.16 O
./instances/Rome/grafo9262.72.lgr N72 E96 D71 P71.79 R6 M207525 O
./instances/Rome/grafo7961.63.lgr N63 E76 D41.3333 P41.79 R2 M22.547 O
./instances/Rome/grafo3559.48.lgr N48 E69 D55.0806 P55.79 R6 M158978 O
./instances/Rome/grafo1201.28.lgr N28 E38 D33 P33.79 R1 M3.658 O
./instances/Rome/grafo1930.13.lgr N13 E13 R0 M0.048 O
./instances/Rome/grafo2666.61.lgr N61 E68 D41 P41.79 R1 M4.543 O
./instances/Rome/grafo11059.98.lgr N98 E129 D108.391 P106 M600655 F
./instances/Rome/grafo10181.93.lgr N93 E133 D107.339 P104 M600774 F
./instances/Rome/grafo808.12.lgr N12 E11 R0 M0.055 O
./instances/Rome/grafo1907.16.lgr N16 E18 R0 M0.046 O
./instances/Rome/grafo2307.18.lgr N18 E23 R0 M0.086 O
./instances/Rome/grafo773.12.lgr N12 E14 R0 M0.067 O
./instances/Rome/grafo7646.50.lgr N50 E62 D41.52 P41.79 R2 M39.782 O
./instances/Rome/grafo7334.43.lgr N43 E63 D54.0476 P54.79 R4 M3130.57 O
./instances/Rome/grafo10403.38.lgr N38 E53 D43 P43.79 R3 M982.461 O
./instances/Rome/grafo11055.98.lgr N98 E126 D99.0001 P99.79 R5 M58578.6 O
./instances/Rome/grafo6460.40.lgr N40 E56 D39.25 P39.79 R3 M254.564 O
./instances/Rome/grafo980.20.lgr N20 E20 R0 M0.064 O
./instances/Rome/grafo5349.39.lgr N39 E53 D45 P45.79 R2 M60.319 O
./instances/Rome/grafo3576.37.lgr N37 E49 D37.6667 P37.79 R2 M11.277 O
./instances/Rome/grafo6631.46.lgr N46 E55 D36 P36.79 R1 M5.222 O
./instances/Rome/grafo2204.13.lgr N13 E13 R0 M0.049 O
./instances/Rome/grafo4363.77.lgr N77 E102 D75 P75.79 R5 M51895.7 O
./instances/Rome/grafo6831.47.lgr N47 E65 D52.1429 P52.79 R2 M78.348 O
./instances/Rome/grafo11104.95.lgr N95 E135 D105.853 P100 M600791 F
./instances/Rome/grafo4589.73.lgr N73 E99 D77 P77.79 R5 M57008.9 O
./instances/Rome/grafo7951.81.lgr N81 E99 D68 P68.79 R3 M2577.7 O
./instances/Rome/grafo9236.80.lgr N80 E120 D98.7041 P92 M600767 F
./instances/Rome/grafo11118.99.lgr N99 E125 D88.8889 P88 M601042 F
./instances/Rome/grafo2144.12.lgr N12 E18 R0 M0.081 O
./instances/Rome/grafo9695.77.lgr N77 E102 D73.6306 P72 M601154 F
./instances/Rome/grafo6360.40.lgr N40 E57 D49 P49.79 R3 M864.165 O
./instances/Rome/grafo10769.36.lgr N36 E48 D45 P45.79 R1 M4.157 O
./instances/Rome/grafo4865.80.lgr N80 E117 D98.1069 P93 M600723 F
./instances/Rome/grafo11283.40.lgr N40 E52 D45.5714 P45.79 R2 M16.63 O
./instances/Rome/grafo1676.20.lgr N20 E22 R0 M0.069 O
./instances/Rome/grafo3520.40.lgr N40 E48 D29 P29.79 R1 M2.956 O
./instances/Rome/grafo614.25.lgr N25 E29 R0 M0.076 O
./instances/Rome/grafo11080.93.lgr N93 E126 D100.075 P98 M600775 F
./instances/Rome/grafo1933.22.lgr N22 E26 R0 M0.098 O
./instances/Rome/grafo6712.37.lgr N37 E39 R0 M0.109 O
./instances/Rome/grafo4511.77.lgr N77 E103 D78.3767 P77 M600888 F
./instances/Rome/grafo6597.49.lgr N49 E71 D58 P58.79 R4 M3671.05 O
./instances/Rome/grafo4977.65.lgr N65 E91 D75.6101 P75 M601144 F
./instances/Rome/grafo8272.83.lgr N83 E120 D89.208 P83 M600867 F
./instances/Rome/grafo9116.80.lgr N80 E118 D100.925 P96 M600768 F
./instances/Rome/grafo3679.39.lgr N39 E43 D21 P21.79 R1 M3.055 O
./instances/Rome/grafo5507.46.lgr N46 E62 D43.0349 P43.79 R3 M1327.69 O
./instances/Rome/grafo590.15.lgr N15 E22 R0 M0.077 O
./instances/Rome/grafo2616.25.lgr N25 E29 R0 M0.083 O
./instances/Rome/grafo1014.14.lgr N14 E18 R0 M0.074 O
./instances/Rome/grafo2693.13.lgr N13 E13 R0 M0.042 O
./instances/Rome/grafo2575.13.lgr N13 E13 R0 M0.046 O
./instances/Rome/grafo10419.91.lgr N91 E132 D107.049 P101 M600714 F
./instances/Rome/grafo9606.87.lgr N87 E116 D85.2297 P83 M600983 F
./instances/Rome/grafo5677.42.lgr N42 E58 D45.6 P45.79 R2 M33.147 O
./instances/Rome/grafo8168.76.lgr N76 E102 D79.5071 P78 M601101 F
./instances/Rome/grafo10957.92.lgr N92 E122 D105.993 P104 M600780 F
./instances/Rome/grafo4929.81.lgr N81 E99 D64 P64.79 R5 M170021 O
./instances/Rome/grafo2910.14.lgr N14 E16 R0 M0.081 O
./instances/Rome/grafo5110.58.lgr N58 E85 D76.0009 P76.79 R5 M44913.3 O
./instances/Rome/grafo1783.30.lgr N30 E37 D26 P26.79 R1 M3.444 O
./instances/Rome/grafo9288.67.lgr N67 E93 D76 P76.79 R5 M67074.5 O
./instances/Rome/grafo5888.37.lgr N37 E50 D40 P40.79 R1 M4.273 O
./instances/Rome/grafo8371.96.lgr N96 E130 D98.6367 P94 M600842 F
./instances/Rome/grafo6494.62.lgr N62 E81 D58.0621 P58.79 R4 M6486.98 O
./instances/Rome/grafo3817.58.lgr N58 E87 D69.9344 P69 M600998 F
./instances/Rome/grafo4240.61.lgr N61 E82 D59 P59.79 R5 M59955.9 O
./instances/Rome/grafo6778.37.lgr N37 E45 R0 M0.137 O
./instances/Rome/grafo9850.95.lgr N95 E128 D94.3454 P92 M600741 F
./instances/Rome/grafo9858.34.lgr N34 E45 R0 M0.123 O
./instances/Rome/grafo3913.43.lgr N43 E65 D53 P53.79 R6 M195087 O
./instances/Rome/grafo8132.69.lgr N69 E95 D77.584 P76 M601011 F
./instances/Rome/grafo2751.16.lgr N16 E25 R0 M0.064 O
./instances/Rome/grafo7242.37.lgr N37 E53 D44.0435 P44.79 R3 M1077.4 O
./instances/Rome/grafo6963.45.lgr N45 E58 D40.3333 P40.79 R2 M35.328 O
./instances/Rome/grafo5460.80.lgr N80 E113 D99.5957 P94 M600658 F
./instances/Rome/grafo10035.38.lgr N38 E47 D29 P29.79 R1 M5.63 O
./instances/Rome/grafo4231.62.lgr N62 E83 D69.0012 P69.79 R4 M16175.8 O
./instances/Rome/grafo7887.68.lgr N68 E96 D80.004 P80.79 R5 M74190.1 O
./instances/Rome/grafo441.11.lgr N11 E11 R0 M0.048 O
./instances/Rome/grafo398.26.lgr N26 E27 R0 M0.092 O
./instances/Rome/grafo4125.55.lgr N55 E74 D66.3333 P66.79 R2 M129.195 O
./instances/Rome/grafo9394.64.lgr N64 E87 D65 P65.79 R6 M521764 O
./instances/Rome/grafo1599.29.lgr N29 E33 R0 M0.111 O
./instances/Rome/grafo5014.61.lgr N61 E89 D69.7757 P68 M601299 F
./instances/Rome/grafo885.18.lgr N18 E24 R0 M0.072 O
./instances/Rome/grafo2771.33.lgr N33 E42 R0 M0.092 O
./instances/Rome/grafo2007.39.lgr N39 E51 D41 P41.79 R1 M3.891 O
./instances/Rome/grafo4037.35.lgr N35 E40 R0 M0.089 O
./instances/Rome/grafo7155.60.lgr N60 E70 R0 M0.12 O
./instances/Rome/grafo10805.98.lgr N98 E135 D114.306 P109 M600705 F
./instances/Rome/grafo2016.25.lgr N25 E33 D26 P26.79 R1 M5.006 O
./instances/Rome/grafo10462.36.lgr N36 E40 R0 M0.117 O
./instances/Rome/grafo1101.25.lgr N25 E37 D31 P31.79 R1 M3.721 O
./instances/Rome/grafo3600.43.lgr N43 E61 D45 P45.79 R4 M2160.06 O
./instances/Rome/grafo5885.46.lgr N46 E58 D45.6667 P45.79 R2 M18.562 O
./instances/Rome/grafo9235.72.lgr N72 E93 D71 P71.79 R5 M141905 O
./instances/Rome/grafo273.11.lgr N11 E10 R0 M0.054 O
./instances/Rome/grafo7985.93.lgr N93 E126 D95.6377 P92 M600725 F
./instances/Rome/grafo154.33.lgr N33 E34 R0 M0.094 O
./instances/Rome/grafo5617.45.lgr N45 E54 D35 P35.79 R1 M3.401 O
./instances/Rome/grafo5563.42.lgr N42 E52 D35 P35.79 R1 M3.723 O
./instances/Rome/grafo7942.83.lgr N83 E121 D95.773 P89 M600836 F
./instances/Rome/grafo825.15.lgr N15 E17 R0 M0.086 O
./instances/Rome/grafo3825.49.lgr N49 E66 D49.52 P49.79 R2 M32.652 O
./instances/Rome/grafo9333.80.lgr N80 E112 D82.6136 P79 M600937 F
./instances/Rome/grafo3926.54.lgr N54 E69 D51.0419 P51.79 R3 M991.914 O
./instances/Rome/grafo761.13.lgr N13 E13 R0 M0.048 O
./instances/Rome/grafo2475.34.lgr N34 E47 D32 P32.79 R1 M4.853 O
./instances/Rome/grafo1521.24.lgr N24 E38 D34 P34.79 R1 M4.54 O
./instances/Rome/grafo2348.37.lgr N37 E46 D34 P34.79 R1 M5.461 O
./instances/Rome/grafo8494.90.lgr N90 E119 D91.1394 P89 M600800 F
./instances/Rome/grafo6129.45.lgr N45 E55 D35 P35.79 R1 M3.879 O
./instances/Rome/grafo6613.59.lgr N59 E83 D62 P62.79 R5 M35999.1 O
./instances/Rome/grafo5903.38.lgr N38 E48 D37.3333 P37.79 R2 M28.39 O
./instances/Rome/grafo2466.14.lgr N14 E13 R0 M0.057 O
./instances/Rome/grafo5095.62.lgr N62 E90 D68.0126 P68.79 R5 M47740.5 O
./instances/Rome/grafo542.12.lgr N12 E14 R0 M0.075 O
./instances/Rome/grafo7537.41.lgr N41 E55 D45 P45.79 R3 M653.793 O
./instances/Rome/grafo10721.96.lgr N96 E125 D93.4746 P92 M600738 F
./instances/Rome/grafo8045.68.lgr N68 E89 D64.3333 P64.79 R3 M614.489 O
./instances/Rome/grafo2226.39.lgr N39 E63 D58 P58.79 R5 M27908.5 O
./instances/Rome/grafo8538.80.lgr N80 E114 D90.7613 P87 M600790 F
./instances/Rome/grafo9677.68.lgr N68 E97 D82.2948 P81 M600853 F
./instances/Rome/grafo2563.14.lgr N14 E17 R0 M0.077 O
./instances/Rome/grafo9279.72.lgr N72 E109 D88.4262 P82 M600912 F
./instances/Rome/grafo4751.57.lgr N57 E71 D50 P50.79 R1 M5.758 O
./instances/Rome/grafo4065.39.lgr N39 E47 D29 P29.79 R1 M3.686 O
./instances/Rome/grafo2294.16.lgr N16 E17 R0 M0.088 O
./instances/Rome/grafo11260.36.lgr N36 E41 R0 M0.132 O
./instances/Rome/grafo2358.34.lgr N34 E41 D30 P30.79 R1 M3.481 O
./instances/Rome/grafo2423.21.lgr N21 E26 R0 M0.077 O
./instances/Rome/grafo7310.47.lgr N47 E61 D49.2222 P49.79 R2 M54.534 O
./instances/Rome/grafo10633.100.lgr N100 E138 D109.872 P105 M600728 F
./instances/Rome/grafo4558.70.lgr N70 E92 D80 P80.79 R4 M31650.7 O
./instances/Rome/grafo7607.42.lgr N42 E60 D51.1223 P51.79 R3 M1413.64 O
./instances/Rome/grafo9368.72.lgr N72 E93 D67 P67.79 R4 M19544.9 O
./instances/Rome/grafo3447.35.lgr N35 E42 R0 M0.129 O
./instances/Rome/grafo5633.45.lgr N45 E55 D36 P36.79 R1 M4.126 O
./instances/Rome/grafo6254.37.lgr N37 E46 D32.5 P32.79 R2 M31.776 O
./instances/Rome/grafo1949.29.lgr N29 E34 R0 M0.117 O
./instances/Rome/grafo9132.62.lgr N62 E76 D53.25 P53.79 R2 M42.087 O
./instances/Rome/grafo10188.38.lgr N38 E48 D36.6667 P37.79 R2 M70.596 O
./instances/Rome/grafo6469.47.lgr N47 E70 D56 P56.79 R6 M101274 O
./instances/Rome/grafo5430.41.lgr N41 E49 D33 P33.79 R1 M3.365 O
./instances/Rome/grafo10442.97.lgr N97 E125 D88 P88.79 R5 M63575.2 O
./instances/Rome/grafo2972.25.lgr N25 E29 R0 M0.09 O
./instances/Rome/grafo493.12.lgr N12 E12 R0 M0.04 O
./instances/Rome/grafo5807.32.lgr N32 E41 D38 P38.79 R1 M4.5 O
./instances/Rome/grafo8048.68.lgr N68 E94 D77.5694 P76 M601062 F
./instances/Rome/grafo3403.37.lgr N37 E42 R0 M0.138 O
./instances/Rome/grafo4283.56.lgr N56 E74 D55 P55.79 R5 M91800.7 O
./instances/Rome/grafo2819.22.lgr N22 E25 R0 M0.099 O
./instances/Rome/grafo11613.100.lgr N100 E125 D97 P97.79 R5 M192743 O
./instances/Rome/grafo7612.54.lgr N54 E78 D61 P61.79 R5 M71113 O
./instances/Rome/grafo2993.23.lgr N23 E28 R0 M0.097 O
./instances/Rome/grafo1257.31.lgr N31 E50 D41.0286 P41.79 R3 M495.005 O
./instances/Rome/grafo8623.74.lgr N74 E98 D77.5649 P77 M601237 F
./instances/Rome/grafo4070.36.lgr N36 E43 D32 P32.79 R1 M3.836 O
./instances/Rome/grafo1983.29.lgr N29 E37 R0 M0.117 O
./instances/Rome/grafo9745.84.lgr N84 E114 D89.8363 P86 M600707 F
./instances/Rome/grafo8454.78.lgr N78 E98 D75 P75.79 R5 M153762 O
./instances/Rome/grafo1716.20.lgr N20 E23 R0 M0.094 O
./instances/Rome/grafo4031.41.lgr N41 E62 D45.9227 P45 M601554 F
./instances/Rome/grafo830.27.lgr N27 E27 R0 M0.06 O
./instances/Rome/grafo2473.22.lgr N22 E25 R0 M0.064 O
./instances/Rome/grafo9186.62.lgr N62 E82 D65 P65.79 R3 M1345.69 O
./instances/Rome/grafo1859.32.lgr N32 E35 R0 M0.112 O
./instances/Rome/grafo11411.37.lgr N37 E47 D32 P32.79 R1 M4.69 O
./instances/Rome/grafo8054.85.lgr N85 E118 D90.7175 P87 M600975 F
./instances/Rome/grafo3722.40.lgr N40 E58 D44.1667 P44.79 R3 M903.912 O
./instances/Rome/grafo7918.84.lgr N84 E135 D111.814 P103 M600683 F
./instances/Rome/grafo365.40.lgr N40 E47 D35 P35.79 R1 M4.013 O
./instances/Rome/grafo3730.47.lgr N47 E63 D48 P48.79 R1 M6.361 O
./instances/Rome/grafo5957.37.lgr N37 E39 R0 M0.134 O
./instances/Rome/grafo5056.58.lgr N58 E77 D62.0769 P62.79 R4 M18180.5 O
./instances/Rome/grafo7416.36.lgr N36 E47 D38 P38.79 R1 M4.101 O
./instances/Rome/grafo7857.90.lgr N90 E120 D90.1845 P89 M600869 F
./instances/Rome/grafo5951.34.lgr N34 E43 D34.6667 P34.79 R2 M29.818 O
./instances/Rome/grafo9973.96.lgr N96 E144 D128.358 P120 M600603 F
./instances/Rome/grafo10147.94.lgr N94 E132 D106.718 P99 M600710 F
./instances/Rome/grafo1079.19.lgr N19 E18 R0 M0.07 O
./instances/Rome/grafo2405.36.lgr N36 E47 D37 P37.79 R1 M5.089 O
./instances/Rome/grafo8483.76.lgr N76 E100 D79.4919 P78 M600968 F
./instances/Rome/grafo7024.45.lgr N45 E50 R0 M0.111 O
./instances/Rome/grafo8234.70.lgr N70 E89 D73 P73.79 R4 M14228.5 O
./instances/Rome/grafo423.19.lgr N19 E21 R0 M0.081 O
./instances/Rome/grafo11168.34.lgr N34 E40 R0 M0.112 O
./instances/Rome/grafo8391.69.lgr N69 E87 D68.5263 P68.79 R2 M56.683 O
./instances/Rome/grafo2187.19.lgr N19 E22 R0 M0.091 O
./instances/Rome/grafo2341.24.lgr N24 E29 R0 M0.09 O
./instances/Rome/grafo10523.97.lgr N97 E139 D112.682 P103 M600746 F
./instances/Rome/grafo11334.37.lgr N37 E49 D44 P44.79 R1 M5.327 O
./instances/Rome/grafo5647.78.lgr N78 E96 D64.6667 P65.79 R2 M96.965 O
./instances/Rome/grafo2748.22.lgr N22 E29 R0 M0.093 O
./instances/Rome/grafo5022.67.lgr N67 E103 D84.0419 P80 M601055 F
./instances/Rome/grafo6435.36.lgr N36 E50 D44.4333 P44.79 R2 M35.867 O
./instances/Rome/grafo865.28.lgr N28 E35 R0 M0.106 O
./instances/Rome/grafo11368.92.lgr N92 E113 D91.5 P91.79 R2 M66.928 O
./instances/Rome/grafo559.13.lgr N13 E15 R0 M0.084 O
./instances/Rome/grafo6247.88.lgr N88 E114 D81 P81.79 R6 M501672 O
./instances/Rome/grafo9122.79.lgr N79 E111 D86.8086 P84 M600832 F
./instances/Rome/grafo1057.16.lgr N16 E17 R0 M0.053 O
./instances/Rome/grafo8887.89.lgr N89 E124 D95.4636 P92 M600784 F
./instances/Rome/grafo5235.32.lgr N32 E38 D33 P33.79 R1 M3.336 O
./instances/Rome/grafo9107.63.lgr N63 E80 D57 P57.79 R3 M255.376 O
./instances/Rome/grafo1969.14.lgr N14 E14 R0 M0.039 O
./instances/Rome/grafo1364.68.lgr N68 E87 D65 P65.79 R5 M64088.7 O
./instances/Rome/grafo211.14.lgr N14 E15 R0 M0.05 O
./instances/Rome/grafo7881.61.lgr N61 E74 D53.5 P53.79 R2 M39.295 O
./instances/Rome/grafo10985.96.lgr N96 E128 D104.087 P100 M600728 F
./instances/Rome/grafo2115.12.lgr N12 E15 R0 M0.043 O
./instances/Rome/grafo463.15.lgr N15 E22 R0 M0.076 O
./instances/Rome/grafo6093.36.lgr N36 E43 D34 P34.79 R1 M4.649 O
./instances/Rome/grafo4625.66.lgr N66 E85 D66 P66.79 R3 M2998.23 O
./instances/Rome/grafo7153.85.lgr N85 E120 D95.3862 P92 M600745 F
./instances/Rome/grafo9392.71.lgr N71 E94 D74 P74.79 R4 M20895.1 O
./instances/Rome/grafo2088.38.lgr N38 E54 D48 P48.79 R1 M6.67 O
./instances/Rome/grafo8721.74.lgr N74 E97 D73 P73.79 R5 M59618.2 O
./instances/Rome/grafo6884.39.lgr N39 E51 D45 P45.79 R1 M5.008 O
./instances/Rome/grafo7983.73.lgr N73 E95 D82 P82.79 R5 M269516 O
./instances/Rome/grafo344.36.lgr N36 E47 D35.6667 P35.79 R2 M13.986 O
./instances/Rome/grafo7356.49.lgr N49 E71 D49 P49.79 R5 M27939.5 O
./instances/Rome/grafo3342.61.lgr N61 E90 D71.7866 P69 M601374 F
./instances/Rome/grafo9141.60.lgr N60 E82 D63 P63.79 R5 M123924 O
./instances/Rome/grafo10261.96.lgr N96 E123 D87.5289 P86 M600736 F
./instances/Rome/grafo10742.99.lgr N99 E130 D107.194 P105 M600671 F
./instances/Rome/grafo1627.10.lgr N10 E15 R0 M0.075 O
./instances/Rome/grafo6344.47.lgr N47 E63 D47 P47.79 R3 M705.186 O
./instances/Rome/grafo7064.44.lgr N44 E59 D51.5 P51.79 R2 M34.578 O
./instances/Rome/grafo1588.58.lgr N58 E66 D37 P37.79 R1 M4.555 O
./instances/Rome/grafo631.16.lgr N16 E17 R0 M0.054 O
./instances/Rome/grafo6824.38.lgr N38 E49 D45 P45.79 R1 M5.512 O
./instances/Rome/grafo422.17.lgr N17 E17 R0 M0.059 O
./instances/Rome/grafo2071.37.lgr N37 E58 D47 P47.79 R5 M18545.9 O
./instances/Rome/grafo762.27.lgr N27 E31 R0 M0.101 O
./instances/Rome/grafo815.15.lgr N15 E15 R0 M0.045 O
./instances/Rome/grafo5439.78.lgr N78 E106 D80 P80.79 R5 M68784.9 O
./instances/Rome/grafo2319.14.lgr N14 E16 R0 M0.074 O
./instances/Rome/grafo1586.25.lgr N25 E29 R0 M0.085 O
./instances/Rome/grafo5435.60.lgr N60 E85 D64 P64.79 R6 M249293 O
./instances/Rome/grafo5010.56.lgr N56 E71 D51 P51.79 R1 M5.143 O
./instances/Rome/grafo10263.97.lgr N97 E123 D95.0511 P93 M600781 F
./instances/Rome/grafo11526.91.lgr N91 E118 D96 P96.79 R5 M144246 O
./instances/Rome/grafo218.17.lgr N17 E22 R0 M0.076 O
./instances/Rome/grafo4354.76.lgr N76 E106 D80.7932 P80 M600965 F
./instances/Rome/grafo10037.39.lgr N39 E50 D41.5714 P41.79 R2 M17.157 O
./instances/Rome/grafo10193.38.lgr N38 E46 D35 P35.79 R1 M3.841 O
./instances/Rome/grafo5881.62.lgr N62 E80 D61 P61.79 R3 M2757.01 O
./instances/Rome/grafo5901.35.lgr N35 E50 D40.1071 P40.79 R3 M259.47 O
./instances/Rome/grafo7679.41.lgr N41 E51 D39.5 P39.79 R2 M65.729 O
./instances/Rome/grafo10282.40.lgr N40 E59 D50.1892 P50.79 R3 M708.696 O
./instances/Rome/grafo10153.100.lgr N100 E136 D103.477 P99 M600777 F
./instances/Rome/grafo7207.55.lgr N55 E77 D62 P62.79 R5 M54249.3 O
./instances/Rome/grafo7252.40.lgr N40 E64 D54 P54.79 R5 M20317.3 O
./instances/Rome/grafo406.13.lgr N13 E15 R0 M0.083 O
./instances/Rome/grafo6858.43.lgr N43 E61 D49 P49.79 R3 M1352.27 O
./instances/Rome/grafo10680.95.lgr N95 E126 D93.9564 P91 M600887 F
./instances/Rome/grafo1784.32.lgr N32 E36 D25 P25.79 R1 M3.483 O
./instances/Rome/grafo3145.36.lgr N36 E45 D29.5 P29.79 R2 M9.266 O
./instances/Rome/grafo3043.36.lgr N36 E42 R0 M0.129 O
./instances/Rome/grafo3341.37.lgr N37 E50 D37.2 P37.79 R3 M326.328 O
./instances/Rome/grafo10517.93.lgr N93 E133 D111.556 P106 M600617 F
./instances/Rome/grafo3702.57.lgr N57 E70 D53.6667 P53.79 R2 M14.553 O
./instances/Rome/grafo327.10.lgr N10 E10 R0 M0.039 O
./instances/Rome/grafo3659.44.lgr N44 E55 D37.375 P37.79 R2 M12.554 O
./instances/Rome/grafo11499.35.lgr N35 E39 R0 M0.093 O
./instances/Rome/grafo4463.59.lgr N59 E76 D62.4643 P62.79 R2 M32.064 O
./instances/Rome/grafo8347.69.lgr N69 E76 R0 M0.136 O
./instances/Rome/grafo4516.59.lgr N59 E79 D65 P65.79 R4 M14107.7 O
./instances/Rome/grafo8075.80.lgr N80 E111 D87.161 P85 M600869 F
./instances/Rome/grafo6550.83.lgr N83 E118 D88.3203 P84 M601038 F
./instances/Rome/grafo8697.74.lgr N74 E94 D60 P60.79 R4 M4838.44 O
./instances/Rome/grafo2403.15.lgr N15 E19 R0 M0.084 O
./instances/Rome/grafo4519.75.lgr N75 E98 D70.5 P70.79 R2 M50.278 O
./instances/Rome/grafo7819.87.lgr N87 E114 D85.9443 P83 M600952 F
./instances/Rome/grafo4186.57.lgr N57 E72 D54 P54.79 R1 M8.386 O
./instances/Rome/grafo3108.24.lgr N24 E25 R0 M0.068 O
./instances/Rome/grafo9742.92.lgr N92 E125 D98.0937 P95 M600783 F
./instances/Rome/grafo5960.55.lgr N55 E79 D63 P63.79 R5 M36777.4 O
./instances/Rome/grafo1617.67.lgr N67 E80 D51 P51.79 R2 M68.422 O
./instances/Rome/grafo3614.54.lgr N54 E75 D59.6697 P59 M601225 F
./instances/Rome/grafo1159.26.lgr N26 E33 D19 P19.79 R1 M3.423 O
./instances/Rome/grafo6930.39.lgr N39 E58 D43 P43.79 R4 M2458.25 O
./instances/Rome/grafo162.24.lgr N24 E32 R0 M0.105 O
./instances/Rome/grafo6376.48.lgr N48 E62 D49.5 P49.79 R2 M25.41 O
./instances/Rome/grafo11671.39.lgr N39 E52 D45 P45.79 R1 M6.401 O
./instances/Rome/grafo6507.59.lgr N59 E80 D66.0943 P66.79 R3 M970.969 O
./instances/Rome/grafo8279.81.lgr N81 E112 D75.548 P74 M601174 F
./instances/Rome/grafo9379.61.lgr N61 E76 D52.6667 P52.79 R2 M12.697 O
./instances/Rome/grafo10365.97.lgr N97 E137 D115.217 P111 M600686 F
./instances/Rome/grafo10287.92.lgr N92 E111 D78 P78.79 R4 M22117.3 O
./instances/Rome/grafo6520.84.lgr N84 E110 D83 P83.79 R5 M161188 O
./instances/Rome/grafo2838.36.lgr N36 E41 R0 M0.131 O
./instances/Rome/grafo5494.54.lgr N54 E73 D55 P55.79 R4 M6433.09 O
./instances/Rome/grafo7032.41.lgr N41 E53 D42.6667 P42.79 R2 M11.717 O
./instances/Rome/grafo10963.97.lgr N97 E127 D99.1651 P96 M600689 F
./instances/Rome/grafo3290.53.lgr N53 E74 D59 P59.79 R4 M11155.1 O
./instances/Rome/grafo6779.77.lgr N77 E99 D79 P79.79 R4 M26816 O
./instances/Rome/grafo4408.69.lgr N69 E91 D69.8804 P69 M601076 F
./instances/Rome/grafo10725.99.lgr N99 E129 D96.3244 P95 M600794 F
./instances/Rome/grafo4813.60.lgr N60 E74 D54.4779 P54.79 R2 M96.82 O
./instances/Rome/grafo8382.69.lgr N69 E85 D64.6667 P64.79 R2 M40.769 O
./instances/Rome/grafo11597.37.lgr N37 E49 D45 P45.79 R1 M5.578 O
./instances/Rome/grafo4596.59.lgr N59 E83 D65 P65.79 R5 M185025 O
./instances/Rome/grafo664.22.lgr N22 E26 R0 M0.073 O
./instances/Rome/grafo282.14.lgr N14 E18 R0 M0.058 O
./instances/Rome/grafo355.14.lgr N14 E13 R0 M0.038 O
./instances/Rome/grafo448.11.lgr N11 E11 R0 M0.033 O
./instances/Rome/grafo10350.96.lgr N96 E125 D93.0874 P91 M600774 F
./instances/Rome/grafo5996.78.lgr N78 E103 D81.6586 P80 M600933 F
./instances/Rome/grafo427.26.lgr N26 E34 R0 M0.101 O
./instances/Rome/grafo543.12.lgr N12 E12 R0 M0.043 O
./instances/Rome/grafo4047.41.lgr N41 E48 R0 M0.139 O
./instances/Rome/grafo3381.40.lgr N40 E53 D43.0968 P43.79 R2 M68.324 O
./instances/Rome/grafo11507.91.lgr N91 E122 D93.9043 P91 M600721 F
./instances/Rome/grafo1798.23.lgr N23 E31 R0 M0.103 O
./instances/Rome/grafo11594.37.lgr N37 E41 R0 M0.118 O
./instances/Rome/grafo7950.62.lgr N62 E86 D64 P64.79 R6 M392021 O
./instances/Rome/grafo616.19.lgr N19 E28 R0 M0.084 O
./instances/Rome/grafo9374.65.lgr N65 E85 D63 P63.79 R4 M8192.3 O
./instances/Rome/grafo7816.67.lgr N67 E98 D79.0004 P79.79 R5 M122881 O
./instances/Rome/grafo7464.81.lgr N81 E108 D78 P78.79 R6 M454853 O
./instances/Rome/grafo8236.72.lgr N72 E92 D68.0233 P68.79 R4 M17110.4 O
./instances/Rome/grafo3116.40.lgr N40 E47 R0 M0.133 O
./instances/Rome/grafo2218.13.lgr N13 E13 R0 M0.042 O
./instances/Rome/grafo1214.26.lgr N26 E26 R0 M0.074 O
./instances/Rome/grafo2657.49.lgr N49 E59 D42.6667 P42.79 R2 M19.109 O
./instances/Rome/grafo7556.54.lgr N54 E76 D60 P60.79 R5 M139756 O
./instances/Rome/grafo8431.73.lgr N73 E100 D73.3033 P73.79 R3 M501.069 O
./instances/Rome/grafo680.37.lgr N37 E44 R0 M0.131 O
./instances/Rome/grafo3489.63.lgr N63 E85 D62 P62.79 R6 M327191 O
./instances/Rome/grafo4964.49.lgr N49 E63 D46.3333 P46.79 R3 M254.713 O
./instances/Rome/grafo6656.38.lgr N38 E46 R0 M0.127 O
./instances/Rome/grafo1772.15.lgr N15 E25 R0 M0.073 O
./instances/Rome/grafo5238.32.lgr N32 E37 R0 M0.098 O
./instances/Rome/grafo10386.99.lgr N99 E132 D99.0185 P97 M601061 F
./instances/Rome/grafo5997.62.lgr N62 E93 D73 P73.79 R7 M412644 O
./instances/Rome/grafo8951.93.lgr N93 E125 D88.8262 P85 M600877 F
./instances/Rome/grafo4521.66.lgr N66 E92 D75 P75.79 R3 M1138.16 O
./instances/Rome/grafo3847.35.lgr N35 E38 R0 M0.127 O
./instances/Rome/grafo9084.72.lgr N72 E92 D73 P73.79 R4 M12646.2 O
./instances/Rome/grafo3314.39.lgr N39 E51 D37.2222 P37.79 R2 M50.142 O
./instances/Rome/grafo907.10.lgr N10 E10 R0 M0.064 O
./instances/Rome/grafo4864.58.lgr N58 E73 D52.5556 P52.79 R2 M35.606 O
./instances/Rome/grafo6707.49.lgr N49 E64 D45 P45.79 R3 M891.939 O
./instances/Rome/grafo4447.61.lgr N61 E75 D52.6667 P52.79 R2 M19.492 O
./instances/Rome/grafo3991.57.lgr N57 E81 D61 P61.79 R6 M512348 O
./instances/Rome/grafo2043.35.lgr N35 E45 D32 P32.79 R1 M4.472 O
./instances/Rome/grafo5396.59.lgr N59 E84 D60.1775 P59 M601939 F
./instances/Rome/grafo7491.45.lgr N45 E61 D49 P49 R3 M1473.51 O
./instances/Rome/grafo6559.38.lgr N38 E47 R0 M0.138 O
./instances/Rome/grafo3208.53.lgr N53 E80 D65.9548 P65 M601048 F
./instances/Rome/grafo4979.68.lgr N68 E97 D76.919 P76 M601069 F
./instances/Rome/grafo2357.23.lgr N23 E22 R0 M0.075 O
./instances/Rome/grafo9416.67.lgr N67 E90 D69.0373 P68 M601139 F
./instances/Rome/grafo4796.58.lgr N58 E73 D46 P46.79 R4 M10039.2 O
./instances/Rome/grafo1719.13.lgr N13 E16 R0 M0.076 O
./instances/Rome/grafo342.16.lgr N16 E20 R0 M0.077 O
./instances/Rome/grafo2334.16.lgr N16 E21 R0 M0.075 O
./instances/Rome/grafo9767.76.lgr N76 E103 D81 P81.79 R6 M546052 O
./instances/Rome/grafo7591.44.lgr N44 E61 D51 P51.79 R4 M2474.41 O
./instances/Rome/grafo11048.94.lgr N94 E128 D101.518 P96 M600694 F
./instances/Rome/grafo8631.87.lgr N87 E124 D104.966 P98 M600812 F
./instances/Rome/grafo9502.75.lgr N75 E111 D89.1538 P86 M601034 F
./instances/Rome/grafo5354.42.lgr N42 E57 D45.0254 P45.79 R3 M1173.09 O
./instances/Rome/grafo5995.42.lgr N42 E59 D46.3617 P46.79 R3 M695.825 O
./instances/Rome/grafo353.13.lgr N13 E13 R0 M0.062 O
./instances/Rome/grafo4170.58.lgr N58 E72 D55.3333 P55.79 R2 M58.415 O
./instances/Rome/grafo1318.26.lgr N26 E36 R0 M0.117 O
./instances/Rome/grafo10581.98.lgr N98 E128 D113.336 P111 M601765 F
./instances/Rome/grafo9908.91.lgr N91 E118 D97.012 P96 M600917 F
./instances/Rome/grafo6440.49.lgr N49 E64 D43.037 P43.79 R3 M622.923 O
./instances/Rome/grafo1875.17.lgr N17 E22 R0 M0.084 O
./instances/Rome/grafo3482.98.lgr N98 E134 D100.119 P96 M600824 F
./instances/Rome/grafo6981.54.lgr N54 E74 D58 P58.79 R5 M47745.7 O
./instances/Rome/grafo7529.93.lgr N93 E131 D102.528 P99 M600611 F
./instances/Rome/grafo1440.24.lgr N24 E32 R0 M0.111 O
./instances/Rome/grafo3474.39.lgr N39 E51 D35.5 P35.79 R2 M29.217 O
./instances/Rome/grafo11519.39.lgr N39 E51 R0 M0.137 O
./instances/Rome/grafo4373.60.lgr N60 E82 D63 P63.79 R5 M123266 O
./instances/Rome/grafo3062.23.lgr N23 E37 D32 P32.79 R1 M5.697 O
./instances/Rome/grafo5939.33.lgr N33 E40 R0 M0.12 O
./instances/Rome/grafo7367.44.lgr N44 E54 D37.2917 P37.79 R2 M83.255 O
./instances/Rome/grafo6446.57.lgr N57 E68 D46 P46.79 R1 M7.398 O
./instances/Rome/grafo6794.48.lgr N48 E69 D56 P56.79 R4 M10958.3 O
./instances/Rome/grafo6210.49.lgr N49 E63 D47 P47.79 R3 M2267.01 O
./instances/Rome/grafo6821.47.lgr N47 E68 D55 P55.79 R6 M408800 O
./instances/Rome/grafo9103.80.lgr N80 E108 D85.3738 P84 M600936 F
./instances/Rome/grafo1353.49.lgr N49 E54 R0 M0.154 O
./instances/Rome/grafo11062.99.lgr N99 E124 D93.3135 P92 M600764 F
./instances/Rome/grafo10758.96.lgr N96 E142 D114.135 P104 M600776 F
./instances/Rome/grafo7655.49.lgr N49 E65 D55 P55.79 R1 M5.699 O
./instances/Rome/grafo5809.36.lgr N36 E45 D29.6667 P29.79 R2 M32.982 O
./instances/Rome/grafo4916.78.lgr N78 E117 D101.672 P95 M600796 F
./instances/Rome/grafo8303.72.lgr N72 E103 D90.8367 P87 M600784 F
./instances/Rome/grafo11427.35.lgr N35 E42 R0 M0.139 O
./instances/Rome/grafo11034.95.lgr N95 E132 D102.151 P96 M600779 F
./instances/Rome/grafo9256.79.lgr N79 E98 D63.9132 P63 M601475 F
./instances/Rome/grafo9166.81.lgr N81 E119 D100.015 P96 M600783 F
./instances/Rome/grafo2587.24.lgr N24 E28 R0 M0.086 O
./instances/Rome/grafo5411.77.lgr N77 E100 D77.5693 P76 M600985 F
./instances/Rome/grafo8897.88.lgr N88 E131 D103.652 P98 M600730 F
./instances/Rome/grafo3615.44.lgr N44 E56 D35 P35.79 R1 M3.873 O
./instances/Rome/grafo8533.60.lgr N60 E73 D51 P51.79 R1 M8.594 O
./instances/Rome/grafo148.28.lgr N28 E35 R0 M0.108 O
./instances/Rome/grafo11328.32.lgr N32 E40 R0 M0.098 O
./instances/Rome/grafo5102.51.lgr N51 E60 D41 P41.79 R1 M5.296 O
./instances/Rome/grafo149.41.lgr N41 E54 D44 P44.79 R1 M4.162 O
./instances/Rome/grafo1171.22.lgr N22 E25 R0 M0.09 O
./instances/Rome/grafo9495.67.lgr N67 E96 D77.744 P75 M601157 F
./instances/Rome/grafo1770.38.lgr N38 E45 R0 M0.128 O
./instances/Rome/grafo6716.46.lgr N46 E61 D52 P52.79 R1 M8.403 O
./instances/Rome/grafo8594.84.lgr N84 E115 D96.7891 P91 M600798 F
./instances/Rome/grafo6478.38.lgr N38 E51 D43 P43.79 R1 M4.392 O
./instances/Rome/grafo753.26.lgr N26 E28 R0 M0.094 O
./instances/Rome/grafo4600.51.lgr N51 E62 R0 M0.151 O
./instances/Rome/grafo2407.33.lgr N33 E40 R0 M0.118 O
./instances/Rome/grafo9172.86.lgr N86 E122 D95.7481 P92 M600826 F
./instances/Rome/grafo5485.34.lgr N34 E43 D36 P36.79 R1 M5.734 O
./instances/Rome/grafo7459.42.lgr N42 E55 D43.2424 P43.79 R2 M107.136 O
./instances/Rome/grafo2643.19.lgr N19 E22 R0 M0.088 O
./instances/Rome/grafo6727.38.lgr N38 E49 D42.5 P42.79 R2 M30.414 O
./instances/Rome/grafo2491.18.lgr N18 E18 R0 M0.059 O
./instances/Rome/grafo4385.64.lgr N64 E85 D71 P71.79 R5 M87780.7 O
./instances/Rome/grafo3380.46.lgr N46 E56 R0 M0.144 O
./instances/Rome/grafo10689.98.lgr N98 E140 D112.349 P108 M600715 F
./instances/Rome/grafo10393.96.lgr N96 E139 D114.171 P107 M600614 F
./instances/Rome/grafo2928.15.lgr N15 E17 R0 M0.084 O
./instances/Rome/grafo4185.54.lgr N54 E71 D56 P56.79 R3 M958.661 O
./instances/Rome/grafo7251.40.lgr N40 E43 R0 M0.127 O
./instances/Rome/grafo7441.43.lgr N43 E60 D46 P46.79 R5 M55265.3 O
./instances/Rome/grafo4188.58.lgr N58 E76 D59 P59.79 R1 M8.68 O
./instances/Rome/grafo3512.33.lgr N33 E39 R0 M0.123 O
./instances/Rome/grafo2778.80.lgr N80 E101 D73 P73.79 R4 M6669.78 O
./instances/Rome/grafo7954.69.lgr N69 E103 D82.5167 P81 M600919 F
./instances/Rome/grafo2933.16.lgr N16 E18 R0 M0.05 O
./instances/Rome/grafo6484.45.lgr N45 E50 R0 M0.15 O
./instances/Rome/grafo7212.42.lgr N42 E53 D40 P40.79 R1 M4.678 O
./instances/Rome/grafo7475.40.lgr N40 E53 D34.3077 P34.79 R2 M36.665 O
./instances/Rome/grafo4967.55.lgr N55 E66 D45.6667 P45.79 R2 M36.672 O
./instances/Rome/grafo3089.25.lgr N25 E34 R0 M0.122 O
./instances/Rome/grafo5769.35.lgr N35 E40 D30 P30.79 R1 M3.611 O
./instances/Rome/grafo3415.49.lgr N49 E65 D51.1364 P51.79 R3 M692.443 O
./instances/Rome/grafo7882.67.lgr N67 E81 D63.5385 P63.79 R2 M67.41 O
./instances/Rome/grafo8122.72.lgr N72 E95 D73 P73.79 R5 M74415.2 O
./instances/Rome/grafo2156.33.lgr N33 E41 R0 M0.123 O
./instances/Rome/grafo2324.17.lgr N17 E21 R0 M0.075 O
./instances/Rome/grafo8073.82.lgr N82 E122 D99.1157 P95 M600810 F
./instances/Rome/grafo6403.41.lgr N41 E56 D45.2333 P45.79 R2 M54.511 O
./instances/Rome/grafo7381.44.lgr N44 E65 D53 P53.79 R4 M5046.55 O
./instances/Rome/grafo3756.90.lgr N90 E127 D102.656 P99 M600800 F
./instances/Rome/grafo11582.34.lgr N34 E34 R0 M0.096 O
./instances/Rome/grafo8612.84.lgr N84 E119 D91.3987 P86 M601041 F
./instances/Rome/grafo6653.49.lgr N49 E64 D52.0714 P52.79 R3 M383.505 O
./instances/Rome/grafo10568.39.lgr N39 E56 D52 P52.79 R1 M5.623 O
./instances/Rome/grafo10165.96.lgr N96 E125 D91.3073 P89 M600827 F
./instances/Rome/grafo1950.24.lgr N24 E27 R0 M0.086 O
./instances/Rome/grafo2875.22.lgr N22 E27 R0 M0.081 O
./instances/Rome/grafo6823.47.lgr N47 E61 D48.7 P48.79 R2 M19.481 O
./instances/Rome/grafo3376.61.lgr N61 E86 D58.9256 P58 M601316 F
./instances/Rome/grafo10050.97.lgr N97 E133 D104.646 P100 M600655 F
./instances/Rome/grafo6574.47.lgr N47 E62 D43.3333 P43.79 R3 M336.11 O
./instances/Rome/grafo1000.14.lgr N14 E20 R0 M0.083 O
./instances/Rome/grafo2232.15.lgr N15 E16 R0 M0.041 O
./instances/Rome/grafo639.14.lgr N14 E20 R0 M0.061 O
./instances/Rome/grafo2022.28.lgr N28 E31 R0 M0.085 O
./instances/Rome/grafo10637.94.lgr N94 E139 D116.5 P108 M600760 F
./instances/Rome/grafo236.15.lgr N15 E16 R0 M0.051 O
./instances/Rome/grafo7091.44.lgr N44 E56 D39.3333 P39.79 R3 M200.29 O
./instances/Rome/grafo7159.54.lgr N54 E66 D50.5714 P50.79 R2 M35.482 O
./instances/Rome/grafo5768.43.lgr N43 E50 R0 M0.137 O
./instances/Rome/grafo7068.49.lgr N49 E69 D54.3639 P55.79 R3 M1050.66 O
./instances/Rome/grafo3373.48.lgr N48 E74 D60.5564 P60 M601226 F
./instances/Rome/grafo4015.47.lgr N47 E66 D50 P50.79 R5 M56860.5 O
./instances/Rome/grafo8954.91.lgr N91 E132 D110.759 P102 M600736 F
./instances/Rome/grafo434.20.lgr N20 E23 R0 M0.093 O
./instances/Rome/grafo2671.24.lgr N24 E25 R0 M0.062 O
./instances/Rome/grafo2495.16.lgr N16 E23 D21 P21.79 R1 M2.852 O
./instances/Rome/grafo6297.45.lgr N45 E60 D49.5 P49.79 R2 M28.753 O
./instances/Rome/grafo6472.40.lgr N40 E57 D43 P43.79 R3 M117.544 O
./instances/Rome/grafo3130.41.lgr N41 E61 D49 P49.79 R3 M1084.51 O
./instances/Rome/grafo1370.72.lgr N72 E89 D60 P60.79 R3 M1587.51 O
./instances/Rome/grafo319.26.lgr N26 E28 R0 M0.097 O
./instances/Rome/grafo4508.60.lgr N60 E77 D60.1333 P60.79 R3 M762.768 O
./instances/Rome/grafo10695.98.lgr N98 E138 D110.793 P105 M600652 F
./instances/Rome/grafo5841.76.lgr N76 E100 D79.8112 P78 M600942 F
./instances/Rome/grafo11448.91.lgr N91 E127 D102.392 P98 M600838 F
./instances/Rome/grafo11264.33.lgr N33 E42 R0 M0.125 O
./instances/Rome/grafo2770.24.lgr N24 E29 R0 M0.088 O
./instances/Rome/grafo1989.31.lgr N31 E33 R0 M0.103 O
./instances/Rome/grafo7764.57.lgr N57 E83 D70 P70.79 R5 M72518.5 O
./instances/Rome/grafo4080.37.lgr N37 E57 D44 P44.79 R4 M2854.06 O
./instances/Rome/grafo9371.77.lgr N77 E103 D82.8327 P82 M600891 F
./instances/Rome/grafo2085.29.lgr N29 E30 R0 M0.109 O
./instances/Rome/grafo1022.17.lgr N17 E18 R0 M0.075 O
./instances/Rome/grafo4112.34.lgr N34 E40 R0 M0.115 O
./instances/Rome/grafo4523.74.lgr N74 E93 D68 P68.79 R4 M12629.9 O
./instances/Rome/grafo8812.99.lgr N99 E155 D127.36 P113 M600714 F
./instances/Rome/grafo659.14.lgr N14 E17 R0 M0.079 O
./instances/Rome/grafo1456.29.lgr N29 E43 D37.6667 P37.79 R2 M14.482 O
./instances/Rome/grafo6816.84.lgr N84 E108 D70.7754 P69 M601337 F
./instances/Rome/grafo490.40.lgr N40 E45 R0 M0.099 O
./instances/Rome/grafo7022.58.lgr N58 E80 D62 P62.79 R4 M4462.81 O
./instances/Rome/grafo8380.93.lgr N93 E126 D102.199 P97 M600777 F
./instances/Rome/grafo8158.81.lgr N81 E113 D90.4737 P87 M600792 F
./instances/Rome/grafo399.15.lgr N15 E16 R0 M0.049 O
./instances/Rome/grafo8259.72.lgr N72 E102 D82.7253 P80 M600928 F
./instances/Rome/grafo1808.15.lgr N15 E15 R0 M0.052 O
./instances/Rome/grafo644.14.lgr N14 E17 R0 M0.077 O
./instances/Rome/grafo5987.43.lgr N43 E63 D51 P51.79 R6 M190555 O
./instances/Rome/grafo8086.81.lgr N81 E118 D93.3092 P89 M600852 F
./instances/Rome/grafo1314.25.lgr N25 E27 R0 M0.098 O
./instances/Rome/grafo9616.63.lgr N63 E94 D79.3897 P77 M601131 F
./instances/Rome/grafo6978.43.lgr N43 E70 D58.5045 P56 M601323 F
./instances/Rome/grafo11638.33.lgr N33 E38 R0 M0.139 O
./instances/Rome/grafo3196.53.lgr N53 E65 D48 P48 R1 M8.212 O
./instances/Rome/grafo8609.73.lgr N73 E101 D76.2593 P75 M600912 F
./instances/Rome/grafo8193.88.lgr N88 E106 D73.0882 P73.79 R3 M1916.58 O
./instances/Rome/grafo9184.61.lgr N61 E85 D65.1387 P64 M601217 F
./instances/Rome/grafo5449.82.lgr N82 E101 D65.1443 P65.79 R4 M5774.28 O
./instances/Rome/grafo8735.60.lgr N60 E86 D67.0827 P66 M600973 F
./instances/Rome/grafo4579.53.lgr N53 E65 D42.2 P42.79 R3 M524.933 O
./instances/Rome/grafo9237.82.lgr N82 E112 D91.8552 P90 M600819 F
./instances/Rome/grafo6086.33.lgr N33 E41 R0 M0.116 O
./instances/Rome/grafo7323.45.lgr N45 E60 D45.5 P45.79 R2 M33.946 O
./instances/Rome/grafo6892.39.lgr N39 E57 D52.0174 P52.79 R3 M1110.72 O
./instances/Rome/grafo8663.75.lgr N75 E96 D69 P69.79 R5 M166354 O
./instances/Rome/grafo6252.43.lgr N43 E62 D49 P49.79 R3 M837.73 O
./instances/Rome/grafo7702.48.lgr N48 E69 D56.2334 P55 M601018 F
./instances/Rome/grafo9930.38.lgr N38 E49 D42 P42.79 R1 M4.57 O
./instances/Rome/grafo9402.64.lgr N64 E90 D70 P70.79 R4 M10931.1 O
./instances/Rome/grafo11664.35.lgr N35 E38 R0 M0.118 O
./instances/Rome/grafo9805.71.lgr N71 E93 D76 P76.79 R4 M14966.1 O
./instances/Rome/grafo8300.84.lgr N84 E115 D96.8626 P96 M600667 F
./instances/Rome/grafo3140.55.lgr N55 E68 D53.3333 P53.79 R2 M58.623 O
./instances/Rome/grafo5176.74.lgr N74 E100 D75.8803 P75 M600967 F
./instances/Rome/grafo568.20.lgr N20 E21 R0 M0.063 O
./instances/Rome/grafo9582.80.lgr N80 E101 D75 P75.79 R4 M10586 O
./instances/Rome/grafo6799.36.lgr N36 E42 R0 M0.138 O
./instances/Rome/grafo2056.20.lgr N20 E22 R0 M0.078 O
./instances/Rome/grafo909.47.lgr N47 E52 R0 M0.137 O
./instances/Rome/grafo190.20.lgr N20 E26 D20 P20.79 R1 M3.158 O
./instances/Rome/grafo10183.100.lgr N100 E132 D97.3093 P94 M600907 F
./instances/Rome/grafo2673.11.lgr N11 E11 R0 M0.046 O
./instances/Rome/grafo7365.45.lgr N45 E51 R0 M0.144 O
./instances/Rome/grafo6790.46.lgr N46 E74 D63.004 P63.79 R5 M31617.6 O
./instances/Rome/grafo262.11.lgr N11 E12 R0 M0.072 O
./instances/Rome/grafo11341.33.lgr N33 E35 R0 M0.11 O
./instances/Rome/grafo826.22.lgr N22 E22 R0 M0.081 O
./instances/Rome/grafo858.23.lgr N23 E28 R0 M0.08 O
./instances/Rome/grafo4039.60.lgr N60 E90 D64.2582 P61 M601202 F
./instances/Rome/grafo10849.95.lgr N95 E138 D112.369 P108 M600730 F
./instances/Rome/grafo6926.42.lgr N42 E50 D36 P36.79 R1 M3.685 O
./instances/Rome/grafo750.12.lgr N12 E11 R0 M0.055 O
./instances/Rome/grafo1843.12.lgr N12 E15 R0 M0.072 O
./instances/Rome/grafo9268.78.lgr N78 E117 D99.8142 P93 M600860 F
./instances/Rome/grafo3962.39.lgr N39 E50 D33 P33.79 R1 M3.589 O
./instances/Rome/grafo498.12.lgr N12 E16 R0 M0.044 O
./instances/Rome/grafo1886.22.lgr N22 E21 R0 M0.071 O
./instances/Rome/grafo5415.62.lgr N62 E83 D63 P63.79 R5 M60684.4 O
./instances/Rome/grafo3274.52.lgr N52 E68 D52 P52.79 R3 M826.081 O
./instances/Rome/grafo1355.27.lgr N27 E32 R0 M0.101 O
./instances/Rome/grafo8299.74.lgr N74 E98 D74.846 P75.79 R5 M109815 O
./instances/Rome/grafo7553.36.lgr N36 E52 D39.0196 P39.79 R4 M5141.08 O
./instances/Rome/grafo7497.46.lgr N46 E67 D49 P49.79 R6 M129728 O
./instances/Rome/grafo9207.64.lgr N64 E99 D84.1687 P81 M600927 F
./instances/Rome/grafo4280.58.lgr N58 E75 D56.0833 P56.79 R3 M1084.93 O
./instances/Rome/grafo5834.31.lgr N31 E36 R0 M0.113 O
./instances/Rome/grafo4133.58.lgr N58 E89 D71.3744 P70 M601139 F
./instances/Rome/grafo7712.50.lgr N50 E67 D52.5 P52.79 R2 M48.133 O
./instances/Rome/grafo4273.73.lgr N73 E90 D67.5556 P67.79 R2 M54.664 O
./instances/Rome/grafo1421.32.lgr N32 E45 D38 P38.79 R1 M4.241 O
./instances/Rome/grafo2099.37.lgr N37 E44 R0 M0.133 O
./instances/Rome/grafo9998.38.lgr N38 E47 D36 P36.79 R1 M4.376 O
./instances/Rome/grafo3198.60.lgr N60 E80 D56.021 P56.79 R4 M9617.66 O
./instances/Rome/grafo4901.58.lgr N58 E76 D59 P59.79 R3 M932.748 O
./instances/Rome/grafo295.15.lgr N15 E21 D10 P10.79 R1 M2.572 O
./instances/Rome/grafo3604.37.lgr N37 E48 R0 M0.136 O
./instances/Rome/grafo4669.75.lgr N75 E96 D73.25 P73.79 R3 M1699.54 O
./instances/Rome/grafo4707.54.lgr N54 E75 D55 P55.79 R5 M33289.1 O
./instances/Rome/grafo8065.82.lgr N82 E118 D94.4784 P91 M600619 F
./instances/Rome/grafo7363.39.lgr N39 E43 R0 M0.135 O
./instances/Rome/grafo10351.97.lgr N97 E140 D116.865 P111 M600739 F
./instances/Rome/grafo6947.44.lgr N44 E55 D39 P39.79 R1 M5.522 O
./instances/Rome/grafo10621.37.lgr N37 E49 D45 P45.79 R1 M6.149 O
./instances/Rome/grafo2332.19.lgr N19 E20 R0 M0.08 O
./instances/Rome/grafo2522.28.lgr N28 E35 R0 M0.103 O
./instances/Rome/grafo1801.20.lgr N20 E23 R0 M0.081 O
./instances/Rome/grafo3739.56.lgr N56 E67 R0 M0.162 O
./instances/Rome/grafo3754.40.lgr N40 E45 R0 M0.13 O
./instances/Rome/grafo4304.56.lgr N56 E65 D41 P41.79 R1 M4.957 O
./instances/Rome/grafo10868.96.lgr N96 E117 D87 P87.79 R3 M1405.12 O
./instances/Rome/grafo1139.15.lgr N15 E14 R0 M0.052 O
./instances/Rome/grafo4750.53.lgr N53 E64 D39 P39.79 R1 M6.766 O
./instances/Rome/grafo5699.85.lgr N85 E103 D71.0137 P71.79 R4 M12874.9 O
./instances/Rome/grafo4856.60.lgr N60 E80 D62.25 P62.79 R3 M417.363 O
./instances/Rome/grafo6363.48.lgr N48 E62 D56 P56.79 R1 M6.81 O
./instances/Rome/grafo9171.84.lgr N84 E124 D100.808 P94 M600765 F
./instances/Rome/grafo1792.16.lgr N16 E22 R0 M0.084 O
./instances/Rome/grafo554.10.lgr N10 E9 R0 M0.042 O
./instances/Rome/grafo5827.34.lgr N34 E40 R0 M0.115 O
./instances/Rome/grafo1680.32.lgr N32 E44 R0 M0.117 O
./instances/Rome/grafo9842.89.lgr N89 E123 D96.5952 P92 M600808 F
./instances/Rome/grafo1724.19.lgr N19 E21 R0 M0.09 O
./instances/Rome/grafo701.14.lgr N14 E20 R0 M0.078 O
./instances/Rome/grafo3072.27.lgr N27 E35 R0 M0.101 O
./instances/Rome/grafo3840.45.lgr N45 E59 D37 P37.79 R2 M68.227 O
./instances/Rome/grafo3731.47.lgr N47 E69 D51.0357 P51.79 R6 M80847.3 O
./instances/Rome/grafo1519.44.lgr N44 E52 R0 M0.143 O
./instances/Rome/grafo8934.88.lgr N88 E124 D100.788 P98 M600796 F
./instances/Rome/grafo6218.34.lgr N34 E40 R0 M0.127 O
./instances/Rome/grafo10846.40.lgr N40 E59 D47 P47.79 R4 M5495.31 O
./instances/Rome/grafo5283.38.lgr N38 E61 D52.0145 P52.79 R5 M20441.3 O
./instances/Rome/grafo11224.34.lgr N34 E37 R0 M0.123 O
./instances/Rome/grafo2601.17.lgr N17 E28 D27 P27.79 R1 M3.101 O
./instances/Rome/grafo6674.46.lgr N46 E62 D50.3846 P50.79 R2 M71.748 O
./instances/Rome/grafo4093.39.lgr N39 E56 D46 P46.79 R2 M59.705 O
./instances/Rome/grafo3549.40.lgr N40 E57 D43 P43.79 R4 M4445 O
./instances/Rome/grafo9451.61.lgr N61 E97 D87.3879 P83 M600771 F
./instances/Rome/grafo8902.89.lgr N89 E119 D93.2521 P92 M600665 F
./instances/Rome/grafo11004.98.lgr N98 E117 D85.1111 P85.79 R2 M157.08 O
./instances/Rome/grafo9685.83.lgr N83 E117 D82.1631 P77 M600965 F
./instances/Rome/grafo6723.46.lgr N46 E64 D50 P50.79 R3 M828.47 O
./instances/Rome/grafo10791.34.lgr N34 E35 R0 M0.119 O
./instances/Rome/grafo301.17.lgr N17 E22 R0 M0.077 O
./instances/Rome/grafo470.17.lgr N17 E19 R0 M0.07 O
./instances/Rome/grafo1259.29.lgr N29 E34 R0 M0.103 O
./instances/Rome/grafo11016.98.lgr N98 E145 D121.261 P112 M600563 F
./instances/Rome/grafo10989.97.lgr N97 E126 D87.1561 P85 M600944 F
./instances/Rome/grafo8507.75.lgr N75 E88 R0 M0.187 O
./instances/Rome/grafo7149.74.lgr N74 E93 D77.25 P77.79 R3 M1098.17 O
./instances/Rome/grafo6049.36.lgr N36 E45 D31 P31.79 R1 M5.466 O
./instances/Rome/grafo5053.60.lgr N60 E86 D67 P67.79 R6 M213031 O
./instances/Rome/grafo7460.45.lgr N45 E58 D43 P43.79 R3 M1349.93 O
./instances/Rome/grafo4988.62.lgr N62 E79 D59 P59.79 R4 M8709.07 O
./instances/Rome/grafo8376.70.lgr N70 E96 D74.2563 P73 M601259 F
./instances/Rome/grafo8796.88.lgr N88 E122 D100.442 P97 M600772 F
./instances/Rome/grafo1431.52.lgr N52 E70 D46.1343 P46.79 R2 M47.814 O
./instances/Rome/grafo824.12.lgr N12 E12 R0 M0.052 O
./instances/Rome/grafo2886.21.lgr N21 E22 R0 M0.085 O
./instances/Rome/grafo2428.19.lgr N19 E23 R0 M0.072 O
./instances/Rome/grafo10303.96.lgr N96 E142 D119.485 P111 M600678 F
./instances/Rome/grafo5531.37.lgr N37 E42 R0 M0.101 O
./instances/Rome/grafo9569.70.lgr N70 E91 D68 P68.79 R4 M21984 O
./instances/Rome/grafo6994.46.lgr N46 E64 D50.0853 P50.79 R3 M1547.18 O
./instances/Rome/grafo3076.34.lgr N34 E39 R0 M0.09 O
./instances/Rome/grafo413.20.lgr N20 E24 R0 M0.063 O
./instances/Rome/grafo3998.48.lgr N48 E56 R0 M0.105 O
./instances/Rome/grafo873.20.lgr N20 E25 R0 M0.068 O
./instances/Rome/grafo7868.77.lgr N77 E99 D76.7411 P76 M601062 F
./instances/Rome/grafo11394.90.lgr N90 E122 D97.015 P95 M600742 F
./instances/Rome/grafo5178.42.lgr N42 E58 D53.4286 P53.79 R2 M61.337 O
./instances/Rome/grafo3094.42.lgr N42 E49 R0 M0.141 O
./instances/Rome/grafo11348.35.lgr N35 E46 D39.3636 P39.79 R3 M152.761 O
./instances/Rome/grafo2157.15.lgr N15 E15 R0 M0.056 O
./instances/Rome/grafo565.17.lgr N17 E17 R0 M0.053 O
./instances/Rome/grafo469.18.lgr N18 E21 R0 M0.082 O
./instances/Rome/grafo1773.27.lgr N27 E33 D26 P26.79 R1 M3.571 O
./instances/Rome/grafo8318.84.lgr N84 E110 D86.7976 P86 M600754 F
./instances/Rome/grafo984.18.lgr N18 E24 R0 M0.095 O
./instances/Rome/grafo9012.91.lgr N91 E129 D107.466 P103 M600767 F
./instances/Rome/grafo5943.39.lgr N39 E49 R0 M0.13 O
./instances/Rome/grafo8613.73.lgr N73 E91 D62 P62.79 R4 M15906.8 O
./instances/Rome/grafo8204.82.lgr N82 E107 D83.0208 P83.79 R3 M2134.61 O
./instances/Rome/grafo6362.44.lgr N44 E53 D36 P36.79 R1 M3.878 O
./instances/Rome/grafo5930.55.lgr N55 E77 D64.0753 P64.79 R4 M6754.03 O
./instances/Rome/grafo7609.42.lgr N42 E62 D49.092 P49.79 R5 M24162.2 O
./instances/Rome/grafo832.21.lgr N21 E28 D20 P20.79 R1 M3.194 O
./instances/Rome/grafo657.15.lgr N15 E22 R0 M0.084 O
./instances/Rome/grafo5658.65.lgr N65 E84 D59 P59.79 R4 M4369.31 O
./instances/Rome/grafo425.13.lgr N13 E15 R0 M0.074 O
./instances/Rome/grafo893.17.lgr N17 E21 R0 M0.045 O
./instances/Rome/grafo10786.100.lgr N100 E131 D110.653 P109 M600631 F
./instances/Rome/grafo10223.100.lgr N100 E135 D103.503 P98 M600690 F
./instances/Rome/grafo3286.59.lgr N59 E83 D57 P57.79 R6 M256165 O
./instances/Rome/grafo3429.43.lgr N43 E65 D57.4473 P57.79 R3 M765.23 O
./instances/Rome/grafo4633.65.lgr N65 E83 D64 P64.79 R5 M99281.6 O
./instances/Rome/grafo6660.98.lgr N98 E134 D107.524 P104 M600733 F
./instances/Rome/grafo7090.54.lgr N54 E72 D57 P57.79 R4 M13091 O
./instances/Rome/grafo8087.84.lgr N84 E114 D80 P80 R6 M150902 O
./instances/Rome/grafo5212.63.lgr N63 E78 D52 P52.79 R3 M1411.48 O
./instances/Rome/grafo6935.45.lgr N45 E64 D52 P52.79 R4 M7090.1 O
./instances/Rome/grafo2037.27.lgr N27 E31 D20 P20.79 R1 M3.723 O
./instances/Rome/grafo2764.16.lgr N16 E25 D21 P21.79 R1 M3.28 O
./instances/Rome/grafo6132.44.lgr N44 E64 D50 P50.79 R5 M32227.5 O
./instances/Rome/grafo9785.84.lgr N84 E108 D83.9527 P83 M600788 F
./instances/Rome/grafo5112.61.lgr N61 E77 D56.0061 P56.79 R3 M2471.65 O
./instances/Rome/grafo5609.35.lgr N35 E41 R0 M0.117 O
./instances/Rome/grafo589.12.lgr N12 E13 R0 M0.037 O
./instances/Rome/grafo7905.67.lgr N67 E101 D78.9922 P75 M601142 F
./instances/Rome/grafo7290.38.lgr N38 E47 R0 M0.139 O
./instances/Rome/grafo5139.56.lgr N56 E74 D50.4444 P50.79 R2 M42.58 O
./instances/Rome/grafo7340.46.lgr N46 E60 D38.7778 P38.79 R2 M17.335 O
./instances/Rome/grafo7695.56.lgr N56 E79 D61.15 P60 M604284 F
./instances/Rome/grafo4594.79.lgr N79 E104 D83.0032 P82 M600936 F
./instances/Rome/grafo9735.75.lgr N75 E100 D80.0177 P80.79 R4 M6508.71 O
./instances/Rome/grafo9671.63.lgr N63 E80 D60 P60.79 R3 M3059.64 O
./instances/Rome/grafo8702.91.lgr N91 E129 D102.021 P98 M600695 F
./instances/Rome/grafo3155.39.lgr N39 E48 R0 M0.142 O
./instances/Rome/grafo3222.44.lgr N44 E56 D39 P39.79 R1 M4.199 O
./instances/Rome/grafo10256.96.lgr N96 E127 D97.0113 P97.79 R6 M228016 O
./instances/Rome/grafo10842.33.lgr N33 E42 R0 M0.089 O
./instances/Rome/grafo6570.65.lgr N65 E93 D77 P77.79 R6 M378885 O
./instances/Rome/grafo9851.32.lgr N32 E36 R0 M0.117 O
./instances/Rome/grafo1066.11.lgr N11 E11 R0 M0.048 O
./instances/Rome/grafo3301.53.lgr N53 E83 D70.5428 P68 M601115 F
./instances/Rome/grafo127.21.lgr N21 E21 R0 M0.091 O
./instances/Rome/grafo4325.55.lgr N55 E72 D54.1429 P54.79 R3 M676.665 O
./instances/Rome/grafo3925.65.lgr N65 E91 D69.1856 P68 M601062 F
./instances/Rome/grafo1953.32.lgr N32 E34 R0 M0.123 O
./instances/Rome/grafo10082.98.lgr N98 E125 D104.966 P104 M600646 F
./instances/Rome/grafo6385.49.lgr N49 E70 D57 P57.79 R5 M40705.6 O
./instances/Rome/grafo6106.38.lgr N38 E47 D34 P34.79 R1 M4.197 O
./instances/Rome/grafo11111.94.lgr N94 E127 D98.562 P95 M600759 F
./instances/Rome/grafo4464.59.lgr N59 E79 D58 P58.79 R2 M17.627 O
./instances/Rome/grafo3839.44.lgr N44 E53 D40 P40.79 R1 M4.081 O
./instances/Rome/grafo7617.54.lgr N54 E81 D65.0084 P65.79 R5 M22668.6 O
./instances/Rome/grafo3014.33.lgr N33 E44 D36.0833 P36.79 R2 M98.774 O
./instances/Rome/grafo11214.40.lgr N40 E52 R0 M0.131 O
./instances/Rome/grafo10148.97.lgr N97 E134 D101.847 P100 M600615 F
./instances/Rome/grafo2452.25.lgr N25 E32 R0 M0.105 O
./instances/Rome/grafo9607.87.lgr N87 E116 D85.2315 P83 M600865 F
./instances/Rome/grafo4638.68.lgr N68 E98 D81.4931 P80 M600967 F
./instances/Rome/grafo6663.39.lgr N39 E46 R0 M0.098 O
./instances/Rome/grafo3148.37.lgr N37 E47 D37 P37.79 R1 M3.443 O
./instances/Rome/grafo6749.86.lgr N86 E103 D68.6667 P68.79 R2 M47.947 O
./instances/Rome/grafo5682.38.lgr N38 E47 R0 M0.128 O
./instances/Rome/grafo7447.98.lgr N98 E129 D104.27 P101 M600683 F
./instances/Rome/grafo1791.11.lgr N11 E15 R0 M0.076 O
./instances/Rome/grafo1028.16.lgr N16 E22 R0 M0.08 O
./instances/Rome/grafo5394.40.lgr N40 E48 D34 P34.79 R1 M5.924 O
./instances/Rome/grafo8583.85.lgr N85 E103 D65.0164 P65.79 R5 M115428 O
./instances/Rome/grafo10833.98.lgr N98 E132 D108.139 P105 M600782 F
./instances/Rome/grafo768.28.lgr N28 E31 R0 M0.111 O
./instances/Rome/grafo8023.99.lgr N99 E125 D89.6554 P89 M600886 F
./instances/Rome/grafo7519.36.lgr N36 E42 R0 M0.132 O
./instances/Rome/grafo7706.40.lgr N40 E51 D37 P37.79 R1 M4.276 O
./instances/Rome/grafo10526.97.lgr N97 E133 D108.998 P105 M600675 F
./instances/Rome/grafo7996.95.lgr N95 E128 D105.96 P102 M600747 F
./instances/Rome/grafo8775.96.lgr N96 E122 D95.1441 P95.79 R4 M10649.4 O
./instances/Rome/grafo1988.25.lgr N25 E26 R0 M0.094 O
./instances/Rome/grafo10456.33.lgr N33 E38 R0 M0.114 O
./instances/Rome/grafo901.21.lgr N21 E24 R0 M0.084 O
./instances/Rome/grafo662.14.lgr N14 E15 R0 M0.047 O
./instances/Rome/grafo2252.15.lgr N15 E22 R0 M0.085 O
./instances/Rome/grafo2513.24.lgr N24 E28 R0 M0.09 O
./instances/Rome/grafo649.14.lgr N14 E25 R0 M0.084 O
./instances/Rome/grafo2893.16.lgr N16 E19 R0 M0.075 O
./instances/Rome/grafo402.10.lgr N10 E10 R0 M0.041 O
./instances/Rome/grafo9344.98.lgr N98 E130 D102.496 P101 M600636 F
./instances/Rome/grafo10730.38.lgr N38 E48 D38 P38.79 R1 M5.082 O
./instances/Rome/grafo7317.67.lgr N67 E92 D74 P74.79 R6 M231343 O
./instances/Rome/grafo3485.38.lgr N38 E46 D24.6667 P24.79 R2 M7.915 O
./instances/Rome/grafo5863.74.lgr N74 E101 D78.4281 P77 M601052 F
./instances/Rome/grafo6174.40.lgr N40 E63 D54.0204 P54.79 R4 M3572.15 O
./instances/Rome/grafo1295.25.lgr N25 E29 R0 M0.095 O
./instances/Rome/grafo3459.43.lgr N43 E66 D55 P55.79 R6 M273195 O
./instances/Rome/grafo3264.54.lgr N54 E68 D57 P57.79 R3 M1383.07 O
./instances/Rome/grafo10883.93.lgr N93 E136 D116.933 P110 M600656 F
./instances/Rome/grafo4150.64.lgr N64 E93 D74.8745 P74 M601292 F
./instances/Rome/grafo3217.60.lgr N60 E69 R0 M0.189 O
./instances/Rome/grafo9869.33.lgr N33 E38 D28 P28.79 R1 M3.257 O
./instances/Rome/grafo1517.63.lgr N63 E74 D38 P38.79 R1 M4.11 O
./instances/Rome/grafo142.33.lgr N33 E37 R0 M0.116 O
./instances/Rome/grafo7080.41.lgr N41 E62 D53 P53.79 R4 M7364.18 O
./instances/Rome/grafo6569.45.lgr N45 E58 D48.3333 P48.79 R2 M34.859 O
./instances/Rome/grafo5874.76.lgr N76 E104 D80.0004 P80.79 R6 M316460 O
./instances/Rome/grafo11541.37.lgr N37 E47 D33.5556 P33.79 R2 M24.195 O
./instances/Rome/grafo6195.40.lgr N40 E48 D31 P31.79 R1 M3.441 O
./instances/Rome/grafo7653.39.lgr N39 E49 R0 M0.123 O
./instances/Rome/grafo347.13.lgr N13 E12 R0 M0.046 O
./instances/Rome/grafo7700.43.lgr N43 E59 D42 P42.79 R1 M4.912 O
./instances/Rome/grafo2755.25.lgr N25 E32 R0 M0.1 O
./instances/Rome/grafo3636.46.lgr N46 E62 D41 P41.79 R1 M5.638 O
./instances/Rome/grafo4042.43.lgr N43 E47 R0 M0.143 O
./instances/Rome/grafo2394.31.lgr N31 E36 R0 M0.101 O
./instances/Rome/grafo1256.30.lgr N30 E33 R0 M0.097 O
./instances/Rome/grafo5795.44.lgr N44 E66 D55 P55.79 R6 M289780 O
./instances/Rome/grafo5276.34.lgr N34 E44 D35.5556 P35.79 R2 M22.368 O
./instances/Rome/grafo11534.91.lgr N91 E124 D97.9868 P94 M600740 F
./instances/Rome/grafo2716.14.lgr N14 E19 R0 M0.081 O
./instances/Rome/grafo5497.77.lgr N77 E95 D68.0714 P68.79 R3 M959.276 O
./instances/Rome/grafo163.25.lgr N25 E37 D27.1818 P27.79 R3 M391.215 O
./instances/Rome/grafo9551.78.lgr N78 E92 D51.3333 P51.79 R3 M733.222 O
./instances/Rome/grafo1659.11.lgr N11 E15 R0 M0.078 O
./instances/Rome/grafo7076.44.lgr N44 E54 D39 P39.79 R1 M4.601 O
./instances/Rome/grafo8816.67.lgr N67 E100 D83.102 P79 M600862 F
./instances/Rome/grafo1975.33.lgr N33 E46 D36.5 P36.79 R2 M20.005 O
./instances/Rome/grafo1789.23.lgr N23 E28 D17 P17.79 R1 M3.415 O
./instances/Rome/grafo8914.88.lgr N88 E107 D78 P78.79 R4 M19684.7 O
./instances/Rome/grafo3713.55.lgr N55 E84 D71.9653 P70 M601444 F
./instances/Rome/grafo1093.15.lgr N15 E17 R0 M0.052 O
./instances/Rome/grafo6374.39.lgr N39 E51 D42 P42.79 R1 M5.089 O
./instances/Rome/grafo417.13.lgr N13 E12 R0 M0.053 O
./instances/Rome/grafo5260.35.lgr N35 E53 D46 P46.79 R1 M6.072 O
./instances/Rome/grafo6400.45.lgr N45 E58 D45 P45.79 R3 M551.487 O
./instances/Rome/grafo7602.42.lgr N42 E56 D45.5714 P45.79 R2 M32.934 O
./instances/Rome/grafo4804.65.lgr N65 E83 D64 P64.79 R5 M141589 O
./instances/Rome/grafo7618.54.lgr N54 E81 D65.0084 P65.79 R5 M22614.7 O
./instances/Rome/grafo8846.94.lgr N94 E121 D97.5238 P94 M600651 F
./instances/Rome/grafo5357.48.lgr N48 E64 D53.0625 P53.79 R3 M1194.86 O
./instances/Rome/grafo9613.67.lgr N67 E91 D61 P61.79 R6 M282317 O
./instances/Rome/grafo1523.27.lgr N27 E35 D27 P27.79 R1 M3.183 O
./instances/Rome/grafo10030.38.lgr N38 E52 D41 P41.79 R1 M4.878 O
./instances/Rome/grafo2174.17.lgr N17 E18 R0 M0.057 O
./instances/Rome/grafo7463.84.lgr N84 E113 D91.3609 P89 M600803 F
./instances/Rome/grafo1229.27.lgr N27 E31 R0 M0.103 O
./instances/Rome/grafo7776.78.lgr N78 E109 D76.7412 P75 M601221 F
./instances/Rome/grafo8410.81.lgr N81 E115 D94.3069 P93 M600756 F
./instances/Rome/grafo7682.50.lgr N50 E67 D47 P47.79 R4 M2648.17 O
./instances/Rome/grafo6422.89.lgr N89 E113 D76.5853 P76 M601002 F
./instances/Rome/grafo8574.83.lgr N83 E115 D85.7996 P83 M600906 F
./instances/Rome/grafo7810.71.lgr N71 E92 D75 P75.79 R5 M158888 O
./instances/Rome/grafo10974.97.lgr N97 E124 D94 P94.79 R5 M98713.4 O
./instances/Rome/grafo6098.40.lgr N40 E47 R0 M0.146 O
./instances/Rome/grafo10110.97.lgr N97 E117 D85.2727 P85.79 R2 M220.423 O
./instances/Rome/grafo1405.50.lgr N50 E61 D39 P39.79 R1 M4.867 O
./instances/Rome/grafo484.30.lgr N30 E35 R0 M0.105 O
./instances/Rome/grafo6921.43.lgr N43 E55 D45.6667 P45.79 R2 M27.467 O
./instances/Rome/grafo5302.49.lgr N49 E72 D56 P56.79 R5 M34756.1 O
./instances/Rome/grafo9840.82.lgr N82 E108 D85.7054 P85 M600969 F
./instances/Rome/grafo1614.25.lgr N25 E27 R0 M0.099 O
./instances/Rome/grafo2328.28.lgr N28 E36 R0 M0.104 O
./instances/Rome/grafo1382.48.lgr N48 E55 R0 M0.14 O
./instances/Rome/grafo995.18.lgr N18 E17 R0 M0.055 O
./instances/Rome/grafo2592.12.lgr N12 E16 R0 M0.057 O
./instances/Rome/grafo3965.57.lgr N57 E70 D50.0476 P50.79 R3 M1438.93 O
./instances/Rome/grafo5723.43.lgr N43 E59 D46 P46.79 R4 M7225.27 O
./instances/Rome/grafo5097.71.lgr N71 E104 D82.6627 P79 M600964 F
./instances/Rome/grafo7990.94.lgr N94 E131 D109.244 P104 M600734 F
./instances/Rome/grafo1358.52.lgr N52 E70 D53.0484 P53.79 R3 M813.04 O
./instances/Rome/grafo8221.94.lgr N94 E124 D113 P113.79 R5 M47876.5 O
./instances/Rome/grafo11508.91.lgr N91 E124 D105.806 P103 M600611 F
./instances/Rome/grafo934.16.lgr N16 E22 R0 M0.069 O
./instances/Rome/grafo7202.42.lgr N42 E58 D49.1 P49.79 R3 M977.965 O
./instances/Rome/grafo7084.47.lgr N47 E65 D54 P54.79 R5 M55815.8 O
./instances/Rome/grafo9386.66.lgr N66 E86 D56 P56.79 R3 M218.487 O
./instances/Rome/grafo3647.41.lgr N41 E58 D49 P49.79 R3 M728.674 O
./instances/Rome/grafo1929.21.lgr N21 E24 R0 M0.088 O
./instances/Rome/grafo3740.55.lgr N55 E71 D46 P46.79 R3 M1212.91 O
./instances/Rome/grafo8106.83.lgr N83 E112 D87 P87.79 R6 M553359 O
./instances/Rome/grafo999.13.lgr N13 E13 R0 M0.053 O
./instances/Rome/grafo8184.94.lgr N94 E120 D83.6959 P82 M601039 F
./instances/Rome/grafo5381.36.lgr N36 E45 D31 P31.79 R1 M3.835 O
./instances/Rome/grafo8231.74.lgr N74 E99 D75 P75.79 R5 M45726.6 O
./instances/Rome/grafo985.15.lgr N15 E18 R0 M0.081 O
./instances/Rome/grafo10400.33.lgr N33 E38 R0 M0.112 O
./instances/Rome/grafo1322.30.lgr N30 E37 R0 M0.114 O
./instances/Rome/grafo8481.96.lgr N96 E128 D93.8733 P91 M600691 F
./instances/Rome/grafo4778.77.lgr N77 E106 D80 P80.79 R6 M463145 O
./instances/Rome/grafo4754.61.lgr N61 E81 D58.1719 P58.79 R3 M956.984 O
./instances/Rome/grafo3532.99.lgr N99 E154 D131.95 P115 M600809 F
./instances/Rome/grafo4229.60.lgr N60 E79 D50.1333 P50.79 R3 M1408.02 O
./instances/Rome/grafo633.10.lgr N10 E9 R0 M0.048 O
./instances/Rome/grafo4946.85.lgr N85 E120 D87.063 P84 M600855 F
./instances/Rome/grafo1643.10.lgr N10 E9 R0 M0.053 O
./instances/Rome/grafo6215.38.lgr N38 E45 R0 M0.129 O
./instances/Rome/grafo6490.57.lgr N57 E78 D60 P60.79 R5 M100902 O
./instances/Rome/grafo7238.65.lgr N65 E82 D59 P59.79 R4 M14668.2 O
./instances/Rome/grafo4538.62.lgr N62 E85 D67 P67.79 R4 M14216.8 O
./instances/Rome/grafo6312.58.lgr N58 E87 D72.6827 P70 M601277 F
./instances/Rome/grafo9144.81.lgr N81 E108 D73 P73.79 R6 M223897 O
./instances/Rome/grafo7767.40.lgr N40 E54 D44 P44.79 R3 M514.995 O
./instances/Rome/grafo10265.100.lgr N100 E137 D114.769 P111 M600770 F
./instances/Rome/grafo10766.33.lgr N33 E38 D33 P33.79 R1 M3.468 O
./instances/Rome/grafo6149.40.lgr N40 E48 D31 P31.79 R1 M3.757 O
./instances/Rome/grafo8947.89.lgr N89 E116 D82 P82.79 R5 M83269.9 O
./instances/Rome/grafo1514.47.lgr N47 E55 R0 M0.149 O
./instances/Rome/grafo10998.100.lgr N100 E142 D115.88 P109 M600765 F
./instances/Rome/grafo1847.26.lgr N26 E29 R0 M0.079 O
./instances/Rome/grafo6903.82.lgr N82 E102 D77 P77.79 R4 M7823.5 O
./instances/Rome/grafo4167.53.lgr N53 E69 D56.0312 P56.79 R3 M2313.55 O
./instances/Rome/grafo9066.71.lgr N71 E94 D76 P76.79 R5 M169042 O
./instances/Rome/grafo5459.39.lgr N39 E46 R0 M0.127 O
./instances/Rome/grafo3715.35.lgr N35 E40 R0 M0.121 O
./instances/Rome/grafo11436.37.lgr N37 E47 R0 M0.115 O
./instances/Rome/grafo3627.37.lgr N37 E37 R0 M0.091 O
./instances/Rome/grafo2863.40.lgr N40 E50 R0 M0.126 O
./instances/Rome/grafo4512.60.lgr N60 E73 D55.6667 P55.79 R2 M47.912 O
./instances/Rome/grafo10743.96.lgr N96 E118 D82 P82.79 R5 M213364 O
./instances/Rome/grafo7812.72.lgr N72 E102 D88.4006 P87 M600838 F
./instances/Rome/grafo4313.61.lgr N61 E89 D77.9315 P76 M600899 F
./instances/Rome/grafo10417.95.lgr N95 E128 D107.793 P103 M600767 F
./instances/Rome/grafo1323.26.lgr N26 E27 R0 M0.102 O
./instances/Rome/grafo4101.91.lgr N91 E123 D96.3548 P93 M600754 F
./instances/Rome/grafo1888.15.lgr N15 E16 R0 M0.082 O
./instances/Rome/grafo9875.38.lgr N38 E49 D39.3846 P39.79 R2 M41.95 O
./instances/Rome/grafo3219.37.lgr N37 E54 D43 P43.79 R5 M19246.8 O
./instances/Rome/grafo10803.99.lgr N99 E132 D112.011 P111 M600521 F
./instances/Rome/grafo10559.98.lgr N98 E131 D92.8494 P89 M600691 F
./instances/Rome/grafo8283.83.lgr N83 E119 D99.5479 P97 M600705 F
./instances/Rome/grafo8222.84.lgr N84 E109 D80.7115 P79 M601065 F
./instances/Rome/grafo8976.85.lgr N85 E118 D95.6629 P92 M600800 F
./instances/Rome/grafo1210.51.lgr N51 E60 D40 P40.79 R1 M4.272 O
./instances/Rome/grafo2654.33.lgr N33 E49 D40 P40.79 R1 M5.119 O
./instances/Rome/grafo7336.53.lgr N53 E69 D63 P63.79 R1 M9.426 O
./instances/Rome/grafo7306.36.lgr N36 E48 D38 P38.79 R3 M489.961 O
./instances/Rome/grafo8039.65.lgr N65 E90 D69 P69.79 R6 M389295 O
./instances/Rome/grafo8699.97.lgr N97 E126 D86.0013 P86.79 R6 M567517 O
./instances/Rome/grafo6927.50.lgr N50 E69 D51.3333 P51.79 R3 M212.644 O
./instances/Rome/grafo2547.17.lgr N17 E18 R0 M0.057 O
./instances/Rome/grafo8563.92.lgr N92 E130 D101.388 P97 M600747 F
./instances/Rome/grafo9602.82.lgr N82 E107 D89 P89.79 R4 M13052.1 O
./instances/Rome/grafo4426.55.lgr N55 E72 D47 P47.79 R4 M5205.27 O
./instances/Rome/grafo8521.73.lgr N73 E90 D55 P55.79 R3 M804.042 O
./instances/Rome/grafo10776.96.lgr N96 E117 D83 P83.79 R3 M1123.59 O
./instances/Rome/grafo9383.63.lgr N63 E87 D68.1015 P67 M602198 F
./instances/Rome/grafo2973.37.lgr N37 E45 D32 P32.79 R1 M3.618 O
./instances/Rome/grafo11013.35.lgr N35 E43 R0 M0.119 O
./instances/Rome/grafo6664.47.lgr N47 E63 D51.0142 P51.79 R3 M1115.79 O
./instances/Rome/grafo4845.79.lgr N79 E99 D72.0174 P72.79 R4 M12591.2 O
./instances/Rome/grafo5933.75.lgr N75 E103 D80.3485 P78 M601113 F
./instances/Rome/grafo2002.62.lgr N62 E77 D60.3333 P60.79 R2 M30.89 O
./instances/Rome/grafo6275.39.lgr N39 E54 D45.1111 P45.79 R3 M1020.12 O
./instances/Rome/grafo8851.90.lgr N90 E116 D83.7778 P83 M600898 F
./instances/Rome/grafo11358.99.lgr N99 E128 D87.295 P86 M600888 F
./instances/Rome/grafo7369.48.lgr N48 E62 D42.25 P42.79 R2 M33.233 O
./instances/Rome/grafo3181.55.lgr N55 E77 D54 P54.79 R6 M277328 O
./instances/Rome/grafo8035.98.lgr N98 E133 D97.3638 P94 M600666 F
./instances/Rome/grafo1192.60.lgr N60 E79 D59.2857 P59.79 R4 M7994.77 O
./instances/Rome/grafo1535.48.lgr N48 E53 R0 M0.135 O
./instances/Rome/grafo3625.55.lgr N55 E68 D51.6667 P51.79 R2 M19.221 O
./instances/Rome/grafo8368.89.lgr N89 E114 D100 P100.79 R4 M31739.9 O
./instances/Rome/grafo2677.21.lgr N21 E27 R0 M0.092 O
./instances/Rome/grafo1497.71.lgr N71 E95 D80 P80.79 R5 M108671 O
./instances/Rome/grafo4911.57.lgr N57 E85 D73 P73.79 R6 M301614 O
./instances/Rome/grafo6005.75.lgr N75 E109 D89.4571 P85 M600976 F
./instances/Rome/grafo349.13.lgr N13 E14 R0 M0.051 O
./instances/Rome/grafo7699.39.lgr N39 E50 D34.7143 P34.79 R2 M9.556 O
./instances/Rome/grafo124.28.lgr N28 E29 R0 M0.079 O
./instances/Rome/grafo7642.42.lgr N42 E62 D57.1429 P57.79 R3 M658.044 O
./instances/Rome/grafo2840.27.lgr N27 E34 D27.6667 P27.79 R2 M18.012 O
./instances/Rome/grafo7825.74.lgr N74 E105 D84.4796 P81 M600846 F
./instances/Rome/grafo4212.55.lgr N55 E69 D51.4 P52.79 R2 M75.681 O
./instances/Rome/grafo10966.96.lgr N96 E132 D114.792 P112 M600674 F
./instances/Rome/grafo7140.41.lgr N41 E53 D43 P43.79 R1 M4.625 O
./instances/Rome/grafo2681.15.lgr N15 E23 R0 M0.095 O
./instances/Rome/grafo2579.11.lgr N11 E11 R0 M0.042 O
./instances/Rome/grafo2976.18.lgr N18 E20 R0 M0.087 O
./instances/Rome/grafo7901.69.lgr N69 E93 D74 P74.79 R5 M81731.3 O
./instances/Rome/grafo7750.48.lgr N48 E68 D54 P54.79 R3 M1260.86 O
./instances/Rome/grafo2217.23.lgr N23 E29 R0 M0.103 O
./instances/Rome/grafo6914.59.lgr N59 E86 D73.3483 P72 M601024 F
./instances/Rome/grafo5177.33.lgr N33 E41 D36 P36.79 R1 M4.782 O
./instances/Rome/grafo1069.16.lgr N16 E15 R0 M0.057 O
./instances/Rome/grafo3748.54.lgr N54 E73 D59 P59.79 R4 M8764.93 O
./instances/Rome/grafo661.16.lgr N16 E17 R0 M0.087 O
./instances/Rome/grafo4241.63.lgr N63 E89 D70 P70.79 R6 M260502 O
./instances/Rome/grafo7036.55.lgr N55 E72 D54.069 P54.79 R3 M1015.25 O
./instances/Rome/grafo9349.64.lgr N64 E74 D59 P59.79 R1 M6.505 O
./instances/Rome/grafo11591.93.lgr N93 E135 D106.967 P101 M600769 F
./instances/Rome/grafo7289.57.lgr N57 E72 D53 P53.79 R3 M2186.79 O
./instances/Rome/grafo9356.66.lgr N66 E101 D81.1387 P76 M601101 F
./instances/Rome/grafo7718.40.lgr N40 E52 D42 P42.79 R3 M800.217 O
./instances/Rome/grafo2817.15.lgr N15 E16 R0 M0.055 O
./instances/Rome/grafo7969.78.lgr N78 E98 D66 P66.79 R4 M20020.7 O
./instances/Rome/grafo4152.70.lgr N70 E90 D72.5 P72.79 R2 M27.055 O
./instances/Rome/grafo617.17.lgr N17 E23 R0 M0.087 O
./instances/Rome/grafo5365.37.lgr N37 E46 R0 M0.126 O
./instances/Rome/grafo5084.62.lgr N62 E81 D58.1223 P58.79 R3 M1290.58 O
./instances/Rome/grafo10879.92.lgr N92 E124 D95.6822 P91 M600759 F
./instances/Rome/grafo1343.24.lgr N24 E27 R0 M0.099 O
./instances/Rome/grafo3083.27.lgr N27 E32 R0 M0.099 O
./instances/Rome/grafo9227.88.lgr N88 E125 D101.16 P96 M600830 F
./instances/Rome/grafo9781.79.lgr N79 E115 D95.9216 P93 M600945 F
./instances/Rome/grafo10987.96.lgr N96 E134 D114.549 P110 M600557 F
./instances/Rome/grafo913.15.lgr N15 E15 R0 M0.052 O
./instances/Rome/grafo11362.35.lgr N35 E45 R0 M0.13 O
./instances/Rome/grafo11592.34.lgr N34 E39 D25 P25.79 R1 M3.632 O
./instances/Rome/grafo4223.59.lgr N59 E85 D68.0096 P68.79 R5 M29631.1 O
./instances/Rome/grafo1985.33.lgr N33 E43 D34 P34.79 R1 M5.081 O
./instances/Rome/grafo6694.89.lgr N89 E103 R0 M0.238 O
./instances/Rome/grafo6785.37.lgr N37 E53 D47 P47.79 R2 M18.564 O
./instances/Rome/grafo3412.46.lgr N46 E65 D52.4 P52.79 R2 M29.142 O
./instances/Rome/grafo7637.99.lgr N99 E128 D106.457 P105 M600660 F
./instances/Rome/grafo5230.69.lgr N69 E101 D82.1226 P77 M601165 F
./instances/Rome/grafo2765.18.lgr N18 E22 R0 M0.086 O
./instances/Rome/grafo1820.18.lgr N18 E26 R0 M0.077 O
./instances/Rome/grafo1712.22.lgr N22 E25 R0 M0.085 O
./instances/Rome/grafo6786.45.lgr N45 E68 D52 P52.79 R5 M32518 O
./instances/Rome/grafo9530.68.lgr N68 E103 D86.184 P83 M600862 F
./instances/Rome/grafo6768.50.lgr N50 E62 D40.3333 P40.79 R2 M55.069 O
./instances/Rome/grafo7786.69.lgr N69 E93 D75 P75.79 R5 M41403.1 O
./instances/Rome/grafo4696.80.lgr N80 E121 D97.8426 P94 M600735 F
./instances/Rome/grafo9570.64.lgr N64 E82 D63.6667 P63.79 R2 M52.73 O
./instances/Rome/grafo1411.32.lgr N32 E41 D33 P33.79 R1 M4.141 O
./instances/Rome/grafo7273.69.lgr N69 E93 D72.7829 P72 M601224 F
./instances/Rome/grafo5068.63.lgr N63 E87 D68 P68.79 R6 M586905 O
./instances/Rome/grafo2229.25.lgr N25 E42 D36 P36.79 R3 M474.738 O
./instances/Rome/grafo6188.44.lgr N44 E64 D55.1429 P55.79 R3 M619.117 O
./instances/Rome/grafo5065.60.lgr N60 E74 D50.4062 P50.79 R2 M60.463 O
./instances/Rome/grafo5974.39.lgr N39 E53 D41 P41.79 R1 M5.994 O
./instances/Rome/grafo6609.54.lgr N54 E66 D51 P51.79 R1 M5.922 O
./instances/Rome/grafo5804.37.lgr N37 E46 R0 M0.123 O
./instances/Rome/grafo1316.28.lgr N28 E30 R0 M0.06 O
./instances/Rome/grafo6692.46.lgr N46 E66 D51 P51.79 R5 M36898.2 O
./instances/Rome/grafo930.13.lgr N13 E19 R0 M0.071 O
./instances/Rome/grafo7862.80.lgr N80 E104 D80.7458 P79 M601112 F
./instances/Rome/grafo3972.43.lgr N43 E59 D49.681 P50 R3 M1678.72 O
./instances/Rome/grafo4853.49.lgr N49 E62 D47 P47.79 R1 M5.276 O
./instances/Rome/grafo9584.86.lgr N86 E122 D95.4104 P91 M600745 F
./instances/Rome/grafo7964.75.lgr N75 E101 D76.3955 P76 M601140 F
./instances/Rome/grafo1574.29.lgr N29 E35 R0 M0.113 O
./instances/Rome/grafo11293.33.lgr N33 E38 R0 M0.105 O
./instances/Rome/grafo9423.72.lgr N72 E100 D80.1981 P79 M601059 F
./instances/Rome/grafo1148.17.lgr N17 E22 R0 M0.072 O
./instances/Rome/grafo6307.92.lgr N92 E126 D93.7592 P90 M600751 F
./instances/Rome/grafo11633.35.lgr N35 E46 R0 M0.121 O
./instances/Rome/grafo7029.39.lgr N39 E51 D41.55 P41.79 R2 M37.606 O
./instances/Rome/grafo4442.84.lgr N84 E109 D77 P77.79 R5 M47877.5 O
./instances/Rome/grafo9992.40.lgr N40 E51 D39.3333 P39.79 R2 M42.16 O
./instances/Rome/grafo5810.59.lgr N59 E79 D58 P58.79 R5 M54288.6 O
./instances/Rome/grafo7941.80.lgr N80 E107 D79 P79.79 R6 M318380 O
./instances/Rome/grafo6380.39.lgr N39 E46 R0 M0.135 O
./instances/Rome/grafo1423.33.lgr N33 E55 D47 P47.79 R6 M129561 O
./instances/Rome/grafo8655.95.lgr N95 E135 D104.011 P99 M600883 F
./instances/Rome/grafo9848.76.lgr N76 E107 D83.8308 P81 M601011 F
./instances/Rome/grafo371.14.lgr N14 E13 R0 M0.058 O
./instances/Rome/grafo2663.12.lgr N12 E13 R0 M0.035 O
./instances/Rome/grafo6509.38.lgr N38 E52 D43 P43.79 R1 M4.277 O
./instances/Rome/grafo1556.63.lgr N63 E79 D57.1667 P57.79 R3 M387.209 O
./instances/Rome/grafo7900.77.lgr N77 E95 D68 P68.79 R3 M1590.69 O
./instances/Rome/grafo8745.90.lgr N90 E127 D106.625 P104 M600624 F
./instances/Rome/grafo10092.97.lgr N97 E130 D97.6239 P92 M600754 F
./instances/Rome/grafo8121.61.lgr N61 E81 D63 P63.79 R5 M44163.6 O
./instances/Rome/grafo4592.56.lgr N56 E71 D52.0234 P52.79 R3 M779.089 O
./instances/Rome/grafo4324.78.lgr N78 E105 D86 P86.79 R4 M16499.1 O
./instances/Rome/grafo2774.26.lgr N26 E26 R0 M0.084 O
./instances/Rome/grafo2092.29.lgr N29 E36 R0 M0.108 O
./instances/Rome/grafo11530.34.lgr N34 E49 D45 P45.79 R1 M4.543 O
./instances/Rome/grafo10249.94.lgr N94 E130 D100.417 P95 M600769 F
./instances/Rome/grafo3455.52.lgr N52 E65 D49.3333 P49.79 R3 M482.725 O
./instances/Rome/grafo8973.70.lgr N70 E95 D75.5003 P74 M601144 F
./instances/Rome/grafo5012.53.lgr N53 E72 D64.5 P64.79 R2 M43.684 O
./instances/Rome/grafo5222.38.lgr N38 E43 R0 M0.137 O
./instances/Rome/grafo11395.31.lgr N31 E36 R0 M0.106 O
./instances/Rome/grafo6244.39.lgr N39 E52 D36.5 P36.79 R2 M28.545 O
./instances/Rome/grafo9608.83.lgr N83 E98 D65 P65.79 R3 M1249.46 O
./instances/Rome/grafo1704.10.lgr N10 E15 R0 M0.077 O
./instances/Rome/grafo2727.33.lgr N33 E40 R0 M0.112 O
./instances/Rome/grafo883.14.lgr N14 E15 R0 M0.041 O
./instances/Rome/grafo9273.78.lgr N78 E112 D92.978 P91 M600777 F
./instances/Rome/grafo1824.18.lgr N18 E23 D15 P15.79 R1 M2.971 O
./instances/Rome/grafo11410.37.lgr N37 E45 D30 P30.79 R1 M4.3 O
./instances/Rome/grafo1302.65.lgr N65 E87 D62 P62.79 R4 M3229.88 O
./instances/Rome/grafo10599.97.lgr N97 E124 D99.2663 P98 M601067 F
./instances/Rome/grafo5519.43.lgr N43 E60 D46 P46.79 R3 M385.111 O
./instances/Rome/grafo10501.96.lgr N96 E138 D113.886 P107 M600758 F
./instances/Rome/grafo7678.52.lgr N52 E58 D30 P30.79 R1 M3.306 O
./instances/Rome/grafo8640.84.lgr N84 E118 D98.501 P96 M600711 F
./instances/Rome/grafo10494.40.lgr N40 E50 D34.5 P34.79 R2 M20.774 O
./instances/Rome/grafo3050.36.lgr N36 E43 R0 M0.142 O
./instances/Rome/grafo9199.77.lgr N77 E113 D91.3687 P88 M600908 F
./instances/Rome/grafo11312.91.lgr N91 E115 D94.0761 P92 M600772 F
./instances/Rome/grafo10306.95.lgr N95 E129 D114.99 P112 M600667 F
./instances/Rome/grafo10236.95.lgr N95 E119 D85 P85.79 R4 M7119.69 O
./instances/Rome/grafo1481.61.lgr N61 E75 D53.5714 P53.79 R2 M61.661 O
./instances/Rome/grafo10006.98.lgr N98 E136 D105.319 P102 M600679 F
./instances/Rome/grafo577.13.lgr N13 E14 R0 M0.079 O
./instances/Rome/grafo11126.36.lgr N36 E46 D33 P33.79 R1 M4.822 O
./instances/Rome/grafo3551.39.lgr N39 E54 D39 P39.79 R1 M4.25 O
./instances/Rome/grafo6418.89.lgr N89 E130 D107.998 P102 M600651 F
./instances/Rome/grafo1978.37.lgr N37 E47 R0 M0.14 O
./instances/Rome/grafo8047.70.lgr N70 E98 D75 P75.79 R6 M251859 O
./instances/Rome/grafo1294.63.lgr N63 E79 D62.6 P62.79 R2 M49.17 O
./instances/Rome/grafo8942.96.lgr N96 E127 D86.7735 P82 M600926 F
./instances/Rome/grafo6534.48.lgr N48 E58 D42.5714 P42.79 R2 M24.884 O
./instances/Rome/grafo4687.79.lgr N79 E111 D87.4714 P83 M600813 F
./instances/Rome/grafo2786.37.lgr N37 E53 D45.25 P45.79 R2 M19.416 O
./instances/Rome/grafo811.14.lgr N14 E20 R0 M0.079 O
./instances/Rome/grafo7280.52.lgr N52 E71 D58 P58.79 R4 M6805.25 O
./instances/Rome/grafo2989.20.lgr N20 E25 R0 M0.07 O
./instances/Rome/grafo8589.73.lgr N73 E92 D65.9492 P65 M602428 F
./instances/Rome/grafo6383.49.lgr N49 E74 D56 P56.79 R6 M354102 O
./instances/Rome/grafo8034.91.lgr N91 E116 D94 P94.79 R3 M3428.99 O
./instances/Rome/grafo10294.100.lgr N100 E134 D116.172 P115 M600663 F
./instances/Rome/grafo11100.95.lgr N95 E137 D109.132 P103 M600754 F
./instances/Rome/grafo10098.95.lgr N95 E134 D107.262 P101 M600627 F
./instances/Rome/grafo6071.36.lgr N36 E43 R0 M0.134 O
./instances/Rome/grafo5201.53.lgr N53 E66 R0 M0.155 O
./instances/Rome/grafo4312.62.lgr N62 E74 D45.6667 P45.79 R2 M14.317 O
./instances/Rome/grafo7277.46.lgr N46 E61 D43.9999 P44.79 R3 M1144.79 O
./instances/Rome/grafo1685.23.lgr N23 E23 R0 M0.067 O
./instances/Rome/grafo4309.54.lgr N54 E88 D70.8909 P69 M600989 F
./instances/Rome/grafo9161.75.lgr N75 E112 D93.9697 P89 M600815 F
./instances/Rome/grafo8839.89.lgr N89 E113 D78 P78.79 R5 M118630 O
./instances/Rome/grafo10573.93.lgr N93 E124 D98.2284 P97 M600712 F
./instances/Rome/grafo9163.72.lgr N72 E112 D92.2292 P87 M600856 F
./instances/Rome/grafo5147.67.lgr N67 E88 D61 P61.79 R4 M14319 O
./instances/Rome/grafo2744.18.lgr N18 E24 R0 M0.086 O
./instances/Rome/grafo4826.79.lgr N79 E102 D84 P84.79 R5 M65355.2 O
./instances/Rome/grafo6138.45.lgr N45 E57 D43.4118 P43.79 R2 M33.797 O
./instances/Rome/grafo5087.77.lgr N77 E100 D70 P70.79 R4 M9939.44 O
./instances/Rome/grafo7704.42.lgr N42 E51 D32 P32.79 R1 M4.021 O
./instances/Rome/grafo3938.43.lgr N43 E53 D40.6667 P40.79 R2 M11.853 O
./instances/Rome/grafo7057.50.lgr N50 E74 D64 P64.79 R5 M61145.1 O
./instances/Rome/grafo1362.31.lgr N31 E37 R0 M0.125 O
./instances/Rome/grafo1307.50.lgr N50 E71 D54.032 P54.79 R4 M2990.38 O
./instances/Rome/grafo5239.59.lgr N59 E84 D68.8943 P67 M601985 F
./instances/Rome/grafo1786.21.lgr N21 E25 R0 M0.092 O
./instances/Rome/grafo3504.35.lgr N35 E47 D37.3333 P37.79 R2 M35.707 O
./instances/Rome/grafo2303.13.lgr N13 E19 R0 M0.085 O
./instances/Rome/grafo9265.62.lgr N62 E83 D66 P66.79 R3 M1233.33 O
./instances/Rome/grafo10674.99.lgr N99 E145 D120.502 P114 M600637 F
./instances/Rome/grafo2531.41.lgr N41 E56 D35.0476 P35.79 R3 M390.865 O
./instances/Rome/grafo9205.80.lgr N80 E112 D89.0015 P89.79 R6 M261555 O
./instances/Rome/grafo5664.72.lgr N72 E95 D80.0504 P80.79 R3 M4291.77 O
./instances/Rome/grafo6057.42.lgr N42 E55 D46 P46.79 R1 M5.192 O
./instances/Rome/grafo8093.83.lgr N83 E122 D104.08 P101 M600753 F
./instances/Rome/grafo4140.54.lgr N54 E67 D47.6667 P47.79 R2 M22.484 O
./instances/Rome/grafo224.17.lgr N17 E18 R0 M0.057 O
./instances/Rome/grafo5762.39.lgr N39 E59 D45.0137 P45.79 R3 M637.388 O
./instances/Rome/grafo695.36.lgr N36 E54 D44 P44.79 R4 M3488.94 O
./instances/Rome/grafo7013.44.lgr N44 E54 R0 M0.138 O
./instances/Rome/grafo665.13.lgr N13 E13 R0 M0.043 O
./instances/Rome/grafo10745.31.lgr N31 E36 R0 M0.105 O
./instances/Rome/grafo1436.33.lgr N33 E39 R0 M0.114 O
./instances/Rome/grafo1509.32.lgr N32 E44 D35 P35.79 R1 M4.831 O
./instances/Rome/grafo7934.76.lgr N76 E96 D72 P72.79 R5 M545867 O
./instances/Rome/grafo6291.85.lgr N85 E108 D85 P85.79 R5 M297513 O
./instances/Rome/grafo2573.35.lgr N35 E43 D36 P36.79 R1 M4.545 O
./instances/Rome/grafo9659.64.lgr N64 E82 D60 P60 R2 M112.17 O
./instances/Rome/grafo3239.42.lgr N42 E48 R0 M0.1 O
./instances/Rome/grafo8997.96.lgr N96 E141 D111.798 P105 M600729 F
./instances/Rome/grafo10418.100.lgr N100 E141 D115.18 P108 M600698 F
./instances/Rome/grafo4026.43.lgr N43 E55 D38 P38.79 R1 M5.496 O
./instances/Rome/grafo10126.98.lgr N98 E144 D112.369 P104 M600722 F
./instances/Rome/grafo1026.26.lgr N26 E36 D25 P25.79 R1 M3.044 O
./instances/Rome/grafo4337.68.lgr N68 E95 D76.0234 P74 M601173 F
./instances/Rome/grafo8478.98.lgr N98 E140 D121.091 P116 M600697 F
./instances/Rome/grafo10083.38.lgr N38 E51 D46.4 P46.79 R2 M22.623 O
./instances/Rome/grafo7626.38.lgr N38 E41 R0 M0.13 O
./instances/Rome/grafo6513.47.lgr N47 E56 D44 P44.79 R1 M4.834 O
./instances/Rome/grafo5135.39.lgr N39 E47 D35.5 P35.79 R2 M28.269 O
./instances/Rome/grafo9299.92.lgr N92 E126 D102.815 P98 M600660 F
./instances/Rome/grafo11544.34.lgr N34 E34 R0 M0.096 O
./instances/Rome/grafo171.30.lgr N30 E40 D29 P29.79 R1 M4.42 O
./instances/Rome/grafo4333.81.lgr N81 E99 D69 P69.79 R4 M25680.8 O
./instances/Rome/grafo7729.44.lgr N44 E52 R0 M0.142 O
./instances/Rome/grafo4344.52.lgr N52 E69 D56.25 P56.79 R2 M20.772 O
./instances/Rome/grafo848.13.lgr N13 E14 R0 M0.051 O
./instances/Rome/grafo10290.95.lgr N95 E125 D95.4939 P94 M600721 F
./instances/Rome/grafo5538.58.lgr N58 E76 D59 P59.79 R4 M12843.7 O
./instances/Rome/grafo3809.43.lgr N43 E48 D24 P24.79 R1 M3.976 O
./instances/Rome/grafo3054.18.lgr N18 E21 R0 M0.09 O
./instances/Rome/grafo5059.69.lgr N69 E100 D78.8768 P78 M601083 F
./instances/Rome/grafo5882.34.lgr N34 E40 D29 P29.79 R1 M3.56 O
./instances/Rome/grafo1894.22.lgr N22 E30 R0 M0.098 O
./instances/Rome/grafo253.15.lgr N15 E15 R0 M0.049 O
./instances/Rome/grafo10696.99.lgr N99 E138 D108.622 P102 M600776 F
./instances/Rome/grafo362.19.lgr N19 E18 R0 M0.065 O
./instances/Rome/grafo5208.39.lgr N39 E51 R0 M0.13 O
./instances/Rome/grafo10845.41.lgr N41 E53 D37 P37.79 R1 M5.122 O
./instances/Rome/grafo5326.44.lgr N44 E68 D61.0197 P61.79 R4 M8449.78 O
./instances/Rome/grafo7215.44.lgr N44 E54 D29 P29.79 R1 M3.822 O
./instances/Rome/grafo1505.24.lgr N24 E28 R0 M0.097 O
./instances/Rome/grafo10352.95.lgr N95 E123 D92.6118 P91 M600776 F
./instances/Rome/grafo6581.61.lgr N61 E92 D69.3802 P67 M600987 F
./instances/Rome/grafo8554.84.lgr N84 E113 D82.0534 P79 M600944 F
./instances/Rome/grafo9367.61.lgr N61 E77 D55.6667 P55.79 R2 M31.054 O
./instances/Rome/grafo9289.89.lgr N89 E126 D100.131 P95 M600907 F
./instances/Rome/grafo8004.77.lgr N77 E115 D99.3045 P95 M600649 F
./instances/Rome/grafo7044.41.lgr N41 E59 D44 P44.79 R3 M961.128 O
./instances/Rome/grafo9479.68.lgr N68 E105 D86.8823 P80 M601027 F
./instances/Rome/grafo7150.41.lgr N41 E52 D41.7143 P41.79 R2 M15.66 O
./instances/Rome/grafo11555.39.lgr N39 E52 D43.3333 P43.79 R2 M10.929 O
./instances/Rome/grafo3045.35.lgr N35 E42 R0 M0.128 O
./instances/Rome/grafo2889.18.lgr N18 E22 R0 M0.071 O
./instances/Rome/grafo7888.77.lgr N77 E106 D88.8616 P88 M600731 F
./instances/Rome/grafo4227.60.lgr N60 E74 D49 P49.79 R1 M6.378 O
./instances/Rome/grafo4645.54.lgr N54 E66 D48 P48.79 R1 M5.455 O
./instances/Rome/grafo1120.10.lgr N10 E10 R0 M0.047 O
./instances/Rome/grafo10561.97.lgr N97 E129 D111 P111.79 R5 M59363.4 O
./instances/Rome/grafo9815.62.lgr N62 E102 D88.7933 P84 M601050 F
./instances/Rome/grafo1848.18.lgr N18 E22 R0 M0.077 O
./instances/Rome/grafo8111.78.lgr N78 E104 D79.3412 P78 M600961 F
./instances/Rome/grafo708.22.lgr N22 E30 R0 M0.107 O
./instances/Rome/grafo1461.69.lgr N69 E88 D66 P66 R3 M926.048 O
./instances/Rome/grafo9902.32.lgr N32 E36 R0 M0.106 O
./instances/Rome/grafo280.11.lgr N11 E12 R0 M0.042 O
./instances/Rome/grafo7784.66.lgr N66 E85 D54.0185 P54.79 R3 M1843.9 O
./instances/Rome/grafo232.16.lgr N16 E18 R0 M0.072 O
./instances/Rome/grafo860.31.lgr N31 E35 R0 M0.116 O
./instances/Rome/grafo10028.96.lgr N96 E135 D104.163 P98 M600709 F
./instances/Rome/grafo3873.41.lgr N41 E51 R0 M0.137 O
./instances/Rome/grafo9282.68.lgr N68 E81 D60.6786 P60.79 R2 M45.006 O
./instances/Rome/grafo2116.32.lgr N32 E41 D35 P35.79 R1 M4.246 O
./instances/Rome/grafo9509.64.lgr N64 E91 D76 P76.79 R5 M76929.4 O
./instances/Rome/grafo8500.89.lgr N89 E121 D88.4959 P84 M600865 F
./instances/Rome/grafo9985.91.lgr N91 E119 D87.4313 P85 M600638 F
./instances/Rome/grafo5858.63.lgr N63 E83 D60 P60.79 R4 M10050.7 O
./instances/Rome/grafo10861.100.lgr N100 E138 D98.2856 P92 M600892 F
./instances/Rome/grafo2487.15.lgr N15 E17 R0 M0.083 O
./instances/Rome/grafo2309.34.lgr N34 E51 D37 P37.79 R3 M594.485 O
./instances/Rome/grafo10007.31.lgr N31 E34 R0 M0.112 O
./instances/Rome/grafo2439.12.lgr N12 E12 R0 M0.056 O
./instances/Rome/grafo4968.77.lgr N77 E97 D72 P72.79 R4 M38743 O
./instances/Rome/grafo1973.27.lgr N27 E33 R0 M0.08 O
./instances/Rome/grafo2527.14.lgr N14 E15 R0 M0.036 O
./instances/Rome/grafo3984.39.lgr N39 E49 D39.375 P39.79 R2 M17.794 O
./instances/Rome/grafo210.10.lgr N10 E10 R0 M0.039 O
./instances/Rome/grafo3590.53.lgr N53 E78 D64.9936 P64 M601204 F
./instances/Rome/grafo8233.76.lgr N76 E97 D69 P69.79 R4 M9345.45 O
./instances/Rome/grafo233.11.lgr N11 E12 R0 M0.049 O
./instances/Rome/grafo3897.38.lgr N38 E48 R0 M0.093 O
./instances/Rome/grafo5111.69.lgr N69 E102 D85.3515 P82 M600872 F
./instances/Rome/grafo4668.61.lgr N61 E90 D76.1305 P75 M601095 F
./instances/Rome/grafo9795.80.lgr N80 E117 D98.5509 P95 M600686 F
./instances/Rome/grafo11072.98.lgr N98 E143 D117.705 P111 M600744 F
./instances/Rome/grafo6711.81.lgr N81 E98 D70 P70.79 R3 M932.687 O
./instances/Rome/grafo150.31.lgr N31 E34 R0 M0.115 O
./instances/Rome/grafo2446.46.lgr N46 E57 D37 P37.79 R1 M4.22 O
./instances/Rome/grafo3294.43.lgr N43 E59 D46.3333 P46.79 R2 M62.314 O
./instances/Rome/grafo9418.74.lgr N74 E94 D78 P78.79 R4 M23629.5 O
./instances/Rome/grafo10216.97.lgr N97 E128 D95.2522 P93 M600829 F
./instances/Rome/grafo6745.35.lgr N35 E53 D48 P48.79 R3 M378.631 O
./instances/Rome/grafo2046.38.lgr N38 E50 D37 P37.79 R1 M5.222 O
./instances/Rome/grafo7561.37.lgr N37 E49 R0 M0.126 O
./instances/Rome/grafo10289.99.lgr N99 E125 D87.5916 P86 M600855 F
./instances/Rome/grafo9967.39.lgr N39 E46 R0 M0.134 O
./instances/Rome/grafo4597.55.lgr N55 E60 R0 M0.134 O
./instances/Rome/grafo10219.99.lgr N99 E128 D109.403 P106 M600657 F
./instances/Rome/grafo6161.47.lgr N47 E68 D54 P54.79 R5 M14197.8 O
./instances/Rome/grafo10602.94.lgr N94 E113 D75 P75.79 R3 M1629.12 O
./instances/Rome/grafo5761.38.lgr N38 E46 D30 P30.79 R1 M3.383 O
./instances/Rome/grafo6572.38.lgr N38 E43 R0 M0.133 O
./instances/Rome/grafo6536.93.lgr N93 E116 D79 P79.79 R4 M18929.3 O
./instances/Rome/grafo4124.59.lgr N59 E82 D67.0104 P67.79 R4 M4729.08 O
./instances/Rome/grafo6949.43.lgr N43 E50 D24 P24.79 R1 M3.09 O
./instances/Rome/grafo2079.19.lgr N19 E21 R0 M0.055 O
./instances/Rome/grafo1964.36.lgr N36 E51 D39.1 P39.79 R2 M54.146 O
./instances/Rome/grafo462.10.lgr N10 E10 R0 M0.092 O
./instances/Rome/grafo5859.75.lgr N75 E96 D67.8333 P67 M601188 F
./instances/Rome/grafo10063.31.lgr N31 E36 R0 M0.117 O
./instances/Rome/grafo5877.37.lgr N37 E54 D49 P49.79 R4 M6080.06 O
./instances/Rome/grafo9956.32.lgr N32 E39 D23 P23.79 R1 M3.535 O
./instances/Rome/grafo5070.52.lgr N52 E63 D35 P35.79 R1 M4.542 O
./instances/Rome/grafo9994.91.lgr N91 E121 D95.5511 P93 M600816 F
./instances/Rome/grafo5636.44.lgr N44 E49 R0 M0.138 O
./instances/Rome/grafo4703.78.lgr N78 E108 D86.4928 P84 M601568 F
./instances/Rome/grafo7095.53.lgr N53 E68 D45.4615 P45.79 R2 M44.804 O
./instances/Rome/grafo7486.42.lgr N42 E57 D49 P49.79 R3 M1140.25 O
./instances/Rome/grafo10810.97.lgr N97 E144 D121.259 P109 M600819 F
./instances/Rome/grafo5729.53.lgr N53 E75 D61.1111 P61.79 R3 M789.583 O
./instances/Rome/grafo7482.41.lgr N41 E48 D30 P30.79 R1 M4.06 O
./instances/Rome/grafo11573.35.lgr N35 E43 R0 M0.128 O
./instances/Rome/grafo4276.75.lgr N75 E96 D66 P66.79 R4 M11901.3 O
./instances/Rome/grafo751.11.lgr N11 E12 R0 M0.073 O
./instances/Rome/grafo635.13.lgr N13 E17 D13 P13.79 R1 M3.166 O
./instances/Rome/grafo1778.15.lgr N15 E20 R0 M0.081 O
./instances/Rome/grafo600.19.lgr N19 E21 R0 M0.07 O
./instances/Rome/grafo5294.58.lgr N58 E77 D60.1 P60.79 R2 M151.606 O
./instances/Rome/grafo7431.44.lgr N44 E64 D46 P46.79 R5 M28348.4 O
./instances/Rome/grafo5524.36.lgr N36 E48 R0 M0.137 O
./instances/Rome/grafo3396.61.lgr N61 E95 D78.1092 P74 M601248 F
./instances/Rome/grafo11612.36.lgr N36 E48 D45 P45.79 R1 M5.152 O
./instances/Rome/grafo8263.78.lgr N78 E109 D90.968 P88 M600681 F
./instances/Rome/grafo536.14.lgr N14 E14 R0 M0.054 O
./instances/Rome/grafo11586.36.lgr N36 E42 R0 M0.122 O
./instances/Rome/grafo3278.41.lgr N41 E56 D40.3889 P40.79 R2 M46.204 O
./instances/Rome/grafo3550.53.lgr N53 E61 D35 P35.79 R1 M5.942 O
./instances/Rome/grafo4098.39.lgr N39 E45 R0 M0.127 O
./instances/Rome/grafo10894.97.lgr N97 E135 D99.9284 P93 M600947 F
./instances/Rome/grafo7110.40.lgr N40 E52 D43.6667 P43.79 R2 M23.385 O
./instances/Rome/grafo11011.100.lgr N100 E139 D113.376 P108 M600721 F
./instances/Rome/grafo4091.99.lgr N99 E136 D95.3461 P92 M600894 F
./instances/Rome/grafo8433.75.lgr N75 E98 D79.9037 P79 M601017 F
./instances/Rome/grafo10643.94.lgr N94 E118 D86.719 P86 M600921 F
./instances/Rome/grafo7373.41.lgr N41 E58 D46 P46.79 R3 M839.862 O
./instances/Rome/grafo1054.11.lgr N11 E15 R0 M0.069 O
./instances/Rome/grafo11047.92.lgr N92 E141 D119.356 P111 M600605 F
./instances/Rome/grafo170.49.lgr N49 E62 D47.3333 P47.79 R2 M39.746 O
./instances/Rome/grafo11398.37.lgr N37 E43 R0 M0.128 O
./instances/Rome/grafo2524.22.lgr N22 E26 R0 M0.083 O
./instances/Rome/grafo6612.59.lgr N59 E83 D62 P62.79 R5 M36644.6 O
./instances/Rome/grafo10893.92.lgr N92 E129 D109.545 P104 M600621 F
./instances/Rome/grafo11249.94.lgr N94 E128 D97.148 P96 M600734 F
./instances/Rome/grafo8536.61.lgr N61 E94 D77.6587 P74 M601225 F
./instances/Rome/grafo5183.42.lgr N42 E58 D49 P49.79 R2 M74.745 O
./instances/Rome/grafo9718.76.lgr N76 E93 D59.127 P59.79 R3 M1335.37 O
./instances/Rome/grafo6175.41.lgr N41 E42 R0 M0.132 O
./instances/Rome/grafo8101.82.lgr N82 E110 D86.3358 P84 M600880 F
./instances/Rome/grafo10033.31.lgr N31 E36 R0 M0.125 O
./instances/Rome/grafo1274.57.lgr N57 E68 D48 P48.79 R1 M4.849 O
./instances/Rome/grafo6364.45.lgr N45 E59 R0 M0.154 O
./instances/Rome/grafo9104.82.lgr N82 E117 D88.7915 P87 M600852 F
./instances/Rome/grafo6245.38.lgr N38 E49 R0 M0.129 O
./instances/Rome/grafo1070.10.lgr N10 E10 R0 M0.043 O
./instances/Rome/grafo9364.64.lgr N64 E91 D73.0115 P73.79 R5 M18541.4 O
./instances/Rome/grafo6687.51.lgr N51 E72 D58 P58.79 R4 M3151.93 O
./instances/Rome/grafo10898.95.lgr N95 E136 D109.074 P104 M600698 F
./instances/Rome/grafo8430.83.lgr N83 E118 D92.0805 P88 M600770 F
./instances/Rome/grafo3417.38.lgr N38 E46 R0 M0.132 O
./instances/Rome/grafo7793.98.lgr N98 E134 D110.467 P103 M600792 F
./instances/Rome/grafo1515.53.lgr N53 E68 D50 P50.79 R1 M7.146 O
./instances/Rome/grafo10836.97.lgr N97 E139 D115.116 P109 M600731 F
./instances/Rome/grafo914.26.lgr N26 E42 D39.1317 P39.79 R3 M818.04 O
./instances/Rome/grafo10031.38.lgr N38 E49 D39.3333 P39.79 R2 M51.888 O
./instances/Rome/grafo350.21.lgr N21 E26 R0 M0.09 O
./instances/Rome/grafo7628.47.lgr N47 E66 D59 P59.79 R5 M68809.5 O
./instances/Rome/grafo2225.15.lgr N15 E18 R0 M0.074 O
./instances/Rome/grafo4698.55.lgr N55 E74 D60.2581 P60.79 R2 M93.462 O
./instances/Rome/grafo4547.64.lgr N64 E88 D69.4475 P68 M601371 F
./instances/Rome/grafo4822.72.lgr N72 E100 D79 P79.79 R6 M368063 O
./instances/Rome/grafo10790.98.lgr N98 E125 D91.7321 P90 M600760 F
./instances/Rome/grafo6970.44.lgr N44 E53 D45 P45.79 R1 M6.969 O
./instances/Rome/grafo2275.27.lgr N27 E32 R0 M0.111 O
./instances/Rome/grafo9049.61.lgr N61 E83 D64.7647 P64 M601320 F
./instances/Rome/grafo5667.36.lgr N36 E40 R0 M0.143 O
./instances/Rome/grafo1537.24.lgr N24 E29 R0 M0.093 O
./instances/Rome/grafo2437.25.lgr N25 E30 R0 M0.09 O
./instances/Rome/grafo6124.46.lgr N46 E64 D47 P47.79 R5 M40496.5 O
./instances/Rome/grafo9244.79.lgr N79 E98 D70.4737 P70.79 R2 M97.689 O
./instances/Rome/grafo8808.91.lgr N91 E116 D93 P93.79 R4 M28705.4 O
./instances/Rome/grafo2315.23.lgr N23 E26 R0 M0.063 O
./instances/Rome/grafo7757.56.lgr N56 E64 R0 M0.161 O
./instances/Rome/grafo10860.93.lgr N93 E138 D110.322 P99 M600793 F
./instances/Rome/grafo6206.62.lgr N62 E95 D74.0036 P74.79 R7 M271249 O
./instances/Rome/grafo6512.46.lgr N46 E56 D38.7059 P38.79 R2 M14.033 O
./instances/Rome/grafo3379.36.lgr N36 E44 D33 P33.79 R1 M3.473 O
./instances/Rome/grafo1277.34.lgr N34 E46 D39.4 P39.79 R2 M23.355 O
./instances/Rome/grafo5607.38.lgr N38 E52 D39.25 P39.79 R2 M27.842 O
./instances/Rome/grafo11473.37.lgr N37 E42 R0 M0.141 O
./instances/Rome/grafo10139.95.lgr N95 E127 D95.7535 P93 M600809 F
./instances/Rome/grafo5273.41.lgr N41 E59 D51.5 P51.79 R2 M36.679 O
./instances/Rome/grafo1694.32.lgr N32 E38 R0 M0.126 O
./instances/Rome/grafo11444.36.lgr N36 E46 D33 P33.79 R1 M4.179 O
./instances/Rome/grafo9036.68.lgr N68 E95 D67.869 P66 M601869 F
./instances/Rome/grafo4954.81.lgr N81 E101 D69 P69.79 R3 M1304.3 O
./instances/Rome/grafo6496.52.lgr N52 E75 D59.0181 P59.79 R5 M30736.2 O
./instances/Rome/grafo4925.71.lgr N71 E89 D66.0217 P66.79 R3 M2314.05 O
./instances/Rome/grafo2712.23.lgr N23 E30 R0 M0.11 O
./instances/Rome/grafo6194.58.lgr N58 E77 D56.0312 P56.79 R4 M6595.62 O
./instances/Rome/grafo6527.69.lgr N69 E98 D79.1893 P77 M601327 F
./instances/Rome/grafo3578.58.lgr N58 E79 D62.0015 P62.79 R4 M17815.3 O
./instances/Rome/grafo9287.69.lgr N69 E88 D65.125 P65.79 R3 M1538.08 O
./instances/Rome/grafo6911.44.lgr N44 E59 D45.2308 P45.79 R3 M959.36 O
./instances/Rome/grafo5280.75.lgr N75 E96 D71.9521 P71 M601584 F
./instances/Rome/grafo6151.59.lgr N59 E75 D54 P54.79 R3 M997.142 O
./instances/Rome/grafo3808.97.lgr N97 E129 D95.4791 P93 M600673 F
./instances/Rome/grafo4926.78.lgr N78 E103 D78.7949 P78 M601039 F
./instances/Rome/grafo6798.37.lgr N37 E50 R0 M0.126 O
./instances/Rome/grafo6518.85.lgr N85 E107 D76 P76.79 R5 M98567.7 O
./instances/Rome/grafo10955.94.lgr N94 E129 D95.9658 P94 M600855 F
./instances/Rome/grafo9943.38.lgr N38 E51 D43.1429 P43.79 R3 M370.987 O
./instances/Rome/grafo8803.96.lgr N96 E135 D105.187 P100 M600771 F
./instances/Rome/grafo7054.55.lgr N55 E79 D66.0339 P66.79 R5 M18822.6 O
./instances/Rome/grafo5020.62.lgr N62 E89 D75.9862 P74 M601142 F
./instances/Rome/grafo1019.11.lgr N11 E11 R0 M0.051 O
./instances/Rome/grafo9656.68.lgr N68 E93 D68 P68.79 R6 M406836 O
./instances/Rome/grafo10065.32.lgr N32 E40 R0 M0.111 O
./instances/Rome/grafo11292.33.lgr N33 E46 D34 P34.79 R1 M5.229 O
./instances/Rome/grafo8256.83.lgr N83 E110 D83.6522 P82 M600918 F
./instances/Rome/grafo10911.100.lgr N100 E135 D100.016 P97 M600740 F
./instances/Rome/grafo117.20.lgr N20 E21 R0 M0.059 O
./instances/Rome/grafo9213.77.lgr N77 E115 D96.8077 P95 M600684 F
./instances/Rome/grafo6249.50.lgr N50 E68 D56.5154 P56.79 R3 M1101.28 O
./instances/Rome/grafo6207.40.lgr N40 E52 D41 P41.79 R1 M4.241 O
./instances/Rome/grafo3830.39.lgr N39 E50 D37 P37.79 R1 M3.791 O
./instances/Rome/grafo4846.62.lgr N62 E76 D55.3281 P55.79 R2 M61.994 O
./instances/Rome/grafo10013.31.lgr N31 E36 R0 M0.114 O
./instances/Rome/grafo3141.42.lgr N42 E55 D45 P45.79 R1 M6.456 O
./instances/Rome/grafo685.11.lgr N11 E11 R0 M0.048 O
./instances/Rome/grafo6563.44.lgr N44 E61 D52.0049 P52.79 R4 M6580.24 O
./instances/Rome/grafo7282.36.lgr N36 E47 D38 P38.79 R1 M3.928 O
./instances/Rome/grafo2593.40.lgr N40 E55 D49.181 P49.79 R2 M360.665 O
./instances/Rome/grafo4641.79.lgr N79 E104 D74 P74.79 R6 M529555 O
./instances/Rome/grafo1504.51.lgr N51 E68 D56.3846 P56.79 R2 M100.506 O
./instances/Rome/grafo10903.93.lgr N93 E134 D108.801 P101 M600711 F
./instances/Rome/grafo8888.99.lgr N99 E125 D96.9942 P94 M600682 F
./instances/Rome/grafo1908.32.lgr N32 E39 D24 P24.79 R1 M2.749 O
./instances/Rome/grafo8970.97.lgr N97 E127 D94.9035 P93 M600831 F
./instances/Rome/grafo2055.39.lgr N39 E51 D37.3636 P37.79 R2 M48.886 O
./instances/Rome/grafo892.23.lgr N23 E25 R0 M0.093 O
./instances/Rome/grafo10551.90.lgr N90 E119 D109 P109.79 R4 M34558.1 O
./instances/Rome/grafo2676.22.lgr N22 E26 R0 M0.088 O
./instances/Rome/grafo5862.60.lgr N60 E87 D73 P73.79 R5 M41848 O
./instances/Rome/grafo8915.91.lgr N91 E118 D86.6852 P85 M600873 F
./instances/Rome/grafo3763.53.lgr N53 E72 D61 P61.79 R3 M1849.79 O
./instances/Rome/grafo4614.76.lgr N76 E102 D81.3038 P80 M600930 F
./instances/Rome/grafo4569.58.lgr N58 E78 D66 P66.79 R3 M1413.8 O
./instances/Rome/grafo8986.65.lgr N65 E101 D83.0409 P81 M600885 F
./instances/Rome/grafo2702.24.lgr N24 E36 D32 P32.79 R1 M5.165 O
./instances/Rome/grafo8147.69.lgr N69 E85 D61.0172 P61.79 R3 M2613.37 O
./instances/Rome/grafo11413.96.lgr N96 E122 D95 P95.79 R5 M134883 O
./instances/Rome/grafo1154.22.lgr N22 E28 D21 P21.79 R1 M2.924 O
./instances/Rome/grafo8941.90.lgr N90 E113 D96.1111 P96.79 R2 M371.388 O
./instances/Rome/grafo5732.45.lgr N45 E61 D53 P53.79 R3 M331.981 O
./instances/Rome/grafo8848.90.lgr N90 E116 D85.5448 P84 M600779 F
./instances/Rome/grafo2606.26.lgr N26 E32 R0 M0.107 O
./instances/Rome/grafo9140.85.lgr N85 E123 D97.0527 P94 M600633 F
./instances/Rome/grafo6371.41.lgr N41 E55 D39 P39.79 R2 M79.493 O
./instances/Rome/grafo5545.40.lgr N40 E62 D52 P52.79 R5 M22644.3 O
./instances/Rome/grafo9727.66.lgr N66 E89 D71.8846 P71 M601133 F
./instances/Rome/grafo10973.94.lgr N94 E125 D102.259 P99 M600616 F
./instances/Rome/grafo7878.79.lgr N79 E108 D81.095 P79 M600914 F
./instances/Rome/grafo6834.46.lgr N46 E67 D51 P51.79 R5 M32044.5 O
./instances/Rome/grafo4480.64.lgr N64 E88 D68.0151 P68.79 R5 M42296.7 O
./instances/Rome/grafo5319.36.lgr N36 E44 R0 M0.119 O
./instances/Rome/grafo6228.46.lgr N46 E62 D47 P47.79 R3 M1086.8 O
./instances/Rome/grafo4609.65.lgr N65 E98 D78.2519 P75 M601082 F
./instances/Rome/grafo916.83.lgr N83 E110 D84.2958 P83 M600923 F
./instances/Rome/grafo10376.92.lgr N92 E125 D99.8228 P96 M600790 F
./instances/Rome/grafo5625.34.lgr N34 E40 D31 P31.79 R1 M2.991 O
./instances/Rome/grafo8654.73.lgr N73 E101 D83.0003 P83.79 R6 M453542 O
./instances/Rome/grafo10518.94.lgr N94 E133 D109.173 P101 M600706 F
./instances/Rome/grafo6645.47.lgr N47 E77 D61.1584 P60 M601195 F
./instances/Rome/grafo6290.43.lgr N43 E62 D50.1333 P50.79 R3 M464.283 O
./instances/Rome/grafo4272.76.lgr N76 E98 D74 P74.79 R4 M7151.04 O
./instances/Rome/grafo564.12.lgr N12 E11 R0 M0.057 O
./instances/Rome/grafo7631.39.lgr N39 E44 R0 M0.134 O
./instances/Rome/grafo1155.11.lgr N11 E12 R0 M0.067 O
./instances/Rome/grafo9907.32.lgr N32 E35 R0 M0.098 O
./instances/Rome/grafo5072.64.lgr N64 E86 D71.6233 P71 M601393 F
./instances/Rome/grafo5512.35.lgr N35 E40 R0 M0.138 O
./instances/Rome/grafo2195.35.lgr N35 E46 D36.3929 P36.79 R2 M38.379 O
./instances/Rome/grafo11480.93.lgr N93 E125 D101.942 P100 M600644 F
./instances/Rome/grafo6759.52.lgr N52 E61 D47 P47.79 R1 M4.867 O
./instances/Rome/grafo5836.78.lgr N78 E95 D70.5 P70.79 R2 M42.583 O
./instances/Rome/grafo4565.56.lgr N56 E71 D60.5 P60.79 R2 M29.118 O
./instances/Rome/grafo5338.46.lgr N46 E62 D53 P53.79 R3 M992.011 O
./instances/Rome/grafo2842.13.lgr N13 E13 R0 M0.05 O
./instances/Rome/grafo397.11.lgr N11 E12 R0 M0.066 O
./instances/Rome/grafo227.39.lgr N39 E47 R0 M0.127 O
./instances/Rome/grafo781.12.lgr N12 E12 R0 M0.051 O
./instances/Rome/grafo11267.92.lgr N92 E131 D112.44 P105 M600744 F
./instances/Rome/grafo2919.14.lgr N14 E15 R0 M0.081 O
./instances/Rome/grafo5166.42.lgr N42 E54 D41 P41.79 R1 M5.571 O
./instances/Rome/grafo5932.44.lgr N44 E54 R0 M0.144 O
./instances/Rome/grafo479.17.lgr N17 E23 R0 M0.071 O
./instances/Rome/grafo9611.89.lgr N89 E135 D115.452 P107 M600688 F
./instances/Rome/grafo11159.93.lgr N93 E119 D84 P84.79 R5 M105695 O
./instances/Rome/grafo9641.66.lgr N66 E79 D57.5 P57.79 R2 M47.416 O
./instances/Rome/grafo8755.93.lgr N93 E125 D99.3806 P98 M600660 F
./instances/Rome/grafo3543.72.lgr N72 E103 D77.7517 P76 M601104 F
./instances/Rome/grafo304.15.lgr N15 E17 R0 M0.067 O
./instances/Rome/grafo962.10.lgr N10 E10 R0 M0.035 O
./instances/Rome/grafo7285.40.lgr N40 E56 D48 P48.79 R3 M1055.04 O
./instances/Rome/grafo6330.39.lgr N39 E52 D38 P38 R1 M6.881 O
./instances/Rome/grafo10662.100.lgr N100 E136 D99.3819 P94 M600885 F
./instances/Rome/grafo10992.94.lgr N94 E133 D113.266 P106 M600743 F
./instances/Rome/grafo9143.66.lgr N66 E84 D67 P67.79 R3 M1940.4 O
./instances/Rome/grafo10756.42.lgr N42 E55 D42 P42.79 R1 M5.123 O
./instances/Rome/grafo1051.34.lgr N34 E38 R0 M0.086 O
./instances/Rome/grafo1980.28.lgr N28 E35 R0 M0.077 O
./instances/Rome/grafo6566.57.lgr N57 E79 D59.0667 P59.79 R3 M818.46 O
./instances/Rome/grafo9467.64.lgr N64 E75 D48 P48.79 R1 M4.329 O
./instances/Rome/grafo6058.42.lgr N42 E54 D45.6667 P45.79 R2 M13.12 O
./instances/Rome/grafo4477.76.lgr N76 E103 D81 P81.79 R6 M466614 O
./instances/Rome/grafo3676.38.lgr N38 E43 D20 P20.79 R1 M2.447 O
./instances/Rome/grafo8503.89.lgr N89 E107 D67 P67.79 R4 M7465.98 O
./instances/Rome/grafo2312.11.lgr N11 E11 R0 M0.04 O
./instances/Rome/grafo5994.33.lgr N33 E36 R0 M0.085 O
./instances/Rome/grafo7432.40.lgr N40 E47 R0 M0.095 O
./instances/Rome/grafo1688.13.lgr N13 E17 R0 M0.059 O
./instances/Rome/grafo5382.45.lgr N45 E62 D48.1538 P48.79 R3 M350.767 O
./instances/Rome/grafo4976.81.lgr N81 E103 D77 P77.79 R5 M161908 O
./instances/Rome/grafo1947.14.lgr N14 E18 R0 M0.084 O
./instances/Rome/grafo9871.38.lgr N38 E57 D48 P48.79 R4 M2214.4 O
./instances/Rome/grafo374.18.lgr N18 E25 R0 M0.089 O
./instances/Rome/grafo1351.28.lgr N28 E36 R0 M0.102 O
./instances/Rome/grafo2721.27.lgr N27 E27 R0 M0.068 O
./instances/Rome/grafo1927.21.lgr N21 E25 R0 M0.088 O
./instances/Rome/grafo3416.38.lgr N38 E50 D42 P42.79 R1 M4.787 O
./instances/Rome/grafo8677.74.lgr N74 E96 D71 P71.79 R5 M517015 O
./instances/Rome/grafo2376.16.lgr N16 E20 R0 M0.081 O
./instances/Rome/grafo6465.39.lgr N39 E46 D29 P29.79 R1 M3.904 O
./instances/Rome/grafo606.21.lgr N21 E27 R0 M0.09 O
./instances/Rome/grafo1787.16.lgr N16 E16 R0 M0.048 O
./instances/Rome/grafo7832.69.lgr N69 E91 D78 P78.79 R5 M314452 O
./instances/Rome/grafo8467.71.lgr N71 E92 D75 P75.79 R5 M96433.5 O
./instances/Rome/grafo9286.77.lgr N77 E99 D72.1111 P72.79 R3 M1297.52 O
./instances/Rome/grafo279.16.lgr N16 E19 R0 M0.086 O
./instances/Rome/grafo9533.82.lgr N82 E112 D91.446 P90 M600720 F
./instances/Rome/grafo4375.53.lgr N53 E63 R0 M0.17 O
./instances/Rome/grafo1222.52.lgr N52 E59 R0 M0.149 O
./instances/Rome/grafo2585.16.lgr N16 E18 R0 M0.081 O
./instances/Rome/grafo8249.77.lgr N77 E111 D92.7763 P91 M600790 F
./instances/Rome/grafo3345.63.lgr N63 E84 D67 P67.79 R5 M51690.9 O
./instances/Rome/grafo10799.34.lgr N34 E39 R0 M0.131 O
./instances/Rome/grafo7114.40.lgr N40 E49 R0 M0.136 O
./instances/Rome/grafo7392.40.lgr N40 E53 D47.6667 P47.79 R2 M28.819 O
./instances/Rome/grafo5419.35.lgr N35 E42 R0 M0.136 O
./instances/Rome/grafo11045.94.lgr N94 E134 D111.843 P104 M600734 F
./instances/Rome/grafo2313.13.lgr N13 E14 R0 M0.078 O
./instances/Rome/grafo202.13.lgr N13 E14 R0 M0.043 O
./instances/Rome/grafo10555.98.lgr N98 E130 D97.9021 P96 M600673 F
./instances/Rome/grafo9751.64.lgr N64 E93 D75.1543 P73 M601096 F
./instances/Rome/grafo2097.53.lgr N53 E69 D50.0714 P50.79 R3 M934.355 O
./instances/Rome/grafo4810.72.lgr N72 E88 D67.5 P67.79 R2 M45.845 O
./instances/Rome/grafo2783.15.lgr N15 E17 R0 M0.091 O
./instances/Rome/grafo10817.96.lgr N96 E126 D100.616 P99 M600765 F
./instances/Rome/grafo4965.52.lgr N52 E68 D43 P43.79 R4 M4286.5 O
./instances/Rome/grafo5114.53.lgr N53 E69 D51.377 P51.79 R2 M48.573 O
./instances/Rome/grafo526.12.lgr N12 E15 R0 M0.082 O
./instances/Rome/grafo4259.64.lgr N64 E87 D63 P63.79 R6 M177886 O
./instances/Rome/grafo6396.45.lgr N45 E65 D51 P51.79 R5 M25274.7 O
./instances/Rome/grafo10016.39.lgr N39 E52 D43 P43.79 R4 M4324.19 O
./instances/Rome/grafo2548.38.lgr N38 E46 D32.6667 P32.79 R2 M31.12 O
./instances/Rome/grafo6233.36.lgr N36 E47 R0 M0.128 O
./instances/Rome/grafo5973.46.lgr N46 E60 D45.6667 P45.79 R2 M23.126 O
./instances/Rome/grafo10325.96.lgr N96 E141 D114.558 P103 M600650 F
./instances/Rome/grafo4613.77.lgr N77 E120 D99.5931 P95 M600843 F
./instances/Rome/grafo1260.51.lgr N51 E66 D55.5 P55.79 R2 M33.185 O
./instances/Rome/grafo2462.31.lgr N31 E43 D28 P28.79 R1 M3.955 O
./instances/Rome/grafo1650.31.lgr N31 E39 D31 P31.79 R1 M4.011 O
./instances/Rome/grafo8518.73.lgr N73 E94 D71 P71.79 R4 M7538.69 O
./instances/Rome/grafo8385.73.lgr N73 E97 D66.6184 P66 M601421 F
./instances/Rome/grafo4214.58.lgr N58 E82 D60 P60.79 R6 M157216 O
./instances/Rome/grafo923.17.lgr N17 E22 R0 M0.088 O
./instances/Rome/grafo8588.71.lgr N71 E93 D77 P77.79 R5 M79203.9 O
./instances/Rome/grafo10440.93.lgr N93 E123 D96 P94 M601125 F
./instances/Rome/grafo9370.66.lgr N66 E88 D79.0417 P79.79 R5 M120659 O
./instances/Rome/grafo7632.46.lgr N46 E68 D52 P52.79 R6 M154255 O
./instances/Rome/grafo5738.35.lgr N35 E44 D25 P25.79 R1 M2.881 O
./instances/Rome/grafo6515.47.lgr N47 E62 D42.2273 P42.79 R2 M36.258 O
./instances/Rome/grafo704.17.lgr N17 E19 R0 M0.087 O
./instances/Rome/grafo10118.97.lgr N97 E128 D98.6303 P95 M600802 F
./instances/Rome/grafo7599.40.lgr N40 E56 D43 P43.79 R3 M1083.53 O
./instances/Rome/grafo1060.11.lgr N11 E12 R0 M0.043 O
./instances/Rome/grafo9959.91.lgr N91 E113 D83 P83.79 R5 M276864 O
./instances/Rome/grafo7734.45.lgr N45 E55 D39.3333 P39.79 R3 M297.824 O
./instances/Rome/grafo6767.53.lgr N53 E73 D53 P53.79 R4 M11917.4 O
./instances/Rome/grafo7169.44.lgr N44 E56 D37.5 P37.79 R2 M12.135 O
./instances/Rome/grafo10051.30.lgr N30 E35 R0 M0.108 O
./instances/Rome/grafo1377.26.lgr N26 E26 R0 M0.066 O
./instances/Rome/grafo7677.43.lgr N43 E57 D38.2754 P38.79 R2 M34.048 O
./instances/Rome/grafo2106.17.lgr N17 E19 R0 M0.057 O
./instances/Rome/grafo9615.81.lgr N81 E106 D78.7182 P77 M600929 F
./instances/Rome/grafo8579.88.lgr N88 E121 D101.041 P98 M600774 F
./instances/Rome/grafo1968.25.lgr N25 E32 D19 P19.79 R1 M3.233 O
./instances/Rome/grafo9443.82.lgr N82 E110 D89.4734 P87 M600758 F
./instances/Rome/grafo10598.99.lgr N99 E130 D100.162 P98 M600637 F
./instances/Rome/grafo10340.33.lgr N33 E37 R0 M0.123 O
./instances/Rome/grafo11584.34.lgr N34 E45 D28 P28.79 R1 M4.014 O
./instances/Rome/grafo5598.37.lgr N37 E48 D37 P37.79 R1 M4.072 O
./instances/Rome/grafo6140.41.lgr N41 E52 D37.6667 P37.79 R2 M12.89 O
./instances/Rome/grafo8771.66.lgr N66 E88 D71.3333 P71.79 R3 M692.018 O
./instances/Rome/grafo7902.68.lgr N68 E96 D78.5112 P77 M600925 F
./instances/Rome/grafo6084.57.lgr N57 E80 D68.2 P68.79 R3 M1092 O
./instances/Rome/grafo8180.74.lgr N74 E95 D80.0091 P80.79 R5 M104223 O
./instances/Rome/grafo2128.19.lgr N19 E19 R0 M0.068 O
./instances/Rome/grafo8446.76.lgr N76 E106 D87.3028 P85 M600840 F
./instances/Rome/grafo5237.72.lgr N72 E98 D84 P82 M602537 F
./instances/Rome/grafo11025.94.lgr N94 E130 D104.469 P99 M600740 F
./instances/Rome/grafo7131.43.lgr N43 E56 D40 P40.79 R3 M722.209 O
./instances/Rome/grafo9708.70.lgr N70 E91 D73.1412 P73.79 R3 M1448.85 O
./instances/Rome/grafo7105.48.lgr N48 E58 D42 P42.79 R1 M4.933 O
./instances/Rome/grafo2545.20.lgr N20 E25 R0 M0.066 O
./instances/Rome/grafo2947.37.lgr N37 E45 R0 M0.087 O
./instances/Rome/grafo11209.36.lgr N36 E45 D29 P29.79 R1 M2.905 O
./instances/Rome/grafo10914.96.lgr N96 E127 D98 P98.79 R6 M414723 O
./instances/Rome/grafo4311.79.lgr N79 E118 D95.202 P91 M600919 F
./instances/Rome/grafo1720.19.lgr N19 E25 R0 M0.089 O
./instances/Rome/grafo8657.88.lgr N88 E110 D72.0021 P72.79 R5 M118840 O
./instances/Rome/grafo2277.18.lgr N18 E21 R0 M0.082 O
./instances/Rome/grafo4733.73.lgr N73 E95 D72.2453 P72.79 R4 M8789.84 O
./instances/Rome/grafo6047.32.lgr N32 E35 R0 M0.109 O
./instances/Rome/grafo2914.63.lgr N63 E80 D54.1053 P54.79 R3 M741.82 O
./instances/Rome/grafo1111.15.lgr N15 E23 R0 M0.081 O
./instances/Rome/grafo6602.76.lgr N76 E106 D83.796 P82 M600874 F
./instances/Rome/grafo4322.56.lgr N56 E78 D56 P56.79 R4 M11056.1 O
./instances/Rome/grafo696.12.lgr N12 E18 R0 M0.075 O
./instances/Rome/grafo7545.44.lgr N44 E60 D44 P44 R2 M65.628 O
./instances/Rome/grafo4104.39.lgr N39 E55 D40.375 P40.79 R2 M28.151 O
./instances/Rome/grafo1241.27.lgr N27 E33 D16 P16.79 R1 M2.583 O
./instances/Rome/grafo10850.94.lgr N94 E129 D105.329 P103 M600775 F
./instances/Rome/grafo9729.69.lgr N69 E103 D89.7841 P89 M601047 F
./instances/Rome/grafo9271.66.lgr N66 E92 D62.002 P62.79 R6 M203517 O
./instances/Rome/grafo620.27.lgr N27 E27 R0 M0.074 O
./instances/Rome/grafo10667.98.lgr N98 E128 D108.492 P107 M600652 F
./instances/Rome/grafo8695.85.lgr N85 E112 D93.5 P93 M600751 F
./instances/Rome/grafo3059.35.lgr N35 E44 R0 M0.122 O
./instances/Rome/grafo6375.52.lgr N52 E79 D63.0142 P62 M601238 F
./instances/Rome/grafo10900.93.lgr N93 E131 D103.24 P98 M600851 F
./instances/Rome/grafo9069.69.lgr N69 E91 D66 P66.79 R3 M1914.41 O
./instances/Rome/grafo6675.44.lgr N44 E58 D45.1414 P45.79 R3 M1748.93 O
./instances/Rome/grafo8881.91.lgr N91 E130 D102.73 P96 M600773 F
./instances/Rome/grafo2134.24.lgr N24 E30 R0 M0.1 O
./instances/Rome/grafo5321.34.lgr N34 E41 D29 P29.79 R1 M3.377 O
./instances/Rome/grafo990.13.lgr N13 E13 R0 M0.067 O
./instances/Rome/grafo3252.54.lgr N54 E62 D34 P34.79 R1 M3.889 O
./instances/Rome/grafo11320.35.lgr N35 E42 R0 M0.129 O
./instances/Rome/grafo4688.59.lgr N59 E76 D54 P54.79 R3 M1189.43 O
./instances/Rome/grafo7347.40.lgr N40 E56 D47.7143 P47.79 R2 M25.422 O
./instances/Rome/grafo936.12.lgr N12 E12 R0 M0.051 O
./instances/Rome/grafo6443.46.lgr N46 E62 D46.1389 P46.79 R3 M672.843 O
./instances/Rome/grafo1821.19.lgr N19 E21 R0 M0.083 O
./instances/Rome/grafo4658.76.lgr N76 E109 D89.4745 P87 M600785 F
./instances/Rome/grafo2730.15.lgr N15 E15 R0 M0.056 O
./instances/Rome/grafo8885.88.lgr N88 E116 D87.7176 P87 M600810 F
./instances/North/g.27.1.gml N27 E30 R0 M0.058 O
./instances/North/g.35.23.gml N35 E53 D34.5 P34.79 R2 M22.771 O
./instances/Rome/grafo8183.63.lgr N63 E90 D70.5431 P68 M601349 F
./instances/North/g.62.5.gml N62 E65 R0 M0.199 O
./instances/Rome/grafo10673.93.lgr N93 E120 D84.2358 P82 M601061 F
./instances/North/g.12.106.gml N12 E13 R0 M0.069 O
./instances/Rome/grafo11273.92.lgr N92 E120 D101.094 P100 M600791 F
./instances/North/g.10.41.gml N10 E20 D18 P18.79 R1 M3.639 O
./instances/North/g.26.27.gml N26 E31 R0 M0.1 O
./instances/North/g.26.0.gml N26 E31 R0 M0.105 O
./instances/North/g.56.11.gml N56 E71 R0 M0.164 O
./instances/North/g.19.44.gml N19 E20 R0 M0.06 O
./instances/Rome/grafo7844.77.lgr N77 E101 D84.0108 P83 M600758 F
./instances/North/g.20.26.gml N20 E36 R0 M0.098 O
./instances/North/g.54.3.gml N54 E71 R0 M0.174 O
./instances/North/g.14.16.gml N14 E13 R0 M0.05 O
./instances/North/g.34.13.gml N34 E36 R0 M0.1 O
./instances/North/g.42.4.gml N42 E55 R0 M0.12 O
./instances/Rome/grafo10610.95.lgr N95 E131 D101.565 P96 M600717 F
./instances/North/g.14.67.gml N14 E17 R0 M0.082 O
./instances/North/g.14.14.gml N14 E14 R0 M0.04 O
./instances/North/g.45.7.gml N45 E46 R0 M0.112 O
./instances/North/g.12.123.gml N12 E11 R0 M0.048 O
./instances/North/g.36.18.gml N36 E46 D29.75 P29.79 R2 M12.629 O
./instances/North/g.10.11.gml N10 E14 R0 M0.067 O
./instances/North/g.36.23.gml N36 E37 R0 M0.105 O
./instances/North/g.39.53.gml N39 E61 D40 P40.79 R6 M39768.6 O
./instances/North/g.35.12.gml N35 E34 R0 M0.107 O
./instances/Rome/grafo8545.74.lgr N74 E106 D88.7977 P86 M600945 F
./instances/Rome/grafo8394.89.lgr N89 E122 D89.127 P85 M600889 F
./instances/Rome/grafo4297.79.lgr N79 E117 D86.9866 P84 M601016 F
./instances/North/g.21.41.gml N21 E31 D26 P26.79 R1 M3.062 O
./instances/North/g.41.1.gml N41 E52 R0 M0.13 O
./instances/North/g.27.11.gml N27 E26 R0 M0.08 O
./instances/North/g.15.13.gml N15 E14 R0 M0.054 O
./instances/North/g.91.1.gml N91 E90 R0 M0.248 O
./instances/North/g.43.25.gml N43 E42 R0 M0.112 O
./instances/North/g.48.18.gml N48 E51 R0 M0.14 O
./instances/North/g.62.7.gml N62 E64 R0 M0.145 O
./instances/North/g.90.1.gml N90 E150 D138 P138.79 R1 M21.44 O
./instances/North/g.15.43.gml N15 E14 R0 M0.06 O
./instances/North/g.39.47.gml N39 E49 D14.5 P14.79 R3 M37.199 O
./instances/North/g.16.91.gml N16 E25 D23 P23.79 R1 M2.72 O
./instances/North/g.55.32.gml N55 E82 D57 P57.79 R3 M312.706 O
./instances/North/g.24.33.gml N24 E30 R0 M0.093 O
./instances/North/g.12.117.gml N12 E11 R0 M0.058 O
./instances/North/g.43.5.gml N43 E48 R0 M0.124 O
./instances/North/g.13.62.gml N13 E17 R0 M0.072 O
./instances/North/g.31.6.gml N31 E38 R0 M0.106 O
./instances/Rome/grafo8172.66.lgr N66 E101 D86.216 P84 M600941 F
./instances/North/g.15.8.gml N15 E18 R0 M0.082 O
./instances/North/g.15.56.gml N15 E14 R0 M0.049 O
./instances/North/g.96.4.gml N96 E97 R0 M0.265 O
./instances/North/g.40.17.gml N40 E48 R0 M0.117 O
./instances/North/g.21.6.gml N21 E23 R0 M0.08 O
./instances/North/g.30.15.gml N30 E33 R0 M0.086 O
./instances/North/g.26.31.gml N26 E38 R0 M0.096 O
./instances/North/g.23.106.gml N23 E33 D31.6 P31.79 R2 M12.791 O
./instances/Rome/grafo8150.81.lgr N81 E117 D93.404 P90 M600797 F
./instances/North/g.39.4.gml N39 E52 D51 P51.79 R1 M5.176 O
./instances/North/g.15.7.gml N15 E18 R0 M0.081 O
./instances/North/g.20.45.gml N20 E41 D35 P35.79 R6 M114195 O
./instances/North/g.29.6.gml N29 E34 R0 M0.111 O
./instances/North/g.14.39.gml N14 E13 R0 M0.046 O
./instances/North/g.23.16.gml N23 E29 R0 M0.085 O
./instances/North/g.80.6.gml N80 E79 R0 M0.203 O
./instances/North/g.12.0.gml N12 E15 R0 M0.066 O
./instances/North/g.46.12.gml N46 E49 R0 M0.142 O
./instances/North/g.22.23.gml N22 E21 R0 M0.059 O
./instances/North/g.24.6.gml N24 E31 R0 M0.088 O
./instances/North/g.51.4.gml N51 E50 R0 M0.14 O
./instances/Rome/grafo8464.73.lgr N73 E100 D76 P76.79 R6 M523981 O
./instances/Rome/grafo8807.87.lgr N87 E131 D114.001 P105 M600834 F
./instances/North/g.23.118.gml N23 E28 R0 M0.095 O
./instances/Rome/grafo11390.90.lgr N90 E128 D105.025 P99 M600695 F
./instances/North/g.55.33.gml N55 E72 R0 M0.191 O
./instances/North/g.86.1.gml N86 E88 R0 M0.25 O
./instances/North/g.22.26.gml N22 E21 R0 M0.064 O
./instances/North/g.10.1.gml N10 E11 R0 M0.039 O
./instances/North/g.41.36.gml N41 E75 D59 P59.79 R4 M1306.19 O
./instances/North/g.28.3.gml N28 E37 R0 M0.111 O
./instances/North/g.69.5.gml N69 E68 R0 M0.184 O
./instances/North/g.12.124.gml N12 E12 R0 M0.044 O
./instances/North/g.10.0.gml N10 E11 R0 M0.04 O
./instances/Rome/grafo7976.80.lgr N80 E112 D92.1313 P90 M600788 F
./instances/North/g.10.9.gml N10 E9 R0 M0.051 O
./instances/North/g.48.6.gml N48 E58 R0 M0.124 O
./instances/North/g.13.41.gml N13 E12 R0 M0.048 O
./instances/North/g.10.12.gml N10 E10 R0 M0.035 O
./instances/North/g.23.5.gml N23 E26 R0 M0.089 O
./instances/North/g.25.28.gml N25 E35 D29.6667 P29.79 R2 M11.817 O
./instances/North/g.29.13.gml N29 E28 R0 M0.084 O
./instances/North/g.57.23.gml N57 E64 R0 M0.103 O
./instances/North/g.10.3.gml N10 E9 R0 M0.043 O
./instances/North/g.27.15.gml N27 E32 R0 M0.098 O
./instances/North/g.75.6.gml N75 E74 R0 M0.249 O
./instances/North/g.32.18.gml N32 E33 R0 M0.1 O
./instances/North/g.28.21.gml N28 E27 R0 M0.074 O
./instances/North/g.10.83.gml N10 E15 R0 M0.07 O
./instances/North/g.18.16.gml N18 E17 R0 M0.059 O
./instances/North/g.36.15.gml N36 E35 R0 M0.1 O
./instances/North/g.44.7.gml N44 E58 D57 P57.79 R1 M8.181 O
./instances/North/g.13.96.gml N13 E15 R0 M0.071 O
./instances/North/g.23.40.gml N23 E26 R0 M0.087 O
./instances/North/g.10.4.gml N10 E9 R0 M0.043 O
./instances/North/g.24.44.gml N24 E28 R0 M0.092 O
./instances/Rome/grafo4224.66.lgr N66 E95 D79.1898 P78 M601024 F
./instances/North/g.12.104.gml N12 E18 R0 M0.067 O
./instances/North/g.34.3.gml N34 E44 D37 P37.79 R3 M95.068 O
./instances/North/g.39.28.gml N39 E54 R0 M0.064 O
./instances/North/g.13.17.gml N13 E12 R0 M0.036 O
./instances/North/g.23.92.gml N23 E33 R0 M0.074 O
./instances/Rome/grafo11008.99.lgr N99 E151 D121.544 P111 M600599 F
./instances/North/g.44.0.gml N44 E56 R0 M0.134 O
./instances/North/g.33.2.gml N33 E42 R0 M0.108 O
./instances/North/g.10.34.gml N10 E25 D22.25 P22.79 R3 M75.912 O
./instances/Rome/grafo8604.84.lgr N84 E120 D102.629 P100 M600634 F
./instances/North/g.26.26.gml N26 E31 R0 M0.103 O
./instances/North/g.32.5.gml N32 E37 R0 M0.082 O
./instances/North/g.13.25.gml N13 E12 R0 M0.048 O
./instances/North/g.33.3.gml N33 E40 R0 M0.109 O
./instances/North/g.58.7.gml N58 E57 R0 M0.15 O
./instances/North/g.41.9.gml N41 E61 D34.25 P34.79 R2 M27.758 O
./instances/North/g.25.6.gml N25 E29 R0 M0.098 O
./instances/Rome/grafo8556.84.lgr N84 E119 D104.781 P102 M600660 F
./instances/North/g.27.3.gml N27 E26 R0 M0.08 O
./instances/North/g.18.20.gml N18 E17 R0 M0.057 O
./instances/North/g.79.6.gml N79 E85 R0 M0.237 O
./instances/Rome/grafo10991.97.lgr N97 E134 D110.264 P106 M600567 F
./instances/North/g.19.34.gml N19 E45 R0 M0.101 O
./instances/North/g.19.22.gml N19 E33 D31 P31.79 R2 M27.245 O
./instances/North/g.17.7.gml N17 E16 R0 M0.06 O
./instances/North/g.49.9.gml N49 E53 R0 M0.135 O
./instances/North/g.20.8.gml N20 E24 R0 M0.081 O
./instances/North/g.21.9.gml N21 E25 R0 M0.084 O
./instances/North/g.31.4.gml N31 E38 R0 M0.103 O
./instances/North/g.16.80.gml N16 E23 R0 M0.067 O
./instances/North/g.43.9.gml N43 E52 R0 M0.127 O
./instances/North/g.31.0.gml N31 E34 R0 M0.108 O
./instances/North/g.12.145.gml N12 E25 D24 P24.79 R1 M4.138 O
./instances/North/g.13.35.gml N13 E16 R0 M0.073 O
./instances/North/g.28.24.gml N28 E31 R0 M0.098 O
./instances/North/g.23.115.gml N23 E30 D24 P24.79 R1 M3.694 O
./instances/Rome/grafo9538.81.lgr N81 E120 D92.1831 P87 M600923 F
./instances/North/g.21.45.gml N21 E26 R0 M0.086 O
./instances/Rome/grafo7354.93.lgr N93 E130 D106.244 P101 M600681 F
./instances/North/g.75.0.gml N75 E86 D50 P50.79 R1 M5.807 O
./instances/North/g.84.1.gml N84 E124 D42.2225 P33 M601698 F
./instances/North/g.34.2.gml N34 E42 R0 M0.111 O
./instances/North/g.26.17.gml N26 E26 R0 M0.086 O
./instances/North/g.24.7.gml N24 E31 R0 M0.094 O
./instances/North/g.24.39.gml N24 E68 D58.6029 P52 M601437 F
./instances/North/g.17.40.gml N17 E25 D23 P23.79 R1 M3.78 O
./instances/North/g.52.0.gml N52 E59 R0 M0.123 O
./instances/North/g.25.47.gml N25 E28 R0 M0.097 O
./instances/North/g.40.13.gml N40 E47 R0 M0.117 O
./instances/North/g.26.12.gml N26 E25 R0 M0.073 O
./instances/North/g.48.29.gml N48 E48 R0 M0.127 O
./instances/North/g.17.6.gml N17 E20 R0 M0.079 O
./instances/North/g.72.0.gml N72 E71 R0 M0.195 O
./instances/North/g.44.9.gml N44 E49 R0 M0.12 O
./instances/North/g.18.35.gml N18 E21 R0 M0.08 O
./instances/North/g.24.2.gml N24 E30 R0 M0.107 O
./instances/North/g.33.8.gml N33 E130 D84 P69 M602335 F
./instances/North/g.11.49.gml N11 E11 R0 M0.047 O
./instances/North/g.17.9.gml N17 E16 R0 M0.054 O
./instances/North/g.77.2.gml N77 E78 R0 M0.203 O
./instances/North/g.14.25.gml N14 E23 D17 P17.79 R1 M2.678 O
./instances/North/g.18.26.gml N18 E19 R0 M0.06 O
./instances/North/g.12.49.gml N12 E12 R0 M0.047 O
./instances/North/g.47.1.gml N47 E66 D58 P58.79 R2 M11.147 O
./instances/North/g.21.5.gml N21 E22 R0 M0.065 O
./instances/North/g.75.3.gml N75 E88 R0 M0.223 O
./instances/North/g.43.26.gml N43 E42 R0 M0.12 O
./instances/North/g.47.7.gml N47 E62 D51 P51.79 R1 M5.178 O
./instances/North/g.61.8.gml N61 E116 D107.335 P93 M600999 F
./instances/North/g.34.4.gml N34 E43 R0 M0.119 O
./instances/North/g.22.7.gml N22 E31 R0 M0.098 O
./instances/North/g.59.12.gml N59 E115 D105.846 P92 M600772 F
./instances/North/g.17.3.gml N17 E22 R0 M0.084 O
./instances/North/g.22.31.gml N22 E37 D22.2143 P22.79 R6 M7706.36 O
./instances/North/g.22.19.gml N22 E26 R0 M0.086 O
./instances/North/g.57.28.gml N57 E97 D84.9922 P83 M601076 F
./instances/North/g.22.70.gml N22 E39 D35.3333 P35.79 R2 M21.653 O
./instances/North/g.21.22.gml N21 E31 R0 M0.098 O
./instances/North/g.47.17.gml N47 E50 R0 M0.135 O
./instances/North/g.43.7.gml N43 E54 R0 M0.118 O
./instances/North/g.19.28.gml N19 E22 R0 M0.055 O
./instances/North/g.11.7.gml N11 E10 R0 M0.044 O
./instances/North/g.21.11.gml N21 E22 R0 M0.059 O
./instances/North/g.67.1.gml N67 E91 R0 M0.166 O
./instances/North/g.32.8.gml N32 E31 R0 M0.086 O
./instances/North/g.11.36.gml N11 E11 R0 M0.043 O
./instances/North/g.51.2.gml N51 E68 D57 P57.79 R1 M6.599 O
./instances/North/g.20.42.gml N20 E29 R0 M0.096 O
./instances/North/g.12.55.gml N12 E14 R0 M0.075 O
./instances/North/g.23.43.gml N23 E26 R0 M0.086 O
./instances/North/g.47.25.gml N47 E64 R0 M0.161 O
./instances/North/g.30.31.gml N30 E55 D49 P49.79 R6 M185256 O
./instances/North/g.36.19.gml N36 E46 D29.75 P29.79 R2 M11.772 O
./instances/North/g.16.28.gml N16 E21 R0 M0.074 O
./instances/North/g.58.6.gml N58 E71 R0 M0.16 O
./instances/North/g.41.2.gml N41 E55 D51 P51.79 R1 M5.772 O
./instances/North/g.21.23.gml N21 E28 R0 M0.086 O
./instances/North/g.40.0.gml N40 E39 R0 M0.106 O
./instances/North/g.13.60.gml N13 E15 R0 M0.075 O
./instances/North/g.15.14.gml N15 E15 R0 M0.045 O
./instances/North/g.21.3.gml N21 E20 R0 M0.061 O
./instances/North/g.41.26.gml N41 E82 D72.6667 P72.79 R3 M35.651 O
./instances/North/g.15.24.gml N15 E14 R0 M0.056 O
./instances/North/g.23.22.gml N23 E22 R0 M0.066 O
./instances/North/g.16.27.gml N16 E15 R0 M0.055 O
./instances/North/g.76.4.gml N76 E109 R0 M0.221 O
./instances/North/g.11.9.gml N11 E12 R0 M0.064 O
./instances/North/g.20.14.gml N20 E25 D21 P21.79 R1 M3.051 O
./instances/North/g.22.18.gml N22 E29 R0 M0.088 O
./instances/North/g.25.37.gml N25 E24 R0 M0.071 O
./instances/North/g.12.138.gml N12 E20 R0 M0.07 O
./instances/North/g.25.5.gml N25 E32 R0 M0.083 O
./instances/North/g.46.4.gml N46 E69 R0 M0.14 O
./instances/North/g.21.31.gml N21 E20 R0 M0.048 O
./instances/North/g.13.34.gml N13 E41 D30 P30.79 R10 M1584.65 O
./instances/North/g.10.46.gml N10 E15 D14 P14.79 R1 M2.654 O
./instances/North/g.10.42.gml N10 E9 R0 M0.045 O
./instances/North/g.10.74.gml N10 E12 R0 M0.067 O
./instances/North/g.25.49.gml N25 E25 R0 M0.068 O
./instances/North/g.30.3.gml N30 E44 D31 P31.79 R1 M3.834 O
./instances/North/g.13.117.gml N13 E22 D20 P20.79 R1 M2.942 O
./instances/North/g.12.109.gml N12 E12 R0 M0.047 O
./instances/North/g.22.67.gml N22 E24 R0 M0.085 O
./instances/North/g.47.2.gml N47 E62 D60.4286 P60.79 R2 M37.136 O
./instances/North/g.22.68.gml N22 E24 R0 M0.074 O
./instances/North/g.14.65.gml N14 E13 R0 M0.038 O
./instances/North/g.13.81.gml N13 E12 R0 M0.038 O
./instances/North/g.10.7.gml N10 E12 R0 M0.031 O
./instances/North/g.17.31.gml N17 E23 R0 M0.065 O
./instances/North/g.18.13.gml N18 E17 R0 M0.044 O
./instances/North/g.16.63.gml N16 E25 D19 P19.79 R1 M3.501 O
./instances/North/g.11.69.gml N11 E14 R0 M0.032 O
./instances/North/g.55.23.gml N55 E105 D96.673 P84 M600543 F
./instances/North/g.10.39.gml N10 E19 R0 M0.086 O
./instances/North/g.28.5.gml N28 E34 R0 M0.098 O
./instances/North/g.18.19.gml N18 E24 R0 M0.08 O
./instances/North/g.25.52.gml N25 E25 R0 M0.076 O
./instances/North/g.12.118.gml N12 E20 D17 P17.79 R1 M3.724 O
./instances/North/g.13.47.gml N13 E12 R0 M0.062 O
./instances/North/g.44.1.gml N44 E61 D52.25 P52.79 R2 M48.891 O
./instances/North/g.63.22.gml N63 E102 R0 M0.165 O
./instances/North/g.13.48.gml N13 E51 D30 P28 M601178 F
./instances/North/g.91.0.gml N91 E92 R0 M0.253 O
./instances/North/g.59.0.gml N59 E84 D73 P73.79 R5 M20154.8 O
./instances/North/g.16.31.gml N16 E26 D21 P21.79 R1 M3.033 O
./instances/North/g.22.69.gml N22 E48 D39.5608 P37 M601446 F
./instances/North/g.33.7.gml N33 E37 R0 M0.102 O
./instances/North/g.20.1.gml N20 E42 D37 P37.79 R5 M9611.16 O
./instances/North/g.11.62.gml N11 E16 R0 M0.082 O
./instances/North/g.47.6.gml N47 E57 R0 M0.132 O
./instances/North/g.26.9.gml N26 E30 R0 M0.105 O
./instances/North/g.30.2.gml N30 E45 D32.4 P32.79 R2 M25.61 O
./instances/North/g.14.38.gml N14 E21 D18 P18.79 R1 M4.233 O
./instances/North/g.57.29.gml N57 E102 D90.1947 P87 M600872 F
./instances/North/g.14.59.gml N14 E14 R0 M0.053 O
./instances/North/g.13.7.gml N13 E12 R0 M0.048 O
./instances/North/g.38.4.gml N38 E45 R0 M0.122 O
./instances/North/g.23.2.gml N23 E22 R0 M0.069 O
./instances/North/g.19.31.gml N19 E26 D25 P25.79 R1 M3.137 O
./instances/North/g.76.1.gml N76 E106 D98.6 P98.79 R2 M77.471 O
./instances/North/g.32.11.gml N32 E43 D37 P37.79 R1 M3.901 O
./instances/North/g.21.15.gml N21 E29 D19 P19.79 R1 M2.601 O
./instances/North/g.18.21.gml N18 E23 D15 P15.79 R1 M2.586 O
./instances/North/g.32.17.gml N32 E31 R0 M0.09 O
./instances/North/g.21.40.gml N21 E20 R0 M0.066 O
./instances/North/g.12.111.gml N12 E24 D19.1724 P19.79 R3 M91.812 O
./instances/North/g.12.101.gml N12 E14 R0 M0.077 O
./instances/North/g.15.6.gml N15 E16 R0 M0.044 O
./instances/North/g.87.5.gml N87 E189 D140.374 P112 M600821 F
./instances/North/g.39.8.gml N39 E173 D93 P84 M601641 F
./instances/North/g.88.2.gml N88 E87 R0 M0.234 O
./instances/North/g.12.122.gml N12 E15 R0 M0.063 O
./instances/North/g.12.140.gml N12 E20 R0 M0.071 O
./instances/North/g.28.26.gml N28 E45 D33 P33.79 R1 M3.77 O
./instances/North/g.40.20.gml N40 E54 R0 M0.129 O
./instances/North/g.10.37.gml N10 E11 R0 M0.071 O
./instances/North/g.33.0.gml N33 E48 D33 P33.79 R1 M4.068 O
./instances/North/g.30.9.gml N30 E40 R0 M0.116 O
./instances/North/g.95.2.gml N95 E94 R0 M0.252 O
./instances/North/g.45.0.gml N45 E59 R0 M0.122 O
./instances/North/g.17.41.gml N17 E27 D25.6667 P25.79 R2 M10.528 O
./instances/North/g.32.9.gml N32 E31 R0 M0.093 O
./instances/North/g.37.15.gml N37 E48 R0 M0.128 O
./instances/North/g.39.30.gml N39 E64 D51.25 P51.79 R2 M30.069 O
./instances/North/g.84.2.gml N84 E86 R0 M0.247 O
./instances/North/g.24.8.gml N24 E31 R0 M0.098 O
./instances/North/g.23.11.gml N23 E26 R0 M0.099 O
./instances/North/g.77.5.gml N77 E108 D88.3016 P86 M600819 F
./instances/North/g.24.15.gml N24 E27 R0 M0.092 O
./instances/North/g.49.17.gml N49 E53 R0 M0.149 O
./instances/North/g.15.29.gml N15 E25 D12 P12.79 R1 M2.28 O
./instances/North/g.13.92.gml N13 E15 R0 M0.08 O
./instances/North/g.85.1.gml N85 E131 D98.5617 P93 M600738 F
./instances/North/g.28.20.gml N28 E156 D78 P78 M602198 F
./instances/North/g.37.4.gml N37 E52 D43 P43.79 R1 M4.107 O
./instances/North/g.51.5.gml N51 E61 D41 P41.79 R1 M5.164 O
./instances/North/g.79.5.gml N79 E113 R0 M0.231 O
./instances/North/g.40.27.gml N40 E39 R0 M0.109 O
./instances/North/g.14.40.gml N14 E14 R0 M0.049 O
./instances/North/g.10.85.gml N10 E17 D16 P16.79 R1 M3.586 O
./instances/North/g.23.17.gml N23 E28 R0 M0.097 O
./instances/North/g.23.76.gml N23 E38 D22.2143 P22.79 R6 M7616.98 O
./instances/North/g.14.20.gml N14 E27 D20.4 P20.79 R3 M62.665 O
./instances/North/g.36.5.gml N36 E48 R0 M0.123 O
./instances/North/g.69.0.gml N69 E68 R0 M0.192 O
./instances/North/g.24.41.gml N24 E44 D37.4286 P36 M607205 F
./instances/North/g.12.90.gml N12 E16 R0 M0.08 O
./instances/North/g.10.68.gml N10 E13 R0 M0.045 O
./instances/North/g.23.41.gml N23 E27 R0 M0.085 O
./instances/North/g.61.7.gml N61 E117 D108.079 P92 M601028 F
./instances/North/g.22.51.gml N22 E21 R0 M0.073 O
./instances/North/g.55.24.gml N55 E105 D96.6922 P85 M600612 F
./instances/North/g.79.3.gml N79 E79 R0 M0.219 O
./instances/North/g.26.8.gml N26 E32 R0 M0.096 O
./instances/North/g.12.79.gml N12 E26 D25 P25.79 R1 M4.149 O
./instances/North/g.25.45.gml N25 E44 D36 P36.79 R4 M624.047 O
./instances/North/g.79.0.gml N79 E95 D70 P70.79 R1 M8.686 O
./instances/North/g.33.1.gml N33 E46 D27 P27.79 R1 M3.524 O
./instances/North/g.35.0.gml N35 E43 R0 M0.125 O
./instances/North/g.33.6.gml N33 E39 R0 M0.123 O
./instances/North/g.11.25.gml N11 E24 D20.4 P20.79 R3 M61.056 O
./instances/North/g.33.5.gml N33 E35 R0 M0.108 O
./instances/North/g.49.16.gml N49 E81 R0 M0.157 O
./instances/North/g.46.5.gml N46 E59 D43 P43.79 R3 M601.456 O
./instances/North/g.24.0.gml N24 E30 R0 M0.102 O
./instances/North/g.90.3.gml N90 E89 R0 M0.193 O
./instances/North/g.26.24.gml N26 E31 R0 M0.094 O
./instances/North/g.85.3.gml N85 E97 D29 P29.79 R1 M3.566 O
./instances/North/g.14.55.gml N14 E13 R0 M0.057 O
./instances/North/g.21.34.gml N21 E22 R0 M0.056 O
./instances/North/g.35.20.gml N35 E34 R0 M0.101 O
./instances/North/g.36.0.gml N36 E45 R0 M0.121 O
./instances/North/g.49.8.gml N49 E61 D21 P21.79 R1 M3.143 O
./instances/North/g.28.2.gml N28 E37 D27 P27.79 R1 M3.266 O
./instances/North/g.12.31.gml N12 E23 D21 P21.79 R1 M3.157 O
./instances/North/g.46.6.gml N46 E48 R0 M0.13 O
./instances/North/g.64.16.gml N64 E68 R0 M0.177 O
./instances/North/g.25.34.gml N25 E44 D36 P36.79 R4 M749.097 O
./instances/North/g.23.121.gml N23 E24 R0 M0.094 O
./instances/North/g.45.8.gml N45 E57 R0 M0.159 O
./instances/North/g.22.76.gml N22 E34 D28 P28.79 R1 M3.38 O
./instances/North/g.20.2.gml N20 E32 R0 M0.094 O
./instances/North/g.73.8.gml N73 E101 D59.5 P59.79 R3 M34.39 O
./instances/North/g.25.55.gml N25 E46 D41 P41.79 R5 M21255.4 O
./instances/North/g.44.14.gml N44 E54 R0 M0.136 O
./instances/North/g.48.19.gml N48 E64 R0 M0.162 O
./instances/North/g.41.12.gml N41 E44 R0 M0.111 O
./instances/North/g.33.16.gml N33 E63 D51.8919 P51 M601908 F
./instances/North/g.21.33.gml N21 E30 D20.7143 P20.79 R2 M14.744 O
./instances/North/g.57.0.gml N57 E77 D66 P66.79 R2 M9.394 O
./instances/North/g.19.35.gml N19 E19 R0 M0.066 O
./instances/North/g.48.4.gml N48 E63 D60.4286 P60.79 R2 M54.143 O
./instances/North/g.20.28.gml N20 E30 R0 M0.105 O
./instances/North/g.55.26.gml N55 E65 D41.7 P41.79 R2 M22.642 O
./instances/North/g.37.6.gml N37 E41 R0 M0.12 O
./instances/North/g.25.40.gml N25 E35 D29.75 P29.79 R2 M11.415 O
./instances/North/g.25.26.gml N25 E35 D29.75 P29.79 R2 M12.999 O
./instances/North/g.99.0.gml N99 E154 D136 P136.79 R3 M19.838 O
./instances/North/g.48.31.gml N48 E48 R0 M0.134 O
./instances/North/g.36.29.gml N36 E37 R0 M0.094 O
./instances/North/g.86.3.gml N86 E189 D144.427 P116 M600936 F
./instances/North/g.35.15.gml N35 E67 D24.6667 P24.79 D26.6667 P26.79 R8 M4779.64 O
./instances/North/g.22.15.gml N22 E22 R0 M0.061 O
./instances/North/g.27.7.gml N27 E26 R0 M0.072 O
./instances/North/g.18.5.gml N18 E18 R0 M0.057 O
./instances/North/g.35.9.gml N35 E143 D87 P71 M601078 F
./instances/North/g.26.2.gml N26 E33 R0 M0.1 O
./instances/North/g.28.1.gml N28 E41 R0 M0.114 O
./instances/North/g.44.19.gml N44 E78 D55 P55.79 R8 M499738 O
./instances/North/g.36.7.gml N36 E42 R0 M0.125 O
./instances/North/g.11.76.gml N11 E20 R0 M0.081 O
./instances/North/g.13.84.gml N13 E17 R0 M0.076 O
./instances/North/g.48.8.gml N48 E59 R0 M0.149 O
./instances/North/g.26.3.gml N26 E31 R0 M0.087 O
./instances/North/g.34.9.gml N34 E41 D22 P22.79 R1 M3.247 O
./instances/North/g.34.12.gml N34 E33 R0 M0.102 O
./instances/North/g.17.21.gml N17 E26 R0 M0.068 O
./instances/North/g.69.1.gml N69 E83 R0 M0.172 O
./instances/North/g.22.42.gml N22 E25 R0 M0.088 O
./instances/North/g.41.0.gml N41 E42 R0 M0.077 O
./instances/North/g.23.119.gml N23 E24 R0 M0.07 O
./instances/North/g.12.40.gml N12 E32 D27 P27.79 R5 M2562.2 O
./instances/North/g.56.2.gml N56 E106 D96.6306 P87 M600965 F
./instances/North/g.47.9.gml N47 E62 R0 M0.133 O
./instances/North/g.22.35.gml N22 E40 D23 P22.79 M607253 F
./instances/North/g.11.46.gml N11 E14 R0 M0.072 O
./instances/North/g.10.75.gml N10 E12 R0 M0.064 O
./instances/North/g.19.38.gml N19 E19 R0 M0.059 O
./instances/North/g.11.16.gml N11 E47 D27 P27.79 R20 M46.848 O
./instances/North/g.13.9.gml N13 E12 R0 M0.063 O
./instances/North/g.21.2.gml N21 E22 R0 M0.067 O
./instances/North/g.23.14.gml N23 E27 R0 M0.098 O
./instances/North/g.62.3.gml N62 E120 D109.98 P96 M600978 F
./instances/North/g.79.7.gml N79 E147 D101.342 P87 M601107 F
./instances/North/g.16.65.gml N16 E15 R0 M0.061 O
./instances/North/g.36.3.gml N36 E44 R0 M0.117 O
./instances/North/g.26.13.gml N26 E45 D36.4 P36.79 R4 M529.332 O
./instances/North/g.38.3.gml N38 E44 R0 M0.116 O
./instances/North/g.18.1.gml N18 E33 D30 P30.79 R3 M145.702 O
./instances/North/g.16.58.gml N16 E16 R0 M0.052 O
./instances/North/g.11.55.gml N11 E10 R0 M0.048 O
./instances/North/g.61.4.gml N61 E116 D105.894 P91 M601027 F
./instances/North/g.35.7.gml N35 E41 R0 M0.127 O
./instances/North/g.21.14.gml N21 E20 R0 M0.076 O
./instances/North/g.18.8.gml N18 E22 R0 M0.078 O
./instances/North/g.64.17.gml N64 E92 D52.635 P52.79 R4 M1889.06 O
./instances/North/g.71.5.gml N71 E86 R0 M0.184 O
./instances/North/g.13.52.gml N13 E33 D27 P27.79 R5 M2672.24 O
./instances/North/g.16.8.gml N16 E17 R0 M0.058 O
./instances/North/g.46.11.gml N46 E61 R0 M0.144 O
./instances/North/g.52.4.gml N52 E53 R0 M0.136 O
./instances/North/g.29.3.gml N29 E40 R0 M0.106 O
./instances/North/g.11.64.gml N11 E13 R0 M0.073 O
./instances/North/g.25.13.gml N25 E28 R0 M0.097 O
./instances/North/g.61.35.gml N61 E60 R0 M0.175 O
./instances/North/g.41.3.gml N41 E48 D28.6667 P28.79 R2 M10.536 O
./instances/North/g.50.7.gml N50 E75 D37.6667 P37.79 R7 M109869 O
./instances/North/g.11.63.gml N11 E17 R0 M0.074 O
./instances/North/g.25.8.gml N25 E28 R0 M0.097 O
./instances/North/g.14.6.gml N14 E18 R0 M0.074 O
./instances/North/g.12.91.gml N12 E27 D26 P26.79 R1 M3.393 O
./instances/North/g.57.8.gml N57 E110 D101.326 P90 M601003 F
./instances/North/g.85.8.gml N85 E97 D29 P29.79 R1 M3.733 O
./instances/North/g.96.9.gml N96 E95 R0 M0.246 O
./instances/North/g.37.1.gml N37 E47 R0 M0.114 O
./instances/North/g.12.9.gml N12 E17 R0 M0.065 O
./instances/North/g.16.95.gml N16 E22 R0 M0.083 O
./instances/North/g.61.55.gml N61 E79 D43.6667 P43.79 R2 M12.929 O
./instances/North/g.31.8.gml N31 E58 D52 P52.79 R6 M75552.3 O
./instances/North/g.73.9.gml N73 E91 R0 M0.217 O
./instances/North/g.48.24.gml N48 E48 R0 M0.126 O
./instances/North/g.28.9.gml N28 E27 R0 M0.076 O
./instances/North/g.12.88.gml N12 E33 D28 P28.79 R5 M14612.9 O
./instances/North/g.22.25.gml N22 E21 R0 M0.074 O
./instances/North/g.12.133.gml N12 E17 R0 M0.068 O
./instances/North/g.12.108.gml N12 E16 D15 P15.79 R1 M2.855 O
./instances/North/g.11.21.gml N11 E10 R0 M0.053 O
./instances/North/g.18.6.gml N18 E20 R0 M0.078 O
./instances/North/g.22.62.gml N22 E46 D40 P40.79 R4 M329.274 O
./instances/North/g.11.2.gml N11 E12 R0 M0.077 O
./instances/North/g.39.44.gml N39 E72 D65.7509 P65 M601038 F
./instances/North/g.92.3.gml N92 E91 R0 M0.254 O
./instances/North/g.16.59.gml N16 E28 R0 M0.07 O
./instances/North/g.30.26.gml N30 E40 D29.75 P29.79 R2 M11.958 O
./instances/North/g.31.37.gml N31 E46 D41 P41.79 R1 M6.641 O
./instances/North/g.19.12.gml N19 E22 R0 M0.089 O
./instances/North/g.87.4.gml N87 E189 D140.328 P112 M600861 F
./instances/North/g.19.36.gml N19 E30 R0 M0.088 O
./instances/North/g.69.2.gml N69 E72 R0 M0.206 O
./instances/North/g.45.1.gml N45 E47 R0 M0.112 O
./instances/North/g.35.4.gml N35 E43 R0 M0.11 O
./instances/North/g.22.20.gml N22 E27 R0 M0.086 O
./instances/North/g.79.1.gml N79 E79 R0 M0.208 O
./instances/North/g.74.2.gml N74 E114 D97.2 P97.79 R5 M16767.8 O
./instances/North/g.16.60.gml N16 E35 D25 P24.79 M635569 F
./instances/North/g.39.29.gml N39 E48 R0 M0.138 O
./instances/North/g.56.0.gml N56 E55 R0 M0.156 O
./instances/North/g.10.27.gml N10 E21 D17.5 P17.79 R3 M53.357 O
./instances/North/g.14.0.gml N14 E14 R0 M0.054 O
./instances/North/g.16.64.gml N16 E29 D28 P28.79 R1 M2.676 O
./instances/North/g.12.107.gml N12 E23 D21 P21 R1 M3.129 O
./instances/North/g.16.52.gml N16 E15 R0 M0.056 O
./instances/North/g.27.12.gml N27 E36 R0 M0.106 O
./instances/North/g.13.31.gml N13 E20 R0 M0.072 O
./instances/North/g.18.41.gml N18 E17 R0 M0.058 O
./instances/North/g.27.9.gml N27 E27 R0 M0.08 O
./instances/North/g.20.5.gml N20 E21 R0 M0.088 O
./instances/North/g.45.9.gml N45 E45 R0 M0.13 O
./instances/North/g.19.40.gml N19 E22 R0 M0.083 O
./instances/North/g.24.36.gml N24 E29 R0 M0.079 O
./instances/North/g.16.23.gml N16 E15 R0 M0.054 O
./instances/North/g.64.8.gml N64 E122 D112.104 P97 M600817 F
./instances/North/g.28.6.gml N28 E35 R0 M0.111 O
./instances/North/g.39.23.gml N39 E48 R0 M0.121 O
./instances/North/g.12.135.gml N12 E11 R0 M0.044 O
./instances/North/g.24.46.gml N24 E40 D36 P36.79 R1 M4.474 O
./instances/North/g.26.4.gml N26 E27 R0 M0.068 O
./instances/North/g.28.7.gml N28 E28 R0 M0.075 O
./instances/North/g.23.15.gml N23 E24 R0 M0.093 O
./instances/North/g.56.9.gml N56 E73 R0 M0.18 O
./instances/North/g.24.34.gml N24 E39 D32.5 P32.79 R2 M19.544 O
./instances/North/g.80.1.gml N80 E94 D62 P62.79 R1 M6.953 O
./instances/North/g.14.23.gml N14 E25 D18.5 P18.79 R2 M8.533 O
./instances/North/g.15.41.gml N15 E26 D21 P21.79 R1 M3.315 O
./instances/North/g.47.27.gml N47 E79 D61.9032 P60 M601073 F
./instances/North/g.19.19.gml N19 E18 R0 M0.066 O
./instances/North/g.47.5.gml N47 E60 R0 M0.125 O
./instances/North/g.39.46.gml N39 E49 D14.5 P14.79 R3 M37.223 O
./instances/North/g.38.20.gml N38 E50 R0 M0.134 O
./instances/North/g.57.22.gml N57 E100 D85.5521 P78 M602062 F
./instances/North/g.31.36.gml N31 E41 D30.6429 P30.79 R2 M30.622 O
./instances/North/g.24.43.gml N24 E69 D59.3549 P53 M601462 F
./instances/North/g.13.120.gml N13 E12 R0 M0.056 O
./instances/North/g.94.3.gml N94 E144 D93 P93.79 R6 M47309.7 O
./instances/North/g.10.78.gml N10 E10 R0 M0.043 O
./instances/North/g.18.12.gml N18 E20 R0 M0.049 O
./instances/North/g.19.41.gml N19 E22 R0 M0.074 O
./instances/North/g.12.92.gml N12 E11 R0 M0.046 O
./instances/North/g.27.0.gml N27 E34 R0 M0.097 O
./instances/North/g.28.25.gml N28 E42 R0 M0.107 O
./instances/North/g.23.4.gml N23 E26 R0 M0.096 O
./instances/North/g.14.31.gml N14 E13 R0 M0.052 O
./instances/North/g.11.68.gml N11 E13 R0 M0.069 O
./instances/North/g.13.38.gml N13 E15 R0 M0.039 O
./instances/North/g.26.20.gml N26 E26 R0 M0.071 O
./instances/North/g.15.10.gml N15 E20 R0 M0.065 O
./instances/North/g.74.4.gml N74 E77 R0 M0.217 O
./instances/North/g.47.23.gml N47 E53 R0 M0.149 O
./instances/North/g.95.3.gml N95 E99 R0 M0.229 O
./instances/North/g.11.71.gml N11 E19 D17 P17.79 R1 M2.657 O
./instances/North/g.35.10.gml N35 E39 R0 M0.109 O
./instances/North/g.15.49.gml N15 E14 R0 M0.051 O
./instances/North/g.13.36.gml N13 E15 R0 M0.072 O
./instances/North/g.30.24.gml N30 E29 R0 M0.09 O
./instances/North/g.14.57.gml N14 E22 D16.5 P16.79 R2 M7.436 O
./instances/North/g.24.29.gml N24 E27 R0 M0.093 O
./instances/North/g.43.20.gml N43 E43 R0 M0.111 O
./instances/North/g.40.7.gml N40 E49 R0 M0.124 O
./instances/North/g.12.98.gml N12 E23 D18.4 P18.79 R3 M56.765 O
./instances/North/g.48.9.gml N48 E68 D34.3333 P34.79 R2 M17.647 O
./instances/North/g.25.0.gml N25 E34 R0 M0.104 O
./instances/North/g.12.146.gml N12 E19 R0 M0.075 O
./instances/North/g.15.32.gml N15 E16 R0 M0.051 O
./instances/North/g.82.1.gml N82 E82 R0 M0.217 O
./instances/North/g.63.18.gml N63 E121 D112.088 P97 M601046 F
./instances/North/g.12.78.gml N12 E16 D9 P9.79 R1 M2.192 O
./instances/North/g.32.21.gml N32 E59 D52 P52.79 R6 M74524.3 O
./instances/North/g.11.66.gml N11 E16 R0 M0.077 O
./instances/North/g.83.3.gml N83 E82 R0 M0.222 O
./instances/North/g.17.34.gml N17 E24 D15 P15.79 R1 M2.367 O
./instances/North/g.61.54.gml N61 E79 D43.6667 P43.79 R2 M12.695 O
./instances/North/g.31.29.gml N31 E72 D64.7079 P63 M601250 F
./instances/North/g.23.20.gml N23 E33 R0 M0.099 O
./instances/North/g.11.45.gml N11 E13 R0 M0.04 O
./instances/North/g.42.0.gml N42 E59 D40 P40.79 R1 M4.21 O
./instances/North/g.22.50.gml N22 E23 R0 M0.076 O
./instances/North/g.12.126.gml N12 E20 R0 M0.07 O
./instances/North/g.11.20.gml N11 E10 R0 M0.056 O
./instances/North/g.64.7.gml N64 E134 D84 P65 M601086 F
./instances/North/g.37.8.gml N37 E68 D62 P62.79 R6 M104552 O
./instances/North/g.25.4.gml N25 E28 R0 M0.101 O
./instances/North/g.23.72.gml N23 E25 R0 M0.065 O
./instances/North/g.22.27.gml N22 E21 R0 M0.049 O
./instances/North/g.10.45.gml N10 E11 R0 M0.036 O
./instances/North/g.37.3.gml N37 E50 R0 M0.092 O
./instances/North/g.41.25.gml N41 E99 D83 P79 M608569 F
./instances/North/g.18.37.gml N18 E17 R0 M0.066 O
./instances/North/g.29.2.gml N29 E36 R0 M0.104 O
./instances/North/g.24.47.gml N24 E47 D43 P43.79 R1 M5.977 O
./instances/North/g.24.3.gml N24 E30 R0 M0.094 O
./instances/North/g.14.34.gml N14 E21 D15 P15.79 R1 M3.042 O
./instances/North/g.10.17.gml N10 E9 R0 M0.045 O
./instances/North/g.99.2.gml N99 E150 D139.106 P132 M601582 F
./instances/North/g.23.88.gml N23 E33 R0 M0.101 O
./instances/North/g.16.9.gml N16 E21 D11 P11.79 R1 M2.732 O
./instances/North/g.13.83.gml N13 E12 R0 M0.05 O
./instances/North/g.13.69.gml N13 E12 R0 M0.05 O
./instances/North/g.20.52.gml N20 E19 R0 M0.062 O
./instances/North/g.70.1.gml N70 E119 D83 P83.79 R8 M82060.4 O
./instances/North/g.61.31.gml N61 E117 D108.142 P92 M600886 F
./instances/North/g.28.30.gml N28 E32 R0 M0.103 O
./instances/North/g.18.34.gml N18 E21 R0 M0.073 O
./instances/North/g.30.4.gml N30 E39 R0 M0.113 O
./instances/North/g.11.73.gml N11 E13 R0 M0.035 O
./instances/North/g.13.45.gml N13 E12 R0 M0.049 O
./instances/North/g.18.17.gml N18 E18 R0 M0.078 O
./instances/North/g.10.50.gml N10 E13 R0 M0.058 O
./instances/North/g.22.4.gml N22 E31 R0 M0.086 O
./instances/North/g.38.19.gml N38 E37 R0 M0.1 O
./instances/North/g.12.76.gml N12 E32 D27 P27.79 R5 M2684.13 O
./instances/North/g.61.40.gml N61 E63 R0 M0.16 O
./instances/North/g.82.4.gml N82 E164 D125.573 P121 M600792 F
./instances/North/g.25.53.gml N25 E30 R0 M0.095 O
./instances/North/g.23.81.gml N23 E67 D57.3056 P49 M601423 F
./instances/North/g.13.54.gml N13 E19 D18 P18.79 R1 M2.784 O
./instances/North/g.17.17.gml N17 E16 R0 M0.059 O
./instances/North/g.100.1.gml N100 E191 D122.405 P110 M600933 F
./instances/North/g.14.60.gml N14 E16 R0 M0.07 O
./instances/North/g.17.26.gml N17 E20 R0 M0.075 O
./instances/North/g.33.12.gml N33 E36 R0 M0.104 O
./instances/North/g.22.0.gml N22 E32 R0 M0.079 O
./instances/North/g.62.1.gml N62 E68 R0 M0.134 O
./instances/North/g.57.6.gml N57 E78 R0 M0.159 O
./instances/North/g.17.8.gml N17 E24 R0 M0.075 O
./instances/North/g.64.9.gml N64 E68 R0 M0.162 O
./instances/North/g.26.29.gml N26 E39 D29 P29.79 R1 M3.311 O
./instances/North/g.68.1.gml N68 E68 R0 M0.182 O
./instances/North/g.33.4.gml N33 E38 R0 M0.11 O
./instances/North/g.15.47.gml N15 E16 R0 M0.047 O
./instances/North/g.92.1.gml N92 E142 D129.719 P128 M601132 F
./instances/North/g.22.49.gml N22 E31 D24 P24.79 R1 M2.769 O
./instances/North/g.25.21.gml N25 E26 R0 M0.073 O
./instances/North/g.10.28.gml N10 E13 R0 M0.035 O
./instances/North/g.81.0.gml N81 E97 D70 P70.79 R1 M8.374 O
./instances/North/g.43.15.gml N43 E42 R0 M0.116 O
./instances/North/g.32.22.gml N32 E38 R0 M0.117 O
./instances/North/g.40.5.gml N40 E56 R0 M0.121 O
./instances/North/g.10.80.gml N10 E17 D15 P15.79 R1 M2.307 O
./instances/North/g.14.58.gml N14 E22 D16.5 P16.79 R2 M9.804 O
./instances/North/g.19.4.gml N19 E24 R0 M0.088 O
./instances/North/g.11.61.gml N11 E12 R0 M0.042 O
./instances/North/g.13.53.gml N13 E31 D28 P28.79 R3 M172.425 O
./instances/North/g.11.24.gml N11 E15 R0 M0.044 O
./instances/North/g.11.6.gml N11 E12 R0 M0.045 O
./instances/North/g.57.5.gml N57 E165 D99 P81 M602739 F
./instances/North/g.35.26.gml N35 E44 D29 P29.79 R1 M3.386 O
./instances/North/g.20.37.gml N20 E19 R0 M0.071 O
./instances/North/g.25.1.gml N25 E184 D69 P69 M603185 F
./instances/North/g.19.45.gml N19 E19 R0 M0.062 O
./instances/North/g.40.12.gml N40 E49 R0 M0.123 O
./instances/North/g.87.6.gml N87 E87 R0 M0.236 O
./instances/North/g.23.100.gml N23 E31 D23 P23.79 R1 M2.965 O
./instances/North/g.31.31.gml N31 E34 R0 M0.104 O
./instances/North/g.17.4.gml N17 E20 R0 M0.074 O
./instances/North/g.19.18.gml N19 E18 R0 M0.058 O
./instances/North/g.12.141.gml N12 E16 R0 M0.063 O
./instances/North/g.15.48.gml N15 E26 R0 M0.078 O
./instances/North/g.28.22.gml N28 E27 R0 M0.074 O
./instances/North/g.35.25.gml N35 E36 R0 M0.092 O
./instances/North/g.61.3.gml N61 E97 D56.5362 P53 M601459 F
./instances/North/g.18.29.gml N18 E20 R0 M0.087 O
./instances/North/g.52.2.gml N52 E62 R0 M0.143 O
./instances/North/g.38.5.gml N38 E56 R0 M0.116 O
./instances/North/g.46.16.gml N46 E62 R0 M0.153 O
./instances/North/g.29.4.gml N29 E36 R0 M0.095 O
./instances/North/g.10.90.gml N10 E15 R0 M0.061 O
./instances/North/g.13.30.gml N13 E14 R0 M0.054 O
./instances/North/g.58.4.gml N58 E89 D47.5659 P47 M601553 F
./instances/North/g.20.41.gml N20 E30 D19 P19.79 R1 M2.622 O
./instances/North/g.56.4.gml N56 E103 D72.03 P69 M601197 F
./instances/North/g.14.62.gml N14 E37 D27 P27.79 R8 M183967 O
./instances/North/g.12.64.gml N12 E12 R0 M0.047 O
./instances/North/g.47.8.gml N47 E62 D51 P51.79 R1 M5.922 O
./instances/North/g.100.3.gml N100 E103 R0 M0.284 O
./instances/North/g.11.22.gml N11 E10 R0 M0.045 O
./instances/North/g.15.50.gml N15 E20 R0 M0.047 O
./instances/North/g.54.1.gml N54 E101 D92.1004 P83 M600896 F
./instances/North/g.53.3.gml N53 E64 D33 P33.79 R1 M3.853 O
./instances/North/g.44.10.gml N44 E52 R0 M0.119 O
./instances/North/g.20.34.gml N20 E23 R0 M0.076 O
./instances/North/g.32.1.gml N32 E41 R0 M0.128 O
./instances/North/g.49.19.gml N49 E64 D61.3333 P61.79 R2 M61.905 O
./instances/North/g.19.8.gml N19 E22 R0 M0.087 O
./instances/North/g.44.15.gml N44 E58 D47 P47.79 R1 M5.664 O
./instances/North/g.80.5.gml N80 E105 D44 P44.79 R1 M4.743 O
./instances/North/g.26.32.gml N26 E31 R0 M0.096 O
./instances/North/g.21.0.gml N21 E20 R0 M0.063 O
./instances/North/g.37.20.gml N37 E75 D59.8008 P58 M601496 F
./instances/North/g.58.0.gml N58 E82 D73.5 P73.79 R3 M205.746 O
./instances/North/g.23.9.gml N23 E26 R0 M0.09 O
./instances/North/g.38.21.gml N38 E60 R0 M0.133 O
./instances/North/g.15.40.gml N15 E26 D20.3333 P20.79 R2 M12.227 O
./instances/North/g.21.8.gml N21 E24 R0 M0.068 O
./instances/North/g.24.45.gml N24 E25 R0 M0.049 O
./instances/North/g.43.23.gml N43 E44 R0 M0.087 O
./instances/North/g.40.9.gml N40 E60 R0 M0.092 O
./instances/North/g.66.6.gml N66 E139 D114.488 P95 M601116 F
./instances/North/g.81.16.gml N81 E80 R0 M0.223 O
./instances/North/g.23.107.gml N23 E33 D31.5 P31.79 R2 M20.447 O
./instances/North/g.15.12.gml N15 E14 R0 M0.047 O
./instances/North/g.32.2.gml N32 E42 R0 M0.093 O
./instances/North/g.21.35.gml N21 E44 D27 P27.79 R8 M187248 O
./instances/North/g.11.60.gml N11 E10 R0 M0.052 O
./instances/North/g.49.6.gml N49 E52 R0 M0.146 O
./instances/North/g.14.47.gml N14 E15 R0 M0.047 O
./instances/North/g.13.67.gml N13 E12 R0 M0.047 O
./instances/North/g.52.3.gml N52 E51 R0 M0.132 O
./instances/North/g.12.52.gml N12 E12 R0 M0.042 O
./instances/North/g.27.14.gml N27 E40 D33.5 P33.79 R2 M27.225 O
./instances/North/g.15.22.gml N15 E28 D20.4 P20.79 R3 M54.273 O
./instances/North/g.21.24.gml N21 E28 R0 M0.073 O
./instances/North/g.23.7.gml N23 E26 R0 M0.066 O
./instances/North/g.89.0.gml N89 E93 R0 M0.168 O
./instances/North/g.10.61.gml N10 E17 D16 P16.79 R1 M2.199 O
./instances/North/g.38.15.gml N38 E55 D36.0588 P36.79 R4 M1449.25 O
./instances/North/g.42.5.gml N42 E109 D75 P55 M601862 F
./instances/North/g.43.12.gml N43 E46 R0 M0.147 O
./instances/North/g.42.3.gml N42 E59 D39.5 P39.79 R2 M20.966 O
./instances/North/g.36.4.gml N36 E48 R0 M0.128 O
./instances/North/g.38.16.gml N38 E46 R0 M0.128 O
./instances/North/g.22.8.gml N22 E21 R0 M0.063 O
./instances/North/g.10.14.gml N10 E10 R0 M0.037 O
./instances/North/g.11.28.gml N11 E12 R0 M0.041 O
./instances/North/g.10.88.gml N10 E20 D17.6667 P17.79 R2 M6.363 O
./instances/North/g.43.6.gml N43 E51 R0 M0.13 O
./instances/North/g.66.3.gml N66 E98 D52 P52.79 R7 M135720 O
./instances/North/g.39.9.gml N39 E106 D66 P52 M603439 F
./instances/North/g.20.39.gml N20 E31 R0 M0.101 O
./instances/North/g.75.7.gml N75 E74 R0 M0.205 O
./instances/North/g.35.24.gml N35 E36 R0 M0.089 O
./instances/North/g.39.1.gml N39 E49 R0 M0.104 O
./instances/North/g.30.6.gml N30 E33 R0 M0.11 O
./instances/North/g.13.94.gml N13 E32 D28 P28.79 R4 M570.573 O
./instances/North/g.14.7.gml N14 E13 R0 M0.043 O
./instances/North/g.10.25.gml N10 E28 D18 P18.79 R8 M4.751 O
./instances/North/g.37.9.gml N37 E43 R0 M0.123 O
./instances/North/g.13.51.gml N13 E51 D30 P28 M601139 F
./instances/North/g.86.5.gml N86 E136 D120 P120.79 R3 M11.907 O
./instances/North/g.93.0.gml N93 E93 R0 M0.161 O
./instances/North/g.54.8.gml N54 E68 R0 M0.105 O
./instances/North/g.13.87.gml N13 E19 R0 M0.058 O
./instances/North/g.26.5.gml N26 E33 R0 M0.076 O
./instances/North/g.19.21.gml N19 E20 R0 M0.041 O
./instances/North/g.80.4.gml N80 E94 D62 P62.79 R1 M5.51 O
./instances/North/g.11.35.gml N11 E10 R0 M0.037 O
./instances/North/g.10.24.gml N10 E13 R0 M0.031 O
./instances/North/g.74.1.gml N74 E85 D50 P50.79 R1 M4.087 O
./instances/North/g.17.12.gml N17 E16 R0 M0.043 O
./instances/North/g.25.9.gml N25 E29 R0 M0.064 O
./instances/North/g.20.49.gml N20 E36 D31 P31.79 R1 M2.619 O
./instances/North/g.58.3.gml N58 E111 D101.335 P90 M600866 F
./instances/North/g.15.11.gml N15 E16 R0 M0.051 O
./instances/North/g.25.12.gml N25 E28 R0 M0.089 O
./instances/North/g.36.8.gml N36 E50 R0 M0.11 O
./instances/North/g.61.11.gml N61 E116 D107.258 P93 M600870 F
./instances/North/g.18.9.gml N18 E19 R0 M0.083 O
./instances/North/g.30.11.gml N30 E41 R0 M0.104 O
./instances/North/g.16.70.gml N16 E15 R0 M0.053 O
./instances/North/g.18.2.gml N18 E27 R0 M0.082 O
./instances/North/g.20.9.gml N20 E19 R0 M0.061 O
./instances/North/g.55.30.gml N55 E130 D106.549 P97 M600579 F
./instances/North/g.14.61.gml N14 E16 R0 M0.072 O
./instances/North/g.15.52.gml N15 E19 R0 M0.045 O
./instances/North/g.42.20.gml N42 E78 D56.541 P53 M601463 F
./instances/North/g.42.26.gml N42 E47 R0 M0.14 O
./instances/North/g.10.58.gml N10 E15 R0 M0.056 O
./instances/North/g.49.5.gml N49 E65 R0 M0.136 O
./instances/North/g.16.81.gml N16 E23 R0 M0.074 O
./instances/North/g.18.30.gml N18 E26 D16 P16.79 R1 M3.498 O
./instances/North/g.24.26.gml N24 E26 R0 M0.091 O
./instances/North/g.66.8.gml N66 E88 D47 P47.79 R1 M4.157 O
./instances/North/g.69.3.gml N69 E68 R0 M0.202 O
./instances/North/g.17.30.gml N17 E82 D45 P45 M602669 F
./instances/North/g.16.50.gml N16 E27 R0 M0.081 O
./instances/North/g.60.0.gml N60 E92 D48.6848 P44 M601642 F
./instances/North/g.28.14.gml N28 E33 R0 M0.112 O
./instances/North/g.48.3.gml N48 E72 D69 P69.79 R3 M522.304 O
./instances/North/g.47.26.gml N47 E71 D66 P66.79 R1 M9.546 O
./instances/North/g.57.14.gml N57 E110 D101.334 P90 M600846 F
./instances/North/g.16.21.gml N16 E17 R0 M0.083 O
./instances/North/g.19.32.gml N19 E19 R0 M0.07 O
./instances/North/g.39.7.gml N39 E173 D93 P84 M601110 F
./instances/North/g.63.9.gml N63 E121 D112.064 P97 M600799 F
./instances/North/g.31.3.gml N31 E36 R0 M0.113 O
./instances/North/g.12.102.gml N12 E14 R0 M0.041 O
./instances/North/g.34.7.gml N34 E33 R0 M0.095 O
./instances/North/g.10.20.gml N10 E21 D19.6667 P19.79 R2 M7.306 O
./instances/North/g.10.92.gml N10 E9 R0 M0.049 O
./instances/North/g.14.22.gml N14 E25 D17.5 P17.79 R3 M51.95 O
./instances/North/g.31.1.gml N31 E35 R0 M0.119 O
./instances/North/g.14.36.gml N14 E15 R0 M0.05 O
./instances/North/g.63.8.gml N63 E121 D112.105 P97 M600982 F
./instances/North/g.15.28.gml N15 E65 D39 P38 M602269 F
./instances/North/g.24.30.gml N24 E27 R0 M0.099 O
./instances/North/g.43.14.gml N43 E46 R0 M0.134 O
./instances/North/g.24.16.gml N24 E31 R0 M0.088 O
./instances/North/g.24.35.gml N24 E39 D32.5 P32.79 R2 M15.5 O
./instances/North/g.10.13.gml N10 E10 R0 M0.049 O
./instances/North/g.27.4.gml N27 E33 R0 M0.106 O
./instances/North/g.29.9.gml N29 E110 D69 P56 M601891 F
./instances/North/g.28.12.gml N28 E33 R0 M0.109 O
./instances/North/g.86.2.gml N86 E122 D72.5 P72.79 R2 M55.337 O
./instances/North/g.41.4.gml N41 E40 R0 M0.113 O
./instances/North/g.20.3.gml N20 E20 R0 M0.055 O
./instances/North/g.38.6.gml N38 E57 R0 M0.114 O
./instances/North/g.20.40.gml N20 E27 R0 M0.084 O
./instances/North/g.22.41.gml N22 E25 R0 M0.08 O
./instances/North/g.13.86.gml N13 E20 D17 P17.79 R1 M4.64 O
./instances/North/g.56.5.gml N56 E81 D59 P59.79 R4 M9453.27 O
./instances/North/g.10.31.gml N10 E25 D22.0741 P22.79 R3 M46.654 O
./instances/North/g.16.55.gml N16 E17 R0 M0.057 O
./instances/North/g.23.21.gml N23 E38 R0 M0.101 O
./instances/North/g.14.68.gml N14 E18 R0 M0.072 O
./instances/North/g.35.2.gml N35 E48 R0 M0.096 O
./instances/North/g.43.24.gml N43 E42 R0 M0.112 O
./instances/North/g.12.62.gml N12 E25 D23 P23.79 R1 M3.998 O
./instances/North/g.20.30.gml N20 E31 R0 M0.098 O
./instances/North/g.42.27.gml N42 E42 R0 M0.107 O
./instances/North/g.18.11.gml N18 E26 R0 M0.084 O
./instances/North/g.21.12.gml N21 E21 R0 M0.057 O
./instances/North/g.30.28.gml N30 E35 R0 M0.107 O
./instances/North/g.26.10.gml N26 E25 R0 M0.071 O
./instances/North/g.55.6.gml N55 E111 D85.5781 P81 M600638 F
./instances/North/g.37.17.gml N37 E50 R0 M0.148 O
./instances/North/g.20.50.gml N20 E45 D35 P35.79 R8 M444339 O
./instances/North/g.10.71.gml N10 E10 R0 M0.055 O
./instances/North/g.12.105.gml N12 E19 R0 M0.069 O
./instances/North/g.12.45.gml N12 E12 R0 M0.048 O
./instances/North/g.13.79.gml N13 E19 D16 P16.79 R1 M2.857 O
./instances/North/g.11.57.gml N11 E11 R0 M0.041 O
./instances/North/g.11.23.gml N11 E24 D23 P23.79 R1 M4.071 O
./instances/North/g.89.1.gml N89 E94 R0 M0.264 O
./instances/North/g.20.51.gml N20 E21 R0 M0.054 O
./instances/North/g.23.108.gml N23 E33 D32 P32.79 R1 M3.984 O
./instances/North/g.77.1.gml N77 E76 R0 M0.215 O
./instances/North/g.19.26.gml N19 E22 R0 M0.063 O
./instances/North/g.27.16.gml N27 E43 D28.0638 P28.79 R4 M2869.93 O
./instances/North/g.17.20.gml N17 E23 R0 M0.073 O
./instances/North/g.13.26.gml N13 E14 R0 M0.047 O
./instances/North/g.23.102.gml N23 E30 R0 M0.083 O
./instances/North/g.15.2.gml N15 E14 R0 M0.047 O
./instances/North/g.45.5.gml N45 E56 R0 M0.134 O
./instances/North/g.18.14.gml N18 E21 R0 M0.043 O
./instances/North/g.12.121.gml N12 E18 D15 P15.79 R1 M3.104 O
./instances/North/g.12.66.gml N12 E11 R0 M0.049 O
./instances/North/g.13.68.gml N13 E12 R0 M0.048 O
./instances/North/g.19.39.gml N19 E23 R0 M0.085 O
./instances/North/g.15.9.gml N15 E16 R0 M0.047 O
./instances/North/g.26.11.gml N26 E31 R0 M0.094 O
./instances/North/g.17.39.gml N17 E16 R0 M0.054 O
./instances/North/g.10.40.gml N10 E20 R0 M0.073 O
./instances/North/g.25.51.gml N25 E25 R0 M0.07 O
./instances/North/g.22.21.gml N22 E23 R0 M0.085 O
./instances/North/g.15.31.gml N15 E16 R0 M0.049 O
./instances/North/g.44.11.gml N44 E55 R0 M0.12 O
./instances/North/g.24.9.gml N24 E28 R0 M0.082 O
./instances/North/g.13.6.gml N13 E12 R0 M0.047 O
./instances/North/g.56.1.gml N56 E76 R0 M0.125 O
./instances/North/g.63.1.gml N63 E83 D65.3333 P65.79 R2 M11.929 O
./instances/North/g.12.7.gml N12 E14 R0 M0.037 O
./instances/North/g.26.19.gml N26 E26 R0 M0.051 O
./instances/North/g.38.17.gml N38 E37 R0 M0.07 O
./instances/North/g.28.8.gml N28 E27 R0 M0.054 O
./instances/North/g.18.31.gml N18 E21 R0 M0.065 O
./instances/North/g.12.22.gml N12 E24 D21.6667 P21.79 R2 M8.12 O
./instances/North/g.87.0.gml N87 E123 D72.5 P72.79 R2 M34.659 O
./instances/North/g.35.32.gml N35 E99 D57 P50 M603038 F
./instances/North/g.56.7.gml N56 E82 D56 P56.79 R3 M137.892 O
./instances/North/g.29.1.gml N29 E39 R0 M0.104 O
./instances/North/g.76.2.gml N76 E75 R0 M0.215 O
./instances/North/g.13.77.gml N13 E12 R0 M0.048 O
./instances/North/g.96.2.gml N96 E161 D115.369 P100 M601208 F
./instances/North/g.20.4.gml N20 E22 R0 M0.044 O
./instances/North/g.42.21.gml N42 E58 R0 M0.061 O
./instances/North/g.12.34.gml N12 E17 R0 M0.055 O
./instances/North/g.37.2.gml N37 E47 R0 M0.081 O
./instances/North/g.23.98.gml N23 E26 R0 M0.043 O
./instances/North/g.20.29.gml N20 E30 R0 M0.072 O
./instances/North/g.60.1.gml N60 E116 D105.853 P92 M600847 F
./instances/North/g.19.20.gml N19 E20 R0 M0.061 O
./instances/North/g.12.93.gml N12 E19 R0 M0.071 O
./instances/North/g.23.112.gml N23 E22 R0 M0.066 O
./instances/North/g.44.3.gml N44 E59 D47 P47.79 R1 M4.511 O
./instances/North/g.19.6.gml N19 E24 R0 M0.086 O
./instances/North/g.77.0.gml N77 E76 R0 M0.208 O
./instances/North/g.26.23.gml N26 E31 R0 M0.091 O
./instances/North/g.57.9.gml N57 E110 D101.371 P89 M600779 F
./instances/North/g.23.90.gml N23 E49 D42.5 P42.79 R4 M550.501 O
./instances/North/g.42.2.gml N42 E59 D39.5 P39.79 R2 M19.487 O
./instances/North/g.13.95.gml N13 E23 D20.5 P20.79 R3 M58.149 O
./instances/North/g.14.17.gml N14 E16 R0 M0.078 O
./instances/North/g.14.43.gml N14 E13 R0 M0.054 O
./instances/North/g.50.8.gml N50 E49 R0 M0.133 O
./instances/North/g.38.12.gml N38 E65 D60 P60.79 R5 M29592.7 O
./instances/North/g.20.7.gml N20 E26 R0 M0.088 O
./instances/North/g.57.18.gml N57 E83 D52.635 P52.79 R4 M1828.26 O
./instances/North/g.23.18.gml N23 E24 R0 M0.067 O
./instances/North/g.47.16.gml N47 E64 D33 P33.79 R4 M1724.56 O
./instances/North/g.10.38.gml N10 E21 D18.5 P18.79 R2 M7.79 O
./instances/North/g.19.27.gml N19 E22 R0 M0.059 O
./instances/North/g.88.0.gml N88 E92 R0 M0.253 O
./instances/North/g.19.23.gml N19 E19 R0 M0.061 O
./instances/North/g.32.12.gml N32 E37 R0 M0.112 O
./instances/North/g.11.38.gml N11 E14 R0 M0.034 O
./instances/North/g.69.7.gml N69 E97 D50 P50.79 R5 M3149.45 O
./instances/North/g.29.14.gml N29 E39 R0 M0.118 O
./instances/North/g.20.31.gml N20 E35 D22.2143 P22.79 R6 M6934.84 O
./instances/North/g.13.78.gml N13 E16 R0 M0.08 O
./instances/North/g.24.18.gml N24 E28 R0 M0.08 O
./instances/North/g.23.85.gml N23 E67 D57.3124 P49 M601453 F
./instances/North/g.55.0.gml N55 E63 R0 M0.163 O
./instances/North/g.47.3.gml N47 E59 R0 M0.134 O
./instances/North/g.40.22.gml N40 E72 D62 P62.79 R7 M230005 O
./instances/North/g.40.3.gml N40 E39 R0 M0.113 O
./instances/North/g.17.11.gml N17 E17 R0 M0.054 O
./instances/North/g.19.43.gml N19 E18 R0 M0.06 O
./instances/North/g.90.0.gml N90 E139 D123 P123.79 R1 M15.006 O
./instances/North/g.13.55.gml N13 E12 R0 M0.053 O
./instances/North/g.45.4.gml N45 E47 R0 M0.112 O
./instances/North/g.10.30.gml N10 E17 D16 P16.79 R1 M3.456 O
./instances/North/g.95.0.gml N95 E122 D57 P57.79 R1 M6.52 O
./instances/North/g.43.8.gml N43 E57 D46 P46.79 R1 M5.18 O
./instances/North/g.18.18.gml N18 E18 R0 M0.059 O
./instances/North/g.13.85.gml N13 E12 R0 M0.047 O
./instances/North/g.48.16.gml N48 E67 D57 P57.79 R4 M2909.85 O
./instances/North/g.34.17.gml N34 E54 D31 P31.79 R5 M4288.14 O
./instances/North/g.21.27.gml N21 E49 D44 P44.79 R4 M1091.85 O
./instances/North/g.71.2.gml N71 E77 R0 M0.236 O
./instances/North/g.23.103.gml N23 E32 D31 P31.79 R1 M4.339 O
./instances/North/g.13.105.gml N13 E15 R0 M0.067 O
./instances/North/g.11.51.gml N11 E10 R0 M0.044 O
./instances/North/g.44.16.gml N44 E80 D73 P73.79 R6 M123763 O
./instances/North/g.23.77.gml N23 E38 D22.2143 P22.79 R6 M7717.38 O
./instances/North/g.14.21.gml N14 E25 D17.5 P17.79 R3 M51.656 O
./instances/North/g.12.113.gml N12 E16 R0 M0.076 O
./instances/North/g.23.44.gml N23 E22 R0 M0.068 O
./instances/North/g.61.15.gml N61 E119 D110.08 P95 M600792 F
./instances/North/g.51.0.gml N51 E58 R0 M0.146 O
./instances/North/g.12.134.gml N12 E20 R0 M0.076 O
./instances/North/g.23.86.gml N23 E68 D58.6667 P50 M602399 F
./instances/North/g.13.29.gml N13 E13 R0 M0.05 O
./instances/North/g.21.29.gml N21 E21 R0 M0.06 O
./instances/North/g.21.1.gml N21 E88 D54 P52 M602625 F
./instances/North/g.92.4.gml N92 E91 R0 M0.255 O
./instances/North/g.15.33.gml N15 E14 R0 M0.051 O
./instances/North/g.23.83.gml N23 E49 D42.5 P42.79 R4 M560.612 O
./instances/North/g.11.17.gml N11 E47 D27 P27.79 R20 M27.037 O
./instances/North/g.96.5.gml N96 E97 R0 M0.25 O
./instances/North/g.58.10.gml N58 E106 D93.4476 P88 M600805 F
./instances/North/g.11.0.gml N11 E11 R0 M0.049 O
./instances/North/g.15.35.gml N15 E14 R0 M0.051 O
./instances/North/g.23.13.gml N23 E29 R0 M0.09 O
./instances/North/g.12.128.gml N12 E16 R0 M0.068 O
./instances/North/g.31.28.gml N31 E33 R0 M0.081 O
./instances/North/g.10.56.gml N10 E12 R0 M0.035 O
./instances/North/g.13.102.gml N13 E15 R0 M0.074 O
./instances/North/g.86.0.gml N86 E120 R0 M0.228 O
./instances/North/g.10.15.gml N10 E9 R0 M0.045 O
./instances/North/g.18.7.gml N18 E18 R0 M0.054 O
./instances/North/g.16.82.gml N16 E23 R0 M0.077 O
./instances/North/g.28.16.gml N28 E33 R0 M0.107 O
./instances/North/g.11.10.gml N11 E11 R0 M0.054 O
./instances/North/g.16.61.gml N16 E24 D17 P17.79 R1 M3.448 O
./instances/North/g.34.8.gml N34 E44 D25 P25.79 R1 M3.548 O
./instances/North/g.39.0.gml N39 E38 R0 M0.113 O
./instances/North/g.23.1.gml N23 E30 R0 M0.1 O
./instances/North/g.34.1.gml N34 E42 R0 M0.113 O
./instances/North/g.10.60.gml N10 E15 R0 M0.058 O
./instances/North/g.39.56.gml N39 E48 R0 M0.114 O
./instances/North/g.84.0.gml N84 E95 R0 M0.202 O
./instances/North/g.65.0.gml N65 E135 D84 P65 M601190 F
./instances/North/g.10.89.gml N10 E12 R0 M0.073 O
./instances/North/g.41.7.gml N41 E49 R0 M0.133 O
./instances/North/g.23.67.gml N23 E22 R0 M0.059 O
./instances/North/g.10.82.gml N10 E18 D16 P16.79 R1 M3.014 O
./instances/North/g.20.13.gml N20 E89 D54 P53 M603266 F
./instances/North/g.48.35.gml N48 E47 R0 M0.135 O
./instances/North/g.23.71.gml N23 E28 R0 M0.058 O
./instances/North/g.16.57.gml N16 E19 R0 M0.074 O
./instances/North/g.13.76.gml N13 E15 R0 M0.075 O
./instances/North/g.30.19.gml N30 E29 R0 M0.077 O
./instances/North/g.22.52.gml N22 E21 R0 M0.069 O
./instances/North/g.54.0.gml N54 E68 R0 M0.151 O
./instances/North/g.17.18.gml N17 E16 R0 M0.067 O
./instances/North/g.12.63.gml N12 E31 D26 P26.79 R5 M3948.93 O
./instances/North/g.30.17.gml N30 E62 D53 P53.79 R7 M244269 O
./instances/North/g.14.27.gml N14 E24 D18 P18.79 R1 M2.709 O
./instances/North/g.14.66.gml N14 E19 R0 M0.046 O
./instances/North/g.31.32.gml N31 E41 D29.75 P29.79 R2 M11.545 O
./instances/North/g.23.45.gml N23 E22 R0 M0.074 O
./instances/North/g.40.18.gml N40 E46 R0 M0.105 O
./instances/North/g.12.112.gml N12 E26 D20.1111 P20.79 R4 M352.678 O
./instances/North/g.32.14.gml N32 E44 R0 M0.12 O
./instances/North/g.55.9.gml N55 E105 D96.6347 P87 M600544 F
./instances/North/g.26.6.gml N26 E33 R0 M0.103 O
./instances/North/g.15.34.gml N15 E14 R0 M0.049 O
./instances/North/g.62.4.gml N62 E118 D108.078 P92 M600736 F
./instances/North/g.13.21.gml N13 E14 R0 M0.077 O
./instances/North/g.18.0.gml N18 E21 R0 M0.073 O
./instances/North/g.13.111.gml N13 E15 R0 M0.07 O
./instances/North/g.24.17.gml N24 E25 R0 M0.06 O
./instances/North/g.82.5.gml N82 E164 D125.559 P121 M600717 F
./instances/North/g.61.2.gml N61 E86 D50 P50.79 R6 M18312.8 O
./instances/North/g.22.39.gml N22 E22 R0 M0.064 O
./instances/North/g.20.22.gml N20 E21 R0 M0.081 O
./instances/North/g.10.69.gml N10 E15 R0 M0.06 O
./instances/North/g.42.23.gml N42 E62 D34.25 P34.79 R2 M26.858 O
./instances/North/g.96.3.gml N96 E101 R0 M0.282 O
./instances/North/g.17.23.gml N17 E18 R0 M0.06 O
./instances/North/g.15.59.gml N15 E21 R0 M0.075 O
./instances/North/g.11.75.gml N11 E12 R0 M0.032 O
./instances/North/g.12.99.gml N12 E16 R0 M0.071 O
./instances/North/g.22.14.gml N22 E30 R0 M0.083 O
./instances/North/g.32.6.gml N32 E31 R0 M0.083 O
./instances/North/g.43.18.gml N43 E42 R0 M0.116 O
./instances/North/g.94.2.gml N94 E174 D45 P45.79 D26.5455 P26.79 D44.0208 P38 D20.6667 P20.79 M628261 F
./instances/North/g.22.12.gml N22 E23 R0 M0.073 O
./instances/North/g.14.2.gml N14 E15 R0 M0.046 O
./instances/North/g.61.25.gml N61 E119 D110.007 P95 M600891 F
./instances/North/g.14.26.gml N14 E23 D17 P17.79 R1 M2.698 O
./instances/North/g.15.38.gml N15 E14 R0 M0.055 O
./instances/North/g.48.0.gml N48 E66 D61 P61.79 R1 M5.699 O
./instances/North/g.16.76.gml N16 E15 R0 M0.064 O
./instances/North/g.56.3.gml N56 E106 D96.6923 P84 M601039 F
./instances/North/g.10.72.gml N10 E11 R0 M0.042 O
./instances/North/g.24.38.gml N24 E26 R0 M0.064 O
./instances/North/g.10.22.gml N10 E26 D23 P23.79 R3 M187.827 O
./instances/North/g.16.18.gml N16 E18 R0 M0.085 O
./instances/North/g.74.5.gml N74 E87 R0 M0.221 O
./instances/North/g.12.60.gml N12 E26 D25 P25.79 R1 M4.185 O
./instances/North/g.12.75.gml N12 E32 D27 P27.79 R5 M2657.99 O
./instances/North/g.10.29.gml N10 E21 D19.5 P19.79 R2 M14.725 O
./instances/North/g.28.4.gml N28 E34 R0 M0.112 O
./instances/North/g.14.19.gml N14 E14 R0 M0.051 O
./instances/North/g.22.36.gml N22 E21 R0 M0.062 O
./instances/North/g.16.66.gml N16 E32 D28.0638 P28.79 R4 M2994.35 O
./instances/North/g.44.21.gml N44 E43 R0 M0.126 O
./instances/North/g.32.10.gml N32 E44 D41.5 P41.79 R3 M150.661 O
./instances/North/g.20.6.gml N20 E32 D21.6667 P21.79 R3 M33.354 O
./instances/North/g.47.32.gml N47 E47 R0 M0.137 O
./instances/North/g.68.4.gml N68 E70 R0 M0.2 O
./instances/North/g.20.48.gml N20 E32 D28.1905 P28.79 R4 M1183.91 O
./instances/North/g.26.22.gml N26 E33 D19 P19.79 R1 M3.858 O
./instances/North/g.14.35.gml N14 E13 R0 M0.053 O
./instances/North/g.13.99.gml N13 E26 D21 P21.79 R5 M2743.67 O
./instances/North/g.75.2.gml N75 E74 R0 M0.211 O
./instances/North/g.53.6.gml N53 E75 R0 M0.156 O
./instances/North/g.75.5.gml N75 E74 R0 M0.201 O
./instances/North/g.10.93.gml N10 E15 R0 M0.06 O
./instances/North/g.85.2.gml N85 E172 D98.0259 P76 M601201 F
./instances/North/g.12.89.gml N12 E15 R0 M0.067 O
./instances/North/g.63.0.gml N63 E80 D62.25 P62.79 R2 M68.084 O
./instances/North/g.41.13.gml N41 E72 D49 P49.79 R8 M265150 O
./instances/North/g.38.9.gml N38 E49 R0 M0.134 O
./instances/North/g.23.39.gml N23 E24 R0 M0.087 O
./instances/North/g.49.11.gml N49 E99 D70.0688 P67 M601298 F
./instances/North/g.11.50.gml N11 E12 R0 M0.045 O
./instances/North/g.32.25.gml N32 E128 D84 P72 M601862 F
./instances/North/g.14.24.gml N14 E25 D18.5 P18.79 R2 M7.117 O
./instances/North/g.10.62.gml N10 E17 D16 P16.79 R1 M2.361 O
./instances/North/g.59.2.gml N59 E122 D84 P62 M604851 F
./instances/North/g.25.43.gml N25 E44 D36.4286 P36.79 R4 M518.519 O
./instances/North/g.10.86.gml N10 E17 D15 P15.79 R1 M2.479 O
./instances/North/g.17.45.gml N17 E18 R0 M0.083 O
./instances/North/g.24.1.gml N24 E24 R0 M0.071 O
./instances/North/g.12.43.gml N12 E12 R0 M0.042 O
./instances/North/g.17.24.gml N17 E19 R0 M0.078 O
./instances/North/g.21.10.gml N21 E112 D57 P56 M608238 F
./instances/North/g.11.65.gml N11 E13 R0 M0.069 O
./instances/North/g.13.114.gml N13 E12 R0 M0.048 O
./instances/North/g.18.22.gml N18 E24 D18 P18.79 R1 M3.608 O
./instances/North/g.37.5.gml N37 E42 R0 M0.117 O
./instances/North/g.31.2.gml N31 E36 R0 M0.106 O
./instances/North/g.73.4.gml N73 E108 D93.8987 P87 M600985 F
./instances/North/g.32.13.gml N32 E37 R0 M0.106 O
./instances/North/g.21.4.gml N21 E23 R0 M0.098 O
./instances/North/g.42.15.gml N42 E84 D68.9521 P63 M601148 F
./instances/North/g.61.9.gml N61 E119 D109.984 P96 M600742 F
./instances/North/g.20.43.gml N20 E19 R0 M0.068 O
./instances/North/g.30.8.gml N30 E34 R0 M0.099 O
./instances/North/g.29.5.gml N29 E38 R0 M0.098 O
./instances/North/g.40.8.gml N40 E131 D114 P85 M601122 F
./instances/North/g.13.12.gml N13 E13 R0 M0.048 O
./instances/North/g.15.20.gml N15 E14 R0 M0.049 O
./instances/North/g.24.48.gml N24 E35 R0 M0.093 O
./instances/North/g.22.9.gml N22 E21 R0 M0.063 O
./instances/North/g.49.12.gml N49 E99 D70.0672 P67 M601137 F
./instances/North/g.25.48.gml N25 E27 R0 M0.094 O
./instances/North/g.10.70.gml N10 E9 R0 M0.044 O
./instances/North/g.17.2.gml N17 E20 R0 M0.078 O
./instances/North/g.14.12.gml N14 E14 R0 M0.042 O
./instances/North/g.81.5.gml N81 E93 R0 M0.223 O
./instances/North/g.25.7.gml N25 E30 R0 M0.085 O
./instances/North/g.25.46.gml N25 E28 R0 M0.083 O
./instances/North/g.35.1.gml N35 E41 R0 M0.11 O
./instances/North/g.13.91.gml N13 E14 R0 M0.042 O
./instances/North/g.14.1.gml N14 E15 R0 M0.071 O
./instances/North/g.31.34.gml N31 E43 D32.25 P32.79 R2 M12.377 O
./instances/North/g.29.16.gml N29 E38 D14.6667 P14.79 R3 M31.971 O
./instances/North/g.10.2.gml N10 E11 R0 M0.043 O
./instances/North/g.43.19.gml N43 E53 R0 M0.138 O
./instances/North/g.73.7.gml N73 E77 D13 P13.79 R1 M3.057 O
./instances/North/g.48.23.gml N48 E47 R0 M0.128 O
./instances/North/g.23.8.gml N23 E27 R0 M0.081 O
./instances/North/g.22.66.gml N22 E25 R0 M0.086 O
./instances/North/g.42.34.gml N42 E88 D76.3196 P71 M601134 F
./instances/North/g.13.97.gml N13 E15 R0 M0.074 O
./instances/North/g.30.12.gml N30 E35 R0 M0.107 O
./instances/North/g.23.75.gml N23 E26 R0 M0.09 O
./instances/North/g.23.19.gml N23 E25 R0 M0.093 O
./instances/North/g.23.48.gml N23 E22 R0 M0.071 O
./instances/North/g.57.21.gml N57 E56 R0 M0.151 O
./instances/North/g.43.17.gml N43 E65 D51.5806 P51.79 R2 M49.995 O
./instances/North/g.23.96.gml N23 E69 D63 P51 M607943 F
./instances/North/g.20.36.gml N20 E49 D44.3333 P44.79 R5 M2920.59 O
./instances/North/g.14.33.gml N14 E21 D15 P15.79 R1 M2.941 O
./instances/North/g.11.5.gml N11 E11 R0 M0.046 O
./instances/North/g.12.51.gml N12 E12 R0 M0.052 O
./instances/North/g.12.77.gml N12 E18 D17 P17.79 R1 M3.325 O
./instances/North/g.12.35.gml N12 E17 R0 M0.075 O
./instances/North/g.17.33.gml N17 E19 R0 M0.071 O
./instances/North/g.11.30.gml N11 E15 R0 M0.067 O
./instances/North/g.32.23.gml N32 E33 R0 M0.115 O
./instances/North/g.47.15.gml N47 E46 R0 M0.136 O
./instances/North/g.13.46.gml N13 E13 R0 M0.074 O
./instances/North/g.57.19.gml N57 E56 R0 M0.147 O
./instances/North/g.11.3.gml N11 E10 R0 M0.045 O
./instances/North/g.28.29.gml N28 E55 D40.2533 P37 M601802 F
./instances/North/g.23.117.gml N23 E31 D27 P27.79 R1 M3.352 O
./instances/North/g.44.4.gml N44 E43 R0 M0.125 O
./instances/North/g.13.93.gml N13 E16 R0 M0.068 O
./instances/North/g.65.1.gml N65 E70 R0 M0.196 O
./instances/North/g.26.1.gml N26 E37 R0 M0.104 O
./instances/North/g.23.74.gml N23 E42 R0 M0.086 O
./instances/North/g.56.10.gml N56 E91 D78.4545 P77 M601461 F
./instances/North/g.15.3.gml N15 E16 R0 M0.054 O
./instances/North/g.23.69.gml N23 E22 R0 M0.074 O
./instances/North/g.16.5.gml N16 E17 R0 M0.05 O
./instances/North/g.81.15.gml N81 E83 R0 M0.199 O
./instances/North/g.17.28.gml N17 E18 R0 M0.085 O
./instances/North/g.64.14.gml N64 E68 R0 M0.161 O
./instances/North/g.10.8.gml N10 E12 R0 M0.041 O
./instances/North/g.25.38.gml N25 E24 R0 M0.068 O
./instances/North/g.30.25.gml N30 E29 R0 M0.076 O
./instances/North/g.17.32.gml N17 E22 R0 M0.079 O
./instances/North/g.46.9.gml N46 E61 D60 P60.79 R1 M8.712 O
./instances/North/g.42.7.gml N42 E48 R0 M0.096 O
./instances/North/g.16.79.gml N16 E15 R0 M0.051 O
./instances/North/g.16.16.gml N16 E20 R0 M0.075 O
./instances/North/g.37.19.gml N37 E61 D39.3333 P39.79 R2 M20.642 O
./instances/North/g.18.4.gml N18 E21 R0 M0.064 O
./instances/North/g.19.9.gml N19 E22 R0 M0.083 O
./instances/North/g.19.7.gml N19 E25 D23 P23.79 R1 M2.896 O
./instances/North/g.10.94.gml N10 E17 D16 P16.79 R1 M2.528 O
./instances/North/g.39.45.gml N39 E39 R0 M0.134 O
./instances/North/g.11.29.gml N11 E23 D22 P22.79 R1 M4.167 O
./instances/North/g.16.17.gml N16 E16 R0 M0.048 O
./instances/North/g.42.32.gml N42 E64 D60.0116 P60.79 R4 M6439.03 O
./instances/North/g.14.15.gml N14 E13 R0 M0.058 O
./instances/North/g.12.8.gml N12 E21 R0 M0.062 O
./instances/North/g.13.88.gml N13 E16 R0 M0.068 O
./instances/North/g.30.23.gml N30 E37 R0 M0.107 O
./instances/North/g.13.63.gml N13 E32 D29 P29.79 R3 M169.32 O
./instances/North/g.75.1.gml N75 E103 R0 M0.192 O
./instances/North/g.32.15.gml N32 E35 R0 M0.11 O
./instances/North/g.78.3.gml N78 E80 R0 M0.234 O
./instances/North/g.22.60.gml N22 E24 R0 M0.088 O
./instances/North/g.32.19.gml N32 E39 R0 M0.113 O
./instances/North/g.30.5.gml N30 E35 R0 M0.107 O
./instances/North/g.17.37.gml N17 E16 R0 M0.056 O
./instances/North/g.40.21.gml N40 E39 R0 M0.109 O
./instances/North/g.36.9.gml N36 E37 R0 M0.093 O
./instances/North/g.32.20.gml N32 E59 D52 P52.79 R6 M70822.5 O
./instances/North/g.11.72.gml N11 E19 D18 P18.79 R1 M3.049 O
./instances/North/g.25.22.gml N25 E26 R0 M0.065 O
./instances/North/g.23.12.gml N23 E26 R0 M0.098 O
./instances/North/g.77.6.gml N77 E79 R0 M0.232 O
./instances/North/g.18.10.gml N18 E21 R0 M0.078 O
./instances/North/g.14.13.gml N14 E16 R0 M0.072 O
./instances/North/g.13.37.gml N13 E15 R0 M0.07 O
./instances/North/g.39.57.gml N39 E60 D54.6667 P54.79 R2 M42.646 O
./instances/North/g.22.24.gml N22 E21 R0 M0.072 O
./instances/North/g.13.80.gml N13 E17 R0 M0.044 O
./instances/North/g.20.53.gml N20 E22 R0 M0.056 O
./instances/North/g.42.9.gml N42 E45 R0 M0.103 O
./instances/North/g.17.36.gml N17 E23 R0 M0.084 O
./instances/North/g.94.0.gml N94 E95 R0 M0.258 O
./instances/North/g.16.36.gml N16 E48 D42 P40 M608273 F
./instances/North/g.52.1.gml N52 E55 R0 M0.135 O
./instances/North/g.19.25.gml N19 E22 R0 M0.05 O
./instances/North/g.13.61.gml N13 E20 R0 M0.068 O
./instances/North/g.13.57.gml N13 E12 R0 M0.048 O
./instances/North/g.67.0.gml N67 E66 R0 M0.187 O
./instances/North/g.21.17.gml N21 E26 R0 M0.091 O
./instances/North/g.50.9.gml N50 E69 D41 P41.79 R6 M73287.1 O
./instances/North/g.22.17.gml N22 E26 R0 M0.093 O
./instances/North/g.46.19.gml N46 E70 D66 P66.79 R1 M9.363 O
./instances/North/g.15.21.gml N15 E17 R0 M0.081 O
./instances/North/g.39.26.gml N39 E48 R0 M0.115 O
./instances/North/g.38.7.gml N38 E37 R0 M0.105 O
./instances/North/g.30.1.gml N30 E45 D32.6667 P32.79 R2 M9.716 O
./instances/North/g.18.24.gml N18 E24 D18 P18.79 R1 M2.774 O
./instances/North/g.19.29.gml N19 E22 R0 M0.057 O
./instances/North/g.24.19.gml N24 E26 R0 M0.051 O
./instances/North/g.14.37.gml N14 E14 R0 M0.053 O
./instances/North/g.25.16.gml N25 E28 R0 M0.089 O
./instances/North/g.13.42.gml N13 E13 R0 M0.045 O
./instances/North/g.13.49.gml N13 E51 D30 P28 M601210 F
./instances/North/g.42.25.gml N42 E47 R0 M0.133 O
./instances/North/g.12.48.gml N12 E12 R0 M0.043 O
./instances/North/g.34.18.gml N34 E68 D51.7304 P48 M602771 F
./instances/North/g.19.0.gml N19 E24 D11 P11.79 R1 M2.73 O
./instances/North/g.12.114.gml N12 E14 R0 M0.071 O
./instances/North/g.62.2.gml N62 E117 D107.327 P93 M600959 F
./instances/North/g.10.6.gml N10 E9 R0 M0.05 O
./instances/North/g.11.37.gml N11 E15 R0 M0.064 O
./instances/North/g.12.94.gml N12 E14 R0 M0.071 O
./instances/North/g.10.91.gml N10 E14 R0 M0.059 O
./instances/North/g.75.4.gml N75 E96 D59 P59.79 R1 M6.501 O
./instances/North/g.15.23.gml N15 E28 D20.4 P20.79 R3 M60.915 O
./instances/North/g.29.7.gml N29 E33 R0 M0.103 O
./instances/North/g.23.99.gml N23 E26 R0 M0.08 O
./instances/North/g.22.54.gml N22 E30 D19 P19.79 R1 M3.752 O
./instances/North/g.47.30.gml N47 E95 D88.5 P86 M601073 F
./instances/North/g.53.9.gml N53 E100 D92.1004 P83 M601066 F
./instances/North/g.25.33.gml N25 E44 D36.25 P36.79 R4 M807.965 O
./instances/North/g.62.6.gml N62 E62 R0 M0.147 O
./instances/North/g.37.18.gml N37 E49 R0 M0.128 O
./instances/North/g.36.1.gml N36 E43 R0 M0.131 O
./instances/North/g.12.110.gml N12 E11 R0 M0.05 O
./instances/North/g.13.44.gml N13 E19 R0 M0.074 O
./instances/North/g.18.38.gml N18 E27 D23 P23.79 R1 M3.491 O
./instances/North/g.25.32.gml N25 E44 D36.625 P36.79 R4 M222.105 O
./instances/North/g.10.57.gml N10 E15 R0 M0.074 O
./instances/North/g.35.3.gml N35 E48 D47 P47.79 R1 M6.83 O
./instances/North/g.21.30.gml N21 E20 R0 M0.069 O
./instances/North/g.21.13.gml N21 E35 R0 M0.089 O
./instances/North/g.16.34.gml N16 E16 R0 M0.051 O
./instances/North/g.17.13.gml N17 E16 R0 M0.059 O
./instances/North/g.22.44.gml N22 E25 R0 M0.085 O
./instances/North/g.69.4.gml N69 E68 R0 M0.192 O
./instances/North/g.40.16.gml N40 E49 R0 M0.129 O
./instances/North/g.14.9.gml N14 E15 R0 M0.052 O
./instances/North/g.19.24.gml N19 E22 R0 M0.055 O
./instances/North/g.18.28.gml N18 E18 R0 M0.061 O
./instances/North/g.62.0.gml N62 E111 D73 P67 M612232 F
./instances/North/g.37.14.gml N37 E49 D22 P22.79 R1 M3.493 O
./instances/North/g.17.10.gml N17 E52 D36 P34 M603457 F
./instances/North/g.90.2.gml N90 E89 R0 M0.257 O
./instances/North/g.31.9.gml N31 E58 D52 P52.79 R6 M73378.9 O
./instances/North/g.60.9.gml N60 E115 D105.892 P91 M601005 F
./instances/North/g.26.30.gml N26 E33 R0 M0.111 O
./instances/North/g.12.50.gml N12 E12 R0 M0.039 O
./instances/North/g.18.15.gml N18 E17 R0 M0.06 O
./instances/North/g.38.2.gml N38 E37 R0 M0.105 O
./instances/North/g.99.1.gml N99 E150 D139.106 P132 M601790 F
./instances/North/g.55.13.gml N55 E105 D96.6819 P87 M600596 F
./instances/North/g.18.36.gml N18 E29 R0 M0.091 O
./instances/North/g.43.1.gml N43 E51 R0 M0.144 O
./instances/North/g.46.17.gml N46 E62 R0 M0.156 O
./instances/North/g.30.20.gml N30 E37 R0 M0.105 O
./instances/North/g.25.18.gml N25 E40 D32.4 P32.79 R2 M12.941 O
./instances/North/g.42.1.gml N42 E60 D40.5 P40.79 R2 M18.872 O
./instances/North/g.36.16.gml N36 E95 D63 P49 M605032 F
./instances/North/g.57.15.gml N57 E110 D101.327 P89 M600838 F
./instances/North/g.15.26.gml N15 E16 R0 M0.055 O
./instances/North/g.28.23.gml N28 E31 R0 M0.076 O
./instances/North/g.29.15.gml N29 E137 D81 P72 M601261 F
./instances/North/g.33.10.gml N33 E146 D93 P77 M601359 F
./instances/North/g.10.16.gml N10 E9 R0 M0.05 O
./instances/North/g.54.2.gml N54 E59 R0 M0.163 O
./instances/North/g.10.79.gml N10 E17 D15 P15.79 R1 M2.747 O
./instances/North/g.30.0.gml N30 E43 D31 P31.79 R1 M4.116 O
./instances/North/g.24.37.gml N24 E23 R0 M0.071 O
./instances/North/g.13.116.gml N13 E21 R0 M0.082 O
./instances/North/g.44.5.gml N44 E53 R0 M0.145 O
./instances/North/g.54.6.gml N54 E53 R0 M0.14 O
./instances/North/g.95.1.gml N95 E132 D86 P86.79 R2 M28.738 O
./instances/North/g.59.14.gml N59 E85 D52.635 P52.79 R4 M1825.18 O
./instances/North/g.61.39.gml N61 E63 R0 M0.151 O
./instances/North/g.44.22.gml N44 E60 D28.0638 P28.79 R4 M2176.45 O
./instances/North/g.15.17.gml N15 E14 R0 M0.043 O
./instances/North/g.54.7.gml N54 E58 R0 M0.084 O
./instances/North/g.38.8.gml N38 E40 R0 M0.063 O
./instances/North/g.14.28.gml N14 E24 D18 P18.79 R1 M2.111 O
./instances/North/g.32.27.gml N32 E31 R0 M0.06 O
./instances/North/g.37.12.gml N37 E43 R0 M0.084 O
./instances/North/g.11.19.gml N11 E14 R0 M0.049 O
./instances/North/g.15.39.gml N15 E14 R0 M0.038 O
./instances/North/g.22.30.gml N22 E23 R0 M0.044 O
./instances/North/g.20.47.gml N20 E32 D29.25 P29.79 R3 M95.909 O
./instances/North/g.23.37.gml N23 E22 R0 M0.055 O
./instances/North/g.25.36.gml N25 E67 D51 P49 M605148 F
./instances/North/g.20.46.gml N20 E64 D54 P46 M602544 F
./instances/North/g.55.8.gml N55 E105 D96.6921 P84 M600640 F
./instances/North/g.43.0.gml N43 E56 R0 M0.144 O
./instances/North/g.16.25.gml N16 E15 R0 M0.053 O
./instances/North/g.16.62.gml N16 E15 R0 M0.051 O
./instances/North/g.66.7.gml N66 E88 D47 P47.79 R1 M4.812 O
./instances/North/g.19.11.gml N19 E24 R0 M0.086 O
./instances/North/g.48.10.gml N48 E52 R0 M0.137 O
./instances/North/g.22.37.gml N22 E25 R0 M0.081 O
./instances/North/g.35.27.gml N35 E56 D41 P41.79 R5 M21154.6 O
./instances/North/g.10.19.gml N10 E20 D17.6667 P17.79 R2 M5.748 O
./instances/North/g.29.12.gml N29 E38 R0 M0.105 O
./instances/North/g.17.42.gml N17 E16 R0 M0.056 O
./instances/North/g.78.0.gml N78 E77 R0 M0.201 O
./instances/North/g.10.5.gml N10 E14 R0 M0.065 O
./instances/North/g.21.37.gml N21 E32 D19.5 P19.79 R2 M7.955 O
./instances/North/g.58.9.gml N58 E113 D97.5 P89 M601743 F
./instances/North/g.36.22.gml N36 E63 D38.6875 P35 M605545 F
./instances/North/g.53.13.gml N53 E82 D61.9696 P58 M601273 F
./instances/North/g.57.27.gml N57 E195 D165 P108 M600585 F
./instances/North/g.61.32.gml N61 E117 D108.073 P92 M600871 F
./instances/North/g.53.5.gml N53 E203 D123 P98 M600538 F
./instances/North/g.97.1.gml N97 E163 D137.474 P130 M600553 F
./instances/North/g.59.9.gml N59 E115 D105.832 P92 M600919 F
./instances/North/g.92.0.gml N92 E192 D150.819 P107 M600679 F
./instances/North/g.40.19.gml N40 E73 D65.7356 P65 M601211 F
./instances/North/g.64.18.gml N64 E192 D186 P119 M601185 F
./instances/North/g.32.28.gml N32 E117 D84 P56 M603282 F
./instances/North/g.57.26.gml N57 E241 D165 P124 M600427 F
./instances/North/g.81.9.gml N81 E163 D125.51 P121 M600746 F
./instances/North/g.43.3.gml N43 E188 D111 P99 M600977 F
./instances/North/g.86.4.gml N86 E189 D144.112 P116 M600857 F
./instances/North/g.100.0.gml N100 E191 D122.271 P110 M600908 F
./instances/North/g.42.8.gml N42 E90 D57 P41 M602546 F
./instances/North/g.60.16.gml N60 E115 D105.838 P91 M600896 F
./instances/North/g.44.20.gml N44 E93 D68.1295 P62 M601207 F
./instances/North/g.36.17.gml N36 E79 D64.0115 P57 M601908 F
./instances/North/g.46.3.gml N46 E168 D42 P28 D42 P28 D42 P28 M1.81407e+06 F


==> Results/millis-clustered.csv <==
nodes,boyer-myrvold-max millis,boyer-myrvold millis,cactus-max millis,cactus millis,naiv millis
10,0.0,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0,0.0
30,0.0,0.0,0.007168458781362007,0.0,0.043010752688172046
40,0.005202913631633715,0.0,0.04422476586888657,0.0,0.39438085327783556
50,0.02702702702702703,0.0,0.2515592515592516,0.0,0.893970893970894
60,0.1147011308562197,0.0,0.6316639741518578,0.0,1.4725363489499192
70,0.2920738327904452,0.0,0.8805646036916395,0.0,2.0564603691639523
80,0.5813253012048193,0.0,1.2299196787148594,0.0,2.647590361445783
90,0.9642857142857143,0.0,1.7413419913419914,0.0,3.5108225108225106
100,1.227432590855803,0.0,2.100820633059789,0.0,4.168815943728019


==> Results/millis-table-formatted.csv <==
nodes,boyer-myrvold-max millis,boyer-myrvold millis,cactus-max millis,cactus millis,naiv millis
B-E,47342.56,61.64,9189.73,39.60,49384.24
I...,8854.96,69.06,16218.50,43.34,28589.33
P,2703.10,11.15,3131.25,7.10,2431.10
VLSI,90965.45,114.63,16353.10,73.68,95082.38
J2,55.75,0.49,56.69,0.20,51.64
J3,10572.59,20.71,12317.99,11.29,7917.00
J4,142995.49,795.94,151826.97,244.67,238843.31
R2,32.84,0.24,35.41,0.13,36.99
R3,4595.55,23.34,5344.30,12.11,4847.58
R4,235662.16,2063.49,217026.21,1062.81,251979.00
,,,,,
SECONDS,,,,,
B-E,47.34,0.06,9.19,0.04,49.38
I...,8.85,0.07,16.22,0.04,28.59
P,2.70,0.01,3.13,0.01,2.43
VLSI,90.97,0.11,16.35,0.07,95.08
J2,0.06,0.00,0.06,0.00,0.05
J3,10.57,0.02,12.32,0.01,7.92
J4,143.00,0.80,151.83,0.24,238.84
R2,0.03,0.00,0.04,0.00,0.04
R3,4.60,0.02,5.34,0.01,4.85
R4,235.66,2.06,217.03,1.06,251.98


==> Results/millis-table.csv <==
nodes,boyer-myrvold-max millis,boyer-myrvold millis,cactus-max millis,cactus millis,naiv millis
B-E,47342.5641025641,61.641025641,9189.7307692308,39.6025641026,49384.2435897436
I...,8854.9575,69.0575,16218.4975,43.34,28589.33
P,2703.1,11.15,3131.25,7.1,2431.1
VLSI,90965.45,114.625,16353.1,73.675,95082.375
J2,55.75,0.49,56.69,0.2,51.64
J3,10572.59,20.71,12317.99,11.29,7917
J4,142995.49,795.94,151826.97,244.67,238843.31
R2,32.8375,0.2375,35.4125,0.125,36.9875
R3,4595.55,23.3375,5344.3,12.1125,4847.575
R4,235662.1625,2063.4875,217026.2125,1062.8125,251979


==> Results/naiv.txt <==
./instances/SteinLib/SP/se03.stp N13 E21 M0.136 O R0
./instances/SteinLib/SP/antiwheel5.stp N33 E0 M0.13 O R0
./instances/SteinLib/SP/design432.stp N8 E20 M0.276 R4
./instances/SteinLib/SP/oddwheel3.stp N33 E0 M0.121 O R0
./instances/SteinLib/SP/oddcycle3.stp N33 E0 M0.17 O R0
./instances/SteinLib/MSM/msm4038.stp N237 E390 M0.408 O R0
./instances/SteinLib/MSM/msm3676.stp N957 E1554 M1.209 O R0
./instances/SteinLib/MSM/msm1008.stp N402 E695 M0.5 O R0
./instances/SteinLib/MSM/msm0580.stp N338 E541 M0.478 O R0
./instances/SteinLib/MSM/msm0654.stp N1290 E2270 M2.358 O R0
./instances/SteinLib/MSM/msm1707.stp N278 E478 M0.364 O R0
./instances/SteinLib/MSM/msm4224.stp N191 E302 M0.387 O R0
./instances/SteinLib/MSM/msm1234.stp N933 E1632 M1.712 O R0
./instances/SteinLib/MSM/msm4114.stp N402 E690 M0.534 O R0
./instances/SteinLib/MSM/msm2326.stp N418 E723 M1.136 O R0
./instances/SteinLib/MSM/msm4414.stp N317 E476 M0.446 O R0
./instances/SteinLib/MSM/msm0920.stp N752 E1264 M0.868 O R0
./instances/SteinLib/MSM/msm2152.stp N2132 E3702 M3.115 O R0
./instances/SteinLib/MSM/msm3277.stp N1704 E2991 M3.258 O R0
./instances/SteinLib/MSM/msm4515.stp N777 E1358 M1.583 O R0
./instances/SteinLib/MSM/msm1844.stp N90 E135 M0.162 O R0
./instances/SteinLib/MSM/msm2601.stp N2961 E5100 M4.857 O R0
./instances/SteinLib/MSM/msm0709.stp N1442 E2403 M4.028 O R0
./instances/SteinLib/MSM/msm4190.stp N391 E666 M0.751 O R0
./instances/SteinLib/MSM/msm4312.stp N5181 E8893 M8.554 O R0
./instances/SteinLib/MSM/msm2846.stp N3263 E5783 M5.81 O R0
./instances/SteinLib/MSM/msm2000.stp N898 E1562 M1.293 O R0
./instances/SteinLib/MSM/msm1931.stp N875 E1522 M2.034 O R0
./instances/SteinLib/MSM/msm2705.stp N1359 E2458 M3.145 O R0
./instances/SteinLib/MSM/msm1477.stp N1199 E2078 M2.734 O R0
./instances/SteinLib/MSM/msm2802.stp N1709 E2963 M3.55 O R0
./instances/SteinLib/MSM/msm2492.stp N4045 E7094 M5.396 O R0
./instances/SteinLib/PUC/hc7p.stp N128 E448 M35.552 R196
./instances/SteinLib/PUC/hc7u.stp N128 E448 M27.931 R196
./instances/SteinLib/MSM/msm3829.stp N4221 E7255 M11.612 O R0
./instances/SteinLib/MSM/msm3727.stp N4640 E8255 M11.367 O R0
./instances/SteinLib/MSM/msm2525.stp N3031 E5239 M7.02 O R0
./instances/SteinLib/PUC/cc3-4p.stp N64 E288 M12.745 R140
./instances/SteinLib/PUC/cc3-4u.stp N64 E288 M12.918 R140
./instances/SteinLib/PUC/cc3-5p.stp N125 E750 M72.98 R437
./instances/SteinLib/PUC/hc8u.stp N256 E1024 M218.472 R516
./instances/SteinLib/PUC/cc5-3u.stp N243 E1215 M242.83 R694
./instances/SteinLib/PUC/hc6u.stp N64 E192 M8.734 R68
./instances/SteinLib/PUC/cc3-5u.stp N125 E750 M78.103 R437
./instances/SteinLib/PUC/cc9-2u.stp N512 E2304 M926.423 R1284
./instances/SteinLib/PUC/hc6p.stp N64 E192 M8.839 R68
./instances/SteinLib/PUC/cc9-2p.stp N512 E2304 M950.674 R1284
./instances/SteinLib/PUC/hc9u.stp N512 E2304 M1055.87 R1284
./instances/SteinLib/SP/w13c29.stp N783 E2262 M1348.39 R846
./instances/SteinLib/SP/w23c23.stp N1081 E3174 M2849.08 R1243
./instances/SteinLib/PUC/bipe2u.stp N550 E5013 M2848.82 R4074
./instances/SteinLib/PUC/cc6-3u.stp N729 E4368 M3040.34 R2791
./instances/SteinLib/PUC/cc6-2u.stp N64 E192 M8.033 R68
./instances/SteinLib/PUC/bipe2p.stp N550 E5013 M2924.03 R4074
./instances/SteinLib/PUC/bip42p.stp N1200 E3982 M3478.03 R2577
./instances/SteinLib/PUC/cc10-2u.stp N1024 E5120 M4962.72 R3076
./instances/SteinLib/PUC/hc10p.stp N1024 E5120 M5866.7 R3076
./instances/SteinLib/PUC/hc9p.stp N512 E2304 M1080.97 R1284
./instances/SteinLib/PUC/bip42u.stp N1200 E3982 M3598.86 R2577
./instances/SteinLib/PUC/cc6-2p.stp N64 E192 M7.786 R68
./instances/SteinLib/PUC/hc10u.stp N1024 E5120 M5740.32 R3076
./instances/SteinLib/PUC/hc8p.stp N256 E1024 M205.323 R516
./instances/SteinLib/PUC/cc6-3p.stp N729 E4368 M3104.98 R2790
./instances/SteinLib/PUC/bip62p.stp N1200 E10002 M12828.1 R8345
./instances/SteinLib/PUC/cc5-3p.stp N243 E1215 M222.861 R694
./instances/SteinLib/PUC/bip62u.stp N1200 E10002 M13205.1 R8345
./instances/SteinLib/P6E/p620.stp N100 E180 M0.285 O R0
./instances/SteinLib/P6E/p621.stp N100 E180 M0.259 O R0
./instances/SteinLib/P6E/p633.stp N200 E370 M0.475 O R0
./instances/SteinLib/P6E/p622.stp N100 E180 M0.276 O R0
./instances/SteinLib/P6E/p624.stp N100 E180 M0.264 O R0
./instances/SteinLib/P6E/p623.stp N100 E180 M0.274 O R0
./instances/SteinLib/P6E/p630.stp N200 E370 M0.475 O R0
./instances/SteinLib/P6E/p628.stp N100 E180 M0.273 O R0
./instances/SteinLib/P6E/p629.stp N100 E180 M0.289 O R0
./instances/SteinLib/P6E/p619.stp N100 E180 M0.251 O R0
./instances/SteinLib/P6E/p631.stp N200 E370 M0.473 O R0
./instances/SteinLib/P6E/p625.stp N100 E180 M0.251 O R0
./instances/SteinLib/P6E/p627.stp N100 E180 M0.266 O R0
./instances/SteinLib/P6E/p632.stp N200 E370 M0.477 O R0
./instances/SteinLib/P6E/p626.stp N100 E180 M0.262 O R0
./instances/SteinLib/E/e05.stp N2500 E3125 M2270.66 R535
./instances/SteinLib/PUC/cc10-2p.stp N1024 E5120 M4976.61 R3076
./instances/SteinLib/PUC/bip52u.stp N2200 E7997 M17947.7 R5422
./instances/SteinLib/PUC/bip52p.stp N2200 E7997 M18518 R5422
./instances/SteinLib/PUC/cc3-10p.stp N1000 E13500 M19874.7 R10724
./instances/SteinLib/PUC/cc3-10u.stp N1000 E13500 M18054.2 R10724
./instances/SteinLib/E/e08.stp N2500 E5000 M11118.6 R2335
./instances/SteinLib/PUC/cc11-2p.stp N2048 E11263 M32893.1 R7171
./instances/SteinLib/E/e04.stp N2500 E3125 M2388.63 R525
./instances/SteinLib/PUC/cc11-2u.stp N2048 E11263 M31380.9 R7171
./instances/SteinLib/PUC/hc11u.stp N2048 E11264 M40830.2 R7172
./instances/SteinLib/E/e09.stp N2500 E5000 M13622.5 R2313
./instances/SteinLib/PUC/cc7-3u.stp N2187 E15308 M55853.4 R10534
./instances/SteinLib/PUC/cc3-11p.stp N1331 E19965 M55976.5 R16231
./instances/SteinLib/E/e02.stp N2500 E3125 M2476.35 R534
./instances/SteinLib/PUC/cc7-3p.stp N2187 E15308 M58671.4 R10534
./instances/SteinLib/E/e03.stp N2500 E3125 M2099.05 R542
./instances/SteinLib/E/e06.stp N2500 E5000 M11296.8 R2315
./instances/SteinLib/E/e01.stp N2500 E3125 M2191.06 R539
./instances/SteinLib/E/e10.stp N2500 E5000 M9942.31 R2327
./instances/SteinLib/PUC/cc3-11u.stp N1331 E19965 M66874.4 R16231
./instances/SteinLib/I160/i160-015.stp N160 E812 M85.575 R556
./instances/SteinLib/I160/i160-104.stp N160 E240 M15.64 R47
./instances/SteinLib/I160/i160-331.stp N160 E320 M29.723 R109
./instances/SteinLib/I160/i160-335.stp N160 E320 M27.952 R116
./instances/SteinLib/I160/i160-013.stp N160 E812 M104.686 R564
./instances/SteinLib/I160/i160-043.stp N160 E2544 M431.544 R2163
./instances/SteinLib/I160/i160-231.stp N160 E320 M24.706 R115
./instances/SteinLib/I160/i160-234.stp N160 E320 M25.202 R115
./instances/SteinLib/I160/i160-001.stp N160 E240 M13.456 R54
./instances/SteinLib/I160/i160-123.stp N160 E12720 M2515.84 R12246
./instances/SteinLib/E/e12.stp N2500 E12500 M54736.5 R9654
./instances/SteinLib/I160/i160-141.stp N160 E2544 M407.846 R2172
./instances/SteinLib/I160/i160-014.stp N160 E812 M101.76 R547
./instances/SteinLib/E/e07.stp N2500 E5000 M10174.1 R2327
./instances/SteinLib/I160/i160-222.stp N160 E12720 M2569.29 R12246
./instances/SteinLib/I160/i160-243.stp N160 E2544 M445.217 R2168
./instances/SteinLib/I160/i160-202.stp N160 E240 M13.007 R53
./instances/SteinLib/I160/i160-225.stp N160 E12720 M2529.87 R12246
./instances/SteinLib/I160/i160-321.stp N160 E12720 M2417.55 R12246
./instances/SteinLib/I160/i160-103.stp N160 E240 M9.276 R47
./instances/SteinLib/I160/i160-024.stp N160 E12720 M2418.49 R12246
./instances/SteinLib/I160/i160-214.stp N160 E812 M93.494 R555
./instances/SteinLib/I160/i160-005.stp N160 E240 M14.481 R44
./instances/SteinLib/I160/i160-035.stp N160 E320 M26.637 R119
./instances/SteinLib/I160/i160-315.stp N160 E812 M88.047 R556
./instances/SteinLib/PUC/hc11p.stp N2048 E11264 M71068.6 R7172
./instances/SteinLib/I160/i160-011.stp N160 E812 M104.959 R550
./instances/SteinLib/I160/i160-313.stp N160 E812 M103.92 R554
./instances/SteinLib/I160/i160-115.stp N160 E812 M63.555 R552
./instances/SteinLib/I160/i160-132.stp N160 E320 M17.299 R121
./instances/SteinLib/I160/i160-242.stp N160 E2544 M369.397 R2181
./instances/SteinLib/I160/i160-111.stp N160 E812 M105.39 R555
./instances/SteinLib/I160/i160-342.stp N160 E2544 M322.149 R2173
./instances/SteinLib/I160/i160-144.stp N160 E2544 M433.058 R2178
./instances/SteinLib/I160/i160-114.stp N160 E812 M85.587 R553
./instances/SteinLib/I160/i160-113.stp N160 E812 M106.842 R546
./instances/SteinLib/I160/i160-205.stp N160 E240 M13.057 R49
./instances/SteinLib/I160/i160-213.stp N160 E812 M111.534 R547
./instances/SteinLib/I160/i160-232.stp N160 E320 M27.075 R121
./instances/SteinLib/I160/i160-134.stp N160 E320 M27.521 R119
./instances/SteinLib/I160/i160-241.stp N160 E2544 M427.946 R2176
./instances/SteinLib/I160/i160-341.stp N160 E2544 M394.542 R2169
./instances/SteinLib/I160/i160-131.stp N160 E320 M26.243 R113
./instances/SteinLib/I160/i160-322.stp N160 E12720 M2364.01 R12246
./instances/SteinLib/I160/i160-332.stp N160 E320 M17.035 R120
./instances/SteinLib/I160/i160-025.stp N160 E12720 M2624.36 R12246
./instances/SteinLib/I160/i160-002.stp N160 E240 M14.741 R48
./instances/SteinLib/I160/i160-345.stp N160 E2544 M448.423 R2175
./instances/SteinLib/I160/i160-003.stp N160 E240 M10.223 R52
./instances/SteinLib/I160/i160-105.stp N160 E240 M8.831 R53
./instances/SteinLib/I160/i160-004.stp N160 E240 M9.293 R54
./instances/SteinLib/I160/i160-125.stp N160 E12720 M2597.91 R12246
./instances/SteinLib/I160/i160-344.stp N160 E2544 M439.871 R2169
./instances/SteinLib/I160/i160-324.stp N160 E12720 M2408.53 R12246
./instances/SteinLib/I160/i160-021.stp N160 E12720 M2351.4 R12246
./instances/SteinLib/I160/i160-323.stp N160 E12720 M2573.87 R12246
./instances/SteinLib/I160/i160-233.stp N160 E320 M18.474 R114
./instances/SteinLib/I160/i160-012.stp N160 E812 M103.701 R549
./instances/SteinLib/I160/i160-044.stp N160 E2544 M473.687 R2172
./instances/SteinLib/I160/i160-224.stp N160 E12720 M2518.71 R12246
./instances/SteinLib/I160/i160-312.stp N160 E812 M107.004 R558
./instances/SteinLib/I160/i160-042.stp N160 E2544 M483.783 R2165
./instances/SteinLib/I160/i160-235.stp N160 E320 M28.889 R106
./instances/SteinLib/I160/i160-212.stp N160 E812 M110.123 R550
./instances/SteinLib/I160/i160-325.stp N160 E12720 M2101.47 R12246
./instances/SteinLib/I160/i160-135.stp N160 E320 M28.766 R119
./instances/SteinLib/I160/i160-304.stp N160 E240 M14.721 R51
./instances/SteinLib/I160/i160-305.stp N160 E240 M13.72 R54
./instances/SteinLib/I160/i160-221.stp N160 E12720 M2492.94 R12246
./instances/SteinLib/E/e14.stp N2500 E12500 M63109.1 R9646
./instances/SteinLib/I160/i160-124.stp N160 E12720 M2254.66 R12246
./instances/SteinLib/I160/i160-201.stp N160 E240 M12.473 R52
./instances/SteinLib/I160/i160-204.stp N160 E240 M8.813 R46
./instances/SteinLib/I160/i160-311.stp N160 E812 M85.606 R551
./instances/SteinLib/I160/i160-245.stp N160 E2544 M456.074 R2178
./instances/SteinLib/I160/i160-033.stp N160 E320 M17.315 R118
./instances/SteinLib/I160/i160-334.stp N160 E320 M18.653 R121
./instances/SteinLib/I160/i160-301.stp N160 E240 M14.771 R53
./instances/SteinLib/I160/i160-102.stp N160 E240 M14.632 R47
./instances/SteinLib/I160/i160-032.stp N160 E320 M28.82 R117
./instances/SteinLib/I160/i160-143.stp N160 E2544 M423.132 R2162
./instances/SteinLib/I160/i160-034.stp N160 E320 M26.855 R115
./instances/SteinLib/I160/i160-122.stp N160 E12720 M2534.69 R12246
./instances/SteinLib/I160/i160-302.stp N160 E240 M9.257 R50
./instances/SteinLib/I160/i160-303.stp N160 E240 M9.03 R55
./instances/SteinLib/I160/i160-244.stp N160 E2544 M448.969 R2172
./instances/SteinLib/I160/i160-203.stp N160 E240 M15.216 R52
./instances/SteinLib/I160/i160-215.stp N160 E812 M91.295 R557
./instances/SteinLib/I160/i160-041.stp N160 E2544 M426.639 R2176
./instances/SteinLib/I160/i160-343.stp N160 E2544 M451.118 R2171
./instances/SteinLib/I160/i160-211.stp N160 E812 M100.134 R555
./instances/SteinLib/I160/i160-022.stp N160 E12720 M2411.72 R12246
./instances/SteinLib/I160/i160-031.stp N160 E320 M21.56 R119
./instances/SteinLib/I160/i160-101.stp N160 E240 M9.434 R47
./instances/SteinLib/I160/i160-314.stp N160 E812 M98.395 R547
./instances/SteinLib/I160/i160-133.stp N160 E320 M17.22 R118
./instances/SteinLib/I160/i160-142.stp N160 E2544 M410.541 R2174
./instances/SteinLib/I160/i160-112.stp N160 E812 M112.076 R550
./instances/SteinLib/I160/i160-333.stp N160 E320 M29.049 R121
./instances/SteinLib/DIW/diw0523.stp N1080 E2015 M2.558 O R0
./instances/SteinLib/DIW/diw0250.stp N353 E608 M0.808 O R0
./instances/SteinLib/I160/i160-223.stp N160 E12720 M2458.28 R12246
./instances/SteinLib/DIW/diw0234.stp N5349 E10086 M20.653 O R0
./instances/SteinLib/DIW/diw0559.stp N3738 E7013 M10.086 O R0
./instances/SteinLib/DIW/diw0473.stp N2213 E4135 M3.834 O R0
./instances/SteinLib/I160/i160-023.stp N160 E12720 M2386.38 R12246
./instances/SteinLib/DIW/diw0487.stp N2414 E4386 M7.793 O R0
./instances/SteinLib/DIW/diw0540.stp N286 E465 M0.667 O R0
./instances/SteinLib/I160/i160-045.stp N160 E2544 M428.792 R2177
./instances/SteinLib/DIW/diw0795.stp N3221 E5938 M9.193 O R0
./instances/SteinLib/I160/i160-145.stp N160 E2544 M479.43 R2166
./instances/SteinLib/DIW/diw0495.stp N938 E1655 M1.97 O R0
./instances/SteinLib/DIW/diw0513.stp N918 E1684 M1.962 O R0
./instances/SteinLib/DIW/diw0460.stp N339 E579 M0.725 O R0
./instances/SteinLib/DIW/diw0445.stp N1804 E3311 M4.54 O R0
./instances/SteinLib/DIW/diw0260.stp N539 E985 M1.089 O R0
./instances/SteinLib/DIW/diw0459.stp N3636 E6789 M9.366 O R0
./instances/SteinLib/DIW/diw0801.stp N3023 E5575 M7.787 O R0
./instances/SteinLib/DIW/diw0393.stp N212 E381 M0.483 O R0
./instances/SteinLib/DIW/diw0313.stp N468 E822 M1.086 O R0
./instances/SteinLib/DMXA/dmxa0454.stp N1848 E3286 M5.035 O R0
./instances/SteinLib/DMXA/dmxa1721.stp N1005 E1731 M2.121 O R0
./instances/SteinLib/DMXA/dmxa1109.stp N343 E559 M0.766 O R0
./instances/SteinLib/DMXA/dmxa0296.stp N233 E386 M0.524 O R0
./instances/SteinLib/DIW/diw0778.stp N7231 E13727 M26.024 O R0
./instances/SteinLib/DMXA/dmxa0848.stp N499 E861 M1.1 O R0
./instances/SteinLib/DIW/diw0779.stp N11821 E22516 M32.388 O R0
./instances/SteinLib/DMXA/dmxa1516.stp N720 E1269 M1.577 O R0
./instances/SteinLib/DMXA/dmxa0903.stp N632 E1087 M1.296 O R0
./instances/SteinLib/DIW/diw0819.stp N10553 E20066 M51.775 O R0
./instances/SteinLib/DMXA/dmxa0734.stp N663 E1154 M1.543 O R0
./instances/SteinLib/DMXA/dmxa0628.stp N169 E280 M0.417 O R0
./instances/SteinLib/DMXA/dmxa0368.stp N2050 E3676 M4.485 O R0
./instances/SteinLib/DMXA/dmxa1200.stp N770 E1383 M1.678 O R0
./instances/SteinLib/DMXA/dmxa1304.stp N298 E503 M0.654 O R0
./instances/SteinLib/DMXA/dmxa1801.stp N2333 E4137 M4.055 O R0
./instances/SteinLib/DMXA/dmxa1010.stp N3983 E7108 M12.68 O R0
./instances/SteinLib/DIW/diw0820.stp N11749 E22384 M55.262 O R0
./instances/SteinLib/D/d02.stp N1000 E1250 M341.356 R193
./instances/SteinLib/I160/i160-121.stp N160 E12720 M2523.47 R12246
./instances/SteinLib/D/d01.stp N1000 E1250 M309.711 R200
./instances/SteinLib/D/d07.stp N1000 E2000 M1103.95 R894
./instances/SteinLib/D/d09.stp N1000 E2000 M1152.6 R883
./instances/SteinLib/D/d10.stp N1000 E2000 M1223.67 R887
./instances/SteinLib/D/d05.stp N1000 E1250 M253.139 R191
./instances/SteinLib/D/d08.stp N1000 E2000 M1165.31 R894
./instances/SteinLib/D/d14.stp N1000 E5000 M4721.9 R3781
./instances/SteinLib/D/d11.stp N1000 E5000 M4576.68 R3777
./instances/SteinLib/D/d12.stp N1000 E5000 M4665.8 R3766
./instances/SteinLib/D/d15.stp N1000 E5000 M4678.03 R3772
./instances/SteinLib/D/d04.stp N1000 E1250 M306.102 R194
./instances/SteinLib/D/d03.stp N1000 E1250 M286.409 R198
./instances/SteinLib/D/d06.stp N1000 E2000 M1237.38 R884
./instances/SteinLib/PUC/bipa2u.stp N3300 E18073 M97796 R14130
./instances/SteinLib/ALUE/alue3146.stp N3626 E5869 M11.267 O R0
./instances/SteinLib/ALUE/alue6457.stp N3932 E6137 M7.697 O R0
./instances/SteinLib/ALUE/alue7066.stp N6405 E10454 M29.554 O R0
./instances/SteinLib/ALUE/alue7065.stp N34046 E54841 M188.118 O R0
./instances/SteinLib/ALUE/alue7229.stp N940 E1474 M2.269 O R0
./instances/SteinLib/ALUE/alue6179.stp N3372 E5213 M12.931 O R0
./instances/SteinLib/ALUE/alue6951.stp N2818 E4419 M10.474 O R0
./instances/SteinLib/D/d13.stp N1000 E5000 M4773.94 R3762
./instances/SteinLib/ALUE/alue5067.stp N3524 E5560 M11.505 O R0
./instances/SteinLib/ALUE/alue6735.stp N4119 E6696 M13.739 O R0
./instances/SteinLib/ALUE/alue5901.stp N11543 E18429 M50.45 O R0
./instances/SteinLib/ALUE/alue5623.stp N4472 E6938 M15.687 O R0
./instances/SteinLib/ALUE/alue2105.stp N1220 E1858 M3.135 O R0
./instances/SteinLib/ALUE/alue5345.stp N5179 E8165 M13.869 O R0
./instances/SteinLib/ALUE/alue2087.stp N1244 E1971 M2.88 O R0
./instances/SteinLib/LIN/lin14.stp N828 E1472 M2.242 O R0
./instances/SteinLib/LIN/lin32.stp N19112 E35665 M178.957 O R0
./instances/SteinLib/LIN/lin20.stp N3675 E6709 M18.662 O R0
./instances/SteinLib/ALUE/alue7080.stp N34479 E55494 M145.694 O R0
./instances/SteinLib/LIN/lin12.stp N818 E1462 M2.325 O R0
./instances/SteinLib/LIN/lin13.stp N822 E1466 M2.243 O R0
./instances/SteinLib/LIN/lin09.stp N313 E532 M0.832 O R0
./instances/SteinLib/LIN/lin05.stp N160 E269 M0.321 O R0
./instances/SteinLib/LIN/lin06.stp N165 E274 M0.331 O R0
./instances/SteinLib/LIN/lin10.stp N321 E540 M0.819 O R0
./instances/SteinLib/LIN/lin27.stp N8017 E14753 M62.544 O R0
./instances/SteinLib/LIN/lin31.stp N19100 E35653 M191.271 O R0
./instances/SteinLib/SP/w3c571.stp N3997 E10278 M101696 R2289
./instances/SteinLib/LIN/lin19.stp N2010 E3662 M6.776 O R0
./instances/SteinLib/LIN/lin37.stp N38418 E71657 M415.599 O R0
./instances/SteinLib/LIN/lin29.stp N19083 E35636 M205.458 O R0
./instances/SteinLib/LIN/lin22.stp N3692 E6726 M17.699 O R0
./instances/SteinLib/LIN/lin02.stp N55 E82 M0.182 O R0
./instances/SteinLib/LIN/lin24.stp N7998 E14734 M60.677 O R0
./instances/SteinLib/LIN/lin08.stp N311 E530 M0.843 O R0
./instances/SteinLib/LIN/lin33.stp N19177 E35730 M189.1 O R0
./instances/SteinLib/LIN/lin03.stp N57 E84 M0.206 O R0
./instances/SteinLib/LIN/lin36.stp N38307 E71546 M427.642 O R0
./instances/SteinLib/LIN/lin15.stp N840 E1484 M2.277 O R0
./instances/SteinLib/LIN/lin17.stp N1989 E3641 M6.73 O R0
./instances/SteinLib/LIN/lin16.stp N1981 E3633 M7.672 O R0
./instances/SteinLib/LIN/lin04.stp N157 E266 M0.452 O R0
./instances/SteinLib/LIN/lin23.stp N3716 E6750 M20.183 O R0
./instances/SteinLib/LIN/lin01.stp N53 E80 M0.194 O R0
./instances/SteinLib/LIN/lin11.stp N816 E1460 M2.255 O R0
./instances/SteinLib/LIN/lin18.stp N1994 E3646 M6.832 O R0
./instances/SteinLib/LIN/lin26.stp N8013 E14749 M62.66 O R0
./instances/SteinLib/LIN/lin07.stp N307 E526 M0.854 O R0
./instances/SteinLib/LIN/lin28.stp N8062 E14798 M60.545 O R0
./instances/SteinLib/LIN/lin25.stp N8007 E14743 M64.981 O R0
./instances/SteinLib/LIN/lin21.stp N3683 E6717 M18.878 O R0
./instances/SteinLib/LIN/lin34.stp N38282 E71521 M367.334 O R0
./instances/SteinLib/LIN/lin30.stp N19091 E35644 M198.818 O R0
./instances/SteinLib/ALUT/alut2010.stp N6104 E11011 M29.143 O R0
./instances/SteinLib/ALUT/alut0805.stp N966 E1666 M2.077 O R0
./instances/SteinLib/ALUT/alut0787.stp N1160 E2089 M2.928 O R0
./instances/SteinLib/ALUT/alut2625.stp N36711 E68117 M184.341 O R0
./instances/SteinLib/ALUT/alut1181.stp N3041 E5693 M11.656 O R0
./instances/SteinLib/ALUT/alut2566.stp N5021 E9055 M20.385 O R0
./instances/SteinLib/ALUT/alut2288.stp N9070 E16595 M43.802 O R0
./instances/SteinLib/ALUT/alut2764.stp N387 E626 M0.819 O R0
./instances/SteinLib/LIN/lin35.stp N38294 E71533 M410.758 O R0
./instances/SteinLib/E/e15.stp N2500 E12500 M88217.5 R9616
./instances/SteinLib/C/c01.stp N500 E625 M75.998 R87
./instances/SteinLib/C/c07.stp N500 E1000 M246.639 R422
./instances/SteinLib/ALUT/alut2610.stp N33901 E62816 M166.459 O R0
./instances/SteinLib/C/c10.stp N500 E1000 M277.751 R424
./instances/SteinLib/C/c12.stp N500 E2500 M1031.47 R1836
./instances/SteinLib/C/c02.stp N500 E625 M66.912 R82
./instances/SteinLib/C/c09.stp N500 E1000 M294.573 R420
./instances/SteinLib/C/c05.stp N500 E625 M63.113 R83
./instances/SteinLib/C/c11.stp N500 E2500 M1073.66 R1844
./instances/SteinLib/C/c16.stp N500 E12500 M8340.75 R11596
./instances/SteinLib/C/c20.stp N500 E12500 M8222.08 R11604
./instances/SteinLib/C/c17.stp N500 E12500 M8455.04 R11616
./instances/SteinLib/C/c03.stp N500 E625 M71.252 R85
./instances/SteinLib/C/c04.stp N500 E625 M55.344 R91
./instances/SteinLib/C/c06.stp N500 E1000 M285.084 R426
./instances/SteinLib/C/c08.stp N500 E1000 M263.798 R419
./instances/SteinLib/C/c14.stp N500 E2500 M1085.44 R1842
./instances/SteinLib/C/c15.stp N500 E2500 M1129.95 R1830
./instances/SteinLib/C/c13.stp N500 E2500 M1022.11 R1847
./instances/SteinLib/I640/i640-202.stp N640 E960 M226.154 R263
./instances/SteinLib/I640/i640-003.stp N640 E960 M237.994 R261
./instances/SteinLib/C/c19.stp N500 E12500 M8295.52 R11633
./instances/SteinLib/PUC/cc3-12u.stp N1728 E28512 M114343 R23647
./instances/SteinLib/E/e13.stp N2500 E12500 M52074.8 R9640
./instances/SteinLib/I640/i640-113.stp N640 E4135 M2307.93 R3239
./instances/SteinLib/I640/i640-115.stp N640 E4135 M2222.22 R3233
./instances/SteinLib/I640/i640-034.stp N640 E1280 M495.258 R542
./instances/SteinLib/I640/i640-301.stp N640 E960 M245.781 R260
./instances/SteinLib/I640/i640-314.stp N640 E4135 M2445.52 R3234
./instances/SteinLib/I640/i640-331.stp N640 E1280 M451.64 R538
./instances/SteinLib/I640/i640-332.stp N640 E1280 M446.182 R553
./instances/SteinLib/I640/i640-214.stp N640 E4135 M2548.39 R3229
./instances/SteinLib/I640/i640-013.stp N640 E4135 M2439.01 R3242
./instances/SteinLib/I640/i640-335.stp N640 E1280 M485.206 R548
./instances/SteinLib/C/c18.stp N500 E12500 M8275.76 R11609
./instances/SteinLib/D/d18.stp N1000 E25000 M40242.3 R23421
./instances/SteinLib/D/d17.stp N1000 E25000 M39928.7 R23443
./instances/SteinLib/I640/i640-213.stp N640 E4135 M2443.16 R3245
./instances/SteinLib/I640/i640-333.stp N640 E1280 M473.2 R550
./instances/SteinLib/D/d20.stp N1000 E25000 M40114.8 R23459
./instances/SteinLib/I640/i640-033.stp N640 E1280 M467.546 R561
./instances/SteinLib/I640/i640-201.stp N640 E960 M255.68 R265
./instances/SteinLib/E/e11.stp N2500 E12500 M76274.8 R9630
./instances/SteinLib/I640/i640-012.stp N640 E4135 M2339.43 R3218
./instances/SteinLib/I640/i640-001.stp N640 E960 M237.257 R264
./instances/SteinLib/I640/i640-111.stp N640 E4135 M2493.93 R3227
./instances/SteinLib/D/d19.stp N1000 E25000 M46489.4 R23427
./instances/SteinLib/I640/i640-014.stp N640 E4135 M2493.13 R3220
./instances/SteinLib/I640/i640-114.stp N640 E4135 M2464.15 R3237
./instances/SteinLib/I640/i640-312.stp N640 E4135 M2342.78 R3242
./instances/SteinLib/I640/i640-232.stp N640 E1280 M485.254 R549
./instances/SteinLib/I640/i640-211.stp N640 E4135 M2451.96 R3247
./instances/SteinLib/D/d16.stp N1000 E25000 M44363.5 R23447
./instances/SteinLib/I640/i640-334.stp N640 E1280 M481.81 R554
./instances/SteinLib/I640/i640-315.stp N640 E4135 M2489.29 R3246
./instances/SteinLib/PUC/bipa2p.stp N3300 E18073 M139706 R14130
./instances/SteinLib/I640/i640-015.stp N640 E4135 M2483.04 R3245
./instances/SteinLib/PUC/cc3-12p.stp N1728 E28512 M165296 R23647
./instances/SteinLib/I640/i640-233.stp N640 E1280 M483.049 R548
./instances/SteinLib/I640/i640-132.stp N640 E1280 M453.296 R556
./instances/SteinLib/I640/i640-235.stp N640 E1280 M487.599 R553
./instances/SteinLib/I640/i640-103.stp N640 E960 M240.152 R266
./instances/SteinLib/I640/i640-215.stp N640 E4135 M2243.51 R3260
./instances/SteinLib/I640/i640-002.stp N640 E960 M149.371 R252
./instances/SteinLib/I640/i640-241.stp N640 E40896 M61330.5 R39248
./instances/SteinLib/I640/i640-042.stp N640 E40896 M58877.4 R39228
./instances/SteinLib/I640/i640-244.stp N640 E40896 M60975 R39238
./instances/SteinLib/I640/i640-144.stp N640 E40896 M56943.3 R39238
./instances/SteinLib/I640/i640-243.stp N640 E40896 M64350 R39235
./instances/SteinLib/I640/i640-102.stp N640 E960 M259.267 R257
./instances/SteinLib/I640/i640-045.stp N640 E40896 M59532.7 R39215
./instances/SteinLib/I640/i640-044.stp N640 E40896 M70703.9 R39232
./instances/SteinLib/I640/i640-011.stp N640 E4135 M2263.7 R3241
./instances/SteinLib/I640/i640-142.stp N640 E40896 M57161.7 R39233
./instances/SteinLib/I640/i640-344.stp N640 E40896 M69955.1 R39229
./instances/SteinLib/I640/i640-005.stp N640 E960 M249.933 R264
./instances/SteinLib/I640/i640-105.stp N640 E960 M229.788 R263
./instances/SteinLib/I640/i640-143.stp N640 E40896 M65271.8 R39232
./instances/SteinLib/I640/i640-041.stp N640 E40896 M57695.9 R39244
./instances/SteinLib/PUC/cc12-2p.stp N4096 E24574 M259689 R16387
./instances/SteinLib/I640/i640-245.stp N640 E40896 M65342.5 R39224
./instances/SteinLib/I640/i640-043.stp N640 E40896 M73275.3 R39213
./instances/SteinLib/I640/i640-101.stp N640 E960 M258.521 R255
./instances/SteinLib/I640/i640-205.stp N640 E960 M258.412 R264
./instances/SteinLib/I640/i640-303.stp N640 E960 M232.756 R257
./instances/SteinLib/I640/i640-242.stp N640 E40896 M74290.8 R39237
./instances/SteinLib/PUC/hc12u.stp N4096 E24576 M317665 R16388
./instances/SteinLib/I640/i640-234.stp N640 E1280 M460.013 R548
./instances/SteinLib/I640/i640-135.stp N640 E1280 M486.199 R551
./instances/SteinLib/I640/i640-032.stp N640 E1280 M491.38 R553
./instances/SteinLib/I640/i640-134.stp N640 E1280 M452.796 R557
./instances/SteinLib/I640/i640-345.stp N640 E40896 M59599.4 R39233
./instances/SteinLib/I640/i640-305.stp N640 E960 M260.282 R260
./instances/SteinLib/I640/i640-313.stp N640 E4135 M2534.09 R3242
./instances/SteinLib/I640/i640-035.stp N640 E1280 M383.257 R560
./instances/SteinLib/I640/i640-204.stp N640 E960 M256.668 R264
./instances/SteinLib/PUC/cc12-2u.stp N4096 E24574 M325552 R16387
./instances/SteinLib/I640/i640-302.stp N640 E960 M251.66 R260
./instances/SteinLib/I640/i640-343.stp N640 E40896 M64200.9 R39222
./instances/SteinLib/PUC/hc12p.stp N4096 E24576 M375458 R16388
./instances/SteinLib/I640/i640-311.stp N640 E4135 M2599.99 R3233
./instances/SteinLib/I640/i640-145.stp N640 E40896 M64119.5 R39242
./instances/SteinLib/I640/i640-341.stp N640 E40896 M81995 R39239
./instances/SteinLib/I640/i640-203.stp N640 E960 M238.812 R260
./instances/SteinLib/I640/i640-212.stp N640 E4135 M2664.35 R3246
./instances/SteinLib/I640/i640-133.stp N640 E1280 M554.199 R550
./instances/SteinLib/I640/i640-231.stp N640 E1280 M535.88 R553
./instances/SteinLib/I640/i640-004.stp N640 E960 M259.831 R256
./instances/SteinLib/I640/i640-112.stp N640 E4135 M2359.38 R3228
./instances/SteinLib/I640/i640-141.stp N640 E40896 M80803.6 R39238
./instances/SteinLib/E/e20.stp N2500 E62500 M549098 R59092
./instances/SteinLib/I640/i640-131.stp N640 E1280 M546.284 R561
./instances/SteinLib/I640/i640-304.stp N640 E960 M275.428 R252
./instances/SteinLib/I640/i640-323.stp N640 E204480 M489824 R202566
./instances/SteinLib/I640/i640-325.stp N640 E204480 M501788 R202566
./instances/SteinLib/I640/i640-031.stp N640 E1280 M540.061 R555
./instances/SteinLib/E/e18.stp N2500 E62500 M607640 R59109
./instances/SteinLib/I640/i640-104.stp N640 E960 M245.809 R263
./instances/SteinLib/I640/i640-342.stp N640 E40896 M72950.7 R39234
./instances/SteinLib/2R/2r131.stp N2000 E5726 M7862.42 R3328
./instances/SteinLib/2R/2r231.stp N2000 E5737 M6145.1 R3316
./instances/SteinLib/I640/i640-125.stp N640 E204480 M525898 R202566
./instances/SteinLib/2R/2r331.stp N2000 E5736 M6045.89 R3335
./instances/SteinLib/I640/i640-224.stp N640 E204480 M463420 R202566
./instances/SteinLib/2R/2r222.stp N2000 E5765 M6382.3 R3321
./instances/SteinLib/E/e16.stp N2500 E62500 M600827 R59104
./instances/SteinLib/2R/2r.crd!
./instances/SteinLib/2R/2r221.stp N2000 E5764 M5904.94 R3371
./instances/SteinLib/2R/2r133.stp N2000 E5729 M6150.33 R3311
./instances/SteinLib/2R/2r313.stp N2000 E5800 M5675.44 R3356
./instances/SteinLib/2R/2r213.stp N2000 E5800 M6007.45 R3356
./instances/SteinLib/2R/2r333.stp N2000 E5741 M5630.68 R3348
./instances/SteinLib/2R/2r123.stp N2000 E5754 M5985.22 R3334
./instances/SteinLib/2R/2r223.stp N2000 E5770 M6061.58 R3337
./instances/SteinLib/2R/2r122.stp N2000 E5772 M5877.06 R3323
./instances/SteinLib/I640/i640-121.stp N640 E204480 M484075 R202566
./instances/SteinLib/2R/2r322.stp N2000 E5753 M5676.35 R3366
./instances/SteinLib/2R/2r212.stp N2000 E5800 M5911.16 R3356
./instances/SteinLib/2R/2r332.stp N2000 E5745 M5861.72 R3336
./instances/SteinLib/2R/2r233.stp N2000 E5730 M5860.48 R3303
./instances/SteinLib/2R/2r311.stp N2000 E5800 M5887.66 R3356
./instances/SteinLib/2R/2r111.stp N2000 E5800 M5371.48 R3356
./instances/SteinLib/2R/2r132.stp N2000 E5725 M5876.25 R3321
./instances/SteinLib/2R/2r232.stp N2000 E5733 M7005.86 R3325
./instances/SteinLib/I640/i640-321.stp N640 E204480 M491852 R202566
./instances/SteinLib/2R/2r321.stp N2000 E5771 M5871.17 R3354
./instances/SteinLib/TAQ/taq0910.stp N310 E514 M0.782 O R0
./instances/SteinLib/TAQ/taq0903.stp N6163 E10490 M27.65 O R0
./instances/SteinLib/TAQ/taq0023.stp N572 E963 M1.422 O R0
./instances/SteinLib/TAQ/taq0920.stp N122 E194 M0.333 O R0
./instances/SteinLib/TAQ/taq0741.stp N712 E1217 M1.836 O R0
./instances/SteinLib/TAQ/taq0365.stp N4186 E7074 M19.845 O R0
./instances/SteinLib/TAQ/taq0739.stp N837 E1438 M2.054 O R0
./instances/SteinLib/TAQ/taq0431.stp N1128 E1905 M3.119 O R0
./instances/SteinLib/TAQ/taq0751.stp N1051 E1791 M2.963 O R0
./instances/SteinLib/TAQ/taq0014.stp N6466 E11046 M33.375 O R0
./instances/SteinLib/TAQ/taq0978.stp N777 E1239 M1.976 O R0
./instances/SteinLib/TAQ/taq0631.stp N609 E932 M1.443 O R0
./instances/SteinLib/TAQ/taq0891.stp N331 E560 M0.818 O R0
./instances/SteinLib/TAQ/taq0377.stp N6836 E11715 M34.347 O R0
./instances/SteinLib/I080/i080-144.stp N80 E632 M47.099 R451
./instances/SteinLib/2R/2r113.stp N2000 E5800 M5532.51 R3356
./instances/SteinLib/I080/i080-322.stp N80 E3160 M244.464 R2926
./instances/SteinLib/I080/i080-243.stp N80 E632 M50.28 R456
./instances/SteinLib/I080/i080-225.stp N80 E3160 M288.92 R2926
./instances/SteinLib/I080/i080-125.stp N80 E3160 M270.6 R2926
./instances/SteinLib/I080/i080-303.stp N80 E120 M2.658 R18
./instances/SteinLib/I080/i080-112.stp N80 E350 M14.036 R207
./instances/SteinLib/I080/i080-221.stp N80 E3160 M225.774 R2926
./instances/SteinLib/I080/i080-101.stp N80 E120 M2.406 R20
./instances/SteinLib/I080/i080-321.stp N80 E3160 M275.302 R2926
./instances/SteinLib/I080/i080-345.stp N80 E632 M32.266 R455
./instances/SteinLib/I080/i080-305.stp N80 E120 M4.281 R21
./instances/SteinLib/I080/i080-313.stp N80 E350 M23.535 R213
./instances/SteinLib/I080/i080-342.stp N80 E632 M49.503 R447
./instances/SteinLib/I080/i080-233.stp N80 E160 M7.321 R53
./instances/SteinLib/I080/i080-332.stp N80 E160 M7.289 R52
./instances/SteinLib/I080/i080-242.stp N80 E632 M30.202 R463
./instances/SteinLib/I080/i080-334.stp N80 E160 M7.213 R53
./instances/SteinLib/I080/i080-341.stp N80 E632 M28.742 R460
./instances/SteinLib/I080/i080-311.stp N80 E350 M14.27 R204
./instances/SteinLib/I080/i080-135.stp N80 E160 M5.171 R45
./instances/SteinLib/I080/i080-034.stp N80 E160 M5.193 R47
./instances/SteinLib/I080/i080-011.stp N80 E350 M19.301 R208
./instances/SteinLib/I080/i080-035.stp N80 E160 M7.95 R52
./instances/SteinLib/I080/i080-041.stp N80 E632 M48.385 R453
./instances/SteinLib/I080/i080-014.stp N80 E350 M22.749 R208
./instances/SteinLib/I080/i080-323.stp N80 E3160 M276.059 R2926
./instances/SteinLib/I080/i080-301.stp N80 E120 M4.233 R20
./instances/SteinLib/I080/i080-113.stp N80 E350 M23.95 R201
./instances/SteinLib/I080/i080-325.stp N80 E3160 M214.125 R2926
./instances/SteinLib/2R/2r323.stp N2000 E5764 M5621.09 R3321
./instances/SteinLib/I080/i080-043.stp N80 E632 M49.322 R456
./instances/SteinLib/I080/i080-104.stp N80 E120 M3.712 R22
./instances/SteinLib/I080/i080-121.stp N80 E3160 M275.915 R2926
./instances/SteinLib/2R/2r112.stp N2000 E5800 M5699.38 R3356
./instances/SteinLib/I080/i080-033.stp N80 E160 M7.714 R50
./instances/SteinLib/I080/i080-005.stp N80 E120 M3.76 R22
./instances/SteinLib/I080/i080-024.stp N80 E3160 M250.265 R2926
./instances/SteinLib/I080/i080-205.stp N80 E120 M4.06 R22
./instances/SteinLib/I080/i080-245.stp N80 E632 M48.386 R457
./instances/SteinLib/I080/i080-111.stp N80 E350 M22.962 R210
./instances/SteinLib/I080/i080-032.stp N80 E160 M6.742 R55
./instances/SteinLib/I080/i080-105.stp N80 E120 M4.201 R24
./instances/SteinLib/I080/i080-241.stp N80 E632 M49.288 R452
./instances/SteinLib/I080/i080-302.stp N80 E120 M4.369 R22
./instances/SteinLib/I080/i080-232.stp N80 E160 M8.164 R51
./instances/SteinLib/I080/i080-244.stp N80 E632 M47.216 R472
./instances/SteinLib/I080/i080-214.stp N80 E350 M22.611 R212
./instances/SteinLib/I080/i080-344.stp N80 E632 M50.369 R455
./instances/SteinLib/I080/i080-044.stp N80 E632 M46.698 R458
./instances/SteinLib/I080/i080-223.stp N80 E3160 M279.052 R2926
./instances/SteinLib/I080/i080-343.stp N80 E632 M50.268 R461
./instances/SteinLib/I080/i080-131.stp N80 E160 M7.935 R52
./instances/SteinLib/I080/i080-004.stp N80 E120 M4.093 R19
./instances/SteinLib/I080/i080-134.stp N80 E160 M7.747 R52
./instances/SteinLib/I080/i080-002.stp N80 E120 M2.771 R17
./instances/SteinLib/I080/i080-124.stp N80 E3160 M251.455 R2926
./instances/SteinLib/I080/i080-315.stp N80 E350 M16.577 R205
./instances/SteinLib/I080/i080-133.stp N80 E160 M7.871 R47
./instances/SteinLib/I080/i080-022.stp N80 E3160 M252.159 R2926
./instances/SteinLib/I080/i080-001.stp N80 E120 M3.823 R19
./instances/SteinLib/I080/i080-333.stp N80 E160 M7.849 R48
./instances/SteinLib/I080/i080-042.stp N80 E632 M41.808 R457
./instances/SteinLib/I080/i080-142.stp N80 E632 M48.617 R464
./instances/SteinLib/I080/i080-013.stp N80 E350 M16.432 R211
./instances/SteinLib/I080/i080-031.stp N80 E160 M5.402 R50
./instances/SteinLib/I080/i080-012.stp N80 E350 M14.36 R212
./instances/SteinLib/I080/i080-203.stp N80 E120 M2.661 R17
./instances/SteinLib/I080/i080-213.stp N80 E350 M23.369 R203
./instances/SteinLib/I080/i080-335.stp N80 E160 M8.151 R55
./instances/SteinLib/I080/i080-314.stp N80 E350 M22.082 R213
./instances/SteinLib/I080/i080-045.stp N80 E632 M30.89 R465
./instances/SteinLib/I080/i080-145.stp N80 E632 M48 R465
./instances/SteinLib/I080/i080-025.stp N80 E3160 M248.024 R2926
./instances/SteinLib/I080/i080-143.stp N80 E632 M49.621 R450
./instances/SteinLib/I080/i080-141.stp N80 E632 M45.74 R458
./instances/SteinLib/I080/i080-211.stp N80 E350 M21.218 R218
./instances/SteinLib/I080/i080-331.stp N80 E160 M7.361 R51
./instances/SteinLib/I080/i080-222.stp N80 E3160 M276.926 R2926
./instances/SteinLib/I080/i080-304.stp N80 E120 M4.099 R19
./instances/SteinLib/I080/i080-215.stp N80 E350 M22.998 R208
./instances/SteinLib/I080/i080-023.stp N80 E3160 M258.733 R2926
./instances/SteinLib/I080/i080-312.stp N80 E350 M22.278 R208
./instances/SteinLib/I080/i080-114.stp N80 E350 M22.806 R212
./instances/SteinLib/I080/i080-102.stp N80 E120 M3.982 R18
./instances/SteinLib/I080/i080-015.stp N80 E350 M23.329 R213
./instances/SteinLib/I080/i080-231.stp N80 E160 M8.295 R52
./instances/SteinLib/I080/i080-202.stp N80 E120 M4.207 R23
./instances/SteinLib/I080/i080-204.stp N80 E120 M3.985 R20
./instances/SteinLib/I080/i080-122.stp N80 E3160 M184.087 R2926
./instances/SteinLib/I080/i080-003.stp N80 E120 M4.46 R17
./instances/SteinLib/I080/i080-201.stp N80 E120 M2.654 R15
./instances/SteinLib/I080/i080-123.stp N80 E3160 M252.305 R2926
./instances/SteinLib/I080/i080-212.stp N80 E350 M19.653 R209
./instances/SteinLib/I080/i080-115.stp N80 E350 M22.944 R206
./instances/SteinLib/I080/i080-132.stp N80 E160 M7.762 R51
./instances/SteinLib/I080/i080-234.stp N80 E160 M8.161 R45
./instances/SteinLib/I080/i080-235.stp N80 E160 M7.874 R46
./instances/SteinLib/I080/i080-103.stp N80 E120 M4.203 R24
./instances/SteinLib/I080/i080-021.stp N80 E3160 M190.723 R2926
./instances/SteinLib/I080/i080-324.stp N80 E3160 M279.611 R2926
./instances/SteinLib/I080/i080-224.stp N80 E3160 M253.684 R2926
./instances/SteinLib/I320/i320-333.stp N320 E640 M94.537 R255
./instances/SteinLib/I320/i320-034.stp N320 E640 M122.404 R259
./instances/SteinLib/2R/2r121.stp N2000 E5766 M5624.19 R3333
./instances/SteinLib/2R/2r312.stp N2000 E5800 M5774.34 R3356
./instances/SteinLib/2R/2r211.stp N2000 E5800 M5794.51 R3356
./instances/SteinLib/I320/i320-241.stp N320 E10208 M4452.41 R9421
./instances/SteinLib/I320/i320-041.stp N320 E10208 M4930.75 R9405
./instances/SteinLib/I320/i320-343.stp N320 E10208 M4840.89 R9430
./instances/SteinLib/I320/i320-103.stp N320 E480 M67.02 R115
./instances/SteinLib/I320/i320-232.stp N320 E640 M117.629 R259
./instances/SteinLib/I320/i320-031.stp N320 E640 M111.465 R254
./instances/SteinLib/I320/i320-342.stp N320 E10208 M4989.83 R9412
./instances/SteinLib/I320/i320-044.stp N320 E10208 M4833.01 R9412
./instances/SteinLib/I320/i320-344.stp N320 E10208 M4529.53 R9416
./instances/SteinLib/I320/i320-111.stp N320 E1845 M471.927 R1366
./instances/SteinLib/I320/i320-204.stp N320 E480 M57.73 R118
./instances/SteinLib/I320/i320-234.stp N320 E640 M116.212 R262
./instances/SteinLib/E/e17.stp N2500 E62500 M659308 R59133
./instances/SteinLib/I320/i320-131.stp N320 E640 M116.516 R262
./instances/SteinLib/I640/i640-124.stp N640 E204480 M511131 R202566
./instances/SteinLib/I320/i320-005.stp N320 E480 M61.369 R121
./instances/SteinLib/I320/i320-035.stp N320 E640 M115.409 R256
./instances/SteinLib/I320/i320-315.stp N320 E1845 M520.68 R1376
./instances/SteinLib/I320/i320-135.stp N320 E640 M121.077 R265
./instances/SteinLib/I320/i320-242.stp N320 E10208 M4802.18 R9427
./instances/SteinLib/I320/i320-201.stp N320 E480 M59.694 R120
./instances/SteinLib/I320/i320-233.stp N320 E640 M117.778 R261
./instances/SteinLib/I320/i320-021.stp N320 E51040 M28520.4 R50086
./instances/SteinLib/I320/i320-222.stp N320 E51040 M29820.4 R50086
./instances/SteinLib/I320/i320-121.stp N320 E51040 M30021.5 R50086
./instances/SteinLib/I320/i320-105.stp N320 E480 M57.329 R115
./instances/SteinLib/I320/i320-213.stp N320 E1845 M508.57 R1348
./instances/SteinLib/I320/i320-115.stp N320 E1845 M497.347 R1366
./instances/SteinLib/I320/i320-245.stp N320 E10208 M4657.68 R9409
./instances/SteinLib/I320/i320-013.stp N320 E1845 M375.194 R1367
./instances/SteinLib/I320/i320-321.stp N320 E51040 M30079 R50086
./instances/SteinLib/I320/i320-311.stp N320 E1845 M522.149 R1364
./instances/SteinLib/I640/i640-221.stp N640 E204480 M537398 R202566
./instances/SteinLib/I320/i320-203.stp N320 E480 M60.853 R118
./instances/SteinLib/I320/i320-023.stp N320 E51040 M30773.2 R50086
./instances/SteinLib/I320/i320-215.stp N320 E1845 M510.076 R1363
./instances/SteinLib/I320/i320-032.stp N320 E640 M89.798 R259
./instances/SteinLib/I320/i320-015.stp N320 E1845 M527.228 R1364
./instances/SteinLib/I320/i320-335.stp N320 E640 M121.414 R262
./instances/SteinLib/I320/i320-114.stp N320 E1845 M520.024 R1368
./instances/SteinLib/I640/i640-025.stp N640 E204480 M548335 R202566
./instances/SteinLib/I320/i320-323.stp N320 E51040 M29473.5 R50086
./instances/SteinLib/I320/i320-332.stp N320 E640 M116.543 R260
./instances/SteinLib/I320/i320-143.stp N320 E10208 M4777.11 R9420
./instances/SteinLib/I320/i320-312.stp N320 E1845 M530.446 R1350
./instances/SteinLib/I320/i320-104.stp N320 E480 M56.692 R116
./instances/SteinLib/I320/i320-112.stp N320 E1845 M528.393 R1368
./instances/SteinLib/I320/i320-024.stp N320 E51040 M31421.6 R50086
./instances/SteinLib/I320/i320-334.stp N320 E640 M113.76 R261
./instances/SteinLib/I320/i320-042.stp N320 E10208 M4803.88 R9412
./instances/SteinLib/I320/i320-325.stp N320 E51040 M30697.9 R50086
./instances/SteinLib/I320/i320-102.stp N320 E480 M58.867 R115
./instances/SteinLib/I320/i320-214.stp N320 E1845 M531.185 R1350
./instances/SteinLib/I320/i320-202.stp N320 E480 M59.813 R122
./instances/SteinLib/I320/i320-304.stp N320 E480 M61.127 R110
./instances/SteinLib/I320/i320-211.stp N320 E1845 M416.642 R1364
./instances/SteinLib/I320/i320-011.stp N320 E1845 M473.001 R1377
./instances/SteinLib/I320/i320-144.stp N320 E10208 M4765.52 R9415
./instances/SteinLib/I320/i320-045.stp N320 E10208 M4674.44 R9413
./instances/SteinLib/I320/i320-132.stp N320 E640 M111.6 R252
./instances/SteinLib/I320/i320-033.stp N320 E640 M119.324 R266
./instances/SteinLib/I320/i320-043.stp N320 E10208 M4286.74 R9420
./instances/SteinLib/I320/i320-001.stp N320 E480 M55.273 R120
./instances/SteinLib/I320/i320-141.stp N320 E10208 M4860.44 R9414
./instances/SteinLib/I320/i320-004.stp N320 E480 M62.178 R112
./instances/SteinLib/I320/i320-101.stp N320 E480 M57.62 R117
./instances/SteinLib/I320/i320-002.stp N320 E480 M60.17 R122
./instances/SteinLib/I320/i320-302.stp N320 E480 M58.676 R115
./instances/SteinLib/I320/i320-134.stp N320 E640 M123 R258
./instances/SteinLib/I320/i320-003.stp N320 E480 M55.744 R125
./instances/SteinLib/I320/i320-235.stp N320 E640 M116.918 R263
./instances/SteinLib/I320/i320-012.stp N320 E1845 M533.684 R1356
./instances/SteinLib/I320/i320-225.stp N320 E51040 M29139.6 R50086
./instances/SteinLib/I320/i320-345.stp N320 E10208 M5007.43 R9405
./instances/SteinLib/I320/i320-314.stp N320 E1845 M529.19 R1372
./instances/SteinLib/I320/i320-331.stp N320 E640 M101.666 R261
./instances/SteinLib/I320/i320-142.stp N320 E10208 M4783.44 R9423
./instances/SteinLib/I320/i320-223.stp N320 E51040 M30696.4 R50086
./instances/SteinLib/I320/i320-305.stp N320 E480 M55.237 R117
./instances/SteinLib/I320/i320-014.stp N320 E1845 M410.86 R1381
./instances/SteinLib/I320/i320-124.stp N320 E51040 M30547.7 R50086
./instances/SteinLib/I320/i320-313.stp N320 E1845 M539.874 R1353
./instances/SteinLib/I320/i320-243.stp N320 E10208 M4899.79 R9412
./instances/SteinLib/I320/i320-212.stp N320 E1845 M496.768 R1368
./instances/SteinLib/I320/i320-205.stp N320 E480 M59.135 R121
./instances/SteinLib/I320/i320-301.stp N320 E480 M59.611 R118
./instances/SteinLib/I640/i640-123.stp N640 E204480 M478082 R202566
./instances/SteinLib/I320/i320-303.stp N320 E480 M59.503 R115
./instances/SteinLib/I320/i320-133.stp N320 E640 M115.679 R263
./instances/SteinLib/I320/i320-231.stp N320 E640 M111.792 R266
./instances/SteinLib/I320/i320-322.stp N320 E51040 M29938.3 R50086
./instances/SteinLib/I320/i320-113.stp N320 E1845 M458.189 R1366
./instances/SteinLib/B/b04.stp N50 E100 M3.026 R25
./instances/SteinLib/B/b18.stp N100 E200 M7.06 R64
./instances/SteinLib/B/b10.stp N75 E150 M4.124 R50
./instances/SteinLib/B/b06.stp N50 E100 M2.26 R26
./instances/SteinLib/B/b03.stp N50 E63 M0.702 R2
./instances/SteinLib/B/b09.stp N75 E94 M1.333 R9
./instances/SteinLib/B/b07.stp N75 E94 M1.36 R8
./instances/SteinLib/B/b01.stp N50 E63 M0.567 R2
./instances/SteinLib/B/b12.stp N75 E150 M4.551 R48
./instances/SteinLib/B/b13.stp N100 E125 M2.19 R8
./instances/SteinLib/B/b17.stp N100 E200 M7.274 R66
./instances/SteinLib/B/b05.stp N50 E100 M2.044 R30
./instances/SteinLib/B/b16.stp N100 E200 M7.229 R73
./instances/SteinLib/B/b02.stp N50 E63 M1.247 R1
./instances/SteinLib/B/b14.stp N100 E125 M3.26 R9
./instances/SteinLib/B/b15.stp N100 E125 M3.348 R12
./instances/SteinLib/B/b11.stp N75 E150 M6.727 R52
./instances/SteinLib/B/b08.stp N75 E94 M1.906 R5
./instances/SteinLib/GAP/gap2119.stp N1724 E2975 M4.746 O R0
./instances/SteinLib/GAP/gap2740.stp N1196 E2084 M3.106 O R0
./instances/SteinLib/GAP/gap1307.stp N342 E552 M0.587 O R0
./instances/SteinLib/GAP/gap2007.stp N2039 E3548 M5.792 O R0
./instances/SteinLib/GAP/gap3036.stp N346 E583 M0.795 O R0
./instances/SteinLib/GAP/gap2800.stp N386 E653 M0.971 O R0
./instances/SteinLib/GAP/gap1413.stp N541 E906 M1.368 O R0
./instances/SteinLib/GAP/gap2975.stp N179 E293 M0.46 O R0
./instances/SteinLib/I320/i320-324.stp N320 E51040 M29935.1 R50086
./instances/SteinLib/GAP/gap3128.stp N10393 E18043 M54.717 O R0
./instances/SteinLib/GAP/gap1810.stp N429 E702 M0.939 O R0
./instances/SteinLib/GAP/gap3100.stp N921 E1558 M2.264 O R0
./instances/SteinLib/GAP/gap1904.stp N735 E1256 M1.729 O R0
./instances/SteinLib/GAP/gap1500.stp N220 E374 M0.524 O R0
./instances/SteinLib/1R/1r213.stp N1250 E2352 M1095.01 R1118
./instances/SteinLib/1R/1r321.stp N1250 E2338 M1103.67 R1113
./instances/SteinLib/I320/i320-221.stp N320 E51040 M29514.1 R50086
./instances/SteinLib/I320/i320-244.stp N320 E10208 M5108.82 R9410
./instances/SteinLib/1R/1r323.stp N1250 E2341 M1108.39 R1105
./instances/SteinLib/1R/1r332.stp N1250 E2333 M1115.59 R1085
./instances/SteinLib/1R/1r.crd!
./instances/SteinLib/1R/1r113.stp N1250 E2352 M1062.36 R1118
./instances/SteinLib/1R/1r123.stp N1250 E2343 M1065.23 R1109
./instances/SteinLib/I320/i320-122.stp N320 E51040 M29014.8 R50086
./instances/SteinLib/I320/i320-341.stp N320 E10208 M4999.02 R9415
./instances/SteinLib/I320/i320-145.stp N320 E10208 M4615.15 R9420
./instances/SteinLib/1R/1r211.stp N1250 E2352 M1044.7 R1118
./instances/SteinLib/1R/1r232.stp N1250 E2335 M1111.12 R1051
./instances/SteinLib/1R/1r111.stp N1250 E2352 M1091.06 R1118
./instances/SteinLib/1R/1r312.stp N1250 E2352 M1046.9 R1118
./instances/SteinLib/1R/1r333.stp N1250 E2331 M1126.97 R1011
./instances/SteinLib/1R/1r121.stp N1250 E2340 M1083.91 R1103
./instances/SteinLib/1R/1r233.stp N1250 E2327 M1092.72 R1137
./instances/SteinLib/1R/1r133.stp N1250 E2326 M1046.28 R1083
./instances/SteinLib/1R/1r322.stp N1250 E2336 M1125.06 R1045
./instances/SteinLib/1R/1r311.stp N1250 E2352 M1091.81 R1118
./instances/SteinLib/1R/1r131.stp N1250 E2336 M1013.74 R1137
./instances/SteinLib/1R/1r313.stp N1250 E2352 M1083.1 R1118
./instances/SteinLib/I640/i640-021.stp N640 E204480 M546779 R202566
./instances/SteinLib/1R/1r132.stp N1250 E2340 M1142.61 R1068
./instances/SteinLib/1R/1r231.stp N1250 E2331 M1113.87 R1083
./instances/Rome/grafo1705.19.lgr N19 E24 M0.098 O R0
./instances/Rome/grafo754.16.lgr N16 E21 M0.088 O R0
./instances/Rome/grafo8826.100.lgr N100 E152 M6.897 R28
./instances/Rome/grafo6357.46.lgr N46 E59 M1.003 R4
./instances/Rome/grafo8578.87.lgr N87 E125 M3.617 R19
./instances/Rome/grafo7121.40.lgr N40 E50 M0.845 R3
./instances/Rome/grafo3674.59.lgr N59 E90 M2.539 R14
./instances/Rome/grafo2158.14.lgr N14 E18 M0.07 O R0
./instances/Rome/grafo8718.97.lgr N97 E122 M3.641 R11
./instances/Rome/grafo5492.47.lgr N47 E61 M0.968 R2
./instances/Rome/grafo6943.82.lgr N82 E116 M4.346 R15
./instances/Rome/grafo3635.54.lgr N54 E70 M1.668 R5
./instances/Rome/grafo7237.44.lgr N44 E56 M0.999 R3
./instances/Rome/grafo9980.32.lgr N32 E37 M0.329 R1
./instances/Rome/grafo10029.40.lgr N40 E55 M1.376 R6
./instances/Rome/grafo5151.38.lgr N38 E58 M1.291 R5
./instances/Rome/grafo7621.44.lgr N44 E65 M1.623 R6
./instances/Rome/grafo1534.30.lgr N30 E32 M0.116 O R0
./instances/Rome/grafo10717.96.lgr N96 E127 M3.439 R16
./instances/Rome/grafo5976.43.lgr N43 E54 M0.836 R3
./instances/Rome/grafo2438.18.lgr N18 E23 M0.103 O R0
./instances/Rome/grafo720.14.lgr N14 E16 M0.088 O R0
./instances/Rome/grafo3660.45.lgr N45 E60 M1.091 R6
./instances/Rome/grafo9550.85.lgr N85 E125 M4.967 R19
./instances/Rome/grafo6806.83.lgr N83 E109 M3.216 R12
./instances/Rome/grafo5322.67.lgr N67 E91 M3.022 R8
./instances/Rome/grafo9298.63.lgr N63 E85 M1.967 R6
./instances/Rome/grafo6119.42.lgr N42 E52 M0.771 R1
./instances/Rome/grafo4890.80.lgr N80 E108 M3.479 R13
./instances/Rome/grafo4023.43.lgr N43 E62 M1.539 R6
./instances/Rome/grafo2151.20.lgr N20 E27 M0.11 O R0
./instances/Rome/grafo3218.42.lgr N42 E51 M0.882 R3
./instances/Rome/grafo7972.63.lgr N63 E90 M2.626 R9
./instances/Rome/grafo2219.15.lgr N15 E19 M0.094 O R0
./instances/Rome/grafo9080.61.lgr N61 E89 M2.828 R12
./instances/Rome/grafo4195.55.lgr N55 E69 M1.714 R1
./instances/Rome/grafo1695.15.lgr N15 E17 M0.059 O R0
./instances/Rome/grafo4730.58.lgr N58 E86 M2.583 R6
./instances/Rome/grafo10763.92.lgr N92 E129 M5.049 R20
./instances/Rome/grafo10155.97.lgr N97 E129 M4.277 R13
./instances/Rome/grafo9152.66.lgr N66 E84 M1.721 R5
./instances/Rome/grafo5054.69.lgr N69 E102 M3.785 R13
./instances/Rome/grafo5560.45.lgr N45 E60 M1.054 R3
./instances/Rome/grafo9491.79.lgr N79 E97 M2.632 R6
./instances/Rome/grafo5244.32.lgr N32 E38 M0.137 O R0
./instances/Rome/grafo2036.27.lgr N27 E32 M0.125 O R0
./instances/Rome/grafo8617.85.lgr N85 E116 M3.398 R13
./instances/Rome/grafo1543.54.lgr N54 E72 M2.093 R5
./instances/Rome/grafo4427.57.lgr N57 E79 M2.126 R8
./instances/Rome/grafo6404.55.lgr N55 E69 M1.34 R3
./instances/Rome/grafo4230.52.lgr N52 E73 M1.888 R6
./instances/Rome/grafo10935.94.lgr N94 E127 M4.907 R14
./instances/SteinLib/1R/1r223.stp N1250 E2340 M1071.69 R1133
./instances/Rome/grafo786.20.lgr N20 E23 M0.109 O R0
./instances/Rome/grafo7615.37.lgr N37 E44 M0.139 O R0
./instances/Rome/grafo629.14.lgr N14 E17 M0.062 O R0
./instances/Rome/grafo5708.48.lgr N48 E75 M2.215 R14
./instances/Rome/grafo1829.15.lgr N15 E19 M0.096 O R0
./instances/Rome/grafo9877.39.lgr N39 E58 M1.112 R6
./instances/Rome/grafo4105.40.lgr N40 E43 M0.143 O R0
./instances/Rome/grafo739.15.lgr N15 E18 M0.093 O R0
./instances/Rome/grafo4697.59.lgr N59 E77 M1.541 R8
./instances/Rome/grafo5687.43.lgr N43 E55 M1.029 R2
./instances/Rome/grafo2533.18.lgr N18 E19 M0.067 O R0
./instances/Rome/grafo2246.20.lgr N20 E30 M0.562 R3
./instances/Rome/grafo592.14.lgr N14 E14 M0.065 O R0
./instances/Rome/grafo2555.14.lgr N14 E18 M0.104 O R0
./instances/Rome/grafo11065.100.lgr N100 E127 M3.638 R12
./instances/Rome/grafo9955.38.lgr N38 E46 M0.146 O R0
./instances/Rome/grafo9825.67.lgr N67 E79 M1.931 R2
./instances/Rome/grafo4626.80.lgr N80 E99 M2.554 R5
./instances/Rome/grafo9927.40.lgr N40 E50 M0.777 R4
./instances/Rome/grafo8408.84.lgr N84 E107 M3.145 R7
./instances/Rome/grafo2895.15.lgr N15 E17 M0.083 O R0
./instances/Rome/grafo3793.39.lgr N39 E53 M1.078 R5
./instances/Rome/grafo1733.20.lgr N20 E24 M0.097 O R0
./instances/Rome/grafo2741.29.lgr N29 E40 M0.689 R3
./instances/Rome/grafo1143.18.lgr N18 E20 M0.093 O R0
./instances/Rome/grafo2248.22.lgr N22 E28 M0.468 R1
./instances/Rome/grafo3872.35.lgr N35 E42 M0.14 O R0
./instances/Rome/grafo10990.96.lgr N96 E133 M5.219 R22
./instances/Rome/grafo6407.47.lgr N47 E61 M1.151 R2
./instances/Rome/grafo722.15.lgr N15 E17 M0.057 O R0
./instances/Rome/grafo6189.40.lgr N40 E55 M1.121 R8
./instances/Rome/grafo10566.36.lgr N36 E48 M0.961 R3
./instances/Rome/grafo5272.54.lgr N54 E78 M2.115 R8
./instances/Rome/grafo5786.43.lgr N43 E53 M0.171 O R0
./instances/Rome/grafo4137.82.lgr N82 E117 M4.161 R16
./instances/Rome/grafo7123.45.lgr N45 E63 M1.602 R3
./instances/Rome/grafo9620.71.lgr N71 E90 M2.312 R5
./instances/Rome/grafo2590.14.lgr N14 E14 M0.061 O R0
./instances/Rome/grafo926.14.lgr N14 E17 M0.059 O R0
./instances/Rome/grafo10401.38.lgr N38 E48 M0.907 R2
./instances/Rome/grafo10253.97.lgr N97 E125 M4.129 R11
./instances/Rome/grafo1744.12.lgr N12 E15 M0.093 O R0
./instances/Rome/grafo247.15.lgr N15 E16 M0.042 O R0
./instances/Rome/grafo5822.36.lgr N36 E45 M0.663 R2
./instances/Rome/grafo4860.54.lgr N54 E75 M2.178 R7
./instances/Rome/grafo7936.89.lgr N89 E137 M4.498 R27
./instances/Rome/grafo6034.60.lgr N60 E75 M1.129 R4
./instances/Rome/grafo1559.59.lgr N59 E69 M0.976 R3
./instances/Rome/grafo5823.41.lgr N41 E60 M0.728 R5
./instances/Rome/grafo3070.31.lgr N31 E40 M0.137 O R0
./instances/Rome/grafo5443.43.lgr N43 E59 M1.356 R2
./instances/Rome/grafo7145.56.lgr N56 E70 M1.42 R4
./instances/Rome/grafo3863.37.lgr N37 E43 M0.156 O R0
./instances/Rome/grafo8843.96.lgr N96 E121 M3.003 R6
./instances/Rome/grafo3085.49.lgr N49 E72 M1.49 R8
./instances/Rome/grafo11308.33.lgr N33 E38 M0.125 O R0
./instances/Rome/grafo7245.49.lgr N49 E65 M1.639 R7
./instances/Rome/grafo4143.60.lgr N60 E72 M1.153 R2
./instances/Rome/grafo1788.33.lgr N33 E42 M0.103 O R0
./instances/Rome/grafo7005.42.lgr N42 E57 M1.056 R4
./instances/Rome/grafo9477.63.lgr N63 E87 M2.291 R8
./instances/Rome/grafo2236.16.lgr N16 E20 M0.088 O R0
./instances/Rome/grafo1097.16.lgr N16 E18 M0.086 O R0
./instances/Rome/grafo1526.24.lgr N24 E25 M0.065 O R0
./instances/Rome/grafo8977.66.lgr N66 E81 M2.164 R2
./instances/Rome/grafo8253.72.lgr N72 E106 M3.437 R13
./instances/Rome/grafo6616.45.lgr N45 E63 M1.013 R5
./instances/Rome/grafo5078.49.lgr N49 E64 M0.738 R1
./instances/Rome/grafo10829.97.lgr N97 E136 M5.637 R17
./instances/Rome/grafo7209.40.lgr N40 E56 M1.399 R3
./instances/Rome/grafo4364.61.lgr N61 E95 M2.294 R17
./instances/Rome/grafo7513.39.lgr N39 E55 M1.263 R4
./instances/Rome/grafo7322.58.lgr N58 E79 M2.103 R8
./instances/SteinLib/1R/1r212.stp N1250 E2352 M1101.26 R1118
./instances/Rome/grafo5891.37.lgr N37 E43 M0.14 O R0
./instances/Rome/grafo6508.62.lgr N62 E70 M0.178 O R0
./instances/Rome/grafo8402.61.lgr N61 E79 M1.921 R1
./instances/Rome/grafo10333.33.lgr N33 E36 M0.116 O R0
./instances/Rome/grafo2189.14.lgr N14 E16 M0.055 O R0
./instances/Rome/grafo9448.78.lgr N78 E106 M3.595 R9
./instances/Rome/grafo8228.68.lgr N68 E104 M3.739 R14
./instances/Rome/grafo3620.38.lgr N38 E47 M0.85 R1
./instances/Rome/grafo4452.57.lgr N57 E76 M2.269 R2
./instances/Rome/grafo7839.80.lgr N80 E120 M3.36 R20
./instances/Rome/grafo6104.35.lgr N35 E41 M0.125 O R0
./instances/Rome/grafo3361.44.lgr N44 E52 M0.148 O R0
./instances/Rome/grafo11277.34.lgr N34 E35 M0.135 O R0
./instances/Rome/grafo2311.15.lgr N15 E15 M0.074 O R0
./instances/Rome/grafo3554.37.lgr N37 E41 M0.128 O R0
./instances/Rome/grafo3566.36.lgr N36 E44 M0.553 R2
./instances/Rome/grafo489.14.lgr N14 E15 M0.057 O R0
./instances/Rome/grafo3035.36.lgr N36 E50 M0.841 R7
./instances/Rome/grafo6338.56.lgr N56 E69 M1.584 R3
./instances/Rome/grafo10503.100.lgr N100 E132 M5.272 R11
./instances/Rome/grafo8513.100.lgr N100 E138 M3.306 R18
./instances/Rome/grafo7523.50.lgr N50 E68 M0.998 R9
./instances/Rome/grafo2905.47.lgr N47 E52 M0.145 O R0
./instances/Rome/grafo3413.36.lgr N36 E53 M1.048 R6
./instances/Rome/grafo884.17.lgr N17 E23 M0.074 O R0
./instances/Rome/grafo6897.35.lgr N35 E47 M0.851 R2
./instances/Rome/grafo3305.47.lgr N47 E60 M0.172 O R0
./instances/Rome/grafo1282.27.lgr N27 E33 M0.113 O R0
./instances/Rome/grafo10409.96.lgr N96 E138 M5.542 R18
./instances/Rome/grafo323.15.lgr N15 E21 M0.088 O R0
./instances/Rome/grafo8511.94.lgr N94 E134 M5.311 R18
./instances/Rome/grafo4497.61.lgr N61 E82 M1.234 R7
./instances/Rome/grafo5412.78.lgr N78 E101 M2.872 R7
./instances/Rome/grafo1987.30.lgr N30 E38 M0.601 R2
./instances/Rome/grafo2384.11.lgr N11 E12 M0.052 O R0
./instances/Rome/grafo8681.86.lgr N86 E126 M4.14 R21
./instances/Rome/grafo4695.62.lgr N62 E85 M1.718 R7
./instances/Rome/grafo3306.41.lgr N41 E53 M0.854 R2
./instances/Rome/grafo4580.50.lgr N50 E63 M1.077 R2
./instances/Rome/grafo9881.32.lgr N32 E37 M0.12 O R0
./instances/Rome/grafo9832.92.lgr N92 E130 M3.89 R17
./instances/Rome/grafo11640.44.lgr N44 E59 M0.873 R2
./instances/Rome/grafo6412.65.lgr N65 E82 M1.625 R2
./instances/Rome/grafo9534.71.lgr N71 E98 M2.199 R10
./instances/Rome/grafo4121.65.lgr N65 E81 M1.371 R6
./instances/Rome/grafo9548.65.lgr N65 E79 M1.68 R6
./instances/Rome/grafo8731.88.lgr N88 E115 M3.921 R14
./instances/Rome/grafo7225.37.lgr N37 E49 M0.947 R2
./instances/Rome/grafo9030.92.lgr N92 E106 M2.466 R3
./instances/Rome/grafo9952.34.lgr N34 E39 M0.13 O R0
./instances/Rome/grafo569.28.lgr N28 E31 M0.103 O R0
./instances/Rome/grafo7384.45.lgr N45 E56 M1.059 R3
./instances/Rome/grafo1914.28.lgr N28 E36 M0.123 O R0
./instances/Rome/grafo6995.75.lgr N75 E94 M2.067 R4
./instances/Rome/grafo10813.93.lgr N93 E126 M5.555 R10
./instances/Rome/grafo3017.20.lgr N20 E25 M0.101 O R0
./instances/Rome/grafo7783.84.lgr N84 E105 M3.036 R9
./instances/Rome/grafo9722.79.lgr N79 E110 M3.622 R17
./instances/Rome/grafo7126.88.lgr N88 E118 M4.265 R13
./instances/Rome/grafo6565.59.lgr N59 E73 M1.764 R4
./instances/Rome/grafo1345.30.lgr N30 E44 M0.813 R4
./instances/Rome/grafo3496.54.lgr N54 E83 M2.425 R11
./instances/Rome/grafo9929.40.lgr N40 E56 M1.004 R6
./instances/SteinLib/1R/1r331.stp N1250 E2319 M1203.76 R1000
./instances/Rome/grafo11589.32.lgr N32 E40 M0.131 O R0
./instances/Rome/grafo9319.82.lgr N82 E108 M3.518 R9
./instances/Rome/grafo9399.69.lgr N69 E96 M2.815 R9
./instances/Rome/grafo1607.32.lgr N32 E42 M0.568 R2
./instances/Rome/grafo8740.87.lgr N87 E115 M3.519 R10
./instances/Rome/grafo5471.39.lgr N39 E53 M1.082 R3
./instances/Rome/grafo4734.49.lgr N49 E59 M0.887 R1
./instances/Rome/grafo2902.17.lgr N17 E26 M0.375 R1
./instances/Rome/grafo6045.72.lgr N72 E87 M1.881 R2
./instances/Rome/grafo2254.48.lgr N48 E66 M1.494 R5
./instances/Rome/grafo11176.100.lgr N100 E138 M5.553 R19
./instances/Rome/grafo10822.97.lgr N97 E134 M4.552 R19
./instances/Rome/grafo5879.36.lgr N36 E42 M0.128 O R0
./instances/Rome/grafo6946.42.lgr N42 E58 M1.39 R5
./instances/Rome/grafo4618.80.lgr N80 E104 M3.471 R9
./instances/Rome/grafo1475.47.lgr N47 E60 M0.95 R1
./instances/Rome/grafo6672.48.lgr N48 E64 M1.249 R4
./instances/Rome/grafo7222.40.lgr N40 E54 M1.022 R3
./instances/Rome/grafo5665.67.lgr N67 E83 M1.545 R5
./instances/Rome/grafo5711.38.lgr N38 E44 M0.128 O R0
./instances/Rome/grafo6854.49.lgr N49 E63 M1.042 R3
./instances/Rome/grafo5174.44.lgr N44 E60 M1.28 R3
./instances/Rome/grafo9645.75.lgr N75 E94 M2.666 R6
./instances/Rome/grafo501.13.lgr N13 E12 M0.049 O R0
./instances/Rome/grafo4646.62.lgr N62 E78 M1.574 R1
./instances/Rome/grafo8720.100.lgr N100 E132 M4.297 R17
./instances/Rome/grafo1033.24.lgr N24 E27 M0.108 O R0
./instances/Rome/grafo8584.61.lgr N61 E74 M1.109 R3
./instances/Rome/grafo3185.52.lgr N52 E76 M1.654 R11
./instances/Rome/grafo8659.92.lgr N92 E135 M5.12 R22
./instances/Rome/grafo7533.50.lgr N50 E66 M1.709 R2
./instances/Rome/grafo6271.44.lgr N44 E51 M0.786 R1
./instances/Rome/grafo8420.81.lgr N81 E105 M3.225 R10
./instances/Rome/grafo2317.20.lgr N20 E22 M0.098 O R0
./instances/Rome/grafo3375.39.lgr N39 E59 M1.243 R7
./instances/Rome/grafo5096.60.lgr N60 E76 M1.58 R5
./instances/Rome/grafo8134.83.lgr N83 E116 M3.478 R15
./instances/Rome/grafo10454.33.lgr N33 E42 M0.141 O R0
./instances/Rome/grafo187.15.lgr N15 E18 M0.087 O R0
./instances/Rome/grafo9403.66.lgr N66 E91 M2.912 R8
./instances/SteinLib/1R/1r112.stp N1250 E2352 M1065.58 R1118
./instances/Rome/grafo11087.96.lgr N96 E129 M4.791 R12
./instances/Rome/grafo5784.66.lgr N66 E84 M2.052 R5
./instances/Rome/grafo2000.24.lgr N24 E27 M0.081 O R0
./instances/Rome/grafo1432.60.lgr N60 E77 M1.34 R6
./instances/Rome/grafo7164.56.lgr N56 E68 M1.015 R2
./instances/Rome/grafo5366.51.lgr N51 E72 M1.715 R8
./instances/Rome/grafo10528.98.lgr N98 E134 M4.474 R16
./instances/Rome/grafo6108.38.lgr N38 E44 M0.126 O R0
./instances/Rome/grafo7368.42.lgr N42 E51 M0.846 R2
./instances/Rome/grafo800.12.lgr N12 E11 M0.048 O R0
./instances/Rome/grafo5500.37.lgr N37 E48 M0.566 R2
./instances/Rome/grafo5521.36.lgr N36 E40 M0.256 R1
./instances/Rome/grafo303.11.lgr N11 E10 M0.04 O R0
./instances/Rome/grafo8535.71.lgr N71 E93 M2.548 R8
./instances/Rome/grafo6201.53.lgr N53 E72 M1.76 R5
./instances/Rome/grafo4378.79.lgr N79 E103 M3.253 R9
./instances/Rome/grafo1452.49.lgr N49 E66 M1.487 R7
./instances/Rome/grafo6176.45.lgr N45 E65 M0.857 R10
./instances/Rome/grafo1131.11.lgr N11 E12 M0.04 O R0
./instances/Rome/grafo421.16.lgr N16 E22 M0.08 O R0
./instances/Rome/grafo3214.33.lgr N33 E44 M0.59 R1
./instances/Rome/grafo6229.44.lgr N44 E56 M1.234 R3
./instances/SteinLib/1R/1r221.stp N1250 E2341 M1065.52 R1136
./instances/Rome/grafo5193.37.lgr N37 E45 M0.719 R2
./instances/Rome/grafo5225.41.lgr N41 E52 M0.82 R2
./instances/Rome/grafo11496.38.lgr N38 E47 M0.143 O R0
./instances/Rome/grafo3096.36.lgr N36 E51 M0.99 R4
./instances/Rome/grafo7426.47.lgr N47 E57 M0.867 R2
./instances/Rome/grafo7144.42.lgr N42 E53 M0.165 O R0
./instances/Rome/grafo6226.82.lgr N82 E110 M2.445 R10
./instances/Rome/grafo11170.33.lgr N33 E42 M0.133 O R0
./instances/Rome/grafo5484.31.lgr N31 E32 M0.11 O R0
./instances/Rome/grafo5467.43.lgr N43 E73 M2.125 R13
./instances/Rome/grafo9296.71.lgr N71 E94 M2.553 R7
./instances/Rome/grafo3592.44.lgr N44 E56 M0.859 R3
./instances/Rome/grafo10338.33.lgr N33 E42 M0.109 O R0
./instances/Rome/grafo3513.43.lgr N43 E48 M0.132 O R0
./instances/Rome/grafo10956.95.lgr N95 E129 M4.915 R10
./instances/Rome/grafo11622.37.lgr N37 E49 M0.894 R1
./instances/Rome/grafo9164.66.lgr N66 E96 M3.348 R11
./instances/Rome/grafo2168.16.lgr N16 E18 M0.068 O R0
./instances/Rome/grafo4824.53.lgr N53 E69 M1.613 R6
./instances/Rome/grafo1399.28.lgr N28 E32 M0.125 O R0
./instances/SteinLib/1R/1r122.stp N1250 E2342 M1121.27 R1059
./instances/Rome/grafo6113.35.lgr N35 E38 M0.089 O R0
./instances/Rome/grafo5860.55.lgr N55 E74 M2.143 R5
./instances/Rome/grafo8270.71.lgr N71 E91 M2.695 R4
./instances/Rome/grafo5737.34.lgr N34 E37 M0.151 O R0
./instances/Rome/grafo9579.63.lgr N63 E92 M2.985 R14
./instances/Rome/grafo10665.100.lgr N100 E127 M3.619 R12
./instances/Rome/grafo4825.83.lgr N83 E110 M3.332 R9
./instances/Rome/grafo5779.45.lgr N45 E57 M0.97 R3
./instances/Rome/grafo8097.76.lgr N76 E111 M3.279 R16
./instances/Rome/grafo6447.87.lgr N87 E124 M4.516 R17
./instances/Rome/grafo6001.33.lgr N33 E40 M0.796 R1
./instances/Rome/grafo1756.16.lgr N16 E20 M0.097 O R0
./instances/Rome/grafo225.12.lgr N12 E19 M0.083 O R0
./instances/Rome/grafo9221.63.lgr N63 E100 M3.647 R19
./instances/Rome/grafo9293.74.lgr N74 E99 M3.091 R9
./instances/Rome/grafo10654.96.lgr N96 E129 M4.89 R13
./instances/Rome/grafo7037.45.lgr N45 E63 M1.371 R6
./instances/Rome/grafo4883.62.lgr N62 E82 M2.282 R3
./instances/Rome/grafo1664.26.lgr N26 E32 M0.115 O R0
./instances/Rome/grafo4851.58.lgr N58 E80 M2.317 R6
./instances/Rome/grafo5384.58.lgr N58 E72 M1.683 R1
./instances/Rome/grafo2713.37.lgr N37 E48 M0.832 R2
./instances/Rome/grafo8197.75.lgr N75 E101 M2.573 R9
./instances/Rome/grafo3585.39.lgr N39 E46 M0.137 O R0
./instances/Rome/grafo10009.31.lgr N31 E37 M0.105 O R0
./instances/Rome/grafo198.18.lgr N18 E26 M0.309 R1
./instances/Rome/grafo9971.33.lgr N33 E36 M0.112 O R0
./instances/Rome/grafo1284.29.lgr N29 E40 M0.688 R1
./instances/Rome/grafo4107.37.lgr N37 E49 M0.83 R3
./instances/Rome/grafo11236.38.lgr N38 E52 M0.979 R2
./instances/Rome/grafo6890.71.lgr N71 E107 M3.88 R21
./instances/Rome/grafo4053.43.lgr N43 E58 M0.966 R3
./instances/Rome/grafo3651.58.lgr N58 E74 M1.791 R2
./instances/Rome/grafo2678.37.lgr N37 E45 M0.117 O R0
./instances/Rome/grafo8295.74.lgr N74 E102 M3.424 R11
./instances/Rome/grafo8140.72.lgr N72 E97 M2.947 R11
./instances/Rome/grafo9598.62.lgr N62 E80 M1.918 R3
./instances/Rome/grafo8397.61.lgr N61 E82 M2.52 R7
./instances/Rome/grafo7406.41.lgr N41 E48 M0.151 O R0
./instances/Rome/grafo531.17.lgr N17 E20 M0.077 O R0
./instances/Rome/grafo7458.43.lgr N43 E61 M1.309 R8
./instances/Rome/grafo2459.15.lgr N15 E19 M0.068 O R0
./instances/Rome/grafo4084.41.lgr N41 E56 M1.405 R3
./instances/Rome/grafo9112.82.lgr N82 E120 M2.387 R18
./instances/Rome/grafo10391.94.lgr N94 E129 M4.611 R18
./instances/Rome/grafo6388.34.lgr N34 E46 M0.971 R2
./instances/Rome/grafo5501.48.lgr N48 E65 M1.56 R6
./instances/Rome/grafo4960.58.lgr N58 E79 M2.2 R5
./instances/Rome/grafo4782.66.lgr N66 E100 M3.35 R18
./instances/Rome/grafo5448.35.lgr N35 E44 M0.155 O R0
./instances/Rome/grafo5046.80.lgr N80 E108 M3.229 R12
./instances/Rome/grafo10266.94.lgr N94 E140 M3.781 R23
./instances/Rome/grafo6202.38.lgr N38 E44 M0.568 R1
./instances/Rome/grafo4525.72.lgr N72 E96 M3.044 R8
./instances/Rome/grafo10954.94.lgr N94 E120 M3.449 R10
./instances/Rome/grafo8916.91.lgr N91 E101 M1.247 R3
./instances/Rome/grafo341.30.lgr N30 E39 M0.113 O R0
./instances/Rome/grafo5336.36.lgr N36 E49 M0.858 R4
./instances/Rome/grafo8413.78.lgr N78 E98 M3.108 R5
./instances/Rome/grafo7004.43.lgr N43 E49 M0.137 O R0
./instances/Rome/grafo758.10.lgr N10 E10 M0.04 O R0
./instances/Rome/grafo8317.60.lgr N60 E89 M2.712 R12
./instances/Rome/grafo2284.20.lgr N20 E30 M0.453 R2
./instances/Rome/grafo534.15.lgr N15 E14 M0.063 O R0
./instances/Rome/grafo420.17.lgr N17 E25 M0.088 O R0
./instances/Rome/grafo2280.15.lgr N15 E16 M0.047 O R0
./instances/Rome/grafo2852.16.lgr N16 E18 M0.075 O R0
./instances/Rome/grafo9857.31.lgr N31 E36 M0.141 O R0
./instances/Rome/grafo920.24.lgr N24 E25 M0.093 O R0
./instances/Rome/grafo11239.31.lgr N31 E38 M0.808 R1
./instances/Rome/grafo5886.41.lgr N41 E58 M1.153 R4
./instances/Rome/grafo11074.96.lgr N96 E129 M5.035 R11
./instances/Rome/grafo8647.91.lgr N91 E131 M3.914 R25
./instances/Rome/grafo2596.25.lgr N25 E29 M0.093 O R0
./instances/Rome/grafo115.30.lgr N30 E31 M0.097 O R0
./instances/Rome/grafo212.14.lgr N14 E14 M0.047 O R0
./instances/Rome/grafo2802.17.lgr N17 E20 M0.084 O R0
./instances/Rome/grafo10069.40.lgr N40 E52 M1.011 R4
./instances/Rome/grafo8508.73.lgr N73 E92 M2.03 R3
./instances/Rome/grafo2888.27.lgr N27 E34 M0.127 O R0
./instances/Rome/grafo9345.67.lgr N67 E90 M3.137 R4
./instances/Rome/grafo4398.57.lgr N57 E71 M1.301 R2
./instances/Rome/grafo5900.46.lgr N46 E60 M1.086 R4
./instances/Rome/grafo7838.67.lgr N67 E92 M2.864 R12
./instances/Rome/grafo6145.44.lgr N44 E54 M0.707 R1
./instances/Rome/grafo7461.72.lgr N72 E97 M2.256 R11
./instances/Rome/grafo615.15.lgr N15 E22 M0.09 O R0
./instances/Rome/grafo11578.37.lgr N37 E49 M0.969 R1
./instances/Rome/grafo2480.18.lgr N18 E21 M0.095 O R0
./instances/Rome/grafo1508.67.lgr N67 E85 M1.941 R4
./instances/Rome/grafo1470.51.lgr N51 E69 M1.259 R9
./instances/Rome/grafo9316.86.lgr N86 E109 M3.205 R9
./instances/Rome/grafo2146.17.lgr N17 E17 M0.062 O R0
./instances/Rome/grafo8739.99.lgr N99 E135 M5.182 R18
./instances/Rome/grafo7526.38.lgr N38 E52 M1.041 R3
./instances/Rome/grafo2299.35.lgr N35 E40 M0.119 O R0
./instances/Rome/grafo3221.48.lgr N48 E59 M0.929 R2
./instances/Rome/grafo8788.91.lgr N91 E110 M2.837 R9
./instances/Rome/grafo4485.61.lgr N61 E85 M2.49 R6
./instances/Rome/grafo3698.56.lgr N56 E87 M2.401 R16
./instances/Rome/grafo2314.27.lgr N27 E35 M0.101 O R0
./instances/Rome/grafo8435.87.lgr N87 E106 M2.714 R5
./instances/Rome/grafo6747.51.lgr N51 E65 M1.087 R3
./instances/Rome/grafo6065.76.lgr N76 E110 M3.69 R15
./instances/Rome/grafo8625.85.lgr N85 E105 M3.039 R8
./instances/Rome/grafo4416.56.lgr N56 E70 M1.585 R5
./instances/Rome/grafo6308.42.lgr N42 E62 M1.328 R9
./instances/Rome/grafo8149.82.lgr N82 E108 M3.203 R14
./instances/Rome/grafo3506.34.lgr N34 E37 M0.127 O R0
./instances/Rome/grafo7634.56.lgr N56 E86 M2.482 R14
./instances/Rome/grafo3633.38.lgr N38 E63 M1.538 R9
./instances/Rome/grafo4305.80.lgr N80 E104 M2.926 R10
./instances/Rome/grafo11484.33.lgr N33 E37 M0.121 O R0
./instances/Rome/grafo1652.18.lgr N18 E20 M0.075 O R0
./instances/Rome/grafo7157.43.lgr N43 E53 M1.211 R3
./instances/Rome/grafo1100.11.lgr N11 E12 M0.088 O R0
./instances/Rome/grafo11387.34.lgr N34 E42 M0.118 O R0
./instances/Rome/grafo1982.15.lgr N15 E17 M0.085 O R0
./instances/Rome/grafo9211.63.lgr N63 E91 M2.91 R11
./instances/Rome/grafo8571.94.lgr N94 E139 M6.584 R24
./instances/Rome/grafo4692.76.lgr N76 E101 M3.475 R5
./instances/Rome/grafo9378.68.lgr N68 E81 M1.292 R2
./instances/Rome/grafo5514.39.lgr N39 E46 M0.528 R1
./instances/Rome/grafo9635.99.lgr N99 E133 M5.023 R13
./instances/Rome/grafo11186.93.lgr N93 E128 M4.403 R11
./instances/Rome/grafo6625.99.lgr N99 E139 M5.498 R20
./instances/Rome/grafo1003.11.lgr N11 E12 M0.064 O R0
./instances/Rome/grafo5825.35.lgr N35 E44 M0.134 O R0
./instances/Rome/grafo2912.21.lgr N21 E24 M0.069 O R0
./instances/Rome/grafo9966.39.lgr N39 E47 M0.16 O R0
./instances/Rome/grafo3654.43.lgr N43 E58 M1.141 R5
./instances/Rome/grafo4225.78.lgr N78 E106 M3.625 R12
./instances/Rome/grafo2165.22.lgr N22 E23 M0.07 O R0
./instances/Rome/grafo10316.100.lgr N100 E134 M4.746 R16
./instances/Rome/grafo8068.77.lgr N77 E105 M3.602 R12
./instances/Rome/grafo4963.64.lgr N64 E82 M1.683 R2
./instances/Rome/grafo10509.32.lgr N32 E38 M0.314 R1
./instances/Rome/grafo9427.72.lgr N72 E99 M3.299 R8
./instances/Rome/grafo7101.86.lgr N86 E120 M3.685 R13
./instances/Rome/grafo10369.100.lgr N100 E138 M5.314 R18
./instances/Rome/grafo10909.96.lgr N96 E124 M4.644 R8
./instances/Rome/grafo8104.69.lgr N69 E100 M2.604 R13
./instances/Rome/grafo5249.56.lgr N56 E85 M2.463 R12
./instances/Rome/grafo7352.42.lgr N42 E51 M0.73 R1
./instances/Rome/grafo3002.37.lgr N37 E47 M0.137 O R0
./instances/Rome/grafo1332.27.lgr N27 E35 M0.135 O R0
./instances/Rome/grafo8955.96.lgr N96 E121 M3.813 R10
./instances/Rome/grafo10229.36.lgr N36 E46 M0.128 O R0
./instances/Rome/grafo1408.49.lgr N49 E59 M0.143 O R0
./instances/Rome/grafo3658.56.lgr N56 E78 M1.874 R6
./instances/Rome/grafo4233.75.lgr N75 E105 M2.512 R11
./instances/Rome/grafo1363.29.lgr N29 E38 M0.115 O R0
./instances/Rome/grafo688.10.lgr N10 E10 M0.04 O R0
./instances/Rome/grafo3068.35.lgr N35 E50 M0.898 R6
./instances/Rome/grafo6989.42.lgr N42 E56 M0.819 R5
./instances/Rome/grafo10804.35.lgr N35 E46 M0.973 R3
./instances/Rome/grafo3823.37.lgr N37 E46 M0.851 R1
./instances/Rome/grafo1897.19.lgr N19 E20 M0.107 O R0
./instances/Rome/grafo2805.18.lgr N18 E25 M0.219 R2
./instances/Rome/grafo244.20.lgr N20 E22 M0.079 O R0
./instances/Rome/grafo2835.17.lgr N17 E20 M0.085 O R0
./instances/Rome/grafo10583.94.lgr N94 E124 M3.674 R12
./instances/Rome/grafo3432.44.lgr N44 E55 M0.823 R4
./instances/Rome/grafo9417.65.lgr N65 E88 M2.847 R4
./instances/Rome/grafo10986.96.lgr N96 E122 M3.125 R7
./instances/Rome/grafo11500.36.lgr N36 E44 M0.619 R1
./instances/Rome/grafo9730.84.lgr N84 E118 M2.478 R16
./instances/Rome/grafo2019.41.lgr N41 E47 M0.764 R1
./instances/Rome/grafo9540.68.lgr N68 E95 M2.524 R10
./instances/Rome/grafo1059.18.lgr N18 E18 M0.05 O R0
./instances/Rome/grafo7889.71.lgr N71 E102 M3.386 R14
./instances/Rome/grafo10824.92.lgr N92 E116 M2.312 R7
./instances/Rome/grafo7674.93.lgr N93 E129 M3.868 R14
./instances/Rome/grafo9398.66.lgr N66 E90 M3.048 R5
./instances/Rome/grafo6230.52.lgr N52 E64 M0.851 R1
./instances/Rome/grafo2191.16.lgr N16 E19 M0.059 O R0
./instances/Rome/grafo1668.33.lgr N33 E41 M0.123 O R0
./instances/Rome/grafo8238.70.lgr N70 E89 M2.515 R7
./instances/Rome/grafo11543.34.lgr N34 E41 M0.119 O R0
./instances/Rome/grafo827.12.lgr N12 E13 M0.073 O R0
./instances/Rome/grafo4662.50.lgr N50 E63 M1.103 R1
./instances/Rome/grafo3776.53.lgr N53 E77 M1.623 R10
./instances/Rome/grafo1732.17.lgr N17 E20 M0.06 O R0
./instances/Rome/grafo11298.99.lgr N99 E128 M5.053 R7
./instances/Rome/grafo6197.40.lgr N40 E56 M1.017 R5
./instances/Rome/grafo3777.40.lgr N40 E54 M0.623 R1
./instances/Rome/grafo1486.51.lgr N51 E60 M0.925 R1
./instances/Rome/grafo7453.43.lgr N43 E66 M1.767 R8
./instances/Rome/grafo6952.39.lgr N39 E41 M0.09 O R0
./instances/Rome/grafo1763.12.lgr N12 E21 M0.077 O R0
./instances/Rome/grafo2240.12.lgr N12 E13 M0.072 O R0
./instances/Rome/grafo7098.41.lgr N41 E59 M1.1 R7
./instances/Rome/grafo11346.36.lgr N36 E49 M0.885 R4
./instances/Rome/grafo195.15.lgr N15 E24 M0.112 O R0
./instances/Rome/grafo4067.44.lgr N44 E54 M0.901 R1
./instances/Rome/grafo10248.100.lgr N100 E126 M3.909 R10
./instances/Rome/grafo3027.26.lgr N26 E32 M0.105 O R0
./instances/Rome/grafo2761.37.lgr N37 E45 M0.107 O R0
./instances/Rome/grafo3249.44.lgr N44 E58 M0.985 R1
./instances/Rome/grafo6099.74.lgr N74 E93 M2.446 R6
./instances/Rome/grafo6801.55.lgr N55 E78 M2.452 R6
./instances/Rome/grafo8660.64.lgr N64 E84 M2.408 R9
./instances/Rome/grafo2937.25.lgr N25 E28 M0.107 O R0
./instances/Rome/grafo2931.11.lgr N11 E13 M0.081 O R0
./instances/Rome/grafo1901.20.lgr N20 E26 M0.087 O R0
./instances/Rome/grafo9151.63.lgr N63 E82 M2.178 R5
./instances/Rome/grafo3581.61.lgr N61 E81 M2.044 R7
./instances/Rome/grafo5516.64.lgr N64 E98 M2.226 R17
./instances/Rome/grafo9334.68.lgr N68 E101 M2.954 R20
./instances/Rome/grafo527.17.lgr N17 E21 M0.076 O R0
./instances/Rome/grafo8374.76.lgr N76 E100 M2.001 R9
./instances/Rome/grafo1444.23.lgr N23 E25 M0.092 O R0
./instances/Rome/grafo9811.91.lgr N91 E126 M4.457 R20
./instances/Rome/grafo1916.20.lgr N20 E23 M0.081 O R0
./instances/Rome/grafo6600.47.lgr N47 E68 M1.468 R7
./instances/Rome/grafo6277.42.lgr N42 E61 M1.448 R6
./instances/Rome/grafo8088.82.lgr N82 E106 M2.955 R10
./instances/Rome/grafo11294.38.lgr N38 E56 M0.752 R8
./instances/Rome/grafo8002.91.lgr N91 E121 M3.304 R11
./instances/Rome/grafo9292.63.lgr N63 E88 M2.589 R11
./instances/Rome/grafo4927.78.lgr N78 E96 M2.323 R4
./instances/Rome/grafo7122.54.lgr N54 E76 M2.103 R10
./instances/Rome/grafo11553.37.lgr N37 E49 M1.015 R1
./instances/Rome/grafo11227.100.lgr N100 E142 M5.605 R24
./instances/Rome/grafo1795.11.lgr N11 E15 M0.084 O R0
./instances/Rome/grafo1572.26.lgr N26 E30 M0.092 O R0
./instances/Rome/grafo1743.25.lgr N25 E32 M0.092 O R0
./instances/Rome/grafo3626.49.lgr N49 E61 M0.951 R4
./instances/Rome/grafo2292.14.lgr N14 E19 M0.067 O R0
./instances/Rome/grafo939.15.lgr N15 E16 M0.068 O R0
./instances/Rome/grafo2758.17.lgr N17 E20 M0.076 O R0
./instances/Rome/grafo1754.13.lgr N13 E21 M0.205 R1
./instances/Rome/grafo3986.40.lgr N40 E57 M1.121 R7
./instances/Rome/grafo4343.79.lgr N79 E109 M3.627 R8
./instances/Rome/grafo11630.34.lgr N34 E40 M0.12 O R0
./instances/Rome/grafo1939.22.lgr N22 E22 M0.07 O R0
./instances/Rome/grafo11516.33.lgr N33 E43 M0.115 O R0
./instances/Rome/grafo5141.42.lgr N42 E51 M0.137 O R0
./instances/Rome/grafo5003.58.lgr N58 E71 M0.964 R1
./instances/Rome/grafo2041.28.lgr N28 E39 M0.38 R1
./instances/Rome/grafo5645.41.lgr N41 E52 M0.897 R3
./instances/Rome/grafo6026.39.lgr N39 E61 M1.363 R8
./instances/Rome/grafo3075.72.lgr N72 E92 M2.419 R6
./instances/Rome/grafo9834.81.lgr N81 E103 M2.736 R7
./instances/Rome/grafo1049.21.lgr N21 E22 M0.096 O R0
./instances/Rome/grafo5364.47.lgr N47 E58 M0.976 R1
./instances/Rome/grafo1357.52.lgr N52 E57 M0.165 O R0
./instances/Rome/grafo4077.40.lgr N40 E51 M0.571 R1
./instances/Rome/grafo4051.37.lgr N37 E54 M0.772 R2
./instances/Rome/grafo4779.58.lgr N58 E84 M1.84 R11
./instances/Rome/grafo1684.19.lgr N19 E23 M0.097 O R0
./instances/Rome/grafo4699.55.lgr N55 E78 M1.589 R11
./instances/Rome/grafo7850.66.lgr N66 E83 M1.424 R5
./instances/Rome/grafo5842.45.lgr N45 E51 M0.144 O R0
./instances/Rome/grafo3539.40.lgr N40 E57 M1.098 R5
./instances/Rome/grafo3131.40.lgr N40 E53 M0.834 R7
./instances/Rome/grafo2163.24.lgr N24 E27 M0.096 O R0
./instances/Rome/grafo8751.87.lgr N87 E113 M3.971 R9
./instances/Rome/grafo7292.50.lgr N50 E62 M0.829 R4
./instances/Rome/grafo6529.54.lgr N54 E67 M1.245 R3
./instances/Rome/grafo3515.43.lgr N43 E55 M0.912 R2
./instances/Rome/grafo1175.19.lgr N19 E21 M0.076 O R0
./instances/Rome/grafo3253.44.lgr N44 E52 M0.829 R1
./instances/SteinLib/1R/1r222.stp N1250 E2343 M1084.63 R1102
./instances/Rome/grafo156.21.lgr N21 E24 M0.091 O R0
./instances/Rome/grafo8442.76.lgr N76 E104 M3.471 R11
./instances/Rome/grafo9342.72.lgr N72 E92 M2.591 R7
./instances/Rome/grafo3568.55.lgr N55 E87 M2.96 R16
./instances/Rome/grafo140.22.lgr N22 E23 M0.07 O R0
./instances/Rome/grafo10778.100.lgr N100 E128 M4.729 R10
./instances/Rome/grafo1437.52.lgr N52 E59 M0.152 O R0
./instances/Rome/grafo2150.16.lgr N16 E19 M0.073 O R0
./instances/Rome/grafo4982.63.lgr N63 E90 M2.336 R10
./instances/Rome/grafo5006.58.lgr N58 E75 M1.505 R6
./instances/Rome/grafo10311.91.lgr N91 E112 M3.192 R8
./instances/Rome/grafo610.29.lgr N29 E38 M0.579 R1
./instances/Rome/grafo7400.57.lgr N57 E70 M1.213 R4
./instances/Rome/grafo2193.22.lgr N22 E30 M0.105 O R0
./instances/Rome/grafo4237.62.lgr N62 E88 M2.704 R10
./instances/Rome/grafo5215.39.lgr N39 E43 M0.149 O R0
./instances/Rome/grafo9481.67.lgr N67 E90 M2.769 R9
./instances/Rome/grafo3359.37.lgr N37 E58 M1.316 R9
./instances/Rome/grafo4642.63.lgr N63 E84 M1.716 R6
./instances/Rome/grafo11446.96.lgr N96 E130 M4.404 R18
./instances/Rome/grafo10141.38.lgr N38 E45 M0.129 O R0
./instances/Rome/grafo10427.95.lgr N95 E126 M4.196 R15
./instances/Rome/grafo3170.52.lgr N52 E78 M2.396 R5
./instances/Rome/grafo1899.23.lgr N23 E29 M0.093 O R0
./instances/Rome/grafo11518.39.lgr N39 E51 M0.942 R4
./instances/Rome/grafo7552.43.lgr N43 E64 M1.578 R5
./instances/Rome/grafo4451.51.lgr N51 E72 M1.801 R8
./instances/Rome/grafo7648.58.lgr N58 E85 M2.493 R12
./instances/Rome/grafo5947.34.lgr N34 E44 M0.141 O R0
./instances/Rome/grafo861.12.lgr N12 E12 M0.04 O R0
./instances/Rome/grafo1099.11.lgr N11 E11 M0.04 O R0
./instances/Rome/grafo5152.39.lgr N39 E50 M0.129 O R0
./instances/Rome/grafo11492.35.lgr N35 E48 M0.923 R5
./instances/Rome/grafo3332.38.lgr N38 E43 M0.157 O R0
./instances/Rome/grafo1802.13.lgr N13 E18 M0.086 O R0
./instances/Rome/grafo10075.31.lgr N31 E37 M0.096 O R0
./instances/Rome/grafo8159.60.lgr N60 E85 M2.19 R10
./instances/Rome/grafo3946.37.lgr N37 E47 M0.12 O R0
./instances/Rome/grafo8409.78.lgr N78 E103 M3.332 R6
./instances/Rome/grafo9819.72.lgr N72 E102 M3.351 R14
./instances/Rome/grafo2224.37.lgr N37 E45 M0.78 R2
./instances/Rome/grafo2018.28.lgr N28 E37 M0.706 R1
./instances/Rome/grafo11523.35.lgr N35 E46 M0.914 R3
./instances/Rome/grafo315.14.lgr N14 E16 M0.044 O R0
./instances/Rome/grafo6545.71.lgr N71 E90 M2.402 R6
./instances/Rome/grafo7836.79.lgr N79 E111 M3.006 R14
./instances/Rome/grafo5978.41.lgr N41 E50 M0.146 O R0
./instances/Rome/grafo1702.30.lgr N30 E36 M0.119 O R0
./instances/Rome/grafo11177.98.lgr N98 E131 M4.649 R18
./instances/Rome/grafo8891.90.lgr N90 E114 M2.967 R6
./instances/Rome/grafo10137.36.lgr N36 E45 M0.774 R2
./instances/Rome/grafo4291.59.lgr N59 E78 M1.467 R7
./instances/Rome/grafo9694.79.lgr N79 E109 M3.418 R14
./instances/Rome/grafo116.28.lgr N28 E38 M0.116 O R0
./instances/Rome/grafo10891.95.lgr N95 E118 M3.26 R9
./instances/Rome/grafo766.12.lgr N12 E12 M0.056 O R0
./instances/Rome/grafo9428.85.lgr N85 E115 M3.271 R16
./instances/Rome/grafo2368.14.lgr N14 E17 M0.082 O R0
./instances/Rome/grafo1942.18.lgr N18 E19 M0.091 O R0
./instances/Rome/grafo2011.39.lgr N39 E49 M0.705 R3
./instances/Rome/grafo8730.86.lgr N86 E119 M3.78 R11
./instances/Rome/grafo5254.45.lgr N45 E53 M0.705 R1
./instances/Rome/grafo4515.62.lgr N62 E78 M1.481 R6
./instances/Rome/grafo10018.31.lgr N31 E36 M0.106 O R0
./instances/Rome/grafo1031.16.lgr N16 E17 M0.134 O R0
./instances/Rome/grafo2960.38.lgr N38 E48 M0.823 R1
./instances/Rome/grafo5259.40.lgr N40 E56 M0.73 R6
./instances/Rome/grafo1166.11.lgr N11 E12 M0.042 O R0
./instances/Rome/grafo7272.48.lgr N48 E57 M0.134 O R0
./instances/Rome/grafo6871.54.lgr N54 E76 M2.049 R8
./instances/Rome/grafo908.12.lgr N12 E14 M0.055 O R0
./instances/Rome/grafo11172.41.lgr N41 E51 M0.899 R1
./instances/Rome/grafo2887.15.lgr N15 E17 M0.046 O R0
./instances/Rome/grafo7666.42.lgr N42 E63 M1.556 R8
./instances/Rome/grafo10511.34.lgr N34 E41 M0.661 R1
./instances/Rome/grafo4981.65.lgr N65 E81 M1.753 R5
./instances/Rome/grafo11150.99.lgr N99 E133 M5.487 R17
./instances/Rome/grafo1507.32.lgr N32 E45 M0.838 R1
./instances/Rome/grafo9125.71.lgr N71 E86 M2.188 R3
./instances/Rome/grafo11563.39.lgr N39 E50 M0.99 R3
./instances/Rome/grafo5198.45.lgr N45 E66 M1.518 R5
./instances/Rome/grafo331.15.lgr N15 E16 M0.059 O R0
./instances/Rome/grafo8700.74.lgr N74 E95 M2.783 R9
./instances/Rome/grafo7281.46.lgr N46 E54 M0.589 R1
./instances/Rome/grafo2433.11.lgr N11 E11 M0.04 O R0
./instances/Rome/grafo8682.87.lgr N87 E108 M3.204 R6
./instances/Rome/grafo7616.43.lgr N43 E64 M1.536 R5
./instances/Rome/grafo1941.21.lgr N21 E26 M0.299 R1
./instances/Rome/grafo8736.91.lgr N91 E114 M3.668 R9
./instances/Rome/grafo5428.44.lgr N44 E62 M1.498 R5
./instances/Rome/grafo9281.75.lgr N75 E96 M2.897 R9
./instances/Rome/grafo3646.37.lgr N37 E50 M0.819 R3
./instances/Rome/grafo5528.36.lgr N36 E44 M0.511 R2
./instances/Rome/grafo1137.10.lgr N10 E9 M0.067 O R0
./instances/Rome/grafo4530.54.lgr N54 E76 M2.076 R6
./instances/Rome/grafo10603.100.lgr N100 E136 M3.983 R18
./instances/Rome/grafo3707.43.lgr N43 E54 M0.664 R1
./instances/Rome/grafo7165.40.lgr N40 E55 M1.045 R6
./instances/Rome/grafo4437.80.lgr N80 E111 M3.467 R12
./instances/Rome/grafo8719.93.lgr N93 E136 M5.273 R25
./instances/Rome/grafo4401.57.lgr N57 E86 M2.286 R11
./instances/Rome/grafo8326.76.lgr N76 E115 M3.648 R19
./instances/Rome/grafo8964.89.lgr N89 E110 M3.161 R4
./instances/Rome/grafo5681.79.lgr N79 E121 M4.283 R27
./instances/Rome/grafo5749.36.lgr N36 E41 M0.131 O R0
./instances/Rome/grafo10878.94.lgr N94 E138 M5.895 R29
./instances/Rome/grafo1142.15.lgr N15 E24 M0.105 O R0
./instances/Rome/grafo10661.95.lgr N95 E128 M3.555 R13
./instances/Rome/grafo8265.69.lgr N69 E80 M0.196 O R0
./instances/Rome/grafo3995.97.lgr N97 E145 M6.164 R22
./instances/Rome/grafo3236.60.lgr N60 E80 M2.499 R6
./instances/Rome/grafo7568.38.lgr N38 E55 M0.816 R7
./instances/Rome/grafo2954.37.lgr N37 E50 M1.001 R1
./instances/Rome/grafo5854.78.lgr N78 E111 M3.714 R12
./instances/Rome/grafo3427.56.lgr N56 E81 M1.712 R10
./instances/Rome/grafo5180.77.lgr N77 E102 M3.185 R9
./instances/Rome/grafo3433.37.lgr N37 E42 M0.596 R1
./instances/Rome/grafo9105.75.lgr N75 E106 M3.77 R13
./instances/Rome/grafo8883.71.lgr N71 E86 M1.951 R3
./instances/Rome/grafo4002.55.lgr N55 E82 M2.404 R10
./instances/Rome/grafo8482.73.lgr N73 E96 M2.845 R3
./instances/Rome/grafo3291.35.lgr N35 E42 M0.126 O R0
./instances/Rome/grafo10513.37.lgr N37 E47 M0.898 R2
./instances/Rome/grafo9800.72.lgr N72 E95 M2.59 R8
./instances/Rome/grafo11226.91.lgr N91 E117 M2.907 R8
./instances/Rome/grafo10020.38.lgr N38 E50 M0.983 R4
./instances/Rome/grafo1356.29.lgr N29 E34 M0.113 O R0
./instances/Rome/grafo6726.47.lgr N47 E57 M0.839 R2
./instances/Rome/grafo4821.55.lgr N55 E79 M2.092 R10
./instances/Rome/grafo5722.44.lgr N44 E55 M0.964 R2
./instances/Rome/grafo11439.92.lgr N92 E130 M2.954 R22
./instances/Rome/grafo7398.44.lgr N44 E58 M1.296 R4
./instances/Rome/grafo8713.93.lgr N93 E114 M2.935 R3
./instances/Rome/grafo10010.39.lgr N39 E50 M0.992 R3
./instances/Rome/grafo8332.87.lgr N87 E116 M3.914 R13
./instances/Rome/grafo8676.94.lgr N94 E127 M3.382 R15
./instances/Rome/grafo2287.13.lgr N13 E13 M0.043 O R0
./instances/Rome/grafo1174.33.lgr N33 E41 M0.595 R1
./instances/Rome/grafo1104.21.lgr N21 E24 M0.085 O R0
./instances/Rome/grafo2722.24.lgr N24 E31 M0.118 O R0
./instances/Rome/grafo6988.47.lgr N47 E62 M1.339 R3
./instances/Rome/grafo6274.48.lgr N48 E73 M1.569 R13
./instances/Rome/grafo4736.52.lgr N52 E65 M0.821 R2
./instances/Rome/grafo6965.83.lgr N83 E103 M2.09 R6
./instances/Rome/grafo2467.16.lgr N16 E19 M0.082 O R0
./instances/Rome/grafo11621.40.lgr N40 E50 M0.576 R2
./instances/Rome/grafo7592.59.lgr N59 E94 M3.244 R14
./instances/Rome/grafo10353.99.lgr N99 E140 M5.614 R22
./instances/Rome/grafo5030.67.lgr N67 E95 M1.981 R12
./instances/Rome/grafo11255.94.lgr N94 E121 M3.202 R9
./instances/Rome/grafo488.25.lgr N25 E27 M0.087 O R0
./instances/Rome/grafo10484.99.lgr N99 E147 M5.602 R28
./instances/Rome/grafo2316.40.lgr N40 E57 M1.051 R6
./instances/Rome/grafo9181.67.lgr N67 E95 M3.01 R15
./instances/Rome/grafo6408.47.lgr N47 E57 M1.046 R2
./instances/Rome/grafo1878.16.lgr N16 E18 M0.072 O R0
./instances/Rome/grafo5605.51.lgr N51 E77 M1.979 R9
./instances/Rome/grafo5195.60.lgr N60 E78 M1.55 R3
./instances/Rome/grafo2811.29.lgr N29 E40 M0.724 R3
./instances/Rome/grafo9142.60.lgr N60 E73 M1.409 R2
./instances/Rome/grafo3631.35.lgr N35 E41 M0.42 R1
./instances/Rome/grafo6118.34.lgr N34 E42 M0.434 R1
./instances/Rome/grafo6990.46.lgr N46 E56 M0.152 O R0
./instances/Rome/grafo7456.43.lgr N43 E70 M1.578 R13
./instances/Rome/grafo10832.94.lgr N94 E142 M5.827 R28
./instances/Rome/grafo1367.25.lgr N25 E26 M0.045 O R0
./instances/Rome/grafo8991.99.lgr N99 E133 M4.408 R17
./instances/Rome/grafo2965.22.lgr N22 E25 M0.087 O R0
./instances/Rome/grafo5984.42.lgr N42 E53 M0.557 R3
./instances/Rome/grafo3080.43.lgr N43 E46 M0.155 O R0
./instances/Rome/grafo9765.69.lgr N69 E91 M2.381 R6
./instances/Rome/grafo153.21.lgr N21 E33 M0.517 R3
./instances/Rome/grafo10592.98.lgr N98 E140 M4.943 R16
./instances/Rome/grafo2239.17.lgr N17 E27 M0.079 O R0
./instances/Rome/grafo4674.75.lgr N75 E113 M3.794 R14
./instances/Rome/grafo11241.34.lgr N34 E39 M0.121 O R0
./instances/Rome/grafo5691.46.lgr N46 E54 M0.663 R1
./instances/Rome/grafo6853.41.lgr N41 E50 M0.821 R1
./instances/Rome/grafo4930.64.lgr N64 E87 M2.473 R6
./instances/Rome/grafo10902.33.lgr N33 E42 M0.659 R1
./instances/Rome/grafo8568.83.lgr N83 E107 M3.073 R10
./instances/Rome/grafo9853.36.lgr N36 E48 M0.668 R1
./instances/Rome/grafo1731.16.lgr N16 E19 M0.067 O R0
./instances/Rome/grafo3464.93.lgr N93 E124 M3.864 R14
./instances/Rome/grafo3894.45.lgr N45 E57 M0.142 O R0
./instances/Rome/grafo5714.40.lgr N40 E52 M0.917 R1
./instances/Rome/grafo5745.50.lgr N50 E76 M2.209 R12
./instances/Rome/grafo11279.35.lgr N35 E39 M0.095 O R0
./instances/Rome/grafo9118.65.lgr N65 E84 M2.271 R3
./instances/Rome/grafo3235.58.lgr N58 E71 M1.669 R4
./instances/Rome/grafo8116.60.lgr N60 E81 M1.976 R3
./instances/Rome/grafo8767.86.lgr N86 E118 M3.781 R12
./instances/Rome/grafo7198.37.lgr N37 E50 M0.14 O R0
./instances/Rome/grafo2609.15.lgr N15 E19 M0.082 O R0
./instances/Rome/grafo11259.92.lgr N92 E106 M2.41 R3
./instances/Rome/grafo7196.45.lgr N45 E65 M1.282 R4
./instances/Rome/grafo495.20.lgr N20 E20 M0.08 O R0
./instances/Rome/grafo4264.78.lgr N78 E111 M2.809 R18
./instances/Rome/grafo7687.53.lgr N53 E65 M1.23 R1
./instances/Rome/grafo1402.48.lgr N48 E56 M0.754 R1
./instances/Rome/grafo609.12.lgr N12 E12 M0.045 O R0
./instances/Rome/grafo8429.81.lgr N81 E112 M3.449 R11
./instances/Rome/grafo10504.100.lgr N100 E129 M3.684 R11
./instances/Rome/grafo1550.53.lgr N53 E67 M1.016 R1
./instances/Rome/grafo10952.96.lgr N96 E137 M5.271 R22
./instances/Rome/grafo10200.96.lgr N96 E128 M4.614 R9
./instances/Rome/grafo5672.48.lgr N48 E70 M1.908 R10
./instances/Rome/grafo3231.43.lgr N43 E53 M0.139 O R0
./instances/Rome/grafo1608.28.lgr N28 E29 M0.068 O R0
./instances/Rome/grafo258.13.lgr N13 E14 M0.069 O R0
./instances/Rome/grafo3344.42.lgr N42 E52 M0.814 R3
./instances/Rome/grafo7584.69.lgr N69 E80 M1.536 R2
./instances/Rome/grafo771.19.lgr N19 E18 M0.071 O R0
./instances/Rome/grafo4247.82.lgr N82 E115 M3.963 R15
./instances/Rome/grafo4802.75.lgr N75 E98 M2.946 R4
./instances/Rome/grafo1203.25.lgr N25 E28 M0.097 O R0
./instances/Rome/grafo8163.76.lgr N76 E106 M3.685 R15
./instances/Rome/grafo1095.11.lgr N11 E14 M0.091 O R0
./instances/Rome/grafo11229.94.lgr N94 E125 M4.562 R13
./instances/Rome/grafo11218.99.lgr N99 E147 M6.751 R23
./instances/Rome/grafo9297.70.lgr N70 E96 M2.983 R11
./instances/Rome/grafo11479.37.lgr N37 E44 M0.133 O R0
./instances/Rome/grafo5080.79.lgr N79 E107 M3.411 R6
./instances/Rome/grafo3098.18.lgr N18 E24 M0.092 O R0
./instances/Rome/grafo9912.31.lgr N31 E38 M0.125 O R0
./instances/Rome/grafo3650.41.lgr N41 E54 M0.653 R3
./instances/Rome/grafo7949.84.lgr N84 E109 M3.025 R11
./instances/Rome/grafo4879.73.lgr N73 E97 M2.838 R5
./instances/Rome/grafo7853.76.lgr N76 E100 M3.146 R9
./instances/Rome/grafo11371.36.lgr N36 E39 M0.134 O R0
./instances/Rome/grafo10384.99.lgr N99 E124 M4.324 R15
./instances/Rome/grafo4660.63.lgr N63 E88 M2.603 R8
./instances/Rome/grafo11090.93.lgr N93 E112 M2.839 R1
./instances/Rome/grafo4146.50.lgr N50 E61 M0.954 R2
./instances/Rome/grafo9405.62.lgr N62 E82 M2.174 R7
./instances/Rome/grafo7111.40.lgr N40 E51 M0.883 R3
./instances/Rome/grafo8552.71.lgr N71 E93 M2.706 R8
./instances/Rome/grafo9788.80.lgr N80 E124 M5.166 R20
./instances/Rome/grafo6899.40.lgr N40 E47 M0.149 O R0
./instances/Rome/grafo5660.43.lgr N43 E62 M1.241 R8
./instances/Rome/grafo8723.73.lgr N73 E94 M2.026 R6
./instances/Rome/grafo3260.33.lgr N33 E48 M1.005 R2
./instances/Rome/grafo10414.98.lgr N98 E132 M5.379 R18
./instances/Rome/grafo10225.99.lgr N99 E133 M5.299 R13
./instances/Rome/grafo9077.70.lgr N70 E78 M0.193 O R0
./instances/Rome/grafo308.14.lgr N14 E22 M0.084 O R0
./instances/Rome/grafo9252.84.lgr N84 E119 M4.736 R17
./instances/Rome/grafo1088.11.lgr N11 E17 M0.061 O R0
./instances/Rome/grafo4490.65.lgr N65 E96 M3.253 R12
./instances/Rome/grafo1293.28.lgr N28 E32 M0.123 O R0
./instances/Rome/grafo4265.54.lgr N54 E70 M1.414 R5
./instances/Rome/grafo6748.38.lgr N38 E50 M0.909 R4
./instances/Rome/grafo3854.46.lgr N46 E65 M1.358 R6
./instances/Rome/grafo6615.46.lgr N46 E63 M1.275 R7
./instances/Rome/grafo9837.78.lgr N78 E116 M3.7 R16
./instances/Rome/grafo10549.99.lgr N99 E140 M5.728 R20
./instances/Rome/grafo11077.36.lgr N36 E40 M0.13 O R0
./instances/Rome/grafo7829.77.lgr N77 E109 M3.752 R12
./instances/Rome/grafo10951.97.lgr N97 E122 M3.522 R12
./instances/Rome/grafo5496.44.lgr N44 E58 M0.945 R2
./instances/Rome/grafo5168.45.lgr N45 E64 M1.364 R9
./instances/Rome/grafo10258.96.lgr N96 E131 M4.537 R16
./instances/Rome/grafo5106.73.lgr N73 E95 M2.695 R4
./instances/Rome/grafo5639.77.lgr N77 E94 M2.468 R4
./instances/Rome/grafo6070.45.lgr N45 E61 M1.449 R6
./instances/Rome/grafo7483.73.lgr N73 E92 M1.533 R5
./instances/Rome/grafo4496.56.lgr N56 E79 M1.685 R7
./instances/Rome/grafo10143.93.lgr N93 E118 M4.651 R6
./instances/Rome/grafo6105.45.lgr N45 E68 M1.71 R11
./instances/Rome/grafo8993.87.lgr N87 E123 M4.662 R14
./instances/Rome/grafo2250.48.lgr N48 E60 M0.164 O R0
./instances/Rome/grafo5309.39.lgr N39 E46 M0.092 O R0
./instances/Rome/grafo6405.55.lgr N55 E69 M1.378 R3
./instances/Rome/grafo7774.81.lgr N81 E104 M3.11 R11
./instances/Rome/grafo9478.78.lgr N78 E100 M2.827 R5
./instances/Rome/grafo5591.38.lgr N38 E49 M0.121 O R0
./instances/Rome/grafo9121.65.lgr N65 E83 M2.031 R3
./instances/Rome/grafo8176.86.lgr N86 E112 M3.262 R9
./instances/Rome/grafo9564.74.lgr N74 E99 M2.305 R5
./instances/Rome/grafo6553.46.lgr N46 E66 M1.383 R5
./instances/Rome/grafo5895.41.lgr N41 E52 M0.144 O R0
./instances/Rome/grafo9975.32.lgr N32 E39 M0.397 R1
./instances/Rome/grafo5082.60.lgr N60 E80 M2.572 R6
./instances/Rome/grafo10600.93.lgr N93 E132 M4.591 R21
./instances/Rome/grafo2830.14.lgr N14 E15 M0.055 O R0
./instances/Rome/grafo1536.47.lgr N47 E52 M0.137 O R0
./instances/Rome/grafo1469.67.lgr N67 E82 M2.32 R2
./instances/Rome/grafo5627.34.lgr N34 E44 M0.749 R1
./instances/Rome/grafo8967.95.lgr N95 E122 M4.403 R7
./instances/Rome/grafo8710.98.lgr N98 E126 M5.023 R7
./instances/Rome/grafo842.21.lgr N21 E24 M0.091 O R0
./instances/Rome/grafo5696.42.lgr N42 E55 M1.251 R3
./instances/Rome/grafo11542.34.lgr N34 E45 M0.123 O R0
./instances/Rome/grafo2025.30.lgr N30 E42 M0.625 R3
./instances/Rome/grafo5766.46.lgr N46 E72 M2.102 R10
./instances/Rome/grafo9255.67.lgr N67 E86 M2.198 R6
./instances/Rome/grafo5203.33.lgr N33 E41 M0.34 R2
./instances/Rome/grafo8577.74.lgr N74 E95 M2.865 R6
./instances/Rome/grafo11470.91.lgr N91 E131 M4.815 R25
./instances/Rome/grafo556.15.lgr N15 E17 M0.047 O R0
./instances/Rome/grafo3088.40.lgr N40 E57 M1.049 R5
./instances/Rome/grafo9435.72.lgr N72 E99 M3.108 R10
./instances/Rome/grafo7639.40.lgr N40 E54 M0.877 R3
./instances/Rome/grafo4545.80.lgr N80 E114 M3.152 R19
./instances/Rome/grafo7846.76.lgr N76 E113 M4.418 R13
./instances/Rome/grafo10556.100.lgr N100 E130 M3.411 R15
./instances/Rome/grafo5549.41.lgr N41 E61 M1.257 R5
./instances/Rome/grafo4469.62.lgr N62 E77 M1.689 R5
./instances/Rome/grafo8315.77.lgr N77 E100 M2.806 R9
./instances/Rome/grafo3113.11.lgr N11 E11 M0.048 O R0
./instances/Rome/grafo2560.15.lgr N15 E17 M0.041 O R0
./instances/Rome/grafo8016.85.lgr N85 E112 M2.89 R9
./instances/Rome/grafo4582.64.lgr N64 E83 M1.961 R3
./instances/Rome/grafo269.12.lgr N12 E12 M0.051 O R0
./instances/Rome/grafo7211.37.lgr N37 E47 M0.136 O R0
./instances/Rome/grafo2388.28.lgr N28 E33 M0.102 O R0
./instances/Rome/grafo4338.71.lgr N71 E98 M3.344 R7
./instances/Rome/grafo6524.45.lgr N45 E59 M1.059 R5
./instances/Rome/grafo6193.58.lgr N58 E77 M1.805 R5
./instances/Rome/grafo4456.58.lgr N58 E74 M1.34 R3
./instances/Rome/grafo7558.45.lgr N45 E74 M2.221 R11
./instances/Rome/grafo4518.50.lgr N50 E66 M1.103 R5
./instances/Rome/grafo3720.35.lgr N35 E47 M0.742 R2
./instances/Rome/grafo6695.59.lgr N59 E79 M1.93 R5
./instances/Rome/grafo6697.42.lgr N42 E55 M1.025 R3
./instances/Rome/grafo8046.68.lgr N68 E86 M1.934 R6
./instances/Rome/grafo11478.39.lgr N39 E55 M0.694 R3
./instances/Rome/grafo9115.82.lgr N82 E112 M3.104 R12
./instances/Rome/grafo11512.38.lgr N38 E46 M0.141 O R0
./instances/Rome/grafo3849.39.lgr N39 E50 M0.765 R3
./instances/Rome/grafo2974.36.lgr N36 E44 M0.636 R1
./instances/Rome/grafo4886.60.lgr N60 E73 M1.365 R4
./instances/Rome/grafo8747.89.lgr N89 E130 M5.276 R24
./instances/Rome/grafo3326.42.lgr N42 E60 M1.155 R4
./instances/Rome/grafo7922.82.lgr N82 E115 M3.763 R16
./instances/Rome/grafo2494.17.lgr N17 E20 M0.092 O R0
./instances/Rome/grafo10145.94.lgr N94 E125 M2.967 R12
./instances/Rome/grafo5175.36.lgr N36 E45 M0.741 R3
./instances/Rome/grafo9462.68.lgr N68 E99 M2.874 R14
./instances/Rome/grafo1179.17.lgr N17 E19 M0.074 O R0
./instances/Rome/grafo10319.92.lgr N92 E124 M5.123 R17
./instances/Rome/grafo7524.90.lgr N90 E113 M2.608 R9
./instances/Rome/grafo9964.34.lgr N34 E38 M0.115 O R0
./instances/Rome/grafo7421.40.lgr N40 E55 M1.145 R1
./instances/Rome/grafo7262.57.lgr N57 E81 M1.765 R7
./instances/Rome/grafo10057.40.lgr N40 E59 M1.288 R6
./instances/Rome/grafo4577.51.lgr N51 E68 M1.842 R3
./instances/Rome/grafo7201.47.lgr N47 E62 M0.992 R4
./instances/Rome/grafo9175.70.lgr N70 E94 M1.941 R9
./instances/Rome/grafo9723.72.lgr N72 E107 M3.326 R14
./instances/Rome/grafo8131.78.lgr N78 E114 M3.775 R11
./instances/Rome/grafo4758.72.lgr N72 E89 M2.41 R3
./instances/Rome/grafo6346.43.lgr N43 E62 M0.932 R5
./instances/Rome/grafo1956.41.lgr N41 E58 M1.165 R8
./instances/Rome/grafo3656.58.lgr N58 E75 M1.778 R5
./instances/Rome/grafo7790.67.lgr N67 E94 M2.636 R13
./instances/Rome/grafo10284.36.lgr N36 E48 M0.976 R1
./instances/Rome/grafo5849.57.lgr N57 E82 M2.296 R7
./instances/Rome/grafo10582.94.lgr N94 E126 M4.229 R10
./instances/Rome/grafo8357.82.lgr N82 E118 M3.715 R21
./instances/Rome/grafo8862.89.lgr N89 E108 M2.117 R2
./instances/Rome/grafo1138.15.lgr N15 E14 M0.047 O R0
./instances/Rome/grafo2680.17.lgr N17 E22 M0.081 O R0
./instances/Rome/grafo8044.76.lgr N76 E99 M3.233 R9
./instances/Rome/grafo4035.40.lgr N40 E54 M1.11 R1
./instances/Rome/grafo4683.75.lgr N75 E87 M1.485 R3
./instances/Rome/grafo6895.37.lgr N37 E54 M1.159 R7
./instances/Rome/grafo3663.36.lgr N36 E41 M0.124 O R0
./instances/Rome/grafo8484.87.lgr N87 E111 M2.939 R7
./instances/Rome/grafo8036.94.lgr N94 E134 M5.075 R16
./instances/Rome/grafo7208.43.lgr N43 E48 M0.149 O R0
./instances/Rome/grafo3595.39.lgr N39 E56 M1.015 R4
./instances/Rome/grafo8250.74.lgr N74 E111 M3.241 R11
./instances/Rome/grafo11269.93.lgr N93 E131 M4.991 R21
./instances/Rome/grafo5189.72.lgr N72 E92 M2.547 R7
./instances/Rome/grafo11433.92.lgr N92 E135 M4.623 R25
./instances/Rome/grafo2754.16.lgr N16 E24 M0.078 O R0
./instances/Rome/grafo10089.37.lgr N37 E49 M1 R4
./instances/Rome/grafo6521.59.lgr N59 E84 M2.274 R10
./instances/Rome/grafo10430.95.lgr N95 E120 M3.938 R9
./instances/Rome/grafo9774.76.lgr N76 E97 M3.07 R8
./instances/Rome/grafo4374.52.lgr N52 E73 M1.756 R7
./instances/Rome/grafo10342.37.lgr N37 E47 M0.946 R2
./instances/Rome/grafo8474.90.lgr N90 E127 M5.537 R17
./instances/Rome/grafo8178.85.lgr N85 E109 M2.986 R11
./instances/Rome/grafo3653.60.lgr N60 E86 M2.194 R8
./instances/Rome/grafo1889.27.lgr N27 E34 M0.121 O R0
./instances/Rome/grafo10317.91.lgr N91 E123 M5.08 R14
./instances/Rome/grafo887.13.lgr N13 E15 M0.056 O R0
./instances/Rome/grafo10221.95.lgr N95 E128 M4.946 R15
./instances/Rome/grafo5536.38.lgr N38 E50 M0.908 R4
./instances/Rome/grafo6558.67.lgr N67 E88 M2.521 R6
./instances/Rome/grafo10979.39.lgr N39 E45 M0.509 R1
./instances/Rome/grafo2070.37.lgr N37 E49 M0.865 R3
./instances/Rome/grafo4870.75.lgr N75 E102 M3.461 R11
./instances/Rome/grafo166.10.lgr N10 E10 M0.038 O R0
./instances/Rome/grafo10622.39.lgr N39 E54 M0.992 R4
./instances/Rome/grafo9071.67.lgr N67 E78 M1.407 R1
./instances/Rome/grafo8837.87.lgr N87 E123 M2.768 R17
./instances/Rome/grafo2124.49.lgr N49 E64 M0.961 R3
./instances/Rome/grafo10768.35.lgr N35 E49 M0.856 R3
./instances/Rome/grafo3205.44.lgr N44 E57 M1.005 R4
./instances/Rome/grafo11593.36.lgr N36 E56 M1.18 R9
./instances/Rome/grafo6085.79.lgr N79 E101 M2.867 R7
./instances/Rome/grafo2380.12.lgr N12 E12 M0.04 O R0
./instances/Rome/grafo8798.93.lgr N93 E116 M3.355 R9
./instances/Rome/grafo10395.36.lgr N36 E44 M0.129 O R0
./instances/Rome/grafo10837.95.lgr N95 E125 M5.389 R7
./instances/Rome/grafo8529.74.lgr N74 E96 M3.162 R11
./instances/Rome/grafo3394.39.lgr N39 E53 M1.072 R3
./instances/Rome/grafo6770.46.lgr N46 E60 M0.961 R2
./instances/Rome/grafo10102.97.lgr N97 E132 M3.586 R13
./instances/Rome/grafo3139.89.lgr N89 E121 M4.284 R13
./instances/Rome/grafo11329.36.lgr N36 E49 M0.614 R6
./instances/Rome/grafo1498.48.lgr N48 E59 M0.146 O R0
./instances/Rome/grafo11494.34.lgr N34 E42 M0.121 O R0
./instances/Rome/grafo3121.47.lgr N47 E54 M0.145 O R0
./instances/Rome/grafo6007.45.lgr N45 E58 M1.029 R5
./instances/Rome/grafo991.13.lgr N13 E14 M0.08 O R0
./instances/Rome/grafo1359.28.lgr N28 E30 M0.068 O R0
./instances/Rome/grafo8750.86.lgr N86 E115 M3.427 R13
./instances/Rome/grafo5016.61.lgr N61 E77 M2.176 R2
./instances/Rome/grafo7929.76.lgr N76 E98 M3.294 R6
./instances/Rome/grafo7300.41.lgr N41 E53 M0.941 R4
./instances/Rome/grafo8544.61.lgr N61 E84 M2.475 R4
./instances/Rome/grafo9357.99.lgr N99 E147 M6.636 R28
./instances/Rome/grafo4057.43.lgr N43 E46 M0.13 O R0
./instances/Rome/grafo10939.33.lgr N33 E38 M0.144 O R0
./instances/Rome/grafo10045.38.lgr N38 E50 M0.914 R3
./instances/Rome/grafo6191.41.lgr N41 E52 M0.909 R2
./instances/Rome/grafo9585.86.lgr N86 E122 M3.777 R17
./instances/Rome/grafo9490.80.lgr N80 E120 M3.318 R17
./instances/Rome/grafo579.35.lgr N35 E37 M0.092 O R0
./instances/Rome/grafo2220.17.lgr N17 E25 M0.098 O R0
./instances/Rome/grafo9711.66.lgr N66 E88 M2.547 R7
./instances/Rome/grafo7586.36.lgr N36 E50 M0.699 R1
./instances/Rome/grafo7775.77.lgr N77 E109 M3.62 R13
./instances/Rome/grafo6722.58.lgr N58 E69 M1.076 R2
./instances/Rome/grafo5118.62.lgr N62 E78 M1.764 R6
./instances/Rome/grafo2558.34.lgr N34 E46 M0.941 R1
./instances/Rome/grafo2661.22.lgr N22 E30 M0.419 R2
./instances/Rome/grafo823.16.lgr N16 E16 M0.051 O R0
./instances/Rome/grafo1493.66.lgr N66 E84 M2.891 R3
./instances/Rome/grafo634.24.lgr N24 E31 M0.091 O R0
./instances/Rome/grafo4473.48.lgr N48 E61 M0.135 O R0
./instances/Rome/grafo11477.36.lgr N36 E48 M0.985 R5
./instances/Rome/grafo3273.45.lgr N45 E58 M1.041 R2
./instances/Rome/grafo5143.34.lgr N34 E40 M0.122 O R0
./instances/Rome/grafo5840.41.lgr N41 E58 M1.091 R5
./instances/Rome/grafo2192.16.lgr N16 E18 M0.078 O R0
./instances/Rome/grafo4620.60.lgr N60 E75 M1.096 R1
./instances/Rome/grafo1487.55.lgr N55 E71 M1.464 R3
./instances/Rome/grafo5433.34.lgr N34 E40 M0.543 R1
./instances/Rome/grafo11240.36.lgr N36 E47 M0.785 R2
./instances/Rome/grafo2503.40.lgr N40 E58 M1.248 R5
./instances/Rome/grafo6131.61.lgr N61 E79 M1.824 R7
./instances/Rome/grafo6830.43.lgr N43 E57 M1.023 R3
./instances/Rome/grafo1858.19.lgr N19 E21 M0.085 O R0
./instances/Rome/grafo1194.28.lgr N28 E30 M0.1 O R0
./instances/Rome/grafo7477.48.lgr N48 E70 M2.011 R7
./instances/Rome/grafo8396.85.lgr N85 E112 M3.632 R12
./instances/Rome/grafo3563.36.lgr N36 E46 M0.759 R1
./instances/Rome/grafo3257.61.lgr N61 E82 M1.983 R6
./instances/Rome/grafo6918.36.lgr N36 E40 M0.126 O R0
./instances/Rome/grafo1285.26.lgr N26 E30 M0.464 R1
./instances/Rome/grafo5202.35.lgr N35 E40 M0.13 O R0
./instances/Rome/grafo5813.37.lgr N37 E46 M0.836 R1
./instances/Rome/grafo8425.81.lgr N81 E110 M2.305 R13
./instances/Rome/grafo8038.94.lgr N94 E125 M3.701 R13
./instances/Rome/grafo10741.92.lgr N92 E132 M4.165 R21
./instances/Rome/grafo10895.98.lgr N98 E130 M5.372 R11
./instances/Rome/grafo1496.52.lgr N52 E66 M1.337 R5
./instances/Rome/grafo6739.46.lgr N46 E66 M1.505 R7
./instances/Rome/grafo2588.24.lgr N24 E28 M0.082 O R0
./instances/Rome/grafo1781.14.lgr N14 E20 M0.077 O R0
./instances/Rome/grafo132.21.lgr N21 E27 M0.085 O R0
./instances/Rome/grafo9965.34.lgr N34 E49 M1.062 R3
./instances/Rome/grafo10437.97.lgr N97 E124 M3.084 R9
./instances/Rome/grafo4507.80.lgr N80 E123 M4.139 R22
./instances/Rome/grafo3902.39.lgr N39 E53 M0.95 R2
./instances/Rome/grafo1992.32.lgr N32 E36 M0.39 R1
./instances/Rome/grafo10988.98.lgr N98 E127 M5.49 R6
./instances/Rome/grafo3492.51.lgr N51 E69 M1.437 R7
./instances/Rome/grafo2074.34.lgr N34 E34 M0.099 O R0
./instances/Rome/grafo6601.46.lgr N46 E66 M1.843 R5
./instances/Rome/grafo11472.91.lgr N91 E135 M5.803 R24
./instances/Rome/grafo5000.80.lgr N80 E110 M3.471 R9
./instances/Rome/grafo3992.44.lgr N44 E61 M1.122 R6
./instances/Rome/grafo3811.54.lgr N54 E77 M2.152 R9
./instances/Rome/grafo11274.93.lgr N93 E132 M5.545 R19
./instances/Rome/grafo3247.38.lgr N38 E43 M0.13 O R0
./instances/Rome/grafo7404.43.lgr N43 E55 M0.984 R1
./instances/Rome/grafo5815.34.lgr N34 E39 M0.124 O R0
./instances/Rome/grafo361.13.lgr N13 E14 M0.07 O R0
./instances/Rome/grafo201.13.lgr N13 E16 M0.085 O R0
./instances/Rome/grafo8595.89.lgr N89 E112 M3.179 R9
./instances/Rome/grafo8370.84.lgr N84 E113 M3.664 R14
./instances/Rome/grafo6121.33.lgr N33 E41 M0.134 O R0
./instances/Rome/grafo10344.100.lgr N100 E130 M4.678 R10
./instances/Rome/grafo6064.46.lgr N46 E69 M1.576 R8
./instances/Rome/grafo5379.39.lgr N39 E43 M0.091 O R0
./instances/Rome/grafo3067.34.lgr N34 E39 M0.136 O R0
./instances/Rome/grafo4074.42.lgr N42 E54 M0.938 R1
./instances/Rome/grafo6851.49.lgr N49 E64 M1.41 R6
./instances/Rome/grafo7154.60.lgr N60 E70 M0.18 O R0
./instances/Rome/grafo9228.81.lgr N81 E117 M4.156 R19
./instances/Rome/grafo9441.73.lgr N73 E98 M2.611 R9
./instances/Rome/grafo9291.63.lgr N63 E88 M2.561 R11
./instances/Rome/grafo9568.65.lgr N65 E92 M2.483 R10
./instances/Rome/grafo582.15.lgr N15 E16 M0.047 O R0
./instances/Rome/grafo6220.36.lgr N36 E44 M0.149 O R0
./instances/Rome/grafo6318.43.lgr N43 E71 M2.028 R11
./instances/Rome/grafo1905.13.lgr N13 E14 M0.05 O R0
./instances/Rome/grafo8202.78.lgr N78 E112 M3.751 R20
./instances/Rome/grafo5293.76.lgr N76 E108 M3.305 R16
./instances/Rome/grafo8274.60.lgr N60 E72 M1.002 R1
./instances/Rome/grafo6077.47.lgr N47 E54 M0.159 O R0
./instances/Rome/grafo6281.56.lgr N56 E75 M2.089 R10
./instances/Rome/grafo2216.15.lgr N15 E20 M0.08 O R0
./instances/Rome/grafo3401.41.lgr N41 E53 M0.901 R4
./instances/Rome/grafo5686.37.lgr N37 E47 M0.797 R3
./instances/Rome/grafo11125.100.lgr N100 E140 M5.503 R16
./instances/Rome/grafo2591.15.lgr N15 E23 M0.102 O R0
./instances/Rome/grafo9215.69.lgr N69 E90 M2.666 R7
./instances/Rome/grafo10203.97.lgr N97 E141 M5.729 R27
./instances/Rome/grafo10397.36.lgr N36 E46 M0.983 R1
./instances/Rome/grafo732.35.lgr N35 E44 M0.121 O R0
./instances/Rome/grafo7371.61.lgr N61 E88 M2.428 R12
./instances/Rome/grafo9787.82.lgr N82 E114 M3.707 R14
./instances/Rome/grafo5252.38.lgr N38 E44 M0.767 R1
./instances/Rome/grafo9995.94.lgr N94 E137 M5.836 R23
./instances/Rome/grafo5434.75.lgr N75 E93 M2.38 R6
./instances/Rome/grafo468.19.lgr N19 E31 M0.572 R2
./instances/Rome/grafo3728.37.lgr N37 E47 M0.779 R2
./instances/Rome/grafo9450.84.lgr N84 E125 M4.88 R19
./instances/Rome/grafo3167.44.lgr N44 E60 M1.423 R5
./instances/Rome/grafo4009.43.lgr N43 E55 M0.943 R2
./instances/Rome/grafo1061.11.lgr N11 E11 M0.05 O R0
./instances/Rome/grafo2792.11.lgr N11 E11 M0.039 O R0
./instances/Rome/grafo5186.55.lgr N55 E79 M2.213 R6
./instances/Rome/grafo2213.20.lgr N20 E28 M0.084 O R0
./instances/Rome/grafo4815.57.lgr N57 E69 M0.977 R4
./instances/Rome/grafo1646.28.lgr N28 E33 M0.097 O R0
./instances/Rome/grafo10255.93.lgr N93 E125 M3.618 R19
./instances/Rome/grafo2131.19.lgr N19 E25 M0.085 O R0
./instances/Rome/grafo6365.34.lgr N34 E38 M0.088 O R0
./instances/Rome/grafo9044.76.lgr N76 E95 M2.747 R6
./instances/Rome/grafo3127.57.lgr N57 E82 M2.546 R11
./instances/Rome/grafo8786.91.lgr N91 E126 M4.546 R16
./instances/Rome/grafo3979.98.lgr N98 E136 M6.065 R20
./instances/Rome/grafo6133.39.lgr N39 E52 M1.19 R3
./instances/Rome/grafo2816.18.lgr N18 E28 M0.096 O R0
./instances/Rome/grafo8352.89.lgr N89 E120 M3.131 R9
./instances/Rome/grafo1213.68.lgr N68 E86 M2.528 R6
./instances/Rome/grafo8301.76.lgr N76 E115 M4.144 R23
./instances/Rome/grafo10620.35.lgr N35 E41 M0.124 O R0
./instances/Rome/grafo6833.48.lgr N48 E69 M1.642 R8
./instances/Rome/grafo11141.95.lgr N95 E133 M4.666 R13
./instances/Rome/grafo8025.82.lgr N82 E104 M3.181 R8
./instances/Rome/grafo3533.37.lgr N37 E57 M1.27 R8
./instances/Rome/grafo9120.64.lgr N64 E87 M1.985 R9
./instances/Rome/grafo1453.63.lgr N63 E80 M1.717 R2
./instances/Rome/grafo3850.54.lgr N54 E68 M1.312 R3
./instances/Rome/grafo11153.99.lgr N99 E130 M4.586 R8
./instances/Rome/grafo5399.35.lgr N35 E36 M0.12 O R0
./instances/Rome/grafo5593.34.lgr N34 E41 M0.123 O R0
./instances/Rome/grafo878.13.lgr N13 E16 M0.049 O R0
./instances/Rome/grafo11551.33.lgr N33 E38 M0.123 O R0
./instances/Rome/grafo3587.36.lgr N36 E48 M0.853 R2
./instances/Rome/grafo375.17.lgr N17 E19 M0.085 O R0
./instances/Rome/grafo6294.39.lgr N39 E58 M1.104 R5
./instances/Rome/grafo317.13.lgr N13 E21 M0.307 R3
./instances/Rome/grafo10704.37.lgr N37 E44 M0.67 R1
./instances/Rome/grafo11581.31.lgr N31 E36 M0.122 O R0
./instances/Rome/grafo8498.74.lgr N74 E102 M2.778 R11
./instances/Rome/grafo6023.37.lgr N37 E50 M1.02 R2
./instances/Rome/grafo11665.40.lgr N40 E48 M0.737 R1
./instances/Rome/grafo6980.59.lgr N59 E79 M1.671 R5
./instances/Rome/grafo1709.13.lgr N13 E19 M0.099 O R0
./instances/Rome/grafo2344.12.lgr N12 E14 M0.034 O R0
./instances/Rome/grafo561.20.lgr N20 E25 M0.087 O R0
./instances/Rome/grafo10228.95.lgr N95 E132 M5.189 R18
./instances/Rome/grafo7173.78.lgr N78 E95 M2.268 R6
./instances/Rome/grafo5160.42.lgr N42 E53 M1.007 R4
./instances/Rome/grafo10017.96.lgr N96 E140 M5.947 R20
./instances/Rome/grafo3690.38.lgr N38 E50 M1.016 R2
./instances/Rome/grafo8704.97.lgr N97 E127 M4.919 R11
./instances/Rome/grafo9060.64.lgr N64 E81 M2.055 R6
./instances/Rome/grafo598.33.lgr N33 E49 M0.904 R6
./instances/Rome/grafo4255.53.lgr N53 E68 M1.554 R3
./instances/Rome/grafo5081.55.lgr N55 E70 M1.036 R1
./instances/Rome/grafo199.13.lgr N13 E19 M0.073 O R0
./instances/Rome/grafo3414.36.lgr N36 E39 M0.124 O R0
./instances/Rome/grafo8486.85.lgr N85 E115 M3.559 R10
./instances/Rome/grafo5559.61.lgr N61 E75 M1.431 R5
./instances/Rome/grafo7386.46.lgr N46 E66 M1.716 R10
./instances/Rome/grafo2386.28.lgr N28 E28 M0.072 O R0
./instances/Rome/grafo4008.62.lgr N62 E79 M1.585 R5
./instances/Rome/grafo10707.33.lgr N33 E37 M0.122 O R0
./instances/Rome/grafo3780.50.lgr N50 E63 M1.319 R2
./instances/Rome/grafo10477.91.lgr N91 E108 M2.731 R5
./instances/Rome/grafo6187.81.lgr N81 E112 M3.513 R9
./instances/Rome/grafo10328.92.lgr N92 E111 M3.886 R2
./instances/Rome/grafo11185.94.lgr N94 E126 M4.895 R13
./instances/Rome/grafo8889.89.lgr N89 E119 M3.181 R8
./instances/Rome/grafo2395.28.lgr N28 E37 M0.608 R3
./instances/Rome/grafo8338.70.lgr N70 E88 M1.86 R3
./instances/Rome/grafo6463.84.lgr N84 E106 M3.192 R8
./instances/Rome/grafo6319.80.lgr N80 E109 M3.416 R11
./instances/Rome/grafo457.12.lgr N12 E15 M0.077 O R0
./instances/Rome/grafo485.16.lgr N16 E20 M0.068 O R0
./instances/Rome/grafo2979.11.lgr N11 E11 M0.054 O R0
./instances/Rome/grafo1161.17.lgr N17 E18 M0.053 O R0
./instances/Rome/grafo10557.98.lgr N98 E129 M4.188 R16
./instances/Rome/grafo2143.19.lgr N19 E27 M0.328 R1
./instances/Rome/grafo7597.44.lgr N44 E61 M1.264 R6
./instances/Rome/grafo5588.75.lgr N75 E96 M1.616 R8
./instances/Rome/grafo10855.96.lgr N96 E113 M2.867 R2
./instances/Rome/grafo686.23.lgr N23 E25 M0.056 O R0
./instances/Rome/grafo5287.61.lgr N61 E88 M2.314 R12
./instances/Rome/grafo1404.51.lgr N51 E70 M1.743 R7
./instances/Rome/grafo465.10.lgr N10 E10 M0.05 O R0
./instances/Rome/grafo5192.34.lgr N34 E39 M0.128 O R0
./instances/Rome/grafo965.15.lgr N15 E15 M0.04 O R0
./instances/Rome/grafo2425.19.lgr N19 E23 M0.083 O R0
./instances/Rome/grafo2790.16.lgr N16 E18 M0.09 O R0
./instances/Rome/grafo1532.51.lgr N51 E61 M0.987 R2
./instances/Rome/grafo5093.80.lgr N80 E103 M2.973 R3
./instances/Rome/grafo5103.53.lgr N53 E72 M1.711 R7
./instances/Rome/grafo2100.29.lgr N29 E38 M0.511 R2
./instances/Rome/grafo3803.40.lgr N40 E56 M1.25 R5
./instances/Rome/grafo5437.50.lgr N50 E69 M1.668 R6
./instances/Rome/grafo7981.85.lgr N85 E116 M4.019 R14
./instances/Rome/grafo975.36.lgr N36 E48 M0.763 R2
./instances/Rome/grafo3006.35.lgr N35 E44 M0.768 R1
./instances/Rome/grafo6331.42.lgr N42 E65 M1.663 R10
./instances/Rome/grafo9483.83.lgr N83 E109 M3.408 R8
./instances/Rome/grafo9928.95.lgr N95 E120 M4.005 R6
./instances/Rome/grafo1962.34.lgr N34 E39 M0.107 O R0
./instances/Rome/grafo409.19.lgr N19 E22 M0.117 O R0
./instances/Rome/grafo9691.79.lgr N79 E125 M4.885 R25
./instances/Rome/grafo3122.56.lgr N56 E84 M2.395 R12
./instances/Rome/grafo8012.87.lgr N87 E120 M3.006 R16
./instances/Rome/grafo7096.45.lgr N45 E61 M1.358 R5
./instances/Rome/grafo4049.37.lgr N37 E51 M0.946 R6
./instances/Rome/grafo3829.43.lgr N43 E61 M1.439 R5
./instances/Rome/grafo804.21.lgr N21 E22 M0.054 O R0
./instances/Rome/grafo5094.70.lgr N70 E91 M2.489 R10
./instances/Rome/grafo9830.71.lgr N71 E83 M1.955 R4
./instances/Rome/grafo9447.64.lgr N64 E83 M2.22 R3
./instances/Rome/grafo587.10.lgr N10 E10 M0.051 O R0
./instances/Rome/grafo954.12.lgr N12 E11 M0.048 O R0
./instances/Rome/grafo11127.31.lgr N31 E37 M0.115 O R0
./instances/Rome/grafo10011.31.lgr N31 E36 M0.127 O R0
./instances/Rome/grafo8674.100.lgr N100 E135 M5.335 R18
./instances/Rome/grafo7517.38.lgr N38 E51 M1.139 R2
./instances/Rome/grafo4999.55.lgr N55 E72 M1.782 R7
./instances/Rome/grafo9526.72.lgr N72 E98 M3.224 R11
./instances/Rome/grafo4913.79.lgr N79 E109 M3.665 R13
./instances/Rome/grafo11549.35.lgr N35 E46 M0.134 O R0
./instances/Rome/grafo9218.80.lgr N80 E108 M3.258 R10
./instances/Rome/grafo7420.41.lgr N41 E58 M1.444 R4
./instances/Rome/grafo2568.15.lgr N15 E16 M0.097 O R0
./instances/Rome/grafo7512.37.lgr N37 E45 M0.126 O R0
./instances/Rome/grafo2008.33.lgr N33 E42 M0.672 R1
./instances/Rome/grafo5100.67.lgr N67 E89 M2.049 R11
./instances/Rome/grafo8658.89.lgr N89 E127 M4.85 R18
./instances/Rome/grafo10071.40.lgr N40 E50 M0.813 R4
./instances/Rome/grafo8886.91.lgr N91 E122 M4.607 R12
./instances/Rome/grafo11495.39.lgr N39 E52 M1.019 R3
./instances/Rome/grafo1068.12.lgr N12 E11 M0.063 O R0
./instances/Rome/grafo4737.66.lgr N66 E86 M2.354 R3
./instances/Rome/grafo9035.70.lgr N70 E99 M2.327 R16
./instances/Rome/grafo11108.94.lgr N94 E124 M3.699 R11
./instances/Rome/grafo9029.66.lgr N66 E77 M0.202 O R0
./instances/Rome/grafo6401.45.lgr N45 E67 M1.784 R7
./instances/Rome/grafo8485.85.lgr N85 E117 M4.138 R15
./instances/Rome/grafo5794.54.lgr N54 E71 M1.556 R4
./instances/Rome/grafo2614.16.lgr N16 E19 M0.102 O R0
./instances/Rome/grafo2285.38.lgr N38 E52 M1.12 R2
./instances/Rome/grafo5929.71.lgr N71 E98 M3.25 R13
./instances/Rome/grafo8493.75.lgr N75 E94 M2.495 R5
./instances/Rome/grafo5776.36.lgr N36 E45 M0.119 O R0
./instances/Rome/grafo6593.38.lgr N38 E48 M0.805 R5
./instances/Rome/grafo4554.77.lgr N77 E100 M1.959 R7
./instances/Rome/grafo1741.16.lgr N16 E16 M0.051 O R0
./instances/Rome/grafo1035.37.lgr N37 E51 M0.987 R4
./instances/Rome/grafo9506.70.lgr N70 E91 M2.384 R10
./instances/Rome/grafo839.14.lgr N14 E17 M0.073 O R0
./instances/Rome/grafo5698.37.lgr N37 E46 M0.853 R1
./instances/Rome/grafo6287.38.lgr N38 E53 M0.961 R2
./instances/Rome/grafo7815.80.lgr N80 E121 M4.63 R21
./instances/Rome/grafo548.13.lgr N13 E12 M0.048 O R0
./instances/Rome/grafo2848.40.lgr N40 E48 M0.679 R4
./instances/Rome/grafo9682.65.lgr N65 E101 M3.799 R18
./instances/Rome/grafo11056.98.lgr N98 E136 M6.028 R18
./instances/Rome/grafo8468.85.lgr N85 E107 M2.838 R6
./instances/Rome/grafo7912.79.lgr N79 E112 M3.539 R10
./instances/Rome/grafo10002.40.lgr N40 E45 M0.166 O R0
./instances/Rome/grafo1718.21.lgr N21 E29 M0.323 R1
./instances/Rome/grafo9131.74.lgr N74 E105 M3.369 R10
./instances/Rome/grafo11031.36.lgr N36 E41 M0.414 R1
./instances/Rome/grafo216.18.lgr N18 E19 M0.088 O R0
./instances/Rome/grafo744.28.lgr N28 E29 M0.098 O R0
./instances/Rome/grafo6807.38.lgr N38 E50 M0.918 R2
./instances/Rome/grafo2650.30.lgr N30 E34 M0.104 O R0
./instances/Rome/grafo8335.93.lgr N93 E126 M5.167 R19
./instances/Rome/grafo6938.44.lgr N44 E61 M1.015 R6
./instances/Rome/grafo8539.87.lgr N87 E127 M5.267 R16
./instances/Rome/grafo10426.100.lgr N100 E138 M5.262 R18
./instances/Rome/grafo5182.33.lgr N33 E38 M0.113 O R0
./instances/Rome/grafo11642.36.lgr N36 E49 M0.923 R5
./instances/Rome/grafo2103.66.lgr N66 E76 M1.177 R2
./instances/Rome/grafo643.12.lgr N12 E14 M0.074 O R0
./instances/Rome/grafo4875.78.lgr N78 E117 M4.113 R19
./instances/Rome/grafo2136.11.lgr N11 E17 M0.212 R1
./instances/Rome/grafo10349.94.lgr N94 E128 M3.617 R12
./instances/Rome/grafo7411.89.lgr N89 E120 M4.174 R15
./instances/Rome/grafo6855.45.lgr N45 E54 M0.704 R1
./instances/Rome/grafo4990.61.lgr N61 E80 M2.402 R3
./instances/Rome/grafo9229.77.lgr N77 E99 M2.347 R5
./instances/Rome/grafo1276.26.lgr N26 E32 M0.086 O R0
./instances/Rome/grafo114.26.lgr N26 E30 M0.086 O R0
./instances/Rome/grafo3708.38.lgr N38 E54 M0.942 R7
./instances/Rome/grafo3675.42.lgr N42 E51 M0.156 O R0
./instances/Rome/grafo779.13.lgr N13 E15 M0.078 O R0
./instances/Rome/grafo793.13.lgr N13 E15 M0.077 O R0
./instances/Rome/grafo5258.36.lgr N36 E50 M0.615 R3
./instances/Rome/grafo9897.39.lgr N39 E55 M1.18 R6
./instances/Rome/grafo4005.39.lgr N39 E52 M0.985 R4
./instances/Rome/grafo3349.47.lgr N47 E51 M0.143 O R0
./instances/Rome/grafo222.11.lgr N11 E10 M0.043 O R0
./instances/Rome/grafo7031.43.lgr N43 E63 M1.617 R7
./instances/Rome/grafo10067.41.lgr N41 E47 M0.135 O R0
./instances/Rome/grafo11632.40.lgr N40 E59 M1.227 R6
./instances/Rome/grafo10815.97.lgr N97 E126 M4.403 R10
./instances/Rome/grafo4571.54.lgr N54 E76 M2.163 R10
./instances/Rome/grafo5640.50.lgr N50 E58 M0.178 O R0
./instances/Rome/grafo1618.47.lgr N47 E56 M0.909 R2
./instances/Rome/grafo7433.44.lgr N44 E55 M0.741 R2
./instances/Rome/grafo3953.36.lgr N36 E48 M0.741 R1
./instances/Rome/grafo3157.55.lgr N55 E73 M1.579 R5
./instances/Rome/grafo3779.52.lgr N52 E67 M1.209 R5
./instances/Rome/grafo8633.75.lgr N75 E102 M3.147 R11
./instances/Rome/grafo5967.37.lgr N37 E44 M0.13 O R0
./instances/Rome/grafo650.12.lgr N12 E11 M0.065 O R0
./instances/Rome/grafo4482.61.lgr N61 E76 M0.154 O R0
./instances/Rome/grafo8010.62.lgr N62 E88 M2.455 R12
./instances/Rome/grafo5329.57.lgr N57 E71 M1.234 R2
./instances/Rome/grafo2274.35.lgr N35 E41 M0.133 O R0
./instances/Rome/grafo10950.97.lgr N97 E143 M4.148 R28
./instances/Rome/grafo9401.80.lgr N80 E102 M2.751 R8
./instances/Rome/grafo8799.90.lgr N90 E113 M2.007 R10
./instances/Rome/grafo963.19.lgr N19 E21 M0.086 O R0
./instances/Rome/grafo769.14.lgr N14 E13 M0.052 O R0
./instances/Rome/grafo8277.82.lgr N82 E119 M3.483 R17
./instances/Rome/grafo8841.88.lgr N88 E118 M4.172 R9
./instances/Rome/grafo2631.34.lgr N34 E42 M0.605 R2
./instances/Rome/grafo585.15.lgr N15 E16 M0.047 O R0
./instances/Rome/grafo7000.40.lgr N40 E50 M0.541 R2
./instances/Rome/grafo10862.98.lgr N98 E136 M4.771 R19
./instances/Rome/grafo10128.98.lgr N98 E130 M6.088 R10
./instances/Rome/grafo10684.95.lgr N95 E126 M5.384 R11
./instances/Rome/grafo5921.38.lgr N38 E52 M0.756 R3
./instances/Rome/grafo6368.45.lgr N45 E65 M1.199 R5
./instances/Rome/grafo9410.67.lgr N67 E93 M2.793 R12
./instances/Rome/grafo8605.68.lgr N68 E104 M3.24 R16
./instances/Rome/grafo11142.99.lgr N99 E144 M6.033 R16
./instances/Rome/grafo3266.46.lgr N46 E54 M0.16 O R0
./instances/Rome/grafo7331.41.lgr N41 E50 M0.115 O R0
./instances/Rome/grafo7749.41.lgr N41 E48 M0.586 R1
./instances/Rome/grafo7422.40.lgr N40 E50 M0.804 R1
./instances/Rome/grafo7758.53.lgr N53 E77 M1.811 R12
./instances/Rome/grafo5712.36.lgr N36 E42 M0.135 O R0
./instances/Rome/grafo10907.99.lgr N99 E137 M4.122 R20
./instances/Rome/grafo4327.65.lgr N65 E77 M1.051 R2
./instances/Rome/grafo1993.32.lgr N32 E42 M0.673 R1
./instances/Rome/grafo1395.61.lgr N61 E78 M1.597 R3
./instances/Rome/grafo7603.45.lgr N45 E73 M2.214 R11
./instances/Rome/grafo8344.73.lgr N73 E99 M3.026 R8
./instances/Rome/grafo10969.98.lgr N98 E131 M3.749 R12
./instances/Rome/grafo9177.83.lgr N83 E106 M2.638 R7
./instances/Rome/grafo11213.37.lgr N37 E49 M0.936 R2
./instances/Rome/grafo9440.83.lgr N83 E108 M2.63 R6
./instances/Rome/grafo4950.50.lgr N50 E64 M1.216 R1
./instances/Rome/grafo2321.38.lgr N38 E58 M1.278 R6
./instances/Rome/grafo10732.33.lgr N33 E37 M0.136 O R0
./instances/Rome/grafo4611.59.lgr N59 E81 M2.043 R8
./instances/Rome/grafo5314.38.lgr N38 E43 M0.123 O R0
./instances/Rome/grafo5213.31.lgr N31 E37 M0.091 O R0
./instances/Rome/grafo11110.99.lgr N99 E135 M4.607 R19
./instances/Rome/grafo5515.43.lgr N43 E64 M1.427 R7
./instances/Rome/grafo5348.46.lgr N46 E64 M1.055 R3
./instances/Rome/grafo8081.80.lgr N80 E107 M3.075 R14
./instances/Rome/grafo5906.34.lgr N34 E39 M0.126 O R0
./instances/Rome/grafo8287.77.lgr N77 E90 M1.687 R3
./instances/Rome/grafo9888.33.lgr N33 E38 M0.099 O R0
./instances/Rome/grafo3782.34.lgr N34 E43 M0.124 O R0
./instances/Rome/grafo11609.37.lgr N37 E44 M0.138 O R0
./instances/Rome/grafo9622.93.lgr N93 E124 M4.056 R12
./instances/Rome/grafo2818.18.lgr N18 E21 M0.076 O R0
./instances/Rome/grafo128.35.lgr N35 E42 M0.099 O R0
./instances/Rome/grafo9937.91.lgr N91 E121 M4.637 R10
./instances/Rome/grafo3356.33.lgr N33 E40 M0.115 O R0
./instances/Rome/grafo476.19.lgr N19 E18 M0.069 O R0
./instances/Rome/grafo4905.56.lgr N56 E66 M1.238 R2
./instances/Rome/grafo2465.36.lgr N36 E44 M0.559 R1
./instances/Rome/grafo5075.58.lgr N58 E75 M1.958 R5
./instances/Rome/grafo11192.92.lgr N92 E111 M2.666 R8
./instances/Rome/grafo5451.41.lgr N41 E56 M0.748 R1
./instances/Rome/grafo7948.90.lgr N90 E125 M2.987 R16
./instances/Rome/grafo4220.78.lgr N78 E98 M2.655 R7
./instances/Rome/grafo1540.34.lgr N34 E44 M0.123 O R0
./instances/Rome/grafo2566.40.lgr N40 E53 M0.844 R3
./instances/Rome/grafo11461.35.lgr N35 E42 M0.115 O R0
./instances/Rome/grafo1107.15.lgr N15 E19 M0.078 O R0
./instances/Rome/grafo3153.36.lgr N36 E43 M0.119 O R0
./instances/Rome/grafo6655.38.lgr N38 E53 M1.115 R2
./instances/Rome/grafo1254.45.lgr N45 E49 M0.151 O R0
./instances/Rome/grafo7549.38.lgr N38 E50 M0.928 R1
./instances/Rome/grafo1583.66.lgr N66 E81 M1.589 R4
./instances/Rome/grafo6781.47.lgr N47 E66 M1.429 R6
./instances/Rome/grafo9147.75.lgr N75 E106 M3.115 R19
./instances/Rome/grafo7871.77.lgr N77 E112 M4.041 R15
./instances/Rome/grafo7598.43.lgr N43 E57 M0.845 R3
./instances/Rome/grafo4997.81.lgr N81 E106 M3.043 R8
./instances/Rome/grafo10646.100.lgr N100 E154 M7.625 R33
./instances/Rome/grafo9686.73.lgr N73 E103 M3.145 R12
./instances/Rome/grafo1562.49.lgr N49 E55 M0.114 O R0
./instances/Rome/grafo3535.56.lgr N56 E68 M1.145 R3
./instances/Rome/grafo7141.42.lgr N42 E53 M1.078 R1
./instances/Rome/grafo2904.37.lgr N37 E54 M1.16 R2
./instances/Rome/grafo1551.58.lgr N58 E72 M0.956 R2
./instances/Rome/grafo6017.62.lgr N62 E84 M1.276 R8
./instances/Rome/grafo10801.35.lgr N35 E39 M0.084 O R0
./instances/Rome/grafo1971.15.lgr N15 E20 M0.086 O R0
./instances/Rome/grafo5705.46.lgr N46 E67 M1.489 R7
./instances/Rome/grafo7907.80.lgr N80 E127 M3.281 R22
./instances/Rome/grafo6178.40.lgr N40 E49 M0.358 R2
./instances/Rome/grafo2687.33.lgr N33 E46 M0.923 R4
./instances/Rome/grafo9062.70.lgr N70 E92 M2.329 R10
./instances/Rome/grafo2326.16.lgr N16 E21 M0.073 O R0
./instances/Rome/grafo960.26.lgr N26 E27 M0.088 O R0
./instances/Rome/grafo11026.33.lgr N33 E36 M0.083 O R0
./instances/Rome/grafo2485.13.lgr N13 E17 M0.084 O R0
./instances/Rome/grafo3473.57.lgr N57 E73 M1.357 R5
./instances/Rome/grafo746.13.lgr N13 E14 M0.042 O R0
./instances/Rome/grafo924.19.lgr N19 E21 M0.097 O R0
./instances/Rome/grafo2697.16.lgr N16 E20 M0.066 O R0
./instances/Rome/grafo6709.47.lgr N47 E55 M0.523 R2
./instances/Rome/grafo8675.93.lgr N93 E130 M4.667 R19
./instances/Rome/grafo541.10.lgr N10 E10 M0.054 O R0
./instances/Rome/grafo11106.99.lgr N99 E136 M4.386 R17
./instances/Rome/grafo10109.95.lgr N95 E126 M4.747 R13
./instances/Rome/grafo10924.98.lgr N98 E129 M4.176 R11
./instances/Rome/grafo2732.37.lgr N37 E48 M0.79 R2
./instances/Rome/grafo5931.46.lgr N46 E63 M0.925 R5
./instances/Rome/grafo2804.19.lgr N19 E26 M0.152 O R0
./instances/Rome/grafo9145.68.lgr N68 E86 M2.257 R6
./instances/Rome/grafo2879.27.lgr N27 E31 M0.109 O R0
./instances/Rome/grafo4726.51.lgr N51 E67 M1.029 R3
./instances/Rome/grafo5205.35.lgr N35 E42 M0.673 R2
./instances/Rome/grafo2431.86.lgr N86 E105 M1.717 R3
./instances/Rome/grafo5491.74.lgr N74 E97 M2.217 R7
./instances/Rome/grafo10196.94.lgr N94 E121 M3.821 R7
./instances/Rome/grafo2449.19.lgr N19 E24 M0.304 R1
./instances/Rome/grafo10413.93.lgr N93 E129 M4.916 R16
./instances/Rome/grafo9763.69.lgr N69 E95 M2.339 R14
./instances/Rome/grafo10885.98.lgr N98 E124 M3.777 R13
./instances/Rome/grafo9206.66.lgr N66 E84 M2.173 R4
./instances/Rome/grafo10508.100.lgr N100 E143 M6.012 R22
./instances/Rome/grafo11306.99.lgr N99 E124 M3.896 R8
./instances/Rome/grafo10953.93.lgr N93 E118 M4.737 R7
./instances/Rome/grafo3203.40.lgr N40 E51 M0.157 O R0
./instances/Rome/grafo11009.98.lgr N98 E126 M2.713 R12
./instances/Rome/grafo11463.33.lgr N33 E39 M0.114 O R0
./instances/Rome/grafo3957.57.lgr N57 E80 M2.185 R11
./instances/Rome/grafo2623.41.lgr N41 E53 M0.774 R3
./instances/Rome/grafo7287.43.lgr N43 E62 M1.602 R8
./instances/Rome/grafo3204.63.lgr N63 E87 M2.781 R12
./instances/Rome/grafo11339.91.lgr N91 E115 M3.56 R8
./instances/Rome/grafo9318.81.lgr N81 E108 M3.298 R9
./instances/Rome/grafo8160.83.lgr N83 E119 M3.758 R20
./instances/Rome/grafo1560.49.lgr N49 E59 M0.534 R2
./instances/Rome/grafo5700.36.lgr N36 E49 M1.02 R3
./instances/Rome/grafo7724.54.lgr N54 E73 M1.81 R4
./instances/Rome/grafo7502.35.lgr N35 E43 M0.142 O R0
./instances/Rome/grafo3640.41.lgr N41 E53 M0.928 R3
./instances/Rome/grafo11303.93.lgr N93 E128 M4.39 R22
./instances/Rome/grafo4209.61.lgr N61 E79 M1.972 R1
./instances/Rome/grafo8777.98.lgr N98 E140 M5.15 R22
./instances/Rome/grafo1136.15.lgr N15 E17 M0.074 O R0
./instances/Rome/grafo2119.21.lgr N21 E27 M0.28 R1
./instances/Rome/grafo1615.12.lgr N12 E15 M0.047 O R0
./instances/Rome/grafo11345.38.lgr N38 E56 M1.265 R4
./instances/Rome/grafo7257.37.lgr N37 E48 M0.809 R1
./instances/Rome/grafo2443.22.lgr N22 E31 M0.525 R2
./instances/Rome/grafo1483.54.lgr N54 E67 M1.091 R2
./instances/Rome/grafo888.12.lgr N12 E13 M0.068 O R0
./instances/Rome/grafo8235.75.lgr N75 E97 M2.386 R5
./instances/Rome/grafo10672.98.lgr N98 E132 M4.098 R18
./instances/Rome/grafo10389.94.lgr N94 E131 M4.422 R14
./instances/Rome/grafo1341.25.lgr N25 E27 M0.098 O R0
./instances/Rome/grafo1267.29.lgr N29 E33 M0.071 O R0
./instances/Rome/grafo3351.38.lgr N38 E46 M0.638 R1
./instances/Rome/grafo3180.57.lgr N57 E80 M2.33 R10
./instances/Rome/grafo11487.91.lgr N91 E122 M3.064 R11
./instances/Rome/grafo9176.67.lgr N67 E90 M2.572 R10
./instances/Rome/grafo2113.19.lgr N19 E25 M0.082 O R0
./instances/Rome/grafo7143.43.lgr N43 E54 M0.998 R3
./instances/Rome/grafo9782.75.lgr N75 E96 M1.801 R6
./instances/Rome/grafo653.12.lgr N12 E12 M0.051 O R0
./instances/Rome/grafo5018.81.lgr N81 E102 M2.496 R6
./instances/Rome/grafo1539.34.lgr N34 E38 M0.109 O R0
./instances/Rome/grafo7017.45.lgr N45 E66 M1.406 R5
./instances/Rome/grafo2182.38.lgr N38 E52 M1.153 R4
./instances/Rome/grafo9373.70.lgr N70 E87 M2.365 R7
./instances/Rome/grafo5583.33.lgr N33 E42 M0.562 R1
./instances/Rome/grafo9699.86.lgr N86 E129 M4.43 R24
./instances/Rome/grafo10595.95.lgr N95 E121 M3.564 R14
./instances/Rome/grafo7130.90.lgr N90 E125 M3.882 R22
./instances/Rome/grafo9719.74.lgr N74 E107 M3.598 R14
./instances/Rome/grafo10047.32.lgr N32 E38 M0.113 O R0
./instances/Rome/grafo6116.35.lgr N35 E43 M0.629 R2
./instances/Rome/grafo10159.95.lgr N95 E125 M3.413 R11
./instances/Rome/grafo10485.94.lgr N94 E125 M2.708 R11
./instances/Rome/grafo8305.65.lgr N65 E89 M2.69 R9
./instances/Rome/grafo5927.37.lgr N37 E52 M0.775 R5
./instances/Rome/grafo11101.95.lgr N95 E139 M5.346 R19
./instances/Rome/grafo11564.37.lgr N37 E47 M0.835 R3
./instances/Rome/grafo1124.15.lgr N15 E16 M0.053 O R0
./instances/Rome/grafo3457.38.lgr N38 E43 M0.125 O R0
./instances/Rome/grafo5305.63.lgr N63 E89 M2.609 R11
./instances/Rome/grafo7048.57.lgr N57 E74 M1.606 R4
./instances/Rome/grafo3382.99.lgr N99 E129 M4.739 R13
./instances/Rome/grafo6552.45.lgr N45 E54 M0.143 O R0
./instances/Rome/grafo7668.43.lgr N43 E57 M0.842 R4
./instances/Rome/grafo5914.60.lgr N60 E82 M2.226 R10
./instances/Rome/grafo3393.42.lgr N42 E53 M0.137 O R0
./instances/Rome/grafo8060.88.lgr N88 E117 M3.197 R14
./instances/Rome/grafo3336.36.lgr N36 E44 M0.621 R1
./instances/Rome/grafo3499.35.lgr N35 E47 M0.858 R2
./instances/Rome/grafo6974.39.lgr N39 E51 M0.911 R2
./instances/Rome/grafo340.15.lgr N15 E16 M0.08 O R0
./instances/Rome/grafo8642.91.lgr N91 E112 M2.618 R8
./instances/Rome/grafo11321.35.lgr N35 E40 M0.107 O R0
./instances/Rome/grafo10666.98.lgr N98 E128 M4.147 R9
./instances/Rome/grafo4682.55.lgr N55 E70 M0.973 R2
./instances/Rome/grafo11019.93.lgr N93 E123 M4.338 R11
./instances/Rome/grafo7499.92.lgr N92 E120 M4.161 R11
./instances/Rome/grafo6683.58.lgr N58 E69 M0.769 R1
./instances/Rome/grafo1804.19.lgr N19 E30 M0.508 R2
./instances/Rome/grafo2729.40.lgr N40 E46 M0.572 R1
./instances/Rome/grafo4893.51.lgr N51 E64 M0.166 O R0
./instances/Rome/grafo3102.34.lgr N34 E42 M0.441 R1
./instances/Rome/grafo7977.87.lgr N87 E105 M2.27 R7
./instances/Rome/grafo3289.53.lgr N53 E76 M2.042 R9
./instances/Rome/grafo11310.35.lgr N35 E37 M0.107 O R0
./instances/Rome/grafo268.15.lgr N15 E15 M0.039 O R0
./instances/Rome/grafo8630.74.lgr N74 E101 M2.872 R15
./instances/Rome/grafo3905.36.lgr N36 E45 M0.708 R1
./instances/Rome/grafo863.18.lgr N18 E19 M0.083 O R0
./instances/Rome/grafo7635.41.lgr N41 E53 M0.979 R4
./instances/Rome/grafo3918.42.lgr N42 E56 M0.987 R3
./instances/Rome/grafo7264.39.lgr N39 E51 M0.976 R3
./instances/Rome/grafo10304.94.lgr N94 E112 M1.958 R4
./instances/Rome/grafo502.20.lgr N20 E22 M0.104 O R0
./instances/Rome/grafo11098.96.lgr N96 E131 M4.313 R15
./instances/Rome/grafo9497.85.lgr N85 E114 M3.555 R12
./instances/Rome/grafo1331.28.lgr N28 E33 M0.305 R1
./instances/Rome/grafo6752.39.lgr N39 E51 M0.921 R3
./instances/Rome/grafo8838.83.lgr N83 E114 M3.299 R15
./instances/Rome/grafo5402.43.lgr N43 E57 M1.403 R4
./instances/Rome/grafo11222.93.lgr N93 E123 M4.777 R10
./instances/Rome/grafo10997.100.lgr N100 E126 M4.606 R7
./instances/Rome/grafo3846.47.lgr N47 E65 M1.099 R4
./instances/Rome/grafo729.15.lgr N15 E15 M0.06 O R0
./instances/Rome/grafo4630.64.lgr N64 E79 M1.263 R3
./instances/Rome/grafo7229.43.lgr N43 E49 M0.147 O R0
./instances/Rome/grafo6169.47.lgr N47 E70 M1.781 R13
./instances/Rome/grafo10099.94.lgr N94 E144 M7.199 R30
./instances/Rome/grafo8247.81.lgr N81 E118 M4.243 R18
./instances/Rome/grafo3709.61.lgr N61 E85 M2.524 R7
./instances/Rome/grafo6020.39.lgr N39 E49 M0.769 R1
./instances/Rome/grafo546.12.lgr N12 E11 M0.047 O R0
./instances/Rome/grafo910.10.lgr N10 E9 M0.045 O R0
./instances/Rome/grafo3297.53.lgr N53 E74 M1.979 R10
./instances/Rome/grafo8546.75.lgr N75 E98 M2.886 R12
./instances/Rome/grafo3009.17.lgr N17 E22 M0.083 O R0
./instances/Rome/grafo4359.62.lgr N62 E83 M1.852 R5
./instances/Rome/grafo10368.96.lgr N96 E124 M4.142 R11
./instances/Rome/grafo8553.84.lgr N84 E118 M3.627 R15
./instances/Rome/grafo3943.51.lgr N51 E70 M1.564 R6
./instances/Rome/grafo5778.46.lgr N46 E69 M1.394 R6
./instances/Rome/grafo4244.61.lgr N61 E89 M2.794 R9
./instances/Rome/grafo6358.42.lgr N42 E61 M1.557 R5
./instances/Rome/grafo3907.33.lgr N33 E42 M0.682 R2
./instances/Rome/grafo1315.29.lgr N29 E31 M0.068 O R0
./instances/Rome/grafo9193.73.lgr N73 E101 M3.264 R8
./instances/Rome/grafo1390.27.lgr N27 E39 M0.701 R1
./instances/Rome/grafo4559.65.lgr N65 E93 M2.862 R12
./instances/Rome/grafo466.10.lgr N10 E10 M0.043 O R0
./instances/Rome/grafo9456.65.lgr N65 E82 M1.997 R3
./instances/Rome/grafo4414.66.lgr N66 E91 M2.527 R9
./instances/Rome/grafo11132.95.lgr N95 E133 M5.206 R19
./instances/Rome/grafo5317.57.lgr N57 E73 M1.552 R6
./instances/Rome/grafo581.23.lgr N23 E35 M0.585 R3
./instances/Rome/grafo2724.23.lgr N23 E29 M0.095 O R0
./instances/Rome/grafo11095.93.lgr N93 E126 M4.011 R18
./instances/Rome/grafo10257.100.lgr N100 E124 M3.288 R11
./instances/Rome/grafo7799.69.lgr N69 E93 M2.778 R9
./instances/Rome/grafo809.15.lgr N15 E14 M0.05 O R0
./instances/Rome/grafo11363.40.lgr N40 E54 M1.047 R4
./instances/Rome/grafo9675.63.lgr N63 E89 M2.874 R10
./instances/Rome/grafo10490.99.lgr N99 E134 M3.477 R20
./instances/Rome/grafo9516.64.lgr N64 E92 M2.556 R13
./instances/Rome/grafo345.14.lgr N14 E13 M0.058 O R0
./instances/Rome/grafo1693.12.lgr N12 E13 M0.071 O R0
./instances/Rome/grafo10288.95.lgr N95 E140 M5.412 R24
./instances/Rome/grafo2440.16.lgr N16 E20 M0.074 O R0
./instances/Rome/grafo9639.72.lgr N72 E80 M1.397 R2
./instances/Rome/grafo10068.31.lgr N31 E37 M0.116 O R0
./instances/Rome/grafo4841.67.lgr N67 E90 M1.796 R6
./instances/Rome/grafo11450.37.lgr N37 E46 M0.651 R1
./instances/Rome/grafo4257.81.lgr N81 E107 M3.204 R10
./instances/Rome/grafo3558.39.lgr N39 E62 M1.456 R9
./instances/Rome/grafo2064.33.lgr N33 E42 M0.637 R1
./instances/Rome/grafo1651.20.lgr N20 E21 M0.079 O R0
./instances/Rome/grafo5918.45.lgr N45 E65 M1.424 R5
./instances/Rome/grafo2484.17.lgr N17 E18 M0.084 O R0
./instances/Rome/grafo1037.22.lgr N22 E30 M0.481 R3
./instances/Rome/grafo7831.71.lgr N71 E94 M2.362 R10
./instances/Rome/grafo519.12.lgr N12 E15 M0.087 O R0
./instances/Rome/grafo10825.98.lgr N98 E138 M4.994 R24
./instances/Rome/grafo7377.43.lgr N43 E58 M1.041 R5
./instances/Rome/grafo7928.82.lgr N82 E110 M3.002 R11
./instances/Rome/grafo5958.42.lgr N42 E56 M1.258 R5
./instances/Rome/grafo7389.42.lgr N42 E62 M1.079 R6
./instances/Rome/grafo8685.74.lgr N74 E94 M2.867 R5
./instances/Rome/grafo1803.17.lgr N17 E17 M0.064 O R0
./instances/Rome/grafo2619.15.lgr N15 E18 M0.057 O R0
./instances/Rome/grafo5574.35.lgr N35 E37 M0.089 O R0
./instances/Rome/grafo10669.93.lgr N93 E130 M4.135 R20
./instances/Rome/grafo363.10.lgr N10 E11 M0.085 O R0
./instances/Rome/grafo1350.29.lgr N29 E41 M0.729 R7
./instances/Rome/grafo1749.21.lgr N21 E32 M0.547 R2
./instances/Rome/grafo9580.97.lgr N97 E120 M4.382 R9
./instances/Rome/grafo10339.95.lgr N95 E138 M5.351 R26
./instances/Rome/grafo6627.57.lgr N57 E84 M2.863 R8
./instances/Rome/grafo10888.35.lgr N35 E46 M0.942 R3
./instances/Rome/grafo3611.53.lgr N53 E67 M1.034 R2
./instances/Rome/grafo10976.92.lgr N92 E137 M4.922 R23
./instances/Rome/grafo2340.13.lgr N13 E14 M0.041 O R0
./instances/Rome/grafo4859.59.lgr N59 E78 M2.325 R4
./instances/Rome/grafo6979.47.lgr N47 E64 M1.131 R3
./instances/Rome/grafo5406.62.lgr N62 E77 M1.681 R2
./instances/Rome/grafo11128.36.lgr N36 E47 M0.952 R4
./instances/Rome/grafo9179.63.lgr N63 E74 M1.143 R1
./instances/Rome/grafo1246.30.lgr N30 E36 M0.456 R1
./instances/Rome/grafo7401.40.lgr N40 E52 M0.923 R3
./instances/Rome/grafo3670.41.lgr N41 E57 M1.208 R5
./instances/Rome/grafo9766.77.lgr N77 E106 M2.091 R12
./instances/Rome/grafo8611.88.lgr N88 E114 M3.313 R10
./instances/Rome/grafo9073.68.lgr N68 E85 M2.56 R3
./instances/Rome/grafo11162.100.lgr N100 E136 M5 R15
./instances/Rome/grafo6078.76.lgr N76 E97 M2.193 R11
./instances/Rome/grafo285.14.lgr N14 E19 M0.084 O R0
./instances/Rome/grafo626.11.lgr N11 E16 M0.059 O R0
./instances/Rome/grafo11538.33.lgr N33 E38 M0.126 O R0
./instances/Rome/grafo2469.23.lgr N23 E38 M0.765 R3
./instances/Rome/grafo7481.41.lgr N41 E59 M1.131 R5
./instances/Rome/grafo3267.46.lgr N46 E53 M0.14 O R0
./instances/Rome/grafo4294.85.lgr N85 E107 M3.38 R5
./instances/Rome/grafo8742.88.lgr N88 E115 M3.581 R11
./instances/Rome/grafo2013.30.lgr N30 E38 M0.101 O R0
./instances/Rome/grafo5331.46.lgr N46 E58 M1.245 R2
./instances/Rome/grafo8893.96.lgr N96 E144 M6.537 R22
./instances/Rome/grafo9810.79.lgr N79 E101 M2.825 R9
./instances/Rome/grafo8871.64.lgr N64 E85 M2.092 R6
./instances/Rome/grafo1374.28.lgr N28 E32 M0.137 O R0
./instances/Rome/grafo4740.60.lgr N60 E79 M1.927 R5
./instances/Rome/grafo6142.40.lgr N40 E49 M0.763 R1
./instances/Rome/grafo4617.76.lgr N76 E108 M3.472 R14
./instances/Rome/grafo4814.68.lgr N68 E90 M2.696 R7
./instances/Rome/grafo8369.72.lgr N72 E79 M0.192 O R0
./instances/Rome/grafo10330.96.lgr N96 E124 M3.443 R12
./instances/Rome/grafo5644.42.lgr N42 E47 M0.151 O R0
./instances/Rome/grafo10091.96.lgr N96 E130 M3.13 R13
./instances/Rome/grafo10187.33.lgr N33 E37 M0.116 O R0
./instances/Rome/grafo8143.77.lgr N77 E99 M1.957 R9
./instances/Rome/grafo436.12.lgr N12 E13 M0.04 O R0
./instances/Rome/grafo7738.56.lgr N56 E79 M2.368 R4
./instances/Rome/grafo8173.74.lgr N74 E110 M3.56 R20
./instances/Rome/grafo2293.13.lgr N13 E13 M0.035 O R0
./instances/Rome/grafo9258.62.lgr N62 E86 M1.231 R8
./instances/Rome/grafo11107.94.lgr N94 E123 M3.966 R11
./instances/Rome/grafo4126.72.lgr N72 E89 M1.597 R5
./instances/Rome/grafo889.21.lgr N21 E28 M0.094 O R0
./instances/Rome/grafo7525.60.lgr N60 E76 M1.436 R2
./instances/Rome/grafo3450.43.lgr N43 E52 M0.144 O R0
./instances/Rome/grafo3162.54.lgr N54 E71 M1.788 R5
./instances/Rome/grafo6006.36.lgr N36 E44 M0.132 O R0
./instances/Rome/grafo6640.79.lgr N79 E103 M3.078 R10
./instances/Rome/grafo1658.14.lgr N14 E15 M0.078 O R0
./instances/Rome/grafo5564.68.lgr N68 E94 M3.394 R13
./instances/Rome/grafo668.16.lgr N16 E18 M0.065 O R0
./instances/Rome/grafo6511.46.lgr N46 E56 M0.886 R1
./instances/Rome/grafo11434.33.lgr N33 E43 M0.617 R1
./instances/Rome/grafo3616.51.lgr N51 E73 M1.972 R7
./instances/Rome/grafo2943.21.lgr N21 E25 M0.082 O R0
./instances/Rome/grafo743.32.lgr N32 E37 M0.342 R1
./instances/Rome/grafo7295.43.lgr N43 E67 M0.993 R14
./instances/Rome/grafo11651.36.lgr N36 E47 M0.944 R3
./instances/Rome/grafo5374.35.lgr N35 E41 M0.497 R1
./instances/Rome/grafo2481.15.lgr N15 E17 M0.038 O R0
./instances/Rome/grafo8294.63.lgr N63 E96 M3.552 R13
./instances/Rome/grafo11000.99.lgr N99 E145 M4.504 R23
./instances/Rome/grafo6803.61.lgr N61 E87 M1.867 R7
./instances/Rome/grafo6603.49.lgr N49 E84 M2.326 R17
./instances/Rome/grafo5948.59.lgr N59 E80 M1.477 R7
./instances/Rome/grafo8460.76.lgr N76 E102 M2.545 R13
./instances/Rome/grafo7136.55.lgr N55 E73 M1.688 R3
./instances/Rome/grafo316.11.lgr N11 E13 M0.043 O R0
./instances/Rome/grafo10412.94.lgr N94 E126 M2.696 R16
./instances/Rome/grafo6972.40.lgr N40 E51 M0.131 O R0
./instances/Rome/grafo6881.40.lgr N40 E55 M0.973 R4
./instances/Rome/grafo9061.69.lgr N69 E89 M2.747 R7
./instances/Rome/grafo10921.97.lgr N97 E130 M3.432 R16
./instances/Rome/grafo7804.77.lgr N77 E95 M2.008 R7
./instances/Rome/grafo2645.13.lgr N13 E18 M0.064 O R0
./instances/Rome/grafo2574.15.lgr N15 E18 M0.084 O R0
./instances/Rome/grafo6755.48.lgr N48 E58 M0.115 O R0
./instances/Rome/grafo10869.96.lgr N96 E135 M5.77 R20
./instances/Rome/grafo6844.41.lgr N41 E53 M1.009 R2
./instances/Rome/grafo11234.35.lgr N35 E35 M0.086 O R0
./instances/Rome/grafo7443.42.lgr N42 E57 M1.041 R3
./instances/Rome/grafo5275.37.lgr N37 E43 M0.625 R1
./instances/Rome/grafo4130.57.lgr N57 E79 M2.092 R7
./instances/Rome/grafo2763.20.lgr N20 E21 M0.054 O R0
./instances/Rome/grafo7181.52.lgr N52 E81 M2.388 R13
./instances/Rome/grafo8440.84.lgr N84 E118 M3.678 R14
./instances/Rome/grafo9778.82.lgr N82 E108 M3.108 R12
./instances/Rome/grafo11290.93.lgr N93 E125 M4.442 R11
./instances/Rome/grafo11033.94.lgr N94 E121 M3.564 R10
./instances/Rome/grafo1546.22.lgr N22 E22 M0.076 O R0
./instances/Rome/grafo8789.95.lgr N95 E123 M3.621 R9
./instances/Rome/grafo2655.18.lgr N18 E26 M0.092 O R0
./instances/Rome/grafo188.23.lgr N23 E24 M0.077 O R0
./instances/Rome/grafo9308.63.lgr N63 E93 M2.995 R13
./instances/Rome/grafo4260.77.lgr N77 E100 M2.717 R8
./instances/Rome/grafo1283.28.lgr N28 E35 M0.104 O R0
./instances/Rome/grafo9824.85.lgr N85 E116 M4.238 R11
./instances/Rome/grafo5706.62.lgr N62 E87 M2.186 R11
./instances/Rome/grafo2576.18.lgr N18 E25 M0.081 O R0
./instances/Rome/grafo8840.90.lgr N90 E117 M2.289 R13
./instances/Rome/grafo5226.36.lgr N36 E46 M0.647 R2
./instances/Rome/grafo11602.95.lgr N95 E131 M4.334 R14
./instances/Rome/grafo7161.37.lgr N37 E42 M0.521 R2
./instances/Rome/grafo8187.70.lgr N70 E89 M1.964 R5
./instances/Rome/grafo11066.96.lgr N96 E127 M4.728 R9
./instances/Rome/grafo6777.65.lgr N65 E81 M1.888 R4
./instances/Rome/grafo1388.29.lgr N29 E38 M0.11 O R0
./instances/Rome/grafo9532.80.lgr N80 E94 M2.067 R6
./instances/Rome/grafo854.12.lgr N12 E11 M0.05 O R0
./instances/Rome/grafo7510.70.lgr N70 E100 M3.377 R12
./instances/Rome/grafo8981.93.lgr N93 E121 M3.734 R13
./instances/Rome/grafo8453.83.lgr N83 E101 M2.512 R5
./instances/Rome/grafo4353.77.lgr N77 E100 M2.895 R8
./instances/Rome/grafo7294.57.lgr N57 E73 M1.673 R3
./instances/Rome/grafo9884.33.lgr N33 E42 M0.098 O R0
./instances/Rome/grafo9739.70.lgr N70 E85 M2.294 R4
./instances/Rome/grafo5670.37.lgr N37 E40 M0.117 O R0
./instances/Rome/grafo9464.85.lgr N85 E126 M4.799 R21
./instances/Rome/grafo1393.52.lgr N52 E62 M0.168 O R0
./instances/Rome/grafo584.25.lgr N25 E29 M0.091 O R0
./instances/Rome/grafo11668.36.lgr N36 E44 M0.53 R1
./instances/Rome/grafo1409.49.lgr N49 E61 M0.11 O R0
./instances/Rome/grafo10481.95.lgr N95 E120 M3.785 R10
./instances/Rome/grafo6761.78.lgr N78 E105 M2.844 R9
./instances/Rome/grafo6391.43.lgr N43 E62 M1.52 R6
./instances/Rome/grafo5846.44.lgr N44 E62 M1.202 R5
./instances/Rome/grafo9469.85.lgr N85 E109 M3.176 R11
./instances/Rome/grafo10036.31.lgr N31 E36 M0.158 O R0
./instances/Rome/grafo2984.37.lgr N37 E52 M0.986 R3
./instances/Rome/grafo5959.74.lgr N74 E91 M1.714 R5
./instances/Rome/grafo5291.37.lgr N37 E43 M0.128 O R0
./instances/Rome/grafo1177.16.lgr N16 E15 M0.062 O R0
./instances/Rome/grafo4420.64.lgr N64 E81 M1.497 R3
./instances/Rome/grafo4058.37.lgr N37 E42 M0.126 O R0
./instances/Rome/grafo570.16.lgr N16 E21 M0.065 O R0
./instances/Rome/grafo9216.65.lgr N65 E81 M1.375 R3
./instances/Rome/grafo928.13.lgr N13 E15 M0.099 O R0
./instances/Rome/grafo8758.100.lgr N100 E126 M3.934 R13
./instances/Rome/grafo11071.94.lgr N94 E124 M5.311 R10
./instances/Rome/grafo4014.43.lgr N43 E60 M0.798 R4
./instances/Rome/grafo4578.63.lgr N63 E80 M1.983 R4
./instances/Rome/grafo10749.32.lgr N32 E39 M0.74 R1
./instances/Rome/grafo1476.71.lgr N71 E95 M1.996 R8
./instances/Rome/grafo5655.35.lgr N35 E43 M0.678 R1
./instances/Rome/grafo10167.96.lgr N96 E133 M4.019 R17
./instances/Rome/grafo3538.40.lgr N40 E46 M0.124 O R0
./instances/Rome/grafo7455.41.lgr N41 E63 M1.611 R8
./instances/Rome/grafo1940.18.lgr N18 E24 M0.076 O R0
./instances/Rome/grafo4085.35.lgr N35 E51 M1.076 R8
./instances/Rome/grafo3941.40.lgr N40 E48 M0.137 O R0
./instances/Rome/grafo7408.38.lgr N38 E49 M0.897 R2
./instances/Rome/grafo8680.73.lgr N73 E95 M2.633 R9
./instances/Rome/grafo2916.16.lgr N16 E25 M0.086 O R0
./instances/Rome/grafo3534.41.lgr N41 E49 M0.129 O R0
./instances/Rome/grafo10762.99.lgr N99 E133 M3.82 R17
./instances/Rome/grafo6931.38.lgr N38 E51 M0.772 R2
./instances/Rome/grafo7345.38.lgr N38 E49 M0.153 O R0
./instances/Rome/grafo6160.49.lgr N49 E58 M0.801 R3
./instances/Rome/grafo8069.73.lgr N73 E94 M2.631 R7
./instances/Rome/grafo2241.16.lgr N16 E20 M0.085 O R0
./instances/Rome/grafo4909.61.lgr N61 E77 M1.497 R3
./instances/Rome/grafo256.12.lgr N12 E11 M0.046 O R0
./instances/Rome/grafo11501.35.lgr N35 E40 M0.12 O R0
./instances/Rome/grafo7726.46.lgr N46 E64 M1.51 R5
./instances/Rome/grafo3789.56.lgr N56 E79 M2.238 R7
./instances/Rome/grafo5820.35.lgr N35 E38 M0.125 O R0
./instances/Rome/grafo337.15.lgr N15 E23 M0.391 R1
./instances/Rome/grafo3263.40.lgr N40 E50 M0.107 O R0
./instances/Rome/grafo7940.83.lgr N83 E117 M4.287 R14
./instances/Rome/grafo9549.78.lgr N78 E97 M2.293 R7
./instances/Rome/grafo10899.96.lgr N96 E121 M3.349 R11
./instances/Rome/grafo7516.69.lgr N69 E88 M1.79 R8
./instances/Rome/grafo2521.37.lgr N37 E39 M0.135 O R0
./instances/Rome/grafo6199.42.lgr N42 E53 M0.971 R1
./instances/Rome/grafo8925.89.lgr N89 E121 M3.94 R15
./instances/Rome/grafo6429.41.lgr N41 E64 M1.592 R10
./instances/Rome/grafo3350.50.lgr N50 E65 M1.34 R1
./instances/Rome/grafo6321.54.lgr N54 E71 M1.592 R5
./instances/Rome/grafo1681.54.lgr N54 E74 M1.181 R5
./instances/Rome/grafo1706.24.lgr N24 E30 M0.073 O R0
./instances/Rome/grafo8872.88.lgr N88 E117 M3.51 R14
./instances/Rome/grafo5465.40.lgr N40 E47 M0.657 R1
./instances/Rome/grafo790.17.lgr N17 E18 M0.05 O R0
./instances/Rome/grafo11133.93.lgr N93 E127 M2.687 R13
./instances/Rome/grafo5413.77.lgr N77 E101 M2.981 R12
./instances/Rome/grafo6181.40.lgr N40 E57 M1.332 R5
./instances/Rome/grafo4949.56.lgr N56 E66 M0.173 O R0
./instances/Rome/grafo6828.47.lgr N47 E81 M2.468 R19
./instances/Rome/grafo11271.99.lgr N99 E141 M4.102 R23
./instances/Rome/grafo5920.38.lgr N38 E54 M1.132 R2
./instances/Rome/grafo3888.38.lgr N38 E53 M0.989 R5
./instances/Rome/grafo3934.44.lgr N44 E57 M1.02 R5
./instances/Rome/grafo10093.98.lgr N98 E140 M6.063 R23
./instances/Rome/grafo5231.40.lgr N40 E56 M0.759 R5
./instances/Rome/grafo5791.44.lgr N44 E62 M1.119 R6
./instances/Rome/grafo6353.39.lgr N100 E50 M0.222 O R0
./instances/Rome/grafo8229.70.lgr N70 E98 M3.045 R12
./instances/Rome/grafo6214.39.lgr N39 E51 M1.018 R1
./instances/Rome/grafo9261.82.lgr N82 E120 M4.089 R17
./instances/Rome/grafo9634.92.lgr N92 E124 M4.212 R15
./instances/Rome/grafo1032.10.lgr N10 E9 M0.051 O R0
./instances/Rome/grafo4173.61.lgr N61 E96 M2.99 R16
./instances/Rome/grafo8924.89.lgr N89 E125 M4.306 R17
./instances/Rome/grafo8185.61.lgr N61 E84 M2.048 R10
./instances/Rome/grafo10641.99.lgr N99 E131 M4.661 R15
./instances/Rome/grafo11577.39.lgr N39 E49 M0.975 R2
./instances/Rome/grafo382.15.lgr N15 E17 M0.057 O R0
./instances/Rome/grafo2169.15.lgr N15 E21 M0.276 R1
./instances/Rome/grafo8828.89.lgr N89 E114 M3.083 R11
./instances/Rome/grafo7102.49.lgr N49 E65 M1.525 R1
./instances/Rome/grafo4833.83.lgr N83 E120 M4.523 R18
./instances/Rome/grafo8278.70.lgr N70 E113 M4.336 R21
./instances/Rome/grafo4958.66.lgr N66 E81 M1.53 R4
./instances/Rome/grafo10090.97.lgr N97 E118 M3.182 R4
./instances/Rome/grafo1518.67.lgr N67 E85 M2.546 R7
./instances/Rome/grafo9731.81.lgr N81 E109 M3.585 R6
./instances/Rome/grafo7824.85.lgr N85 E126 M5.578 R19
./instances/Rome/grafo10439.96.lgr N96 E130 M6.022 R12
./instances/Rome/grafo6637.59.lgr N59 E73 M1.787 R4
./instances/Rome/grafo8476.95.lgr N95 E135 M5.316 R20
./instances/Rome/grafo10366.99.lgr N99 E134 M6.014 R18
./instances/Rome/grafo4380.49.lgr N49 E64 M1.472 R1
./instances/Rome/grafo5752.35.lgr N35 E45 M0.827 R2
./instances/Rome/grafo1834.19.lgr N19 E23 M0.103 O R0
./instances/Rome/grafo1463.24.lgr N24 E25 M0.084 O R0
./instances/Rome/grafo4434.57.lgr N57 E80 M2.112 R6
./instances/Rome/grafo4895.53.lgr N53 E75 M1.714 R11
./instances/Rome/grafo3750.53.lgr N53 E66 M1.246 R4
./instances/Rome/grafo7299.41.lgr N41 E58 M1.201 R6
./instances/Rome/grafo2059.42.lgr N42 E52 M0.148 O R0
./instances/Rome/grafo8853.89.lgr N89 E118 M3.158 R13
./instances/Rome/grafo9705.73.lgr N73 E94 M2.813 R5
./instances/Rome/grafo4382.58.lgr N58 E72 M0.181 O R0
./instances/Rome/grafo8392.72.lgr N72 E87 M0.202 O R0
./instances/Rome/grafo5146.41.lgr N41 E50 M0.894 R2
./instances/Rome/grafo11248.99.lgr N99 E132 M5.986 R15
./instances/Rome/grafo3880.32.lgr N32 E41 M0.129 O R0
./instances/Rome/grafo9752.78.lgr N78 E97 M2.513 R6
./instances/Rome/grafo6323.41.lgr N41 E51 M0.866 R3
./instances/Rome/grafo8551.85.lgr N85 E129 M3.701 R24
./instances/Rome/grafo10570.95.lgr N95 E120 M4.524 R6
./instances/Rome/grafo7008.37.lgr N37 E50 M0.896 R3
./instances/Rome/grafo11122.37.lgr N37 E44 M0.141 O R0
./instances/Rome/grafo4702.63.lgr N63 E89 M2.435 R12
./instances/Rome/grafo9575.65.lgr N65 E82 M2.125 R3
./instances/Rome/grafo8416.64.lgr N64 E79 M1.891 R5
./instances/Rome/grafo7407.54.lgr N54 E66 M1.109 R4
./instances/Rome/grafo922.14.lgr N14 E19 M0.084 O R0
./instances/Rome/grafo438.22.lgr N22 E29 M0.082 O R0
./instances/Rome/grafo11143.98.lgr N98 E135 M4.508 R19
./instances/Rome/grafo10486.97.lgr N97 E125 M4.35 R11
./instances/Rome/grafo7546.42.lgr N42 E49 M0.804 R2
./instances/Rome/grafo7956.80.lgr N80 E110 M3.057 R14
./instances/Rome/grafo3246.55.lgr N55 E76 M1.927 R9
./instances/Rome/grafo4457.74.lgr N74 E88 M1.681 R2
./instances/Rome/grafo9146.79.lgr N79 E106 M3.457 R14
./instances/Rome/grafo2129.11.lgr N11 E17 M0.072 O R0
./instances/Rome/grafo5058.62.lgr N62 E92 M2.825 R13
./instances/Rome/grafo6797.39.lgr N39 E57 M1.041 R8
./instances/Rome/grafo8199.61.lgr N61 E85 M2.281 R9
./instances/Rome/grafo683.22.lgr N22 E27 M0.098 O R0
./instances/Rome/grafo4595.77.lgr N77 E95 M2.292 R5
./instances/Rome/grafo2422.20.lgr N20 E27 M0.081 O R0
./instances/Rome/grafo8359.72.lgr N72 E87 M1.707 R8
./instances/Rome/grafo10659.38.lgr N38 E57 M1.368 R5
./instances/Rome/grafo11124.37.lgr N37 E43 M0.125 O R0
./instances/Rome/grafo4524.82.lgr N82 E118 M4.21 R15
./instances/Rome/grafo10686.96.lgr N96 E123 M4.067 R9
./instances/Rome/grafo7719.42.lgr N42 E60 M1.385 R9
./instances/Rome/grafo2024.28.lgr N28 E31 M0.098 O R0
./instances/Rome/grafo245.21.lgr N21 E22 M0.083 O R0
./instances/Rome/grafo4006.54.lgr N54 E64 M0.629 R1
./instances/Rome/grafo8393.72.lgr N72 E93 M2.884 R6
./instances/Rome/grafo9700.68.lgr N68 E93 M2.55 R8
./instances/Rome/grafo3508.42.lgr N42 E59 M1.261 R7
./instances/Rome/grafo5083.59.lgr N59 E71 M1.159 R2
./instances/Rome/grafo3028.24.lgr N24 E34 M0.307 R2
./instances/Rome/grafo6259.44.lgr N44 E67 M1.459 R8
./instances/Rome/grafo1216.27.lgr N27 E28 M0.099 O R0
./instances/Rome/grafo4566.62.lgr N62 E85 M2.049 R10
./instances/Rome/grafo1866.11.lgr N11 E17 M0.073 O R0
./instances/Rome/grafo11550.35.lgr N35 E44 M0.118 O R0
./instances/Rome/grafo10268.97.lgr N97 E134 M5.302 R19
./instances/Rome/grafo5539.36.lgr N36 E45 M0.126 O R0
./instances/Rome/grafo9096.80.lgr N80 E108 M3.106 R10
./instances/Rome/grafo10367.96.lgr N96 E129 M4.423 R16
./instances/Rome/grafo10232.37.lgr N37 E49 M0.957 R5
./instances/Rome/grafo3422.59.lgr N59 E96 M3.148 R16
./instances/Rome/grafo10532.99.lgr N99 E135 M4.456 R17
./instances/Rome/grafo3431.58.lgr N58 E83 M2.402 R9
./instances/Rome/grafo1250.29.lgr N29 E36 M0.115 O R0
./instances/Rome/grafo3912.54.lgr N54 E68 M1.095 R5
./instances/Rome/grafo2330.24.lgr N24 E27 M0.091 O R0
./instances/Rome/grafo11096.97.lgr N97 E138 M4.081 R21
./instances/Rome/grafo2791.15.lgr N15 E15 M0.053 O R0
./instances/Rome/grafo2049.33.lgr N33 E38 M0.264 R1
./instances/Rome/grafo11117.95.lgr N95 E130 M5.942 R17
./instances/Rome/grafo6784.55.lgr N55 E72 M1.579 R3
./instances/Rome/grafo11225.94.lgr N94 E122 M3.13 R13
./instances/Rome/grafo1465.55.lgr N55 E65 M0.168 O R0
./instances/Rome/grafo9984.96.lgr N96 E140 M6.491 R21
./instances/Rome/grafo3798.41.lgr N41 E50 M0.585 R1
./instances/Rome/grafo8136.61.lgr N61 E87 M2.656 R8
./instances/Rome/grafo8125.78.lgr N78 E98 M2.625 R7
./instances/Rome/grafo1383.51.lgr N51 E74 M1.185 R6
./instances/Rome/grafo5262.37.lgr N37 E44 M0.762 R1
./instances/Rome/grafo1036.20.lgr N20 E24 M0.088 O R0
./instances/Rome/grafo4621.56.lgr N56 E67 M1.041 R3
./instances/Rome/grafo1762.21.lgr N21 E25 M0.068 O R0
./instances/Rome/grafo2648.27.lgr N27 E29 M0.098 O R0
./instances/Rome/grafo4277.59.lgr N59 E79 M1.451 R6
./instances/Rome/grafo11173.41.lgr N41 E49 M0.526 R2
./instances/Rome/grafo4675.55.lgr N55 E83 M2.293 R12
./instances/Rome/grafo10220.97.lgr N97 E137 M4.836 R20
./instances/Rome/grafo2223.38.lgr N38 E44 M0.482 R1
./instances/Rome/grafo7511.55.lgr N55 E76 M2.311 R7
./instances/Rome/grafo9047.80.lgr N80 E105 M3.439 R8
./instances/Rome/grafo10797.94.lgr N94 E125 M5.378 R8
./instances/Rome/grafo3624.44.lgr N44 E54 M0.151 O R0
./instances/Rome/grafo3655.39.lgr N39 E52 M0.943 R4
./instances/Rome/grafo1839.13.lgr N13 E15 M0.042 O R0
./instances/Rome/grafo2069.32.lgr N32 E37 M0.108 O R0
./instances/Rome/grafo2971.11.lgr N11 E11 M0.048 O R0
./instances/Rome/grafo553.16.lgr N16 E15 M0.052 O R0
./instances/Rome/grafo9524.84.lgr N84 E116 M3.238 R15
./instances/Rome/grafo6533.83.lgr N83 E115 M3.667 R16
./instances/Rome/grafo9759.81.lgr N81 E113 M3.841 R13
./instances/Rome/grafo208.38.lgr N38 E46 M0.587 R2
./instances/Rome/grafo4387.57.lgr N57 E77 M1.191 R5
./instances/Rome/grafo4715.62.lgr N62 E76 M1.565 R4
./instances/Rome/grafo10348.99.lgr N99 E131 M4.232 R13
./instances/Rome/grafo10208.98.lgr N98 E131 M5.456 R13
./instances/Rome/grafo834.11.lgr N11 E12 M0.069 O R0
./instances/Rome/grafo6066.36.lgr N36 E39 M0.111 O R0
./instances/Rome/grafo5109.83.lgr N83 E114 M2.872 R16
./instances/Rome/grafo4040.30.lgr N30 E36 M0.105 O R0
./instances/Rome/grafo4947.53.lgr N53 E66 M1.324 R3
./instances/Rome/grafo2600.38.lgr N38 E46 M0.099 O R0
./instances/Rome/grafo4123.77.lgr N77 E108 M3.32 R11
./instances/Rome/grafo10283.92.lgr N92 E131 M4.628 R21
./instances/Rome/grafo10572.92.lgr N92 E133 M5.372 R23
./instances/Rome/grafo8850.90.lgr N90 E119 M4.974 R8
./instances/Rome/grafo11078.100.lgr N100 E130 M4.707 R11
./instances/Rome/grafo9015.63.lgr N63 E84 M1.467 R6
./instances/Rome/grafo9974.39.lgr N39 E55 M1.079 R4
./instances/Rome/grafo1146.18.lgr N18 E29 M0.092 O R0
./instances/Rome/grafo2461.18.lgr N18 E24 M0.084 O R0
./instances/Rome/grafo1926.26.lgr N26 E34 M0.104 O R0
./instances/Rome/grafo145.31.lgr N31 E37 M0.503 R1
./instances/Rome/grafo5473.46.lgr N46 E64 M1.255 R5
./instances/Rome/grafo6659.36.lgr N36 E54 M1.198 R8
./instances/Rome/grafo3407.34.lgr N34 E43 M0.125 O R0
./instances/Rome/grafo5773.41.lgr N41 E50 M0.135 O R0
./instances/Rome/grafo1621.51.lgr N51 E61 M0.789 R1
./instances/Rome/grafo11243.37.lgr N37 E50 M0.805 R2
./instances/Rome/grafo6584.61.lgr N61 E84 M2.703 R9
./instances/Rome/grafo429.20.lgr N20 E28 M0.093 O R0
./instances/Rome/grafo2268.20.lgr N20 E24 M0.084 O R0
./instances/Rome/grafo6925.44.lgr N44 E62 M1.379 R5
./instances/Rome/grafo10466.94.lgr N94 E121 M3.486 R10
./instances/Rome/grafo10915.97.lgr N97 E134 M3.437 R21
./instances/Rome/grafo7661.42.lgr N42 E60 M1.197 R10
./instances/Rome/grafo4349.65.lgr N65 E85 M2.161 R5
./instances/Rome/grafo6542.79.lgr N79 E99 M2.483 R5
./instances/Rome/grafo6635.56.lgr N56 E74 M1.757 R2
./instances/Rome/grafo7021.71.lgr N71 E89 M2.685 R5
./instances/Rome/grafo6543.37.lgr N37 E53 M0.835 R5
./instances/Rome/grafo837.10.lgr N10 E10 M0.045 O R0
./instances/Rome/grafo3618.38.lgr N38 E55 M1.151 R3
./instances/Rome/grafo3316.34.lgr N34 E39 M0.126 O R0
./instances/Rome/grafo11426.33.lgr N33 E38 M0.107 O R0
./instances/Rome/grafo1348.26.lgr N26 E27 M0.068 O R0
./instances/Rome/grafo10135.35.lgr N35 E43 M0.136 O R0
./instances/Rome/grafo8963.92.lgr N92 E139 M6.029 R26
./instances/Rome/grafo11565.39.lgr N39 E45 M0.128 O R0
./instances/Rome/grafo1936.18.lgr N18 E27 M0.362 R1
./instances/Rome/grafo7476.38.lgr N38 E55 M1.112 R3
./instances/Rome/grafo2629.30.lgr N30 E37 M0.118 O R0
./instances/Rome/grafo1972.10.lgr N10 E15 M0.066 O R0
./instances/Rome/grafo8237.70.lgr N70 E98 M2.95 R11
./instances/Rome/grafo11323.37.lgr N37 E47 M0.923 R3
./instances/Rome/grafo6110.62.lgr N62 E80 M1.99 R5
./instances/Rome/grafo5210.74.lgr N74 E93 M2.805 R5
./instances/Rome/grafo9232.69.lgr N69 E94 M2.417 R9
./instances/Rome/grafo7988.61.lgr N61 E87 M2.332 R11
./instances/Rome/grafo3024.10.lgr N10 E10 M0.055 O R0
./instances/Rome/grafo731.14.lgr N14 E15 M0.091 O R0
./instances/Rome/grafo11094.98.lgr N98 E132 M5.371 R16
./instances/Rome/grafo10370.98.lgr N98 E127 M3.579 R15
./instances/Rome/grafo1857.10.lgr N10 E12 M0.06 O R0
./instances/Rome/grafo5408.37.lgr N37 E57 M1.177 R9
./instances/Rome/grafo852.19.lgr N19 E22 M0.107 O R0
./instances/Rome/grafo3845.54.lgr N54 E75 M1.903 R6
./instances/Rome/grafo8950.67.lgr N67 E76 M0.208 O R0
./instances/Rome/grafo11652.39.lgr N39 E51 M0.922 R2
./instances/Rome/grafo8003.89.lgr N89 E115 M3.628 R9
./instances/Rome/grafo2599.13.lgr N13 E17 M0.076 O R0
./instances/Rome/grafo946.22.lgr N22 E25 M0.101 O R0
./instances/Rome/grafo11449.36.lgr N36 E43 M0.123 O R0
./instances/Rome/grafo1670.16.lgr N16 E20 M0.1 O R0
./instances/Rome/grafo4900.59.lgr N59 E83 M1.871 R10
./instances/Rome/grafo5707.47.lgr N47 E57 M1.023 R1
./instances/Rome/grafo1386.29.lgr N29 E40 M0.594 R1
./instances/Rome/grafo9254.81.lgr N81 E105 M3.03 R11
./instances/Rome/grafo9485.73.lgr N73 E98 M3.4 R9
./instances/Rome/grafo11174.91.lgr N91 E117 M2.652 R11
./instances/Rome/grafo8312.78.lgr N78 E106 M3.203 R8
./instances/Rome/grafo1027.11.lgr N11 E13 M0.078 O R0
./instances/Rome/grafo4725.75.lgr N75 E106 M3.62 R14
./instances/Rome/grafo6203.42.lgr N42 E59 M1.087 R3
./instances/Rome/grafo6224.44.lgr N44 E61 M1.004 R7
./instances/Rome/grafo6464.42.lgr N42 E57 M0.146 O R0
./instances/Rome/grafo151.33.lgr N33 E38 M0.116 O R0
./instances/Rome/grafo173.26.lgr N26 E31 M0.098 O R0
./instances/Rome/grafo1661.19.lgr N19 E21 M0.083 O R0
./instances/Rome/grafo5642.46.lgr N46 E68 M1.335 R6
./instances/Rome/grafo1686.16.lgr N16 E18 M0.08 O R0
./instances/Rome/grafo6580.51.lgr N51 E67 M1.76 R5
./instances/Rome/grafo129.48.lgr N48 E58 M1.078 R1
./instances/Rome/grafo8291.77.lgr N77 E112 M3.518 R17
./instances/Rome/grafo7265.44.lgr N44 E57 M0.954 R1
./instances/Rome/grafo7578.49.lgr N49 E57 M0.657 R1
./instances/Rome/grafo11325.35.lgr N35 E36 M0.121 O R0
./instances/Rome/grafo8930.97.lgr N97 E127 M4.382 R16
./instances/Rome/grafo6372.43.lgr N43 E59 M1.286 R5
./instances/Rome/grafo6917.37.lgr N37 E42 M0.396 R1
./instances/Rome/grafo197.15.lgr N15 E15 M0.05 O R0
./instances/Rome/grafo10274.99.lgr N99 E132 M4.604 R14
./instances/Rome/grafo4444.52.lgr N52 E73 M1.247 R10
./instances/Rome/grafo1105.19.lgr N19 E24 M0.294 R1
./instances/Rome/grafo8182.61.lgr N61 E90 M2.689 R13
./instances/Rome/grafo9525.78.lgr N78 E102 M2.933 R10
./instances/Rome/grafo11246.93.lgr N93 E116 M2.567 R8
./instances/Rome/grafo8110.80.lgr N80 E105 M3.037 R8
./instances/Rome/grafo474.10.lgr N10 E10 M0.046 O R0
./instances/Rome/grafo278.12.lgr N12 E16 M0.077 O R0
./instances/Rome/grafo10632.100.lgr N100 E147 M6.483 R24
./instances/Rome/grafo10714.99.lgr N99 E137 M5.152 R21
./instances/Rome/grafo3348.43.lgr N43 E58 M0.871 R5
./instances/Rome/grafo7852.62.lgr N62 E82 M2.02 R8
./instances/Rome/grafo7837.76.lgr N76 E102 M2.766 R10
./instances/Rome/grafo4156.75.lgr N75 E102 M2.864 R10
./instances/Rome/grafo10586.100.lgr N100 E137 M5.621 R17
./instances/Rome/grafo3705.44.lgr N44 E57 M0.95 R1
./instances/Rome/grafo6018.42.lgr N42 E58 M1.079 R2
./instances/Rome/grafo2327.15.lgr N15 E19 M0.077 O R0
./instances/Rome/grafo3632.56.lgr N56 E88 M1.898 R15
./instances/Rome/grafo3120.62.lgr N62 E80 M1.7 R5
./instances/Rome/grafo3619.33.lgr N33 E45 M0.771 R2
./instances/Rome/grafo1775.31.lgr N31 E40 M0.113 O R0
./instances/Rome/grafo6641.40.lgr N40 E54 M1.026 R6
./instances/Rome/grafo5652.40.lgr N40 E53 M0.967 R1
./instances/Rome/grafo4711.65.lgr N65 E85 M1.969 R6
./instances/Rome/grafo9353.75.lgr N75 E113 M3.7 R21
./instances/Rome/grafo8727.79.lgr N79 E96 M2.042 R5
./instances/Rome/grafo11146.99.lgr N99 E127 M2.981 R13
./instances/Rome/grafo2266.15.lgr N15 E16 M0.048 O R0
./instances/Rome/grafo1842.27.lgr N27 E35 M0.413 R1
./instances/Rome/grafo4078.49.lgr N49 E69 M1.356 R8
./instances/Rome/grafo10645.95.lgr N95 E124 M4.654 R14
./instances/Rome/grafo7789.62.lgr N62 E87 M2.218 R10
./instances/Rome/grafo3097.11.lgr N11 E12 M0.054 O R0
./instances/Rome/grafo9320.66.lgr N66 E87 M2.413 R7
./instances/Rome/grafo7148.39.lgr N39 E50 M1.018 R3
./instances/Rome/grafo7713.46.lgr N46 E67 M1.394 R11
./instances/Rome/grafo777.14.lgr N14 E14 M0.052 O R0
./instances/Rome/grafo11043.94.lgr N94 E132 M4.206 R20
./instances/Rome/grafo3063.91.lgr N91 E103 M1.765 R2
./instances/Rome/grafo7425.44.lgr N44 E53 M0.507 R2
./instances/Rome/grafo3041.36.lgr N36 E53 M0.581 R7
./instances/Rome/grafo10297.98.lgr N98 E142 M4.418 R26
./instances/Rome/grafo4789.71.lgr N71 E94 M2.735 R6
./instances/Rome/grafo9841.70.lgr N70 E97 M3.192 R11
./instances/Rome/grafo9306.83.lgr N83 E112 M3.392 R12
./instances/Rome/grafo5970.36.lgr N36 E46 M0.11 O R0
./instances/Rome/grafo5972.40.lgr N40 E64 M1.574 R9
./instances/Rome/grafo7241.45.lgr N45 E62 M1.423 R3
./instances/Rome/grafo10372.100.lgr N100 E127 M3.341 R12
./instances/Rome/grafo5870.80.lgr N80 E107 M2.467 R11
./instances/Rome/grafo9434.83.lgr N83 E117 M3.926 R16
./instances/Rome/grafo3761.45.lgr N45 E57 M0.148 O R0
./instances/Rome/grafo2063.29.lgr N29 E39 M0.522 R1
./instances/Rome/grafo11657.100.lgr N100 E131 M5.098 R12
./instances/Rome/grafo11457.92.lgr N92 E130 M5.318 R21
./instances/Rome/grafo2537.16.lgr N16 E19 M0.071 O R0
./instances/Rome/grafo11662.36.lgr N36 E48 M0.975 R1
./instances/Rome/grafo3884.39.lgr N39 E56 M0.853 R4
./instances/Rome/grafo3250.43.lgr N43 E58 M1.123 R3
./instances/Rome/grafo10828.97.lgr N97 E135 M6.942 R16
./instances/Rome/grafo6843.43.lgr N43 E58 M1.033 R7
./instances/Rome/grafo8600.84.lgr N84 E118 M3.764 R16
./instances/Rome/grafo2048.52.lgr N52 E65 M1.322 R2
./instances/Rome/grafo7480.45.lgr N45 E69 M1.861 R9
./instances/Rome/grafo7872.63.lgr N63 E90 M2.598 R12
./instances/Rome/grafo10496.98.lgr N98 E137 M5.325 R18
./instances/Rome/grafo11631.33.lgr N33 E43 M0.116 O R0
./instances/Rome/grafo229.13.lgr N13 E12 M0.06 O R0
./instances/Rome/grafo3409.57.lgr N57 E85 M2.349 R11
./instances/Rome/grafo8626.74.lgr N74 E99 M2.187 R9
./instances/Rome/grafo9242.72.lgr N72 E96 M2.926 R12
./instances/Rome/grafo11559.31.lgr N31 E35 M0.093 O R0
./instances/Rome/grafo6681.75.lgr N75 E106 M3.463 R17
./instances/Rome/grafo11036.97.lgr N97 E129 M3.946 R16
./instances/Rome/grafo736.13.lgr N13 E14 M0.054 O R0
./instances/Rome/grafo6766.85.lgr N85 E111 M4.195 R8
./instances/Rome/grafo2646.16.lgr N16 E27 M0.403 R1
./instances/Rome/grafo4632.77.lgr N77 E109 M2.302 R12
./instances/Rome/grafo3994.39.lgr N39 E52 M0.851 R2
./instances/Rome/grafo10537.95.lgr N95 E138 M5.739 R22
./instances/Rome/grafo1922.22.lgr N22 E29 M0.403 R1
./instances/Rome/grafo8606.60.lgr N60 E83 M2.491 R10
./instances/Rome/grafo7587.95.lgr N95 E127 M3.906 R11
./instances/Rome/grafo2924.17.lgr N17 E22 M0.077 O R0
./instances/Rome/grafo2031.34.lgr N34 E42 M0.428 R1
./instances/Rome/grafo6928.43.lgr N43 E56 M1.343 R3
./instances/Rome/grafo6905.37.lgr N37 E48 M0.921 R1
./instances/Rome/grafo3706.64.lgr N64 E94 M2.354 R15
./instances/Rome/grafo7543.43.lgr N43 E54 M0.809 R1
./instances/Rome/grafo9038.73.lgr N73 E94 M2.408 R7
./instances/Rome/grafo1838.21.lgr N21 E25 M0.089 O R0
./instances/Rome/grafo1879.21.lgr N21 E30 M0.4 R2
./instances/Rome/grafo8053.62.lgr N62 E91 M2.525 R12
./instances/Rome/grafo2411.56.lgr N56 E78 M2.071 R7
./instances/Rome/grafo9458.71.lgr N71 E94 M2.76 R6
./instances/Rome/grafo9461.78.lgr N78 E114 M4.351 R16
./instances/Rome/grafo3049.20.lgr N20 E24 M0.102 O R0
./instances/Rome/grafo3528.45.lgr N45 E53 M0.728 R1
./instances/Rome/grafo10579.96.lgr N96 E119 M3.084 R11
./instances/Rome/grafo7093.36.lgr N36 E49 M0.894 R3
./instances/Rome/grafo6788.55.lgr N55 E60 M0.171 O R0
./instances/Rome/grafo1805.26.lgr N26 E31 M0.097 O R0
./instances/Rome/grafo6964.83.lgr N83 E103 M2.362 R6
./instances/Rome/grafo5532.81.lgr N81 E98 M2.714 R5
./instances/Rome/grafo11571.38.lgr N38 E45 M0.135 O R0
./instances/Rome/grafo3073.11.lgr N11 E11 M0.056 O R0
./instances/Rome/grafo2953.11.lgr N11 E11 M0.039 O R0
./instances/Rome/grafo9879.37.lgr N37 E47 M0.694 R2
./instances/Rome/grafo8203.81.lgr N81 E112 M3.377 R12
./instances/Rome/grafo4563.64.lgr N64 E87 M2.459 R6
./instances/Rome/grafo9486.81.lgr N81 E116 M3.544 R15
./instances/Rome/grafo3026.26.lgr N26 E32 M0.1 O R0
./instances/Rome/grafo1527.65.lgr N65 E77 M1.747 R1
./instances/Rome/grafo9617.86.lgr N86 E107 M1.879 R9
./instances/Rome/grafo9234.63.lgr N63 E87 M2.271 R8
./instances/Rome/grafo11628.34.lgr N34 E40 M0.12 O R0
./instances/Rome/grafo7754.49.lgr N49 E68 M1.254 R5
./instances/Rome/grafo5534.41.lgr N41 E49 M0.129 O R0
./instances/Rome/grafo6691.47.lgr N47 E67 M1.512 R4
./instances/Rome/grafo1545.54.lgr N54 E71 M1.057 R5
./instances/Rome/grafo4066.39.lgr N39 E53 M1.035 R4
./instances/Rome/grafo6115.40.lgr N40 E46 M0.148 O R0
./instances/Rome/grafo3395.37.lgr N37 E51 M1.027 R3
./instances/Rome/grafo2807.22.lgr N22 E27 M0.083 O R0
./instances/Rome/grafo8243.71.lgr N71 E98 M2.411 R9
./instances/Rome/grafo4249.63.lgr N63 E85 M2.264 R7
./instances/Rome/grafo4971.81.lgr N81 E101 M2.56 R5
./instances/Rome/grafo6891.39.lgr N39 E51 M1.005 R3
./instances/Rome/grafo10489.95.lgr N95 E138 M5.873 R21
./instances/Rome/grafo10543.95.lgr N95 E125 M2.153 R13
./instances/Rome/grafo6900.39.lgr N39 E53 M0.931 R3
./instances/Rome/grafo10205.97.lgr N97 E141 M5.282 R24
./instances/Rome/grafo4386.59.lgr N59 E73 M1.617 R2
./instances/Rome/grafo6432.44.lgr N44 E54 M0.145 O R0
./instances/Rome/grafo6156.34.lgr N34 E45 M0.9 R3
./instances/Rome/grafo5701.45.lgr N45 E58 M1.284 R4
./instances/Rome/grafo1462.65.lgr N65 E87 M2.454 R5
./instances/Rome/grafo6431.41.lgr N41 E51 M0.883 R2
./instances/Rome/grafo8261.66.lgr N66 E82 M1.939 R4
./instances/Rome/grafo755.20.lgr N20 E21 M0.09 O R0
./instances/Rome/grafo11349.91.lgr N91 E107 M2.558 R3
./instances/Rome/grafo10421.99.lgr N99 E139 M5.298 R20
./instances/Rome/grafo2445.26.lgr N26 E31 M0.111 O R0
./instances/Rome/grafo2981.26.lgr N26 E36 M0.497 R1
./instances/Rome/grafo3441.53.lgr N53 E61 M0.691 R1
./instances/Rome/grafo812.14.lgr N14 E17 M0.08 O R0
./instances/Rome/grafo3775.45.lgr N45 E54 M0.78 R3
./instances/Rome/grafo973.14.lgr N14 E13 M0.058 O R0
./instances/Rome/grafo9953.33.lgr N33 E42 M0.12 O R0
./instances/Rome/grafo952.19.lgr N19 E22 M0.084 O R0
./instances/Rome/grafo5980.40.lgr N40 E54 M0.963 R2
./instances/Rome/grafo2105.10.lgr N10 E12 M0.078 O R0
./instances/Rome/grafo3741.95.lgr N95 E120 M2.919 R9
./instances/Rome/grafo9110.63.lgr N63 E89 M1.786 R9
./instances/Rome/grafo3478.45.lgr N45 E53 M0.136 O R0
./instances/Rome/grafo5848.32.lgr N32 E39 M0.732 R1
./instances/Rome/grafo10273.97.lgr N97 E136 M4.957 R17
./instances/Rome/grafo2907.18.lgr N18 E21 M0.07 O R0
./instances/Rome/grafo5734.36.lgr N36 E52 M1.107 R4
./instances/Rome/grafo3726.51.lgr N51 E70 M1.612 R6
./instances/Rome/grafo9312.83.lgr N83 E111 M2.999 R12
./instances/Rome/grafo8591.74.lgr N74 E93 M2.184 R8
./instances/Rome/grafo2950.27.lgr N27 E36 M0.523 R1
./instances/Rome/grafo2760.32.lgr N32 E38 M0.132 O R0
./instances/Rome/grafo3238.55.lgr N55 E68 M1.176 R5
./instances/Rome/grafo4907.63.lgr N63 E83 M2.297 R6
./instances/Rome/grafo3766.38.lgr N38 E47 M0.128 O R0
./instances/Rome/grafo7388.50.lgr N50 E66 M1.292 R3
./instances/Rome/grafo6886.43.lgr N43 E62 M1.017 R7
./instances/Rome/grafo185.22.lgr N22 E26 M0.12 O R0
./instances/Rome/grafo5328.41.lgr N41 E53 M0.857 R2
./instances/Rome/grafo7770.57.lgr N57 E69 M1.171 R2
./instances/Rome/grafo3968.38.lgr N38 E45 M0.137 O R0
./instances/Rome/grafo1258.27.lgr N27 E31 M0.12 O R0
./instances/Rome/grafo6063.43.lgr N43 E59 M1.099 R4
./instances/Rome/grafo2738.14.lgr N14 E23 M0.08 O R0
./instances/Rome/grafo10584.100.lgr N100 E129 M4.356 R10
./instances/Rome/grafo1813.28.lgr N28 E33 M0.106 O R0
./instances/Rome/grafo4036.45.lgr N45 E52 M0.125 O R0
./instances/Rome/grafo2027.35.lgr N35 E46 M0.72 R3
./instances/Rome/grafo8266.81.lgr N81 E115 M3.611 R19
./instances/Rome/grafo10180.98.lgr N98 E132 M3.135 R20
./instances/Rome/grafo8794.79.lgr N79 E109 M3.517 R9
./instances/Rome/grafo514.13.lgr N13 E12 M0.06 O R0
./instances/Rome/grafo3531.54.lgr N54 E81 M2.542 R12
./instances/Rome/grafo8957.90.lgr N90 E133 M5.529 R21
./instances/Rome/grafo2982.39.lgr N39 E52 M1.064 R5
./instances/Rome/grafo9360.63.lgr N63 E80 M1.895 R2
./instances/Rome/grafo9958.90.lgr N90 E118 M2.617 R9
./instances/Rome/grafo8804.87.lgr N87 E130 M5.601 R18
./instances/Rome/grafo1473.65.lgr N65 E80 M1.925 R1
./instances/Rome/grafo3928.44.lgr N44 E52 M0.801 R1
./instances/Rome/grafo4899.58.lgr N58 E80 M2.151 R3
./instances/Rome/grafo5763.39.lgr N39 E54 M0.979 R3
./instances/Rome/grafo9384.64.lgr N64 E88 M2.705 R10
./instances/Rome/grafo9052.66.lgr N66 E85 M1.411 R7
./instances/Rome/grafo6634.47.lgr N47 E52 M0.152 O R0
./instances/Rome/grafo8098.85.lgr N85 E111 M3.301 R11
./instances/Rome/grafo7588.42.lgr N42 E62 M1.308 R8
./instances/Rome/grafo4021.40.lgr N40 E51 M0.961 R1
./instances/Rome/grafo9442.63.lgr N63 E81 M2.137 R6
./instances/Rome/grafo9018.85.lgr N85 E116 M2.89 R15
./instances/Rome/grafo2154.14.lgr N14 E16 M0.081 O R0
./instances/Rome/grafo1809.17.lgr N17 E17 M0.04 O R0
./instances/Rome/grafo10133.32.lgr N32 E37 M0.112 O R0
./instances/Rome/grafo9412.82.lgr N82 E117 M3.694 R21
./instances/Rome/grafo9801.69.lgr N69 E87 M1.999 R6
./instances/Rome/grafo6546.56.lgr N56 E70 M0.866 R2
./instances/Rome/grafo948.15.lgr N15 E20 M0.081 O R0
./instances/Rome/grafo366.16.lgr N16 E16 M0.053 O R0
./instances/Rome/grafo4787.58.lgr N58 E72 M1.302 R1
./instances/Rome/grafo2703.36.lgr N36 E43 M0.132 O R0
./instances/Rome/grafo3501.44.lgr N44 E63 M1.392 R5
./instances/Rome/grafo5048.61.lgr N61 E80 M1.581 R2
./instances/Rome/grafo7228.41.lgr N41 E67 M1.627 R10
./instances/Rome/grafo7688.53.lgr N53 E65 M1.251 R1
./instances/Rome/grafo8548.75.lgr N75 E98 M3.255 R8
./instances/Rome/grafo8356.70.lgr N70 E103 M3.542 R14
./instances/Rome/grafo2995.20.lgr N20 E24 M0.093 O R0
./instances/Rome/grafo9891.32.lgr N32 E37 M0.115 O R0
./instances/Rome/grafo431.13.lgr N13 E15 M0.062 O R0
./instances/Rome/grafo3369.41.lgr N41 E56 M1.003 R4
./instances/Rome/grafo6693.58.lgr N58 E67 M0.118 O R0
./instances/Rome/grafo9272.65.lgr N65 E81 M1.892 R5
./instances/Rome/grafo7335.53.lgr N53 E69 M2.019 R2
./instances/Rome/grafo7069.83.lgr N83 E106 M3.184 R11
./instances/Rome/grafo10176.97.lgr N97 E142 M5.193 R24
./instances/Rome/grafo10373.94.lgr N94 E122 M3.383 R10
./instances/Rome/grafo10004.32.lgr N32 E37 M0.114 O R0
./instances/Rome/grafo929.16.lgr N16 E21 M0.08 O R0
./instances/Rome/grafo6673.57.lgr N57 E77 M2.109 R5
./instances/Rome/grafo6264.50.lgr N50 E72 M1.852 R11
./instances/Rome/grafo3954.37.lgr N37 E51 M0.9 R5
./instances/Rome/grafo10320.95.lgr N95 E130 M4.786 R18
./instances/Rome/grafo1187.49.lgr N49 E64 M1.328 R1
./instances/Rome/grafo8443.74.lgr N74 E101 M3.272 R7
./instances/Rome/grafo10212.97.lgr N97 E126 M5.255 R13
./instances/Rome/grafo4634.61.lgr N61 E87 M2.426 R14
./instances/Rome/grafo10473.95.lgr N95 E125 M4.328 R14
./instances/Rome/grafo791.13.lgr N13 E15 M0.049 O R0
./instances/Rome/grafo1077.11.lgr N11 E12 M0.041 O R0
./instances/Rome/grafo4555.77.lgr N77 E99 M3.188 R6
./instances/Rome/grafo6013.42.lgr N42 E57 M1.18 R2
./instances/Rome/grafo4271.73.lgr N73 E91 M2.511 R5
./instances/Rome/grafo6789.55.lgr N55 E60 M0.128 O R0
./instances/Rome/grafo1268.55.lgr N55 E70 M1.598 R2
./instances/Rome/grafo6173.62.lgr N62 E73 M1.108 R3
./instances/Rome/grafo6451.47.lgr N47 E67 M1.711 R7
./instances/Rome/grafo136.21.lgr N21 E26 M0.091 O R0
./instances/Rome/grafo9786.77.lgr N77 E106 M3.498 R12
./instances/Rome/grafo7830.67.lgr N67 E95 M2.781 R11
./instances/Rome/grafo628.14.lgr N14 E17 M0.083 O R0
./instances/Rome/grafo9945.91.lgr N91 E123 M4.254 R16
./instances/Rome/grafo10038.38.lgr N38 E46 M0.52 R1
./instances/Rome/grafo10995.96.lgr N96 E130 M3.836 R18
./instances/Rome/grafo3452.41.lgr N41 E54 M0.614 R4
./instances/Rome/grafo7326.41.lgr N41 E50 M0.891 R3
./instances/Rome/grafo5004.67.lgr N67 E101 M3.224 R14
./instances/Rome/grafo2923.24.lgr N24 E27 M0.11 O R0
./instances/Rome/grafo5383.78.lgr N78 E106 M3.257 R11
./instances/Rome/grafo8058.80.lgr N80 E111 M4.066 R13
./instances/Rome/grafo8241.73.lgr N73 E93 M2.543 R5
./instances/Rome/grafo2331.15.lgr N15 E17 M0.079 O R0
./instances/Rome/grafo7521.37.lgr N37 E56 M1.169 R8
./instances/Rome/grafo8962.93.lgr N93 E109 M2.476 R4
./instances/Rome/grafo6295.45.lgr N45 E67 M1.752 R8
./instances/Rome/grafo5993.38.lgr N38 E44 M0.159 O R0
./instances/Rome/grafo3958.51.lgr N51 E62 M0.947 R3
./instances/Rome/grafo11021.96.lgr N96 E131 M5.592 R14
./instances/Rome/grafo6044.47.lgr N47 E59 M1.015 R1
./instances/Rome/grafo2920.22.lgr N22 E36 M0.567 R3
./instances/Rome/grafo11552.39.lgr N39 E47 M0.522 R2
./instances/Rome/grafo9465.82.lgr N82 E112 M3.172 R16
./instances/Rome/grafo3013.23.lgr N23 E31 M0.447 R2
./instances/Rome/grafo389.19.lgr N19 E26 M0.085 O R0
./instances/Rome/grafo5775.45.lgr N45 E63 M1.269 R7
./instances/Rome/grafo6303.45.lgr N45 E58 M0.97 R4
./instances/Rome/grafo5441.43.lgr N43 E61 M1.282 R9
./instances/Rome/grafo9414.75.lgr N75 E114 M4.157 R21
./instances/Rome/grafo817.18.lgr N18 E19 M0.084 O R0
./instances/Rome/grafo6394.67.lgr N67 E85 M1.993 R7
./instances/Rome/grafo4191.61.lgr N61 E78 M1.374 R3
./instances/Rome/grafo994.13.lgr N13 E16 M0.08 O R0
./instances/Rome/grafo6289.48.lgr N48 E65 M1.833 R4
./instances/Rome/grafo9133.82.lgr N82 E107 M2.344 R8
./instances/Rome/grafo440.13.lgr N13 E14 M0.081 O R0
./instances/Rome/grafo7135.48.lgr N48 E68 M1.206 R5
./instances/Rome/grafo9413.80.lgr N80 E111 M3.405 R12
./instances/Rome/grafo10575.99.lgr N99 E137 M5.902 R16
./instances/Rome/grafo9572.71.lgr N71 E96 M2.866 R14
./instances/Rome/grafo2769.23.lgr N23 E27 M0.089 O R0
./instances/Rome/grafo879.15.lgr N15 E20 M0.069 O R0
./instances/Rome/grafo7026.42.lgr N42 E55 M0.935 R4
./instances/Rome/grafo7124.41.lgr N41 E59 M1.419 R3
./instances/Rome/grafo562.14.lgr N14 E22 M0.089 O R0
./instances/Rome/grafo5438.47.lgr N47 E68 M1.621 R9
./instances/Rome/grafo10940.39.lgr N39 E47 M0.623 R1
./instances/Rome/grafo6054.45.lgr N45 E60 M1.153 R5
./instances/Rome/grafo983.19.lgr N19 E20 M0.06 O R0
./instances/Rome/grafo5782.36.lgr N36 E43 M0.12 O R0
./instances/Rome/grafo10332.94.lgr N94 E128 M4.683 R21
./instances/Rome/grafo4863.61.lgr N61 E84 M2.375 R7
./instances/Rome/grafo11603.38.lgr N38 E46 M0.143 O R0
./instances/Rome/grafo4918.55.lgr N55 E65 M1.214 R1
./instances/Rome/grafo1185.26.lgr N26 E32 M0.354 R1
./instances/Rome/grafo799.49.lgr N49 E59 M0.837 R1
./instances/Rome/grafo11412.32.lgr N32 E36 M0.103 O R0
./instances/Rome/grafo8636.74.lgr N74 E95 M2.763 R7
./instances/Rome/grafo10933.94.lgr N94 E128 M4.888 R15
./instances/Rome/grafo8094.86.lgr N86 E117 M2.834 R16
./instances/Rome/grafo9354.68.lgr N68 E87 M1.416 R6
./instances/Rome/grafo9777.84.lgr N84 E105 M3.011 R8
./instances/Rome/grafo7875.62.lgr N62 E100 M2.347 R16
./instances/Rome/grafo6591.55.lgr N55 E76 M2.358 R4
./instances/Rome/grafo8818.89.lgr N89 E121 M3.573 R16
./instances/Rome/grafo6583.61.lgr N61 E84 M2.682 R9
./instances/Rome/grafo11340.36.lgr N36 E42 M0.141 O R0
./instances/Rome/grafo5624.37.lgr N37 E42 M0.119 O R0
./instances/Rome/grafo2090.17.lgr N17 E18 M0.092 O R0
./instances/Rome/grafo5474.48.lgr N48 E69 M1.791 R6
./instances/Rome/grafo5181.39.lgr N39 E47 M0.136 O R0
./instances/Rome/grafo4089.57.lgr N57 E80 M2.037 R9
./instances/Rome/grafo8864.98.lgr N98 E141 M5.887 R23
./instances/Rome/grafo9212.82.lgr N82 E124 M5.194 R18
./instances/Rome/grafo9890.37.lgr N37 E44 M0.126 O R0
./instances/Rome/grafo4795.60.lgr N60 E93 M3.352 R15
./instances/Rome/grafo9769.77.lgr N77 E96 M2.464 R9
./instances/Rome/grafo4828.65.lgr N65 E88 M2.874 R2
./instances/Rome/grafo11223.99.lgr N99 E151 M7.005 R30
./instances/Rome/grafo3277.42.lgr N42 E56 M1.161 R2
./instances/Rome/grafo730.12.lgr N12 E13 M0.063 O R0
./instances/Rome/grafo7269.40.lgr N40 E49 M0.898 R1
./instances/Rome/grafo6257.42.lgr N42 E60 M1.099 R5
./instances/Rome/grafo10918.98.lgr N98 E140 M6.067 R23
./instances/Rome/grafo7270.54.lgr N54 E69 M1.081 R2
./instances/Rome/grafo2235.41.lgr N41 E58 M1.152 R6
./instances/Rome/grafo723.17.lgr N17 E20 M0.084 O R0
./instances/Rome/grafo745.32.lgr N32 E36 M0.118 O R0
./instances/Rome/grafo10451.95.lgr N95 E132 M4.902 R16
./instances/Rome/grafo4028.39.lgr N39 E44 M0.14 O R0
./instances/Rome/grafo1442.57.lgr N57 E76 M1.564 R7
./instances/Rome/grafo2167.38.lgr N38 E45 M0.129 O R0
./instances/Rome/grafo2659.13.lgr N13 E16 M0.072 O R0
./instances/Rome/grafo982.15.lgr N15 E16 M0.075 O R0
./instances/Rome/grafo8153.78.lgr N78 E107 M2.471 R9
./instances/Rome/grafo11399.32.lgr N32 E37 M0.115 O R0
./instances/Rome/grafo2336.17.lgr N17 E18 M0.068 O R0
./instances/Rome/grafo3548.42.lgr N42 E50 M0.149 O R0
./instances/Rome/grafo234.12.lgr N12 E15 M0.07 O R0
./instances/Rome/grafo6795.38.lgr N38 E48 M0.836 R2
./instances/Rome/grafo11498.40.lgr N40 E52 M1.04 R4
./instances/Rome/grafo4450.70.lgr N70 E93 M2.831 R7
./instances/Rome/grafo9567.67.lgr N67 E96 M2.868 R12
./instances/Rome/grafo1215.62.lgr N62 E82 M1.922 R11
./instances/Rome/grafo6650.54.lgr N54 E67 M1.458 R1
./instances/Rome/grafo9829.86.lgr N86 E109 M2.796 R10
./instances/Rome/grafo2823.17.lgr N17 E21 M0.101 O R0
./instances/Rome/grafo2414.15.lgr N15 E22 M0.083 O R0
./instances/Rome/grafo1856.14.lgr N14 E14 M0.047 O R0
./instances/Rome/grafo2458.12.lgr N12 E13 M0.041 O R0
./instances/Rome/grafo10434.98.lgr N98 E140 M4.515 R20
./instances/Rome/grafo6622.68.lgr N68 E77 M0.956 R1
./instances/Rome/grafo4792.58.lgr N58 E69 M0.192 O R0
./instances/Rome/grafo10926.99.lgr N99 E139 M6.898 R19
./instances/Rome/grafo6721.56.lgr N56 E77 M1.931 R8
./instances/Rome/grafo3440.55.lgr N55 E67 M1.128 R1
./instances/Rome/grafo2270.32.lgr N32 E34 M0.083 O R0
./instances/Rome/grafo3183.55.lgr N55 E67 M1.398 R2
./instances/Rome/grafo9854.91.lgr N91 E134 M5.191 R22
./instances/Rome/grafo4654.74.lgr N74 E109 M3.628 R10
./instances/Rome/grafo6039.46.lgr N46 E59 M1.321 R3
./instances/Rome/grafo4667.55.lgr N55 E72 M1.838 R3
./instances/Rome/grafo3191.43.lgr N43 E57 M0.931 R5
./instances/Rome/grafo3564.61.lgr N61 E79 M2.076 R9
./instances/Rome/grafo1164.10.lgr N10 E10 M0.054 O R0
./instances/Rome/grafo356.19.lgr N19 E22 M0.088 O R0
./instances/Rome/grafo5325.44.lgr N44 E62 M1.282 R7
./instances/Rome/grafo7179.56.lgr N56 E81 M2.202 R9
./instances/Rome/grafo2096.43.lgr N43 E58 M1.078 R3
./instances/Rome/grafo5060.75.lgr N75 E99 M1.862 R6
./instances/Rome/grafo6714.72.lgr N72 E95 M2.879 R4
./instances/Rome/grafo9807.86.lgr N86 E109 M3.164 R8
./instances/Rome/grafo6416.38.lgr N38 E57 M1.358 R7
./instances/Rome/grafo184.41.lgr N41 E45 M0.131 O R0
./instances/Rome/grafo9909.38.lgr N38 E48 M0.624 R4
./instances/Rome/grafo6738.47.lgr N47 E68 M1.002 R9
./instances/Rome/grafo792.13.lgr N13 E14 M0.05 O R0
./instances/Rome/grafo738.12.lgr N12 E15 M0.071 O R0
./instances/Rome/grafo8582.96.lgr N96 E126 M4.365 R15
./instances/Rome/grafo3718.43.lgr N43 E59 M1.037 R4
./instances/Rome/grafo10396.33.lgr N33 E38 M0.115 O R0
./instances/Rome/grafo5358.47.lgr N47 E75 M2.187 R10
./instances/Rome/grafo9793.77.lgr N77 E96 M2.813 R4
./instances/Rome/grafo8590.73.lgr N73 E102 M2.857 R13
./instances/Rome/grafo9581.91.lgr N91 E129 M5.305 R16
./instances/Rome/grafo10972.95.lgr N95 E138 M5.66 R23
./instances/Rome/grafo4510.55.lgr N55 E75 M1.761 R5
./instances/Rome/grafo3477.57.lgr N57 E88 M2.744 R14
./instances/Rome/grafo5099.78.lgr N78 E93 M2.343 R4
./instances/Rome/grafo6896.82.lgr N82 E105 M2.386 R7
./instances/Rome/grafo11114.93.lgr N93 E137 M5.362 R23
./instances/Rome/grafo207.12.lgr N12 E13 M0.053 O R0
./instances/Rome/grafo4060.39.lgr N39 E50 M1.031 R2
./instances/Rome/grafo7449.40.lgr N40 E47 M0.137 O R0
./instances/Rome/grafo9643.62.lgr N62 E73 M0.824 R3
./instances/Rome/grafo3174.39.lgr N39 E47 M0.784 R1
./instances/Rome/grafo10491.97.lgr N97 E137 M5.562 R20
./instances/Rome/grafo3669.43.lgr N43 E52 M0.802 R1
./instances/Rome/grafo3132.43.lgr N43 E53 M0.137 O R0
./instances/Rome/grafo2310.39.lgr N39 E59 M1.268 R6
./instances/Rome/grafo2398.37.lgr N37 E47 M0.894 R3
./instances/Rome/grafo7107.42.lgr N42 E54 M0.961 R2
./instances/Rome/grafo10777.100.lgr N100 E133 M2.989 R16
./instances/Rome/grafo3909.92.lgr N92 E124 M3.633 R14
./instances/Rome/grafo8921.98.lgr N98 E152 M7.739 R35
./instances/Rome/grafo624.17.lgr N17 E18 M0.061 O R0
./instances/Rome/grafo2544.28.lgr N28 E33 M0.1 O R0
./instances/Rome/grafo6689.48.lgr N48 E57 M1.067 R2
./instances/Rome/grafo4172.58.lgr N58 E71 M0.164 O R0
./instances/Rome/grafo5537.43.lgr N43 E54 M0.772 R1
./instances/Rome/grafo658.15.lgr N15 E20 M0.094 O R0
./instances/Rome/grafo6531.38.lgr N38 E51 M0.987 R3
./instances/Rome/grafo6648.56.lgr N56 E74 M1.807 R7
./instances/Rome/grafo6809.46.lgr N46 E71 M1.347 R12
./instances/Rome/grafo8711.90.lgr N90 E121 M5.012 R9
./instances/Rome/grafo4289.79.lgr N79 E105 M3.46 R7
./instances/Rome/grafo11528.35.lgr N35 E42 M0.128 O R0
./instances/Rome/grafo6179.45.lgr N45 E57 M0.145 O R0
./instances/Rome/grafo7052.59.lgr N59 E73 M1.354 R5
./instances/Rome/grafo10076.90.lgr N90 E129 M4.851 R22
./instances/Rome/grafo7051.42.lgr N42 E53 M0.81 R3
./instances/Rome/grafo8741.87.lgr N87 E109 M2.718 R5
./instances/Rome/grafo11396.34.lgr N34 E35 M0.131 O R0
./instances/Rome/grafo9429.86.lgr N86 E127 M4.437 R23
./instances/Rome/grafo11238.37.lgr N37 E47 M0.876 R1
./instances/Rome/grafo10726.99.lgr N99 E140 M5.247 R16
./instances/Rome/grafo5337.43.lgr N43 E61 M1.578 R1
./instances/Rome/grafo998.16.lgr N16 E15 M0.057 O R0
./instances/Rome/grafo10014.39.lgr N39 E52 M0.947 R4
./instances/Rome/grafo9168.63.lgr N63 E81 M1.229 R2
./instances/Rome/grafo838.16.lgr N16 E15 M0.054 O R0
./instances/Rome/grafo11598.36.lgr N36 E46 M0.86 R2
./instances/Rome/grafo6934.41.lgr N41 E51 M0.597 R2
./instances/Rome/grafo8212.69.lgr N69 E95 M2.584 R6
./instances/Rome/grafo10326.93.lgr N93 E127 M5.834 R10
./instances/Rome/grafo7028.37.lgr N37 E48 M0.682 R3
./instances/Rome/grafo5654.49.lgr N49 E68 M1.292 R6
./instances/Rome/grafo5990.34.lgr N34 E45 M0.621 R1
./instances/Rome/grafo1849.16.lgr N16 E20 M0.082 O R0
./instances/Rome/grafo6342.37.lgr N37 E42 M0.092 O R0
./instances/Rome/grafo7781.93.lgr N93 E119 M2.999 R8
./instances/Rome/grafo9764.74.lgr N74 E86 M2.308 R2
./instances/Rome/grafo4500.77.lgr N77 E101 M3.098 R7
./instances/Rome/grafo11505.91.lgr N91 E131 M5.19 R21
./instances/Rome/grafo1767.32.lgr N32 E42 M0.522 R1
./instances/Rome/grafo537.26.lgr N26 E32 M0.107 O R0
./instances/Rome/grafo3275.43.lgr N43 E60 M1.274 R3
./instances/Rome/grafo6872.54.lgr N54 E76 M2.028 R8
./instances/Rome/grafo452.14.lgr N14 E13 M0.052 O R0
./instances/Rome/grafo11456.32.lgr N32 E33 M0.124 O R0
./instances/Rome/grafo10041.41.lgr N41 E56 M1.293 R2
./instances/Rome/grafo4258.58.lgr N58 E76 M2.078 R6
./instances/Rome/grafo8495.86.lgr N86 E126 M3.173 R19
./instances/Rome/grafo8022.80.lgr N80 E112 M3.771 R13
./instances/Rome/grafo5167.40.lgr N40 E54 M1.046 R2
./instances/Rome/grafo2200.23.lgr N23 E29 M0.09 O R0
./instances/Rome/grafo7259.44.lgr N44 E61 M1.43 R3
./instances/Rome/grafo2132.37.lgr N37 E45 M0.104 O R0
./instances/Rome/grafo176.30.lgr N30 E35 M0.105 O R0
./instances/Rome/grafo8362.85.lgr N85 E109 M3.071 R14
./instances/Rome/grafo1776.44.lgr N44 E54 M0.969 R2
./instances/Rome/grafo3982.53.lgr N53 E88 M2.694 R15
./instances/Rome/grafo11014.100.lgr N100 E138 M6.454 R18
./instances/Rome/grafo10594.94.lgr N94 E132 M5.629 R14
./instances/Rome/grafo10983.34.lgr N34 E38 M0.133 O R0
./instances/Rome/grafo4894.55.lgr N55 E76 M1.99 R6
./instances/Rome/grafo10735.99.lgr N99 E136 M3.436 R20
./instances/Rome/grafo2251.48.lgr N48 E60 M0.181 O R0
./instances/Rome/grafo3996.35.lgr N35 E47 M0.71 R2
./instances/Rome/grafo6103.41.lgr N41 E59 M1.431 R6
./instances/Rome/grafo2492.34.lgr N34 E38 M0.123 O R0
./instances/Rome/grafo8607.60.lgr N60 E82 M2.111 R5
./instances/Rome/grafo5387.34.lgr N34 E39 M0.154 O R0
./instances/Rome/grafo3012.32.lgr N32 E38 M0.129 O R0
./instances/Rome/grafo1017.15.lgr N15 E16 M0.085 O R0
./instances/Rome/grafo6427.44.lgr N44 E62 M1.241 R6
./instances/Rome/grafo10607.94.lgr N94 E128 M4.947 R11
./instances/Rome/grafo6582.49.lgr N49 E62 M1.244 R5
./instances/Rome/grafo8157.81.lgr N81 E113 M3.847 R14
./instances/Rome/grafo3899.38.lgr N38 E54 M0.997 R5
./instances/Rome/grafo9208.76.lgr N76 E109 M3.198 R10
./instances/Rome/grafo8421.83.lgr N83 E109 M3.397 R9
./instances/Rome/grafo1711.33.lgr N33 E46 M0.761 R2
./instances/Rome/grafo378.14.lgr N14 E17 M0.048 O R0
./instances/Rome/grafo1617.21.lgr N21 E24 M0.084 O R0
./instances/Rome/grafo4942.54.lgr N54 E77 M2.171 R11
./instances/Rome/grafo5912.62.lgr N62 E75 M1.11 R2
./instances/Rome/grafo4888.62.lgr N62 E80 M2.332 R5
./instances/Rome/grafo3331.44.lgr N44 E62 M1.22 R6
./instances/Rome/grafo10589.93.lgr N93 E136 M5.297 R24
./instances/Rome/grafo2882.17.lgr N17 E18 M0.057 O R0
./instances/Rome/grafo1044.23.lgr N23 E25 M0.105 O R0
./instances/Rome/grafo4867.57.lgr N57 E76 M1.882 R4
./instances/Rome/grafo10329.97.lgr N97 E135 M5.572 R17
./instances/Rome/grafo1009.17.lgr N17 E17 M0.089 O R0
./instances/Rome/grafo1576.29.lgr N29 E34 M0.106 O R0
./instances/Rome/grafo10550.100.lgr N100 E124 M3.799 R9
./instances/Rome/grafo10478.94.lgr N94 E122 M4.239 R8
./instances/Rome/grafo183.28.lgr N28 E32 M0.114 O R0
./instances/Rome/grafo10597.95.lgr N95 E117 M3.423 R6
./instances/Rome/grafo4016.54.lgr N54 E65 M0.898 R1
./instances/Rome/grafo11580.93.lgr N93 E126 M4.38 R15
./instances/Rome/grafo8441.72.lgr N72 E92 M2.311 R9
./instances/Rome/grafo1542.49.lgr N49 E59 M0.159 O R0
./instances/Rome/grafo9938.38.lgr N38 E48 M0.143 O R0
./instances/Rome/grafo1420.68.lgr N68 E91 M1.989 R10
./instances/Rome/grafo6888.40.lgr N40 E44 M0.132 O R0
./instances/Rome/grafo1692.16.lgr N16 E17 M0.097 O R0
./instances/Rome/grafo1320.27.lgr N27 E37 M0.539 R1
./instances/Rome/grafo10355.94.lgr N94 E119 M2.126 R9
./instances/Rome/grafo618.13.lgr N13 E18 M0.068 O R0
./instances/Rome/grafo1591.52.lgr N52 E62 M0.88 R1
./instances/Rome/grafo6423.57.lgr N57 E77 M2.145 R6
./instances/Rome/grafo8937.90.lgr N90 E120 M5.092 R11
./instances/Rome/grafo8830.88.lgr N88 E123 M3.217 R13
./instances/Rome/grafo2153.19.lgr N19 E23 M0.08 O R0
./instances/Rome/grafo1997.27.lgr N27 E31 M0.116 O R0
./instances/Rome/grafo6651.54.lgr N54 E67 M1.391 R1
./instances/Rome/grafo10043.32.lgr N32 E38 M0.113 O R0
./instances/Rome/grafo3424.46.lgr N46 E56 M1.112 R3
./instances/Rome/grafo3171.40.lgr N40 E56 M1.024 R5
./instances/Rome/grafo11233.93.lgr N93 E126 M2.692 R13
./instances/Rome/grafo5979.56.lgr N56 E69 M1.105 R2
./instances/Rome/grafo3662.46.lgr N46 E52 M0.151 O R0
./instances/Rome/grafo1400.31.lgr N31 E44 M0.747 R3
./instances/Rome/grafo3985.34.lgr N34 E39 M0.117 O R0
./instances/Rome/grafo1996.26.lgr N26 E32 M0.104 O R0
./instances/Rome/grafo5304.33.lgr N33 E53 M1.04 R7
./instances/Rome/grafo1304.27.lgr N27 E29 M0.109 O R0
./instances/Rome/grafo6036.44.lgr N44 E61 M1.165 R4
./instances/Rome/grafo1182.50.lgr N50 E59 M0.161 O R0
./instances/Rome/grafo5676.39.lgr N39 E50 M0.902 R2
./instances/Rome/grafo9885.41.lgr N41 E54 M0.924 R1
./instances/Rome/grafo3034.29.lgr N29 E40 M0.65 R1
./instances/Rome/grafo6702.52.lgr N52 E73 M1.638 R7
./instances/Rome/grafo3790.51.lgr N51 E74 M2.124 R7
./instances/Rome/grafo7835.61.lgr N61 E82 M1.795 R7
./instances/Rome/grafo1491.48.lgr N48 E62 M1.287 R1
./instances/Rome/grafo8024.85.lgr N85 E110 M2.271 R12
./instances/Rome/grafo1919.21.lgr N21 E25 M0.089 O R0
./instances/Rome/grafo2892.41.lgr N41 E47 M0.129 O R0
./instances/Rome/grafo1384.27.lgr N27 E36 M0.138 O R0
./instances/Rome/grafo4445.59.lgr N59 E81 M1.938 R9
./instances/Rome/grafo9867.32.lgr N32 E33 M0.108 O R0
./instances/Rome/grafo9226.75.lgr N75 E96 M2.546 R8
./instances/Rome/grafo4148.78.lgr N78 E105 M3.283 R12
./instances/Rome/grafo10404.97.lgr N97 E130 M4.908 R16
./instances/Rome/grafo3824.43.lgr N43 E59 M1.147 R6
./instances/Rome/grafo10816.93.lgr N93 E119 M3.892 R9
./instances/Rome/grafo1707.18.lgr N18 E21 M0.1 O R0
./instances/Rome/grafo524.14.lgr N14 E15 M0.047 O R0
./instances/Rome/grafo5417.44.lgr N44 E56 M1.29 R3
./instances/Rome/grafo4619.63.lgr N63 E87 M1.681 R8
./instances/Rome/grafo3738.42.lgr N42 E47 M0.121 O R0
./instances/Rome/grafo1275.26.lgr N26 E27 M0.073 O R0
./instances/Rome/grafo10866.98.lgr N98 E135 M4.985 R15
./instances/Rome/grafo9023.78.lgr N78 E109 M3.345 R11
./instances/Rome/grafo9630.95.lgr N95 E128 M3.638 R15
./instances/Rome/grafo7293.68.lgr N68 E79 M1.31 R2
./instances/Rome/grafo2925.36.lgr N36 E40 M0.133 O R0
./instances/Rome/grafo205.30.lgr N30 E33 M0.089 O R0
./instances/Rome/grafo2625.14.lgr N14 E15 M0.06 O R0
./instances/Rome/grafo4607.82.lgr N82 E108 M3.376 R9
./instances/Rome/grafo767.22.lgr N22 E22 M0.067 O R0
./instances/Rome/grafo11167.37.lgr N37 E48 M0.906 R3
./instances/Rome/grafo2125.16.lgr N16 E18 M0.079 O R0
./instances/Rome/grafo4974.58.lgr N58 E79 M1.77 R9
./instances/Rome/grafo7490.48.lgr N48 E68 M1.807 R7
./instances/Rome/grafo4157.67.lgr N67 E87 M2.552 R8
./instances/Rome/grafo788.16.lgr N16 E25 M0.3 R2
./instances/Rome/grafo1005.11.lgr N11 E11 M0.048 O R0
./instances/Rome/grafo338.15.lgr N15 E16 M0.064 O R0
./instances/Rome/grafo8076.62.lgr N62 E92 M3.001 R10
./instances/Rome/grafo8360.87.lgr N87 E105 M2.815 R4
./instances/Rome/grafo8732.88.lgr N88 E110 M2.682 R10
./instances/Rome/grafo9770.79.lgr N79 E106 M3.143 R8
./instances/Rome/grafo7278.42.lgr N42 E58 M1.293 R2
./instances/Rome/grafo9230.83.lgr N83 E120 M3.954 R22
./instances/Rome/grafo691.12.lgr N12 E12 M0.055 O R0
./instances/Rome/grafo8304.85.lgr N85 E123 M5.302 R19
./instances/Rome/grafo2952.38.lgr N38 E45 M0.126 O R0
./instances/Rome/grafo4868.78.lgr N78 E114 M3.67 R16
./instances/Rome/grafo3255.40.lgr N40 E46 M0.152 O R0
./instances/Rome/grafo6555.50.lgr N50 E63 M1.016 R5
./instances/Rome/grafo11330.35.lgr N35 E40 M0.279 R1
./instances/Rome/grafo6031.58.lgr N58 E82 M1.948 R8
./instances/Rome/grafo8616.76.lgr N76 E98 M3.176 R7
./instances/Rome/grafo5026.52.lgr N52 E70 M1.726 R9
./instances/Rome/grafo7221.99.lgr N99 E141 M5.667 R20
./instances/Rome/grafo10529.98.lgr N98 E131 M4.917 R13
./instances/Rome/grafo10269.99.lgr N99 E138 M3.864 R19
./instances/Rome/grafo9676.89.lgr N89 E124 M2.444 R13
./instances/Rome/grafo6272.67.lgr N67 E73 M0.191 O R0
./instances/Rome/grafo5828.43.lgr N43 E52 M0.779 R2
./instances/Rome/grafo321.15.lgr N15 E15 M0.06 O R0
./instances/Rome/grafo4806.49.lgr N49 E63 M1.202 R2
./instances/Rome/grafo1339.28.lgr N28 E41 M0.612 R4
./instances/Rome/grafo3317.36.lgr N36 E46 M0.851 R1
./instances/Rome/grafo9331.85.lgr N85 E111 M3.112 R9
./instances/Rome/grafo240.11.lgr N11 E18 M0.077 O R0
./instances/Rome/grafo5548.42.lgr N42 E51 M0.648 R1
./instances/Rome/grafo8155.61.lgr N61 E89 M2.48 R10
./instances/Rome/grafo4198.59.lgr N59 E75 M1.766 R3
./instances/Rome/grafo8734.89.lgr N89 E109 M2.675 R8
./instances/Rome/grafo1023.11.lgr N11 E11 M0.044 O R0
./instances/Rome/grafo3077.72.lgr N72 E92 M2.448 R6
./instances/Rome/grafo5077.56.lgr N56 E79 M2.126 R5
./instances/Rome/grafo11506.91.lgr N91 E124 M4.307 R13
./instances/Rome/grafo6958.76.lgr N76 E107 M3.205 R17
./instances/Rome/grafo10061.99.lgr N99 E131 M4.361 R17
./instances/Rome/grafo10198.94.lgr N94 E121 M3.824 R6
./instances/Rome/grafo7920.77.lgr N77 E95 M1.889 R2
./instances/Rome/grafo9981.38.lgr N38 E45 M0.126 O R0
./instances/Rome/grafo4955.59.lgr N59 E73 M1.577 R6
./instances/Rome/grafo11338.92.lgr N92 E122 M4.786 R11
./instances/Rome/grafo5688.34.lgr N34 E44 M0.85 R1
./instances/Rome/grafo7430.43.lgr N43 E70 M1.191 R10
./instances/Rome/grafo2665.12.lgr N12 E12 M0.05 O R0
./instances/Rome/grafo11287.93.lgr N93 E131 M4.676 R20
./instances/Rome/grafo246.11.lgr N11 E10 M0.044 O R0
./instances/Rome/grafo10628.96.lgr N96 E124 M2.855 R11
./instances/Rome/grafo5421.34.lgr N34 E41 M0.647 R3
./instances/Rome/grafo11503.39.lgr N39 E47 M0.133 O R0
./instances/Rome/grafo2095.29.lgr N29 E35 M0.524 R1
./instances/Rome/grafo5909.47.lgr N47 E63 M1.114 R3
./instances/Rome/grafo7413.44.lgr N44 E67 M1.374 R7
./instances/Rome/grafo8678.73.lgr N73 E108 M3.641 R17
./instances/Rome/grafo11204.99.lgr N99 E143 M5.93 R23
./instances/Rome/grafo5916.44.lgr N44 E55 M0.641 R2
./instances/Rome/grafo2259.14.lgr N14 E14 M0.051 O R0
./instances/Rome/grafo5736.37.lgr N37 E48 M0.891 R3
./instances/Rome/grafo6916.42.lgr N42 E52 M0.127 O R0
./instances/Rome/grafo11027.92.lgr N92 E122 M5.281 R8
./instances/Rome/grafo11235.35.lgr N35 E44 M0.116 O R0
./instances/Rome/grafo432.19.lgr N19 E20 M0.092 O R0
./instances/Rome/grafo9189.77.lgr N77 E102 M3.166 R11
./instances/Rome/grafo10538.100.lgr N100 E141 M6.392 R18
./instances/Rome/grafo2857.27.lgr N27 E31 M0.089 O R0
./instances/Rome/grafo6090.78.lgr N78 E94 M2.158 R5
./instances/Rome/grafo4443.60.lgr N60 E83 M2.57 R10
./instances/Rome/grafo8753.91.lgr N91 E125 M3.524 R19
./instances/Rome/grafo3833.55.lgr N55 E68 M0.951 R3
./instances/Rome/grafo5716.40.lgr N40 E54 M1.018 R6
./instances/Rome/grafo10554.93.lgr N93 E110 M2.751 R3
./instances/Rome/grafo5311.54.lgr N54 E74 M1.643 R4
./instances/Rome/grafo6657.59.lgr N59 E79 M2.216 R6
./instances/Rome/grafo9369.69.lgr N69 E89 M2.452 R8
./instances/Rome/grafo3355.55.lgr N55 E67 M0.927 R2
./instances/Rome/grafo6677.37.lgr N37 E43 M0.122 O R0
./instances/Rome/grafo2782.17.lgr N17 E19 M0.075 O R0
./instances/Rome/grafo10436.95.lgr N95 E145 M6.287 R31
./instances/Rome/grafo8743.87.lgr N87 E116 M4.933 R10
./instances/Rome/grafo8859.89.lgr N89 E102 M2.027 R2
./instances/Rome/grafo6578.38.lgr N38 E53 M1.071 R4
./instances/Rome/grafo7077.53.lgr N53 E73 M1.161 R7
./instances/Rome/grafo9324.66.lgr N66 E106 M3.504 R24
./instances/Rome/grafo7176.49.lgr N49 E59 M1.282 R3
./instances/Rome/grafo10233.34.lgr N34 E39 M0.124 O R0
./instances/Rome/grafo2166.20.lgr N20 E28 M0.434 R1
./instances/Rome/grafo11660.34.lgr N34 E36 M0.119 O R0
./instances/Rome/grafo7622.45.lgr N45 E62 M1.25 R3
./instances/Rome/grafo4653.62.lgr N62 E95 M3.279 R13
./instances/Rome/grafo2674.18.lgr N18 E23 M0.302 R1
./instances/Rome/grafo2747.16.lgr N16 E19 M0.103 O R0
./instances/Rome/grafo2815.35.lgr N35 E43 M0.684 R1
./instances/Rome/grafo3621.40.lgr N40 E50 M0.755 R1
./instances/Rome/grafo5315.37.lgr N37 E55 M1.351 R6
./instances/Rome/grafo6573.77.lgr N77 E92 M1.908 R3
./instances/Rome/grafo8706.86.lgr N86 E113 M2.482 R15
./instances/Rome/grafo10152.96.lgr N96 E125 M4.542 R13
./instances/Rome/grafo8070.68.lgr N68 E98 M3.043 R12
./instances/Rome/grafo4435.54.lgr N54 E69 M1.598 R2
./instances/Rome/grafo8387.70.lgr N70 E91 M2.505 R8
./instances/Rome/grafo10795.32.lgr N32 E35 M0.112 O R0
./instances/Rome/grafo1671.17.lgr N17 E17 M0.053 O R0
./instances/Rome/grafo4079.53.lgr N53 E62 M0.771 R2
./instances/Rome/grafo7444.43.lgr N43 E55 M0.976 R3
./instances/Rome/grafo11587.37.lgr N37 E49 M1.134 R1
./instances/Rome/grafo7583.42.lgr N42 E56 M0.98 R4
./instances/Rome/grafo1655.26.lgr N26 E32 M0.111 O R0
./instances/Rome/grafo630.21.lgr N21 E28 M0.093 O R0
./instances/Rome/grafo4394.55.lgr N55 E76 M2.253 R7
./instances/Rome/grafo11522.31.lgr N31 E36 M0.117 O R0
./instances/Rome/grafo3126.39.lgr N39 E60 M1.203 R4
./instances/Rome/grafo872.24.lgr N24 E28 M0.087 O R0
./instances/Rome/grafo4902.83.lgr N83 E106 M2.508 R10
./instances/Rome/grafo8813.88.lgr N88 E125 M4.043 R20
./instances/Rome/grafo3312.39.lgr N39 E49 M0.551 R3
./instances/Rome/grafo5393.73.lgr N73 E94 M2.643 R7
./instances/Rome/grafo917.17.lgr N17 E20 M0.093 O R0
./instances/Rome/grafo11491.96.lgr N96 E125 M3.306 R14
./instances/Rome/grafo1619.60.lgr N60 E75 M1.561 R3
./instances/Rome/grafo3885.40.lgr N40 E51 M0.965 R1
./instances/Rome/grafo3837.37.lgr N37 E52 M0.86 R5
./instances/Rome/grafo5511.43.lgr N43 E63 M1.491 R8
./instances/Rome/grafo8438.67.lgr N67 E99 M3.215 R13
./instances/Rome/grafo6769.61.lgr N61 E83 M1.976 R8
./instances/Rome/grafo9949.91.lgr N91 E119 M3.546 R12
./instances/Rome/grafo486.13.lgr N13 E16 M0.066 O R0
./instances/Rome/grafo6474.46.lgr N46 E59 M1.014 R2
./instances/Rome/grafo5977.35.lgr N35 E45 M0.757 R1
./instances/Rome/grafo11164.40.lgr N40 E49 M0.863 R2
./instances/Rome/grafo1073.51.lgr N51 E64 M1.155 R3
./instances/Rome/grafo9432.89.lgr N89 E122 M4.233 R13
./instances/Rome/grafo155.10.lgr N10 E10 M0.042 O R0
./instances/Rome/grafo11497.36.lgr N36 E54 M1.279 R8
./instances/Rome/grafo5721.49.lgr N49 E64 M1.228 R2
./instances/Rome/grafo845.16.lgr N16 E17 M0.071 O R0
./instances/Rome/grafo10405.97.lgr N97 E145 M5.602 R26
./instances/Rome/grafo1946.31.lgr N31 E38 M0.584 R1
./instances/Rome/grafo6146.79.lgr N79 E106 M3.088 R10
./instances/Rome/grafo4409.56.lgr N56 E67 M1.003 R3
./instances/Rome/grafo2020.35.lgr N35 E43 M0.118 O R0
./instances/Rome/grafo8557.90.lgr N90 E112 M2.832 R6
./instances/Rome/grafo5523.34.lgr N34 E40 M0.134 O R0
./instances/Rome/grafo4591.59.lgr N59 E83 M2.49 R7
./instances/Rome/grafo1503.22.lgr N22 E26 M0.087 O R0
./instances/Rome/grafo3419.44.lgr N44 E51 M0.71 R1
./instances/Rome/grafo2880.16.lgr N16 E18 M0.045 O R0
./instances/Rome/grafo3074.26.lgr N26 E37 M0.461 R3
./instances/Rome/grafo3282.36.lgr N36 E40 M0.124 O R0
./instances/Rome/grafo6450.37.lgr N37 E46 M0.745 R2
./instances/Rome/grafo2922.20.lgr N20 E24 M0.082 O R0
./instances/Rome/grafo11384.30.lgr N30 E34 M0.099 O R0
./instances/Rome/grafo8276.60.lgr N60 E74 M1.553 R4
./instances/Rome/grafo7522.46.lgr N46 E68 M1.703 R10
./instances/Rome/grafo3224.98.lgr N98 E141 M6.016 R27
./instances/Rome/grafo8388.72.lgr N72 E102 M3.421 R12
./instances/Rome/grafo7665.42.lgr N42 E67 M1.018 R11
./instances/Rome/grafo9799.70.lgr N70 E105 M3.177 R19
./instances/Rome/grafo5679.60.lgr N60 E76 M1.782 R4
./instances/Rome/grafo7763.57.lgr N57 E83 M2.673 R8
./instances/Rome/grafo9522.79.lgr N79 E105 M2.707 R13
./instances/Rome/grafo3037.23.lgr N23 E32 M0.102 O R0
./instances/Rome/grafo3420.41.lgr N41 E51 M0.566 R2
./instances/Rome/grafo5884.55.lgr N55 E79 M2.248 R8
./instances/Rome/grafo1938.12.lgr N12 E15 M0.055 O R0
./instances/Rome/grafo4884.63.lgr N63 E86 M2.298 R7
./instances/Rome/grafo6024.36.lgr N36 E44 M0.126 O R0
./instances/Rome/grafo11042.94.lgr N94 E129 M3.621 R20
./instances/Rome/grafo7555.45.lgr N45 E58 M1.116 R2
./instances/Rome/grafo2155.33.lgr N33 E40 M0.507 R1
./instances/Rome/grafo3411.52.lgr N52 E68 M1.622 R5
./instances/Rome/grafo3904.57.lgr N57 E67 M1.073 R1
./instances/Rome/grafo10993.95.lgr N95 E130 M5.162 R17
./instances/Rome/grafo8827.64.lgr N64 E90 M2.363 R9
./instances/Rome/grafo6730.38.lgr N38 E54 M1.108 R5
./instances/Rome/grafo7720.44.lgr N44 E61 M1.112 R4
./instances/Rome/grafo972.18.lgr N18 E19 M0.083 O R0
./instances/Rome/grafo5556.34.lgr N34 E39 M0.685 R1
./instances/Rome/grafo2304.38.lgr N38 E51 M0.91 R2
./instances/Rome/grafo223.12.lgr N12 E11 M0.049 O R0
./instances/Rome/grafo5395.33.lgr N33 E46 M0.918 R3
./instances/Rome/grafo9365.63.lgr N63 E83 M2.399 R6
./instances/Rome/grafo2944.12.lgr N12 E14 M0.031 O R0
./instances/Rome/grafo8572.62.lgr N62 E87 M2.296 R10
./instances/Rome/grafo1654.10.lgr N10 E14 M0.071 O R0
./instances/Rome/grafo6334.84.lgr N84 E103 M1.368 R4
./instances/Rome/grafo8761.89.lgr N89 E117 M4.59 R12
./instances/Rome/grafo11618.41.lgr N41 E48 M0.139 O R0
./instances/Rome/grafo7856.80.lgr N80 E117 M3.618 R19
./instances/Rome/grafo7806.63.lgr N63 E83 M1.76 R6
./instances/Rome/grafo6516.35.lgr N35 E46 M0.659 R3
./instances/Rome/grafo10341.41.lgr N41 E50 M0.146 O R0
./instances/Rome/grafo1485.23.lgr N23 E22 M0.067 O R0
./instances/Rome/grafo11360.32.lgr N32 E37 M0.102 O R0
./instances/Rome/grafo9472.68.lgr N68 E92 M2.971 R8
./instances/Rome/grafo9283.66.lgr N66 E90 M2.751 R2
./instances/Rome/grafo655.23.lgr N23 E23 M0.07 O R0
./instances/Rome/grafo9950.100.lgr N100 E128 M2.721 R11
./instances/Rome/grafo3889.41.lgr N41 E55 M0.934 R4
./instances/Rome/grafo2378.21.lgr N21 E25 M0.319 R1
./instances/Rome/grafo7849.77.lgr N77 E113 M4.552 R17
./instances/Rome/grafo2745.17.lgr N17 E19 M0.084 O R0
./instances/Rome/grafo9515.67.lgr N67 E89 M2.155 R8
./instances/Rome/grafo8688.89.lgr N89 E123 M5.096 R15
./instances/Rome/grafo3194.59.lgr N59 E67 M1.053 R3
./instances/Rome/grafo1528.50.lgr N50 E56 M0.145 O R0
./instances/Rome/grafo10999.92.lgr N92 E129 M4.163 R21
./instances/Rome/grafo869.10.lgr N10 E10 M0.035 O R0
./instances/Rome/grafo1071.10.lgr N10 E10 M0.054 O R0
./instances/Rome/grafo10302.96.lgr N96 E130 M4.932 R16
./instances/Rome/grafo1425.60.lgr N60 E77 M1.905 R4
./instances/Rome/grafo5622.37.lgr N37 E43 M0.515 R1
./instances/Rome/grafo10432.99.lgr N99 E146 M5.726 R26
./instances/Rome/grafo7473.35.lgr N35 E41 M0.118 O R0
./instances/Rome/grafo7633.43.lgr N43 E58 M1.202 R2
./instances/Rome/grafo11601.33.lgr N33 E34 M0.078 O R0
./instances/Rome/grafo7484.43.lgr N43 E49 M0.306 R1
./instances/Rome/grafo4092.38.lgr N38 E49 M0.919 R3
./instances/Rome/grafo6894.51.lgr N51 E68 M1.559 R2
./instances/Rome/grafo8200.76.lgr N76 E102 M2.589 R13
./instances/Rome/grafo7791.62.lgr N62 E83 M2.171 R8
./instances/Rome/grafo2197.13.lgr N13 E14 M0.058 O R0
./instances/Rome/grafo7079.41.lgr N41 E58 M1.355 R9
./instances/Rome/grafo10424.93.lgr N93 E120 M3.917 R10
./instances/Rome/grafo1103.24.lgr N24 E28 M0.057 O R0
./instances/Rome/grafo8904.92.lgr N92 E124 M2.809 R18
./instances/Rome/grafo9798.76.lgr N76 E91 M1.312 R6
./instances/Rome/grafo4217.54.lgr N54 E75 M2.016 R7
./instances/Rome/grafo1826.19.lgr N19 E27 M0.099 O R0
./instances/Rome/grafo10130.97.lgr N97 E138 M4.71 R22
./instances/Rome/grafo7581.39.lgr N39 E51 M0.963 R1
./instances/Rome/grafo7233.37.lgr N37 E49 M0.948 R1
./instances/Rome/grafo4892.61.lgr N61 E79 M1.794 R5
./instances/Rome/grafo7332.49.lgr N49 E88 M2.511 R23
./instances/Rome/grafo621.19.lgr N19 E27 M0.088 O R0
./instances/Rome/grafo3806.47.lgr N47 E52 M0.145 O R0
./instances/Rome/grafo6662.46.lgr N46 E64 M1.264 R5
./instances/Rome/grafo1580.28.lgr N28 E34 M0.114 O R0
./instances/Rome/grafo3602.44.lgr N44 E53 M0.124 O R0
./instances/Rome/grafo9002.63.lgr N63 E87 M2.114 R7
./instances/Rome/grafo379.15.lgr N15 E17 M0.046 O R0
./instances/Rome/grafo742.13.lgr N13 E15 M0.053 O R0
./instances/Rome/grafo6014.44.lgr N44 E59 M1.011 R5
./instances/Rome/grafo3425.41.lgr N41 E52 M0.13 O R0
./instances/Rome/grafo6240.43.lgr N43 E53 M0.631 R1
./instances/Rome/grafo6288.41.lgr N41 E62 M1.408 R7
./instances/Rome/grafo6951.41.lgr N41 E54 M0.949 R2
./instances/Rome/grafo6111.33.lgr N33 E40 M0.786 R1
./instances/Rome/grafo8599.83.lgr N83 E113 M3.979 R11
./instances/Rome/grafo5138.45.lgr N45 E62 M1.22 R6
./instances/Rome/grafo1460.50.lgr N50 E62 M0.141 O R0
./instances/Rome/grafo8480.91.lgr N91 E116 M3.056 R10
./instances/Rome/grafo1334.30.lgr N30 E39 M0.088 O R0
./instances/Rome/grafo10270.93.lgr N93 E134 M5.281 R26
./instances/Rome/grafo367.14.lgr N14 E14 M0.055 O R0
./instances/Rome/grafo1807.12.lgr N12 E17 M0.163 R1
./instances/Rome/grafo7339.46.lgr N46 E52 M0.678 R1
./instances/Rome/grafo1025.15.lgr N15 E16 M0.046 O R0
./instances/Rome/grafo7753.40.lgr N40 E59 M1.201 R8
./instances/Rome/grafo2873.21.lgr N21 E25 M0.09 O R0
./instances/Rome/grafo10211.92.lgr N92 E119 M3.724 R8
./instances/Rome/grafo1758.37.lgr N37 E45 M0.122 O R0
./instances/Rome/grafo9341.73.lgr N73 E100 M2.751 R11
./instances/Rome/grafo5690.74.lgr N74 E89 M1.381 R2
./instances/Rome/grafo5747.40.lgr N40 E50 M0.951 R2
./instances/Rome/grafo4637.63.lgr N63 E85 M2.32 R7
./instances/Rome/grafo7672.37.lgr N37 E46 M0.137 O R0
./instances/Rome/grafo3796.44.lgr N44 E62 M0.954 R6
./instances/Rome/grafo10737.99.lgr N99 E142 M5.727 R21
./instances/Rome/grafo2607.12.lgr N12 E15 M0.078 O R0
./instances/Rome/grafo3160.48.lgr N48 E63 M1.244 R5
./instances/Rome/grafo4970.57.lgr N57 E80 M1.724 R8
./instances/Rome/grafo2377.15.lgr N15 E15 M0.066 O R0
./instances/Rome/grafo6325.42.lgr N42 E51 M0.857 R2
./instances/Rome/grafo4923.63.lgr N63 E72 M0.962 R1
./instances/Rome/grafo1691.16.lgr N16 E19 M0.077 O R0
./instances/Rome/grafo4180.57.lgr N57 E82 M2.471 R8
./instances/Rome/grafo9762.78.lgr N78 E106 M3.345 R13
./instances/Rome/grafo5477.42.lgr N42 E50 M0.64 R1
./instances/Rome/grafo4108.41.lgr N41 E52 M0.78 R3
./instances/Rome/grafo2120.13.lgr N13 E20 M0.26 R1
./instances/Rome/grafo1266.23.lgr N23 E25 M0.072 O R0
./instances/Rome/grafo10210.92.lgr N92 E118 M3.879 R8
./instances/Rome/grafo10237.100.lgr N100 E141 M5.534 R23
./instances/Rome/grafo1084.11.lgr N11 E10 M0.052 O R0
./instances/Rome/grafo3977.37.lgr N37 E45 M0.646 R1
./instances/Rome/grafo1050.18.lgr N18 E28 M0.387 R1
./instances/Rome/grafo385.17.lgr N17 E24 M0.347 R1
./instances/Rome/grafo757.16.lgr N16 E19 M0.067 O R0
./instances/Rome/grafo1055.19.lgr N19 E29 M0.098 O R0
./instances/Rome/grafo7503.44.lgr N44 E58 M0.838 R7
./instances/Rome/grafo9489.83.lgr N83 E110 M3.05 R12
./instances/Rome/grafo7337.45.lgr N45 E62 M1.163 R4
./instances/Rome/grafo6775.50.lgr N50 E63 M1.026 R2
./instances/Rome/grafo10235.39.lgr N39 E53 M1.016 R1
./instances/Rome/grafo9000.64.lgr N64 E84 M2.618 R8
./instances/Rome/grafo5015.80.lgr N80 E96 M2.161 R2
./instances/Rome/grafo9631.76.lgr N76 E107 M2.41 R12
./instances/Rome/grafo4644.84.lgr N84 E121 M4.798 R17
./instances/Rome/grafo7163.44.lgr N44 E56 M1.101 R3
./instances/Rome/grafo3164.38.lgr N38 E48 M0.122 O R0
./instances/Rome/grafo2389.39.lgr N39 E48 M0.439 R2
./instances/Rome/grafo7860.82.lgr N82 E113 M3.189 R12
./instances/Rome/grafo5821.33.lgr N33 E43 M0.814 R1
./instances/Rome/grafo9381.79.lgr N79 E104 M3.331 R11
./instances/Rome/grafo5852.35.lgr N35 E50 M1.044 R4
./instances/Rome/grafo8940.88.lgr N88 E109 M3.019 R4
./instances/Rome/grafo3248.43.lgr N43 E61 M1.189 R4
./instances/Rome/grafo306.18.lgr N18 E25 M0.348 R3
./instances/Rome/grafo9714.66.lgr N66 E90 M2.536 R7
./instances/Rome/grafo2260.14.lgr N14 E15 M0.07 O R0
./instances/Rome/grafo7680.40.lgr N40 E55 M1.024 R3
./instances/Rome/grafo296.28.lgr N28 E36 M0.11 O R0
./instances/Rome/grafo1387.56.lgr N56 E70 M0.168 O R0
./instances/Rome/grafo9709.86.lgr N86 E121 M2.887 R16
./instances/Rome/grafo3258.42.lgr N42 E58 M0.946 R4
./instances/Rome/grafo10234.39.lgr N39 E51 M0.89 R3
./instances/Rome/grafo9756.68.lgr N68 E86 M1.872 R6
./instances/Rome/grafo8477.89.lgr N89 E123 M4.365 R19
./instances/Rome/grafo5498.34.lgr N34 E41 M0.124 O R0
./instances/Rome/grafo9222.82.lgr N82 E113 M3.618 R13
./instances/Rome/grafo8458.75.lgr N75 E96 M2.564 R5
./instances/Rome/grafo11678.34.lgr N34 E40 M0.135 O R0
./instances/Rome/grafo11123.32.lgr N32 E38 M0.125 O R0
./instances/Rome/grafo3814.39.lgr N39 E46 M0.4 R1
./instances/Rome/grafo8667.96.lgr N96 E130 M5.422 R11
./instances/Rome/grafo3046.25.lgr N25 E29 M0.103 O R0
./instances/Rome/grafo9191.69.lgr N69 E90 M2.014 R10
./instances/Rome/grafo5298.43.lgr N43 E56 M1.19 R4
./instances/Rome/grafo6996.38.lgr N38 E51 M0.84 R3
./instances/Rome/grafo1134.11.lgr N11 E12 M0.087 O R0
./instances/Rome/grafo7975.81.lgr N81 E98 M2.511 R6
./instances/Rome/grafo4199.64.lgr N64 E86 M2.312 R7
./instances/Rome/grafo10500.91.lgr N91 E120 M2.967 R11
./instances/Rome/grafo10475.98.lgr N98 E125 M3.6 R10
./instances/Rome/grafo5944.44.lgr N44 E57 M0.169 O R0
./instances/Rome/grafo6771.46.lgr N46 E55 M0.157 O R0
./instances/Rome/grafo6826.36.lgr N36 E43 M0.58 R1
./instances/Rome/grafo1616.30.lgr N30 E37 M0.121 O R0
./instances/Rome/grafo11265.33.lgr N33 E37 M0.111 O R0
./instances/Rome/grafo5436.42.lgr N42 E59 M1.125 R6
./instances/Rome/grafo11386.34.lgr N34 E46 M0.564 R3
./instances/Rome/grafo7987.79.lgr N79 E106 M3.031 R15
./instances/Rome/grafo3279.45.lgr N45 E62 M1.366 R8
./instances/Rome/grafo8188.62.lgr N62 E89 M2.473 R15
./instances/Rome/grafo122.12.lgr N12 E11 M0.047 O R0
./instances/Rome/grafo9654.74.lgr N74 E94 M2.88 R7
./instances/Rome/grafo8064.77.lgr N77 E107 M3.247 R14
./instances/Rome/grafo700.14.lgr N14 E13 M0.049 O R0
./instances/Rome/grafo2408.18.lgr N18 E25 M0.315 R2
./instances/Rome/grafo11281.34.lgr N34 E42 M0.128 O R0
./instances/Rome/grafo7933.62.lgr N62 E79 M1.908 R4
./instances/Rome/grafo10802.37.lgr N37 E48 M0.989 R2
./instances/Rome/grafo8810.88.lgr N88 E119 M5.796 R7
./instances/Rome/grafo4054.40.lgr N40 E53 M1.169 R3
./instances/Rome/grafo3202.35.lgr N35 E47 M0.734 R3
./instances/Rome/grafo7870.61.lgr N61 E79 M1.419 R6
./instances/Rome/grafo6948.38.lgr N38 E44 M0.144 O R0
./instances/Rome/grafo8381.75.lgr N75 E93 M1.92 R6
./instances/Rome/grafo7261.42.lgr N42 E62 M1.281 R4
./instances/Rome/grafo3752.38.lgr N38 E46 M0.742 R1
./instances/Rome/grafo10471.94.lgr N94 E125 M4.5 R11
./instances/Rome/grafo1193.26.lgr N26 E28 M0.064 O R0
./instances/Rome/grafo6841.43.lgr N43 E56 M0.668 R5
./instances/Rome/grafo5669.43.lgr N43 E55 M0.994 R2
./instances/Rome/grafo4706.58.lgr N58 E83 M2.149 R12
./instances/Rome/grafo4606.64.lgr N64 E82 M2.008 R7
./instances/Rome/grafo2409.15.lgr N15 E18 M0.085 O R0
./instances/Rome/grafo7342.44.lgr N44 E55 M0.739 R2
./instances/Rome/grafo4388.81.lgr N81 E118 M3.713 R18
./instances/Rome/grafo4397.74.lgr N74 E104 M2.414 R17
./instances/Rome/grafo3461.37.lgr N37 E59 M1.337 R8
./instances/Rome/grafo11417.37.lgr N37 E49 M0.757 R1
./instances/Rome/grafo10502.91.lgr N91 E136 M5.881 R22
./instances/Rome/grafo8770.86.lgr N86 E107 M2.135 R4
./instances/Rome/grafo539.22.lgr N22 E34 M0.604 R4
./instances/Rome/grafo1976.32.lgr N32 E43 M0.634 R2
./instances/Rome/grafo5330.48.lgr N48 E67 M1.413 R6
./instances/Rome/grafo5650.78.lgr N78 E106 M3.232 R9
./instances/Rome/grafo9026.87.lgr N87 E107 M2.484 R6
./instances/Rome/grafo1863.21.lgr N21 E26 M0.074 O R0
./instances/Rome/grafo6420.39.lgr N39 E57 M1.215 R7
./instances/Rome/grafo2402.36.lgr N36 E38 M0.133 O R0
./instances/Rome/grafo6814.47.lgr N47 E64 M0.899 R8
./instances/Rome/grafo7689.37.lgr N37 E44 M0.102 O R0
./instances/Rome/grafo1004.11.lgr N11 E12 M0.043 O R0
./instances/Rome/grafo7344.39.lgr N39 E51 M0.83 R2
./instances/Rome/grafo5847.35.lgr N35 E41 M0.109 O R0
./instances/Rome/grafo844.12.lgr N12 E18 M0.064 O R0
./instances/Rome/grafo2746.38.lgr N38 E44 M0.126 O R0
./instances/Rome/grafo9037.70.lgr N70 E95 M1.929 R12
./instances/Rome/grafo890.13.lgr N13 E16 M0.077 O R0
./instances/Rome/grafo3261.39.lgr N39 E44 M0.126 O R0
./instances/Rome/grafo4470.73.lgr N73 E95 M2.862 R10
./instances/Rome/grafo10627.96.lgr N96 E133 M5.932 R15
./instances/Rome/grafo2375.19.lgr N19 E35 M0.44 R3
./instances/Rome/grafo11511.35.lgr N35 E36 M0.084 O R0
./instances/Rome/grafo3935.64.lgr N64 E85 M2.174 R6
./instances/Rome/grafo10298.97.lgr N97 E143 M6.097 R25
./instances/Rome/grafo6457.58.lgr N58 E84 M2.365 R12
./instances/Rome/grafo263.11.lgr N11 E11 M0.052 O R0
./instances/Rome/grafo3610.57.lgr N57 E80 M2.225 R12
./instances/Rome/grafo9870.35.lgr N35 E43 M0.13 O R0
./instances/Rome/grafo333.19.lgr N19 E22 M0.089 O R0
./instances/Rome/grafo2864.39.lgr N39 E57 M1.246 R6
./instances/Rome/grafo5489.78.lgr N78 E95 M2.255 R4
./instances/Rome/grafo6409.40.lgr N40 E53 M1.011 R2
./instances/Rome/grafo9089.73.lgr N73 E102 M3.301 R14
./instances/Rome/grafo3476.42.lgr N42 E60 M1.451 R5
./instances/Rome/grafo1441.71.lgr N71 E92 M2.389 R7
./instances/Rome/grafo10209.99.lgr N99 E145 M5.863 R28
./instances/Rome/grafo6196.42.lgr N42 E69 M1.891 R9
./instances/Rome/grafo3645.35.lgr N35 E52 M0.922 R4
./instances/Rome/grafo7253.39.lgr N39 E51 M0.869 R5
./instances/Rome/grafo9513.74.lgr N74 E100 M3.401 R7
./instances/Rome/grafo7109.87.lgr N87 E112 M3.444 R10
./instances/Rome/grafo5073.78.lgr N78 E100 M3.025 R8
./instances/Rome/grafo8907.97.lgr N97 E125 M3.52 R10
./instances/Rome/grafo203.13.lgr N13 E14 M0.055 O R0
./instances/Rome/grafo1810.30.lgr N30 E40 M0.112 O R0
./instances/Rome/grafo3737.54.lgr N54 E77 M2.151 R10
./instances/Rome/grafo6333.42.lgr N42 E54 M0.96 R1
./instances/Rome/grafo3661.46.lgr N46 E56 M0.991 R1
./instances/Rome/grafo11305.99.lgr N99 E129 M3.999 R13
./instances/Rome/grafo7730.51.lgr N51 E67 M1.447 R5
./instances/Rome/grafo8302.81.lgr N81 E101 M2.405 R8
./instances/Rome/grafo6480.38.lgr N38 E50 M0.969 R3
./instances/Rome/grafo11201.99.lgr N99 E136 M5.295 R20
./instances/Rome/grafo10246.96.lgr N96 E133 M2.874 R22
./instances/Rome/grafo4550.65.lgr N65 E91 M2.605 R9
./instances/Rome/grafo10066.40.lgr N40 E53 M0.995 R5
./instances/Rome/grafo10690.96.lgr N96 E116 M3.299 R9
./instances/Rome/grafo8762.86.lgr N86 E116 M3.717 R16
./instances/Rome/grafo4746.67.lgr N67 E92 M2.824 R9
./instances/Rome/grafo1112.16.lgr N16 E23 M0.08 O R0
./instances/Rome/grafo1925.35.lgr N35 E36 M0.097 O R0
./instances/Rome/grafo412.23.lgr N23 E27 M0.105 O R0
./instances/Rome/grafo3710.43.lgr N43 E52 M0.848 R2
./instances/Rome/grafo727.13.lgr N13 E19 M0.085 O R0
./instances/Rome/grafo11079.39.lgr N39 E48 M0.121 O R0
./instances/Rome/grafo8239.65.lgr N65 E94 M2.441 R11
./instances/Rome/grafo9361.65.lgr N65 E81 M2.313 R7
./instances/Rome/grafo10590.96.lgr N96 E118 M2.962 R4
./instances/Rome/grafo4631.63.lgr N63 E96 M3.279 R12
./instances/Rome/grafo235.13.lgr N13 E12 M0.056 O R0
./instances/Rome/grafo1401.45.lgr N45 E53 M0.137 O R0
./instances/Rome/grafo348.20.lgr N20 E21 M0.081 O R0
./instances/Rome/grafo8534.84.lgr N84 E119 M4.568 R17
./instances/Rome/grafo1102.29.lgr N29 E29 M0.111 O R0
./instances/Rome/grafo5540.75.lgr N75 E95 M2.702 R12
./instances/Rome/grafo6740.50.lgr N50 E66 M1.087 R2
./instances/Rome/grafo2867.12.lgr N12 E16 M0.074 O R0
./instances/Rome/grafo6904.49.lgr N49 E63 M1.157 R3
./instances/Rome/grafo1703.18.lgr N18 E20 M0.084 O R0
./instances/Rome/grafo10587.94.lgr N94 E119 M4.398 R11
./instances/Rome/grafo168.31.lgr N31 E40 M0.094 O R0
./instances/Rome/grafo9385.63.lgr N63 E83 M2.674 R5
./instances/Rome/grafo11147.100.lgr N100 E126 M4.715 R8
./instances/Rome/grafo3188.56.lgr N56 E76 M1.944 R7
./instances/Rome/grafo7565.57.lgr N57 E71 M1.551 R3
./instances/Rome/grafo10544.93.lgr N93 E120 M4.65 R6
./instances/Rome/grafo9809.67.lgr N67 E88 M2.106 R5
./instances/Rome/grafo4608.83.lgr N83 E114 M3.787 R15
./instances/Rome/grafo7230.61.lgr N61 E95 M3.395 R14
./instances/Rome/grafo8479.74.lgr N74 E87 M1.806 R5
./instances/Rome/grafo3117.38.lgr N38 E51 M1.042 R1
./instances/Rome/grafo2679.17.lgr N17 E19 M0.08 O R0
./instances/Rome/grafo7117.42.lgr N42 E55 M1.022 R4
./instances/Rome/grafo7539.37.lgr N37 E49 M0.814 R3
./instances/Rome/grafo8346.83.lgr N83 E106 M2.233 R12
./instances/Rome/grafo9919.32.lgr N32 E32 M0.056 O R0
./instances/Rome/grafo6266.44.lgr N44 E60 M1.085 R6
./instances/Rome/grafo7550.51.lgr N51 E66 M1.026 R6
./instances/Rome/grafo3864.35.lgr N35 E42 M0.651 R2
./instances/Rome/grafo7099.45.lgr N45 E56 M1.048 R2
./instances/Rome/grafo4090.43.lgr N43 E62 M1.39 R5
./instances/Rome/grafo4718.64.lgr N64 E97 M3.626 R13
./instances/Rome/grafo11659.37.lgr N37 E42 M0.126 O R0
./instances/Rome/grafo841.14.lgr N14 E13 M0.05 O R0
./instances/Rome/grafo5029.80.lgr N80 E108 M3.445 R12
./instances/Rome/grafo2410.22.lgr N22 E24 M0.086 O R0
./instances/Rome/grafo7594.88.lgr N88 E120 M3.552 R15
./instances/Rome/grafo11667.30.lgr N30 E34 M0.114 O R0
./instances/Rome/grafo573.13.lgr N13 E19 M0.077 O R0
./instances/Rome/grafo3867.59.lgr N59 E80 M1.526 R8
./instances/Rome/grafo8679.73.lgr N73 E93 M2.482 R7
./instances/Rome/grafo5447.46.lgr N46 E62 M1.389 R4
./instances/Rome/grafo3514.35.lgr N35 E43 M0.455 R1
./instances/Rome/grafo7127.54.lgr N54 E78 M2.275 R9
./instances/Rome/grafo5263.75.lgr N75 E99 M3.008 R9
./instances/Rome/grafo7554.38.lgr N38 E48 M0.129 O R0
./instances/Rome/grafo9823.90.lgr N90 E126 M4.682 R21
./instances/Rome/grafo4243.78.lgr N78 E102 M2.237 R8
./instances/Rome/grafo10336.37.lgr N37 E46 M0.516 R2
./instances/Rome/grafo966.13.lgr N13 E13 M0.046 O R0
./instances/Rome/grafo2942.31.lgr N31 E32 M0.065 O R0
./instances/Rome/grafo1812.19.lgr N19 E21 M0.105 O R0
./instances/Rome/grafo10945.98.lgr N98 E142 M6.349 R21
./instances/Rome/grafo2029.31.lgr N31 E40 M0.113 O R0
./instances/Rome/grafo2649.22.lgr N22 E28 M0.098 O R0
./instances/Rome/grafo6448.80.lgr N80 E93 M1.626 R2
./instances/Rome/grafo1305.51.lgr N51 E62 M0.926 R3
./instances/Rome/grafo10731.32.lgr N32 E35 M0.078 O R0
./instances/Rome/grafo8795.86.lgr N86 E112 M3.332 R11
./instances/Rome/grafo6502.77.lgr N77 E95 M2.192 R3
./instances/Rome/grafo3367.40.lgr N40 E50 M0.529 R1
./instances/Rome/grafo11588.36.lgr N36 E46 M0.927 R1
./instances/Rome/grafo4348.83.lgr N83 E124 M4.421 R23
./instances/Rome/grafo3439.42.lgr N42 E57 M0.897 R4
./instances/Rome/grafo8208.89.lgr N89 E115 M3.479 R6
./instances/Rome/grafo2997.23.lgr N23 E29 M0.101 O R0
./instances/Rome/grafo5953.37.lgr N37 E55 M1.189 R5
./instances/Rome/grafo2788.49.lgr N49 E57 M0.163 O R0
./instances/Rome/grafo10121.95.lgr N95 E122 M3.97 R11
./instances/Rome/grafo8005.84.lgr N84 E115 M3.575 R11
./instances/Rome/grafo9019.82.lgr N82 E101 M2.584 R6
./instances/Rome/grafo10264.99.lgr N99 E127 M3.644 R11
./instances/Rome/grafo283.24.lgr N24 E28 M0.076 O R0
./instances/Rome/grafo7065.37.lgr N37 E46 M0.772 R1
./instances/Rome/grafo9203.68.lgr N68 E79 M0.184 O R0
./instances/Rome/grafo3523.59.lgr N59 E85 M2.265 R13
./instances/Rome/grafo3597.49.lgr N49 E64 M1.27 R4
./instances/Rome/grafo8436.76.lgr N76 E108 M3.587 R9
./instances/Rome/grafo6530.41.lgr N41 E54 M1.173 R1
./instances/Rome/grafo191.21.lgr N21 E24 M0.091 O R0
./instances/Rome/grafo9072.74.lgr N74 E109 M3.403 R19
./instances/Rome/grafo6754.50.lgr N50 E63 M0.153 O R0
./instances/Rome/grafo4321.81.lgr N81 E100 M2.446 R6
./instances/Rome/grafo10626.100.lgr N100 E139 M6.532 R18
./instances/Rome/grafo1087.14.lgr N14 E19 M0.076 O R0
./instances/Rome/grafo10461.36.lgr N36 E45 M0.66 R1
./instances/Rome/grafo2667.22.lgr N22 E22 M0.061 O R0
./instances/Rome/grafo3785.54.lgr N54 E70 M1.08 R7
./instances/Rome/grafo9936.90.lgr N90 E126 M3.985 R23
./instances/Rome/grafo7462.38.lgr N38 E47 M0.795 R2
./instances/Rome/grafo5224.42.lgr N42 E58 M1.107 R5
./instances/Rome/grafo416.18.lgr N18 E18 M0.062 O R0
./instances/Rome/grafo11595.36.lgr N36 E44 M0.129 O R0
./instances/Rome/grafo4836.56.lgr N56 E78 M1.752 R3
./instances/Rome/grafo7769.56.lgr N56 E75 M1.32 R4
./instances/Rome/grafo2347.20.lgr N20 E22 M0.065 O R0
./instances/Rome/grafo10410.93.lgr N93 E124 M4.645 R10
./instances/Rome/grafo1582.30.lgr N30 E34 M0.075 O R0
./instances/Rome/grafo1893.18.lgr N18 E18 M0.059 O R0
./instances/Rome/grafo8869.60.lgr N60 E79 M1.65 R3
./instances/Rome/grafo2257.14.lgr N14 E16 M0.073 O R0
./instances/Rome/grafo9493.87.lgr N87 E122 M4.196 R19
./instances/Rome/grafo7103.39.lgr N39 E53 M1.01 R3
./instances/Rome/grafo250.13.lgr N13 E19 M0.065 O R0
./instances/Rome/grafo4205.52.lgr N52 E65 M1.099 R1
./instances/Rome/grafo4302.60.lgr N60 E78 M1.908 R7
./instances/Rome/grafo5964.60.lgr N60 E78 M2.022 R4
./instances/Rome/grafo1272.26.lgr N26 E34 M0.362 R2
./instances/Rome/grafo2556.18.lgr N18 E22 M0.09 O R0
./instances/Rome/grafo8690.85.lgr N85 E107 M3.021 R8
./instances/Rome/grafo3086.49.lgr N49 E72 M1.555 R8
./instances/Rome/grafo11155.99.lgr N99 E125 M3.998 R12
./instances/Rome/grafo9743.80.lgr N80 E98 M2.28 R7
./instances/Rome/grafo9376.71.lgr N71 E84 M2.026 R3
./instances/Rome/grafo2373.16.lgr N16 E18 M0.082 O R0
./instances/Rome/grafo3755.52.lgr N52 E72 M2.102 R9
./instances/Rome/grafo10834.93.lgr N93 E133 M4.817 R23
./instances/Rome/grafo6668.49.lgr N49 E61 M1.153 R2
./instances/Rome/grafo11342.37.lgr N37 E42 M0.099 O R0
./instances/Rome/grafo1113.20.lgr N20 E23 M0.053 O R0
./instances/Rome/grafo1289.28.lgr N28 E31 M0.118 O R0
./instances/Rome/grafo10692.92.lgr N92 E121 M4.083 R11
./instances/Rome/grafo189.30.lgr N30 E36 M0.117 O R0
./instances/Rome/grafo3178.34.lgr N34 E42 M0.531 R2
./instances/Rome/grafo453.12.lgr N12 E11 M0.045 O R0
./instances/Rome/grafo9411.65.lgr N65 E95 M3.004 R13
./instances/Rome/grafo1242.29.lgr N29 E35 M0.11 O R0
./instances/Rome/grafo4275.56.lgr N56 E76 M2.133 R6
./instances/Rome/grafo7216.47.lgr N47 E77 M2.213 R12
./instances/Rome/grafo9846.81.lgr N81 E111 M3.275 R15
./instances/Rome/grafo1499.32.lgr N32 E50 M0.935 R5
./instances/Rome/grafo10498.99.lgr N99 E129 M4.74 R15
./instances/Rome/grafo1153.21.lgr N21 E23 M0.073 O R0
./instances/Rome/grafo5204.36.lgr N36 E49 M0.971 R5
./instances/Rome/grafo4915.55.lgr N55 E74 M1.78 R4
./instances/Rome/grafo7440.42.lgr N42 E47 M0.16 O R0
./instances/Rome/grafo3091.11.lgr N11 E11 M0.041 O R0
./instances/Rome/grafo10910.94.lgr N94 E118 M4.105 R7
./instances/Rome/grafo3974.37.lgr N37 E52 M1.039 R5
./instances/Rome/grafo11139.98.lgr N98 E124 M3.933 R16
./instances/Rome/grafo2390.19.lgr N19 E23 M0.08 O R0
./instances/Rome/grafo6021.50.lgr N50 E74 M1.887 R7
./instances/Rome/grafo3961.70.lgr N70 E96 M3.159 R11
./instances/Rome/grafo10751.36.lgr N36 E48 M0.942 R5
./instances/Rome/grafo2397.33.lgr N33 E39 M0.119 O R0
./instances/Rome/grafo9978.41.lgr N41 E53 M0.899 R3
./instances/Rome/grafo5142.36.lgr N36 E48 M0.864 R3
./instances/Rome/grafo3792.39.lgr N39 E49 M0.817 R2
./instances/Rome/grafo6549.45.lgr N45 E58 M1.171 R2
./instances/Rome/grafo2540.22.lgr N22 E25 M0.094 O R0
./instances/Rome/grafo8974.79.lgr N79 E100 M2.96 R7
./instances/Rome/grafo10127.94.lgr N94 E130 M6.339 R17
./instances/Rome/grafo3390.58.lgr N58 E83 M2.549 R10
./instances/Rome/grafo3688.54.lgr N54 E71 M1.665 R4
./instances/Rome/grafo520.14.lgr N14 E22 M0.089 O R0
./instances/Rome/grafo1669.48.lgr N48 E59 M0.139 O R0
./instances/Rome/grafo2865.36.lgr N36 E45 M0.738 R2
./instances/Rome/grafo6027.40.lgr N40 E55 M1.075 R5
./instances/Rome/grafo3296.40.lgr N40 E48 M0.845 R1
./instances/Rome/grafo9017.61.lgr N61 E80 M2.042 R2
./instances/Rome/grafo8504.71.lgr N71 E89 M2.004 R5
./instances/Rome/grafo11010.97.lgr N97 E128 M4.336 R13
./instances/Rome/grafo9827.62.lgr N62 E95 M3.329 R16
./instances/Rome/grafo8415.84.lgr N84 E107 M3.106 R6
./instances/Rome/grafo9894.91.lgr N91 E128 M5.174 R18
./instances/Rome/grafo3519.40.lgr N40 E56 M1.344 R4
./instances/Rome/grafo6611.37.lgr N37 E54 M1.126 R8
./instances/Rome/grafo8737.90.lgr N90 E124 M4.685 R11
./instances/Rome/grafo6800.53.lgr N53 E69 M1.104 R6
./instances/Rome/grafo3490.52.lgr N52 E67 M1.514 R5
./instances/Rome/grafo7569.39.lgr N39 E50 M0.506 R2
./instances/Rome/grafo8286.81.lgr N81 E117 M4.126 R13
./instances/Rome/grafo6850.45.lgr N45 E62 M1.193 R4
./instances/Rome/grafo10764.96.lgr N96 E131 M4.69 R16
./instances/Rome/grafo192.13.lgr N13 E17 M0.232 R1
./instances/Rome/grafo8835.87.lgr N87 E117 M4.11 R14
./instances/Rome/grafo3047.33.lgr N33 E36 M0.117 O R0
./instances/Rome/grafo11440.90.lgr N90 E129 M5.16 R17
./instances/Rome/grafo8944.97.lgr N97 E126 M4.386 R16
./instances/Rome/grafo3993.52.lgr N52 E82 M2.62 R13
./instances/Rome/grafo1920.11.lgr N11 E22 M0.344 R2
./instances/Rome/grafo9914.91.lgr N91 E120 M3.8 R16
./instances/Rome/grafo11112.96.lgr N96 E138 M5.728 R22
./instances/Rome/grafo4495.63.lgr N63 E94 M2.597 R14
./instances/Rome/grafo1123.10.lgr N10 E10 M0.041 O R0
./instances/Rome/grafo181.29.lgr N29 E40 M0.663 R2
./instances/Rome/grafo3942.40.lgr N40 E50 M0.819 R2
./instances/Rome/grafo8167.81.lgr N81 E106 M3.347 R8
./instances/Rome/grafo7180.40.lgr N40 E52 M0.933 R2
./instances/Rome/grafo10447.99.lgr N99 E129 M4.388 R11
./instances/Rome/grafo9747.80.lgr N80 E121 M4.036 R20
./instances/Rome/grafo10134.33.lgr N33 E34 M0.093 O R0
./instances/Rome/grafo2669.13.lgr N13 E17 M0.089 O R0
./instances/Rome/grafo2833.21.lgr N21 E24 M0.081 O R0
./instances/Rome/grafo9920.38.lgr N38 E46 M0.133 O R0
./instances/Rome/grafo3397.49.lgr N49 E53 M0.151 O R0
./instances/Rome/grafo5456.42.lgr N42 E59 M0.953 R8
./instances/Rome/grafo7884.83.lgr N83 E119 M4.071 R17
./instances/Rome/grafo4791.78.lgr N78 E99 M2.499 R5
./instances/Rome/grafo9670.78.lgr N78 E100 M2.832 R6
./instances/Rome/grafo8648.73.lgr N73 E102 M3.353 R10
./instances/Rome/grafo4004.41.lgr N41 E48 M0.135 O R0
./instances/Rome/grafo401.11.lgr N11 E13 M0.065 O R0
./instances/Rome/grafo1700.15.lgr N15 E19 M0.09 O R0
./instances/Rome/grafo1270.60.lgr N60 E73 M1.788 R2
./instances/Rome/grafo8960.95.lgr N95 E129 M4.045 R17
./instances/Rome/grafo5361.76.lgr N76 E107 M3.59 R13
./instances/Rome/grafo456.29.lgr N29 E36 M0.445 R1
./instances/Rome/grafo9583.62.lgr N62 E77 M1.487 R5
./instances/Rome/grafo4919.57.lgr N57 E74 M1.61 R6
./instances/Rome/grafo3283.47.lgr N47 E61 M1.046 R2
./instances/Rome/grafo10170.96.lgr N96 E127 M3.511 R13
./instances/Rome/grafo3639.42.lgr N42 E50 M0.143 O R0
./instances/Rome/grafo900.11.lgr N11 E13 M0.062 O R0
./instances/Rome/grafo6183.43.lgr N43 E51 M0.912 R1
./instances/Rome/grafo11560.35.lgr N35 E47 M0.606 R4
./instances/Rome/grafo7859.69.lgr N69 E88 M1.942 R7
./instances/Rome/grafo6069.38.lgr N38 E45 M0.62 R1
./instances/Rome/grafo471.18.lgr N18 E18 M0.062 O R0
./instances/Rome/grafo7876.79.lgr N79 E109 M3.561 R10
./instances/Rome/grafo4154.51.lgr N51 E65 M1.066 R4
./instances/Rome/grafo4415.56.lgr N56 E70 M1.504 R4
./instances/Rome/grafo4250.65.lgr N65 E79 M2.007 R3
./instances/Rome/grafo6732.54.lgr N54 E69 M1.37 R2
./instances/Rome/grafo2812.11.lgr N11 E11 M0.05 O R0
./instances/Rome/grafo2896.10.lgr N10 E10 M0.039 O R0
./instances/Rome/grafo7939.79.lgr N79 E106 M3.357 R6
./instances/Rome/grafo7909.74.lgr N74 E100 M3.477 R6
./instances/Rome/grafo1053.32.lgr N32 E41 M0.122 O R0
./instances/Rome/grafo4534.81.lgr N81 E101 M2.671 R10
./instances/Rome/grafo871.14.lgr N14 E17 M0.086 O R0
./instances/Rome/grafo6817.94.lgr N94 E133 M4.244 R22
./instances/Rome/grafo9375.65.lgr N65 E76 M1.505 R1
./instances/Rome/grafo1430.31.lgr N31 E50 M1.038 R7
./instances/Rome/grafo647.78.lgr N78 E99 M2.875 R5
./instances/Rome/grafo6941.63.lgr N63 E82 M2.245 R3
./instances/Rome/grafo2978.86.lgr N86 E107 M2.05 R4
./instances/Rome/grafo7023.45.lgr N45 E56 M1.121 R2
./instances/Rome/grafo9095.69.lgr N69 E91 M2.964 R5
./instances/Rome/grafo4803.53.lgr N53 E70 M1.474 R6
./instances/Rome/grafo4187.75.lgr N75 E101 M2.732 R8
./instances/Rome/grafo3480.35.lgr N35 E35 M0.099 O R0
./instances/Rome/grafo7681.40.lgr N40 E54 M1.288 R6
./instances/Rome/grafo1300.66.lgr N66 E88 M1.574 R7
./instances/Rome/grafo6537.46.lgr N46 E52 M0.767 R1
./instances/Rome/grafo2400.26.lgr N26 E38 M0.511 R4
./instances/Rome/grafo9715.81.lgr N81 E107 M3.21 R7
./instances/Rome/grafo1480.56.lgr N56 E77 M1.918 R10
./instances/Rome/grafo10117.98.lgr N98 E125 M4.653 R13
./instances/Rome/grafo1637.31.lgr N31 E41 M0.774 R1
./instances/Rome/grafo2539.32.lgr N32 E39 M0.575 R2
./instances/Rome/grafo5318.43.lgr N43 E57 M1.087 R3
./instances/Rome/grafo9246.63.lgr N63 E89 M2.488 R9
./instances/Rome/grafo4514.66.lgr N66 E81 M2.383 R4
./instances/Rome/grafo5155.36.lgr N36 E47 M0.767 R1
./instances/Rome/grafo4823.62.lgr N62 E76 M0.186 O R0
./instances/Rome/grafo921.16.lgr N16 E18 M0.076 O R0
./instances/Rome/grafo2898.14.lgr N14 E18 M0.087 O R0
./instances/Rome/grafo6810.82.lgr N82 E101 M2.978 R5
./instances/Rome/grafo1205.56.lgr N56 E76 M1.914 R6
./instances/Rome/grafo9972.41.lgr N41 E57 M1.083 R6
./instances/Rome/grafo508.20.lgr N20 E21 M0.085 O R0
./instances/Rome/grafo11674.33.lgr N33 E39 M0.272 R1
./instances/Rome/grafo9245.82.lgr N82 E110 M3.428 R11
./instances/Rome/grafo11364.38.lgr N38 E53 M1.146 R4
./instances/Rome/grafo2690.41.lgr N41 E57 M1.452 R2
./instances/Rome/grafo8832.91.lgr N91 E115 M3.799 R8
./instances/Rome/grafo3703.45.lgr N45 E67 M1.709 R4
./instances/Rome/grafo6608.53.lgr N53 E76 M1.614 R8
./instances/Rome/grafo4253.75.lgr N75 E100 M3.111 R12
./instances/Rome/grafo2608.18.lgr N18 E23 M0.083 O R0
./instances/Rome/grafo5857.38.lgr N38 E48 M0.807 R3
./instances/Rome/grafo2066.33.lgr N33 E39 M0.116 O R0
./instances/Rome/grafo10705.97.lgr N97 E133 M5.658 R18
./instances/Rome/grafo4182.64.lgr N64 E91 M3.076 R9
./instances/Rome/grafo1263.25.lgr N25 E29 M0.09 O R0
./instances/Rome/grafo5079.64.lgr N64 E83 M2.454 R4
./instances/Rome/grafo1371.26.lgr N26 E33 M0.106 O R0
./instances/Rome/grafo4838.58.lgr N58 E86 M2.816 R8
./instances/Rome/grafo10811.96.lgr N96 E142 M5.755 R21
./instances/Rome/grafo6713.48.lgr N48 E67 M1.576 R6
./instances/Rome/grafo4799.58.lgr N58 E76 M1.408 R5
./instances/Rome/grafo7809.71.lgr N71 E84 M2.063 R1
./instances/Rome/grafo9100.80.lgr N80 E105 M3.213 R10
./instances/Rome/grafo8108.85.lgr N85 E115 M3.839 R11
./instances/Rome/grafo1264.28.lgr N28 E30 M0.091 O R0
./instances/Rome/grafo2271.71.lgr N71 E89 M2.307 R5
./instances/Rome/grafo2077.25.lgr N25 E30 M0.103 O R0
./instances/Rome/grafo6737.49.lgr N49 E63 M0.999 R6
./instances/Rome/grafo11527.33.lgr N33 E40 M0.111 O R0
./instances/Rome/grafo1376.29.lgr N29 E34 M0.106 O R0
./instances/Rome/grafo5853.57.lgr N57 E80 M2.057 R4
./instances/Rome/grafo9028.69.lgr N69 E98 M3.093 R11
./instances/Rome/grafo3110.38.lgr N38 E49 M0.915 R2
./instances/Rome/grafo9886.38.lgr N38 E43 M0.127 O R0
./instances/Rome/grafo2359.12.lgr N12 E17 M0.082 O R0
./instances/Rome/grafo2498.27.lgr N27 E32 M0.1 O R0
./instances/Rome/grafo5925.45.lgr N45 E56 M1.009 R1
./instances/Rome/grafo11467.37.lgr N37 E48 M0.12 O R0
./instances/Rome/grafo5375.71.lgr N71 E93 M2.885 R12
./instances/Rome/grafo4097.39.lgr N39 E55 M1.138 R5
./instances/Rome/grafo6909.67.lgr N67 E77 M1.592 R2
./instances/Rome/grafo11256.99.lgr N99 E126 M4.658 R11
./instances/Rome/grafo4509.64.lgr N64 E83 M2.021 R7
./instances/Rome/grafo9794.61.lgr N61 E91 M2.191 R11
./instances/Rome/grafo10230.37.lgr N37 E48 M0.129 O R0
./instances/Rome/grafo5124.36.lgr N36 E43 M0.722 R1
./instances/Rome/grafo8523.71.lgr N71 E102 M3.15 R15
./instances/Rome/grafo2940.19.lgr N19 E22 M0.093 O R0
./instances/Rome/grafo7454.44.lgr N44 E57 M0.954 R2
./instances/Rome/grafo7487.42.lgr N42 E53 M1.009 R3
./instances/Rome/grafo7061.53.lgr N53 E74 M1.747 R5
./instances/Rome/grafo689.10.lgr N10 E10 M0.044 O R0
./instances/Rome/grafo8608.74.lgr N74 E98 M2.48 R5
./instances/Rome/grafo3169.51.lgr N51 E66 M1.424 R5
./instances/Rome/grafo1379.32.lgr N32 E39 M0.109 O R0
./instances/Rome/grafo1644.18.lgr N18 E21 M0.082 O R0
./instances/Rome/grafo10844.39.lgr N39 E49 M0.859 R3
./instances/Rome/grafo7166.52.lgr N52 E69 M1.821 R5
./instances/Rome/grafo9225.62.lgr N62 E77 M1.635 R5
./instances/Rome/grafo8059.61.lgr N61 E92 M3.132 R13
./instances/Rome/grafo4871.53.lgr N53 E71 M1.416 R2
./instances/Rome/grafo1584.70.lgr N70 E98 M3.527 R13
./instances/Rome/grafo8298.78.lgr N78 E116 M3.907 R23
./instances/Rome/grafo307.13.lgr N13 E13 M0.047 O R0
./instances/Rome/grafo2964.11.lgr N11 E12 M0.09 O R0
./instances/Rome/grafo2263.22.lgr N22 E24 M0.105 O R0
./instances/Rome/grafo8030.93.lgr N93 E109 M1.905 R4
./instances/Rome/grafo1011.19.lgr N19 E24 M0.093 O R0
./instances/Rome/grafo8273.81.lgr N81 E107 M3.256 R9
./instances/Rome/grafo7429.44.lgr N44 E65 M1.458 R5
./instances/Rome/grafo10114.95.lgr N95 E119 M3.375 R7
./instances/Rome/grafo2617.46.lgr N46 E55 M0.533 R3
./instances/Rome/grafo4629.64.lgr N64 E90 M2.68 R11
./instances/Rome/grafo9712.67.lgr N67 E85 M2.751 R6
./instances/Rome/grafo813.13.lgr N13 E19 M0.074 O R0
./instances/Rome/grafo1596.26.lgr N26 E26 M0.072 O R0
./instances/Rome/grafo11493.37.lgr N37 E52 M1.113 R5
./instances/Rome/grafo9178.64.lgr N64 E87 M2.182 R6
./instances/Rome/grafo3442.52.lgr N52 E73 M1.558 R7
./instances/Rome/grafo5308.39.lgr N39 E49 M0.894 R1
./instances/Rome/grafo5629.39.lgr N39 E41 M0.132 O R0
./instances/Rome/grafo7760.46.lgr N46 E57 M0.136 O R0
./instances/Rome/grafo9214.66.lgr N66 E95 M3.395 R11
./instances/Rome/grafo11655.91.lgr N91 E125 M4.842 R12
./instances/Rome/grafo4158.77.lgr N77 E113 M4.04 R13
./instances/Rome/grafo5027.60.lgr N60 E85 M2.287 R9
./instances/Rome/grafo1522.43.lgr N43 E53 M0.681 R1
./instances/Rome/grafo7992.70.lgr N70 E94 M2.548 R7
./instances/Rome/grafo5950.43.lgr N43 E56 M0.817 R2
./instances/Rome/grafo275.16.lgr N16 E18 M0.094 O R0
./instances/Rome/grafo9893.38.lgr N38 E49 M0.117 O R0
./instances/Rome/grafo1529.73.lgr N73 E90 M1.822 R4
./instances/Rome/grafo9740.73.lgr N73 E95 M2.211 R8
./instances/Rome/grafo7915.78.lgr N78 E109 M3.805 R15
./instances/Rome/grafo4766.51.lgr N51 E73 M2.18 R6
./instances/Rome/grafo9380.62.lgr N62 E96 M2.896 R16
./instances/Rome/grafo8999.86.lgr N86 E112 M3.829 R9
./instances/Rome/grafo1697.11.lgr N11 E17 M0.194 R2
./instances/Rome/grafo9547.63.lgr N63 E89 M2.609 R9
./instances/Rome/grafo2058.28.lgr N28 E29 M0.093 O R0
./instances/Rome/grafo1045.29.lgr N29 E39 M0.63 R2
./instances/Rome/grafo9623.82.lgr N82 E109 M3.846 R10
./instances/Rome/grafo6091.33.lgr N33 E37 M0.111 O R0
./instances/Rome/grafo158.21.lgr N21 E24 M0.06 O R0
./instances/Rome/grafo1865.18.lgr N18 E20 M0.101 O R0
./instances/Rome/grafo6479.38.lgr N38 E51 M0.89 R4
./instances/Rome/grafo478.33.lgr N33 E38 M0.148 O R0
./instances/Rome/grafo11650.34.lgr N34 E41 M0.512 R2
./instances/Rome/grafo2813.25.lgr N25 E29 M0.09 O R0
./instances/Rome/grafo4593.62.lgr N62 E76 M0.925 R3
./instances/Rome/grafo3093.35.lgr N35 E47 M0.718 R4
./instances/Rome/grafo8051.61.lgr N61 E73 M0.942 R2
./instances/Rome/grafo1184.25.lgr N25 E25 M0.076 O R0
./instances/Rome/grafo6095.35.lgr N35 E49 M0.93 R3
./instances/Rome/grafo5844.39.lgr N39 E48 M0.482 R2
./instances/Rome/grafo3783.46.lgr N46 E58 M1.199 R4
./instances/Rome/grafo392.13.lgr N13 E13 M0.054 O R0
./instances/Rome/grafo7329.59.lgr N59 E71 M1.051 R2
./instances/Rome/grafo7025.47.lgr N47 E64 M1.127 R7
./instances/Rome/grafo5392.37.lgr N37 E49 M1.022 R1
./instances/Rome/grafo4666.56.lgr N56 E75 M1.456 R5
./instances/Rome/grafo7246.42.lgr N42 E53 M0.868 R2
./instances/Rome/grafo7119.42.lgr N42 E46 M0.143 O R0
./instances/Rome/grafo2726.38.lgr N38 E53 M1.008 R5
./instances/Rome/grafo6654.87.lgr N87 E117 M3.511 R14
./instances/Rome/grafo6937.34.lgr N34 E41 M0.448 R1
./instances/Rome/grafo5248.36.lgr N36 E43 M0.152 O R0
./instances/Rome/grafo6345.43.lgr N43 E57 M0.658 R5
./instances/Rome/grafo328.10.lgr N10 E10 M0.046 O R0
./instances/Rome/grafo2133.22.lgr N22 E24 M0.091 O R0
./instances/Rome/grafo1145.18.lgr N18 E24 M0.094 O R0
./instances/Rome/grafo7714.44.lgr N44 E72 M1.934 R10
./instances/Rome/grafo477.13.lgr N13 E13 M0.044 O R0
./instances/Rome/grafo4627.53.lgr N53 E72 M1.585 R3
./instances/Rome/grafo6008.43.lgr N43 E68 M1.413 R8
./instances/Rome/grafo9717.64.lgr N64 E85 M2.216 R4
./instances/Rome/grafo11441.38.lgr N38 E43 M0.109 O R0
./instances/Rome/grafo4556.52.lgr N52 E68 M1.205 R3
./instances/Rome/grafo7656.40.lgr N40 E58 M0.816 R1
./instances/Rome/grafo6646.77.lgr N77 E104 M2.998 R11
./instances/Rome/grafo2117.18.lgr N18 E20 M0.084 O R0
./instances/Rome/grafo3769.48.lgr N48 E63 M1.519 R4
./instances/Rome/grafo6870.44.lgr N44 E64 M1.101 R8
./instances/Rome/grafo8783.85.lgr N85 E112 M3.467 R13
./instances/Rome/grafo8008.95.lgr N95 E138 M4.592 R18
./instances/Rome/grafo4689.59.lgr N59 E71 M0.172 O R0
./instances/Rome/grafo9003.84.lgr N84 E115 M3.76 R10
./instances/Rome/grafo6852.44.lgr N44 E61 M1.331 R3
./instances/Rome/grafo4316.77.lgr N77 E99 M2.576 R5
./instances/Rome/grafo4844.58.lgr N58 E69 M1.024 R1
./instances/Rome/grafo2939.19.lgr N19 E28 M0.395 R2
./instances/Rome/grafo3580.44.lgr N44 E64 M1.567 R4
./instances/Rome/grafo4262.77.lgr N77 E106 M3.129 R12
./instances/Rome/grafo6393.43.lgr N43 E62 M1.178 R4
./instances/Rome/grafo4657.79.lgr N79 E113 M2.509 R20
./instances/Rome/grafo11333.39.lgr N39 E50 M0.959 R3
./instances/Rome/grafo503.11.lgr N11 E14 M0.061 O R0
./instances/Rome/grafo9054.99.lgr N99 E131 M4.779 R18
./instances/Rome/grafo516.15.lgr N15 E16 M0.049 O R0
./instances/Rome/grafo9454.70.lgr N70 E109 M4.07 R16
./instances/Rome/grafo3510.96.lgr N96 E123 M3.987 R10
./instances/Rome/grafo7158.39.lgr N39 E54 M0.985 R3
./instances/Rome/grafo8906.75.lgr N75 E97 M3.048 R9
./instances/Rome/grafo5533.47.lgr N47 E61 M0.979 R6
./instances/Rome/grafo6262.46.lgr N46 E64 M1.322 R3
./instances/Rome/grafo11257.91.lgr N91 E129 M4.926 R14
./instances/Rome/grafo10515.39.lgr N39 E54 M1.068 R2
./instances/Rome/grafo2876.27.lgr N27 E32 M0.095 O R0
./instances/Rome/grafo11377.36.lgr N36 E48 M0.862 R1
./instances/Rome/grafo1928.23.lgr N23 E28 M0.099 O R0
./instances/Rome/grafo956.14.lgr N14 E15 M0.057 O R0
./instances/Rome/grafo1428.56.lgr N56 E69 M1.539 R4
./instances/Rome/grafo7338.41.lgr N41 E50 M0.896 R2
./instances/Rome/grafo1796.31.lgr N31 E40 M0.123 O R0
./instances/Rome/grafo8558.90.lgr N90 E125 M3.838 R22
./instances/Rome/grafo10809.99.lgr N99 E131 M4.918 R16
./instances/Rome/grafo2442.14.lgr N14 E18 M0.067 O R0
./instances/Rome/grafo6568.56.lgr N56 E69 M1.335 R2
./instances/Rome/grafo1082.23.lgr N23 E24 M0.061 O R0
./instances/Rome/grafo1553.67.lgr N67 E84 M2.449 R5
./instances/Rome/grafo10605.99.lgr N99 E127 M3.482 R15
./instances/Rome/grafo454.17.lgr N17 E17 M0.063 O R0
./instances/Rome/grafo10698.95.lgr N95 E137 M5.389 R20
./instances/Rome/grafo5454.38.lgr N38 E48 M0.154 O R0
./instances/Rome/grafo7260.45.lgr N45 E61 M1.151 R1
./instances/Rome/grafo120.40.lgr N40 E42 M0.136 O R0
./instances/Rome/grafo370.14.lgr N14 E19 M0.104 O R0
./instances/Rome/grafo11151.92.lgr N92 E121 M3.704 R18
./instances/Rome/grafo4652.74.lgr N74 E99 M2.972 R10
./instances/Rome/grafo9039.66.lgr N66 E86 M2.014 R6
./instances/Rome/grafo6898.61.lgr N61 E72 M1.227 R3
./instances/Rome/grafo10609.100.lgr N100 E132 M4.679 R16
./instances/Rome/grafo4504.62.lgr N62 E88 M2.436 R13
./instances/Rome/grafo11195.93.lgr N93 E130 M5.003 R16
./instances/Rome/grafo7787.71.lgr N71 E87 M2.598 R1
./instances/Rome/grafo2695.43.lgr N43 E52 M0.122 O R0
./instances/Rome/grafo11319.34.lgr N34 E40 M0.125 O R0
./instances/Rome/grafo3251.39.lgr N39 E47 M0.143 O R0
./instances/Rome/grafo3545.58.lgr N58 E83 M2.709 R11
./instances/Rome/grafo10936.98.lgr N98 E124 M3.945 R10
./instances/Rome/grafo9991.39.lgr N39 E54 M1.036 R3
./instances/Rome/grafo10387.97.lgr N97 E137 M5.593 R19
./instances/Rome/grafo7636.43.lgr N43 E59 M1.019 R4
./instances/Rome/grafo4896.68.lgr N68 E86 M1.786 R4
./instances/Rome/grafo159.24.lgr N24 E25 M0.069 O R0
./instances/Rome/grafo7823.80.lgr N80 E113 M3.795 R16
./instances/Rome/grafo6783.38.lgr N38 E45 M0.709 R1
./instances/Rome/grafo8692.87.lgr N87 E127 M3.27 R23
./instances/Rome/grafo9546.66.lgr N66 E92 M2.833 R10
./instances/Rome/grafo7735.46.lgr N46 E60 M0.765 R5
./instances/Rome/grafo6812.37.lgr N37 E50 M0.975 R1
./instances/Rome/grafo9921.33.lgr N33 E36 M0.12 O R0
./instances/Rome/grafo7191.41.lgr N41 E54 M0.976 R2
./instances/Rome/grafo6920.40.lgr N40 E57 M1.219 R2
./instances/Rome/grafo7930.84.lgr N84 E115 M3.497 R15
./instances/Rome/grafo8028.68.lgr N68 E94 M2.966 R9
./instances/Rome/grafo5595.42.lgr N42 E56 M1.036 R1
./instances/Rome/grafo7470.43.lgr N43 E52 M0.796 R2
./instances/Rome/grafo9748.67.lgr N67 E103 M3.788 R12
./instances/Rome/grafo7652.40.lgr N40 E55 M1.075 R3
./instances/Rome/grafo3328.56.lgr N56 E76 M1.841 R7
./instances/Rome/grafo2836.39.lgr N39 E44 M0.133 O R0
./instances/Rome/grafo10652.100.lgr N100 E141 M5.927 R20
./instances/Rome/grafo10310.93.lgr N93 E117 M2.831 R11
./instances/Rome/grafo1490.47.lgr N47 E57 M0.929 R1
./instances/Rome/grafo955.13.lgr N13 E12 M0.061 O R0
./instances/Rome/grafo10750.100.lgr N100 E135 M5.499 R16
./instances/Rome/grafo6320.49.lgr N49 E61 M0.869 R1
./instances/Rome/grafo5913.37.lgr N37 E50 M0.909 R6
./instances/Rome/grafo6562.98.lgr N98 E138 M5.893 R17
./instances/Rome/grafo6092.34.lgr N34 E39 M0.119 O R0
./instances/Rome/grafo5107.67.lgr N67 E80 M1.04 R1
./instances/Rome/grafo1619.11.lgr N11 E15 M0.069 O R0
./instances/Rome/grafo396.15.lgr N15 E17 M0.041 O R0
./instances/Rome/grafo641.21.lgr N21 E23 M0.094 O R0
./instances/Rome/grafo4361.58.lgr N58 E90 M3.035 R14
./instances/Rome/grafo1427.51.lgr N51 E59 M0.135 O R0
./instances/Rome/grafo4917.76.lgr N76 E100 M2.681 R13
./instances/Rome/grafo4987.64.lgr N64 E77 M1.498 R2
./instances/Rome/grafo6042.36.lgr N36 E43 M0.625 R1
./instances/Rome/grafo194.23.lgr N23 E30 M0.104 O R0
./instances/Rome/grafo2787.24.lgr N24 E35 M0.443 R2
./instances/Rome/grafo1309.25.lgr N25 E26 M0.092 O R0
./instances/Rome/grafo10978.98.lgr N98 E130 M3.414 R13
./instances/Rome/grafo1837.20.lgr N20 E24 M0.09 O R0
./instances/Rome/grafo3372.46.lgr N46 E69 M1.983 R10
./instances/Rome/grafo4129.78.lgr N78 E108 M3.637 R11
./instances/Rome/grafo8646.92.lgr N92 E135 M5.295 R20
./instances/Rome/grafo3689.49.lgr N49 E65 M1.511 R6
./instances/Rome/grafo2714.11.lgr N11 E11 M0.058 O R0
./instances/Rome/grafo1794.17.lgr N17 E20 M0.098 O R0
./instances/Rome/grafo11250.99.lgr N99 E143 M5.575 R24
./instances/Rome/grafo3215.58.lgr N58 E74 M1.9 R6
./instances/Rome/grafo10904.94.lgr N94 E129 M4.93 R16
./instances/Rome/grafo5458.41.lgr N41 E58 M1.381 R8
./instances/Rome/grafo4517.80.lgr N80 E112 M3.812 R15
./instances/Rome/grafo6339.47.lgr N47 E64 M1.516 R5
./instances/Rome/grafo5479.41.lgr N41 E50 M0.148 O R0
./instances/Rome/grafo7387.39.lgr N39 E48 M0.742 R1
./instances/Rome/grafo11217.95.lgr N95 E131 M4.676 R20
./instances/Rome/grafo3869.58.lgr N58 E73 M1.386 R5
./instances/Rome/grafo2015.35.lgr N35 E48 M0.926 R3
./instances/Rome/grafo1579.32.lgr N32 E35 M0.108 O R0
./instances/Rome/grafo288.15.lgr N15 E16 M0.068 O R0
./instances/Rome/grafo6251.49.lgr N49 E68 M1.592 R9
./instances/Rome/grafo6758.46.lgr N46 E66 M1.606 R5
./instances/Rome/grafo7311.41.lgr N41 E45 M0.137 O R0
./instances/Rome/grafo10362.94.lgr N94 E136 M5.373 R15
./instances/Rome/grafo4178.74.lgr N74 E99 M2.951 R10
./instances/Rome/grafo660.13.lgr N13 E20 M0.086 O R0
./instances/Rome/grafo11625.37.lgr N37 E51 M1.038 R3
./instances/Rome/grafo625.14.lgr N14 E15 M0.047 O R0
./instances/Rome/grafo10806.97.lgr N97 E139 M3.892 R22
./instances/Rome/grafo6153.39.lgr N39 E52 M0.739 R3
./instances/Rome/grafo8824.91.lgr N91 E120 M3.793 R13
./instances/Rome/grafo8506.88.lgr N88 E124 M4.008 R20
./instances/Rome/grafo11535.97.lgr N97 E127 M4.279 R11
./instances/Rome/grafo1183.30.lgr N30 E39 M0.606 R1
./instances/Rome/grafo3666.53.lgr N53 E93 M3.292 R22
./instances/Rome/grafo8517.75.lgr N75 E95 M2.664 R7
./instances/Rome/grafo1594.25.lgr N25 E26 M0.095 O R0
./instances/Rome/grafo1666.19.lgr N19 E28 M0.338 R1
./instances/Rome/grafo9906.38.lgr N38 E51 M0.964 R2
./instances/Rome/grafo2967.47.lgr N47 E58 M0.639 R2
./instances/Rome/grafo10079.41.lgr N41 E57 M1.009 R5
./instances/Rome/grafo164.22.lgr N22 E27 M0.095 O R0
./instances/Rome/grafo11326.35.lgr N35 E42 M0.608 R1
./instances/Rome/grafo847.22.lgr N22 E29 M0.095 O R0
./instances/Rome/grafo8074.68.lgr N68 E98 M2.766 R11
./instances/Rome/grafo5661.48.lgr N48 E58 M1.049 R1
./instances/Rome/grafo11415.35.lgr N35 E43 M0.131 O R0
./instances/Rome/grafo2684.33.lgr N33 E38 M0.133 O R0
./instances/Rome/grafo6815.84.lgr N84 E108 M2.608 R15
./instances/Rome/grafo6567.60.lgr N60 E85 M2.636 R9
./instances/Rome/grafo3584.56.lgr N56 E80 M2.223 R10
./instances/Rome/grafo7015.45.lgr N45 E53 M0.16 O R0
./instances/Rome/grafo8063.70.lgr N70 E103 M3.526 R17
./instances/Rome/grafo6968.44.lgr N44 E67 M1.236 R7
./instances/Rome/grafo11672.35.lgr N35 E47 M0.982 R3
./instances/Rome/grafo2986.38.lgr N38 E50 M0.799 R2
./instances/Rome/grafo5359.41.lgr N41 E59 M1.199 R7
./instances/Rome/grafo8792.98.lgr N98 E132 M3.074 R18
./instances/Rome/grafo2068.12.lgr N12 E16 M0.082 O R0
./instances/SteinLib/I320/i320-224.stp N320 E51040 M29183 R50086
./instances/Rome/grafo8683.79.lgr N79 E102 M3.03 R9
./instances/Rome/grafo11532.39.lgr N39 E51 M0.996 R2
./instances/Rome/grafo10275.97.lgr N97 E147 M7.19 R27
./instances/Rome/grafo6012.51.lgr N51 E81 M2.231 R10
./instances/Rome/grafo5797.47.lgr N47 E64 M1.101 R3
./instances/Rome/grafo7827.77.lgr N77 E107 M3.404 R16
./instances/Rome/grafo652.14.lgr N14 E13 M0.057 O R0
./instances/Rome/grafo8982.80.lgr N80 E106 M3.118 R14
./instances/Rome/grafo10457.36.lgr N36 E45 M0.709 R1
./instances/Rome/grafo3135.34.lgr N34 E38 M0.111 O R0
./instances/Rome/grafo2878.19.lgr N19 E33 M0.611 R5
./instances/Rome/grafo9396.88.lgr N88 E123 M3.626 R17
./instances/Rome/grafo11488.91.lgr N91 E127 M4.606 R20
./instances/Rome/grafo3118.39.lgr N39 E52 M0.138 O R0
./instances/Rome/grafo4118.66.lgr N66 E79 M1.473 R1
./instances/Rome/grafo7883.65.lgr N65 E88 M2.629 R8
./instances/Rome/grafo6765.68.lgr N68 E82 M1.653 R2
./instances/Rome/grafo3007.27.lgr N27 E30 M0.067 O R0
./instances/Rome/grafo8401.69.lgr N69 E100 M3.293 R14
./instances/Rome/grafo1369.23.lgr N23 E24 M0.06 O R0
./instances/Rome/grafo6488.49.lgr N49 E63 M1.291 R1
./instances/Rome/grafo3881.39.lgr N39 E61 M1.456 R7
./instances/Rome/grafo9065.70.lgr N70 E92 M2.872 R5
./instances/Rome/grafo3682.49.lgr N49 E74 M1.942 R12
./instances/Rome/grafo3300.42.lgr N42 E55 M0.909 R4
./instances/Rome/grafo1299.47.lgr N47 E57 M0.838 R1
./instances/Rome/grafo8998.66.lgr N66 E99 M3.061 R14
./instances/Rome/grafo7898.68.lgr N68 E88 M2.42 R5
./instances/Rome/grafo5506.43.lgr N43 E65 M1.658 R5
./instances/Rome/grafo11432.92.lgr N92 E126 M4.22 R15
./instances/Rome/grafo5646.33.lgr N33 E38 M0.108 O R0
./instances/Rome/grafo2366.16.lgr N16 E20 M0.083 O R0
./instances/Rome/grafo3507.51.lgr N51 E71 M1.805 R7
./instances/Rome/grafo10184.100.lgr N100 E140 M5.499 R23
./instances/Rome/grafo4177.57.lgr N57 E76 M1.837 R4
./instances/Rome/grafo11515.37.lgr N37 E46 M0.137 O R0
./instances/Rome/grafo2570.15.lgr N15 E22 M0.057 O R0
./instances/Rome/grafo9918.34.lgr N34 E34 M0.093 O R0
./instances/Rome/grafo10887.31.lgr N31 E36 M0.113 O R0
./instances/Rome/grafo2704.25.lgr N25 E32 M0.094 O R0
./instances/Rome/grafo968.13.lgr N13 E21 M0.08 O R0
./instances/Rome/grafo9439.78.lgr N78 E105 M3.242 R11
./instances/Rome/grafo3858.54.lgr N54 E68 M1.557 R4
./instances/Rome/grafo9329.65.lgr N65 E91 M2.403 R12
./instances/Rome/grafo9947.32.lgr N32 E40 M0.111 O R0
./instances/Rome/grafo681.35.lgr N35 E48 M0.842 R2
./instances/Rome/grafo8386.73.lgr N73 E99 M3.563 R6
./instances/Rome/grafo7547.47.lgr N47 E59 M1.01 R1
./instances/Rome/grafo5171.77.lgr N77 E91 M2.212 R2
./instances/Rome/grafo405.16.lgr N16 E17 M0.054 O R0
./instances/Rome/grafo3582.41.lgr N41 E51 M0.763 R2
./instances/Rome/grafo10245.92.lgr N92 E135 M5.936 R23
./instances/Rome/grafo4278.55.lgr N55 E65 M0.941 R1
./instances/Rome/grafo3980.54.lgr N54 E70 M1.675 R3
./instances/Rome/grafo8895.78.lgr N78 E104 M3.477 R9
./instances/Rome/grafo8194.76.lgr N76 E107 M3.603 R15
./instances/Rome/grafo6495.39.lgr N39 E56 M1.401 R6
./instances/Rome/grafo8284.84.lgr N84 E121 M4.475 R19
./instances/Rome/grafo7507.67.lgr N67 E86 M1.875 R7
./instances/Rome/grafo5919.40.lgr N40 E56 M1.048 R2
./instances/Rome/grafo11178.95.lgr N95 E137 M5 R21
./instances/Rome/grafo8269.82.lgr N82 E120 M4.481 R17
./instances/Rome/grafo10059.32.lgr N32 E39 M0.097 O R0
./instances/Rome/grafo3136.56.lgr N56 E83 M2.012 R12
./instances/Rome/grafo5608.74.lgr N74 E104 M3.327 R16
./instances/Rome/grafo4975.74.lgr N74 E98 M2.851 R7
./instances/Rome/grafo231.12.lgr N12 E18 M0.08 O R0
./instances/Rome/grafo6477.37.lgr N37 E43 M0.128 O R0
./instances/Rome/grafo4050.35.lgr N35 E43 M0.121 O R0
./instances/Rome/grafo11073.100.lgr N100 E149 M5.898 R24
./instances/Rome/grafo3700.38.lgr N38 E44 M0.151 O R0
./instances/Rome/grafo6028.36.lgr N36 E43 M0.554 R1
./instances/Rome/grafo11278.37.lgr N37 E47 M0.88 R2
./instances/Rome/grafo1451.75.lgr N75 E88 M1.256 R2
./instances/Rome/grafo3936.39.lgr N39 E58 M1.433 R5
./instances/Rome/grafo8509.74.lgr N74 E92 M2.033 R4
./instances/Rome/grafo951.13.lgr N13 E18 M0.069 O R0
./instances/Rome/grafo663.19.lgr N19 E20 M0.059 O R0
./instances/Rome/grafo2102.34.lgr N34 E41 M0.12 O R0
./instances/Rome/grafo3084.36.lgr N36 E42 M0.115 O R0
./instances/Rome/grafo10192.39.lgr N39 E48 M0.131 O R0
./instances/Rome/grafo7931.77.lgr N77 E103 M3.39 R11
./instances/Rome/grafo11540.37.lgr N37 E48 M0.825 R2
./instances/Rome/grafo8466.75.lgr N75 E100 M2.848 R12
./instances/Rome/grafo4934.59.lgr N59 E72 M0.937 R3
./instances/Rome/grafo7959.73.lgr N73 E95 M2.289 R6
./instances/Rome/grafo10279.32.lgr N32 E37 M0.121 O R0
./instances/Rome/grafo4649.85.lgr N85 E112 M3.28 R15
./instances/Rome/grafo7908.80.lgr N80 E113 M3.522 R13
./instances/Rome/grafo765.37.lgr N37 E47 M0.129 O R0
./instances/Rome/grafo9845.75.lgr N75 E106 M3.322 R15
./instances/Rome/grafo11373.38.lgr N38 E50 M0.99 R4
./instances/Rome/grafo10562.33.lgr N33 E39 M0.133 O R0
./instances/Rome/grafo5963.61.lgr N61 E83 M2.617 R4
./instances/Rome/grafo9703.65.lgr N65 E88 M2.483 R7
./instances/Rome/grafo1492.54.lgr N54 E67 M1.372 R1
./instances/Rome/grafo8389.71.lgr N71 E87 M1.626 R2
./instances/Rome/grafo1585.26.lgr N26 E33 M0.428 R2
./instances/Rome/grafo9876.33.lgr N33 E39 M0.123 O R0
./instances/Rome/grafo9210.78.lgr N78 E108 M3.577 R9
./instances/Rome/grafo2832.13.lgr N13 E14 M0.042 O R0
./instances/Rome/grafo10658.35.lgr N35 E41 M0.13 O R0
./instances/Rome/grafo8403.73.lgr N73 E94 M2.446 R5
./instances/Rome/grafo6514.39.lgr N39 E55 M1.043 R5
./instances/Rome/grafo1038.23.lgr N23 E24 M0.053 O R0
./instances/Rome/grafo6032.42.lgr N42 E51 M0.57 R1
./instances/Rome/grafo3036.60.lgr N60 E69 M0.181 O R0
./instances/Rome/grafo11629.36.lgr N36 E46 M0.969 R2
./instances/Rome/grafo5429.36.lgr N36 E48 M0.936 R2
./instances/Rome/grafo11401.33.lgr N33 E40 M0.136 O R0
./instances/Rome/grafo6112.36.lgr N36 E48 M0.796 R4
./instances/Rome/grafo424.18.lgr N18 E22 M0.081 O R0
./instances/Rome/grafo4732.74.lgr N74 E96 M3.016 R7
./instances/Rome/grafo4998.61.lgr N61 E73 M1.287 R2
./instances/Rome/grafo10754.35.lgr N35 E42 M0.121 O R0
./instances/Rome/grafo4908.80.lgr N80 E102 M2.245 R10
./instances/Rome/grafo10679.100.lgr N100 E129 M4.473 R11
./instances/Rome/grafo475.15.lgr N15 E22 M0.088 O R0
./instances/Rome/grafo1286.27.lgr N27 E31 M0.092 O R0
./instances/Rome/grafo7624.41.lgr N41 E54 M0.946 R1
./instances/Rome/grafo9816.69.lgr N69 E96 M2.777 R8
./instances/Rome/grafo9517.63.lgr N63 E76 M1.462 R5
./instances/Rome/grafo3446.46.lgr N46 E62 M1.245 R4
./instances/Rome/grafo9916.31.lgr N31 E36 M0.108 O R0
./instances/Rome/grafo3335.40.lgr N40 E53 M1.069 R2
./instances/Rome/grafo10449.96.lgr N96 E126 M4.444 R16
./instances/Rome/grafo7935.71.lgr N71 E91 M2.331 R4
./instances/Rome/grafo1935.13.lgr N13 E18 M0.088 O R0
./instances/Rome/grafo3000.38.lgr N38 E39 M0.122 O R0
./instances/Rome/grafo5742.39.lgr N39 E56 M1.045 R5
./instances/Rome/grafo9688.67.lgr N67 E82 M1.906 R4
./instances/Rome/grafo7722.43.lgr N43 E56 M1.128 R3
./instances/Rome/grafo1906.51.lgr N51 E62 M1.098 R2
./instances/Rome/grafo6327.51.lgr N51 E70 M1.766 R5
./instances/Rome/grafo6971.81.lgr N81 E108 M3.061 R11
./instances/Rome/grafo8996.67.lgr N67 E87 M2.325 R6
./instances/Rome/grafo4978.79.lgr N79 E100 M3.111 R6
./instances/Rome/grafo1910.21.lgr N21 E27 M0.331 R2
./instances/Rome/grafo1649.20.lgr N20 E22 M0.081 O R0
./instances/Rome/grafo3596.37.lgr N37 E46 M0.675 R1
./instances/Rome/grafo9185.64.lgr N64 E89 M2.721 R7
./instances/Rome/grafo11350.91.lgr N91 E120 M4.839 R11
./instances/Rome/grafo6301.55.lgr N55 E69 M1.683 R3
./instances/Rome/grafo1860.20.lgr N20 E22 M0.084 O R0
./instances/Rome/grafo9760.64.lgr N64 E80 M2.001 R7
./instances/Rome/grafo4269.61.lgr N61 E93 M2.616 R17
./instances/Rome/grafo10213.99.lgr N99 E132 M4.255 R20
./instances/Rome/grafo3989.43.lgr N43 E56 M1.066 R3
./instances/Rome/grafo11437.36.lgr N36 E47 M0.937 R4
./instances/Rome/grafo7560.35.lgr N35 E45 M0.859 R2
./instances/Rome/grafo11599.91.lgr N91 E121 M3.093 R15
./instances/Rome/grafo11645.36.lgr N36 E50 M1.072 R1
./instances/Rome/grafo517.17.lgr N17 E23 M0.092 O R0
./instances/Rome/grafo8765.86.lgr N86 E117 M3.815 R15
./instances/Rome/grafo8987.65.lgr N65 E101 M3.311 R16
./instances/Rome/grafo8514.95.lgr N95 E130 M3.803 R15
./instances/Rome/grafo6043.44.lgr N44 E64 M1.424 R9
./instances/Rome/grafo9669.63.lgr N63 E84 M2.285 R4
./instances/Rome/grafo2478.47.lgr N47 E62 M1.186 R5
./instances/Rome/grafo5856.34.lgr N34 E41 M0.783 R1
./instances/Rome/grafo9197.70.lgr N70 E101 M2.962 R15
./instances/Rome/grafo144.12.lgr N12 E11 M0.056 O R0
./instances/Rome/grafo10512.36.lgr N36 E42 M0.131 O R0
./instances/Rome/grafo1129.15.lgr N15 E27 M0.464 R4
./instances/Rome/grafo11196.100.lgr N100 E121 M2.98 R3
./instances/Rome/grafo4816.57.lgr N57 E77 M1.156 R4
./instances/Rome/grafo2109.11.lgr N11 E18 M0.263 R1
./instances/Rome/grafo10896.96.lgr N96 E115 M2.207 R3
./instances/Rome/grafo8531.88.lgr N88 E113 M3.705 R8
./instances/Rome/grafo1782.15.lgr N15 E22 M0.095 O R0
./instances/Rome/grafo2021.27.lgr N27 E31 M0.102 O R0
./instances/Rome/grafo1150.16.lgr N16 E21 M0.086 O R0
./instances/Rome/grafo11179.99.lgr N99 E123 M3.827 R9
./instances/Rome/grafo8926.89.lgr N89 E122 M4.436 R13
./instances/Rome/grafo9436.82.lgr N82 E126 M4.71 R23
./instances/Rome/grafo986.12.lgr N12 E11 M0.048 O R0
./instances/Rome/grafo3871.88.lgr N88 E126 M4.651 R16
./instances/Rome/grafo5113.63.lgr N63 E85 M2.345 R6
./instances/Rome/grafo7848.68.lgr N68 E88 M2.028 R9
./instances/Rome/grafo3123.63.lgr N63 E84 M2.236 R6
./instances/Rome/grafo895.12.lgr N12 E11 M0.059 O R0
./instances/Rome/grafo2733.14.lgr N14 E16 M0.076 O R0
./instances/Rome/grafo9790.79.lgr N79 E103 M2.943 R11
./instances/Rome/grafo1245.25.lgr N25 E29 M0.099 O R0
./instances/Rome/grafo8118.83.lgr N83 E112 M3.31 R14
./instances/Rome/grafo8701.90.lgr N90 E130 M5.102 R24
./instances/Rome/grafo10166.98.lgr N98 E133 M4.995 R13
./instances/Rome/grafo10736.99.lgr N99 E137 M5.609 R15
./instances/Rome/grafo6847.37.lgr N37 E47 M0.156 O R0
./instances/Rome/grafo10681.93.lgr N93 E124 M4.688 R14
./instances/Rome/grafo2289.18.lgr N18 E20 M0.041 O R0
./instances/Rome/grafo6913.44.lgr N44 E56 M0.935 R2
./instances/Rome/grafo5368.35.lgr N35 E45 M0.708 R1
./instances/Rome/grafo4263.63.lgr N63 E77 M1.856 R6
./instances/Rome/grafo1660.19.lgr N19 E23 M0.1 O R0
./instances/Rome/grafo11251.93.lgr N93 E139 M5.224 R27
./instances/Rome/grafo10996.97.lgr N97 E131 M4.823 R13
./instances/Rome/grafo7966.77.lgr N77 E104 M2.973 R9
./instances/Rome/grafo2505.13.lgr N13 E13 M0.046 O R0
./instances/Rome/grafo3158.98.lgr N98 E133 M5.119 R17
./instances/Rome/grafo9683.67.lgr N67 E88 M2.58 R6
./instances/Rome/grafo5194.48.lgr N48 E65 M1.417 R5
./instances/Rome/grafo3601.44.lgr N44 E53 M0.133 O R0
./instances/Rome/grafo2499.23.lgr N23 E26 M0.096 O R0
./instances/Rome/grafo3644.44.lgr N44 E54 M0.139 O R0
./instances/Rome/grafo5050.55.lgr N55 E69 M1.341 R4
./instances/Rome/grafo3684.50.lgr N50 E66 M1.405 R4
./instances/Rome/grafo9628.81.lgr N81 E107 M3.014 R11
./instances/Rome/grafo9702.81.lgr N81 E109 M2.823 R13
./instances/Rome/grafo2530.38.lgr N38 E52 M0.958 R1
./instances/Rome/grafo10785.94.lgr N94 E134 M4.209 R20
./instances/Rome/grafo9873.35.lgr N35 E47 M1.018 R2
./instances/Rome/grafo7563.42.lgr N42 E58 M1.007 R5
./instances/Rome/grafo11040.95.lgr N95 E134 M4.159 R14
./instances/Rome/grafo5934.35.lgr N35 E48 M1.112 R2
./instances/Rome/grafo9359.62.lgr N62 E84 M1.937 R6
./instances/Rome/grafo9059.65.lgr N65 E84 M2.104 R6
./instances/Rome/grafo8079.81.lgr N81 E114 M4.327 R7
./instances/Rome/grafo7009.37.lgr N37 E47 M0.699 R1
./instances/Rome/grafo2300.17.lgr N17 E20 M0.075 O R0
./instances/Rome/grafo3900.43.lgr N43 E60 M1.196 R3
./instances/Rome/grafo1115.31.lgr N31 E43 M0.523 R2
./instances/Rome/grafo11643.33.lgr N33 E37 M0.129 O R0
./instances/Rome/grafo6359.43.lgr N43 E59 M1.103 R7
./instances/Rome/grafo7297.39.lgr N39 E61 M1.527 R9
./instances/Rome/grafo11475.35.lgr N35 E46 M0.123 O R0
./instances/Rome/grafo6421.44.lgr N44 E54 M0.833 R1
./instances/Rome/grafo1352.29.lgr N29 E34 M0.116 O R0
./instances/Rome/grafo4830.72.lgr N72 E101 M3.295 R12
./instances/Rome/grafo8127.78.lgr N78 E126 M5.41 R24
./instances/Rome/grafo4270.69.lgr N69 E81 M1.379 R5
./instances/Rome/grafo3855.60.lgr N60 E78 M1.594 R5
./instances/Rome/grafo605.22.lgr N22 E26 M0.056 O R0
./instances/Rome/grafo8462.76.lgr N76 E102 M3.189 R12
./instances/Rome/grafo3406.37.lgr N37 E49 M0.916 R3
./instances/Rome/grafo7952.77.lgr N77 E100 M2.971 R10
./instances/Rome/grafo3778.37.lgr N37 E43 M0.453 R1
./instances/Rome/grafo10422.97.lgr N97 E132 M4.629 R18
./instances/Rome/grafo11275.93.lgr N93 E135 M5.581 R21
./instances/Rome/grafo1439.15.lgr N15 E21 M0.065 O R0
./instances/Rome/grafo11617.35.lgr N35 E44 M0.137 O R0
./instances/Rome/grafo7716.39.lgr N39 E49 M0.847 R2
./instances/Rome/grafo5158.43.lgr N43 E63 M1.353 R10
./instances/Rome/grafo6802.74.lgr N74 E99 M2.831 R10
./instances/Rome/grafo1232.27.lgr N27 E31 M0.136 O R0
./instances/Rome/grafo3988.43.lgr N43 E57 M1.007 R3
./instances/Rome/grafo174.27.lgr N27 E28 M0.096 O R0
./instances/Rome/grafo11579.36.lgr N36 E46 M0.841 R2
./instances/Rome/grafo5730.33.lgr N33 E41 M0.563 R1
./instances/Rome/grafo1090.29.lgr N29 E33 M0.112 O R0
./instances/Rome/grafo10943.95.lgr N95 E138 M5.825 R18
./instances/Rome/grafo8198.99.lgr N99 E140 M5.41 R20
./instances/Rome/grafo10428.35.lgr N35 E42 M0.122 O R0
./instances/Rome/grafo3910.41.lgr N41 E49 M0.741 R1
./instances/Rome/grafo11181.95.lgr N95 E141 M6.704 R21
./instances/Rome/grafo1327.50.lgr N50 E59 M0.149 O R0
./instances/Rome/grafo4103.52.lgr N52 E65 M1.126 R1
./instances/Rome/grafo4526.66.lgr N66 E91 M2.735 R8
./instances/Rome/grafo8062.83.lgr N83 E107 M3.015 R9
./instances/Rome/grafo638.12.lgr N12 E17 M0.083 O R0
./instances/Rome/grafo10746.36.lgr N36 E42 M0.124 O R0
./instances/Rome/grafo6097.37.lgr N37 E48 M0.888 R3
./instances/Rome/grafo6936.43.lgr N43 E52 M0.818 R3
./instances/Rome/grafo9346.91.lgr N91 E114 M3.817 R5
./instances/Rome/grafo10464.96.lgr N96 E119 M3.998 R2
./instances/Rome/grafo2784.16.lgr N16 E20 M0.081 O R0
./instances/Rome/grafo11282.35.lgr N35 E44 M0.648 R2
./instances/Rome/grafo530.13.lgr N13 E13 M0.045 O R0
./instances/Rome/grafo702.12.lgr N12 E14 M0.042 O R0
./instances/Rome/grafo4980.59.lgr N59 E80 M2.316 R7
./instances/Rome/grafo2342.18.lgr N18 E20 M0.099 O R0
./instances/Rome/grafo9878.34.lgr N34 E39 M0.121 O R0
./instances/Rome/grafo10453.97.lgr N97 E136 M4.616 R21
./instances/Rome/grafo10694.96.lgr N96 E137 M5.89 R23
./instances/Rome/grafo11190.92.lgr N92 E130 M4.898 R20
./instances/Rome/grafo7192.45.lgr N45 E59 M1.076 R4
./instances/Rome/grafo2801.22.lgr N22 E24 M0.054 O R0
./instances/Rome/grafo6846.51.lgr N51 E71 M1.177 R7
./instances/Rome/grafo8603.87.lgr N87 E111 M3.148 R6
./instances/Rome/grafo4564.72.lgr N72 E97 M2.877 R6
./instances/Rome/grafo1018.29.lgr N29 E36 M0.343 R2
./instances/Rome/grafo770.12.lgr N12 E12 M0.045 O R0
./instances/Rome/grafo9963.39.lgr N39 E46 M0.529 R2
./instances/Rome/grafo2234.14.lgr N14 E19 M0.074 O R0
./instances/Rome/grafo2710.41.lgr N41 E49 M0.135 O R0
./instances/Rome/grafo5694.45.lgr N45 E63 M1.155 R7
./instances/Rome/grafo7745.38.lgr N38 E46 M0.728 R1
./instances/Rome/grafo6154.44.lgr N44 E63 M1.423 R2
./instances/Rome/grafo5289.37.lgr N37 E41 M0.122 O R0
./instances/Rome/grafo6725.86.lgr N86 E106 M2.994 R9
./instances/Rome/grafo11136.98.lgr N98 E122 M3.94 R11
./instances/Rome/grafo5770.33.lgr N33 E38 M0.113 O R0
./instances/Rome/grafo1525.65.lgr N65 E85 M2.194 R6
./instances/Rome/grafo11405.92.lgr N92 E128 M5.331 R14
./instances/Rome/grafo11626.38.lgr N38 E48 M0.817 R2
./instances/Rome/grafo10046.40.lgr N40 E50 M0.828 R2
./instances/Rome/grafo11210.33.lgr N33 E42 M0.111 O R0
./instances/Rome/grafo6493.39.lgr N39 E50 M0.97 R3
./instances/Rome/grafo7780.90.lgr N90 E128 M4.889 R21
./instances/Rome/grafo7451.82.lgr N82 E117 M4.028 R12
./instances/Rome/grafo3914.42.lgr N42 E53 M0.911 R2
./instances/Rome/grafo2221.13.lgr N13 E13 M0.076 O R0
./instances/Rome/grafo2523.40.lgr N40 E51 M0.9 R2
./instances/Rome/grafo4441.61.lgr N61 E75 M1.674 R2
./instances/Rome/grafo7011.64.lgr N64 E80 M2.262 R5
./instances/Rome/grafo8932.89.lgr N89 E118 M3.534 R12
./instances/Rome/grafo5965.37.lgr N37 E52 M1.247 R5
./instances/Rome/grafo10682.98.lgr N98 E128 M4.935 R7
./instances/Rome/grafo5653.43.lgr N43 E46 M0.14 O R0
./instances/Rome/grafo10975.96.lgr N96 E128 M3.943 R12
./instances/Rome/grafo4306.56.lgr N56 E63 M0.153 O R0
./instances/Rome/grafo6804.48.lgr N48 E59 M1.034 R3
./instances/Rome/grafo6519.56.lgr N56 E74 M1.88 R6
./instances/Rome/grafo2149.24.lgr N24 E30 M0.104 O R0
./instances/Rome/grafo6811.36.lgr N36 E44 M0.118 O R0
./instances/Rome/grafo6125.53.lgr N53 E65 M1.183 R3
./instances/Rome/grafo5063.78.lgr N78 E102 M2.784 R7
./instances/Rome/grafo8491.92.lgr N92 E133 M3.907 R19
./instances/Rome/grafo10080.38.lgr N38 E47 M0.716 R2
./instances/Rome/grafo10243.95.lgr N95 E133 M4.845 R16
./instances/Rome/grafo1567.57.lgr N57 E74 M1.575 R2
./instances/Rome/grafo10693.98.lgr N98 E150 M7.593 R29
./instances/Rome/grafo6705.51.lgr N51 E60 M0.157 O R0
./instances/Rome/grafo4139.64.lgr N64 E85 M2.301 R6
./instances/Rome/grafo9771.84.lgr N84 E102 M2.373 R5
./instances/Rome/grafo9129.77.lgr N77 E97 M2.586 R4
./instances/Rome/grafo9599.81.lgr N81 E106 M3.351 R7
./instances/Rome/grafo10026.32.lgr N32 E38 M0.735 R1
./instances/Rome/grafo941.29.lgr N29 E35 M0.105 O R0
./instances/Rome/grafo11521.91.lgr N91 E111 M2.611 R6
./instances/Rome/grafo5751.60.lgr N60 E75 M1.144 R6
./instances/Rome/grafo10655.34.lgr N34 E40 M0.132 O R0
./instances/Rome/grafo4166.53.lgr N53 E66 M0.922 R2
./instances/Rome/grafo4924.62.lgr N62 E84 M2.273 R8
./instances/Rome/grafo6710.73.lgr N73 E94 M2.553 R8
./instances/Rome/grafo3107.32.lgr N32 E48 M1.059 R3
./instances/Rome/grafo2026.28.lgr N28 E36 M0.61 R1
./instances/Rome/grafo5170.59.lgr N59 E76 M1.384 R4
./instances/Rome/grafo4299.55.lgr N55 E79 M2.413 R8
./instances/Rome/grafo4425.50.lgr N50 E68 M1.687 R5
./instances/Rome/grafo4685.56.lgr N56 E71 M1.121 R1
./instances/Rome/grafo10191.34.lgr N34 E38 M0.142 O R0
./instances/Rome/grafo2509.37.lgr N37 E46 M0.614 R1
./instances/Rome/grafo2370.22.lgr N22 E28 M0.088 O R0
./instances/Rome/grafo4334.48.lgr N48 E65 M1.203 R4
./instances/Rome/grafo4513.53.lgr N53 E70 M1.76 R1
./instances/Rome/grafo1141.47.lgr N47 E59 M1.153 R1
./instances/Rome/grafo6395.57.lgr N57 E73 M1.741 R3
./instances/Rome/grafo705.16.lgr N16 E23 M0.306 R2
./instances/Rome/grafo759.11.lgr N11 E12 M0.041 O R0
./instances/Rome/grafo10171.99.lgr N99 E140 M6.216 R27
./instances/Rome/grafo6452.58.lgr N58 E79 M2.323 R5
./instances/Rome/grafo10970.100.lgr N100 E135 M4.542 R12
./instances/Rome/grafo4131.78.lgr N78 E108 M3.253 R15
./instances/Rome/grafo2901.13.lgr N13 E15 M0.089 O R0
./instances/Rome/grafo2052.38.lgr N38 E50 M0.887 R2
./instances/Rome/grafo4119.80.lgr N80 E114 M3.683 R15
./instances/Rome/grafo588.19.lgr N19 E20 M0.053 O R0
./instances/Rome/grafo5880.38.lgr N38 E52 M0.976 R3
./instances/Rome/grafo2612.37.lgr N37 E53 M1.086 R6
./instances/Rome/grafo5938.75.lgr N75 E116 M3.001 R22
./instances/Rome/grafo4196.78.lgr N78 E106 M3.419 R14
./instances/Rome/grafo3622.36.lgr N36 E41 M0.122 O R0
./instances/Rome/grafo5407.39.lgr N39 E53 M1.051 R2
./instances/Rome/grafo9589.62.lgr N62 E100 M3.532 R17
./instances/Rome/grafo5307.39.lgr N39 E54 M0.986 R7
./instances/Rome/grafo10408.93.lgr N93 E123 M3.646 R10
./instances/Rome/grafo10541.93.lgr N93 E124 M3.112 R16
./instances/Rome/grafo9680.83.lgr N83 E111 M3.423 R11
./instances/Rome/grafo6718.59.lgr N59 E74 M1.632 R2
./instances/Rome/grafo5619.39.lgr N39 E49 M0.412 R1
./instances/Rome/grafo10560.95.lgr N95 E137 M5.354 R22
./instances/Rome/grafo7466.42.lgr N42 E62 M1.214 R5
./instances/Rome/grafo10548.94.lgr N94 E134 M5.364 R21
./instances/Rome/grafo8790.97.lgr N97 E133 M5.441 R19
./instances/Rome/grafo3879.96.lgr N96 E130 M3.27 R14
./instances/Rome/grafo3186.39.lgr N39 E49 M0.126 O R0
./instances/Rome/grafo10388.95.lgr N95 E136 M5.68 R17
./instances/Rome/grafo1952.26.lgr N26 E31 M0.1 O R0
./instances/Rome/grafo294.21.lgr N21 E21 M0.062 O R0
./instances/Rome/grafo1281.28.lgr N28 E30 M0.094 O R0
./instances/Rome/grafo9758.72.lgr N72 E101 M2.488 R10
./instances/Rome/grafo9505.75.lgr N75 E97 M2.545 R6
./instances/Rome/grafo807.12.lgr N12 E12 M0.038 O R0
./instances/Rome/grafo6639.48.lgr N48 E60 M1.105 R3
./instances/Rome/grafo9970.39.lgr N39 E46 M0.125 O R0
./instances/Rome/grafo4082.60.lgr N60 E81 M2.028 R11
./instances/Rome/grafo2184.18.lgr N18 E21 M0.086 O R0
./instances/Rome/grafo5569.37.lgr N37 E46 M0.154 O R0
./instances/Rome/grafo8900.94.lgr N94 E126 M4.174 R15
./instances/Rome/grafo2396.20.lgr N20 E24 M0.102 O R0
./instances/Rome/grafo5179.71.lgr N71 E98 M3.248 R12
./instances/Rome/grafo10520.99.lgr N99 E131 M4.121 R13
./instances/Rome/grafo8643.89.lgr N89 E124 M3.767 R15
./instances/Rome/grafo776.36.lgr N36 E52 M1.134 R6
./instances/Rome/grafo5418.61.lgr N61 E83 M2.308 R3
./instances/Rome/grafo1446.23.lgr N23 E24 M0.067 O R0
./instances/Rome/grafo121.20.lgr N20 E25 M0.091 O R0
./instances/Rome/grafo5378.38.lgr N38 E46 M0.131 O R0
./instances/Rome/grafo796.14.lgr N14 E19 M0.08 O R0
./instances/Rome/grafo1251.25.lgr N25 E26 M0.068 O R0
./instances/Rome/grafo10591.99.lgr N99 E119 M3.325 R6
./instances/Rome/grafo1630.31.lgr N31 E40 M0.081 O R0
./instances/Rome/grafo11289.93.lgr N93 E118 M3.984 R11
./instances/Rome/grafo10722.96.lgr N96 E139 M5.57 R23
./instances/Rome/grafo1494.50.lgr N50 E57 M0.168 O R0
./instances/Rome/grafo2961.26.lgr N26 E31 M0.097 O R0
./instances/Rome/grafo2615.17.lgr N17 E18 M0.039 O R0
./instances/Rome/grafo8469.85.lgr N85 E107 M2.856 R6
./instances/Rome/grafo10012.40.lgr N40 E53 M0.824 R2
./instances/Rome/grafo3391.39.lgr N39 E61 M1.141 R4
./instances/Rome/grafo7247.39.lgr N39 E47 M0.759 R1
./instances/Rome/grafo7106.44.lgr N44 E61 M1.232 R8
./instances/Rome/grafo10567.38.lgr N38 E47 M0.753 R1
./instances/Rome/grafo4081.40.lgr N40 E46 M0.147 O R0
./instances/Rome/grafo6908.43.lgr N43 E48 M0.153 O R0
./instances/Rome/grafo1867.27.lgr N27 E30 M0.093 O R0
./instances/Rome/grafo2624.22.lgr N22 E27 M0.077 O R0
./instances/Rome/grafo3874.40.lgr N40 E46 M0.148 O R0
./instances/Rome/grafo131.23.lgr N23 E26 M0.092 O R0
./instances/Rome/grafo7869.69.lgr N69 E100 M3.295 R16
./instances/Rome/grafo5632.36.lgr N36 E43 M0.655 R1
./instances/Rome/grafo3021.25.lgr N25 E29 M0.096 O R0
./instances/Rome/grafo11380.97.lgr N97 E133 M4.628 R16
./instances/Rome/grafo4661.55.lgr N55 E69 M1.27 R4
./instances/Rome/grafo7182.39.lgr N39 E55 M1.289 R3
./instances/Rome/grafo2322.42.lgr N42 E50 M0.73 R1
./instances/Rome/grafo2365.30.lgr N30 E34 M0.126 O R0
./instances/Rome/grafo5233.37.lgr N37 E47 M0.502 R1
./instances/Rome/grafo4100.56.lgr N56 E75 M1.863 R6
./instances/Rome/grafo2012.30.lgr N30 E46 M0.981 R5
./instances/Rome/grafo8452.85.lgr N85 E118 M4.05 R16
./instances/Rome/grafo5902.74.lgr N74 E102 M2.947 R11
./instances/Rome/grafo6588.49.lgr N49 E64 M1.551 R2
./instances/Rome/grafo6462.46.lgr N46 E56 M0.968 R1
./instances/Rome/grafo2929.23.lgr N23 E31 M0.098 O R0
./instances/Rome/grafo5173.58.lgr N58 E83 M2.48 R9
./instances/Rome/grafo10227.96.lgr N96 E128 M4.091 R13
./instances/Rome/grafo9453.80.lgr N80 E114 M2.501 R18
./instances/Rome/grafo4721.77.lgr N77 E98 M2.638 R5
./instances/Rome/grafo9501.66.lgr N66 E105 M3.74 R13
./instances/Rome/grafo6604.38.lgr N38 E44 M0.121 O R0
./instances/Rome/grafo3672.59.lgr N59 E78 M2.06 R5
./instances/Rome/grafo3764.45.lgr N45 E59 M1.017 R2
./instances/Rome/grafo3652.42.lgr N42 E61 M1.216 R5
./instances/Rome/grafo6838.50.lgr N50 E60 M0.901 R2
./instances/Rome/grafo4827.55.lgr N55 E73 M1.718 R7
./instances/Rome/grafo10719.96.lgr N96 E133 M5.148 R18
./instances/Rome/grafo9056.96.lgr N96 E135 M4.198 R17
./instances/Rome/grafo8673.98.lgr N98 E140 M6.129 R23
./instances/Rome/grafo5066.51.lgr N51 E70 M1.484 R3
./instances/Rome/grafo7160.54.lgr N54 E66 M1.366 R4
./instances/Rome/grafo1721.24.lgr N24 E27 M0.1 O R0
./instances/Rome/grafo5992.44.lgr N44 E67 M1.67 R10
./instances/Rome/grafo9503.77.lgr N77 E109 M3.658 R17
./instances/Rome/grafo4801.69.lgr N69 E95 M2.419 R11
./instances/Rome/grafo1227.30.lgr N30 E39 M0.476 R1
./instances/Rome/grafo8411.78.lgr N78 E104 M3.489 R8
./instances/Rome/grafo5218.36.lgr N36 E44 M0.127 O R0
./instances/Rome/grafo5463.42.lgr N42 E63 M1.261 R7
./instances/Rome/grafo5264.36.lgr N36 E41 M0.12 O R0
./instances/Rome/grafo5427.38.lgr N38 E44 M0.128 O R0
./instances/Rome/grafo3742.36.lgr N36 E45 M0.175 O R0
./instances/Rome/grafo5334.41.lgr N41 E57 M0.693 R5
./instances/Rome/grafo1832.11.lgr N11 E12 M0.036 O R0
./instances/Rome/grafo9484.60.lgr N60 E78 M1.912 R7
./instances/Rome/grafo2644.17.lgr N17 E19 M0.049 O R0
./instances/Rome/grafo7128.48.lgr N48 E60 M1.122 R5
./instances/Rome/grafo2968.32.lgr N32 E41 M0.445 R1
./instances/Rome/grafo6880.44.lgr N44 E58 M0.868 R4
./instances/Rome/grafo8860.73.lgr N73 E101 M3.036 R8
./instances/Rome/grafo1625.27.lgr N27 E37 M0.364 R4
./instances/Rome/grafo8191.86.lgr N86 E125 M5.027 R18
./instances/Rome/grafo5229.37.lgr N37 E53 M1.046 R6
./instances/Rome/grafo919.12.lgr N12 E14 M0.045 O R0
./instances/Rome/grafo6248.39.lgr N39 E50 M0.873 R1
./instances/Rome/grafo6425.78.lgr N78 E96 M2.583 R5
./instances/Rome/grafo10482.94.lgr N94 E122 M3.955 R12
./instances/Rome/grafo6468.83.lgr N83 E110 M3.754 R12
./instances/Rome/grafo5495.34.lgr N34 E43 M0.127 O R0
./instances/Rome/grafo2564.20.lgr N20 E22 M0.083 O R0
./instances/Rome/grafo9500.83.lgr N83 E117 M2.57 R9
./instances/Rome/grafo3038.38.lgr N38 E50 M0.975 R5
./instances/Rome/grafo6415.55.lgr N55 E59 M0.16 O R0
./instances/Rome/grafo8726.87.lgr N87 E128 M5.207 R23
./instances/Rome/grafo10345.95.lgr N95 E130 M5.257 R16
./instances/Rome/grafo2094.34.lgr N34 E39 M0.091 O R0
./instances/Rome/grafo7743.37.lgr N37 E55 M1.177 R6
./instances/Rome/grafo9006.61.lgr N61 E80 M2.205 R5
./instances/Rome/grafo10106.100.lgr N100 E119 M2.712 R2
./instances/Rome/grafo6923.39.lgr N39 E48 M0.808 R2
./instances/Rome/grafo6433.48.lgr N48 E64 M1.377 R5
./instances/Rome/grafo6535.49.lgr N49 E65 M1.449 R2
./instances/Rome/grafo7937.75.lgr N75 E96 M2.471 R8
./instances/Rome/grafo9957.39.lgr N39 E51 M1.002 R2
./instances/Rome/grafo4887.78.lgr N78 E99 M2.841 R7
./instances/Rome/grafo7100.86.lgr N86 E120 M3.069 R13
./instances/Rome/grafo11661.38.lgr N38 E48 M0.919 R2
./instances/Rome/grafo6499.46.lgr N46 E68 M1.842 R8
./instances/Rome/grafo7605.44.lgr N44 E65 M1.295 R6
./instances/Rome/grafo2694.65.lgr N65 E78 M1.512 R2
./instances/Rome/grafo7375.46.lgr N46 E60 M0.972 R3
./instances/Rome/grafo3678.34.lgr N34 E42 M0.568 R1
./instances/Rome/grafo1092.42.lgr N42 E53 M0.73 R3
./instances/Rome/grafo7520.45.lgr N45 E53 M0.809 R1
./instances/Rome/grafo10444.100.lgr N100 E136 M5.234 R19
./instances/Rome/grafo9626.83.lgr N83 E115 M2.402 R10
./instances/Rome/grafo11607.32.lgr N32 E38 M0.12 O R0
./instances/Rome/grafo5450.36.lgr N36 E42 M0.128 O R0
./instances/Rome/grafo1506.43.lgr N43 E50 M0.652 R1
./instances/Rome/grafo334.12.lgr N12 E13 M0.056 O R0
./instances/Rome/grafo1557.23.lgr N23 E29 M0.098 O R0
./instances/Rome/grafo5131.48.lgr N48 E59 M0.165 O R0
./instances/Rome/grafo1335.56.lgr N56 E81 M2.287 R6
./instances/Rome/grafo8245.83.lgr N83 E104 M2.391 R10
./instances/Rome/grafo10383.99.lgr N99 E136 M4.339 R19
./instances/Rome/grafo8473.93.lgr N93 E122 M3.85 R15
./instances/Rome/grafo8911.100.lgr N100 E128 M5.244 R12
./instances/Rome/grafo8782.88.lgr N88 E106 M2.48 R6
./instances/Rome/grafo8072.69.lgr N69 E88 M1.681 R7
./instances/Rome/grafo7671.86.lgr N86 E110 M3.339 R8
./instances/Rome/grafo4332.54.lgr N54 E69 M1.041 R3
./instances/Rome/grafo1378.46.lgr N46 E62 M1.269 R4
./instances/Rome/grafo3613.41.lgr N41 E54 M0.749 R6
./instances/Rome/grafo6876.41.lgr N41 E50 M0.785 R1
./instances/Rome/grafo4478.64.lgr N64 E83 M1.825 R5
./instances/Rome/grafo3800.42.lgr N42 E51 M0.683 R1
./instances/Rome/grafo9076.77.lgr N77 E103 M3.355 R9
./instances/Rome/grafo4781.57.lgr N57 E74 M1.662 R6
./instances/Rome/grafo8271.81.lgr N81 E113 M3.819 R17
./instances/Rome/grafo3589.56.lgr N56 E68 M0.838 R3
./instances/Rome/grafo7845.81.lgr N81 E114 M3.472 R13
./instances/Rome/grafo7240.60.lgr N60 E87 M2.656 R11
./instances/Rome/grafo10616.96.lgr N96 E130 M4.99 R18
./instances/Rome/grafo11301.93.lgr N93 E129 M5.208 R21
./instances/Rome/grafo6879.41.lgr N41 E51 M0.136 O R0
./instances/Rome/grafo1244.26.lgr N26 E28 M0.088 O R0
./instances/Rome/grafo2627.40.lgr N40 E49 M0.718 R1
./instances/Rome/grafo2969.39.lgr N39 E57 M1.227 R6
./instances/Rome/grafo10938.33.lgr N33 E36 M0.128 O R0
./instances/Rome/grafo1861.17.lgr N17 E21 M0.297 R1
./instances/Rome/grafo7049.42.lgr N42 E54 M0.938 R3
./instances/Rome/grafo1118.22.lgr N22 E23 M0.086 O R0
./instances/Rome/grafo11524.100.lgr N100 E127 M4.174 R14
./instances/Rome/grafo8148.85.lgr N85 E119 M3.57 R13
./instances/Rome/grafo5864.59.lgr N59 E84 M1.783 R11
./instances/Rome/grafo987.27.lgr N27 E30 M0.111 O R0
./instances/Rome/grafo6015.39.lgr N39 E44 M0.136 O R0
./instances/Rome/grafo682.16.lgr N16 E18 M0.087 O R0
./instances/Rome/grafo252.12.lgr N12 E11 M0.051 O R0
./instances/Rome/grafo4083.57.lgr N57 E78 M1.505 R5
./instances/Rome/grafo7468.54.lgr N54 E81 M2.183 R9
./instances/Rome/grafo8748.88.lgr N88 E107 M2.829 R2
./instances/Rome/grafo1757.20.lgr N20 E25 M0.088 O R0
./instances/Rome/grafo7759.56.lgr N56 E64 M0.162 O R0
./instances/Rome/grafo8945.94.lgr N94 E132 M4.968 R20
./instances/Rome/grafo4476.68.lgr N68 E95 M3.116 R8
./instances/Rome/grafo10897.95.lgr N95 E121 M4.312 R6
./instances/Rome/grafo10015.39.lgr N39 E45 M0.132 O R0
./instances/Rome/grafo4000.35.lgr N35 E41 M0.559 R2
./instances/Rome/grafo8112.61.lgr N61 E77 M1.565 R8
./instances/Rome/grafo783.15.lgr N15 E20 M0.099 O R0
./instances/Rome/grafo11545.39.lgr N39 E47 M0.128 O R0
./instances/Rome/grafo6987.39.lgr N39 E46 M0.141 O R0
./instances/Rome/grafo2320.23.lgr N23 E35 M0.118 O R0
./instances/Rome/grafo690.11.lgr N11 E17 M0.069 O R0
./instances/Rome/grafo1072.14.lgr N14 E18 M0.078 O R0
./instances/Rome/grafo3948.47.lgr N47 E66 M1.282 R6
./instances/Rome/grafo8814.88.lgr N88 E125 M3.011 R21
./instances/Rome/grafo10415.94.lgr N94 E132 M5.324 R15
./instances/Rome/grafo4772.58.lgr N58 E75 M1.816 R4
./instances/Rome/grafo169.26.lgr N26 E38 M0.453 R1
./instances/Rome/grafo7283.39.lgr N39 E50 M0.808 R3
./instances/Rome/grafo4331.61.lgr N61 E78 M1.744 R1
./instances/Rome/grafo10740.92.lgr N92 E117 M4.246 R8
./instances/Rome/grafo8377.92.lgr N92 E130 M4.472 R17
./instances/Rome/grafo5184.36.lgr N36 E47 M0.999 R3
./instances/Rome/grafo3916.40.lgr N40 E51 M0.709 R3
./instances/Rome/grafo4852.58.lgr N58 E79 M1.639 R4
./instances/Rome/grafo5577.80.lgr N80 E104 M3.157 R9
./instances/Rome/grafo6279.40.lgr N40 E52 M0.924 R4
./instances/Rome/grafo1833.46.lgr N46 E60 M1.007 R6
./instances/Rome/grafo6211.54.lgr N54 E64 M0.181 O R0
./instances/Rome/grafo9866.34.lgr N34 E34 M0.091 O R0
./instances/Rome/grafo10331.100.lgr N100 E134 M3.351 R14
./instances/Rome/grafo4655.56.lgr N56 E80 M2.044 R10
./instances/Rome/grafo7493.60.lgr N60 E83 M2.491 R7
./instances/Rome/grafo11462.39.lgr N39 E50 M0.919 R2
./instances/Rome/grafo8806.98.lgr N98 E121 M2.705 R7
./instances/Rome/grafo9932.91.lgr N91 E132 M5.322 R20
./instances/Rome/grafo2164.16.lgr N16 E18 M0.077 O R0
./instances/Rome/grafo1303.68.lgr N68 E84 M1.388 R3
./instances/Rome/grafo3119.55.lgr N55 E82 M1.876 R9
./instances/Rome/grafo819.38.lgr N38 E49 M0.513 R1
./instances/Rome/grafo2611.20.lgr N20 E19 M0.068 O R0
./instances/Rome/grafo10588.93.lgr N93 E128 M5.508 R13
./instances/Rome/grafo4920.63.lgr N63 E85 M2.409 R8
./instances/Rome/grafo3216.40.lgr N40 E47 M0.776 R1
./instances/Rome/grafo1990.34.lgr N34 E38 M0.124 O R0
./instances/Rome/grafo7965.62.lgr N62 E94 M3.575 R13
./instances/Rome/grafo820.18.lgr N18 E21 M0.089 O R0
./instances/Rome/grafo408.11.lgr N11 E10 M0.043 O R0
./instances/Rome/grafo1974.23.lgr N23 E27 M0.314 R1
./instances/Rome/grafo1489.67.lgr N67 E77 M0.184 O R0
./instances/Rome/grafo2453.22.lgr N22 E29 M0.515 R1
./instances/Rome/grafo10668.99.lgr N99 E128 M2.795 R14
./instances/Rome/grafo2613.15.lgr N15 E17 M0.077 O R0
./instances/Rome/grafo6522.59.lgr N59 E91 M1.649 R13
./instances/Rome/grafo272.14.lgr N14 E13 M0.056 O R0
./instances/Rome/grafo2827.37.lgr N37 E48 M0.65 R3
./instances/Rome/grafo6177.52.lgr N52 E69 M1.686 R6
./instances/Rome/grafo11206.91.lgr N91 E126 M4.045 R18
./instances/Rome/grafo2130.31.lgr N31 E37 M0.088 O R0
./instances/Rome/grafo5614.42.lgr N42 E56 M1.077 R4
./instances/Rome/grafo11393.92.lgr N92 E135 M5.321 R28
./instances/Rome/grafo3714.52.lgr N52 E76 M2.072 R13
./instances/Rome/grafo6486.75.lgr N75 E107 M2.499 R9
./instances/Rome/grafo6757.58.lgr N58 E86 M2.505 R9
./instances/Rome/grafo11247.36.lgr N36 E47 M0.829 R4
./instances/Rome/grafo6461.48.lgr N48 E58 M0.937 R2
./instances/Rome/grafo11020.100.lgr N100 E145 M5.936 R20
./instances/Rome/grafo11015.98.lgr N98 E136 M5.174 R21
./instances/Rome/grafo6107.57.lgr N57 E75 M1.387 R5
./instances/Rome/grafo3629.42.lgr N42 E55 M1.039 R3
./instances/Rome/grafo3103.88.lgr N88 E105 M2.456 R5
./instances/Rome/grafo10335.40.lgr N40 E51 M0.817 R2
./instances/Rome/grafo4461.59.lgr N59 E79 M1.962 R6
./instances/Rome/grafo5137.59.lgr N59 E87 M2.468 R9
./instances/Rome/grafo1324.27.lgr N27 E28 M0.088 O R0
./instances/Rome/grafo6326.56.lgr N56 E84 M2.447 R10
./instances/Rome/grafo3791.57.lgr N57 E78 M1.945 R7
./instances/Rome/grafo119.24.lgr N24 E33 M0.109 O R0
./instances/Rome/grafo7495.41.lgr N41 E48 M0.129 O R0
./instances/Rome/grafo4013.38.lgr N38 E49 M0.834 R2
./instances/Rome/grafo4602.51.lgr N51 E64 M1.614 R2
./instances/Rome/grafo2856.16.lgr N16 E18 M0.068 O R0
./instances/Rome/grafo6081.42.lgr N42 E60 M1.269 R8
./instances/Rome/grafo5346.40.lgr N40 E44 M0.315 R1
./instances/Rome/grafo7600.40.lgr N40 E55 M1.23 R6
./instances/Rome/grafo2060.25.lgr N25 E26 M0.084 O R0
./instances/Rome/grafo4164.51.lgr N51 E65 M1.24 R2
./instances/Rome/grafo4254.77.lgr N77 E110 M3.928 R10
./instances/Rome/grafo1354.28.lgr N28 E36 M0.562 R1
./instances/Rome/grafo5829.34.lgr N34 E41 M0.124 O R0
./instances/Rome/grafo540.16.lgr N16 E17 M0.094 O R0
./instances/Rome/grafo7465.43.lgr N43 E60 M1.232 R6
./instances/Rome/grafo9020.65.lgr N65 E97 M3.43 R13
./instances/Rome/grafo4639.82.lgr N82 E107 M3.218 R8
./instances/Rome/grafo5425.56.lgr N56 E81 M2.015 R9
./instances/Rome/grafo7324.61.lgr N61 E78 M1.78 R7
./instances/Rome/grafo2828.33.lgr N33 E37 M0.268 R1
./instances/Rome/grafo7644.47.lgr N47 E75 M1.843 R14
./instances/Rome/grafo764.23.lgr N23 E26 M0.088 O R0
./instances/Rome/grafo404.12.lgr N12 E13 M0.047 O R0
./instances/Rome/grafo9713.73.lgr N73 E101 M3.442 R14
./instances/Rome/grafo5481.62.lgr N62 E101 M3.53 R21
./instances/Rome/grafo3114.40.lgr N40 E55 M0.911 R4
./instances/Rome/grafo5033.66.lgr N66 E88 M1.847 R9
./instances/Rome/grafo5890.48.lgr N48 E67 M1.636 R5
./instances/Rome/grafo6532.83.lgr N83 E115 M3.623 R16
./instances/Rome/grafo7926.75.lgr N75 E93 M2.665 R7
./instances/Rome/grafo1569.28.lgr N28 E36 M0.422 R1
./instances/Rome/grafo5865.36.lgr N36 E44 M0.124 O R0
./instances/Rome/grafo594.11.lgr N11 E11 M0.046 O R0
./instances/Rome/grafo6571.45.lgr N45 E67 M1.498 R7
./instances/Rome/grafo3453.56.lgr N56 E72 M1.602 R6
./instances/Rome/grafo8103.71.lgr N71 E99 M3.178 R10
./instances/Rome/grafo2705.15.lgr N15 E16 M0.049 O R0
./instances/Rome/grafo3142.39.lgr N39 E52 M0.667 R3
./instances/Rome/grafo9520.79.lgr N79 E109 M3.473 R13
./instances/Rome/grafo8384.61.lgr N61 E79 M2.119 R5
./instances/Rome/grafo9162.67.lgr N67 E90 M2.732 R6
./instances/Rome/grafo3605.35.lgr N35 E40 M0.126 O R0
./instances/Rome/grafo11134.91.lgr N91 E116 M4.1 R12
./instances/Rome/grafo11510.34.lgr N34 E34 M0.085 O R0
./instances/Rome/grafo6219.37.lgr N37 E45 M0.5 R1
./instances/Rome/grafo654.25.lgr N25 E24 M0.07 O R0
./instances/Rome/grafo5796.37.lgr N37 E54 M1.079 R5
./instances/Rome/grafo1396.61.lgr N61 E78 M1.785 R1
./instances/Rome/grafo134.40.lgr N40 E49 M0.851 R2
./instances/Rome/grafo4572.74.lgr N74 E98 M2.555 R9
./instances/Rome/grafo5579.39.lgr N39 E46 M0.751 R1
./instances/Rome/grafo8242.82.lgr N82 E112 M3.438 R14
./instances/Rome/grafo846.27.lgr N27 E32 M0.096 O R0
./instances/Rome/grafo7275.41.lgr N41 E59 M1.009 R2
./instances/Rome/grafo8849.65.lgr N65 E78 M0.782 R3
./instances/Rome/grafo8890.95.lgr N95 E123 M3.315 R10
./instances/Rome/grafo6774.48.lgr N48 E62 M1.295 R3
./instances/Rome/grafo11533.36.lgr N36 E48 M1.068 R4
./instances/Rome/grafo10499.96.lgr N96 E125 M3 R10
./instances/Rome/grafo8090.86.lgr N86 E118 M3.309 R14
./instances/Rome/grafo1723.10.lgr N10 E15 M0.058 O R0
./instances/Rome/grafo10853.92.lgr N92 E113 M3.04 R4
./instances/Rome/grafo5036.62.lgr N62 E84 M2.058 R8
./instances/Rome/grafo4807.72.lgr N72 E91 M2.183 R4
./instances/Rome/grafo4169.83.lgr N83 E113 M3.283 R11
./instances/Rome/grafo8972.77.lgr N77 E111 M3.793 R19
./instances/Rome/grafo6487.53.lgr N53 E62 M0.162 O R0
./instances/Rome/grafo8418.61.lgr N61 E80 M1.361 R6
./instances/Rome/grafo5535.44.lgr N44 E47 M0.138 O R0
./instances/Rome/grafo5397.41.lgr N41 E46 M0.137 O R0
./instances/Rome/grafo4206.58.lgr N58 E83 M2.706 R5
./instances/Rome/grafo6424.78.lgr N78 E96 M2.531 R5
./instances/Rome/grafo8543.87.lgr N87 E111 M3.699 R7
./instances/Rome/grafo1076.18.lgr N18 E24 M0.101 O R0
./instances/Rome/grafo3262.92.lgr N92 E130 M5.663 R17
./instances/Rome/grafo4542.59.lgr N59 E80 M1.999 R7
./instances/Rome/grafo5145.40.lgr N40 E50 M0.762 R1
./instances/Rome/grafo11357.39.lgr N39 E48 M0.745 R1
./instances/Rome/grafo9566.70.lgr N70 E100 M2.935 R12
./instances/Rome/grafo8948.88.lgr N88 E129 M4.861 R22
./instances/Rome/grafo627.27.lgr N27 E29 M0.095 O R0
./instances/Rome/grafo1471.24.lgr N24 E26 M0.094 O R0
./instances/Rome/grafo9419.60.lgr N60 E83 M1.905 R8
./instances/Rome/grafo10160.96.lgr N96 E138 M5.425 R28
./instances/Rome/grafo7640.45.lgr N45 E65 M1.475 R5
./instances/Rome/grafo1746.27.lgr N27 E38 M0.736 R2
./instances/Rome/grafo9355.84.lgr N84 E117 M3.463 R16
./instances/Rome/grafo3469.47.lgr N47 E57 M0.137 O R0
./instances/Rome/grafo5615.38.lgr N38 E46 M0.667 R1
./instances/Rome/grafo9338.86.lgr N86 E111 M2.84 R12
./instances/Rome/grafo11389.92.lgr N92 E128 M4.821 R15
./instances/Rome/grafo5876.40.lgr N40 E50 M0.873 R1
./instances/Rome/grafo734.14.lgr N14 E18 M0.081 O R0
./instances/Rome/grafo1450.56.lgr N56 E70 M1.499 R3
./instances/Rome/grafo8918.96.lgr N96 E121 M3.601 R9
./instances/Rome/grafo3915.38.lgr N38 E44 M0.462 R1
./instances/Rome/grafo3924.44.lgr N44 E53 M0.942 R3
./instances/Rome/grafo9544.62.lgr N62 E91 M1.818 R15
./instances/Rome/grafo1247.58.lgr N58 E68 M1.024 R2
./instances/Rome/grafo4339.55.lgr N55 E67 M0.163 O R0
./instances/Rome/grafo147.29.lgr N29 E28 M0.076 O R0
./instances/Rome/grafo5832.46.lgr N46 E58 M0.145 O R0
./instances/Rome/grafo3226.55.lgr N55 E74 M2.014 R6
./instances/Rome/grafo2847.18.lgr N18 E20 M0.09 O R0
./instances/Rome/grafo5817.42.lgr N42 E60 M1.259 R4
./instances/Rome/grafo5285.76.lgr N76 E94 M2.582 R6
./instances/Rome/grafo9275.79.lgr N79 E110 M3.595 R13
./instances/Rome/grafo9757.68.lgr N68 E85 M1.921 R7
./instances/Rome/grafo10773.93.lgr N93 E126 M3.82 R20
./instances/Rome/grafo8130.79.lgr N79 E123 M5.008 R19
./instances/Rome/grafo10647.98.lgr N98 E132 M4.811 R17
./instances/Rome/grafo545.23.lgr N23 E28 M0.227 R1
./instances/Rome/grafo7448.60.lgr N60 E81 M1.815 R5
./instances/Rome/grafo1511.28.lgr N28 E30 M0.067 O R0
./instances/Rome/grafo10960.98.lgr N98 E131 M4.304 R15
./instances/Rome/grafo8383.87.lgr N87 E116 M3.537 R13
./instances/Rome/grafo9352.80.lgr N80 E99 M2.699 R9
./instances/Rome/grafo6682.63.lgr N63 E78 M1.86 R2
./instances/Rome/grafo2006.25.lgr N25 E36 M0.124 O R0
./instances/Rome/grafo1673.20.lgr N20 E22 M0.05 O R0
./instances/Rome/grafo10077.31.lgr N31 E36 M0.126 O R0
./instances/Rome/grafo6216.45.lgr N45 E51 M0.145 O R0
./instances/Rome/grafo4102.42.lgr N42 E62 M1.324 R4
./instances/Rome/grafo7439.45.lgr N45 E54 M0.14 O R0
./instances/Rome/grafo1963.42.lgr N42 E63 M1.274 R9
./instances/Rome/grafo6046.41.lgr N41 E57 M1.08 R4
./instances/Rome/grafo2996.37.lgr N37 E47 M0.768 R5
./instances/Rome/grafo8311.86.lgr N86 E116 M3.461 R14
./instances/Rome/grafo2874.50.lgr N50 E54 M0.144 O R0
./instances/Rome/grafo3842.34.lgr N34 E40 M0.113 O R0
./instances/Rome/grafo7771.95.lgr N95 E132 M4.482 R17
./instances/Rome/grafo10097.95.lgr N95 E118 M3.288 R7
./instances/Rome/grafo1253.27.lgr N27 E32 M0.131 O R0
./instances/Rome/grafo7205.39.lgr N39 E49 M0.13 O R0
./instances/Rome/grafo3937.58.lgr N58 E70 M0.179 O R0
./instances/Rome/grafo538.18.lgr N18 E19 M0.087 O R0
./instances/Rome/grafo3256.45.lgr N45 E63 M1.202 R8
./instances/Rome/grafo10169.93.lgr N93 E116 M3.174 R9
./instances/Rome/grafo8296.86.lgr N86 E116 M2.215 R15
./instances/Rome/grafo3967.59.lgr N59 E87 M2.672 R13
./instances/Rome/grafo5785.37.lgr N37 E50 M0.978 R1
./instances/Rome/grafo5432.47.lgr N47 E68 M0.959 R7
./instances/Rome/grafo7834.78.lgr N78 E104 M3.271 R10
./instances/Rome/grafo10629.100.lgr N100 E131 M4.631 R13
./instances/Rome/grafo3165.52.lgr N52 E72 M2.102 R6
./instances/Rome/grafo10363.98.lgr N98 E125 M4.173 R8
./instances/Rome/grafo1549.55.lgr N55 E66 M1.32 R2
./instances/Rome/grafo6538.81.lgr N81 E99 M2.418 R6
./instances/Rome/grafo5518.56.lgr N56 E72 M1.69 R4
./instances/Rome/grafo6756.38.lgr N38 E53 M1.075 R2
./instances/Rome/grafo10357.94.lgr N94 E126 M3.803 R13
./instances/Rome/grafo5648.77.lgr N77 E94 M2.031 R5
./instances/Rome/grafo7957.62.lgr N62 E85 M1.73 R9
./instances/Rome/grafo8542.61.lgr N61 E84 M2.016 R4
./instances/Rome/grafo11180.34.lgr N34 E34 M0.087 O R0
./instances/Rome/grafo5312.39.lgr N39 E51 M0.927 R3
./instances/Rome/grafo6966.45.lgr N45 E65 M1.789 R4
./instances/Rome/grafo7627.57.lgr N57 E85 M1.466 R13
./instances/Rome/grafo2911.15.lgr N15 E20 M0.093 O R0
./instances/Rome/grafo2534.22.lgr N22 E25 M0.097 O R0
./instances/Rome/grafo7796.93.lgr N93 E126 M3.675 R17
./instances/Rome/grafo7540.46.lgr N46 E71 M2.063 R7
./instances/Rome/grafo5268.43.lgr N43 E53 M0.664 R2
./instances/Rome/grafo9106.67.lgr N67 E84 M2.416 R6
./instances/Rome/grafo2918.16.lgr N16 E22 M0.083 O R0
./instances/Rome/grafo9721.79.lgr N79 E121 M4.267 R24
./instances/Rome/grafo3487.55.lgr N55 E74 M1.214 R5
./instances/Rome/grafo7302.41.lgr N41 E57 M1.101 R4
./instances/Rome/grafo8586.60.lgr N60 E79 M1.719 R6
./instances/Rome/grafo6832.38.lgr N38 E45 M0.136 O R0
./instances/Rome/grafo3334.48.lgr N48 E67 M1.472 R10
./instances/Rome/grafo8870.60.lgr N60 E75 M1.128 R1
./instances/Rome/grafo9099.83.lgr N83 E106 M2.879 R9
./instances/Rome/grafo2072.29.lgr N29 E43 M0.925 R6
./instances/Rome/grafo3768.42.lgr N42 E53 M0.645 R1
./instances/Rome/grafo10022.31.lgr N31 E36 M0.11 O R0
./instances/Rome/grafo8772.79.lgr N79 E115 M4.565 R16
./instances/Rome/grafo6458.40.lgr N40 E57 M1.199 R4
./instances/Rome/grafo4075.52.lgr N52 E66 M1.388 R6
./instances/Rome/grafo346.19.lgr N19 E22 M0.089 O R0
./instances/Rome/grafo10771.92.lgr N92 E127 M4.168 R18
./instances/Rome/grafo10285.39.lgr N39 E59 M1.052 R7
./instances/Rome/grafo8100.60.lgr N60 E84 M2.243 R7
./instances/Rome/grafo5740.61.lgr N61 E90 M2.791 R14
./instances/Rome/grafo7474.43.lgr N43 E54 M1.037 R2
./instances/Rome/grafo2528.37.lgr N37 E50 M0.852 R1
./instances/Rome/grafo7751.44.lgr N44 E58 M0.929 R1
./instances/Rome/grafo9109.63.lgr N63 E88 M2.607 R9
./instances/Rome/grafo10631.98.lgr N98 E132 M4.29 R15
./instances/Rome/grafo3882.41.lgr N41 E52 M0.136 O R0
./instances/Rome/grafo7559.52.lgr N52 E67 M1.104 R4
./instances/Rome/grafo10542.100.lgr N100 E133 M4.173 R16
./instances/Rome/grafo10379.95.lgr N95 E132 M5.06 R15
./instances/Rome/grafo5668.37.lgr N37 E44 M0.119 O R0
./instances/Rome/grafo6772.75.lgr N75 E103 M2.831 R10
./instances/Rome/grafo3591.57.lgr N57 E72 M1.362 R4
./instances/Rome/grafo3956.38.lgr N38 E54 M1.087 R4
./instances/Rome/grafo1548.39.lgr N39 E44 M0.129 O R0
./instances/Rome/grafo5154.39.lgr N39 E57 M1.211 R4
./instances/Rome/grafo3468.44.lgr N44 E53 M0.782 R1
./instances/Rome/grafo7062.53.lgr N53 E74 M1.8 R5
./instances/Rome/grafo6335.39.lgr N39 E54 M1.013 R5
./instances/Rome/grafo3609.42.lgr N42 E55 M0.986 R3
./instances/Rome/grafo5017.63.lgr N63 E89 M2.743 R11
./instances/Rome/grafo335.13.lgr N13 E19 M0.076 O R0
./instances/Rome/grafo5683.39.lgr N39 E52 M0.797 R1
./instances/Rome/grafo221.15.lgr N15 E16 M0.046 O R0
./instances/Rome/grafo9307.82.lgr N82 E117 M3.718 R16
./instances/Rome/grafo8769.86.lgr N86 E105 M2.688 R7
./instances/Rome/grafo5455.55.lgr N55 E76 M1.87 R2
./instances/Rome/grafo6827.53.lgr N53 E69 M1.286 R6
./instances/Rome/grafo3630.54.lgr N54 E69 M0.794 R3
./instances/Rome/grafo10663.99.lgr N99 E137 M5.927 R18
./instances/Rome/grafo4320.67.lgr N67 E85 M2.528 R8
./instances/Rome/grafo8614.85.lgr N85 E118 M3.358 R13
./instances/Rome/grafo1877.33.lgr N33 E48 M1.038 R6
./instances/Rome/grafo2111.10.lgr N10 E16 M0.069 O R0
./instances/Rome/grafo7744.42.lgr N42 E52 M0.955 R2
./instances/Rome/grafo7808.69.lgr N69 E88 M2.011 R6
./instances/Rome/grafo276.17.lgr N17 E20 M0.089 O R0
./instances/Rome/grafo9445.89.lgr N89 E118 M3.869 R9
./instances/Rome/grafo3308.97.lgr N97 E110 M2.228 R3
./instances/Rome/grafo1701.36.lgr N36 E41 M0.408 R1
./instances/Rome/grafo8463.72.lgr N72 E97 M2.588 R11
./instances/Rome/grafo480.15.lgr N15 E15 M0.051 O R0
./instances/Rome/grafo9899.33.lgr N33 E34 M0.109 O R0
./instances/Rome/grafo7885.83.lgr N83 E120 M3.569 R21
./instances/Rome/grafo9979.38.lgr N38 E50 M0.867 R2
./instances/Rome/grafo7333.45.lgr N45 E73 M1.773 R10
./instances/Rome/grafo8634.75.lgr N75 E107 M3.775 R15
./instances/Rome/grafo2372.16.lgr N16 E20 M0.078 O R0
./instances/Rome/grafo4906.61.lgr N61 E83 M2.595 R5
./instances/Rome/grafo3276.49.lgr N49 E65 M1.395 R5
./instances/Rome/grafo5728.60.lgr N60 E87 M2.721 R11
./instances/Rome/grafo5542.60.lgr N60 E76 M1.623 R5
./instances/Rome/grafo8262.78.lgr N78 E107 M3.197 R13
./instances/Rome/grafo10671.100.lgr N100 E144 M6.142 R23
./instances/Rome/grafo10185.32.lgr N32 E38 M0.137 O R0
./instances/Rome/grafo5733.39.lgr N39 E50 M0.937 R3
./instances/Rome/grafo2535.48.lgr N48 E59 M1.219 R1
./instances/Rome/grafo1198.29.lgr N29 E29 M0.068 O R0
./instances/Rome/grafo8559.87.lgr N87 E112 M3.189 R11
./instances/Rome/grafo9046.84.lgr N84 E113 M3.17 R13
./instances/Rome/grafo2636.16.lgr N16 E22 M0.085 O R0
./instances/Rome/grafo11103.93.lgr N93 E116 M4.061 R5
./instances/Rome/grafo7708.43.lgr N43 E57 M1.058 R3
./instances/Rome/grafo1291.28.lgr N28 E38 M0.577 R3
./instances/Rome/grafo1943.12.lgr N12 E15 M0.081 O R0
./instances/Rome/grafo6617.84.lgr N84 E117 M4.066 R12
./instances/Rome/grafo7675.39.lgr N39 E47 M0.134 O R0
./instances/Rome/grafo3898.99.lgr N99 E136 M4.439 R18
./instances/Rome/grafo5187.43.lgr N43 E61 M1.356 R8
./instances/Rome/grafo4651.56.lgr N56 E76 M1.876 R8
./instances/Rome/grafo6048.45.lgr N45 E62 M1.092 R1
./instances/Rome/grafo8983.63.lgr N63 E95 M2.918 R12
./instances/Rome/grafo2004.35.lgr N35 E40 M0.129 O R0
./instances/Rome/grafo1902.12.lgr N12 E14 M0.084 O R0
./instances/Rome/grafo2054.29.lgr N29 E35 M0.107 O R0
./instances/Rome/grafo8061.66.lgr N66 E88 M2.479 R5
./instances/Rome/grafo3187.39.lgr N39 E53 M1.072 R5
./instances/Rome/grafo7353.49.lgr N49 E67 M1.116 R4
./instances/Rome/grafo8555.87.lgr N87 E114 M2.563 R11
./instances/Rome/grafo10840.36.lgr N36 E50 M0.972 R3
./instances/Rome/grafo1836.45.lgr N45 E58 M1.03 R3
./instances/Rome/grafo2171.19.lgr N19 E23 M0.09 O R0
./instances/Rome/grafo2557.37.lgr N37 E40 M0.119 O R0
./instances/Rome/grafo877.16.lgr N16 E17 M0.078 O R0
./instances/Rome/grafo1336.25.lgr N25 E26 M0.097 O R0
./instances/Rome/grafo7590.43.lgr N43 E54 M0.135 O R0
./instances/Rome/grafo339.18.lgr N18 E18 M0.069 O R0
./instances/Rome/grafo9101.72.lgr N72 E102 M3.02 R15
./instances/Rome/grafo1726.22.lgr N22 E26 M0.097 O R0
./instances/Rome/grafo4234.78.lgr N78 E107 M3.302 R11
./instances/Rome/grafo9660.71.lgr N71 E97 M3.226 R10
./instances/Rome/grafo8876.88.lgr N88 E127 M4.141 R17
./instances/Rome/grafo6428.51.lgr N51 E67 M1.544 R2
./instances/Rome/grafo2199.44.lgr N44 E50 M0.391 R1
./instances/Rome/grafo3819.52.lgr N52 E67 M1.395 R5
./instances/Rome/grafo5651.41.lgr N41 E56 M1.14 R2
./instances/Rome/grafo1333.29.lgr N29 E31 M0.093 O R0
./instances/Rome/grafo9541.80.lgr N80 E105 M3.34 R8
./instances/Rome/grafo10535.100.lgr N100 E123 M3.745 R5
./instances/Rome/grafo5719.40.lgr N40 E64 M1.659 R9
./instances/Rome/grafo3500.64.lgr N64 E92 M2.297 R15
./instances/Rome/grafo2926.14.lgr N14 E14 M0.04 O R0
./instances/Rome/grafo2799.16.lgr N16 E22 M0.083 O R0
./instances/Rome/grafo7530.44.lgr N44 E59 M1.258 R6
./instances/Rome/grafo4226.76.lgr N76 E96 M2.15 R5
./instances/Rome/grafo2361.21.lgr N21 E28 M0.085 O R0
./instances/Rome/grafo3022.36.lgr N36 E45 M0.738 R3
./instances/Rome/grafo415.17.lgr N17 E24 M0.079 O R0
./instances/Rome/grafo2735.36.lgr N36 E45 M0.145 O R0
./instances/Rome/grafo6836.72.lgr N72 E95 M2.639 R9
./instances/Rome/grafo2050.27.lgr N27 E36 M0.122 O R0
./instances/Rome/grafo2142.16.lgr N16 E16 M0.05 O R0
./instances/Rome/grafo8083.88.lgr N88 E122 M4.775 R17
./instances/Rome/grafo11566.37.lgr N37 E53 M1.011 R6
./instances/Rome/grafo9887.91.lgr N91 E127 M4.211 R18
./instances/Rome/grafo8746.93.lgr N93 E130 M3.779 R16
./instances/Rome/grafo8785.89.lgr N89 E116 M3.382 R14
./instances/Rome/grafo5685.62.lgr N62 E90 M2.504 R9
./instances/Rome/grafo437.12.lgr N12 E13 M0.074 O R0
./instances/Rome/grafo10164.98.lgr N98 E137 M5.502 R19
./instances/Rome/grafo11189.94.lgr N94 E133 M5.131 R17
./instances/Rome/grafo11058.98.lgr N98 E130 M3.585 R12
./instances/Rome/grafo7142.47.lgr N47 E56 M0.693 R1
./instances/Rome/grafo4488.54.lgr N54 E69 M1.662 R7
./instances/Rome/grafo7788.84.lgr N84 E116 M3.383 R15
./instances/Rome/grafo735.15.lgr N15 E14 M0.057 O R0
./instances/Rome/grafo2178.22.lgr N22 E25 M0.088 O R0
./instances/Rome/grafo6984.39.lgr N39 E52 M1.046 R5
./instances/Rome/grafo2949.12.lgr N12 E11 M0.046 O R0
./instances/Rome/grafo8055.79.lgr N79 E101 M2.798 R8
./instances/Rome/grafo8845.92.lgr N92 E115 M2.418 R6
./instances/Rome/grafo5568.40.lgr N40 E59 M1.159 R5
./instances/Rome/grafo2180.27.lgr N27 E28 M0.064 O R0
./instances/Rome/grafo2098.35.lgr N35 E42 M0.115 O R0
./instances/Rome/grafo2936.12.lgr N12 E13 M0.069 O R0
./instances/Rome/grafo679.20.lgr N20 E25 M0.089 O R0
./instances/Rome/grafo6481.38.lgr N38 E46 M0.573 R1
./instances/Rome/grafo4586.80.lgr N80 E111 M3.564 R12
./instances/Rome/grafo5759.35.lgr N35 E39 M0.13 O R0
./instances/Rome/grafo5313.58.lgr N58 E80 M2.122 R8
./instances/Rome/grafo11644.38.lgr N38 E48 M0.884 R2
./instances/Rome/grafo4945.50.lgr N50 E69 M1.389 R5
./instances/Rome/grafo4866.78.lgr N78 E104 M3.333 R8
./instances/Rome/grafo10042.39.lgr N39 E53 M1.237 R3
./instances/Rome/grafo4330.58.lgr N58 E72 M1.026 R2
./instances/Rome/grafo6171.42.lgr N42 E59 M1.283 R5
./instances/Rome/grafo4680.76.lgr N76 E96 M2.123 R6
./instances/Rome/grafo11430.91.lgr N91 E121 M3.991 R13
./instances/Rome/grafo5555.39.lgr N39 E53 M0.948 R3
./instances/Rome/grafo9157.68.lgr N68 E92 M2.175 R12
./instances/Rome/grafo3524.38.lgr N38 E43 M0.133 O R0
./instances/Rome/grafo5851.56.lgr N56 E75 M1.376 R7
./instances/Rome/grafo6835.36.lgr N36 E41 M0.162 O R0
./instances/Rome/grafo3685.50.lgr N50 E72 M1.429 R11
./instances/Rome/grafo8815.87.lgr N87 E110 M2.605 R5
./instances/Rome/grafo2247.18.lgr N18 E25 M0.083 O R0
./instances/Rome/grafo1533.50.lgr N50 E66 M1.254 R3
./instances/Rome/grafo1954.24.lgr N24 E27 M0.068 O R0
./instances/Rome/grafo4088.45.lgr N45 E56 M0.943 R2
./instances/Rome/grafo1385.29.lgr N29 E36 M0.119 O R0
./instances/Rome/grafo612.11.lgr N11 E11 M0.044 O R0
./instances/Rome/grafo6010.35.lgr N35 E44 M0.698 R1
./instances/Rome/grafo1633.17.lgr N17 E18 M0.054 O R0
./instances/Rome/grafo5971.53.lgr N53 E83 M2.358 R12
./instances/Rome/grafo9079.72.lgr N72 E91 M2.398 R7
./instances/Rome/grafo4455.60.lgr N60 E93 M2.973 R14
./instances/Rome/grafo11261.32.lgr N32 E37 M0.111 O R0
./instances/Rome/grafo9736.75.lgr N75 E91 M1.761 R2
./instances/Rome/grafo2743.39.lgr N39 E52 M0.976 R1
./instances/Rome/grafo11344.35.lgr N35 E40 M0.092 O R0
./instances/Rome/grafo10295.95.lgr N95 E131 M4.48 R15
./instances/Rome/grafo9831.67.lgr N67 E91 M1.396 R8
./instances/Rome/grafo8525.60.lgr N60 E87 M2.295 R12
./instances/Rome/grafo2541.14.lgr N14 E21 M0.078 O R0
./instances/Rome/grafo10977.94.lgr N94 E122 M4.367 R11
./instances/Rome/grafo4132.54.lgr N54 E66 M0.177 O R0
./instances/Rome/grafo563.19.lgr N19 E29 M0.42 R2
./instances/Rome/grafo4403.57.lgr N57 E79 M1.705 R9
./instances/Rome/grafo5937.35.lgr N35 E38 M0.132 O R0
./instances/Rome/grafo10000.38.lgr N38 E52 M0.884 R4
./instances/Rome/grafo3827.42.lgr N42 E55 M1.033 R3
./instances/Rome/grafo4861.55.lgr N55 E76 M2.137 R6
./instances/Rome/grafo8593.87.lgr N87 E120 M3.946 R14
./instances/Rome/grafo11570.34.lgr N34 E37 M0.112 O R0
./instances/Rome/grafo2014.23.lgr N23 E28 M0.09 O R0
./instances/Rome/grafo3109.24.lgr N24 E32 M0.108 O R0
./instances/Rome/grafo7415.39.lgr N39 E53 M1.103 R3
./instances/Rome/grafo1769.16.lgr N16 E20 M0.08 O R0
./instances/Rome/grafo4422.71.lgr N71 E97 M3.38 R10
./instances/Rome/grafo1346.65.lgr N65 E76 M1.572 R1
./instances/Rome/grafo4686.65.lgr N65 E85 M1.615 R6
./instances/Rome/grafo10429.100.lgr N100 E132 M3.98 R12
./instances/Rome/grafo8965.92.lgr N92 E109 M2.243 R5
./instances/Rome/grafo3144.54.lgr N54 E74 M1.923 R9
./instances/Rome/grafo1678.23.lgr N23 E27 M0.095 O R0
./instances/Rome/grafo1414.66.lgr N66 E82 M1.601 R4
./instances/Rome/grafo213.18.lgr N18 E21 M0.084 O R0
./instances/Rome/grafo1086.18.lgr N18 E26 M0.343 R1
./instances/Rome/grafo2455.40.lgr N40 E58 M1.049 R6
./instances/Rome/grafo9248.64.lgr N64 E93 M2.769 R13
./instances/Rome/grafo1614.14.lgr N14 E14 M0.063 O R0
./instances/Rome/grafo8549.100.lgr N100 E138 M3.851 R14
./instances/Rome/grafo143.29.lgr N29 E30 M0.078 O R0
./instances/Rome/grafo8282.76.lgr N76 E108 M2.462 R12
./instances/Rome/grafo5962.69.lgr N69 E88 M2.653 R7
./instances/Rome/grafo2781.41.lgr N41 E61 M1.302 R7
./instances/Rome/grafo7643.61.lgr N61 E85 M2.239 R11
./instances/Rome/grafo6796.37.lgr N37 E49 M0.864 R1
./instances/Rome/grafo5101.78.lgr N78 E106 M3.526 R9
./instances/Rome/grafo7903.76.lgr N76 E105 M2.258 R10
./instances/Rome/grafo4239.61.lgr N61 E76 M1.859 R4
./instances/Rome/grafo10577.100.lgr N100 E135 M5.838 R17
./instances/Rome/grafo733.43.lgr N43 E54 M0.795 R4
./instances/Rome/grafo2963.40.lgr N40 E49 M0.814 R1
./instances/Rome/grafo656.22.lgr N22 E28 M0.094 O R0
./instances/Rome/grafo161.31.lgr N31 E40 M0.469 R2
./instances/Rome/grafo6221.53.lgr N53 E64 M0.791 R3
./instances/Rome/grafo3575.41.lgr N41 E52 M0.593 R3
./instances/Rome/grafo7085.39.lgr N39 E57 M1.205 R5
./instances/Rome/grafo8091.70.lgr N70 E86 M1.99 R3
./instances/Rome/grafo9304.65.lgr N65 E91 M2.807 R11
./instances/Rome/grafo3281.34.lgr N34 E50 M0.983 R2
./instances/Rome/grafo7376.45.lgr N45 E65 M1.55 R10
./instances/Rome/grafo4961.79.lgr N79 E100 M2.001 R8
./instances/Rome/grafo1759.26.lgr N26 E36 M0.539 R3
./instances/Rome/grafo2172.31.lgr N31 E32 M0.072 O R0
./instances/Rome/grafo1923.26.lgr N26 E29 M0.089 O R0
./instances/Rome/grafo7917.84.lgr N84 E118 M3.985 R14
./instances/Rome/grafo558.15.lgr N15 E19 M0.076 O R0
./instances/Rome/grafo4295.64.lgr N64 E83 M1.907 R5
./instances/Rome/grafo1012.22.lgr N22 E24 M0.092 O R0
./instances/Rome/grafo9773.79.lgr N79 E97 M2.313 R4
./instances/Rome/grafo4001.41.lgr N41 E51 M0.798 R1
./instances/Rome/grafo1114.24.lgr N24 E35 M0.098 O R0
./instances/Rome/grafo4831.56.lgr N56 E86 M2.624 R11
./instances/Rome/grafo1117.11.lgr N11 E10 M0.043 O R0
./instances/Rome/grafo9637.62.lgr N62 E81 M2.071 R5
./instances/Rome/grafo9543.65.lgr N65 E92 M2.959 R11
./instances/Rome/grafo5401.74.lgr N74 E96 M2.867 R9
./instances/Rome/grafo8829.87.lgr N87 E120 M4.449 R15
./instances/Rome/grafo6311.37.lgr N37 E41 M0.117 O R0
./instances/Rome/grafo5917.34.lgr N34 E41 M0.119 O R0
./instances/Rome/grafo10711.93.lgr N93 E123 M3.963 R15
./instances/Rome/grafo6818.57.lgr N57 E76 M1.733 R6
./instances/Rome/grafo2752.15.lgr N15 E24 M0.372 R1
./instances/Rome/grafo8570.71.lgr N71 E90 M1.928 R6
./instances/Rome/grafo9640.68.lgr N68 E90 M2.835 R2
./instances/Rome/grafo5416.33.lgr N33 E38 M0.583 R1
./instances/Rome/grafo4356.55.lgr N55 E73 M1.654 R6
./instances/Rome/grafo10886.97.lgr N97 E130 M4.693 R12
./instances/Rome/grafo2053.31.lgr N31 E37 M0.105 O R0
./instances/Rome/grafo3233.43.lgr N43 E49 M0.676 R1
./instances/Rome/grafo3745.41.lgr N41 E54 M0.87 R4
./instances/Rome/grafo7316.39.lgr N39 E50 M0.716 R1
./instances/Rome/grafo5692.35.lgr N35 E48 M0.971 R3
./instances/Rome/grafo6102.33.lgr N33 E37 M0.113 O R0
./instances/Rome/grafo3220.36.lgr N36 E45 M0.672 R2
./instances/Rome/grafo6109.36.lgr N36 E52 M0.709 R3
./instances/Rome/grafo3788.38.lgr N38 E45 M0.15 O R0
./instances/Rome/grafo10407.93.lgr N93 E121 M3.726 R9
./instances/Rome/grafo5746.45.lgr N45 E55 M0.149 O R0
./instances/Rome/grafo3284.54.lgr N54 E82 M2.202 R13
./instances/Rome/grafo7577.41.lgr N41 E54 M1.136 R3
./instances/Rome/grafo11152.98.lgr N98 E134 M4.474 R17
./instances/Rome/grafo4541.61.lgr N61 E80 M1.479 R6
./instances/Rome/grafo5049.63.lgr N63 E88 M2.747 R9
./instances/Rome/grafo8707.92.lgr N92 E116 M3.828 R10
./instances/Rome/grafo937.11.lgr N11 E10 M0.052 O R0
./instances/Rome/grafo3430.39.lgr N39 E53 M1.032 R3
./instances/Rome/grafo1085.17.lgr N17 E18 M0.043 O R0
./instances/Rome/grafo2577.17.lgr N17 E21 M0.083 O R0
./instances/Rome/grafo4553.62.lgr N62 E88 M2.767 R6
./instances/Rome/grafo4983.77.lgr N77 E105 M2.584 R7
./instances/Rome/grafo7203.57.lgr N57 E85 M2.498 R12
./instances/Rome/grafo5621.43.lgr N43 E54 M0.828 R3
./instances/Rome/grafo3319.39.lgr N39 E54 M1.057 R7
./instances/Rome/grafo6643.34.lgr N34 E45 M0.116 O R0
./instances/Rome/grafo4869.50.lgr N50 E69 M1.558 R3
./instances/Rome/grafo5163.62.lgr N62 E94 M3.525 R13
./instances/Rome/grafo4010.40.lgr N40 E52 M0.129 O R0
./instances/Rome/grafo6250.56.lgr N56 E65 M0.162 O R0
./instances/Rome/grafo9067.61.lgr N61 E75 M0.976 R5
./instances/Rome/grafo3079.27.lgr N27 E35 M0.105 O R0
./instances/Rome/grafo10226.97.lgr N97 E123 M3.054 R8
./instances/Rome/grafo4352.57.lgr N57 E67 M1.184 R1
./instances/Rome/grafo5442.38.lgr N38 E46 M0.142 O R0
./instances/Rome/grafo8395.61.lgr N61 E89 M2.791 R13
./instances/Rome/grafo9536.66.lgr N66 E93 M1.564 R12
./instances/Rome/grafo8490.95.lgr N95 E137 M5.245 R23
./instances/Rome/grafo9817.62.lgr N62 E85 M2.256 R8
./instances/Rome/grafo2700.25.lgr N25 E28 M0.084 O R0
./instances/Rome/grafo8912.90.lgr N90 E117 M3.232 R9
./instances/Rome/grafo11088.97.lgr N97 E139 M4.906 R21
./instances/Rome/grafo9684.69.lgr N69 E95 M2.799 R13
./instances/Rome/grafo1464.46.lgr N46 E53 M0.134 O R0
./instances/Rome/grafo10505.39.lgr N39 E52 M1.165 R7
./instances/Rome/grafo7382.48.lgr N48 E70 M1.846 R8
./instances/Rome/grafo9657.68.lgr N68 E90 M2.885 R6
./instances/Rome/grafo3210.36.lgr N36 E49 M0.89 R2
./instances/Rome/grafo5104.57.lgr N57 E78 M2.284 R6
./instances/Rome/grafo2238.33.lgr N33 E39 M0.09 O R0
./instances/Rome/grafo9935.40.lgr N40 E50 M0.794 R1
./instances/Rome/grafo1039.14.lgr N14 E21 M0.082 O R0
./instances/Rome/grafo2711.68.lgr N68 E82 M1.432 R3
./instances/Rome/grafo6261.40.lgr N40 E55 M1.064 R2
./instances/Rome/grafo2946.11.lgr N11 E11 M0.041 O R0
./instances/Rome/grafo5940.73.lgr N73 E89 M1.525 R5
./instances/Rome/grafo10084.97.lgr N97 E147 M7.066 R28
./instances/Rome/grafo3851.57.lgr N57 E77 M2.317 R11
./instances/Rome/grafo7319.76.lgr N76 E102 M3.002 R10
./instances/Rome/grafo10495.97.lgr N97 E131 M4.738 R17
./instances/Rome/grafo5126.43.lgr N43 E53 M0.82 R1
./instances/Rome/grafo2230.39.lgr N39 E54 M0.725 R1
./instances/Rome/grafo2717.17.lgr N17 E18 M0.08 O R0
./instances/Rome/grafo2550.26.lgr N26 E29 M0.098 O R0
./instances/Rome/grafo9996.32.lgr N32 E37 M0.127 O R0
./instances/Rome/grafo7010.49.lgr N49 E67 M1.699 R4
./instances/Rome/grafo3404.43.lgr N43 E53 M0.869 R2
./instances/Rome/grafo2682.17.lgr N17 E19 M0.083 O R0
./instances/Rome/grafo3751.40.lgr N40 E54 M1.091 R1
./instances/Rome/grafo7657.41.lgr N41 E55 M0.808 R4
./instances/Rome/grafo10321.97.lgr N97 E134 M4.307 R19
./instances/Rome/grafo2399.26.lgr N26 E31 M0.106 O R0
./instances/Rome/grafo3025.27.lgr N27 E32 M0.11 O R0
./instances/Rome/grafo5076.78.lgr N78 E105 M2.793 R11
./instances/Rome/grafo7610.42.lgr N42 E55 M1.218 R2
./instances/Rome/grafo2415.13.lgr N13 E13 M0.054 O R0
./instances/Rome/grafo9051.63.lgr N63 E95 M3.081 R16
./instances/Rome/grafo3456.40.lgr N40 E48 M0.468 R1
./instances/Rome/grafo2881.65.lgr N65 E76 M1.188 R2
./instances/Rome/grafo11431.92.lgr N92 E125 M4.242 R13
./instances/Rome/grafo5802.34.lgr N34 E41 M0.128 O R0
./instances/Rome/grafo11314.92.lgr N92 E127 M3.195 R18
./instances/Rome/grafo1632.21.lgr N21 E26 M0.108 O R0
./instances/Rome/grafo220.13.lgr N13 E16 M0.065 O R0
./instances/Rome/grafo3773.40.lgr N40 E54 M1.152 R4
./instances/Rome/grafo9510.65.lgr N65 E89 M2.448 R8
./instances/Rome/grafo3295.43.lgr N43 E53 M0.143 O R0
./instances/Rome/grafo9559.64.lgr N64 E84 M2.434 R5
./instances/Rome/grafo10487.95.lgr N95 E121 M3.357 R8
./instances/Rome/grafo2040.27.lgr N27 E35 M0.47 R1
./instances/Rome/grafo439.11.lgr N11 E14 M0.078 O R0
./instances/Rome/grafo380.21.lgr N21 E25 M0.084 O R0
./instances/Rome/grafo7070.59.lgr N59 E82 M2.582 R8
./instances/Rome/grafo6528.72.lgr N72 E87 M1.412 R3
./instances/Rome/grafo9127.84.lgr N84 E120 M2.796 R15
./instances/Rome/grafo8021.88.lgr N88 E114 M3.367 R8
./instances/Rome/grafo8687.86.lgr N86 E129 M5.101 R26
./instances/Rome/grafo8935.88.lgr N88 E122 M3.131 R19
./instances/Rome/grafo300.13.lgr N13 E15 M0.071 O R0
./instances/Rome/grafo6743.82.lgr N82 E104 M2.795 R7
./instances/Rome/grafo5339.43.lgr N43 E54 M0.978 R1
./instances/Rome/grafo2418.17.lgr N17 E20 M0.054 O R0
./instances/Rome/grafo3357.53.lgr N53 E73 M1.745 R7
./instances/Rome/grafo4303.74.lgr N74 E94 M3.031 R5
./instances/Rome/grafo7217.44.lgr N44 E53 M0.631 R1
./instances/Rome/grafo4996.53.lgr N53 E69 M1.794 R3
./instances/Rome/grafo9931.39.lgr N39 E48 M0.9 R4
./instances/Rome/grafo4727.66.lgr N66 E88 M2.51 R9
./instances/Rome/grafo4358.55.lgr N55 E87 M2.933 R14
./instances/Rome/grafo7692.42.lgr N42 E54 M1.024 R2
./instances/Rome/grafo4719.54.lgr N54 E78 M2.11 R8
./instances/Rome/grafo5360.36.lgr N36 E44 M0.758 R1
./instances/Rome/grafo3696.38.lgr N38 E50 M0.988 R2
./instances/Rome/grafo6503.59.lgr N59 E73 M1.869 R2
./instances/Rome/grafo5377.74.lgr N74 E109 M3.672 R15
./instances/Rome/grafo2308.19.lgr N19 E21 M0.087 O R0
./instances/Rome/grafo1273.26.lgr N26 E27 M0.06 O R0
./instances/Rome/grafo3232.47.lgr N47 E55 M0.731 R1
./instances/Rome/grafo11144.92.lgr N92 E136 M5.834 R26
./instances/Rome/grafo7255.49.lgr N49 E58 M0.897 R1
./instances/Rome/grafo7390.39.lgr N39 E59 M1.185 R4
./instances/Rome/grafo1981.24.lgr N24 E36 M0.53 R4
./instances/Rome/grafo9251.65.lgr N65 E96 M2.599 R15
./instances/Rome/grafo1966.24.lgr N24 E34 M0.464 R1
./instances/Rome/grafo1903.18.lgr N18 E21 M0.047 O R0
./instances/Rome/grafo10923.97.lgr N97 E133 M4.085 R19
./instances/Rome/grafo11216.94.lgr N94 E127 M4.795 R13
./instances/Rome/grafo10917.94.lgr N94 E132 M4.873 R15
./instances/Rome/grafo5376.48.lgr N48 E68 M1.477 R8
./instances/Rome/grafo1764.20.lgr N20 E25 M0.284 R1
./instances/Rome/grafo1623.27.lgr N27 E30 M0.105 O R0
./instances/Rome/grafo2793.21.lgr N21 E20 M0.054 O R0
./instances/Rome/grafo2190.36.lgr N36 E42 M0.126 O R0
./instances/Rome/grafo4785.79.lgr N79 E109 M3.453 R16
./instances/Rome/grafo11600.91.lgr N91 E119 M4.248 R9
./instances/Rome/grafo8619.84.lgr N84 E117 M3.95 R14
./instances/Rome/grafo988.11.lgr N11 E11 M0.047 O R0
./instances/Rome/grafo10085.35.lgr N35 E41 M0.09 O R0
./instances/Rome/grafo6902.44.lgr N44 E57 M0.752 R4
./instances/Rome/grafo8018.80.lgr N80 E105 M3.24 R7
./instances/Rome/grafo3856.38.lgr N38 E56 M1.1 R7
./instances/Rome/grafo2354.13.lgr N13 E16 M0.081 O R0
./instances/Rome/grafo10865.100.lgr N100 E141 M5.03 R21
./instances/Rome/grafo1292.28.lgr N28 E36 M0.112 O R0
./instances/Rome/grafo5743.61.lgr N61 E92 M2.874 R14
./instances/Rome/grafo9667.69.lgr N69 E89 M2.234 R5
./instances/Rome/grafo5271.39.lgr N39 E46 M0.13 O R0
./instances/Rome/grafo9650.78.lgr N78 E107 M3.247 R12
./instances/Rome/grafo5074.73.lgr N73 E95 M2.235 R9
./instances/Rome/grafo10008.42.lgr N42 E61 M0.928 R5
./instances/Rome/grafo4624.53.lgr N53 E64 M0.154 O R0
./instances/Rome/grafo5887.44.lgr N44 E52 M0.143 O R0
./instances/Rome/grafo11641.31.lgr N31 E36 M0.109 O R0
./instances/Rome/grafo11032.36.lgr N36 E45 M0.803 R2
./instances/Rome/grafo7403.43.lgr N43 E57 M0.95 R4
./instances/Rome/grafo1948.36.lgr N36 E45 M0.81 R2
./instances/Rome/grafo9915.91.lgr N91 E119 M5.145 R6
./instances/Rome/grafo10612.94.lgr N94 E121 M3.542 R10
./instances/Rome/grafo697.15.lgr N15 E25 M0.078 O R0
./instances/Rome/grafo3099.39.lgr N39 E47 M0.164 O R0
./instances/Rome/grafo6426.48.lgr N48 E60 M1.082 R3
./instances/Rome/grafo7167.87.lgr N87 E126 M4.957 R23
./instances/Rome/grafo135.30.lgr N30 E40 M0.114 O R0
./instances/Rome/grafo6060.59.lgr N59 E72 M1.235 R3
./instances/Rome/grafo10507.93.lgr N93 E128 M4.573 R18
./instances/Rome/grafo2562.19.lgr N19 E28 M0.388 R2
./instances/Rome/grafo940.20.lgr N20 E22 M0.086 O R0
./instances/Rome/grafo3056.26.lgr N26 E36 M0.519 R1
./instances/Rome/grafo11596.34.lgr N34 E39 M0.123 O R0
./instances/Rome/grafo5905.46.lgr N46 E56 M0.958 R3
./instances/Rome/grafo4372.50.lgr N50 E62 M0.159 O R0
./instances/Rome/grafo1310.46.lgr N46 E61 M0.911 R3
./instances/Rome/grafo9425.78.lgr N78 E100 M3.118 R9
./instances/Rome/grafo4713.61.lgr N61 E88 M2.807 R10
./instances/Rome/grafo9924.39.lgr N39 E52 M1.035 R3
./instances/Rome/grafo2759.16.lgr N16 E18 M0.071 O R0
./instances/Rome/grafo11322.38.lgr N38 E50 M1.074 R1
./instances/Rome/grafo10003.40.lgr N40 E50 M0.632 R1
./instances/Rome/grafo576.12.lgr N12 E14 M0.047 O R0
./instances/Rome/grafo6414.84.lgr N84 E99 M1.78 R5
./instances/Rome/grafo11044.95.lgr N95 E138 M5.391 R23
./instances/Rome/grafo7667.47.lgr N47 E62 M1.207 R5
./instances/Rome/grafo4252.59.lgr N59 E83 M2.131 R8
./instances/Rome/grafo4568.80.lgr N80 E115 M3.749 R16
./instances/Rome/grafo10619.36.lgr N36 E41 M0.1 O R0
./instances/Rome/grafo230.14.lgr N14 E19 M0.075 O R0
./instances/Rome/grafo9839.79.lgr N79 E99 M2.12 R4
./instances/Rome/grafo7284.69.lgr N69 E87 M1.792 R3
./instances/Rome/grafo237.16.lgr N16 E17 M0.048 O R0
./instances/Rome/grafo1406.46.lgr N46 E56 M0.47 R1
./instances/Rome/grafo6089.47.lgr N47 E53 M0.138 O R0
./instances/Rome/grafo6148.39.lgr N39 E50 M0.932 R3
./instances/Rome/grafo6466.51.lgr N51 E64 M1.527 R2
./instances/Rome/grafo8367.76.lgr N76 E99 M2.96 R7
./instances/Rome/grafo9111.85.lgr N85 E118 M4.112 R17
./instances/Rome/grafo3893.40.lgr N40 E44 M0.102 O R0
./instances/Rome/grafo11536.91.lgr N91 E132 M5.435 R19
./instances/Rome/grafo10653.100.lgr N100 E141 M3.478 R16
./instances/Rome/grafo11215.93.lgr N93 E129 M4.673 R17
./instances/Rome/grafo3681.38.lgr N38 E48 M0.7 R1
./instances/Rome/grafo3509.45.lgr N45 E66 M1.322 R11
./instances/Rome/grafo6232.39.lgr N39 E51 M0.904 R1
./instances/Rome/grafo7291.39.lgr N39 E59 M0.806 R8
./instances/Rome/grafo5954.49.lgr N49 E61 M1.248 R4
./instances/Rome/grafo1190.28.lgr N28 E32 M0.092 O R0
./instances/Rome/grafo10157.94.lgr N94 E120 M3.637 R8
./instances/Rome/grafo7953.79.lgr N79 E116 M4.058 R17
./instances/Rome/grafo1319.25.lgr N25 E31 M0.095 O R0
./instances/Rome/grafo6956.39.lgr N39 E58 M1.127 R5
./instances/Rome/grafo5480.46.lgr N46 E63 M1.016 R7
./instances/Rome/grafo9064.68.lgr N68 E88 M2.233 R7
./instances/Rome/grafo9663.87.lgr N87 E119 M4.138 R11
./instances/Rome/grafo603.26.lgr N26 E27 M0.072 O R0
./instances/Rome/grafo5493.35.lgr N35 E53 M1.123 R6
./instances/Rome/grafo5936.46.lgr N46 E61 M1.107 R2
./instances/Rome/grafo3481.97.lgr N97 E117 M3.979 R4
./instances/Rome/grafo6094.39.lgr N39 E45 M0.147 O R0
./instances/Rome/grafo7063.44.lgr N44 E52 M0.704 R1
./instances/Rome/grafo4163.70.lgr N70 E96 M2.414 R6
./instances/Rome/grafo1313.31.lgr N31 E38 M0.137 O R0
./instances/Rome/grafo2233.15.lgr N15 E20 M0.06 O R0
./instances/Rome/grafo11353.92.lgr N92 E117 M3.729 R9
./instances/Rome/grafo7204.41.lgr N41 E54 M0.892 R3
./instances/Rome/grafo7651.42.lgr N42 E54 M1.003 R2
./instances/Rome/grafo4539.64.lgr N64 E86 M2.112 R8
./instances/Rome/grafo7175.46.lgr N46 E67 M1.582 R7
./instances/Rome/grafo11409.34.lgr N34 E35 M0.109 O R0
./instances/Rome/grafo10624.91.lgr N91 E138 M6.206 R24
./instances/Rome/grafo3310.46.lgr N46 E68 M1.592 R11
./instances/Rome/grafo9363.70.lgr N70 E95 M2.715 R8
./instances/Rome/grafo4399.61.lgr N61 E76 M1.607 R3
./instances/Rome/grafo10617.34.lgr N34 E45 M0.127 O R0
./instances/Rome/grafo3438.36.lgr N36 E52 M0.859 R3
./instances/Rome/grafo11129.34.lgr N34 E39 M0.128 O R0
./instances/Rome/grafo10252.96.lgr N96 E134 M5.406 R16
./instances/Rome/grafo1236.48.lgr N48 E54 M0.145 O R0
./instances/Rome/grafo3572.53.lgr N53 E76 M2.099 R9
./instances/Rome/grafo9940.39.lgr N39 E50 M0.613 R3
./instances/Rome/grafo7162.44.lgr N44 E59 M1.2 R5
./instances/Rome/grafo8842.89.lgr N89 E122 M3.733 R13
./instances/Rome/grafo2603.22.lgr N22 E27 M0.101 O R0
./instances/Rome/grafo637.13.lgr N13 E12 M0.048 O R0
./instances/Rome/grafo4326.73.lgr N73 E97 M2.839 R8
./instances/Rome/grafo2073.32.lgr N32 E34 M0.111 O R0
./instances/Rome/grafo196.30.lgr N30 E36 M0.111 O R0
./instances/Rome/grafo357.14.lgr N14 E21 M0.082 O R0
./instances/Rome/grafo7279.40.lgr N40 E53 M0.792 R1
./instances/Rome/grafo2460.14.lgr N14 E14 M0.06 O R0
./instances/Rome/grafo672.39.lgr N39 E40 M0.119 O R0
./instances/Rome/grafo6379.39.lgr N39 E50 M0.598 R1
./instances/Rome/grafo10546.98.lgr N98 E126 M3.675 R12
./instances/Rome/grafo3821.55.lgr N55 E87 M3.054 R15
./instances/Rome/grafo5461.38.lgr N38 E44 M0.131 O R0
./instances/Rome/grafo2283.13.lgr N13 E18 M0.058 O R0
./instances/Rome/grafo1419.47.lgr N47 E57 M0.107 O R0
./instances/Rome/grafo11406.92.lgr N92 E121 M4.989 R11
./instances/Rome/grafo1096.44.lgr N44 E58 M1.132 R4
./instances/Rome/grafo828.22.lgr N22 E24 M0.058 O R0
./instances/Rome/grafo6505.80.lgr N80 E106 M3.195 R11
./instances/Rome/grafo3599.56.lgr N56 E80 M2.162 R10
./instances/Rome/grafo11166.34.lgr N34 E43 M0.599 R1
./instances/Rome/grafo6087.39.lgr N39 E46 M0.685 R1
./instances/Rome/grafo1909.13.lgr N13 E18 M0.088 O R0
./instances/Rome/grafo684.12.lgr N12 E17 M0.079 O R0
./instances/Rome/grafo226.14.lgr N14 E16 M0.086 O R0
./instances/Rome/grafo2565.17.lgr N17 E23 M0.081 O R0
./instances/Rome/grafo7066.53.lgr N53 E77 M2.574 R6
./instances/Rome/grafo8089.80.lgr N80 E107 M3.578 R8
./instances/Rome/grafo8102.82.lgr N82 E117 M3.36 R19
./instances/Rome/grafo10994.94.lgr N94 E126 M4.799 R7
./instances/Rome/grafo8470.93.lgr N93 E117 M2.964 R11
./instances/Rome/grafo2244.18.lgr N18 E20 M0.074 O R0
./instances/Rome/grafo9905.33.lgr N33 E41 M0.704 R1
./instances/Rome/grafo5557.42.lgr N42 E50 M0.136 O R0
./instances/Rome/grafo2470.16.lgr N16 E20 M0.058 O R0
./instances/Rome/grafo459.17.lgr N17 E20 M0.096 O R0
./instances/Rome/grafo8175.78.lgr N78 E95 M2.412 R4
./instances/Rome/grafo11429.37.lgr N37 E48 M0.885 R1
./instances/Rome/grafo2434.21.lgr N21 E29 M0.083 O R0
./instances/Rome/grafo3593.44.lgr N44 E59 M1.249 R2
./instances/Rome/grafo310.14.lgr N14 E16 M0.06 O R0
./instances/Rome/grafo5410.36.lgr N36 E45 M0.735 R2
./instances/Rome/grafo10823.96.lgr N96 E129 M5.114 R19
./instances/Rome/grafo4020.40.lgr N40 E50 M0.726 R1
./instances/Rome/grafo7620.37.lgr N37 E46 M0.099 O R0
./instances/Rome/grafo6213.59.lgr N59 E88 M2.359 R13
./instances/Rome/grafo5041.57.lgr N57 E63 M0.114 O R0
./instances/Rome/grafo215.20.lgr N20 E22 M0.057 O R0
./instances/Rome/grafo4174.76.lgr N76 E98 M2.542 R7
./instances/Rome/grafo3657.42.lgr N42 E56 M1.121 R2
./instances/Rome/grafo4584.64.lgr N64 E89 M2.808 R10
./instances/Rome/grafo3018.24.lgr N24 E33 M0.538 R4
./instances/Rome/grafo993.18.lgr N18 E23 M0.073 O R0
./instances/Rome/grafo7083.91.lgr N91 E112 M3.31 R8
./instances/Rome/grafo8325.61.lgr N61 E82 M2.055 R8
./instances/Rome/grafo507.24.lgr N24 E24 M0.071 O R0
./instances/Rome/grafo8288.82.lgr N82 E104 M2.101 R8
./instances/Rome/grafo7585.48.lgr N48 E70 M1.902 R7
./instances/Rome/grafo8232.74.lgr N74 E98 M2.661 R5
./instances/Rome/grafo2957.37.lgr N37 E52 M0.919 R5
./instances/Rome/grafo2181.41.lgr N41 E52 M0.13 O R0
./instances/Rome/grafo4670.58.lgr N58 E74 M1.09 R5
./instances/Rome/grafo8444.83.lgr N83 E115 M4.149 R15
./instances/Rome/grafo9446.62.lgr N62 E86 M2.732 R9
./instances/Rome/grafo3598.55.lgr N55 E73 M1.676 R5
./instances/Rome/grafo4604.78.lgr N78 E106 M3.444 R8
./instances/Rome/grafo11663.38.lgr N38 E52 M0.702 R4
./instances/Rome/grafo2715.18.lgr N18 E21 M0.083 O R0
./instances/Rome/grafo11615.33.lgr N33 E42 M0.117 O R0
./instances/Rome/grafo866.19.lgr N19 E21 M0.097 O R0
./instances/Rome/grafo3732.58.lgr N58 E75 M2.031 R6
./instances/Rome/grafo5510.34.lgr N34 E44 M0.931 R1
./instances/Rome/grafo1734.11.lgr N11 E14 M0.061 O R0
./instances/Rome/grafo5038.55.lgr N55 E73 M1.52 R5
./instances/Rome/grafo10308.96.lgr N96 E125 M3.866 R12
./instances/Rome/grafo6003.37.lgr N37 E50 M0.917 R5
./instances/Rome/grafo7060.42.lgr N42 E63 M1.469 R8
./instances/Rome/grafo10179.97.lgr N97 E143 M6.914 R20
./instances/Rome/grafo5572.82.lgr N82 E118 M4.197 R15
./instances/Rome/grafo10312.91.lgr N91 E116 M4.125 R9
./instances/Rome/grafo11052.97.lgr N97 E134 M4.782 R20
./instances/Rome/grafo3177.39.lgr N39 E46 M0.607 R2
./instances/Rome/grafo10578.96.lgr N96 E139 M6.123 R18
./instances/Rome/grafo10901.94.lgr N94 E132 M4.592 R21
./instances/Rome/grafo11483.33.lgr N33 E42 M0.116 O R0
./instances/Rome/grafo8319.61.lgr N61 E87 M2.448 R10
./instances/Rome/grafo352.12.lgr N12 E12 M0.047 O R0
./instances/Rome/grafo1589.31.lgr N31 E46 M0.953 R2
./instances/Rome/grafo1635.16.lgr N16 E25 M0.08 O R0
./instances/Rome/grafo3175.42.lgr N42 E57 M0.997 R5
./instances/Rome/grafo676.11.lgr N11 E10 M0.046 O R0
./instances/Rome/grafo3149.41.lgr N41 E48 M0.157 O R0
./instances/Rome/grafo3347.35.lgr N35 E48 M0.733 R2
./instances/Rome/grafo7315.50.lgr N50 E64 M0.973 R3
./instances/Rome/grafo3866.35.lgr N35 E43 M0.636 R1
./instances/Rome/grafo7014.47.lgr N47 E63 M1.376 R5
./instances/Rome/grafo6009.42.lgr N42 E66 M1.886 R7
./instances/Rome/grafo7395.40.lgr N40 E55 M1.04 R4
./instances/Rome/grafo8321.78.lgr N78 E117 M4.633 R19
./instances/Rome/grafo1961.15.lgr N15 E16 M0.046 O R0
./instances/Rome/grafo4800.73.lgr N73 E89 M1.452 R5
./instances/Rome/grafo3665.54.lgr N54 E77 M1.891 R7
./instances/Rome/grafo5565.41.lgr N41 E53 M0.893 R3
./instances/Rome/grafo918.24.lgr N24 E24 M0.081 O R0
./instances/Rome/grafo320.35.lgr N35 E44 M0.497 R1
./instances/Rome/grafo2061.25.lgr N25 E31 M0.106 O R0
./instances/Rome/grafo1454.49.lgr N49 E59 M0.899 R1
./instances/Rome/grafo6670.84.lgr N84 E121 M4.777 R17
./instances/Rome/grafo9336.63.lgr N63 E89 M2.394 R9
./instances/Rome/grafo4176.81.lgr N81 E102 M2.382 R8
./instances/Rome/grafo4347.77.lgr N77 E101 M2.752 R7
./instances/Rome/grafo287.19.lgr N19 E23 M0.094 O R0
./instances/Rome/grafo7913.71.lgr N71 E94 M2.828 R8
./instances/Rome/grafo6067.36.lgr N36 E43 M0.595 R3
./instances/Rome/grafo6942.46.lgr N46 E64 M1.368 R7
./instances/Rome/grafo8465.85.lgr N85 E116 M3.692 R14
./instances/Rome/grafo4193.74.lgr N74 E103 M3.679 R9
./instances/Rome/grafo7183.53.lgr N53 E80 M2.492 R11
./instances/Rome/grafo3892.35.lgr N35 E41 M0.107 O R0
./instances/Rome/grafo7538.63.lgr N63 E79 M1.654 R4
./instances/Rome/grafo4561.62.lgr N62 E82 M2.395 R3
./instances/Rome/grafo3795.56.lgr N56 E62 M0.171 O R0
./instances/Rome/grafo9508.69.lgr N69 E86 M2.255 R5
./instances/Rome/grafo5553.37.lgr N37 E46 M0.539 R3
./instances/Rome/grafo6347.46.lgr N46 E66 M1.626 R8
./instances/Rome/grafo4724.75.lgr N75 E107 M3.791 R15
./instances/Rome/grafo4522.81.lgr N81 E94 M2.23 R1
./instances/Rome/grafo9007.64.lgr N64 E101 M3.358 R15
./instances/Rome/grafo1566.58.lgr N58 E62 M0.192 O R0
./instances/Rome/grafo3736.39.lgr N39 E52 M0.971 R2
./instances/Rome/grafo3463.58.lgr N58 E77 M1.643 R9
./instances/Rome/grafo314.18.lgr N18 E18 M0.055 O R0
./instances/Rome/grafo4914.54.lgr N54 E71 M1.547 R6
./instances/Rome/grafo6865.42.lgr N42 E52 M0.095 O R0
./instances/Rome/grafo391.15.lgr N15 E20 M0.081 O R0
./instances/Rome/grafo2515.12.lgr N12 E14 M0.037 O R0
./instances/Rome/grafo7910.88.lgr N88 E125 M4.643 R17
./instances/Rome/grafo7402.57.lgr N57 E70 M1.193 R4
./instances/Rome/grafo10835.39.lgr N39 E45 M0.13 O R0
./instances/Rome/grafo10683.97.lgr N97 E124 M3.963 R11
./instances/Rome/grafo386.15.lgr N15 E24 M0.393 R1
./instances/Rome/grafo3243.39.lgr N39 E51 M0.888 R4
./instances/Rome/grafo5153.33.lgr N33 E40 M0.121 O R0
./instances/Rome/grafo4648.59.lgr N59 E74 M1.557 R4
./instances/Rome/grafo11575.38.lgr N38 E46 M0.462 R2
./instances/Rome/grafo2030.30.lgr N30 E44 M0.877 R3
./instances/Rome/grafo10949.95.lgr N95 E135 M5.148 R22
./instances/Rome/grafo9576.92.lgr N92 E123 M3.363 R13
./instances/Rome/grafo4069.50.lgr N50 E64 M1.3 R4
./instances/Rome/grafo9078.70.lgr N70 E88 M2.232 R8
./instances/Rome/grafo4298.73.lgr N73 E91 M2.168 R4
./instances/Rome/grafo7043.96.lgr N96 E126 M3.477 R10
./instances/Rome/grafo11332.34.lgr N34 E40 M0.124 O R0
./instances/Rome/grafo9420.64.lgr N64 E85 M2.281 R5
./instances/Rome/grafo446.17.lgr N17 E23 M0.101 O R0
./instances/Rome/grafo5824.77.lgr N77 E95 M2.427 R4
./instances/Rome/grafo2456.22.lgr N22 E26 M0.063 O R0
./instances/Rome/grafo9194.62.lgr N62 E78 M1.771 R4
./instances/Rome/grafo822.11.lgr N11 E13 M0.073 O R0
./instances/Rome/grafo7120.84.lgr N84 E111 M2.809 R12
./instances/Rome/grafo5693.34.lgr N34 E46 M0.585 R1
./instances/Rome/grafo3287.40.lgr N40 E52 M0.135 O R0
./instances/Rome/grafo4529.77.lgr N77 E107 M3.267 R14
./instances/Rome/grafo9820.62.lgr N62 E82 M1.723 R9
./instances/Rome/grafo5631.67.lgr N67 E85 M1.248 R8
./instances/Rome/grafo8526.76.lgr N76 E101 M3.046 R8
./instances/Rome/grafo8306.76.lgr N76 E95 M1.967 R3
./instances/Rome/grafo10217.99.lgr N99 E133 M5.739 R17
./instances/Rome/grafo8968.90.lgr N90 E116 M5.152 R5
./instances/Rome/grafo803.15.lgr N15 E18 M0.087 O R0
./instances/Rome/grafo7452.45.lgr N45 E54 M0.14 O R0
./instances/Rome/grafo1081.15.lgr N15 E24 M0.084 O R0
./instances/Rome/grafo8913.88.lgr N88 E107 M3.049 R5
./instances/Rome/grafo9649.70.lgr N70 E86 M2.021 R2
./instances/Rome/grafo10441.98.lgr N98 E137 M3.357 R20
./instances/Rome/grafo8461.64.lgr N64 E79 M1.303 R5
./instances/Rome/grafo4127.59.lgr N59 E79 M2.11 R5
./instances/Rome/grafo5039.71.lgr N71 E96 M2.607 R9
./instances/Rome/grafo10262.100.lgr N100 E136 M3.09 R17
./instances/Rome/grafo10882.95.lgr N95 E136 M5.669 R23
./instances/Rome/grafo9944.41.lgr N41 E49 M0.14 O R0
./instances/Rome/grafo2464.34.lgr N34 E38 M0.085 O R0
./instances/Rome/grafo5680.37.lgr N37 E53 M1.067 R6
./instances/Rome/grafo671.13.lgr N13 E15 M0.064 O R0
./instances/Rome/grafo3826.51.lgr N51 E63 M0.981 R1
./instances/Rome/grafo6912.37.lgr N37 E46 M0.13 O R0
./instances/Rome/grafo451.23.lgr N23 E23 M0.063 O R0
./instances/Rome/grafo6957.39.lgr N39 E54 M1.067 R6
./instances/Rome/grafo959.24.lgr N24 E26 M0.089 O R0
./instances/Rome/grafo5709.59.lgr N59 E76 M1.067 R6
./instances/Rome/grafo7650.37.lgr N37 E52 M1.248 R2
./instances/Rome/grafo2594.17.lgr N17 E21 M0.084 O R0
./instances/Rome/grafo1200.27.lgr N27 E36 M0.118 O R0
./instances/Rome/grafo9597.96.lgr N96 E120 M2.55 R10
./instances/Rome/grafo3680.99.lgr N99 E147 M5.481 R31
./instances/Rome/grafo5211.40.lgr N40 E54 M1.011 R5
./instances/Rome/grafo9603.85.lgr N85 E110 M2.131 R10
./instances/Rome/grafo496.15.lgr N15 E20 M0.081 O R0
./instances/Rome/grafo133.16.lgr N16 E17 M0.056 O R0
./instances/Rome/grafo8329.78.lgr N78 E99 M1.822 R7
./instances/Rome/grafo1587.29.lgr N29 E35 M0.113 O R0
./instances/Rome/grafo1433.47.lgr N47 E60 M1.317 R1
./instances/Rome/grafo4527.64.lgr N64 E80 M1.798 R1
./instances/Rome/grafo11423.35.lgr N35 E42 M0.121 O R0
./instances/Rome/grafo1590.45.lgr N45 E50 M0.142 O R0
./instances/Rome/grafo7227.38.lgr N38 E54 M0.825 R6
./instances/Rome/grafo8099.75.lgr N75 E99 M3.053 R11
./instances/Rome/grafo10058.32.lgr N32 E40 M0.625 R1
./instances/Rome/grafo9195.66.lgr N66 E86 M1.854 R4
./instances/Rome/grafo6867.45.lgr N45 E73 M2.048 R13
./instances/Rome/grafo3329.39.lgr N39 E50 M0.9 R2
./instances/Rome/grafo11093.100.lgr N100 E130 M4.946 R8
./instances/Rome/grafo7765.78.lgr N78 E99 M2.752 R8
./instances/Rome/grafo9555.70.lgr N70 E92 M2.957 R7
./instances/Rome/grafo8154.91.lgr N91 E109 M2.848 R3
./instances/Rome/grafo2999.26.lgr N26 E30 M0.099 O R0
./instances/Rome/grafo7801.70.lgr N70 E88 M2.146 R6
./instances/Rome/grafo10961.96.lgr N96 E126 M2.924 R11
./instances/Rome/grafo2829.17.lgr N17 E20 M0.083 O R0
./instances/Rome/grafo1677.21.lgr N21 E20 M0.042 O R0
./instances/Rome/grafo7697.45.lgr N45 E65 M1.197 R7
./instances/Rome/grafo3471.40.lgr N40 E51 M0.845 R2
./instances/Rome/grafo3265.41.lgr N41 E62 M1.329 R6
./instances/Rome/grafo6610.45.lgr N45 E63 M1.645 R4
./instances/Rome/grafo200.11.lgr N11 E17 M0.068 O R0
./instances/Rome/grafo4936.83.lgr N83 E112 M3.679 R16
./instances/Rome/grafo8201.85.lgr N85 E117 M3.721 R15
./instances/Rome/grafo1426.65.lgr N65 E85 M1.752 R8
./instances/Rome/grafo2335.12.lgr N12 E14 M0.072 O R0
./instances/Rome/grafo855.15.lgr N15 E17 M0.063 O R0
./instances/Rome/grafo8014.88.lgr N88 E123 M4.365 R16
./instances/Rome/grafo9123.68.lgr N68 E103 M3.457 R18
./instances/Rome/grafo1524.46.lgr N46 E61 M0.775 R6
./instances/Rome/grafo11067.98.lgr N98 E137 M5.373 R19
./instances/Rome/grafo9988.38.lgr N38 E48 M0.941 R1
./instances/Rome/grafo5306.43.lgr N43 E58 M1.006 R5
./instances/Rome/grafo1252.30.lgr N30 E34 M0.086 O R0
./instances/Rome/grafo509.21.lgr N21 E29 M0.357 R2
./instances/Rome/grafo8066.79.lgr N79 E104 M3.111 R11
./instances/Rome/grafo1870.14.lgr N14 E21 M0.075 O R0
./instances/Rome/grafo10156.97.lgr N97 E148 M6.265 R28
./instances/Rome/grafo11203.100.lgr N100 E131 M4.854 R16
./instances/Rome/grafo354.12.lgr N12 E12 M0.044 O R0
./instances/Rome/grafo4114.58.lgr N58 E81 M2.154 R7
./instances/Rome/grafo3362.51.lgr N51 E63 M1.058 R4
./instances/Rome/grafo6763.40.lgr N40 E60 M1.465 R7
./instances/Rome/grafo7686.41.lgr N41 E57 M1.228 R3
./instances/Rome/grafo2379.35.lgr N35 E45 M0.7 R2
./instances/Rome/grafo5986.62.lgr N62 E88 M2.445 R12
./instances/Rome/grafo7582.45.lgr N45 E55 M0.712 R2
./instances/Rome/grafo10545.93.lgr N93 E121 M4.034 R11
./instances/Rome/grafo7595.74.lgr N74 E97 M2.896 R6
./instances/Rome/grafo3398.59.lgr N59 E87 M2.777 R8
./instances/Rome/grafo1375.26.lgr N26 E31 M0.402 R1
./instances/Rome/grafo9836.62.lgr N62 E81 M1.744 R10
./instances/Rome/grafo172.30.lgr N30 E33 M0.104 O R0
./instances/Rome/grafo10873.97.lgr N97 E131 M4.719 R18
./instances/Rome/grafo9070.67.lgr N67 E88 M2.515 R4
./instances/Rome/grafo8516.79.lgr N79 E98 M3.112 R5
./instances/Rome/grafo6605.46.lgr N46 E57 M0.138 O R0
./instances/Rome/grafo9749.68.lgr N68 E82 M1.845 R5
./instances/Rome/grafo2664.21.lgr N21 E25 M0.068 O R0
./instances/Rome/grafo3744.50.lgr N50 E72 M2.076 R8
./instances/Rome/grafo7349.43.lgr N43 E51 M0.79 R3
./instances/Rome/grafo3990.39.lgr N39 E46 M0.131 O R0
./instances/Rome/grafo9609.63.lgr N63 E92 M3.049 R13
./instances/Rome/grafo699.14.lgr N14 E13 M0.056 O R0
./instances/Rome/grafo10468.99.lgr N99 E129 M4.874 R7
./instances/Rome/grafo7471.64.lgr N64 E76 M1.362 R1
./instances/Rome/grafo4454.68.lgr N68 E96 M2.956 R8
./instances/Rome/grafo11091.97.lgr N97 E125 M3.611 R13
./instances/Rome/grafo3567.52.lgr N52 E68 M1.316 R7
./instances/Rome/grafo8892.100.lgr N100 E140 M4.2 R20
./instances/Rome/grafo1900.19.lgr N19 E22 M0.096 O R0
./instances/Rome/grafo5047.60.lgr N60 E92 M3.17 R12
./instances/Rome/grafo10530.100.lgr N100 E130 M3.951 R14
./instances/Rome/grafo7980.62.lgr N62 E92 M3.087 R12
./instances/Rome/grafo8499.99.lgr N99 E130 M4.559 R18
./instances/Rome/grafo5476.43.lgr N43 E51 M0.703 R3
./instances/Rome/grafo1398.24.lgr N24 E25 M0.083 O R0
./instances/Rome/grafo5032.57.lgr N57 E69 M1.144 R2
./instances/Rome/grafo5197.34.lgr N34 E36 M0.121 O R0
./instances/Rome/grafo10005.39.lgr N39 E49 M0.885 R3
./instances/Rome/grafo10032.38.lgr N38 E47 M0.831 R1
./instances/Rome/grafo9600.65.lgr N65 E82 M1.672 R5
./instances/Rome/grafo8756.90.lgr N90 E117 M4.51 R5
./instances/Rome/grafo9968.38.lgr N38 E44 M0.137 O R0
./instances/Rome/grafo1895.14.lgr N14 E16 M0.081 O R0
./instances/Rome/grafo4574.77.lgr N77 E103 M3.165 R9
./instances/Rome/grafo1127.19.lgr N19 E22 M0.082 O R0
./instances/Rome/grafo6442.45.lgr N45 E55 M0.923 R2
./instances/Rome/grafo4835.59.lgr N59 E80 M1.499 R8
./instances/Rome/grafo4762.54.lgr N54 E70 M1.702 R3
./instances/Rome/grafo11476.32.lgr N32 E38 M0.12 O R0
./instances/Rome/grafo9009.71.lgr N71 E83 M1.099 R2
./instances/Rome/grafo8560.71.lgr N71 E93 M2.487 R8
./instances/Rome/grafo10547.94.lgr N94 E137 M5.673 R23
./instances/Rome/grafo4656.66.lgr N66 E81 M1.97 R4
./instances/Rome/grafo2630.22.lgr N22 E27 M0.099 O R0
./instances/Rome/grafo1029.16.lgr N16 E16 M0.052 O R0
./instances/Rome/grafo3053.42.lgr N42 E47 M0.134 O R0
./instances/Rome/grafo277.13.lgr N13 E15 M0.062 O R0
./instances/Rome/grafo5278.39.lgr N39 E61 M1.206 R8
./instances/Rome/grafo1708.21.lgr N21 E26 M0.089 O R0
./instances/Rome/grafo6686.42.lgr N42 E54 M1.071 R1
./instances/Rome/grafo7924.72.lgr N72 E96 M2.739 R10
./instances/Rome/grafo9332.89.lgr N89 E116 M3.605 R7
./instances/Rome/grafo891.13.lgr N13 E13 M0.056 O R0
./instances/Rome/grafo11208.38.lgr N38 E47 M0.673 R3
./instances/Rome/grafo3860.42.lgr N42 E47 M0.506 R1
./instances/Rome/grafo6929.40.lgr N40 E56 M1.057 R3
./instances/Rome/grafo7199.56.lgr N56 E79 M1.711 R9
./instances/Rome/grafo9755.77.lgr N77 E109 M4.259 R10
./instances/Rome/grafo8984.66.lgr N66 E92 M2.599 R8
./instances/Rome/grafo7074.41.lgr N41 E50 M0.137 O R0
./instances/Rome/grafo9535.61.lgr N61 E78 M1.253 R4
./instances/Rome/grafo3466.56.lgr N56 E79 M2.15 R9
./instances/Rome/grafo8363.69.lgr N69 E91 M2.193 R5
./instances/Rome/grafo3901.32.lgr N32 E38 M0.484 R1
./instances/Rome/grafo10649.95.lgr N95 E125 M3.373 R14
./instances/Rome/grafo9124.64.lgr N64 E89 M2.814 R6
./instances/Rome/grafo3530.33.lgr N33 E38 M0.13 O R0
./instances/Rome/grafo482.13.lgr N13 E18 M0.07 O R0
./instances/Rome/grafo6270.42.lgr N42 E54 M0.95 R2
./instances/Rome/grafo7125.42.lgr N42 E52 M0.703 R2
./instances/Rome/grafo8177.88.lgr N88 E123 M3.42 R16
./instances/Rome/grafo312.27.lgr N27 E35 M0.116 O R0
./instances/Rome/grafo9601.64.lgr N64 E99 M3.255 R10
./instances/Rome/grafo10313.94.lgr N94 E118 M3.415 R6
./instances/Rome/grafo9976.34.lgr N34 E43 M0.363 R1
./instances/Rome/grafo11219.94.lgr N94 E131 M4.405 R15
./instances/Rome/grafo4562.60.lgr N60 E79 M2.164 R6
./instances/Rome/grafo3190.53.lgr N53 E84 M2.622 R16
./instances/Rome/grafo10650.98.lgr N98 E141 M6.589 R19
./instances/Rome/grafo4292.75.lgr N75 E103 M3.754 R11
./instances/Rome/grafo1538.68.lgr N68 E84 M1.969 R3
./instances/Rome/grafo10278.40.lgr N40 E55 M1.142 R1
./instances/Rome/grafo7613.54.lgr N54 E78 M1.978 R8
./instances/Rome/grafo5508.33.lgr N33 E41 M0.768 R1
./instances/Rome/grafo11084.36.lgr N36 E44 M0.657 R2
./instances/Rome/grafo4115.57.lgr N57 E80 M2.128 R6
./instances/Rome/grafo2749.33.lgr N33 E40 M0.461 R2
./instances/Rome/grafo10231.32.lgr N32 E35 M0.093 O R0
./instances/Rome/grafo11514.33.lgr N33 E40 M0.122 O R0
./instances/Rome/grafo5440.44.lgr N44 E60 M1.14 R4
./instances/Rome/grafo9339.83.lgr N83 E108 M3.214 R12
./instances/Rome/grafo5052.53.lgr N53 E77 M2.364 R8
./instances/Rome/grafo10558.97.lgr N97 E131 M5.831 R14
./instances/Rome/grafo11466.39.lgr N39 E47 M0.787 R1
./instances/Rome/grafo8189.85.lgr N85 E116 M4.281 R11
./instances/Rome/grafo11232.92.lgr N92 E132 M3.528 R20
./instances/Rome/grafo1278.27.lgr N27 E30 M0.096 O R0
./instances/Rome/grafo483.15.lgr N15 E20 M0.08 O R0
./instances/Rome/grafo4837.77.lgr N77 E106 M3.817 R10
./instances/Rome/grafo2689.21.lgr N21 E28 M0.087 O R0
./instances/Rome/grafo2067.25.lgr N25 E28 M0.111 O R0
./instances/Rome/grafo7562.51.lgr N51 E81 M2.597 R8
./instances/Rome/grafo2861.16.lgr N16 E15 M0.059 O R0
./instances/Rome/grafo3228.40.lgr N40 E53 M0.145 O R0
./instances/Rome/grafo797.14.lgr N14 E15 M0.056 O R0
./instances/Rome/grafo7685.40.lgr N40 E63 M1.415 R8
./instances/Rome/grafo3179.41.lgr N41 E56 M1.081 R5
./instances/Rome/grafo549.15.lgr N15 E19 M0.075 O R0
./instances/Rome/grafo9724.64.lgr N64 E85 M2.408 R9
./instances/Rome/grafo1360.25.lgr N25 E30 M0.088 O R0
./instances/Rome/grafo2108.26.lgr N26 E35 M0.513 R1
./instances/Rome/grafo9280.62.lgr N62 E75 M1.806 R2
./instances/Rome/grafo3483.35.lgr N35 E41 M0.142 O R0
./instances/Rome/grafo10760.96.lgr N96 E145 M5.82 R29
./instances/Rome/grafo5638.36.lgr N36 E43 M0.138 O R0
./instances/Rome/grafo11452.38.lgr N38 E50 M0.974 R5
./instances/Rome/grafo11562.36.lgr N36 E53 M1.014 R5
./instances/Rome/grafo6498.40.lgr N40 E52 M0.809 R2
./instances/Rome/grafo5196.73.lgr N73 E90 M1.942 R4
./instances/Rome/grafo2795.25.lgr N25 E31 M0.097 O R0
./instances/Rome/grafo9710.78.lgr N78 E111 M4.097 R15
./instances/Rome/grafo7086.47.lgr N47 E58 M0.911 R3
./instances/Rome/grafo3921.34.lgr N34 E46 M0.829 R3
./instances/Rome/grafo3101.11.lgr N11 E11 M0.05 O R0
./instances/Rome/grafo7214.43.lgr N43 E55 M0.661 R2
./instances/Rome/grafo3389.46.lgr N46 E65 M1.545 R8
./instances/Rome/grafo6557.45.lgr N45 E58 M1.26 R5
./instances/Rome/grafo3999.42.lgr N42 E61 M1.263 R7
./instances/Rome/grafo2514.15.lgr N15 E18 M0.08 O R0
./instances/Rome/grafo3743.35.lgr N35 E47 M0.766 R1
./instances/Rome/grafo3106.32.lgr N32 E38 M0.127 O R0
./instances/Rome/grafo1271.25.lgr N25 E30 M0.097 O R0
./instances/Rome/grafo5570.37.lgr N37 E49 M0.15 O R0
./instances/Rome/grafo7379.43.lgr N43 E58 M0.732 R4
./instances/Rome/grafo8689.87.lgr N87 E127 M4.154 R21
./instances/Rome/grafo5869.45.lgr N45 E60 M0.744 R4
./instances/Rome/grafo4024.42.lgr N42 E55 M0.963 R2
./instances/Rome/grafo6954.75.lgr N75 E91 M2.133 R4
./instances/Rome/grafo2983.25.lgr N25 E28 M0.095 O R0
./instances/Rome/grafo11109.94.lgr N94 E130 M4.789 R20
./instances/Rome/grafo1306.27.lgr N27 E29 M0.104 O R0
./instances/Rome/grafo1412.28.lgr N28 E29 M0.108 O R0
./instances/Rome/grafo3919.38.lgr N38 E53 M1.097 R4
./instances/Rome/grafo11654.35.lgr N35 E46 M0.885 R3
./instances/Rome/grafo814.14.lgr N14 E14 M0.062 O R0
./instances/Rome/grafo7485.42.lgr N42 E56 M0.925 R4
./instances/Rome/grafo9165.68.lgr N68 E91 M2.332 R8
./instances/Rome/grafo6390.48.lgr N48 E66 M1.394 R7
./instances/Rome/grafo10872.93.lgr N93 E115 M2.505 R4
./instances/Rome/grafo3071.23.lgr N23 E24 M0.121 O R0
./instances/Rome/grafo6292.74.lgr N74 E104 M3.421 R16
./instances/Rome/grafo3304.36.lgr N36 E47 M0.447 R2
./instances/Rome/grafo8858.92.lgr N92 E127 M3.884 R16
./instances/Rome/grafo8258.78.lgr N78 E105 M3.163 R11
./instances/Rome/grafo5731.45.lgr N45 E70 M1.877 R10
./instances/Rome/grafo11276.92.lgr N92 E133 M5.647 R19
./instances/Rome/grafo10280.37.lgr N37 E48 M0.901 R3
./instances/Rome/grafo4120.76.lgr N76 E99 M3.097 R10
./instances/Rome/grafo3555.40.lgr N40 E49 M0.471 R2
./instances/Rome/grafo10625.100.lgr N100 E128 M4.234 R9
./instances/Rome/grafo6208.40.lgr N40 E53 M1.156 R4
./instances/Rome/grafo7383.38.lgr N38 E44 M0.123 O R0
./instances/Rome/grafo5635.47.lgr N47 E56 M0.816 R3
./instances/Rome/grafo6708.49.lgr N49 E62 M1.063 R1
./instances/Rome/grafo6599.36.lgr N36 E47 M0.893 R2
./instances/Rome/grafo7916.82.lgr N82 E104 M2.718 R10
./instances/Rome/grafo9090.64.lgr N64 E88 M2.603 R6
./instances/Rome/grafo778.15.lgr N15 E17 M0.079 O R0
./instances/Rome/grafo7434.52.lgr N52 E64 M0.947 R1
./instances/Rome/grafo6906.45.lgr N45 E66 M1.261 R11
./instances/Rome/grafo3302.35.lgr N35 E42 M0.131 O R0
./instances/Rome/grafo11035.99.lgr N99 E139 M5.542 R25
./instances/Rome/grafo9977.38.lgr N38 E46 M0.806 R1
./instances/Rome/grafo6123.38.lgr N38 E50 M0.986 R3
./instances/Rome/grafo10708.35.lgr N35 E46 M0.928 R3
./instances/Rome/grafo3648.53.lgr N53 E63 M1.129 R1
./instances/Rome/grafo550.15.lgr N15 E19 M0.078 O R0
./instances/Rome/grafo4329.54.lgr N54 E68 M1.541 R3
./instances/Rome/grafo10222.99.lgr N99 E128 M3.211 R13
./instances/Rome/grafo2580.15.lgr N15 E15 M0.052 O R0
./instances/Rome/grafo10876.98.lgr N98 E140 M4.712 R20
./instances/Rome/grafo10398.35.lgr N35 E40 M0.131 O R0
./instances/Rome/grafo2785.14.lgr N14 E17 M0.073 O R0
./instances/Rome/grafo5543.32.lgr N32 E37 M0.103 O R0
./instances/Rome/grafo591.25.lgr N25 E26 M0.067 O R0
./instances/Rome/grafo2427.19.lgr N19 E24 M0.082 O R0
./instances/Rome/grafo7779.70.lgr N70 E90 M1.731 R5
./instances/Rome/grafo9042.98.lgr N98 E131 M5.688 R13
./instances/Rome/grafo9200.68.lgr N68 E94 M2.77 R10
./instances/Rome/grafo11673.32.lgr N32 E37 M0.108 O R0
./instances/Rome/grafo8426.75.lgr N75 E99 M2.975 R8
./instances/Rome/grafo4274.75.lgr N75 E101 M3.486 R7
./instances/Rome/grafo6137.39.lgr N39 E47 M0.145 O R0
./instances/Rome/grafo10946.92.lgr N92 E120 M4.018 R13
./instances/Rome/grafo997.11.lgr N11 E12 M0.07 O R0
./instances/Rome/grafo5367.38.lgr N38 E47 M0.561 R2
./instances/Rome/grafo5274.35.lgr N35 E43 M0.124 O R0
./instances/Rome/grafo6587.45.lgr N45 E53 M0.862 R1
./instances/Rome/grafo10738.96.lgr N96 E124 M3.806 R14
./instances/Rome/grafo2161.29.lgr N29 E34 M0.089 O R0
./instances/Rome/grafo2970.38.lgr N38 E51 M1.008 R1
./instances/Rome/grafo2846.21.lgr N21 E30 M0.099 O R0
./instances/Rome/grafo3008.32.lgr N32 E47 M0.839 R7
./instances/Rome/grafo2638.34.lgr N34 E35 M0.133 O R0
./instances/Rome/grafo5816.33.lgr N33 E37 M0.125 O R0
./instances/Rome/grafo8717.90.lgr N90 E118 M5.231 R8
./instances/Rome/grafo5482.36.lgr N36 E46 M0.74 R3
./instances/Rome/grafo8567.85.lgr N85 E122 M4.278 R17
./instances/Rome/grafo11076.97.lgr N97 E136 M5.754 R21
./instances/Rome/grafo10929.94.lgr N94 E130 M3.816 R20
./instances/Rome/grafo6436.74.lgr N74 E95 M2.187 R7
./instances/Rome/grafo6882.65.lgr N65 E72 M0.21 O R0
./instances/Rome/grafo3269.43.lgr N43 E58 M1.132 R2
./instances/Rome/grafo4424.56.lgr N56 E74 M1.69 R8
./instances/Rome/grafo785.16.lgr N16 E16 M0.04 O R0
./instances/Rome/grafo2546.19.lgr N19 E24 M0.088 O R0
./instances/Rome/grafo2078.29.lgr N29 E37 M0.545 R1
./instances/Rome/grafo1690.20.lgr N20 E24 M0.1 O R0
./instances/Rome/grafo9565.86.lgr N86 E111 M2.914 R9
./instances/Rome/grafo1613.54.lgr N54 E71 M1.621 R4
./instances/Rome/grafo7409.40.lgr N40 E48 M0.698 R2
./instances/Rome/grafo5975.45.lgr N45 E52 M0.747 R2
./instances/Rome/grafo1887.56.lgr N56 E72 M1.668 R2
./instances/Rome/grafo8414.74.lgr N74 E101 M2.426 R11
./instances/Rome/grafo10040.32.lgr N32 E36 M0.103 O R0
./instances/Rome/grafo10154.94.lgr N94 E132 M5.221 R16
./instances/Rome/grafo560.18.lgr N18 E19 M0.052 O R0
./instances/Rome/grafo2339.14.lgr N14 E15 M0.09 O R0
./instances/Rome/grafo1280.28.lgr N28 E32 M0.1 O R0
./instances/Rome/grafo816.17.lgr N17 E18 M0.056 O R0
./instances/Rome/grafo11237.35.lgr N35 E41 M0.117 O R0
./instances/Rome/grafo6370.51.lgr N51 E79 M2.363 R11
./instances/Rome/grafo1739.16.lgr N16 E21 M0.081 O R0
./instances/Rome/grafo7874.70.lgr N70 E103 M3.539 R11
./instances/Rome/grafo1544.45.lgr N45 E54 M0.603 R1
./instances/Rome/grafo3443.51.lgr N51 E73 M1.999 R11
./instances/Rome/grafo1874.36.lgr N36 E48 M0.754 R2
./instances/Rome/grafo9942.32.lgr N32 E37 M0.145 O R0
./instances/Rome/grafo8610.60.lgr N60 E77 M2.045 R5
./instances/Rome/grafo10881.97.lgr N97 E130 M4.647 R14
./instances/Rome/grafo403.14.lgr N14 E15 M0.064 O R0
./instances/Rome/grafo3815.55.lgr N55 E76 M2.097 R8
./instances/Rome/grafo5527.34.lgr N34 E47 M0.796 R4
./instances/Rome/grafo8137.86.lgr N86 E122 M4.258 R20
./instances/Rome/grafo6399.55.lgr N55 E79 M2.122 R8
./instances/Rome/grafo5899.38.lgr N38 E42 M0.131 O R0
./instances/Rome/grafo10105.93.lgr N93 E137 M5.303 R26
./instances/Rome/grafo1729.13.lgr N13 E19 M0.081 O R0
./instances/Rome/grafo8651.92.lgr N92 E126 M3.025 R21
./instances/Rome/grafo5255.47.lgr N47 E64 M1.411 R5
./instances/Rome/grafo4288.64.lgr N64 E81 M1.932 R4
./instances/Rome/grafo5400.74.lgr N74 E99 M3.423 R11
./instances/Rome/grafo467.15.lgr N15 E24 M0.089 O R0
./instances/Rome/grafo9843.83.lgr N83 E103 M2.827 R8
./instances/Rome/grafo8800.93.lgr N93 E129 M4.728 R14
./instances/Rome/grafo6792.59.lgr N59 E76 M1.012 R5
./instances/Rome/grafo9139.85.lgr N85 E122 M3.872 R17
./instances/Rome/grafo710.15.lgr N15 E21 M0.289 R1
./instances/Rome/grafo748.11.lgr N11 E11 M0.03 O R0
./instances/Rome/grafo1415.58.lgr N58 E65 M0.18 O R0
./instances/Rome/grafo7925.81.lgr N81 E116 M3.666 R17
./instances/Rome/grafo619.13.lgr N13 E15 M0.042 O R0
./instances/Rome/grafo5297.44.lgr N44 E63 M1.412 R8
./instances/Rome/grafo11388.40.lgr N40 E49 M0.75 R3
./instances/Rome/grafo8757.96.lgr N96 E119 M3.419 R8
./instances/Rome/grafo11647.90.lgr N90 E130 M5.02 R24
./instances/Rome/grafo10820.100.lgr N100 E141 M6.403 R20
./instances/Rome/grafo9315.87.lgr N87 E117 M3.871 R16
./instances/Rome/grafo3031.16.lgr N16 E18 M0.081 O R0
./instances/Rome/grafo971.17.lgr N17 E20 M0.068 O R0
./instances/Rome/grafo8910.91.lgr N91 E124 M3.876 R11
./instances/Rome/grafo7206.43.lgr N43 E50 M0.693 R1
./instances/Rome/grafo9496.64.lgr N64 E89 M2.569 R11
./instances/Rome/grafo557.11.lgr N11 E12 M0.084 O R0
./instances/Rome/grafo10787.95.lgr N95 E121 M3.561 R10
./instances/Rome/grafo3971.44.lgr N44 E48 M0.148 O R0
./instances/Rome/grafo981.16.lgr N16 E20 M0.086 O R0
./instances/Rome/grafo8802.91.lgr N91 E131 M5.301 R18
./instances/Rome/grafo2121.13.lgr N13 E25 M0.083 O R0
./instances/Rome/grafo7570.40.lgr N40 E52 M1.133 R1
./instances/Rome/grafo4747.55.lgr N55 E69 M1.688 R4
./instances/Rome/grafo5893.38.lgr N38 E52 M0.925 R5
./instances/Rome/grafo7218.46.lgr N46 E54 M0.618 R1
./instances/Rome/grafo5445.39.lgr N39 E50 M1.053 R3
./instances/Rome/grafo4640.75.lgr N75 E103 M3.034 R9
./instances/Rome/grafo747.12.lgr N12 E13 M0.045 O R0
./instances/Rome/grafo1301.31.lgr N31 E40 M0.118 O R0
./instances/Rome/grafo9137.82.lgr N82 E106 M3.256 R9
./instances/Rome/grafo3209.58.lgr N58 E75 M1.157 R4
./instances/Rome/grafo9001.66.lgr N66 E96 M2.736 R14
./instances/Rome/grafo8766.87.lgr N87 E116 M3.419 R15
./instances/Rome/grafo1790.16.lgr N16 E17 M0.052 O R0
./instances/Rome/grafo165.30.lgr N30 E31 M0.078 O R0
./instances/Rome/grafo2868.17.lgr N17 E28 M0.386 R1
./instances/Rome/grafo6306.42.lgr N42 E61 M1.395 R11
./instances/Rome/grafo9595.86.lgr N86 E120 M3.982 R13
./instances/Rome/grafo11007.93.lgr N93 E125 M5.341 R12
./instances/Rome/grafo9726.84.lgr N84 E124 M4.713 R15
./instances/Rome/grafo7188.44.lgr N44 E62 M1.588 R3
./instances/Rome/grafo3128.37.lgr N37 E49 M0.9 R3
./instances/Rome/grafo5133.33.lgr N33 E46 M1.029 R3
./instances/Rome/grafo6313.37.lgr N37 E42 M0.1 O R0
./instances/Rome/grafo4362.83.lgr N83 E113 M3.878 R13
./instances/Rome/grafo8404.69.lgr N69 E100 M2.527 R16
./instances/Rome/grafo9327.89.lgr N89 E128 M4.919 R18
./instances/Rome/grafo1835.11.lgr N11 E15 M0.081 O R0
./instances/Rome/grafo10049.39.lgr N39 E50 M0.91 R2
./instances/Rome/grafo6223.42.lgr N42 E45 M0.106 O R0
./instances/Rome/grafo4043.37.lgr N37 E47 M0.706 R1
./instances/Rome/grafo6541.39.lgr N39 E54 M1.031 R6
./instances/Rome/grafo1547.53.lgr N53 E68 M1.047 R2
./instances/Rome/grafo8627.82.lgr N82 E105 M2.89 R9
./instances/Rome/grafo4809.59.lgr N59 E80 M1.864 R5
./instances/Rome/grafo1991.31.lgr N31 E39 M0.549 R2
./instances/Rome/grafo4351.63.lgr N63 E78 M1.515 R4
./instances/Rome/grafo5551.37.lgr N37 E44 M0.133 O R0
./instances/Rome/grafo1296.46.lgr N46 E59 M0.946 R1
./instances/Rome/grafo4136.63.lgr N63 E98 M3.565 R13
./instances/Rome/grafo8884.64.lgr N64 E88 M2.389 R7
./instances/Rome/grafo10052.32.lgr N32 E33 M0.059 O R0
./instances/Rome/grafo902.22.lgr N22 E22 M0.075 O R0
./instances/Rome/grafo1243.28.lgr N28 E29 M0.11 O R0
./instances/Rome/grafo1628.56.lgr N56 E72 M1.895 R2
./instances/Rome/grafo7541.40.lgr N40 E53 M0.892 R3
./instances/Rome/grafo9618.72.lgr N72 E94 M2.654 R7
./instances/Rome/grafo856.11.lgr N11 E12 M0.038 O R0
./instances/Rome/grafo5830.40.lgr N40 E47 M0.148 O R0
./instances/Rome/grafo1479.48.lgr N48 E53 M0.152 O R0
./instances/Rome/grafo11576.34.lgr N34 E37 M0.074 O R0
./instances/Rome/grafo7113.57.lgr N57 E81 M2.256 R6
./instances/Rome/grafo11193.93.lgr N93 E120 M3.5 R12
./instances/Rome/grafo9426.65.lgr N65 E106 M3.741 R22
./instances/Rome/grafo2107.31.lgr N31 E35 M0.127 O R0
./instances/Rome/grafo10177.96.lgr N96 E122 M3.51 R8
./instances/Rome/grafo3694.41.lgr N41 E59 M1.267 R6
./instances/Rome/grafo6866.44.lgr N44 E59 M1.152 R4
./instances/Rome/grafo6004.42.lgr N42 E60 M1.059 R5
./instances/Rome/grafo444.16.lgr N16 E15 M0.05 O R0
./instances/Rome/grafo6459.57.lgr N57 E72 M1.699 R5
./instances/Rome/grafo5414.41.lgr N41 E44 M0.123 O R0
./instances/Rome/grafo4063.45.lgr N45 E69 M1.887 R9
./instances/Rome/grafo9692.80.lgr N80 E117 M3.71 R15
./instances/Rome/grafo5596.37.lgr N37 E53 M0.96 R3
./instances/Rome/grafo11171.35.lgr N35 E40 M0.123 O R0
./instances/Rome/grafo2126.11.lgr N11 E15 M0.069 O R0
./instances/Rome/grafo5245.43.lgr N43 E59 M1.319 R4
./instances/Rome/grafo7116.43.lgr N43 E53 M0.736 R1
./instances/Rome/grafo1892.23.lgr N23 E24 M0.058 O R0
./instances/Rome/grafo10104.96.lgr N96 E134 M4.781 R21
./instances/Rome/grafo4794.71.lgr N71 E101 M2.342 R8
./instances/Rome/grafo2032.23.lgr N23 E27 M0.248 R1
./instances/Rome/grafo10095.93.lgr N93 E120 M3.962 R10
./instances/Rome/grafo2683.13.lgr N13 E15 M0.073 O R0
./instances/Rome/grafo5403.58.lgr N58 E77 M1.452 R5
./instances/Rome/grafo7071.39.lgr N39 E56 M1.12 R3
./instances/Rome/grafo2463.32.lgr N32 E40 M0.119 O R0
./instances/Rome/grafo11263.41.lgr N41 E57 M0.978 R5
./instances/Rome/grafo3330.39.lgr N39 E60 M1.23 R8
./instances/Rome/grafo6343.43.lgr N43 E55 M0.904 R3
./instances/Rome/grafo8923.90.lgr N90 E131 M4.226 R22
./instances/Rome/grafo8128.81.lgr N81 E123 M4.135 R15
./instances/Rome/grafo7960.62.lgr N62 E77 M1.631 R3
./instances/Rome/grafo11291.99.lgr N99 E116 M2.647 R6
./instances/Rome/grafo2821.22.lgr N22 E30 M0.447 R1
./instances/Rome/grafo4952.62.lgr N62 E78 M1.791 R5
./instances/Rome/grafo10360.93.lgr N93 E118 M3.136 R10
./instances/Rome/grafo4267.52.lgr N52 E71 M1.539 R5
./instances/Rome/grafo9999.39.lgr N39 E49 M0.799 R2
./instances/Rome/grafo6316.60.lgr N60 E82 M1.672 R6
./instances/Rome/grafo6638.48.lgr N48 E60 M0.974 R2
./instances/Rome/grafo4391.56.lgr N56 E70 M1.095 R3
./instances/Rome/grafo2208.21.lgr N21 E24 M0.085 O R0
./instances/Rome/grafo5656.45.lgr N45 E66 M1.526 R4
./instances/Rome/grafo11324.100.lgr N100 E138 M4.993 R19
./instances/Rome/grafo3664.37.lgr N37 E46 M0.606 R1
./instances/Rome/grafo5206.33.lgr N33 E43 M0.457 R1
./instances/Rome/grafo3323.56.lgr N56 E64 M0.157 O R0
./instances/Rome/grafo1736.27.lgr N27 E35 M0.111 O R0
./instances/Rome/grafo4384.64.lgr N64 E88 M2.319 R8
./instances/Rome/grafo5172.62.lgr N62 E87 M2.48 R8
./instances/Rome/grafo4743.76.lgr N76 E109 M3.89 R12
./instances/Rome/grafo1502.33.lgr N33 E43 M0.382 R1
./instances/Rome/grafo9594.64.lgr N64 E86 M2.233 R6
./instances/Rome/grafo2660.22.lgr N22 E27 M0.087 O R0
./instances/Rome/grafo1882.19.lgr N19 E22 M0.097 O R0
./instances/Rome/grafo1407.68.lgr N68 E90 M2.406 R4
./instances/Rome/grafo8949.94.lgr N94 E122 M4.15 R12
./instances/Rome/grafo10364.100.lgr N100 E121 M3.346 R8
./instances/Rome/grafo4755.70.lgr N70 E91 M2.085 R6
./instances/Rome/grafo2662.19.lgr N19 E21 M0.059 O R0
./instances/Rome/grafo10334.94.lgr N94 E123 M4.912 R11
./instances/Rome/grafo10195.99.lgr N99 E142 M5.857 R25
./instances/Rome/grafo5541.69.lgr N69 E86 M2.641 R3
./instances/Rome/grafo703.19.lgr N19 E31 M0.457 R1
./instances/Rome/grafo1058.14.lgr N14 E13 M0.057 O R0
./instances/Rome/grafo6517.35.lgr N35 E49 M0.953 R6
./instances/Rome/grafo7863.67.lgr N67 E92 M2.789 R9
./instances/Rome/grafo7505.72.lgr N72 E89 M1.944 R5
./instances/Rome/grafo8733.88.lgr N88 E121 M3.344 R18
./instances/Rome/grafo5704.78.lgr N78 E107 M3.35 R14
./instances/Rome/grafo8248.86.lgr N86 E119 M3.5 R14
./instances/Rome/grafo4027.45.lgr N45 E54 M0.944 R1
./instances/Rome/grafo5835.44.lgr N44 E53 M1.031 R1
./instances/Rome/grafo5896.60.lgr N60 E84 M2.029 R8
./instances/Rome/grafo7795.70.lgr N70 E93 M2.611 R7
./instances/Rome/grafo3479.56.lgr N56 E73 M1.747 R6
./instances/Rome/grafo2346.30.lgr N30 E33 M0.121 O R0
./instances/Rome/grafo4678.58.lgr N58 E75 M1.739 R4
./instances/Rome/grafo8217.68.lgr N68 E96 M2.878 R10
./instances/Rome/grafo8027.60.lgr N60 E71 M0.181 O R0
./instances/Rome/grafo6680.60.lgr N60 E80 M2.327 R7
./instances/Rome/grafo10685.98.lgr N98 E144 M5.523 R27
./instances/Rome/grafo11537.91.lgr N91 E130 M5.617 R17
./instances/Rome/grafo3003.40.lgr N40 E52 M0.131 O R0
./instances/Rome/grafo11022.32.lgr N32 E35 M0.122 O R0
./instances/Rome/grafo10108.99.lgr N99 E129 M3.954 R10
./instances/Rome/grafo8867.97.lgr N97 E147 M4.675 R23
./instances/Rome/grafo11454.31.lgr N31 E36 M0.108 O R0
./instances/Rome/grafo1890.33.lgr N33 E40 M0.112 O R0
./instances/Rome/grafo3770.42.lgr N42 E51 M0.149 O R0
./instances/Rome/grafo1228.31.lgr N31 E37 M0.476 R1
./instances/Rome/grafo8505.79.lgr N79 E100 M3.114 R10
./instances/Rome/grafo433.21.lgr N21 E28 M0.095 O R0
./instances/Rome/grafo3212.57.lgr N57 E77 M1.84 R6
./instances/Rome/grafo4735.80.lgr N80 E108 M3.614 R10
./instances/Rome/grafo7378.88.lgr N88 E121 M3.926 R16
./instances/Rome/grafo4745.81.lgr N81 E115 M2.989 R15
./instances/Rome/grafo11605.33.lgr N33 E42 M0.112 O R0
./instances/Rome/grafo1344.25.lgr N25 E26 M0.083 O R0
./instances/Rome/grafo8210.71.lgr N71 E96 M2.76 R10
./instances/Rome/grafo9180.64.lgr N64 E80 M1.767 R4
./instances/Rome/grafo3449.44.lgr N44 E61 M1.26 R3
./instances/Rome/grafo6417.39.lgr N39 E47 M0.591 R1
./instances/Rome/grafo10920.95.lgr N95 E122 M3.805 R9
./instances/Rome/grafo4786.62.lgr N62 E81 M1.975 R3
./instances/Rome/grafo11624.96.lgr N96 E129 M4.992 R16
./instances/Rome/grafo8639.75.lgr N75 E108 M3.507 R15
./instances/Rome/grafo6222.39.lgr N39 E49 M0.14 O R0
./instances/Rome/grafo2955.38.lgr N38 E49 M0.841 R4
./instances/Rome/grafo7137.41.lgr N41 E59 M1.414 R7
./instances/Rome/grafo10571.93.lgr N93 E129 M2.929 R13
./instances/Rome/grafo9452.66.lgr N66 E92 M2.449 R11
./instances/Rome/grafo2286.15.lgr N15 E16 M0.08 O R0
./instances/Rome/grafo648.39.lgr N39 E41 M0.129 O R0
./instances/Rome/grafo3573.43.lgr N43 E58 M1.449 R3
./instances/Rome/grafo10201.93.lgr N93 E123 M2.812 R13
./instances/Rome/grafo4598.61.lgr N61 E79 M1.568 R8
./instances/Rome/grafo6438.45.lgr N45 E58 M0.867 R3
./instances/Rome/grafo4540.54.lgr N54 E66 M1.367 R2
./instances/Rome/grafo5580.47.lgr N47 E57 M1.09 R1
./instances/Rome/grafo9591.73.lgr N73 E107 M3.364 R14
./instances/Rome/grafo8855.100.lgr N100 E134 M5.48 R17
./instances/Rome/grafo2057.34.lgr N34 E45 M0.127 O R0
./instances/Rome/grafo1955.10.lgr N10 E15 M0.075 O R0
./instances/Rome/grafo3065.17.lgr N17 E26 M0.1 O R0
./instances/Rome/grafo10173.97.lgr N97 E142 M5.77 R25
./instances/Rome/grafo2621.14.lgr N14 E17 M0.065 O R0
./instances/Rome/grafo1181.30.lgr N30 E40 M0.599 R2
./instances/Rome/grafo9687.79.lgr N79 E116 M3.52 R17
./instances/Rome/grafo10459.37.lgr N37 E46 M0.127 O R0
./instances/Rome/grafo11163.38.lgr N38 E50 M0.846 R4
./instances/Rome/grafo4400.56.lgr N56 E86 M2.404 R13
./instances/Rome/grafo7428.43.lgr N43 E52 M0.776 R1
./instances/Rome/grafo4396.63.lgr N63 E83 M2.137 R5
./instances/Rome/grafo2436.28.lgr N28 E37 M0.118 O R0
./instances/Rome/grafo4575.60.lgr N60 E77 M1.644 R6
./instances/Rome/grafo372.27.lgr N27 E31 M0.118 O R0
./instances/Rome/grafo9024.75.lgr N75 E96 M2.587 R5
./instances/Rome/grafo7748.51.lgr N51 E65 M1.171 R4
./instances/Rome/grafo3529.42.lgr N42 E54 M0.913 R4
./instances/Rome/grafo4390.59.lgr N59 E89 M2.615 R15
./instances/Rome/grafo11068.96.lgr N96 E118 M3.25 R5
./instances/Rome/grafo10635.95.lgr N95 E137 M6.352 R22
./instances/Rome/grafo1109.24.lgr N24 E33 M0.383 R4
./instances/Rome/grafo5597.36.lgr N36 E43 M0.59 R2
./instances/Rome/grafo5760.43.lgr N43 E55 M0.944 R3
./instances/Rome/grafo7362.38.lgr N38 E44 M0.5 R1
./instances/Rome/grafo5618.34.lgr N34 E42 M0.117 O R0
./instances/Rome/grafo6644.38.lgr N38 E51 M1.045 R1
./instances/Rome/grafo2343.12.lgr N12 E12 M0.048 O R0
./instances/Rome/grafo4486.53.lgr N53 E70 M1.809 R3
./instances/Rome/grafo2338.14.lgr N14 E13 M0.049 O R0
./instances/Rome/grafo5071.56.lgr N56 E74 M1.627 R5
./instances/Rome/grafo6389.84.lgr N84 E97 M1.964 R3
./instances/Rome/grafo11670.41.lgr N41 E54 M1.212 R4
./instances/Rome/grafo11557.95.lgr N95 E133 M5.528 R18
./instances/Rome/grafo6170.36.lgr N36 E43 M0.117 O R0
./instances/Rome/grafo5603.38.lgr N38 E52 M0.784 R3
./instances/Rome/grafo6624.59.lgr N59 E73 M1.873 R4
./instances/Rome/grafo11202.32.lgr N32 E38 M0.123 O R0
./instances/Rome/grafo3903.59.lgr N59 E83 M2.968 R7
./instances/Rome/grafo10299.94.lgr N94 E132 M4.727 R19
./instances/Rome/grafo10697.95.lgr N95 E123 M4.49 R11
./instances/Rome/grafo8854.89.lgr N89 E123 M4.81 R16
./instances/Rome/grafo8776.96.lgr N96 E119 M2.449 R9
./instances/Rome/grafo714.13.lgr N13 E15 M0.047 O R0
./instances/Rome/grafo5270.35.lgr N35 E39 M0.125 O R0
./instances/Rome/grafo7042.57.lgr N57 E79 M2.078 R9
./instances/Rome/grafo5165.42.lgr N42 E58 M1.189 R4
./instances/Rome/grafo5780.48.lgr N48 E68 M1.61 R6
./instances/Rome/grafo4776.65.lgr N65 E95 M2.511 R10
./instances/Rome/grafo5064.58.lgr N58 E67 M0.171 O R0
./instances/Rome/grafo8903.97.lgr N97 E118 M3.295 R6
./instances/Rome/grafo5253.41.lgr N41 E51 M0.128 O R0
./instances/Rome/grafo5713.46.lgr N46 E66 M1.633 R6
./instances/Rome/grafo10919.97.lgr N97 E136 M5.476 R21
./instances/Rome/grafo11280.99.lgr N99 E143 M6.058 R24
./instances/Rome/grafo4873.56.lgr N56 E73 M1.472 R3
./instances/Rome/grafo8281.85.lgr N85 E117 M3.778 R15
./instances/Rome/grafo4921.83.lgr N83 E115 M4.004 R14
./instances/Rome/grafo5526.46.lgr N46 E64 M1.554 R6
./instances/Rome/grafo2416.21.lgr N21 E24 M0.089 O R0
./instances/Rome/grafo9661.86.lgr N86 E132 M6.129 R21
./instances/Rome/grafo2272.20.lgr N20 E23 M0.079 O R0
./instances/Rome/grafo8694.81.lgr N81 E122 M4.755 R22
./instances/Rome/grafo11343.35.lgr N35 E44 M0.759 R1
./instances/Rome/grafo11590.35.lgr N35 E38 M0.114 O R0
./instances/Rome/grafo3583.47.lgr N47 E61 M1.397 R4
./instances/Rome/grafo11404.92.lgr N92 E123 M4.72 R13
./instances/Rome/grafo2808.37.lgr N37 E44 M0.099 O R0
./instances/Rome/grafo10642.90.lgr N90 E118 M3.598 R14
./instances/Rome/grafo8714.73.lgr N73 E82 M1.823 R1
./instances/Rome/grafo4328.51.lgr N51 E66 M1.216 R5
./instances/Rome/grafo5684.78.lgr N78 E95 M1.897 R3
./instances/Rome/grafo5164.47.lgr N47 E68 M1.207 R5
./instances/Rome/grafo10533.100.lgr N100 E135 M5.82 R14
./instances/Rome/grafo5561.36.lgr N36 E38 M0.135 O R0
./instances/Rome/grafo10463.36.lgr N36 E50 M1.033 R3
./instances/Rome/grafo7133.35.lgr N35 E38 M0.109 O R0
./instances/Rome/grafo1577.26.lgr N26 E36 M0.507 R1
./instances/Rome/grafo1226.32.lgr N32 E34 M0.11 O R0
./instances/Rome/grafo8909.89.lgr N89 E124 M3.792 R17
./instances/Rome/grafo6256.41.lgr N41 E53 M1.052 R3
./instances/Rome/grafo8698.73.lgr N73 E93 M2.225 R6
./instances/Rome/grafo7683.38.lgr N38 E58 M1.322 R8
./instances/Rome/grafo9849.35.lgr N35 E37 M0.129 O R0
./instances/Rome/grafo4812.57.lgr N57 E75 M1.905 R9
./instances/Rome/grafo8033.91.lgr N91 E113 M3.55 R3
./instances/Rome/grafo6962.40.lgr N40 E53 M0.573 R4
./instances/Rome/grafo481.80.lgr N80 E108 M2.647 R9
./instances/Rome/grafo1793.21.lgr N21 E26 M0.206 R1
./instances/Rome/grafo1225.25.lgr N25 E27 M0.122 O R0
./instances/Rome/grafo6096.47.lgr N47 E59 M0.974 R1
./instances/Rome/grafo3377.36.lgr N36 E45 M0.136 O R0
./instances/Rome/grafo6626.54.lgr N54 E65 M0.379 R1
./instances/Rome/grafo3749.42.lgr N42 E52 M0.739 R2
./instances/Rome/grafo7134.39.lgr N39 E50 M0.661 R3
./instances/Rome/grafo1008.12.lgr N12 E11 M0.05 O R0
./instances/Rome/grafo2318.15.lgr N15 E16 M0.08 O R0
./instances/Rome/grafo9415.65.lgr N65 E85 M1.777 R8
./instances/Rome/grafo10472.32.lgr N32 E37 M0.102 O R0
./instances/Rome/grafo3147.53.lgr N53 E66 M0.913 R3
./instances/Rome/grafo9321.64.lgr N64 E103 M3.684 R18
./instances/Rome/grafo1140.15.lgr N15 E22 M0.091 O R0
./instances/Rome/grafo4144.83.lgr N83 E110 M3.244 R10
./instances/Rome/grafo5871.39.lgr N39 E52 M1.092 R2
./instances/Rome/grafo8162.75.lgr N75 E96 M2.455 R7
./instances/Rome/grafo4160.51.lgr N51 E70 M1.118 R4
./instances/Rome/grafo167.22.lgr N22 E24 M0.092 O R0
./instances/Rome/grafo2543.38.lgr N38 E42 M0.135 O R0
./instances/Rome/grafo8573.92.lgr N92 E113 M3.065 R7
./instances/Rome/grafo611.12.lgr N12 E12 M0.046 O R0
./instances/Rome/grafo10138.33.lgr N33 E42 M0.11 O R0
./instances/Rome/grafo10446.95.lgr N95 E153 M7.879 R37
./instances/Rome/grafo10831.98.lgr N98 E146 M6.628 R27
./instances/Rome/grafo6038.53.lgr N53 E63 M0.975 R2
./instances/Rome/grafo4033.42.lgr N42 E64 M1.657 R10
./instances/Rome/grafo7623.45.lgr N45 E62 M1.419 R5
./instances/Rome/grafo5689.61.lgr N61 E88 M2.4 R15
./instances/Rome/grafo11121.32.lgr N32 E41 M0.131 O R0
./instances/Rome/grafo4095.56.lgr N56 E79 M1.81 R7
./instances/Rome/grafo10465.96.lgr N96 E129 M4.117 R14
./instances/Rome/grafo1133.18.lgr N18 E23 M0.085 O R0
./instances/Rome/grafo1621.10.lgr N10 E15 M0.081 O R0
./instances/Rome/grafo3758.38.lgr N38 E56 M1.231 R5
./instances/Rome/grafo9746.68.lgr N68 E82 M1.808 R5
./instances/Rome/grafo1629.11.lgr N11 E11 M0.055 O R0
./instances/Rome/grafo5091.53.lgr N53 E77 M1.808 R9
./instances/Rome/grafo7224.41.lgr N41 E58 M1.393 R1
./instances/Rome/grafo9539.71.lgr N71 E114 M3.225 R17
./instances/Rome/grafo4122.55.lgr N55 E80 M1.989 R9
./instances/Rome/grafo2177.17.lgr N17 E22 M0.091 O R0
./instances/Rome/grafo1571.43.lgr N43 E52 M0.127 O R0
./instances/Rome/grafo4635.67.lgr N67 E79 M0.202 O R0
./instances/Rome/grafo10399.33.lgr N33 E43 M0.116 O R0
./instances/Rome/grafo3617.39.lgr N39 E48 M0.14 O R0
./instances/Rome/grafo11382.33.lgr N33 E33 M0.11 O R0
./instances/Rome/grafo9470.65.lgr N65 E87 M2.296 R6
./instances/Rome/grafo6182.40.lgr N40 E53 M0.995 R3
./instances/Rome/grafo2851.40.lgr N40 E52 M0.913 R2
./instances/Rome/grafo3983.97.lgr N97 E125 M4.169 R9
./instances/Rome/grafo2201.25.lgr N25 E29 M0.102 O R0
./instances/Rome/grafo11335.100.lgr N100 E153 M6.772 R28
./instances/Rome/grafo4357.55.lgr N55 E74 M1.718 R9
./instances/Rome/grafo7638.41.lgr N41 E54 M1.026 R3
./instances/Rome/grafo5725.76.lgr N76 E95 M2.354 R5
./instances/Rome/grafo9135.85.lgr N85 E129 M4.852 R22
./instances/Rome/grafo9553.79.lgr N79 E123 M4.225 R23
./instances/Rome/grafo4878.61.lgr N61 E79 M1.905 R6
./instances/Rome/grafo8031.68.lgr N68 E93 M2.939 R7
./instances/Rome/grafo6819.42.lgr N42 E61 M1.283 R7
./instances/Rome/grafo6953.73.lgr N73 E102 M3.128 R15
./instances/Rome/grafo6699.46.lgr N46 E69 M1.539 R8
./instances/Rome/grafo6667.77.lgr N77 E109 M3.372 R21
./instances/Rome/grafo9806.86.lgr N86 E109 M3.182 R8
./instances/Rome/grafo8000.99.lgr N99 E134 M5.103 R18
./instances/Rome/grafo8257.92.lgr N92 E122 M3.768 R11
./instances/Rome/grafo8032.68.lgr N68 E83 M1.518 R1
./instances/Rome/grafo7893.86.lgr N86 E113 M3.112 R11
./instances/Rome/grafo4765.80.lgr N80 E103 M2.62 R8
./instances/Rome/grafo8725.86.lgr N86 E121 M2.572 R12
./instances/Rome/grafo10944.96.lgr N96 E127 M3.923 R14
./instances/Rome/grafo1197.74.lgr N74 E95 M2.062 R8
./instances/Rome/grafo3841.57.lgr N57 E77 M1.973 R7
./instances/Rome/grafo2160.15.lgr N15 E19 M0.074 O R0
./instances/Rome/grafo6579.38.lgr N38 E49 M0.86 R2
./instances/Rome/grafo3693.43.lgr N43 E58 M0.825 R4
./instances/Rome/grafo8946.90.lgr N90 E125 M4.189 R16
./instances/Rome/grafo3156.56.lgr N56 E82 M2.485 R10
./instances/Rome/grafo7802.71.lgr N71 E92 M2.993 R6
./instances/Rome/grafo10793.95.lgr N95 E135 M5.783 R17
./instances/Rome/grafo7172.40.lgr N40 E54 M0.892 R4
./instances/Rome/grafo1447.52.lgr N52 E62 M0.773 R1
./instances/Rome/grafo9390.63.lgr N63 E94 M2.325 R13
./instances/Rome/grafo8181.72.lgr N72 E101 M3.279 R12
./instances/Rome/grafo7955.81.lgr N81 E107 M3.144 R11
./instances/Rome/grafo4086.46.lgr N46 E55 M0.916 R3
./instances/Rome/grafo10431.95.lgr N95 E132 M4.995 R21
./instances/Rome/grafo9552.72.lgr N72 E98 M3.05 R13
./instances/Rome/grafo9558.65.lgr N65 E93 M2.037 R7
./instances/Rome/grafo4819.72.lgr N72 E97 M2.333 R6
./instances/Rome/grafo2736.16.lgr N16 E19 M0.136 O R0
./instances/Rome/grafo9267.79.lgr N79 E107 M3.383 R13
./instances/Rome/grafo784.18.lgr N18 E23 M0.085 O R0
./instances/Rome/grafo10720.96.lgr N96 E127 M3.674 R17
./instances/Rome/grafo10120.96.lgr N96 E125 M4.681 R12
./instances/Rome/grafo10808.98.lgr N98 E136 M4.957 R17
./instances/Rome/grafo707.15.lgr N15 E16 M0.075 O R0
./instances/Rome/grafo2435.18.lgr N18 E26 M0.085 O R0
./instances/Rome/grafo4912.65.lgr N65 E92 M2.478 R14
./instances/Rome/grafo3368.39.lgr N39 E56 M1.089 R4
./instances/Rome/grafo950.19.lgr N19 E23 M0.084 O R0
./instances/Rome/grafo6924.48.lgr N48 E63 M0.915 R2
./instances/Rome/grafo9409.86.lgr N86 E113 M3.469 R11
./instances/Rome/grafo3933.43.lgr N43 E57 M0.955 R5
./instances/Rome/grafo717.10.lgr N10 E10 M0.05 O R0
./instances/Rome/grafo8085.76.lgr N76 E114 M3.248 R20
./instances/Rome/grafo5042.56.lgr N56 E72 M1.374 R3
./instances/Rome/grafo8847.60.lgr N60 E83 M2.051 R6
./instances/Rome/grafo5589.44.lgr N44 E59 M1.033 R4
./instances/Rome/grafo6991.44.lgr N44 E59 M1.001 R5
./instances/Rome/grafo5013.82.lgr N82 E107 M3.129 R7
./instances/Rome/grafo8011.91.lgr N91 E114 M2.176 R6
./instances/Rome/grafo7129.41.lgr N41 E55 M1.013 R3
./instances/Rome/grafo1248.26.lgr N26 E26 M0.067 O R0
./instances/Rome/grafo8994.73.lgr N73 E98 M2.643 R9
./instances/Rome/grafo8938.90.lgr N90 E121 M3.821 R15
./instances/Rome/grafo9455.63.lgr N63 E80 M2.084 R6
./instances/Rome/grafo6589.37.lgr N37 E47 M0.817 R3
./instances/Rome/grafo11447.37.lgr N37 E50 M0.979 R5
./instances/Rome/grafo248.27.lgr N27 E33 M0.104 O R0
./instances/Rome/grafo2486.15.lgr N15 E16 M0.078 O R0
./instances/Rome/grafo6592.55.lgr N55 E76 M2.426 R4
./instances/Rome/grafo8844.88.lgr N88 E114 M4.371 R9
./instances/Rome/grafo6155.39.lgr N39 E50 M0.132 O R0
./instances/Rome/grafo10826.93.lgr N93 E125 M4.321 R16
./instances/Rome/grafo7986.77.lgr N77 E102 M3.139 R10
./instances/Rome/grafo6889.38.lgr N38 E50 M0.858 R2
./instances/Rome/grafo7256.69.lgr N69 E95 M2.168 R9
./instances/Rome/grafo10149.95.lgr N95 E134 M4.328 R22
./instances/Rome/grafo964.13.lgr N13 E16 M0.102 O R0
./instances/Rome/grafo5090.76.lgr N76 E112 M3.96 R13
./instances/Rome/grafo7303.46.lgr N46 E57 M1.04 R3
./instances/Rome/grafo11154.95.lgr N95 E134 M5.264 R21
./instances/Rome/grafo6231.39.lgr N39 E52 M1.021 R3
./instances/Rome/grafo7309.41.lgr N41 E60 M1.232 R8
./instances/Rome/grafo5594.75.lgr N75 E92 M2.698 R8
./instances/Rome/grafo9588.62.lgr N62 E100 M3.355 R17
./instances/Rome/grafo7301.40.lgr N40 E50 M0.712 R1
./instances/Rome/grafo10812.98.lgr N98 E128 M4.809 R8
./instances/Rome/grafo969.12.lgr N12 E12 M0.05 O R0
./instances/Rome/grafo4742.77.lgr N77 E95 M2.587 R7
./instances/Rome/grafo1477.32.lgr N32 E37 M0.113 O R0
./instances/Rome/grafo949.10.lgr N10 E10 M0.049 O R0
./instances/Rome/grafo141.28.lgr N28 E34 M0.11 O R0
./instances/Rome/grafo1180.66.lgr N66 E87 M2.206 R7
./instances/Rome/grafo7213.73.lgr N73 E101 M3.09 R14
./instances/Rome/grafo2170.13.lgr N13 E18 M0.072 O R0
./instances/Rome/grafo5424.34.lgr N34 E41 M0.088 O R0
./instances/Rome/grafo8215.92.lgr N92 E125 M5.258 R11
./instances/Rome/grafo7034.39.lgr N39 E48 M0.122 O R0
./instances/Rome/grafo953.18.lgr N18 E18 M0.044 O R0
./instances/Rome/grafo1020.12.lgr N12 E11 M0.063 O R0
./instances/Rome/grafo2803.14.lgr N14 E15 M0.049 O R0
./instances/Rome/grafo4532.63.lgr N63 E73 M0.193 O R0
./instances/Rome/grafo2173.21.lgr N21 E25 M0.103 O R0
./instances/Rome/grafo1636.11.lgr N11 E20 M0.308 R1
./instances/Rome/grafo9797.80.lgr N80 E107 M3.019 R8
./instances/Rome/grafo9153.74.lgr N74 E106 M3.389 R14
./instances/Rome/grafo7360.44.lgr N44 E58 M1.174 R4
./instances/Rome/grafo2243.46.lgr N46 E61 M1.336 R4
./instances/Rome/grafo1777.23.lgr N23 E32 M0.102 O R0
./instances/Rome/grafo2112.28.lgr N28 E36 M0.119 O R0
./instances/Rome/grafo2642.13.lgr N13 E17 M0.075 O R0
./instances/Rome/grafo5242.39.lgr N39 E49 M0.843 R3
./instances/Rome/grafo5457.36.lgr N36 E43 M0.705 R1
./instances/Rome/grafo9457.79.lgr N79 E110 M3.468 R16
./instances/Rome/grafo7938.69.lgr N69 E90 M2.553 R9
./instances/Rome/grafo330.15.lgr N15 E16 M0.073 O R0
./instances/Rome/grafo9471.92.lgr N92 E122 M4.515 R14
./instances/Rome/grafo10390.95.lgr N95 E131 M5.75 R14
./instances/Rome/grafo8764.87.lgr N87 E125 M4.5 R19
./instances/Rome/grafo7707.44.lgr N44 E63 M1.266 R4
./instances/Rome/grafo2297.17.lgr N17 E20 M0.083 O R0
./instances/Rome/grafo11302.99.lgr N99 E120 M3.124 R12
./instances/Rome/grafo6002.76.lgr N76 E101 M2.995 R12
./instances/Rome/grafo5753.46.lgr N46 E56 M0.688 R2
./instances/Rome/grafo11567.35.lgr N35 E43 M0.124 O R0
./instances/Rome/grafo9154.66.lgr N66 E97 M3.26 R14
./instances/Rome/grafo6887.39.lgr N39 E51 M1.042 R1
./instances/Rome/grafo1639.14.lgr N14 E16 M0.062 O R0
./instances/Rome/grafo3360.43.lgr N43 E56 M0.542 R5
./instances/Rome/grafo6329.44.lgr N44 E58 M0.958 R2
./instances/Rome/grafo4238.64.lgr N64 E85 M2.136 R5
./instances/Rome/grafo3001.40.lgr N40 E56 M0.976 R5
./instances/Rome/grafo6419.45.lgr N45 E59 M0.953 R5
./instances/Rome/grafo6647.97.lgr N97 E127 M4.12 R14
./instances/Rome/grafo8920.94.lgr N94 E121 M4.68 R3
./instances/Rome/grafo1735.11.lgr N11 E14 M0.054 O R0
./instances/Rome/grafo7717.42.lgr N42 E49 M0.152 O R0
./instances/Rome/grafo8327.62.lgr N62 E85 M2.098 R15
./instances/Rome/grafo8105.70.lgr N70 E100 M3.334 R11
./instances/Rome/grafo6454.60.lgr N60 E78 M1.748 R5
./instances/Rome/grafo7921.71.lgr N71 E101 M3.467 R10
./instances/Rome/grafo11258.94.lgr N94 E119 M4.069 R5
./instances/Rome/grafo8067.80.lgr N80 E113 M3.835 R16
./instances/Rome/grafo8919.92.lgr N92 E117 M3.949 R5
./instances/Rome/grafo1239.28.lgr N28 E31 M0.125 O R0
./instances/Rome/grafo2992.26.lgr N26 E28 M0.089 O R0
./instances/Rome/grafo3241.36.lgr N36 E47 M0.883 R2
./instances/Rome/grafo3562.40.lgr N40 E53 M1.053 R2
./instances/Rome/grafo5675.40.lgr N40 E44 M0.151 O R0
./instances/Rome/grafo9407.78.lgr N78 E102 M3.252 R8
./instances/Rome/grafo1372.25.lgr N25 E27 M0.072 O R0
./instances/Rome/grafo749.11.lgr N11 E10 M0.045 O R0
./instances/Rome/grafo10406.97.lgr N97 E124 M4.124 R10
./instances/Rome/grafo3586.36.lgr N36 E41 M0.122 O R0
./instances/Rome/grafo1994.14.lgr N14 E19 M0.078 O R0
./instances/Rome/grafo5108.72.lgr N72 E88 M1.777 R5
./instances/Rome/grafo721.17.lgr N17 E20 M0.08 O R0
./instances/Rome/grafo4475.55.lgr N55 E67 M1.16 R1
./instances/Rome/grafo1612.29.lgr N29 E32 M0.089 O R0
./instances/Rome/grafo10096.95.lgr N95 E130 M4.526 R13
./instances/Rome/grafo3552.44.lgr N44 E51 M0.136 O R0
./instances/Rome/grafo9444.65.lgr N65 E96 M3.249 R11
./instances/Rome/grafo368.11.lgr N11 E13 M0.063 O R0
./instances/Rome/grafo8541.86.lgr N86 E129 M4.843 R22
./instances/Rome/grafo5659.46.lgr N46 E60 M1.043 R3
./instances/Rome/grafo9421.82.lgr N82 E114 M2.985 R17
./instances/Rome/grafo1727.21.lgr N21 E23 M0.089 O R0
./instances/Rome/grafo10493.94.lgr N94 E119 M3.632 R9
./instances/Rome/grafo11242.41.lgr N41 E52 M0.877 R3
./instances/Rome/grafo4549.60.lgr N60 E79 M1.556 R3
./instances/Rome/grafo6525.45.lgr N45 E51 M0.14 O R0
./instances/Rome/grafo1737.22.lgr N22 E28 M0.092 O R0
./instances/Rome/grafo4151.58.lgr N58 E75 M2.091 R1
./instances/Rome/grafo8512.94.lgr N94 E132 M4.076 R20
./instances/Rome/grafo6075.36.lgr N36 E53 M1.069 R6
./instances/Rome/grafo7840.78.lgr N78 E111 M2.53 R10
./instances/Rome/grafo6282.45.lgr N45 E56 M0.77 R3
./instances/Rome/grafo857.11.lgr N11 E11 M0.042 O R0
./instances/Rome/grafo1034.29.lgr N29 E32 M0.099 O R0
./instances/Rome/grafo670.15.lgr N15 E18 M0.073 O R0
./instances/Rome/grafo8724.89.lgr N89 E116 M3.815 R12
./instances/Rome/grafo1424.47.lgr N47 E58 M0.861 R3
./instances/Rome/grafo11376.38.lgr N38 E48 M0.586 R2
./instances/Rome/grafo1944.19.lgr N19 E24 M0.09 O R0
./instances/Rome/grafo8861.94.lgr N94 E107 M2.05 R3
./instances/Rome/grafo9689.77.lgr N77 E103 M3.033 R7
./instances/Rome/grafo11148.99.lgr N99 E138 M5.976 R18
./instances/Rome/grafo5522.35.lgr N35 E40 M0.124 O R0
./instances/Rome/grafo1604.28.lgr N28 E32 M0.124 O R0
./instances/Rome/grafo11191.100.lgr N100 E129 M4.924 R8
./instances/Rome/grafo9813.74.lgr N74 E95 M2.156 R9
./instances/Rome/grafo4474.68.lgr N68 E99 M2.854 R15
./instances/Rome/grafo2087.29.lgr N29 E36 M0.534 R1
./instances/Rome/grafo1520.51.lgr N51 E65 M1.321 R3
./instances/Rome/grafo3058.42.lgr N42 E51 M0.624 R2
./instances/Rome/grafo10916.95.lgr N95 E118 M3.394 R10
./instances/Rome/grafo11379.92.lgr N92 E125 M2.726 R15
./instances/Rome/grafo9088.68.lgr N68 E97 M2.845 R11
./instances/Rome/grafo2658.18.lgr N18 E21 M0.083 O R0
./instances/Rome/grafo2567.13.lgr N13 E13 M0.056 O R0
./instances/Rome/grafo4874.52.lgr N52 E70 M1.142 R2
./instances/Rome/grafo3346.55.lgr N55 E74 M1.864 R6
./instances/Rome/grafo3192.41.lgr N41 E49 M0.153 O R0
./instances/Rome/grafo10889.36.lgr N36 E42 M0.127 O R0
./instances/Rome/grafo3623.39.lgr N39 E47 M0.1 O R0
./instances/Rome/grafo6967.69.lgr N69 E87 M2.105 R7
./instances/Rome/grafo1325.24.lgr N24 E23 M0.069 O R0
./instances/Rome/grafo297.15.lgr N15 E19 M0.068 O R0
./instances/Rome/grafo5487.36.lgr N36 E40 M0.115 O R0
./instances/Rome/grafo9961.92.lgr N92 E123 M3.059 R12
./instances/Rome/grafo2196.16.lgr N16 E17 M0.054 O R0
./instances/Rome/grafo6825.35.lgr N35 E44 M0.495 R1
./instances/Rome/grafo4797.75.lgr N75 E105 M2.464 R12
./instances/Rome/grafo10877.97.lgr N97 E124 M4.662 R13
./instances/Rome/grafo8703.74.lgr N74 E99 M1.914 R9
./instances/Rome/grafo8653.74.lgr N74 E98 M2.229 R12
./instances/Rome/grafo8492.86.lgr N86 E117 M4.506 R10
./instances/Rome/grafo10856.91.lgr N91 E119 M3.448 R12
./instances/Rome/grafo7210.43.lgr N43 E67 M1.466 R5
./instances/Rome/grafo6676.68.lgr N68 E84 M1.487 R2
./instances/Rome/grafo3082.33.lgr N33 E43 M0.696 R2
./instances/Rome/grafo9117.71.lgr N71 E100 M3.426 R13
./instances/Rome/grafo7146.42.lgr N42 E54 M0.662 R1
./instances/Rome/grafo9812.88.lgr N88 E113 M3.187 R13
./instances/Rome/grafo9901.34.lgr N34 E35 M0.082 O R0
./instances/Rome/grafo10129.99.lgr N99 E135 M5.595 R17
./instances/Rome/grafo9290.75.lgr N75 E103 M3.21 R10
./instances/Rome/grafo10814.98.lgr N98 E141 M4.595 R24
./instances/Rome/grafo7078.38.lgr N38 E47 M0.751 R1
./instances/Rome/grafo2474.22.lgr N22 E25 M0.076 O R0
./instances/Rome/grafo2706.13.lgr N13 E14 M0.042 O R0
./instances/Rome/grafo938.10.lgr N10 E14 M0.064 O R0
./instances/Rome/grafo9563.63.lgr N63 E85 M2.534 R8
./instances/Rome/grafo1474.52.lgr N52 E73 M1.753 R6
./instances/Rome/grafo1010.10.lgr N10 E10 M0.042 O R0
./instances/Rome/grafo9204.71.lgr N71 E106 M3.724 R17
./instances/Rome/grafo160.30.lgr N30 E32 M0.08 O R0
./instances/Rome/grafo10286.97.lgr N97 E130 M4.72 R14
./instances/Rome/grafo8225.88.lgr N88 E118 M3.238 R12
./instances/Rome/grafo6506.80.lgr N80 E106 M3.25 R11
./instances/Rome/grafo5758.60.lgr N60 E86 M2.432 R9
./instances/Rome/grafo725.15.lgr N15 E15 M0.041 O R0
./instances/Rome/grafo11297.93.lgr N93 E127 M5.017 R15
./instances/Rome/grafo5299.35.lgr N35 E44 M0.123 O R0
./instances/Rome/grafo8635.73.lgr N73 E101 M3.424 R12
./instances/Rome/grafo5601.35.lgr N35 E38 M0.089 O R0
./instances/Rome/grafo7927.70.lgr N70 E103 M3.801 R15
./instances/Rome/grafo7393.42.lgr N42 E50 M0.802 R3
./instances/Rome/grafo10748.39.lgr N39 E58 M1.194 R4
./instances/Rome/grafo1951.14.lgr N14 E25 M0.428 R1
./instances/Rome/grafo6915.44.lgr N44 E58 M1.081 R3
./instances/Rome/grafo11403.44.lgr N44 E60 M1.105 R6
./instances/Rome/grafo3311.36.lgr N36 E47 M0.814 R2
./instances/Rome/grafo6684.56.lgr N56 E76 M1.52 R4
./instances/Rome/grafo2859.37.lgr N37 E41 M0.13 O R0
./instances/Rome/grafo10168.95.lgr N95 E122 M5.06 R11
./instances/Rome/grafo1466.61.lgr N61 E78 M1.258 R4
./instances/Rome/grafo1249.28.lgr N28 E33 M0.106 O R0
./instances/Rome/grafo11383.38.lgr N38 E43 M0.132 O R0
./instances/Rome/grafo2595.13.lgr N13 E12 M0.048 O R0
./instances/Rome/grafo9201.83.lgr N83 E110 M2.604 R9
./instances/Rome/grafo10510.35.lgr N35 E42 M0.153 O R0
./instances/Rome/grafo9498.71.lgr N71 E95 M3.004 R9
./instances/Rome/grafo5086.83.lgr N83 E112 M3.757 R13
./instances/Rome/grafo4197.71.lgr N71 E97 M2.858 R11
./instances/Rome/grafo10086.34.lgr N34 E42 M0.092 O R0
./instances/Rome/grafo3497.37.lgr N37 E41 M0.078 O R0
./instances/Rome/grafo1622.31.lgr N31 E41 M0.668 R2
./instances/Rome/grafo4366.55.lgr N55 E75 M2.051 R8
./instances/Rome/grafo5616.43.lgr N43 E52 M0.133 O R0
./instances/Rome/grafo6080.62.lgr N62 E91 M2.022 R11
./instances/Rome/grafo933.12.lgr N12 E11 M0.046 O R0
./instances/Rome/grafo5674.38.lgr N38 E48 M0.823 R2
./instances/Rome/grafo2432.15.lgr N15 E18 M0.08 O R0
./instances/Rome/grafo4367.55.lgr N55 E72 M1.987 R2
./instances/Rome/grafo5610.62.lgr N62 E95 M3.036 R17
./instances/Rome/grafo9167.67.lgr N67 E96 M3.105 R13
./instances/Rome/grafo522.24.lgr N24 E30 M0.1 O R0
./instances/Rome/grafo4235.57.lgr N57 E88 M2.676 R13
./instances/Rome/grafo3536.60.lgr N60 E73 M1.319 R5
./instances/Rome/grafo9108.67.lgr N67 E101 M2.735 R12
./instances/Rome/grafo3835.39.lgr N39 E50 M0.605 R1
./instances/Rome/grafo1416.48.lgr N48 E62 M1.12 R3
./instances/Rome/grafo9523.64.lgr N64 E85 M2.508 R6
./instances/Rome/grafo970.12.lgr N12 E16 M0.069 O R0
./instances/Rome/grafo6158.42.lgr N42 E51 M0.63 R1
./instances/Rome/grafo3146.53.lgr N53 E78 M1.994 R8
./instances/Rome/grafo3895.42.lgr N42 E55 M0.995 R6
./instances/Rome/grafo7298.41.lgr N41 E54 M0.829 R3
./instances/Rome/grafo8224.100.lgr N100 E132 M3.768 R18
./instances/Rome/grafo6304.42.lgr N42 E55 M1.01 R2
./instances/Rome/grafo9343.80.lgr N80 E103 M2.264 R8
./instances/Rome/grafo7579.58.lgr N58 E73 M1.298 R5
./instances/Rome/grafo4973.66.lgr N66 E93 M2.868 R12
./instances/Rome/grafo7663.45.lgr N45 E72 M1.593 R12
./instances/Rome/grafo5290.38.lgr N38 E48 M0.872 R2
./instances/Rome/grafo7072.43.lgr N43 E53 M0.713 R2
./instances/Rome/grafo8716.80.lgr N80 E101 M2.88 R8
./instances/Rome/grafo810.16.lgr N16 E17 M0.084 O R0
./instances/Rome/grafo1768.26.lgr N26 E30 M0.097 O R0
./instances/Rome/grafo2176.21.lgr N21 E26 M0.093 O R0
./instances/Rome/grafo2451.17.lgr N17 E20 M0.073 O R0
./instances/Rome/grafo11420.92.lgr N92 E131 M4.846 R19
./instances/Rome/grafo6200.45.lgr N45 E59 M0.814 R4
./instances/Rome/grafo957.12.lgr N12 E11 M0.05 O R0
./instances/Rome/grafo7979.73.lgr N73 E94 M2.554 R7
./instances/Rome/grafo3862.36.lgr N36 E41 M0.318 R2
./instances/Rome/grafo6068.72.lgr N72 E92 M2.098 R8
./instances/Rome/grafo6062.38.lgr N38 E52 M0.71 R4
./instances/Rome/grafo6471.46.lgr N46 E61 M1.004 R6
./instances/Rome/grafo381.21.lgr N21 E23 M0.057 O R0
./instances/Rome/grafo2583.16.lgr N16 E17 M0.048 O R0
./instances/Rome/grafo6309.41.lgr N41 E55 M1.382 R2
./instances/Rome/grafo6366.41.lgr N41 E51 M0.764 R2
./instances/Rome/grafo1130.23.lgr N23 E39 M0.61 R4
./instances/Rome/grafo293.17.lgr N17 E20 M0.08 O R0
./instances/Rome/grafo8169.61.lgr N61 E82 M1.842 R5
./instances/Rome/grafo5051.80.lgr N80 E116 M3.752 R18
./instances/Rome/grafo10761.95.lgr N95 E117 M3.257 R11
./instances/Rome/grafo2634.14.lgr N14 E13 M0.05 O R0
./instances/Rome/grafo874.20.lgr N20 E25 M0.082 O R0
./instances/Rome/grafo4757.72.lgr N72 E97 M2.905 R10
./instances/Rome/grafo3448.58.lgr N58 E85 M2.443 R11
./instances/Rome/grafo3320.37.lgr N37 E45 M0.142 O R0
./instances/Rome/grafo6037.36.lgr N36 E48 M0.905 R4
./instances/Rome/grafo5894.39.lgr N39 E56 M1.198 R5
./instances/Rome/grafo6849.82.lgr N82 E104 M3.137 R9
./instances/Rome/grafo8979.80.lgr N80 E97 M2.001 R8
./instances/Rome/grafo3628.52.lgr N52 E71 M1.38 R3
./instances/Rome/grafo2958.27.lgr N27 E32 M0.116 O R0
./instances/Rome/grafo8587.71.lgr N71 E87 M0.194 O R0
./instances/Rome/grafo6630.56.lgr N56 E68 M0.995 R2
./instances/Rome/grafo5968.35.lgr N35 E44 M0.74 R1
./instances/Rome/grafo880.17.lgr N17 E16 M0.053 O R0
./instances/Rome/grafo10377.94.lgr N94 E129 M4.052 R14
./instances/Rome/grafo3607.56.lgr N56 E91 M3.057 R19
./instances/Rome/grafo10875.97.lgr N97 E122 M3.579 R8
./instances/Rome/grafo3959.42.lgr N42 E50 M0.122 O R0
./instances/Rome/grafo9219.65.lgr N65 E87 M2.655 R7
./instances/Rome/grafo7178.37.lgr N37 E53 M0.914 R6
./instances/Rome/grafo3033.38.lgr N38 E47 M0.15 O R0
./instances/Rome/grafo6751.72.lgr N72 E92 M2.617 R5
./instances/Rome/grafo5243.44.lgr N44 E61 M1.195 R3
./instances/Rome/grafo718.10.lgr N10 E10 M0.041 O R0
./instances/Rome/grafo8334.95.lgr N95 E122 M3.205 R13
./instances/Rome/grafo8313.82.lgr N82 E108 M3.229 R8
./instances/Rome/grafo11421.31.lgr N31 E37 M0.113 O R0
./instances/Rome/grafo5161.45.lgr N45 E73 M1.541 R11
./instances/Rome/grafo9303.90.lgr N90 E114 M2.785 R8
./instances/Rome/grafo1147.18.lgr N18 E19 M0.058 O R0
./instances/Rome/grafo1747.19.lgr N19 E29 M0.357 R1
./instances/Rome/grafo2406.23.lgr N23 E26 M0.086 O R0
./instances/Rome/grafo7728.49.lgr N49 E62 M1.293 R3
./instances/Rome/grafo11402.95.lgr N95 E120 M4.514 R8
./instances/Rome/grafo8398.85.lgr N85 E113 M3.831 R11
./instances/Rome/grafo2175.25.lgr N25 E28 M0.092 O R0
./instances/Rome/grafo9738.100.lgr N100 E141 M4.612 R23
./instances/Rome/grafo8057.80.lgr N80 E111 M3.757 R13
./instances/Rome/grafo9487.73.lgr N73 E96 M3.146 R9
./instances/Rome/grafo11469.96.lgr N96 E136 M5.193 R25
./instances/Rome/grafo1845.17.lgr N17 E18 M0.052 O R0
./instances/Rome/grafo1816.12.lgr N12 E19 M0.078 O R0
./instances/Rome/grafo4117.56.lgr N56 E73 M1.734 R6
./instances/Rome/grafo1959.25.lgr N25 E30 M0.098 O R0
./instances/Rome/grafo11490.35.lgr N35 E44 M0.676 R2
./instances/Rome/grafo7756.44.lgr N44 E62 M1.354 R6
./instances/Rome/grafo10394.100.lgr N100 E127 M3.691 R11
./instances/Rome/grafo2269.23.lgr N23 E27 M0.102 O R0
./instances/Rome/grafo8628.85.lgr N85 E121 M4.155 R20
./instances/Rome/grafo430.13.lgr N13 E14 M0.086 O R0
./instances/Rome/grafo9880.32.lgr N32 E40 M0.142 O R0
./instances/Rome/grafo3392.43.lgr N43 E52 M0.142 O R0
./instances/Rome/grafo7855.69.lgr N69 E84 M1.834 R2
./instances/Rome/grafo6982.85.lgr N85 E108 M3.172 R7
./instances/Rome/grafo4287.76.lgr N76 E101 M3.104 R11
./instances/Rome/grafo9021.69.lgr N69 E103 M3.206 R17
./instances/Rome/grafo1235.67.lgr N67 E88 M2.81 R3
./instances/Rome/grafo2598.21.lgr N21 E28 M0.456 R1
./instances/Rome/grafo5623.45.lgr N45 E55 M0.151 O R0
./instances/Rome/grafo2489.19.lgr N19 E26 M0.088 O R0
./instances/Rome/grafo3541.55.lgr N55 E87 M2.64 R16
./instances/Rome/grafo7226.38.lgr N38 E53 M1.211 R4
./instances/Rome/grafo4552.78.lgr N78 E108 M3.404 R12
./instances/Rome/grafo8952.90.lgr N90 E128 M5.074 R16
./instances/Rome/grafo6052.37.lgr N37 E51 M1.07 R1
./instances/Rome/grafo5370.80.lgr N80 E111 M3.438 R17
./instances/Rome/grafo1075.47.lgr N47 E62 M1.011 R4
./instances/Rome/grafo8834.87.lgr N87 E112 M3.151 R10
./instances/Rome/grafo3922.39.lgr N39 E50 M0.803 R1
./instances/Rome/grafo4972.58.lgr N58 E75 M1.579 R5
./instances/Rome/grafo3813.39.lgr N39 E50 M0.95 R3
./instances/Rome/grafo10611.94.lgr N94 E122 M4.949 R7
./instances/Rome/grafo6544.48.lgr N48 E61 M1.086 R5
./instances/Rome/grafo6575.68.lgr N68 E100 M3.091 R17
./instances/Rome/grafo11046.97.lgr N97 E128 M4.976 R15
./instances/Rome/grafo4462.57.lgr N57 E67 M0.938 R2
./instances/Rome/grafo4113.59.lgr N59 E84 M2.368 R8
./instances/Rome/grafo925.21.lgr N21 E31 M0.469 R2
./instances/Rome/grafo943.21.lgr N21 E26 M0.202 R1
./instances/Rome/grafo7746.43.lgr N43 E59 M1.324 R3
./instances/Rome/grafo3418.49.lgr N49 E63 M1.233 R4
./instances/Rome/grafo528.18.lgr N18 E19 M0.053 O R0
./instances/Rome/grafo8666.85.lgr N85 E110 M3.231 R9
./instances/Rome/grafo9948.91.lgr N91 E127 M4.8 R16
./instances/Rome/grafo400.16.lgr N16 E17 M0.096 O R0
./instances/Rome/grafo8738.66.lgr N66 E98 M3.306 R16
./instances/Rome/grafo10356.97.lgr N97 E127 M4.538 R9
./instances/Rome/grafo7357.37.lgr N37 E56 M1.122 R5
./instances/Rome/grafo5332.61.lgr N61 E83 M2.035 R7
./instances/Rome/grafo4993.65.lgr N65 E100 M2.499 R15
./instances/Rome/grafo3327.48.lgr N48 E73 M1.72 R8
./instances/Rome/grafo9833.81.lgr N81 E103 M2.963 R7
./instances/Rome/grafo4693.63.lgr N63 E82 M1.933 R7
./instances/Rome/grafo10660.37.lgr N37 E49 M0.764 R4
./instances/Rome/grafo7171.44.lgr N44 E70 M1.919 R6
./instances/Rome/grafo4904.65.lgr N65 E78 M0.73 R1
./instances/Rome/grafo9323.79.lgr N79 E95 M2.218 R4
./instances/Rome/grafo3151.45.lgr N45 E58 M0.998 R4
./instances/Rome/grafo6030.59.lgr N59 E80 M1.883 R3
./instances/Rome/grafo4940.56.lgr N56 E72 M1.456 R6
./instances/Rome/grafo5371.43.lgr N43 E57 M0.925 R5
./instances/Rome/grafo7250.47.lgr N47 E67 M1.793 R6
./instances/Rome/grafo2393.14.lgr N14 E16 M0.07 O R0
./instances/Rome/grafo3042.14.lgr N14 E18 M0.237 R1
./instances/Rome/grafo3230.32.lgr N32 E40 M0.601 R1
./instances/Rome/grafo6051.37.lgr N37 E45 M0.128 O R0
./instances/Rome/grafo4406.73.lgr N73 E98 M2.966 R8
./instances/Rome/grafo10107.93.lgr N93 E133 M4.256 R19
./instances/Rome/grafo6079.40.lgr N40 E49 M0.735 R1
./instances/Rome/grafo3838.45.lgr N45 E56 M0.949 R3
./instances/Rome/grafo9041.92.lgr N92 E110 M2.747 R3
./instances/Rome/grafo859.30.lgr N30 E34 M0.111 O R0
./instances/Rome/grafo9198.81.lgr N81 E131 M5.189 R24
./instances/Rome/grafo5578.36.lgr N36 E41 M0.118 O R0
./instances/Rome/grafo3322.37.lgr N37 E46 M0.136 O R0
./instances/Rome/grafo6341.39.lgr N39 E51 M0.697 R1
./instances/Rome/grafo5464.46.lgr N46 E68 M1.43 R8
./instances/Rome/grafo3333.51.lgr N51 E71 M1.749 R6
./instances/Rome/grafo2909.28.lgr N28 E32 M0.096 O R0
./instances/Rome/grafo10054.40.lgr N40 E51 M0.788 R2
./instances/Rome/grafo2869.37.lgr N37 E41 M0.119 O R0
./instances/Rome/grafo10932.94.lgr N94 E124 M4.655 R12
./instances/Rome/grafo180.27.lgr N27 E37 M0.108 O R0
./instances/Rome/grafo8856.97.lgr N97 E126 M4.552 R15
./instances/Rome/grafo11676.38.lgr N38 E51 M0.808 R4
./instances/Rome/grafo8686.89.lgr N89 E113 M3.417 R9
./instances/Rome/grafo10734.37.lgr N37 E51 M1.016 R3
./instances/Rome/grafo3729.37.lgr N37 E45 M0.112 O R0
./instances/Rome/grafo8120.75.lgr N75 E104 M2.649 R13
./instances/Rome/grafo4183.60.lgr N60 E77 M2.148 R4
./instances/Rome/grafo9159.64.lgr N64 E92 M3.06 R11
./instances/Rome/grafo2255.39.lgr N39 E45 M0.137 O R0
./instances/Rome/grafo2740.15.lgr N15 E21 M0.083 O R0
./instances/Rome/grafo894.16.lgr N16 E24 M0.081 O R0
./instances/Rome/grafo2572.28.lgr N28 E34 M0.111 O R0
./instances/Rome/grafo7118.45.lgr N45 E65 M1.312 R10
./instances/Rome/grafo1125.21.lgr N21 E29 M0.104 O R0
./instances/Rome/grafo249.22.lgr N22 E31 M0.436 R1
./instances/Rome/grafo4520.66.lgr N66 E84 M2.186 R6
./instances/Rome/grafo2333.13.lgr N13 E15 M0.074 O R0
./instances/Rome/grafo1554.47.lgr N47 E58 M0.884 R1
./instances/Rome/grafo10713.92.lgr N92 E136 M5.726 R21
./instances/Rome/grafo5055.56.lgr N56 E77 M1.924 R8
./instances/Rome/grafo2140.25.lgr N25 E28 M0.045 O R0
./instances/Rome/grafo3137.42.lgr N42 E61 M1.154 R4
./instances/Rome/grafo5144.71.lgr N71 E101 M3.637 R13
./instances/Rome/grafo593.12.lgr N12 E15 M0.041 O R0
./instances/Rome/grafo5695.34.lgr N34 E41 M0.676 R1
./instances/Rome/grafo11627.37.lgr N37 E53 M1.031 R6
./instances/Rome/grafo8117.62.lgr N62 E94 M2.885 R13
./instances/Rome/grafo2948.25.lgr N25 E30 M0.114 O R0
./instances/Rome/grafo7864.75.lgr N75 E103 M3.484 R14
./instances/Rome/grafo3781.41.lgr N41 E58 M1.043 R7
./instances/Rome/grafo3004.38.lgr N38 E43 M0.131 O R0
./instances/Rome/grafo1207.29.lgr N29 E35 M0.113 O R0
./instances/Rome/grafo1002.20.lgr N20 E21 M0.096 O R0
./instances/Rome/grafo6369.56.lgr N56 E84 M2.563 R9
./instances/Rome/grafo7557.48.lgr N48 E67 M1.259 R6
./instances/Rome/grafo3237.39.lgr N39 E49 M0.098 O R0
./instances/Rome/grafo2718.20.lgr N20 E28 M0.294 R1
./instances/Rome/grafo4370.80.lgr N80 E112 M3.626 R14
./instances/Rome/grafo529.16.lgr N16 E22 M0.089 O R0
./instances/Rome/grafo5873.46.lgr N46 E57 M0.783 R1
./instances/Rome/grafo10780.99.lgr N99 E149 M6.5 R30
./instances/Rome/grafo4959.59.lgr N59 E69 M1.17 R1
./instances/Rome/grafo9174.81.lgr N81 E103 M2.681 R8
./instances/Rome/grafo2870.14.lgr N14 E17 M0.079 O R0
./instances/Rome/grafo2691.23.lgr N23 E31 M0.098 O R0
./instances/Rome/grafo4467.54.lgr N54 E69 M1.395 R1
./instances/Rome/grafo996.11.lgr N11 E13 M0.062 O R0
./instances/Rome/grafo3201.40.lgr N40 E54 M1.09 R4
./instances/Rome/grafo5236.38.lgr N38 E43 M0.133 O R0
./instances/Rome/grafo7089.59.lgr N59 E82 M2.218 R9
./instances/Rome/grafo8001.82.lgr N82 E107 M2.79 R13
./instances/Rome/grafo266.13.lgr N13 E14 M0.065 O R0
./instances/Rome/grafo11030.36.lgr N36 E47 M0.899 R4
./instances/Rome/grafo2429.27.lgr N27 E37 M0.548 R1
./instances/Rome/grafo1624.23.lgr N23 E34 M0.43 R3
./instances/Rome/grafo157.29.lgr N29 E32 M0.098 O R0
./instances/Rome/grafo9499.66.lgr N66 E88 M2.462 R10
./instances/Rome/grafo8978.63.lgr N63 E98 M3.167 R16
./instances/Rome/grafo7879.80.lgr N80 E117 M3.996 R21
./instances/Rome/grafo9990.31.lgr N31 E35 M0.112 O R0
./instances/Rome/grafo780.15.lgr N15 E17 M0.047 O R0
./instances/Rome/grafo5805.42.lgr N42 E53 M0.162 O R0
./instances/Rome/grafo10337.36.lgr N36 E40 M0.123 O R0
./instances/Rome/grafo4290.66.lgr N66 E84 M1.752 R4
./instances/Rome/grafo10024.32.lgr N32 E38 M0.628 R1
./instances/Rome/grafo4882.53.lgr N53 E75 M2.043 R7
./instances/Rome/grafo4153.67.lgr N67 E94 M1.838 R10
./instances/Rome/grafo7194.53.lgr N53 E69 M1.563 R3
./instances/Rome/grafo2387.29.lgr N29 E38 M0.105 O R0
./instances/Rome/grafo8138.72.lgr N72 E101 M3.448 R13
./instances/Rome/grafo8285.74.lgr N74 E98 M2.701 R8
./instances/Rome/grafo6724.46.lgr N46 E66 M1.449 R7
./instances/Rome/grafo3244.39.lgr N39 E48 M0.768 R1
./instances/Rome/grafo1912.11.lgr N11 E17 M0.07 O R0
./instances/Rome/grafo11585.36.lgr N36 E49 M1.123 R1
./instances/Rome/grafo450.35.lgr N35 E45 M0.856 R2
./instances/Rome/grafo6227.36.lgr N36 E47 M0.748 R2
./instances/Rome/grafo5034.78.lgr N78 E92 M2.335 R2
./instances/Rome/grafo5552.47.lgr N47 E57 M0.85 R2
./instances/Rome/grafo3570.55.lgr N55 E66 M0.179 O R0
./instances/Rome/grafo11547.31.lgr N31 E36 M0.114 O R0
./instances/Rome/grafo1915.33.lgr N33 E44 M0.142 O R0
./instances/Rome/grafo3801.43.lgr N43 E52 M0.703 R1
./instances/Rome/grafo8656.73.lgr N73 E96 M2.104 R6
./instances/Rome/grafo1204.27.lgr N27 E31 M0.104 O R0
./instances/Rome/grafo1403.17.lgr N17 E23 M0.084 O R0
./instances/Rome/grafo3493.46.lgr N46 E58 M1.042 R2
./instances/Rome/grafo2412.50.lgr N50 E61 M0.979 R2
./instances/Rome/grafo4018.48.lgr N48 E60 M0.691 R1
./instances/Rome/grafo3399.61.lgr N61 E78 M1.792 R4
./instances/Rome/grafo11075.97.lgr N97 E127 M4.044 R16
./instances/Rome/grafo11525.36.lgr N36 E45 M0.129 O R0
./instances/Rome/grafo1868.34.lgr N34 E39 M0.131 O R0
./instances/Rome/grafo2413.16.lgr N16 E20 M0.083 O R0
./instances/Rome/grafo6501.40.lgr N40 E50 M0.143 O R0
./instances/Rome/grafo4319.61.lgr N61 E85 M2.729 R4
./instances/Rome/grafo4423.77.lgr N77 E96 M1.849 R4
./instances/Rome/grafo3522.37.lgr N37 E42 M0.138 O R0
./instances/Rome/grafo3668.59.lgr N59 E77 M2.073 R4
./instances/Rome/grafo7814.61.lgr N61 E90 M2.941 R13
./instances/Rome/grafo9045.72.lgr N72 E92 M2.586 R5
./instances/Rome/grafo566.18.lgr N18 E20 M0.092 O R0
./instances/Rome/grafo11085.97.lgr N97 E121 M4.411 R4
./instances/Rome/grafo7457.56.lgr N56 E82 M2.37 R12
./instances/Rome/grafo8487.87.lgr N87 E112 M2.149 R8
./instances/Rome/grafo10100.99.lgr N99 E139 M5.395 R17
./instances/Rome/grafo1581.46.lgr N46 E52 M0.148 O R0
./instances/Rome/grafo8565.71.lgr N71 E96 M2.727 R12
./instances/Rome/grafo3807.38.lgr N38 E46 M0.699 R2
./instances/Rome/grafo1682.21.lgr N21 E41 M0.476 R8
./instances/Rome/grafo7995.65.lgr N65 E94 M2.601 R12
./instances/Rome/grafo1984.34.lgr N34 E43 M0.636 R1
./instances/Rome/grafo9791.78.lgr N78 E112 M3.837 R14
./instances/Rome/grafo4623.70.lgr N70 E101 M3.54 R16
./instances/Rome/grafo9592.72.lgr N72 E86 M1.41 R1
./instances/Rome/grafo6265.41.lgr N41 E58 M1.29 R5
./instances/Rome/grafo4030.52.lgr N52 E65 M0.878 R2
./instances/Rome/grafo9476.79.lgr N79 E109 M3.473 R12
./instances/Rome/grafo3090.24.lgr N24 E30 M0.087 O R0
./instances/Rome/grafo7193.43.lgr N43 E64 M1.518 R9
./instances/Rome/grafo5602.45.lgr N45 E64 M1.481 R5
./instances/Rome/grafo10747.38.lgr N38 E44 M0.096 O R0
./instances/Rome/grafo646.25.lgr N25 E25 M0.073 O R0
./instances/Rome/grafo1417.52.lgr N52 E63 M0.821 R1
./instances/Rome/grafo2584.16.lgr N16 E22 M0.274 R1
./instances/Rome/grafo4436.60.lgr N60 E78 M1.64 R3
./instances/Rome/grafo10614.92.lgr N92 E129 M4.694 R19
./instances/Rome/grafo3472.92.lgr N92 E120 M2.659 R14
./instances/Rome/grafo10830.92.lgr N92 E129 M5.085 R17
./instances/Rome/grafo1516.71.lgr N71 E101 M3.424 R12
./instances/Rome/grafo2508.24.lgr N24 E26 M0.098 O R0
./instances/Rome/grafo5671.55.lgr N55 E83 M1.97 R9
./instances/Rome/grafo3105.25.lgr N25 E35 M0.122 O R0
./instances/Rome/grafo8709.87.lgr N87 E111 M3.014 R14
./instances/Rome/grafo6392.40.lgr N40 E57 M1.183 R3
./instances/Rome/grafo3765.38.lgr N38 E46 M0.123 O R0
./instances/Rome/grafo6348.43.lgr N43 E56 M1.032 R4
./instances/Rome/grafo2352.15.lgr N15 E17 M0.075 O R0
./instances/Rome/grafo5327.40.lgr N40 E47 M0.723 R1
./instances/Rome/grafo6269.57.lgr N57 E75 M1.875 R5
./instances/Rome/grafo9013.84.lgr N84 E108 M3.997 R9
./instances/Rome/grafo299.19.lgr N19 E21 M0.079 O R0
./instances/Rome/grafo9986.91.lgr N91 E122 M5.079 R11
./instances/Rome/grafo555.12.lgr N12 E13 M0.046 O R0
./instances/Rome/grafo3875.43.lgr N43 E49 M0.125 O R0
./instances/Rome/grafo2855.12.lgr N12 E17 M0.095 O R0
./instances/Rome/grafo7709.42.lgr N42 E58 M1.473 R3
./instances/Rome/grafo7366.35.lgr N35 E43 M0.131 O R0
./instances/Rome/grafo11539.36.lgr N36 E42 M0.097 O R0
./instances/Rome/grafo2381.40.lgr N40 E47 M0.125 O R0
./instances/Rome/grafo1631.16.lgr N16 E21 M0.077 O R0
./instances/Rome/grafo9772.83.lgr N83 E109 M3.193 R10
./instances/Rome/grafo9156.63.lgr N63 E82 M1.541 R6
./instances/Rome/grafo11354.92.lgr N92 E133 M5.012 R23
./instances/Rome/grafo3428.57.lgr N57 E80 M2.085 R6
./instances/Rome/grafo5566.43.lgr N43 E58 M0.754 R3
./instances/Rome/grafo1931.20.lgr N20 E29 M0.104 O R0
./instances/Rome/grafo6168.47.lgr N47 E50 M0.14 O R0
./instances/Rome/grafo5504.40.lgr N40 E53 M0.836 R1
./instances/Rome/grafo2773.14.lgr N14 E15 M0.045 O R0
./instances/Rome/grafo2980.23.lgr N23 E34 M0.508 R1
./instances/Rome/grafo4242.51.lgr N51 E70 M1.659 R5
./instances/Rome/grafo7308.40.lgr N40 E65 M1.408 R8
./instances/Rome/grafo3692.41.lgr N41 E59 M1.134 R6
./instances/Rome/grafo5666.43.lgr N43 E56 M0.971 R1
./instances/Rome/grafo8863.94.lgr N94 E121 M3.592 R8
./instances/Rome/grafo3303.46.lgr N46 E64 M1.559 R7
./instances/Rome/grafo6706.52.lgr N52 E67 M1.281 R2
./instances/Rome/grafo11610.37.lgr N37 E47 M0.897 R1
./instances/Rome/grafo599.18.lgr N18 E18 M0.06 O R0
./instances/Rome/grafo9706.88.lgr N88 E122 M3.019 R16
./instances/Rome/grafo5989.49.lgr N49 E60 M1.006 R2
./instances/Rome/grafo3423.54.lgr N54 E69 M1.09 R4
./instances/Rome/grafo9619.79.lgr N79 E111 M3.371 R19
./instances/Rome/grafo3812.44.lgr N44 E63 M1.125 R7
./instances/Rome/grafo291.20.lgr N20 E20 M0.061 O R0
./instances/Rome/grafo2824.12.lgr N12 E14 M0.034 O R0
./instances/Rome/grafo3877.33.lgr N33 E51 M0.545 R7
./instances/Rome/grafo274.17.lgr N17 E17 M0.06 O R0
./instances/Rome/grafo4281.59.lgr N59 E76 M1.515 R3
./instances/Rome/grafo7514.43.lgr N43 E56 M0.992 R5
./instances/Rome/grafo8307.72.lgr N72 E100 M2.303 R9
./instances/Rome/grafo3711.40.lgr N40 E53 M0.978 R1
./instances/Rome/grafo3445.37.lgr N37 E46 M0.69 R2
./instances/Rome/grafo9358.62.lgr N62 E82 M2.129 R6
./instances/Rome/grafo6997.69.lgr N69 E88 M1.519 R4
./instances/Rome/grafo10027.38.lgr N38 E50 M1.028 R4
./instances/Rome/grafo11352.90.lgr N90 E126 M4.416 R18
./instances/Rome/grafo2688.17.lgr N17 E25 M0.272 R1
./instances/Rome/grafo6671.36.lgr N36 E48 M0.128 O R0
./instances/Rome/grafo9032.68.lgr N68 E91 M2.428 R7
./instances/Rome/grafo8275.82.lgr N82 E124 M4.363 R22
./instances/Rome/grafo8728.87.lgr N87 E118 M2.757 R13
./instances/Rome/grafo3200.36.lgr N36 E47 M0.595 R2
./instances/Rome/grafo5156.56.lgr N56 E72 M0.899 R4
./instances/Rome/grafo6260.44.lgr N44 E56 M0.887 R2
./instances/Rome/grafo9864.91.lgr N91 E130 M5.069 R20
./instances/Rome/grafo7690.44.lgr N44 E59 M1.233 R4
./instances/Rome/grafo3637.38.lgr N38 E48 M0.519 R3
./instances/Rome/grafo3886.40.lgr N40 E52 M1.039 R2
./instances/Rome/grafo8171.62.lgr N62 E73 M1.298 R1
./instances/Rome/grafo6016.75.lgr N75 E101 M3.527 R8
./instances/Rome/grafo8119.79.lgr N79 E104 M3.219 R12
./instances/Rome/grafo7911.88.lgr N88 E115 M3.969 R11
./instances/Rome/grafo2549.16.lgr N16 E20 M0.09 O R0
./instances/Rome/grafo11616.91.lgr N91 E130 M5.158 R20
./instances/Rome/grafo2038.29.lgr N29 E39 M0.082 O R0
./instances/Rome/grafo6960.44.lgr N44 E61 M0.874 R4
./instances/Rome/grafo10324.99.lgr N99 E118 M2.943 R5
./instances/Rome/grafo1121.17.lgr N17 E20 M0.079 O R0
./instances/Rome/grafo10772.100.lgr N100 E156 M4.998 R32
./instances/Rome/grafo6439.41.lgr N41 E54 M0.753 R2
./instances/Rome/grafo1330.28.lgr N28 E29 M0.079 O R0
./instances/Rome/grafo4431.62.lgr N62 E80 M2.175 R4
./instances/Rome/grafo6186.67.lgr N67 E76 M1.28 R3
./instances/Rome/grafo414.14.lgr N14 E14 M0.045 O R0
./instances/Rome/grafo5190.36.lgr N36 E43 M0.125 O R0
./instances/Rome/grafo5576.59.lgr N59 E84 M2.655 R11
./instances/Rome/grafo7372.41.lgr N41 E56 M1.081 R5
./instances/Rome/grafo4365.77.lgr N77 E107 M3.5 R12
./instances/Rome/grafo3421.38.lgr N38 E52 M0.715 R4
./instances/Rome/grafo1934.14.lgr N14 E14 M0.044 O R0
./instances/Rome/grafo3159.38.lgr N38 E48 M0.854 R3
./instances/Rome/grafo1317.68.lgr N68 E87 M2.463 R2
./instances/Rome/grafo4877.62.lgr N62 E85 M2.512 R6
./instances/Rome/grafo8251.73.lgr N73 E104 M3.709 R10
./instances/Rome/grafo5025.79.lgr N79 E110 M3.111 R14
./instances/Rome/grafo9838.70.lgr N70 E101 M3.233 R15
./instances/Rome/grafo9408.61.lgr N61 E89 M2.975 R9
./instances/Rome/grafo3930.37.lgr N37 E43 M0.126 O R0
./instances/Rome/grafo3641.52.lgr N52 E71 M1.086 R6
./instances/Rome/grafo622.23.lgr N23 E25 M0.087 O R0
./instances/Rome/grafo2084.25.lgr N25 E35 M0.477 R1
./instances/Rome/grafo11254.99.lgr N99 E136 M5.312 R16
./instances/Rome/grafo552.27.lgr N27 E29 M0.096 O R0
./instances/Rome/grafo206.12.lgr N12 E12 M0.033 O R0
./instances/Rome/grafo290.18.lgr N18 E19 M0.081 O R0
./instances/Rome/grafo8833.94.lgr N94 E127 M4.737 R15
./instances/Rome/grafo1132.19.lgr N19 E19 M0.053 O R0
./instances/Rome/grafo870.10.lgr N10 E10 M0.053 O R0
./instances/Rome/grafo4992.75.lgr N75 E97 M2.809 R6
./instances/Rome/grafo6305.62.lgr N62 E81 M2.244 R5
./instances/Rome/grafo3313.42.lgr N42 E58 M1.163 R4
./instances/Rome/grafo8399.70.lgr N70 E95 M2.728 R10
./instances/Rome/grafo1240.49.lgr N49 E63 M1.281 R4
./instances/Rome/grafo2086.39.lgr N39 E55 M0.974 R4
./instances/Rome/grafo11116.92.lgr N92 E112 M2.801 R8
./instances/Rome/grafo11548.35.lgr N35 E46 M0.943 R3
./instances/Rome/grafo11081.34.lgr N34 E39 M0.091 O R0
./instances/Rome/grafo10087.39.lgr N39 E52 M1.063 R3
./instances/Rome/grafo7723.54.lgr N54 E73 M1.706 R4
./instances/Rome/grafo7397.40.lgr N40 E52 M0.954 R2
./instances/Rome/grafo2183.16.lgr N16 E17 M0.082 O R0
./instances/Rome/grafo5470.34.lgr N34 E38 M0.121 O R0
./instances/Rome/grafo2633.17.lgr N17 E24 M0.081 O R0
./instances/Rome/grafo3571.42.lgr N42 E56 M1.101 R5
./instances/Rome/grafo6055.43.lgr N43 E56 M1.13 R3
./instances/Rome/grafo8831.91.lgr N91 E111 M3.06 R8
./instances/Rome/grafo666.12.lgr N12 E14 M0.085 O R0
./instances/Rome/grafo7727.42.lgr N42 E55 M1.017 R3
./instances/Rome/grafo7427.66.lgr N66 E84 M1.914 R6
./instances/Rome/grafo1040.25.lgr N25 E32 M0.114 O R0
./instances/Rome/grafo3721.37.lgr N37 E57 M1.181 R5
./instances/Rome/grafo7087.37.lgr N37 E44 M0.371 R1
./instances/Rome/grafo8988.69.lgr N69 E82 M1.812 R2
./instances/Rome/grafo1212.53.lgr N53 E72 M1.87 R6
./instances/Rome/grafo4377.65.lgr N65 E82 M1.877 R5
./instances/Rome/grafo10565.32.lgr N32 E40 M0.12 O R0
./instances/Rome/grafo1642.18.lgr N18 E19 M0.088 O R0
./instances/Rome/grafo1623.30.lgr N30 E41 M0.626 R1
./instances/Rome/grafo2454.34.lgr N34 E46 M0.13 O R0
./instances/Rome/grafo2185.24.lgr N24 E28 M0.099 O R0
./instances/Rome/grafo5678.77.lgr N77 E101 M2.956 R8
./instances/Rome/grafo5220.49.lgr N49 E64 M1.018 R5
./instances/Rome/grafo10838.37.lgr N37 E45 M0.609 R2
./instances/Rome/grafo4449.75.lgr N75 E104 M3.647 R9
./instances/Rome/grafo840.17.lgr N17 E19 M0.076 O R0
./instances/Rome/grafo10700.98.lgr N98 E139 M4.282 R18
./instances/Rome/grafo8990.61.lgr N61 E79 M1.947 R7
./instances/Rome/grafo9330.69.lgr N69 E92 M2.318 R7
./instances/Rome/grafo4748.66.lgr N66 E85 M1.985 R5
./instances/Rome/grafo4910.60.lgr N60 E76 M1.376 R5
./instances/Rome/grafo10702.33.lgr N33 E41 M0.618 R1
./instances/Rome/grafo798.26.lgr N26 E32 M0.418 R1
./instances/Rome/grafo10959.97.lgr N97 E131 M4.424 R21
./instances/Rome/grafo3069.88.lgr N88 E100 M1.349 R3
./instances/Rome/grafo9011.66.lgr N66 E86 M2.415 R9
./instances/Rome/grafo2927.13.lgr N13 E14 M0.048 O R0
./instances/Rome/grafo7348.60.lgr N60 E83 M2.05 R6
./instances/Rome/grafo1965.28.lgr N28 E37 M0.106 O R0
./instances/Rome/grafo10318.98.lgr N98 E137 M5.669 R22
./instances/Rome/grafo6776.46.lgr N46 E69 M1.544 R11
./instances/Rome/grafo8760.71.lgr N71 E103 M3.077 R17
./instances/Rome/grafo6497.46.lgr N46 E62 M0.899 R2
./instances/Rome/grafo6286.41.lgr N41 E51 M0.543 R2
./instances/Rome/grafo7886.80.lgr N80 E101 M2.315 R4
./instances/Rome/grafo4677.52.lgr N52 E72 M1.979 R6
./instances/Rome/grafo10640.94.lgr N94 E122 M2.403 R13
./instances/Rome/grafo9027.87.lgr N87 E129 M5.663 R23
./instances/Rome/grafo11268.93.lgr N93 E117 M3.63 R6
./instances/Rome/grafo359.30.lgr N30 E37 M0.119 O R0
./instances/Rome/grafo11474.41.lgr N41 E46 M0.13 O R0
./instances/Rome/grafo7195.42.lgr N42 E51 M0.649 R2
./instances/Rome/grafo3810.52.lgr N52 E64 M1.088 R2
./instances/Rome/grafo9126.82.lgr N82 E113 M2.551 R11
./instances/Rome/grafo9130.71.lgr N71 E101 M3.353 R13
./instances/Rome/grafo9732.64.lgr N64 E89 M2.126 R10
./instances/Rome/grafo10880.95.lgr N95 E119 M3.7 R7
./instances/Rome/grafo3949.53.lgr N53 E74 M2.065 R5
./instances/Rome/grafo3223.39.lgr N39 E40 M0.07 O R0
./instances/Rome/grafo5128.37.lgr N37 E47 M0.802 R1
./instances/Rome/grafo6022.61.lgr N61 E86 M2.701 R7
./instances/Rome/grafo4681.63.lgr N63 E79 M1.249 R5
./instances/Rome/grafo6317.43.lgr N43 E78 M1.563 R19
./instances/Rome/grafo11295.37.lgr N37 E48 M0.816 R1
./instances/Rome/grafo1817.28.lgr N28 E34 M0.117 O R0
./instances/Rome/grafo1173.16.lgr N16 E20 M0.077 O R0
./instances/Rome/grafo5420.41.lgr N41 E43 M0.147 O R0
./instances/Rome/grafo11359.37.lgr N37 E47 M0.824 R1
./instances/Rome/grafo7358.60.lgr N60 E78 M1.507 R7
./instances/Rome/grafo6166.46.lgr N46 E66 M1.108 R7
./instances/Rome/grafo1806.23.lgr N23 E28 M0.1 O R0
./instances/Rome/grafo10964.95.lgr N95 E122 M3.553 R9
./instances/Rome/grafo6322.44.lgr N44 E61 M1.149 R3
./instances/Rome/grafo1656.17.lgr N17 E22 M0.078 O R0
./instances/Rome/grafo130.31.lgr N31 E36 M0.117 O R0
./instances/Rome/grafo974.14.lgr N14 E13 M0.04 O R0
./instances/Rome/grafo4315.59.lgr N59 E80 M2.142 R8
./instances/Rome/grafo9586.78.lgr N78 E100 M2.68 R9
./instances/Rome/grafo3064.23.lgr N23 E25 M0.067 O R0
./instances/Rome/grafo1265.46.lgr N46 E53 M0.135 O R0
./instances/Rome/grafo4788.60.lgr N60 E75 M1.63 R4
./instances/Rome/grafo1392.50.lgr N50 E63 M1.021 R3
./instances/Rome/grafo7630.39.lgr N39 E46 M0.136 O R0
./instances/Rome/grafo1647.30.lgr N30 E33 M0.107 O R0
./instances/Rome/grafo8956.92.lgr N92 E120 M4.032 R14
./instances/Rome/grafo1957.10.lgr N10 E15 M0.074 O R0
./instances/Rome/grafo4587.72.lgr N72 E96 M3.201 R9
./instances/Rome/grafo2529.40.lgr N40 E48 M0.125 O R0
./instances/Rome/grafo7412.43.lgr N43 E52 M0.715 R2
./instances/Rome/grafo2104.36.lgr N36 E45 M0.742 R1
./instances/Rome/grafo2510.48.lgr N48 E60 M1.149 R1
./instances/Rome/grafo5889.60.lgr N60 E84 M2.127 R9
./instances/Rome/grafo8953.94.lgr N94 E129 M3.512 R18
./instances/Rome/grafo10361.97.lgr N97 E132 M5.548 R16
./instances/Rome/grafo4503.59.lgr N59 E82 M1.603 R6
./instances/Rome/grafo6278.98.lgr N98 E131 M5.033 R19
./instances/Rome/grafo5878.44.lgr N44 E56 M0.71 R2
./instances/Rome/grafo9014.63.lgr N63 E88 M2.362 R6
./instances/Rome/grafo10782.95.lgr N95 E127 M4.532 R16
./instances/Rome/grafo4428.64.lgr N64 E90 M2.004 R9
./instances/Rome/grafo4493.76.lgr N76 E113 M3.642 R17
./instances/Rome/grafo1864.18.lgr N18 E18 M0.047 O R0
./instances/Rome/grafo11285.93.lgr N93 E127 M4.358 R18
./instances/Rome/grafo8562.61.lgr N61 E80 M2.142 R5
./instances/Rome/grafo11182.99.lgr N99 E129 M4.863 R14
./instances/Rome/grafo9852.38.lgr N38 E48 M0.912 R2
./instances/Rome/grafo5343.38.lgr N38 E44 M0.136 O R0
./instances/Rome/grafo3030.27.lgr N27 E33 M0.103 O R0
./instances/Rome/grafo5468.42.lgr N42 E58 M0.984 R3
./instances/Rome/grafo9393.66.lgr N66 E88 M2.365 R7
./instances/Rome/grafo2137.22.lgr N22 E21 M0.067 O R0
./instances/Rome/grafo5724.34.lgr N34 E39 M0.128 O R0
./instances/Rome/grafo8501.94.lgr N94 E110 M2.724 R5
./instances/Rome/grafo7355.45.lgr N45 E53 M0.864 R3
./instances/Rome/grafo9633.64.lgr N64 E88 M2.339 R9
./instances/Rome/grafo2148.39.lgr N39 E45 M0.09 O R0
./instances/Rome/grafo5388.36.lgr N36 E47 M0.835 R1
./instances/Rome/grafo6192.41.lgr N41 E54 M1.078 R4
./instances/Rome/grafo8836.88.lgr N88 E121 M4.055 R16
./instances/Rome/grafo6273.43.lgr N43 E56 M1.218 R2
./instances/Rome/grafo360.17.lgr N17 E21 M0.093 O R0
./instances/Rome/grafo2188.28.lgr N28 E40 M0.107 O R0
./instances/Rome/grafo6787.47.lgr N47 E57 M1.198 R2
./instances/Rome/grafo8939.75.lgr N75 E93 M2.725 R5
./instances/Rome/grafo4665.76.lgr N76 E109 M2.594 R10
./instances/Rome/grafo7892.86.lgr N86 E107 M2.805 R8
./instances/Rome/grafo6035.35.lgr N35 E50 M0.928 R3
./instances/Rome/grafo6998.44.lgr N44 E59 M1.199 R4
./instances/Rome/grafo9835.77.lgr N77 E100 M2.515 R9
./instances/Rome/grafo1042.14.lgr N14 E18 M0.079 O R0
./instances/Rome/grafo6449.51.lgr N51 E65 M1.261 R2
./instances/Rome/grafo2994.41.lgr N41 E52 M1.006 R4
./instances/Rome/grafo5333.43.lgr N43 E58 M1.131 R2
./instances/Rome/grafo7669.56.lgr N56 E73 M1.832 R5
./instances/Rome/grafo6596.38.lgr N38 E45 M0.135 O R0
./instances/Rome/grafo5342.44.lgr N44 E60 M1.298 R2
./instances/Rome/grafo10715.92.lgr N92 E118 M4.126 R4
./instances/Rome/grafo4228.58.lgr N58 E81 M1.952 R10
./instances/Rome/grafo8684.86.lgr N86 E118 M3.457 R20
./instances/Rome/grafo11156.98.lgr N98 E117 M3.068 R4
./instances/Rome/grafo3402.42.lgr N42 E62 M1.206 R6
./instances/Rome/grafo6717.38.lgr N38 E47 M0.775 R1
./instances/Rome/grafo6298.44.lgr N44 E61 M1.275 R7
./instances/Rome/grafo5587.48.lgr N48 E55 M0.986 R1
./instances/Rome/grafo10488.98.lgr N98 E145 M6.288 R28
./instances/Rome/grafo2033.30.lgr N30 E37 M0.53 R1
./instances/Rome/grafo10701.99.lgr N99 E120 M2.986 R9
./instances/Rome/grafo7725.41.lgr N41 E57 M0.996 R2
./instances/Rome/grafo4612.61.lgr N61 E94 M2.992 R13
./instances/Rome/grafo8497.71.lgr N71 E104 M3.491 R17
./instances/Rome/grafo2089.66.lgr N66 E84 M2.166 R4
./instances/Rome/grafo2141.55.lgr N55 E76 M1.773 R8
./instances/Rome/grafo4410.78.lgr N78 E111 M3.693 R15
./instances/Rome/grafo5431.68.lgr N68 E96 M3.475 R11
./instances/Rome/grafo6539.47.lgr N47 E65 M1.556 R5
./instances/Rome/grafo8597.83.lgr N83 E113 M3.505 R15
./instances/Rome/grafo1687.30.lgr N30 E32 M0.113 O R0
./instances/Rome/grafo3852.52.lgr N52 E68 M1.476 R5
./instances/Rome/grafo692.22.lgr N22 E30 M0.088 O R0
./instances/Rome/grafo6225.54.lgr N54 E82 M2.357 R10
./instances/Rome/grafo945.17.lgr N17 E22 M0.09 O R0
./instances/Rome/grafo3227.43.lgr N43 E65 M1.473 R9
./instances/Rome/grafo10206.97.lgr N97 E128 M4.636 R11
./instances/Rome/grafo2604.18.lgr N18 E22 M0.087 O R0
./instances/Rome/grafo11372.33.lgr N33 E41 M0.119 O R0
./instances/Rome/grafo11270.93.lgr N93 E126 M4.777 R13
./instances/Rome/grafo4557.60.lgr N60 E74 M1.392 R3
./instances/Rome/grafo7740.38.lgr N38 E42 M0.137 O R0
./instances/Rome/grafo1151.11.lgr N11 E17 M0.056 O R0
./instances/Rome/grafo8908.96.lgr N96 E135 M5.241 R19
./instances/Rome/grafo3324.44.lgr N44 E52 M0.14 O R0
./instances/Rome/grafo5547.33.lgr N33 E41 M0.137 O R0
./instances/Rome/grafo5942.34.lgr N34 E46 M0.817 R1
./instances/Rome/grafo992.16.lgr N16 E22 M0.077 O R0
./instances/Rome/grafo261.14.lgr N14 E15 M0.044 O R0
./instances/Rome/grafo6594.50.lgr N50 E77 M2.178 R11
./instances/Rome/grafo492.18.lgr N18 E19 M0.085 O R0
./instances/Rome/grafo9284.68.lgr N68 E94 M2.438 R11
./instances/Rome/grafo8349.91.lgr N91 E133 M5.459 R18
./instances/Rome/grafo10958.98.lgr N98 E154 M7.227 R34
./instances/Rome/grafo709.17.lgr N17 E21 M0.079 O R0
./instances/Rome/grafo547.16.lgr N16 E16 M0.046 O R0
./instances/Rome/grafo9822.62.lgr N62 E89 M1.983 R9
./instances/Rome/grafo9802.75.lgr N75 E114 M4.044 R22
./instances/Rome/grafo2279.16.lgr N16 E18 M0.039 O R0
./instances/Rome/grafo10378.100.lgr N100 E122 M2.64 R4
./instances/Rome/grafo8373.100.lgr N100 E138 M5.137 R19
./instances/Rome/grafo3242.39.lgr N39 E51 M0.791 R2
./instances/Rome/grafo10182.33.lgr N33 E33 M0.142 O R0
./instances/Rome/grafo3723.53.lgr N53 E73 M1.682 R6
./instances/Rome/grafo387.13.lgr N13 E15 M0.076 O R0
./instances/Rome/grafo11331.34.lgr N34 E41 M0.113 O R0
./instances/Rome/grafo152.21.lgr N21 E24 M0.086 O R0
./instances/Rome/grafo7670.40.lgr N40 E56 M1.096 R6
./instances/Rome/grafo4413.64.lgr N64 E87 M2.672 R5
./instances/Rome/grafo7374.39.lgr N39 E52 M0.944 R3
./instances/Rome/grafo10162.93.lgr N93 E137 M5.739 R21
./instances/Rome/grafo11140.98.lgr N98 E138 M5.383 R20
./instances/Rome/grafo5831.61.lgr N61 E72 M1.009 R3
./instances/Rome/grafo6147.53.lgr N53 E63 M0.665 R2
./instances/Rome/grafo1638.21.lgr N21 E25 M0.114 O R0
./instances/Rome/grafo6585.97.lgr N97 E132 M5.802 R14
./instances/Rome/grafo8297.87.lgr N87 E126 M2.552 R24
./instances/Rome/grafo864.16.lgr N16 E20 M0.085 O R0
./instances/Rome/grafo6310.42.lgr N42 E63 M1.252 R9
./instances/Rome/grafo4465.55.lgr N55 E84 M2.477 R11
./instances/Rome/grafo867.12.lgr N12 E11 M0.051 O R0
./instances/Rome/grafo2262.31.lgr N31 E40 M0.122 O R0
./instances/Rome/grafo8620.86.lgr N86 E120 M4.166 R18
./instances/Rome/grafo11207.34.lgr N34 E38 M0.128 O R0
./instances/Rome/grafo7946.78.lgr N78 E102 M2.616 R13
./instances/Rome/grafo4705.64.lgr N64 E74 M1.348 R1
./instances/Rome/grafo7773.82.lgr N82 E114 M3.202 R9
./instances/Rome/grafo3804.40.lgr N40 E49 M0.735 R2
./instances/Rome/grafo2686.44.lgr N44 E52 M0.143 O R0
./instances/Rome/grafo5404.44.lgr N44 E60 M0.986 R4
./instances/Rome/grafo1568.69.lgr N69 E89 M2.703 R4
./instances/Rome/grafo11361.38.lgr N38 E46 M0.703 R1
./instances/Rome/grafo1158.24.lgr N24 E34 M0.109 O R0
./instances/Rome/grafo6130.52.lgr N52 E65 M1.348 R4
./instances/Rome/grafo836.10.lgr N10 E10 M0.039 O R0
./instances/Rome/grafo9274.65.lgr N65 E91 M2.827 R11
./instances/Rome/grafo11184.93.lgr N93 E121 M4.328 R10
./instances/Rome/grafo10789.91.lgr N91 E133 M5.339 R19
./instances/Rome/grafo11145.99.lgr N99 E140 M4.977 R21
./instances/Rome/grafo9814.80.lgr N80 E104 M2.856 R11
./instances/Rome/grafo9377.72.lgr N72 E101 M3.393 R10
./instances/Rome/grafo7104.41.lgr N41 E56 M1.115 R1
./instances/Rome/grafo4744.58.lgr N58 E75 M1.063 R5
./instances/Rome/grafo9149.67.lgr N67 E92 M2.612 R10
./instances/Rome/grafo3494.39.lgr N39 E56 M1.114 R8
./instances/Rome/grafo302.17.lgr N17 E19 M0.091 O R0
./instances/Rome/grafo1852.19.lgr N19 E25 M0.08 O R0
./instances/Rome/grafo1766.11.lgr N11 E17 M0.072 O R0
./instances/Rome/grafo2162.21.lgr N21 E26 M0.091 O R0
./instances/Rome/grafo260.14.lgr N14 E15 M0.07 O R0
./instances/Rome/grafo5798.39.lgr N39 E55 M1.328 R3
./instances/Rome/grafo2214.19.lgr N19 E21 M0.083 O R0
./instances/Rome/grafo4650.76.lgr N76 E110 M2.827 R11
./instances/Rome/grafo9818.61.lgr N61 E88 M2.781 R10
./instances/Rome/grafo5503.78.lgr N78 E97 M2.21 R6
./instances/Rome/grafo6793.67.lgr N67 E100 M2.964 R19
./instances/Rome/grafo5866.76.lgr N76 E107 M2.402 R12
./instances/Rome/grafo9348.77.lgr N77 E95 M1.775 R4
./instances/Rome/grafo868.12.lgr N12 E12 M0.042 O R0
./instances/Rome/grafo2476.86.lgr N86 E105 M3.116 R2
./instances/Rome/grafo8449.72.lgr N72 E97 M2.647 R11
./instances/Rome/grafo7419.44.lgr N44 E58 M1.066 R5
./instances/Rome/grafo3527.41.lgr N41 E54 M1.041 R4
./instances/Rome/grafo4405.77.lgr N77 E101 M3.39 R9
./instances/Rome/grafo7703.84.lgr N84 E109 M2.556 R13
./instances/Rome/grafo7535.43.lgr N43 E59 M1.381 R4
./instances/Rome/grafo487.14.lgr N14 E14 M0.048 O R0
./instances/Rome/grafo6526.51.lgr N51 E65 M1.328 R2
./instances/Rome/grafo11620.33.lgr N33 E39 M0.12 O R0
./instances/Rome/grafo6606.70.lgr N70 E92 M1.907 R9
./instances/Rome/grafo10709.98.lgr N98 E134 M5.799 R15
./instances/Rome/grafo364.14.lgr N14 E13 M0.065 O R0
./instances/Rome/grafo9438.76.lgr N76 E103 M3.564 R12
./instances/Rome/grafo4192.70.lgr N70 E96 M2.682 R13
./instances/Rome/grafo3891.39.lgr N39 E49 M0.437 R3
./instances/Rome/grafo4279.57.lgr N57 E71 M1.517 R4
./instances/Rome/grafo821.16.lgr N16 E22 M0.076 O R0
./instances/Rome/grafo10634.96.lgr N96 E137 M5.419 R21
./instances/Rome/grafo9259.64.lgr N64 E92 M3.122 R11
./instances/Rome/grafo9337.86.lgr N86 E124 M4.137 R17
./instances/Rome/grafo8213.69.lgr N69 E95 M2.717 R6
./instances/Rome/grafo5945.45.lgr N45 E60 M1.22 R6
./instances/Rome/grafo1467.49.lgr N49 E64 M1.412 R3
./instances/Rome/grafo9239.62.lgr N62 E85 M2.294 R4
./instances/Rome/grafo8017.64.lgr N64 E89 M2.844 R9
./instances/Rome/grafo1620.27.lgr N27 E27 M0.073 O R0
./instances/Rome/grafo506.43.lgr N43 E51 M0.822 R1
./instances/Rome/grafo2962.33.lgr N33 E38 M0.119 O R0
./instances/Rome/grafo7020.43.lgr N43 E61 M1.132 R8
./instances/Rome/grafo6430.71.lgr N71 E81 M0.993 R2
./instances/Rome/grafo3518.36.lgr N36 E49 M0.701 R2
./instances/Rome/grafo8598.83.lgr N83 E109 M2.158 R13
./instances/Rome/grafo8530.76.lgr N76 E107 M2.559 R11
./instances/Rome/grafo8419.82.lgr N82 E108 M3.283 R10
./instances/Rome/grafo4543.84.lgr N84 E111 M3.531 R11
./instances/Rome/grafo4691.62.lgr N62 E85 M2.653 R6
./instances/Rome/grafo11200.93.lgr N93 E124 M5.171 R10
./instances/Rome/grafo11509.31.lgr N31 E36 M0.131 O R0
./instances/Rome/grafo636.29.lgr N29 E30 M0.073 O R0
./instances/Rome/grafo3868.45.lgr N45 E51 M0.148 O R0
./instances/Rome/grafo3259.38.lgr N38 E43 M0.152 O R0
./instances/Rome/grafo9883.34.lgr N34 E42 M0.133 O R0
./instances/Rome/grafo9696.62.lgr N62 E81 M1.947 R8
./instances/Rome/grafo5982.44.lgr N44 E57 M1.085 R1
./instances/Rome/grafo678.17.lgr N17 E25 M0.069 O R0
./instances/Rome/grafo1030.15.lgr N15 E16 M0.046 O R0
./instances/Rome/grafo2306.13.lgr N13 E14 M0.073 O R0
./instances/Rome/grafo10293.99.lgr N99 E135 M5.119 R16
./instances/Rome/grafo9328.68.lgr N68 E99 M3.592 R12
./instances/Rome/grafo7515.81.lgr N81 E97 M2.829 R5
./instances/Rome/grafo2404.23.lgr N23 E28 M0.09 O R0
./instances/Rome/grafo10890.34.lgr N34 E39 M0.118 O R0
./instances/Rome/grafo6791.59.lgr N59 E76 M1.397 R5
./instances/Rome/grafo5811.41.lgr N41 E59 M1.167 R4
./instances/Rome/grafo10359.95.lgr N95 E139 M6.128 R24
./instances/Rome/grafo2017.24.lgr N24 E28 M0.094 O R0
./instances/Rome/grafo2337.27.lgr N27 E37 M0.66 R3
./instances/Rome/grafo4232.54.lgr N54 E60 M0.158 O R0
./instances/Rome/grafo7346.58.lgr N58 E78 M1.936 R8
./instances/Rome/grafo10260.98.lgr N98 E130 M4.418 R12
./instances/Rome/grafo2045.28.lgr N28 E49 M1.131 R6
./instances/Rome/grafo4805.70.lgr N70 E88 M1.795 R5
./instances/Rome/grafo9309.78.lgr N78 E98 M2.099 R4
./instances/Rome/grafo4847.56.lgr N56 E86 M3.016 R15
./instances/Rome/grafo7236.47.lgr N47 E70 M1.767 R6
./instances/Rome/grafo7575.41.lgr N41 E55 M0.709 R3
./instances/Rome/grafo2276.16.lgr N16 E20 M0.072 O R0
./instances/Rome/grafo4605.58.lgr N58 E84 M1.537 R11
./instances/Rome/grafo2866.17.lgr N17 E24 M0.096 O R0
./instances/Rome/grafo313.11.lgr N11 E10 M0.046 O R0
./instances/Rome/grafo8931.60.lgr N60 E77 M1.671 R3
./instances/Rome/grafo8959.90.lgr N90 E121 M4.062 R15
./instances/Rome/grafo9528.63.lgr N63 E92 M3.283 R16
./instances/Rome/grafo1850.22.lgr N22 E28 M0.104 O R0
./instances/Rome/grafo1455.32.lgr N32 E38 M0.121 O R0
./instances/Rome/grafo7645.37.lgr N37 E51 M1.037 R4
./instances/Rome/grafo802.17.lgr N17 E20 M0.053 O R0
./instances/Rome/grafo1815.34.lgr N34 E37 M0.075 O R0
./instances/Rome/grafo2635.44.lgr N44 E51 M0.135 O R0
./instances/Rome/grafo2145.29.lgr N29 E34 M0.107 O R0
./instances/Rome/grafo6623.59.lgr N59 E73 M1.865 R4
./instances/Rome/grafo673.18.lgr N18 E22 M0.079 O R0
./instances/Rome/grafo10374.97.lgr N97 E126 M3.957 R12
./instances/Rome/grafo9578.66.lgr N66 E82 M2.075 R5
./instances/Rome/grafo7785.100.lgr N100 E136 M3.671 R16
./instances/Rome/grafo3016.41.lgr N41 E49 M0.735 R1
./instances/Rome/grafo4210.53.lgr N53 E70 M1.606 R5
./instances/Rome/grafo1149.29.lgr N29 E31 M0.122 O R0
./instances/Rome/grafo4759.79.lgr N79 E108 M2.899 R9
./instances/Rome/grafo8822.88.lgr N88 E120 M3.407 R14
./instances/Rome/grafo11318.35.lgr N35 E47 M0.926 R3
./instances/Rome/grafo7580.79.lgr N79 E98 M2.371 R6
./instances/Rome/grafo1298.66.lgr N66 E82 M1.706 R5
./instances/Rome/grafo7619.44.lgr N44 E68 M1.65 R10
./instances/Rome/grafo8459.75.lgr N75 E93 M2.616 R5
./instances/Rome/grafo6829.67.lgr N67 E89 M2.7 R9
./instances/Rome/grafo6985.41.lgr N41 E49 M0.454 R1
./instances/Rome/grafo3280.39.lgr N39 E58 M1.289 R4
./instances/Rome/grafo3458.53.lgr N53 E65 M1.301 R2
./instances/Rome/grafo6856.46.lgr N46 E65 M1.601 R7
./instances/Rome/grafo7184.39.lgr N39 E54 M0.719 R5
./instances/Rome/grafo1163.19.lgr N19 E18 M0.059 O R0
./instances/Rome/grafo11623.43.lgr N43 E54 M0.899 R3
./instances/Rome/grafo9449.72.lgr N72 E100 M2.984 R12
./instances/Rome/grafo1472.53.lgr N53 E68 M1.514 R8
./instances/Rome/grafo9862.36.lgr N36 E51 M0.985 R3
./instances/Rome/grafo11252.93.lgr N93 E129 M3.455 R21
./instances/Rome/grafo11460.37.lgr N37 E53 M1.123 R5
./instances/Rome/grafo11017.97.lgr N97 E125 M4.309 R13
./instances/Rome/grafo5217.78.lgr N78 E100 M2.379 R9
./instances/Rome/grafo9911.91.lgr N91 E119 M3.441 R12
./instances/Rome/grafo7296.42.lgr N42 E56 M1.131 R2
./instances/Rome/grafo8358.72.lgr N72 E104 M3.262 R15
./instances/Rome/grafo11453.91.lgr N91 E128 M4.913 R19
./instances/Rome/grafo8778.90.lgr N90 E126 M4.189 R23
./instances/Rome/grafo8622.75.lgr N75 E95 M1.93 R8
./instances/Rome/grafo3848.38.lgr N38 E48 M0.128 O R0
./instances/Rome/grafo9196.81.lgr N81 E121 M4.018 R15
./instances/Rome/grafo2035.30.lgr N30 E45 M0.904 R2
./instances/Rome/grafo6204.45.lgr N45 E62 M1.293 R3
./instances/Rome/grafo7501.53.lgr N53 E65 M0.174 O R0
./instances/Rome/grafo3125.37.lgr N37 E42 M0.125 O R0
./instances/Rome/grafo6742.77.lgr N77 E104 M3.115 R12
./instances/Rome/grafo1752.21.lgr N21 E29 M0.084 O R0
./instances/Rome/grafo505.13.lgr N13 E12 M0.054 O R0
./instances/Rome/grafo5744.34.lgr N34 E44 M0.836 R1
./instances/Rome/grafo6367.45.lgr N45 E72 M1.503 R10
./instances/Rome/grafo4767.78.lgr N78 E106 M2.247 R11
./instances/Rome/grafo10765.92.lgr N92 E119 M4.556 R5
./instances/Rome/grafo7739.40.lgr N40 E44 M0.147 O R0
./instances/Rome/grafo3057.34.lgr N34 E46 M0.604 R2
./instances/Rome/grafo7861.87.lgr N87 E118 M3.489 R14
./instances/Rome/grafo10140.40.lgr N40 E48 M0.755 R1
./instances/Rome/grafo3435.99.lgr N99 E135 M5.426 R20
./instances/Rome/grafo5754.62.lgr N62 E89 M2.582 R10
./instances/Rome/grafo4184.78.lgr N78 E109 M2.575 R13
./instances/Rome/grafo7891.83.lgr N83 E113 M2.869 R14
./instances/Rome/grafo2921.15.lgr N15 E17 M0.085 O R0
./instances/Rome/grafo8020.77.lgr N77 E107 M3.479 R14
./instances/Rome/grafo11419.92.lgr N92 E125 M4.238 R15
./instances/Rome/grafo4003.53.lgr N53 E72 M1.967 R4
./instances/Rome/grafo8936.94.lgr N94 E127 M5.918 R11
./instances/Rome/grafo3052.20.lgr N20 E23 M0.086 O R0
./instances/Rome/grafo1883.15.lgr N15 E15 M0.055 O R0
./instances/Rome/grafo2605.32.lgr N32 E41 M0.585 R2
./instances/Rome/grafo7589.47.lgr N47 E73 M2.146 R9
./instances/Rome/grafo6940.42.lgr N42 E60 M1.257 R8
./instances/Rome/grafo4928.54.lgr N54 E72 M1.679 R5
./instances/Rome/grafo9460.64.lgr N64 E78 M1.664 R2
./instances/Rome/grafo5525.40.lgr N40 E58 M0.906 R3
./instances/Rome/grafo4985.58.lgr N58 E76 M1.912 R2
./instances/Rome/grafo1625.19.lgr N19 E24 M0.261 R1
./instances/Rome/grafo9861.39.lgr N39 E54 M0.689 R3
./instances/Rome/grafo455.10.lgr N10 E10 M0.043 O R0
./instances/Rome/grafo460.10.lgr N10 E9 M0.035 O R0
./instances/Rome/grafo7469.41.lgr N41 E60 M1.343 R7
./instances/Rome/grafo4046.49.lgr N49 E67 M1.434 R6
./instances/Rome/grafo11309.36.lgr N36 E46 M0.906 R3
./instances/Rome/grafo6955.40.lgr N40 E52 M1.019 R3
./instances/Rome/grafo5592.48.lgr N48 E59 M0.901 R1
./instances/Rome/grafo675.11.lgr N11 E11 M0.052 O R0
./instances/Rome/grafo1381.70.lgr N70 E87 M2.352 R3
./instances/Rome/grafo1995.25.lgr N25 E33 M0.098 O R0
./instances/Rome/grafo7038.84.lgr N84 E113 M3.755 R13
./instances/Rome/grafo8427.65.lgr N65 E91 M2.804 R9
./instances/Rome/grafo1056.17.lgr N17 E22 M0.089 O R0
./instances/Rome/grafo9826.67.lgr N67 E100 M3.65 R13
./instances/Rome/grafo4872.60.lgr N60 E103 M3.344 R22
./instances/Rome/grafo7267.39.lgr N39 E49 M0.773 R1
./instances/Rome/grafo6467.38.lgr N38 E43 M0.132 O R0
./instances/Rome/grafo794.19.lgr N19 E21 M0.092 O R0
./instances/Rome/grafo11611.32.lgr N32 E38 M0.118 O R0
./instances/Rome/grafo11408.92.lgr N92 E131 M4.467 R18
./instances/Rome/grafo4201.74.lgr N74 E94 M2.563 R4
./instances/Rome/grafo10420.97.lgr N97 E148 M7.213 R27
./instances/Rome/grafo1634.17.lgr N17 E18 M0.04 O R0
./instances/Rome/grafo10199.98.lgr N98 E123 M4.077 R6
./instances/Rome/grafo2502.15.lgr N15 E20 M0.24 R1
./instances/Rome/grafo4664.63.lgr N63 E77 M1.548 R1
./instances/Rome/grafo1046.17.lgr N17 E22 M0.084 O R0
./instances/Rome/grafo11471.91.lgr N91 E130 M4.797 R20
./instances/Rome/grafo6805.62.lgr N62 E75 M1.529 R2
./instances/Rome/grafo8455.61.lgr N61 E90 M2.969 R10
./instances/Rome/grafo7792.96.lgr N96 E123 M3.836 R12
./instances/Rome/grafo5710.47.lgr N47 E62 M1.384 R5
./instances/Rome/grafo3410.48.lgr N48 E62 M0.676 R2
./instances/Rome/grafo11428.39.lgr N39 E49 M0.783 R2
./instances/Rome/grafo7963.84.lgr N84 E100 M1.924 R7
./instances/Rome/grafo4145.57.lgr N57 E72 M1.309 R1
./instances/Rome/grafo512.16.lgr N16 E16 M0.063 O R0
./instances/Rome/grafo4266.56.lgr N56 E85 M2.606 R13
./instances/Rome/grafo239.15.lgr N15 E21 M0.081 O R0
./instances/Rome/grafo7731.56.lgr N56 E70 M1.689 R3
./instances/Rome/grafo8340.69.lgr N69 E79 M0.196 O R0
./instances/Rome/grafo1223.30.lgr N30 E38 M0.111 O R0
./instances/Rome/grafo2295.22.lgr N22 E27 M0.081 O R0
./instances/Rome/grafo10676.100.lgr N100 E136 M4.664 R15
./instances/Rome/grafo6703.52.lgr N52 E73 M1.651 R7
./instances/Rome/grafo2796.19.lgr N19 E22 M0.101 O R0
./instances/Rome/grafo3762.39.lgr N39 E52 M1.036 R1
./instances/Rome/grafo10101.92.lgr N92 E132 M5.214 R17
./instances/Rome/grafo3771.40.lgr N40 E53 M0.983 R3
./instances/Rome/grafo9266.66.lgr N66 E93 M2.8 R14
./instances/Rome/grafo2932.40.lgr N40 E60 M1.554 R9
./instances/Rome/grafo9604.82.lgr N82 E100 M2.669 R2
./instances/Rome/grafo9587.62.lgr N62 E93 M3.065 R15
./instances/Rome/grafo8439.71.lgr N71 E90 M2.798 R8
./instances/Rome/grafo3760.56.lgr N56 E69 M1.29 R1
./instances/Rome/grafo2010.34.lgr N34 E41 M0.485 R2
./instances/Rome/grafo9651.68.lgr N68 E90 M1.972 R10
./instances/Rome/grafo4282.77.lgr N77 E110 M4.292 R15
./instances/Rome/grafo11517.34.lgr N34 E45 M0.127 O R0
./instances/Rome/grafo1457.24.lgr N24 E24 M0.089 O R0
./instances/Rome/grafo5295.36.lgr N36 E41 M0.121 O R0
./instances/Rome/grafo6704.47.lgr N47 E60 M1.096 R3
./instances/Rome/grafo1615.28.lgr N28 E35 M0.125 O R0
./instances/Rome/grafo4099.39.lgr N39 E39 M0.087 O R0
./instances/Rome/grafo715.30.lgr N30 E32 M0.106 O R0
./instances/Rome/grafo1191.25.lgr N25 E27 M0.073 O R0
./instances/Rome/grafo1541.33.lgr N33 E44 M0.86 R3
./instances/Rome/grafo5898.76.lgr N76 E96 M2.383 R8
./instances/Rome/grafo7826.87.lgr N87 E120 M3.882 R9
./instances/Rome/grafo1211.56.lgr N56 E65 M0.157 O R0
./instances/Rome/grafo11568.95.lgr N95 E123 M2.723 R8
./instances/Rome/grafo9243.78.lgr N78 E102 M2.602 R12
./instances/Rome/grafo9148.66.lgr N66 E88 M2.797 R5
./instances/Rome/grafo2302.16.lgr N16 E20 M0.226 R1
./instances/Rome/grafo2899.34.lgr N34 E43 M0.134 O R0
./instances/Rome/grafo8821.94.lgr N94 E131 M5.007 R23
./instances/Rome/grafo11115.92.lgr N92 E142 M6.201 R29
./instances/Rome/grafo1800.19.lgr N19 E24 M0.089 O R0
./instances/Rome/grafo10723.96.lgr N96 E112 M2.314 R4
./instances/Rome/grafo2647.17.lgr N17 E19 M0.069 O R0
./instances/Rome/grafo10450.36.lgr N36 E46 M0.849 R3
./instances/Rome/grafo6840.58.lgr N58 E73 M1.874 R1
./instances/Rome/grafo3229.40.lgr N40 E48 M0.127 O R0
./instances/Rome/grafo11113.98.lgr N98 E137 M5.208 R17
./instances/Rome/grafo11465.34.lgr N34 E40 M0.116 O R0
./instances/Rome/grafo6445.49.lgr N49 E63 M1.291 R1
./instances/Rome/grafo4460.55.lgr N55 E68 M1.468 R2
./instances/Rome/grafo1592.27.lgr N27 E31 M0.102 O R0
./instances/Rome/grafo2632.19.lgr N19 E21 M0.086 O R0
./instances/Rome/grafo4429.79.lgr N79 E105 M3.254 R12
./instances/Rome/grafo5162.43.lgr N43 E58 M1.075 R5
./instances/Rome/grafo7803.75.lgr N75 E106 M3.296 R12
./instances/Rome/grafo8448.86.lgr N86 E124 M2.538 R22
./instances/Rome/grafo4211.53.lgr N53 E72 M1.5 R3
./instances/Rome/grafo4811.62.lgr N62 E79 M2.145 R2
./instances/Rome/grafo8216.66.lgr N66 E89 M2.295 R8
./instances/Rome/grafo7039.45.lgr N45 E63 M1.137 R6
./instances/Rome/grafo4834.74.lgr N74 E91 M2.466 R5
./instances/Rome/grafo8078.76.lgr N76 E98 M2.148 R8
./instances/Rome/grafo3206.42.lgr N42 E57 M1.042 R3
./instances/Rome/grafo8874.60.lgr N60 E89 M2.802 R12
./instances/Rome/grafo1389.26.lgr N26 E28 M0.065 O R0
./instances/Rome/grafo2849.17.lgr N17 E19 M0.075 O R0
./instances/Rome/grafo5266.81.lgr N81 E100 M1.931 R4
./instances/Rome/grafo1570.63.lgr N63 E74 M1.405 R1
./instances/Rome/grafo4202.83.lgr N83 E116 M3.589 R11
./instances/Rome/grafo1297.54.lgr N54 E67 M0.991 R2
./instances/Rome/grafo7504.50.lgr N50 E69 M1.778 R6
./instances/Rome/grafo11337.92.lgr N92 E118 M4.224 R6
./instances/Rome/grafo4432.78.lgr N78 E105 M3.553 R10
./instances/Rome/grafo2725.38.lgr N38 E47 M0.652 R2
./instances/Rome/grafo4389.63.lgr N63 E87 M2.805 R13
./instances/Rome/grafo9716.64.lgr N64 E82 M1.632 R7
./instances/Rome/grafo3667.44.lgr N44 E54 M0.14 O R0
./instances/Rome/grafo6950.49.lgr N49 E64 M1.137 R4
./instances/Rome/grafo7705.42.lgr N42 E52 M0.132 O R0
./instances/Rome/grafo3574.36.lgr N36 E45 M0.136 O R0
./instances/Rome/grafo494.13.lgr N13 E16 M0.076 O R0
./instances/Rome/grafo2696.26.lgr N26 E32 M0.098 O R0
./instances/Rome/grafo7873.72.lgr N72 E100 M3.19 R7
./instances/Rome/grafo6983.85.lgr N85 E108 M3.1 R7
./instances/Rome/grafo8878.93.lgr N93 E130 M4.495 R24
./instances/Rome/grafo6059.41.lgr N41 E49 M0.153 O R0
./instances/Rome/grafo4404.66.lgr N66 E81 M1.599 R3
./instances/Rome/grafo3318.55.lgr N55 E75 M1.382 R5
./instances/Rome/grafo8013.76.lgr N76 E98 M2.97 R6
./instances/Rome/grafo9188.75.lgr N75 E92 M2.229 R7
./instances/Rome/grafo5613.35.lgr N35 E46 M0.725 R1
./instances/Rome/grafo3687.41.lgr N41 E53 M0.818 R1
./instances/Rome/grafo4412.61.lgr N61 E77 M1.631 R5
./instances/Rome/grafo5380.36.lgr N36 E45 M0.707 R4
./instances/Rome/grafo5741.42.lgr N42 E58 M0.979 R8
./instances/Rome/grafo7611.40.lgr N40 E54 M1.046 R4
./instances/Rome/grafo2742.39.lgr N39 E52 M0.723 R2
./instances/Rome/grafo3784.36.lgr N36 E46 M0.861 R1
./instances/Rome/grafo2479.34.lgr N34 E41 M0.118 O R0
./instances/Rome/grafo6455.39.lgr N39 E51 M0.992 R3
./instances/Rome/grafo8624.85.lgr N85 E120 M5.195 R14
./instances/Rome/grafo9085.63.lgr N63 E82 M2.188 R6
./instances/Rome/grafo1738.15.lgr N15 E15 M0.057 O R0
./instances/Rome/grafo11455.35.lgr N35 E35 M0.095 O R0
./instances/Rome/grafo4615.59.lgr N59 E75 M1.631 R7
./instances/Rome/grafo7394.47.lgr N47 E57 M0.84 R3
./instances/Rome/grafo1811.18.lgr N18 E23 M0.067 O R0
./instances/Rome/grafo8644.92.lgr N92 E122 M3.689 R12
./instances/Rome/grafo6217.37.lgr N37 E53 M1.129 R4
./instances/Rome/grafo2728.16.lgr N16 E17 M0.06 O R0
./instances/Rome/grafo3020.40.lgr N40 E42 M0.141 O R0
./instances/Rome/grafo11266.40.lgr N40 E50 M0.911 R2
./instances/Rome/grafo8475.61.lgr N61 E79 M1.309 R4
./instances/Rome/grafo3434.45.lgr N45 E60 M1.376 R2
./instances/Rome/grafo8669.91.lgr N91 E116 M4.519 R6
./instances/Rome/grafo1624.44.lgr N44 E53 M0.148 O R0
./instances/Rome/grafo1616.17.lgr N17 E21 M0.078 O R0
./instances/Rome/grafo7058.76.lgr N76 E96 M2.045 R11
./instances/Rome/grafo9646.71.lgr N71 E86 M1.535 R3
./instances/Rome/grafo10596.99.lgr N99 E140 M5.675 R26
./instances/Rome/grafo6209.43.lgr N43 E58 M0.986 R3
./instances/Rome/grafo4498.77.lgr N77 E105 M3.26 R9
./instances/Rome/grafo7932.71.lgr N71 E102 M3.394 R12
./instances/Rome/grafo4203.75.lgr N75 E105 M3.446 R13
./instances/Rome/grafo6753.62.lgr N62 E89 M2.619 R11
./instances/Rome/grafo613.10.lgr N10 E9 M0.042 O R0
./instances/Rome/grafo3557.64.lgr N64 E85 M2.332 R7
./instances/Rome/grafo1618.15.lgr N15 E16 M0.038 O R0
./instances/Rome/grafo3612.37.lgr N37 E57 M1.344 R7
./instances/Rome/grafo11531.34.lgr N34 E38 M0.124 O R0
./instances/Rome/grafo10781.100.lgr N100 E142 M6.293 R24
./instances/Rome/grafo8422.71.lgr N71 E100 M2.881 R16
./instances/Rome/grafo10242.93.lgr N93 E121 M3.628 R13
./instances/Rome/grafo5657.33.lgr N33 E43 M0.787 R3
./instances/Rome/grafo11327.39.lgr N39 E53 M0.984 R3
./instances/Rome/grafo2179.14.lgr N14 E19 M0.08 O R0
./instances/Rome/grafo5911.49.lgr N49 E66 M1.18 R5
./instances/Rome/grafo1725.32.lgr N32 E41 M0.518 R1
./instances/Rome/grafo4207.64.lgr N64 E88 M2.981 R7
./instances/Rome/grafo1080.16.lgr N16 E18 M0.062 O R0
./instances/Rome/grafo2837.25.lgr N25 E27 M0.098 O R0
./instances/Rome/grafo9951.33.lgr N33 E37 M0.116 O R0
./instances/Rome/grafo6873.40.lgr N40 E54 M1.039 R3
./instances/Rome/grafo11443.35.lgr N35 E42 M0.114 O R0
./instances/Rome/grafo3112.13.lgr N13 E14 M0.037 O R0
./instances/Rome/grafo4501.60.lgr N60 E72 M1.046 R1
./instances/Rome/grafo10716.97.lgr N97 E127 M4.784 R12
./instances/Rome/grafo8082.83.lgr N83 E112 M3.237 R12
./instances/Rome/grafo11381.92.lgr N92 E126 M4.653 R17
./instances/Rome/grafo2127.18.lgr N18 E23 M0.088 O R0
./instances/Rome/grafo6190.41.lgr N41 E51 M0.88 R1
./instances/Rome/grafo2383.18.lgr N18 E26 M0.086 O R0
./instances/Rome/grafo7380.36.lgr N36 E47 M0.865 R1
./instances/Rome/grafo3307.55.lgr N55 E72 M0.949 R6
./instances/Rome/grafo1822.11.lgr N11 E17 M0.073 O R0
./instances/Rome/grafo9625.74.lgr N74 E92 M2.948 R5
./instances/Rome/grafo8933.60.lgr N60 E88 M2.805 R12
./instances/Rome/grafo289.40.lgr N40 E50 M0.138 O R0
./instances/Rome/grafo5125.35.lgr N35 E41 M0.123 O R0
./instances/Rome/grafo10346.97.lgr N97 E137 M5.128 R20
./instances/Rome/grafo667.12.lgr N12 E12 M0.057 O R0
./instances/Rome/grafo1601.27.lgr N27 E32 M0.101 O R0
./instances/Rome/grafo10416.96.lgr N96 E138 M6.495 R20
./instances/Rome/grafo2554.20.lgr N20 E22 M0.081 O R0
./instances/Rome/grafo4891.63.lgr N63 E87 M1.677 R5
./instances/Rome/grafo4029.34.lgr N34 E40 M0.13 O R0
./instances/Rome/grafo712.21.lgr N21 E27 M0.205 R1
./instances/Rome/grafo11105.95.lgr N95 E136 M5.087 R17
./instances/Rome/grafo3970.56.lgr N56 E77 M2.066 R8
./instances/Rome/grafo2047.32.lgr N32 E34 M0.122 O R0
./instances/Rome/grafo1904.39.lgr N39 E49 M0.62 R3
./instances/Rome/grafo9554.74.lgr N74 E91 M2.272 R4
./instances/Rome/grafo8665.74.lgr N74 E94 M2.894 R10
./instances/Rome/grafo5284.39.lgr N39 E54 M1.104 R4
./instances/Rome/grafo5739.81.lgr N81 E113 M3.605 R16
./instances/Rome/grafo10947.97.lgr N97 E128 M4.769 R12
./instances/Rome/grafo3285.42.lgr N42 E60 M1.156 R5
./instances/Rome/grafo10151.94.lgr N94 E140 M6.271 R26
./instances/Rome/grafo3642.63.lgr N63 E92 M2.812 R14
./instances/Rome/grafo4458.63.lgr N63 E87 M1.663 R9
./instances/Rome/grafo7189.52.lgr N52 E71 M1.806 R3
./instances/Rome/grafo6548.46.lgr N46 E59 M1.121 R5
./instances/Rome/grafo9082.68.lgr N68 E93 M2.39 R10
./instances/Rome/grafo6072.32.lgr N32 E38 M0.661 R1
./instances/Rome/grafo9941.38.lgr N38 E48 M0.654 R1
./instances/Rome/grafo7880.62.lgr N62 E80 M1.826 R3
./instances/Rome/grafo1328.54.lgr N54 E71 M1.371 R6
./instances/Rome/grafo7867.60.lgr N60 E73 M1.359 R3
./instances/Rome/grafo11097.96.lgr N96 E132 M3.323 R17
./instances/Rome/grafo1311.28.lgr N28 E34 M0.104 O R0
./instances/Rome/grafo4059.48.lgr N48 E64 M1.284 R1
./instances/Rome/grafo10867.95.lgr N95 E135 M5.637 R21
./instances/Rome/grafo5200.35.lgr N35 E43 M0.449 R2
./instances/Rome/grafo4932.58.lgr N58 E87 M2.194 R14
./instances/Rome/grafo5185.41.lgr N41 E49 M0.134 O R0
./instances/Rome/grafo10531.96.lgr N96 E123 M4.988 R13
./instances/Rome/grafo7572.42.lgr N42 E50 M0.682 R2
./instances/Rome/grafo2894.13.lgr N13 E16 M0.078 O R0
./instances/Rome/grafo6373.49.lgr N49 E56 M0.85 R2
./instances/Rome/grafo9488.65.lgr N65 E80 M2.153 R3
./instances/Rome/grafo11005.93.lgr N93 E121 M3.444 R12
./instances/Rome/grafo8985.73.lgr N73 E102 M3.222 R11
./instances/Rome/grafo10706.37.lgr N37 E47 M0.159 O R0
./instances/Rome/grafo2444.29.lgr N29 E36 M0.122 O R0
./instances/Rome/grafo1885.13.lgr N13 E16 M0.05 O R0
./instances/Rome/grafo10215.93.lgr N93 E142 M6.478 R22
./instances/Rome/grafo8009.87.lgr N87 E111 M3.46 R11
./instances/Rome/grafo11459.37.lgr N37 E45 M0.579 R1
./instances/Rome/grafo6397.44.lgr N44 E56 M0.9 R2
./instances/Rome/grafo4701.54.lgr N54 E67 M1.191 R4
./instances/Rome/grafo251.20.lgr N20 E23 M0.094 O R0
./instances/Rome/grafo3133.49.lgr N49 E61 M0.916 R6
./instances/Rome/grafo8576.86.lgr N86 E122 M5.055 R15
./instances/Rome/grafo7576.38.lgr N38 E47 M0.758 R1
./instances/Rome/grafo10309.94.lgr N94 E132 M4.403 R17
./instances/Rome/grafo10354.99.lgr N99 E150 M6.711 R25
./instances/Rome/grafo8354.89.lgr N89 E116 M2.774 R15
./instances/Rome/grafo11556.36.lgr N36 E42 M0.12 O R0
./instances/Rome/grafo8668.91.lgr N91 E115 M4.051 R6
./instances/Rome/grafo9939.96.lgr N96 E119 M4.364 R5
./instances/Rome/grafo8109.77.lgr N77 E114 M3.739 R17
./instances/Rome/grafo7423.43.lgr N43 E54 M1.267 R2
./instances/Rome/grafo4741.61.lgr N61 E85 M2.048 R10
./instances/Rome/grafo6453.49.lgr N49 E56 M0.15 O R0
./instances/Rome/grafo10136.39.lgr N39 E48 M0.837 R1
./instances/Rome/grafo8744.90.lgr N90 E127 M4.851 R19
./instances/Rome/grafo7684.38.lgr N38 E54 M0.935 R6
./instances/Rome/grafo4208.67.lgr N67 E92 M2.409 R10
./instances/Rome/grafo3019.39.lgr N39 E55 M0.889 R4
./instances/Rome/grafo10613.96.lgr N96 E131 M3.178 R15
./instances/Rome/grafo5250.42.lgr N42 E51 M0.752 R3
./instances/Rome/grafo2637.21.lgr N21 E24 M0.083 O R0
./instances/Rome/grafo7970.74.lgr N74 E108 M3.812 R19
./instances/Rome/grafo11102.98.lgr N98 E136 M4.286 R20
./instances/Rome/grafo4756.51.lgr N51 E70 M1.512 R6
./instances/Rome/grafo3603.44.lgr N44 E66 M1.474 R11
./instances/Rome/grafo7410.37.lgr N37 E51 M0.971 R3
./instances/Rome/grafo2114.21.lgr N21 E24 M0.082 O R0
./instances/Rome/grafo3339.42.lgr N42 E53 M0.886 R2
./instances/Rome/grafo3134.37.lgr N37 E45 M0.684 R1
./instances/Rome/grafo9223.65.lgr N65 E85 M2.165 R3
./instances/Rome/grafo9779.61.lgr N61 E90 M2.465 R10
./instances/Rome/grafo3462.42.lgr N42 E52 M0.886 R3
./instances/Rome/grafo7177.69.lgr N69 E88 M2.212 R8
./instances/Rome/grafo5037.75.lgr N75 E97 M2.224 R6
./instances/Rome/grafo8041.68.lgr N68 E106 M3.724 R16
./instances/Rome/grafo2511.10.lgr N10 E10 M0.04 O R0
./instances/Rome/grafo4570.72.lgr N72 E90 M2.191 R4
./instances/Rome/grafo2777.37.lgr N37 E47 M0.875 R1
./instances/Rome/grafo3044.26.lgr N26 E34 M0.103 O R0
./instances/Rome/grafo8230.70.lgr N70 E105 M3.403 R19
./instances/Rome/grafo5098.58.lgr N58 E79 M2.085 R10
./instances/Rome/grafo10703.95.lgr N95 E126 M4.723 R12
./instances/Rome/grafo3271.53.lgr N53 E80 M2.27 R11
./instances/Rome/grafo4471.77.lgr N77 E107 M3.413 R11
./instances/Rome/grafo7973.75.lgr N75 E118 M2.757 R25
./instances/Rome/grafo10927.95.lgr N95 E132 M5.623 R17
./instances/Rome/grafo2701.20.lgr N20 E26 M0.094 O R0
./instances/Rome/grafo2586.15.lgr N15 E17 M0.089 O R0
./instances/Rome/grafo8780.96.lgr N96 E141 M4.179 R21
./instances/Rome/grafo2076.29.lgr N29 E35 M0.466 R1
./instances/Rome/grafo9295.66.lgr N66 E96 M3.009 R13
./instances/Rome/grafo3526.49.lgr N49 E71 M1.449 R12
./instances/Rome/grafo4159.50.lgr N50 E66 M1.639 R3
./instances/Rome/grafo5915.45.lgr N45 E54 M0.828 R1
./instances/Rome/grafo10644.100.lgr N100 E145 M4.159 R28
./instances/Rome/grafo8852.90.lgr N90 E117 M3.234 R8
./instances/Rome/grafo10807.95.lgr N95 E140 M5.282 R22
./instances/Rome/grafo3947.43.lgr N43 E63 M1.429 R7
./instances/Rome/grafo7596.61.lgr N61 E85 M2.728 R9
./instances/Rome/grafo2526.13.lgr N13 E15 M0.092 O R0
./instances/Rome/grafo10942.35.lgr N35 E46 M0.987 R3
./instances/Rome/grafo9081.64.lgr N64 E98 M2.708 R9
./instances/Rome/grafo5819.38.lgr N38 E50 M0.82 R2
./instances/Rome/grafo5630.43.lgr N43 E55 M0.947 R3
./instances/Rome/grafo5120.60.lgr N60 E76 M1.656 R4
./instances/Rome/grafo10122.96.lgr N96 E124 M3.083 R12
./instances/Rome/grafo10934.95.lgr N95 E131 M3.585 R18
./instances/Rome/grafo5002.54.lgr N54 E64 M0.882 R1
./instances/Rome/grafo8029.75.lgr N75 E105 M3.086 R14
./instances/Rome/grafo6868.80.lgr N80 E111 M2.681 R16
./instances/Rome/grafo6993.40.lgr N40 E53 M0.759 R2
./instances/Rome/grafo2222.17.lgr N17 E17 M0.077 O R0
./instances/Rome/grafo5765.44.lgr N44 E59 M1.153 R5
./instances/Rome/grafo9690.63.lgr N63 E88 M2.771 R8
./instances/Rome/grafo2517.24.lgr N24 E28 M0.09 O R0
./instances/Rome/grafo8174.75.lgr N75 E102 M2.74 R13
./instances/Rome/grafo6696.47.lgr N47 E66 M1.098 R7
./instances/Rome/grafo376.10.lgr N10 E9 M0.048 O R0
./instances/Rome/grafo6242.93.lgr N93 E130 M3.269 R22
./instances/Rome/grafo2789.23.lgr N23 E29 M0.09 O R0
./instances/Rome/grafo10874.94.lgr N94 E122 M2.758 R9
./instances/Rome/grafo7139.43.lgr N43 E57 M1.258 R4
./instances/Rome/grafo6919.39.lgr N39 E57 M1.278 R6
./instances/Rome/grafo687.14.lgr N14 E22 M0.305 R2
./instances/Rome/grafo4072.44.lgr N44 E51 M0.128 O R0
./instances/Rome/grafo5955.43.lgr N43 E58 M1.014 R4
./instances/Rome/grafo7040.43.lgr N43 E52 M0.899 R1
./instances/Rome/grafo6136.53.lgr N53 E79 M2.281 R12
./instances/Rome/grafo5910.40.lgr N40 E59 M1.193 R10
./instances/Rome/grafo9784.85.lgr N85 E120 M4.023 R13
./instances/Rome/grafo5169.75.lgr N75 E95 M2.087 R8
./instances/Rome/grafo2956.37.lgr N37 E39 M0.087 O R0
./instances/Rome/grafo9068.70.lgr N70 E90 M2.49 R5
./instances/Rome/grafo238.10.lgr N10 E11 M0.037 O R0
./instances/Rome/grafo9896.38.lgr N38 E47 M0.587 R1
./instances/Rome/grafo1074.14.lgr N14 E19 M0.09 O R0
./instances/Rome/grafo3010.19.lgr N19 E26 M0.316 R1
./instances/Rome/grafo10382.94.lgr N94 E139 M5.484 R25
./instances/Rome/grafo2261.12.lgr N12 E14 M0.042 O R0
./instances/Rome/grafo8894.60.lgr N60 E72 M1.429 R2
./instances/Rome/grafo4832.59.lgr N59 E74 M1.317 R2
./instances/Rome/grafo9400.63.lgr N63 E85 M1.821 R3
./instances/Rome/grafo4694.76.lgr N76 E110 M3.99 R16
./instances/Rome/grafo10922.100.lgr N100 E130 M5.386 R15
./instances/Rome/grafo10981.33.lgr N33 E39 M0.495 R1
./instances/Rome/grafo10048.32.lgr N32 E39 M0.729 R2
./instances/Rome/grafo3386.57.lgr N57 E86 M2.193 R14
./instances/Rome/grafo393.13.lgr N13 E18 M0.059 O R0
./instances/Rome/grafo9707.62.lgr N62 E82 M1.842 R8
./instances/Rome/grafo1168.24.lgr N24 E25 M0.068 O R0
./instances/Rome/grafo10123.96.lgr N96 E130 M3.783 R12
./instances/Rome/grafo1714.12.lgr N12 E18 M0.081 O R0
./instances/Rome/grafo3163.47.lgr N47 E75 M2.13 R11
./instances/Rome/grafo7567.45.lgr N45 E59 M1.321 R2
./instances/Rome/grafo2081.39.lgr N39 E52 M1.063 R4
./instances/Rome/grafo10476.95.lgr N95 E116 M2.867 R9
./instances/Rome/grafo9097.65.lgr N65 E97 M3.182 R13
./instances/Rome/grafo6384.47.lgr N47 E72 M1.962 R11
./instances/Rome/grafo7982.76.lgr N76 E97 M1.905 R12
./instances/Rome/grafo6351.79.lgr N79 E108 M2.225 R12
./instances/Rome/grafo1361.55.lgr N55 E66 M0.17 O R0
./instances/Rome/grafo329.17.lgr N17 E18 M0.053 O R0
./instances/Rome/grafo6820.46.lgr N46 E55 M0.137 O R0
./instances/Rome/grafo11375.33.lgr N33 E39 M0.103 O R0
./instances/Rome/grafo2062.42.lgr N42 E51 M0.626 R1
./instances/Rome/grafo4268.52.lgr N52 E65 M1.166 R1
./instances/Rome/grafo10189.38.lgr N38 E46 M0.134 O R0
./instances/Rome/grafo1979.47.lgr N47 E64 M0.785 R7
./instances/Rome/grafo10925.95.lgr N95 E127 M4.054 R16
./instances/Rome/grafo464.17.lgr N17 E22 M0.086 O R0
./instances/Rome/grafo4323.78.lgr N78 E100 M3.051 R8
./instances/Rome/grafo7649.58.lgr N58 E85 M2.119 R12
./instances/Rome/grafo4056.37.lgr N37 E50 M0.928 R4
./instances/Rome/grafo8975.72.lgr N72 E87 M1.429 R1
./instances/Rome/grafo10438.97.lgr N97 E128 M3.249 R17
./instances/Rome/grafo2093.36.lgr N36 E53 M1.105 R6
./instances/Rome/grafo515.11.lgr N11 E11 M0.064 O R0
./instances/Rome/grafo3343.58.lgr N58 E70 M1.039 R1
./instances/Rome/grafo572.17.lgr N17 E18 M0.082 O R0
./instances/Rome/grafo7496.42.lgr N42 E56 M1.082 R2
./instances/Rome/grafo4200.78.lgr N78 E103 M3.169 R11
./instances/Rome/grafo4567.51.lgr N51 E64 M0.932 R3
./instances/Rome/grafo8095.76.lgr N76 E105 M2.631 R13
./instances/Rome/grafo2305.21.lgr N21 E24 M0.09 O R0
./instances/Rome/grafo4808.59.lgr N59 E78 M1.794 R4
./instances/Rome/grafo1512.26.lgr N26 E30 M0.094 O R0
./instances/Rome/grafo7115.52.lgr N52 E64 M1.412 R2
./instances/Rome/grafo7548.35.lgr N35 E42 M0.123 O R0
./instances/Rome/grafo2504.36.lgr N36 E49 M0.9 R5
./instances/Rome/grafo8096.71.lgr N71 E96 M2.66 R13
./instances/Rome/grafo5793.45.lgr N45 E52 M0.34 R1
./instances/Rome/grafo4219.64.lgr N64 E75 M1.236 R3
./instances/Rome/grafo2430.14.lgr N14 E15 M0.066 O R0
./instances/Rome/grafo3039.27.lgr N27 E31 M0.284 R1
./instances/Rome/grafo10688.95.lgr N95 E137 M5.223 R23
./instances/Rome/grafo3797.55.lgr N55 E79 M1.911 R10
./instances/Rome/grafo3964.38.lgr N38 E48 M0.592 R1
./instances/Rome/grafo4251.61.lgr N61 E90 M2.885 R10
./instances/Rome/grafo2003.29.lgr N29 E35 M0.096 O R0
./instances/Rome/grafo11188.99.lgr N99 E134 M4.139 R13
./instances/Rome/grafo8135.81.lgr N81 E119 M2.428 R20
./instances/Rome/grafo5122.39.lgr N39 E51 M0.887 R6
./instances/Rome/grafo10178.99.lgr N99 E128 M4.855 R11
./instances/Rome/grafo1006.11.lgr N11 E12 M0.082 O R0
./instances/Rome/grafo4245.62.lgr N62 E84 M2.748 R6
./instances/Rome/grafo123.21.lgr N21 E26 M0.066 O R0
./instances/Rome/grafo10470.92.lgr N92 E135 M4.759 R22
./instances/Rome/grafo2966.23.lgr N23 E26 M0.096 O R0
./instances/Rome/grafo2571.21.lgr N21 E28 M0.061 O R0
./instances/Rome/grafo10638.100.lgr N100 E141 M4.239 R22
./instances/Rome/grafo3371.55.lgr N55 E60 M0.606 R1
./instances/Rome/grafo9652.63.lgr N63 E75 M1.178 R2
./instances/Rome/grafo9697.62.lgr N62 E87 M1.626 R8
./instances/Rome/grafo4956.51.lgr N51 E59 M0.129 O R0
./instances/Rome/grafo8519.70.lgr N70 E92 M2.926 R8
./instances/Rome/grafo458.14.lgr N14 E17 M0.087 O R0
./instances/Rome/grafo6859.69.lgr N69 E87 M2.197 R5
./instances/Rome/grafo4022.44.lgr N44 E63 M1.636 R4
./instances/Rome/grafo6354.41.lgr N41 E56 M0.994 R7
./instances/Rome/grafo1495.58.lgr N58 E79 M1.863 R3
./instances/Rome/grafo7506.41.lgr N41 E55 M0.906 R5
./instances/Rome/grafo5530.77.lgr N77 E96 M1.793 R6
./instances/Rome/grafo7132.87.lgr N87 E112 M3.165 R11
./instances/Rome/grafo3143.94.lgr N94 E132 M5.048 R16
./instances/Rome/grafo10124.100.lgr N100 E139 M4.956 R22
./instances/Rome/grafo2858.19.lgr N19 E22 M0.083 O R0
./instances/Rome/grafo7414.45.lgr N45 E66 M1.477 R7
./instances/Rome/grafo9057.64.lgr N64 E85 M2.142 R7
./instances/Rome/grafo8337.73.lgr N73 E93 M1.746 R5
./instances/Rome/grafo500.15.lgr N15 E17 M0.044 O R0
./instances/Rome/grafo8333.91.lgr N91 E122 M4.24 R11
./instances/Rome/grafo2822.36.lgr N36 E43 M0.122 O R0
./instances/Rome/grafo1629.26.lgr N26 E29 M0.116 O R0
./instances/Rome/grafo9962.97.lgr N97 E124 M3.616 R11
./instances/Rome/grafo6959.37.lgr N37 E55 M0.919 R5
./instances/Rome/grafo10267.95.lgr N95 E125 M3.942 R14
./instances/Rome/grafo4494.62.lgr N62 E78 M1.578 R2
./instances/Rome/grafo5702.33.lgr N33 E47 M0.617 R1
./instances/Rome/grafo9856.37.lgr N37 E50 M0.963 R4
./instances/Rome/grafo5941.41.lgr N41 E48 M0.789 R1
./instances/Rome/grafo2640.19.lgr N19 E28 M0.482 R3
./instances/Rome/grafo737.14.lgr N14 E14 M0.031 O R0
./instances/Rome/grafo10912.92.lgr N92 E126 M4.495 R11
./instances/Rome/grafo9278.61.lgr N61 E85 M2.191 R11
./instances/Rome/grafo726.14.lgr N14 E15 M0.042 O R0
./instances/Rome/grafo10021.39.lgr N39 E48 M0.504 R1
./instances/Rome/grafo1459.56.lgr N56 E69 M1.322 R3
./instances/Rome/grafo3859.39.lgr N39 E53 M0.792 R2
./instances/Rome/grafo10307.99.lgr N99 E125 M2.625 R9
./instances/Rome/grafo8580.91.lgr N91 E107 M2.62 R5
./instances/Rome/grafo4948.78.lgr N78 E104 M3.28 R9
./instances/Rome/grafo7399.46.lgr N46 E63 M1.023 R7
./instances/Rome/grafo11639.35.lgr N35 E42 M0.124 O R0
./instances/Rome/grafo7778.88.lgr N88 E110 M3.121 R10
./instances/Rome/grafo7478.38.lgr N38 E47 M0.125 O R0
./instances/Rome/grafo5057.53.lgr N53 E68 M1.406 R1
./instances/Rome/grafo8320.83.lgr N83 E110 M3.327 R14
./instances/Rome/grafo255.14.lgr N14 E16 M0.066 O R0
./instances/Rome/grafo7019.62.lgr N62 E90 M2.854 R11
./instances/Rome/grafo11400.38.lgr N38 E49 M0.912 R1
./instances/Rome/grafo5799.79.lgr N79 E106 M2.87 R11
./instances/Rome/grafo5673.73.lgr N73 E90 M1.732 R7
./instances/Rome/grafo4087.65.lgr N65 E94 M2.966 R8
./instances/Rome/grafo11407.92.lgr N92 E122 M4.192 R10
./instances/Rome/grafo322.16.lgr N16 E15 M0.051 O R0
./instances/Rome/grafo9270.63.lgr N63 E79 M1.709 R4
./instances/Rome/grafo4285.58.lgr N58 E72 M1.409 R3
./instances/Rome/grafo713.12.lgr N12 E13 M0.042 O R0
./instances/Rome/grafo7361.76.lgr N76 E92 M1.922 R6
./instances/Rome/grafo571.12.lgr N12 E11 M0.047 O R0
./instances/Rome/grafo407.10.lgr N10 E9 M0.042 O R0
./instances/Rome/grafo9004.85.lgr N85 E120 M4.378 R19
./instances/Rome/grafo5966.35.lgr N35 E45 M0.77 R1
./instances/Rome/grafo10608.93.lgr N93 E138 M5.4 R32
./instances/Rome/grafo1513.65.lgr N65 E84 M2.165 R3
./instances/Rome/grafo11366.92.lgr N92 E121 M3.724 R15
./instances/Rome/grafo11070.94.lgr N94 E136 M5.416 R22
./instances/Rome/grafo1001.12.lgr N12 E12 M0.037 O R0
./instances/Rome/grafo7641.39.lgr N39 E58 M1.155 R7
./instances/Rome/grafo7467.54.lgr N54 E72 M1.243 R4
./instances/Rome/grafo10775.94.lgr N94 E124 M3.604 R13
./instances/Rome/grafo903.17.lgr N17 E18 M0.065 O R0
./instances/Rome/grafo10615.40.lgr N40 E50 M0.82 R1
./instances/Rome/grafo8787.91.lgr N91 E119 M3.513 R11
./instances/Rome/grafo7330.40.lgr N40 E50 M0.855 R2
./instances/Rome/grafo5341.56.lgr N56 E79 M2.488 R7
./instances/Rome/grafo10675.95.lgr N95 E131 M5.018 R14
./instances/Rome/grafo1575.68.lgr N68 E84 M2.022 R5
./instances/Rome/grafo10296.100.lgr N100 E130 M5.181 R13
./instances/Rome/grafo8781.88.lgr N88 E122 M4.425 R13
./instances/Rome/grafo6263.44.lgr N44 E66 M1.511 R9
./instances/Rome/grafo8309.78.lgr N78 E104 M2.26 R13
./instances/Rome/grafo8405.65.lgr N65 E92 M2.874 R11
./instances/Rome/grafo6864.55.lgr N55 E75 M1.992 R5
./instances/Rome/grafo9521.79.lgr N79 E104 M3.177 R10
./instances/Rome/grafo583.15.lgr N15 E19 M0.07 O R0
./instances/Rome/grafo11024.38.lgr N38 E45 M0.13 O R0
./instances/Rome/grafo449.18.lgr N18 E25 M0.282 R1
./instances/Rome/grafo8729.87.lgr N87 E121 M2.932 R19
./instances/Rome/grafo4935.63.lgr N63 E77 M1.376 R4
./instances/Rome/grafo11253.94.lgr N94 E127 M4.153 R12
./instances/Rome/grafo4704.60.lgr N60 E88 M2.413 R11
./instances/Rome/grafo3495.42.lgr N42 E53 M0.7 R3
./instances/Rome/grafo10718.98.lgr N98 E120 M3.211 R8
./instances/Rome/grafo6167.40.lgr N40 E57 M1.126 R4
./instances/Rome/grafo7943.76.lgr N76 E98 M3.125 R9
./instances/Rome/grafo8922.92.lgr N92 E130 M4.991 R14
./instances/Rome/grafo3029.32.lgr N32 E40 M0.12 O R0
./instances/Rome/grafo6669.64.lgr N64 E84 M2.127 R6
./instances/Rome/grafo7974.69.lgr N69 E102 M3.473 R12
./instances/Rome/grafo1366.56.lgr N56 E70 M1.487 R2
./instances/Rome/grafo4293.62.lgr N62 E77 M1.644 R2
./instances/Rome/grafo395.35.lgr N35 E46 M0.603 R1
./instances/Rome/grafo10443.98.lgr N98 E125 M4.918 R7
./instances/Rome/grafo2737.41.lgr N41 E54 M0.961 R3
./instances/Rome/grafo8141.79.lgr N79 E108 M3.27 R13
./instances/Rome/grafo3470.41.lgr N41 E51 M0.866 R2
./instances/Rome/grafo9537.69.lgr N69 E89 M2.07 R12
./instances/Rome/grafo6629.37.lgr N37 E45 M0.815 R1
./instances/Rome/grafo8316.82.lgr N82 E126 M4.259 R21
./instances/Rome/grafo10001.32.lgr N32 E32 M0.08 O R0
./instances/Rome/grafo4038.40.lgr N40 E53 M0.751 R4
./instances/Rome/grafo7897.74.lgr N74 E94 M1.973 R5
./instances/Rome/grafo6475.51.lgr N51 E66 M1.378 R3
./instances/Rome/grafo4149.60.lgr N60 E80 M1.986 R2
./instances/Rome/grafo6355.41.lgr N41 E60 M1.378 R6
./instances/Rome/grafo4048.38.lgr N38 E46 M0.133 O R0
./instances/Rome/grafo8152.79.lgr N79 E103 M2.757 R9
./instances/Rome/grafo4506.55.lgr N55 E68 M1.318 R2
./instances/Rome/grafo9863.91.lgr N91 E117 M3.14 R12
./instances/Rome/grafo7450.82.lgr N82 E117 M3.495 R12
./instances/Rome/grafo2215.36.lgr N36 E41 M0.122 O R0
./instances/Rome/grafo8662.91.lgr N91 E133 M5.267 R22
./instances/Rome/grafo4368.64.lgr N64 E82 M1.757 R6
./instances/Rome/grafo10214.94.lgr N94 E125 M4.266 R11
./instances/Rome/grafo595.13.lgr N13 E15 M0.063 O R0
./instances/Rome/grafo8801.91.lgr N91 E127 M4.613 R20
./instances/Rome/grafo2768.18.lgr N18 E23 M0.078 O R0
./instances/Rome/grafo10158.91.lgr N91 E121 M5.017 R6
./instances/Rome/grafo7534.40.lgr N40 E54 M0.67 R1
./instances/Rome/grafo10699.98.lgr N98 E123 M2.343 R7
./instances/Rome/grafo1960.26.lgr N26 E29 M0.101 O R0
./instances/Rome/grafo5612.36.lgr N36 E42 M0.139 O R0
./instances/Rome/grafo10070.32.lgr N32 E37 M0.103 O R0
./instances/Rome/grafo7664.56.lgr N56 E74 M1.775 R4
./instances/Rome/grafo4393.77.lgr N77 E97 M1.985 R7
./instances/Rome/grafo10190.34.lgr N34 E45 M0.883 R2
./instances/Rome/grafo1663.39.lgr N39 E50 M0.141 O R0
./instances/Rome/grafo3340.41.lgr N41 E54 M1.06 R3
./instances/Rome/grafo11418.36.lgr N36 E48 M0.696 R3
./instances/Rome/grafo1662.14.lgr N14 E20 M0.091 O R0
./instances/Rome/grafo5908.79.lgr N79 E100 M3.08 R6
./instances/Rome/grafo5772.40.lgr N40 E49 M0.132 O R0
./instances/Rome/grafo1116.16.lgr N16 E17 M0.073 O R0
./instances/Rome/grafo3197.41.lgr N41 E53 M0.741 R2
./instances/Rome/grafo8601.87.lgr N87 E135 M5.438 R26
./instances/Rome/grafo1041.49.lgr N49 E53 M0.166 O R0
./instances/Rome/grafo5085.81.lgr N81 E117 M2.799 R13
./instances/Rome/grafo6040.34.lgr N34 E35 M0.058 O R0
./instances/Rome/grafo835.23.lgr N23 E27 M0.091 O R0
./instances/Rome/grafo7673.46.lgr N46 E56 M0.16 O R0
./instances/Rome/grafo3325.42.lgr N42 E52 M0.135 O R0
./instances/Rome/grafo1917.11.lgr N11 E17 M0.066 O R0
./instances/Rome/grafo7654.45.lgr N45 E59 M0.791 R5
./instances/Rome/grafo9865.31.lgr N31 E36 M0.124 O R0
./instances/Rome/grafo9092.61.lgr N61 E99 M3.425 R19
./instances/Rome/grafo11064.94.lgr N94 E126 M4.257 R14
./instances/Rome/grafo10984.98.lgr N98 E132 M4.737 R15
./instances/Rome/grafo7807.76.lgr N76 E96 M2.893 R5
./instances/Rome/grafo2211.16.lgr N16 E28 M0.358 R2
./instances/Rome/grafo3786.41.lgr N41 E50 M0.156 O R0
./instances/Rome/grafo369.20.lgr N20 E28 M0.089 O R0
./instances/Rome/grafo7968.71.lgr N71 E91 M2.066 R6
./instances/Rome/grafo11296.36.lgr N36 E44 M0.801 R2
./instances/Rome/grafo3695.39.lgr N39 E47 M0.113 O R0
./instances/Rome/grafo7766.40.lgr N40 E50 M1.022 R1
./instances/Rome/grafo4533.77.lgr N77 E105 M2.813 R10
./instances/Rome/grafo10202.92.lgr N92 E131 M5.681 R17
./instances/Rome/grafo7865.72.lgr N72 E102 M3.501 R12
./instances/Rome/grafo8992.66.lgr N66 E95 M3.344 R13
./instances/Rome/grafo2720.14.lgr N14 E17 M0.084 O R0
./instances/Rome/grafo10125.99.lgr N99 E114 M2.526 R5
./instances/Rome/grafo7170.43.lgr N43 E58 M1.24 R8
./instances/Rome/grafo8056.75.lgr N75 E88 M2.109 R2
./instances/Rome/grafo6162.44.lgr N44 E56 M0.859 R1
./instances/Rome/grafo741.14.lgr N14 E14 M0.043 O R0
./instances/Rome/grafo6932.64.lgr N64 E88 M2.064 R9
./instances/Rome/grafo10968.99.lgr N99 E128 M4.218 R4
./instances/Rome/grafo4728.51.lgr N51 E65 M0.163 O R0
./instances/Rome/grafo8145.78.lgr N78 E98 M2.587 R9
./instances/Rome/grafo9269.64.lgr N64 E94 M3.09 R13
./instances/Rome/grafo1255.32.lgr N32 E37 M0.092 O R0
./instances/Rome/grafo8345.85.lgr N85 E112 M2.682 R13
./instances/Rome/grafo6523.47.lgr N47 E65 M1.063 R7
./instances/Rome/grafo7231.51.lgr N51 E62 M0.158 O R0
./instances/Rome/grafo1413.45.lgr N45 E53 M0.144 O R0
./instances/Rome/grafo10055.40.lgr N40 E56 M1.037 R6
./instances/Rome/grafo7566.47.lgr N47 E54 M0.145 O R0
./instances/Rome/grafo1797.19.lgr N19 E27 M0.086 O R0
./instances/Rome/grafo4468.50.lgr N50 E78 M2.344 R8
./instances/Rome/grafo6073.62.lgr N62 E75 M0.962 R2
./instances/Rome/grafo1169.18.lgr N18 E20 M0.067 O R0
./instances/Rome/grafo3525.40.lgr N40 E52 M0.78 R2
./instances/Rome/grafo7508.56.lgr N56 E81 M1.542 R10
./instances/Rome/grafo1913.11.lgr N11 E14 M0.071 O R0
./instances/Rome/grafo5717.41.lgr N41 E51 M0.634 R2
./instances/Rome/grafo11316.99.lgr N99 E134 M5.265 R15
./instances/Rome/grafo11138.100.lgr N100 E129 M3.342 R8
./instances/Rome/grafo11520.91.lgr N91 E129 M4.235 R18
./instances/Rome/grafo336.21.lgr N21 E22 M0.059 O R0
./instances/Rome/grafo1067.13.lgr N13 E13 M0.045 O R0
./instances/Rome/grafo7286.43.lgr N43 E56 M0.943 R2
./instances/Rome/grafo6842.57.lgr N57 E74 M1.809 R3
./instances/Rome/grafo8661.64.lgr N64 E80 M1.562 R5
./instances/Rome/grafo9882.34.lgr N34 E39 M0.124 O R0
./instances/Rome/grafo8139.83.lgr N83 E110 M2.496 R13
./instances/Rome/grafo5662.37.lgr N37 E47 M0.127 O R0
./instances/Rome/grafo9075.72.lgr N72 E91 M2.125 R7
./instances/Rome/grafo5251.58.lgr N58 E72 M1.327 R1
./instances/Rome/grafo9761.68.lgr N68 E94 M2.445 R11
./instances/Rome/grafo5867.42.lgr N42 E52 M0.7 R1
./instances/Rome/grafo138.38.lgr N38 E48 M0.813 R1
./instances/Rome/grafo10525.100.lgr N100 E128 M4.899 R6
./instances/Rome/grafo2884.18.lgr N18 E25 M0.334 R1
./instances/Rome/grafo8445.83.lgr N83 E103 M2.214 R9
./instances/Rome/grafo4969.54.lgr N54 E85 M2.346 R13
./instances/Rome/grafo4076.48.lgr N48 E61 M0.994 R1
./instances/Rome/grafo5774.42.lgr N42 E53 M0.147 O R0
./instances/Rome/grafo8372.77.lgr N77 E86 M0.144 O R0
./instances/Rome/grafo10381.99.lgr N99 E128 M4.296 R13
./instances/Rome/grafo4381.82.lgr N82 E120 M5.113 R16
./instances/Rome/grafo9190.80.lgr N80 E104 M3.188 R6
./instances/Rome/grafo10967.93.lgr N93 E122 M3.146 R13
./instances/Rome/grafo5386.66.lgr N66 E96 M3.224 R12
./instances/Rome/grafo724.18.lgr N18 E21 M0.091 O R0
./instances/Rome/grafo3987.40.lgr N40 E56 M0.996 R3
./instances/Rome/grafo6649.56.lgr N56 E74 M1.374 R7
./instances/Rome/grafo6299.39.lgr N39 E55 M0.882 R6
./instances/Rome/grafo3100.24.lgr N24 E28 M0.084 O R0
./instances/Rome/grafo7947.78.lgr N78 E98 M2.126 R9
./instances/Rome/grafo4672.76.lgr N76 E119 M5.407 R18
./instances/Rome/grafo3542.40.lgr N40 E53 M0.968 R3
./instances/Rome/grafo8026.69.lgr N69 E79 M0.15 O R0
./instances/Rome/grafo7659.34.lgr N34 E47 M1.095 R1
./instances/Rome/grafo3486.53.lgr N53 E68 M1.385 R5
./instances/Rome/grafo6861.40.lgr N40 E47 M0.131 O R0
./instances/Rome/grafo5935.36.lgr N36 E42 M0.681 R1
./instances/Rome/grafo3950.55.lgr N55 E74 M1.745 R5
./instances/Rome/grafo7798.74.lgr N74 E99 M2.386 R12
./instances/Rome/grafo7573.59.lgr N59 E75 M1.036 R4
./instances/Rome/grafo4007.37.lgr N37 E47 M0.811 R4
./instances/Rome/grafo7797.100.lgr N100 E144 M5.472 R28
./instances/Rome/grafo1288.26.lgr N26 E29 M0.105 O R0
./instances/Rome/grafo8292.70.lgr N70 E95 M1.95 R11
./instances/Rome/grafo8227.69.lgr N69 E107 M3.655 R20
./instances/Rome/grafo1188.54.lgr N54 E70 M0.174 O R0
./instances/Rome/grafo2242.25.lgr N25 E32 M0.079 O R0
./instances/Rome/grafo4931.53.lgr N53 E64 M1.284 R1
./instances/Rome/grafo6813.84.lgr N84 E120 M3.853 R18
./instances/Rome/grafo1628.25.lgr N25 E33 M0.306 R3
./instances/Rome/grafo10115.92.lgr N92 E117 M3.843 R8
./instances/Rome/grafo6483.60.lgr N60 E83 M2.011 R11
./instances/Rome/grafo4590.54.lgr N54 E72 M1.689 R5
./instances/Rome/grafo9250.73.lgr N73 E100 M3.081 R8
./instances/Rome/grafo8857.99.lgr N99 E135 M2.682 R17
./instances/Rome/grafo6822.47.lgr N47 E56 M0.907 R3
./instances/Rome/grafo2152.21.lgr N21 E22 M0.068 O R0
./instances/Rome/grafo9672.70.lgr N70 E104 M3.506 R19
./instances/Rome/grafo3365.43.lgr N43 E72 M1.429 R12
./instances/Rome/grafo5571.39.lgr N39 E55 M1.031 R5
./instances/Rome/grafo2814.21.lgr N21 E24 M0.071 O R0
./instances/Rome/grafo4716.53.lgr N53 E76 M2.166 R9
./instances/Rome/grafo4739.57.lgr N57 E72 M1.611 R3
./instances/Rome/grafo2296.15.lgr N15 E21 M0.091 O R0
./instances/Rome/grafo11658.35.lgr N35 E48 M0.671 R1
./instances/Rome/grafo8290.81.lgr N81 E118 M3.676 R21
./instances/Rome/grafo2559.13.lgr N13 E15 M0.058 O R0
./instances/Rome/grafo8879.92.lgr N92 E119 M3.243 R9
./instances/Rome/grafo8252.78.lgr N78 E109 M2.374 R12
./instances/Rome/grafo6212.46.lgr N46 E67 M1.238 R7
./instances/Rome/grafo8151.76.lgr N76 E93 M2.421 R8
./instances/Rome/grafo4459.77.lgr N77 E110 M3.296 R17
./instances/Rome/grafo2034.31.lgr N31 E41 M0.689 R1
./instances/Rome/grafo3978.47.lgr N47 E54 M0.685 R2
./instances/Rome/grafo3516.44.lgr N44 E60 M1.035 R7
./instances/Rome/grafo8412.76.lgr N76 E114 M3.795 R20
./instances/Rome/grafo8084.75.lgr N75 E90 M2.698 R2
./instances/Rome/grafo9507.66.lgr N66 E96 M2.989 R13
./instances/Rome/grafo3152.43.lgr N43 E51 M0.798 R1
./instances/Rome/grafo1231.35.lgr N35 E44 M0.665 R2
./instances/Rome/grafo10859.97.lgr N97 E137 M6.187 R18
./instances/Rome/grafo7446.45.lgr N45 E56 M1.009 R1
./instances/Rome/grafo1156.14.lgr N14 E16 M0.066 O R0
./instances/Rome/grafo1237.30.lgr N30 E35 M0.143 O R0
./instances/Rome/grafo10839.32.lgr N32 E36 M0.107 O R0
./instances/Rome/grafo2767.20.lgr N20 E22 M0.051 O R0
./instances/Rome/grafo10506.98.lgr N98 E134 M4.776 R15
./instances/Rome/grafo11061.94.lgr N94 E119 M3.011 R13
./instances/Rome/grafo7351.47.lgr N47 E59 M1.291 R3
./instances/Rome/grafo6933.47.lgr N47 E61 M0.848 R2
./instances/Rome/grafo10254.94.lgr N94 E127 M3.876 R13
./instances/Rome/grafo9388.66.lgr N66 E80 M2.008 R5
./instances/Rome/grafo4628.59.lgr N59 E80 M2.198 R4
./instances/Rome/grafo7488.46.lgr N46 E59 M0.925 R1
./instances/Rome/grafo10792.98.lgr N98 E137 M5.564 R18
./instances/Rome/grafo5907.58.lgr N58 E85 M2.524 R4
./instances/Rome/grafo8650.91.lgr N91 E130 M4.845 R20
./instances/Rome/grafo10131.98.lgr N98 E126 M4.041 R14
./instances/Rome/grafo7263.99.lgr N99 E136 M5.538 R13
./instances/Rome/grafo1089.23.lgr N23 E22 M0.064 O R0
./instances/Rome/grafo978.10.lgr N10 E10 M0.05 O R0
./instances/Rome/grafo2209.20.lgr N20 E31 M0.515 R3
./instances/Rome/grafo6349.56.lgr N56 E74 M1.454 R5
./instances/Rome/grafo5426.40.lgr N40 E50 M0.878 R2
./instances/Rome/grafo8156.69.lgr N69 E86 M2.469 R4
./instances/Rome/grafo4487.62.lgr N62 E86 M2.581 R12
./instances/Rome/grafo1329.33.lgr N33 E39 M0.124 O R0
./instances/Rome/grafo4939.59.lgr N59 E71 M1.088 R1
./instances/Rome/grafo1648.18.lgr N18 E24 M0.092 O R0
./instances/Rome/grafo10841.35.lgr N35 E45 M0.603 R3
./instances/Rome/grafo5718.46.lgr N46 E50 M0.14 O R0
./instances/Rome/grafo3268.42.lgr N42 E56 M1.055 R3
./instances/Rome/grafo4729.63.lgr N63 E80 M1.813 R5
./instances/Rome/grafo10739.93.lgr N93 E113 M3.028 R5
./instances/Rome/grafo8107.77.lgr N77 E107 M3.447 R14
./instances/Rome/grafo9605.85.lgr N85 E117 M4.087 R15
./instances/Rome/grafo11458.100.lgr N100 E142 M5.492 R20
./instances/Rome/grafo10863.94.lgr N94 E126 M5.065 R17
./instances/Rome/grafo8691.89.lgr N89 E117 M4.257 R11
./instances/Rome/grafo9542.87.lgr N87 E136 M5.689 R28
./instances/Rome/grafo3945.59.lgr N59 E73 M1.119 R3
./instances/Rome/grafo9512.65.lgr N65 E93 M2.012 R15
./instances/Rome/grafo8390.69.lgr N69 E94 M3.094 R7
./instances/Rome/grafo6315.60.lgr N60 E82 M1.725 R6
./instances/Rome/grafo4284.72.lgr N72 E100 M3.414 R10
./instances/Rome/grafo6268.57.lgr N57 E75 M1.848 R5
./instances/Rome/grafo10906.97.lgr N97 E116 M3.035 R8
./instances/Rome/grafo6157.42.lgr N42 E66 M1.563 R10
./instances/Rome/grafo3725.37.lgr N37 E44 M0.411 R1
./instances/Rome/grafo6280.65.lgr N65 E83 M1.489 R8
./instances/Rome/grafo7984.92.lgr N92 E123 M4.732 R14
./instances/Rome/grafo9926.33.lgr N33 E34 M0.08 O R0
./instances/Rome/grafo6205.42.lgr N42 E56 M0.995 R3
./instances/Rome/grafo435.12.lgr N12 E11 M0.054 O R0
./instances/Rome/grafo4601.56.lgr N56 E71 M1.399 R4
./instances/Rome/grafo4943.61.lgr N61 E74 M0.195 O R0
./instances/Rome/grafo7676.45.lgr N45 E61 M1.169 R4
./instances/Rome/grafo11481.32.lgr N32 E38 M0.121 O R0
./instances/Rome/grafo4472.68.lgr N68 E90 M2.374 R3
./instances/Rome/grafo10034.40.lgr N40 E54 M1.031 R3
./instances/Rome/grafo645.17.lgr N17 E19 M0.071 O R0
./instances/Rome/grafo11315.91.lgr N91 E131 M5.246 R16
./instances/Rome/grafo8805.80.lgr N80 E124 M4.512 R21
./instances/Rome/grafo8522.76.lgr N76 E99 M2.856 R8
./instances/Rome/grafo10941.37.lgr N37 E49 M0.889 R2
./instances/Rome/grafo4842.58.lgr N58 E81 M2.26 R7
./instances/Rome/grafo7614.42.lgr N42 E57 M1.109 R5
./instances/Rome/grafo2355.16.lgr N16 E17 M0.057 O R0
./instances/Rome/grafo7945.81.lgr N81 E120 M4.638 R20
./instances/Rome/grafo8532.83.lgr N83 E110 M3.473 R11
./instances/Rome/grafo2998.18.lgr N18 E20 M0.088 O R0
./instances/Rome/grafo9514.68.lgr N68 E89 M2.25 R9
./instances/Rome/grafo4994.65.lgr N65 E96 M3.057 R17
./instances/Rome/grafo10636.95.lgr N95 E135 M5.093 R21
./instances/Rome/grafo9733.62.lgr N62 E81 M1.976 R6
./instances/Rome/grafo4780.56.lgr N56 E69 M1.137 R2
./instances/Rome/grafo4957.87.lgr N87 E107 M2.306 R5
./instances/Rome/grafo10113.94.lgr N94 E139 M5.878 R24
./instances/Rome/grafo7894.68.lgr N68 E94 M2.253 R12
./instances/Rome/grafo6877.85.lgr N85 E120 M4.61 R15
./instances/Rome/grafo4317.77.lgr N77 E102 M3.004 R8
./instances/Rome/grafo7033.41.lgr N41 E48 M0.553 R1
./instances/Rome/grafo6764.94.lgr N94 E118 M3.948 R9
./instances/Rome/grafo5001.74.lgr N74 E91 M2.186 R4
./instances/Rome/grafo8268.61.lgr N61 E90 M2.645 R9
./instances/Rome/grafo6837.54.lgr N54 E70 M1.291 R1
./instances/Rome/grafo2762.76.lgr N76 E98 M2.614 R7
./instances/Rome/grafo10753.33.lgr N33 E42 M0.139 O R0
./instances/Rome/grafo9422.86.lgr N86 E124 M4.685 R17
./instances/Rome/grafo1287.26.lgr N26 E28 M0.093 O R0
./instances/Rome/grafo10618.38.lgr N38 E54 M1.077 R6
./instances/Rome/grafo351.13.lgr N13 E15 M0.064 O R0
./instances/Rome/grafo11451.32.lgr N32 E35 M0.106 O R0
./instances/Rome/grafo640.16.lgr N16 E16 M0.039 O R0
./instances/Rome/grafo8246.82.lgr N82 E106 M3.198 R8
./instances/Rome/grafo7370.49.lgr N49 E64 M1.321 R3
./instances/Rome/grafo3757.39.lgr N39 E62 M0.874 R7
./instances/Rome/grafo8928.74.lgr N74 E99 M3.257 R9
./instances/Rome/grafo3465.60.lgr N60 E80 M1.916 R6
./instances/Rome/grafo1564.66.lgr N66 E85 M2.329 R3
./instances/Rome/grafo10019.38.lgr N38 E47 M0.822 R1
./instances/Rome/grafo4944.58.lgr N58 E78 M2.148 R2
./instances/Rome/grafo3315.96.lgr N96 E129 M4.706 R18
./instances/Rome/grafo897.12.lgr N12 E12 M0.041 O R0
./instances/Rome/grafo2231.16.lgr N16 E20 M0.087 O R0
./instances/Rome/grafo9557.79.lgr N79 E116 M4.039 R16
./instances/Rome/grafo298.20.lgr N20 E27 M0.097 O R0
./instances/Rome/grafo6632.46.lgr N46 E60 M0.879 R4
./instances/Rome/grafo5261.72.lgr N72 E95 M2.635 R9
./instances/Rome/grafo442.12.lgr N12 E12 M0.05 O R0
./instances/Rome/grafo853.16.lgr N16 E16 M0.053 O R0
./instances/Rome/grafo8768.86.lgr N86 E124 M5.236 R14
./instances/Rome/grafo8092.84.lgr N84 E111 M3.183 R12
./instances/Rome/grafo8917.66.lgr N66 E100 M3.323 R15
./instances/Rome/grafo4752.81.lgr N81 E109 M3.19 R13
./instances/Rome/grafo11037.99.lgr N99 E144 M6.337 R21
./instances/Rome/grafo10175.99.lgr N99 E143 M6.137 R22
./instances/Rome/grafo1626.28.lgr N28 E30 M0.071 O R0
./instances/Rome/grafo2501.19.lgr N19 E25 M0.084 O R0
./instances/Rome/grafo10980.95.lgr N95 E121 M3.504 R9
./instances/Rome/grafo9397.78.lgr N78 E96 M2.477 R4
./instances/Rome/grafo10710.93.lgr N93 E118 M3.598 R12
./instances/Rome/grafo9573.65.lgr N65 E73 M0.195 O R0
./instances/Rome/grafo1172.19.lgr N19 E23 M0.083 O R0
./instances/Rome/grafo8602.87.lgr N87 E118 M4.55 R12
./instances/Rome/grafo2516.21.lgr N21 E24 M0.082 O R0
./instances/Rome/grafo9404.65.lgr N65 E93 M2.317 R10
./instances/Rome/grafo5136.58.lgr N58 E81 M1.905 R6
./instances/Rome/grafo7321.39.lgr N39 E48 M0.135 O R0
./instances/Rome/grafo3759.53.lgr N53 E72 M1.571 R7
./instances/Rome/grafo2323.25.lgr N25 E30 M0.419 R1
./instances/Rome/grafo8071.81.lgr N81 E112 M3.722 R15
./instances/Rome/grafo8793.100.lgr N100 E138 M6.175 R19
./instances/Rome/grafo11649.38.lgr N38 E43 M0.123 O R0
./instances/Rome/grafo9224.65.lgr N65 E100 M3.133 R17
./instances/Rome/grafo7027.76.lgr N76 E100 M3.014 R9
./instances/Rome/grafo10798.37.lgr N37 E47 M0.587 R1
./instances/Rome/grafo5232.46.lgr N46 E63 M1.072 R4
./instances/Rome/grafo6688.46.lgr N46 E65 M1.553 R5
./instances/Rome/grafo10527.93.lgr N93 E133 M5.981 R20
./instances/Rome/grafo9093.61.lgr N61 E80 M2.268 R6
./instances/Rome/grafo6267.38.lgr N38 E40 M0.134 O R0
./instances/Rome/grafo10292.100.lgr N100 E140 M5.95 R22
./instances/Rome/grafo1047.16.lgr N16 E20 M0.081 O R0
./instances/Rome/grafo3437.38.lgr N38 E45 M0.145 O R0
./instances/Rome/grafo7822.85.lgr N85 E116 M3.289 R15
./instances/Rome/grafo7498.41.lgr N41 E52 M0.908 R1
./instances/Rome/grafo7055.55.lgr N55 E79 M2.365 R9
./instances/Rome/grafo7604.45.lgr N45 E65 M1.21 R6
./instances/Rome/grafo7710.37.lgr N37 E48 M0.122 O R0
./instances/Rome/grafo7489.39.lgr N39 E52 M1.019 R3
./instances/Rome/grafo2273.40.lgr N40 E60 M1.158 R7
./instances/Rome/grafo6350.56.lgr N56 E74 M1.382 R5
./instances/Rome/grafo1094.17.lgr N17 E19 M0.053 O R0
./instances/Rome/grafo9310.74.lgr N74 E101 M2.855 R13
./instances/Rome/grafo9917.38.lgr N38 E48 M0.866 R2
./instances/Rome/grafo4643.71.lgr N71 E96 M3.401 R4
./instances/Rome/grafo2872.13.lgr N13 E16 M0.091 O R0
./instances/Rome/grafo698.20.lgr N20 E27 M0.37 R1
./instances/Rome/grafo2482.15.lgr N15 E18 M0.084 O R0
./instances/Rome/grafo2507.17.lgr N17 E26 M0.376 R1
./instances/Rome/grafo551.23.lgr N23 E29 M0.058 O R0
./instances/Rome/grafo10039.98.lgr N98 E128 M5.022 R12
./instances/Rome/grafo241.16.lgr N16 E21 M0.098 O R0
./instances/Rome/grafo7877.70.lgr N70 E92 M2.799 R5
./instances/Rome/grafo10774.93.lgr N93 E127 M4.913 R17
./instances/Rome/grafo7762.46.lgr N46 E55 M0.941 R2
./instances/Rome/grafo1106.21.lgr N21 E35 M0.501 R4
./instances/Rome/grafo4849.54.lgr N54 E68 M1.301 R2
./instances/Rome/grafo4717.59.lgr N59 E82 M2.576 R9
./instances/Rome/grafo8873.88.lgr N88 E105 M2.116 R5
./instances/Rome/grafo10585.93.lgr N93 E135 M4.372 R21
./instances/Rome/grafo6159.52.lgr N52 E65 M1.058 R3
./instances/Rome/grafo2800.24.lgr N24 E27 M0.055 O R0
./instances/Rome/grafo7056.41.lgr N41 E51 M0.77 R1
./instances/Rome/grafo5240.43.lgr N43 E58 M1.243 R3
./instances/Rome/grafo10779.96.lgr N96 E125 M4.073 R9
./instances/Rome/grafo2228.14.lgr N14 E14 M0.049 O R0
./instances/Rome/grafo1321.25.lgr N25 E29 M0.092 O R0
./instances/Rome/grafo5488.58.lgr N58 E77 M1.857 R4
./instances/Rome/grafo10757.96.lgr N96 E134 M3.999 R16
./instances/Rome/grafo10564.37.lgr N37 E47 M0.818 R2
./instances/Rome/grafo10670.100.lgr N100 E136 M4.696 R21
./instances/Rome/grafo7752.56.lgr N56 E69 M0.922 R4
./instances/Rome/grafo1397.26.lgr N26 E27 M0.066 O R0
./instances/Rome/grafo11197.92.lgr N92 E122 M4.213 R12
./instances/Rome/grafo2110.11.lgr N11 E11 M0.057 O R0
./instances/Rome/grafo3426.53.lgr N53 E62 M0.817 R1
./instances/Rome/grafo228.19.lgr N19 E24 M0.084 O R0
./instances/Rome/grafo2253.18.lgr N18 E25 M0.085 O R0
./instances/Rome/grafo7647.42.lgr N42 E46 M0.133 O R0
./instances/Rome/grafo2809.11.lgr N11 E11 M0.042 O R0
./instances/Rome/grafo8424.61.lgr N61 E83 M2.288 R5
./instances/Rome/grafo9753.85.lgr N85 E120 M4.006 R16
./instances/Rome/grafo906.12.lgr N12 E11 M0.033 O R0
./instances/Rome/grafo1717.14.lgr N14 E14 M0.045 O R0
./instances/Rome/grafo7527.41.lgr N41 E56 M1.113 R2
./instances/Rome/grafo8527.67.lgr N67 E85 M2.273 R5
./instances/Rome/grafo4537.75.lgr N75 E106 M3.713 R9
./instances/Rome/grafo3704.52.lgr N52 E71 M1.243 R5
./instances/Rome/grafo5767.44.lgr N44 E55 M0.916 R3
./instances/Rome/grafo521.20.lgr N20 E21 M0.058 O R0
./instances/Rome/grafo2653.14.lgr N14 E18 M0.068 O R0
./instances/Rome/grafo5517.37.lgr N37 E42 M0.123 O R0
./instances/Rome/grafo11442.33.lgr N33 E37 M0.102 O R0
./instances/Rome/grafo8280.88.lgr N88 E119 M3.858 R15
./instances/Rome/grafo5585.34.lgr N34 E41 M0.632 R2
./instances/Rome/grafo1373.27.lgr N27 E31 M0.103 O R0
./instances/Rome/grafo10651.90.lgr N90 E120 M4.128 R14
./instances/Rome/grafo4938.71.lgr N71 E94 M3.075 R7
./instances/Rome/grafo1977.24.lgr N24 E23 M0.064 O R0
./instances/Rome/grafo11135.95.lgr N95 E129 M5.528 R14
./instances/Rome/grafo2278.39.lgr N39 E50 M0.141 O R0
./instances/Rome/grafo11656.91.lgr N91 E123 M4.477 R15
./instances/Rome/grafo8207.88.lgr N88 E111 M3.311 R8
./instances/Rome/grafo10078.40.lgr N40 E51 M0.978 R3
./instances/Rome/grafo8342.97.lgr N97 E132 M4.409 R17
./instances/Rome/grafo6246.41.lgr N41 E55 M1.259 R3
./instances/Rome/grafo10677.95.lgr N95 E122 M4.123 R12
./instances/Rome/grafo5214.59.lgr N59 E80 M1.724 R8
./instances/Rome/grafo4544.82.lgr N82 E104 M2.123 R5
./instances/Rome/grafo5868.43.lgr N43 E55 M0.82 R1
./instances/Rome/grafo525.16.lgr N16 E20 M0.189 R1
./instances/Rome/grafo2202.20.lgr N20 E25 M0.083 O R0
./instances/Rome/grafo1157.38.lgr N38 E48 M0.714 R1
./instances/Rome/grafo10580.98.lgr N98 E134 M5.485 R17
./instances/Rome/grafo5219.38.lgr N38 E47 M0.125 O R0
./instances/Rome/grafo2351.20.lgr N20 E26 M0.344 R1
./instances/Rome/grafo1065.14.lgr N14 E13 M0.049 O R0
./instances/Rome/grafo8223.99.lgr N99 E148 M7.228 R28
./instances/Rome/grafo1013.15.lgr N15 E23 M0.219 R1
./instances/Rome/grafo6332.47.lgr N47 E62 M1.084 R4
./instances/Rome/grafo947.15.lgr N15 E24 M0.362 R1
./instances/Rome/grafo7691.71.lgr N71 E95 M2.803 R4
./instances/Rome/grafo3173.63.lgr N63 E87 M2.176 R7
./instances/Rome/grafo4857.62.lgr N62 E76 M1.735 R4
./instances/Rome/grafo6243.37.lgr N37 E55 M1.13 R7
./instances/Rome/grafo2039.39.lgr N39 E45 M0.139 O R0
./instances/Rome/grafo7895.77.lgr N77 E106 M2.946 R9
./instances/Rome/grafo2987.17.lgr N17 E20 M0.077 O R0
./instances/Rome/grafo7698.40.lgr N40 E47 M0.649 R1
./instances/Rome/grafo2656.49.lgr N49 E59 M0.942 R3
./instances/Rome/grafo7854.77.lgr N77 E110 M3.834 R12
./instances/Rome/grafo9387.66.lgr N66 E84 M2.087 R7
./instances/Rome/grafo8161.67.lgr N67 E90 M2.594 R7
./instances/Rome/grafo775.17.lgr N17 E23 M0.089 O R0
./instances/Rome/grafo3939.39.lgr N39 E50 M0.856 R2
./instances/Rome/grafo7385.37.lgr N37 E42 M0.125 O R0
./instances/Rome/grafo3929.62.lgr N62 E76 M1.206 R4
./instances/Rome/grafo10277.35.lgr N35 E45 M0.135 O R0
./instances/Rome/grafo1753.16.lgr N16 E23 M0.085 O R0
./instances/Rome/grafo9519.65.lgr N65 E85 M2.342 R5
./instances/Rome/grafo6848.39.lgr N39 E52 M0.971 R5
./instances/Rome/grafo9209.66.lgr N66 E80 M1.758 R1
./instances/Rome/grafo10574.94.lgr N94 E128 M4.435 R17
./instances/Rome/grafo4355.75.lgr N75 E101 M2.227 R6
./instances/Rome/grafo10247.95.lgr N95 E126 M5.109 R12
./instances/Rome/grafo9317.65.lgr N65 E80 M1.413 R3
./instances/Rome/grafo8343.75.lgr N75 E106 M3.126 R18
./instances/Rome/grafo11365.92.lgr N92 E132 M5.043 R19
./instances/Rome/grafo5872.33.lgr N33 E39 M0.123 O R0
./instances/Rome/grafo2362.36.lgr N36 E54 M0.831 R3
./instances/Rome/grafo1765.22.lgr N22 E31 M0.07 O R0
./instances/Rome/grafo2757.38.lgr N38 E52 M1.025 R4
./instances/Rome/grafo5755.61.lgr N61 E85 M2.65 R10
./instances/Rome/grafo11397.32.lgr N32 E33 M0.072 O R0
./instances/Rome/grafo7906.67.lgr N67 E86 M2.276 R8
./instances/Rome/grafo4889.58.lgr N58 E77 M2.291 R6
./instances/Rome/grafo4599.73.lgr N73 E85 M1.437 R2
./instances/Rome/grafo10132.97.lgr N97 E134 M5.078 R17
./instances/Rome/grafo2477.47.lgr N47 E62 M0.998 R5
./instances/Rome/grafo11220.92.lgr N92 E132 M5.361 R22
./instances/Rome/grafo6839.47.lgr N47 E53 M0.802 R2
./instances/Rome/grafo4369.51.lgr N51 E67 M1.045 R4
./instances/Rome/grafo125.32.lgr N32 E37 M0.099 O R0
./instances/Rome/grafo242.14.lgr N14 E16 M0.08 O R0
./instances/Rome/grafo2794.53.lgr N53 E73 M1.773 R10
./instances/Rome/grafo8629.84.lgr N84 E114 M3.87 R14
./instances/Rome/grafo9693.78.lgr N78 E103 M3.051 R7
./instances/Rome/grafo7755.40.lgr N40 E57 M1.077 R3
./instances/Rome/grafo3844.52.lgr N52 E78 M1.859 R13
./instances/Rome/grafo5301.37.lgr N37 E44 M0.609 R1
./instances/Rome/grafo6729.38.lgr N38 E51 M0.894 R3
./instances/Rome/grafo7391.45.lgr N45 E61 M1.552 R4
./instances/Rome/grafo7962.78.lgr N78 E113 M4.03 R18
./instances/Rome/grafo9406.84.lgr N84 E120 M4.142 R16
./instances/Rome/grafo805.13.lgr N13 E22 M0.091 O R0
./instances/Rome/grafo6101.36.lgr N36 E42 M0.508 R1
./instances/Rome/grafo4340.53.lgr N53 E69 M1.77 R2
./instances/Rome/grafo6598.71.lgr N71 E104 M3.161 R15
./instances/Rome/grafo2853.23.lgr N23 E34 M0.551 R2
./instances/Rome/grafo5509.46.lgr N46 E66 M1.32 R8
./instances/Rome/grafo9231.81.lgr N81 E116 M4.159 R20
./instances/Rome/grafo3087.14.lgr N14 E14 M0.056 O R0
./instances/Rome/grafo1048.18.lgr N18 E25 M0.101 O R0
./instances/Rome/grafo9898.40.lgr N40 E50 M0.683 R1
./instances/Rome/grafo11558.37.lgr N37 E43 M0.133 O R0
./instances/Rome/grafo10460.36.lgr N36 E39 M0.134 O R0
./instances/Rome/grafo5833.39.lgr N39 E54 M1.18 R3
./instances/Rome/grafo1563.74.lgr N74 E92 M2.557 R3
./instances/Rome/grafo10524.97.lgr N97 E119 M3.198 R3
./instances/Rome/grafo3387.40.lgr N40 E53 M0.959 R3
./instances/Rome/grafo7138.42.lgr N42 E53 M1.028 R2
./instances/Rome/grafo1394.45.lgr N45 E57 M1.007 R4
./instances/Rome/grafo9233.64.lgr N64 E84 M2.218 R5
./instances/Rome/grafo10371.95.lgr N95 E125 M4.466 R11
./instances/Rome/grafo11299.93.lgr N93 E132 M5.181 R17
./instances/Rome/grafo10930.100.lgr N100 E130 M4.626 R14
./instances/Rome/grafo7190.52.lgr N52 E71 M1.791 R3
./instances/Rome/grafo8817.88.lgr N88 E127 M3.762 R23
./instances/Rome/grafo2776.20.lgr N20 E24 M0.256 R1
./instances/Rome/grafo11063.92.lgr N92 E116 M2.59 R9
./instances/Rome/grafo6061.45.lgr N45 E60 M0.988 R3
./instances/Rome/grafo9792.80.lgr N80 E112 M3.305 R20
./instances/Rome/grafo596.14.lgr N14 E16 M0.075 O R0
./instances/Rome/grafo2392.14.lgr N14 E14 M0.051 O R0
./instances/Rome/grafo5405.45.lgr N45 E58 M0.954 R4
./instances/Rome/grafo7694.39.lgr N39 E46 M0.139 O R0
./instances/Rome/grafo6874.42.lgr N42 E62 M1.383 R4
./instances/Rome/grafo5209.60.lgr N60 E81 M1.781 R8
./instances/Rome/grafo7445.49.lgr N49 E72 M1.353 R10
./instances/Rome/grafo10864.99.lgr N99 E140 M6.006 R22
./instances/Rome/grafo6236.77.lgr N77 E94 M1.808 R2
./instances/Rome/grafo8364.87.lgr N87 E106 M2.941 R6
./instances/Rome/grafo9183.69.lgr N69 E85 M2.093 R4
./instances/Rome/grafo7045.45.lgr N45 E66 M1.506 R3
./instances/Rome/grafo1603.28.lgr N28 E32 M0.1 O R0
./instances/Rome/grafo3820.42.lgr N42 E52 M0.16 O R0
./instances/Rome/grafo8214.94.lgr N94 E126 M3.437 R13
./instances/Rome/grafo8434.69.lgr N69 E99 M2.187 R11
./instances/Rome/grafo5028.83.lgr N83 E117 M3.957 R15
./instances/Rome/grafo4551.61.lgr N61 E77 M2.136 R5
./instances/Rome/grafo3940.41.lgr N41 E59 M1.153 R4
./instances/Rome/grafo2281.16.lgr N16 E21 M0.089 O R0
./instances/Rome/grafo1199.27.lgr N27 E30 M0.093 O R0
./instances/Rome/grafo10186.39.lgr N39 E48 M0.126 O R0
./instances/Rome/grafo5345.42.lgr N42 E55 M0.973 R2
./instances/Rome/grafo9475.65.lgr N65 E84 M2.075 R4
./instances/Rome/grafo5446.40.lgr N40 E50 M0.485 R3
./instances/Rome/grafo6636.56.lgr N56 E74 M1.762 R2
./instances/Rome/grafo3896.38.lgr N38 E50 M0.838 R1
./instances/Rome/grafo2506.43.lgr N43 E56 M0.981 R2
./instances/Rome/grafo1448.52.lgr N52 E63 M1.057 R1
./instances/Rome/grafo8365.87.lgr N87 E120 M4.227 R17
./instances/Rome/grafo7152.57.lgr N57 E78 M2.198 R7
./instances/Rome/grafo11272.99.lgr N99 E133 M4.147 R17
./instances/Rome/grafo10240.97.lgr N97 E134 M5.786 R18
./instances/Rome/grafo2843.43.lgr N43 E51 M0.993 R1
./instances/Rome/grafo2256.23.lgr N23 E26 M0.093 O R0
./instances/Rome/grafo3699.99.lgr N99 E133 M3.465 R13
./instances/Rome/grafo4951.60.lgr N60 E80 M2.387 R6
./instances/Rome/grafo518.15.lgr N15 E17 M0.066 O R0
./instances/Rome/grafo10691.95.lgr N95 E123 M4.006 R8
./instances/Rome/grafo9305.62.lgr N62 E74 M1.176 R3
./instances/Rome/grafo5422.44.lgr N44 E63 M1.404 R7
./instances/Rome/grafo1755.20.lgr N20 E22 M0.085 O R0
./instances/Rome/grafo3772.56.lgr N56 E83 M1.778 R8
./instances/Rome/grafo6715.52.lgr N52 E72 M1.585 R4
./instances/Rome/grafo10088.39.lgr N39 E55 M1.053 R2
./instances/Rome/grafo4218.55.lgr N55 E67 M0.968 R3
./instances/Rome/grafo6976.40.lgr N40 E55 M1.097 R3
./instances/Rome/grafo851.17.lgr N17 E19 M0.093 O R0
./instances/Rome/grafo4898.64.lgr N64 E85 M1.787 R6
./instances/Rome/grafo9202.71.lgr N71 E107 M3.413 R16
./instances/Rome/grafo9459.79.lgr N79 E119 M4.364 R19
./instances/Rome/grafo795.14.lgr N14 E20 M0.083 O R0
./instances/Rome/grafo10323.97.lgr N97 E128 M3.872 R15
./instances/Rome/grafo5340.34.lgr N34 E47 M0.826 R2
./instances/Rome/grafo911.12.lgr N12 E13 M0.039 O R0
./instances/Rome/grafo7248.41.lgr N41 E55 M0.92 R3
./instances/Rome/grafo3408.62.lgr N62 E73 M1.095 R3
./instances/Rome/grafo4738.65.lgr N65 E89 M2.207 R9
./instances/Rome/grafo4019.40.lgr N40 E46 M0.105 O R0
./instances/Rome/grafo706.18.lgr N18 E25 M0.083 O R0
./instances/Rome/grafo9664.80.lgr N80 E103 M2.861 R12
./instances/Rome/grafo2350.11.lgr N11 E12 M0.041 O R0
./instances/Rome/grafo6029.39.lgr N39 E52 M1.103 R2
./instances/Rome/grafo5573.34.lgr N34 E42 M0.102 O R0
./instances/Rome/grafo2512.12.lgr N12 E14 M0.04 O R0
./instances/Rome/grafo1555.37.lgr N37 E48 M0.641 R1
./instances/Rome/grafo2206.19.lgr N19 E23 M0.069 O R0
./instances/Rome/grafo3299.53.lgr N53 E70 M1.817 R6
./instances/Rome/grafo2447.39.lgr N39 E61 M1.165 R9
./instances/Rome/grafo10818.97.lgr N97 E128 M3.532 R15
./instances/Rome/grafo5991.34.lgr N34 E41 M0.612 R1
./instances/Rome/grafo11646.32.lgr N32 E34 M0.075 O R0
./instances/Rome/grafo604.12.lgr N12 E11 M0.056 O R0
./instances/Rome/grafo10948.98.lgr N98 E130 M4.233 R17
./instances/Rome/grafo286.18.lgr N18 E20 M0.072 O R0
./instances/Rome/grafo3836.53.lgr N53 E92 M2.832 R18
./instances/Rome/grafo3292.56.lgr N56 E84 M2.565 R10
./instances/Rome/grafo10800.37.lgr N37 E45 M0.695 R2
./instances/Rome/grafo9704.80.lgr N80 E110 M3.763 R12
./instances/Rome/grafo8581.94.lgr N94 E121 M4.855 R7
./instances/Rome/grafo4708.76.lgr N76 E91 M1.698 R2
./instances/Rome/grafo6356.37.lgr N37 E43 M0.13 O R0
./instances/Rome/grafo6780.50.lgr N50 E70 M1.296 R7
./instances/Rome/grafo7082.53.lgr N53 E65 M1.086 R1
./instances/Rome/grafo1884.16.lgr N16 E16 M0.043 O R0
./instances/Rome/grafo4723.58.lgr N58 E70 M1.447 R3
./instances/Rome/grafo3484.51.lgr N51 E68 M1.36 R5
./instances/Rome/grafo3887.38.lgr N38 E52 M1.04 R1
./instances/Rome/grafo4179.79.lgr N79 E100 M3.002 R4
./instances/Rome/grafo4350.80.lgr N80 E106 M3.262 R12
./instances/Rome/grafo6618.82.lgr N82 E101 M2.893 R4
./instances/Rome/grafo9160.72.lgr N72 E100 M2.821 R11
./instances/Rome/grafo693.16.lgr N16 E19 M0.085 O R0
./instances/Rome/grafo10788.98.lgr N98 E132 M3.909 R14
./instances/Rome/grafo6633.53.lgr N53 E77 M2.195 R7
./instances/Rome/grafo1195.27.lgr N27 E31 M0.106 O R0
./instances/Rome/grafo5720.47.lgr N47 E64 M1.287 R3
./instances/Rome/grafo597.17.lgr N17 E24 M0.09 O R0
./instances/Rome/grafo7325.43.lgr N43 E50 M0.72 R1
./instances/Rome/grafo5316.36.lgr N36 E41 M0.118 O R0
./instances/Rome/grafo1443.67.lgr N67 E85 M2.474 R5
./instances/Rome/grafo1924.16.lgr N16 E18 M0.083 O R0
./instances/Rome/grafo11157.100.lgr N100 E138 M3.648 R16
./instances/Rome/grafo2903.15.lgr N15 E16 M0.07 O R0
./instances/Rome/grafo6652.54.lgr N54 E74 M2.071 R5
./instances/Rome/grafo3502.58.lgr N58 E77 M2.128 R3
./instances/Rome/grafo5634.43.lgr N43 E60 M1.15 R4
./instances/Rome/grafo9821.77.lgr N77 E95 M2.037 R7
./instances/Rome/grafo2826.37.lgr N37 E51 M1.047 R6
./instances/Rome/grafo1645.21.lgr N21 E23 M0.058 O R0
./instances/Rome/grafo11311.40.lgr N40 E51 M1.012 R2
./instances/Rome/grafo6762.34.lgr N34 E44 M0.11 O R0
./instances/Rome/grafo7601.48.lgr N48 E64 M1.231 R7
./instances/Rome/grafo4421.60.lgr N60 E73 M1.178 R3
./instances/Rome/grafo6476.39.lgr N39 E50 M0.895 R2
./instances/Rome/grafo2831.21.lgr N21 E33 M0.488 R1
./instances/Rome/grafo3172.51.lgr N51 E71 M1.954 R8
./instances/Rome/grafo6642.35.lgr N35 E42 M0.369 R1
./instances/Rome/grafo10593.98.lgr N98 E130 M3.868 R16
./instances/Rome/grafo4840.59.lgr N59 E82 M2.004 R5
./instances/Rome/grafo1269.26.lgr N26 E28 M0.084 O R0
./instances/Rome/grafo9040.63.lgr N63 E74 M0.186 O R0
./instances/Rome/grafo4818.65.lgr N65 E84 M2.233 R11
./instances/Rome/grafo2652.16.lgr N16 E20 M0.096 O R0
./instances/Rome/grafo8515.61.lgr N61 E73 M1.644 R2
./instances/Rome/grafo9895.33.lgr N33 E37 M0.111 O R0
./instances/Rome/grafo3154.44.lgr N44 E57 M1.324 R4
./instances/Rome/grafo7108.86.lgr N86 E106 M3.123 R6
./instances/Rome/grafo9466.69.lgr N69 E86 M1.975 R3
./instances/Rome/grafo3309.59.lgr N59 E84 M2.453 R6
./instances/Rome/grafo5790.37.lgr N37 E46 M0.646 R1
./instances/Rome/grafo1438.49.lgr N49 E59 M0.836 R3
./instances/Rome/grafo3634.40.lgr N40 E47 M0.123 O R0
./instances/Rome/grafo5286.37.lgr N37 E48 M0.888 R2
./instances/Rome/grafo5928.77.lgr N77 E91 M1.698 R5
./instances/Rome/grafo6491.51.lgr N51 E57 M0.134 O R0
./instances/Rome/grafo1730.29.lgr N29 E35 M0.112 O R0
./instances/Rome/grafo4012.49.lgr N49 E65 M1.364 R7
./instances/Rome/grafo829.17.lgr N17 E21 M0.077 O R0
./instances/Rome/grafo10784.98.lgr N98 E126 M4.049 R11
./instances/Rome/grafo5247.33.lgr N33 E38 M0.101 O R0
./instances/Rome/grafo6551.49.lgr N49 E66 M1.699 R6
./instances/Rome/grafo7307.37.lgr N37 E47 M0.881 R1
./instances/Rome/grafo1380.61.lgr N61 E72 M1.073 R2
./instances/Rome/grafo2009.23.lgr N23 E30 M0.367 R2
./instances/Rome/grafo10937.100.lgr N100 E136 M3.823 R18
./instances/Rome/grafo2367.12.lgr N12 E15 M0.062 O R0
./instances/Rome/grafo7989.61.lgr N61 E87 M1.771 R11
./instances/Rome/grafo10172.99.lgr N99 E132 M4.411 R14
./instances/Rome/grafo10197.96.lgr N96 E135 M5.959 R18
./instances/Rome/grafo5812.46.lgr N46 E58 M0.813 R3
./instances/Rome/grafo10433.97.lgr N97 E128 M3.422 R15
./instances/Rome/grafo5044.59.lgr N59 E84 M2.22 R11
./instances/Rome/grafo1672.19.lgr N19 E21 M0.076 O R0
./instances/Rome/grafo1368.31.lgr N31 E44 M0.896 R3
./instances/Rome/grafo10281.34.lgr N34 E42 M0.12 O R0
./instances/Rome/grafo1338.25.lgr N25 E26 M0.086 O R0
./instances/Rome/grafo9922.39.lgr N39 E50 M0.925 R3
./instances/Rome/grafo11092.97.lgr N97 E134 M5.977 R17
./instances/Rome/grafo3040.44.lgr N44 E50 M0.131 O R0
./instances/Rome/grafo6441.41.lgr N41 E54 M0.896 R4
./instances/Rome/grafo9094.83.lgr N83 E111 M3.066 R10
./instances/Rome/grafo8166.75.lgr N75 E104 M3.644 R12
./instances/Rome/grafo763.18.lgr N18 E23 M0.058 O R0
./instances/Rome/grafo8037.62.lgr N62 E81 M1.688 R8
./instances/Rome/grafo5472.43.lgr N43 E58 M1.114 R5
./instances/Rome/grafo3649.38.lgr N38 E54 M1.122 R4
./instances/Rome/grafo4720.81.lgr N81 E109 M3.182 R14
./instances/Rome/grafo1170.27.lgr N27 E28 M0.098 O R0
./instances/Rome/grafo5923.65.lgr N65 E92 M2.854 R9
./instances/Rome/grafo2282.20.lgr N20 E24 M0.101 O R0
./instances/Rome/grafo1918.16.lgr N16 E23 M0.076 O R0
./instances/Rome/grafo9155.63.lgr N63 E83 M2.162 R3
./instances/Rome/grafo7327.39.lgr N39 E51 M0.131 O R0
./instances/Rome/grafo11262.41.lgr N41 E49 M0.837 R2
./instances/Rome/grafo3032.30.lgr N30 E35 M0.118 O R0
./instances/Rome/grafo2850.14.lgr N14 E17 M0.085 O R0
./instances/Rome/grafo388.13.lgr N13 E16 M0.07 O R0
./instances/Rome/grafo11169.99.lgr N99 E128 M4.561 R12
./instances/Rome/grafo806.15.lgr N15 E16 M0.048 O R0
./instances/Rome/grafo7761.44.lgr N44 E55 M0.989 R1
./instances/Rome/grafo7998.71.lgr N71 E91 M2.321 R8
./instances/Rome/grafo7715.40.lgr N40 E56 M1.039 R3
./instances/Rome/grafo1062.15.lgr N15 E19 M0.06 O R0
./instances/Rome/grafo5922.42.lgr N42 E54 M0.949 R2
./instances/Rome/grafo7343.44.lgr N44 E53 M0.955 R1
./instances/Rome/grafo2734.25.lgr N25 E28 M0.101 O R0
./instances/Rome/grafo5223.60.lgr N60 E83 M2.029 R10
./instances/Rome/grafo3475.53.lgr N53 E70 M1.252 R6
./instances/Rome/grafo10727.94.lgr N94 E131 M4.996 R21
./instances/Rome/grafo3746.62.lgr N62 E80 M1.976 R6
./instances/Rome/grafo7418.99.lgr N99 E132 M5.096 R12
./instances/Rome/grafo3774.41.lgr N41 E47 M0.138 O R0
./instances/Rome/grafo9468.79.lgr N79 E109 M3.345 R12
./instances/Rome/grafo523.20.lgr N20 E23 M0.097 O R0
./instances/Rome/grafo8811.96.lgr N96 E127 M2.704 R17
./instances/Rome/grafo4061.39.lgr N39 E47 M0.629 R2
./instances/Rome/grafo6011.35.lgr N35 E45 M0.852 R4
./instances/Rome/grafo2675.12.lgr N12 E14 M0.036 O R0
./instances/Rome/grafo5148.34.lgr N34 E37 M0.137 O R0
./instances/Rome/grafo6074.46.lgr N46 E62 M0.844 R5
./instances/Rome/grafo8596.84.lgr N84 E111 M3.393 R14
./instances/Rome/grafo2245.17.lgr N17 E19 M0.052 O R0
./instances/Rome/grafo284.28.lgr N28 E36 M0.433 R1
./instances/Rome/grafo10224.95.lgr N95 E133 M5.009 R17
./instances/Rome/grafo6413.62.lgr N62 E95 M3.189 R12
./instances/Rome/grafo10534.100.lgr N100 E141 M5.579 R19
./instances/Rome/grafo9892.34.lgr N34 E38 M0.119 O R0
./instances/Rome/grafo4419.61.lgr N61 E80 M2.093 R12
./instances/Rome/grafo11424.95.lgr N95 E129 M4.316 R15
./instances/Rome/grafo2834.24.lgr N24 E28 M0.067 O R0
./instances/Rome/grafo3505.43.lgr N43 E56 M1.008 R3
./instances/Rome/grafo1830.24.lgr N24 E29 M0.112 O R0
./instances/Rome/grafo2860.18.lgr N18 E21 M0.09 O R0
./instances/Rome/grafo7405.46.lgr N46 E64 M1.39 R4
./instances/Rome/grafo3981.43.lgr N43 E53 M0.513 R1
./instances/Rome/grafo4499.55.lgr N55 E72 M1.858 R1
./instances/Rome/grafo11057.96.lgr N96 E133 M5.302 R17
./instances/Rome/grafo5985.62.lgr N62 E87 M2.626 R12
./instances/Rome/grafo10146.97.lgr N97 E142 M5.11 R24
./instances/Rome/grafo10380.98.lgr N98 E135 M4.859 R19
./instances/Rome/grafo7003.56.lgr N56 E73 M1.539 R6
./instances/Rome/grafo8592.74.lgr N74 E102 M3.204 R14
./instances/Rome/grafo9482.79.lgr N79 E104 M3.065 R13
./instances/Rome/grafo10827.99.lgr N99 E135 M4.616 R13
./instances/Rome/grafo9238.85.lgr N85 E103 M1.739 R8
./instances/Rome/grafo958.13.lgr N13 E16 M0.084 O R0
./instances/Rome/grafo1449.21.lgr N21 E20 M0.07 O R0
./instances/Rome/grafo1217.27.lgr N27 E29 M0.104 O R0
./instances/Rome/grafo831.16.lgr N16 E17 M0.049 O R0
./instances/Rome/grafo7629.42.lgr N42 E65 M1.317 R10
./instances/Rome/grafo3023.34.lgr N34 E42 M0.115 O R0
./instances/Rome/grafo2471.14.lgr N14 E16 M0.066 O R0
./instances/Rome/grafo3298.58.lgr N58 E76 M1.59 R8
./instances/Rome/grafo2913.40.lgr N40 E58 M0.756 R7
./instances/Rome/grafo3546.36.lgr N36 E49 M0.893 R3
./instances/Rome/grafo3234.50.lgr N50 E65 M1.688 R3
./instances/Rome/grafo1122.17.lgr N17 E17 M0.056 O R0
./instances/Rome/grafo6283.36.lgr N36 E45 M0.701 R2
./instances/Rome/grafo4922.61.lgr N61 E91 M2.717 R10
./instances/Rome/grafo3911.34.lgr N34 E44 M0.759 R2
./instances/Rome/grafo11001.97.lgr N97 E136 M4.762 R22
./instances/Rome/grafo4168.76.lgr N76 E101 M2.583 R8
./instances/Rome/grafo10687.96.lgr N96 E134 M5.638 R14
./instances/Rome/grafo8211.77.lgr N77 E98 M2.34 R7
./instances/Rome/grafo8126.71.lgr N71 E99 M2.89 R11
./instances/Rome/grafo5011.62.lgr N62 E85 M2.299 R7
./instances/Rome/grafo497.15.lgr N15 E17 M0.068 O R0
./instances/Rome/grafo9900.39.lgr N39 E44 M0.134 O R0
./instances/Rome/grafo3932.38.lgr N38 E48 M0.151 O R0
./instances/Rome/grafo11158.94.lgr N94 E120 M2.695 R8
./instances/Rome/grafo2457.37.lgr N37 E48 M0.926 R2
./instances/Rome/grafo3454.39.lgr N39 E50 M0.809 R1
./instances/Rome/grafo9277.76.lgr N76 E102 M3.161 R8
./instances/Rome/grafo5499.38.lgr N38 E48 M0.871 R2
./instances/Rome/grafo2719.21.lgr N21 E26 M0.087 O R0
./instances/Rome/grafo5529.36.lgr N36 E44 M0.728 R1
./instances/Rome/grafo5391.74.lgr N74 E100 M2.797 R16
./instances/Rome/grafo3166.57.lgr N57 E75 M1.81 R9
./instances/Rome/grafo11160.100.lgr N100 E122 M4.371 R9
./instances/Rome/grafo9574.74.lgr N74 E107 M3.762 R12
./instances/Rome/grafo7041.44.lgr N44 E52 M0.555 R1
./instances/Rome/grafo1043.15.lgr N15 E19 M0.092 O R0
./instances/Rome/grafo6510.49.lgr N49 E59 M0.139 O R0
./instances/Rome/grafo2668.12.lgr N12 E13 M0.048 O R0
./instances/Rome/grafo8882.100.lgr N100 E158 M8.202 R35
./instances/Rome/grafo6977.74.lgr N74 E101 M3.264 R15
./instances/Rome/grafo8566.98.lgr N98 E139 M4.905 R22
./instances/Rome/grafo9091.86.lgr N86 E111 M2.727 R12
./instances/Rome/grafo4839.63.lgr N63 E87 M1.849 R7
./instances/Rome/grafo9562.66.lgr N66 E91 M2.856 R7
./instances/Rome/grafo651.16.lgr N16 E15 M0.06 O R0
./instances/Rome/grafo2569.14.lgr N14 E16 M0.088 O R0
./instances/Rome/grafo5756.32.lgr N32 E36 M0.113 O R0
./instances/Rome/grafo904.20.lgr N20 E22 M0.053 O R0
./instances/Rome/grafo5092.52.lgr N52 E66 M0.968 R5
./instances/Rome/grafo3354.63.lgr N63 E83 M2.446 R5
./instances/Rome/grafo4128.61.lgr N61 E88 M2.812 R12
./instances/Rome/grafo1600.28.lgr N28 E37 M0.538 R2
./instances/Rome/grafo11221.92.lgr N92 E113 M3.169 R7
./instances/Rome/grafo1844.42.lgr N42 E54 M0.923 R3
./instances/Rome/grafo6128.47.lgr N47 E60 M1.011 R4
./instances/Rome/grafo932.28.lgr N28 E35 M0.107 O R0
./instances/Rome/grafo1641.30.lgr N30 E33 M0.119 O R0
./instances/Rome/grafo9431.79.lgr N79 E103 M2.7 R8
./instances/Rome/grafo10315.98.lgr N98 E127 M3.47 R9
./instances/Rome/grafo4850.55.lgr N55 E75 M1.798 R4
./instances/Rome/grafo4690.61.lgr N61 E83 M1.88 R4
./instances/Rome/grafo5818.77.lgr N77 E111 M4.197 R15
./instances/Rome/grafo8331.95.lgr N95 E120 M3.19 R12
./instances/Rome/grafo4536.83.lgr N83 E102 M2.737 R5
./instances/Rome/grafo10729.36.lgr N36 E46 M0.797 R1
./instances/Rome/grafo3944.39.lgr N39 E54 M1.117 R2
./instances/Rome/grafo2610.17.lgr N17 E18 M0.088 O R0
./instances/Rome/grafo6556.60.lgr N60 E88 M2.522 R12
./instances/Rome/grafo11554.36.lgr N36 E50 M0.744 R4
./instances/Rome/grafo1206.29.lgr N29 E36 M0.082 O R0
./instances/Rome/grafo8417.61.lgr N61 E89 M2.559 R16
./instances/Rome/grafo6561.48.lgr N48 E68 M1.342 R4
./instances/Rome/grafo2839.37.lgr N37 E47 M0.724 R2
./instances/Rome/grafo6253.41.lgr N41 E48 M0.127 O R0
./instances/Rome/grafo10712.98.lgr N98 E141 M5.436 R23
./instances/Rome/grafo4749.61.lgr N61 E73 M1.37 R5
./instances/Rome/grafo1410.67.lgr N67 E85 M1.866 R5
./instances/Rome/grafo11053.94.lgr N94 E132 M5.307 R16
./instances/Rome/grafo1160.17.lgr N17 E23 M0.085 O R0
./instances/Rome/grafo9048.63.lgr N63 E74 M1.078 R4
./instances/Rome/grafo3969.54.lgr N54 E70 M1.669 R6
./instances/Rome/grafo4204.74.lgr N74 E99 M3.074 R6
./instances/Rome/grafo9043.73.lgr N73 E95 M2.873 R6
./instances/Rome/grafo9074.70.lgr N70 E90 M2.974 R5
./instances/Rome/grafo10744.96.lgr N96 E129 M4.631 R15
./instances/Rome/grafo5486.43.lgr N43 E54 M1.086 R2
./instances/Rome/grafo8585.91.lgr N91 E123 M4.3 R16
./instances/Rome/grafo2935.11.lgr N11 E11 M0.042 O R0
./instances/Rome/grafo772.11.lgr N11 E13 M0.067 O R0
./instances/Rome/grafo3799.44.lgr N44 E66 M1.459 R6
./instances/Rome/grafo4439.80.lgr N80 E102 M2.674 R6
./instances/Rome/grafo1598.29.lgr N29 E33 M0.108 O R0
./instances/Rome/grafo1665.17.lgr N17 E17 M0.049 O R0
./instances/Rome/grafo8809.94.lgr N94 E116 M3.065 R5
./instances/Rome/grafo113.28.lgr N28 E31 M0.098 O R0
./instances/Rome/grafo2091.34.lgr N34 E47 M0.828 R1
./instances/Rome/grafo5300.59.lgr N59 E80 M2.434 R6
./instances/Rome/grafo669.12.lgr N12 E12 M0.052 O R0
./instances/Rome/grafo11529.36.lgr N36 E52 M1.108 R4
./instances/Rome/grafo3802.41.lgr N41 E57 M1.024 R5
./instances/Rome/grafo5839.36.lgr N36 E40 M0.433 R1
./instances/Rome/grafo7274.38.lgr N38 E54 M0.893 R5
./instances/Rome/grafo11445.36.lgr N36 E41 M0.132 O R0
./instances/Rome/grafo6845.40.lgr N40 E49 M0.506 R2
./instances/Rome/grafo3735.39.lgr N39 E53 M1.057 R4
./instances/Rome/grafo2083.52.lgr N52 E63 M1.098 R1
./instances/Rome/grafo3931.37.lgr N37 E47 M0.833 R4
./instances/Rome/grafo3831.44.lgr N44 E52 M0.093 O R0
./instances/Rome/grafo4383.75.lgr N75 E105 M3.503 R15
./instances/Rome/grafo2212.36.lgr N36 E41 M0.142 O R0
./instances/Rome/grafo11464.35.lgr N35 E47 M0.976 R3
./instances/Rome/grafo3383.38.lgr N38 E62 M0.935 R12
./instances/Rome/grafo6241.46.lgr N46 E60 M1.263 R4
./instances/Rome/grafo447.14.lgr N14 E16 M0.073 O R0
./instances/Rome/grafo2298.13.lgr N13 E14 M0.054 O R0
./instances/Rome/grafo8671.93.lgr N93 E114 M2.34 R6
./instances/Rome/grafo4790.62.lgr N62 E85 M2.396 R8
./instances/Rome/grafo8423.82.lgr N82 E109 M3.211 R12
./instances/Rome/grafo6628.46.lgr N46 E63 M1.454 R5
./instances/Rome/grafo11604.34.lgr N34 E43 M0.578 R2
./instances/Rome/grafo4820.66.lgr N66 E100 M3.246 R18
./instances/Rome/grafo9473.64.lgr N64 E79 M1.767 R3
./instances/Rome/grafo4011.48.lgr N48 E62 M0.963 R3
./instances/Rome/grafo10163.93.lgr N93 E121 M3.771 R12
./instances/Rome/grafo3129.37.lgr N37 E48 M0.136 O R0
./instances/Rome/grafo8759.94.lgr N94 E124 M3.637 R11
./instances/Rome/grafo7841.83.lgr N83 E107 M3.201 R7
./instances/Rome/grafo3384.52.lgr N52 E81 M2.494 R14
./instances/Rome/grafo9571.67.lgr N67 E77 M1.698 R1
./instances/Rome/grafo5008.58.lgr N58 E77 M1.663 R8
./instances/Rome/grafo3150.40.lgr N40 E46 M0.135 O R0
./instances/Rome/grafo1605.50.lgr N50 E54 M0.153 O R0
./instances/Rome/grafo6470.45.lgr N45 E66 M1.183 R10
./instances/Rome/grafo5303.34.lgr N34 E44 M0.123 O R0
./instances/Rome/grafo4068.38.lgr N38 E49 M0.906 R4
./instances/Rome/grafo137.21.lgr N21 E36 M0.481 R3
./instances/Rome/grafo11002.96.lgr N96 E133 M4.842 R16
./instances/Rome/grafo4966.53.lgr N53 E66 M1.356 R1
./instances/Rome/grafo8146.77.lgr N77 E99 M2.949 R8
./instances/Rome/grafo818.13.lgr N13 E14 M0.064 O R0
./instances/Rome/grafo1347.25.lgr N25 E29 M0.094 O R0
./instances/Rome/grafo5837.36.lgr N36 E56 M1.289 R6
./instances/Rome/grafo3061.32.lgr N32 E46 M0.708 R1
./instances/Rome/grafo5611.76.lgr N76 E102 M3.005 R11
./instances/Rome/grafo8966.89.lgr N89 E107 M2.661 R8
./instances/Rome/grafo4885.71.lgr N71 E105 M3.739 R13
./instances/Rome/grafo4491.61.lgr N61 E79 M1.125 R3
./instances/Rome/grafo6698.37.lgr N37 E54 M1.194 R2
./instances/Rome/grafo4213.71.lgr N71 E94 M2.732 R8
./instances/Rome/grafo8190.73.lgr N73 E100 M2.378 R15
./instances/Rome/grafo10848.94.lgr N94 E119 M4.209 R6
./instances/Rome/grafo4032.42.lgr N42 E51 M0.135 O R0
./instances/Rome/grafo2203.33.lgr N33 E41 M0.683 R1
./instances/Rome/grafo3677.51.lgr N51 E71 M1.825 R7
./instances/Rome/grafo461.10.lgr N10 E10 M0.056 O R0
./instances/Rome/grafo2820.14.lgr N14 E14 M0.049 O R0
./instances/Rome/grafo1679.18.lgr N18 E24 M0.082 O R0
./instances/Rome/grafo4376.60.lgr N60 E73 M1.401 R2
./instances/Rome/grafo6607.51.lgr N51 E61 M0.15 O R0
./instances/Rome/grafo9430.65.lgr N65 E76 M1.07 R5
./instances/Rome/grafo4761.64.lgr N64 E93 M2.605 R15
./instances/Rome/grafo10072.97.lgr N97 E136 M5.391 R16
./instances/Rome/grafo5199.42.lgr N42 E61 M1.206 R9
./instances/Rome/grafo1445.30.lgr N30 E38 M0.122 O R0
./instances/Rome/grafo5344.41.lgr N41 E52 M0.805 R6
./instances/Rome/grafo5757.69.lgr N69 E100 M3.002 R15
./instances/Rome/grafo9627.80.lgr N80 E98 M1.825 R6
./instances/Rome/grafo3111.48.lgr N48 E54 M0.144 O R0
./instances/Rome/grafo5105.52.lgr N52 E81 M2.331 R10
./instances/Rome/grafo11050.98.lgr N98 E141 M5.748 R18
./instances/Rome/grafo789.24.lgr N24 E30 M0.108 O R0
./instances/Rome/grafo179.35.lgr N35 E42 M0.138 O R0
./instances/Rome/grafo9511.84.lgr N84 E119 M4.462 R10
./instances/Rome/grafo6619.48.lgr N48 E57 M0.956 R3
./instances/Rome/grafo1774.10.lgr N10 E15 M0.07 O R0
./instances/Rome/grafo8361.65.lgr N65 E84 M1.947 R8
./instances/Rome/grafo5826.73.lgr N73 E94 M2.711 R8
./instances/Rome/grafo7777.87.lgr N87 E111 M2.854 R12
./instances/Rome/grafo8696.73.lgr N73 E104 M2.989 R11
./instances/Rome/grafo9158.65.lgr N65 E87 M1.98 R9
./instances/Rome/grafo4052.41.lgr N41 E56 M1.103 R5
./instances/Rome/grafo511.13.lgr N13 E14 M0.087 O R0
./instances/Rome/grafo10854.99.lgr N99 E135 M4.744 R14
./instances/Rome/grafo3092.24.lgr N24 E28 M0.09 O R0
./instances/Rome/grafo11485.39.lgr N39 E52 M0.921 R4
./instances/Rome/grafo5781.35.lgr N35 E43 M0.721 R1
./instances/Rome/grafo5444.55.lgr N55 E70 M1.597 R3
./instances/Rome/grafo5216.43.lgr N43 E57 M1.305 R2
./instances/Rome/grafo7531.38.lgr N38 E44 M0.129 O R0
./instances/Rome/grafo2639.29.lgr N29 E43 M0.566 R3
./instances/Rome/grafo6088.41.lgr N41 E48 M0.677 R1
./instances/Rome/grafo898.10.lgr N10 E9 M0.048 O R0
./instances/Rome/grafo6973.41.lgr N41 E58 M1.121 R5
./instances/Rome/grafo2210.28.lgr N28 E32 M0.079 O R0
./instances/Rome/grafo9362.98.lgr N98 E143 M6.118 R25
./instances/Rome/grafo5335.32.lgr N32 E37 M0.437 R1
./instances/Rome/grafo9325.63.lgr N63 E86 M2.748 R8
./instances/Rome/grafo1841.18.lgr N18 E26 M0.083 O R0
./instances/Rome/grafo11502.100.lgr N100 E126 M3.017 R9
./instances/Rome/grafo3338.56.lgr N56 E71 M1.741 R3
./instances/Rome/grafo11468.36.lgr N36 E47 M0.887 R4
./instances/Rome/grafo5469.81.lgr N81 E98 M2.003 R3
./instances/Rome/grafo10759.96.lgr N96 E122 M2.203 R9
./instances/Rome/grafo5764.36.lgr N36 E43 M0.679 R1
./instances/Rome/grafo3400.93.lgr N93 E124 M4.124 R15
./instances/Rome/grafo8322.70.lgr N70 E102 M3.801 R15
./instances/Rome/grafo8471.89.lgr N89 E117 M3.481 R10
./instances/Rome/grafo2930.35.lgr N35 E37 M0.19 O R0
./instances/Rome/grafo6134.45.lgr N45 E55 M0.842 R1
./instances/Rome/grafo7847.77.lgr N77 E117 M3.881 R20
./instances/Rome/grafo9621.90.lgr N90 E112 M1.94 R6
./instances/Rome/grafo7436.67.lgr N67 E89 M2.245 R8
./instances/Rome/grafo7092.37.lgr N37 E47 M0.699 R1
./instances/Rome/grafo4017.44.lgr N44 E60 M1.262 R7
./instances/Rome/grafo11546.97.lgr N97 E140 M4.933 R18
./instances/Rome/grafo7266.70.lgr N70 E84 M2.002 R2
./instances/Rome/grafo4783.80.lgr N80 E107 M2.941 R7
./instances/Rome/grafo11648.90.lgr N90 E131 M4.404 R20
./instances/Rome/grafo5269.42.lgr N42 E54 M0.93 R1
./instances/Rome/grafo5035.56.lgr N56 E71 M1.228 R2
./instances/Rome/grafo9322.67.lgr N67 E92 M2.895 R7
./instances/Rome/grafo6883.43.lgr N43 E54 M1.145 R4
./instances/Rome/grafo4116.60.lgr N60 E88 M1.622 R14
./instances/Rome/grafo4684.63.lgr N63 E82 M2.745 R6
./instances/Rome/grafo4466.66.lgr N66 E102 M3.196 R19
./instances/Rome/grafo6139.40.lgr N40 E51 M1.075 R2
./instances/Rome/grafo4171.57.lgr N57 E80 M2.187 R7
./instances/Rome/grafo11313.96.lgr N96 E144 M5.462 R27
./instances/Rome/grafo9910.32.lgr N32 E37 M0.557 R1
./instances/Rome/grafo4296.55.lgr N55 E68 M1.192 R3
./instances/Rome/grafo2023.16.lgr N16 E20 M0.08 O R0
./instances/Rome/grafo2766.26.lgr N26 E32 M0.101 O R0
./instances/Rome/grafo1606.63.lgr N63 E85 M2.11 R9
./instances/Rome/grafo9679.66.lgr N66 E95 M3.253 R12
./instances/Rome/grafo931.13.lgr N13 E15 M0.091 O R0
./instances/Rome/grafo9666.72.lgr N72 E112 M3.843 R21
./instances/Rome/grafo2553.18.lgr N18 E19 M0.056 O R0
./instances/Rome/grafo9776.86.lgr N86 E113 M3.349 R10
./instances/Rome/grafo2421.17.lgr N17 E19 M0.085 O R0
./instances/Rome/grafo3643.36.lgr N36 E43 M0.125 O R0
./instances/Rome/grafo2581.45.lgr N45 E54 M0.742 R1
./instances/Rome/grafo11041.97.lgr N97 E126 M3.27 R11
./instances/Rome/grafo3727.39.lgr N39 E53 M0.977 R3
./instances/Rome/grafo2845.14.lgr N14 E16 M0.053 O R0
./instances/Rome/grafo1162.11.lgr N11 E11 M0.045 O R0
./instances/Rome/grafo11245.92.lgr N92 E118 M2.834 R7
./instances/Rome/grafo5926.43.lgr N43 E62 M1.047 R6
./instances/Rome/grafo8196.76.lgr N76 E92 M2.391 R5
./instances/Rome/grafo3213.44.lgr N44 E57 M1.072 R2
./instances/Rome/grafo1831.17.lgr N17 E19 M0.074 O R0
./instances/Rome/grafo4147.81.lgr N81 E107 M3.034 R13
./instances/Rome/grafo4817.55.lgr N55 E80 M2.028 R11
./instances/Rome/grafo4134.57.lgr N57 E84 M1.73 R7
./instances/Rome/grafo10516.94.lgr N94 E138 M4.92 R23
./instances/Rome/grafo4111.35.lgr N35 E50 M0.944 R3
./instances/Rome/grafo11149.100.lgr N100 E136 M4.698 R17
./instances/Rome/grafo11367.92.lgr N92 E118 M4.199 R6
./instances/Rome/grafo5045.55.lgr N55 E76 M1.633 R6
./instances/Rome/grafo4760.55.lgr N55 E73 M1.978 R2
./instances/Rome/grafo11212.41.lgr N41 E56 M0.712 R4
./instances/Rome/grafo5353.39.lgr N39 E45 M0.127 O R0
./instances/Rome/grafo7833.72.lgr N72 E105 M3.34 R14
./instances/Rome/grafo6661.55.lgr N55 E72 M1.586 R2
./instances/Rome/grafo8226.90.lgr N90 E129 M4.783 R18
./instances/Rome/grafo3565.42.lgr N42 E52 M0.134 O R0
./instances/Rome/grafo9301.61.lgr N61 E77 M1.613 R3
./instances/Rome/grafo4418.53.lgr N53 E63 M0.889 R2
./instances/Rome/grafo5372.36.lgr N36 E47 M0.831 R4
./instances/Rome/grafo11392.90.lgr N90 E128 M5.23 R19
./instances/Rome/grafo1675.19.lgr N19 E21 M0.095 O R0
./instances/Rome/grafo1891.18.lgr N18 E19 M0.055 O R0
./instances/Rome/grafo9063.73.lgr N73 E98 M3.083 R11
./instances/Rome/grafo6586.48.lgr N48 E69 M1.558 R7
./instances/Rome/grafo5581.45.lgr N45 E62 M1.23 R4
./instances/Rome/grafo10870.94.lgr N94 E129 M4.825 R17
./instances/Rome/grafo9804.84.lgr N84 E121 M2.657 R15
./instances/Rome/grafo2941.38.lgr N38 E54 M1.102 R5
./instances/Rome/grafo9989.32.lgr N32 E38 M0.113 O R0
./instances/Rome/grafo5347.80.lgr N80 E95 M1.959 R2
./instances/Rome/grafo9136.67.lgr N67 E86 M2.609 R7
./instances/Rome/grafo1713.19.lgr N19 E19 M0.051 O R0
./instances/Rome/grafo8353.89.lgr N89 E116 M2.261 R15
./instances/Rome/grafo3861.99.lgr N99 E140 M5.787 R21
./instances/Rome/grafo10142.37.lgr N37 E47 M0.964 R3
./instances/Rome/grafo1052.22.lgr N22 E34 M0.476 R1
./instances/Rome/grafo1818.26.lgr N26 E28 M0.095 O R0
./instances/Rome/grafo9954.32.lgr N32 E34 M0.118 O R0
./instances/Rome/grafo8129.79.lgr N79 E109 M3.71 R14
./instances/Rome/grafo3240.46.lgr N46 E66 M1.248 R8
./instances/Rome/grafo10425.93.lgr N93 E122 M4.058 R8
./instances/Rome/grafo4583.59.lgr N59 E80 M1.584 R7
./instances/Rome/grafo4286.74.lgr N74 E111 M3.879 R16
./instances/Rome/grafo11054.96.lgr N96 E127 M3.869 R15
./instances/Rome/grafo3906.49.lgr N49 E61 M0.146 O R0
./instances/Rome/grafo9350.63.lgr N63 E85 M2.034 R9
./instances/Rome/grafo11636.32.lgr N32 E32 M0.075 O R0
./instances/Rome/grafo2890.12.lgr N12 E14 M0.033 O R0
./instances/Rome/grafo4774.65.lgr N65 E85 M2.403 R4
./instances/Rome/grafo532.11.lgr N11 E11 M0.044 O R0
./instances/Rome/grafo4221.55.lgr N55 E69 M0.992 R2
./instances/Rome/grafo4502.55.lgr N55 E76 M2.128 R7
./instances/Rome/grafo5062.64.lgr N64 E78 M1.939 R3
./instances/Rome/grafo219.11.lgr N11 E13 M0.038 O R0
./instances/Rome/grafo1840.28.lgr N28 E34 M0.117 O R0
./instances/Rome/grafo11378.36.lgr N36 E47 M0.849 R4
./instances/Rome/grafo10074.90.lgr N90 E130 M4.873 R22
./instances/Rome/grafo8254.72.lgr N72 E85 M1.713 R7
./instances/Rome/grafo674.15.lgr N15 E18 M0.059 O R0
./instances/Rome/grafo8489.87.lgr N87 E106 M2.224 R8
./instances/Rome/grafo2288.16.lgr N16 E24 M0.105 O R0
./instances/Rome/grafo1869.31.lgr N31 E33 M0.108 O R0
./instances/Rome/grafo9433.65.lgr N65 E101 M3.564 R19
./instances/Rome/grafo5241.42.lgr N42 E55 M0.866 R3
./instances/Rome/grafo5604.39.lgr N39 E61 M1.348 R5
./instances/Rome/grafo3544.42.lgr N42 E60 M0.983 R6
./instances/Rome/grafo8528.84.lgr N84 E109 M3.43 R11
./instances/Rome/grafo8943.98.lgr N98 E146 M6.908 R25
./instances/Rome/grafo3405.57.lgr N57 E78 M1.985 R12
./instances/Rome/grafo7971.73.lgr N73 E92 M2.337 R6
./instances/Rome/grafo11608.32.lgr N32 E33 M0.123 O R0
./instances/Rome/grafo9855.35.lgr N35 E40 M0.094 O R0
./instances/Rome/grafo11374.33.lgr N33 E44 M0.118 O R0
./instances/Rome/grafo2597.15.lgr N15 E17 M0.064 O R0
./instances/Rome/grafo8875.98.lgr N98 E131 M5.235 R12
./instances/Rome/grafo3997.40.lgr N40 E56 M1.013 R3
./instances/Rome/grafo8899.89.lgr N89 E116 M3.527 R11
./instances/Rome/grafo11355.92.lgr N92 E128 M3.445 R19
./instances/Rome/grafo6679.82.lgr N82 E107 M3.184 R8
./instances/Rome/grafo2578.34.lgr N34 E36 M0.122 O R0
./instances/Rome/grafo1986.27.lgr N27 E34 M0.652 R1
./instances/Rome/grafo2325.13.lgr N13 E13 M0.046 O R0
./instances/Rome/grafo843.14.lgr N14 E14 M0.057 O R0
./instances/Rome/grafo8113.70.lgr N70 E94 M3.074 R11
./instances/Rome/grafo10044.38.lgr N38 E46 M0.687 R1
./instances/Rome/grafo4162.63.lgr N63 E81 M2.276 R6
./instances/Rome/grafo7574.86.lgr N86 E110 M3.042 R10
./instances/Rome/grafo5362.37.lgr N37 E45 M0.736 R1
./instances/Rome/grafo8355.87.lgr N87 E129 M4.405 R20
./instances/Rome/grafo4141.64.lgr N64 E79 M1.739 R3
./instances/Rome/grafo1458.48.lgr N48 E63 M1.055 R2
./instances/Rome/grafo9463.77.lgr N77 E103 M2.37 R8
./instances/Rome/grafo3095.34.lgr N34 E44 M0.689 R2
./instances/Rome/grafo7658.44.lgr N44 E61 M1.187 R3
./instances/Rome/grafo1391.27.lgr N27 E30 M0.097 O R0
./instances/Rome/grafo504.25.lgr N25 E29 M0.106 O R0
./instances/Rome/grafo6577.38.lgr N38 E49 M0.904 R1
./instances/Rome/grafo4341.56.lgr N56 E73 M1.411 R3
./instances/Rome/grafo3444.41.lgr N41 E53 M0.928 R6
./instances/Rome/grafo3883.42.lgr N42 E65 M1.471 R6
./instances/Rome/grafo7314.43.lgr N43 E53 M0.741 R1
./instances/Rome/grafo6234.39.lgr N39 E52 M1.024 R2
./instances/Rome/grafo9678.79.lgr N79 E106 M3.046 R11
./instances/Rome/grafo4769.53.lgr N53 E72 M1.619 R6
./instances/Rome/grafo5924.57.lgr N57 E74 M1.862 R4
./instances/Rome/grafo11486.37.lgr N37 E49 M0.126 O R0
./instances/Rome/grafo4071.43.lgr N43 E60 M0.974 R6
./instances/Rome/grafo8969.94.lgr N94 E134 M5.082 R20
./instances/Rome/grafo11038.100.lgr N100 E133 M5.338 R12
./instances/Rome/grafo2363.34.lgr N34 E39 M0.089 O R0
./instances/Rome/grafo5007.64.lgr N64 E78 M1.331 R3
./instances/Rome/grafo4876.60.lgr N60 E78 M1.595 R4
./instances/Rome/grafo9612.79.lgr N79 E99 M1.413 R6
./instances/Rome/grafo4314.67.lgr N67 E102 M2.275 R17
./instances/Rome/grafo9285.86.lgr N86 E115 M4.078 R9
./instances/Rome/grafo178.33.lgr N33 E42 M0.545 R1
./instances/Rome/grafo5544.67.lgr N67 E86 M2.099 R6
./instances/Rome/grafo8336.71.lgr N71 E91 M2.522 R6
./instances/Rome/grafo9260.68.lgr N68 E94 M2.682 R9
./instances/Rome/grafo1176.11.lgr N11 E13 M0.061 O R0
./instances/Rome/grafo1872.23.lgr N23 E25 M0.097 O R0
./instances/Rome/grafo2420.16.lgr N16 E18 M0.074 O R0
./instances/Rome/grafo2401.17.lgr N17 E31 M0.388 R5
./instances/Rome/grafo3547.37.lgr N37 E38 M0.12 O R0
./instances/Rome/grafo7046.48.lgr N48 E54 M0.136 O R0
./instances/Rome/grafo6554.48.lgr N48 E70 M1.687 R10
./instances/Rome/grafo2345.17.lgr N17 E20 M0.074 O R0
./instances/Rome/grafo5783.36.lgr N36 E46 M0.739 R3
./instances/Rome/grafo6658.59.lgr N59 E79 M2.168 R6
./instances/Rome/grafo1024.20.lgr N20 E21 M0.092 O R0
./instances/Rome/grafo8260.86.lgr N86 E123 M2.918 R18
./instances/Rome/grafo10819.95.lgr N95 E122 M3.378 R14
./instances/Rome/grafo3374.38.lgr N38 E48 M0.137 O R0
./instances/Rome/grafo2908.13.lgr N13 E12 M0.055 O R0
./instances/Rome/grafo10392.94.lgr N94 E132 M5.478 R19
./instances/Rome/grafo9311.68.lgr N68 E88 M2.826 R11
./instances/Rome/grafo2797.15.lgr N15 E17 M0.085 O R0
./instances/Rome/grafo4155.63.lgr N63 E73 M0.975 R2
./instances/Rome/grafo8043.72.lgr N72 E100 M3.263 R13
./instances/Rome/grafo3270.41.lgr N41 E49 M0.134 O R0
./instances/Rome/grafo6595.38.lgr N38 E53 M1.253 R6
./instances/Rome/grafo9681.67.lgr N67 E87 M2.209 R4
./instances/Rome/grafo4528.55.lgr N55 E67 M0.164 O R0
./instances/Rome/grafo11082.33.lgr N33 E42 M0.114 O R0
./instances/Rome/grafo1881.19.lgr N19 E22 M0.08 O R0
./instances/Rome/grafo3876.94.lgr N94 E123 M4.402 R14
./instances/Rome/grafo719.14.lgr N14 E13 M0.063 O R0
./instances/Rome/grafo9993.91.lgr N91 E128 M4.545 R16
./instances/Rome/grafo9653.71.lgr N71 E80 M0.187 O R0
./instances/Rome/grafo2900.14.lgr N14 E14 M0.07 O R0
./instances/Rome/grafo6489.48.lgr N48 E66 M1.334 R3
./instances/Rome/grafo4986.83.lgr N83 E107 M3.045 R10
./instances/Rome/grafo186.30.lgr N30 E35 M0.122 O R0
./instances/Rome/grafo8457.83.lgr N83 E108 M2.967 R10
./instances/Rome/grafo7151.85.lgr N85 E120 M4.002 R16
./instances/Rome/grafo5256.38.lgr N38 E43 M0.519 R2
./instances/Rome/grafo6141.42.lgr N42 E54 M0.801 R3
./instances/Rome/grafo11131.36.lgr N36 E46 M0.745 R2
./instances/Rome/grafo1880.24.lgr N24 E26 M0.086 O R0
./instances/Rome/grafo1593.27.lgr N27 E30 M0.05 O R0
./instances/Rome/grafo7235.38.lgr N38 E45 M0.149 O R0
./instances/Rome/grafo7662.38.lgr N38 E48 M0.134 O R0
./instances/Rome/grafo3975.38.lgr N38 E52 M0.927 R2
./instances/Rome/grafo513.10.lgr N10 E10 M0.058 O R0
./instances/Rome/grafo1230.26.lgr N26 E29 M0.099 O R0
./instances/Rome/grafo377.13.lgr N13 E16 M0.059 O R0
./instances/Rome/grafo3211.52.lgr N52 E77 M2.233 R9
./instances/Rome/grafo11619.35.lgr N35 E42 M0.124 O R0
./instances/Rome/grafo8218.92.lgr N92 E122 M4.505 R15
./instances/Rome/grafo10630.94.lgr N94 E142 M6.428 R20
./instances/Rome/grafo2708.39.lgr N39 E48 M0.668 R2
./instances/Rome/grafo8637.84.lgr N84 E122 M4.151 R17
./instances/Rome/grafo3168.39.lgr N39 E51 M0.115 O R0
./instances/Rome/grafo5257.38.lgr N38 E47 M0.512 R1
./instances/Rome/grafo2670.20.lgr N20 E28 M0.342 R2
./instances/Rome/grafo7732.42.lgr N42 E53 M1.121 R2
./instances/Rome/grafo6620.56.lgr N56 E71 M1.244 R4
./instances/Rome/grafo8779.88.lgr N88 E123 M4.105 R16
./instances/Rome/grafo4161.55.lgr N55 E73 M1.768 R5
./instances/Rome/grafo8040.73.lgr N73 E103 M2.231 R14
./instances/Rome/grafo7544.40.lgr N40 E53 M0.993 R3
./instances/Rome/grafo9150.82.lgr N82 E114 M3.622 R13
./instances/Rome/grafo9648.64.lgr N64 E75 M1.184 R3
./instances/Rome/grafo271.53.lgr N53 E67 M1.468 R3
./instances/Rome/grafo11561.35.lgr N35 E39 M0.123 O R0
./instances/Rome/grafo254.10.lgr N10 E11 M0.054 O R0
./instances/Rome/grafo9010.78.lgr N78 E99 M2.92 R6
./instances/Rome/grafo426.19.lgr N19 E21 M0.038 O R0
./instances/Rome/grafo11677.36.lgr N36 E49 M0.788 R1
./instances/Rome/grafo2915.27.lgr N27 E37 M0.483 R3
./instances/Rome/grafo11175.94.lgr N94 E114 M3.135 R4
./instances/Rome/grafo8255.81.lgr N81 E106 M1.992 R12
./instances/Rome/grafo4190.61.lgr N61 E90 M2.602 R14
./instances/Rome/grafo4616.61.lgr N61 E81 M1.969 R4
./instances/Rome/grafo2692.85.lgr N85 E108 M3.262 R3
./instances/Rome/grafo9610.67.lgr N67 E94 M2.593 R13
./instances/Rome/grafo8330.88.lgr N88 E125 M4.668 R20
./instances/Rome/grafo8898.60.lgr N60 E78 M1.806 R3
./instances/Rome/grafo6382.40.lgr N40 E52 M0.958 R2
./instances/Rome/grafo2775.25.lgr N25 E26 M0.084 O R0
./instances/Rome/grafo5998.38.lgr N38 E44 M0.124 O R0
./instances/Rome/grafo5466.42.lgr N42 E60 M1.169 R3
./instances/Rome/grafo6910.41.lgr N41 E55 M0.936 R7
./instances/Rome/grafo1365.66.lgr N66 E86 M1.695 R5
./instances/Rome/grafo7978.90.lgr N90 E116 M3.408 R9
./instances/Rome/grafo5599.65.lgr N65 E87 M2.483 R8
./instances/Rome/grafo2080.25.lgr N25 E32 M0.096 O R0
./instances/Rome/grafo3917.38.lgr N38 E58 M1.193 R8
./instances/Rome/grafo8375.70.lgr N70 E91 M2.133 R10
./instances/Rome/grafo3078.25.lgr N25 E31 M0.096 O R0
./instances/Rome/grafo716.13.lgr N13 E13 M0.047 O R0
./instances/Rome/grafo3822.94.lgr N94 E123 M3.725 R17
./instances/Rome/grafo927.11.lgr N11 E10 M0.046 O R0
./instances/Rome/grafo11039.96.lgr N96 E143 M4.395 R27
./instances/Rome/grafo2082.34.lgr N34 E38 M0.106 O R0
./instances/Rome/grafo4034.40.lgr N40 E47 M0.842 R2
./instances/Rome/grafo3828.38.lgr N38 E40 M0.131 O R0
./instances/Rome/grafo5983.41.lgr N41 E50 M0.634 R2
./instances/Rome/grafo11230.100.lgr N100 E129 M4.201 R10
./instances/Rome/grafo5546.36.lgr N36 E52 M1.077 R5
./instances/Rome/grafo3716.37.lgr N37 E53 M0.686 R5
./instances/Rome/grafo8791.94.lgr N94 E136 M5.644 R21
./instances/Rome/grafo418.16.lgr N16 E18 M0.093 O R0
./instances/Rome/grafo6560.37.lgr N37 E42 M0.13 O R0
./instances/Rome/grafo5069.64.lgr N64 E82 M2.113 R6
./instances/Rome/grafo1208.27.lgr N27 E33 M0.108 O R0
./instances/Rome/grafo7509.36.lgr N36 E45 M0.625 R3
./instances/Rome/grafo1921.27.lgr N27 E31 M0.11 O R0
./instances/Rome/grafo915.24.lgr N24 E32 M0.31 R1
./instances/Rome/grafo11205.94.lgr N94 E131 M5.69 R15
./instances/Rome/grafo8406.75.lgr N75 E108 M3.783 R18
./instances/Rome/grafo5021.66.lgr N66 E84 M2.034 R8
./instances/Rome/grafo7268.38.lgr N38 E46 M0.128 O R0
./instances/Rome/grafo5600.59.lgr N59 E78 M1.351 R3
./instances/Rome/grafo5292.37.lgr N37 E48 M0.121 O R0
./instances/Rome/grafo6456.58.lgr N58 E84 M2.428 R12
./instances/Rome/grafo8819.87.lgr N87 E118 M3.846 R15
./instances/Rome/grafo1742.34.lgr N34 E43 M0.676 R1
./instances/Rome/grafo3521.40.lgr N40 E48 M0.693 R1
./instances/Rome/grafo1846.19.lgr N19 E24 M0.087 O R0
./instances/Rome/grafo9314.88.lgr N88 E123 M3.98 R14
./instances/Rome/grafo1862.24.lgr N24 E27 M0.091 O R0
./instances/Rome/grafo3753.40.lgr N40 E53 M0.999 R4
./instances/Rome/grafo3923.35.lgr N35 E45 M0.833 R2
./instances/Rome/grafo3511.54.lgr N54 E73 M2.217 R4
./instances/Rome/grafo1819.22.lgr N22 E37 M0.594 R2
./instances/Rome/grafo3594.42.lgr N42 E56 M1.078 R1
./instances/Rome/grafo4440.63.lgr N63 E86 M2.492 R6
./instances/Rome/grafo8323.84.lgr N84 E106 M2.56 R7
./instances/Rome/grafo8896.60.lgr N60 E79 M1.559 R3
./instances/Rome/grafo10965.99.lgr N99 E130 M3.335 R15
./instances/Rome/grafo11003.100.lgr N100 E140 M5.478 R22
./instances/Rome/grafo2551.23.lgr N23 E31 M0.139 O R0
./instances/Rome/grafo3976.38.lgr N38 E53 M0.982 R5
./instances/Rome/grafo3553.46.lgr N46 E71 M1.309 R9
./instances/Rome/grafo8537.84.lgr N84 E121 M4.352 R17
./instances/Rome/grafo10060.90.lgr N90 E121 M3.882 R14
./instances/Rome/grafo6410.50.lgr N50 E69 M1.784 R3
./instances/Rome/grafo2227.17.lgr N17 E25 M0.062 O R0
./instances/Rome/grafo177.11.lgr N11 E12 M0.089 O R0
./instances/Rome/grafo10553.98.lgr N98 E117 M2.693 R8
./instances/Rome/grafo1710.40.lgr N40 E49 M0.948 R1
./instances/Rome/grafo6143.39.lgr N39 E55 M1.072 R3
./instances/Rome/grafo4489.77.lgr N77 E107 M3.087 R9
./instances/Rome/grafo3378.35.lgr N35 E48 M1.03 R3
./instances/Rome/grafo4770.60.lgr N60 E74 M1.488 R2
./instances/Rome/grafo11006.97.lgr N97 E135 M4.017 R21
./instances/Rome/grafo5067.64.lgr N64 E82 M1.381 R6
./instances/Rome/grafo2626.15.lgr N15 E22 M0.083 O R0
./instances/Rome/grafo1611.56.lgr N56 E76 M1.815 R5
./instances/Rome/grafo8615.85.lgr N85 E110 M3.767 R10
./instances/Rome/grafo5490.53.lgr N53 E65 M1.021 R2
./instances/Rome/grafo6492.38.lgr N38 E50 M0.878 R3
./instances/Rome/grafo8564.100.lgr N100 E134 M4.972 R14
./instances/Rome/grafo632.13.lgr N13 E16 M0.082 O R0
./instances/Rome/grafo533.11.lgr N11 E11 M0.039 O R0
./instances/Rome/grafo7006.43.lgr N43 E56 M0.897 R2
./instances/Rome/grafo4045.42.lgr N42 E56 M0.967 R3
./instances/Rome/grafo146.22.lgr N22 E31 M0.438 R3
./instances/Rome/grafo881.10.lgr N10 E9 M0.044 O R0
./instances/Rome/grafo1699.21.lgr N21 E24 M0.088 O R0
./instances/Rome/grafo5590.44.lgr N44 E49 M0.139 O R0
./instances/Rome/grafo2779.27.lgr N27 E28 M0.063 O R0
./instances/Rome/grafo7035.37.lgr N37 E55 M1.143 R7
./instances/Rome/grafo9737.74.lgr N74 E97 M2.473 R8
./instances/Rome/grafo10857.95.lgr N95 E126 M3.965 R14
./instances/Rome/grafo1186.47.lgr N47 E65 M1.369 R4
./instances/Rome/grafo139.24.lgr N24 E28 M0.087 O R0
./instances/Rome/grafo2249.40.lgr N40 E49 M0.778 R2
./instances/Rome/grafo11018.99.lgr N99 E130 M4.09 R15
./instances/Rome/grafo443.13.lgr N13 E15 M0.078 O R0
./instances/Rome/grafo2356.21.lgr N21 E27 M0.094 O R0
./instances/Rome/grafo1597.28.lgr N28 E37 M0.094 O R0
./instances/Rome/grafo2561.14.lgr N14 E18 M0.091 O R0
./instances/Rome/grafo5350.58.lgr N58 E74 M1.334 R5
./instances/Rome/grafo10467.100.lgr N100 E138 M4.477 R18
./instances/Rome/grafo1715.22.lgr N22 E34 M0.438 R1
./instances/Rome/grafo1015.16.lgr N16 E21 M0.074 O R0
./instances/Rome/grafo10025.31.lgr N31 E37 M0.11 O R0
./instances/Rome/grafo535.20.lgr N20 E26 M0.085 O R0
./instances/Rome/grafo7736.45.lgr N45 E70 M1.51 R9
./instances/Rome/grafo9264.70.lgr N70 E89 M2.786 R6
./instances/Rome/grafo7866.69.lgr N69 E86 M2.525 R4
./instances/Rome/grafo9031.62.lgr N62 E77 M1.764 R6
./instances/Rome/grafo1342.59.lgr N59 E70 M1.19 R4
./instances/Rome/grafo6238.57.lgr N57 E87 M2.193 R9
./instances/Rome/grafo5814.36.lgr N36 E43 M0.45 R1
./instances/Rome/grafo3488.36.lgr N36 E45 M0.685 R3
./instances/Rome/grafo1602.26.lgr N26 E29 M0.093 O R0
./instances/Rome/grafo6163.37.lgr N37 E43 M0.127 O R0
./instances/Rome/grafo6665.46.lgr N46 E59 M0.849 R1
./instances/Rome/grafo11414.36.lgr N36 E47 M0.909 R3
./instances/Rome/grafo9808.72.lgr N72 E91 M1.964 R5
./instances/Rome/grafo11583.37.lgr N37 E46 M0.778 R1
./instances/Rome/grafo257.10.lgr N10 E10 M0.043 O R0
./instances/Rome/grafo1078.11.lgr N11 E12 M0.071 O R0
./instances/Rome/grafo8080.76.lgr N76 E102 M3.264 R5
./instances/Rome/grafo4829.56.lgr N56 E69 M1.21 R2
./instances/Rome/grafo1911.21.lgr N21 E26 M0.275 R1
./instances/Rome/grafo8749.65.lgr N65 E91 M2.186 R8
./instances/Rome/grafo1530.24.lgr N24 E27 M0.093 O R0
./instances/Rome/grafo5389.58.lgr N58 E84 M2.568 R10
./instances/Rome/grafo3011.30.lgr N30 E41 M0.516 R1
./instances/Rome/grafo1780.18.lgr N18 E24 M0.086 O R0
./instances/Rome/grafo6056.39.lgr N39 E49 M0.129 O R0
./instances/Rome/grafo6019.39.lgr N39 E50 M0.666 R2
./instances/Rome/grafo5883.36.lgr N36 E39 M0.118 O R0
./instances/Rome/grafo8451.69.lgr N69 E95 M3 R13
./instances/Rome/grafo2426.12.lgr N12 E18 M0.079 O R0
./instances/Rome/grafo11161.99.lgr N99 E120 M2.935 R10
./instances/Rome/grafo1740.10.lgr N10 E13 M0.063 O R0
./instances/Rome/grafo5771.42.lgr N42 E51 M0.132 O R0
./instances/Rome/grafo7813.62.lgr N62 E81 M1.53 R5
./instances/Rome/grafo2699.30.lgr N30 E38 M0.112 O R0
./instances/Rome/grafo5586.60.lgr N60 E78 M1.518 R5
./instances/Rome/grafo8784.94.lgr N94 E130 M4.506 R17
./instances/Rome/grafo5123.68.lgr N68 E94 M3.033 R10
./instances/Rome/grafo10606.94.lgr N94 E127 M3.998 R13
./instances/Rome/grafo8712.90.lgr N90 E119 M4.541 R12
./instances/Rome/grafo8868.60.lgr N60 E75 M1.052 R3
./instances/Rome/grafo9925.91.lgr N91 E125 M3.725 R18
./instances/Rome/grafo8502.89.lgr N89 E107 M2.326 R7
./instances/Rome/grafo2118.15.lgr N15 E15 M0.049 O R0
./instances/Rome/grafo5159.59.lgr N59 E84 M2.271 R7
./instances/Rome/grafo5649.40.lgr N40 E46 M0.13 O R0
./instances/Rome/grafo6473.39.lgr N39 E49 M0.847 R2
./instances/Rome/grafo7593.43.lgr N43 E60 M1.214 R3
./instances/Rome/grafo5246.83.lgr N83 E115 M2.669 R14
./instances/Rome/grafo7016.58.lgr N58 E74 M1.881 R4
./instances/Rome/grafo2739.23.lgr N23 E28 M0.111 O R0
./instances/Rome/grafo4647.62.lgr N62 E89 M2.722 R14
./instances/Rome/grafo5952.38.lgr N38 E48 M0.83 R5
./instances/Rome/grafo8989.62.lgr N62 E80 M2.039 R6
./instances/Rome/grafo9913.31.lgr N31 E36 M0.116 O R0
./instances/Rome/grafo4763.68.lgr N68 E84 M2.084 R3
./instances/Rome/grafo10639.91.lgr N91 E120 M2.577 R16
./instances/Rome/grafo9424.63.lgr N63 E85 M2.522 R7
./instances/Rome/grafo3920.39.lgr N39 E47 M0.127 O R0
./instances/Rome/grafo8209.91.lgr N91 E119 M2.848 R13
./instances/Rome/grafo5227.38.lgr N38 E48 M0.843 R1
./instances/Rome/grafo3966.38.lgr N38 E42 M0.137 O R0
./instances/Rome/grafo10794.100.lgr N100 E130 M4.379 R13
./instances/Rome/grafo10081.34.lgr N34 E42 M0.096 O R0
./instances/Rome/grafo9889.32.lgr N32 E33 M0.12 O R0
./instances/Rome/grafo5969.38.lgr N38 E49 M0.721 R1
./instances/Rome/grafo4636.82.lgr N82 E117 M2.954 R12
./instances/Rome/grafo2448.15.lgr N15 E23 M0.083 O R0
./instances/Rome/grafo9933.39.lgr N39 E48 M0.654 R1
./instances/Rome/grafo8240.72.lgr N72 E96 M2.878 R7
./instances/Rome/grafo4215.62.lgr N62 E85 M1.913 R9
./instances/Rome/grafo4346.54.lgr N54 E80 M2.348 R8
./instances/Rome/grafo935.21.lgr N21 E38 M0.581 R2
./instances/Rome/grafo5575.39.lgr N39 E49 M0.861 R1
./instances/Rome/grafo6328.43.lgr N43 E50 M0.144 O R0
./instances/Rome/grafo8958.89.lgr N89 E122 M2.496 R16
./instances/Rome/grafo10962.100.lgr N100 E145 M5.973 R27
./instances/Rome/grafo4731.63.lgr N63 E86 M2.449 R9
./instances/Rome/grafo8350.79.lgr N79 E109 M3.048 R12
./instances/Rome/grafo8472.81.lgr N81 E109 M3.346 R12
./instances/Rome/grafo10843.34.lgr N34 E39 M0.092 O R0
./instances/Rome/grafo7185.55.lgr N55 E60 M0.153 O R0
./instances/Rome/grafo11028.40.lgr N40 E56 M0.87 R3
./instances/Rome/grafo5129.53.lgr N53 E74 M1.929 R9
./instances/Rome/grafo1209.29.lgr N29 E32 M0.098 O R0
./instances/Rome/grafo2490.22.lgr N22 E29 M0.411 R1
./instances/Rome/grafo1167.31.lgr N31 E34 M0.118 O R0
./instances/Rome/grafo7094.44.lgr N44 E61 M0.941 R5
./instances/Rome/grafo8540.74.lgr N74 E98 M2.96 R9
./instances/Rome/grafo2123.26.lgr N26 E28 M0.093 O R0
./instances/Rome/grafo4360.78.lgr N78 E101 M2.833 R9
./instances/Rome/grafo9372.78.lgr N78 E105 M3.421 R8
./instances/Rome/grafo7187.38.lgr N38 E52 M1.062 R1
./instances/Rome/grafo2265.12.lgr N12 E15 M0.076 O R0
./instances/Rome/grafo4991.67.lgr N67 E89 M1.647 R6
./instances/Rome/grafo11370.33.lgr N33 E38 M0.136 O R0
./instances/Rome/grafo2756.21.lgr N21 E26 M0.089 O R0
./instances/Rome/grafo6500.55.lgr N55 E75 M1.754 R6
./instances/Rome/grafo2883.15.lgr N15 E16 M0.069 O R0
./instances/Rome/grafo2198.16.lgr N16 E20 M0.081 O R0
./instances/Rome/grafo6402.39.lgr N39 E50 M0.633 R2
./instances/Rome/grafo2258.47.lgr N47 E60 M1.022 R2
./instances/Rome/grafo6701.47.lgr N47 E74 M1.548 R11
./instances/Rome/grafo3712.95.lgr N95 E144 M6.583 R28
./instances/Rome/grafo3467.53.lgr N53 E60 M0.149 O R0
./instances/Rome/grafo9872.32.lgr N32 E43 M0.681 R3
./instances/Rome/grafo2186.18.lgr N18 E23 M0.099 O R0
./instances/Rome/grafo7782.81.lgr N81 E102 M1.715 R3
./instances/Rome/grafo10469.100.lgr N100 E148 M6.591 R24
./instances/Rome/grafo2672.34.lgr N34 E40 M0.113 O R0
./instances/Rome/grafo2798.16.lgr N16 E18 M0.049 O R0
./instances/Rome/grafo4310.74.lgr N74 E109 M3.88 R15
./instances/Rome/grafo2707.12.lgr N12 E14 M0.062 O R0
./instances/Rome/grafo5019.63.lgr N63 E80 M1.541 R6
./instances/Rome/grafo1484.46.lgr N46 E57 M0.645 R1
./instances/Rome/grafo7747.40.lgr N40 E48 M0.13 O R0
./instances/Rome/grafo2651.12.lgr N12 E13 M0.044 O R0
./instances/Rome/grafo10244.99.lgr N99 E141 M5.588 R25
./instances/Rome/grafo1340.26.lgr N26 E31 M0.078 O R0
./instances/Rome/grafo5750.44.lgr N44 E62 M1.127 R7
./instances/Rome/grafo1429.31.lgr N31 E45 M0.857 R3
./instances/Rome/grafo8324.76.lgr N76 E109 M3.595 R15
./instances/Rome/grafo9674.81.lgr N81 E116 M4.192 R13
./instances/Rome/grafo7001.40.lgr N40 E51 M0.141 O R0
./instances/Rome/grafo4854.57.lgr N57 E76 M1.715 R1
./instances/Rome/grafo6235.45.lgr N45 E53 M0.136 O R0
./instances/Rome/grafo6381.42.lgr N42 E50 M0.761 R2
./instances/Rome/grafo876.38.lgr N38 E45 M0.13 O R0
./instances/Rome/grafo9934.34.lgr N34 E40 M0.12 O R0
./instances/Rome/grafo4222.48.lgr N48 E62 M1.351 R1
./instances/Rome/grafo7313.43.lgr N43 E52 M0.719 R3
./instances/Rome/grafo4862.51.lgr N51 E67 M1.61 R4
./instances/Rome/grafo11187.98.lgr N98 E128 M4.799 R9
./instances/Rome/grafo7997.71.lgr N71 E96 M1.973 R13
./instances/Rome/grafo7258.46.lgr N46 E67 M1.261 R9
./instances/Rome/grafo1189.65.lgr N65 E81 M1.06 R3
./instances/Rome/grafo9138.65.lgr N65 E105 M3.837 R24
./instances/Rome/grafo10207.98.lgr N98 E137 M5.591 R17
./instances/Rome/grafo5787.33.lgr N33 E40 M0.115 O R0
./instances/Rome/grafo7007.41.lgr N41 E55 M0.649 R4
./instances/Rome/grafo5296.44.lgr N44 E58 M0.994 R3
./instances/Rome/grafo8186.90.lgr N90 E117 M3.506 R11
./instances/Rome/grafo4843.53.lgr N53 E70 M1.696 R4
./instances/Rome/grafo7438.39.lgr N39 E47 M0.131 O R0
./instances/Rome/grafo2267.36.lgr N36 E52 M0.903 R5
./instances/Rome/grafo1064.21.lgr N21 E26 M0.089 O R0
./instances/Rome/grafo5792.60.lgr N60 E76 M1.678 R7
./instances/Rome/grafo977.19.lgr N19 E19 M0.056 O R0
./instances/Rome/grafo3272.38.lgr N38 E44 M0.122 O R0
./instances/Rome/grafo1178.29.lgr N29 E30 M0.077 O R0
./instances/Rome/grafo3865.42.lgr N42 E56 M1.002 R3
./instances/Rome/grafo6760.54.lgr N54 E68 M1.289 R1
./instances/Rome/grafo7494.44.lgr N44 E58 M1.047 R5
./instances/Rome/grafo1751.17.lgr N17 E21 M0.073 O R0
./instances/Rome/grafo3199.60.lgr N60 E72 M0.837 R2
./instances/Rome/grafo2122.20.lgr N20 E21 M0.089 O R0
./instances/Rome/grafo6720.79.lgr N79 E102 M2.964 R10
./instances/Rome/grafo8664.89.lgr N89 E124 M3.162 R17
./instances/Rome/grafo5228.43.lgr N43 E56 M0.684 R1
./instances/Rome/grafo4937.56.lgr N56 E81 M2.389 R9
./instances/Rome/grafo1234.25.lgr N25 E33 M0.476 R1
./instances/Rome/grafo8339.66.lgr N66 E90 M2.187 R8
./instances/Rome/grafo1750.12.lgr N12 E18 M0.14 R1
./instances/Rome/grafo10648.98.lgr N98 E145 M5.983 R24
./instances/Rome/grafo2753.18.lgr N18 E24 M0.101 O R0
./instances/Rome/grafo383.12.lgr N12 E14 M0.072 O R0
./instances/Rome/grafo2622.38.lgr N38 E52 M0.912 R4
./instances/Rome/grafo7711.45.lgr N45 E53 M0.518 R1
./instances/Rome/grafo9577.97.lgr N97 E124 M3.292 R9
./instances/Rome/grafo1698.33.lgr N33 E43 M0.514 R1
./instances/Rome/grafo7081.38.lgr N38 E59 M1.179 R6
./instances/Rome/grafo944.14.lgr N14 E13 M0.05 O R0
./instances/Rome/grafo11606.33.lgr N33 E37 M0.112 O R0
./instances/Rome/grafo2885.16.lgr N16 E18 M0.08 O R0
./instances/Rome/grafo3081.23.lgr N23 E27 M0.087 O R0
./instances/Rome/grafo5961.33.lgr N33 E41 M0.128 O R0
./instances/Rome/grafo6808.39.lgr N39 E45 M0.124 O R0
./instances/Rome/grafo11130.33.lgr N33 E42 M0.119 O R0
./instances/Rome/grafo10728.34.lgr N34 E40 M0.113 O R0
./instances/Rome/grafo10480.95.lgr N95 E124 M3.141 R13
./instances/Rome/grafo10239.91.lgr N91 E123 M3.543 R17
./instances/Rome/grafo9518.68.lgr N68 E90 M2.236 R9
./instances/Rome/grafo4773.57.lgr N57 E79 M1.484 R10
./instances/Rome/grafo4679.63.lgr N63 E87 M2.258 R6
./instances/Rome/grafo9113.74.lgr N74 E94 M2.663 R7
./instances/Rome/grafo4062.56.lgr N56 E87 M2.553 R12
./instances/Rome/grafo4753.69.lgr N69 E92 M2.158 R7
./instances/Rome/grafo9904.33.lgr N33 E37 M0.114 O R0
./instances/Rome/grafo1202.28.lgr N28 E36 M0.112 O R0
./instances/Rome/grafo8621.73.lgr N73 E103 M3.128 R10
./instances/Rome/grafo292.16.lgr N16 E17 M0.054 O R0
./instances/Rome/grafo9240.77.lgr N77 E92 M2.599 R2
./instances/Rome/grafo6621.60.lgr N60 E78 M1.705 R8
./instances/Rome/grafo11369.96.lgr N96 E138 M3.346 R23
./instances/Rome/grafo8496.61.lgr N61 E91 M2.352 R15
./instances/Rome/grafo7606.51.lgr N51 E71 M2.038 R9
./instances/Rome/grafo989.13.lgr N13 E14 M0.043 O R0
./instances/Rome/grafo4055.43.lgr N43 E61 M1.435 R5
./instances/Rome/grafo2806.15.lgr N15 E16 M0.044 O R0
./instances/Rome/grafo1434.30.lgr N30 E40 M0.457 R2
./instances/Rome/grafo9302.66.lgr N66 E80 M0.966 R2
./instances/Rome/grafo5892.42.lgr N42 E53 M0.919 R3
./instances/Rome/grafo9366.66.lgr N66 E85 M2.049 R8
./instances/Rome/grafo4880.56.lgr N56 E77 M1.23 R4
./instances/Rome/grafo7500.53.lgr N53 E65 M0.136 O R0
./instances/Rome/grafo3048.41.lgr N41 E50 M0.765 R1
./instances/Rome/grafo5520.35.lgr N35 E43 M0.14 O R0
./instances/Rome/grafo11351.90.lgr N90 E125 M5.494 R16
./instances/Rome/grafo4407.55.lgr N55 E70 M1.218 R1
./instances/Rome/grafo6744.46.lgr N46 E61 M1.189 R3
./instances/Rome/grafo10522.99.lgr N99 E136 M5.811 R15
./instances/Rome/grafo5390.37.lgr N37 E45 M0.539 R1
./instances/Rome/grafo5320.45.lgr N45 E53 M0.63 R2
./instances/Rome/grafo2731.18.lgr N18 E23 M0.081 O R0
./instances/Rome/grafo4073.40.lgr N40 E42 M0.088 O R0
./instances/Rome/grafo9903.33.lgr N33 E42 M0.116 O R0
./instances/Rome/grafo8488.85.lgr N85 E99 M1.851 R4
./instances/Rome/grafo9665.65.lgr N65 E86 M0.198 O R0
./instances/Rome/grafo5119.76.lgr N76 E115 M4.027 R18
./instances/Rome/grafo9098.64.lgr N64 E80 M1.854 R3
./instances/Rome/grafo10150.95.lgr N95 E129 M5.211 R17
./instances/Rome/grafo3569.56.lgr N56 E75 M1.94 R8
./instances/Rome/grafo7994.64.lgr N64 E83 M2.121 R5
./instances/Rome/grafo7564.57.lgr N57 E71 M1.516 R3
./instances/Rome/grafo5188.70.lgr N70 E89 M2.321 R7
./instances/Rome/grafo3195.54.lgr N54 E76 M1.787 R5
./instances/Rome/grafo2139.11.lgr N11 E16 M0.084 O R0
./instances/Rome/grafo6482.87.lgr N87 E115 M4.667 R10
./instances/Rome/grafo2450.14.lgr N14 E14 M0.044 O R0
./instances/Rome/grafo6378.44.lgr N44 E62 M1.285 R5
./instances/Rome/grafo5803.45.lgr N45 E50 M0.14 O R0
./instances/Rome/grafo11228.94.lgr N94 E125 M3.362 R13
./instances/Rome/grafo979.13.lgr N13 E21 M0.073 O R0
./instances/Rome/grafo4189.62.lgr N62 E92 M3.129 R13
./instances/Rome/grafo11356.31.lgr N31 E37 M0.127 O R0
./instances/SteinLib/I320/i320-022.stp N320 E51040 M28379.1 R50086
./instances/Rome/grafo10144.98.lgr N98 E134 M5.459 R17
./instances/Rome/grafo905.15.lgr N15 E18 M0.083 O R0
./instances/Rome/grafo6434.78.lgr N78 E97 M2.667 R4
./instances/Rome/grafo4417.65.lgr N65 E90 M2.338 R9
./instances/Rome/grafo5505.35.lgr N35 E40 M0.568 R1
./instances/Rome/grafo6678.46.lgr N46 E55 M0.141 O R0
./instances/Rome/grafo7050.40.lgr N40 E51 M0.742 R1
./instances/Rome/grafo833.13.lgr N13 E17 M0.075 O R0
./instances/Rome/grafo9169.67.lgr N67 E106 M3.842 R19
./instances/Rome/grafo7472.45.lgr N45 E53 M0.1 O R0
./instances/Rome/grafo7341.60.lgr N60 E78 M1.61 R4
./instances/Rome/grafo9119.80.lgr N80 E120 M2.824 R18
./instances/Rome/grafo9022.63.lgr N63 E82 M2.432 R4
./instances/Rome/grafo9768.75.lgr N75 E101 M3.245 R13
./instances/Rome/grafo3460.54.lgr N54 E82 M2.556 R10
./instances/Rome/grafo6302.38.lgr N38 E47 M0.855 R1
./instances/Rome/grafo10250.100.lgr N100 E138 M5.85 R16
./instances/Rome/grafo10892.37.lgr N37 E48 M0.802 R2
./instances/Rome/grafo1998.31.lgr N31 E36 M0.112 O R0
./instances/Rome/grafo6237.46.lgr N46 E58 M1.147 R1
./instances/Rome/grafo4307.64.lgr N64 E79 M1.985 R4
./instances/Rome/grafo7053.55.lgr N55 E73 M1.656 R5
./instances/Rome/grafo6857.41.lgr N41 E54 M0.942 R3
./instances/Rome/grafo9382.67.lgr N67 E83 M2.044 R9
./instances/Rome/grafo4722.64.lgr N64 E80 M2.191 R2
./instances/Rome/grafo7364.36.lgr N36 E43 M0.505 R1
./instances/Rome/grafo2519.37.lgr N37 E40 M0.112 O R0
./instances/Rome/grafo4479.68.lgr N68 E90 M2.371 R6
./instances/Rome/grafo11504.39.lgr N39 E51 M0.972 R1
./instances/Rome/grafo7254.44.lgr N44 E72 M1.739 R11
./instances/Rome/grafo1565.68.lgr N68 E83 M2.063 R3
./instances/Rome/grafo5855.34.lgr N34 E37 M0.122 O R0
./instances/Rome/grafo9340.88.lgr N88 E117 M3.861 R10
./instances/Rome/grafo8961.75.lgr N75 E122 M4.918 R25
./instances/Rome/grafo1876.11.lgr N11 E19 M0.277 R1
./instances/Rome/grafo8820.92.lgr N92 E121 M4.577 R11
./instances/Rome/grafo8019.84.lgr N84 E102 M1.796 R3
./instances/Rome/grafo2542.16.lgr N16 E21 M0.083 O R0
./instances/Rome/grafo7018.45.lgr N45 E67 M1.627 R8
./instances/Rome/grafo5697.40.lgr N40 E59 M1.253 R5
./instances/Rome/grafo11653.37.lgr N37 E51 M1.199 R1
./instances/Rome/grafo324.11.lgr N11 E11 M0.051 O R0
./instances/Rome/grafo3005.58.lgr N58 E77 M1.102 R4
./instances/Rome/grafo7693.52.lgr N52 E74 M2.102 R7
./instances/Rome/grafo6300.47.lgr N47 E72 M2.109 R10
./instances/Rome/grafo5356.39.lgr N39 E49 M0.129 O R0
./instances/Rome/grafo5861.82.lgr N82 E113 M3.786 R13
./instances/Rome/grafo9263.76.lgr N76 E106 M3.181 R14
./instances/Rome/grafo1261.30.lgr N30 E40 M0.599 R1
./instances/Rome/grafo4933.58.lgr N58 E67 M0.125 O R0
./instances/Rome/grafo7701.43.lgr N43 E64 M1.409 R8
./instances/Rome/grafo10455.38.lgr N38 E42 M0.131 O R0
./instances/Rome/grafo7276.49.lgr N49 E64 M1.348 R4
./instances/Rome/grafo896.16.lgr N16 E24 M0.4 R1
./instances/Rome/grafo2709.15.lgr N15 E17 M0.08 O R0
./instances/Rome/grafo10656.98.lgr N98 E125 M4.98 R10
./instances/Rome/grafo7993.75.lgr N75 E110 M3.387 R19
./instances/Rome/grafo358.30.lgr N30 E39 M0.113 O R0
./instances/Rome/grafo4585.66.lgr N66 E85 M1.524 R4
./instances/Rome/grafo7059.46.lgr N46 E53 M0.713 R1
./instances/Rome/grafo4855.77.lgr N77 E106 M2.119 R11
./instances/Rome/grafo9701.84.lgr N84 E104 M2.561 R8
./instances/Rome/grafo9220.67.lgr N67 E101 M3.109 R16
./instances/Rome/grafo7828.68.lgr N68 E92 M1.752 R6
./instances/Rome/grafo4335.60.lgr N60 E87 M2.266 R13
./instances/Rome/grafo9728.70.lgr N70 E86 M1.922 R1
./instances/Rome/grafo6340.37.lgr N37 E44 M0.131 O R0
./instances/Rome/grafo9624.65.lgr N65 E80 M2.888 R2
./instances/Rome/grafo5584.48.lgr N48 E63 M1.284 R4
./instances/Rome/grafo3055.36.lgr N36 E46 M0.526 R2
./instances/Rome/grafo7851.77.lgr N77 E100 M2.132 R5
./instances/Rome/grafo7805.59.lgr N59 E76 M1.731 R4
./instances/Rome/grafo4659.59.lgr N59 E79 M2.546 R3
./instances/Rome/grafo2374.37.lgr N37 E46 M0.111 O R0
./instances/Rome/grafo11422.34.lgr N34 E39 M0.113 O R0
./instances/Rome/grafo305.16.lgr N16 E19 M0.083 O R0
./instances/Rome/grafo9668.67.lgr N67 E83 M1.247 R6
./instances/Rome/grafo2290.19.lgr N19 E22 M0.089 O R0
./instances/Rome/grafo4573.57.lgr N57 E82 M2.253 R12
./instances/Rome/grafo10161.99.lgr N99 E148 M4.583 R23
./instances/Rome/grafo1748.16.lgr N16 E17 M0.091 O R0
./instances/Rome/grafo6893.51.lgr N51 E68 M1.757 R2
./instances/Rome/grafo4379.76.lgr N76 E101 M3.098 R6
./instances/Rome/grafo9173.71.lgr N71 E105 M3.684 R13
./instances/Rome/grafo9803.86.lgr N86 E109 M2.83 R7
./instances/Rome/grafo3724.43.lgr N43 E54 M0.57 R1
./instances/Rome/grafo6025.56.lgr N56 E79 M2.339 R6
./instances/Rome/grafo1220.25.lgr N25 E31 M0.078 O R0
./instances/Rome/grafo8114.83.lgr N83 E114 M3.366 R15
./instances/Rome/grafo2772.14.lgr N14 E14 M0.04 O R0
./instances/Rome/grafo7318.55.lgr N55 E70 M0.789 R3
./instances/Rome/grafo1828.27.lgr N27 E33 M0.087 O R0
./instances/Rome/grafo2620.13.lgr N13 E16 M0.068 O R0
./instances/Rome/grafo3366.52.lgr N52 E65 M1.45 R3
./instances/Rome/grafo9347.96.lgr N96 E119 M4.218 R5
./instances/Rome/grafo10514.39.lgr N39 E49 M0.978 R2
./instances/Rome/grafo4775.62.lgr N62 E90 M1.842 R11
./instances/Rome/grafo10445.94.lgr N94 E140 M5.582 R23
./instances/Rome/grafo8995.69.lgr N69 E90 M1.802 R7
./instances/Rome/grafo3834.55.lgr N55 E80 M2.27 R7
./instances/Rome/grafo8705.82.lgr N82 E108 M2.72 R9
./instances/Rome/grafo1110.20.lgr N20 E22 M0.075 O R0
./instances/Rome/grafo9128.64.lgr N64 E94 M3.004 R13
./instances/Rome/grafo9529.87.lgr N87 E105 M1.828 R5
./instances/Rome/grafo8351.89.lgr N89 E127 M4.611 R15
./instances/Rome/grafo4962.76.lgr N76 E105 M2.824 R11
./instances/Rome/grafo10327.97.lgr N97 E140 M5.997 R22
./instances/Rome/grafo7768.42.lgr N42 E53 M1.208 R1
./instances/Rome/grafo3686.31.lgr N31 E36 M0.082 O R0
./instances/Rome/grafo2493.16.lgr N16 E19 M0.05 O R0
./instances/Rome/grafo2135.19.lgr N19 E23 M0.063 O R0
./instances/Rome/grafo6406.43.lgr N43 E57 M0.974 R2
./instances/Rome/grafo11391.96.lgr N96 E126 M5.156 R12
./instances/Rome/grafo5478.32.lgr N32 E42 M0.372 R1
./instances/Rome/grafo2360.17.lgr N17 E21 M0.069 O R0
./instances/Rome/grafo4505.53.lgr N53 E69 M1.251 R4
./instances/Rome/grafo4236.72.lgr N72 E103 M3.33 R12
./instances/Rome/grafo9614.86.lgr N86 E112 M3.075 R10
./instances/Rome/grafo9086.67.lgr N67 E96 M3.019 R10
./instances/Rome/grafo694.22.lgr N22 E23 M0.069 O R0
./instances/Rome/grafo9636.76.lgr N76 E100 M2.984 R11
./instances/Rome/grafo10519.98.lgr N98 E130 M3.889 R19
./instances/Rome/grafo8752.88.lgr N88 E110 M2.752 R9
./instances/Rome/grafo9698.79.lgr N79 E104 M2.749 R10
./instances/Rome/grafo10971.96.lgr N96 E119 M4.307 R8
./instances/Rome/grafo2917.14.lgr N14 E16 M0.078 O R0
./instances/Rome/grafo8165.77.lgr N77 E109 M2.371 R14
./instances/Rome/grafo5845.55.lgr N55 E80 M1.875 R7
./instances/Rome/grafo7156.67.lgr N67 E86 M2.102 R4
./instances/Rome/grafo2536.25.lgr N25 E29 M0.111 O R0
./instances/Rome/grafo6324.37.lgr N37 E47 M0.123 O R0
./instances/Rome/grafo5351.35.lgr N35 E51 M0.899 R6
./instances/Rome/grafo2051.25.lgr N25 E26 M0.086 O R0
./instances/Rome/grafo574.12.lgr N12 E19 M0.243 R1
./instances/Rome/grafo4848.65.lgr N65 E80 M2.088 R3
./instances/Rome/grafo2382.20.lgr N20 E26 M0.094 O R0
./instances/Rome/grafo6907.38.lgr N38 E50 M0.853 R2
./instances/Rome/grafo1510.48.lgr N48 E54 M0.123 O R0
./instances/Rome/grafo7737.56.lgr N56 E79 M2.066 R4
./instances/Rome/grafo5808.33.lgr N33 E38 M0.123 O R0
./instances/Rome/grafo6922.40.lgr N40 E47 M0.13 O R0
./instances/Rome/grafo7168.39.lgr N39 E56 M1.22 R4
./instances/Rome/grafo9590.74.lgr N74 E99 M2.978 R11
./instances/Rome/grafo11438.37.lgr N37 E45 M0.143 O R0
./instances/Rome/grafo8432.86.lgr N86 E121 M4.222 R15
./instances/Rome/grafo5513.71.lgr N71 E93 M2.014 R10
./instances/Rome/grafo1696.24.lgr N24 E28 M0.086 O R0
./instances/Rome/grafo8927.88.lgr N88 E127 M4.716 R18
./instances/Rome/grafo5626.57.lgr N57 E78 M2.427 R4
./instances/Rome/grafo3015.35.lgr N35 E38 M0.126 O R0
./instances/Rome/grafo8649.86.lgr N86 E109 M2.977 R7
./instances/Rome/grafo309.26.lgr N26 E36 M0.111 O R0
./instances/Rome/grafo9034.68.lgr N68 E85 M1.761 R5
./instances/Rome/grafo7220.42.lgr N42 E57 M1.214 R5
./instances/Rome/grafo7147.47.lgr N47 E62 M1.63 R3
./instances/Rome/grafo2205.38.lgr N38 E55 M1.045 R5
./instances/Rome/grafo3189.54.lgr N54 E84 M2.613 R16
./instances/Rome/grafo9982.38.lgr N38 E49 M0.761 R1
./instances/Rome/grafo4535.52.lgr N52 E67 M1.042 R1
./instances/Rome/grafo6165.43.lgr N43 E52 M0.795 R1
./instances/Rome/grafo3066.32.lgr N32 E48 M0.959 R6
./instances/Rome/grafo5735.77.lgr N77 E100 M2.763 R10
./instances/Rome/grafo3691.41.lgr N41 E53 M1.007 R3
./instances/Rome/grafo10908.98.lgr N98 E135 M4.608 R18
./instances/Rome/grafo6314.44.lgr N44 E58 M1.085 R2
./instances/Rome/grafo6961.46.lgr N46 E52 M0.139 O R0
./instances/Rome/grafo3577.40.lgr N40 E50 M0.786 R1
./instances/Rome/grafo6398.41.lgr N41 E53 M1.149 R2
./instances/Rome/grafo11435.92.lgr N92 E117 M3.748 R3
./instances/Rome/grafo3733.62.lgr N62 E91 M2.528 R14
./instances/Rome/grafo10259.100.lgr N100 E141 M4.793 R18
./instances/Rome/grafo1760.28.lgr N28 E39 M0.586 R4
./instances/Rome/grafo9847.61.lgr N61 E80 M1.85 R6
./instances/Rome/grafo8670.89.lgr N89 E109 M2.576 R3
./instances/Rome/grafo5282.58.lgr N58 E81 M1.912 R8
./instances/Rome/grafo1312.26.lgr N26 E29 M0.076 O R0
./instances/Rome/grafo6444.64.lgr N64 E82 M2.191 R8
./instances/Rome/grafo4216.53.lgr N53 E79 M2.338 R11
./instances/Rome/grafo6120.43.lgr N43 E52 M0.127 O R0
./instances/Rome/grafo1219.44.lgr N44 E48 M0.136 O R0
./instances/Rome/grafo1561.33.lgr N33 E42 M0.111 O R0
./instances/Rome/grafo10928.100.lgr N100 E140 M5.608 R20
./instances/Rome/grafo4777.61.lgr N61 E75 M1.684 R1
./instances/Rome/grafo3747.37.lgr N37 E52 M0.884 R1
./instances/Rome/grafo8715.93.lgr N93 E120 M4.796 R5
./instances/Rome/grafo7536.60.lgr N60 E76 M1.259 R2
./instances/Rome/grafo6082.42.lgr N42 E58 M1.396 R3
./instances/Rome/grafo5116.74.lgr N74 E101 M3.087 R9
./instances/Rome/grafo10322.97.lgr N97 E133 M4.934 R18
./instances/Rome/grafo2990.35.lgr N35 E48 M0.571 R3
./instances/Rome/grafo2602.38.lgr N38 E48 M0.88 R2
./instances/Rome/grafo6293.68.lgr N68 E92 M1.534 R12
./instances/Rome/grafo6437.47.lgr N47 E70 M1.663 R8
./instances/Rome/grafo8052.70.lgr N70 E86 M1.95 R5
./instances/Rome/grafo3955.55.lgr N55 E72 M1.034 R4
./instances/Rome/grafo4446.60.lgr N60 E82 M2.149 R5
./instances/Rome/grafo8264.78.lgr N78 E114 M2.275 R19
./instances/Rome/grafo2525.16.lgr N16 E19 M0.074 O R0
./instances/Rome/grafo677.17.lgr N17 E21 M0.076 O R0
./instances/Rome/grafo7219.45.lgr N45 E59 M1.346 R2
./instances/Rome/grafo5423.76.lgr N76 E97 M2.669 R7
./instances/Rome/grafo3816.42.lgr N42 E61 M0.929 R5
./instances/Rome/grafo11244.36.lgr N36 E48 M0.938 R5
./instances/Rome/grafo2075.32.lgr N32 E41 M0.497 R1
./instances/Rome/grafo3115.59.lgr N59 E73 M1.518 R2
./instances/Rome/grafo5191.41.lgr N41 E61 M1.318 R5
./instances/Rome/grafo6198.41.lgr N41 E61 M1.673 R4
./instances/Rome/grafo11385.36.lgr N36 E48 M0.911 R4
./instances/Rome/grafo850.12.lgr N12 E13 M0.046 O R0
./instances/Rome/grafo7304.45.lgr N45 E53 M0.136 O R0
./instances/Rome/grafo9734.64.lgr N64 E84 M2.121 R7
./instances/Rome/grafo1482.53.lgr N53 E67 M1.25 R2
./instances/Rome/grafo1128.11.lgr N11 E12 M0.077 O R0
./instances/Rome/grafo2371.19.lgr N19 E24 M0.094 O R0
./instances/Rome/grafo2001.12.lgr N12 E14 M0.071 O R0
./instances/Rome/grafo2353.28.lgr N28 E32 M0.094 O R0
./instances/Rome/grafo390.13.lgr N13 E13 M0.067 O R0
./instances/Rome/grafo6860.44.lgr N44 E60 M0.969 R5
./instances/Rome/grafo4984.74.lgr N74 E103 M3.615 R11
./instances/Rome/grafo10174.95.lgr N95 E131 M5.025 R15
./instances/Rome/grafo8645.92.lgr N92 E129 M4.423 R21
./instances/Rome/grafo5800.34.lgr N34 E39 M0.115 O R0
./instances/Rome/grafo10305.100.lgr N100 E140 M2.829 R20
./instances/Rome/grafo3734.36.lgr N36 E46 M0.51 R1
./instances/Rome/grafo6939.38.lgr N38 E51 M0.834 R1
./instances/Rome/grafo2951.19.lgr N19 E24 M0.081 O R0
./instances/Rome/grafo10276.41.lgr N41 E55 M0.912 R3
./instances/Rome/grafo7923.62.lgr N62 E88 M2.648 R8
./instances/Rome/grafo9170.65.lgr N65 E94 M2.675 R15
./instances/Rome/grafo7359.38.lgr N38 E49 M1.017 R1
./instances/Rome/grafo5748.57.lgr N57 E76 M1.355 R3
./instances/Rome/grafo5127.33.lgr N33 E40 M0.115 O R0
./instances/Rome/grafo1595.29.lgr N29 E30 M0.099 O R0
./instances/Rome/grafo1945.16.lgr N16 E17 M0.069 O R0
./instances/Rome/grafo3288.37.lgr N37 E50 M1.065 R2
./instances/Rome/grafo2810.12.lgr N12 E11 M0.049 O R0
./instances/Rome/grafo5024.84.lgr N84 E116 M3.804 R15
./instances/Rome/grafo7067.44.lgr N44 E55 M0.576 R1
./instances/Rome/grafo5385.36.lgr N36 E47 M0.864 R2
./instances/Rome/grafo7660.59.lgr N59 E81 M2.115 R6
./instances/Rome/grafo5310.69.lgr N69 E87 M2.425 R6
./instances/Rome/grafo849.11.lgr N11 E11 M0.047 O R0
./instances/Rome/grafo3870.38.lgr N38 E54 M1.017 R5
./instances/Rome/grafo1218.26.lgr N26 E28 M0.072 O R0
./instances/Rome/grafo6152.41.lgr N41 E57 M1.41 R4
./instances/Rome/grafo1898.10.lgr N10 E15 M0.085 O R0
./instances/Rome/grafo5606.77.lgr N77 E111 M3.953 R16
./instances/Rome/grafo10623.98.lgr N98 E130 M5.418 R13
./instances/Rome/grafo2538.10.lgr N10 E10 M0.041 O R0
./instances/Rome/grafo760.13.lgr N13 E14 M0.048 O R0
./instances/Rome/grafo4110.38.lgr N38 E52 M0.141 O R0
./instances/Rome/grafo5949.38.lgr N38 E50 M0.938 R4
./instances/Rome/grafo7571.41.lgr N41 E61 M1.472 R6
./instances/Rome/grafo10931.94.lgr N94 E117 M3.504 R8
./instances/Rome/grafo967.16.lgr N16 E17 M0.086 O R0
./instances/Rome/grafo1221.27.lgr N27 E36 M0.082 O R0
./instances/Rome/grafo6337.39.lgr N39 E44 M0.128 O R0
./instances/Rome/grafo3358.36.lgr N36 E42 M0.124 O R0
./instances/Rome/grafo9504.64.lgr N64 E88 M2.665 R6
./instances/Rome/grafo10678.98.lgr N98 E125 M4.138 R12
./instances/Rome/grafo6122.41.lgr N41 E50 M0.595 R2
./instances/Rome/grafo9859.35.lgr N35 E42 M0.089 O R0
./instances/Rome/grafo886.15.lgr N15 E15 M0.049 O R0
./instances/Rome/grafo9725.66.lgr N66 E94 M2.453 R14
./instances/Rome/grafo4492.76.lgr N76 E102 M2.807 R7
./instances/Rome/grafo976.19.lgr N19 E25 M0.081 O R0
./instances/Rome/grafo1098.10.lgr N10 E9 M0.033 O R0
./instances/Rome/grafo4903.75.lgr N75 E108 M3.453 R14
./instances/Rome/grafo267.11.lgr N11 E11 M0.044 O R0
./instances/Rome/grafo11675.39.lgr N39 E50 M1.018 R2
./instances/Rome/grafo2844.19.lgr N19 E30 M0.267 R4
./instances/Rome/grafo2862.17.lgr N17 E21 M0.088 O R0
./instances/Rome/grafo1970.15.lgr N15 E17 M0.047 O R0
./instances/Rome/grafo6945.44.lgr N44 E60 M1.177 R5
./instances/Rome/grafo3321.38.lgr N38 E53 M1.065 R4
./instances/Rome/grafo10657.39.lgr N39 E50 M0.624 R4
./instances/Rome/grafo5089.56.lgr N56 E83 M2.683 R9
./instances/Rome/grafo7999.62.lgr N62 E82 M1.926 R4
./instances/Rome/grafo1825.26.lgr N26 E31 M0.105 O R0
./instances/Rome/grafo2991.32.lgr N32 E43 M0.095 O R0
./instances/Rome/grafo10062.39.lgr N39 E44 M0.147 O R0
./instances/Rome/grafo9249.66.lgr N66 E96 M2.985 R12
./instances/Rome/grafo2417.14.lgr N14 E18 M0.07 O R0
./instances/Rome/grafo9527.88.lgr N88 E118 M4.54 R10
./instances/Rome/grafo8050.67.lgr N67 E86 M2.446 R4
./instances/Rome/grafo2871.17.lgr N17 E16 M0.042 O R0
./instances/Rome/grafo4430.72.lgr N72 E99 M3.179 R9
./instances/Rome/grafo8510.100.lgr N100 E142 M5.343 R22
./instances/Rome/grafo10194.97.lgr N97 E134 M3.333 R18
./instances/Rome/grafo325.13.lgr N13 E14 M0.034 O R0
./instances/Rome/grafo10536.99.lgr N99 E142 M4.833 R19
./instances/Rome/grafo4301.63.lgr N63 E87 M1.544 R7
./instances/Rome/grafo1063.14.lgr N14 E15 M0.032 O R0
./instances/Rome/grafo4096.42.lgr N42 E65 M1.638 R10
./instances/Rome/grafo3843.44.lgr N44 E61 M0.994 R5
./instances/Rome/grafo10458.31.lgr N31 E36 M0.111 O R0
./instances/Rome/grafo491.12.lgr N12 E11 M0.052 O R0
./instances/Rome/grafo2532.14.lgr N14 E15 M0.056 O R0
./instances/Rome/grafo7817.66.lgr N66 E94 M3.126 R12
./instances/Rome/grafo6150.41.lgr N41 E52 M0.926 R3
./instances/Rome/grafo4481.77.lgr N77 E121 M4.46 R22
./instances/Rome/grafo5558.80.lgr N80 E108 M3.086 R11
./instances/Rome/grafo8632.84.lgr N84 E111 M2.872 R12
./instances/Rome/grafo1620.14.lgr N14 E15 M0.066 O R0
./instances/Rome/grafo2825.18.lgr N18 E19 M0.079 O R0
./instances/Rome/grafo2841.17.lgr N17 E21 M0.078 O R0
./instances/Rome/grafo10755.41.lgr N41 E56 M1.191 R4
./instances/Rome/grafo4109.51.lgr N51 E75 M1.891 R12
./instances/Rome/grafo5562.38.lgr N38 E48 M0.094 O R0
./instances/Rome/grafo5040.53.lgr N53 E72 M1.835 R6
./instances/Rome/grafo8797.100.lgr N100 E129 M3.329 R9
./instances/Rome/grafo7625.47.lgr N47 E67 M1.433 R5
./instances/Rome/grafo3671.38.lgr N38 E47 M0.115 O R0
./instances/Rome/grafo5956.79.lgr N79 E97 M1.633 R8
./instances/Rome/grafo2618.21.lgr N21 E26 M0.079 O R0
./instances/Rome/grafo2472.47.lgr N47 E63 M1.231 R7
./instances/Rome/grafo6386.52.lgr N52 E79 M2.203 R12
./instances/Rome/grafo5462.55.lgr N55 E78 M2.196 R10
./instances/Rome/grafo8825.92.lgr N92 E124 M3.405 R15
./instances/Rome/grafo4248.62.lgr N62 E81 M2.072 R6
./instances/Rome/grafo1937.21.lgr N21 E24 M0.08 O R0
./instances/Rome/grafo1814.21.lgr N21 E28 M0.377 R1
./instances/Rome/grafo4610.82.lgr N82 E109 M3.215 R8
./instances/Rome/grafo1308.27.lgr N27 E30 M0.102 O R0
./instances/Rome/grafo11120.96.lgr N96 E128 M4.539 R16
./instances/Rome/grafo5265.40.lgr N40 E56 M0.957 R5
./instances/Rome/grafo3364.52.lgr N52 E77 M2.118 R10
./instances/Rome/grafo1501.58.lgr N58 E72 M1.049 R3
./instances/Rome/grafo8328.67.lgr N67 E98 M3.276 R11
./instances/Rome/grafo6126.39.lgr N39 E49 M0.128 O R0
./instances/Rome/grafo8520.70.lgr N70 E92 M2.434 R5
./instances/Rome/grafo384.19.lgr N19 E24 M0.079 O R0
./instances/Rome/grafo9437.64.lgr N64 E82 M1.965 R3
./instances/Rome/grafo4548.60.lgr N60 E72 M1.411 R2
./instances/Rome/grafo7542.40.lgr N40 E51 M0.933 R3
./instances/Rome/grafo1958.30.lgr N30 E33 M0.11 O R0
./instances/Rome/grafo11198.98.lgr N98 E136 M5.456 R19
./instances/Rome/grafo9300.70.lgr N70 E96 M1.68 R9
./instances/Rome/grafo2977.25.lgr N25 E28 M0.093 O R0
./instances/Rome/grafo4175.56.lgr N56 E73 M1.852 R5
./instances/Rome/grafo11572.34.lgr N34 E47 M0.983 R2
./instances/Rome/grafo3363.37.lgr N37 E47 M0.713 R3
./instances/Rome/grafo4709.70.lgr N70 E97 M3.434 R9
./instances/Rome/grafo10497.95.lgr N95 E125 M3.782 R14
./instances/Rome/grafo11099.99.lgr N99 E151 M7.59 R26
./instances/Rome/grafo5904.37.lgr N37 E50 M1.005 R4
./instances/Rome/grafo4995.59.lgr N59 E76 M1.986 R6
./instances/Rome/grafo4142.53.lgr N53 E74 M1.794 R7
./instances/Rome/grafo11635.92.lgr N92 E128 M4.308 R20
./instances/Rome/grafo5207.43.lgr N43 E66 M1.854 R9
./instances/Rome/grafo6050.34.lgr N34 E41 M0.119 O R0
./instances/Rome/grafo1779.21.lgr N21 E30 M0.431 R1
./instances/Rome/grafo9720.68.lgr N68 E91 M2.053 R7
./instances/Rome/grafo3951.39.lgr N39 E58 M1.132 R4
./instances/Rome/grafo6862.47.lgr N47 E64 M1.373 R4
./instances/Rome/grafo9326.77.lgr N77 E98 M2.617 R8
./instances/Rome/grafo5483.60.lgr N60 E75 M1.754 R5
./instances/Rome/grafo9016.74.lgr N74 E89 M1.683 R3
./instances/Rome/grafo7200.42.lgr N42 E58 M1.167 R4
./instances/Rome/grafo8348.99.lgr N99 E133 M4.943 R15
./instances/Rome/grafo7721.52.lgr N52 E71 M1.814 R3
./instances/Rome/grafo2641.17.lgr N17 E23 M0.088 O R0
./instances/Rome/grafo10913.97.lgr N97 E130 M4.765 R10
./instances/Rome/grafo5502.37.lgr N37 E50 M0.9 R3
./instances/Rome/grafo623.13.lgr N13 E12 M0.053 O R0
./instances/Rome/grafo7842.68.lgr N68 E93 M2.419 R11
./instances/Rome/grafo10241.95.lgr N95 E128 M5.539 R13
./instances/Rome/grafo5234.41.lgr N41 E51 M1.014 R1
./instances/Rome/grafo1119.16.lgr N16 E22 M0.081 O R0
./instances/Rome/grafo9969.33.lgr N33 E39 M0.112 O R0
./instances/Rome/grafo4342.60.lgr N60 E76 M1.326 R6
./instances/Rome/grafo1689.31.lgr N31 E34 M0.112 O R0
./instances/Rome/grafo8179.91.lgr N91 E112 M2.451 R7
./instances/Rome/grafo193.12.lgr N12 E13 M0.077 O R0
./instances/Rome/grafo326.14.lgr N14 E19 M0.075 O R0
./instances/Rome/grafo608.13.lgr N13 E12 M0.047 O R0
./instances/Rome/grafo5150.52.lgr N52 E70 M1.476 R4
./instances/Rome/grafo2906.21.lgr N21 E24 M0.084 O R0
./instances/Rome/grafo10601.93.lgr N93 E128 M5.115 R16
./instances/Rome/grafo11614.34.lgr N34 E39 M0.115 O R0
./instances/Rome/grafo3683.41.lgr N41 E59 M0.823 R7
./instances/Rome/grafo8561.77.lgr N77 E97 M2.955 R7
./instances/Rome/grafo3537.40.lgr N40 E61 M1.612 R9
./instances/Rome/grafo9632.68.lgr N68 E91 M2.445 R9
./instances/Rome/grafo10435.96.lgr N96 E123 M3.079 R9
./instances/Rome/grafo10385.94.lgr N94 E128 M3.624 R18
./instances/Rome/grafo4764.83.lgr N83 E112 M3.684 R12
./instances/Rome/grafo209.10.lgr N10 E10 M0.04 O R0
./instances/Rome/grafo175.23.lgr N23 E24 M0.065 O R0
./instances/Rome/grafo8929.91.lgr N91 E126 M4.368 R15
./instances/Rome/grafo1728.61.lgr N61 E71 M1.155 R1
./instances/Rome/grafo7896.67.lgr N67 E95 M2.58 R10
./instances/Rome/grafo1855.20.lgr N20 E27 M0.1 O R0
./instances/Rome/grafo11637.38.lgr N38 E44 M0.493 R1
./instances/Rome/grafo2159.17.lgr N17 E19 M0.075 O R0
./instances/Rome/grafo4345.61.lgr N61 E83 M2.445 R10
./instances/Rome/grafo2369.43.lgr N43 E53 M0.164 O R0
./instances/Rome/grafo8133.82.lgr N82 E110 M3.723 R15
./instances/Rome/grafo1238.67.lgr N67 E86 M2.605 R4
./instances/Rome/grafo9783.63.lgr N63 E82 M1.584 R7
./instances/Rome/grafo9187.67.lgr N67 E93 M2.337 R12
./instances/Rome/grafo11569.93.lgr N93 E136 M5.234 R20
./instances/Rome/grafo2628.10.lgr N10 E11 M0.065 O R0
./instances/Rome/grafo6690.58.lgr N58 E70 M1.267 R1
./instances/Rome/grafo7944.85.lgr N85 E119 M4.376 R17
./instances/Rome/grafo4371.71.lgr N71 E96 M2.346 R10
./instances/Rome/grafo10314.96.lgr N96 E124 M3 R15
./instances/Rome/grafo8774.88.lgr N88 E129 M4.903 R22
./instances/Rome/grafo7820.71.lgr N71 E95 M2.15 R9
./instances/Rome/grafo3973.53.lgr N53 E69 M1.697 R6
./instances/Rome/grafo11574.33.lgr N33 E44 M0.51 R2
./instances/Rome/grafo580.29.lgr N29 E37 M0.507 R1
./instances/Rome/grafo2582.27.lgr N27 E27 M0.069 O R0
./instances/Rome/grafo2877.36.lgr N36 E53 M1.121 R5
./instances/Rome/grafo5157.39.lgr N39 E54 M0.962 R2
./instances/Rome/grafo8042.62.lgr N62 E79 M1.893 R3
./instances/Rome/grafo10851.95.lgr N95 E134 M4.398 R21
./instances/Rome/grafo11051.100.lgr N100 E134 M4.34 R9
./instances/Rome/grafo5117.56.lgr N56 E72 M1.558 R4
./instances/Rome/grafo5850.43.lgr N43 E56 M1.016 R4
./instances/Rome/grafo7811.70.lgr N70 E97 M3.341 R12
./instances/Rome/grafo4165.61.lgr N61 E82 M2.168 R3
./instances/Rome/grafo6782.46.lgr N46 E68 M1.764 R8
./instances/Rome/grafo5324.62.lgr N62 E81 M2.173 R4
./instances/Rome/grafo4194.63.lgr N63 E82 M2.085 R5
./instances/Rome/grafo1418.50.lgr N50 E57 M0.668 R1
./instances/Rome/grafo2065.70.lgr N70 E91 M2.996 R6
./instances/Rome/grafo5132.80.lgr N80 E106 M2.899 R11
./instances/Rome/grafo7075.45.lgr N45 E63 M1.754 R4
./instances/Rome/grafo8142.73.lgr N73 E110 M3.754 R21
./instances/Rome/grafo3207.42.lgr N42 E57 M1.136 R2
./instances/Rome/grafo6083.76.lgr N76 E110 M3.588 R17
./instances/Rome/grafo1326.27.lgr N27 E29 M0.099 O R0
./instances/Rome/grafo2985.43.lgr N43 E55 M0.885 R4
./instances/Rome/grafo7442.45.lgr N45 E53 M0.7 R3
./instances/Rome/grafo7528.66.lgr N66 E81 M1.617 R3
./instances/Rome/grafo10103.98.lgr N98 E131 M5.572 R12
./instances/Rome/grafo10492.96.lgr N96 E153 M7.243 R27
./instances/Rome/grafo8310.86.lgr N86 E134 M5.443 R25
./instances/Rome/grafo3337.40.lgr N40 E53 M0.838 R1
./instances/Rome/grafo10064.39.lgr N39 E59 M1.396 R7
./instances/Rome/grafo3805.37.lgr N37 E49 M0.767 R2
./instances/Rome/grafo3138.60.lgr N60 E85 M2.594 R8
./instances/Rome/grafo7551.39.lgr N39 E48 M0.748 R1
./instances/Rome/grafo9114.79.lgr N79 E111 M3.882 R13
./instances/Rome/grafo3927.45.lgr N45 E55 M0.736 R3
./instances/Rome/grafo1609.28.lgr N28 E29 M0.08 O R0
./instances/Rome/grafo1674.12.lgr N12 E16 M0.064 O R0
./instances/Rome/grafo11194.100.lgr N100 E127 M4.694 R10
./instances/Rome/grafo6666.37.lgr N37 E45 M0.127 O R0
./instances/Rome/grafo6504.56.lgr N56 E65 M0.183 O R0
./instances/Rome/grafo6999.94.lgr N94 E121 M3.606 R6
./instances/Rome/grafo10479.98.lgr N98 E130 M4.626 R17
./instances/Rome/grafo9294.84.lgr N84 E100 M2.318 R5
./instances/Rome/grafo3561.48.lgr N48 E68 M1.435 R5
./instances/Rome/grafo7741.52.lgr N52 E63 M0.944 R3
./instances/Rome/grafo4041.57.lgr N57 E66 M0.874 R3
./instances/Rome/grafo5988.37.lgr N37 E47 M0.12 O R0
./instances/Rome/grafo9874.37.lgr N37 E46 M0.602 R1
./instances/Rome/grafo9828.72.lgr N72 E95 M2.644 R11
./instances/Rome/grafo3556.61.lgr N61 E75 M1.207 R5
./instances/Rome/grafo9192.67.lgr N67 E95 M2.519 R11
./instances/Rome/grafo4453.57.lgr N57 E72 M1.396 R7
./instances/Rome/grafo5115.65.lgr N65 E98 M3.411 R14
./instances/Rome/grafo9087.73.lgr N73 E94 M2.883 R1
./instances/Rome/grafo5628.34.lgr N34 E41 M0.612 R2
./instances/Rome/grafo5727.43.lgr N43 E58 M0.836 R5
./instances/Rome/grafo6590.38.lgr N38 E49 M0.711 R1
./instances/Rome/grafo1531.47.lgr N47 E54 M0.134 O R0
./instances/Rome/grafo9545.75.lgr N75 E92 M2.301 R5
./instances/Rome/grafo2589.26.lgr N26 E34 M0.44 R2
./instances/Rome/grafo7088.43.lgr N43 E57 M1.021 R5
./instances/Rome/grafo6734.38.lgr N38 E41 M0.132 O R0
./instances/Rome/grafo2500.12.lgr N12 E18 M0.073 O R0
./instances/Rome/grafo7914.84.lgr N84 E116 M3.647 R16
./instances/Rome/grafo1667.24.lgr N24 E29 M0.102 O R0
./instances/Rome/grafo4793.63.lgr N63 E86 M2.489 R6
./instances/Rome/grafo6992.45.lgr N45 E60 M1.379 R4
./instances/Rome/grafo5005.82.lgr N82 E105 M2.381 R11
./instances/Rome/grafo3254.40.lgr N40 E55 M0.891 R2
./instances/Rome/grafo8219.93.lgr N93 E117 M4.066 R7
./instances/Rome/grafo10483.34.lgr N34 E45 M0.886 R1
./instances/Rome/grafo9662.84.lgr N84 E119 M3.839 R21
./instances/Rome/grafo428.19.lgr N19 E22 M0.081 O R0
./instances/Rome/grafo575.25.lgr N25 E29 M0.071 O R0
./instances/Rome/grafo787.15.lgr N15 E18 M0.091 O R0
./instances/Rome/grafo9494.61.lgr N61 E80 M1.451 R9
./instances/Rome/grafo10540.97.lgr N97 E121 M3.402 R13
./instances/Rome/grafo9134.64.lgr N64 E88 M1.823 R5
./instances/Rome/grafo343.14.lgr N14 E15 M0.064 O R0
./instances/Rome/grafo10474.94.lgr N94 E142 M4.63 R25
./instances/Rome/grafo7479.39.lgr N39 E53 M0.985 R6
./instances/Rome/grafo6736.38.lgr N38 E53 M1.105 R4
./instances/Rome/grafo6000.76.lgr N76 E101 M3.024 R12
./instances/Rome/grafo8672.71.lgr N71 E98 M3.556 R10
./instances/Rome/grafo2945.24.lgr N24 E28 M0.078 O R0
./instances/Rome/grafo2518.13.lgr N13 E14 M0.036 O R0
./instances/Rome/grafo10358.95.lgr N95 E135 M5.573 R17
./instances/Rome/grafo311.16.lgr N16 E20 M0.097 O R0
./instances/Rome/grafo2468.15.lgr N15 E17 M0.083 O R0
./instances/Rome/grafo332.82.lgr N82 E106 M2.728 R10
./instances/Rome/grafo6733.57.lgr N57 E68 M1.064 R2
./instances/Rome/grafo2988.25.lgr N25 E29 M0.092 O R0
./instances/Rome/grafo10871.95.lgr N95 E125 M3.345 R13
./instances/Rome/grafo11119.98.lgr N98 E135 M4.555 R19
./instances/Rome/grafo11482.39.lgr N39 E48 M0.683 R2
./instances/Rome/grafo1823.19.lgr N19 E25 M0.084 O R0
./instances/Rome/grafo6185.51.lgr N51 E69 M1.659 R7
./instances/Rome/grafo8400.81.lgr N81 E114 M4.02 R10
./instances/Rome/grafo5130.44.lgr N44 E56 M1.181 R2
./instances/Rome/grafo5641.37.lgr N37 E44 M0.128 O R0
./instances/Rome/grafo6547.38.lgr N38 E64 M1.523 R9
./instances/Rome/grafo1853.13.lgr N13 E15 M0.053 O R0
./instances/Rome/grafo419.15.lgr N15 E18 M0.046 O R0
./instances/Rome/grafo1478.56.lgr N56 E69 M1.326 R1
./instances/Rome/grafo8124.76.lgr N76 E98 M2.773 R6
./instances/Rome/grafo7002.38.lgr N38 E48 M0.927 R2
./instances/Rome/grafo2959.38.lgr N38 E48 M0.81 R2
./instances/Rome/grafo5134.62.lgr N62 E80 M1.579 R4
./instances/Rome/grafo3878.45.lgr N45 E55 M0.935 R1
./instances/Rome/grafo9983.91.lgr N91 E125 M4.256 R15
./instances/Rome/grafo6750.49.lgr N49 E79 M2.113 R12
./instances/Rome/grafo3719.40.lgr N40 E50 M0.744 R1
./instances/Rome/grafo9217.88.lgr N88 E122 M3.589 R16
./instances/Rome/grafo7696.61.lgr N61 E88 M2.483 R12
./instances/Rome/grafo11307.32.lgr N32 E38 M0.128 O R0
./instances/Rome/grafo11634.32.lgr N32 E36 M0.105 O R0
./instances/Rome/grafo5643.40.lgr N40 E51 M0.133 O R0
./instances/Rome/grafo9673.64.lgr N64 E89 M2.828 R10
./instances/Rome/grafo6685.47.lgr N47 E63 M1.314 R4
./instances/Rome/grafo6284.40.lgr N40 E55 M1.254 R4
./instances/Rome/grafo8206.90.lgr N90 E114 M3.555 R11
./instances/Rome/grafo5031.64.lgr N64 E95 M2.966 R15
./instances/Rome/grafo9241.89.lgr N89 E108 M2.339 R8
./instances/Rome/grafo5582.38.lgr N38 E59 M1.278 R6
./instances/Rome/grafo4858.74.lgr N74 E105 M2.11 R11
./instances/Rome/grafo7904.82.lgr N82 E107 M3.199 R10
./instances/Rome/grafo9629.83.lgr N83 E112 M2.825 R14
./instances/Rome/grafo10724.92.lgr N92 E120 M5.095 R6
./instances/Rome/grafo601.19.lgr N19 E23 M0.089 O R0
./instances/Rome/grafo5789.39.lgr N39 E58 M1.201 R5
./instances/Rome/grafo1422.22.lgr N22 E22 M0.063 O R0
./instances/Rome/grafo3104.39.lgr N39 E53 M1.013 R2
./instances/Rome/grafo1224.27.lgr N27 E27 M0.071 O R0
./instances/Rome/grafo6564.42.lgr N42 E58 M1.296 R2
./instances/Rome/grafo6863.40.lgr N40 E59 M1.554 R5
./instances/Rome/grafo711.13.lgr N13 E15 M0.043 O R0
./instances/Rome/grafo10116.100.lgr N100 E149 M6.239 R28
./instances/Rome/grafo8550.79.lgr N79 E100 M2.65 R6
./instances/Rome/grafo4798.58.lgr N58 E78 M1.299 R5
./instances/Rome/grafo8314.81.lgr N81 E108 M3.448 R9
./instances/Rome/grafo5363.75.lgr N75 E101 M2.376 R12
./instances/Rome/grafo4483.61.lgr N61 E79 M1.457 R3
./instances/Rome/grafo862.25.lgr N25 E28 M0.095 O R0
./instances/Rome/grafo4603.50.lgr N50 E69 M1.848 R1
./instances/Rome/grafo10767.38.lgr N38 E50 M0.84 R2
./instances/Rome/grafo5777.38.lgr N38 E49 M0.883 R2
./instances/Rome/grafo7288.45.lgr N45 E60 M0.927 R6
./instances/Rome/grafo3176.54.lgr N54 E65 M0.979 R3
./instances/Rome/grafo6576.49.lgr N49 E58 M0.152 O R0
./instances/Rome/grafo411.16.lgr N16 E23 M0.104 O R0
./instances/Rome/grafo8244.72.lgr N72 E97 M3.036 R10
./instances/Rome/grafo8428.82.lgr N82 E124 M4.421 R22
./instances/Rome/grafo6746.38.lgr N38 E47 M0.574 R1
./instances/Rome/grafo3717.51.lgr N51 E72 M1.457 R9
./instances/Rome/grafo4138.60.lgr N60 E83 M2.428 R9
./instances/Rome/grafo8823.93.lgr N93 E136 M3.855 R27
./instances/Rome/grafo6875.54.lgr N54 E67 M0.799 R2
./instances/Rome/grafo942.31.lgr N31 E35 M0.117 O R0
./instances/Rome/grafo740.11.lgr N11 E12 M0.055 O R0
./instances/Rome/grafo6361.41.lgr N41 E60 M1.296 R5
./instances/Rome/grafo9868.37.lgr N37 E50 M1.097 R1
./instances/Rome/grafo8773.88.lgr N88 E117 M3.725 R11
./instances/Rome/grafo2723.18.lgr N18 E28 M0.272 R1
./instances/Rome/grafo10056.31.lgr N31 E36 M0.116 O R0
./instances/Rome/grafo7532.51.lgr N51 E71 M1.634 R7
./instances/Rome/grafo318.20.lgr N20 E25 M0.067 O R0
./instances/Rome/grafo373.13.lgr N13 E19 M0.089 O R0
./instances/Rome/grafo6731.51.lgr N51 E67 M1.368 R5
./instances/Rome/grafo10452.94.lgr N94 E138 M5.211 R22
./instances/Rome/grafo2975.40.lgr N40 E49 M0.152 O R0
./instances/Rome/grafo602.15.lgr N15 E19 M0.077 O R0
./instances/Rome/grafo11089.93.lgr N93 E114 M3.216 R2
./instances/Rome/grafo7271.41.lgr N41 E54 M0.884 R3
./instances/Rome/grafo4181.61.lgr N61 E78 M2.094 R5
./instances/Rome/grafo5637.41.lgr N41 E49 M0.733 R1
./instances/Rome/grafo243.28.lgr N28 E33 M0.105 O R0
./instances/Rome/grafo10733.39.lgr N39 E53 M0.767 R4
./instances/Rome/grafo4044.52.lgr N52 E71 M2.056 R6
./instances/Rome/grafo5277.44.lgr N44 E61 M1.29 R4
./instances/Rome/grafo5715.47.lgr N47 E69 M1.249 R10
./instances/Rome/grafo4622.48.lgr N48 E59 M0.696 R1
./instances/Rome/grafo4308.61.lgr N61 E80 M1.784 R5
./instances/Rome/grafo5221.44.lgr N44 E57 M0.879 R2
./instances/Rome/grafo7239.60.lgr N60 E87 M2.575 R11
./instances/Rome/grafo1083.14.lgr N14 E15 M0.047 O R0
./instances/Rome/grafo7197.52.lgr N52 E68 M1.294 R3
./instances/Rome/grafo9257.62.lgr N62 E85 M2.129 R8
./instances/Rome/grafo2349.16.lgr N16 E18 M0.093 O R0
./instances/Rome/grafo912.14.lgr N14 E13 M0.053 O R0
./instances/Rome/grafo214.22.lgr N22 E31 M0.086 O R0
./instances/Rome/grafo728.28.lgr N28 E33 M0.101 O R0
./instances/Rome/grafo9789.78.lgr N78 E103 M3.286 R11
./instances/Rome/grafo2005.30.lgr N30 E37 M0.337 R1
./instances/Rome/grafo6387.44.lgr N44 E60 M1.366 R5
./instances/Rome/grafo7608.88.lgr N88 E114 M3.364 R11
./instances/Rome/grafo1126.10.lgr N10 E9 M0.043 O R0
./instances/Rome/grafo4676.64.lgr N64 E91 M3.064 R8
./instances/Rome/grafo217.14.lgr N14 E17 M0.086 O R0
./instances/Rome/grafo1007.20.lgr N20 E22 M0.082 O R0
./instances/Rome/grafo8638.75.lgr N75 E94 M1.879 R8
./instances/Rome/grafo11288.93.lgr N93 E114 M3.677 R5
./instances/Rome/grafo6127.55.lgr N55 E79 M1.727 R10
./instances/Rome/grafo9754.67.lgr N67 E96 M3.154 R8
./instances/Rome/grafo607.15.lgr N15 E17 M0.071 O R0
./instances/Rome/grafo472.12.lgr N12 E11 M0.046 O R0
./instances/Rome/grafo9561.83.lgr N83 E105 M3.205 R8
./instances/Rome/grafo7186.52.lgr N52 E68 M1.292 R3
./instances/Rome/grafo9389.77.lgr N77 E99 M2.646 R8
./instances/Rome/grafo1558.53.lgr N53 E64 M1.098 R1
./instances/Rome/grafo10023.39.lgr N39 E51 M0.752 R3
./instances/Rome/grafo8195.74.lgr N74 E86 M1.477 R2
./instances/Rome/grafo7030.46.lgr N46 E61 M1.261 R2
./instances/Rome/grafo9351.73.lgr N73 E89 M1.96 R2
./instances/Rome/grafo4771.73.lgr N73 E102 M3.118 R8
./instances/Rome/grafo11086.96.lgr N96 E125 M4.211 R15
./instances/Rome/grafo3225.37.lgr N37 E53 M1.167 R3
./instances/Rome/grafo1640.17.lgr N17 E19 M0.076 O R0
./instances/Rome/grafo6377.42.lgr N42 E63 M1.605 R7
./instances/Rome/grafo6411.45.lgr N45 E59 M0.878 R3
./instances/Rome/grafo5567.39.lgr N39 E52 M1.04 R1
./instances/Rome/grafo10411.98.lgr N98 E130 M4.508 R12
./instances/Rome/grafo8115.60.lgr N60 E74 M1.895 R3
./instances/Rome/grafo7350.45.lgr N45 E62 M1.076 R4
./instances/Rome/grafo8708.96.lgr N96 E123 M4.212 R8
./instances/Rome/grafo9492.80.lgr N80 E106 M1.989 R10
./instances/Rome/grafo5897.80.lgr N80 E105 M3.052 R10
./instances/Rome/grafo6728.60.lgr N60 E76 M1.98 R5
./instances/Rome/grafo8170.81.lgr N81 E107 M2.41 R13
./instances/Rome/grafo2264.15.lgr N15 E17 M0.09 O R0
./instances/Rome/grafo4395.79.lgr N79 E123 M3.771 R20
./instances/Rome/grafo4392.61.lgr N61 E75 M2.044 R4
./instances/Rome/grafo5999.36.lgr N36 E43 M0.468 R1
./instances/Rome/grafo4433.61.lgr N61 E79 M2.142 R5
./instances/Rome/grafo9596.88.lgr N88 E123 M4.659 R20
./instances/Rome/grafo8905.100.lgr N100 E127 M3.698 R11
./instances/Rome/grafo10569.36.lgr N36 E47 M0.768 R3
./instances/Rome/grafo5981.35.lgr N35 E46 M0.954 R2
./instances/Rome/grafo11347.93.lgr N93 E115 M3.006 R6
./instances/Rome/grafo6700.75.lgr N75 E99 M2.06 R8
./instances/Rome/grafo3588.36.lgr N36 E40 M0.416 R1
./instances/Rome/grafo6285.44.lgr N44 E54 M0.61 R3
./instances/Rome/grafo1435.43.lgr N43 E55 M0.569 R1
./instances/Rome/grafo2101.17.lgr N17 E17 M0.088 O R0
./instances/Rome/grafo7890.67.lgr N67 E76 M1.23 R1
./instances/Rome/grafo2042.33.lgr N33 E43 M0.129 O R0
./instances/Rome/grafo7047.43.lgr N43 E55 M1.071 R1
./instances/Rome/grafo7967.76.lgr N76 E100 M1.993 R9
./instances/Rome/grafo7818.83.lgr N83 E118 M2.847 R17
./instances/Rome/grafo5946.39.lgr N39 E55 M1.205 R1
./instances/Rome/grafo10852.94.lgr N94 E110 M2.793 R4
./instances/Rome/grafo8293.73.lgr N73 E96 M3.179 R7
./instances/Rome/grafo10563.41.lgr N41 E48 M0.572 R1
./instances/Rome/grafo2938.12.lgr N12 E12 M0.047 O R0
./instances/Rome/grafo7244.41.lgr N41 E53 M0.921 R4
./instances/Rome/grafo8980.95.lgr N95 E122 M3.78 R12
./instances/Rome/grafo8450.69.lgr N69 E96 M2.686 R11
./instances/Rome/grafo8754.91.lgr N91 E111 M2.888 R1
./instances/Rome/grafo8971.63.lgr N63 E75 M1.474 R2
./instances/Rome/grafo7396.42.lgr N42 E48 M0.13 O R0
./instances/Rome/grafo5043.64.lgr N64 E84 M2.271 R7
./instances/Rome/grafo1468.62.lgr N62 E75 M1.463 R5
./instances/Rome/grafo5323.44.lgr N44 E52 M0.87 R2
./instances/Rome/grafo9658.67.lgr N67 E79 M1.454 R1
./instances/Rome/grafo7772.62.lgr N62 E79 M1.426 R4
./instances/Rome/grafo11666.37.lgr N37 E50 M0.889 R3
./instances/Rome/grafo9033.80.lgr N80 E106 M3.28 R10
./instances/Rome/grafo4663.70.lgr N70 E104 M3.608 R15
./instances/Rome/grafo5121.74.lgr N74 E107 M3.79 R14
./instances/Rome/grafo10300.94.lgr N94 E119 M3.882 R6
./instances/Rome/grafo10858.93.lgr N93 E118 M4.588 R7
./instances/Rome/grafo3293.36.lgr N36 E46 M0.125 O R0
./instances/Rome/grafo6336.43.lgr N43 E54 M0.92 R3
./instances/Rome/grafo10218.99.lgr N99 E142 M5.694 R24
./instances/Rome/grafo4106.62.lgr N62 E79 M1.634 R6
./instances/Rome/grafo2207.36.lgr N36 E49 M0.833 R4
./instances/Rome/grafo882.26.lgr N26 E27 M0.062 O R0
./instances/Rome/grafo3767.36.lgr N36 E44 M0.806 R1
./instances/Rome/grafo1722.12.lgr N12 E21 M0.288 R2
./instances/Rome/grafo10982.34.lgr N34 E42 M0.129 O R0
./instances/Rome/grafo1196.29.lgr N29 E36 M0.117 O R0
./instances/Rome/grafo1626.18.lgr N18 E27 M0.319 R2
./instances/Rome/grafo8456.76.lgr N76 E102 M3.129 R12
./instances/Rome/grafo2291.14.lgr N14 E14 M0.045 O R0
./instances/Rome/grafo782.10.lgr N10 E9 M0.043 O R0
./instances/Rome/grafo6352.44.lgr N44 E60 M1.292 R8
./instances/Rome/grafo5409.36.lgr N36 E45 M0.809 R2
./instances/Rome/grafo3245.54.lgr N54 E76 M2.172 R7
./instances/Rome/grafo8575.86.lgr N86 E117 M3.82 R15
./instances/Rome/grafo1262.53.lgr N53 E74 M1.608 R8
./instances/Rome/grafo8077.83.lgr N83 E112 M3.727 R9
./instances/Rome/grafo9053.100.lgr N100 E127 M3.512 R12
./instances/Rome/grafo6485.40.lgr N40 E51 M0.964 R2
./instances/Rome/grafo7821.76.lgr N76 E100 M3.138 R11
./instances/Rome/grafo2391.38.lgr N38 E44 M0.128 O R0
./instances/Rome/grafo2552.22.lgr N22 E26 M0.084 O R0
./instances/Rome/grafo7742.46.lgr N46 E58 M0.995 R2
./instances/Rome/grafo6901.43.lgr N43 E55 M0.991 R5
./instances/Rome/grafo265.10.lgr N10 E12 M0.039 O R0
./instances/Rome/grafo4064.59.lgr N59 E70 M1.348 R1
./instances/Rome/grafo2496.49.lgr N49 E59 M0.995 R2
./instances/Rome/grafo5801.45.lgr N45 E55 M0.871 R2
./instances/Rome/grafo8447.82.lgr N82 E123 M4.212 R19
./instances/Rome/grafo3193.40.lgr N40 E48 M0.817 R1
./instances/Rome/grafo6239.56.lgr N56 E76 M2.319 R4
./instances/Rome/grafo4402.84.lgr N84 E103 M2.336 R5
./instances/Rome/grafo2138.17.lgr N17 E19 M0.081 O R0
./instances/Rome/grafo5475.40.lgr N40 E50 M0.145 O R0
./instances/Rome/grafo9655.71.lgr N71 E88 M2.296 R3
./instances/Rome/grafo6117.44.lgr N44 E49 M0.092 O R0
./instances/Rome/grafo6184.81.lgr N81 E107 M2.865 R11
./instances/Rome/grafo11060.99.lgr N99 E135 M4.587 R19
./instances/Rome/grafo4438.55.lgr N55 E66 M0.913 R1
./instances/Rome/grafo11425.38.lgr N38 E49 M1.021 R2
./instances/Rome/grafo6053.38.lgr N38 E48 M1.049 R2
./instances/Rome/grafo2424.35.lgr N35 E40 M0.116 O R0
./instances/Rome/grafo9997.40.lgr N40 E50 M0.864 R2
./instances/Rome/grafo6164.41.lgr N41 E55 M1.058 R3
./instances/Rome/grafo11023.33.lgr N33 E33 M0.1 O R0
./instances/Rome/grafo3540.38.lgr N38 E57 M1.099 R7
./instances/Rome/grafo3560.36.lgr N36 E45 M0.76 R1
./instances/Rome/grafo2497.49.lgr N49 E59 M0.997 R2
./instances/Rome/grafo4484.76.lgr N76 E101 M2.902 R12
./instances/Rome/grafo8865.100.lgr N100 E135 M5.246 R17
./instances/Rome/grafo1108.18.lgr N18 E25 M0.066 O R0
./instances/Rome/grafo8877.88.lgr N88 E132 M5.258 R28
./instances/Rome/grafo1854.22.lgr N22 E27 M0.094 O R0
./instances/Rome/grafo5373.40.lgr N40 E58 M1.151 R4
./instances/Rome/grafo10111.96.lgr N96 E122 M4.398 R11
./instances/Rome/grafo5061.58.lgr N58 E71 M1.292 R2
./instances/Rome/grafo4135.68.lgr N68 E96 M3.144 R13
./instances/Rome/grafo10204.100.lgr N100 E148 M6.372 R24
./instances/Rome/grafo4256.56.lgr N56 E75 M1.756 R7
./instances/Rome/grafo9058.63.lgr N63 E82 M1.763 R6
./instances/Rome/grafo4953.81.lgr N81 E114 M2.583 R12
./instances/Rome/grafo3952.33.lgr N33 E39 M0.442 R1
./instances/Rome/grafo4881.66.lgr N66 E83 M1.931 R5
./instances/Rome/grafo2897.29.lgr N29 E33 M0.093 O R0
./instances/Rome/grafo2934.19.lgr N19 E21 M0.05 O R0
./instances/Rome/grafo7112.47.lgr N47 E61 M0.147 O R0
./instances/Rome/grafo5267.43.lgr N43 E58 M0.93 R5
./instances/Rome/grafo8164.76.lgr N76 E96 M2.513 R9
./instances/Rome/grafo875.20.lgr N20 E21 M0.084 O R0
./instances/Rome/grafo4318.55.lgr N55 E81 M2.496 R10
./instances/Rome/grafo7305.38.lgr N38 E53 M0.947 R6
./instances/Rome/grafo6944.47.lgr N47 E60 M0.998 R2
./instances/Rome/grafo9638.65.lgr N65 E90 M2.606 R13
./instances/Rome/grafo6276.44.lgr N44 E62 M1.256 R4
./instances/Rome/grafo6773.53.lgr N53 E71 M1.811 R7
./instances/Rome/grafo11069.93.lgr N93 E139 M6.311 R25
./instances/Rome/grafo3608.42.lgr N42 E53 M0.826 R1
./instances/Rome/grafo4941.74.lgr N74 E95 M2.873 R7
./instances/Rome/grafo4710.78.lgr N78 E110 M3.362 R12
./instances/Rome/grafo3436.57.lgr N57 E76 M2.095 R8
./instances/Rome/grafo2483.25.lgr N25 E36 M0.648 R3
./instances/Rome/grafo10796.33.lgr N33 E38 M0.074 O R0
./instances/Rome/grafo801.13.lgr N13 E13 M0.061 O R0
./instances/Rome/grafo3385.54.lgr N54 E64 M1.106 R1
./instances/Rome/grafo2419.14.lgr N14 E17 M0.076 O R0
./instances/Rome/grafo394.11.lgr N11 E15 M0.069 O R0
./instances/Rome/grafo1827.13.lgr N13 E16 M0.043 O R0
./instances/Rome/grafo9741.69.lgr N69 E93 M2.855 R11
./instances/Rome/grafo1967.35.lgr N35 E53 M1.126 R6
./instances/Rome/grafo4714.62.lgr N62 E80 M1.488 R6
./instances/Rome/grafo8437.82.lgr N82 E116 M3.771 R14
./instances/Rome/grafo1552.62.lgr N62 E72 M1.187 R1
./instances/Rome/grafo1337.42.lgr N42 E48 M0.414 R1
./instances/Rome/grafo10552.96.lgr N96 E144 M6.397 R24
./instances/Rome/grafo6135.46.lgr N46 E69 M1.671 R6
./instances/Rome/grafo11211.33.lgr N33 E37 M0.107 O R0
./instances/Rome/grafo11284.37.lgr N37 E50 M1.041 R3
./instances/Rome/grafo8267.76.lgr N76 E98 M2.406 R6
./instances/Rome/grafo8220.96.lgr N96 E119 M3.328 R3
./instances/Rome/grafo3353.40.lgr N40 E46 M0.134 O R0
./instances/Rome/grafo3060.28.lgr N28 E36 M0.47 R1
./instances/Rome/grafo9946.41.lgr N41 E48 M0.676 R1
./instances/Rome/grafo9083.67.lgr N67 E82 M1.822 R5
./instances/Rome/grafo8547.85.lgr N85 E104 M2.48 R7
./instances/Rome/grafo5806.48.lgr N48 E65 M1.043 R7
./instances/Rome/grafo3491.43.lgr N43 E61 M0.831 R3
./instances/Rome/grafo7097.42.lgr N42 E56 M1.023 R2
./instances/Rome/grafo6255.48.lgr N48 E67 M1.683 R9
./instances/Rome/grafo3787.61.lgr N61 E73 M1.162 R2
./instances/Rome/grafo5838.35.lgr N35 E41 M0.66 R1
./instances/Rome/grafo8049.74.lgr N74 E103 M3.588 R9
./instances/Rome/grafo2520.17.lgr N17 E24 M0.301 R1
./instances/Rome/grafo5554.44.lgr N44 E61 M1.147 R4
./instances/Rome/grafo1871.17.lgr N17 E18 M0.052 O R0
./instances/Rome/grafo3818.57.lgr N57 E77 M1.835 R5
./instances/Rome/grafo10905.97.lgr N97 E138 M4.253 R21
./instances/Rome/grafo9744.80.lgr N80 E109 M3.538 R17
./instances/Rome/grafo1500.50.lgr N50 E71 M1.619 R8
./instances/Rome/grafo642.14.lgr N14 E15 M0.079 O R0
./instances/Rome/grafo9987.91.lgr N91 E118 M3.329 R13
./instances/Rome/grafo899.14.lgr N14 E15 M0.067 O R0
./instances/Rome/grafo3352.55.lgr N55 E69 M0.179 O R0
./instances/Rome/grafo5140.62.lgr N62 E76 M1.481 R1
./instances/Rome/grafo1771.22.lgr N22 E26 M0.092 O R0
./instances/Rome/grafo2750.17.lgr N17 E17 M0.065 O R0
./instances/Rome/grafo5703.38.lgr N38 E41 M0.116 O R0
./instances/Rome/grafo8308.83.lgr N83 E102 M2.737 R6
./instances/Rome/grafo4261.61.lgr N61 E90 M2.136 R9
./instances/Rome/grafo1279.45.lgr N45 E58 M0.93 R4
./instances/Rome/grafo3963.47.lgr N47 E57 M0.838 R1
./instances/Rome/grafo1091.21.lgr N21 E29 M0.133 O R0
./instances/Rome/grafo8015.81.lgr N81 E112 M2.087 R17
./instances/Rome/grafo3832.52.lgr N52 E71 M1.48 R5
./instances/Rome/grafo1761.20.lgr N20 E26 M0.08 O R0
./instances/Rome/grafo586.10.lgr N10 E10 M0.054 O R0
./instances/Rome/grafo9960.32.lgr N32 E37 M0.093 O R0
./instances/Rome/grafo2194.48.lgr N48 E57 M0.162 O R0
./instances/Rome/grafo567.14.lgr N14 E18 M0.084 O R0
./instances/Rome/grafo774.17.lgr N17 E18 M0.05 O R0
./instances/Rome/grafo6100.34.lgr N34 E44 M0.556 R2
./instances/Rome/grafo10053.32.lgr N32 E37 M0.117 O R0
./instances/Rome/grafo2028.23.lgr N23 E32 M0.389 R1
./instances/Rome/grafo10402.40.lgr N40 E47 M0.14 O R0
./instances/Rome/grafo8144.82.lgr N82 E101 M2.359 R7
./instances/Rome/grafo5843.38.lgr N38 E45 M0.119 O R0
./instances/Rome/grafo7424.45.lgr N45 E58 M0.991 R3
./instances/Rome/grafo1999.38.lgr N38 E45 M0.125 O R0
./instances/Rome/grafo8722.73.lgr N73 E97 M2.7 R10
./instances/Rome/grafo510.13.lgr N13 E16 M0.072 O R0
./instances/Rome/grafo10770.35.lgr N35 E46 M0.962 R3
./instances/Rome/grafo752.76.lgr N76 E95 M2.487 R7
./instances/Rome/grafo5088.54.lgr N54 E72 M1.809 R5
./instances/Rome/grafo6986.46.lgr N46 E63 M1.512 R4
./instances/Rome/grafo8205.74.lgr N74 E105 M3.478 R13
./instances/Rome/grafo6741.55.lgr N55 E80 M2.222 R9
./instances/Rome/grafo8289.74.lgr N74 E101 M3.637 R8
./instances/Rome/grafo544.25.lgr N25 E31 M0.1 O R0
./instances/Rome/grafo8763.87.lgr N87 E119 M3.816 R16
./instances/Rome/grafo1851.17.lgr N17 E22 M0.081 O R0
./instances/Rome/grafo7919.81.lgr N81 E116 M3.898 R15
./instances/Rome/grafo5620.42.lgr N42 E51 M0.781 R2
./instances/Rome/grafo5149.41.lgr N41 E55 M1.102 R3
./instances/Rome/grafo1873.20.lgr N20 E27 M0.328 R2
./instances/Rome/grafo11029.32.lgr N32 E36 M0.088 O R0
./instances/Rome/grafo7435.44.lgr N44 E53 M0.672 R1
./instances/Rome/grafo11669.39.lgr N39 E47 M0.814 R1
./instances/Rome/grafo4094.40.lgr N40 E51 M0.556 R1
./instances/Rome/grafo1135.21.lgr N21 E22 M0.055 O R0
./instances/Rome/grafo11489.31.lgr N31 E37 M0.112 O R0
./instances/Rome/grafo9102.66.lgr N66 E80 M2.039 R4
./instances/Rome/grafo1657.10.lgr N10 E15 M0.069 O R0
./instances/Rome/grafo3579.52.lgr N52 E67 M1.39 R2
./instances/Rome/grafo10847.93.lgr N93 E115 M3.059 R7
./instances/Rome/grafo5452.34.lgr N34 E42 M0.14 O R0
./instances/Rome/grafo8366.76.lgr N76 E102 M3.179 R14
./instances/Rome/grafo5726.45.lgr N45 E57 M1.009 R6
./instances/Rome/grafo8407.61.lgr N61 E76 M1.612 R4
./instances/Rome/grafo6041.76.lgr N76 E99 M2.865 R9
./instances/Rome/grafo9796.73.lgr N73 E98 M1.84 R11
./instances/Rome/grafo10884.93.lgr N93 E122 M4.204 R13
./instances/Rome/grafo9644.73.lgr N73 E92 M2.793 R2
./instances/Rome/grafo1021.14.lgr N14 E14 M0.039 O R0
./instances/Rome/grafo473.10.lgr N10 E10 M0.042 O R0
./instances/Rome/grafo7243.37.lgr N37 E46 M0.589 R1
./instances/Rome/grafo3673.40.lgr N40 E59 M1.142 R5
./instances/Rome/grafo11165.39.lgr N39 E51 M0.884 R2
./instances/Rome/grafo6144.43.lgr N43 E56 M0.966 R2
./instances/Rome/grafo10448.98.lgr N98 E124 M3.99 R5
./instances/Rome/grafo7843.81.lgr N81 E107 M3.069 R9
./instances/Rome/grafo11137.95.lgr N95 E126 M5.254 R12
./instances/Rome/grafo4712.64.lgr N64 E85 M1.923 R4
./instances/Rome/grafo8524.75.lgr N75 E91 M1.11 R5
./instances/Rome/grafo204.15.lgr N15 E15 M0.052 O R0
./instances/Rome/grafo1349.31.lgr N31 E41 M0.651 R1
./instances/Rome/grafo10301.94.lgr N94 E133 M5.72 R23
./instances/Rome/grafo8123.87.lgr N87 E127 M5.044 R19
./instances/Rome/grafo3370.43.lgr N43 E57 M1.193 R3
./instances/Rome/grafo1016.18.lgr N18 E19 M0.058 O R0
./instances/Rome/grafo9025.85.lgr N85 E118 M3.718 R14
./instances/Rome/grafo8618.89.lgr N89 E117 M3.204 R15
./instances/Rome/grafo9391.61.lgr N61 E78 M1.774 R3
./instances/Rome/grafo2698.16.lgr N16 E18 M0.092 O R0
./instances/Rome/grafo756.12.lgr N12 E11 M0.047 O R0
./instances/Rome/grafo8378.99.lgr N99 E132 M4.546 R14
./instances/Rome/grafo3388.41.lgr N41 E56 M1.024 R4
./instances/Rome/grafo3908.41.lgr N41 E57 M1.017 R6
./instances/Rome/grafo5398.82.lgr N82 E111 M2.605 R14
./instances/Rome/grafo10271.100.lgr N100 E132 M4.841 R13
./instances/Rome/grafo2237.27.lgr N27 E34 M0.13 O R0
./instances/Rome/grafo9276.72.lgr N72 E101 M3.646 R12
./instances/Rome/grafo3638.57.lgr N57 E74 M1.631 R4
./instances/Rome/grafo4546.59.lgr N59 E74 M1.581 R5
./instances/Rome/grafo578.26.lgr N26 E27 M0.131 O R0
./instances/Rome/grafo5875.37.lgr N37 E44 M0.128 O R0
./instances/Rome/grafo2891.17.lgr N17 E21 M0.076 O R0
./instances/Rome/grafo3182.36.lgr N36 E53 M1.134 R3
./instances/Rome/grafo2780.17.lgr N17 E23 M0.081 O R0
./instances/Rome/grafo281.14.lgr N14 E13 M0.048 O R0
./instances/Rome/grafo6614.74.lgr N74 E95 M2.466 R7
./instances/Rome/grafo5281.61.lgr N61 E87 M2.674 R8
./instances/Rome/grafo10291.93.lgr N93 E137 M5.226 R20
./instances/Rome/grafo7328.59.lgr N59 E71 M1.352 R2
./instances/Rome/grafo4025.52.lgr N52 E74 M1.852 R11
./instances/Rome/grafo5279.78.lgr N78 E114 M3.778 R18
./instances/Rome/grafo3161.39.lgr N39 E48 M0.134 O R0
./instances/Rome/grafo8693.86.lgr N86 E109 M3.331 R4
./instances/Rome/grafo3853.61.lgr N61 E79 M1.942 R5
./instances/Rome/grafo7232.38.lgr N38 E53 M1.263 R4
./instances/Rome/grafo9253.76.lgr N76 E105 M3.251 R12
./instances/Rome/grafo7174.74.lgr N74 E96 M2.569 R10
./instances/Rome/grafo5352.44.lgr N44 E70 M1.687 R11
./instances/Rome/grafo4588.56.lgr N56 E74 M2.051 R5
./instances/Rome/grafo9750.77.lgr N77 E103 M3.406 R11
./instances/Rome/grafo126.22.lgr N22 E30 M0.357 R1
./instances/Rome/grafo1233.70.lgr N70 E94 M3.056 R10
./instances/Rome/grafo3857.39.lgr N39 E51 M1.006 R2
./instances/Rome/grafo9474.70.lgr N70 E90 M2.611 R6
./instances/Rome/grafo5453.40.lgr N40 E57 M1.077 R6
./instances/Rome/grafo4671.62.lgr N62 E84 M2.47 R7
./instances/Rome/grafo9395.79.lgr N79 E99 M2.183 R11
./instances/Rome/grafo1152.18.lgr N18 E24 M0.094 O R0
./instances/Rome/grafo9923.31.lgr N31 E41 M0.865 R1
./instances/Rome/grafo3960.36.lgr N36 E41 M0.115 O R0
./instances/Rome/grafo9647.72.lgr N72 E92 M2.157 R4
./instances/Rome/grafo1896.21.lgr N21 E25 M0.084 O R0
./instances/Rome/grafo4531.78.lgr N78 E109 M2.906 R10
./instances/Rome/grafo9560.80.lgr N80 E100 M2.708 R7
./instances/Rome/grafo3498.41.lgr N41 E53 M0.934 R3
./instances/Rome/grafo7858.83.lgr N83 E121 M5.108 R18
./instances/Rome/grafo961.10.lgr N10 E10 M0.041 O R0
./instances/Rome/grafo11012.96.lgr N96 E135 M5.262 R22
./instances/Rome/grafo264.17.lgr N17 E22 M0.08 O R0
./instances/Rome/grafo3451.43.lgr N43 E51 M0.784 R2
./instances/Rome/grafo10112.98.lgr N98 E137 M4.085 R17
./instances/Rome/grafo6076.34.lgr N34 E44 M0.123 O R0
./instances/Rome/grafo1745.17.lgr N17 E20 M0.081 O R0
./instances/Rome/grafo6878.43.lgr N43 E48 M0.133 O R0
./instances/Rome/grafo270.20.lgr N20 E30 M0.084 O R0
./instances/Rome/grafo2854.23.lgr N23 E29 M0.109 O R0
./instances/Rome/grafo9860.40.lgr N40 E52 M0.826 R3
./instances/Rome/grafo3794.41.lgr N41 E52 M0.944 R2
./instances/Rome/grafo9008.91.lgr N91 E136 M4.751 R23
./instances/Rome/grafo1488.48.lgr N48 E58 M1.057 R1
./instances/Rome/grafo4246.62.lgr N62 E88 M2.688 R7
./instances/Rome/grafo7249.42.lgr N42 E56 M0.909 R7
./instances/Rome/grafo10821.96.lgr N96 E115 M2.991 R4
./instances/Rome/grafo5355.35.lgr N35 E41 M0.109 O R0
./instances/Rome/grafo1799.26.lgr N26 E30 M0.097 O R0
./instances/Rome/grafo3184.91.lgr N91 E127 M4.384 R17
./instances/Rome/grafo4700.57.lgr N57 E76 M2.006 R4
./instances/Rome/grafo3124.34.lgr N34 E43 M0.776 R1
./instances/Rome/grafo5788.64.lgr N64 E77 M1.528 R5
./instances/Rome/grafo6258.41.lgr N41 E57 M1.205 R2
./instances/Rome/grafo7234.46.lgr N46 E63 M1.353 R4
./instances/Rome/grafo7518.46.lgr N46 E69 M1.632 R10
./instances/Rome/grafo11300.91.lgr N91 E126 M4.869 R16
./instances/Rome/grafo6172.41.lgr N41 E50 M0.097 O R0
./instances/Rome/grafo2301.25.lgr N25 E37 M0.625 R1
./instances/Rome/grafo6969.59.lgr N59 E79 M1.496 R5
./instances/Rome/grafo9780.77.lgr N77 E96 M2.381 R7
./instances/Rome/grafo7899.78.lgr N78 E100 M2.378 R7
./instances/Rome/grafo5550.42.lgr N42 E57 M0.937 R4
./instances/Rome/grafo6296.43.lgr N43 E59 M1.583 R6
./instances/Rome/grafo4581.67.lgr N67 E82 M1.082 R4
./instances/Rome/grafo6033.43.lgr N43 E50 M0.733 R1
./instances/Rome/grafo9335.78.lgr N78 E104 M3.142 R12
./instances/Rome/grafo11059.98.lgr N98 E129 M5.412 R12
./instances/Rome/grafo2329.21.lgr N21 E24 M0.082 O R0
./instances/Rome/grafo118.43.lgr N43 E58 M1.065 R3
./instances/Rome/grafo11416.35.lgr N35 E38 M0.137 O R0
./instances/Rome/grafo7958.61.lgr N61 E87 M2.8 R8
./instances/Rome/grafo11104.95.lgr N95 E135 M4.325 R20
./instances/Rome/grafo10181.93.lgr N93 E133 M5.288 R18
./instances/Rome/grafo11118.99.lgr N99 E125 M3.742 R9
./instances/Rome/grafo2685.44.lgr N44 E52 M0.164 O R0
./instances/Rome/grafo10343.94.lgr N94 E118 M3.459 R3
./instances/Rome/grafo9236.80.lgr N80 E120 M4.07 R21
./instances/Rome/grafo1622.19.lgr N19 E20 M0.066 O R0
./instances/Rome/grafo2441.16.lgr N16 E20 M0.075 O R0
./instances/Rome/grafo9844.82.lgr N82 E103 M1.84 R9
./instances/Rome/grafo5288.36.lgr N36 E42 M0.122 O R0
./instances/Rome/grafo5023.55.lgr N55 E78 M1.496 R5
./instances/Rome/grafo1578.27.lgr N27 E30 M0.098 O R0
./instances/Rome/grafo1627.30.lgr N30 E40 M0.581 R1
./instances/Rome/grafo2147.17.lgr N17 E20 M0.082 O R0
./instances/Rome/grafo6735.65.lgr N65 E88 M2.064 R5
./instances/Rome/grafo1165.16.lgr N16 E23 M0.084 O R0
./instances/Rome/grafo6885.44.lgr N44 E56 M0.892 R1
./instances/Rome/grafo9556.62.lgr N62 E87 M2.423 R9
./instances/Rome/grafo1610.48.lgr N48 E66 M1.337 R5
./instances/Rome/grafo7492.38.lgr N38 E57 M1.067 R8
./instances/Rome/grafo3606.46.lgr N46 E54 M0.134 O R0
./instances/Rome/grafo9050.75.lgr N75 E94 M2.31 R5
./instances/Rome/grafo3701.41.lgr N41 E58 M1.135 R6
./instances/Rome/grafo4300.60.lgr N60 E82 M1.454 R7
./instances/Rome/grafo7733.46.lgr N46 E56 M0.143 O R0
./instances/Rome/grafo2044.33.lgr N33 E43 M0.084 O R0
./instances/Rome/grafo9695.77.lgr N77 E102 M2.822 R9
./instances/Rome/grafo9642.69.lgr N69 E91 M2.126 R7
./instances/Rome/grafo5369.36.lgr N36 E44 M0.709 R1
./instances/Rome/grafo1683.11.lgr N11 E19 M0.255 R1
./instances/Rome/grafo2364.23.lgr N23 E26 M0.091 O R0
./instances/Rome/grafo6114.31.lgr N31 E39 M0.749 R2
./instances/Rome/grafo7437.44.lgr N44 E52 M0.13 O R0
./instances/Rome/grafo4576.71.lgr N71 E92 M2.411 R8
./instances/Rome/grafo4989.75.lgr N75 E99 M2.75 R6
./instances/Rome/grafo9531.84.lgr N84 E111 M3.301 R9
./instances/Rome/grafo7073.43.lgr N43 E51 M0.147 O R0
./instances/Rome/grafo11286.92.lgr N92 E117 M2.482 R7
./instances/Rome/grafo4865.80.lgr N80 E117 M4.128 R21
./instances/Rome/grafo11080.93.lgr N93 E126 M3.845 R13
./instances/Rome/grafo4768.51.lgr N51 E57 M0.149 O R0
./instances/Rome/grafo3051.20.lgr N20 E23 M0.098 O R0
./instances/Rome/grafo1573.29.lgr N29 E34 M0.109 O R0
./instances/Rome/grafo259.12.lgr N12 E11 M0.046 O R0
./instances/Rome/grafo4511.77.lgr N77 E103 M3.071 R11
./instances/Rome/grafo4977.65.lgr N65 E91 M2.949 R9
./instances/Rome/grafo1144.16.lgr N16 E21 M0.207 R1
./instances/Rome/grafo6180.41.lgr N41 E50 M0.151 O R0
./instances/Rome/grafo2385.13.lgr N13 E14 M0.043 O R0
./instances/Rome/grafo8272.83.lgr N83 E120 M3.358 R18
./instances/Rome/grafo7800.61.lgr N61 E84 M2.451 R7
./instances/Rome/grafo9116.80.lgr N80 E118 M4.531 R20
./instances/Rome/grafo3697.49.lgr N49 E68 M1.832 R9
./instances/Rome/grafo410.14.lgr N14 E16 M0.078 O R0
./instances/Rome/grafo445.22.lgr N22 E25 M0.087 O R0
./instances/Rome/grafo2488.13.lgr N13 E13 M0.057 O R0
./instances/Rome/grafo10419.91.lgr N91 E132 M4.959 R24
./instances/Rome/grafo8168.76.lgr N76 E102 M2.053 R10
./instances/Rome/grafo10752.35.lgr N35 E42 M0.552 R1
./instances/Rome/grafo9775.61.lgr N61 E79 M2.228 R2
./instances/Rome/grafo3503.57.lgr N57 E75 M1.463 R4
./instances/Rome/grafo9606.87.lgr N87 E116 M3.644 R12
./instances/Rome/grafo9262.72.lgr N72 E96 M2.705 R9
./instances/Rome/grafo1932.13.lgr N13 E17 M0.09 O R0
./instances/Rome/grafo5663.34.lgr N34 E39 M0.111 O R0
./instances/Rome/grafo11083.37.lgr N37 E49 M0.919 R2
./instances/Rome/grafo1785.37.lgr N37 E44 M0.121 O R0
./instances/Rome/grafo4411.64.lgr N64 E79 M1.748 R4
./instances/Rome/grafo10957.92.lgr N92 E122 M5.128 R9
./instances/Rome/grafo3559.48.lgr N48 E69 M1.744 R8
./instances/Rome/grafo6869.43.lgr N43 E57 M1.069 R4
./instances/Rome/grafo11336.36.lgr N36 E47 M0.837 R3
./instances/Rome/grafo1653.18.lgr N18 E18 M0.055 O R0
./instances/Rome/grafo9247.79.lgr N79 E99 M2.773 R8
./instances/Rome/grafo6719.42.lgr N42 E59 M1.2 R5
./instances/Rome/grafo3817.58.lgr N58 E87 M2.626 R9
./instances/Rome/grafo182.23.lgr N23 E25 M0.096 O R0
./instances/Rome/grafo7012.42.lgr N42 E59 M1.174 R5
./instances/Rome/grafo8371.96.lgr N96 E130 M4.493 R19
./instances/Rome/grafo1290.27.lgr N27 E35 M0.111 O R0
./instances/Rome/grafo9850.95.lgr N95 E128 M3.866 R15
./instances/Rome/grafo6540.56.lgr N56 E79 M2.102 R6
./instances/Rome/grafo499.37.lgr N37 E48 M0.875 R3
./instances/Rome/grafo7320.38.lgr N38 E58 M1.194 R2
./instances/Rome/grafo3517.55.lgr N55 E66 M1.135 R1
./instances/Rome/grafo7961.63.lgr N63 E76 M1.121 R3
./instances/Rome/grafo1930.13.lgr N13 E13 M0.051 O R0
./instances/Rome/grafo1201.28.lgr N28 E38 M0.679 R2
./instances/Rome/grafo8132.69.lgr N69 E95 M2.969 R11
./instances/Rome/grafo2666.61.lgr N61 E68 M0.959 R1
./instances/Rome/grafo808.12.lgr N12 E11 M0.053 O R0
./instances/Rome/grafo5014.61.lgr N61 E89 M2.527 R11
./instances/Rome/grafo1907.16.lgr N16 E18 M0.047 O R0
./instances/Rome/grafo5460.80.lgr N80 E113 M4.395 R18
./instances/Rome/grafo4363.77.lgr N77 E102 M2.694 R8
./instances/Rome/grafo773.12.lgr N12 E14 M0.08 O R0
./instances/Rome/grafo2307.18.lgr N18 E23 M0.084 O R0
./instances/Rome/grafo11055.98.lgr N98 E126 M4.653 R9
./instances/Rome/grafo7646.50.lgr N50 E62 M0.663 R4
./instances/Rome/grafo980.20.lgr N20 E20 M0.054 O R0
./instances/Rome/grafo6460.40.lgr N40 E56 M0.712 R3
./instances/Rome/grafo7334.43.lgr N43 E63 M1.599 R5
./instances/Rome/grafo2204.13.lgr N13 E13 M0.043 O R0
./instances/Rome/grafo3576.37.lgr N37 E49 M0.865 R3
./instances/Rome/grafo6631.46.lgr N46 E55 M0.826 R2
./instances/Rome/grafo5349.39.lgr N39 E53 M1.01 R4
./instances/Rome/grafo10403.38.lgr N38 E53 M1.083 R6
./instances/Rome/grafo9394.64.lgr N64 E87 M2.185 R8
./instances/Rome/grafo2144.12.lgr N12 E18 M0.075 O R0
./instances/Rome/grafo6831.47.lgr N47 E65 M1.451 R2
./instances/Rome/grafo10805.98.lgr N98 E135 M5.961 R14
./instances/Rome/grafo6360.40.lgr N40 E57 M0.868 R3
./instances/Rome/grafo7951.81.lgr N81 E99 M2.48 R4
./instances/Rome/grafo7942.83.lgr N83 E121 M3.761 R23
./instances/Rome/grafo7985.93.lgr N93 E126 M4.186 R18
./instances/Rome/grafo8494.90.lgr N90 E119 M3.656 R15
./instances/Rome/grafo10769.36.lgr N36 E48 M0.999 R1
./instances/Rome/grafo9333.80.lgr N80 E112 M2.755 R15
./instances/Rome/grafo4589.73.lgr N73 E99 M3.099 R7
./instances/Rome/grafo1676.20.lgr N20 E22 M0.082 O R0
./instances/Rome/grafo11283.40.lgr N40 E52 M0.822 R5
./instances/Rome/grafo614.25.lgr N25 E29 M0.095 O R0
./instances/Rome/grafo3520.40.lgr N40 E48 M0.589 R1
./instances/Rome/grafo10721.96.lgr N96 E125 M4.099 R11
./instances/Rome/grafo1933.22.lgr N22 E26 M0.093 O R0
./instances/Rome/grafo6712.37.lgr N37 E39 M0.113 O R0
./instances/Rome/grafo3679.39.lgr N39 E43 M0.37 R1
./instances/Rome/grafo6597.49.lgr N49 E71 M1.756 R8
./instances/Rome/grafo590.15.lgr N15 E22 M0.076 O R0
./instances/Rome/grafo4929.81.lgr N81 E99 M2.397 R7
./instances/Rome/grafo2616.25.lgr N25 E29 M0.089 O R0
./instances/Rome/grafo5507.46.lgr N46 E62 M1.116 R6
./instances/Rome/grafo8538.80.lgr N80 E114 M3.87 R18
./instances/Rome/grafo9677.68.lgr N68 E97 M3.43 R12
./instances/Rome/grafo9279.72.lgr N72 E109 M3.722 R19
./instances/Rome/grafo2693.13.lgr N13 E13 M0.043 O R0
./instances/Rome/grafo1014.14.lgr N14 E18 M0.085 O R0
./instances/Rome/grafo2575.13.lgr N13 E13 M0.046 O R0
./instances/Rome/grafo5677.42.lgr N42 E58 M1.117 R5
./instances/Rome/grafo2910.14.lgr N14 E16 M0.073 O R0
./instances/Rome/grafo8048.68.lgr N68 E94 M2.908 R10
./instances/Rome/grafo10633.100.lgr N100 E138 M5.53 R18
./instances/Rome/grafo4240.61.lgr N61 E82 M1.758 R6
./instances/Rome/grafo3913.43.lgr N43 E65 M1.389 R10
./instances/Rome/grafo5110.58.lgr N58 E85 M2.904 R9
./instances/Rome/grafo9288.67.lgr N67 E93 M3.024 R7
./instances/Rome/grafo1783.30.lgr N30 E37 M0.378 R1
./instances/Rome/grafo8623.74.lgr N74 E98 M3.046 R9
./instances/Rome/grafo5888.37.lgr N37 E50 M0.939 R2
./instances/Rome/grafo6494.62.lgr N62 E81 M1.939 R6
./instances/Rome/grafo9858.34.lgr N34 E45 M0.151 O R0
./instances/Rome/grafo6778.37.lgr N37 E45 M0.163 O R0
./instances/Rome/grafo9745.84.lgr N84 E114 M3.547 R15
./instances/Rome/grafo7887.68.lgr N68 E96 M3.231 R7
./instances/Rome/grafo2751.16.lgr N16 E25 M0.077 O R0
./instances/Rome/grafo8054.85.lgr N85 E118 M3.314 R16
./instances/Rome/grafo4231.62.lgr N62 E83 M2.554 R8
./instances/Rome/grafo4031.41.lgr N41 E62 M1.119 R9
./instances/Rome/grafo7918.84.lgr N84 E135 M5.204 R26
./instances/Rome/grafo10035.38.lgr N38 E47 M0.564 R1
./instances/Rome/grafo6963.45.lgr N45 E58 M1.025 R4
./instances/Rome/grafo7857.90.lgr N90 E120 M3.585 R14
./instances/Rome/grafo441.11.lgr N11 E11 M0.042 O R0
./instances/Rome/grafo398.26.lgr N26 E27 M0.088 O R0
./instances/Rome/grafo9235.72.lgr N72 E93 M2.694 R10
./instances/Rome/grafo7242.37.lgr N37 E53 M0.991 R6
./instances/Rome/grafo1599.29.lgr N29 E33 M0.106 O R0
./instances/Rome/grafo10147.94.lgr N94 E132 M4.793 R18
./instances/Rome/grafo885.18.lgr N18 E24 M0.083 O R0
./instances/Rome/grafo2771.33.lgr N33 E42 M0.115 O R0
./instances/Rome/grafo4037.35.lgr N35 E40 M0.121 O R0
./instances/Rome/grafo9973.96.lgr N96 E144 M7.257 R23
./instances/Rome/grafo7155.60.lgr N60 E70 M0.168 O R0
./instances/Rome/grafo8483.76.lgr N76 E100 M3.152 R8
./instances/Rome/grafo2007.39.lgr N39 E51 M0.996 R1
./instances/Rome/grafo4125.55.lgr N55 E74 M2.163 R6
./instances/Rome/grafo10462.36.lgr N36 E40 M0.114 O R0
./instances/Rome/grafo10523.97.lgr N97 E139 M5.471 R22
./instances/Rome/grafo2016.25.lgr N25 E33 M0.452 R2
./instances/Rome/grafo1101.25.lgr N25 E37 M0.602 R1
./instances/Rome/grafo5022.67.lgr N67 E103 M3.335 R18
./instances/Rome/grafo3600.43.lgr N43 E61 M1.187 R6
./instances/Rome/grafo273.11.lgr N11 E10 M0.046 O R0
./instances/Rome/grafo154.33.lgr N33 E34 M0.09 O R0
./instances/Rome/grafo5885.46.lgr N46 E58 M1.144 R5
./instances/Rome/grafo825.15.lgr N15 E17 M0.06 O R0
./instances/Rome/grafo5617.45.lgr N45 E54 M0.788 R3
./instances/Rome/grafo5563.42.lgr N42 E52 M0.793 R1
./instances/Rome/grafo9122.79.lgr N79 E111 M3.684 R14
./instances/Rome/grafo8887.89.lgr N89 E124 M3.488 R14
./instances/Rome/grafo761.13.lgr N13 E13 M0.051 O R0
./instances/Rome/grafo3825.49.lgr N49 E66 M1.296 R3
./instances/Rome/grafo2348.37.lgr N37 E46 M0.52 R2
./instances/Rome/grafo2475.34.lgr N34 E47 M0.662 R1
./instances/Rome/grafo1521.24.lgr N24 E38 M0.67 R7
./instances/Rome/grafo3926.54.lgr N54 E69 M1.446 R4
./instances/Rome/grafo6247.88.lgr N88 E114 M3.432 R9
./instances/Rome/grafo10985.96.lgr N96 E128 M5.072 R14
./instances/Rome/grafo6129.45.lgr N45 E55 M0.722 R3
./instances/Rome/grafo2466.14.lgr N14 E13 M0.055 O R0
./instances/Rome/grafo5903.38.lgr N38 E48 M0.67 R4
./instances/Rome/grafo542.12.lgr N12 E14 M0.07 O R0
./instances/Rome/grafo7153.85.lgr N85 E120 M4.009 R16
./instances/Rome/grafo5095.62.lgr N62 E90 M2.379 R10
./instances/Rome/grafo7537.41.lgr N41 E55 M1.101 R4
./instances/Rome/grafo2226.39.lgr N39 E63 M1.754 R8
./instances/Rome/grafo6613.59.lgr N59 E83 M2.103 R6
./instances/Rome/grafo8045.68.lgr N68 E89 M2.256 R4
./instances/Rome/grafo6469.47.lgr N47 E70 M1.783 R8
./instances/Rome/grafo3342.61.lgr N61 E90 M2.704 R11
./instances/Rome/grafo11613.100.lgr N100 E125 M3.749 R8
./instances/Rome/grafo11260.36.lgr N36 E41 M0.128 O R0
./instances/Rome/grafo2423.21.lgr N21 E26 M0.072 O R0
./instances/Rome/grafo2563.14.lgr N14 E17 M0.08 O R0
./instances/Rome/grafo2358.34.lgr N34 E41 M0.588 R1
./instances/Rome/grafo7310.47.lgr N47 E61 M0.904 R3
./instances/Rome/grafo4558.70.lgr N70 E92 M2.712 R5
./instances/Rome/grafo4751.57.lgr N57 E71 M1.307 R4
./instances/Rome/grafo2294.16.lgr N16 E17 M0.087 O R0
./instances/Rome/grafo4065.39.lgr N39 E47 M0.584 R1
./instances/Rome/grafo10442.97.lgr N97 E125 M2.297 R11
./instances/Rome/grafo9368.72.lgr N72 E93 M2.24 R6
./instances/Rome/grafo1949.29.lgr N29 E34 M0.112 O R0
./instances/Rome/grafo3447.35.lgr N35 E42 M0.138 O R0
./instances/Rome/grafo5633.45.lgr N45 E55 M0.871 R1
./instances/Rome/grafo7607.42.lgr N42 E60 M1.383 R5
./instances/Rome/grafo6254.37.lgr N37 E46 M0.698 R2
./instances/Rome/grafo4283.56.lgr N56 E74 M1.73 R7
./instances/Rome/grafo9132.62.lgr N62 E76 M1.254 R4
./instances/Rome/grafo5430.41.lgr N41 E49 M0.599 R1
./instances/Rome/grafo493.12.lgr N12 E12 M0.036 O R0
./instances/Rome/grafo2972.25.lgr N25 E29 M0.088 O R0
./instances/Rome/grafo10188.38.lgr N38 E48 M0.891 R3
./instances/Rome/grafo5807.32.lgr N32 E41 M0.574 R1
./instances/Rome/grafo8454.78.lgr N78 E98 M2.95 R8
./instances/Rome/grafo2819.22.lgr N22 E25 M0.068 O R0
./instances/Rome/grafo7612.54.lgr N54 E78 M1.993 R8
./instances/Rome/grafo3403.37.lgr N37 E42 M0.125 O R0
./instances/Rome/grafo2993.23.lgr N23 E28 M0.069 O R0
./instances/Rome/grafo10261.96.lgr N96 E123 M3.551 R10
./instances/Rome/grafo1257.31.lgr N31 E50 M1.007 R5
./instances/Rome/grafo10742.99.lgr N99 E130 M5.049 R13
./instances/Rome/grafo4354.76.lgr N76 E106 M3.328 R13
./instances/Rome/grafo10263.97.lgr N97 E123 M4.329 R10
./instances/Rome/grafo4070.36.lgr N36 E43 M0.64 R1
./instances/Rome/grafo1983.29.lgr N29 E37 M0.107 O R0
./instances/Rome/grafo10153.100.lgr N100 E136 M4.219 R21
./instances/Rome/grafo10680.95.lgr N95 E126 M2.769 R11
./instances/Rome/grafo830.27.lgr N27 E27 M0.074 O R0
./instances/Rome/grafo1716.20.lgr N20 E23 M0.083 O R0
./instances/Rome/grafo2473.22.lgr N22 E25 M0.08 O R0
./instances/Rome/grafo5056.58.lgr N58 E77 M1.993 R10
./instances/Rome/grafo1859.32.lgr N32 E35 M0.112 O R0
./instances/Rome/grafo10517.93.lgr N93 E133 M4.254 R21
./instances/Rome/grafo365.40.lgr N40 E47 M0.518 R1
./instances/Rome/grafo11411.37.lgr N37 E47 M0.684 R1
./instances/Rome/grafo9186.62.lgr N62 E82 M2.183 R8
./instances/Rome/grafo3722.40.lgr N40 E58 M1.126 R4
./instances/Rome/grafo5957.37.lgr N37 E39 M0.121 O R0
./instances/Rome/grafo7416.36.lgr N36 E47 M0.905 R1
./instances/Rome/grafo7819.87.lgr N87 E114 M2.393 R17
./instances/Rome/grafo8075.80.lgr N80 E111 M3.607 R14
./instances/Rome/grafo9742.92.lgr N92 E125 M4.232 R16
./instances/Rome/grafo5951.34.lgr N34 E43 M0.754 R2
./instances/Rome/grafo3730.47.lgr N47 E63 M1.205 R3
./instances/Rome/grafo6550.83.lgr N83 E118 M3.761 R16
./instances/Rome/grafo7983.73.lgr N73 E95 M3.077 R7
./instances/Rome/grafo3614.54.lgr N54 E75 M1.947 R9
./instances/Rome/grafo1079.19.lgr N19 E18 M0.067 O R0
./instances/Rome/grafo2405.36.lgr N36 E47 M0.844 R4
./instances/Rome/grafo7024.45.lgr N45 E50 M0.15 O R0
./instances/Rome/grafo11168.34.lgr N34 E40 M0.132 O R0
./instances/Rome/grafo423.19.lgr N19 E21 M0.071 O R0
./instances/Rome/grafo2187.19.lgr N19 E22 M0.087 O R0
./instances/Rome/grafo8234.70.lgr N70 E89 M2.197 R6
./instances/Rome/grafo11334.37.lgr N37 E49 M0.918 R2
./instances/Rome/grafo8279.81.lgr N81 E112 M3.02 R10
./instances/Rome/grafo8391.69.lgr N69 E87 M2.344 R5
./instances/Rome/grafo2341.24.lgr N24 E29 M0.099 O R0
./instances/Rome/grafo10365.97.lgr N97 E137 M4.671 R18
./instances/Rome/grafo2748.22.lgr N22 E29 M0.064 O R0
./instances/Rome/grafo6435.36.lgr N36 E50 M0.97 R3
./instances/Rome/grafo865.28.lgr N28 E35 M0.095 O R0
./instances/Rome/grafo5647.78.lgr N78 E96 M2.319 R3
./instances/Rome/grafo559.13.lgr N13 E15 M0.087 O R0
./instances/Rome/grafo4408.69.lgr N69 E91 M2.562 R9
./instances/Rome/grafo1057.16.lgr N16 E17 M0.055 O R0
./instances/Rome/grafo11368.92.lgr N92 E113 M3.823 R2
./instances/Rome/grafo10963.97.lgr N97 E127 M4.518 R18
./instances/Rome/grafo10725.99.lgr N99 E129 M3.593 R15
./instances/Rome/grafo5235.32.lgr N32 E38 M0.666 R1
./instances/Rome/grafo1969.14.lgr N14 E14 M0.039 O R0
./instances/Rome/grafo1364.68.lgr N68 E87 M2.195 R9
./instances/Rome/grafo9107.63.lgr N63 E80 M1.782 R5
./instances/Rome/grafo211.14.lgr N14 E15 M0.05 O R0
./instances/Rome/grafo2115.12.lgr N12 E15 M0.038 O R0
./instances/Rome/grafo463.15.lgr N15 E22 M0.08 O R0
./instances/Rome/grafo10350.96.lgr N96 E125 M3.05 R12
./instances/Rome/grafo7881.61.lgr N61 E74 M1.617 R2
./instances/Rome/grafo8721.74.lgr N74 E97 M2.819 R6
./instances/Rome/grafo6093.36.lgr N36 E43 M0.753 R1
./instances/Rome/grafo4625.66.lgr N66 E85 M2.098 R5
./instances/Rome/grafo6884.39.lgr N39 E51 M0.985 R2
./instances/Rome/grafo2088.38.lgr N38 E54 M1.11 R3
./instances/Rome/grafo5996.78.lgr N78 E103 M3.358 R11
./instances/Rome/grafo9392.71.lgr N71 E94 M2.828 R9
./instances/Rome/grafo5435.60.lgr N60 E85 M2.32 R8
./instances/Rome/grafo344.36.lgr N36 E47 M0.808 R2
./instances/Rome/grafo7356.49.lgr N49 E71 M1.235 R7
./instances/Rome/grafo1627.10.lgr N10 E15 M0.066 O R0
./instances/Rome/grafo11507.91.lgr N91 E122 M4.175 R14
./instances/Rome/grafo9141.60.lgr N60 E82 M2.143 R10
./instances/Rome/grafo7064.44.lgr N44 E59 M1.409 R5
./instances/Rome/grafo11526.91.lgr N91 E118 M4.318 R8
./instances/Rome/grafo6344.47.lgr N47 E63 M1.163 R5
./instances/Rome/grafo5439.78.lgr N78 E106 M3.22 R12
./instances/Rome/grafo422.17.lgr N17 E17 M0.052 O R0
./instances/Rome/grafo10386.99.lgr N99 E132 M4.283 R15
./instances/Rome/grafo631.16.lgr N16 E17 M0.061 O R0
./instances/Rome/grafo6824.38.lgr N38 E49 M1.104 R1
./instances/Rome/grafo1588.58.lgr N58 E66 M0.877 R1
./instances/Rome/grafo762.27.lgr N27 E31 M0.096 O R0
./instances/Rome/grafo2071.37.lgr N37 E58 M1.309 R9
./instances/Rome/grafo815.15.lgr N15 E15 M0.037 O R0
./instances/Rome/grafo2319.14.lgr N14 E16 M0.068 O R0
./instances/Rome/grafo1586.25.lgr N25 E29 M0.073 O R0
./instances/Rome/grafo7207.55.lgr N55 E77 M2.01 R12
./instances/Rome/grafo218.17.lgr N17 E22 M0.093 O R0
./instances/Rome/grafo10037.39.lgr N39 E50 M0.851 R3
./instances/Rome/grafo10193.38.lgr N38 E46 M0.8 R1
./instances/Rome/grafo5010.56.lgr N56 E71 M1.357 R1
./instances/Rome/grafo8951.93.lgr N93 E125 M3.278 R14
./instances/Rome/grafo7464.81.lgr N81 E108 M3.127 R9
./instances/Rome/grafo7252.40.lgr N40 E64 M1.317 R15
./instances/Rome/grafo5881.62.lgr N62 E80 M2.028 R4
./instances/Rome/grafo5901.35.lgr N35 E50 M0.99 R4
./instances/Rome/grafo6520.84.lgr N84 E110 M3.284 R8
./instances/Rome/grafo7679.41.lgr N41 E51 M0.957 R2
./instances/Rome/grafo406.13.lgr N13 E15 M0.085 O R0
./instances/Rome/grafo10282.40.lgr N40 E59 M1.335 R7
./instances/Rome/grafo5396.59.lgr N59 E84 M1.92 R12
./instances/Rome/grafo6858.43.lgr N43 E61 M1.226 R7
./instances/Rome/grafo7950.62.lgr N62 E86 M2.355 R8
./instances/Rome/grafo3208.53.lgr N53 E80 M2.396 R11
./instances/Rome/grafo3145.36.lgr N36 E45 M0.6 R3
./instances/Rome/grafo1784.32.lgr N32 E36 M0.456 R1
./instances/Rome/grafo3043.36.lgr N36 E42 M0.138 O R0
./instances/Rome/grafo4979.68.lgr N68 E97 M2.929 R14
./instances/Rome/grafo3341.37.lgr N37 E50 M0.855 R4
./instances/Rome/grafo327.10.lgr N10 E10 M0.041 O R0
./instances/Rome/grafo3702.57.lgr N57 E70 M1.548 R4
./instances/Rome/grafo3659.44.lgr N44 E55 M0.909 R3
./instances/Rome/grafo9416.67.lgr N67 E90 M2.538 R9
./instances/Rome/grafo8347.69.lgr N69 E76 M0.198 O R0
./instances/Rome/grafo11499.35.lgr N35 E39 M0.132 O R0
./instances/Rome/grafo4596.59.lgr N59 E83 M2.267 R9
./instances/Rome/grafo4463.59.lgr N59 E76 M1.99 R6
./instances/Rome/grafo2403.15.lgr N15 E19 M0.072 O R0
./instances/Rome/grafo5960.55.lgr N55 E79 M2.134 R8
./instances/Rome/grafo4516.59.lgr N59 E79 M2.28 R5
./instances/Rome/grafo8697.74.lgr N74 E94 M2.048 R6
./instances/Rome/grafo4186.57.lgr N57 E72 M1.566 R3
./instances/Rome/grafo3108.24.lgr N24 E25 M0.063 O R0
./instances/Rome/grafo4519.75.lgr N75 E98 M2.565 R2
./instances/Rome/grafo3991.57.lgr N57 E81 M2.021 R10
./instances/Rome/grafo1617.67.lgr N67 E80 M1.481 R2
./instances/Rome/grafo11048.94.lgr N94 E128 M4.653 R18
./instances/Rome/grafo162.24.lgr N24 E32 M0.103 O R0
./instances/Rome/grafo1159.26.lgr N26 E33 M0.316 R2
./instances/Rome/grafo6930.39.lgr N39 E58 M1.117 R7
./instances/Rome/grafo6376.48.lgr N48 E62 M1.332 R2
./instances/Rome/grafo9767.76.lgr N76 E103 M3.341 R9
./instances/Rome/grafo11671.39.lgr N39 E52 M0.997 R1
./instances/Rome/grafo8631.87.lgr N87 E124 M4.276 R21
./instances/Rome/grafo6507.59.lgr N59 E80 M2.333 R5
./instances/Rome/grafo9379.61.lgr N61 E76 M1.48 R4
./instances/Rome/grafo2838.36.lgr N36 E41 M0.123 O R0
./instances/Rome/grafo5494.54.lgr N54 E73 M1.647 R7
./instances/Rome/grafo10287.92.lgr N92 E111 M2.733 R5
./instances/Rome/grafo7032.41.lgr N41 E53 M0.924 R3
./instances/Rome/grafo5997.62.lgr N62 E93 M2.634 R13
./instances/Rome/grafo9502.75.lgr N75 E111 M3.842 R13
./instances/Rome/grafo3290.53.lgr N53 E74 M1.853 R8
./instances/Rome/grafo11597.37.lgr N37 E49 M1.044 R2
./instances/Rome/grafo6779.77.lgr N77 E99 M2.993 R6
./instances/Rome/grafo4813.60.lgr N60 E74 M1.582 R4
./instances/Rome/grafo3489.63.lgr N63 E85 M2.199 R9
./instances/Rome/grafo10581.98.lgr N98 E128 M5.834 R11
./instances/Rome/grafo8382.69.lgr N69 E85 M2.13 R3
./instances/Rome/grafo9908.91.lgr N91 E118 M4.461 R7
./instances/Rome/grafo3482.98.lgr N98 E134 M4.597 R19
./instances/Rome/grafo355.14.lgr N14 E13 M0.048 O R0
./instances/Rome/grafo664.22.lgr N22 E26 M0.094 O R0
./instances/Rome/grafo7529.93.lgr N93 E131 M3.403 R18
./instances/Rome/grafo448.11.lgr N11 E11 M0.042 O R0
./instances/Rome/grafo282.14.lgr N14 E18 M0.093 O R0
./instances/Rome/grafo427.26.lgr N26 E34 M0.1 O R0
./instances/Rome/grafo543.12.lgr N12 E12 M0.05 O R0
./instances/Rome/grafo4047.41.lgr N41 E48 M0.209 O R0
./instances/Rome/grafo3381.40.lgr N40 E53 M0.951 R2
./instances/Rome/grafo1798.23.lgr N23 E31 M0.114 O R0
./instances/Rome/grafo11594.37.lgr N37 E41 M0.131 O R0
./instances/Rome/grafo616.19.lgr N19 E28 M0.083 O R0
./instances/Rome/grafo9103.80.lgr N80 E108 M3.686 R13
./instances/Rome/grafo11062.99.lgr N99 E124 M4.114 R8
./instances/Rome/grafo7816.67.lgr N67 E98 M3.039 R11
./instances/Rome/grafo7556.54.lgr N54 E76 M1.987 R8
./instances/Rome/grafo9374.65.lgr N65 E85 M2.09 R10
./instances/Rome/grafo6821.47.lgr N47 E68 M1.216 R13
./instances/Rome/grafo1214.26.lgr N26 E26 M0.068 O R0
./instances/Rome/grafo3116.40.lgr N40 E47 M0.137 O R0
./instances/Rome/grafo2218.13.lgr N13 E13 M0.044 O R0
./instances/Rome/grafo2657.49.lgr N49 E59 M0.843 R3
./instances/Rome/grafo680.37.lgr N37 E44 M0.124 O R0
./instances/Rome/grafo8236.72.lgr N72 E92 M2.41 R8
./instances/Rome/grafo1772.15.lgr N15 E25 M0.08 O R0
./instances/Rome/grafo8431.73.lgr N73 E100 M2.694 R6
./instances/Rome/grafo4916.78.lgr N78 E117 M4.491 R19
./instances/Rome/grafo5238.32.lgr N32 E37 M0.081 O R0
./instances/Rome/grafo10758.96.lgr N96 E142 M5.692 R26
./instances/Rome/grafo4964.49.lgr N49 E63 M1.164 R3
./instances/Rome/grafo6656.38.lgr N38 E46 M0.124 O R0
./instances/Rome/grafo8303.72.lgr N72 E103 M2.324 R17
./instances/Rome/grafo11034.95.lgr N95 E132 M4.784 R19
./instances/Rome/grafo3847.35.lgr N35 E38 M0.118 O R0
./instances/Rome/grafo9256.79.lgr N79 E98 M2.29 R12
./instances/Rome/grafo6707.49.lgr N49 E64 M1.07 R4
./instances/Rome/grafo9166.81.lgr N81 E119 M3.513 R21
./instances/Rome/grafo4521.66.lgr N66 E92 M2.737 R7
./instances/Rome/grafo3314.39.lgr N39 E51 M0.862 R4
./instances/Rome/grafo4864.58.lgr N58 E73 M1.431 R4
./instances/Rome/grafo907.10.lgr N10 E10 M0.05 O R0
./instances/Rome/grafo9084.72.lgr N72 E92 M2.831 R4
./instances/Rome/grafo4447.61.lgr N61 E75 M1.471 R2
./instances/Rome/grafo5411.77.lgr N77 E100 M3.076 R12
./instances/Rome/grafo2043.35.lgr N35 E45 M0.611 R1
./instances/Rome/grafo6559.38.lgr N38 E47 M0.133 O R0
./instances/Rome/grafo2357.23.lgr N23 E22 M0.076 O R0
./instances/Rome/grafo7491.45.lgr N45 E61 M1.247 R7
./instances/Rome/grafo342.16.lgr N16 E20 M0.076 O R0
./instances/Rome/grafo8897.88.lgr N88 E131 M3.88 R26
./instances/Rome/grafo2334.16.lgr N16 E21 M0.08 O R0
./instances/Rome/grafo4796.58.lgr N58 E73 M1.201 R7
./instances/Rome/grafo9495.67.lgr N67 E96 M2.979 R14
./instances/Rome/grafo9172.86.lgr N86 E122 M3.765 R19
./instances/Rome/grafo8594.84.lgr N84 E115 M4.148 R17
./instances/Rome/grafo1719.13.lgr N13 E16 M0.071 O R0
./instances/Rome/grafo7591.44.lgr N44 E61 M1.517 R5
./instances/Rome/grafo5354.42.lgr N42 E57 M1.059 R5
./instances/Rome/grafo353.13.lgr N13 E13 M0.058 O R0
./instances/Rome/grafo4373.60.lgr N60 E82 M2.156 R10
./instances/Rome/grafo1318.26.lgr N26 E36 M0.106 O R0
./instances/Rome/grafo4170.58.lgr N58 E72 M1.72 R4
./instances/Rome/grafo10689.98.lgr N98 E140 M5.552 R19
./instances/Rome/grafo10393.96.lgr N96 E139 M5.121 R20
./instances/Rome/grafo7954.69.lgr N69 E103 M3.367 R14
./instances/Rome/grafo5995.42.lgr N42 E59 M1.07 R6
./instances/Rome/grafo6440.49.lgr N49 E64 M1.1 R5
./instances/Rome/grafo1875.17.lgr N17 E22 M0.086 O R0
./instances/Rome/grafo8073.82.lgr N82 E122 M2.903 R20
./instances/Rome/grafo6981.54.lgr N54 E74 M2.011 R7
./instances/Rome/grafo8612.84.lgr N84 E119 M3.867 R20
./instances/Rome/grafo3062.23.lgr N23 E37 M0.631 R2
./instances/Rome/grafo1440.24.lgr N24 E32 M0.105 O R0
./instances/Rome/grafo6794.48.lgr N48 E69 M1.632 R11
./instances/Rome/grafo11519.39.lgr N39 E51 M0.151 O R0
./instances/Rome/grafo3756.90.lgr N90 E127 M4.94 R13
./instances/Rome/grafo5939.33.lgr N33 E40 M0.116 O R0
./instances/Rome/grafo3474.39.lgr N39 E51 M0.584 R2
./instances/Rome/grafo10165.96.lgr N96 E125 M3.659 R14
./instances/Rome/grafo7367.44.lgr N44 E54 M0.889 R3
./instances/Rome/grafo6446.57.lgr N57 E68 M1.148 R2
./instances/Rome/grafo6210.49.lgr N49 E63 M1.246 R4
./instances/Rome/grafo3376.61.lgr N61 E86 M1.93 R11
./instances/Rome/grafo1353.49.lgr N49 E54 M0.152 O R0
./instances/Rome/grafo5809.36.lgr N36 E45 M0.601 R2
./instances/Rome/grafo7655.49.lgr N49 E65 M1.539 R4
./instances/Rome/grafo3373.48.lgr N48 E74 M2.083 R9
./instances/Rome/grafo11427.35.lgr N35 E42 M0.126 O R0
./instances/Rome/grafo10050.97.lgr N97 E133 M4.498 R23
./instances/Rome/grafo10637.94.lgr N94 E139 M5.896 R25
./instances/Rome/grafo5841.76.lgr N76 E100 M3.369 R8
./instances/Rome/grafo10695.98.lgr N98 E138 M5.392 R21
./instances/Rome/grafo11448.91.lgr N91 E127 M3.37 R15
./instances/Rome/grafo2587.24.lgr N24 E28 M0.099 O R0
./instances/Rome/grafo8954.91.lgr N91 E132 M5.476 R24
./instances/Rome/grafo9371.77.lgr N77 E103 M3.389 R9
./instances/Rome/grafo148.28.lgr N28 E35 M0.102 O R0
./instances/Rome/grafo6816.84.lgr N84 E108 M2.528 R15
./instances/Rome/grafo3615.44.lgr N44 E56 M0.841 R2
./instances/Rome/grafo4385.64.lgr N64 E85 M2.66 R8
./instances/Rome/grafo11328.32.lgr N32 E40 M0.096 O R0
./instances/Rome/grafo8533.60.lgr N60 E73 M1.378 R2
./instances/Rome/grafo1171.22.lgr N22 E25 M0.094 O R0
./instances/Rome/grafo5102.51.lgr N51 E60 M0.901 R1
./instances/Rome/grafo1770.38.lgr N38 E45 M0.123 O R0
./instances/Rome/grafo8812.99.lgr N99 E155 M7.112 R33
./instances/Rome/grafo753.26.lgr N26 E28 M0.092 O R0
./instances/Rome/grafo149.41.lgr N41 E54 M0.932 R1
./instances/Rome/grafo6716.46.lgr N46 E61 M1.017 R1
./instances/Rome/grafo7441.43.lgr N43 E60 M1.223 R7
./instances/Rome/grafo4600.51.lgr N51 E62 M0.175 O R0
./instances/Rome/grafo6478.38.lgr N38 E51 M1.035 R2
./instances/Rome/grafo2407.33.lgr N33 E40 M0.128 O R0
./instances/Rome/grafo8380.93.lgr N93 E126 M4.638 R16
./instances/Rome/grafo5485.34.lgr N34 E43 M0.777 R2
./instances/Rome/grafo2643.19.lgr N19 E22 M0.108 O R0
./instances/Rome/grafo7459.42.lgr N42 E55 M0.921 R3
./instances/Rome/grafo6727.38.lgr N38 E49 M0.932 R3
./instances/Rome/grafo2491.18.lgr N18 E18 M0.055 O R0
./instances/Rome/grafo8158.81.lgr N81 E113 M2.809 R15
./instances/Rome/grafo8086.81.lgr N81 E118 M4.019 R18
./instances/Rome/grafo3380.46.lgr N46 E56 M0.106 O R0
./instances/Rome/grafo4185.54.lgr N54 E71 M1.697 R3
./instances/Rome/grafo7251.40.lgr N40 E43 M0.146 O R0
./instances/Rome/grafo8259.72.lgr N72 E102 M3.493 R11
./instances/Rome/grafo2928.15.lgr N15 E17 M0.055 O R0
./instances/Rome/grafo9616.63.lgr N63 E94 M3.088 R15
./instances/Rome/grafo3512.33.lgr N33 E39 M0.114 O R0
./instances/Rome/grafo2933.16.lgr N16 E18 M0.043 O R0
./instances/Rome/grafo6484.45.lgr N45 E50 M0.142 O R0
./instances/Rome/grafo4188.58.lgr N58 E76 M1.813 R1
./instances/Rome/grafo8122.72.lgr N72 E95 M2.458 R9
./instances/Rome/grafo2778.80.lgr N80 E101 M2.836 R7
./instances/Rome/grafo7475.40.lgr N40 E53 M0.77 R3
./instances/Rome/grafo3089.25.lgr N25 E34 M0.106 O R0
./instances/Rome/grafo6978.43.lgr N43 E70 M1.723 R13
./instances/Rome/grafo7212.42.lgr N42 E53 M0.962 R2
./instances/Rome/grafo4967.55.lgr N55 E66 M1.22 R2
./instances/Rome/grafo5769.35.lgr N35 E40 M0.404 R1
./instances/Rome/grafo3415.49.lgr N49 E65 M1.436 R7
./instances/Rome/grafo2324.17.lgr N17 E21 M0.086 O R0
./instances/Rome/grafo2156.33.lgr N33 E41 M0.123 O R0
./instances/Rome/grafo6403.41.lgr N41 E56 M0.682 R6
./instances/Rome/grafo7882.67.lgr N67 E81 M2.097 R2
./instances/Rome/grafo11582.34.lgr N34 E34 M0.094 O R0
./instances/Rome/grafo8609.73.lgr N73 E101 M3.03 R8
./instances/Rome/grafo7381.44.lgr N44 E65 M1.493 R5
./instances/Rome/grafo9184.61.lgr N61 E85 M2.351 R10
./instances/Rome/grafo2875.22.lgr N22 E27 M0.099 O R0
./instances/Rome/grafo7702.48.lgr N48 E69 M1.706 R10
./instances/Rome/grafo8735.60.lgr N60 E86 M2.477 R9
./instances/Rome/grafo10568.39.lgr N39 E56 M1.419 R1
./instances/Rome/grafo6823.47.lgr N47 E61 M1.27 R4
./instances/Rome/grafo6653.49.lgr N49 E64 M1.541 R3
./instances/Rome/grafo9237.82.lgr N82 E112 M3.747 R13
./instances/Rome/grafo1950.24.lgr N24 E27 M0.079 O R0
./instances/Rome/grafo2232.15.lgr N15 E16 M0.041 O R0
./instances/Rome/grafo1000.14.lgr N14 E20 M0.075 O R0
./instances/Rome/grafo6574.47.lgr N47 E62 M1.139 R4
./instances/Rome/grafo639.14.lgr N14 E20 M0.063 O R0
./instances/Rome/grafo8300.84.lgr N84 E115 M4.595 R13
./instances/Rome/grafo236.15.lgr N15 E16 M0.043 O R0
./instances/Rome/grafo5176.74.lgr N74 E100 M2.686 R9
./instances/Rome/grafo2022.28.lgr N28 E31 M0.1 O R0
./instances/Rome/grafo7091.44.lgr N44 E56 M0.967 R5
./instances/Rome/grafo5768.43.lgr N43 E50 M0.141 O R0
./instances/Rome/grafo4015.47.lgr N47 E66 M1.478 R5
./instances/Rome/grafo7159.54.lgr N54 E66 M1.389 R4
./instances/Rome/grafo434.20.lgr N20 E23 M0.094 O R0
./instances/Rome/grafo7068.49.lgr N49 E69 M1.565 R5
./instances/Rome/grafo2671.24.lgr N24 E25 M0.064 O R0
./instances/Rome/grafo4039.60.lgr N60 E90 M2.201 R14
./instances/Rome/grafo6472.40.lgr N40 E57 M1.091 R5
./instances/Rome/grafo2495.16.lgr N16 E23 M0.418 R1
./instances/Rome/grafo3130.41.lgr N41 E61 M0.92 R8
./instances/Rome/grafo319.26.lgr N26 E28 M0.091 O R0
./instances/Rome/grafo6297.45.lgr N45 E60 M1.322 R4
./instances/Rome/grafo10183.100.lgr N100 E132 M4.394 R15
./instances/Rome/grafo1370.72.lgr N72 E89 M1.786 R5
./instances/Rome/grafo10849.95.lgr N95 E138 M5.498 R23
./instances/Rome/grafo4508.60.lgr N60 E77 M1.905 R5
./instances/Rome/grafo11264.33.lgr N33 E42 M0.112 O R0
./instances/Rome/grafo1989.31.lgr N31 E33 M0.101 O R0
./instances/Rome/grafo5987.43.lgr N43 E63 M1.444 R7
./instances/Rome/grafo7764.57.lgr N57 E83 M2.559 R8
./instances/Rome/grafo4080.37.lgr N37 E57 M1.166 R9
./instances/Rome/grafo2770.24.lgr N24 E29 M0.084 O R0
./instances/Rome/grafo9268.78.lgr N78 E117 M4.091 R23
./instances/Rome/grafo2085.29.lgr N29 E30 M0.07 O R0
./instances/Rome/grafo4112.34.lgr N34 E40 M0.147 O R0
./instances/Rome/grafo9207.64.lgr N64 E99 M3.404 R15
./instances/Rome/grafo1022.17.lgr N17 E18 M0.076 O R0
./instances/Rome/grafo4133.58.lgr N58 E89 M2.642 R13
./instances/Rome/grafo490.40.lgr N40 E45 M0.087 O R0
./instances/Rome/grafo1456.29.lgr N29 E43 M0.818 R3
./instances/Rome/grafo659.14.lgr N14 E17 M0.073 O R0
./instances/Rome/grafo4523.74.lgr N74 E93 M2.457 R8
./instances/Rome/grafo8065.82.lgr N82 E118 M3.207 R17
./instances/Rome/grafo399.15.lgr N15 E16 M0.045 O R0
./instances/Rome/grafo7022.58.lgr N58 E80 M2.05 R6
./instances/Rome/grafo1808.15.lgr N15 E15 M0.046 O R0
./instances/Rome/grafo644.14.lgr N14 E17 M0.094 O R0
./instances/Rome/grafo8663.75.lgr N75 E96 M2.276 R7
./instances/Rome/grafo1314.25.lgr N25 E27 M0.085 O R0
./instances/Rome/grafo9171.84.lgr N84 E124 M4.335 R20
./instances/Rome/grafo9842.89.lgr N89 E123 M4.139 R20
./instances/Rome/grafo11638.33.lgr N33 E38 M0.111 O R0
./instances/Rome/grafo9451.61.lgr N61 E97 M3.592 R14
./instances/Rome/grafo8934.88.lgr N88 E124 M4.536 R17
./instances/Rome/grafo10351.97.lgr N97 E140 M6.26 R19
./instances/Rome/grafo3196.53.lgr N53 E65 M1.267 R2
./instances/Rome/grafo9685.83.lgr N83 E117 M3.283 R19
./instances/Rome/grafo8193.88.lgr N88 E106 M2.727 R5
./instances/Rome/grafo8902.89.lgr N89 E119 M4.065 R11
./instances/Rome/grafo6086.33.lgr N33 E41 M0.113 O R0
./instances/Rome/grafo7323.45.lgr N45 E60 M1.043 R3
./instances/Rome/grafo5449.82.lgr N82 E101 M2.338 R7
./instances/Rome/grafo11016.98.lgr N98 E145 M6.524 R23
./instances/Rome/grafo4579.53.lgr N53 E65 M1.009 R5
./instances/Rome/grafo8376.70.lgr N70 E96 M2.931 R11
./instances/Rome/grafo8796.88.lgr N88 E122 M4.061 R14
./instances/Rome/grafo10989.97.lgr N97 E126 M3.388 R12
./instances/Rome/grafo6252.43.lgr N43 E62 M1.165 R6
./instances/Rome/grafo9805.71.lgr N71 E93 M2.319 R6
./instances/Rome/grafo9930.38.lgr N38 E49 M0.823 R1
./instances/Rome/grafo11664.35.lgr N35 E38 M0.11 O R0
./instances/Rome/grafo6892.39.lgr N39 E57 M1.241 R4
./instances/Rome/grafo10303.96.lgr N96 E142 M6.354 R20
./instances/Rome/grafo568.20.lgr N20 E21 M0.061 O R0
./instances/Rome/grafo9402.64.lgr N64 E90 M2.575 R6
./instances/Rome/grafo3140.55.lgr N55 E68 M1.534 R2
./instances/Rome/grafo6799.36.lgr N36 E42 M0.118 O R0
./instances/Rome/grafo9582.80.lgr N80 E101 M2.931 R6
./instances/Rome/grafo7868.77.lgr N77 E99 M2.918 R11
./instances/Rome/grafo909.47.lgr N47 E52 M0.151 O R0
./instances/Rome/grafo2056.20.lgr N20 E22 M0.111 O R0
./instances/Rome/grafo190.20.lgr N20 E26 M0.34 R1
./instances/Rome/grafo6790.46.lgr N46 E74 M1.993 R11
./instances/Rome/grafo11394.90.lgr N90 E122 M3.097 R14
./instances/Rome/grafo2673.11.lgr N11 E11 M0.038 O R0
./instances/Rome/grafo7365.45.lgr N45 E51 M0.144 O R0
./instances/Rome/grafo262.11.lgr N11 E12 M0.068 O R0
./instances/Rome/grafo11341.33.lgr N33 E35 M0.11 O R0
./instances/Rome/grafo8318.84.lgr N84 E110 M2.961 R13
./instances/Rome/grafo858.23.lgr N23 E28 M0.106 O R0
./instances/Rome/grafo826.22.lgr N22 E22 M0.088 O R0
./instances/Rome/grafo750.12.lgr N12 E11 M0.046 O R0
./instances/Rome/grafo1843.12.lgr N12 E15 M0.072 O R0
./instances/Rome/grafo6926.42.lgr N42 E50 M0.803 R2
./instances/Rome/grafo3962.39.lgr N39 E50 M0.545 R2
./instances/Rome/grafo8299.74.lgr N74 E98 M2.904 R10
./instances/Rome/grafo498.12.lgr N12 E16 M0.052 O R0
./instances/Rome/grafo5415.62.lgr N62 E83 M2.191 R8
./instances/Rome/grafo1886.22.lgr N22 E21 M0.063 O R0
./instances/Rome/grafo3274.52.lgr N52 E68 M1.452 R5
./instances/Rome/grafo7553.36.lgr N36 E52 M0.987 R8
./instances/Rome/grafo9012.91.lgr N91 E129 M5.332 R14
./instances/Rome/grafo7497.46.lgr N46 E67 M1.33 R6
./instances/Rome/grafo1355.27.lgr N27 E32 M0.108 O R0
./instances/Rome/grafo4280.58.lgr N58 E75 M1.762 R4
./instances/Rome/grafo10223.100.lgr N100 E135 M4.784 R19
./instances/Rome/grafo4707.54.lgr N54 E75 M1.164 R7
./instances/Rome/grafo5834.31.lgr N31 E36 M0.11 O R0
./instances/Rome/grafo9785.84.lgr N84 E108 M3.189 R10
./instances/Rome/grafo6660.98.lgr N98 E134 M4.485 R16
./instances/Rome/grafo10786.100.lgr N100 E131 M5.754 R12
./instances/Rome/grafo7712.50.lgr N50 E67 M1.431 R2
./instances/Rome/grafo2099.37.lgr N37 E44 M0.131 O R0
./instances/Rome/grafo1421.32.lgr N32 E45 M0.893 R1
./instances/Rome/grafo295.15.lgr N15 E21 M0.107 R1
./instances/Rome/grafo9998.38.lgr N38 E47 M0.807 R1
./instances/Rome/grafo4273.73.lgr N73 E90 M2.396 R4
./instances/Rome/grafo3604.37.lgr N37 E48 M0.137 O R0
./instances/Rome/grafo3198.60.lgr N60 E80 M1.701 R7
./instances/Rome/grafo4901.58.lgr N58 E76 M1.818 R6
./instances/Rome/grafo7363.39.lgr N39 E43 M0.134 O R0
./instances/Rome/grafo5053.60.lgr N60 E86 M2.267 R12
./instances/Rome/grafo3731.47.lgr N47 E69 M1.485 R8
./instances/Rome/grafo6947.44.lgr N44 E55 M0.96 R2
./instances/Rome/grafo7905.67.lgr N67 E101 M3.05 R18
./instances/Rome/grafo2332.19.lgr N19 E20 M0.078 O R0
./instances/Rome/grafo2522.28.lgr N28 E35 M0.103 O R0
./instances/Rome/grafo1801.20.lgr N20 E23 M0.083 O R0
./instances/Rome/grafo10621.37.lgr N37 E49 M0.996 R2
./instances/Rome/grafo3739.56.lgr N56 E67 M0.173 O R0
./instances/Rome/grafo4669.75.lgr N75 E96 M2.871 R5
./instances/Rome/grafo3754.40.lgr N40 E45 M0.141 O R0
./instances/Rome/grafo4304.56.lgr N56 E65 M0.957 R1
./instances/Rome/grafo4750.53.lgr N53 E64 M0.93 R2
./instances/Rome/grafo1139.15.lgr N15 E14 M0.052 O R0
./instances/Rome/grafo10868.96.lgr N96 E117 M3.29 R4
./instances/Rome/grafo554.10.lgr N10 E9 M0.041 O R0
./instances/Rome/grafo1792.16.lgr N16 E22 M0.09 O R0
./instances/Rome/grafo6363.48.lgr N48 E62 M1.143 R1
./instances/Rome/grafo5827.34.lgr N34 E40 M0.115 O R0
./instances/Rome/grafo4856.60.lgr N60 E80 M2.033 R5
./instances/Rome/grafo1680.32.lgr N32 E44 M0.124 O R0
./instances/Rome/grafo7695.56.lgr N56 E79 M1.931 R11
./instances/Rome/grafo1724.19.lgr N19 E21 M0.08 O R0
./instances/Rome/grafo5699.85.lgr N85 E103 M2.71 R7
./instances/Rome/grafo3072.27.lgr N27 E35 M0.101 O R0
./instances/Rome/grafo701.14.lgr N14 E20 M0.104 O R0
./instances/Rome/grafo4594.79.lgr N79 E104 M2.646 R10
./instances/Rome/grafo3840.45.lgr N45 E59 M0.895 R4
./instances/Rome/grafo6218.34.lgr N34 E40 M0.095 O R0
./instances/Rome/grafo1519.44.lgr N44 E52 M0.152 O R0
./instances/Rome/grafo5283.38.lgr N38 E61 M1.214 R8
./instances/Rome/grafo11224.34.lgr N34 E37 M0.111 O R0
./instances/Rome/grafo10846.40.lgr N40 E59 M1.077 R5
./instances/Rome/grafo2601.17.lgr N17 E28 M0.463 R2
./instances/Rome/grafo8702.91.lgr N91 E129 M4.618 R18
./instances/Rome/grafo6674.46.lgr N46 E62 M1.378 R2
./instances/Rome/grafo3925.65.lgr N65 E91 M2.596 R10
./instances/Rome/grafo3301.53.lgr N53 E83 M2.603 R12
./instances/Rome/grafo3549.40.lgr N40 E57 M1.124 R5
./instances/Rome/grafo10082.98.lgr N98 E125 M3.252 R10
./instances/Rome/grafo4093.39.lgr N39 E56 M1.229 R6
./instances/Rome/grafo11004.98.lgr N98 E117 M3.272 R5
./instances/Rome/grafo11111.94.lgr N94 E127 M4.448 R18
./instances/Rome/grafo10791.34.lgr N34 E35 M0.108 O R0
./instances/Rome/grafo470.17.lgr N17 E19 M0.069 O R0
./instances/Rome/grafo301.17.lgr N17 E22 M0.096 O R0
./instances/Rome/grafo1259.29.lgr N29 E34 M0.107 O R0
./instances/Rome/grafo8507.75.lgr N75 E88 M0.184 O R0
./instances/Rome/grafo6049.36.lgr N36 E45 M0.664 R3
./instances/Rome/grafo6723.46.lgr N46 E64 M1.342 R7
./instances/Rome/grafo3286.59.lgr N59 E83 M1.866 R8
./instances/Rome/grafo7460.45.lgr N45 E58 M1.004 R5
./instances/Rome/grafo7149.74.lgr N74 E93 M3.054 R4
./instances/Rome/grafo824.12.lgr N12 E12 M0.048 O R0
./instances/Rome/grafo9607.87.lgr N87 E116 M3.655 R12
./instances/Rome/grafo1431.52.lgr N52 E70 M1.013 R7
./instances/Rome/grafo2886.21.lgr N21 E22 M0.098 O R0
./instances/Rome/grafo4638.68.lgr N68 E98 M3.407 R11
./instances/Rome/grafo4988.62.lgr N62 E79 M2.021 R7
./instances/Rome/grafo10148.97.lgr N97 E134 M4.24 R12
./instances/Rome/grafo2428.19.lgr N19 E23 M0.08 O R0
./instances/Rome/grafo5531.37.lgr N37 E42 M0.088 O R0
./instances/Rome/grafo7447.98.lgr N98 E129 M5.009 R16
./instances/Rome/grafo3076.34.lgr N34 E39 M0.114 O R0
./instances/Rome/grafo413.20.lgr N20 E24 M0.09 O R0
./instances/Rome/grafo9569.70.lgr N70 E91 M1.769 R8
./instances/Rome/grafo6994.46.lgr N46 E64 M1.273 R8
./instances/Rome/grafo873.20.lgr N20 E25 M0.14 O R0
./instances/Rome/grafo3998.48.lgr N48 E56 M0.181 O R0
./instances/Rome/grafo10833.98.lgr N98 E132 M5.244 R13
./instances/Rome/grafo3094.42.lgr N42 E49 M0.133 O R0
./instances/Rome/grafo2157.15.lgr N15 E15 M0.05 O R0
./instances/Rome/grafo565.17.lgr N17 E17 M0.05 O R0
./instances/Rome/grafo5178.42.lgr N42 E58 M1.438 R5
./instances/Rome/grafo8023.99.lgr N99 E125 M3.776 R10
./instances/Rome/grafo8087.84.lgr N84 E114 M3.241 R10
./instances/Rome/grafo984.18.lgr N18 E24 M0.085 O R0
./instances/Rome/grafo1773.27.lgr N27 E33 M0.491 R1
./instances/Rome/grafo5943.39.lgr N39 E49 M0.131 O R0
./instances/Rome/grafo7609.42.lgr N42 E62 M1.344 R7
./instances/Rome/grafo469.18.lgr N18 E21 M0.079 O R0
./instances/Rome/grafo11348.35.lgr N35 E46 M0.952 R3
./instances/Rome/grafo8613.73.lgr N73 E91 M1.889 R5
./instances/Rome/grafo6362.44.lgr N44 E53 M0.858 R1
./instances/Rome/grafo657.15.lgr N15 E22 M0.08 O R0
./instances/Rome/grafo5930.55.lgr N55 E77 M2.172 R9
./instances/Rome/grafo832.21.lgr N21 E28 M0.356 R1
./instances/Rome/grafo425.13.lgr N13 E15 M0.069 O R0
./instances/Rome/grafo893.17.lgr N17 E21 M0.062 O R0
./instances/Rome/grafo5658.65.lgr N65 E84 M1.887 R6
./instances/Rome/grafo8204.82.lgr N82 E107 M3.36 R5
./instances/Rome/grafo7996.95.lgr N95 E128 M4.912 R15
./instances/Rome/grafo4633.65.lgr N65 E83 M2.359 R6
./instances/Rome/grafo3429.43.lgr N43 E65 M1.543 R6
./instances/Rome/grafo10526.97.lgr N97 E133 M5.373 R17
./instances/Rome/grafo6570.65.lgr N65 E93 M2.936 R13
./instances/Rome/grafo5863.74.lgr N74 E101 M3.194 R11
./instances/Rome/grafo5212.63.lgr N63 E78 M1.51 R5
./instances/Rome/grafo7090.54.lgr N54 E72 M1.831 R6
./instances/Rome/grafo2764.16.lgr N16 E25 M0.37 R4
./instances/Rome/grafo2037.27.lgr N27 E31 M0.311 R1
./instances/Rome/grafo6935.45.lgr N45 E64 M1.408 R7
./instances/Rome/grafo9344.98.lgr N98 E130 M4.839 R11
./instances/Rome/grafo589.12.lgr N12 E13 M0.043 O R0
./instances/Rome/grafo4150.64.lgr N64 E93 M2.838 R14
./instances/Rome/grafo5609.35.lgr N35 E41 M0.136 O R0
./instances/Rome/grafo5112.61.lgr N61 E77 M1.539 R5
./instances/Rome/grafo6132.44.lgr N44 E64 M1.331 R7
./instances/Rome/grafo7290.38.lgr N38 E47 M0.137 O R0
./instances/Rome/grafo10883.93.lgr N93 E136 M6.004 R23
./instances/Rome/grafo10256.96.lgr N96 E127 M4.448 R10
./instances/Rome/grafo5139.56.lgr N56 E74 M1.284 R6
./instances/Rome/grafo7340.46.lgr N46 E60 M0.924 R2
./instances/Rome/grafo11534.91.lgr N91 E124 M4.388 R18
./instances/Rome/grafo3155.39.lgr N39 E48 M0.135 O R0
./instances/Rome/grafo3713.55.lgr N55 E84 M2.838 R11
./instances/Rome/grafo9671.63.lgr N63 E80 M1.923 R5
./instances/Rome/grafo9735.75.lgr N75 E100 M3.341 R5
./instances/Rome/grafo8816.67.lgr N67 E100 M3.325 R17
./instances/Rome/grafo3222.44.lgr N44 E56 M0.984 R1
./instances/Rome/grafo10842.33.lgr N33 E42 M0.114 O R0
./instances/Rome/grafo8846.94.lgr N94 E121 M4.392 R11
./instances/Rome/grafo6385.49.lgr N49 E70 M1.774 R7
./instances/Rome/grafo1066.11.lgr N11 E11 M0.043 O R0
./instances/Rome/grafo9851.32.lgr N32 E36 M0.13 O R0
./instances/Rome/grafo127.21.lgr N21 E21 M0.097 O R0
./instances/Rome/grafo1953.32.lgr N32 E34 M0.113 O R0
./instances/Rome/grafo7463.84.lgr N84 E113 M3.722 R12
./instances/Rome/grafo7776.78.lgr N78 E109 M2.965 R17
./instances/Rome/grafo4325.55.lgr N55 E72 M1.573 R5
./instances/Rome/grafo8583.85.lgr N85 E103 M2.404 R8
./instances/Rome/grafo6106.38.lgr N38 E47 M0.755 R1
./instances/Rome/grafo7617.54.lgr N54 E81 M2.225 R8
./instances/Rome/grafo3839.44.lgr N44 E53 M0.819 R1
./instances/Rome/grafo3014.33.lgr N33 E44 M0.82 R5
./instances/Rome/grafo4464.59.lgr N59 E79 M1.761 R5
./instances/Rome/grafo6422.89.lgr N89 E113 M2.929 R12
./instances/Rome/grafo2452.25.lgr N25 E32 M0.102 O R0
./instances/Rome/grafo11214.40.lgr N40 E52 M0.141 O R0
./instances/Rome/grafo8410.81.lgr N81 E115 M3.973 R10
./instances/Rome/grafo8574.83.lgr N83 E115 M3.141 R13
./instances/Rome/grafo6663.39.lgr N39 E46 M0.127 O R0
./instances/Rome/grafo3459.43.lgr N43 E66 M1.356 R10
./instances/Rome/grafo1791.11.lgr N11 E15 M0.056 O R0
./instances/Rome/grafo1028.16.lgr N16 E22 M0.084 O R0
./instances/Rome/grafo5874.76.lgr N76 E104 M3.173 R14
./instances/Rome/grafo3148.37.lgr N37 E47 M0.838 R1
./instances/Rome/grafo5682.38.lgr N38 E47 M0.13 O R0
./instances/Rome/grafo7317.67.lgr N67 E92 M2.846 R8
./instances/Rome/grafo6749.86.lgr N86 E103 M2.449 R2
./instances/Rome/grafo5394.40.lgr N40 E48 M0.769 R1
./instances/Rome/grafo9840.82.lgr N82 E108 M2.852 R13
./instances/Rome/grafo768.28.lgr N28 E31 M0.1 O R0
./instances/Rome/grafo7519.36.lgr N36 E42 M0.12 O R0
./instances/Rome/grafo5795.44.lgr N44 E66 M1.671 R8
./instances/Rome/grafo7706.40.lgr N40 E51 M0.743 R1
./instances/Rome/grafo5097.71.lgr N71 E104 M2.869 R16
./instances/Rome/grafo901.21.lgr N21 E24 M0.089 O R0
./instances/Rome/grafo10456.33.lgr N33 E38 M0.114 O R0
./instances/Rome/grafo2252.15.lgr N15 E22 M0.066 O R0
./instances/Rome/grafo662.14.lgr N14 E15 M0.046 O R0
./instances/Rome/grafo2513.24.lgr N24 E28 M0.09 O R0
./instances/Rome/grafo8184.94.lgr N94 E120 M3.392 R12
./instances/Rome/grafo649.14.lgr N14 E25 M0.068 O R0
./instances/Rome/grafo7990.94.lgr N94 E131 M5.424 R17
./instances/Rome/grafo8775.96.lgr N96 E122 M4.24 R7
./instances/Rome/grafo2893.16.lgr N16 E19 M0.079 O R0
./instances/Rome/grafo11508.91.lgr N91 E124 M5.352 R12
./instances/Rome/grafo402.10.lgr N10 E10 M0.044 O R0
./instances/Rome/grafo1988.25.lgr N25 E26 M0.11 O R0
./instances/Rome/grafo3485.38.lgr N38 E46 M0.445 R2
./instances/Rome/grafo10730.38.lgr N38 E48 M0.868 R2
./instances/Rome/grafo1295.25.lgr N25 E29 M0.091 O R0
./instances/Rome/grafo8481.96.lgr N96 E128 M3.888 R12
./instances/Rome/grafo9613.67.lgr N67 E91 M2.125 R7
./instances/Rome/grafo6174.40.lgr N40 E63 M1.512 R7
./instances/Rome/grafo8106.83.lgr N83 E112 M3.247 R9
./instances/Rome/grafo3264.54.lgr N54 E68 M1.675 R4
./instances/Rome/grafo3217.60.lgr N60 E69 M0.172 O R0
./instances/Rome/grafo9869.33.lgr N33 E38 M0.525 R1
./instances/Rome/grafo1517.63.lgr N63 E74 M0.98 R1
./instances/Rome/grafo142.33.lgr N33 E37 M0.12 O R0
./instances/Rome/grafo6312.58.lgr N58 E87 M2.721 R12
./instances/Rome/grafo4946.85.lgr N85 E120 M3.617 R17
./instances/Rome/grafo7080.41.lgr N41 E62 M1.49 R8
./instances/Rome/grafo6569.45.lgr N45 E58 M1.214 R3
./instances/Rome/grafo11541.37.lgr N37 E47 M0.745 R2
./instances/Rome/grafo3532.99.lgr N99 E154 M7.129 R32
./instances/Rome/grafo6195.40.lgr N40 E48 M0.659 R1
./instances/Rome/grafo347.13.lgr N13 E12 M0.049 O R0
./instances/Rome/grafo7653.39.lgr N39 E49 M0.135 O R0
./instances/Rome/grafo2755.25.lgr N25 E32 M0.101 O R0
./instances/Rome/grafo7700.43.lgr N43 E59 M0.975 R2
./instances/Rome/grafo4042.43.lgr N43 E47 M0.123 O R0
./instances/Rome/grafo2394.31.lgr N31 E36 M0.101 O R0
./instances/Rome/grafo1256.30.lgr N30 E33 M0.099 O R0
./instances/Rome/grafo10265.100.lgr N100 E137 M4.947 R13
./instances/Rome/grafo3636.46.lgr N46 E62 M1.042 R2
./instances/Rome/grafo5276.34.lgr N34 E44 M0.59 R2
./instances/Rome/grafo2716.14.lgr N14 E19 M0.081 O R0
./instances/Rome/grafo163.25.lgr N25 E37 M0.5 R4
./instances/Rome/grafo4804.65.lgr N65 E83 M2.26 R8
./instances/Rome/grafo5497.77.lgr N77 E95 M1.693 R8
./instances/Rome/grafo7076.44.lgr N44 E54 M0.941 R1
./instances/Rome/grafo1659.11.lgr N11 E15 M0.076 O R0
./instances/Rome/grafo4778.77.lgr N77 E106 M3.356 R8
./instances/Rome/grafo9551.78.lgr N78 E92 M1.49 R3
./instances/Rome/grafo1975.33.lgr N33 E46 M0.699 R2
./instances/Rome/grafo1093.15.lgr N15 E17 M0.037 O R0
./instances/Rome/grafo1789.23.lgr N23 E28 M0.278 R1
./instances/Rome/grafo8914.88.lgr N88 E107 M3.162 R5
./instances/Rome/grafo6374.39.lgr N39 E51 M1.028 R1
./instances/Rome/grafo5260.35.lgr N35 E53 M1.147 R2
./instances/Rome/grafo7810.71.lgr N71 E92 M2.801 R8
./instances/Rome/grafo417.13.lgr N13 E12 M0.064 O R0
./instances/Rome/grafo10998.100.lgr N100 E142 M5.903 R24
./instances/Rome/grafo7602.42.lgr N42 E56 M0.752 R2
./instances/Rome/grafo6400.45.lgr N45 E58 M1.161 R3
./instances/Rome/grafo1523.27.lgr N27 E35 M0.499 R1
./instances/Rome/grafo2174.17.lgr N17 E18 M0.065 O R0
./instances/Rome/grafo5357.48.lgr N48 E64 M1.574 R4
./instances/Rome/grafo7618.54.lgr N54 E81 M2.239 R8
./instances/Rome/grafo10030.38.lgr N38 E52 M0.957 R2
./instances/Rome/grafo7812.72.lgr N72 E102 M3.25 R12
./instances/Rome/grafo4313.61.lgr N61 E89 M3.029 R15
./instances/Rome/grafo1229.27.lgr N27 E31 M0.116 O R0
./instances/Rome/grafo10974.97.lgr N97 E124 M4.196 R8
./instances/Rome/grafo7682.50.lgr N50 E67 M1.21 R6
./instances/Rome/grafo10417.95.lgr N95 E128 M5.067 R14
./instances/Rome/grafo6098.40.lgr N40 E47 M0.167 O R0
./instances/Rome/grafo10803.99.lgr N99 E132 M3.862 R15
./instances/Rome/grafo4101.91.lgr N91 E123 M4.218 R16
./instances/Rome/grafo10559.98.lgr N98 E131 M3.758 R15
./instances/Rome/grafo1405.50.lgr N50 E61 M0.95 R1
./instances/Rome/grafo8283.83.lgr N83 E119 M4.401 R15
./instances/Rome/grafo8976.85.lgr N85 E118 M4.032 R16
./instances/Rome/grafo10110.97.lgr N97 E117 M3.277 R3
./instances/Rome/grafo484.30.lgr N30 E35 M0.154 O R0
./instances/Rome/grafo8222.84.lgr N84 E109 M3.294 R8
./instances/Rome/grafo6921.43.lgr N43 E55 M1.136 R2
./instances/Rome/grafo2328.28.lgr N28 E36 M0.112 O R0
./instances/Rome/grafo1614.25.lgr N25 E27 M0.096 O R0
./instances/Rome/grafo5723.43.lgr N43 E59 M1.184 R6
./instances/Rome/grafo1382.48.lgr N48 E55 M0.154 O R0
./instances/Rome/grafo5302.49.lgr N49 E72 M1.649 R8
./instances/Rome/grafo995.18.lgr N18 E17 M0.041 O R0
./instances/Rome/grafo2592.12.lgr N12 E16 M0.074 O R0
./instances/Rome/grafo934.16.lgr N16 E22 M0.085 O R0
./instances/Rome/grafo3965.57.lgr N57 E70 M1.421 R5
./instances/Rome/grafo7084.47.lgr N47 E65 M1.638 R8
./instances/Rome/grafo9144.81.lgr N81 E108 M2.154 R8
./instances/Rome/grafo1358.52.lgr N52 E70 M1.484 R6
./instances/Rome/grafo7202.42.lgr N42 E58 M1.227 R5
./instances/Rome/grafo8563.92.lgr N92 E130 M3.662 R18
./instances/Rome/grafo8231.74.lgr N74 E99 M2.822 R7
./instances/Rome/grafo1929.21.lgr N21 E24 M0.085 O R0
./instances/Rome/grafo8221.94.lgr N94 E124 M5.988 R10
./instances/Rome/grafo3647.41.lgr N41 E58 M1.253 R5
./instances/Rome/grafo3740.55.lgr N55 E71 M0.825 R4
./instances/Rome/grafo9386.66.lgr N66 E86 M1.737 R3
./instances/Rome/grafo5381.36.lgr N36 E45 M0.471 R2
./instances/Rome/grafo8699.97.lgr N97 E126 M3.228 R9
./instances/Rome/grafo985.15.lgr N15 E18 M0.074 O R0
./instances/Rome/grafo9383.63.lgr N63 E87 M2.548 R8
./instances/Rome/grafo10400.33.lgr N33 E38 M0.115 O R0
./instances/Rome/grafo1322.30.lgr N30 E37 M0.112 O R0
./instances/Rome/grafo5933.75.lgr N75 E103 M3.098 R10
./instances/Rome/grafo999.13.lgr N13 E13 M0.05 O R0
./instances/Rome/grafo8851.90.lgr N90 E116 M3.365 R9
./instances/Rome/grafo633.10.lgr N10 E9 M0.048 O R0
./instances/Rome/grafo1643.10.lgr N10 E9 M0.044 O R0
./instances/Rome/grafo6490.57.lgr N57 E78 M2.031 R7
./instances/Rome/grafo11358.99.lgr N99 E128 M3.339 R13
./instances/Rome/grafo4229.60.lgr N60 E79 M1.377 R6
./instances/Rome/grafo6215.38.lgr N38 E45 M0.125 O R0
./instances/Rome/grafo7238.65.lgr N65 E82 M1.538 R7
./instances/Rome/grafo4754.61.lgr N61 E81 M1.842 R4
./instances/Rome/grafo10766.33.lgr N33 E38 M0.439 R1
./instances/Rome/grafo4538.62.lgr N62 E85 M2.38 R7
./instances/Rome/grafo7767.40.lgr N40 E54 M1.059 R3
./instances/Rome/grafo8039.65.lgr N65 E90 M2.658 R8
./instances/Rome/grafo10743.96.lgr N96 E118 M3.037 R8
./instances/Rome/grafo6005.75.lgr N75 E109 M3.414 R15
./instances/Rome/grafo6149.40.lgr N40 E48 M0.642 R1
./instances/Rome/grafo9066.71.lgr N71 E94 M2.804 R9
./instances/Rome/grafo8947.89.lgr N89 E116 M3.43 R7
./instances/Rome/grafo1514.47.lgr N47 E55 M0.143 O R0
./instances/Rome/grafo8035.98.lgr N98 E133 M4.167 R18
./instances/Rome/grafo1847.26.lgr N26 E29 M0.066 O R0
./instances/Rome/grafo7825.74.lgr N74 E105 M3.556 R14
./instances/Rome/grafo5459.39.lgr N39 E46 M0.129 O R0
./instances/Rome/grafo3715.35.lgr N35 E40 M0.119 O R0
./instances/Rome/grafo4167.53.lgr N53 E69 M1.723 R4
./instances/Rome/grafo3627.37.lgr N37 E37 M0.087 O R0
./instances/Rome/grafo2863.40.lgr N40 E50 M0.127 O R0
./instances/Rome/grafo6903.82.lgr N82 E102 M2.979 R7
./instances/Rome/grafo10966.96.lgr N96 E132 M5.578 R15
./instances/Rome/grafo11436.37.lgr N37 E47 M0.118 O R0
./instances/Rome/grafo6914.59.lgr N59 E86 M2.839 R9
./instances/Rome/grafo3181.55.lgr N55 E77 M1.206 R10
./instances/Rome/grafo4512.60.lgr N60 E73 M1.497 R4
./instances/Rome/grafo3219.37.lgr N37 E54 M1.127 R7
./instances/Rome/grafo1323.26.lgr N26 E27 M0.097 O R0
./instances/Rome/grafo1888.15.lgr N15 E16 M0.073 O R0
./instances/Rome/grafo9356.66.lgr N66 E101 M3.233 R18
./instances/Rome/grafo11591.93.lgr N93 E135 M4.182 R20
./instances/Rome/grafo9875.38.lgr N38 E49 M0.944 R3
./instances/Rome/grafo10879.92.lgr N92 E124 M3.424 R14
./instances/Rome/grafo9781.79.lgr N79 E115 M3.835 R14
./instances/Rome/grafo1210.51.lgr N51 E60 M0.837 R1
./instances/Rome/grafo9227.88.lgr N88 E125 M4.549 R18
./instances/Rome/grafo2654.33.lgr N33 E49 M0.907 R4
./instances/Rome/grafo4911.57.lgr N57 E85 M2.496 R9
./instances/Rome/grafo7637.99.lgr N99 E128 M5.22 R12
./instances/Rome/grafo7336.53.lgr N53 E69 M1.81 R2
./instances/Rome/grafo7306.36.lgr N36 E48 M0.885 R3
./instances/Rome/grafo5230.69.lgr N69 E101 M3.354 R15
./instances/Rome/grafo10987.96.lgr N96 E134 M5.83 R17
./instances/Rome/grafo6927.50.lgr N50 E69 M1.318 R6
./instances/Rome/grafo2547.17.lgr N17 E18 M0.052 O R0
./instances/Rome/grafo9530.68.lgr N68 E103 M3.647 R16
./instances/Rome/grafo1497.71.lgr N71 E95 M2.1 R7
./instances/Rome/grafo4696.80.lgr N80 E121 M3.85 R22
./instances/Rome/grafo4426.55.lgr N55 E72 M0.804 R6
./instances/Rome/grafo8521.73.lgr N73 E90 M1.685 R4
./instances/Rome/grafo10776.96.lgr N96 E117 M2.34 R5
./instances/Rome/grafo2973.37.lgr N37 E45 M0.447 R1
./instances/Rome/grafo7273.69.lgr N69 E93 M1.923 R11
./instances/Rome/grafo9602.82.lgr N82 E107 M3.594 R9
./instances/Rome/grafo11013.35.lgr N35 E43 M0.121 O R0
./instances/Rome/grafo6664.47.lgr N47 E63 M1.193 R7
./instances/Rome/grafo4845.79.lgr N79 E99 M2.694 R8
./instances/Rome/grafo2002.62.lgr N62 E77 M1.847 R3
./instances/Rome/grafo7862.80.lgr N80 E104 M2.317 R12
./instances/Rome/grafo6275.39.lgr N39 E54 M1.143 R3
./instances/Rome/grafo7369.48.lgr N48 E62 M1.148 R3
./instances/Rome/grafo5068.63.lgr N63 E87 M2.529 R9
./instances/Rome/grafo3625.55.lgr N55 E68 M1.475 R3
./instances/Rome/grafo7964.75.lgr N75 E101 M2.954 R10
./instances/Rome/grafo8368.89.lgr N89 E114 M3.469 R6
./instances/Rome/grafo2677.21.lgr N21 E27 M0.108 O R0
./instances/Rome/grafo9584.86.lgr N86 E122 M3.908 R17
./instances/Rome/grafo1192.60.lgr N60 E79 M1.956 R6
./instances/Rome/grafo1535.48.lgr N48 E53 M0.134 O R0
./instances/Rome/grafo9423.72.lgr N72 E100 M3.026 R14
./instances/Rome/grafo349.13.lgr N13 E14 M0.044 O R0
./instances/Rome/grafo6307.92.lgr N92 E126 M3.523 R16
./instances/Rome/grafo7642.42.lgr N42 E62 M1.648 R6
./instances/Rome/grafo7699.39.lgr N39 E50 M0.756 R2
./instances/Rome/grafo4241.63.lgr N63 E89 M2.585 R9
./instances/Rome/grafo124.28.lgr N28 E29 M0.112 O R0
./instances/Rome/grafo2840.27.lgr N27 E34 M0.534 R2
./instances/Rome/grafo7140.41.lgr N41 E53 M0.63 R2
./instances/Rome/grafo4212.55.lgr N55 E69 M1.391 R4
./instances/Rome/grafo8655.95.lgr N95 E135 M3.8 R20
./instances/Rome/grafo2579.11.lgr N11 E11 M0.043 O R0
./instances/Rome/grafo9848.76.lgr N76 E107 M3.466 R16
./instances/Rome/grafo7901.69.lgr N69 E93 M2.896 R11
./instances/Rome/grafo2681.15.lgr N15 E23 M0.082 O R0
./instances/Rome/grafo2976.18.lgr N18 E20 M0.072 O R0
./instances/Rome/grafo2217.23.lgr N23 E29 M0.074 O R0
./instances/Rome/grafo5177.33.lgr N33 E41 M0.694 R1
./instances/Rome/grafo1069.16.lgr N16 E15 M0.051 O R0
./instances/Rome/grafo7750.48.lgr N48 E68 M1.494 R5
./instances/Rome/grafo661.16.lgr N16 E17 M0.075 O R0
./instances/Rome/grafo9349.64.lgr N64 E74 M1.369 R2
./instances/Rome/grafo3748.54.lgr N54 E73 M1.914 R6
./instances/Rome/grafo8745.90.lgr N90 E127 M5.102 R18
./instances/Rome/grafo7036.55.lgr N55 E72 M1.625 R4
./instances/Rome/grafo10092.97.lgr N97 E130 M4.416 R18
./instances/Rome/grafo8973.70.lgr N70 E95 M2.953 R11
./instances/Rome/grafo7718.40.lgr N40 E52 M0.943 R4
./instances/Rome/grafo10249.94.lgr N94 E130 M4.33 R21
./instances/Rome/grafo7289.57.lgr N57 E72 M1.56 R4
./instances/Rome/grafo2817.15.lgr N15 E16 M0.052 O R0
./instances/Rome/grafo617.17.lgr N17 E23 M0.083 O R0
./instances/Rome/grafo5365.37.lgr N37 E46 M0.126 O R0
./instances/Rome/grafo9273.78.lgr N78 E112 M3.517 R14
./instances/Rome/grafo3083.27.lgr N27 E32 M0.108 O R0
./instances/Rome/grafo4152.70.lgr N70 E90 M2.604 R2
./instances/Rome/grafo7969.78.lgr N78 E98 M2.36 R6
./instances/Rome/grafo7941.80.lgr N80 E107 M2.438 R10
./instances/Rome/grafo5084.62.lgr N62 E81 M1.845 R4
./instances/Rome/grafo913.15.lgr N15 E15 M0.045 O R0
./instances/Rome/grafo11362.35.lgr N35 E45 M0.137 O R0
./instances/Rome/grafo4223.59.lgr N59 E85 M2.51 R8
./instances/Rome/grafo11592.34.lgr N34 E39 M0.474 R2
./instances/Rome/grafo1343.24.lgr N24 E27 M0.092 O R0
./instances/Rome/grafo6694.89.lgr N89 E103 M0.24 O R0
./instances/Rome/grafo10599.97.lgr N97 E124 M4.158 R9
./instances/Rome/grafo1985.33.lgr N33 E43 M0.74 R2
./instances/Rome/grafo10501.96.lgr N96 E138 M4.436 R20
./instances/Rome/grafo8640.84.lgr N84 E118 M4.296 R14
./instances/Rome/grafo1820.18.lgr N18 E26 M0.066 O R0
./instances/Rome/grafo6785.37.lgr N37 E53 M1.093 R4
./instances/Rome/grafo3412.46.lgr N46 E65 M1.372 R3
./instances/Rome/grafo2765.18.lgr N18 E22 M0.065 O R0
./instances/Rome/grafo1712.22.lgr N22 E25 M0.091 O R0
./instances/Rome/grafo6786.45.lgr N45 E68 M1.327 R10
./instances/Rome/grafo11312.91.lgr N91 E115 M4.234 R9
./instances/Rome/grafo6768.50.lgr N50 E62 M1 R4
./instances/Rome/grafo9199.77.lgr N77 E113 M3.988 R15
./instances/Rome/grafo7786.69.lgr N69 E93 M2.871 R7
./instances/Rome/grafo10006.98.lgr N98 E136 M3.777 R21
./instances/Rome/grafo1411.32.lgr N32 E41 M0.498 R1
./instances/Rome/grafo10306.95.lgr N95 E129 M5.205 R12
./instances/Rome/grafo9570.64.lgr N64 E82 M1.851 R6
./instances/Rome/grafo6692.46.lgr N46 E66 M1.476 R8
./instances/Rome/grafo2229.25.lgr N25 E42 M0.862 R5
./instances/Rome/grafo5804.37.lgr N37 E46 M0.116 O R0
./instances/Rome/grafo6188.44.lgr N44 E64 M1.544 R5
./instances/Rome/grafo5065.60.lgr N60 E74 M1.39 R3
./instances/Rome/grafo5974.39.lgr N39 E53 M0.97 R3
./instances/Rome/grafo1316.28.lgr N28 E30 M0.064 O R0
./instances/Rome/grafo6609.54.lgr N54 E66 M1.342 R3
./instances/Rome/grafo930.13.lgr N13 E19 M0.053 O R0
./instances/Rome/grafo6418.89.lgr N89 E130 M5.188 R19
./instances/Rome/grafo1423.33.lgr N33 E55 M1.265 R8
./instances/Rome/grafo3972.43.lgr N43 E59 M1.223 R4
./instances/Rome/grafo1574.29.lgr N29 E35 M0.106 O R0
./instances/Rome/grafo4853.49.lgr N49 E62 M1.059 R1
./instances/Rome/grafo11293.33.lgr N33 E38 M0.111 O R0
./instances/Rome/grafo1148.17.lgr N17 E22 M0.082 O R0
./instances/Rome/grafo8589.73.lgr N73 E92 M2.352 R5
./instances/Rome/grafo5810.59.lgr N59 E79 M1.885 R8
./instances/Rome/grafo11633.35.lgr N35 E46 M0.122 O R0
./instances/Rome/grafo8942.96.lgr N96 E127 M3.635 R14
./instances/Rome/grafo4442.84.lgr N84 E109 M3.049 R10
./instances/Rome/grafo7029.39.lgr N39 E51 M1.024 R3
./instances/Rome/grafo9992.40.lgr N40 E51 M0.915 R5
./instances/Rome/grafo6380.39.lgr N39 E46 M0.129 O R0
./instances/Rome/grafo4687.79.lgr N79 E111 M3.737 R14
./instances/Rome/grafo371.14.lgr N14 E13 M0.05 O R0
./instances/Rome/grafo2663.12.lgr N12 E13 M0.043 O R0
./instances/Rome/grafo11100.95.lgr N95 E137 M4.836 R24
./instances/Rome/grafo10294.100.lgr N100 E134 M5.562 R15
./instances/Rome/grafo7900.77.lgr N77 E95 M2.37 R4
./instances/Rome/grafo9161.75.lgr N75 E112 M3.519 R19
./instances/Rome/grafo4309.54.lgr N54 E88 M2.597 R14
./instances/Rome/grafo1556.63.lgr N63 E79 M1.612 R6
./instances/Rome/grafo10098.95.lgr N95 E134 M5.094 R20
./instances/Rome/grafo8121.61.lgr N61 E81 M1.74 R7
./instances/Rome/grafo2774.26.lgr N26 E26 M0.045 O R0
./instances/Rome/grafo4592.56.lgr N56 E71 M1.526 R4
./instances/Rome/grafo5239.59.lgr N59 E84 M2.394 R9
./instances/Rome/grafo9163.72.lgr N72 E112 M3.785 R21
./instances/Rome/grafo10573.93.lgr N93 E124 M4.373 R14
./instances/Rome/grafo2092.29.lgr N29 E36 M0.11 O R0
./instances/Rome/grafo11530.34.lgr N34 E49 M1.175 R1
./instances/Rome/grafo3455.52.lgr N52 E65 M1.328 R6
./instances/Rome/grafo11395.31.lgr N31 E36 M0.107 O R0
./instances/Rome/grafo6383.49.lgr N49 E74 M1.151 R9
./instances/Rome/grafo4324.78.lgr N78 E105 M2.805 R9
./instances/Rome/grafo6509.38.lgr N38 E52 M1.036 R3
./instances/Rome/grafo6244.39.lgr N39 E52 M0.837 R4
./instances/Rome/grafo5012.53.lgr N53 E72 M1.656 R7
./instances/Rome/grafo5222.38.lgr N38 E43 M0.129 O R0
./instances/Rome/grafo9608.83.lgr N83 E98 M1.592 R5
./instances/Rome/grafo10674.99.lgr N99 E145 M5.773 R23
./instances/Rome/grafo1302.65.lgr N65 E87 M1.409 R5
./instances/Rome/grafo1704.10.lgr N10 E15 M0.066 O R0
./instances/Rome/grafo2727.33.lgr N33 E40 M0.117 O R0
./instances/Rome/grafo11410.37.lgr N37 E45 M0.63 R1
./instances/Rome/grafo1824.18.lgr N18 E23 M0.206 R1
./instances/Rome/grafo883.14.lgr N14 E15 M0.045 O R0
./instances/Rome/grafo7678.52.lgr N52 E58 M0.623 R1
./instances/Rome/grafo5519.43.lgr N43 E60 M1.089 R3
./instances/Rome/grafo10494.40.lgr N40 E50 M0.679 R2
./instances/Rome/grafo8047.70.lgr N70 E98 M1.965 R11
./instances/Rome/grafo8093.83.lgr N83 E122 M4.913 R14
./instances/Rome/grafo3050.36.lgr N36 E43 M0.161 O R0
./instances/Rome/grafo7934.76.lgr N76 E96 M2.081 R10
./instances/Rome/grafo8997.96.lgr N96 E141 M4.097 R21
./instances/Rome/grafo577.13.lgr N13 E14 M0.074 O R0
./instances/Rome/grafo1481.61.lgr N61 E75 M1.543 R2
./instances/Rome/grafo4337.68.lgr N68 E95 M2.896 R14
./instances/Rome/grafo11126.36.lgr N36 E46 M0.716 R2
./instances/Rome/grafo3551.39.lgr N39 E54 M0.912 R2
./instances/Rome/grafo10236.95.lgr N95 E119 M3.161 R5
./instances/Rome/grafo1978.37.lgr N37 E47 M0.1 O R0
./instances/Rome/grafo10418.100.lgr N100 E141 M5.847 R23
./instances/Rome/grafo6534.48.lgr N48 E58 M0.644 R4
./instances/Rome/grafo10126.98.lgr N98 E144 M5.634 R24
./instances/Rome/grafo8478.98.lgr N98 E140 M6.187 R20
./instances/Rome/grafo1294.63.lgr N63 E79 M1.983 R3
./instances/Rome/grafo10290.95.lgr N95 E125 M3.019 R10
./instances/Rome/grafo7280.52.lgr N52 E71 M1.874 R6
./instances/Rome/grafo5059.69.lgr N69 E100 M3.228 R10
./instances/Rome/grafo811.14.lgr N14 E20 M0.082 O R0
./instances/Rome/grafo9299.92.lgr N92 E126 M4.699 R16
./instances/Rome/grafo2989.20.lgr N20 E25 M0.065 O R0
./instances/Rome/grafo8839.89.lgr N89 E113 M3.176 R12
./instances/Rome/grafo6291.85.lgr N85 E108 M2.079 R8
./instances/Rome/grafo2786.37.lgr N37 E53 M1.107 R6
./instances/Rome/grafo10352.95.lgr N95 E123 M2.758 R12
./instances/Rome/grafo8034.91.lgr N91 E116 M3.784 R6
./instances/Rome/grafo9205.80.lgr N80 E112 M2.44 R10
./instances/Rome/grafo6581.61.lgr N61 E92 M2.488 R13
./instances/Rome/grafo10696.99.lgr N99 E138 M5.192 R22
./instances/Rome/grafo6071.36.lgr N36 E43 M0.13 O R0
./instances/Rome/grafo5201.53.lgr N53 E66 M0.167 O R0
./instances/Rome/grafo1685.23.lgr N23 E23 M0.072 O R0
./instances/Rome/grafo4312.62.lgr N62 E74 M1.178 R3
./instances/Rome/grafo7277.46.lgr N46 E61 M1.038 R6
./instances/Rome/grafo2744.18.lgr N18 E24 M0.08 O R0
./instances/Rome/grafo5147.67.lgr N67 E88 M2.039 R6
./instances/Rome/grafo4826.79.lgr N79 E102 M3.19 R8
./instances/Rome/grafo6138.45.lgr N45 E57 M0.823 R3
./instances/Rome/grafo8554.84.lgr N84 E113 M3.378 R11
./instances/Rome/grafo3938.43.lgr N43 E53 M0.557 R2
./instances/Rome/grafo9479.68.lgr N68 E105 M2.469 R19
./instances/Rome/grafo8004.77.lgr N77 E115 M4.377 R18
./instances/Rome/grafo9289.89.lgr N89 E126 M4.401 R18
./instances/Rome/grafo7057.50.lgr N50 E74 M2.213 R11
./instances/Rome/grafo7704.42.lgr N42 E51 M0.72 R1
./instances/Rome/grafo5087.77.lgr N77 E100 M2.117 R5
./instances/Rome/grafo1362.31.lgr N31 E37 M0.117 O R0
./instances/Rome/grafo1786.21.lgr N21 E25 M0.09 O R0
./instances/Rome/grafo3504.35.lgr N35 E47 M0.867 R3
./instances/Rome/grafo7888.77.lgr N77 E106 M3.471 R8
./instances/Rome/grafo1307.50.lgr N50 E71 M1.57 R6
./instances/Rome/grafo2303.13.lgr N13 E19 M0.098 O R0
./instances/Rome/grafo2531.41.lgr N41 E56 M0.608 R3
./instances/Rome/grafo9265.62.lgr N62 E83 M1.702 R4
./instances/Rome/grafo9815.62.lgr N62 E102 M3.588 R18
./instances/Rome/grafo8111.78.lgr N78 E104 M3.183 R11
./instances/Rome/grafo224.17.lgr N17 E18 M0.048 O R0
./instances/Rome/grafo4140.54.lgr N54 E67 M1.078 R3
./instances/Rome/grafo5762.39.lgr N39 E59 M0.835 R7
./instances/Rome/grafo695.36.lgr N36 E54 M1.185 R4
./instances/Rome/grafo10028.96.lgr N96 E135 M4.738 R21
./instances/Rome/grafo6057.42.lgr N42 E55 M1.083 R1
./instances/Rome/grafo5664.72.lgr N72 E95 M3.087 R6
./instances/Rome/grafo7013.44.lgr N44 E54 M0.144 O R0
./instances/Rome/grafo10745.31.lgr N31 E36 M0.11 O R0
./instances/Rome/grafo665.13.lgr N13 E13 M0.041 O R0
./instances/Rome/grafo1436.33.lgr N33 E39 M0.136 O R0
./instances/Rome/grafo8500.89.lgr N89 E121 M3.551 R17
./instances/Rome/grafo1509.32.lgr N32 E44 M0.781 R2
./instances/Rome/grafo3239.42.lgr N42 E48 M0.135 O R0
./instances/Rome/grafo2573.35.lgr N35 E43 M0.832 R1
./instances/Rome/grafo9659.64.lgr N64 E82 M1.959 R6
./instances/Rome/grafo9985.91.lgr N91 E119 M3.406 R11
./instances/Rome/grafo4026.43.lgr N43 E55 M0.889 R2
./instances/Rome/grafo3590.53.lgr N53 E78 M2.185 R12
./instances/Rome/grafo1026.26.lgr N26 E36 M0.437 R1
./instances/Rome/grafo5111.69.lgr N69 E102 M3.387 R20
./instances/Rome/grafo10861.100.lgr N100 E138 M4.162 R20
./instances/Rome/grafo7626.38.lgr N38 E41 M0.133 O R0
./instances/Rome/grafo4668.61.lgr N61 E90 M2.978 R15
./instances/Rome/grafo5135.39.lgr N39 E47 M0.858 R2
./instances/Rome/grafo10083.38.lgr N38 E51 M1.136 R4
./instances/Rome/grafo6513.47.lgr N47 E56 M1.091 R1
./instances/Rome/grafo11544.34.lgr N34 E34 M0.09 O R0
./instances/Rome/grafo171.30.lgr N30 E40 M0.553 R1
./instances/Rome/grafo9795.80.lgr N80 E117 M3.95 R19
./instances/Rome/grafo7729.44.lgr N44 E52 M0.136 O R0
./instances/Rome/grafo848.13.lgr N13 E14 M0.045 O R0
./instances/Rome/grafo4344.52.lgr N52 E69 M1.149 R2
./instances/Rome/grafo11072.98.lgr N98 E143 M5.242 R17
./instances/Rome/grafo4333.81.lgr N81 E99 M2.615 R6
./instances/Rome/grafo10216.97.lgr N97 E128 M4.301 R13
./instances/Rome/grafo3809.43.lgr N43 E48 M0.454 R1
./instances/Rome/grafo5538.58.lgr N58 E76 M1.851 R6
./instances/Rome/grafo1894.22.lgr N22 E30 M0.098 O R0
./instances/Rome/grafo5882.34.lgr N34 E40 M0.566 R1
./instances/Rome/grafo253.15.lgr N15 E15 M0.051 O R0
./instances/Rome/grafo10289.99.lgr N99 E125 M3.096 R10
./instances/Rome/grafo362.19.lgr N19 E18 M0.057 O R0
./instances/Rome/grafo5208.39.lgr N39 E51 M0.136 O R0
./instances/Rome/grafo10845.41.lgr N41 E53 M0.607 R4
./instances/Rome/grafo3054.18.lgr N18 E21 M0.079 O R0
./instances/Rome/grafo5859.75.lgr N75 E96 M2.354 R7
./instances/Rome/grafo1505.24.lgr N24 E28 M0.098 O R0
./instances/Rome/grafo7215.44.lgr N44 E54 M0.612 R1
./instances/Rome/grafo9367.61.lgr N61 E77 M1.685 R5
./instances/Rome/grafo7044.41.lgr N41 E59 M1.123 R5
./instances/Rome/grafo10219.99.lgr N99 E128 M5.294 R14
./instances/Rome/grafo3396.61.lgr N61 E95 M1.937 R22
./instances/Rome/grafo9994.91.lgr N91 E121 M4.197 R14
./instances/Rome/grafo4703.78.lgr N78 E108 M3.688 R10
./instances/Rome/grafo5326.44.lgr N44 E68 M1.771 R6
./instances/Rome/grafo8263.78.lgr N78 E109 M3.392 R13
./instances/Rome/grafo10810.97.lgr N97 E144 M5.572 R29
./instances/Rome/grafo7150.41.lgr N41 E52 M0.618 R3
./instances/Rome/grafo2889.18.lgr N18 E22 M0.057 O R0
./instances/Rome/grafo3045.35.lgr N35 E42 M0.119 O R0
./instances/Rome/grafo4227.60.lgr N60 E74 M0.936 R2
./instances/Rome/grafo11555.39.lgr N39 E52 M0.898 R3
./instances/Rome/grafo10561.97.lgr N97 E129 M4.084 R9
./instances/Rome/grafo1120.10.lgr N10 E10 M0.049 O R0
./instances/Rome/grafo4645.54.lgr N54 E66 M1.09 R1
./instances/Rome/grafo1848.18.lgr N18 E22 M0.056 O R0
./instances/Rome/grafo10894.97.lgr N97 E135 M4.531 R20
./instances/Rome/grafo708.22.lgr N22 E30 M0.113 O R0
./instances/Rome/grafo9902.32.lgr N32 E36 M0.105 O R0
./instances/Rome/grafo9509.64.lgr N64 E91 M2.68 R8
./instances/Rome/grafo280.11.lgr N11 E12 M0.042 O R0
./instances/Rome/grafo4091.99.lgr N99 E136 M3.922 R13
./instances/Rome/grafo232.16.lgr N16 E18 M0.067 O R0
./instances/Rome/grafo1461.69.lgr N69 E88 M1.735 R5
./instances/Rome/grafo860.31.lgr N31 E35 M0.128 O R0
./instances/Rome/grafo11011.100.lgr N100 E139 M5.9 R18
./instances/Rome/grafo7784.66.lgr N66 E85 M1.125 R4
./instances/Rome/grafo3873.41.lgr N41 E51 M0.1 O R0
./instances/Rome/grafo2116.32.lgr N32 E41 M0.818 R1
./instances/Rome/grafo9282.68.lgr N68 E81 M1.968 R3
./instances/Rome/grafo8433.75.lgr N75 E98 M3.215 R9
./instances/Rome/grafo5858.63.lgr N63 E83 M1.361 R6
./instances/Rome/grafo2309.34.lgr N34 E51 M0.748 R7
./instances/Rome/grafo4968.77.lgr N77 E97 M2.561 R6
./instances/Rome/grafo10643.94.lgr N94 E118 M3.569 R10
./instances/Rome/grafo10007.31.lgr N31 E34 M0.102 O R0
./instances/Rome/grafo2487.15.lgr N15 E17 M0.075 O R0
./instances/Rome/grafo2439.12.lgr N12 E12 M0.048 O R0
./instances/Rome/grafo1973.27.lgr N27 E33 M0.102 O R0
./instances/Rome/grafo2527.14.lgr N14 E15 M0.036 O R0
./instances/Rome/grafo210.10.lgr N10 E10 M0.046 O R0
./instances/Rome/grafo11047.92.lgr N92 E141 M6.121 R28
./instances/Rome/grafo10893.92.lgr N92 E129 M5.338 R21
./instances/Rome/grafo3984.39.lgr N39 E49 M0.907 R4
./instances/Rome/grafo233.11.lgr N11 E12 M0.062 O R0
./instances/Rome/grafo11249.94.lgr N94 E128 M4.132 R14
./instances/Rome/grafo8233.76.lgr N76 E97 M1.774 R6
./instances/Rome/grafo8536.61.lgr N61 E94 M2.732 R14
./instances/Rome/grafo3897.38.lgr N38 E48 M0.14 O R0
./instances/Rome/grafo150.31.lgr N31 E34 M0.089 O R0
./instances/Rome/grafo9418.74.lgr N74 E94 M2.119 R5
./instances/Rome/grafo3294.43.lgr N43 E59 M1.052 R3
./instances/Rome/grafo2446.46.lgr N46 E57 M0.837 R2
./instances/Rome/grafo8101.82.lgr N82 E110 M3.265 R14
./instances/Rome/grafo9104.82.lgr N82 E117 M3.793 R15
./instances/Rome/grafo6711.81.lgr N81 E98 M2.528 R6
./instances/Rome/grafo2046.38.lgr N38 E50 M0.646 R1
./instances/Rome/grafo7561.37.lgr N37 E49 M0.123 O R0
./instances/Rome/grafo10898.95.lgr N95 E136 M5.444 R18
./instances/Rome/grafo8430.83.lgr N83 E118 M3.534 R16
./instances/Rome/grafo6161.47.lgr N47 E68 M1.571 R7
./instances/Rome/grafo6745.35.lgr N35 E53 M1.264 R4
./instances/Rome/grafo10602.94.lgr N94 E113 M1.95 R5
./instances/Rome/grafo4597.55.lgr N55 E60 M0.149 O R0
./instances/Rome/grafo9967.39.lgr N39 E46 M0.093 O R0
./instances/Rome/grafo6572.38.lgr N38 E43 M0.121 O R0
./instances/Rome/grafo5761.38.lgr N38 E46 M0.608 R1
./instances/Rome/grafo7793.98.lgr N98 E134 M5.716 R16
./instances/Rome/grafo2079.19.lgr N19 E21 M0.053 O R0
./instances/Rome/grafo1964.36.lgr N36 E51 M0.937 R4
./instances/Rome/grafo6536.93.lgr N93 E116 M3.019 R7
./instances/Rome/grafo4547.64.lgr N64 E88 M2.619 R8
./instances/Rome/grafo6949.43.lgr N43 E50 M0.471 R1
./instances/Rome/grafo10836.97.lgr N97 E139 M5.266 R24
./instances/Rome/grafo4124.59.lgr N59 E82 M2.411 R6
./instances/Rome/grafo10063.31.lgr N31 E36 M0.112 O R0
./instances/Rome/grafo5877.37.lgr N37 E54 M1.251 R5
./instances/Rome/grafo462.10.lgr N10 E10 M0.041 O R0
./instances/Rome/grafo9956.32.lgr N32 E39 M0.416 R2
./instances/Rome/grafo5636.44.lgr N44 E49 M0.135 O R0
./instances/Rome/grafo7431.44.lgr N44 E64 M0.702 R9
./instances/Rome/grafo5070.52.lgr N52 E63 M0.798 R1
./instances/Rome/grafo7095.53.lgr N53 E68 M0.977 R3
./instances/Rome/grafo10790.98.lgr N98 E125 M3.754 R11
./instances/Rome/grafo7486.42.lgr N42 E57 M1.353 R4
./instances/Rome/grafo11573.35.lgr N35 E43 M0.124 O R0
./instances/Rome/grafo5729.53.lgr N53 E75 M1.764 R6
./instances/Rome/grafo751.11.lgr N11 E12 M0.072 O R0
./instances/Rome/grafo9049.61.lgr N61 E83 M2.28 R9
./instances/Rome/grafo7482.41.lgr N41 E48 M0.639 R1
./instances/Rome/grafo635.13.lgr N13 E17 M0.178 R1
./instances/Rome/grafo4276.75.lgr N75 E96 M2.34 R8
./instances/Rome/grafo1778.15.lgr N15 E20 M0.077 O R0
./instances/Rome/grafo600.19.lgr N19 E21 M0.075 O R0
./instances/Rome/grafo5524.36.lgr N36 E48 M0.146 O R0
./instances/Rome/grafo5294.58.lgr N58 E77 M1.901 R4
./instances/Rome/grafo10860.93.lgr N93 E138 M3.732 R25
./instances/Rome/grafo536.14.lgr N14 E14 M0.046 O R0
./instances/Rome/grafo11612.36.lgr N36 E48 M1.047 R1
./instances/Rome/grafo10139.95.lgr N95 E127 M3.97 R13
./instances/Rome/grafo9036.68.lgr N68 E95 M2.468 R12
./instances/Rome/grafo3550.53.lgr N53 E61 M0.551 R2
./instances/Rome/grafo6527.69.lgr N69 E98 M2.987 R13
./instances/Rome/grafo11586.36.lgr N36 E42 M0.12 O R0
./instances/Rome/grafo3278.41.lgr N41 E56 M1.006 R3
./instances/Rome/grafo4098.39.lgr N39 E45 M0.096 O R0
./instances/Rome/grafo7110.40.lgr N40 E52 M0.977 R3
./instances/Rome/grafo5280.75.lgr N75 E96 M2.728 R9
./instances/Rome/grafo1054.11.lgr N11 E15 M0.08 O R0
./instances/Rome/grafo7373.41.lgr N41 E58 M1.088 R5
./instances/Rome/grafo4926.78.lgr N78 E103 M3.259 R10
./instances/Rome/grafo4822.72.lgr N72 E100 M2.844 R10
./instances/Rome/grafo3808.97.lgr N97 E129 M4.208 R15
./instances/Rome/grafo11398.37.lgr N37 E43 M0.106 O R0
./instances/Rome/grafo2524.22.lgr N22 E26 M0.085 O R0
./instances/Rome/grafo6612.59.lgr N59 E83 M2.134 R6
./instances/Rome/grafo170.49.lgr N49 E62 M1.231 R3
./instances/Rome/grafo10955.94.lgr N94 E129 M3.926 R14
./instances/Rome/grafo6175.41.lgr N41 E42 M0.125 O R0
./instances/Rome/grafo5183.42.lgr N42 E58 M1.233 R8
./instances/Rome/grafo10033.31.lgr N31 E36 M0.129 O R0
./instances/Rome/grafo5020.62.lgr N62 E89 M2.982 R13
./instances/Rome/grafo8256.83.lgr N83 E110 M3.157 R11
./instances/Rome/grafo6206.62.lgr N62 E95 M2.648 R12
./instances/Rome/grafo8803.96.lgr N96 E135 M4.943 R16
./instances/Rome/grafo9718.76.lgr N76 E93 M1.96 R4
./instances/Rome/grafo1274.57.lgr N57 E68 M1.28 R1
./instances/Rome/grafo6364.45.lgr N45 E59 M0.153 O R0
./instances/Rome/grafo6245.38.lgr N38 E49 M0.128 O R0
./instances/Rome/grafo1070.10.lgr N10 E10 M0.042 O R0
./instances/Rome/grafo3417.38.lgr N38 E46 M0.095 O R0
./instances/Rome/grafo10911.100.lgr N100 E135 M4.476 R15
./instances/Rome/grafo9213.77.lgr N77 E115 M4.026 R14
./instances/Rome/grafo6687.51.lgr N51 E72 M1.831 R7
./instances/Rome/grafo9364.64.lgr N64 E91 M2.816 R7
./instances/Rome/grafo350.21.lgr N21 E26 M0.088 O R0
./instances/Rome/grafo914.26.lgr N26 E42 M0.917 R6
./instances/Rome/grafo2225.15.lgr N15 E18 M0.069 O R0
./instances/Rome/grafo1515.53.lgr N53 E68 M1.277 R3
./instances/Rome/grafo8888.99.lgr N99 E125 M4.438 R11
./instances/Rome/grafo8970.97.lgr N97 E127 M4.271 R15
./instances/Rome/grafo10031.38.lgr N38 E49 M0.943 R2
./instances/Rome/grafo7628.47.lgr N47 E66 M1.878 R10
./instances/Rome/grafo10903.93.lgr N93 E134 M5.234 R21
./instances/Rome/grafo4641.79.lgr N79 E104 M2.831 R9
./instances/Rome/grafo4698.55.lgr N55 E74 M1.38 R4
./instances/Rome/grafo6124.46.lgr N46 E64 M1.297 R6
./instances/Rome/grafo5667.36.lgr N36 E40 M0.117 O R0
./instances/Rome/grafo2275.27.lgr N27 E32 M0.117 O R0
./instances/Rome/grafo1537.24.lgr N24 E29 M0.096 O R0
./instances/Rome/grafo6970.44.lgr N44 E53 M1.115 R1
./instances/Rome/grafo9656.68.lgr N68 E93 M2.509 R10
./instances/Rome/grafo2437.25.lgr N25 E30 M0.102 O R0
./instances/Rome/grafo8915.91.lgr N91 E118 M3.265 R11
./instances/Rome/grafo2315.23.lgr N23 E26 M0.057 O R0
./instances/Rome/grafo7757.56.lgr N56 E64 M0.188 O R0
./instances/Rome/grafo8808.91.lgr N91 E116 M4.092 R4
./instances/Rome/grafo9244.79.lgr N79 E98 M2.528 R4
./instances/Rome/grafo4614.76.lgr N76 E102 M3.063 R12
./instances/Rome/grafo6496.52.lgr N52 E75 M1.548 R9
./instances/Rome/grafo3379.36.lgr N36 E44 M0.676 R1
./instances/Rome/grafo8986.65.lgr N65 E101 M3.347 R16
./instances/Rome/grafo11473.37.lgr N37 E42 M0.109 O R0
./instances/Rome/grafo1277.34.lgr N34 E46 M0.929 R3
./instances/Rome/grafo8848.90.lgr N90 E116 M3.415 R10
./instances/Rome/grafo1694.32.lgr N32 E38 M0.128 O R0
./instances/Rome/grafo5607.38.lgr N38 E52 M0.902 R5
./instances/Rome/grafo5273.41.lgr N41 E59 M1.301 R3
./instances/Rome/grafo11444.36.lgr N36 E46 M0.731 R1
./instances/Rome/grafo9140.85.lgr N85 E123 M4.093 R19
./instances/Rome/grafo9727.66.lgr N66 E89 M2.666 R6
./instances/Rome/grafo6512.46.lgr N46 E56 M0.994 R2
./instances/Rome/grafo4954.81.lgr N81 E101 M2.492 R6
./instances/Rome/grafo6194.58.lgr N58 E77 M1.769 R5
./instances/Rome/grafo2712.23.lgr N23 E30 M0.076 O R0
./instances/Rome/grafo4925.71.lgr N71 E89 M2.273 R3
./instances/Rome/grafo7878.79.lgr N79 E108 M3.341 R10
./instances/Rome/grafo6151.59.lgr N59 E75 M1.569 R4
./instances/Rome/grafo4609.65.lgr N65 E98 M2.412 R18
./instances/Rome/grafo9287.69.lgr N69 E88 M1.46 R4
./instances/Rome/grafo3578.58.lgr N58 E79 M2.062 R10
./instances/Rome/grafo6911.44.lgr N44 E59 M1.097 R6
./instances/Rome/grafo10973.94.lgr N94 E125 M3.867 R14
./instances/Rome/grafo6518.85.lgr N85 E107 M2.063 R7
./instances/Rome/grafo916.83.lgr N83 E110 M2.646 R11
./instances/Rome/grafo6798.37.lgr N37 E50 M0.125 O R0
./instances/Rome/grafo9943.38.lgr N38 E51 M1.007 R3
./instances/Rome/grafo10376.92.lgr N92 E125 M3.898 R17
./instances/Rome/grafo10065.32.lgr N32 E40 M0.116 O R0
./instances/Rome/grafo11292.33.lgr N33 E46 M0.734 R3
./instances/Rome/grafo6645.47.lgr N47 E77 M2.075 R13
./instances/Rome/grafo7054.55.lgr N55 E79 M2.378 R9
./instances/Rome/grafo5072.64.lgr N64 E86 M2.472 R10
./instances/Rome/grafo10518.94.lgr N94 E133 M5.34 R21
./instances/Rome/grafo1019.11.lgr N11 E11 M0.046 O R0
./instances/Rome/grafo117.20.lgr N20 E21 M0.055 O R0
./instances/Rome/grafo11480.93.lgr N93 E125 M4.095 R14
./instances/Rome/grafo6207.40.lgr N40 E52 M1.045 R1
./instances/Rome/grafo3830.39.lgr N39 E50 M0.877 R1
./instances/Rome/grafo10013.31.lgr N31 E36 M0.105 O R0
./instances/Rome/grafo11267.92.lgr N92 E131 M5.294 R21
./instances/Rome/grafo6249.50.lgr N50 E68 M1.594 R7
./instances/Rome/grafo3141.42.lgr N42 E55 M0.993 R3
./instances/Rome/grafo8755.93.lgr N93 E125 M4.688 R9
./instances/Rome/grafo4846.62.lgr N62 E76 M1.618 R5
./instances/Rome/grafo685.11.lgr N11 E11 M0.042 O R0
./instances/Rome/grafo6563.44.lgr N44 E61 M0.993 R6
./instances/Rome/grafo7282.36.lgr N36 E47 M0.93 R1
./instances/Rome/grafo9611.89.lgr N89 E135 M5.84 R25
./instances/Rome/grafo2593.40.lgr N40 E55 M1.215 R4
./instances/Rome/grafo2055.39.lgr N39 E51 M0.589 R2
./instances/Rome/grafo1504.51.lgr N51 E68 M1.715 R3
./instances/Rome/grafo892.23.lgr N23 E25 M0.103 O R0
./instances/Rome/grafo1908.32.lgr N32 E39 M0.401 R1
./instances/Rome/grafo2676.22.lgr N22 E26 M0.08 O R0
./instances/Rome/grafo8654.73.lgr N73 E101 M3.438 R11
./instances/Rome/grafo3543.72.lgr N72 E103 M3.088 R15
./instances/Rome/grafo5862.60.lgr N60 E87 M2.72 R12
./instances/Rome/grafo10551.90.lgr N90 E119 M5.605 R6
./instances/Rome/grafo3763.53.lgr N53 E72 M1.313 R4
./instances/Rome/grafo2702.24.lgr N24 E36 M0.607 R6
./instances/Rome/grafo10662.100.lgr N100 E136 M4.308 R18
./instances/Rome/grafo4569.58.lgr N58 E78 M2.344 R4
./instances/Rome/grafo8147.69.lgr N69 E85 M2.074 R6
./instances/Rome/grafo10992.94.lgr N94 E133 M5.475 R19
./instances/Rome/grafo9533.82.lgr N82 E112 M3.774 R12
./instances/Rome/grafo11413.96.lgr N96 E122 M4.318 R9
./instances/Rome/grafo8249.77.lgr N77 E111 M3.604 R14
./instances/Rome/grafo1154.22.lgr N22 E28 M0.324 R1
./instances/Rome/grafo2606.26.lgr N26 E32 M0.101 O R0
./instances/Rome/grafo5732.45.lgr N45 E61 M1.419 R3
./instances/Rome/grafo4477.76.lgr N76 E103 M3.382 R12
./instances/Rome/grafo6371.41.lgr N41 E55 M0.911 R4
./instances/Rome/grafo5545.40.lgr N40 E62 M1.484 R8
./instances/Rome/grafo8941.90.lgr N90 E113 M4.201 R3
./instances/Rome/grafo6834.46.lgr N46 E67 M1.396 R9
./instances/Rome/grafo8677.74.lgr N74 E96 M2.374 R12
./instances/Rome/grafo4480.64.lgr N64 E88 M2.168 R9
./instances/Rome/grafo9751.64.lgr N64 E93 M2.945 R11
./instances/Rome/grafo5319.36.lgr N36 E44 M0.115 O R0
./instances/Rome/grafo6228.46.lgr N46 E62 M1.185 R4
./instances/Rome/grafo11045.94.lgr N94 E134 M5.651 R21
./instances/Rome/grafo10817.96.lgr N96 E126 M4.046 R11
./instances/Rome/grafo5625.34.lgr N34 E40 M0.625 R1
./instances/Rome/grafo4613.77.lgr N77 E120 M3.667 R18
./instances/Rome/grafo10555.98.lgr N98 E130 M4.501 R12
./instances/Rome/grafo8385.73.lgr N73 E97 M1.989 R7
./instances/Rome/grafo6290.43.lgr N43 E62 M1.355 R7
./instances/Rome/grafo10440.93.lgr N93 E123 M4.277 R9
./instances/Rome/grafo10118.97.lgr N97 E128 M3.147 R18
./instances/Rome/grafo7631.39.lgr N39 E44 M0.144 O R0
./instances/Rome/grafo4272.76.lgr N76 E98 M2.855 R5
./instances/Rome/grafo1155.11.lgr N11 E12 M0.064 O R0
./instances/Rome/grafo10325.96.lgr N96 E141 M5.94 R22
./instances/Rome/grafo564.12.lgr N12 E11 M0.048 O R0
./instances/Rome/grafo7832.69.lgr N69 E91 M2.246 R9
./instances/Rome/grafo9907.32.lgr N32 E35 M0.12 O R0
./instances/Rome/grafo5512.35.lgr N35 E40 M0.121 O R0
./instances/Rome/grafo2195.35.lgr N35 E46 M0.795 R3
./instances/Rome/grafo6759.52.lgr N52 E61 M1.228 R2
./instances/Rome/grafo397.11.lgr N11 E12 M0.065 O R0
./instances/Rome/grafo2842.13.lgr N13 E13 M0.045 O R0
./instances/Rome/grafo5836.78.lgr N78 E95 M2.513 R2
./instances/Rome/grafo9615.81.lgr N81 E106 M3.157 R9
./instances/Rome/grafo4565.56.lgr N56 E71 M1.924 R2
./instances/Rome/grafo11159.93.lgr N93 E119 M3.506 R11
./instances/Rome/grafo5338.46.lgr N46 E62 M1.422 R5
./instances/Rome/grafo227.39.lgr N39 E47 M0.136 O R0
./instances/Rome/grafo781.12.lgr N12 E12 M0.041 O R0
./instances/Rome/grafo5166.42.lgr N42 E54 M0.992 R2
./instances/Rome/grafo5932.44.lgr N44 E54 M0.137 O R0
./instances/Rome/grafo2919.14.lgr N14 E15 M0.099 O R0
./instances/Rome/grafo479.17.lgr N17 E23 M0.094 O R0
./instances/Rome/grafo9641.66.lgr N66 E79 M1.741 R2
./instances/Rome/grafo8579.88.lgr N88 E121 M4.228 R16
./instances/Rome/grafo4976.81.lgr N81 E103 M2.526 R9
./instances/Rome/grafo962.10.lgr N10 E10 M0.035 O R0
./instances/Rome/grafo304.15.lgr N15 E17 M0.093 O R0
./instances/Rome/grafo9443.82.lgr N82 E110 M3.704 R9
./instances/Rome/grafo6330.39.lgr N39 E52 M0.846 R6
./instances/Rome/grafo7285.40.lgr N40 E56 M1.28 R4
./instances/Rome/grafo7902.68.lgr N68 E96 M3.124 R10
./instances/Rome/grafo10598.99.lgr N99 E130 M4.517 R13
./instances/Rome/grafo1980.28.lgr N28 E35 M0.078 O R0
./instances/Rome/grafo1051.34.lgr N34 E38 M0.127 O R0
./instances/Rome/grafo5237.72.lgr N72 E98 M3.433 R11
./instances/Rome/grafo9143.66.lgr N66 E84 M1.727 R6
./instances/Rome/grafo10756.42.lgr N42 E55 M1.015 R2
./instances/Rome/grafo8446.76.lgr N76 E106 M3.733 R11
./instances/Rome/grafo9467.64.lgr N64 E75 M0.886 R1
./instances/Rome/grafo6058.42.lgr N42 E54 M1.151 R3
./instances/Rome/grafo3676.38.lgr N38 E43 M0.296 R1
./instances/Rome/grafo6566.57.lgr N57 E79 M1.965 R4
./instances/Rome/grafo2312.11.lgr N11 E11 M0.041 O R0
./instances/Rome/grafo7432.40.lgr N40 E47 M0.131 O R0
./instances/Rome/grafo1688.13.lgr N13 E17 M0.081 O R0
./instances/Rome/grafo5994.33.lgr N33 E36 M0.129 O R0
./instances/Rome/grafo5382.45.lgr N45 E62 M1.129 R4
./instances/Rome/grafo8503.89.lgr N89 E107 M2.401 R7
./instances/Rome/grafo1947.14.lgr N14 E18 M0.076 O R0
./instances/Rome/grafo11025.94.lgr N94 E130 M4.678 R19
./instances/Rome/grafo374.18.lgr N18 E25 M0.086 O R0
./instances/Rome/grafo1351.28.lgr N28 E36 M0.122 O R0
./instances/Rome/grafo9871.38.lgr N38 E57 M1.181 R8
./instances/Rome/grafo1927.21.lgr N21 E25 M0.069 O R0
./instances/Rome/grafo2721.27.lgr N27 E27 M0.079 O R0
./instances/Rome/grafo8467.71.lgr N71 E92 M2.733 R7
./instances/Rome/grafo3416.38.lgr N38 E50 M0.98 R1
./instances/Rome/grafo2376.16.lgr N16 E20 M0.08 O R0
./instances/Rome/grafo606.21.lgr N21 E27 M0.091 O R0
./instances/Rome/grafo1787.16.lgr N16 E16 M0.047 O R0
./instances/Rome/grafo4259.64.lgr N64 E87 M2.138 R9
./instances/Rome/grafo4375.53.lgr N53 E63 M0.165 O R0
./instances/Rome/grafo3345.63.lgr N63 E84 M2.261 R11
./instances/Rome/grafo279.16.lgr N16 E19 M0.062 O R0
./instances/Rome/grafo6465.39.lgr N39 E46 M0.585 R1
./instances/Rome/grafo1222.52.lgr N52 E59 M0.148 O R0
./instances/Rome/grafo9286.77.lgr N77 E99 M2.735 R4
./instances/Rome/grafo2585.16.lgr N16 E18 M0.063 O R0
./instances/Rome/grafo6602.76.lgr N76 E106 M3.491 R12
./instances/Rome/grafo4311.79.lgr N79 E118 M4.191 R19
./instances/Rome/grafo10799.34.lgr N34 E39 M0.122 O R0
./instances/Rome/grafo7114.40.lgr N40 E49 M0.13 O R0
./instances/Rome/grafo7392.40.lgr N40 E53 M1.183 R2
./instances/Rome/grafo2313.13.lgr N13 E14 M0.071 O R0
./instances/Rome/grafo5419.35.lgr N35 E42 M0.146 O R0
./instances/Rome/grafo202.13.lgr N13 E14 M0.045 O R0
./instances/Rome/grafo4214.58.lgr N58 E82 M1.826 R8
./instances/Rome/grafo9959.91.lgr N91 E113 M3.233 R9
./instances/Rome/grafo10850.94.lgr N94 E129 M4.791 R18
./instances/Rome/grafo2097.53.lgr N53 E69 M1.386 R3
./instances/Rome/grafo2783.15.lgr N15 E17 M0.08 O R0
./instances/Rome/grafo526.12.lgr N12 E15 M0.077 O R0
./instances/Rome/grafo4810.72.lgr N72 E88 M2.423 R3
./instances/Rome/grafo6396.45.lgr N45 E65 M1.424 R7
./instances/Rome/grafo5114.53.lgr N53 E69 M1.381 R3
./instances/Rome/grafo10914.96.lgr N96 E127 M4.337 R13
./instances/Rome/grafo9729.69.lgr N69 E103 M3.255 R10
./instances/Rome/grafo10016.39.lgr N39 E52 M1.06 R4
./instances/Rome/grafo6233.36.lgr N36 E47 M0.12 O R0
./instances/Rome/grafo2548.38.lgr N38 E46 M0.684 R2
./instances/Rome/grafo4965.52.lgr N52 E68 M1.182 R6
./instances/Rome/grafo8588.71.lgr N71 E93 M3.015 R9
./instances/Rome/grafo10667.98.lgr N98 E128 M5.05 R10
./instances/Rome/grafo2462.31.lgr N31 E43 M0.517 R1
./instances/Rome/grafo7632.46.lgr N46 E68 M1.525 R9
./instances/Rome/grafo1260.51.lgr N51 E66 M1.622 R4
./instances/Rome/grafo1650.31.lgr N31 E39 M0.625 R1
./instances/Rome/grafo9370.66.lgr N66 E88 M3.192 R6
./instances/Rome/grafo923.17.lgr N17 E22 M0.063 O R0
./instances/Rome/grafo5973.46.lgr N46 E60 M1.04 R3
./instances/Rome/grafo8518.73.lgr N73 E94 M2.631 R8
./instances/Rome/grafo6375.52.lgr N52 E79 M2.21 R12
./instances/Rome/grafo5738.35.lgr N35 E44 M0.454 R3
./instances/Rome/grafo8695.85.lgr N85 E112 M4.175 R11
./instances/Rome/grafo6515.47.lgr N47 E62 M1.037 R3
./instances/Rome/grafo8885.88.lgr N88 E116 M2.882 R12
./instances/Rome/grafo8881.91.lgr N91 E130 M4.768 R21
./instances/Rome/grafo704.17.lgr N17 E19 M0.091 O R0
./instances/Rome/grafo10900.93.lgr N93 E131 M4.74 R17
./instances/Rome/grafo1060.11.lgr N11 E12 M0.041 O R0
./instances/Rome/grafo4658.76.lgr N76 E109 M3.591 R17
./instances/Rome/grafo6767.53.lgr N53 E73 M1.48 R7
./instances/Rome/grafo7599.40.lgr N40 E56 M1.106 R5
./instances/Rome/grafo7734.45.lgr N45 E55 M0.852 R3
./instances/Rome/grafo8183.63.lgr N63 E90 M2.665 R15
./instances/Rome/grafo1377.26.lgr N26 E26 M0.075 O R0
./instances/Rome/grafo10673.93.lgr N93 E120 M3.101 R11
./instances/Rome/grafo10051.30.lgr N30 E35 M0.108 O R0
./instances/Rome/grafo7169.44.lgr N44 E56 M0.893 R4
./instances/Rome/grafo2106.17.lgr N17 E19 M0.048 O R0
./instances/Rome/grafo7677.43.lgr N43 E57 M0.873 R4
./instances/Rome/grafo1968.25.lgr N25 E32 M0.324 R1
./instances/Rome/grafo10340.33.lgr N33 E37 M0.122 O R0
./instances/Rome/grafo11584.34.lgr N34 E45 M0.563 R2
./instances/Rome/grafo5598.37.lgr N37 E48 M0.814 R2
./instances/Rome/grafo7844.77.lgr N77 E101 M3.181 R9
./instances/Rome/grafo8180.74.lgr N74 E95 M2.877 R6
./instances/Rome/grafo11273.92.lgr N92 E120 M4.828 R8
./instances/Rome/grafo10610.95.lgr N95 E131 M4.707 R16
./instances/Rome/grafo8771.66.lgr N66 E88 M2.651 R3
./instances/Rome/grafo2128.19.lgr N19 E19 M0.07 O R0
./instances/Rome/grafo6084.57.lgr N57 E80 M2.434 R5
./instances/Rome/grafo8545.74.lgr N74 E106 M3.727 R15
./instances/Rome/grafo6140.41.lgr N41 E52 M0.886 R3
./instances/Rome/grafo9271.66.lgr N66 E92 M2.194 R11
./instances/Rome/grafo4297.79.lgr N79 E117 M3.292 R16
./instances/Rome/grafo8394.89.lgr N89 E122 M3.821 R15
./instances/Rome/grafo7131.43.lgr N43 E56 M1.043 R3
./instances/Rome/grafo7105.48.lgr N48 E58 M0.886 R2
./instances/Rome/grafo8657.88.lgr N88 E110 M2.749 R11
./instances/Rome/grafo2947.37.lgr N37 E45 M0.12 O R0
./instances/Rome/grafo11209.36.lgr N36 E45 M0.559 R1
./instances/Rome/grafo9708.70.lgr N70 E91 M2.708 R8
./instances/Rome/grafo2545.20.lgr N20 E25 M0.088 O R0
./instances/Rome/grafo1720.19.lgr N19 E25 M0.096 O R0
./instances/Rome/grafo8172.66.lgr N66 E101 M2.949 R14
./instances/Rome/grafo8150.81.lgr N81 E117 M2.743 R18
./instances/Rome/grafo2277.18.lgr N18 E21 M0.086 O R0
./instances/Rome/grafo4733.73.lgr N73 E95 M2.701 R7
./instances/Rome/grafo6047.32.lgr N32 E35 M0.103 O R0
./instances/Rome/grafo1111.15.lgr N15 E23 M0.083 O R0
./instances/Rome/grafo696.12.lgr N12 E18 M0.072 O R0
./instances/Rome/grafo7545.44.lgr N44 E60 M1.01 R4
./instances/Rome/grafo2914.63.lgr N63 E80 M1.634 R5
./instances/Rome/grafo4104.39.lgr N39 E55 M0.997 R3
./instances/Rome/grafo4322.56.lgr N56 E78 M1.747 R6
./instances/Rome/grafo1241.27.lgr N27 E33 M0.263 R1
./instances/Rome/grafo8464.73.lgr N73 E100 M2.954 R10
./instances/Rome/grafo8807.87.lgr N87 E131 M5.791 R22
./instances/Rome/grafo620.27.lgr N27 E27 M0.068 O R0
./instances/Rome/grafo3059.35.lgr N35 E44 M0.119 O R0
./instances/Rome/grafo4224.66.lgr N66 E95 M2.365 R11
./instances/Rome/grafo7976.80.lgr N80 E112 M3.543 R16
./instances/Rome/grafo11390.90.lgr N90 E128 M4.938 R20
./instances/Rome/grafo2134.24.lgr N24 E30 M0.094 O R0
./instances/Rome/grafo9069.69.lgr N69 E91 M2.298 R4
./instances/Rome/grafo5321.34.lgr N34 E41 M0.566 R3
./instances/Rome/grafo8604.84.lgr N84 E120 M4.749 R17
./instances/Rome/grafo990.13.lgr N13 E13 M0.068 O R0
./instances/Rome/grafo11008.99.lgr N99 E151 M6.334 R25
./instances/Rome/grafo9538.81.lgr N81 E120 M2.89 R19
./instances/Rome/grafo6675.44.lgr N44 E58 M1.135 R5
./instances/Rome/grafo8556.84.lgr N84 E119 M5.195 R14
./instances/Rome/grafo3252.54.lgr N54 E62 M0.77 R2
./instances/Rome/grafo10991.97.lgr N97 E134 M5.637 R14
./instances/Rome/grafo11320.35.lgr N35 E42 M0.119 O R0
./instances/Rome/grafo7347.40.lgr N40 E56 M0.713 R4
./instances/Rome/grafo936.12.lgr N12 E12 M0.042 O R0
./instances/Rome/grafo4688.59.lgr N59 E76 M1.601 R5
./instances/Rome/grafo1821.19.lgr N19 E21 M0.06 O R0
./instances/Rome/grafo6443.46.lgr N46 E62 M1.17 R5
./instances/Rome/grafo2730.15.lgr N15 E15 M0.051 O R0
./instances/North/g.84.1.gml N84 E124 M0.676 R18
./instances/Rome/grafo7354.93.lgr N93 E130 M4.601 R18
./instances/North/g.27.1.gml N27 E30 M0.061 O R0
./instances/North/g.12.106.gml N12 E13 M0.079 O R0
./instances/North/g.62.5.gml N62 E65 M0.188 O R0
./instances/North/g.35.23.gml N35 E53 M0.744 R4
./instances/North/g.24.39.gml N24 E68 M1.618 R17
./instances/North/g.10.41.gml N10 E20 M0.248 R1
./instances/North/g.26.0.gml N26 E31 M0.096 O R0
./instances/North/g.26.27.gml N26 E31 M0.098 O R0
./instances/North/g.33.8.gml N33 E130 M3.446 R62
./instances/North/g.56.11.gml N56 E71 M0.164 O R0
./instances/North/g.20.26.gml N20 E36 M0.077 O R0
./instances/North/g.19.44.gml N19 E20 M0.088 O R0
./instances/North/g.14.16.gml N14 E13 M0.057 O R0
./instances/North/g.34.13.gml N34 E36 M0.088 O R0
./instances/North/g.54.3.gml N54 E71 M0.172 O R0
./instances/North/g.61.8.gml N61 E116 M4.71 R32
./instances/North/g.42.4.gml N42 E55 M0.12 O R0
./instances/North/g.14.14.gml N14 E14 M0.041 O R0
./instances/North/g.45.7.gml N45 E46 M0.12 O R0
./instances/North/g.59.12.gml N59 E115 M4.479 R34
./instances/North/g.12.123.gml N12 E11 M0.06 O R0
./instances/North/g.36.23.gml N36 E37 M0.062 O R0
./instances/North/g.10.11.gml N10 E14 M0.063 O R0
./instances/North/g.36.18.gml N36 E46 M0.569 R3
./instances/North/g.57.28.gml N57 E97 M3.213 R13
./instances/North/g.35.12.gml N35 E34 M0.087 O R0
./instances/North/g.39.53.gml N39 E61 M1.004 R8
./instances/North/g.14.67.gml N14 E17 M0.086 O R0
./instances/North/g.20.45.gml N20 E41 M0.852 R11
./instances/North/g.41.1.gml N41 E52 M0.139 O R0
./instances/North/g.13.48.gml N13 E51 M0.866 R23
./instances/North/g.15.13.gml N15 E14 M0.05 O R0
./instances/North/g.21.41.gml N21 E31 M0.413 R3
./instances/North/g.27.11.gml N27 E26 M0.075 O R0
./instances/North/g.91.1.gml N91 E90 M0.156 O R0
./instances/North/g.48.18.gml N48 E51 M0.136 O R0
./instances/North/g.43.25.gml N43 E42 M0.104 O R0
./instances/North/g.15.43.gml N15 E14 M0.051 O R0
./instances/North/g.62.7.gml N62 E64 M0.163 O R0
./instances/North/g.16.91.gml N16 E25 M0.281 R1
./instances/North/g.24.33.gml N24 E30 M0.103 O R0
./instances/North/g.39.47.gml N39 E49 M0.237 R3
./instances/North/g.12.117.gml N12 E11 M0.049 O R0
./instances/North/g.43.5.gml N43 E48 M0.121 O R0
./instances/North/g.13.62.gml N13 E17 M0.082 O R0
./instances/North/g.31.6.gml N31 E38 M0.112 O R0
./instances/North/g.15.8.gml N15 E18 M0.074 O R0
./instances/North/g.22.69.gml N22 E48 M0.886 R13
./instances/North/g.15.56.gml N15 E14 M0.063 O R0
./instances/North/g.40.17.gml N40 E48 M0.121 O R0
./instances/North/g.96.4.gml N96 E97 M0.265 O R0
./instances/North/g.30.15.gml N30 E33 M0.082 O R0
./instances/North/g.21.6.gml N21 E23 M0.109 O R0
./instances/North/g.55.23.gml N55 E105 M3.803 R30
./instances/North/g.26.31.gml N26 E38 M0.099 O R0
./instances/North/g.90.1.gml N90 E150 M7.416 R4
./instances/North/g.23.106.gml N23 E33 M0.643 R2
./instances/North/g.29.6.gml N29 E34 M0.108 O R0
./instances/North/g.55.32.gml N55 E82 M1.36 R10
./instances/North/g.15.7.gml N15 E18 M0.076 O R0
./instances/North/g.39.4.gml N39 E52 M1.373 R1
./instances/North/g.14.39.gml N14 E13 M0.049 O R0
./instances/North/g.23.16.gml N23 E29 M0.096 O R0
./instances/North/g.12.0.gml N12 E15 M0.062 O R0
./instances/North/g.80.6.gml N80 E79 M0.224 O R0
./instances/North/g.57.29.gml N57 E102 M3.524 R20
./instances/North/g.24.6.gml N24 E31 M0.078 O R0
./instances/North/g.22.23.gml N22 E21 M0.068 O R0
./instances/North/g.46.12.gml N46 E49 M0.123 O R0
./instances/North/g.23.118.gml N23 E28 M0.088 O R0
./instances/North/g.51.4.gml N51 E50 M0.133 O R0
./instances/North/g.10.1.gml N10 E11 M0.039 O R0
./instances/North/g.86.1.gml N86 E88 M0.227 O R0
./instances/North/g.87.5.gml N87 E189 M6.926 R46
./instances/North/g.28.3.gml N28 E37 M0.118 O R0
./instances/North/g.41.36.gml N41 E75 M1.431 R4
./instances/North/g.77.5.gml N77 E108 M3.73 R10
./instances/North/g.22.26.gml N22 E21 M0.07 O R0
./instances/North/g.85.1.gml N85 E131 M4.225 R25
./instances/North/g.12.124.gml N12 E12 M0.054 O R0
./instances/North/g.69.5.gml N69 E68 M0.156 O R0
./instances/North/g.10.0.gml N10 E11 M0.039 O R0
./instances/North/g.39.8.gml N39 E173 M4.849 R88
./instances/North/g.10.9.gml N10 E9 M0.046 O R0
./instances/North/g.55.33.gml N55 E72 M0.192 O R0
./instances/North/g.13.41.gml N13 E12 M0.047 O R0
./instances/North/g.48.6.gml N48 E58 M0.12 O R0
./instances/North/g.10.12.gml N10 E10 M0.038 O R0
./instances/North/g.23.5.gml N23 E26 M0.092 O R0
./instances/North/g.25.28.gml N25 E35 M0.557 R3
./instances/North/g.29.13.gml N29 E28 M0.081 O R0
./instances/North/g.27.15.gml N27 E32 M0.074 O R0
./instances/North/g.57.23.gml N57 E64 M0.101 O R0
./instances/North/g.10.3.gml N10 E9 M0.048 O R0
./instances/North/g.28.21.gml N28 E27 M0.077 O R0
./instances/North/g.75.6.gml N75 E74 M0.189 O R0
./instances/North/g.10.83.gml N10 E15 M0.072 O R0
./instances/North/g.32.18.gml N32 E33 M0.098 O R0
./instances/North/g.36.15.gml N36 E35 M0.104 O R0
./instances/North/g.28.20.gml N28 E156 M4.343 R87
./instances/North/g.18.16.gml N18 E17 M0.073 O R0
./instances/North/g.13.96.gml N13 E15 M0.066 O R0
./instances/North/g.24.44.gml N24 E28 M0.067 O R0
./instances/North/g.23.40.gml N23 E26 M0.088 O R0
./instances/North/g.10.4.gml N10 E9 M0.043 O R0
./instances/North/g.44.7.gml N44 E58 M1.624 R3
./instances/North/g.24.41.gml N24 E44 M0.835 R10
./instances/North/g.12.104.gml N12 E18 M0.075 O R0
./instances/North/g.13.17.gml N13 E12 M0.053 O R0
./instances/North/g.39.28.gml N39 E54 M0.08 O R0
./instances/North/g.23.92.gml N23 E33 M0.092 O R0
./instances/North/g.34.3.gml N34 E44 M0.86 R3
./instances/North/g.44.0.gml N44 E56 M0.129 O R0
./instances/North/g.26.26.gml N26 E31 M0.099 O R0
./instances/North/g.33.2.gml N33 E42 M0.157 O R0
./instances/North/g.10.34.gml N10 E25 M0.375 R5
./instances/North/g.32.5.gml N32 E37 M0.08 O R0
./instances/North/g.13.25.gml N13 E12 M0.056 O R0
./instances/North/g.33.3.gml N33 E40 M0.113 O R0
./instances/North/g.58.7.gml N58 E57 M0.159 O R0
./instances/North/g.41.9.gml N41 E61 M0.433 R4
./instances/North/g.25.6.gml N25 E29 M0.103 O R0
./instances/North/g.27.3.gml N27 E26 M0.071 O R0
./instances/North/g.18.20.gml N18 E17 M0.066 O R0
./instances/North/g.61.7.gml N61 E117 M4.607 R36
./instances/North/g.33.16.gml N33 E63 M1.422 R12
./instances/North/g.19.34.gml N19 E45 M0.097 O R0
./instances/North/g.17.7.gml N17 E16 M0.054 O R0
./instances/North/g.19.22.gml N19 E33 M0.42 R5
./instances/North/g.49.9.gml N49 E53 M0.131 O R0
./instances/North/g.79.6.gml N79 E85 M0.244 O R0
./instances/North/g.21.9.gml N21 E25 M0.08 O R0
./instances/North/g.16.80.gml N16 E23 M0.074 O R0
./instances/North/g.31.4.gml N31 E38 M0.12 O R0
./instances/North/g.20.8.gml N20 E24 M0.09 O R0
./instances/North/g.43.9.gml N43 E52 M0.133 O R0
./instances/North/g.13.35.gml N13 E16 M0.075 O R0
./instances/North/g.28.24.gml N28 E31 M0.103 O R0
./instances/North/g.31.0.gml N31 E34 M0.12 O R0
./instances/North/g.12.145.gml N12 E25 M0.275 R3
./instances/North/g.23.115.gml N23 E30 M0.409 R2
./instances/North/g.55.24.gml N55 E105 M4.011 R30
./instances/North/g.21.45.gml N21 E26 M0.098 O R0
./instances/North/g.86.3.gml N86 E189 M6.596 R54
./instances/North/g.30.31.gml N30 E55 M1.308 R10
./instances/North/g.34.2.gml N34 E42 M0.108 O R0
./instances/North/g.24.7.gml N24 E31 M0.092 O R0
./instances/North/g.26.17.gml N26 E26 M0.08 O R0
./instances/North/g.75.0.gml N75 E86 M1.399 R1
./instances/North/g.22.35.gml N22 E40 M0.459 R9
./instances/North/g.17.40.gml N17 E25 M0.336 R1
./instances/North/g.35.9.gml N35 E143 M3.812 R79
./instances/North/g.52.0.gml N52 E59 M0.113 O R0
./instances/North/g.40.13.gml N40 E47 M0.119 O R0
./instances/North/g.25.47.gml N25 E28 M0.107 O R0
./instances/North/g.56.2.gml N56 E106 M3.936 R26
./instances/North/g.48.29.gml N48 E48 M0.114 O R0
./instances/North/g.17.6.gml N17 E20 M0.094 O R0
./instances/North/g.18.35.gml N18 E21 M0.08 O R0
./instances/North/g.72.0.gml N72 E71 M0.18 O R0
./instances/North/g.44.9.gml N44 E49 M0.127 O R0
./instances/North/g.26.12.gml N26 E25 M0.086 O R0
./instances/North/g.11.49.gml N11 E11 M0.046 O R0
./instances/North/g.24.2.gml N24 E30 M0.113 O R0
./instances/North/g.17.9.gml N17 E16 M0.054 O R0
./instances/North/g.14.25.gml N14 E23 M0.212 R1
./instances/North/g.18.26.gml N18 E19 M0.04 O R0
./instances/North/g.77.2.gml N77 E78 M0.198 O R0
./instances/North/g.12.49.gml N12 E12 M0.044 O R0
./instances/North/g.21.5.gml N21 E22 M0.075 O R0
./instances/North/g.43.26.gml N43 E42 M0.133 O R0
./instances/North/g.75.3.gml N75 E88 M0.224 O R0
./instances/North/g.62.3.gml N62 E120 M3.679 R32
./instances/North/g.34.4.gml N34 E43 M0.122 O R0
./instances/North/g.47.1.gml N47 E66 M1.68 R2
./instances/North/g.22.7.gml N22 E31 M0.112 O R0
./instances/North/g.47.7.gml N47 E62 M1.349 R2
./instances/North/g.17.3.gml N17 E22 M0.078 O R0
./instances/North/g.22.31.gml N22 E37 M0.445 R7
./instances/North/g.22.19.gml N22 E26 M0.1 O R0
./instances/North/g.21.22.gml N21 E31 M0.101 O R0
./instances/North/g.22.70.gml N22 E39 M0.696 R4
./instances/North/g.44.19.gml N44 E78 M1.089 R13
./instances/North/g.47.17.gml N47 E50 M0.131 O R0
./instances/North/g.19.28.gml N19 E22 M0.051 O R0
./instances/North/g.11.7.gml N11 E10 M0.037 O R0
./instances/North/g.43.7.gml N43 E54 M0.141 O R0
./instances/North/g.61.4.gml N61 E116 M4.657 R34
./instances/North/g.79.7.gml N79 E147 M3.901 R28
./instances/North/g.21.11.gml N21 E22 M0.062 O R0
./instances/North/g.67.1.gml N67 E91 M0.12 O R0
./instances/North/g.32.8.gml N32 E31 M0.09 O R0
./instances/North/g.11.36.gml N11 E11 M0.049 O R0
./instances/North/g.20.42.gml N20 E29 M0.071 O R0
./instances/North/g.12.55.gml N12 E14 M0.067 O R0
./instances/North/g.23.43.gml N23 E26 M0.107 O R0
./instances/North/g.47.25.gml N47 E64 M0.157 O R0
./instances/North/g.51.2.gml N51 E68 M1.562 R1
./instances/North/g.16.28.gml N16 E21 M0.071 O R0
./instances/North/g.36.19.gml N36 E46 M0.626 R3
./instances/North/g.58.6.gml N58 E71 M0.178 O R0
./instances/North/g.40.0.gml N40 E39 M0.11 O R0
./instances/North/g.15.14.gml N15 E15 M0.045 O R0
./instances/North/g.13.60.gml N13 E15 M0.081 O R0
./instances/North/g.21.23.gml N21 E28 M0.088 O R0
./instances/North/g.21.3.gml N21 E20 M0.063 O R0
./instances/North/g.41.2.gml N41 E55 M1.199 R4
./instances/North/g.15.24.gml N15 E14 M0.042 O R0
./instances/North/g.23.22.gml N23 E22 M0.065 O R0
./instances/North/g.57.8.gml N57 E110 M4.308 R30
./instances/North/g.16.27.gml N16 E15 M0.054 O R0
./instances/North/g.41.26.gml N41 E82 M1.509 R3
./instances/North/g.11.9.gml N11 E12 M0.094 O R0
./instances/North/g.22.18.gml N22 E29 M0.092 O R0
./instances/North/g.20.14.gml N20 E25 M0.307 R1
./instances/North/g.12.138.gml N12 E20 M0.068 O R0
./instances/North/g.25.37.gml N25 E24 M0.068 O R0
./instances/North/g.76.4.gml N76 E109 M0.229 O R0
./instances/North/g.21.31.gml N21 E20 M0.05 O R0
./instances/North/g.46.4.gml N46 E69 M0.141 O R0
./instances/North/g.25.5.gml N25 E32 M0.081 O R0
./instances/North/g.10.46.gml N10 E15 M0.196 R1
./instances/North/g.13.34.gml N13 E41 M0.628 R12
./instances/North/g.10.74.gml N10 E12 M0.068 O R0
./instances/North/g.25.49.gml N25 E25 M0.07 O R0
./instances/North/g.10.42.gml N10 E9 M0.056 O R0
./instances/North/g.30.3.gml N30 E44 M0.578 R2
./instances/North/g.12.109.gml N12 E12 M0.041 O R0
./instances/North/g.13.117.gml N13 E22 M0.294 R1
./instances/North/g.22.68.gml N22 E24 M0.068 O R0
./instances/North/g.22.67.gml N22 E24 M0.101 O R0
./instances/North/g.14.65.gml N14 E13 M0.055 O R0
./instances/North/g.13.81.gml N13 E12 M0.047 O R0
./instances/North/g.10.7.gml N10 E12 M0.046 O R0
./instances/North/g.17.31.gml N17 E23 M0.085 O R0
./instances/North/g.11.69.gml N11 E14 M0.033 O R0
./instances/North/g.18.13.gml N18 E17 M0.062 O R0
./instances/North/g.47.2.gml N47 E62 M1.819 R4
./instances/North/g.16.63.gml N16 E25 M0.232 R2
./instances/North/g.10.39.gml N10 E19 M0.089 O R0
./instances/North/g.18.19.gml N18 E24 M0.084 O R0
./instances/North/g.28.5.gml N28 E34 M0.1 O R0
./instances/North/g.25.52.gml N25 E25 M0.075 O R0
./instances/North/g.12.118.gml N12 E20 M0.241 R1
./instances/North/g.39.44.gml N39 E72 M2.092 R11
./instances/North/g.13.47.gml N13 E12 M0.061 O R0
./instances/North/g.63.22.gml N63 E102 M0.161 O R0
./instances/North/g.44.1.gml N44 E61 M1.387 R3
./instances/North/g.16.60.gml N16 E35 M0.488 R9
./instances/North/g.91.0.gml N91 E92 M0.215 O R0
./instances/North/g.33.7.gml N33 E37 M0.112 O R0
./instances/North/g.59.0.gml N59 E84 M2.435 R6
./instances/North/g.20.1.gml N20 E42 M0.639 R6
./instances/North/g.11.62.gml N11 E16 M0.071 O R0
./instances/North/g.16.31.gml N16 E26 M0.393 R1
./instances/North/g.26.9.gml N26 E30 M0.085 O R0
./instances/North/g.14.38.gml N14 E21 M0.269 R1
./instances/North/g.47.6.gml N47 E57 M0.14 O R0
./instances/North/g.30.2.gml N30 E45 M0.656 R2
./instances/North/g.14.59.gml N14 E14 M0.051 O R0
./instances/North/g.13.7.gml N13 E12 M0.056 O R0
./instances/North/g.23.2.gml N23 E22 M0.067 O R0
./instances/North/g.38.4.gml N38 E45 M0.121 O R0
./instances/North/g.19.31.gml N19 E26 M0.327 R2
./instances/North/g.21.15.gml N21 E29 M0.288 R2
./instances/North/g.18.21.gml N18 E23 M0.221 R1
./instances/North/g.87.4.gml N87 E189 M6.883 R46
./instances/North/g.32.11.gml N32 E43 M0.817 R1
./instances/North/g.21.40.gml N21 E20 M0.061 O R0
./instances/North/g.32.17.gml N32 E31 M0.083 O R0
./instances/North/g.12.101.gml N12 E14 M0.063 O R0
./instances/North/g.64.8.gml N64 E122 M5.187 R28
./instances/North/g.12.111.gml N12 E24 M0.288 R3
./instances/North/g.76.1.gml N76 E106 M3.471 R5
./instances/North/g.15.6.gml N15 E16 M0.058 O R0
./instances/North/g.12.122.gml N12 E15 M0.092 O R0
./instances/North/g.12.140.gml N12 E20 M0.073 O R0
./instances/North/g.88.2.gml N88 E87 M0.225 O R0
./instances/North/g.10.37.gml N10 E11 M0.082 O R0
./instances/North/g.40.20.gml N40 E54 M0.13 O R0
./instances/North/g.47.27.gml N47 E79 M1.864 R17
./instances/North/g.28.26.gml N28 E45 M0.661 R1
./instances/North/g.33.0.gml N33 E48 M0.443 R2
./instances/North/g.57.22.gml N57 E100 M3.37 R16
./instances/North/g.45.0.gml N45 E59 M0.102 O R0
./instances/North/g.30.9.gml N30 E40 M0.124 O R0
./instances/North/g.37.15.gml N37 E48 M0.109 O R0
./instances/North/g.17.41.gml N17 E27 M0.433 R2
./instances/North/g.32.9.gml N32 E31 M0.079 O R0
./instances/North/g.95.2.gml N95 E94 M0.27 O R0
./instances/North/g.24.8.gml N24 E31 M0.095 O R0
./instances/North/g.39.30.gml N39 E64 M1.242 R5
./instances/North/g.84.2.gml N84 E86 M0.161 O R0
./instances/North/g.24.15.gml N24 E27 M0.085 O R0
./instances/North/g.23.11.gml N23 E26 M0.095 O R0
./instances/North/g.15.29.gml N15 E25 M0.14 R1
./instances/North/g.13.92.gml N13 E15 M0.075 O R0
./instances/North/g.49.17.gml N49 E53 M0.134 O R0
./instances/North/g.24.43.gml N24 E69 M1.697 R17
./instances/North/g.37.4.gml N37 E52 M0.739 R2
./instances/North/g.51.5.gml N51 E61 M0.87 R1
./instances/North/g.31.29.gml N31 E72 M1.701 R21
./instances/North/g.40.27.gml N40 E39 M0.117 O R0
./instances/North/g.14.40.gml N14 E14 M0.033 O R0
./instances/North/g.79.5.gml N79 E113 M0.228 O R0
./instances/North/g.10.85.gml N10 E17 M0.216 R1
./instances/North/g.23.17.gml N23 E28 M0.114 O R0
./instances/North/g.63.18.gml N63 E121 M5.182 R30
./instances/North/g.14.20.gml N14 E27 M0.342 R4
./instances/North/g.36.5.gml N36 E48 M0.117 O R0
./instances/North/g.10.68.gml N10 E13 M0.04 O R0
./instances/North/g.69.0.gml N69 E68 M0.169 O R0
./instances/North/g.23.41.gml N23 E27 M0.066 O R0
./instances/North/g.12.90.gml N12 E16 M0.089 O R0
./instances/North/g.23.76.gml N23 E38 M0.336 R7
./instances/North/g.22.51.gml N22 E21 M0.075 O R0
./instances/North/g.41.25.gml N41 E99 M2.717 R13
./instances/North/g.26.8.gml N26 E32 M0.092 O R0
./instances/North/g.79.3.gml N79 E79 M0.211 O R0
./instances/North/g.25.45.gml N25 E44 M0.588 R5
./instances/North/g.12.79.gml N12 E26 M0.433 R1
./instances/North/g.33.1.gml N33 E46 M0.474 R1
./instances/North/g.64.7.gml N64 E134 M2.677 R39
./instances/North/g.35.0.gml N35 E43 M0.122 O R0
./instances/North/g.33.6.gml N33 E39 M0.128 O R0
./instances/North/g.11.25.gml N11 E24 M0.332 R4
./instances/North/g.33.5.gml N33 E35 M0.11 O R0
./instances/North/g.79.0.gml N79 E95 M2.441 R2
./instances/North/g.49.16.gml N49 E81 M0.147 O R0
./instances/North/g.46.5.gml N46 E59 M0.968 R4
./instances/North/g.24.0.gml N24 E30 M0.107 O R0
./instances/North/g.26.24.gml N26 E31 M0.092 O R0
./instances/North/g.99.2.gml N99 E150 M7.333 R20
./instances/North/g.14.55.gml N14 E13 M0.048 O R0
./instances/North/g.90.3.gml N90 E89 M0.262 O R0
./instances/North/g.35.20.gml N35 E34 M0.071 O R0
./instances/North/g.36.0.gml N36 E45 M0.111 O R0
./instances/North/g.21.34.gml N21 E22 M0.06 O R0
./instances/North/g.85.3.gml N85 E97 M0.678 R1
./instances/North/g.12.31.gml N12 E23 M0.327 R1
./instances/North/g.28.2.gml N28 E37 M0.485 R1
./instances/North/g.49.8.gml N49 E61 M0.41 R3
./instances/North/g.46.6.gml N46 E48 M0.111 O R0
./instances/North/g.64.16.gml N64 E68 M0.176 O R0
./instances/North/g.23.121.gml N23 E24 M0.098 O R0
./instances/North/g.45.8.gml N45 E57 M0.109 O R0
./instances/North/g.22.76.gml N22 E34 M0.455 R1
./instances/North/g.20.2.gml N20 E32 M0.101 O R0
./instances/North/g.25.34.gml N25 E44 M0.788 R6
./instances/North/g.44.14.gml N44 E54 M0.144 O R0
./instances/North/g.25.55.gml N25 E46 M0.96 R10
./instances/North/g.48.19.gml N48 E64 M0.158 O R0
./instances/North/g.41.12.gml N41 E44 M0.147 O R0
./instances/North/g.73.8.gml N73 E101 M1.722 R3
./instances/North/g.21.33.gml N21 E30 M0.343 R2
./instances/North/g.48.4.gml N48 E63 M1.882 R4
./instances/North/g.57.0.gml N57 E77 M2.213 R2
./instances/North/g.20.28.gml N20 E30 M0.096 O R0
./instances/North/g.19.35.gml N19 E19 M0.061 O R0
./instances/North/g.37.6.gml N37 E41 M0.109 O R0
./instances/North/g.25.26.gml N25 E35 M0.593 R3
./instances/North/g.25.40.gml N25 E35 M0.568 R3
./instances/North/g.61.31.gml N61 E117 M4.485 R40
./instances/North/g.22.15.gml N22 E22 M0.064 O R0
./instances/North/g.36.29.gml N36 E37 M0.091 O R0
./instances/North/g.48.31.gml N48 E48 M0.121 O R0
./instances/North/g.35.15.gml N35 E67 M0.893 R8
./instances/North/g.27.7.gml N27 E26 M0.069 O R0
./instances/North/g.28.1.gml N28 E41 M0.101 O R0
./instances/North/g.18.5.gml N18 E18 M0.069 O R0
./instances/North/g.26.2.gml N26 E33 M0.095 O R0
./instances/North/g.55.26.gml N55 E65 M0.931 R2
./instances/North/g.13.84.gml N13 E17 M0.055 O R0
./instances/North/g.12.40.gml N12 E32 M0.489 R7
./instances/North/g.23.81.gml N23 E67 M1.584 R20
./instances/North/g.11.76.gml N11 E20 M0.08 O R0
./instances/North/g.36.7.gml N36 E42 M0.14 O R0
./instances/North/g.26.3.gml N26 E31 M0.085 O R0
./instances/North/g.82.4.gml N82 E164 M5.721 R22
./instances/North/g.48.8.gml N48 E59 M0.131 O R0
./instances/North/g.99.0.gml N99 E154 M7.674 R5
./instances/North/g.34.12.gml N34 E33 M0.071 O R0
./instances/North/g.17.21.gml N17 E26 M0.07 O R0
./instances/North/g.34.9.gml N34 E41 M0.357 R1
./instances/North/g.22.42.gml N22 E25 M0.098 O R0
./instances/North/g.41.0.gml N41 E42 M0.1 O R0
./instances/North/g.23.119.gml N23 E24 M0.099 O R0
./instances/North/g.69.1.gml N69 E83 M0.164 O R0
./instances/North/g.47.9.gml N47 E62 M0.161 O R0
./instances/North/g.10.75.gml N10 E12 M0.076 O R0
./instances/North/g.11.46.gml N11 E14 M0.064 O R0
./instances/North/g.19.38.gml N19 E19 M0.065 O R0
./instances/North/g.50.7.gml N50 E75 M0.72 R7
./instances/North/g.11.16.gml N11 E47 M0.743 R20
./instances/North/g.13.9.gml N13 E12 M0.064 O R0
./instances/North/g.21.2.gml N21 E22 M0.061 O R0
./instances/North/g.23.14.gml N23 E27 M0.094 O R0
./instances/North/g.16.65.gml N16 E15 M0.055 O R0
./instances/North/g.36.3.gml N36 E44 M0.115 O R0
./instances/North/g.26.13.gml N26 E45 M0.754 R4
./instances/North/g.16.58.gml N16 E16 M0.053 O R0
./instances/North/g.38.3.gml N38 E44 M0.108 O R0
./instances/North/g.18.1.gml N18 E33 M0.582 R3
./instances/North/g.100.1.gml N100 E191 M5.98 R29
./instances/North/g.92.1.gml N92 E142 M7.037 R11
./instances/North/g.11.55.gml N11 E10 M0.052 O R0
./instances/North/g.31.8.gml N31 E58 M1.464 R7
./instances/North/g.57.5.gml N57 E165 M4.296 R66
./instances/North/g.35.7.gml N35 E41 M0.122 O R0
./instances/North/g.18.8.gml N18 E22 M0.071 O R0
./instances/North/g.25.1.gml N25 E184 M4.92 R123
./instances/North/g.21.14.gml N21 E20 M0.08 O R0
./instances/North/g.13.52.gml N13 E33 M0.469 R5
./instances/North/g.71.5.gml N71 E86 M0.17 O R0
./instances/North/g.64.17.gml N64 E92 M1.456 R7
./instances/North/g.16.8.gml N16 E17 M0.052 O R0
./instances/North/g.29.3.gml N29 E40 M0.108 O R0
./instances/North/g.46.11.gml N46 E61 M0.14 O R0
./instances/North/g.52.4.gml N52 E53 M0.13 O R0
./instances/North/g.25.13.gml N25 E28 M0.093 O R0
./instances/North/g.11.64.gml N11 E13 M0.085 O R0
./instances/North/g.11.63.gml N11 E17 M0.06 O R0
./instances/North/g.61.35.gml N61 E60 M0.163 O R0
./instances/North/g.41.3.gml N41 E48 M0.513 R2
./instances/North/g.25.8.gml N25 E28 M0.095 O R0
./instances/North/g.12.91.gml N12 E27 M0.428 R1
./instances/North/g.14.6.gml N14 E18 M0.092 O R0
./instances/North/g.61.3.gml N61 E97 M1.652 R13
./instances/North/g.12.9.gml N12 E17 M0.067 O R0
./instances/North/g.37.1.gml N37 E47 M0.132 O R0
./instances/North/g.85.8.gml N85 E97 M0.708 R1
./instances/North/g.96.9.gml N96 E95 M0.257 O R0
./instances/North/g.58.4.gml N58 E89 M1.276 R12
./instances/North/g.16.95.gml N16 E22 M0.105 O R0
./instances/North/g.28.9.gml N28 E27 M0.053 O R0
./instances/North/g.48.24.gml N48 E48 M0.117 O R0
./instances/North/g.61.55.gml N61 E79 M1.119 R2
./instances/North/g.22.25.gml N22 E21 M0.068 O R0
./instances/North/g.12.133.gml N12 E17 M0.067 O R0
./instances/North/g.73.9.gml N73 E91 M0.227 O R0
./instances/North/g.12.88.gml N12 E33 M0.562 R5
./instances/North/g.11.21.gml N11 E10 M0.047 O R0
./instances/North/g.18.6.gml N18 E20 M0.083 O R0
./instances/North/g.56.4.gml N56 E103 M2.154 R19
./instances/North/g.12.108.gml N12 E16 M0.188 R1
./instances/North/g.11.2.gml N11 E12 M0.073 O R0
./instances/North/g.22.62.gml N22 E46 M0.856 R5
./instances/North/g.16.59.gml N16 E28 M0.071 O R0
./instances/North/g.92.3.gml N92 E91 M0.243 O R0
./instances/North/g.19.12.gml N19 E22 M0.079 O R0
./instances/North/g.19.36.gml N19 E30 M0.083 O R0
./instances/North/g.31.37.gml N31 E46 M0.891 R2
./instances/North/g.37.20.gml N37 E75 M1.741 R13
./instances/North/g.22.20.gml N22 E27 M0.095 O R0
./instances/North/g.35.4.gml N35 E43 M0.113 O R0
./instances/North/g.69.2.gml N69 E72 M0.138 O R0
./instances/North/g.45.1.gml N45 E47 M0.136 O R0
./instances/North/g.54.1.gml N54 E101 M3.609 R25
./instances/North/g.30.26.gml N30 E40 M0.576 R3
./instances/North/g.39.29.gml N39 E48 M0.128 O R0
./instances/North/g.56.0.gml N56 E55 M0.135 O R0
./instances/North/g.79.1.gml N79 E79 M0.229 O R0
./instances/North/g.10.27.gml N10 E21 M0.246 R3
./instances/North/g.12.107.gml N12 E23 M0.336 R1
./instances/North/g.14.0.gml N14 E14 M0.06 O R0
./instances/North/g.16.64.gml N16 E29 M0.362 R4
./instances/North/g.16.52.gml N16 E15 M0.061 O R0
./instances/North/g.74.2.gml N74 E114 M3.581 R11
./instances/North/g.18.41.gml N18 E17 M0.056 O R0
./instances/North/g.13.31.gml N13 E20 M0.075 O R0
./instances/North/g.27.12.gml N27 E36 M0.112 O R0
./instances/North/g.66.6.gml N66 E139 M5.037 R37
./instances/North/g.19.40.gml N19 E22 M0.087 O R0
./instances/North/g.27.9.gml N27 E27 M0.083 O R0
./instances/North/g.24.36.gml N24 E29 M0.055 O R0
./instances/North/g.45.9.gml N45 E45 M0.125 O R0
./instances/North/g.16.23.gml N16 E15 M0.044 O R0
./instances/North/g.20.5.gml N20 E21 M0.083 O R0
./instances/North/g.39.23.gml N39 E48 M0.12 O R0
./instances/North/g.32.21.gml N32 E59 M1.5 R7
./instances/North/g.26.4.gml N26 E27 M0.062 O R0
./instances/North/g.23.15.gml N23 E24 M0.064 O R0
./instances/North/g.28.6.gml N28 E35 M0.116 O R0
./instances/North/g.12.135.gml N12 E11 M0.045 O R0
./instances/North/g.24.46.gml N24 E40 M0.729 R1
./instances/North/g.56.9.gml N56 E73 M0.187 O R0
./instances/North/g.24.34.gml N24 E39 M0.431 R3
./instances/North/g.80.1.gml N80 E94 M1.27 R1
./instances/North/g.28.7.gml N28 E28 M0.094 O R0
./instances/North/g.14.23.gml N14 E25 M0.284 R2
./instances/North/g.15.41.gml N15 E26 M0.358 R3
./instances/North/g.38.20.gml N38 E50 M0.139 O R0
./instances/North/g.94.3.gml N94 E144 M3.694 R6
./instances/North/g.39.9.gml N39 E106 M2.186 R44
./instances/North/g.39.46.gml N39 E49 M0.237 R3
./instances/North/g.31.36.gml N31 E41 M0.42 R3
./instances/North/g.19.19.gml N19 E18 M0.064 O R0
./instances/North/g.42.5.gml N42 E109 M2.285 R43
./instances/North/g.47.5.gml N47 E60 M0.141 O R0
./instances/North/g.13.120.gml N13 E12 M0.059 O R0
./instances/North/g.10.78.gml N10 E10 M0.041 O R0
./instances/North/g.12.92.gml N12 E11 M0.032 O R0
./instances/North/g.28.25.gml N28 E42 M0.108 O R0
./instances/North/g.13.51.gml N13 E51 M0.843 R23
./instances/North/g.23.4.gml N23 E26 M0.086 O R0
./instances/North/g.27.0.gml N27 E34 M0.113 O R0
./instances/North/g.18.12.gml N18 E20 M0.047 O R0
./instances/North/g.11.68.gml N11 E13 M0.066 O R0
./instances/North/g.19.41.gml N19 E22 M0.074 O R0
./instances/North/g.13.38.gml N13 E15 M0.037 O R0
./instances/North/g.14.31.gml N14 E13 M0.067 O R0
./instances/North/g.26.20.gml N26 E26 M0.067 O R0
./instances/North/g.15.10.gml N15 E20 M0.078 O R0
./instances/North/g.74.4.gml N74 E77 M0.234 O R0
./instances/North/g.47.23.gml N47 E53 M0.147 O R0
./instances/North/g.35.10.gml N35 E39 M0.112 O R0
./instances/North/g.11.71.gml N11 E19 M0.186 R1
./instances/North/g.95.3.gml N95 E99 M0.185 O R0
./instances/North/g.15.49.gml N15 E14 M0.059 O R0
./instances/North/g.13.36.gml N13 E15 M0.086 O R0
./instances/North/g.30.24.gml N30 E29 M0.054 O R0
./instances/North/g.14.57.gml N14 E22 M0.27 R2
./instances/North/g.24.29.gml N24 E27 M0.081 O R0
./instances/North/g.82.1.gml N82 E82 M0.142 O R0
./instances/North/g.43.20.gml N43 E43 M0.112 O R0
./instances/North/g.25.0.gml N25 E34 M0.098 O R0
./instances/North/g.12.98.gml N12 E23 M0.207 R3
./instances/North/g.12.146.gml N12 E19 M0.088 O R0
./instances/North/g.40.7.gml N40 E49 M0.127 O R0
./instances/North/g.15.32.gml N15 E16 M0.061 O R0
./instances/North/g.48.9.gml N48 E68 M0.607 R2
./instances/North/g.12.78.gml N12 E16 M0.097 R1
./instances/North/g.11.66.gml N11 E16 M0.066 O R0
./instances/North/g.83.3.gml N83 E82 M0.216 O R0
./instances/North/g.17.34.gml N17 E24 M0.209 R1
./instances/North/g.37.8.gml N37 E68 M1.986 R8
./instances/North/g.11.45.gml N11 E13 M0.041 O R0
./instances/North/g.42.0.gml N42 E59 M0.666 R3
./instances/North/g.61.54.gml N61 E79 M1.087 R2
./instances/North/g.58.3.gml N58 E111 M3.772 R30
./instances/North/g.22.50.gml N22 E23 M0.063 O R0
./instances/North/g.23.20.gml N23 E33 M0.091 O R0
./instances/North/g.12.126.gml N12 E20 M0.071 O R0
./instances/North/g.11.20.gml N11 E10 M0.044 O R0
./instances/North/g.25.4.gml N25 E28 M0.096 O R0
./instances/North/g.23.72.gml N23 E25 M0.06 O R0
./instances/North/g.22.27.gml N22 E21 M0.069 O R0
./instances/North/g.61.11.gml N61 E116 M4.794 R30
./instances/North/g.10.45.gml N10 E11 M0.038 O R0
./instances/North/g.37.3.gml N37 E50 M0.122 O R0
./instances/North/g.18.37.gml N18 E17 M0.061 O R0
./instances/North/g.29.2.gml N29 E36 M0.106 O R0
./instances/North/g.70.1.gml N70 E119 M3.194 R12
./instances/North/g.42.20.gml N42 E78 M1.625 R13
./instances/North/g.10.17.gml N10 E9 M0.048 O R0
./instances/North/g.24.47.gml N24 E47 M0.939 R9
./instances/North/g.14.34.gml N14 E21 M0.179 R2
./instances/North/g.24.3.gml N24 E30 M0.095 O R0
./instances/North/g.23.88.gml N23 E33 M0.073 O R0
./instances/North/g.17.30.gml N17 E82 M1.369 R42
./instances/North/g.13.83.gml N13 E12 M0.047 O R0
./instances/North/g.16.9.gml N16 E21 M0.128 R1
./instances/North/g.13.69.gml N13 E12 M0.045 O R0
./instances/North/g.20.52.gml N20 E19 M0.047 O R0
./instances/North/g.12.76.gml N12 E32 M0.491 R7
./instances/North/g.18.34.gml N18 E21 M0.078 O R0
./instances/North/g.60.0.gml N60 E92 M1.353 R17
./instances/North/g.28.30.gml N28 E32 M0.108 O R0
./instances/North/g.30.4.gml N30 E39 M0.118 O R0
./instances/North/g.10.50.gml N10 E13 M0.062 O R0
./instances/North/g.11.73.gml N11 E13 M0.049 O R0
./instances/North/g.13.45.gml N13 E12 M0.044 O R0
./instances/North/g.22.4.gml N22 E31 M0.096 O R0
./instances/North/g.13.54.gml N13 E19 M0.264 R1
./instances/North/g.61.40.gml N61 E63 M0.14 O R0
./instances/North/g.55.30.gml N55 E130 M4.093 R33
./instances/North/g.18.17.gml N18 E18 M0.079 O R0
./instances/North/g.38.19.gml N38 E37 M0.103 O R0
./instances/North/g.57.14.gml N57 E110 M3.466 R30
./instances/North/g.25.53.gml N25 E30 M0.1 O R0
./instances/North/g.39.7.gml N39 E173 M4.62 R90
./instances/North/g.63.9.gml N63 E121 M3.557 R28
./instances/North/g.17.17.gml N17 E16 M0.064 O R0
./instances/North/g.17.26.gml N17 E20 M0.078 O R0
./instances/North/g.14.62.gml N14 E37 M0.563 R11
./instances/North/g.14.60.gml N14 E16 M0.074 O R0
./instances/North/g.22.0.gml N22 E32 M0.103 O R0
./instances/North/g.62.1.gml N62 E68 M0.109 O R0
./instances/North/g.33.12.gml N33 E36 M0.107 O R0
./instances/North/g.17.8.gml N17 E24 M0.079 O R0
./instances/North/g.57.6.gml N57 E78 M0.171 O R0
./instances/North/g.26.29.gml N26 E39 M0.369 R1
./instances/North/g.64.9.gml N64 E68 M0.187 O R0
./instances/North/g.33.4.gml N33 E38 M0.125 O R0
./instances/North/g.68.1.gml N68 E68 M0.18 O R0
./instances/North/g.15.47.gml N15 E16 M0.048 O R0
./instances/North/g.25.21.gml N25 E26 M0.061 O R0
./instances/North/g.22.49.gml N22 E31 M0.35 R1
./instances/North/g.10.28.gml N10 E13 M0.041 O R0
./instances/North/g.43.15.gml N43 E42 M0.107 O R0
./instances/North/g.32.22.gml N32 E38 M0.111 O R0
./instances/North/g.10.80.gml N10 E17 M0.194 R2
./instances/North/g.19.4.gml N19 E24 M0.096 O R0
./instances/North/g.40.5.gml N40 E56 M0.123 O R0
./instances/North/g.11.24.gml N11 E15 M0.027 O R0
./instances/North/g.63.8.gml N63 E121 M4.482 R28
./instances/North/g.14.58.gml N14 E22 M0.225 R3
./instances/North/g.81.0.gml N81 E97 M2.468 R2
./instances/North/g.11.61.gml N11 E12 M0.044 O R0
./instances/North/g.13.53.gml N13 E31 M0.542 R3
./instances/North/g.11.6.gml N11 E12 M0.034 O R0
./instances/North/g.19.45.gml N19 E19 M0.061 O R0
./instances/North/g.20.37.gml N20 E19 M0.059 O R0
./instances/North/g.35.26.gml N35 E44 M0.548 R1
./instances/North/g.15.28.gml N15 E65 M1.273 R27
./instances/North/g.17.4.gml N17 E20 M0.075 O R0
./instances/North/g.31.31.gml N31 E34 M0.1 O R0
./instances/North/g.23.100.gml N23 E31 M0.395 R1
./instances/North/g.40.12.gml N40 E49 M0.16 O R0
./instances/North/g.29.9.gml N29 E110 M2.16 R58
./instances/North/g.87.6.gml N87 E87 M0.229 O R0
./instances/North/g.19.18.gml N19 E18 M0.058 O R0
./instances/North/g.12.141.gml N12 E16 M0.068 O R0
./instances/North/g.15.48.gml N15 E26 M0.084 O R0
./instances/North/g.28.22.gml N28 E27 M0.074 O R0
./instances/North/g.35.25.gml N35 E36 M0.077 O R0
./instances/North/g.21.35.gml N21 E44 M0.556 R11
./instances/North/g.18.29.gml N18 E20 M0.119 O R0
./instances/North/g.52.2.gml N52 E62 M0.149 O R0
./instances/North/g.38.5.gml N38 E56 M0.126 O R0
./instances/North/g.46.16.gml N46 E62 M0.165 O R0
./instances/North/g.10.90.gml N10 E15 M0.081 O R0
./instances/North/g.13.30.gml N13 E14 M0.04 O R0
./instances/North/g.29.4.gml N29 E36 M0.1 O R0
./instances/North/g.20.41.gml N20 E30 M0.278 R2
./instances/North/g.12.64.gml N12 E12 M0.048 O R0
./instances/North/g.11.22.gml N11 E10 M0.067 O R0
./instances/North/g.15.50.gml N15 E20 M0.045 O R0
./instances/North/g.47.8.gml N47 E62 M1.052 R2
./instances/North/g.35.32.gml N35 E99 M1.819 R42
./instances/North/g.100.3.gml N100 E103 M0.263 O R0
./instances/North/g.53.3.gml N53 E64 M0.717 R1
./instances/North/g.44.10.gml N44 E52 M0.128 O R0
./instances/North/g.66.3.gml N66 E98 M1.478 R8
./instances/North/g.20.34.gml N20 E23 M0.086 O R0
./instances/North/g.26.32.gml N26 E31 M0.091 O R0
./instances/North/g.96.2.gml N96 E161 M5.312 R29
./instances/North/g.19.8.gml N19 E22 M0.065 O R0
./instances/North/g.32.1.gml N32 E41 M0.097 O R0
./instances/North/g.55.6.gml N55 E111 M2.277 R23
./instances/North/g.80.5.gml N80 E105 M0.991 R1
./instances/North/g.49.19.gml N49 E64 M1.901 R4
./instances/North/g.44.15.gml N44 E58 M1.155 R2
./instances/North/g.21.0.gml N21 E20 M0.068 O R0
./instances/North/g.23.9.gml N23 E26 M0.091 O R0
./instances/North/g.38.21.gml N38 E60 M0.135 O R0
./instances/North/g.15.40.gml N15 E26 M0.331 R2
./instances/North/g.24.45.gml N24 E25 M0.066 O R0
./instances/North/g.21.8.gml N21 E24 M0.102 O R0
./instances/North/g.43.23.gml N43 E44 M0.122 O R0
./instances/North/g.58.0.gml N58 E82 M2.629 R4
./instances/North/g.40.9.gml N40 E60 M0.123 O R0
./instances/North/g.81.16.gml N81 E80 M0.149 O R0
./instances/North/g.15.12.gml N15 E14 M0.049 O R0
./instances/North/g.60.1.gml N60 E116 M4.549 R34
./instances/North/g.32.2.gml N32 E42 M0.121 O R0
./instances/North/g.11.60.gml N11 E10 M0.05 O R0
./instances/North/g.13.67.gml N13 E12 M0.048 O R0
./instances/North/g.49.6.gml N49 E52 M0.115 O R0
./instances/North/g.14.47.gml N14 E15 M0.048 O R0
./instances/North/g.23.107.gml N23 E33 M0.592 R2
./instances/North/g.52.3.gml N52 E51 M0.122 O R0
./instances/North/g.23.85.gml N23 E67 M1.544 R22
./instances/North/g.12.52.gml N12 E12 M0.043 O R0
./instances/North/g.27.14.gml N27 E40 M0.635 R2
./instances/North/g.21.24.gml N21 E28 M0.086 O R0
./instances/North/g.15.22.gml N15 E28 M0.363 R4
./instances/North/g.23.7.gml N23 E26 M0.087 O R0
./instances/North/g.10.61.gml N10 E17 M0.198 R2
./instances/North/g.43.12.gml N43 E46 M0.135 O R0
./instances/North/g.89.0.gml N89 E93 M0.187 O R0
./instances/North/g.57.9.gml N57 E110 M4.182 R29
./instances/North/g.38.15.gml N38 E55 M0.863 R6
./instances/North/g.42.3.gml N42 E59 M0.755 R4
./instances/North/g.38.16.gml N38 E46 M0.12 O R0
./instances/North/g.20.50.gml N20 E45 M0.779 R8
./instances/North/g.36.4.gml N36 E48 M0.116 O R0
./instances/North/g.10.14.gml N10 E10 M0.046 O R0
./instances/North/g.11.28.gml N11 E12 M0.039 O R0
./instances/North/g.10.88.gml N10 E20 M0.249 R2
./instances/North/g.43.6.gml N43 E51 M0.123 O R0
./instances/North/g.20.39.gml N20 E31 M0.095 O R0
./instances/North/g.35.24.gml N35 E36 M0.093 O R0
./instances/North/g.22.8.gml N22 E21 M0.065 O R0
./instances/North/g.23.86.gml N23 E68 M1.178 R24
./instances/North/g.39.1.gml N39 E49 M0.1 O R0
./instances/North/g.30.6.gml N30 E33 M0.165 O R0
./instances/North/g.75.7.gml N75 E74 M0.193 O R0
./instances/North/g.13.94.gml N13 E32 M0.503 R5
./instances/North/g.14.7.gml N14 E13 M0.05 O R0
./instances/North/g.10.25.gml N10 E28 M0.295 R8
./instances/North/g.61.15.gml N61 E119 M4.883 R32
./instances/North/g.93.0.gml N93 E93 M0.185 O R0
./instances/North/g.37.9.gml N37 E43 M0.118 O R0
./instances/North/g.13.87.gml N13 E19 M0.074 O R0
./instances/North/g.21.1.gml N21 E88 M1.762 R42
./instances/North/g.54.8.gml N54 E68 M0.163 O R0
./instances/North/g.26.5.gml N26 E33 M0.099 O R0
./instances/North/g.19.21.gml N19 E20 M0.058 O R0
./instances/North/g.11.35.gml N11 E10 M0.042 O R0
./instances/North/g.10.24.gml N10 E13 M0.069 O R0
./instances/North/g.17.12.gml N17 E16 M0.054 O R0
./instances/North/g.25.9.gml N25 E29 M0.083 O R0
./instances/North/g.86.5.gml N86 E136 M5.553 R5
./instances/North/g.74.1.gml N74 E85 M1.358 R1
./instances/North/g.80.4.gml N80 E94 M2.017 R1
./instances/North/g.15.11.gml N15 E16 M0.041 O R0
./instances/North/g.25.12.gml N25 E28 M0.083 O R0
./instances/North/g.18.9.gml N18 E19 M0.082 O R0
./instances/North/g.36.8.gml N36 E50 M0.136 O R0
./instances/North/g.30.11.gml N30 E41 M0.104 O R0
./instances/North/g.20.49.gml N20 E36 M0.491 R1
./instances/North/g.16.70.gml N16 E15 M0.054 O R0
./instances/North/g.18.2.gml N18 E27 M0.084 O R0
./instances/North/g.20.9.gml N20 E19 M0.057 O R0
./instances/North/g.20.13.gml N20 E89 M1.943 R41
./instances/North/g.58.10.gml N58 E106 M3.748 R24
./instances/North/g.14.61.gml N14 E16 M0.078 O R0
./instances/North/g.15.52.gml N15 E19 M0.046 O R0
./instances/North/g.42.26.gml N42 E47 M0.138 O R0
./instances/North/g.65.0.gml N65 E135 M2.702 R39
./instances/North/g.16.81.gml N16 E23 M0.068 O R0
./instances/North/g.24.26.gml N24 E26 M0.086 O R0
./instances/North/g.49.5.gml N49 E65 M0.173 O R0
./instances/North/g.18.30.gml N18 E26 M0.226 R1
./instances/North/g.10.58.gml N10 E15 M0.083 O R0
./instances/North/g.16.50.gml N16 E27 M0.071 O R0
./instances/North/g.69.3.gml N69 E68 M0.165 O R0
./instances/North/g.66.8.gml N66 E88 M1.041 R1
./instances/North/g.28.14.gml N28 E33 M0.114 O R0
./instances/North/g.47.26.gml N47 E71 M2.016 R2
./instances/North/g.16.21.gml N16 E17 M0.076 O R0
./instances/North/g.48.3.gml N48 E72 M2.274 R7
./instances/North/g.19.32.gml N19 E19 M0.054 O R0
./instances/North/g.62.4.gml N62 E118 M4.584 R36
./instances/North/g.55.9.gml N55 E105 M4.124 R26
./instances/North/g.94.2.gml N94 E174 M2.935 R31
./instances/North/g.82.5.gml N82 E164 M5.631 R22
./instances/North/g.31.3.gml N31 E36 M0.109 O R0
./instances/North/g.12.102.gml N12 E14 M0.053 O R0
./instances/North/g.10.92.gml N10 E9 M0.044 O R0
./instances/North/g.34.7.gml N34 E33 M0.093 O R0
./instances/North/g.14.22.gml N14 E25 M0.247 R3
./instances/North/g.31.1.gml N31 E35 M0.109 O R0
./instances/North/g.14.36.gml N14 E15 M0.033 O R0
./instances/North/g.10.20.gml N10 E21 M0.299 R2
./instances/North/g.24.30.gml N24 E27 M0.083 O R0
./instances/North/g.61.25.gml N61 E119 M4.284 R33
./instances/North/g.56.3.gml N56 E106 M4.006 R30
./instances/North/g.10.13.gml N10 E10 M0.042 O R0
./instances/North/g.24.35.gml N24 E39 M0.608 R2
./instances/North/g.28.12.gml N28 E33 M0.078 O R0
./instances/North/g.24.16.gml N24 E31 M0.089 O R0
./instances/North/g.43.14.gml N43 E46 M0.134 O R0
./instances/North/g.49.11.gml N49 E99 M2.081 R19
./instances/North/g.27.4.gml N27 E33 M0.108 O R0
./instances/North/g.85.2.gml N85 E172 M3.939 R40
./instances/North/g.40.22.gml N40 E72 M1.864 R17
./instances/North/g.41.4.gml N41 E40 M0.115 O R0
./instances/North/g.22.41.gml N22 E25 M0.086 O R0
./instances/North/g.38.6.gml N38 E57 M0.127 O R0
./instances/North/g.86.2.gml N86 E122 M1.67 R3
./instances/North/g.13.86.gml N13 E20 M0.237 R2
./instances/North/g.20.40.gml N20 E27 M0.087 O R0
./instances/North/g.20.3.gml N20 E20 M0.069 O R0
./instances/North/g.16.55.gml N16 E17 M0.053 O R0
./instances/North/g.10.31.gml N10 E25 M0.362 R4
./instances/North/g.23.21.gml N23 E38 M0.096 O R0
./instances/North/g.56.5.gml N56 E81 M1.827 R5
./instances/North/g.43.24.gml N43 E42 M0.107 O R0
./instances/North/g.42.27.gml N42 E42 M0.075 O R0
./instances/North/g.14.68.gml N14 E18 M0.075 O R0
./instances/North/g.35.2.gml N35 E48 M0.118 O R0
./instances/North/g.18.11.gml N18 E26 M0.071 O R0
./instances/North/g.12.62.gml N12 E25 M0.39 R1
./instances/North/g.21.12.gml N21 E21 M0.062 O R0
./instances/North/g.30.28.gml N30 E35 M0.083 O R0
./instances/North/g.20.30.gml N20 E31 M0.099 O R0
./instances/North/g.26.10.gml N26 E25 M0.071 O R0
./instances/North/g.10.71.gml N10 E10 M0.044 O R0
./instances/North/g.37.17.gml N37 E50 M0.127 O R0
./instances/North/g.12.45.gml N12 E12 M0.044 O R0
./instances/North/g.12.105.gml N12 E19 M0.089 O R0
./instances/North/g.13.79.gml N13 E19 M0.204 R1
./instances/North/g.11.57.gml N11 E11 M0.038 O R0
./instances/North/g.11.23.gml N11 E24 M0.349 R2
./instances/North/g.20.51.gml N20 E21 M0.059 O R0
./instances/North/g.89.1.gml N89 E94 M0.251 O R0
./instances/North/g.32.25.gml N32 E128 M3.385 R68
./instances/North/g.19.26.gml N19 E22 M0.058 O R0
./instances/North/g.59.2.gml N59 E122 M2.327 R43
./instances/North/g.23.108.gml N23 E33 M0.624 R1
./instances/North/g.13.26.gml N13 E14 M0.044 O R0
./instances/North/g.27.16.gml N27 E43 M0.449 R6
./instances/North/g.77.1.gml N77 E76 M0.202 O R0
./instances/North/g.23.102.gml N23 E30 M0.069 O R0
./instances/North/g.17.20.gml N17 E23 M0.079 O R0
./instances/North/g.15.2.gml N15 E14 M0.053 O R0
./instances/North/g.18.14.gml N18 E21 M0.046 O R0
./instances/North/g.13.68.gml N13 E12 M0.047 O R0
./instances/North/g.12.121.gml N12 E18 M0.21 R1
./instances/North/g.12.66.gml N12 E11 M0.045 O R0
./instances/North/g.19.39.gml N19 E23 M0.101 O R0
./instances/North/g.25.51.gml N25 E25 M0.049 O R0
./instances/North/g.15.9.gml N15 E16 M0.035 O R0
./instances/North/g.10.40.gml N10 E20 M0.058 O R0
./instances/North/g.17.39.gml N17 E16 M0.054 O R0
./instances/North/g.45.5.gml N45 E56 M0.143 O R0
./instances/North/g.26.11.gml N26 E31 M0.106 O R0
./instances/North/g.15.31.gml N15 E16 M0.054 O R0
./instances/North/g.22.21.gml N22 E23 M0.1 O R0
./instances/North/g.13.6.gml N13 E12 M0.036 O R0
./instances/North/g.44.11.gml N44 E55 M0.14 O R0
./instances/North/g.24.9.gml N24 E28 M0.086 O R0
./instances/North/g.12.7.gml N12 E14 M0.061 O R0
./instances/North/g.56.1.gml N56 E76 M0.142 O R0
./instances/North/g.26.19.gml N26 E26 M0.076 O R0
./instances/North/g.18.31.gml N18 E21 M0.086 O R0
./instances/North/g.12.22.gml N12 E24 M0.364 R2
./instances/North/g.28.8.gml N28 E27 M0.07 O R0
./instances/North/g.63.1.gml N63 E83 M1.592 R3
./instances/North/g.38.17.gml N38 E37 M0.102 O R0
./instances/North/g.13.77.gml N13 E12 M0.037 O R0
./instances/North/g.30.17.gml N30 E62 M1.56 R9
./instances/North/g.76.2.gml N76 E75 M0.226 O R0
./instances/North/g.29.1.gml N29 E39 M0.099 O R0
./instances/North/g.87.0.gml N87 E123 M2.268 R3
./instances/North/g.20.4.gml N20 E22 M0.047 O R0
./instances/North/g.56.7.gml N56 E82 M1.329 R10
./instances/North/g.21.10.gml N21 E112 M2.557 R62
./instances/North/g.12.34.gml N12 E17 M0.076 O R0
./instances/North/g.42.21.gml N42 E58 M0.073 O R0
./instances/North/g.37.2.gml N37 E47 M0.083 O R0
./instances/North/g.23.98.gml N23 E26 M0.058 O R0
./instances/North/g.20.29.gml N20 E30 M0.095 O R0
./instances/North/g.12.93.gml N12 E19 M0.062 O R0
./instances/North/g.23.112.gml N23 E22 M0.082 O R0
./instances/North/g.19.20.gml N19 E20 M0.055 O R0
./instances/North/g.19.6.gml N19 E24 M0.087 O R0
./instances/North/g.26.23.gml N26 E31 M0.09 O R0
./instances/North/g.44.3.gml N44 E59 M1.077 R1
./instances/North/g.77.0.gml N77 E76 M0.206 O R0
./instances/North/g.44.16.gml N44 E80 M2.3 R13
./instances/North/g.23.90.gml N23 E49 M0.902 R4
./instances/North/g.14.17.gml N14 E16 M0.082 O R0
./instances/North/g.42.2.gml N42 E59 M0.891 R3
./instances/North/g.38.12.gml N38 E65 M1.694 R8
./instances/North/g.14.43.gml N14 E13 M0.054 O R0
./instances/North/g.50.8.gml N50 E49 M0.126 O R0
./instances/North/g.20.7.gml N20 E26 M0.079 O R0
./instances/North/g.13.95.gml N13 E23 M0.401 R3
./instances/North/g.23.18.gml N23 E24 M0.064 O R0
./instances/North/g.10.38.gml N10 E21 M0.252 R2
./instances/North/g.57.18.gml N57 E83 M0.974 R7
./instances/North/g.19.27.gml N19 E22 M0.062 O R0
./instances/North/g.19.23.gml N19 E19 M0.054 O R0
./instances/North/g.73.4.gml N73 E108 M3.285 R17
./instances/North/g.47.16.gml N47 E64 M0.788 R4
./instances/North/g.88.0.gml N88 E92 M0.262 O R0
./instances/North/g.32.12.gml N32 E37 M0.122 O R0
./instances/North/g.11.38.gml N11 E14 M0.043 O R0
./instances/North/g.29.14.gml N29 E39 M0.113 O R0
./instances/North/g.24.18.gml N24 E28 M0.083 O R0
./instances/North/g.69.7.gml N69 E97 M0.974 R6
./instances/North/g.13.78.gml N13 E16 M0.077 O R0
./instances/North/g.20.31.gml N20 E35 M0.441 R7
./instances/North/g.42.15.gml N42 E84 M1.928 R19
./instances/North/g.47.3.gml N47 E59 M0.102 O R0
./instances/North/g.40.3.gml N40 E39 M0.1 O R0
./instances/North/g.13.55.gml N13 E12 M0.047 O R0
./instances/North/g.45.4.gml N45 E47 M0.11 O R0
./instances/North/g.19.43.gml N19 E18 M0.081 O R0
./instances/North/g.17.11.gml N17 E17 M0.053 O R0
./instances/North/g.10.30.gml N10 E17 M0.239 R1
./instances/North/g.95.0.gml N95 E122 M1.719 R1
./instances/North/g.18.18.gml N18 E18 M0.052 O R0
./instances/North/g.61.9.gml N61 E119 M4.921 R32
./instances/North/g.43.8.gml N43 E57 M1.028 R2
./instances/North/g.13.85.gml N13 E12 M0.045 O R0
./instances/North/g.55.0.gml N55 E63 M0.147 O R0
./instances/North/g.34.17.gml N34 E54 M0.613 R8
./instances/North/g.11.51.gml N11 E10 M0.043 O R0
./instances/North/g.90.0.gml N90 E139 M5.788 R2
./instances/North/g.23.103.gml N23 E32 M0.603 R1
./instances/North/g.21.27.gml N21 E49 M0.984 R4
./instances/North/g.71.2.gml N71 E77 M0.206 O R0
./instances/North/g.48.16.gml N48 E67 M1.708 R5
./instances/North/g.13.105.gml N13 E15 M0.065 O R0
./instances/North/g.23.77.gml N23 E38 M0.437 R7
./instances/North/g.12.113.gml N12 E16 M0.069 O R0
./instances/North/g.14.21.gml N14 E25 M0.254 R3
./instances/North/g.23.44.gml N23 E22 M0.066 O R0
./instances/North/g.51.0.gml N51 E58 M0.101 O R0
./instances/North/g.13.29.gml N13 E13 M0.04 O R0
./instances/North/g.12.134.gml N12 E20 M0.093 O R0
./instances/North/g.21.29.gml N21 E21 M0.062 O R0
./instances/North/g.40.8.gml N40 E131 M4.324 R55
./instances/North/g.15.33.gml N15 E14 M0.051 O R0
./instances/North/g.41.13.gml N41 E72 M1.396 R10
./instances/North/g.49.12.gml N49 E99 M2.075 R19
./instances/North/g.11.17.gml N11 E47 M0.525 R20
./instances/North/g.23.83.gml N23 E49 M0.951 R4
./instances/North/g.92.4.gml N92 E91 M0.238 O R0
./instances/North/g.42.34.gml N42 E88 M2.65 R26
./instances/North/g.15.35.gml N15 E14 M0.051 O R0
./instances/North/g.11.0.gml N11 E11 M0.043 O R0
./instances/North/g.96.5.gml N96 E97 M0.222 O R0
./instances/North/g.23.13.gml N23 E29 M0.088 O R0
./instances/North/g.23.96.gml N23 E69 M1.566 R25
./instances/North/g.31.28.gml N31 E33 M0.097 O R0
./instances/North/g.12.128.gml N12 E16 M0.105 O R0
./instances/North/g.10.56.gml N10 E12 M0.039 O R0
./instances/North/g.13.102.gml N13 E15 M0.057 O R0
./instances/North/g.28.16.gml N28 E33 M0.074 O R0
./instances/North/g.11.10.gml N11 E11 M0.028 O R0
./instances/North/g.16.82.gml N16 E23 M0.079 O R0
./instances/North/g.86.0.gml N86 E120 M0.218 O R0
./instances/North/g.18.7.gml N18 E18 M0.066 O R0
./instances/North/g.10.15.gml N10 E9 M0.04 O R0
./instances/North/g.16.61.gml N16 E24 M0.266 R1
./instances/North/g.23.1.gml N23 E30 M0.064 O R0
./instances/North/g.39.0.gml N39 E38 M0.12 O R0
./instances/North/g.34.1.gml N34 E42 M0.102 O R0
./instances/North/g.10.60.gml N10 E15 M0.077 O R0
./instances/North/g.39.56.gml N39 E48 M0.136 O R0
./instances/North/g.10.89.gml N10 E12 M0.067 O R0
./instances/North/g.84.0.gml N84 E95 M0.197 O R0
./instances/North/g.41.7.gml N41 E49 M0.133 O R0
./instances/North/g.34.8.gml N34 E44 M0.468 R1
./instances/North/g.23.67.gml N23 E22 M0.066 O R0
./instances/North/g.10.82.gml N10 E18 M0.163 R1
./instances/North/g.48.35.gml N48 E47 M0.141 O R0
./instances/North/g.46.3.gml N46 E168 M2.231 R84
./instances/North/g.16.57.gml N16 E19 M0.075 O R0
./instances/North/g.23.71.gml N23 E28 M0.059 O R0
./instances/North/g.30.19.gml N30 E29 M0.078 O R0
./instances/North/g.22.52.gml N22 E21 M0.069 O R0
./instances/North/g.28.29.gml N28 E55 M0.947 R9
./instances/North/g.13.76.gml N13 E15 M0.075 O R0
./instances/North/g.17.18.gml N17 E16 M0.054 O R0
./instances/North/g.54.0.gml N54 E68 M0.123 O R0
./instances/North/g.12.63.gml N12 E31 M0.396 R6
./instances/North/g.14.66.gml N14 E19 M0.044 O R0
./instances/North/g.14.27.gml N14 E24 M0.233 R1
./instances/North/g.32.14.gml N32 E44 M0.118 O R0
./instances/North/g.23.45.gml N23 E22 M0.067 O R0
./instances/North/g.26.6.gml N26 E33 M0.094 O R0
./instances/North/g.56.10.gml N56 E91 M2.919 R13
./instances/North/g.12.112.gml N12 E26 M0.365 R4
./instances/North/g.40.18.gml N40 E46 M0.079 O R0
./instances/North/g.31.32.gml N31 E41 M0.556 R3
./instances/North/g.16.36.gml N16 E48 M0.792 R8
./instances/North/g.15.34.gml N15 E14 M0.055 O R0
./instances/North/g.13.21.gml N13 E14 M0.075 O R0
./instances/North/g.18.0.gml N18 E21 M0.072 O R0
./instances/North/g.13.111.gml N13 E15 M0.07 O R0
./instances/North/g.61.2.gml N61 E86 M1.466 R7
./instances/North/g.24.17.gml N24 E25 M0.061 O R0
./instances/North/g.10.69.gml N10 E15 M0.05 O R0
./instances/North/g.22.39.gml N22 E22 M0.062 O R0
./instances/North/g.20.22.gml N20 E21 M0.085 O R0
./instances/North/g.13.49.gml N13 E51 M0.829 R23
./instances/North/g.34.18.gml N34 E68 M1.379 R12
./instances/North/g.42.23.gml N42 E62 M0.55 R4
./instances/North/g.11.75.gml N11 E12 M0.034 O R0
./instances/North/g.12.99.gml N12 E16 M0.077 O R0
./instances/North/g.17.23.gml N17 E18 M0.059 O R0
./instances/North/g.15.59.gml N15 E21 M0.095 O R0
./instances/North/g.22.14.gml N22 E30 M0.069 O R0
./instances/North/g.96.3.gml N96 E101 M0.263 O R0
./instances/North/g.43.18.gml N43 E42 M0.117 O R0
./instances/North/g.22.12.gml N22 E23 M0.062 O R0
./instances/North/g.14.26.gml N14 E23 M0.228 R1
./instances/North/g.15.38.gml N15 E14 M0.048 O R0
./instances/North/g.14.2.gml N14 E15 M0.061 O R0
./instances/North/g.16.76.gml N16 E15 M0.062 O R0
./instances/North/g.10.22.gml N10 E26 M0.418 R3
./instances/North/g.10.72.gml N10 E11 M0.034 O R0
./instances/North/g.48.0.gml N48 E66 M1.848 R1
./instances/North/g.32.6.gml N32 E31 M0.093 O R0
./instances/North/g.62.2.gml N62 E117 M4.906 R32
./instances/North/g.16.18.gml N16 E18 M0.062 O R0
./instances/North/g.24.38.gml N24 E26 M0.063 O R0
./instances/North/g.47.30.gml N47 E95 M3.356 R17
./instances/North/g.12.75.gml N12 E32 M0.494 R5
./instances/North/g.12.60.gml N12 E26 M0.409 R1
./instances/North/g.74.5.gml N74 E87 M0.252 O R0
./instances/North/g.10.29.gml N10 E21 M0.291 R3
./instances/North/g.16.66.gml N16 E32 M0.457 R6
./instances/North/g.14.19.gml N14 E14 M0.052 O R0
./instances/North/g.44.21.gml N44 E43 M0.078 O R0
./instances/North/g.20.48.gml N20 E32 M0.582 R4
./instances/North/g.32.10.gml N32 E44 M0.87 R3
./instances/North/g.20.6.gml N20 E32 M0.357 R3
./instances/North/g.28.4.gml N28 E34 M0.162 O R0
./instances/North/g.22.36.gml N22 E21 M0.059 O R0
./instances/North/g.14.35.gml N14 E13 M0.045 O R0
./instances/North/g.47.32.gml N47 E47 M0.129 O R0
./instances/North/g.26.22.gml N26 E33 M0.343 R1
./instances/North/g.68.4.gml N68 E70 M0.197 O R0
./instances/North/g.13.99.gml N13 E26 M0.414 R6
./instances/North/g.75.5.gml N75 E74 M0.18 O R0
./instances/North/g.62.0.gml N62 E111 M1.634 R14
./instances/North/g.53.6.gml N53 E75 M0.151 O R0
./instances/North/g.10.93.gml N10 E15 M0.063 O R0
./instances/North/g.75.2.gml N75 E74 M0.212 O R0
./instances/North/g.12.89.gml N12 E15 M0.067 O R0
./instances/North/g.17.10.gml N17 E52 M0.725 R16
./instances/North/g.63.0.gml N63 E80 M1.509 R4
./instances/North/g.38.9.gml N38 E49 M0.134 O R0
./instances/North/g.23.39.gml N23 E24 M0.083 O R0
./instances/North/g.11.50.gml N11 E12 M0.039 O R0
./instances/North/g.53.9.gml N53 E100 M3.626 R25
./instances/North/g.10.62.gml N10 E17 M0.236 R2
./instances/North/g.14.24.gml N14 E25 M0.279 R2
./instances/North/g.10.86.gml N10 E17 M0.182 R1
./instances/North/g.24.1.gml N24 E24 M0.063 O R0
./instances/North/g.17.45.gml N17 E18 M0.101 O R0
./instances/North/g.25.43.gml N25 E44 M0.824 R4
./instances/North/g.60.9.gml N60 E115 M4.486 R34
./instances/North/g.12.43.gml N12 E12 M0.042 O R0
./instances/North/g.17.24.gml N17 E19 M0.081 O R0
./instances/North/g.13.114.gml N13 E12 M0.05 O R0
./instances/North/g.11.65.gml N11 E13 M0.081 O R0
./instances/North/g.18.22.gml N18 E24 M0.286 R1
./instances/North/g.37.5.gml N37 E42 M0.114 O R0
./instances/North/g.31.2.gml N31 E36 M0.123 O R0
./instances/North/g.36.16.gml N36 E95 M1.892 R37
./instances/North/g.99.1.gml N99 E150 M8.43 R20
./instances/North/g.32.13.gml N32 E37 M0.111 O R0
./instances/North/g.21.4.gml N21 E23 M0.09 O R0
./instances/North/g.20.43.gml N20 E19 M0.059 O R0
./instances/North/g.30.8.gml N30 E34 M0.112 O R0
./instances/North/g.29.5.gml N29 E38 M0.115 O R0
./instances/North/g.55.13.gml N55 E105 M2.917 R27
./instances/North/g.13.12.gml N13 E13 M0.047 O R0
./instances/North/g.15.20.gml N15 E14 M0.049 O R0
./instances/North/g.24.48.gml N24 E35 M0.093 O R0
./instances/North/g.57.15.gml N57 E110 M4.292 R29
./instances/North/g.22.9.gml N22 E21 M0.081 O R0
./instances/North/g.29.15.gml N29 E137 M3.971 R73
./instances/North/g.14.12.gml N14 E14 M0.042 O R0
./instances/North/g.33.10.gml N33 E146 M3.877 R78
./instances/North/g.25.36.gml N25 E67 M1.265 R14
./instances/North/g.25.48.gml N25 E27 M0.068 O R0
./instances/North/g.20.46.gml N20 E64 M1.342 R20
./instances/North/g.10.70.gml N10 E9 M0.039 O R0
./instances/North/g.17.2.gml N17 E20 M0.096 O R0
./instances/North/g.25.7.gml N25 E30 M0.093 O R0
./instances/North/g.25.46.gml N25 E28 M0.081 O R0
./instances/North/g.14.1.gml N14 E15 M0.073 O R0
./instances/North/g.35.1.gml N35 E41 M0.116 O R0
./instances/North/g.13.91.gml N13 E14 M0.052 O R0
./instances/North/g.43.19.gml N43 E53 M0.14 O R0
./instances/North/g.31.34.gml N31 E43 M0.689 R4
./instances/North/g.10.2.gml N10 E11 M0.041 O R0
./instances/North/g.81.5.gml N81 E93 M0.227 O R0
./instances/North/g.29.16.gml N29 E38 M0.227 R3
./instances/SteinLib/I640/i640-022.stp N640 E204480 M512786 R202566
./instances/North/g.73.7.gml N73 E77 M0.317 R1
./instances/North/g.48.23.gml N48 E47 M0.079 O R0
./instances/North/g.23.8.gml N23 E27 M0.057 O R0
./instances/North/g.22.66.gml N22 E25 M0.082 O R0
./instances/North/g.13.97.gml N13 E15 M0.068 O R0
./instances/North/g.23.48.gml N23 E22 M0.065 O R0
./instances/North/g.57.21.gml N57 E56 M0.098 O R0
./instances/North/g.23.19.gml N23 E25 M0.084 O R0
./instances/North/g.23.75.gml N23 E26 M0.098 O R0
./instances/North/g.20.36.gml N20 E49 M0.656 R11
./instances/North/g.30.12.gml N30 E35 M0.096 O R0
./instances/North/g.32.20.gml N32 E59 M1.448 R7
./instances/North/g.43.17.gml N43 E65 M1.278 R4
./instances/North/g.11.5.gml N11 E11 M0.033 O R0
./instances/North/g.14.33.gml N14 E21 M0.195 R2
./instances/North/g.12.77.gml N12 E18 M0.254 R1
./instances/North/g.12.35.gml N12 E17 M0.067 O R0
./instances/North/g.12.51.gml N12 E12 M0.054 O R0
./instances/North/g.17.33.gml N17 E19 M0.072 O R0
./instances/North/g.11.30.gml N11 E15 M0.069 O R0
./instances/North/g.47.15.gml N47 E46 M0.134 O R0
./instances/North/g.13.46.gml N13 E13 M0.075 O R0
./instances/North/g.11.3.gml N11 E10 M0.048 O R0
./instances/North/g.32.23.gml N32 E33 M0.126 O R0
./instances/North/g.57.19.gml N57 E56 M0.131 O R0
./instances/North/g.50.9.gml N50 E69 M0.927 R7
./instances/North/g.13.93.gml N13 E16 M0.048 O R0
./instances/North/g.44.4.gml N44 E43 M0.111 O R0
./instances/North/g.23.117.gml N23 E31 M0.461 R1
./instances/North/g.23.74.gml N23 E42 M0.089 O R0
./instances/North/g.26.1.gml N26 E37 M0.107 O R0
./instances/North/g.65.1.gml N65 E70 M0.213 O R0
./instances/North/g.23.69.gml N23 E22 M0.069 O R0
./instances/North/g.15.3.gml N15 E16 M0.053 O R0
./instances/North/g.16.5.gml N16 E17 M0.051 O R0
./instances/North/g.42.32.gml N42 E64 M1.66 R5
./instances/North/g.17.28.gml N17 E18 M0.079 O R0
./instances/North/g.81.15.gml N81 E83 M0.233 O R0
./instances/North/g.55.8.gml N55 E105 M3.555 R30
./instances/North/g.10.8.gml N10 E12 M0.03 O R0
./instances/North/g.64.14.gml N64 E68 M0.165 O R0
./instances/North/g.25.38.gml N25 E24 M0.067 O R0
./instances/North/g.19.9.gml N19 E22 M0.079 O R0
./instances/North/g.42.7.gml N42 E48 M0.093 O R0
./instances/North/g.16.16.gml N16 E20 M0.07 O R0
./instances/North/g.37.19.gml N37 E61 M0.609 R3
./instances/North/g.16.79.gml N16 E15 M0.042 O R0
./instances/North/g.19.7.gml N19 E25 M0.256 R1
./instances/North/g.17.32.gml N17 E22 M0.099 O R0
./instances/North/g.46.9.gml N46 E61 M1.779 R3
./instances/North/g.30.25.gml N30 E29 M0.077 O R0
./instances/North/g.18.4.gml N18 E21 M0.044 O R0
./instances/North/g.10.94.gml N10 E17 M0.222 R1
./instances/North/g.11.29.gml N11 E23 M0.35 R1
./instances/North/g.39.45.gml N39 E39 M0.074 O R0
./instances/North/g.36.22.gml N36 E63 M0.916 R12
./instances/North/g.16.17.gml N16 E16 M0.044 O R0
./instances/North/g.12.8.gml N12 E21 M0.06 O R0
./instances/North/g.30.23.gml N30 E37 M0.089 O R0
./instances/North/g.14.15.gml N14 E13 M0.046 O R0
./instances/North/g.13.63.gml N13 E32 M0.528 R3
./instances/North/g.13.88.gml N13 E16 M0.082 O R0
./instances/North/g.78.3.gml N78 E80 M0.234 O R0
./instances/North/g.32.15.gml N32 E35 M0.116 O R0
./instances/North/g.22.60.gml N22 E24 M0.09 O R0
./instances/North/g.17.37.gml N17 E16 M0.051 O R0
./instances/North/g.75.1.gml N75 E103 M0.192 O R0
./instances/North/g.32.19.gml N32 E39 M0.119 O R0
./instances/North/g.30.5.gml N30 E35 M0.089 O R0
./instances/North/g.40.21.gml N40 E39 M0.115 O R0
./instances/North/g.11.72.gml N11 E19 M0.251 R1
./instances/North/g.36.9.gml N36 E37 M0.091 O R0
./instances/North/g.23.12.gml N23 E26 M0.085 O R0
./instances/North/g.25.22.gml N25 E26 M0.067 O R0
./instances/North/g.18.10.gml N18 E21 M0.092 O R0
./instances/North/g.13.37.gml N13 E15 M0.069 O R0
./instances/North/g.14.13.gml N14 E16 M0.105 O R0
./instances/North/g.13.80.gml N13 E17 M0.044 O R0
./instances/North/g.77.6.gml N77 E79 M0.205 O R0
./instances/North/g.58.9.gml N58 E113 M3.81 R21
./instances/North/g.42.9.gml N42 E45 M0.064 O R0
./instances/North/g.22.24.gml N22 E21 M0.069 O R0
./instances/North/g.20.53.gml N20 E22 M0.038 O R0
./instances/North/g.39.57.gml N39 E60 M1.286 R12
./instances/North/g.17.36.gml N17 E23 M0.094 O R0
./instances/North/g.19.25.gml N19 E22 M0.055 O R0
./instances/North/g.52.1.gml N52 E55 M0.131 O R0
./instances/North/g.13.57.gml N13 E12 M0.044 O R0
./instances/North/g.94.0.gml N94 E95 M0.232 O R0
./instances/North/g.13.61.gml N13 E20 M0.065 O R0
./instances/North/g.21.17.gml N21 E26 M0.076 O R0
./instances/North/g.53.13.gml N53 E82 M1.966 R14
./instances/North/g.67.0.gml N67 E66 M0.184 O R0
./instances/North/g.22.17.gml N22 E26 M0.093 O R0
./instances/North/g.15.21.gml N15 E17 M0.079 O R0
./instances/North/g.39.26.gml N39 E48 M0.122 O R0
./instances/North/g.38.7.gml N38 E37 M0.091 O R0
./instances/North/g.18.24.gml N18 E24 M0.21 R1
./instances/North/g.30.1.gml N30 E45 M0.513 R2
./instances/North/g.46.19.gml N46 E70 M1.988 R2
./instances/North/g.19.29.gml N19 E22 M0.066 O R0
./instances/North/g.24.19.gml N24 E26 M0.045 O R0
./instances/North/g.14.37.gml N14 E14 M0.053 O R0
./instances/North/g.25.16.gml N25 E28 M0.086 O R0
./instances/North/g.13.42.gml N13 E13 M0.039 O R0
./instances/North/g.12.48.gml N12 E12 M0.04 O R0
./instances/North/g.42.25.gml N42 E47 M0.129 O R0
./instances/North/g.19.0.gml N19 E24 M0.129 R1
./instances/North/g.10.6.gml N10 E9 M0.042 O R0
./instances/North/g.57.27.gml N57 E195 M8.358 R91
./instances/North/g.12.94.gml N12 E14 M0.051 O R0
./instances/North/g.10.91.gml N10 E14 M0.059 O R0
./instances/North/g.75.4.gml N75 E96 M1.483 R1
./instances/North/g.61.32.gml N61 E117 M4.684 R34
./instances/North/g.11.37.gml N11 E15 M0.082 O R0
./instances/North/g.12.114.gml N12 E14 M0.09 O R0
./instances/North/g.15.23.gml N15 E28 M0.321 R4
./instances/North/g.29.7.gml N29 E33 M0.102 O R0
./instances/North/g.97.1.gml N97 E163 M5.164 R27
./instances/North/g.23.99.gml N23 E26 M0.08 O R0
./instances/North/g.22.54.gml N22 E30 M0.285 R1
./instances/North/g.53.5.gml N53 E203 M7.61 R102
./instances/North/g.37.18.gml N37 E49 M0.125 O R0
./instances/North/g.62.6.gml N62 E62 M0.163 O R0
./instances/North/g.25.33.gml N25 E44 M0.804 R6
./instances/North/g.36.1.gml N36 E43 M0.096 O R0
./instances/North/g.13.44.gml N13 E19 M0.069 O R0
./instances/North/g.12.110.gml N12 E11 M0.045 O R0
./instances/North/g.31.9.gml N31 E58 M1.434 R7
./instances/North/g.10.57.gml N10 E15 M0.061 O R0
./instances/North/g.25.32.gml N25 E44 M0.776 R5
./instances/North/g.21.30.gml N21 E20 M0.057 O R0
./instances/North/g.59.9.gml N59 E115 M4.283 R34
./instances/North/g.18.38.gml N18 E27 M0.367 R1
./instances/North/g.17.13.gml N17 E16 M0.056 O R0
./instances/North/g.14.9.gml N14 E15 M0.033 O R0
./instances/North/g.21.13.gml N21 E35 M0.086 O R0
./instances/North/g.16.34.gml N16 E16 M0.047 O R0
./instances/North/g.35.3.gml N35 E48 M1.1 R1
./instances/North/g.22.44.gml N22 E25 M0.107 O R0
./instances/North/g.40.16.gml N40 E49 M0.124 O R0
./instances/North/g.18.28.gml N18 E18 M0.069 O R0
./instances/North/g.40.19.gml N40 E73 M1.372 R11
./instances/North/g.90.2.gml N90 E89 M0.27 O R0
./instances/North/g.19.24.gml N19 E22 M0.054 O R0
./instances/North/g.37.14.gml N37 E49 M0.285 R1
./instances/North/g.69.4.gml N69 E68 M0.186 O R0
./instances/North/g.32.28.gml N32 E117 M2.788 R66
./instances/North/g.92.0.gml N92 E192 M4.239 R71
./instances/North/g.26.30.gml N26 E33 M0.109 O R0
./instances/North/g.38.2.gml N38 E37 M0.098 O R0
./instances/North/g.18.36.gml N18 E29 M0.097 O R0
./instances/North/g.30.20.gml N30 E37 M0.102 O R0
./instances/North/g.18.15.gml N18 E17 M0.039 O R0
./instances/North/g.64.18.gml N64 E192 M7.963 R80
./instances/North/g.43.1.gml N43 E51 M0.106 O R0
./instances/North/g.46.17.gml N46 E62 M0.176 O R0
./instances/North/g.12.50.gml N12 E12 M0.039 O R0
./instances/North/g.25.18.gml N25 E40 M0.641 R2
./instances/North/g.42.1.gml N42 E60 M0.982 R3
./instances/North/g.15.26.gml N15 E16 M0.046 O R0
./instances/North/g.10.16.gml N10 E9 M0.05 O R0
./instances/North/g.42.8.gml N42 E90 M1.415 R29
./instances/North/g.54.2.gml N54 E59 M0.15 O R0
./instances/North/g.28.23.gml N28 E31 M0.078 O R0
./instances/North/g.10.79.gml N10 E17 M0.181 R2
./instances/North/g.81.9.gml N81 E163 M5.598 R22
./instances/North/g.13.116.gml N13 E21 M0.076 O R0
./instances/North/g.24.37.gml N24 E23 M0.065 O R0
./instances/North/g.57.26.gml N57 E241 M9.886 R120
./instances/North/g.30.0.gml N30 E43 M0.61 R1
./instances/North/g.100.0.gml N100 E191 M4.05 R29
./instances/North/g.43.3.gml N43 E188 M5.945 R101
./instances/North/g.44.5.gml N44 E53 M0.141 O R0
./instances/North/g.86.4.gml N86 E189 M6.502 R47
./instances/North/g.54.6.gml N54 E53 M0.152 O R0
./instances/North/g.61.39.gml N61 E63 M0.145 O R0
./instances/North/g.15.17.gml N15 E14 M0.051 O R0
./instances/North/g.44.22.gml N44 E60 M0.434 R6
./instances/North/g.38.8.gml N38 E40 M0.095 O R0
./instances/North/g.59.14.gml N59 E85 M1.284 R7
./instances/North/g.32.27.gml N32 E31 M0.082 O R0
./instances/North/g.37.12.gml N37 E43 M0.109 O R0
./instances/North/g.11.19.gml N11 E14 M0.078 O R0
./instances/North/g.14.28.gml N14 E24 M0.223 R1
./instances/North/g.54.7.gml N54 E58 M0.129 O R0
./instances/North/g.15.39.gml N15 E14 M0.047 O R0
./instances/North/g.95.1.gml N95 E132 M2.965 R3
./instances/North/g.22.30.gml N22 E23 M0.059 O R0
./instances/North/g.23.37.gml N23 E22 M0.066 O R0
./instances/North/g.20.47.gml N20 E32 M0.481 R4
./instances/North/g.43.0.gml N43 E56 M0.135 O R0
./instances/North/g.36.17.gml N36 E79 M1.263 R19
./instances/North/g.44.20.gml N44 E93 M1.922 R19
./instances/North/g.16.25.gml N16 E15 M0.053 O R0
./instances/North/g.19.11.gml N19 E24 M0.102 O R0
./instances/North/g.66.7.gml N66 E88 M0.694 R1
./instances/North/g.48.10.gml N48 E52 M0.131 O R0
./instances/North/g.16.62.gml N16 E15 M0.055 O R0
./instances/North/g.60.16.gml N60 E115 M4.521 R34
./instances/North/g.35.27.gml N35 E56 M0.954 R10
./instances/North/g.10.19.gml N10 E20 M0.254 R2
./instances/North/g.17.42.gml N17 E16 M0.057 O R0
./instances/North/g.29.12.gml N29 E38 M0.091 O R0
./instances/North/g.10.5.gml N10 E14 M0.052 O R0
./instances/North/g.78.0.gml N78 E77 M0.131 O R0
./instances/North/g.21.37.gml N21 E32 M0.314 R3
./instances/North/g.22.37.gml N22 E25 M0.057 O R0
./instances/SteinLib/I320/i320-125.stp N320 E51040 M27554.2 R50086
./instances/SteinLib/E/e19.stp N2500 E62500 M742512 R59107
./instances/SteinLib/I320/i320-123.stp N320 E51040 M25447.7 R50086
./instances/SteinLib/I320/i320-025.stp N320 E51040 M23819.9 R50086
./instances/SteinLib/I640/i640-122.stp N640 E204480 M456572 R202566
./instances/SteinLib/I640/i640-223.stp N640 E204480 M500397 R202566
./instances/SteinLib/I640/i640-222.stp N640 E204480 M470604 R202566
./instances/SteinLib/I640/i640-324.stp N640 E204480 M471933 R202566
./instances/SteinLib/I640/i640-322.stp N640 E204480 M385513 R202566
./instances/SteinLib/I640/i640-023.stp N640 E204480 M359219 R202566
./instances/SteinLib/I640/i640-225.stp N640 E204480 M286516 R202566
./instances/SteinLib/I640/i640-024.stp N640 E204480 M271382 R202566
./instances/Jung/ba-i3-d3-n100.4.gml N100 E291 R111 M23.827
./instances/Jung/ba-i5-d5-n100.14.gml N100 E475 R271 M38.437
./instances/Jung/ba-i2-d2-n100.3.gml N100 E196 R23 M15.451
./instances/Jung/ba-i5-d5-n100.5.gml N100 E475 R276 M39.532
./instances/Jung/ba-i3-d3-n100.0.gml N100 E291 R106 M23.774
./instances/Jung/ba-i2-d2-n100.11.gml N100 E196 R40 M12.082
./instances/Jung/ba-i5-d5-n100.13.gml N100 E475 R275 M35.601
./instances/Jung/ba-i3-d3-n100.16.gml N100 E291 R110 M19.212
./instances/Jung/ba-i2-d2-n100.14.gml N100 E196 R29 M12.659
./instances/Jung/ba-i5-d5-n100.15.gml N100 E475 R270 M33.748
./instances/Jung/ba-i20-d20-n100.11.gml N100 E1600 R1347 M122.575
./instances/Jung/ba-i20-d20-n100.19.gml N100 E1600 R1353 M146.902
./instances/Jung/ba-i2-d2-n1000.17.gml N1000 E1996 R678 M1377.19
./instances/Jung/ba-i2-d2-n1000.5.gml N1000 E1996 R709 M1433.74
./instances/Jung/ba-i5-d5-n100.16.gml N100 E475 R269 M37.856
./instances/Jung/ba-i5-d5-n100.3.gml N100 E475 R276 M35.791
./instances/Jung/ba-i10-d10-n100.9.gml N100 E900 R676 M76.02
./instances/Jung/ba-i2-d2-n1000.7.gml N1000 E1996 R667 M1500.51
./instances/Jung/ba-i5-d5-n100.2.gml N100 E475 R266 M36.613
./instances/Jung/ba-i3-d3-n1000.11.gml N1000 E2991 R1516 M2175.89
./instances/Jung/ba-i3-d3-n1000.12.gml N1000 E2991 R1530 M2330.16
./instances/Jung/ba-i3-d3-n1000.14.gml N1000 E2991 R1464 M2469.71
./instances/Jung/ba-i3-d3-n1000.17.gml N1000 E2991 R1475 M2549.74
./instances/Jung/ba-i2-d2-n1000.16.gml N1000 E1996 R715 M1429.24
./instances/Jung/ba-i5-d5-n1000.10.gml N1000 E4975 R3265 M4989.82
./instances/Jung/ba-i2-d2-n1000.19.gml N1000 E1996 R716 M1484.94
./instances/Jung/ba-i10-d10-n1000.13.gml N1000 E9900 R8016 M12018.7
./instances/Jung/ba-i2-d2-n1000.9.gml N1000 E1996 R699 M1511.84
./instances/Jung/ba-i20-d20-n100.10.gml N100 E1600 R1356 M132.677
./instances/Jung/ba-i20-d20-n100.3.gml N100 E1600 R1345 M140.472
./instances/Jung/ba-i10-d10-n100.4.gml N100 E900 R674 M69.947
./instances/Jung/ba-i2-d2-n100.9.gml N100 E196 R32 M13.057
./instances/Jung/ba-i20-d20-n1000.0.gml N1000 E19600 R17598 M25405.2
./instances/Jung/ba-i20-d20-n1000.9.gml N1000 E19600 R17542 M26478.9
./instances/Jung/ba-i3-d3-n100.13.gml N100 E291 R101 M19.785
./instances/Jung/ba-i3-d3-n100.12.gml N100 E291 R109 M19.453
./instances/Jung/ba-i3-d3-n1000.9.gml N1000 E2991 R1533 M2405.1
./instances/Jung/ba-i20-d20-n1000.17.gml N1000 E19600 R17563 M35439.1
./instances/Jung/ba-i10-d10-n100.0.gml N100 E900 R671 M71.935
./instances/Jung/ba-i20-d20-n1000.10.gml N1000 E19600 R17549 M37123.2
./instances/Jung/ba-i5-d5-n1000.13.gml N1000 E4975 R3313 M4302.14
./instances/Jung/ba-i2-d2-n10000.2.gml N10000 E19996 R8669 M437802
./instances/Jung/ba-i2-d2-n100.12.gml N100 E196 R44 M12.736
./instances/Jung/ba-i2-d2-n10000.10.gml N10000 E19996 R8762 M508505
./instances/Jung/ba-i2-d2-n10000.9.gml N10000 E19996 R8634 M530997
./instances/Jung/ba-i2-d2-n100.4.gml N100 E196 R40 M11.396
./instances/Jung/ba-i2-d2-n10000.18.gml N10000 E19996 R8439 M493017
./instances/Jung/ba-i10-d10-n100.8.gml N100 E900 R670 M52.837
./instances/Jung/ba-i20-d20-n1000.13.gml N1000 E19600 R17541 M25263.3
./instances/Jung/ba-i2-d2-n100.2.gml N100 E196 R46 M10.574
./instances/Jung/ba-i5-d5-n1000.17.gml N1000 E4975 R3266 M3515.54
./instances/Jung/ba-i5-d5-n100.18.gml N100 E475 R269 M24.06
./instances/Jung/ba-i2-d2-n1000.14.gml N1000 E1996 R732 M1226.1
./instances/Jung/ba-i2-d2-n1000.2.gml N1000 E1996 R713 M1293.03
./instances/Jung/ba-i10-d10-n1000.4.gml N1000 E9900 R8032 M9125.65
./instances/Jung/ba-i10-d10-n1000.18.gml N1000 E9900 R8022 M9185.63
./instances/Jung/ba-i3-d3-n100.15.gml N100 E291 R108 M12.937
./instances/Jung/ba-i10-d10-n1000.11.gml N1000 E9900 R8061 M8884.38
./instances/Jung/ba-i2-d2-n1000.18.gml N1000 E1996 R749 M1164.82
./instances/Jung/ba-i20-d20-n1000.18.gml N1000 E19600 R17533 M20623.6
./instances/Jung/ba-i10-d10-n1000.17.gml N1000 E9900 R8064 M9127.37
./instances/Jung/ba-i2-d2-n100.5.gml N100 E196 R41 M10.245
./instances/Jung/ba-i3-d3-n100.17.gml N100 E291 R103 M19.513
./instances/Jung/ba-i2-d2-n10000.17.gml N10000 E19996 R8872 M582650
./instances/Jung/ba-i20-d20-n100.8.gml N100 E1600 R1343 M133.472
./instances/Jung/ba-i3-d3-n100.2.gml N100 E291 R103 M19.609
./instances/Jung/ba-i2-d2-n10000.15.gml N10000 E19996 R8584 M626799
./instances/Jung/ba-i2-d2-n10000.3.gml N10000 E19996 R8716 M709819
./instances/Jung/ba-i3-d3-n100.3.gml N100 E291 R108 M17.62
./instances/Jung/ba-i2-d2-n10000.19.gml N10000 E19996 R8529 M814741
./instances/Jung/ba-i3-d3-n100.7.gml N100 E291 R101 M19.121
./instances/Jung/ba-i20-d20-n100.18.gml N100 E1600 R1352 M132.387
./instances/Jung/ba-i3-d3-n10000.4.gml N10000 E29991 R17737 M962743
./instances/Jung/ba-i20-d20-n1000.5.gml N1000 E19600 R17590 M19296
./instances/Jung/ba-i5-d5-n100.11.gml N100 E475 R273 M31.716
./instances/Jung/ba-i20-d20-n1000.15.gml N1000 E19600 R17540 M20429
./instances/Jung/ba-i10-d10-n1000.15.gml N1000 E9900 R8054 M8959.99
./instances/Jung/ba-i10-d10-n1000.3.gml N1000 E9900 R8009 M9375.44
./instances/Jung/ba-i20-d20-n100.17.gml N100 E1600 R1349 M128.379
./instances/Jung/ba-i5-d5-n1000.0.gml N1000 E4975 R3294 M3933.61
./instances/Jung/ba-i3-d3-n10000.8.gml N10000 E29991 R17448 M1.03407e+06
./instances/Jung/ba-i3-d3-n1000.0.gml N1000 E2991 R1516 M2103.24
./instances/Jung/ba-i20-d20-n100.13.gml N100 E1600 R1349 M136.976
./instances/Jung/ba-i3-d3-n10000.1.gml N10000 E29991 R17558 M1.06211e+06
./instances/Jung/ba-i20-d20-n100.6.gml N100 E1600 R1347 M139.717
./instances/Jung/ba-i2-d2-n1000.3.gml N1000 E1996 R693 M1228.83
./instances/Jung/ba-i10-d10-n100.19.gml N100 E900 R676 M66.553
./instances/Jung/ba-i3-d3-n1000.15.gml N1000 E2991 R1503 M2123.44
./instances/Jung/ba-i3-d3-n10000.2.gml N10000 E29991 R17520 M1.2227e+06
./instances/Jung/ba-i5-d5-n1000.6.gml N1000 E4975 R3293 M4179.45
./instances/Jung/ba-i2-d2-n100.1.gml N100 E196 R43 M12.55
./instances/Jung/ba-i10-d10-n1000.6.gml N1000 E9900 R8097 M8191.17
./instances/Jung/ba-i5-d5-n1000.14.gml N1000 E4975 R3288 M3957.54
./instances/Jung/ba-i2-d2-n1000.13.gml N1000 E1996 R695 M1303.54
./instances/Jung/ba-i3-d3-n10000.16.gml N10000 E29991 R17624 M823530
./instances/Jung/ba-i2-d2-n1000.12.gml N1000 E1996 R697 M1264.12
./instances/Jung/ba-i2-d2-n100.0.gml N100 E196 R49 M10.144
./instances/Jung/ba-i5-d5-n1000.8.gml N1000 E4975 R3256 M4221.39
./instances/Jung/ba-i3-d3-n100.5.gml N100 E291 R111 M18.501
./instances/Jung/ba-i2-d2-n10000.14.gml N10000 E19996 R8534 M518079
./instances/Jung/ba-i2-d2-n100.15.gml N100 E196 R40 M11.524
./instances/Jung/ba-i5-d5-n10000.3.gml N10000 E49975 R36332 M1.60077e+06
./instances/Jung/ba-i5-d5-n10000.13.gml N10000 E49975 R35802 M1.73484e+06
./instances/Jung/ba-i2-d2-n100.13.gml N100 E196 R30 M12.202
./instances/Jung/ba-i20-d20-n1000.8.gml N1000 E19600 R17534 M20939.1
./instances/Jung/ba-i2-d2-n1000.6.gml N1000 E1996 R704 M1272.99
./instances/Jung/ba-i5-d5-n10000.7.gml N10000 E49975 R35935 M1.95481e+06
./instances/Jung/ba-i2-d2-n10000.0.gml N10000 E19996 R8772 M437975
./instances/Jung/ba-i5-d5-n10000.10.gml N10000 E49975 R35755 M2.06043e+06
./instances/Jung/ba-i3-d3-n10000.3.gml N10000 E29991 R17380 M828020
./instances/Jung/ba-i20-d20-n100.5.gml N100 E1600 R1354 M129.778
./instances/Jung/ba-i5-d5-n1000.1.gml N1000 E4975 R3281 M3976.98
./instances/Jung/ba-i3-d3-n100.9.gml N100 E291 R109 M18.597
./instances/Jung/ba-i5-d5-n10000.19.gml N10000 E49975 R36041 M1.609e+06
./instances/Jung/ba-i5-d5-n1000.9.gml N1000 E4975 R3310 M3489.89
./instances/Jung/ba-i3-d3-n10000.17.gml N10000 E29991 R17800 M885318
./instances/Jung/ba-i3-d3-n10000.14.gml N10000 E29991 R17473 M811422
./instances/Jung/ba-i5-d5-n1000.7.gml N1000 E4975 R3351 M3883.64
./instances/Jung/ba-i2-d2-n10000.16.gml N10000 E19996 R8502 M410345
./instances/Jung/ba-i3-d3-n1000.2.gml N1000 E2991 R1508 M2027.52
./instances/Jung/ba-i20-d20-n100.1.gml N100 E1600 R1346 M131.932
./instances/Jung/ba-i10-d10-n100.2.gml N100 E900 R674 M67.115
./instances/Jung/ba-i5-d5-n100.8.gml N100 E475 R267 M30.792
./instances/Jung/ba-i5-d5-n10000.17.gml N10000 E49975 R35972 M1.7666e+06
./instances/Jung/ba-i3-d3-n100.1.gml N100 E291 R103 M17.23
./instances/Jung/ba-i5-d5-n10000.12.gml N10000 E49975 R36005 M1.57646e+06
./instances/Jung/ba-i2-d2-n1000.11.gml N1000 E1996 R676 M1267.95
./instances/Jung/ba-i2-d2-n10000.12.gml N10000 E19996 R8737 M584368
./instances/Jung/ba-i10-d10-n10000.4.gml N10000 E99900 R83805 M3.95816e+06
./instances/Jung/ba-i10-d10-n1000.1.gml N1000 E9900 R8002 M9389.06
./instances/Jung/ba-i3-d3-n100.6.gml N100 E291 R94 M17.617
./instances/Jung/ba-i10-d10-n10000.7.gml N10000 E99900 R83864 M3.99975e+06
./instances/Jung/ba-i5-d5-n10000.16.gml N10000 E49975 R35915 M1.7531e+06
./instances/Jung/ba-i5-d5-n10000.6.gml N10000 E49975 R35579 M1.94529e+06
./instances/Jung/ba-i10-d10-n10000.11.gml N10000 E99900 R83692 M4.37339e+06
./instances/Jung/ba-i20-d20-n100.7.gml N100 E1600 R1347 M138
./instances/Jung/ba-i10-d10-n10000.13.gml N10000 E99900 R83646 M4.38347e+06
./instances/Jung/ba-i10-d10-n100.12.gml N100 E900 R677 M65.79
./instances/Jung/ba-i10-d10-n10000.2.gml N10000 E99900 R83729 M3.96728e+06
./instances/Jung/ba-i2-d2-n1000.8.gml N1000 E1996 R694 M1328.96
./instances/Jung/ba-i10-d10-n10000.6.gml N10000 E99900 R83759 M4.57665e+06
./instances/Jung/ba-i10-d10-n10000.19.gml N10000 E99900 R83728 M4.15399e+06
./instances/Jung/ba-i10-d10-n10000.3.gml N10000 E99900 R83857 M3.80711e+06
./instances/Jung/ba-i3-d3-n10000.0.gml N10000 E29991 R17844 M1.1481e+06
./instances/Jung/ba-i20-d20-n100.16.gml N100 E1600 R1350 M133.589
./instances/Jung/ba-i3-d3-n100.11.gml N100 E291 R104 M18.087
./instances/Jung/ba-i5-d5-n1000.11.gml N1000 E4975 R3300 M3959
./instances/Jung/ba-i2-d2-n100.18.gml N100 E196 R49 M11.251
./instances/Jung/ba-i5-d5-n1000.5.gml N1000 E4975 R3368 M3778.43
./instances/Jung/ba-i10-d10-n100.14.gml N100 E900 R673 M66.846
./instances/Jung/ba-i10-d10-n10000.15.gml N10000 E99900 R83831 M4.18195e+06
./instances/Jung/ba-i5-d5-n1000.18.gml N1000 E4975 R3367 M3951.98
./instances/Jung/ba-i5-d5-n10000.9.gml N10000 E49975 R35756 M1.95171e+06
./instances/Jung/ba-i20-d20-n1000.6.gml N1000 E19600 R17539 M21485.2
./instances/Jung/ba-i5-d5-n1000.16.gml N1000 E4975 R3393 M3792.91
./instances/Jung/ba-i3-d3-n10000.5.gml N10000 E29991 R17521 M909849
./instances/Jung/ba-i5-d5-n100.12.gml N100 E475 R264 M30.73
./instances/Jung/ba-i5-d5-n1000.19.gml N1000 E4975 R3288 M4069.23
./instances/Jung/ba-i2-d2-n10000.13.gml N10000 E19996 R8599 M522348
./instances/Jung/ba-i10-d10-n1000.9.gml N1000 E9900 R8038 M10262.8
./instances/Jung/ba-i20-d20-n100.15.gml N100 E1600 R1357 M136.29
./instances/Jung/ba-i3-d3-n100.18.gml N100 E291 R116 M18.752
./instances/Jung/ba-i2-d2-n100.10.gml N100 E196 R47 M11.307
./instances/Jung/ba-i3-d3-n1000.16.gml N1000 E2991 R1539 M2206.92
./instances/Jung/ba-i3-d3-n1000.1.gml N1000 E2991 R1485 M2307.14
./instances/Jung/ba-i5-d5-n1000.2.gml N1000 E4975 R3253 M4206.8
./instances/Jung/ba-i5-d5-n100.9.gml N100 E475 R274 M29.498
./instances/Jung/ba-i5-d5-n10000.18.gml N10000 E49975 R35863 M1.79352e+06
./instances/Jung/ba-i10-d10-n1000.12.gml N1000 E9900 R8019 M9322.46
./instances/Jung/ba-i10-d10-n100.1.gml N100 E900 R675 M66.222
./instances/Jung/ba-i5-d5-n1000.15.gml N1000 E4975 R3254 M4010.53
./instances/Jung/ba-i10-d10-n10000.1.gml N10000 E99900 R83825 M3.98222e+06
./instances/Jung/ba-i3-d3-n100.10.gml N100 E291 R100 M15.593
./instances/Jung/ba-i5-d5-n10000.1.gml N10000 E49975 R35522 M1.69012e+06
./instances/Jung/ba-i10-d10-n100.16.gml N100 E900 R671 M67.621
./instances/Jung/ba-i2-d2-n10000.7.gml N10000 E19996 R8799 M539846
./instances/Jung/ba-i3-d3-n100.8.gml N100 E291 R110 M18.29
./instances/Jung/ba-i3-d3-n1000.7.gml N1000 E2991 R1570 M2055.37
./instances/Jung/ba-i5-d5-n100.4.gml N100 E475 R268 M32.125
./instances/Jung/ba-i3-d3-n10000.13.gml N10000 E29991 R17077 M855968
./instances/Jung/ba-i20-d20-n1000.3.gml N1000 E19600 R17532 M20892.9
./instances/Jung/ba-i10-d10-n10000.18.gml N10000 E99900 R83976 M4.34081e+06
./instances/Jung/ba-i5-d5-n100.7.gml N100 E475 R278 M33.349
./instances/Jung/ba-i10-d10-n100.6.gml N100 E900 R671 M65.951
./instances/Jung/ba-i5-d5-n10000.11.gml N10000 E49975 R36204 M1.63994e+06
./instances/Jung/ba-i3-d3-n10000.15.gml N10000 E29991 R17464 M1.0091e+06
./instances/Jung/ba-i3-d3-n1000.19.gml N1000 E2991 R1484 M2195.52
./instances/Jung/ba-i10-d10-n100.11.gml N100 E900 R676 M67.136
./instances/Jung/ba-i3-d3-n10000.7.gml N10000 E29991 R17546 M919608
./instances/Jung/ba-i3-d3-n100.14.gml N100 E291 R118 M18.041
./instances/Jung/ba-i10-d10-n100.17.gml N100 E900 R678 M65.27
./instances/Jung/ba-i2-d2-n100.7.gml N100 E196 R36 M11.655
./instances/Jung/ba-i2-d2-n1000.1.gml N1000 E1996 R672 M1304.21
./instances/Jung/ba-i20-d20-n100.0.gml N100 E1600 R1351 M129.927
./instances/Jung/ba-i5-d5-n10000.8.gml N10000 E49975 R36124 M2.20427e+06
./instances/Jung/ba-i5-d5-n1000.3.gml N1000 E4975 R3319 M4185.27
./instances/Jung/ba-i3-d3-n10000.12.gml N10000 E29991 R17700 M791594
./instances/Jung/ba-i20-d20-n1000.16.gml N1000 E19600 R17534 M18780.9
./instances/Jung/ba-i20-d20-n1000.12.gml N1000 E19600 R17555 M22296.3
./instances/Jung/ba-i20-d20-n100.12.gml N100 E1600 R1351 M134.531
./instances/Jung/ba-i3-d3-n10000.11.gml N10000 E29991 R17418 M833290
./instances/Jung/ba-i20-d20-n100.14.gml N100 E1600 R1348 M133.274
./instances/Jung/ba-i10-d10-n1000.8.gml N1000 E9900 R8049 M9021.74
./instances/Jung/ba-i5-d5-n1000.4.gml N1000 E4975 R3318 M3941.05
./instances/Jung/ba-i3-d3-n10000.19.gml N10000 E29991 R17317 M822833
./instances/Jung/ba-i5-d5-n100.1.gml N100 E475 R266 M30.595
./instances/Jung/ba-i3-d3-n1000.6.gml N1000 E2991 R1498 M2144.08
./instances/Jung/ba-i5-d5-n10000.5.gml N10000 E49975 R35763 M1.51187e+06
./instances/Jung/ba-i2-d2-n10000.5.gml N10000 E19996 R8170 M530454
./instances/Jung/ba-i5-d5-n100.6.gml N100 E475 R265 M32.472
./instances/Jung/ba-i5-d5-n1000.12.gml N1000 E4975 R3344 M3434.52
./instances/Jung/ba-i5-d5-n100.0.gml N100 E475 R276 M30.464
./instances/Jung/ba-i3-d3-n10000.9.gml N10000 E29991 R17608 M957070
./instances/Jung/ba-i10-d10-n1000.0.gml N1000 E9900 R8036 M9202.83
./instances/Jung/ba-i10-d10-n1000.10.gml N1000 E9900 R8008 M8371.17
./instances/Jung/ba-i5-d5-n10000.0.gml N10000 E49975 R35845 M1.57919e+06
./instances/Jung/ba-i10-d10-n10000.0.gml N10000 E99900 R83578 M4.42653e+06
./instances/Jung/ba-i10-d10-n100.7.gml N100 E900 R674 M53.042
./instances/Jung/ba-i10-d10-n100.15.gml N100 E900 R661 M62.651
./instances/Jung/ba-i20-d20-n10000.0.gml N10000 E199600 R181661 M8.64363e+06
./instances/Jung/ba-i3-d3-n1000.10.gml N1000 E2991 R1524 M2068.33
./instances/Jung/ba-i20-d20-n10000.16.gml N10000 E199600 R181763 M8.94215e+06
./instances/Jung/ba-i2-d2-n1000.10.gml N1000 E1996 R710 M1281.5
./instances/Jung/ba-i3-d3-n1000.3.gml N1000 E2991 R1462 M2240.9
./instances/Jung/ba-i20-d20-n1000.7.gml N1000 E19600 R17537 M19612.9
./instances/Jung/ba-i20-d20-n1000.4.gml N1000 E19600 R17545 M21397.3
./instances/Jung/ba-i3-d3-n10000.6.gml N10000 E29991 R17775 M751169
./instances/Jung/ba-i3-d3-n1000.5.gml N1000 E2991 R1552 M2046.83
./instances/Jung/ba-i20-d20-n1000.1.gml N1000 E19600 R17592 M19656.2
./instances/Jung/ba-i20-d20-n10000.19.gml N10000 E199600 R181916 M8.86675e+06
./instances/Jung/ba-i5-d5-n10000.15.gml N10000 E49975 R35972 M1.87656e+06
./instances/Jung/ba-i10-d10-n1000.14.gml N1000 E9900 R8012 M8313.46
./instances/Jung/ba-i10-d10-n100.13.gml N100 E900 R667 M45.225
./instances/Jung/ba-i2-d2-n1000.0.gml N1000 E1996 R713 M1084.33
./instances/Jung/ba-i2-d2-n1000.4.gml N1000 E1996 R700 M1236.11
./instances/Jung/ba-i10-d10-n100.3.gml N100 E900 R675 M67.235
./instances/Jung/ba-i5-d5-n100.17.gml N100 E475 R270 M21.794
./instances/Jung/ba-i20-d20-n1000.11.gml N1000 E19600 R17514 M20147.4
./instances/Jung/ba-i10-d10-n1000.7.gml N1000 E9900 R8032 M9731.38
./instances/Jung/ba-i20-d20-n10000.8.gml N10000 E199600 R181671 M8.98571e+06
./instances/Jung/ba-i5-d5-n10000.14.gml N10000 E49975 R35806 M1.84678e+06
./instances/Jung/ba-i3-d3-n1000.4.gml N1000 E2991 R1470 M2212.44
./instances/Jung/ba-i3-d3-n1000.18.gml N1000 E2991 R1503 M2153.27
./instances/Jung/ba-i20-d20-n10000.5.gml N10000 E199600 R181673 M8.54788e+06
./instances/Jung/ba-i10-d10-n1000.19.gml N1000 E9900 R7978 M9140.35
./instances/Jung/ba-i2-d2-n10000.1.gml N10000 E19996 R8492 M465373
./instances/Jung/ba-i20-d20-n10000.4.gml N10000 E199600 R181691 M9.39592e+06
./instances/Jung/ba-i20-d20-n10000.11.gml N10000 E199600 R181804 M9.77206e+06
./instances/Jung/ba-i2-d2-n1000.15.gml N1000 E1996 R686 M1361.58
./instances/Jung/ba-i2-d2-n100.6.gml N100 E196 R33 M12.463
./instances/Jung/ba-i5-d5-n100.19.gml N100 E475 R264 M36.069
./instances/Jung/ba-i2-d2-n100.19.gml N100 E196 R33 M13.62
./instances/Jung/ba-i3-d3-n1000.8.gml N1000 E2991 R1588 M2070.82
./instances/Jung/ba-i3-d3-n10000.18.gml N10000 E29991 R17677 M942450
./instances/Jung/ba-i10-d10-n1000.5.gml N1000 E9900 R8066 M10006.5
./instances/Jung/ba-i2-d2-n10000.11.gml N10000 E19996 R8631 M481026
./instances/Jung/ba-i2-d2-n10000.4.gml N10000 E19996 R8802 M522026
./instances/Jung/ba-i20-d20-n100.2.gml N100 E1600 R1357 M132.759
./instances/Jung/ba-i20-d20-n1000.2.gml N1000 E19600 R17534 M20530.1
./instances/Jung/ba-i20-d20-n1000.19.gml N1000 E19600 R17557 M20181.8
./instances/Jung/ba-i3-d3-n100.19.gml N100 E291 R97 M13.444
./instances/Jung/ba-i20-d20-n100.9.gml N100 E1600 R1347 M100.221
./instances/Jung/ba-i5-d5-n100.10.gml N100 E475 R259 M34.968
./instances/Jung/ba-i5-d5-n10000.4.gml N10000 E49975 R35706 M2.03704e+06
./instances/Jung/ba-i3-d3-n1000.13.gml N1000 E2991 R1553 M2028.34
./instances/Jung/ba-i2-d2-n100.16.gml N100 E196 R40 M8.004
./instances/Jung/ba-i10-d10-n100.5.gml N100 E900 R665 M69.868
./instances/Jung/ba-i10-d10-n1000.16.gml N1000 E9900 R8083 M8470.11
./instances/Jung/ba-i20-d20-n1000.14.gml N1000 E19600 R17557 M20747.3
./instances/Jung/ba-i2-d2-n100.17.gml N100 E196 R40 M13.317
./instances/Jung/ba-i10-d10-n100.10.gml N100 E900 R674 M67.463
./instances/Jung/ba-i3-d3-n10000.10.gml N10000 E29991 R17395 M824507
./instances/Jung/ba-i2-d2-n100.8.gml N100 E196 R42 M11.451
./instances/Jung/ba-i10-d10-n1000.2.gml N1000 E9900 R8003 M8872.09
./instances/Jung/ba-i20-d20-n100.4.gml N100 E1600 R1350 M135.17
./instances/Jung/ba-i10-d10-n100.18.gml N100 E900 R667 M67.223
./instances/Jung/ba-i10-d10-n10000.10.gml N10000 E99900 R83485 M4.10059e+06
./instances/Jung/ba-i2-d2-n10000.6.gml N10000 E19996 R8558 M764838
./instances/Jung/ba-i10-d10-n10000.8.gml N10000 E99900 R83802 M4.34531e+06
./instances/Jung/ba-i5-d5-n10000.2.gml N10000 E49975 R35878 M1.72607e+06
./instances/Jung/ba-i10-d10-n10000.14.gml N10000 E99900 R83874 M3.66325e+06
./instances/Jung/ba-i2-d2-n10000.8.gml N10000 E19996 R8765 M483696
./instances/Jung/ba-i10-d10-n10000.17.gml N10000 E99900 R83763 M3.75846e+06
./instances/Jung/ba-i20-d20-n10000.18.gml N10000 E199600 R181474 M8.55834e+06
./instances/Jung/ba-i20-d20-n10000.9.gml N10000 E199600 R181549 M9.1111e+06
./instances/Jung/ba-i10-d10-n10000.9.gml N10000 E99900 R84058 M3.06587e+06
./instances/Jung/ba-i20-d20-n10000.12.gml N10000 E199600 R181437 M9.84515e+06
./instances/Jung/ba-i20-d20-n10000.10.gml N10000 E199600 R181640 M9.34633e+06
./instances/Jung/ba-i20-d20-n10000.6.gml N10000 E199600 R181760 M9.4218e+06
./instances/Jung/ba-i10-d10-n10000.16.gml N10000 E99900 R83762 M3.55351e+06
./instances/Jung/ba-i10-d10-n10000.5.gml N10000 E99900 R83887 M3.10817e+06
./instances/Jung/ba-i20-d20-n10000.13.gml N10000 E199600 R181690 M8.88658e+06
./instances/Jung/ba-i10-d10-n10000.12.gml N10000 E99900 R83685 M3.63483e+06
./instances/Jung/ba-i20-d20-n10000.17.gml N10000 E199600 R181828 M9.58125e+06
./instances/Jung/ba-i20-d20-n10000.3.gml N10000 E199600 R181745 M8.61271e+06
./instances/Jung/ba-i20-d20-n10000.7.gml N10000 E199600 R181762 M7.99504e+06
./instances/Jung/ba-i20-d20-n10000.1.gml N10000 E199600 R181848 M8.49146e+06
./instances/Jung/ba-i20-d20-n10000.14.gml N10000 E199600 R181871 M6.96644e+06
./instances/Jung/ba-i20-d20-n10000.2.gml N10000 E199600 R181634 M6.42229e+06
./instances/Jung/ba-i20-d20-n10000.15.gml N10000 E199600 R181775 M5.97388e+06
./instances/Regular/reg-d3-n100.6.gml N100 E150 R33 M8.546
./instances/Regular/reg-d3-n100.7.gml N100 E150 R31 M9.118
./instances/Regular/reg-d5-n100.6.gml N100 E250 R110 M21.856
./instances/Regular/reg-d2-n100.17.gml N100 E100 R0 M0.314 O
./instances/Regular/reg-d10-n100.9.gml N100 E500 R332 M28.495
./instances/Regular/reg-d5-n100.15.gml N100 E250 R114 M28.632
./instances/Regular/reg-d2-n1000.17.gml N1000 E1000 R0 M1.631 O
./instances/Regular/reg-d2-n1000.9.gml N1000 E1000 R0 M1.811 O
./instances/Regular/reg-d10-n100.12.gml N100 E500 R327 M47.324
./instances/Regular/reg-d20-n100.4.gml N100 E1000 R793 M93.078
./instances/Regular/reg-d20-n100.3.gml N100 E1000 R799 M90.887
./instances/Regular/reg-d2-n10000.16.gml N10000 E10000 R0 M21.092 O
./instances/Regular/reg-d2-n1000.14.gml N1000 E1000 R0 M1.638 O
./instances/Regular/reg-d20-n100.8.gml N100 E1000 R803 M102.508
./instances/Regular/reg-d3-n100.2.gml N100 E150 R32 M8.501
./instances/Regular/reg-d20-n100.16.gml N100 E1000 R794 M102.56
./instances/Regular/reg-d10-n100.5.gml N100 E500 R328 M43.27
./instances/Regular/reg-d3-n1000.2.gml N1000 E1500 R424 M921.222
./instances/Regular/reg-d3-n100.18.gml N100 E150 R30 M8.727
./instances/Regular/reg-d3-n1000.17.gml N1000 E1500 R430 M1030.3
./instances/Regular/reg-d5-n100.9.gml N100 E250 R116 M16.838
./instances/Regular/reg-d5-n1000.2.gml N1000 E2500 R1386 M2062.58
./instances/Regular/reg-d2-n1000.19.gml N1000 E1000 R0 M2.332 O
./instances/Regular/reg-d5-n1000.8.gml N1000 E2500 R1392 M2129.11
./instances/Regular/reg-d5-n1000.0.gml N1000 E2500 R1366 M2292.55
./instances/Regular/reg-d2-n100.18.gml N100 E100 R0 M0.261 O
./instances/Regular/reg-d2-n10000.17.gml N10000 E10000 R0 M78.041 O
./instances/Regular/reg-d10-n100.11.gml N100 E500 R344 M39.899
./instances/Regular/reg-d10-n1000.16.gml N1000 E5000 R3784 M5475.04
./instances/Regular/reg-d2-n100.8.gml N100 E100 R0 M0.228 O
./instances/Regular/reg-d2-n1000.11.gml N1000 E1000 R0 M1.252 O
./instances/Regular/reg-d10-n1000.1.gml N1000 E5000 R3790 M5790.98
./instances/Regular/reg-d10-n1000.14.gml N1000 E5000 R3789 M5777.63
./instances/Regular/reg-d5-n1000.5.gml N1000 E2500 R1379 M2093.85
./instances/Regular/reg-d10-n1000.17.gml N1000 E5000 R3774 M5170.77
./instances/Regular/reg-d2-n1000.0.gml N1000 E1000 R0 M2.092 O
./instances/Regular/reg-d3-n1000.6.gml N1000 E1500 R436 M969.394
./instances/Regular/reg-d20-n1000.11.gml N1000 E10000 R8692 M14000.5
./instances/Regular/reg-d20-n1000.2.gml N1000 E10000 R8665 M13404.4
./instances/Regular/reg-d20-n1000.14.gml N1000 E10000 R8673 M16828.5
./instances/Regular/reg-d20-n1000.1.gml N1000 E10000 R8685 M12578.4
./instances/Regular/reg-d3-n100.10.gml N100 E150 R31 M7.989
./instances/Regular/reg-d5-n1000.9.gml N1000 E2500 R1379 M1950.79
./instances/Regular/reg-d3-n1000.12.gml N1000 E1500 R427 M961.245
./instances/Regular/reg-d5-n100.19.gml N100 E250 R112 M14.03
./instances/Regular/reg-d10-n1000.15.gml N1000 E5000 R3778 M4953.24
./instances/Regular/reg-d2-n10000.14.gml N10000 E10000 R0 M54.547 O
./instances/Regular/reg-d3-n10000.1.gml N10000 E15000 R4788 M360784
./instances/Regular/reg-d2-n100.6.gml N100 E100 R0 M0.267 O
./instances/Regular/reg-d5-n100.18.gml N100 E250 R115 M14.819
./instances/Regular/reg-d2-n10000.19.gml N10000 E10000 R0 M54.169 O
./instances/Regular/reg-d2-n10000.6.gml N10000 E10000 R0 M57.773 O
./instances/Regular/reg-d5-n1000.12.gml N1000 E2500 R1394 M1776.74
./instances/Regular/reg-d3-n100.14.gml N100 E150 R29 M7.327
./instances/Regular/reg-d2-n10000.18.gml N10000 E10000 R0 M43.731 O
./instances/Regular/reg-d3-n10000.8.gml N10000 E15000 R4794 M419538
./instances/Regular/reg-d2-n1000.4.gml N1000 E1000 R0 M1.765 O
./instances/Regular/reg-d2-n100.19.gml N100 E100 R0 M0.233 O
./instances/Regular/reg-d3-n10000.12.gml N10000 E15000 R4774 M420113
./instances/Regular/reg-d5-n1000.4.gml N1000 E2500 R1374 M1846.04
./instances/Regular/reg-d2-n1000.1.gml N1000 E1000 R0 M1.526 O
./instances/Regular/reg-d2-n10000.7.gml N10000 E10000 R0 M37.273 O
./instances/Regular/reg-d3-n10000.13.gml N10000 E15000 R4785 M441554
./instances/Regular/reg-d20-n100.11.gml N100 E1000 R810 M83.498
./instances/Regular/reg-d20-n1000.19.gml N1000 E10000 R8656 M10918.3
./instances/Regular/reg-d2-n100.5.gml N100 E100 R0 M0.218 O
./instances/Regular/reg-d3-n10000.19.gml N10000 E15000 R4789 M516264
./instances/Regular/reg-d2-n1000.6.gml N1000 E1000 R0 M1.293 O
./instances/Regular/reg-d10-n1000.10.gml N1000 E5000 R3788 M4714.62
./instances/Regular/reg-d2-n100.7.gml N100 E100 R0 M0.222 O
./instances/Regular/reg-d3-n1000.14.gml N1000 E1500 R427 M917.924
./instances/Regular/reg-d3-n10000.3.gml N10000 E15000 R4793 M510568
./instances/Regular/reg-d3-n100.19.gml N100 E150 R36 M5.307
./instances/Regular/reg-d3-n10000.2.gml N10000 E15000 R4787 M547343
./instances/Regular/reg-d3-n100.0.gml N100 E150 R26 M5.408
./instances/Regular/reg-d2-n1000.18.gml N1000 E1000 R0 M1.351 O
./instances/Regular/reg-d20-n1000.5.gml N1000 E10000 R8683 M11052
./instances/Regular/reg-d10-n100.16.gml N100 E500 R331 M33.833
./instances/Regular/reg-d10-n1000.12.gml N1000 E5000 R3787 M3847.47
./instances/Regular/reg-d2-n1000.16.gml N1000 E1000 R0 M1.329 O
./instances/Regular/reg-d3-n10000.5.gml N10000 E15000 R4774 M573931
./instances/Regular/reg-d2-n10000.15.gml N10000 E10000 R0 M67.494 O
./instances/Regular/reg-d3-n100.13.gml N100 E150 R29 M7.491
./instances/Regular/reg-d3-n100.17.gml N100 E150 R33 M7.841
./instances/Regular/reg-d5-n1000.7.gml N1000 E2500 R1380 M1840.45
./instances/Regular/reg-d5-n100.3.gml N100 E250 R109 M15.949
./instances/Regular/reg-d20-n100.0.gml N100 E1000 R801 M91.588
./instances/Regular/reg-d20-n100.17.gml N100 E1000 R808 M89.075
./instances/Regular/reg-d5-n10000.3.gml N10000 E25000 R14591 M809553
./instances/Regular/reg-d3-n10000.4.gml N10000 E15000 R4790 M419302
./instances/Regular/reg-d5-n10000.15.gml N10000 E25000 R14631 M848136
./instances/Regular/reg-d10-n100.7.gml N100 E500 R336 M38.464
./instances/Regular/reg-d2-n1000.5.gml N1000 E1000 R0 M1.911 O
./instances/Regular/reg-d5-n10000.2.gml N10000 E25000 R14621 M936695
./instances/Regular/reg-d20-n1000.13.gml N1000 E10000 R8673 M11379.3
./instances/Regular/reg-d2-n100.13.gml N100 E100 R0 M0.235 O
./instances/Regular/reg-d3-n100.3.gml N100 E150 R30 M8.55
./instances/Regular/reg-d5-n10000.7.gml N10000 E25000 R14597 M948275
./instances/Regular/reg-d3-n1000.3.gml N1000 E1500 R434 M898.331
./instances/Regular/reg-d2-n100.3.gml N100 E100 R0 M0.217 O
./instances/Regular/reg-d10-n100.19.gml N100 E500 R327 M37.145
./instances/Regular/reg-d5-n10000.0.gml N10000 E25000 R14590 M1.03084e+06
./instances/Regular/reg-d20-n1000.18.gml N1000 E10000 R8677 M11445.5
./instances/Regular/reg-d5-n1000.13.gml N1000 E2500 R1368 M1552.49
./instances/Regular/reg-d20-n100.5.gml N100 E1000 R808 M87.49
./instances/Regular/reg-d5-n1000.14.gml N1000 E2500 R1380 M1834.44
./instances/Regular/reg-d5-n100.16.gml N100 E250 R110 M15.441
./instances/Regular/reg-d20-n1000.7.gml N1000 E10000 R8666 M11327.5
./instances/Regular/reg-d5-n10000.14.gml N10000 E25000 R14620 M1.13625e+06
./instances/Regular/reg-d2-n1000.12.gml N1000 E1000 R0 M1.914 O
./instances/Regular/reg-d5-n100.2.gml N100 E250 R115 M15.173
./instances/Regular/reg-d5-n10000.19.gml N10000 E25000 R14609 M1.13872e+06
./instances/Regular/reg-d3-n100.16.gml N100 E150 R34 M7.478
./instances/Regular/reg-d5-n1000.1.gml N1000 E2500 R1385 M1848.94
./instances/Regular/reg-d10-n100.8.gml N100 E500 R341 M38.618
./instances/Regular/reg-d5-n1000.18.gml N1000 E2500 R1375 M1827.14
./instances/Regular/reg-d5-n10000.8.gml N10000 E25000 R14601 M989044
./instances/Regular/reg-d5-n100.5.gml N100 E250 R111 M15.871
./instances/Regular/reg-d3-n100.1.gml N100 E150 R28 M8.204
./instances/Regular/reg-d5-n10000.11.gml N10000 E25000 R14608 M803144
./instances/Regular/reg-d5-n10000.13.gml N10000 E25000 R14598 M1.06438e+06
./instances/Regular/reg-d5-n10000.9.gml N10000 E25000 R14612 M1.02981e+06
./instances/Regular/reg-d5-n10000.4.gml N10000 E25000 R14598 M962034
./instances/Regular/reg-d3-n100.8.gml N100 E150 R26 M6.654
./instances/Regular/reg-d10-n100.10.gml N100 E500 R334 M36.066
./instances/Regular/reg-d3-n1000.0.gml N1000 E1500 R427 M894.323
./instances/Regular/reg-d10-n100.13.gml N100 E500 R341 M36.386
./instances/Regular/reg-d10-n100.0.gml N100 E500 R332 M37.183
./instances/Regular/reg-d10-n1000.7.gml N1000 E5000 R3796 M4275.53
./instances/Regular/reg-d2-n100.11.gml N100 E100 R0 M0.222 O
./instances/Regular/reg-d2-n100.9.gml N100 E100 R0 M0.232 O
./instances/Regular/reg-d3-n100.5.gml N100 E150 R32 M8.64
./instances/Regular/reg-d2-n1000.13.gml N1000 E1000 R0 M1.69 O
./instances/Regular/reg-d20-n1000.17.gml N1000 E10000 R8700 M11725.6
./instances/Regular/reg-d10-n10000.11.gml N10000 E50000 R39350 M2.20857e+06
./instances/Regular/reg-d5-n100.11.gml N100 E250 R115 M14.918
./instances/Regular/reg-d3-n100.12.gml N100 E150 R30 M7.891
./instances/Regular/reg-d20-n1000.8.gml N1000 E10000 R8682 M10867.7
./instances/Regular/reg-d10-n10000.10.gml N10000 E50000 R39357 M2.30505e+06
./instances/Regular/reg-d20-n100.7.gml N100 E1000 R791 M91.787
./instances/Regular/reg-d2-n100.4.gml N100 E100 R0 M0.234 O
./instances/Regular/reg-d5-n1000.11.gml N1000 E2500 R1365 M1878
./instances/Regular/reg-d3-n10000.6.gml N10000 E15000 R4780 M484031
./instances/Regular/reg-d20-n1000.10.gml N1000 E10000 R8657 M11513.2
./instances/Regular/reg-d3-n1000.13.gml N1000 E1500 R430 M917.805
./instances/Regular/reg-d10-n10000.18.gml N10000 E50000 R39348 M2.39953e+06
./instances/Regular/reg-d10-n10000.5.gml N10000 E50000 R39343 M2.42342e+06
./instances/Regular/reg-d2-n100.15.gml N100 E100 R0 M0.22 O
./instances/Regular/reg-d20-n100.13.gml N100 E1000 R799 M88.79
./instances/Regular/reg-d10-n10000.1.gml N10000 E50000 R39342 M2.43507e+06
./instances/Regular/reg-d20-n100.12.gml N100 E1000 R800 M90.904
./instances/Regular/reg-d10-n10000.15.gml N10000 E50000 R39346 M2.42497e+06
./instances/Regular/reg-d3-n10000.14.gml N10000 E15000 R4779 M370475
./instances/Regular/reg-d10-n10000.16.gml N10000 E50000 R39335 M2.0226e+06
./instances/Regular/reg-d10-n100.1.gml N100 E500 R339 M36.197
./instances/Regular/reg-d10-n10000.7.gml N10000 E50000 R39358 M2.13582e+06
./instances/Regular/reg-d5-n1000.10.gml N1000 E2500 R1365 M1812.84
./instances/Regular/reg-d20-n1000.0.gml N1000 E10000 R8677 M11516.1
./instances/Regular/reg-d3-n10000.7.gml N10000 E15000 R4793 M356789
./instances/Regular/reg-d2-n1000.15.gml N1000 E1000 R0 M1.847 O
./instances/Regular/reg-d10-n100.2.gml N100 E500 R329 M38.1
./instances/Regular/reg-d10-n1000.2.gml N1000 E5000 R3801 M4276.06
./instances/Regular/reg-d5-n1000.17.gml N1000 E2500 R1373 M1828.88
./instances/Regular/reg-d10-n10000.13.gml N10000 E50000 R39344 M2.29034e+06
./instances/Regular/reg-d3-n10000.16.gml N10000 E15000 R4775 M502458
./instances/Regular/reg-d20-n100.1.gml N100 E1000 R799 M75.117
./instances/Regular/reg-d3-n10000.9.gml N10000 E15000 R4782 M393446
./instances/Regular/reg-d5-n10000.17.gml N10000 E25000 R14602 M804456
./instances/Regular/reg-d5-n100.4.gml N100 E250 R112 M15.337
./instances/Regular/reg-d5-n1000.3.gml N1000 E2500 R1373 M1839.26
./instances/Regular/reg-d3-n1000.11.gml N1000 E1500 R427 M910.8
./instances/Regular/reg-d5-n100.8.gml N100 E250 R106 M14.922
./instances/Regular/reg-d2-n10000.12.gml N10000 E10000 R0 M40.276 O
./instances/Regular/reg-d20-n100.10.gml N100 E1000 R797 M92.449
./instances/Regular/reg-d3-n1000.10.gml N1000 E1500 R435 M894.764
./instances/Regular/reg-d5-n100.1.gml N100 E250 R112 M16.103
./instances/Regular/reg-d10-n10000.0.gml N10000 E50000 R39326 M2.57614e+06
./instances/Regular/reg-d10-n1000.3.gml N1000 E5000 R3792 M4469.84
./instances/Regular/reg-d10-n10000.4.gml N10000 E50000 R39347 M2.36072e+06
./instances/Regular/reg-d10-n1000.0.gml N1000 E5000 R3796 M4623.46
./instances/Regular/reg-d10-n1000.11.gml N1000 E5000 R3790 M4587.49
./instances/Regular/reg-d20-n1000.9.gml N1000 E10000 R8671 M11103.7
./instances/Regular/reg-d10-n100.18.gml N100 E500 R330 M38.417
./instances/Regular/reg-d5-n100.17.gml N100 E250 R113 M15.072
./instances/Regular/reg-d2-n1000.7.gml N1000 E1000 R0 M1.8 O
./instances/Regular/reg-d10-n100.4.gml N100 E500 R334 M36.284
./instances/Regular/reg-d5-n10000.16.gml N10000 E25000 R14609 M1.06691e+06
./instances/Regular/reg-d10-n1000.19.gml N1000 E5000 R3785 M4471.47
./instances/Regular/reg-d10-n1000.18.gml N1000 E5000 R3788 M4394.51
./instances/Regular/reg-d5-n1000.15.gml N1000 E2500 R1367 M1843.44
./instances/Regular/reg-d20-n1000.3.gml N1000 E10000 R8677 M11354
./instances/Regular/reg-d20-n100.18.gml N100 E1000 R802 M89.115
./instances/Regular/reg-d2-n10000.0.gml N10000 E10000 R0 M35.878 O
./instances/Regular/reg-d2-n100.14.gml N100 E100 R0 M0.279 O
./instances/Regular/reg-d3-n10000.17.gml N10000 E15000 R4789 M392532
./instances/Regular/reg-d3-n1000.15.gml N1000 E1500 R433 M920.777
./instances/Regular/reg-d3-n10000.15.gml N10000 E15000 R4795 M398475
./instances/Regular/reg-d20-n1000.16.gml N1000 E10000 R8673 M11682.7
./instances/Regular/reg-d20-n1000.15.gml N1000 E10000 R8679 M11248.4
./instances/Regular/reg-d10-n1000.13.gml N1000 E5000 R3798 M4329.95
./instances/Regular/reg-d2-n10000.9.gml N10000 E10000 R0 M43.739 O
./instances/Regular/reg-d2-n10000.13.gml N10000 E10000 R0 M46.396 O
./instances/Regular/reg-d10-n10000.17.gml N10000 E50000 R39367 M2.45097e+06
./instances/Regular/reg-d5-n10000.12.gml N10000 E25000 R14601 M810444
./instances/Regular/reg-d3-n100.15.gml N100 E150 R37 M7.758
./instances/Regular/reg-d3-n1000.4.gml N1000 E1500 R432 M919.1
./instances/Regular/reg-d2-n10000.11.gml N10000 E10000 R0 M59.47 O
./instances/Regular/reg-d10-n10000.14.gml N10000 E50000 R39361 M2.4572e+06
./instances/Regular/reg-d5-n100.13.gml N100 E250 R112 M16.236
./instances/Regular/reg-d5-n10000.6.gml N10000 E25000 R14618 M958582
./instances/Regular/reg-d2-n100.10.gml N100 E100 R0 M0.214 O
./instances/Regular/reg-d3-n10000.0.gml N10000 E15000 R4788 M397300
./instances/Regular/reg-d3-n10000.11.gml N10000 E15000 R4789 M395530
./instances/Regular/reg-d3-n10000.18.gml N10000 E15000 R4786 M450445
./instances/Regular/reg-d10-n10000.8.gml N10000 E50000 R39361 M2.35301e+06
./instances/Regular/reg-d2-n10000.10.gml N10000 E10000 R0 M32.646 O
./instances/Regular/reg-d10-n10000.19.gml N10000 E50000 R39350 M2.28152e+06
./instances/Regular/reg-d2-n10000.1.gml N10000 E10000 R0 M47.56 O
./instances/Regular/reg-d3-n1000.16.gml N1000 E1500 R427 M909.243
./instances/Regular/reg-d20-n100.19.gml N100 E1000 R805 M86.71
./instances/Regular/reg-d3-n1000.1.gml N1000 E1500 R434 M931.206
./instances/Regular/reg-d5-n100.12.gml N100 E250 R111 M17.413
./instances/Regular/reg-d3-n1000.19.gml N1000 E1500 R435 M894.937
./instances/Regular/reg-d5-n100.14.gml N100 E250 R107 M14.261
./instances/Regular/reg-d3-n1000.5.gml N1000 E1500 R431 M864.827
./instances/Regular/reg-d20-n100.9.gml N100 E1000 R804 M73.85
./instances/Regular/reg-d2-n10000.2.gml N10000 E10000 R0 M52.779 O
./instances/Regular/reg-d20-n10000.6.gml N10000 E100000 R88993 M5.17706e+06
./instances/Regular/reg-d2-n100.12.gml N100 E100 R0 M0.216 O
./instances/Regular/reg-d3-n1000.18.gml N1000 E1500 R429 M899.182
./instances/Regular/reg-d10-n1000.6.gml N1000 E5000 R3796 M4416.95
./instances/Regular/reg-d3-n100.11.gml N100 E150 R29 M7.807
./instances/Regular/reg-d10-n1000.5.gml N1000 E5000 R3768 M4567.37
./instances/Regular/reg-d20-n10000.15.gml N10000 E100000 R88985 M5.19916e+06
./instances/Regular/reg-d3-n1000.7.gml N1000 E1500 R425 M908.519
./instances/Regular/reg-d20-n1000.12.gml N1000 E10000 R8667 M11962.7
./instances/Regular/reg-d2-n10000.3.gml N10000 E10000 R0 M58.191 O
./instances/Regular/reg-d5-n100.0.gml N100 E250 R114 M15.294
./instances/Regular/reg-d10-n100.3.gml N100 E500 R328 M37.296
./instances/Regular/reg-d2-n100.1.gml N100 E100 R0 M0.226 O
./instances/Regular/reg-d2-n1000.2.gml N1000 E1000 R0 M1.551 O
./instances/Regular/reg-d2-n1000.3.gml N1000 E1000 R0 M1.899 O
./instances/Regular/reg-d2-n1000.10.gml N1000 E1000 R0 M1.689 O
./instances/Regular/reg-d10-n100.15.gml N100 E500 R338 M37.079
./instances/Regular/reg-d20-n1000.4.gml N1000 E10000 R8678 M10690.7
./instances/Regular/reg-d10-n100.17.gml N100 E500 R330 M36.772
./instances/Regular/reg-d20-n100.14.gml N100 E1000 R793 M67.997
./instances/Regular/reg-d20-n100.15.gml N100 E1000 R801 M86.197
./instances/Regular/reg-d5-n100.7.gml N100 E250 R111 M15.614
./instances/Regular/reg-d2-n100.16.gml N100 E100 R0 M0.205 O
./instances/Regular/reg-d5-n100.10.gml N100 E250 R119 M15.781
./instances/Regular/reg-d5-n1000.16.gml N1000 E2500 R1374 M1789.79
./instances/Regular/reg-d3-n100.4.gml N100 E150 R31 M7.557
./instances/Regular/reg-d10-n10000.12.gml N10000 E50000 R39376 M2.04589e+06
./instances/Regular/reg-d2-n1000.8.gml N1000 E1000 R0 M2.085 O
./instances/Regular/reg-d10-n100.6.gml N100 E500 R328 M35.909
./instances/Regular/reg-d3-n1000.8.gml N1000 E1500 R432 M874.579
./instances/Regular/reg-d3-n10000.10.gml N10000 E15000 R4765 M469999
./instances/Regular/reg-d10-n1000.8.gml N1000 E5000 R3799 M4839.88
./instances/Regular/reg-d2-n10000.8.gml N10000 E10000 R0 M37.51 O
./instances/Regular/reg-d2-n100.2.gml N100 E100 R0 M0.262 O
./instances/Regular/reg-d5-n1000.19.gml N1000 E2500 R1375 M1870.25
./instances/Regular/reg-d20-n100.2.gml N100 E1000 R801 M90.514
./instances/Regular/reg-d10-n100.14.gml N100 E500 R340 M36.852
./instances/Regular/reg-d3-n1000.9.gml N1000 E1500 R429 M866.158
./instances/Regular/reg-d20-n1000.6.gml N1000 E10000 R8671 M10958.5
./instances/Regular/reg-d10-n1000.4.gml N1000 E5000 R3790 M4855.5
./instances/Regular/reg-d20-n10000.12.gml N10000 E100000 R88988 M5.11648e+06
./instances/Regular/reg-d20-n100.6.gml N100 E1000 R795 M91.768
./instances/Regular/reg-d10-n1000.9.gml N1000 E5000 R3802 M4453.62
./instances/Regular/reg-d2-n10000.4.gml N10000 E10000 R0 M37.761 O
./instances/Regular/reg-d2-n100.0.gml N100 E100 R0 M0.273 O
./instances/Regular/reg-d10-n10000.6.gml N10000 E50000 R39346 M2.63634e+06
./instances/Regular/reg-d5-n1000.6.gml N1000 E2500 R1383 M1774.52
./instances/Regular/reg-d20-n10000.10.gml N10000 E100000 R88988 M5.66825e+06
./instances/Regular/reg-d2-n10000.5.gml N10000 E10000 R0 M20.455 O
./instances/Regular/reg-d3-n100.9.gml N100 E150 R31 M8.634
./instances/Regular/reg-d5-n10000.1.gml N10000 E25000 R14594 M1.24918e+06
./instances/Regular/reg-d20-n10000.2.gml N10000 E100000 R88988 M5.57937e+06
./instances/Regular/reg-d5-n10000.10.gml N10000 E25000 R14607 M914439
./instances/Regular/reg-d5-n10000.5.gml N10000 E25000 R14610 M741139
./instances/Regular/reg-d20-n10000.1.gml N10000 E100000 R88971 M5.36613e+06
./instances/Regular/reg-d20-n10000.19.gml N10000 E100000 R88994 M5.8273e+06
./instances/Regular/reg-d5-n10000.18.gml N10000 E25000 R14606 M811369
./instances/Regular/reg-d10-n10000.3.gml N10000 E50000 R39329 M2.38831e+06
./instances/Regular/reg-d20-n10000.3.gml N10000 E100000 R88954 M5.54443e+06
./instances/Regular/reg-d20-n10000.11.gml N10000 E100000 R88986 M4.85191e+06
./instances/Regular/reg-d10-n10000.9.gml N10000 E50000 R39334 M2.06407e+06
./instances/Regular/reg-d20-n10000.17.gml N10000 E100000 R88993 M4.98794e+06
./instances/Regular/reg-d20-n10000.4.gml N10000 E100000 R89022 M5.21628e+06
./instances/Regular/reg-d20-n10000.0.gml N10000 E100000 R88968 M5.12508e+06
./instances/Regular/reg-d20-n10000.7.gml N10000 E100000 R89048 M5.22077e+06
./instances/Regular/reg-d10-n10000.2.gml N10000 E50000 R39328 M1.65493e+06
./instances/Regular/reg-d20-n10000.13.gml N10000 E100000 R88971 M5.00373e+06
./instances/Regular/reg-d20-n10000.8.gml N10000 E100000 R88963 M4.43764e+06
./instances/Regular/reg-d20-n10000.5.gml N10000 E100000 R89004 M3.73789e+06
./instances/Regular/reg-d20-n10000.14.gml N10000 E100000 R89042 M3.98521e+06
./instances/Regular/reg-d20-n10000.9.gml N10000 E100000 R89004 M3.44593e+06
./instances/Regular/reg-d20-n10000.18.gml N10000 E100000 R88994 M3.63092e+06
./instances/Regular/reg-d20-n10000.16.gml N10000 E100000 R88977 M3.48334e+06
./instances/Dimacs/gte_bad.298300 N49 E130 R48 M5.891
./instances/Dimacs/gte_bad.1160 N49 E130 R48 M5.205
./instances/Dimacs/gte_bad.510 N49 E130 R48 M7.163
./instances/Dimacs/gte_bad.1700 N49 E130 R48 M5.917
./instances/Dimacs/gte_bad.60090 N49 E130 R48 M6.819
./instances/Dimacs/gte_bad.508829 N49 E130 R48 M6.821
./instances/Dimacs/gte_bad.20 N49 E130 R48 M4.76
./instances/Dimacs/gte_bad.451760 N49 E130 R48 M3.53
./instances/Dimacs/gte_bad.60 N49 E130 R48 M3.392
./instances/Dimacs/gte_bad.15710 N49 E130 R48 M3.446
./instances/Dimacs/gte_bad.15100 N49 E130 R48 M6.185
./instances/Dimacs/gte_bad.200 N49 E130 R48 M3.484
./instances/Dimacs/gte_bad.176280 N49 E130 R48 M5.815
./instances/Dimacs/gte_bad.6410 N49 E130 R48 M5.624
./instances/Dimacs/gte_bad.160 N49 E130 R48 M8.772
./instances/Dimacs/r422.geom N115 E380 R217 M10.412
./instances/Dimacs/gte_bad.469010 N49 E130 R48 M5.639
./instances/Dimacs/gte_bad.65330 N49 E130 R48 M3.326
./instances/Dimacs/gte_bad.35620 N49 E130 R48 M3.223
./instances/Dimacs/gte_bad.460 N49 E130 R48 M5.408
./instances/Dimacs/gte_bad.40 N49 E130 R48 M8.198
./instances/Dimacs/gte_bad.49320 N49 E130 R48 M5.168
./instances/Dimacs/gte_bad.6830 N49 E130 R48 M5.245
./instances/Dimacs/r1002.geom N329 E997 R501 M135.058
./instances/Dimacs/r2392.geom N478 E2368 R1473 M448.941
./instances/Dimacs/r20726.geom N38692 E20423 R0 M5532 O


==> Results/plot-me/Dimacs/density-deviation.csv <==
nodes,boyer-myrvold-max removed-edges,boyer-myrvold removed-edges,cactus-max removed-edges,cactus removed-edges,naiv removed-edges
49,0.9591836735,0.9081632653,1,0.6836734694,0.8367346939
115,0.981595092,0.9693251534,1,0.717791411,1
329,0.8998035363,0.7996070727,1,0.6935166994,0.974459725
478,0.8729281768,0.8022099448,1,0.6209944751,0.9889502762


==> Results/plot-me/Dimacs/density.csv <==
nodes,boyer-myrvold-max removed-edges,boyer-myrvold removed-edges,cactus-max removed-edges,cactus removed-edges,naiv removed-edges
49,1.9183673469387754,1.8163265306122442,2.0,1.367346938775511,1.6734693877551023
115,1.391304347826087,1.373913043478261,1.4173913043478261,1.017391304347826,1.4173913043478261
329,1.3920972644376899,1.237082066869301,1.547112462006079,1.0729483282674772,1.5075987841945289
478,1.6527196652719665,1.5188284518828452,1.893305439330544,1.1757322175732217,1.8723849372384938


==> Results/plot-me/Dimacs/millis.csv <==
nodes,boyer-myrvold-max millis,boyer-myrvold millis,cactus-max millis,cactus millis,naiv millis
49,1.6818181818181819,0.0,2.6363636363636362,0.0,4.909090909090909
115,15.0,0.0,12.0,0.0,10.0
329,106.0,2.0,109.0,2.0,135.0
478,427.0,3.0,513.0,5.0,448.0


==> Results/plot-me/Jung/density-deviation.csv <==
nodes,boyer-myrvold-max removed-edges,boyer-myrvold removed-edges,cactus-max removed-edges,cactus removed-edges,naiv removed-edges
100,0.8524127552,0.7159251246,1,0.5962750447,0.964208447
1000,0.7367616509,0.6383412378,1,0.6810645553,0.9359990145
10000,0.7292080122,0.6599187387,1,0.7497960803,0.9186569467


==> Results/plot-me/Jung/density.csv <==
nodes,boyer-myrvold-max removed-edges,boyer-myrvold removed-edges,cactus-max removed-edges,cactus removed-edges,naiv removed-edges
100,1.8123999999999998,1.5222,2.1261999999999985,1.2677999999999994,2.0501000000000005
1000,1.3157900000000007,1.14002,1.7859100000000003,1.2163200000000007,1.6716100000000003
10000,1.141624,1.0331470000000005,1.5655670000000002,1.1738559999999998,1.438219


==> Results/plot-me/Jung/millis.csv <==
nodes,boyer-myrvold-max millis,boyer-myrvold millis,cactus-max millis,cactus millis,naiv millis
100,55.75,0.49,56.69,0.2,51.64
1000,10572.59,20.71,12317.99,11.29,7917.0
10000,142995.49,795.94,151826.97,244.67,238843.31


==> Results/plot-me/North/crossings-full-deviation.csv <==
nodes,planarization/full/boyer-myrvold-max crossings,planarization/full/boyer-myrvold crossings,planarization/full/cactus-max crossings,planarization/full/cactus crossings,planarization/full/naiv crossings
10,1,1,1.0196078431,1.1176470588,1.0588235294
11,1.0625,1.0178571429,1.0178571429,1,1.0803571429
12,1.049382716,1.049382716,1.012345679,1.0617283951,1
13,1.0403225806,1.0040322581,1.0403225806,1.060483871,1
14,1,1,1.023255814,1,1.0465116279
15,1,1.0297029703,1.1287128713,1.0495049505,1.0198019802
16,1,1,1,1,1.0169491525
17,1.0495049505,1,1.0297029703,1.0148514851,1.0643564356
18,1,1,1,1.3,1
19,1,1,1,1.8,1
20,1.0465949821,1.0681003584,1,1.0286738351,1.0322580645
21,1.0631067961,1.0485436893,1,1.0266990291,1.0558252427
22,1.05,1.0333333333,1.0166666667,1.0666666667,1
23,1.0350877193,1.0350877193,1.0263157895,1.100877193,1
24,1,1,1.0098039216,1,1.0196078431
25,1,1.002676182,1.0035682426,1.0169491525,1.0071364853
26,1,1.1666666667,1.1666666667,1.5,1.1666666667
27,1,1,1,1,1
28,1.0128676471,1.0055147059,1,1.0367647059,1.1158088235
29,1.0153417015,1.0055788006,1.0990237099,1,1.0432357043
30,1.0975609756,1.2926829268,1.0487804878,1,1.0731707317
31,1.0704225352,1.0704225352,1,1.1267605634,1.1549295775
32,1.0578512397,1.0399449036,1,1.0358126722,1.0399449036
33,1.0674300254,1,1.0763358779,1.0445292621,1.0368956743
34,1.1142857143,1.0571428571,1.1714285714,1.1428571429,1
35,1.0471869328,1.0417422868,1.0490018149,1,1.0689655172
36,1,1.0087336245,1.0043668122,1.0349344978,1.0218340611
37,1.0625,1,1.34375,1.25,1.09375
38,1.0555555556,1.0555555556,1,1.0555555556,1.0555555556
39,1.0375099761,1.0766161213,1,1.0526735834,1.0023942538
40,1.0579710145,1.0905797101,1,1.0108695652,1.0217391304
41,1.0172413793,1,1.0344827586,1.0689655172,1
42,1.0362318841,1.0314009662,1.0241545894,1.0048309179,1
43,1.1258503401,1.1003401361,1.0289115646,1.0986394558,1
44,1.2142857143,1.112244898,1,1.0204081633,1.0204081633
46,1.0342205323,1.030418251,1.0038022814,1,1.0038022814
47,1.0877192982,1.0350877193,1.0701754386,1,1.1228070175
48,1.16,1.16,1.08,1,1.08
49,1,1.0963855422,1.0481927711,1.0481927711,1.0120481928
50,1,1,1.037037037,1.037037037,1.037037037
51,1,1,1,1,1
53,1.1681643132,1.0256739409,1.0526315789,1.0949935815,1
54,1.0350877193,1.0175438596,1.1578947368,1,1.1578947368
55,1.0755102041,1.0795918367,1,1.0530612245,1.0204081633
56,1.2089552239,1.1194029851,1.0348258706,1,1.0945273632
57,1.0085240018,1.0085240018,1.00269179,1.0650515926,1
58,1.0593607306,1,1.0365296804,1.1278538813,1.0547945205
59,1.0390879479,1,1,1.0488599349,1.0651465798
60,1.2086614173,1.1377952756,1.1141732283,1,1.1377952756
61,1.0383141762,1.0485312899,1.0268199234,1,1.0753512133
62,1.0633802817,1.0669014085,1.0563380282,1,1.1478873239
63,1.3245614035,1.1666666667,1.1096491228,1,1.0964912281
64,1.1719242902,1.1025236593,1.023659306,1,1.0331230284
65,1.1402439024,1.1402439024,1,1.0487804878,1.0365853659
66,1.037037037,1.037037037,1.0617283951,1.0308641975,1
69,1.1111111111,1.1111111111,1.1111111111,1,1.1111111111
70,1.4,1,1.0666666667,1.4,1
73,1.0697674419,1,1.0930232558,1.0930232558,1.0930232558
74,1.0769230769,1.0769230769,1,1.0769230769,1
75,1,1,1,1,1
76,1,1,1.25,3,1.25
77,1.3333333333,1.3333333333,1,1,1
79,1,1,1.0597014925,1.0298507463,1
80,1,1,1,1,1
81,1,1,1.1860465116,1.1627906977,1.0697674419
82,1,1,1.1904761905,1.1666666667,1.0714285714
84,1,1.0714285714,1.0476190476,1,1.0476190476
85,1.015037594,1.015037594,1.0526315789,1,1.015037594
86,1.0374331551,1.0160427807,1.0962566845,1,1.0668449198
87,1,1,1.1807580175,1.0204081633,1.1341107872
90,1,1,1.25,1.25,1.25
92,1.0923566879,1.1910828025,1.1242038217,1.1210191083,1
94,1,1,1.1525423729,1.0508474576,1.1525423729
95,1,1,1,1,1
96,1.0526315789,1.0526315789,1.1184210526,1,1.0789473684
97,1.4516129032,1.1129032258,1.0806451613,1.1774193548,1
99,1.0377358491,1,1.2264150943,1,1.2264150943
100,1,1,1.1078431373,1,1.1666666667


==> Results/plot-me/North/crossings-full.csv <==
nodes,planarization/full/boyer-myrvold-max crossings,planarization/full/boyer-myrvold crossings,planarization/full/cactus-max crossings,planarization/full/cactus crossings,planarization/full/naiv crossings
10,2.4285714285714284,2.4285714285714284,2.4761904761904763,2.7142857142857144,2.5714285714285716
11,17.0,16.285714285714285,16.285714285714285,16.0,17.285714285714285
12,4.0476190476190474,4.0476190476190474,3.9047619047619047,4.095238095238095,3.857142857142857
13,18.428571428571427,17.785714285714285,18.428571428571427,18.785714285714285,17.714285714285715
14,2.8666666666666667,2.8666666666666667,2.933333333333333,2.8666666666666667,3.0
15,16.833333333333332,17.333333333333332,19.0,17.666666666666668,17.166666666666668
16,6.555555555555555,6.555555555555555,6.555555555555555,6.555555555555555,6.666666666666667
17,42.4,40.4,41.6,41.0,43.0
18,1.6666666666666667,1.6666666666666667,1.6666666666666667,2.1666666666666665,1.6666666666666667
19,1.25,1.25,1.25,2.25,1.25
20,22.46153846153846,22.923076923076923,21.46153846153846,22.076923076923077,22.153846153846153
21,54.75,54.0,51.5,52.875,54.375
22,7.875,7.75,7.625,8.0,7.5
23,15.733333333333333,15.733333333333333,15.6,16.733333333333334,15.2
24,14.571428571428571,14.571428571428571,14.714285714285714,14.571428571428571,14.857142857142858
25,93.41666666666667,93.66666666666667,93.75,95.0,94.08333333333333
26,2.0,2.3333333333333335,2.3333333333333335,3.0,2.3333333333333335
27,5.0,5.0,5.0,5.0,5.0
28,137.75,136.75,136.0,141.0,151.75
29,242.66666666666666,240.33333333333334,262.6666666666667,239.0,249.33333333333334
30,6.428571428571429,7.571428571428571,6.142857142857143,5.857142857142857,6.285714285714286
31,10.857142857142858,10.857142857142858,10.142857142857142,11.428571428571429,11.714285714285714
32,128.0,125.83333333333333,121.0,125.33333333333333,125.83333333333333
33,167.8,157.2,169.2,164.2,163.0
34,7.8,7.4,8.2,8.0,7.0
35,82.42857142857143,82.0,82.57142857142857,78.71428571428571,84.14285714285714
36,45.8,46.2,46.0,47.4,46.8
37,6.8,6.4,8.6,8.0,7.0
38,9.5,9.5,9.0,9.5,9.5
39,130.0,134.9,125.3,131.9,125.6
40,97.33333333333333,100.33333333333333,92.0,93.0,94.0
41,8.428571428571429,8.285714285714286,8.571428571428571,8.857142857142858,8.285714285714286
42,39.0,38.81818181818182,38.54545454545455,37.81818181818182,37.63636363636363
43,220.66666666666666,215.66666666666666,201.66666666666666,215.33333333333334,196.0
44,14.875,13.625,12.25,12.5,12.5
46,68.0,67.75,66.0,65.75,66.0
47,7.75,7.375,7.625,7.125,8.0
48,5.8,5.8,5.4,5.0,5.4
49,20.75,22.75,21.75,21.75,21.0
50,13.5,13.5,14.0,14.0,14.0
51,1.0,1.0,1.0,1.0,1.0
53,227.5,199.75,205.0,213.25,194.75
54,59.0,58.0,66.0,57.0,66.0
55,58.55555555555556,58.77777777777778,54.44444444444444,57.333333333333336,55.55555555555556
56,40.5,37.5,34.666666666666664,33.5,36.666666666666664
57,187.33333333333334,187.33333333333334,186.25,197.83333333333334,185.75
58,46.4,43.8,45.4,49.4,46.2
59,63.8,61.4,61.4,64.4,65.4
60,76.75,72.25,70.75,63.5,72.25
61,62.53846153846154,63.15384615384615,61.84615384615385,60.23076923076923,64.76923076923077
62,75.5,75.75,75.0,71.0,81.5
63,60.4,53.2,50.6,45.6,50.0
64,185.75,174.75,162.25,158.5,163.75
65,187.0,187.0,164.0,172.0,170.0
66,42.0,42.0,43.0,41.75,40.5
69,10.0,10.0,10.0,9.0,10.0
70,21.0,15.0,16.0,21.0,15.0
73,15.333333333333334,14.333333333333334,15.666666666666666,15.666666666666666,15.666666666666666
74,7.0,7.0,6.5,7.0,6.5
75,1.0,1.0,1.0,1.0,1.0
76,4.0,4.0,5.0,12.0,5.0
77,24.0,24.0,18.0,18.0,18.0
79,33.5,33.5,35.5,34.5,33.5
80,1.0,1.0,1.0,1.0,1.0
81,21.5,21.5,25.5,25.0,23.0
82,42.0,42.0,50.0,49.0,45.0
84,42.0,45.0,44.0,42.0,44.0
85,33.75,33.75,35.0,33.25,33.75
86,97.0,95.0,102.5,93.5,99.75
87,114.33333333333333,114.33333333333333,135.0,116.66666666666667,129.66666666666666
90,2.0,2.0,2.5,2.5,2.5
92,171.5,187.0,176.5,176.0,157.0
94,29.5,29.5,34.0,31.0,34.0
95,1.5,1.5,1.5,1.5,1.5
96,80.0,80.0,85.0,76.0,82.0
97,90.0,69.0,67.0,73.0,62.0
99,18.333333333333332,17.666666666666668,21.666666666666668,17.666666666666668,21.666666666666668
100,102.0,102.0,113.0,102.0,119.0


==> Results/plot-me/North/crossings-sei-clustered.csv <==
nodes,planarization/single/boyer-myrvold-max crossings,planarization/single/boyer-myrvold crossings,planarization/single/cactus-max crossings,planarization/single/cactus crossings,planarization/single/naive crossings
10,8.974358974358974,9.115384615384615,8.243589743589743,11.538461538461538,8.897435897435898
20,25.641975308641975,26.160493827160494,26.0,37.01234567901235,28.28395061728395
30,114.16666666666667,116.29629629629629,106.11111111111111,134.7962962962963,119.87037037037037
40,92.80327868852459,95.22950819672131,91.98360655737704,122.29508196721312,98.85245901639344
50,67.8,70.66666666666667,71.23333333333333,97.5,69.7
60,152.07462686567163,159.2089552238806,146.77611940298507,204.44776119402985,148.2537313432836
70,60.166666666666664,61.416666666666664,50.5,80.91666666666667,54.416666666666664
80,31.428571428571427,30.285714285714285,38.357142857142854,80.14285714285714,42.785714285714285
90,119.11764705882354,119.82352941176471,125.94117647058823,192.7058823529412,130.47058823529412
100,100.55555555555556,101.11111111111111,72.11111111111111,98.0,70.44444444444444


==> Results/plot-me/North/density-deviation.csv <==
nodes,boyer-myrvold-max removed-edges,boyer-myrvold removed-edges,cactus-max removed-edges,cactus removed-edges,naiv removed-edges
10,0.9918918919,0.9810810811,1,0.6540540541,0.9945945946
11,1,0.974025974,1,0.6103896104,1
12,0.9139784946,0.8967741935,1,0.6408602151,0.9978494624
13,0.9735294118,0.9558823529,1,0.6294117647,1
14,1,1,1,0.7090909091,0.9878787879
15,0.9810126582,0.9683544304,1,0.6898734177,0.9936708861
16,1,0.9872340426,0.9957446809,0.6680851064,0.9872340426
17,0.9801324503,0.9470198675,1,0.6622516556,0.9801324503
18,0.9932885906,0.9932885906,1,0.7516778523,1
19,1,1,0.9801980198,0.7425742574,0.9801980198
20,0.9769585253,0.9585253456,1,0.6612903226,0.9976958525
21,1,0.966442953,0.9798657718,0.6677852349,0.9597315436
22,0.9962264151,0.9698113208,1,0.6943396226,0.9962264151
23,0.9964028777,0.9892086331,1,0.6690647482,0.9802158273
24,0.9895470383,0.9895470383,1,0.6480836237,1
25,1,0.9736842105,0.9817813765,0.6518218623,0.967611336
26,0.981981982,0.981981982,1,0.7027027027,1
27,1,1,1,0.7066666667,1
28,0.9494949495,0.8939393939,1,0.6515151515,0.9848484848
29,0.9426751592,0.8789808917,1,0.6751592357,0.9617834395
30,0.9707792208,0.9675324675,1,0.762987013,0.9902597403
31,0.9660493827,0.9320987654,1,0.762345679,0.962962963
32,0.9836601307,0.9640522876,1,0.6797385621,0.9738562092
33,0.9363957597,0.9187279152,1,0.6855123675,0.9823321555
34,0.9911504425,0.9734513274,0.9955752212,0.796460177,1
35,1,0.9893048128,0.9946524064,0.7032085561,0.9759358289
36,0.9768339768,0.9420849421,1,0.7258687259,0.9845559846
37,0.9857142857,0.9714285714,1,0.7535714286,0.9928571429
38,0.9906542056,0.953271028,1,0.7570093458,0.9906542056
39,0.9720853859,0.934318555,1,0.7126436782,0.9753694581
40,0.9353233831,0.8706467662,1,0.6915422886,0.960199005
41,0.9779249448,0.9668874172,1,0.701986755,0.9977924945
42,0.9866863905,0.974852071,1,0.7396449704,0.9763313609
43,1,0.9425837321,0.990430622,0.7320574163,0.971291866
44,1,0.9774590164,0.9979508197,0.7602459016,0.9979508197
46,0.9886792453,0.9886792453,1,0.7169811321,1
47,0.9902534113,0.9863547758,1,0.77582846,0.9961013645
48,0.9936908517,0.9936908517,1,0.7602523659,1
49,0.9964912281,0.9578947368,1,0.7403508772,0.9754385965
50,0.9923076923,0.9923076923,1,0.7846153846,1
51,0.9921259843,0.9763779528,1,0.811023622,1
53,0.9806451613,0.9387096774,1,0.735483871,0.9903225806
54,1,0.9473684211,1,0.75,1
55,0.9719887955,0.9271708683,1,0.7549019608,0.9831932773
56,0.9636752137,0.9252136752,1,0.7628205128,0.9957264957
57,0.9352112676,0.876056338,1,0.6835680751,0.9830985915
58,0.956626506,0.9277108434,1,0.7204819277,0.9879518072
59,0.9662650602,0.9469879518,1,0.7469879518,0.956626506
60,0.9573170732,0.9329268293,1,0.756097561,0.9725609756
61,0.969416126,0.9416126043,1,0.7766450417,0.9916589435
62,0.9689265537,0.9435028249,1,0.7514124294,0.9943502825
63,0.9288990826,0.871559633,1,0.7729357798,0.9931192661
64,0.9283887468,0.8772378517,1,0.7033248082,0.9872122762
65,0.9285714286,0.9285714286,1,0.7346938776,0.9795918367
66,0.9590163934,0.956284153,1,0.7513661202,1
69,1,1,1,0.8131868132,1
70,0.953271028,0.9345794393,0.9813084112,0.785046729,1
73,1,0.9886792453,1,0.8301886792,1
74,1,1,0.9790575916,0.7748691099,0.9790575916
75,1,1,1,0.8444444444,1
76,1,1,0.9711538462,0.7211538462,0.9711538462
77,0.9693877551,0.9693877551,1,0.7755102041,1
79,0.9669811321,0.9528301887,0.9905660377,0.7688679245,1
80,1,1,1,0.8827586207,1
81,1,1,0.9957805907,0.7426160338,0.9957805907
82,1,1,1,0.6690140845,1
84,1,0.9905660377,1,0.8679245283,1
85,0.9838337182,0.9769053118,1,0.8429561201,0.9930715935
86,1,0.9905838041,0.9962335217,0.7438794727,0.9924670433
87,0.9704433498,0.9704433498,0.9901477833,0.7216748768,1
90,0.9787985866,0.9787985866,1,0.74204947,1
92,0.9459459459,0.9189189189,1,0.749034749,0.972972973
94,1,0.9929078014,0.9964539007,0.6595744681,0.9964539007
95,1,1,0.9960159363,0.8844621514,0.9960159363
96,0.9924242424,0.9924242424,1,0.8636363636,1
97,0.9044117647,0.875,1,0.75,1
99,1,0.9757281553,0.9927184466,0.7669902913,0.9927184466
100,0.9012345679,0.8950617284,1,0.7345679012,1


==> Results/plot-me/North/density-known-only-deviation.csv <==
nodes,boyer-myrvold-max removed-edges,boyer-myrvold removed-edges,cactus-max removed-edges,cactus removed-edges,naiv removed-edges
10,0.9522802512,0.9399663851,0.9860578459,0.6442700544,0.9818393803
20,0.9706090635,0.9645881793,0.9796743728,0.6933431029,0.9732832637
30,0.9693333824,0.9618942275,0.9807061944,0.7307825017,0.9765126507
40,0.9667903488,0.9570773271,0.9785717829,0.7465838811,0.9643297014
50,0.9725145546,0.9703511671,0.984746333,0.7842041618,0.9840058446
60,0.9578649353,0.9440934898,0.9746952798,0.7766289092,0.9702533546
70,0.9844671507,0.9796522752,0.9835282747,0.791240014,0.9859240271
80,1,1,0.9933994242,0.843377165,0.9933994242
90,0.9799717016,0.9765859653,0.9902848275,0.7622151137,0.9902848275
100,0.9927284788,0.9927284788,0.9926264224,0.8516099403,0.9926264224


==> Results/plot-me/North/density-known-only.csv <==
nodes,boyer-myrvold-max removed-edges,boyer-myrvold removed-edges,cactus-max removed-edges,cactus removed-edges,naiv removed-edges,ilp-with-npc-20min removed-edges
10,1.7127643468,1.6906167166,1.7735164835,1.1587794428,1.7659291819,1.7985927406
20,1.4992402788,1.4899401884,1.5132429061,1.0709645583,1.5033709519,1.5446386555
30,1.4039789492,1.3932041043,1.4204512888,1.0584627203,1.4143773753,1.4483963667
40,1.384357783,1.3704495999,1.4012277487,1.0690417087,1.3808343548,1.4319110495
50,1.2763285818,1.2734893509,1.2923815738,1.0291899293,1.2914097565,1.3124004939
60,1.2822312406,1.2637963058,1.3047609238,1.0396224071,1.2988148085,1.3386347003
70,1.304514018,1.2981338431,1.3032699167,1.0484694072,1.3064445199,1.3250965429
80,1.2210599569,1.2210599569,1.2130002581,1.0298140848,1.2130002581,1.2210599569
90,1.3833916789,1.3786121537,1.397950357,1.0759923414,1.397950357,1.4116649252
100,1.3790182527,1.3790182527,1.3788764841,1.1829877725,1.3788764841,1.3891192628


==> Results/plot-me/North/density.csv <==
nodes,boyer-myrvold-max removed-edges,boyer-myrvold removed-edges,cactus-max removed-edges,cactus removed-edges,naiv removed-edges
10,1.7476190476190478,1.7285714285714289,1.7619047619047623,1.1523809523809523,1.7523809523809526
11,2.0000000000000004,1.9480519480519483,2.0000000000000004,1.2207792207792207,2.0000000000000004
12,1.6865079365079363,1.6547619047619047,1.8452380952380953,1.1825396825396823,1.8412698412698412
13,1.8186813186813182,1.7857142857142854,1.868131868131868,1.1758241758241756,1.868131868131868
14,1.5714285714285716,1.5714285714285716,1.5714285714285714,1.114285714285714,1.5523809523809526
15,1.7222222222222223,1.7000000000000002,1.7555555555555553,1.2111111111111112,1.7444444444444442
16,1.6319444444444444,1.6111111111111112,1.625,1.0902777777777777,1.6111111111111112
17,1.741176470588235,1.6823529411764704,1.7764705882352942,1.1764705882352942,1.7411764705882355
18,1.3703703703703702,1.3703703703703702,1.3796296296296298,1.0370370370370372,1.3796296296296298
19,1.3289473684210527,1.3289473684210527,1.3026315789473684,0.9868421052631579,1.3026315789473684
20,1.6307692307692307,1.5999999999999999,1.669230769230769,1.103846153846154,1.6653846153846152
21,1.7738095238095237,1.7142857142857142,1.738095238095238,1.1845238095238098,1.7023809523809523
22,1.4999999999999998,1.4602272727272725,1.5056818181818181,1.0454545454545454,1.4999999999999998
23,1.6057971014492753,1.5942028985507248,1.611594202898551,1.0782608695652172,1.5797101449275364
24,1.6904761904761902,1.6904761904761902,1.7083333333333335,1.107142857142857,1.7083333333333335
25,1.6466666666666672,1.6033333333333335,1.6166666666666665,1.0733333333333335,1.593333333333333
26,1.3974358974358976,1.3974358974358976,1.4230769230769231,1.0,1.4230769230769231
27,1.3888888888888888,1.3888888888888888,1.3888888888888888,0.9814814814814814,1.3888888888888888
28,1.6785714285714284,1.5803571428571428,1.7678571428571428,1.1517857142857144,1.7410714285714286
29,1.7011494252873565,1.5862068965517242,1.8045977011494252,1.218390804597701,1.735632183908046
30,1.4238095238095239,1.4190476190476191,1.4666666666666668,1.119047619047619,1.4523809523809523
31,1.4423963133640552,1.391705069124424,1.4930875576036866,1.1382488479262673,1.43778801843318
32,1.5677083333333333,1.5364583333333333,1.59375,1.0833333333333333,1.5520833333333333
33,1.606060606060606,1.5757575757575757,1.7151515151515149,1.1757575757575756,1.6848484848484848
34,1.3176470588235294,1.2941176470588236,1.3235294117647058,1.0588235294117645,1.3294117647058823
35,1.526530612244898,1.5102040816326527,1.5183673469387755,1.073469387755102,1.4897959183673468
36,1.4055555555555557,1.3555555555555556,1.438888888888889,1.0444444444444445,1.4166666666666667
37,1.4918918918918918,1.4702702702702701,1.5135135135135136,1.1405405405405404,1.502702702702703
38,1.3947368421052633,1.3421052631578947,1.4078947368421053,1.0657894736842106,1.3947368421052633
39,1.517948717948718,1.4589743589743591,1.5615384615384615,1.1128205128205129,1.523076923076923
40,1.5666666666666667,1.4583333333333333,1.675,1.1583333333333334,1.6083333333333334
41,1.543554006968641,1.5261324041811846,1.578397212543554,1.10801393728223,1.5749128919860629
42,1.443722943722944,1.4264069264069266,1.4632034632034632,1.0822510822510822,1.4285714285714286
43,1.62015503875969,1.5271317829457363,1.6046511627906976,1.186046511627907,1.573643410852713
44,1.3863636363636362,1.3551136363636365,1.3835227272727273,1.0539772727272727,1.3835227272727273
46,1.4239130434782608,1.4239130434782608,1.4402173913043477,1.032608695652174,1.4402173913043477
47,1.351063829787234,1.3457446808510638,1.3643617021276595,1.0585106382978724,1.3590425531914894
48,1.3125,1.3125,1.3208333333333333,1.0041666666666667,1.3208333333333333
49,1.4489795918367347,1.3928571428571428,1.4540816326530615,1.0765306122448979,1.4183673469387754
50,1.29,1.29,1.3,1.02,1.3
51,1.2352941176470589,1.215686274509804,1.2450980392156863,1.0098039215686274,1.2450980392156863
53,1.4339622641509435,1.3726415094339623,1.4622641509433962,1.0754716981132075,1.4481132075471697
54,1.4074074074074074,1.3333333333333333,1.4074074074074074,1.0555555555555556,1.4074074074074074
55,1.4020202020202022,1.3373737373737373,1.4424242424242424,1.0888888888888888,1.418181818181818
56,1.3422619047619044,1.288690476190476,1.392857142857143,1.0625,1.386904761904762
57,1.4561403508771928,1.3640350877192982,1.5570175438596492,1.0643274853801168,1.530701754385965
58,1.3689655172413793,1.3275862068965516,1.4310344827586208,1.0310344827586206,1.4137931034482758
59,1.359322033898305,1.3322033898305086,1.4067796610169492,1.0508474576271187,1.3457627118644067
60,1.3083333333333333,1.275,1.3666666666666667,1.0333333333333334,1.3291666666666666
61,1.3190416141235812,1.2812105926860025,1.360655737704918,1.0567465321563683,1.3493064312736445
62,1.3830645161290323,1.346774193548387,1.4274193548387097,1.0725806451612903,1.4193548387096775
63,1.2857142857142856,1.2063492063492063,1.384126984126984,1.06984126984127,1.3746031746031746
64,1.41796875,1.33984375,1.52734375,1.07421875,1.5078125
65,1.4,1.4,1.5076923076923077,1.1076923076923078,1.476923076923077
66,1.3295454545454546,1.3257575757575757,1.3863636363636362,1.0416666666666665,1.3863636363636362
69,1.318840579710145,1.318840579710145,1.318840579710145,1.0724637681159421,1.318840579710145
70,1.457142857142857,1.4285714285714286,1.5,1.2,1.5285714285714285
73,1.2100456621004565,1.1963470319634704,1.2100456621004565,1.004566210045662,1.2100456621004565
74,1.2905405405405406,1.2905405405405406,1.2635135135135136,1.0,1.2635135135135136
75,1.2,1.2,1.2,1.0133333333333334,1.2
76,1.368421052631579,1.368421052631579,1.3289473684210527,0.9868421052631579,1.3289473684210527
77,1.2337662337662338,1.2337662337662338,1.2727272727272727,0.987012987012987,1.2727272727272727
79,1.2974683544303796,1.2784810126582278,1.3291139240506329,1.0316455696202533,1.3417721518987342
80,1.2083333333333335,1.2083333333333335,1.2083333333333335,1.0666666666666667,1.2083333333333335
81,1.4629629629629628,1.4629629629629628,1.4567901234567902,1.0864197530864197,1.4567901234567902
82,1.7317073170731707,1.7317073170731707,1.7317073170731707,1.1585365853658536,1.7317073170731707
84,1.2619047619047619,1.25,1.2619047619047619,1.0952380952380953,1.2619047619047619
85,1.2529411764705882,1.2441176470588236,1.273529411764706,1.0735294117647058,1.2647058823529411
86,1.5436046511627908,1.5290697674418605,1.5377906976744187,1.1482558139534884,1.5319767441860466
87,1.5095785440613028,1.5095785440613028,1.5402298850574712,1.1226053639846743,1.5555555555555556
90,1.5388888888888888,1.5388888888888888,1.5722222222222222,1.1666666666666665,1.5722222222222222
92,1.3315217391304348,1.2934782608695652,1.4076086956521738,1.0543478260869565,1.3695652173913044
94,1.5,1.4893617021276597,1.4946808510638299,0.9893617021276596,1.4946808510638299
95,1.3210526315789473,1.3210526315789473,1.3157894736842106,1.168421052631579,1.3157894736842106
96,1.3645833333333333,1.3645833333333333,1.375,1.1875,1.375
97,1.268041237113402,1.2268041237113403,1.402061855670103,1.0515463917525774,1.402061855670103
99,1.3872053872053873,1.3535353535353536,1.3771043771043772,1.063973063973064,1.3771043771043772
100,1.46,1.45,1.62,1.19,1.62


==> Results/plot-me/North/instances-known-only.csv <==
nodes,instances
10,75
20,67
30,42
40,43
50,21
60,17
70,9
80,8
90,9
100,3


==> Results/plot-me/North/millis.csv <==
nodes,boyer-myrvold-max millis,boyer-myrvold millis,cactus-max millis,cactus millis,naiv millis
10,0.0,0.0,0.0,0.0,0.0
11,0.0,0.0,0.14285714285714285,0.0,0.0
12,0.0,0.0,0.0,0.0,0.0
13,0.07142857142857142,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0,0.0
15,0.16666666666666666,0.0,0.0,0.0,0.16666666666666666
16,0.0,0.0,0.0,0.0,0.0
17,0.2,0.0,0.2,0.0,0.2
18,0.0,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0,0.0
20,0.15384615384615385,0.0,0.23076923076923078,0.0,0.15384615384615385
21,0.375,0.0,0.375,0.0,0.375
22,0.0,0.0,0.0,0.0,0.0
23,0.0,0.0,0.26666666666666666,0.0,0.26666666666666666
24,0.0,0.0,0.2857142857142857,0.0,0.2857142857142857
25,0.4166666666666667,0.0,0.4166666666666667,0.0,0.4166666666666667
26,0.0,0.0,0.0,0.0,0.0
27,0.0,0.0,0.0,0.0,0.0
28,0.75,0.0,1.0,0.0,1.0
29,1.6666666666666667,0.0,1.6666666666666667,0.0,1.6666666666666667
30,0.0,0.0,0.14285714285714285,0.0,0.2857142857142857
31,0.14285714285714285,0.0,0.14285714285714285,0.0,0.42857142857142855
32,0.6666666666666666,0.0,0.8333333333333334,0.0,1.1666666666666667
33,1.0,0.0,1.6,0.0,1.4
34,0.0,0.0,0.0,0.0,0.2
35,0.5714285714285714,0.0,0.42857142857142855,0.0,0.7142857142857143
36,0.4,0.0,0.4,0.0,0.4
37,0.0,0.0,0.4,0.0,0.4
38,0.0,0.0,0.5,0.0,0.5
39,0.8,0.0,1.3,0.0,1.6
40,0.6666666666666666,0.0,2.3333333333333335,0.0,2.0
41,0.0,0.0,0.5714285714285714,0.0,0.8571428571428571
42,0.2727272727272727,0.0,0.7272727272727273,0.0,0.7272727272727273
43,1.6666666666666667,0.0,2.3333333333333335,0.0,2.3333333333333335
44,0.25,0.0,0.625,0.0,1.0
46,0.25,0.0,0.5,0.0,1.0
47,0.125,0.0,0.5,0.0,1.25
48,0.0,0.0,0.4,0.0,1.0
49,0.25,0.0,0.5,0.0,1.25
50,0.0,0.0,0.0,0.0,0.0
51,0.0,0.0,0.5,0.0,0.5
53,1.25,0.0,2.5,0.0,2.75
54,2.0,0.0,2.0,0.0,3.0
55,1.3333333333333333,0.0,1.5555555555555556,0.0,2.5555555555555554
56,0.8333333333333334,0.0,1.3333333333333333,0.0,2.1666666666666665
57,2.3333333333333335,0.0,2.8333333333333335,0.0,3.9166666666666665
58,0.8,0.0,1.6,0.0,2.4
59,1.2,0.0,1.6,0.0,2.6
60,1.25,0.0,2.0,0.0,3.25
61,1.5384615384615385,0.0,2.076923076923077,0.0,3.076923076923077
62,1.25,0.0,2.25,0.0,3.0
63,1.4,0.0,2.0,0.0,2.8
64,3.0,0.0,2.25,0.0,3.75
65,1.0,0.0,2.0,0.0,2.0
66,0.5,0.0,1.25,0.0,1.75
69,0.0,0.0,0.0,0.0,0.0
70,0.0,0.0,1.0,0.0,3.0
73,0.6666666666666666,0.0,1.0,0.0,1.3333333333333333
74,0.0,0.0,0.5,0.0,2.0
75,0.0,0.0,0.5,0.0,1.0
76,0.0,0.0,1.0,0.0,3.0
77,0.0,0.0,2.0,0.0,3.0
79,1.0,0.0,1.0,0.0,2.5
80,0.0,0.0,0.3333333333333333,0.0,1.0
81,1.0,0.0,2.0,0.0,3.5
82,1.0,0.0,3.5,0.0,5.0
84,0.0,0.0,0.0,0.0,0.0
85,1.0,0.0,1.25,0.0,1.75
86,1.25,0.0,3.25,0.0,4.5
87,2.3333333333333335,0.0,3.3333333333333335,0.0,4.666666666666667
90,0.5,0.0,3.0,0.0,6.0
92,2.5,0.0,4.5,0.0,5.5
94,0.5,0.0,2.0,0.0,2.5
95,0.0,0.0,0.0,0.0,1.5
96,2.0,0.0,3.0,0.0,5.0
97,3.0,0.0,4.0,0.0,5.0
99,1.3333333333333333,0.0,3.0,0.0,7.333333333333333
100,2.0,0.0,3.0,0.0,4.5


==> Results/plot-me/North/success-rate.csv <==
nodes,ilp-without-npc.txt,ilp-with-npc.txt
10,1.0,1.0
11,1.0,1.0
12,1.0,1.0
13,0.7857142857142857,0.7857142857142857
14,1.0,1.0
15,0.8333333333333334,1.0
16,0.7777777777777778,0.7777777777777778
17,0.6,0.8
18,1.0,1.0
19,1.0,1.0
20,0.8461538461538461,0.8461538461538461
21,0.75,0.75
22,0.75,0.75
23,0.7333333333333333,0.7333333333333333
24,0.5714285714285714,0.7142857142857143
25,0.8333333333333334,0.8333333333333334
26,1.0,1.0
27,1.0,1.0
28,0.5,0.5
29,0.3333333333333333,0.3333333333333333
30,1.0,1.0
31,0.8571428571428571,0.8571428571428571
32,0.6666666666666666,0.6666666666666666
33,0.4,0.6
34,0.8,0.8
35,0.7142857142857143,0.7142857142857143
36,0.4,0.4
37,0.8,0.8
38,1.0,1.0
39,0.6,0.6
40,0.3333333333333333,0.3333333333333333
41,0.8571428571428571,0.8571428571428571
42,0.5454545454545454,0.5454545454545454
43,0.6666666666666666,0.6666666666666666
44,0.875,0.875
46,0.75,0.75
47,0.75,0.75
48,1.0,1.0
49,0.5,0.5
50,1.0,1.0
51,1.0,1.0
53,0.25,0.25
54,0.0,0.0
55,0.2222222222222222,0.2222222222222222
56,0.3333333333333333,0.5
57,0.16666666666666666,0.16666666666666666
58,0.2,0.4
59,0.4,0.4
60,0.0,0.0
61,0.23076923076923078,0.23076923076923078
62,0.0,0.0
63,0.4,0.4
64,0.25,0.25
65,0.0,0.0
66,0.75,0.75
69,1.0,1.0
70,1.0,1.0
73,0.6666666666666666,0.6666666666666666
74,1.0,1.0
75,1.0,1.0
76,1.0,1.0
77,0.0,0.0
79,0.5,0.5
80,1.0,1.0
81,0.5,0.5
82,0.0,0.0
84,0.0,0.0
85,0.5,0.5
86,0.5,0.5
87,0.3333333333333333,0.3333333333333333
90,1.0,1.0
92,0.0,0.5
94,0.5,0.5
95,1.0,1.0
96,0.0,0.0
97,0.0,0.0
99,0.3333333333333333,0.3333333333333333
100,0.0,0.0


==> Results/plot-me/Regular/density-deviation.csv <==
nodes,boyer-myrvold-max removed-edges,boyer-myrvold removed-edges,cactus-max removed-edges,cactus removed-edges,naiv removed-edges
100,0.8926312693,0.8212237094,1,0.7364318282,0.9167524636
1000,0.8919124003,0.8441744309,1,0.8758140428,0.9083661512
10000,0.967665676,0.9469638784,1,0.9497988893,0.9734853937


==> Results/plot-me/Regular/density.csv <==
nodes,boyer-myrvold-max removed-edges,boyer-myrvold removed-edges,cactus-max removed-edges,cactus removed-edges,naiv removed-edges
100,1.51725,1.3958749999999998,1.6997499999999994,1.2517499999999995,1.5582499999999997
1000,1.1607125000000003,1.0985874999999998,1.3013750000000002,1.1397625,1.182124999999999
10000,1.0504337499999996,1.02796125,1.0855337499999995,1.0310387499999998,1.0567512500000003


==> Results/plot-me/Regular/millis.csv <==
nodes,boyer-myrvold-max millis,boyer-myrvold millis,cactus-max millis,cactus millis,naiv millis
100,32.8375,0.2375,35.4125,0.125,36.9875
1000,4595.55,23.3375,5344.3,12.1125,4847.575
10000,235662.1625,2063.4875,217026.2125,1062.8125,251979.0


==> Results/plot-me/Rome/crossings-full-clustered-deviation.csv <==
nodes,planarization/full/boyer-myrvold-max crossings,planarization/full/boyer-myrvold crossings,planarization/full/cactus-max crossings,planarization/full/cactus crossings,planarization/full/naiv crossings
#10,1.0454545455,1.0454545455,1,1.0909090909,1.0454545455
#20,1,1.0294117647,1.0196078431,1.0882352941,1.0392156863
30,1.0418250951,1.0342205323,1,1.1159695817,1.0076045628
40,1.0367058195,1.0432461292,1,1.0919647624,1.0116123865
50,1.0319649013,1.0470072078,1.0004700721,1.0629896584,1
60,1.0379529873,1.0332190663,1,1.0485634998,1.0062846882
70,1.0329538166,1.0370429763,1,1.0432168056,1.0080179602
80,1.0224169029,1.0282401443,1.002834321,1.0222623035,1
90,1.0188242108,1.0262711514,1,1.0203135989,1.0011170411
100,1.0380476983,1.0391199852,1,1.0148641154,1.003327787


==> Results/plot-me/Rome/crossings-full-clustered-percental.csv <==
nodes,planarization/full/boyer-myrvold-max crossings,planarization/full/boyer-myrvold crossings,planarization/full/cactus-max crossings,planarization/full/cactus crossings,planarization/full/naiv crossings
#10,4.54545455,4.54545455,0,9.09090909,4.54545455
#20,0,2.94117647,1.96078431,8.82352941,3.92156863
30,4.18250951,3.42205323,0,11.59695817,0.76045628
40,3.67058195,4.32461292,0,9.19647624,1.16123865
50,3.19649013,4.70072078,0.04700721,6.29896584,0
60,3.79529873,3.32190663,0,4.85634998,0.62846882
70,3.29538166,3.70429763,0,4.32168056,0.80179602
80,2.24169029,2.82401443,0.2834321,2.22623035,0
90,1.88242108,2.62711514,0,2.03135989,0.11170411
100,3.80476983,3.91199852,0,1.48641154,0.3327787

==> Results/plot-me/Rome/crossings-full-clustered.csv <==
nodes,planarization/full/boyer-myrvold-max crossings,planarization/full/boyer-myrvold crossings,planarization/full/cactus-max crossings,planarization/full/cactus crossings,planarization/full/naiv crossings
10,1.2105263157894737,1.2105263157894737,1.1578947368421053,1.263157894736842,1.2105263157894737
20,1.511111111111111,1.5555555555555556,1.5407407407407407,1.6444444444444444,1.5703703703703704
30,1.96415770609319,1.949820788530466,1.885304659498208,2.1039426523297493,1.8996415770609318
40,4.041103017689906,4.066597294484912,3.8980228928199794,4.256503642039542,3.9432882414151926
50,6.846153846153846,6.945945945945946,6.637214137214137,7.051975051975052,6.634095634095634
60,10.272213247172859,10.225363489499193,9.896607431340872,10.377221324717286,9.95880452342488
70,13.988056460369164,14.04343105320304,13.541802388707927,14.127035830618892,13.650380021715527
80,19.919678714859437,20.033132530120483,19.538152610441767,19.916666666666668,19.48293172690763
90,26.651515151515152,26.846320346320347,26.15909090909091,26.69047619047619,26.18831168831169
100,32.912075029308326,32.94607268464244,31.705744431418523,32.17702227432591,31.811254396248536


==> Results/plot-me/Rome/crossings-full-deviation.csv <==
nodes,planarization/full/boyer-myrvold-max crossings,planarization/full/boyer-myrvold crossings,planarization/full/cactus-max crossings,planarization/full/cactus crossings,planarization/full/naiv crossings
11,1.1111111111,1.1111111111,1.1111111111,1.1111111111,1
12,1.25,1.25,1,1.25,1.25
13,1,1,1,1.2,1.2
14,1,1,1,1,1
15,1,1,1,1,1
16,1.0714285714,1.0714285714,1,1.3571428571,1
17,1,1,1,1.1,1.1
18,1,1,1,1.1428571429,1
19,1.16,1.16,1,1.16,1.12
20,1,1.1764705882,1.1764705882,1.0588235294,1.1176470588
21,1.023255814,1.0465116279,1.0697674419,1.1162790698,1
22,1,1.0454545455,1.0909090909,1.1363636364,1.1363636364
23,1,1.0434782609,1.0434782609,1.0869565217,1.0869565217
24,1,1,1.0625,1.0625,1.1875
25,1.0476190476,1.0476190476,1,1.0952380952,1.0952380952
26,1.1212121212,1.1212121212,1,1.0606060606,1.0303030303
27,1.0434782609,1.0869565217,1,1.3043478261,1.0434782609
28,1.0277777778,1.0277777778,1.0555555556,1,1.0833333333
29,1.1025641026,1.0512820513,1,1.1538461538,1
30,1,1,1,1.1428571429,1.0285714286
31,1,1,1.0476190476,1.2619047619,1
32,1.0895522388,1.0895522388,1.0597014925,1.1791044776,1
33,1.0666666667,1.05,1,1.0916666667,1.0166666667
34,1.0490196078,1.0392156863,1,1.1274509804,1.0196078431
35,1.0966386555,1.0546218487,1,1.0630252101,1.025210084
36,1.0102249489,1.0306748466,1.0143149284,1.1329243354,1
37,1.038277512,1.0446570973,1,1.1323763955,1.004784689
38,1.027972028,1.0321678322,1,1.0881118881,1.0153846154
39,1.0460122699,1.0593047035,1,1.1216768916,1.009202454
40,1.0182648402,1.0239726027,1,1.0742009132,1.0068493151
41,1.0491591203,1.0582147477,1,1.0957309185,1.0258732212
42,1.0367483296,1.013363029,1.0111358575,1.079064588,1
43,1.0344506518,1.0540037244,1,1.0623836127,1.0242085661
44,1.063197026,1.0842627014,1,1.1040892193,1.0285006196
45,1.0559440559,1.0792540793,1,1.0466200466,1.0151515152
46,1.0277078086,1.0579345088,1.0088161209,1.0327455919,1
47,1.0498575499,1.0655270655,1.0014245014,1.0584045584,1
48,1.0796460177,1.0730088496,1,1.1039823009,1.0110619469
49,1,1.0416666667,1.0354166667,1.0770833333,1.0208333333
50,1.035483871,1.1,1.0096774194,1.0677419355,1
51,1.0323275862,1,1.0732758621,1.1443965517,1.0754310345
52,1.0565068493,1.1147260274,1.0154109589,1.1130136986,1
53,1.0623556582,1.03926097,1,1.0623556582,1.0161662818
54,1.0339622642,1.0402515723,1.0113207547,1.1006289308,1
55,1.0481675393,1.0397905759,1,1.0554973822,1.0115183246
56,1.0202391904,1.0239190432,1,1.0616375345,1.004599816
57,1.0398671096,1.0442967885,1.0110741971,1.088593577,1
58,1.0636160714,1.046875,1.0078125,1.0513392857,1
59,1.0175438596,1.0311890838,1,1.0233918129,1.0136452242
60,1.0618466899,1.0479094077,1,1.043554007,1.0078397213
61,1.0435267857,1.0301339286,1.0005580357,1.0708705357,1
62,1.016064257,1.0131956397,1,1.0298336202,1.007458405
63,1.0056980057,1.0178062678,1,1.0028490028,1
64,1.09296875,1.0703125,1,1.0859375,1.03359375
65,1.0302137067,1.0257921887,1,1.0338983051,1.0176860722
66,1.0725346373,1.0505297474,1,1.043194784,1.0122249389
67,1.0968006563,1.0943396226,1,1.109926169,1.0213289582
68,1.0684380032,1.0442834138,1.0032206119,1.0241545894,1
69,1,1.0297790586,1.0461095101,1.0509125841,1.0268972142
70,1.0025337838,1.0287162162,1,1.0472972973,1.0177364865
71,1.0415035239,1.0579483164,1.0156617071,1.0673453406,1
72,1.0015491867,1.0216886135,1,1.0495739737,1.0340821069
73,1.0646094503,1.0559305689,1.012536162,1.0183220829,1
74,1.0251322751,1.0363756614,1,1.0548941799,1.0178571429
75,1,1.0146103896,1.0146103896,1.033008658,1.0254329004
76,1.0593607306,1.0492135972,1.0086250634,1,1.0162354135
77,1.0201377848,1.027027027,1.0079491256,1.0429252782,1
78,1.0567237164,1.0484107579,1.0347188264,1.0743276284,1
79,1.0355220667,1.0349838536,1,1.0457481163,1.0069967707
80,1.0590994371,1.0511257036,1.0136022514,1.0403377111,1
81,1.0265957447,1.0372340426,1,1.0063829787,1.014893617
82,1.0106979114,1.029037188,1.0193581253,1,1.0147733062
83,1.0111405836,1.025994695,1.0175066313,1.0328912467,1
84,1.0312322544,1.0562180579,1,1.0386144236,1.0147643384
85,1,1.0160237389,1.0035608309,1.009495549,1.0035608309
86,1.0245854774,1.021726701,1.008004574,1,1.0205831904
87,1.0145658263,1.043697479,1.025210084,1.0324929972,1
88,1,1.0296789824,1.031496063,1.0242277408,1.03270745
89,1.0463623395,1.059914408,1,1.0292439372,1.0057061341
90,1.0957446809,1.0611702128,1,1.0718085106,1.0365691489
91,1.0439853382,1.0296567811,1.0043318894,1.0253248917,1
92,1.0296387774,1.0540290213,1.0123494906,1.0487804878,1
93,1,1.0247116969,1.0071389347,1.0131795717,1.0063152114
94,1.0335881399,1.0252490155,1,1.0328932129,1.0094973361
95,1.048923221,1.0547752809,1.0025749064,1.0102996255,1
96,1.0463054187,1.0591133005,1.0044334975,1.0475369458,1
97,1.0483135825,1.0332725615,1,1.0205104831,1.0027347311
98,1.0413099315,1.0458047945,1,1.0207619863,1.0012842466
99,1.023671013,1.0260782347,1,1.0174523571,1.01444333
100,1.0478175038,1.0445273086,1.0175477078,1,1.0239087519


==> Results/plot-me/Rome/crossings-full.csv <==
nodes,planarization/full/boyer-myrvold-max crossings,planarization/full/boyer-myrvold crossings,planarization/full/cactus-max crossings,planarization/full/cactus crossings,planarization/full/naiv crossings
11,1.4285714285714286,1.4285714285714286,1.4285714285714286,1.4285714285714286,1.2857142857142858
12,1.25,1.25,1.0,1.25,1.25
13,1.0,1.0,1.0,1.2,1.2
14,1.0,1.0,1.0,1.0,1.0
15,1.4,1.4,1.4,1.4,1.4
16,1.3636363636363635,1.3636363636363635,1.2727272727272727,1.7272727272727273,1.2727272727272727
17,1.1111111111111112,1.1111111111111112,1.1111111111111112,1.2222222222222223,1.2222222222222223
18,1.0769230769230769,1.0769230769230769,1.0769230769230769,1.2307692307692308,1.0769230769230769
19,1.7058823529411764,1.7058823529411764,1.4705882352941178,1.7058823529411764,1.6470588235294117
20,1.4166666666666667,1.6666666666666667,1.6666666666666667,1.5,1.5833333333333333
21,1.9130434782608696,1.9565217391304348,2.0,2.0869565217391304,1.8695652173913044
22,1.2941176470588236,1.3529411764705883,1.411764705882353,1.4705882352941178,1.4705882352941178
23,1.6428571428571428,1.7142857142857142,1.7142857142857142,1.7857142857142858,1.7857142857142858
24,1.7777777777777777,1.7777777777777777,1.8888888888888888,1.8888888888888888,2.111111111111111
25,2.0,2.0,1.9090909090909092,2.090909090909091,2.090909090909091
26,2.0555555555555554,2.0555555555555554,1.8333333333333333,1.9444444444444444,1.8888888888888888
27,1.411764705882353,1.4705882352941178,1.3529411764705883,1.7647058823529411,1.411764705882353
28,2.466666666666667,2.466666666666667,2.533333333333333,2.4,2.6
29,2.0476190476190474,1.9523809523809523,1.8571428571428572,2.142857142857143,1.8571428571428572
30,1.8421052631578947,1.8421052631578947,1.8421052631578947,2.1052631578947367,1.894736842105263
31,2.0,2.0,2.0952380952380953,2.5238095238095237,2.0
32,1.7380952380952381,1.7380952380952381,1.6904761904761905,1.880952380952381,1.5952380952380953
33,2.4150943396226414,2.3773584905660377,2.2641509433962264,2.4716981132075473,2.30188679245283
34,1.7258064516129032,1.7096774193548387,1.6451612903225807,1.8548387096774193,1.6774193548387097
35,2.806451612903226,2.6989247311827955,2.5591397849462365,2.7204301075268815,2.6236559139784945
36,2.839080459770115,2.896551724137931,2.8505747126436782,3.1839080459770117,2.810344827586207
37,3.271356783919598,3.291457286432161,3.150753768844221,3.5678391959798996,3.1658291457286434
38,3.4027777777777777,3.4166666666666665,3.310185185185185,3.6018518518518516,3.361111111111111
39,3.9498069498069497,4.0,3.776061776061776,4.235521235521236,3.810810810810811
40,3.9295154185022025,3.951541850220264,3.859030837004405,4.145374449339207,3.8854625550660793
41,4.291005291005291,4.328042328042328,4.08994708994709,4.481481481481482,4.195767195767195
42,4.9,4.7894736842105265,4.778947368421052,5.1,4.726315789473684
43,5.393203883495145,5.495145631067961,5.213592233009709,5.538834951456311,5.339805825242719
44,5.076923076923077,5.177514792899408,4.775147928994083,5.272189349112426,4.911242603550296
45,6.291666666666667,6.430555555555555,5.958333333333333,6.236111111111111,6.048611111111111
46,6.325581395348837,6.511627906976744,6.209302325581396,6.3565891472868215,6.155038759689923
47,6.761467889908257,6.862385321100917,6.4495412844036695,6.81651376146789,6.440366972477064
48,6.177215189873418,6.139240506329114,5.7215189873417724,6.3164556962025316,5.784810126582278
49,5.647058823529412,5.882352941176471,5.847058823529411,6.08235294117647,5.764705882352941
50,6.551020408163265,6.959183673469388,6.387755102040816,6.755102040816326,6.326530612244898
51,6.8428571428571425,6.628571428571429,7.114285714285714,7.585714285714285,7.128571428571429
52,7.258823529411765,7.658823529411765,6.976470588235294,7.647058823529412,6.870588235294117
53,8.518518518518519,8.333333333333334,8.018518518518519,8.518518518518519,8.148148148148149
54,7.903846153846154,7.951923076923077,7.730769230769231,8.413461538461538,7.644230769230769
55,8.629310344827585,8.560344827586206,8.232758620689655,8.689655172413794,8.327586206896552
56,8.801587301587302,8.833333333333334,8.626984126984127,9.158730158730158,8.666666666666666
57,8.942857142857143,8.980952380952381,8.695238095238095,9.361904761904762,8.6
58,8.99056603773585,8.849056603773585,8.518867924528301,8.88679245283019,8.452830188679245
59,9.666666666666666,9.796296296296296,9.5,9.722222222222221,9.62962962962963
60,9.674603174603174,9.547619047619047,9.11111111111111,9.507936507936508,9.182539682539682
61,11.761006289308176,11.61006289308176,11.276729559748428,12.069182389937106,11.270440251572326
62,11.885906040268456,11.85234899328859,11.697986577181208,12.046979865771812,11.78523489932886
63,11.573770491803279,11.71311475409836,11.508196721311476,11.540983606557377,11.508196721311476
64,11.561983471074381,11.322314049586776,10.578512396694215,11.487603305785123,10.933884297520661
65,13.065420560747663,13.009345794392523,12.682242990654206,13.11214953271028,12.906542056074766
66,13.56701030927835,13.288659793814434,12.649484536082474,13.195876288659793,12.804123711340207
67,13.783505154639176,13.75257731958763,12.56701030927835,13.948453608247423,12.835051546391753
68,14.744444444444444,14.411111111111111,13.844444444444445,14.133333333333333,13.8
69,13.0125,13.4,13.6125,13.675,13.3625
70,14.8375,15.225,14.8,15.5,15.0625
71,14.9438202247191,15.179775280898877,14.573033707865168,15.314606741573034,14.348314606741573
72,14.366666666666667,14.655555555555555,14.344444444444445,15.055555555555555,14.833333333333334
73,12.988235294117647,12.882352941176471,12.352941176470589,12.423529411764706,12.2
74,14.622641509433961,14.783018867924529,14.264150943396226,15.047169811320755,14.518867924528301
75,17.27102803738318,17.523364485981308,17.523364485981308,17.8411214953271,17.710280373831775
76,18.642857142857142,18.464285714285715,17.75,17.598214285714285,17.883928571428573
77,16.176470588235293,16.285714285714285,15.983193277310924,16.537815126050422,15.857142857142858
78,18.008333333333333,17.866666666666667,17.633333333333333,18.308333333333334,17.041666666666668
79,20.688172043010752,20.677419354838708,19.978494623655912,20.892473118279568,20.118279569892472
80,22.137254901960784,21.970588235294116,21.186274509803923,21.745098039215687,20.901960784313726
81,21.208791208791208,21.428571428571427,20.65934065934066,20.791208791208792,20.967032967032967
82,22.545454545454547,22.954545454545453,22.738636363636363,22.306818181818183,22.636363636363637
83,22.162790697674417,22.488372093023255,22.302325581395348,22.63953488372093,21.91860465116279
84,23.28205128205128,23.846153846153847,22.576923076923077,23.44871794871795,22.91025641025641
85,23.08219178082192,23.45205479452055,23.164383561643834,23.301369863013697,23.164383561643834
86,25.6,25.52857142857143,25.185714285714287,24.985714285714284,25.5
87,26.63235294117647,27.397058823529413,26.91176470588235,27.102941176470587,26.25
88,23.92753623188406,24.63768115942029,24.681159420289855,24.507246376811594,24.71014492753623
89,23.661290322580644,23.967741935483872,22.612903225806452,23.274193548387096,22.741935483870968
90,27.93220338983051,27.050847457627118,25.491525423728813,27.322033898305083,26.423728813559322
91,27.00862068965517,26.637931034482758,25.982758620689655,26.525862068965516,25.870689655172413
92,28.025210084033613,28.689075630252102,27.554621848739497,28.54621848739496,27.218487394957982
93,27.17910447761194,27.850746268656717,27.37313432835821,27.53731343283582,27.350746268656717
94,28.974025974025974,28.74025974025974,28.032467532467532,28.954545454545453,28.2987012987013
95,32.23741007194245,32.41726618705036,30.81294964028777,31.050359712230215,30.73381294964029
96,28.7027027027027,29.054054054054053,27.554054054054053,28.736486486486488,27.43243243243243
97,33.093525179856115,32.618705035971225,31.568345323741006,32.21582733812949,31.654676258992804
98,34.02097902097902,34.16783216783217,32.67132867132867,33.34965034965035,32.71328671328671
99,35.4375,35.520833333333336,34.61805555555556,35.22222222222222,35.11805555555556
100,34.121428571428574,34.01428571428571,33.135714285714286,32.56428571428572,33.34285714285714


==> Results/plot-me/Rome/crossings-sei-clustered-deviation.csv <==
nodes,planarization/single/boyer-myrvold-max crossings,planarization/single/boyer-myrvold crossings,planarization/single/cactus-max crossings,planarization/single/cactus crossings,planarization/single/naive crossings
#10,1.2307692308,1.2307692308,1.0769230769,2.3076923077,1
#20,1,1.0352112676,1.0070422535,2.3098591549,1.088028169
30,1.0785123967,1.1005509642,1,2.7272727273,1.0688705234
40,1.0231344582,1.0669681684,1,2.2567403027,1.0231344582
50,1.0415794197,1.0846545019,1,1.9862399043,1.0416791305
60,1.0641144865,1.1101983881,1,1.9293242405,1.0261417648
70,1.0602942638,1.1078636047,1,1.7928720549,1.0197832787
80,1.0500494118,1.1019477828,1,1.6807038796,1.0169594185
90,1.0573373676,1.1254412506,1,1.6270549672,1.0208522441
100,1.0864401039,1.1477023823,1,1.607180761,1.0147905611


==> Results/plot-me/Rome/crossings-sei-clustered-percental.csv <==
nodes,planarization/single/boyer-myrvold-max crossings,planarization/single/boyer-myrvold crossings,planarization/single/cactus-max crossings,planarization/single/cactus crossings,planarization/single/naive crossings
#10,23.07692308,23.07692308,7.69230769,130.7692308,0
#20,0,3.52112676,0.70422535,130.9859155,8.8028169
30,7.85123967,10.05509642,0,172.7272727,6.88705234
40,2.31344582,6.69681684,0,125.6740303,2.31344582
50,4.15794197,8.46545019,0,98.62399043,4.16791305
60,6.41144865,11.01983881,0,92.93242405,2.61417648
70,6.02942638,10.78636047,0,79.28720549,1.97832787
80,5.00494118,10.19477828,0,68.07038796,1.69594185
90,5.73373676,12.54412506,0,62.70549672,2.08522441
100,8.64401039,14.77023823,0,60.7180761,1.47905611

==> Results/plot-me/Rome/crossings-sei-clustered.csv <==
nodes,planarization/single/boyer-myrvold-max crossings,planarization/single/boyer-myrvold crossings,planarization/single/cactus-max crossings,planarization/single/cactus crossings,planarization/single/naive crossings
10,1.6842105263157894,1.6842105263157894,1.4736842105263157,3.1578947368421053,1.368421052631579
20,2.1037037037037036,2.1777777777777776,2.1185185185185187,4.859259259259259,2.2888888888888888
30,2.806451612903226,2.8637992831541217,2.6021505376344085,7.096774193548387,2.781362007168459
40,6.120707596253903,6.382934443288241,5.982310093652445,13.500520291363163,6.120707596253903
50,10.858627858627859,11.307692307692308,10.425155925155925,20.706860706860706,10.859667359667359
60,16.637318255250403,17.3578352180937,15.634894991922456,30.164781906300483,16.04361873990307
70,23.160694896851247,24.199782844733985,21.843648208469055,39.1628664495114,22.275787187839306
80,33.071285140562246,34.70582329317269,31.494979919678716,52.933734939759034,32.02911646586345
90,45.383116883116884,48.306277056277054,42.922077922077925,69.83658008658008,43.81709956709957
100,56.40445486518171,59.58499413833529,51.91676436107855,83.43962485345838,52.68464243845252


==> Results/plot-me/Rome/density-clustered.csv <==
nodes,boyer-myrvold-max removed-edges,boyer-myrvold removed-edges,cactus-max removed-edges,cactus removed-edges,naiv removed-edges
#10,1.4763482132,1.4719622483,1.4796606902,1.0612413902,1.4851814852
#20,1.3629255035,1.3590768631,1.368431013,1.0525415748,1.3557397681
30,1.2492573098,1.2461230559,1.2567354676,1.0119583557,1.2533279926
40,1.2416891727,1.2331099477,1.2519113729,1.0130983509,1.2491174089
50,1.2298863031,1.2187471933,1.2444458199,1.0171490861,1.2405787169
60,1.2175040385,1.2047064049,1.236789244,1.0168934379,1.2333231713
70,1.2012208232,1.1843217398,1.2188734685,1.013309498,1.2159390911
80,1.1909806426,1.1732530295,1.2085206807,1.0119293785,1.2058371143
90,1.1777007446,1.1585149803,1.1985185292,1.0089510047,1.1953666972
100,1.1721967272,1.152014057,1.1945710355,1.0082413918,1.1920244337


==> Results/plot-me/Rome/density-deviation.csv <==
nodes,B,b,C,b,n
11,0.9918699187,0.9918699187,0.9837398374,0.674796748,1
12,1,0.9857142857,1,0.7285714286,1
13,0.9777777778,0.9777777778,1,0.7444444444,0.9888888889
14,1,1,1,0.737704918,1
15,0.9860465116,0.9860465116,1,0.7395348837,1
16,0.9795918367,0.9795918367,1,0.7510204082,0.9836734694
17,0.9910313901,0.9910313901,1,0.7264573991,0.9820627803
18,1,1,1,0.7823343849,0.9936908517
19,0.989059081,0.9868708972,1,0.7680525164,0.989059081
20,1,0.9903846154,0.9967948718,0.7532051282,0.9967948718
21,1,0.995398773,0.9938650307,0.7806748466,0.9938650307
22,1,0.9980237154,0.9980237154,0.7766798419,0.9920948617
23,0.9861111111,0.9814814815,1,0.7800925926,0.9884259259
24,1,0.9966101695,0.9898305085,0.7898305085,0.9491525424
25,0.9863013699,0.9835616438,1,0.7753424658,0.9917808219
26,0.9983249581,0.9983249581,1,0.8040201005,0.9966499162
27,0.9982547993,0.9965095986,1,0.8062827225,1
28,0.9962756052,0.9869646182,1,0.7895716946,0.9981378026
29,0.9987096774,0.9961290323,1,0.7987096774,0.9961290323
30,0.9972789116,0.9959183673,1,0.787755102,0.9959183673
31,0.9964071856,0.9952095808,1,0.7964071856,0.9988023952
32,0.9939393939,0.9903030303,1,0.8181818182,0.9981818182
33,0.9880843263,0.9867094409,1,0.8102658112,0.996791934
34,0.9942572741,0.9915773354,1,0.8127871363,0.9977029096
35,0.9935818316,0.9874105159,1,0.8067143915,0.9977783263
36,0.9910864229,0.9863066787,1,0.8120397881,0.9978039013
37,0.9911207363,0.9864645371,1,0.8050893341,0.9969680563
38,0.9924124514,0.9860894942,1,0.80807393,0.9969844358
39,0.9893274739,0.9835988386,1,0.8043631798,0.998116613
40,0.9926199262,0.9856791425,1,0.8107538218,0.9984185556
41,0.9937048504,0.9845201238,1,0.8101135191,0.9980392157
42,0.9939133905,0.9867291958,1,0.8082219118,0.9972061465
43,0.9905975952,0.9817376367,1,0.8133080192,0.9984630684
44,0.9916300032,0.9828307758,1,0.814894302,0.9977465393
45,0.9913462727,0.9814562987,1,0.8161701076,0.9983928792
46,0.9879145965,0.979454814,1,0.8137505036,0.9950315563
47,0.9882610737,0.9790264517,1,0.8126467366,0.9953044295
48,0.989178867,0.9802673456,1,0.817738171,0.9974538511
49,0.9906450984,0.9822646658,1,0.826739427,0.9966868057
50,0.9826457105,0.9764243615,1,0.8127046496,0.9980353635
51,0.9871331828,0.9810383747,1,0.8182844244,0.9990970655
52,0.9838005096,0.9756097561,1,0.8188933382,0.9949035311
53,0.9908528005,0.9801576133,1,0.8191669012,0.9973262032
54,0.9865058857,0.976026414,1,0.8189778926,0.9977031295
55,0.9833878681,0.9734457589,1,0.8176440977,0.9982381072
56,0.9888280894,0.9807341541,1,0.8197674419,0.997378021
57,0.9842062635,0.9709773218,1,0.8196544276,0.998650108
58,0.9829239459,0.9717588336,1,0.8189938263,0.9986864574
59,0.9857687421,0.9770012706,1,0.8233799238,0.9986022872
60,0.9858293076,0.977670424,1,0.8268384326,0.994417606
61,0.9841243454,0.9734020447,1,0.8206300391,0.9957609509
62,0.9838483146,0.9729634831,1,0.8249648876,0.996488764
63,0.9802721806,0.9681400992,1,0.8244540563,0.9960966347
64,0.9847673075,0.9741569493,1,0.8247715096,0.9989494695
65,0.9852717709,0.9758036236,1,0.8267679719,0.9959088252
66,0.9815568558,0.9661663699,1,0.8253625032,0.9970745357
67,0.9833417466,0.970343261,1,0.8307672892,0.99772842
68,0.9857066524,0.9735506278,1,0.8311514828,0.9965268501
69,0.9879374535,0.9720029784,1,0.8315711095,0.9971705138
70,0.9825589916,0.9702476916,1,0.8314524403,0.9975084274
71,0.9904761905,0.973776908,1,0.8340508806,1
72,0.9881859756,0.9712906504,1,0.834476626,0.9964430894
73,0.985393706,0.9717169035,1,0.833886602,0.999468862
74,0.9853530032,0.9713382508,1,0.835089568,0.9984193888
75,0.9865896431,0.9721477202,1,0.8354652362,0.9987621209
76,0.9841870392,0.9711874272,1,0.8359526581,0.9978657354
77,0.9883857027,0.9751508058,1,0.8373098046,0.998559467
78,0.9822108151,0.9691123108,1,0.8384812815,0.999557483
79,0.9865794519,0.9746250141,1,0.8372617571,0.9978572234
80,0.9891788026,0.9709749191,1,0.8370752427,0.9955501618
81,0.9798341922,0.9659421914,1,0.8364328927,0.9970871611
82,0.9863750859,0.9710327456,1,0.8350125945,0.9987405542
83,0.9896137239,0.9708250671,1,0.8405881666,0.9971992064
84,0.9813640974,0.9651369168,1,0.8406440162,0.9955628803
85,0.9818645889,0.9674905965,1,0.8425577646,0.9974476088
86,0.9814789219,0.9669661368,1,0.8407740152,0.999032481
87,0.9846240655,0.9691070673,1,0.8434193821,0.9966144731
88,0.9890914112,0.9721071527,1,0.8460370064,0.9983429992
89,0.9799331104,0.9644268775,1,0.8460018243,0.9990878687
90,0.9822745098,0.967372549,1,0.8396862745,0.9973333333
91,0.9817764044,0.9653751684,1,0.8428809128,0.9983361065
92,0.9795312738,0.9627149597,1,0.8402830619,0.9967280475
93,0.9852616065,0.9697862933,1,0.8433040799,0.9961144235
94,0.9817293881,0.9643205975,1,0.8376903189,0.9966676242
95,0.9807583118,0.9637877736,1,0.8393161315,0.9982966374
96,0.9790464979,0.9622719247,1,0.8431430253,0.9977633902
97,0.984063745,0.9667579681,1,0.8455552789,0.9982569721
98,0.9802216132,0.9622900036,1,0.8419516264,0.99672346
99,0.9827850489,0.9663954722,1,0.8485438038,0.9986440278
100,0.9808879037,0.9648912588,1,0.8456054161,0.9975435864


==> Results/plot-me/Rome/density.csv <==
nodes,boyer-myrvold-max removed-edges,boyer-myrvold removed-edges,cactus-max removed-edges,cactus removed-edges,naiv removed-edges
11,1.5844155844155845,1.5844155844155845,1.5714285714285714,1.077922077922078,1.5974025974025974
12,1.4583333333333333,1.4375,1.4583333333333333,1.0625,1.4583333333333333
13,1.353846153846154,1.353846153846154,1.3846153846153846,1.0307692307692307,1.3692307692307693
14,1.4523809523809526,1.4523809523809526,1.4523809523809523,1.0714285714285714,1.4523809523809523
15,1.4133333333333336,1.4133333333333336,1.4333333333333336,1.0599999999999998,1.4333333333333336
16,1.3636363636363635,1.3636363636363635,1.3920454545454546,1.0454545454545454,1.3693181818181819
17,1.4444444444444444,1.4444444444444444,1.457516339869281,1.058823529411765,1.4313725490196079
18,1.3547008547008543,1.3547008547008543,1.3547008547008548,1.0598290598290598,1.3461538461538463
19,1.3993808049535605,1.3962848297213621,1.4148606811145512,1.0866873065015479,1.3993808049535605
20,1.3,1.2874999999999999,1.2958333333333334,0.9791666666666665,1.2958333333333334
21,1.3498964803312625,1.3436853002070388,1.3416149068322978,1.053830227743271,1.3416149068322978
22,1.352941176470588,1.3502673796791442,1.3502673796791442,1.0508021390374334,1.3422459893048126
23,1.3229813664596275,1.316770186335404,1.341614906832298,1.046583850931677,1.326086956521739
24,1.3657407407407407,1.3611111111111112,1.3518518518518519,1.0787037037037037,1.2962962962962963
25,1.309090909090909,1.3054545454545454,1.3272727272727272,1.029090909090909,1.3163636363636362
26,1.2735042735042736,1.2735042735042736,1.2756410256410258,1.0256410256410255,1.2713675213675215
27,1.2461873638344227,1.2440087145969498,1.2483660130718954,1.006535947712418,1.2483660130718954
28,1.2738095238095235,1.2619047619047619,1.2785714285714287,1.0095238095238095,1.276190476190476
29,1.270935960591133,1.2676518883415435,1.2725779967159279,1.0164203612479474,1.2676518883415437
30,1.2859649122807015,1.2842105263157895,1.289473684210526,1.0157894736842106,1.2842105263157895
31,1.2780337941628268,1.276497695852535,1.2826420890937023,1.021505376344086,1.2811059907834104
32,1.2202380952380953,1.2157738095238095,1.2276785714285714,1.0044642857142858,1.2254464285714286
33,1.2327044025157232,1.2309891366495138,1.2475700400228702,1.010863350485992,1.2435677530017153
34,1.2319734345351046,1.22865275142315,1.2390891840607212,1.0071157495256167,1.2362428842504747
35,1.2365591397849467,1.2288786482334877,1.244546850998464,1.0039938556067587,1.241781874039939
36,1.2247765006385707,1.218869731800767,1.2357918263090684,1.0035121328224785,1.2330779054916992
37,1.2431074290370776,1.2372674181719412,1.2542441939426867,1.0097786228439498,1.2504413961700398
38,1.2429337231968811,1.2350146198830405,1.2524366471734896,1.0120614035087716,1.248659844054581
39,1.2480942480942485,1.2408672408672412,1.2615582615582623,1.0147510147510141,1.2591822591822595
40,1.2442731277533035,1.2355726872246688,1.2535242290748891,1.0162995594713657,1.251541850220264
41,1.2426119499290227,1.2311265969802552,1.2504839334107616,1.0130339398632084,1.2480320041295643
42,1.2482456140350882,1.2392230576441106,1.2558897243107776,1.015037593984962,1.2523809523809528
43,1.2369609392639407,1.2258974937909228,1.2487017385414303,1.0155791375028216,1.2467825694287638
44,1.24273803119957,1.231710597095213,1.253227541689081,1.0212479827864442,1.2504034427111361
45,1.2375000000000005,1.225154320987655,1.2483024691358022,1.0188271604938282,1.2462962962962965
46,1.239804516346478,1.229187731715537,1.2549713515335368,1.0212335692618801,1.248736097067746
47,1.2324809681827038,1.2209642787429225,1.2471208276400527,1.0134686707007612,1.2412648838571134
48,1.2294303797468353,1.2183544303797467,1.2428797468354431,1.0163502109704645,1.2397151898734176
49,1.2204081632653068,1.210084033613446,1.2319327731092444,1.0184873949579831,1.2278511404561834
50,1.224897959183673,1.2171428571428566,1.2465306122448976,1.013061224489796,1.244081632653061
51,1.2249299719887954,1.2173669467787118,1.2408963585434178,1.0154061624649857,1.2397759103641461
52,1.2228506787330318,1.2126696832579187,1.2429864253393668,1.0178733031674208,1.2366515837104073
53,1.2300838574423478,1.21680642907058,1.2414395527603077,1.016946191474494,1.238120195667366
54,1.2236467236467246,1.2106481481481493,1.2403846153846154,1.0158475783475787,1.237535612535613
55,1.2247648902821315,1.212382445141066,1.2454545454545456,1.0183385579937294,1.243260188087774
56,1.229308390022676,1.2192460317460314,1.243197278911565,1.0191326530612248,1.239937641723356
57,1.2182121971595674,1.2018379281537193,1.2377610693400178,1.0145363408521306,1.2360902255639106
58,1.2171437865972672,1.2033181522446323,1.2382888744307095,1.0141509433962264,1.2366623292127523
59,1.2175141242937852,1.2066854990583806,1.2350910232266163,1.0169491525423726,1.2333647206528564
60,1.2146825396825398,1.2046296296296304,1.2321428571428577,1.0187830687830681,1.2252645502645507
61,1.2207444066398605,1.2074440663985981,1.2404371584699445,1.0179399938137956,1.2351788844210743
62,1.2132496211301138,1.1998268023381673,1.2331673522407438,1.0173197661831566,1.228837410694954
63,1.2089513400988818,1.1939890710382517,1.2332812906583404,1.0167837626854026,1.2284673432214424
64,1.2104855371900827,1.1974431818181819,1.2292097107438016,1.0138171487603307,1.227918388429752
65,1.2119338605319925,1.2002875629043863,1.2300503235082685,1.0169662113587352,1.2250179726815247
66,1.2054045610746653,1.1865042174320541,1.228053733208373,1.0135895032802253,1.2244611059044055
67,1.1989536851823352,1.1831050930912448,1.2192645022311117,1.0129250653946753,1.2164948453608242
68,1.2057189542483648,1.190849673202613,1.2232026143790842,1.0166666666666675,1.218954248366012
69,1.2018115942028995,1.1824275362318848,1.2164855072463774,1.0115942028985503,1.2130434782608703
70,1.197142857142858,1.1821428571428576,1.2183928571428568,1.013035714285714,1.2153571428571424
71,1.2014559265706604,1.181199556891914,1.213008387403071,1.0117107137205257,1.213008387403071
72,1.200462962962963,1.179938271604938,1.2148148148148148,1.0137345679012344,1.2104938271604933
73,1.1959709911361793,1.179371474617243,1.213698630136985,1.012087026591458,1.213053988718774
74,1.1921213666496686,1.1751657317695057,1.2098419173890873,1.0103263640999498,1.2079296277409488
75,1.191775700934579,1.1743302180685358,1.2079750778816198,1.0092211838006235,1.2064797507788159
76,1.191846804511279,1.1761043233082717,1.210996240601504,1.0123355263157892,1.208411654135339
77,1.1980792316926772,1.1820364509440138,1.21215759030885,1.0149514351195013,1.210411437302193
78,1.1856837606837611,1.1698717948717958,1.2071581196581194,1.0121794871794865,1.2066239316239316
79,1.1906900775826867,1.1762624200353882,1.206887164829182,1.0104804682183202,1.2043010752688168
80,1.1986519607843136,1.1765931372549019,1.2117647058823529,1.014338235294118,1.206372549019608
81,1.18654185320852,1.1697191697191698,1.210961877628544,1.0128883462216796,1.2074345407678742
82,1.1938747228381372,1.1753048780487807,1.2103658536585364,1.0106707317073176,1.2088414634146343
83,1.1880078453348275,1.1654525077052398,1.200476323900252,1.0091061922107027,1.197114037545531
84,1.1814713064713065,1.1619352869352872,1.203907203907204,1.0120573870573868,1.1985653235653235
85,1.1779210314262696,1.1606768734891222,1.1996776792908945,1.0107977437550366,1.1966156325543915
86,1.1795681063122918,1.1621262458471757,1.2018272425249172,1.0104651162790699,1.200664451827243
87,1.179851250845165,1.161257606490872,1.198275862068965,1.0106490872210951,1.194219066937119
88,1.1796772068511199,1.1594202898550723,1.1926877470355732,1.0090579710144925,1.1907114624505928
89,1.168176875679594,1.1496919173613631,1.192098586444365,1.0085175788329104,1.191011235955057
90,1.1792843691148773,1.1613935969868177,1.2005649717514129,1.0080979284369112,1.1973634651600755
91,1.1738347859037521,1.1542250852595688,1.1956233421750675,1.0077680939749907,1.1936339522546429
92,1.1758312020460369,1.1556448666423105,1.2004018998903911,1.0086773839970766,1.196474241870662
93,1.1801476488525127,1.1616112983469755,1.1978013160006429,1.0101107366393831,1.1931471673888627
94,1.1803675048355904,1.1594363083724788,1.2023348991434102,1.007184305056646,1.1983282674772038
95,1.1772813328284741,1.1569102612646718,1.2003786444528584,1.0074971601666036,1.1983339644074211
96,1.1707488738738736,1.1506897522522521,1.1958051801801803,1.008234797297297,1.1931306306306313
97,1.1724393680931555,1.151820811392124,1.1914262404509401,1.0074167470147604,1.1893495512868075
98,1.1741116026830298,1.1526330812045094,1.1978021978021975,1.0084915084915076,1.1938775510204083
99,1.1693322109988804,1.149831649831652,1.1898148148148175,1.0096099887766556,1.1882014590347951
100,1.1694285714285713,1.1503571428571417,1.1922142857142852,1.0081428571428575,1.1892857142857143


==> Results/plot-me/Rome/instances.csv <==
nodes,instances
10,19
20,135
30,279
40,1922
50,962
60,1238
70,921
80,996
90,924
100,853


==> Results/plot-me/Rome/millis-clustered.csv <==
nodes,boyer-myrvold-max millis,boyer-myrvold millis,cactus-max millis,cactus millis,naiv millis
#10,0,0,0,0,0
#20,0,0,0,0,0
30,0,0,0.0071684588,0,0.0430107527
40,0.0052029136,0,0.0442247659,0,0.3943808533
50,0.027027027,0,0.2515592516,0,0.893970894
60,0.1147011309,0,0.6316639742,0,1.4725363489
70,0.2920738328,0,0.8805646037,0,2.0564603692
80,0.5813253012,0,1.2299196787,0,2.6475903614
90,0.9642857143,0,1.7413419913,0,3.5108225108
100,1.2274325909,0,2.1008206331,0,4.1688159437


==> Results/plot-me/Rome/millis.csv <==
nodes,boyer-myrvold-max millis,boyer-myrvold millis,cactus-max millis,cactus millis,naiv millis
11,0.0,0.0,0.0,0.0,0.0
12,0.0,0.0,0.0,0.0,0.0
13,0.0,0.0,0.0,0.0,0.0
14,0.0,0.0,0.0,0.0,0.0
15,0.0,0.0,0.0,0.0,0.0
16,0.0,0.0,0.0,0.0,0.0
17,0.0,0.0,0.0,0.0,0.0
18,0.0,0.0,0.0,0.0,0.0
19,0.0,0.0,0.0,0.0,0.0
20,0.0,0.0,0.0,0.0,0.0
21,0.0,0.0,0.0,0.0,0.0
22,0.0,0.0,0.0,0.0,0.0
23,0.0,0.0,0.0,0.0,0.0
24,0.0,0.0,0.0,0.0,0.0
25,0.0,0.0,0.0,0.0,0.0
26,0.0,0.0,0.0,0.0,0.0
27,0.0,0.0,0.0,0.0,0.0
28,0.0,0.0,0.0,0.0,0.06666666666666667
29,0.0,0.0,0.0,0.0,0.0
30,0.0,0.0,0.0,0.0,0.0
31,0.0,0.0,0.0,0.0,0.09523809523809523
32,0.0,0.0,0.0,0.0,0.023809523809523808
33,0.0,0.0,0.018867924528301886,0.0,0.09433962264150944
34,0.0,0.0,0.016129032258064516,0.0,0.04838709677419355
35,0.0,0.0,0.010752688172043012,0.0,0.0967741935483871
36,0.0,0.0,0.011494252873563218,0.0,0.1206896551724138
37,0.005025125628140704,0.0,0.010050251256281407,0.0,0.271356783919598
38,0.004629629629629629,0.0,0.027777777777777776,0.0,0.28703703703703703
39,0.007722007722007722,0.0,0.023166023166023165,0.0,0.4092664092664093
40,0.004405286343612335,0.0,0.030837004405286344,0.0,0.42290748898678415
41,0.005291005291005291,0.0,0.047619047619047616,0.0,0.455026455026455
42,0.0,0.0,0.06842105263157895,0.0,0.5684210526315789
43,0.009708737864077669,0.0,0.11165048543689321,0.0,0.5533980582524272
44,0.011834319526627219,0.0,0.09467455621301775,0.0,0.6035502958579881
45,0.006944444444444444,0.0,0.16666666666666666,0.0,0.7013888888888888
46,0.015503875968992248,0.0,0.15503875968992248,0.0,0.7441860465116279
47,0.009174311926605505,0.0,0.21100917431192662,0.0,0.7706422018348624
48,0.02531645569620253,0.0,0.22784810126582278,0.0,0.8481012658227848
49,0.03529411764705882,0.0,0.12941176470588237,0.0,0.8117647058823529
50,0.02040816326530612,0.0,0.20408163265306123,0.0,0.9183673469387755
51,0.014285714285714285,0.0,0.2714285714285714,0.0,0.9571428571428572
52,0.023529411764705882,0.0,0.3411764705882353,0.0,1.035294117647059
53,0.06481481481481481,0.0,0.4166666666666667,0.0,1.0925925925925926
54,0.057692307692307696,0.0,0.41346153846153844,0.0,1.2019230769230769
55,0.04310344827586207,0.0,0.5344827586206896,0.0,1.206896551724138
56,0.07936507936507936,0.0,0.4365079365079365,0.0,1.2698412698412698
57,0.08571428571428572,0.0,0.5904761904761905,0.0,1.3523809523809525
58,0.10377358490566038,0.0,0.6226415094339622,0.0,1.349056603773585
59,0.05555555555555555,0.0,0.6203703703703703,0.0,1.4074074074074074
60,0.06349206349206349,0.0,0.5793650793650794,0.0,1.4126984126984128
61,0.14465408805031446,0.0,0.710691823899371,0.0,1.5723270440251573
62,0.174496644295302,0.0,0.6644295302013423,0.0,1.610738255033557
63,0.19672131147540983,0.0,0.7622950819672131,0.0,1.6721311475409837
64,0.1652892561983471,0.0,0.7603305785123967,0.0,1.7685950413223142
65,0.22429906542056074,0.0,0.7850467289719626,0.0,1.8130841121495327
66,0.27835051546391754,0.0,0.7731958762886598,0.0,1.8865979381443299
67,0.25773195876288657,0.0,0.7628865979381443,0.0,1.9381443298969072
68,0.28888888888888886,0.0,0.8222222222222222,0.0,1.9333333333333333
69,0.35,0.0,0.9,0.0,2.0
70,0.35,0.0,0.975,0.0,2.1375
71,0.33707865168539325,0.0,0.9325842696629213,0.0,2.202247191011236
72,0.3111111111111111,0.0,0.9888888888888889,0.0,2.2444444444444445
73,0.2,0.0,0.9176470588235294,0.0,2.152941176470588
74,0.33962264150943394,0.0,0.9811320754716981,0.0,2.292452830188679
75,0.42990654205607476,0.0,1.1214953271028036,0.0,2.3551401869158877
76,0.4642857142857143,0.0,1.1160714285714286,0.0,2.5
77,0.453781512605042,0.0,1.0924369747899159,0.0,2.453781512605042
78,0.5,0.0,1.1416666666666666,0.0,2.5833333333333335
79,0.5591397849462365,0.0,1.2150537634408602,0.0,2.752688172043011
80,0.6764705882352942,0.0,1.3431372549019607,0.0,2.7254901960784315
81,0.5824175824175825,0.0,1.2417582417582418,0.0,2.7142857142857144
82,0.7613636363636364,0.0,1.4318181818181819,0.0,2.852272727272727
83,0.7790697674418605,0.0,1.2674418604651163,0.0,2.7906976744186047
84,0.7564102564102564,0.0,1.4743589743589745,0.0,2.9615384615384617
85,0.863013698630137,0.0,1.547945205479452,0.0,3.164383561643836
86,0.7,0.0,1.3857142857142857,0.0,3.0142857142857142
87,0.8529411764705882,0.0,1.5588235294117647,0.0,3.161764705882353
88,0.8840579710144928,0.0,1.608695652173913,0.0,3.2318840579710146
89,0.8870967741935484,0.0,1.5483870967741935,0.0,3.1774193548387095
90,0.9830508474576272,0.0,1.8983050847457628,0.0,3.6440677966101696
91,0.9827586206896551,0.0,1.6896551724137931,0.0,3.6379310344827585
92,1.1260504201680672,0.0,1.9243697478991597,0.0,3.722689075630252
93,0.9925373134328358,0.0,1.8805970149253732,0.0,3.701492537313433
94,1.077922077922078,0.0,1.9285714285714286,0.0,3.8376623376623376
95,1.1510791366906474,0.0,1.9784172661870503,0.0,4.079136690647482
96,1.1486486486486487,0.0,2.0067567567567566,0.0,3.885135135135135
97,1.158273381294964,0.0,2.0575539568345325,0.0,4.122302158273381
98,1.3216783216783217,0.0,2.2167832167832167,0.0,4.34965034965035
99,1.3055555555555556,0.0,2.1527777777777777,0.0,4.333333333333333
100,1.2785714285714285,0.0,2.192857142857143,0.0,4.25


==> Results/plot-me/Rome/success-rate-clustered.csv <==
nodes,ilp-without-npc.txt,ilp-with-npc.txt,ilp-with-npc-20min.txt
#10,1,1,1
#20,1,1,1
30,1,1,1
40,0.9906347555,0.9947970864,0.9958376691
50,0.9397089397,0.9615384615,0.9708939709
60,0.8311793215,0.8756058158,0.901453958
70,0.6601520087,0.7459283388,0.7817589577
80,0.4016064257,0.5190763052,0.5672690763
90,0.2261904762,0.3235930736,0.3571428571
100,0.121922626,0.1922626026,0.2274325909


==> Results/plot-me/Rome/success-rate.csv <==
nodes,ilp-without-npc.txt,ilp-with-npc.txt
11,1.0,1.0
12,1.0,1.0
13,1.0,1.0
14,1.0,1.0
15,1.0,1.0
16,1.0,1.0
17,1.0,1.0
18,1.0,1.0
19,1.0,1.0
20,1.0,1.0
21,1.0,1.0
22,1.0,1.0
23,1.0,1.0
24,1.0,1.0
25,1.0,1.0
26,1.0,1.0
27,1.0,1.0
28,1.0,1.0
29,1.0,1.0
30,1.0,1.0
31,1.0,1.0
32,1.0,1.0
33,1.0,1.0
34,1.0,1.0
35,1.0,1.0
36,1.0,1.0
37,0.9949748743718593,1.0
38,0.9953703703703703,1.0
39,0.9961389961389961,1.0
40,1.0,1.0
41,0.9841269841269841,1.0
42,0.9947368421052631,0.9947368421052631
43,0.9611650485436893,0.9611650485436893
44,0.9822485207100592,0.9940828402366864
45,0.9583333333333334,0.9652777777777778
46,0.9767441860465116,0.9922480620155039
47,0.944954128440367,0.963302752293578
48,0.9493670886075949,0.9873417721518988
49,0.9764705882352941,0.9764705882352941
50,0.9183673469387755,0.9591836734693877
51,0.9571428571428572,0.9857142857142858
52,0.9058823529411765,0.9529411764705882
53,0.8796296296296297,0.9074074074074074
54,0.9134615384615384,0.9326923076923077
55,0.9224137931034483,0.9396551724137931
56,0.8650793650793651,0.9126984126984127
57,0.8571428571428571,0.9047619047619048
58,0.8584905660377359,0.8867924528301887
59,0.8518518518518519,0.9166666666666666
60,0.8968253968253969,0.9206349206349206
61,0.7232704402515723,0.7924528301886793
62,0.785234899328859,0.8187919463087249
63,0.7950819672131147,0.8524590163934426
64,0.8099173553719008,0.859504132231405
65,0.7102803738317757,0.7663551401869159
66,0.7216494845360825,0.7525773195876289
67,0.6804123711340206,0.7525773195876289
68,0.6666666666666666,0.7444444444444445
69,0.625,0.725
70,0.5875,0.6875
71,0.6292134831460674,0.7078651685393258
72,0.6333333333333333,0.7444444444444445
73,0.6823529411764706,0.8117647058823529
74,0.6415094339622641,0.7547169811320755
75,0.5420560747663551,0.6448598130841121
76,0.4375,0.5714285714285714
77,0.5042016806722689,0.6470588235294118
78,0.48333333333333334,0.5666666666666667
79,0.3870967741935484,0.5053763440860215
80,0.3627450980392157,0.5
81,0.37362637362637363,0.5054945054945055
82,0.3181818181818182,0.4318181818181818
83,0.22093023255813954,0.36046511627906974
84,0.2692307692307692,0.3333333333333333
85,0.2602739726027397,0.3561643835616438
86,0.24285714285714285,0.35714285714285715
87,0.20588235294117646,0.27941176470588236
88,0.2318840579710145,0.36231884057971014
89,0.25806451612903225,0.3064516129032258
90,0.23728813559322035,0.3559322033898305
91,0.25,0.3275862068965517
92,0.24369747899159663,0.3277310924369748
93,0.20149253731343283,0.291044776119403
94,0.18181818181818182,0.3116883116883117
95,0.11510791366906475,0.18705035971223022
96,0.21621621621621623,0.28378378378378377
97,0.1223021582733813,0.18705035971223022
98,0.09090909090909091,0.18181818181818182
99,0.0625,0.1388888888888889
100,0.12142857142857143,0.17142857142857143


==> Results/plot-me/SteinLib/density.csv <==
nodes,boyer-myrvold-max removed-edges,boyer-myrvold removed-edges,cactus-max removed-edges,cactus removed-edges,naiv removed-edges
8,27395.00,27395.00,2.0,45658.00,2.0
50,13133333333333300.00,12866666666666600.00,13533333333333300.00,10633333333333300.00,13433333333333300.00
64,18125.00,15572916666666600.00,19947916666666600.00,11302083333333300.00,20625.00
75,1251111111111110.00,1208888888888880.00,12622222222222200.00,10288888888888800.00,12444444444444400.00
80,17691250000000000.00,16780000000000000.00,19469999999999900.00,12848750000000000.00,18972500000000000.00
100,11883333333333300.00,11666666666666600.00,12416666666666600.00,42401.00,12383333333333300.00
125,11720.00,1792.00,2504.00,1488.00,2504.00
128,1640625.00,1375.00,196875.00,0.9921875,196875.00
160,17245625000000000.00,16395624999999900.00,1923125.00,12804374999999900.00,18729375.00
243,19176954732510200.00,15308641975308600.00,21440329218106900.00,14938271604938200.00,21440329218106900.00
256,164453125.00,13515625.00,1984375.00,0.99609375,1984375.00
320,16889687499999900.00,16086874999999900.00,18937812499999900.00,12738437499999900.00,18558124999999900.00
500,12913999999999900.00,12004000000000000.00,14625000000000000.00,11861.00,13329.00
512,16767578125.00,13408203125.00,19921875.00,0.998046875,19921875.00
550,15236363636363600.00,12527272727272700.00,17072727272727200.00,0.9981818181818182,17072727272727200.00
640,1664999999999990.00,15863125.00,18716718749999900.00,12677812500000000.00,18444687499999900.00
729,19444444444444400.00,14862825788751700.00,2162551440329210.00,14979423868312700.00,21639231824417000.00
783,15031928480204300.00,1471264367816090.00,18084291187739400.00,0.9987228607918263,18084291187739400.00
1000,13377272727272700.00,12014545454545400.00,14899545454545400.00,11896818181818100.00,1378590909090900.00
1024,16328125.00,132568359375.00,199609375.00,0.9990234375,199609375.00
1081,15356151711378300.00,1506012950971320.00,1786308973172980.00,0.9990749306197965,1786308973172980.00
1200,11633333333333300.00,108875.00,12758333333333300.00,0.9991666666666666,12758333333333300.00
1250,0.6834666666666668,0.6794962962962963,12561185185185100.00,0.7486814814814812,0.9952
1331,27355371900826400.00,19105935386927100.00,28054094665664900.00,14988730277986400.00,28054094665664900.00
1728,27199074074074000.00,19212962962962900.00,28020833333333300.00,14971064814814800.00,28153935185185100.00
2000,11194814814814800.00,0.8779629629629631,12441296296296200.00,0.749,12128518518518500.00
2048,1640380859375.00,13245849609375.00,1998046875.00,0.99951171875,1998046875.00
2187,19373571101966100.00,14645633287608500.00,21828989483310400.00,14993141289437500.00,21828989483310400.00
2200,11013636363636300.00,10554545454545400.00,11704545454545400.00,0.9995454545454545,11704545454545400.00
2500,11274199999999900.00,107616.00,12705.00,11367800000000000.00,11520400000000000.00
3300,11093939393939300.00,1053030303030300.00,11948484848484800.00,0.9996969696969698,11948484848484800.00
3997,17137853390042500.00,15711783837878400.00,19987490617963400.00,0.9997498123592694,19987490617963400.00
4096,163909912109375.00,132110595703125.00,19989013671875.00,0.999755859375,19989013671875.00


==> Results/plot-me/SteinLib/millis.csv <==
nodes,boyer-myrvold-max millis,boyer-myrvold millis,cactus-max millis,cactus millis,naiv millis
8,0.0,0.0,0.0,0.0,0.0
50,0.6666666666666666,0.0,1.0,0.0,1.3333333333333333
64,6.5,0.0,7.833333333333333,0.0,9.166666666666666
75,2.0,0.0,2.8333333333333335,0.0,2.8333333333333335
80,85.98,0.59,83.33,0.42,65.26
100,4.0,0.0,4.5,0.0,4.833333333333333
125,74.0,0.5,71.5,0.0,75.0
128,28.0,0.0,34.0,0.0,31.0
160,858.33,4.49,802.03,3.09,602.98
243,218.5,2.0,219.0,0.5,232.0
256,173.5,1.5,184.0,1.0,211.5
320,17697.49,42.83,12930.1,27.89,6929.08
500,2703.1,11.15,3131.25,7.1,2431.1
512,894.5,5.0,937.25,1.75,1002.75
550,3177.0,7.0,2791.5,29.5,2886.0
640,16778.03,228.32,51058.53,141.96,106760.0
729,3483.5,10.5,3406.0,3.0,3072.0
783,811.0,3.0,1184.0,2.0,1348.0
1000,14821.636363636364,41.54545454545455,17981.954545454544,27.272727272727273,12720.545454545454
1024,5101.5,17.0,5195.0,6.0,5386.0
1081,1771.0,5.0,2602.0,3.0,2849.0
1200,8673.25,16.25,8545.5,23.75,8277.25
1250,946.8888888888889,20.333333333333332,1437.5555555555557,19.14814814814815,1091.2592592592594
1331,85623.5,62.5,83798.0,30.5,61425.0
1728,211179.5,105.5,180377.0,71.0,139819.5
2000,8937.074074074075,64.96296296296296,8318.925925925925,65.66666666666667,5966.111111111111
2048,55296.0,76.0,52512.0,19.75,44042.75
2187,87086.0,105.5,119702.5,18.0,57262.0
2200,20733.5,25.5,17004.0,23.5,18232.5
2500,168555.55,187.4,16322.0,119.25,178068.55
3300,173718.0,77.0,122261.5,103.0,118751.0
3997,77449.0,20.0,74023.0,7.0,101696.0
4096,375943.0,322.75,484194.5,62.0,319591.0


==> Results/results.csv <==
instance,nodes,edges,opt found?,cactus millis,cactus removed-edges
./instances/SteinLib/SP/design432.stp,8,20,false,0,10
./instances/SteinLib/SP/w13c29.stp,783,2262,false,2,1480
./instances/SteinLib/SP/w23c23.stp,1081,3174,false,3,2094
./instances/SteinLib/PUC/hc7p.stp,128,448,false,0,321
./instances/SteinLib/SP/w3c571.stp,3997,10278,false,7,6282
./instances/SteinLib/PUC/cc5-3u.stp,243,1215,false,0,852
./instances/SteinLib/PUC/hc7u.stp,128,448,false,0,321
./instances/SteinLib/PUC/cc6-3u.stp,729,4368,false,3,3276
./instances/SteinLib/PUC/cc3-5p.stp,125,750,false,0,564
./instances/SteinLib/PUC/hc8u.stp,256,1024,false,1,769
./instances/SteinLib/PUC/cc3-4p.stp,64,288,false,0,197
./instances/SteinLib/PUC/cc10-2u.stp,1024,5120,false,5,4097
./instances/SteinLib/PUC/cc3-4u.stp,64,288,false,0,197
./instances/SteinLib/PUC/hc9u.stp,512,2304,false,2,1793
./instances/SteinLib/PUC/hc6u.stp,64,192,false,0,129
./instances/SteinLib/PUC/cc9-2u.stp,512,2304,false,2,1793
./instances/SteinLib/PUC/hc6p.stp,64,192,false,0,129
./instances/SteinLib/PUC/cc3-5u.stp,125,750,false,0,564
./instances/SteinLib/PUC/cc9-2p.stp,512,2304,false,2,1793
./instances/SteinLib/PUC/cc6-2u.stp,64,192,false,0,129
./instances/SteinLib/PUC/hc10p.stp,1024,5120,false,6,4097
./instances/SteinLib/PUC/bip42p.stp,1200,3982,false,8,2783
./instances/SteinLib/PUC/bip52u.stp,2200,7997,false,25,5798
./instances/SteinLib/PUC/bipe2u.stp,550,5013,false,28,4464
./instances/SteinLib/PUC/hc9p.stp,512,2304,false,1,1793
./instances/SteinLib/PUC/bipe2p.stp,550,5013,false,31,4464
./instances/SteinLib/PUC/cc6-2p.stp,64,192,false,0,129
./instances/SteinLib/PUC/bip52p.stp,2200,7997,false,22,5798
./instances/SteinLib/PUC/cc11-2p.stp,2048,11263,false,15,9216
./instances/SteinLib/PUC/hc10u.stp,1024,5120,false,6,4097
./instances/SteinLib/PUC/bip42u.stp,1200,3982,false,8,2783
./instances/SteinLib/PUC/cc5-3p.stp,243,1215,false,1,852
./instances/SteinLib/PUC/hc8p.stp,256,1024,false,1,769
./instances/SteinLib/PUC/bip62p.stp,1200,10002,false,35,8803
./instances/SteinLib/PUC/cc7-3u.stp,2187,15308,false,18,12029
./instances/SteinLib/PUC/cc6-3p.stp,729,4368,false,3,3276
./instances/SteinLib/PUC/cc3-10p.stp,1000,13500,false,19,12005
./instances/SteinLib/PUC/bip62u.stp,1200,10002,false,44,8803
./instances/SteinLib/PUC/cc10-2p.stp,1024,5120,false,7,4097
./instances/SteinLib/PUC/cc3-10u.stp,1000,13500,false,19,12005
./instances/SteinLib/PUC/cc7-3p.stp,2187,15308,false,18,12029
./instances/SteinLib/PUC/cc3-11p.stp,1331,19965,false,31,17970
./instances/SteinLib/PUC/hc11p.stp,2048,11264,false,21,9217
./instances/SteinLib/PUC/cc11-2u.stp,2048,11263,false,22,9216
./instances/SteinLib/E/e08.stp,2500,5000,false,15,2491
./instances/SteinLib/PUC/cc12-2u.stp,4096,24574,false,61,20479
./instances/SteinLib/E/e05.stp,2500,3125,false,40,625
./instances/SteinLib/PUC/hc11u.stp,2048,11264,false,21,9217
./instances/SteinLib/E/e04.stp,2500,3125,false,38,626
./instances/SteinLib/PUC/cc3-11u.stp,1331,19965,false,30,17970
./instances/SteinLib/PUC/cc12-2p.stp,4096,24574,false,50,20479
./instances/SteinLib/E/e06.stp,2500,5000,false,15,2490
./instances/SteinLib/PUC/hc12u.stp,4096,24576,false,66,20481
./instances/SteinLib/E/e09.stp,2500,5000,false,20,2490
./instances/SteinLib/I160/i160-104.stp,160,240,false,0,76
./instances/SteinLib/I160/i160-015.stp,160,812,false,0,592
./instances/SteinLib/PUC/bipa2u.stp,3300,18073,false,105,14774
./instances/SteinLib/I160/i160-331.stp,160,320,false,0,149
./instances/SteinLib/I160/i160-335.stp,160,320,false,0,152
./instances/SteinLib/I160/i160-013.stp,160,812,false,0,589
./instances/SteinLib/I160/i160-231.stp,160,320,false,0,150
./instances/SteinLib/I160/i160-001.stp,160,240,false,0,77
./instances/SteinLib/I160/i160-234.stp,160,320,false,0,150
./instances/SteinLib/E/e02.stp,2500,3125,false,39,626
./instances/SteinLib/E/e03.stp,2500,3125,false,40,626
./instances/SteinLib/E/e12.stp,2500,12500,false,49,9846
./instances/SteinLib/I160/i160-043.stp,160,2544,false,2,2307
./instances/SteinLib/E/e10.stp,2500,5000,false,25,2493
./instances/SteinLib/PUC/cc3-12p.stp,1728,28512,false,70,25925
./instances/SteinLib/E/e14.stp,2500,12500,false,40,9857
./instances/SteinLib/PUC/hc12p.stp,4096,24576,false,71,20481
./instances/SteinLib/I160/i160-202.stp,160,240,false,0,76
./instances/SteinLib/I160/i160-014.stp,160,812,false,0,591
./instances/SteinLib/I160/i160-103.stp,160,240,false,0,78
./instances/SteinLib/E/e07.stp,2500,5000,false,19,2489
./instances/SteinLib/I160/i160-141.stp,160,2544,false,2,2307
./instances/SteinLib/E/e01.stp,2500,3125,false,39,625
./instances/SteinLib/I160/i160-005.stp,160,240,false,0,75
./instances/SteinLib/I160/i160-214.stp,160,812,false,0,591
./instances/SteinLib/E/e15.stp,2500,12500,false,56,9837
./instances/SteinLib/I160/i160-011.stp,160,812,false,0,592
./instances/SteinLib/I160/i160-315.stp,160,812,false,0,592
./instances/SteinLib/I160/i160-035.stp,160,320,false,0,157
./instances/SteinLib/I160/i160-243.stp,160,2544,false,2,2308
./instances/SteinLib/I160/i160-313.stp,160,812,false,0,589
./instances/SteinLib/I160/i160-115.stp,160,812,false,0,597
./instances/SteinLib/I160/i160-132.stp,160,320,false,0,155
./instances/SteinLib/I160/i160-242.stp,160,2544,false,2,2307
./instances/SteinLib/I160/i160-111.stp,160,812,false,0,590
./instances/SteinLib/I160/i160-114.stp,160,812,false,0,592
./instances/SteinLib/I160/i160-113.stp,160,812,false,0,586
./instances/SteinLib/I160/i160-205.stp,160,240,false,0,76
./instances/SteinLib/I160/i160-144.stp,160,2544,false,2,2308
./instances/SteinLib/E/e11.stp,2500,12500,false,42,9843
./instances/SteinLib/I160/i160-232.stp,160,320,false,0,155
./instances/SteinLib/I160/i160-213.stp,160,812,false,1,587
./instances/SteinLib/I160/i160-134.stp,160,320,false,0,154
./instances/SteinLib/I160/i160-342.stp,160,2544,false,2,2307
./instances/SteinLib/PUC/cc3-12u.stp,1728,28512,false,72,25925
./instances/SteinLib/I160/i160-131.stp,160,320,false,0,151
./instances/SteinLib/I160/i160-002.stp,160,240,false,0,81
./instances/SteinLib/I160/i160-332.stp,160,320,false,0,153
./instances/SteinLib/PUC/bipa2p.stp,3300,18073,false,101,14774
./instances/SteinLib/I160/i160-003.stp,160,240,false,0,79
./instances/SteinLib/I160/i160-123.stp,160,12720,false,11,12482
./instances/SteinLib/I160/i160-105.stp,160,240,false,0,78
./instances/SteinLib/I160/i160-241.stp,160,2544,false,2,2307
./instances/SteinLib/I160/i160-341.stp,160,2544,false,1,2308
./instances/SteinLib/I160/i160-004.stp,160,240,false,0,78
./instances/SteinLib/I160/i160-233.stp,160,320,false,0,154
./instances/SteinLib/I160/i160-345.stp,160,2544,false,2,2309
./instances/SteinLib/I160/i160-012.stp,160,812,false,0,593
./instances/SteinLib/E/e13.stp,2500,12500,false,40,9854
./instances/SteinLib/I160/i160-344.stp,160,2544,false,2,2307
./instances/SteinLib/I160/i160-222.stp,160,12720,false,14,12482
./instances/SteinLib/I160/i160-312.stp,160,812,false,0,593
./instances/SteinLib/I160/i160-225.stp,160,12720,false,13,12482
./instances/SteinLib/I160/i160-235.stp,160,320,false,0,148
./instances/SteinLib/I160/i160-044.stp,160,2544,false,2,2307
./instances/SteinLib/I160/i160-212.stp,160,812,false,0,594
./instances/SteinLib/I160/i160-135.stp,160,320,false,0,155
./instances/SteinLib/I160/i160-042.stp,160,2544,false,2,2306
./instances/SteinLib/I160/i160-304.stp,160,240,false,0,77
./instances/SteinLib/I160/i160-322.stp,160,12720,false,11,12482
./instances/SteinLib/I160/i160-025.stp,160,12720,false,13,12482
./instances/SteinLib/I160/i160-024.stp,160,12720,false,13,12482
./instances/SteinLib/I160/i160-305.stp,160,240,false,0,80
./instances/SteinLib/I160/i160-321.stp,160,12720,false,13,12482
./instances/SteinLib/I160/i160-201.stp,160,240,false,0,81
./instances/SteinLib/I160/i160-204.stp,160,240,false,0,78
./instances/SteinLib/I160/i160-033.stp,160,320,false,0,157
./instances/SteinLib/I160/i160-334.stp,160,320,false,0,155
./instances/SteinLib/I160/i160-311.stp,160,812,false,0,593
./instances/SteinLib/I160/i160-102.stp,160,240,false,0,74
./instances/SteinLib/I160/i160-032.stp,160,320,false,0,156
./instances/SteinLib/I160/i160-125.stp,160,12720,false,11,12482
./instances/SteinLib/I160/i160-301.stp,160,240,false,0,77
./instances/SteinLib/I160/i160-245.stp,160,2544,false,2,2307
./instances/SteinLib/I160/i160-302.stp,160,240,false,0,79
./instances/SteinLib/I160/i160-034.stp,160,320,false,0,150
./instances/SteinLib/I160/i160-303.stp,160,240,false,0,79
./instances/SteinLib/I160/i160-143.stp,160,2544,false,2,2308
./instances/SteinLib/I160/i160-203.stp,160,240,false,0,81
./instances/SteinLib/I160/i160-244.stp,160,2544,false,1,2306
./instances/SteinLib/I160/i160-215.stp,160,812,false,0,592
./instances/SteinLib/I160/i160-124.stp,160,12720,false,11,12482
./instances/SteinLib/I160/i160-314.stp,160,812,false,0,594
./instances/SteinLib/I160/i160-041.stp,160,2544,false,2,2307
./instances/SteinLib/I160/i160-021.stp,160,12720,false,10,12482
./instances/SteinLib/I160/i160-031.stp,160,320,false,0,152
./instances/SteinLib/I160/i160-211.stp,160,812,false,1,593
./instances/SteinLib/I160/i160-343.stp,160,2544,false,2,2307
./instances/SteinLib/I160/i160-101.stp,160,240,false,0,76
./instances/SteinLib/I160/i160-142.stp,160,2544,false,2,2307
./instances/SteinLib/I160/i160-133.stp,160,320,false,0,154
./instances/SteinLib/I160/i160-221.stp,160,12720,false,16,12482
./instances/SteinLib/I160/i160-325.stp,160,12720,false,18,12482
./instances/SteinLib/I160/i160-333.stp,160,320,false,0,155
./instances/SteinLib/I160/i160-323.stp,160,12720,false,18,12482
./instances/SteinLib/I160/i160-324.stp,160,12720,false,18,12482
./instances/SteinLib/I160/i160-112.stp,160,812,false,0,589
./instances/SteinLib/I160/i160-224.stp,160,12720,false,12,12482
./instances/SteinLib/I160/i160-045.stp,160,2544,false,2,2309
./instances/SteinLib/I160/i160-145.stp,160,2544,false,2,2307
./instances/SteinLib/I160/i160-122.stp,160,12720,false,12,12482
./instances/SteinLib/I160/i160-022.stp,160,12720,false,15,12482
./instances/SteinLib/I160/i160-023.stp,160,12720,false,13,12482
./instances/SteinLib/I160/i160-223.stp,160,12720,false,14,12482
./instances/SteinLib/I160/i160-121.stp,160,12720,false,13,12482
./instances/SteinLib/D/d02.stp,1000,1250,false,6,248
./instances/SteinLib/D/d09.stp,1000,2000,false,3,986
./instances/SteinLib/D/d07.stp,1000,2000,false,2,994
./instances/SteinLib/D/d10.stp,1000,2000,false,4,983
./instances/SteinLib/D/d01.stp,1000,1250,false,7,249
./instances/SteinLib/D/d05.stp,1000,1250,false,7,251
./instances/SteinLib/D/d08.stp,1000,2000,false,3,996
./instances/SteinLib/D/d04.stp,1000,1250,false,7,249
./instances/SteinLib/D/d06.stp,1000,2000,false,3,995
./instances/SteinLib/D/d03.stp,1000,1250,false,7,250
./instances/SteinLib/D/d13.stp,1000,5000,false,10,3863
./instances/SteinLib/D/d12.stp,1000,5000,false,11,3850
./instances/SteinLib/D/d14.stp,1000,5000,false,11,3877
./instances/SteinLib/D/d11.stp,1000,5000,false,11,3854
./instances/SteinLib/D/d15.stp,1000,5000,false,10,3855
./instances/SteinLib/D/d18.stp,1000,25000,false,92,23515
./instances/SteinLib/D/d17.stp,1000,25000,false,93,23514
./instances/SteinLib/D/d19.stp,1000,25000,false,98,23513
./instances/SteinLib/D/d16.stp,1000,25000,false,85,23512
./instances/SteinLib/D/d20.stp,1000,25000,false,92,23513
./instances/SteinLib/E/e18.stp,2500,62500,false,363,58791
./instances/SteinLib/E/e19.stp,2500,62500,false,385,58793
./instances/SteinLib/E/e20.stp,2500,62500,false,380,58796
./instances/SteinLib/E/e17.stp,2500,62500,false,368,58792
./instances/SteinLib/E/e16.stp,2500,62500,false,372,58796
./instances/SteinLib/C/c07.stp,500,1000,false,1,487
./instances/SteinLib/C/c01.stp,500,625,false,2,126
./instances/SteinLib/C/c10.stp,500,1000,false,1,489
./instances/SteinLib/C/c02.stp,500,625,false,2,123
./instances/SteinLib/C/c12.stp,500,2500,false,4,1887
./instances/SteinLib/C/c05.stp,500,625,false,2,123
./instances/SteinLib/C/c09.stp,500,1000,false,1,496
./instances/SteinLib/C/c03.stp,500,625,false,2,124
./instances/SteinLib/C/c06.stp,500,1000,false,1,491
./instances/SteinLib/C/c04.stp,500,625,false,2,126
./instances/SteinLib/C/c11.stp,500,2500,false,5,1880
./instances/SteinLib/C/c14.stp,500,2500,false,4,1874
./instances/SteinLib/C/c15.stp,500,2500,false,4,1882
./instances/SteinLib/C/c08.stp,500,1000,false,1,497
./instances/SteinLib/C/c13.stp,500,2500,false,4,1881
./instances/SteinLib/C/c17.stp,500,12500,false,18,11755
./instances/SteinLib/I640/i640-003.stp,640,960,false,2,317
./instances/SteinLib/I640/i640-202.stp,640,960,false,2,319
./instances/SteinLib/C/c16.stp,500,12500,false,20,11756
./instances/SteinLib/I640/i640-034.stp,640,1280,false,2,631
./instances/SteinLib/C/c19.stp,500,12500,false,18,11754
./instances/SteinLib/C/c20.stp,500,12500,false,28,11755
./instances/SteinLib/I640/i640-115.stp,640,4135,false,4,3286
./instances/SteinLib/I640/i640-113.stp,640,4135,false,6,3292
./instances/SteinLib/I640/i640-314.stp,640,4135,false,6,3285
./instances/SteinLib/I640/i640-301.stp,640,960,false,2,317
./instances/SteinLib/I640/i640-332.stp,640,1280,false,2,628
./instances/SteinLib/I640/i640-331.stp,640,1280,false,2,631
./instances/SteinLib/I640/i640-214.stp,640,4135,false,6,3283
./instances/SteinLib/I640/i640-335.stp,640,1280,false,2,632
./instances/SteinLib/I640/i640-013.stp,640,4135,false,5,3282
./instances/SteinLib/C/c18.stp,500,12500,false,22,11758
./instances/SteinLib/I640/i640-333.stp,640,1280,false,2,629
./instances/SteinLib/I640/i640-033.stp,640,1280,false,2,635
./instances/SteinLib/I640/i640-213.stp,640,4135,false,7,3284
./instances/SteinLib/I640/i640-201.stp,640,960,false,2,319
./instances/SteinLib/I640/i640-012.stp,640,4135,false,6,3274
./instances/SteinLib/I640/i640-111.stp,640,4135,false,6,3278
./instances/SteinLib/I640/i640-001.stp,640,960,false,1,319
./instances/SteinLib/I640/i640-014.stp,640,4135,false,4,3286
./instances/SteinLib/I640/i640-232.stp,640,1280,false,2,637
./instances/SteinLib/I640/i640-114.stp,640,4135,false,6,3284
./instances/SteinLib/I640/i640-312.stp,640,4135,false,7,3289
./instances/SteinLib/I640/i640-334.stp,640,1280,false,2,631
./instances/SteinLib/I640/i640-211.stp,640,4135,false,6,3278
./instances/SteinLib/I640/i640-315.stp,640,4135,false,7,3290
./instances/SteinLib/I640/i640-233.stp,640,1280,false,2,639
./instances/SteinLib/I640/i640-015.stp,640,4135,false,6,3287
./instances/SteinLib/I640/i640-132.stp,640,1280,false,2,636
./instances/SteinLib/I640/i640-103.stp,640,960,false,2,320
./instances/SteinLib/I640/i640-235.stp,640,1280,false,2,631
./instances/SteinLib/I640/i640-002.stp,640,960,false,2,316
./instances/SteinLib/I640/i640-215.stp,640,4135,false,6,3276
./instances/SteinLib/I640/i640-241.stp,640,40896,false,93,39938
./instances/SteinLib/I640/i640-244.stp,640,40896,false,83,39939
./instances/SteinLib/I640/i640-102.stp,640,960,false,2,314
./instances/SteinLib/I640/i640-042.stp,640,40896,false,104,39940
./instances/SteinLib/I640/i640-243.stp,640,40896,false,86,39941
./instances/SteinLib/I640/i640-011.stp,640,4135,false,4,3282
./instances/SteinLib/I640/i640-044.stp,640,40896,false,100,39939
./instances/SteinLib/I640/i640-144.stp,640,40896,false,108,39940
./instances/SteinLib/I640/i640-005.stp,640,960,false,2,314
./instances/SteinLib/I640/i640-105.stp,640,960,false,2,319
./instances/SteinLib/I640/i640-045.stp,640,40896,false,115,39940
./instances/SteinLib/I640/i640-344.stp,640,40896,false,125,39940
./instances/SteinLib/I640/i640-143.stp,640,40896,false,85,39940
./instances/SteinLib/I640/i640-142.stp,640,40896,false,118,39939
./instances/SteinLib/I640/i640-101.stp,640,960,false,2,318
./instances/SteinLib/I640/i640-205.stp,640,960,false,2,317
./instances/SteinLib/I640/i640-303.stp,640,960,false,2,318
./instances/SteinLib/I640/i640-041.stp,640,40896,false,95,39941
./instances/SteinLib/I640/i640-234.stp,640,1280,false,2,618
./instances/SteinLib/I640/i640-135.stp,640,1280,false,2,631
./instances/SteinLib/I640/i640-032.stp,640,1280,false,2,630
./instances/SteinLib/I640/i640-134.stp,640,1280,false,1,634
./instances/SteinLib/I640/i640-305.stp,640,960,false,2,319
./instances/SteinLib/I640/i640-035.stp,640,1280,false,2,638
./instances/SteinLib/I640/i640-245.stp,640,40896,false,85,39940
./instances/SteinLib/I640/i640-204.stp,640,960,false,2,317
./instances/SteinLib/I640/i640-313.stp,640,4135,false,6,3289
./instances/SteinLib/I640/i640-302.stp,640,960,false,2,320
./instances/SteinLib/I640/i640-311.stp,640,4135,false,6,3279
./instances/SteinLib/I640/i640-242.stp,640,40896,false,88,39939
./instances/SteinLib/I640/i640-043.stp,640,40896,false,90,39941
./instances/SteinLib/I640/i640-203.stp,640,960,false,2,319
./instances/SteinLib/I640/i640-133.stp,640,1280,false,2,630
./instances/SteinLib/I640/i640-345.stp,640,40896,false,76,39939
./instances/SteinLib/I640/i640-212.stp,640,4135,false,6,3284
./instances/SteinLib/I640/i640-231.stp,640,1280,false,2,632
./instances/SteinLib/I640/i640-004.stp,640,960,false,2,319
./instances/SteinLib/I640/i640-112.stp,640,4135,false,6,3266
./instances/SteinLib/I640/i640-131.stp,640,1280,false,2,633
./instances/SteinLib/I640/i640-304.stp,640,960,false,2,318
./instances/SteinLib/I640/i640-343.stp,640,40896,false,87,39939
./instances/SteinLib/I640/i640-145.stp,640,40896,false,71,39940
./instances/SteinLib/I640/i640-031.stp,640,1280,false,1,632
./instances/SteinLib/I640/i640-341.stp,640,40896,false,102,39940
./instances/SteinLib/I640/i640-141.stp,640,40896,false,100,39939
./instances/SteinLib/I640/i640-104.stp,640,960,false,1,318
./instances/SteinLib/2R/2r131.stp,2000,5726,false,46,4228
./instances/SteinLib/2R/2r231.stp,2000,5737,false,62,4239
./instances/SteinLib/2R/2r331.stp,2000,5736,false,63,4238
./instances/SteinLib/2R/2r222.stp,2000,5765,false,48,4267
./instances/SteinLib/I640/i640-342.stp,640,40896,false,86,39939
./instances/SteinLib/2R/2r221.stp,2000,5764,false,63,4266
./instances/SteinLib/2R/2r133.stp,2000,5729,false,73,4231
./instances/SteinLib/2R/2r313.stp,2000,5800,false,73,4302
./instances/SteinLib/2R/2r213.stp,2000,5800,false,64,4302
./instances/SteinLib/2R/2r333.stp,2000,5741,false,77,4243
./instances/SteinLib/2R/2r123.stp,2000,5754,false,76,4256
./instances/SteinLib/2R/2r223.stp,2000,5770,false,68,4272
./instances/SteinLib/2R/2r122.stp,2000,5772,false,68,4274
./instances/SteinLib/2R/2r322.stp,2000,5753,false,73,4255
./instances/SteinLib/2R/2r212.stp,2000,5800,false,66,4302
./instances/SteinLib/2R/2r332.stp,2000,5745,false,75,4247
./instances/SteinLib/2R/2r233.stp,2000,5730,false,73,4232
./instances/SteinLib/I640/i640-323.stp,640,204480,false,580,203522
./instances/SteinLib/2R/2r311.stp,2000,5800,false,65,4302
./instances/SteinLib/2R/2r111.stp,2000,5800,false,63,4302
./instances/SteinLib/2R/2r232.stp,2000,5733,false,66,4235
./instances/SteinLib/2R/2r132.stp,2000,5725,false,65,4227
./instances/SteinLib/I640/i640-125.stp,640,204480,false,583,203522
./instances/SteinLib/2R/2r321.stp,2000,5771,false,65,4273
./instances/SteinLib/2R/2r112.stp,2000,5800,false,60,4302
./instances/SteinLib/I640/i640-325.stp,640,204480,false,585,203522
./instances/SteinLib/2R/2r113.stp,2000,5800,false,63,4302
./instances/SteinLib/2R/2r121.stp,2000,5766,false,64,4268
./instances/SteinLib/2R/2r323.stp,2000,5764,false,65,4266
./instances/SteinLib/2R/2r312.stp,2000,5800,false,64,4302
./instances/SteinLib/2R/2r211.stp,2000,5800,false,65,4302
./instances/SteinLib/I080/i080-144.stp,80,632,false,0,515
./instances/SteinLib/I080/i080-243.stp,80,632,false,0,517
./instances/SteinLib/I080/i080-322.stp,80,3160,false,2,3042
./instances/SteinLib/I080/i080-303.stp,80,120,false,0,37
./instances/SteinLib/I080/i080-225.stp,80,3160,false,3,3042
./instances/SteinLib/I080/i080-112.stp,80,350,false,0,241
./instances/SteinLib/I080/i080-125.stp,80,3160,false,2,3042
./instances/SteinLib/I080/i080-101.stp,80,120,false,0,38
./instances/SteinLib/I080/i080-321.stp,80,3160,false,3,3042
./instances/SteinLib/I080/i080-342.stp,80,632,false,0,515
./instances/SteinLib/I080/i080-345.stp,80,632,false,0,517
./instances/SteinLib/I080/i080-221.stp,80,3160,false,2,3042
./instances/SteinLib/I080/i080-305.stp,80,120,false,0,37
./instances/SteinLib/I080/i080-313.stp,80,350,false,0,240
./instances/SteinLib/I080/i080-233.stp,80,160,false,0,73
./instances/SteinLib/I080/i080-332.stp,80,160,false,0,75
./instances/SteinLib/I080/i080-334.stp,80,160,false,0,71
./instances/SteinLib/I080/i080-242.stp,80,632,false,0,516
./instances/SteinLib/I080/i080-341.stp,80,632,false,0,517
./instances/SteinLib/I080/i080-311.stp,80,350,false,0,240
./instances/SteinLib/I080/i080-135.stp,80,160,false,0,74
./instances/SteinLib/I080/i080-034.stp,80,160,false,0,71
./instances/SteinLib/I080/i080-035.stp,80,160,false,0,71
./instances/SteinLib/I080/i080-011.stp,80,350,false,0,236
./instances/SteinLib/I080/i080-014.stp,80,350,false,0,242
./instances/SteinLib/I080/i080-041.stp,80,632,false,0,515
./instances/SteinLib/I080/i080-301.stp,80,120,false,0,38
./instances/SteinLib/I080/i080-323.stp,80,3160,false,3,3042
./instances/SteinLib/I080/i080-113.stp,80,350,false,0,241
./instances/SteinLib/I640/i640-025.stp,640,204480,false,619,203522
./instances/SteinLib/I080/i080-104.stp,80,120,false,0,39
./instances/SteinLib/I080/i080-043.stp,80,632,false,0,514
./instances/SteinLib/I080/i080-245.stp,80,632,false,0,514
./instances/SteinLib/I080/i080-005.stp,80,120,false,0,39
./instances/SteinLib/I080/i080-325.stp,80,3160,false,2,3042
./instances/SteinLib/I080/i080-033.stp,80,160,false,0,73
./instances/SteinLib/I080/i080-205.stp,80,120,false,0,40
./instances/SteinLib/I080/i080-121.stp,80,3160,false,2,3042
./instances/SteinLib/I080/i080-032.stp,80,160,false,0,72
./instances/SteinLib/I080/i080-105.stp,80,120,false,0,38
./instances/SteinLib/I080/i080-111.stp,80,350,false,0,239
./instances/SteinLib/I080/i080-302.stp,80,120,false,0,39
./instances/SteinLib/I080/i080-244.stp,80,632,false,0,515
./instances/SteinLib/I080/i080-024.stp,80,3160,false,2,3042
./instances/SteinLib/I080/i080-232.stp,80,160,false,0,75
./instances/SteinLib/I080/i080-223.stp,80,3160,false,3,3042
./instances/SteinLib/I080/i080-241.stp,80,632,false,0,516
./instances/SteinLib/I640/i640-124.stp,640,204480,false,608,203522
./instances/SteinLib/I080/i080-214.stp,80,350,false,0,238
./instances/SteinLib/I080/i080-131.stp,80,160,false,0,71
./instances/SteinLib/I080/i080-343.stp,80,632,false,0,514
./instances/SteinLib/I080/i080-344.stp,80,632,false,0,515
./instances/SteinLib/I080/i080-044.stp,80,632,false,0,516
./instances/SteinLib/I080/i080-004.stp,80,120,false,0,39
./instances/SteinLib/I080/i080-002.stp,80,120,false,0,37
./instances/SteinLib/I080/i080-133.stp,80,160,false,0,75
./instances/SteinLib/I640/i640-221.stp,640,204480,false,635,203522
./instances/SteinLib/I080/i080-134.stp,80,160,false,0,76
./instances/SteinLib/I080/i080-315.stp,80,350,false,0,239
./instances/SteinLib/I080/i080-001.stp,80,120,false,0,34
./instances/SteinLib/I080/i080-333.stp,80,160,false,0,71
./instances/SteinLib/I080/i080-031.stp,80,160,false,0,73
./instances/SteinLib/I080/i080-013.stp,80,350,false,0,237
./instances/SteinLib/I080/i080-142.stp,80,632,false,0,515
./instances/SteinLib/I080/i080-042.stp,80,632,false,0,515
./instances/SteinLib/I080/i080-203.stp,80,120,false,0,36
./instances/SteinLib/I080/i080-012.stp,80,350,false,0,240
./instances/SteinLib/I080/i080-213.stp,80,350,false,0,239
./instances/SteinLib/I080/i080-335.stp,80,160,false,0,76
./instances/SteinLib/I080/i080-314.stp,80,350,false,0,239
./instances/SteinLib/I080/i080-022.stp,80,3160,false,2,3042
./instances/SteinLib/I080/i080-124.stp,80,3160,false,2,3042
./instances/SteinLib/I080/i080-045.stp,80,632,false,0,515
./instances/SteinLib/I640/i640-321.stp,640,204480,false,638,203522
./instances/SteinLib/I080/i080-145.stp,80,632,false,0,515
./instances/SteinLib/I080/i080-211.stp,80,350,false,0,238
./instances/SteinLib/I080/i080-331.stp,80,160,false,0,78
./instances/SteinLib/I080/i080-025.stp,80,3160,false,2,3042
./instances/SteinLib/I080/i080-141.stp,80,632,false,0,515
./instances/SteinLib/I080/i080-143.stp,80,632,false,0,515
./instances/SteinLib/I080/i080-222.stp,80,3160,false,2,3042
./instances/SteinLib/I640/i640-121.stp,640,204480,false,638,203522
./instances/SteinLib/I080/i080-312.stp,80,350,false,0,244
./instances/SteinLib/I080/i080-215.stp,80,350,false,0,241
./instances/SteinLib/I080/i080-304.stp,80,120,false,0,39
./instances/SteinLib/I080/i080-114.stp,80,350,false,0,239
./instances/SteinLib/I080/i080-102.stp,80,120,false,0,36
./instances/SteinLib/I080/i080-231.stp,80,160,false,0,74
./instances/SteinLib/I080/i080-202.stp,80,120,false,0,41
./instances/SteinLib/I080/i080-204.stp,80,120,false,0,39
./instances/SteinLib/I080/i080-003.stp,80,120,false,0,37
./instances/SteinLib/I080/i080-201.stp,80,120,false,0,41
./instances/SteinLib/I080/i080-015.stp,80,350,false,0,239
./instances/SteinLib/I080/i080-132.stp,80,160,false,0,75
./instances/SteinLib/I080/i080-212.stp,80,350,false,0,238
./instances/SteinLib/I080/i080-234.stp,80,160,false,0,69
./instances/SteinLib/I080/i080-235.stp,80,160,false,0,73
./instances/SteinLib/I080/i080-123.stp,80,3160,false,2,3042
./instances/SteinLib/I080/i080-103.stp,80,120,false,0,37
./instances/SteinLib/I080/i080-115.stp,80,350,false,0,238
./instances/SteinLib/I080/i080-023.stp,80,3160,false,2,3042
./instances/SteinLib/I320/i320-333.stp,320,640,false,1,310
./instances/SteinLib/I320/i320-034.stp,320,640,false,1,312
./instances/SteinLib/I080/i080-021.stp,80,3160,false,1,3042
./instances/SteinLib/I080/i080-122.stp,80,3160,false,2,3042
./instances/SteinLib/I080/i080-324.stp,80,3160,false,1,3042
./instances/SteinLib/I080/i080-224.stp,80,3160,false,2,3042
./instances/SteinLib/I320/i320-232.stp,320,640,false,1,313
./instances/SteinLib/I320/i320-103.stp,320,480,false,0,156
./instances/SteinLib/I320/i320-031.stp,320,640,false,1,311
./instances/SteinLib/I640/i640-224.stp,640,204480,false,587,203522
./instances/SteinLib/I320/i320-343.stp,320,10208,false,18,9731
./instances/SteinLib/I320/i320-041.stp,320,10208,false,15,9734
./instances/SteinLib/I320/i320-241.stp,320,10208,false,15,9732
./instances/SteinLib/I320/i320-204.stp,320,480,false,1,159
./instances/SteinLib/I320/i320-234.stp,320,640,false,1,309
./instances/SteinLib/I320/i320-342.stp,320,10208,false,15,9733
./instances/SteinLib/I320/i320-111.stp,320,1845,false,2,1405
./instances/SteinLib/I320/i320-044.stp,320,10208,false,19,9734
./instances/SteinLib/I320/i320-131.stp,320,640,false,1,313
./instances/SteinLib/I320/i320-005.stp,320,480,false,1,157
./instances/SteinLib/I320/i320-035.stp,320,640,false,1,313
./instances/SteinLib/I640/i640-021.stp,640,204480,false,614,203522
./instances/SteinLib/I320/i320-135.stp,320,640,false,1,313
./instances/SteinLib/I320/i320-201.stp,320,480,false,0,158
./instances/SteinLib/I320/i320-233.stp,320,640,false,1,311
./instances/SteinLib/I320/i320-315.stp,320,1845,false,2,1410
./instances/SteinLib/I320/i320-344.stp,320,10208,false,17,9732
./instances/SteinLib/I640/i640-223.stp,640,204480,false,608,203522
./instances/SteinLib/I320/i320-213.stp,320,1845,false,1,1415
./instances/SteinLib/I320/i320-105.stp,320,480,false,1,160
./instances/SteinLib/I320/i320-115.stp,320,1845,false,2,1409
./instances/SteinLib/I640/i640-123.stp,640,204480,false,600,203522
./instances/SteinLib/I320/i320-242.stp,320,10208,false,14,9731
./instances/SteinLib/I320/i320-013.stp,320,1845,false,2,1408
./instances/SteinLib/I320/i320-311.stp,320,1845,false,2,1402
./instances/SteinLib/I320/i320-245.stp,320,10208,false,14,9731
./instances/SteinLib/I320/i320-203.stp,320,480,false,1,157
./instances/SteinLib/I320/i320-215.stp,320,1845,false,2,1413
./instances/SteinLib/I640/i640-022.stp,640,204480,false,595,203522
./instances/SteinLib/I320/i320-032.stp,320,640,false,1,315
./instances/SteinLib/I320/i320-015.stp,320,1845,false,2,1406
./instances/SteinLib/I320/i320-335.stp,320,640,false,1,315
./instances/SteinLib/I320/i320-114.stp,320,1845,false,2,1415
./instances/SteinLib/I640/i640-222.stp,640,204480,false,596,203522
./instances/SteinLib/I640/i640-324.stp,640,204480,false,621,203522
./instances/SteinLib/I320/i320-143.stp,320,10208,false,13,9732
./instances/SteinLib/I320/i320-332.stp,320,640,false,0,314
./instances/SteinLib/I320/i320-104.stp,320,480,false,1,160
./instances/SteinLib/I320/i320-312.stp,320,1845,false,2,1411
./instances/SteinLib/I320/i320-112.stp,320,1845,false,1,1415
./instances/SteinLib/I320/i320-334.stp,320,640,false,1,312
./instances/SteinLib/I320/i320-021.stp,320,51040,false,134,50562
./instances/SteinLib/I320/i320-121.stp,320,51040,false,120,50562
./instances/SteinLib/I320/i320-042.stp,320,10208,false,14,9731
./instances/SteinLib/I320/i320-102.stp,320,480,false,1,156
./instances/SteinLib/I320/i320-202.stp,320,480,false,1,159
./instances/SteinLib/I320/i320-144.stp,320,10208,false,15,9733
./instances/SteinLib/I320/i320-214.stp,320,1845,false,2,1416
./instances/SteinLib/I320/i320-304.stp,320,480,false,1,158
./instances/SteinLib/I320/i320-211.stp,320,1845,false,1,1409
./instances/SteinLib/I320/i320-321.stp,320,51040,false,133,50562
./instances/SteinLib/I320/i320-222.stp,320,51040,false,134,50562
./instances/SteinLib/I320/i320-045.stp,320,10208,false,13,9732
./instances/SteinLib/I320/i320-011.stp,320,1845,false,2,1410
./instances/SteinLib/I320/i320-023.stp,320,51040,false,132,50562
./instances/SteinLib/I320/i320-132.stp,320,640,false,0,313
./instances/SteinLib/I320/i320-001.stp,320,480,false,1,158
./instances/SteinLib/I320/i320-004.stp,320,480,false,0,158
./instances/SteinLib/I320/i320-002.stp,320,480,false,0,159
./instances/SteinLib/I320/i320-101.stp,320,480,false,0,158
./instances/SteinLib/I320/i320-033.stp,320,640,false,1,318
./instances/SteinLib/I640/i640-122.stp,640,204480,false,607,203522
./instances/SteinLib/I320/i320-134.stp,320,640,false,1,312
./instances/SteinLib/I320/i320-302.stp,320,480,false,1,157
./instances/SteinLib/I320/i320-003.stp,320,480,false,0,159
./instances/SteinLib/I320/i320-235.stp,320,640,false,1,317
./instances/SteinLib/I320/i320-012.stp,320,1845,false,2,1407
./instances/SteinLib/I320/i320-314.stp,320,1845,false,2,1409
./instances/SteinLib/I320/i320-331.stp,320,640,false,1,315
./instances/SteinLib/I320/i320-323.stp,320,51040,false,136,50562
./instances/SteinLib/I320/i320-141.stp,320,10208,false,11,9732
./instances/SteinLib/I320/i320-043.stp,320,10208,false,16,9731
./instances/SteinLib/I320/i320-305.stp,320,480,false,1,154
./instances/SteinLib/I320/i320-014.stp,320,1845,false,2,1413
./instances/SteinLib/I320/i320-313.stp,320,1845,false,1,1409
./instances/SteinLib/I320/i320-345.stp,320,10208,false,16,9732
./instances/SteinLib/I320/i320-024.stp,320,51040,false,136,50562
./instances/SteinLib/I320/i320-225.stp,320,51040,false,135,50562
./instances/SteinLib/I320/i320-205.stp,320,480,false,1,158
./instances/SteinLib/I320/i320-301.stp,320,480,false,0,158
./instances/SteinLib/I320/i320-212.stp,320,1845,false,2,1408
./instances/SteinLib/I320/i320-303.stp,320,480,false,1,160
./instances/SteinLib/I640/i640-322.stp,640,204480,false,595,203522
./instances/SteinLib/I320/i320-325.stp,320,51040,false,127,50562
./instances/SteinLib/I320/i320-133.stp,320,640,false,1,317
./instances/SteinLib/I320/i320-231.stp,320,640,false,1,313
./instances/SteinLib/I320/i320-142.stp,320,10208,false,15,9730
./instances/SteinLib/B/b04.stp,50,100,false,0,45
./instances/SteinLib/B/b18.stp,100,200,false,0,94
./instances/SteinLib/B/b10.stp,75,150,false,0,69
./instances/SteinLib/B/b06.stp,50,100,false,0,44
./instances/SteinLib/B/b03.stp,50,63,false,0,12
./instances/SteinLib/B/b09.stp,75,94,false,0,20
./instances/SteinLib/B/b07.stp,75,94,false,0,19
./instances/SteinLib/B/b12.stp,75,150,false,0,70
./instances/SteinLib/B/b13.stp,100,125,false,0,25
./instances/SteinLib/I640/i640-023.stp,640,204480,false,605,203522
./instances/SteinLib/B/b17.stp,100,200,false,0,96
./instances/SteinLib/I320/i320-113.stp,320,1845,false,2,1406
./instances/SteinLib/B/b01.stp,50,63,false,0,11
./instances/SteinLib/B/b16.stp,100,200,false,0,97
./instances/SteinLib/B/b02.stp,50,63,false,0,13
./instances/SteinLib/B/b14.stp,100,125,false,0,26
./instances/SteinLib/B/b15.stp,100,125,false,0,25
./instances/SteinLib/B/b08.stp,75,94,false,0,17
./instances/SteinLib/B/b05.stp,50,100,false,0,45
./instances/SteinLib/B/b11.stp,75,150,false,0,74
./instances/SteinLib/I320/i320-243.stp,320,10208,false,13,9732
./instances/SteinLib/I320/i320-244.stp,320,10208,false,17,9731
./instances/SteinLib/I320/i320-223.stp,320,51040,false,140,50562
./instances/SteinLib/I640/i640-225.stp,640,204480,false,594,203522
./instances/SteinLib/I320/i320-124.stp,320,51040,false,136,50562
./instances/SteinLib/I320/i320-322.stp,320,51040,false,136,50562
./instances/SteinLib/I320/i320-341.stp,320,10208,false,8,9731
./instances/SteinLib/1R/1r323.stp,1250,2341,false,20,1405
./instances/SteinLib/1R/1r321.stp,1250,2338,false,20,1402
./instances/SteinLib/I320/i320-145.stp,320,10208,false,15,9731
./instances/SteinLib/1R/1r213.stp,1250,2352,false,22,1416
./instances/SteinLib/1R/1r332.stp,1250,2333,false,19,1398
./instances/SteinLib/1R/1r232.stp,1250,2335,false,15,1399
./instances/SteinLib/1R/1r123.stp,1250,2343,false,19,1407
./instances/SteinLib/1R/1r211.stp,1250,2352,false,20,1416
./instances/SteinLib/1R/1r113.stp,1250,2352,false,20,1416
./instances/SteinLib/I320/i320-324.stp,320,51040,false,129,50562
./instances/SteinLib/1R/1r111.stp,1250,2352,false,16,1416
./instances/SteinLib/1R/1r312.stp,1250,2352,false,18,1416
./instances/SteinLib/1R/1r333.stp,1250,2331,false,19,1395
./instances/SteinLib/1R/1r121.stp,1250,2340,false,19,1404
./instances/SteinLib/I640/i640-024.stp,640,204480,false,599,203522
./instances/SteinLib/I320/i320-221.stp,320,51040,false,101,50562
./instances/SteinLib/1R/1r133.stp,1250,2326,false,15,1390
./instances/Rome/grafo6357.46.lgr,46,59,false,0,12
./instances/Rome/grafo8826.100.lgr,100,152,false,0,48
./instances/SteinLib/1R/1r311.stp,1250,2352,false,13,1416
./instances/Rome/grafo8578.87.lgr,87,125,false,0,37
./instances/Rome/grafo7121.40.lgr,40,50,false,0,10
./instances/Rome/grafo3674.59.lgr,59,90,false,0,28
./instances/SteinLib/1R/1r233.stp,1250,2327,false,19,1391
./instances/SteinLib/1R/1r322.stp,1250,2336,false,21,1400
./instances/Rome/grafo5492.47.lgr,47,61,false,0,13
./instances/Rome/grafo8718.97.lgr,97,122,false,0,25
./instances/Rome/grafo6943.82.lgr,82,116,false,0,32
./instances/Rome/grafo7237.44.lgr,44,56,false,0,11
./instances/Rome/grafo3635.54.lgr,54,70,false,0,17
./instances/Rome/grafo5151.38.lgr,38,58,false,0,19
./instances/Rome/grafo9980.32.lgr,32,37,false,0,5
./instances/Rome/grafo10029.40.lgr,40,55,false,0,14
./instances/SteinLib/1R/1r131.stp,1250,2336,false,23,1400
./instances/SteinLib/1R/1r313.stp,1250,2352,false,19,1416
./instances/Rome/grafo7621.44.lgr,44,65,false,0,18
./instances/Rome/grafo5976.43.lgr,43,54,false,0,11
./instances/SteinLib/1R/1r223.stp,1250,2340,false,20,1404
./instances/Rome/grafo10717.96.lgr,96,127,false,0,29
./instances/Rome/grafo3660.45.lgr,45,60,false,0,14
./instances/SteinLib/1R/1r231.stp,1250,2331,false,25,1395
./instances/Rome/grafo9550.85.lgr,85,125,false,0,38
./instances/SteinLib/1R/1r132.stp,1250,2340,false,25,1404
./instances/Rome/grafo6806.83.lgr,83,109,false,0,25
./instances/Rome/grafo6119.42.lgr,42,52,false,0,9
./instances/SteinLib/1R/1r212.stp,1250,2352,false,21,1416
./instances/Rome/grafo5322.67.lgr,67,91,false,0,23
./instances/Rome/grafo4890.80.lgr,80,108,false,0,26
./instances/Rome/grafo9298.63.lgr,63,85,false,0,20
./instances/Rome/grafo3218.42.lgr,42,51,false,0,10
./instances/Rome/grafo4023.43.lgr,43,62,false,0,20
./instances/SteinLib/1R/1r122.stp,1250,2342,false,18,1406
./instances/Rome/grafo7972.63.lgr,63,90,false,0,23
./instances/Rome/grafo9080.61.lgr,61,89,false,0,27
./instances/SteinLib/1R/1r331.stp,1250,2319,false,19,1384
./instances/Rome/grafo4195.55.lgr,55,69,false,0,14
./instances/Rome/grafo4730.58.lgr,58,86,false,0,25
./instances/Rome/grafo10763.92.lgr,92,129,false,0,36
./instances/Rome/grafo10155.97.lgr,97,129,false,0,29
./instances/Rome/grafo9152.66.lgr,66,84,false,0,17
./instances/Rome/grafo5054.69.lgr,69,102,false,0,31
./instances/SteinLib/I320/i320-122.stp,320,51040,false,118,50562
./instances/Rome/grafo5560.45.lgr,45,60,false,0,11
./instances/Rome/grafo9491.79.lgr,79,97,false,0,18
./instances/SteinLib/1R/1r112.stp,1250,2352,false,19,1416
./instances/Rome/grafo1543.54.lgr,54,72,false,0,18
./instances/Rome/grafo8617.85.lgr,85,116,false,0,26
./instances/Rome/grafo4427.57.lgr,57,79,false,0,21
./instances/Rome/grafo6404.55.lgr,55,69,false,0,12
./instances/Rome/grafo10935.94.lgr,94,127,false,0,34
./instances/Rome/grafo4230.52.lgr,52,73,false,0,20
./instances/Rome/grafo5708.48.lgr,48,75,false,0,25
./instances/Rome/grafo9877.39.lgr,39,58,false,0,19
./instances/Rome/grafo4697.59.lgr,59,77,false,0,19
./instances/SteinLib/1R/1r222.stp,1250,2343,false,14,1408
./instances/Rome/grafo2246.20.lgr,20,30,false,0,10
./instances/SteinLib/1R/1r221.stp,1250,2341,false,19,1406
./instances/Rome/grafo5687.43.lgr,43,55,false,0,13
./instances/Rome/grafo11065.100.lgr,100,127,false,0,24
./instances/Rome/grafo9825.67.lgr,67,79,false,0,13
./instances/Rome/grafo4626.80.lgr,80,99,false,0,18
./instances/Rome/grafo9927.40.lgr,40,50,false,0,10
./instances/Rome/grafo8408.84.lgr,84,107,false,0,23
./instances/Rome/grafo3793.39.lgr,39,53,false,0,13
./instances/Rome/grafo2741.29.lgr,29,40,false,0,11
./instances/Rome/grafo2248.22.lgr,22,28,false,0,7
./instances/Rome/grafo6189.40.lgr,40,55,false,0,16
./instances/Rome/grafo6407.47.lgr,47,61,false,0,14
./instances/Rome/grafo10990.96.lgr,96,133,false,0,37
./instances/Rome/grafo10566.36.lgr,36,48,false,0,12
./instances/Rome/grafo5272.54.lgr,54,78,false,0,23
./instances/Rome/grafo4137.82.lgr,82,117,false,0,34
./instances/Rome/grafo9620.71.lgr,71,90,false,0,18
./instances/Rome/grafo7123.45.lgr,45,63,false,0,18
./instances/Rome/grafo10401.38.lgr,38,48,false,0,10
./instances/Rome/grafo10253.97.lgr,97,125,false,0,26
./instances/Rome/grafo5822.36.lgr,36,45,false,0,9
./instances/Rome/grafo1559.59.lgr,59,69,false,0,10
./instances/Rome/grafo6034.60.lgr,60,75,false,0,15
./instances/Rome/grafo7936.89.lgr,89,137,false,0,46
./instances/Rome/grafo5823.41.lgr,41,60,false,0,15
./instances/Rome/grafo4860.54.lgr,54,75,false,0,21
./instances/Rome/grafo7145.56.lgr,56,70,false,0,14
./instances/Rome/grafo8843.96.lgr,96,121,false,0,22
./instances/Rome/grafo5443.43.lgr,43,59,false,0,14
./instances/Rome/grafo7245.49.lgr,49,65,false,0,17
./instances/Rome/grafo3085.49.lgr,49,72,false,0,22
./instances/Rome/grafo7005.42.lgr,42,57,false,0,14
./instances/Rome/grafo4143.60.lgr,60,72,false,0,11
./instances/Rome/grafo9477.63.lgr,63,87,false,0,23
./instances/Rome/grafo7209.40.lgr,40,56,false,0,16
./instances/Rome/grafo6616.45.lgr,45,63,false,0,17
./instances/Rome/grafo10829.97.lgr,97,136,false,0,38
./instances/Rome/grafo8253.72.lgr,72,106,false,0,33
./instances/Rome/grafo4364.61.lgr,61,95,false,0,32
./instances/Rome/grafo5078.49.lgr,49,64,false,0,12
./instances/Rome/grafo7513.39.lgr,39,55,false,0,16
./instances/Rome/grafo8977.66.lgr,66,81,false,0,15
./instances/Rome/grafo7322.58.lgr,58,79,false,0,20
./instances/Rome/grafo8402.61.lgr,61,79,false,0,16
./instances/Rome/grafo9448.78.lgr,78,106,false,0,28
./instances/Rome/grafo8228.68.lgr,68,104,false,0,32
./instances/Rome/grafo3620.38.lgr,38,47,false,0,9
./instances/Rome/grafo4452.57.lgr,57,76,false,0,17
./instances/Rome/grafo7839.80.lgr,80,120,false,0,37
./instances/Rome/grafo3035.36.lgr,36,50,false,0,14
./instances/Rome/grafo3566.36.lgr,36,44,false,0,8
./instances/Rome/grafo10503.100.lgr,100,132,false,0,31
./instances/Rome/grafo7523.50.lgr,50,68,false,0,19
./instances/Rome/grafo8513.100.lgr,100,138,false,0,35
./instances/Rome/grafo3413.36.lgr,36,53,false,0,15
./instances/Rome/grafo6338.56.lgr,56,69,false,0,11
./instances/Rome/grafo6897.35.lgr,35,47,false,0,12
./instances/Rome/grafo10409.96.lgr,96,138,false,0,40
./instances/Rome/grafo8511.94.lgr,94,134,false,0,39
./instances/Rome/grafo5412.78.lgr,78,101,false,0,24
./instances/Rome/grafo4497.61.lgr,61,82,false,0,21
./instances/Rome/grafo1987.30.lgr,30,38,false,0,7
./instances/Rome/grafo8681.86.lgr,86,126,false,0,40
./instances/Rome/grafo4695.62.lgr,62,85,false,0,23
./instances/Rome/grafo3306.41.lgr,41,53,false,0,12
./instances/Rome/grafo4580.50.lgr,50,63,false,0,13
./instances/Rome/grafo9832.92.lgr,92,130,false,0,36
./instances/Rome/grafo9534.71.lgr,71,98,false,0,26
./instances/Rome/grafo11640.44.lgr,44,59,false,0,15
./instances/Rome/grafo4121.65.lgr,65,81,false,0,17
./instances/Rome/grafo6412.65.lgr,65,82,false,0,16
./instances/Rome/grafo8731.88.lgr,88,115,false,0,27
./instances/Rome/grafo7225.37.lgr,37,49,false,0,12
./instances/Rome/grafo9548.65.lgr,65,79,false,0,14
./instances/Rome/grafo9030.92.lgr,92,106,false,0,15
./instances/Rome/grafo7384.45.lgr,45,56,false,0,11
./instances/Rome/grafo6995.75.lgr,75,94,false,0,17
./instances/Rome/grafo7783.84.lgr,84,105,false,0,20
./instances/Rome/grafo10813.93.lgr,93,126,false,0,34
./instances/Rome/grafo9722.79.lgr,79,110,false,0,31
./instances/Rome/grafo7126.88.lgr,88,118,false,0,27
./instances/Rome/grafo6565.59.lgr,59,73,false,0,14
./instances/Rome/grafo3496.54.lgr,54,83,false,0,27
./instances/Rome/grafo1345.30.lgr,30,44,false,0,11
./instances/Rome/grafo9319.82.lgr,82,108,false,0,26
./instances/Rome/grafo9399.69.lgr,69,96,false,0,25
./instances/Rome/grafo9929.40.lgr,40,56,false,0,16
./instances/Rome/grafo8740.87.lgr,87,115,false,0,29
./instances/Rome/grafo5471.39.lgr,39,53,false,0,12
./instances/Rome/grafo1607.32.lgr,32,42,false,0,9
./instances/Rome/grafo4734.49.lgr,49,59,false,0,10
./instances/Rome/grafo2902.17.lgr,17,26,false,0,7
./instances/Rome/grafo6045.72.lgr,72,87,false,0,13
./instances/Rome/grafo10822.97.lgr,97,134,false,0,36
./instances/Rome/grafo11176.100.lgr,100,138,false,0,37
./instances/Rome/grafo4618.80.lgr,80,104,false,0,25
./instances/Rome/grafo2254.48.lgr,48,66,false,0,16
./instances/Rome/grafo6946.42.lgr,42,58,false,0,16
./instances/Rome/grafo1475.47.lgr,47,60,false,0,11
./instances/Rome/grafo6672.48.lgr,48,64,false,0,13
./instances/Rome/grafo7222.40.lgr,40,54,false,0,15
./instances/Rome/grafo5665.67.lgr,67,83,false,0,14
./instances/Rome/grafo5174.44.lgr,44,60,false,0,14
./instances/Rome/grafo6854.49.lgr,49,63,false,0,13
./instances/Rome/grafo8720.100.lgr,100,132,false,0,33
./instances/Rome/grafo4646.62.lgr,62,78,false,0,13
./instances/Rome/grafo8584.61.lgr,61,74,false,0,13
./instances/Rome/grafo9645.75.lgr,75,94,false,0,20
./instances/Rome/grafo8659.92.lgr,92,135,false,0,41
./instances/Rome/grafo8420.81.lgr,81,105,false,0,24
./instances/Rome/grafo8134.83.lgr,83,116,false,0,29
./instances/Rome/grafo7533.50.lgr,50,66,false,0,15
./instances/Rome/grafo3375.39.lgr,39,59,false,0,17
./instances/Rome/grafo6271.44.lgr,44,51,false,0,7
./instances/Rome/grafo3185.52.lgr,52,76,false,0,20
./instances/Rome/grafo5096.60.lgr,60,76,false,0,16
./instances/Rome/grafo9403.66.lgr,66,91,false,0,25
./instances/Rome/grafo11087.96.lgr,96,129,false,0,33
./instances/Rome/grafo5784.66.lgr,66,84,false,0,18
./instances/Rome/grafo1432.60.lgr,60,77,false,0,17
./instances/Rome/grafo10528.98.lgr,98,134,false,0,34
./instances/Rome/grafo7164.56.lgr,56,68,false,0,11
./instances/Rome/grafo5366.51.lgr,51,72,false,0,20
./instances/Rome/grafo7368.42.lgr,42,51,false,0,10
./instances/Rome/grafo5500.37.lgr,37,48,false,0,11
./instances/Rome/grafo4378.79.lgr,79,103,false,0,25
./instances/Rome/grafo5521.36.lgr,36,40,false,0,5
./instances/Rome/grafo8535.71.lgr,71,93,false,0,23
./instances/Rome/grafo1452.49.lgr,49,66,false,0,16
./instances/Rome/grafo6201.53.lgr,53,72,false,0,16
./instances/Rome/grafo6176.45.lgr,45,65,false,0,18
./instances/Rome/grafo6229.44.lgr,44,56,false,0,13
./instances/Rome/grafo3214.33.lgr,33,44,false,0,11
./instances/Rome/grafo5225.41.lgr,41,52,false,0,12
./instances/Rome/grafo5193.37.lgr,37,45,false,0,9
./instances/Rome/grafo3096.36.lgr,36,51,false,0,14
./instances/Rome/grafo7426.47.lgr,47,57,false,0,10
./instances/Rome/grafo6226.82.lgr,82,110,false,0,27
./instances/Rome/grafo10956.95.lgr,95,129,false,0,34
./instances/Rome/grafo5467.43.lgr,43,73,false,0,26
./instances/Rome/grafo9296.71.lgr,71,94,false,0,23
./instances/Rome/grafo9164.66.lgr,66,96,false,0,27
./instances/Rome/grafo3592.44.lgr,44,56,false,0,12
./instances/Rome/grafo11622.37.lgr,37,49,false,0,11
./instances/Rome/grafo4824.53.lgr,53,69,false,0,17
./instances/Rome/grafo5860.55.lgr,55,74,false,0,20
./instances/Rome/grafo8270.71.lgr,71,91,false,0,19
./instances/Rome/grafo9579.63.lgr,63,92,false,0,28
./instances/Rome/grafo8097.76.lgr,76,111,false,0,32
./instances/Rome/grafo10665.100.lgr,100,127,false,0,27
./instances/Rome/grafo6447.87.lgr,87,124,false,0,37
./instances/Rome/grafo4825.83.lgr,83,110,false,0,26
./instances/Rome/grafo5779.45.lgr,45,57,false,0,12
./instances/Rome/grafo9221.63.lgr,63,100,false,0,36
./instances/Rome/grafo6001.33.lgr,33,40,false,0,8
./instances/Rome/grafo10654.96.lgr,96,129,false,0,32
./instances/Rome/grafo9293.74.lgr,74,99,false,0,24
./instances/Rome/grafo7037.45.lgr,45,63,false,0,16
./instances/Rome/grafo4851.58.lgr,58,80,false,0,21
./instances/Rome/grafo8197.75.lgr,75,101,false,0,25
./instances/Rome/grafo5384.58.lgr,58,72,false,0,14
./instances/Rome/grafo198.18.lgr,18,26,false,0,5
./instances/Rome/grafo4883.62.lgr,62,82,false,0,20
./instances/Rome/grafo2713.37.lgr,37,48,false,0,11
./instances/Rome/grafo6890.71.lgr,71,107,false,0,35
./instances/Rome/grafo1284.29.lgr,29,40,false,0,11
./instances/Rome/grafo4107.37.lgr,37,49,false,0,12
./instances/Rome/grafo11236.38.lgr,38,52,false,0,13
./instances/Rome/grafo4053.43.lgr,43,58,false,0,12
./instances/Rome/grafo8295.74.lgr,74,102,false,0,26
./instances/Rome/grafo8140.72.lgr,72,97,false,0,24
./instances/Rome/grafo8397.61.lgr,61,82,false,0,22
./instances/Rome/grafo3651.58.lgr,58,74,false,0,14
./instances/Rome/grafo7458.43.lgr,43,61,false,0,16
./instances/Rome/grafo9598.62.lgr,62,80,false,0,17
./instances/Rome/grafo4084.41.lgr,41,56,false,0,15
./instances/Rome/grafo10391.94.lgr,94,129,false,0,34
./instances/Rome/grafo6388.34.lgr,34,46,false,0,13
./instances/Rome/grafo9112.82.lgr,82,120,false,0,35
./instances/Rome/grafo4782.66.lgr,66,100,false,0,31
./instances/Rome/grafo4960.58.lgr,58,79,false,0,18
./instances/Rome/grafo10266.94.lgr,94,140,false,0,43
./instances/Rome/grafo5501.48.lgr,48,65,false,0,16
./instances/Rome/grafo5046.80.lgr,80,108,false,0,26
./instances/Rome/grafo8413.78.lgr,78,98,false,0,20
./instances/Rome/grafo4525.72.lgr,72,96,false,0,25
./instances/Rome/grafo6202.38.lgr,38,44,false,0,7
./instances/Rome/grafo8317.60.lgr,60,89,false,0,28
./instances/Rome/grafo10954.94.lgr,94,120,false,0,27
./instances/Rome/grafo5336.36.lgr,36,49,false,0,11
./instances/Rome/grafo8916.91.lgr,91,101,false,0,9
./instances/Rome/grafo2284.20.lgr,20,30,false,0,11
./instances/Rome/grafo11074.96.lgr,96,129,false,0,31
./instances/Rome/grafo8647.91.lgr,91,131,false,0,38
./instances/Rome/grafo11239.31.lgr,31,38,false,0,8
./instances/Rome/grafo5886.41.lgr,41,58,false,0,16
./instances/Rome/grafo10069.40.lgr,40,52,false,0,12
./instances/Rome/grafo9345.67.lgr,67,90,false,0,22
./instances/Rome/grafo8508.73.lgr,73,92,false,0,19
./instances/Rome/grafo6145.44.lgr,44,54,false,0,9
./instances/Rome/grafo7838.67.lgr,67,92,false,0,25
./instances/Rome/grafo5900.46.lgr,46,60,false,0,14
./instances/Rome/grafo7461.72.lgr,72,97,false,0,24
./instances/Rome/grafo4398.57.lgr,57,71,false,0,13
./instances/Rome/grafo8739.99.lgr,99,135,false,0,35
./instances/Rome/grafo9316.86.lgr,86,109,false,0,22
./instances/Rome/grafo11578.37.lgr,37,49,false,0,12
./instances/Rome/grafo1508.67.lgr,67,85,false,0,17
./instances/Rome/grafo1470.51.lgr,51,69,false,0,19
./instances/Rome/grafo7526.38.lgr,38,52,false,0,14
./instances/Rome/grafo3221.48.lgr,48,59,false,0,11
./instances/Rome/grafo6065.76.lgr,76,110,false,0,32
./instances/Rome/grafo8788.91.lgr,91,110,false,0,19
./instances/Rome/grafo4485.61.lgr,61,85,false,0,22
./instances/Rome/grafo8435.87.lgr,87,106,false,0,18
./instances/Rome/grafo6747.51.lgr,51,65,false,0,13
./instances/Rome/grafo3698.56.lgr,56,87,false,0,27
./instances/Rome/grafo8625.85.lgr,85,105,false,0,19
./instances/Rome/grafo8149.82.lgr,82,108,false,0,26
./instances/Rome/grafo6308.42.lgr,42,62,false,0,19
./instances/Rome/grafo4416.56.lgr,56,70,false,0,14
./instances/Rome/grafo7634.56.lgr,56,86,false,0,27
./instances/Rome/grafo3633.38.lgr,38,63,false,0,19
./instances/Rome/grafo8571.94.lgr,94,139,false,0,43
./instances/Rome/grafo4305.80.lgr,80,104,false,0,25
./instances/Rome/grafo7157.43.lgr,43,53,false,0,11
./instances/Rome/grafo9211.63.lgr,63,91,false,0,28
./instances/Rome/grafo4692.76.lgr,76,101,false,0,25
./instances/Rome/grafo9635.99.lgr,99,133,false,0,32
./instances/Rome/grafo6625.99.lgr,99,139,false,0,40
./instances/Rome/grafo11186.93.lgr,93,128,false,0,34
./instances/Rome/grafo5514.39.lgr,39,46,false,0,7
./instances/Rome/grafo9378.68.lgr,68,81,false,0,13
./instances/Rome/grafo4225.78.lgr,78,106,false,0,27
./instances/Rome/grafo3654.43.lgr,43,58,false,0,15
./instances/Rome/grafo10316.100.lgr,100,134,false,0,33
./instances/Rome/grafo8068.77.lgr,77,105,false,0,26
./instances/Rome/grafo9427.72.lgr,72,99,false,0,26
./instances/Rome/grafo7101.86.lgr,86,120,false,0,32
./instances/Rome/grafo10369.100.lgr,100,138,false,0,38
./instances/Rome/grafo10509.32.lgr,32,38,false,0,6
./instances/Rome/grafo4963.64.lgr,64,82,false,0,16
./instances/Rome/grafo10909.96.lgr,96,124,false,0,29
./instances/Rome/grafo5249.56.lgr,56,85,false,0,25
./instances/Rome/grafo8104.69.lgr,69,100,false,0,30
./instances/Rome/grafo8955.96.lgr,96,121,false,0,25
./instances/Rome/grafo7352.42.lgr,42,51,false,0,7
./instances/Rome/grafo3658.56.lgr,56,78,false,0,21
./instances/Rome/grafo6989.42.lgr,42,56,false,0,14
./instances/Rome/grafo10804.35.lgr,35,46,false,0,12
./instances/Rome/grafo4233.75.lgr,75,105,false,0,29
./instances/Rome/grafo3068.35.lgr,35,50,false,0,15
./instances/Rome/grafo10583.94.lgr,94,124,false,0,29
./instances/Rome/grafo3823.37.lgr,37,46,false,0,9
./instances/Rome/grafo10986.96.lgr,96,122,false,0,24
./instances/Rome/grafo9417.65.lgr,65,88,false,0,22
./instances/Rome/grafo2805.18.lgr,18,25,false,0,6
./instances/Rome/grafo3432.44.lgr,44,55,false,0,10
./instances/Rome/grafo9540.68.lgr,68,95,false,0,24
./instances/Rome/grafo9730.84.lgr,84,118,false,0,31
./instances/Rome/grafo11500.36.lgr,36,44,false,0,9
./instances/Rome/grafo2019.41.lgr,41,47,false,0,7
./instances/Rome/grafo7889.71.lgr,71,102,false,0,31
./instances/Rome/grafo10824.92.lgr,92,116,false,0,23
./instances/Rome/grafo9398.66.lgr,66,90,false,0,24
./instances/Rome/grafo7674.93.lgr,93,129,false,0,33
./instances/Rome/grafo6230.52.lgr,52,64,false,0,13
./instances/Rome/grafo8238.70.lgr,70,89,false,0,18
./instances/Rome/grafo11298.99.lgr,99,128,false,0,29
./instances/Rome/grafo7453.43.lgr,43,66,false,0,20
./instances/SteinLib/I320/i320-224.stp,320,51040,false,104,50562
./instances/Rome/grafo3776.53.lgr,53,77,false,0,23
./instances/Rome/grafo1486.51.lgr,51,60,false,0,10
./instances/Rome/grafo6197.40.lgr,40,56,false,0,15
./instances/Rome/grafo4662.50.lgr,50,63,false,0,11
./instances/Rome/grafo3777.40.lgr,40,54,false,0,12
./instances/Rome/grafo7098.41.lgr,41,59,false,0,17
./instances/Rome/grafo10248.100.lgr,100,126,false,0,25
./instances/Rome/grafo11346.36.lgr,36,49,false,0,13
./instances/Rome/grafo4067.44.lgr,44,54,false,0,10
./instances/Rome/grafo6099.74.lgr,74,93,false,0,20
./instances/Rome/grafo6801.55.lgr,55,78,false,0,21
./instances/Rome/grafo3249.44.lgr,44,58,false,0,11
./instances/Rome/grafo8660.64.lgr,64,84,false,0,20
./instances/Rome/grafo3581.61.lgr,61,81,false,0,19
./instances/Rome/grafo9151.63.lgr,63,82,false,0,18
./instances/Rome/grafo5516.64.lgr,64,98,false,0,32
./instances/Rome/grafo9811.91.lgr,91,126,false,0,36
./instances/Rome/grafo9334.68.lgr,68,101,false,0,30
./instances/Rome/grafo8374.76.lgr,76,100,false,0,24
./instances/Rome/grafo6600.47.lgr,47,68,false,0,18
./instances/Rome/grafo8088.82.lgr,82,106,false,0,23
./instances/Rome/grafo9292.63.lgr,63,88,false,0,24
./instances/Rome/grafo6277.42.lgr,42,61,false,0,19
./instances/Rome/grafo8002.91.lgr,91,121,false,0,30
./instances/Rome/grafo11227.100.lgr,100,142,false,0,42
./instances/Rome/grafo7122.54.lgr,54,76,false,0,20
./instances/Rome/grafo4927.78.lgr,78,96,false,0,17
./instances/Rome/grafo11553.37.lgr,37,49,false,0,12
./instances/Rome/grafo11294.38.lgr,38,56,false,0,16
./instances/Rome/grafo3626.49.lgr,49,61,false,0,11
./instances/Rome/grafo4343.79.lgr,79,109,false,0,31
./instances/Rome/grafo3986.40.lgr,40,57,false,0,17
./instances/Rome/grafo1754.13.lgr,13,21,false,0,6
./instances/Rome/grafo3075.72.lgr,72,92,false,0,19
./instances/Rome/grafo6026.39.lgr,39,61,false,0,19
./instances/Rome/grafo5003.58.lgr,58,71,false,0,10
./instances/Rome/grafo9834.81.lgr,81,103,false,0,22
./instances/Rome/grafo5645.41.lgr,41,52,false,0,11
./instances/Rome/grafo2041.28.lgr,28,39,false,0,10
./instances/Rome/grafo4077.40.lgr,40,51,false,0,10
./instances/Rome/grafo4051.37.lgr,37,54,false,0,16
./instances/Rome/grafo5364.47.lgr,47,58,false,0,10
./instances/Rome/grafo4779.58.lgr,58,84,false,0,21
./instances/Rome/grafo4699.55.lgr,55,78,false,0,20
./instances/Rome/grafo7850.66.lgr,66,83,false,0,16
./instances/Rome/grafo3539.40.lgr,40,57,false,0,16
./instances/Rome/grafo6529.54.lgr,54,67,false,0,13
./instances/Rome/grafo8751.87.lgr,87,113,false,0,26
./instances/Rome/grafo3131.40.lgr,40,53,false,0,12
./instances/Rome/grafo3515.43.lgr,43,55,false,0,13
./instances/Rome/grafo7292.50.lgr,50,62,false,0,12
./instances/Rome/grafo8442.76.lgr,76,104,false,0,28
./instances/Rome/grafo9342.72.lgr,72,92,false,0,21
./instances/Rome/grafo10311.91.lgr,91,112,false,0,21
./instances/Rome/grafo3253.44.lgr,44,52,false,0,8
./instances/Rome/grafo10778.100.lgr,100,128,false,0,27
./instances/Rome/grafo4982.63.lgr,63,90,false,0,23
./instances/Rome/grafo3568.55.lgr,55,87,false,0,31
./instances/Rome/grafo5006.58.lgr,58,75,false,0,17
./instances/Rome/grafo11446.96.lgr,96,130,false,0,33
./instances/Rome/grafo7400.57.lgr,57,70,false,0,14
./instances/Rome/grafo9481.67.lgr,67,90,false,0,22
./instances/Rome/grafo610.29.lgr,29,38,false,0,9
./instances/Rome/grafo10427.95.lgr,95,126,false,0,30
./instances/Rome/grafo3359.37.lgr,37,58,false,0,20
./instances/Rome/grafo4237.62.lgr,62,88,false,0,26
./instances/Rome/grafo4642.63.lgr,63,84,false,0,17
./instances/Rome/grafo3170.52.lgr,52,78,false,0,23
./instances/Rome/grafo11518.39.lgr,39,51,false,0,11
./instances/Rome/grafo7648.58.lgr,58,85,false,0,26
./instances/Rome/grafo7552.43.lgr,43,64,false,0,19
./instances/Rome/grafo4451.51.lgr,51,72,false,0,20
./instances/Rome/grafo11492.35.lgr,35,48,false,0,12
./instances/Rome/grafo8409.78.lgr,78,103,false,0,23
./instances/Rome/grafo9819.72.lgr,72,102,false,0,28
./instances/Rome/grafo8159.60.lgr,60,85,false,0,23
./instances/Rome/grafo2224.37.lgr,37,45,false,0,9
./instances/Rome/grafo11177.98.lgr,98,131,false,0,32
./instances/Rome/grafo2018.28.lgr,28,37,false,0,10
./instances/Rome/grafo6545.71.lgr,71,90,false,0,20
./instances/Rome/grafo11523.35.lgr,35,46,false,0,12
./instances/Rome/grafo7836.79.lgr,79,111,false,0,31
./instances/Rome/grafo8891.90.lgr,90,114,false,0,23
./instances/Rome/grafo10137.36.lgr,36,45,false,0,10
./instances/Rome/grafo9694.79.lgr,79,109,false,0,31
./instances/Rome/grafo10891.95.lgr,95,118,false,0,24
./instances/Rome/grafo4291.59.lgr,59,78,false,0,20
./instances/Rome/grafo9428.85.lgr,85,115,false,0,30
./instances/Rome/grafo8730.86.lgr,86,119,false,0,32
./instances/Rome/grafo5254.45.lgr,45,53,false,0,9
./instances/Rome/grafo2011.39.lgr,39,49,false,0,10
./instances/Rome/grafo2960.38.lgr,38,48,false,0,10
./instances/Rome/grafo4515.62.lgr,62,78,false,0,16
./instances/Rome/grafo6871.54.lgr,54,76,false,0,21
./instances/Rome/grafo5259.40.lgr,40,56,false,0,14
./instances/Rome/grafo11150.99.lgr,99,133,false,0,35
./instances/Rome/grafo11172.41.lgr,41,51,false,0,9
./instances/Rome/grafo4981.65.lgr,65,81,false,0,16
./instances/Rome/grafo7666.42.lgr,42,63,false,0,21
./instances/Rome/grafo10511.34.lgr,34,41,false,0,8
./instances/Rome/grafo11563.39.lgr,39,50,false,0,11
./instances/Rome/grafo8700.74.lgr,74,95,false,0,21
./instances/Rome/grafo9125.71.lgr,71,86,false,0,15
./instances/Rome/grafo1507.32.lgr,32,45,false,0,11
./instances/Rome/grafo5198.45.lgr,45,66,false,0,18
./instances/Rome/grafo9281.75.lgr,75,96,false,0,21
./instances/Rome/grafo8682.87.lgr,87,108,false,0,20
./instances/Rome/grafo8736.91.lgr,91,114,false,0,24
./instances/Rome/grafo7281.46.lgr,46,54,false,0,8
./instances/Rome/grafo7616.43.lgr,43,64,false,0,20
./instances/SteinLib/I320/i320-022.stp,320,51040,false,87,50562
./instances/Rome/grafo5428.44.lgr,44,62,false,0,18
./instances/Rome/grafo1941.21.lgr,21,26,false,0,6
./instances/Rome/grafo4530.54.lgr,54,76,false,0,22
./instances/Rome/grafo5528.36.lgr,36,44,false,0,8
./instances/Rome/grafo3646.37.lgr,37,50,false,0,13
./instances/Rome/grafo10603.100.lgr,100,136,false,0,35
./instances/Rome/grafo8719.93.lgr,93,136,false,0,42
./instances/Rome/grafo10878.94.lgr,94,138,false,0,42
./instances/Rome/grafo4401.57.lgr,57,86,false,0,24
./instances/Rome/grafo8326.76.lgr,76,115,false,0,37
./instances/Rome/grafo3707.43.lgr,43,54,false,0,9
./instances/Rome/grafo4437.80.lgr,80,111,false,0,30
./instances/Rome/grafo7165.40.lgr,40,55,false,0,16
./instances/Rome/grafo5681.79.lgr,79,121,false,0,42
./instances/Rome/grafo8964.89.lgr,89,110,false,0,21
./instances/Rome/grafo3995.97.lgr,97,145,false,0,46
./instances/Rome/grafo10661.95.lgr,95,128,false,0,33
./instances/Rome/grafo3236.60.lgr,60,80,false,0,18
./instances/Rome/grafo2954.37.lgr,37,50,false,0,14
./instances/Rome/grafo7568.38.lgr,38,55,false,0,18
./instances/Rome/grafo5854.78.lgr,78,111,false,0,30
./instances/Rome/grafo5180.77.lgr,77,102,false,0,24
./instances/Rome/grafo9105.75.lgr,75,106,false,0,30
./instances/Rome/grafo4002.55.lgr,55,82,false,0,25
./instances/Rome/grafo3427.56.lgr,56,81,false,0,23
./instances/Rome/grafo3433.37.lgr,37,42,false,0,6
./instances/Rome/grafo8482.73.lgr,73,96,false,0,21
./instances/Rome/grafo8883.71.lgr,71,86,false,0,16
./instances/Rome/grafo11226.91.lgr,91,117,false,0,24
./instances/Rome/grafo10513.37.lgr,37,47,false,0,11
./instances/Rome/grafo9800.72.lgr,72,95,false,0,23
./instances/Rome/grafo10020.38.lgr,38,50,false,0,13
./instances/Rome/grafo4821.55.lgr,55,79,false,0,23
./instances/Rome/grafo6726.47.lgr,47,57,false,0,11
./instances/Rome/grafo8332.87.lgr,87,116,false,0,29
./instances/Rome/grafo10010.39.lgr,39,50,false,0,10
./instances/Rome/grafo5722.44.lgr,44,55,false,0,10
./instances/Rome/grafo11439.92.lgr,92,130,false,0,37
./instances/Rome/grafo7398.44.lgr,44,58,false,0,13
./instances/Rome/grafo8713.93.lgr,93,114,false,0,21
./instances/SteinLib/I320/i320-125.stp,320,51040,false,100,50562
./instances/Rome/grafo8676.94.lgr,94,127,false,0,33
./instances/Rome/grafo1174.33.lgr,33,41,false,0,7
./instances/Rome/grafo6988.47.lgr,47,62,false,0,14
./instances/Rome/grafo10353.99.lgr,99,140,false,0,41
./instances/Rome/grafo6274.48.lgr,48,73,false,0,24
./instances/Rome/grafo5030.67.lgr,67,95,false,0,27
./instances/Rome/grafo6965.83.lgr,83,103,false,0,18
./instances/Rome/grafo11255.94.lgr,94,121,false,0,27
./instances/Rome/grafo7592.59.lgr,59,94,false,0,31
./instances/Rome/grafo4736.52.lgr,52,65,false,0,11
./instances/Rome/grafo10484.99.lgr,99,147,false,0,43
./instances/Rome/grafo9181.67.lgr,67,95,false,0,27
./instances/Rome/grafo2316.40.lgr,40,57,false,0,17
./instances/Rome/grafo5605.51.lgr,51,77,false,0,23
./instances/Rome/grafo11621.40.lgr,40,50,false,0,9
./instances/Rome/grafo10832.94.lgr,94,142,false,0,45
./instances/Rome/grafo9142.60.lgr,60,73,false,0,11
./instances/Rome/grafo6408.47.lgr,47,57,false,0,11
./instances/Rome/grafo5195.60.lgr,60,78,false,0,18
./instances/Rome/grafo2811.29.lgr,29,40,false,0,10
./instances/Rome/grafo8991.99.lgr,99,133,false,0,34
./instances/Rome/grafo3631.35.lgr,35,41,false,0,7
./instances/Rome/grafo7456.43.lgr,43,70,false,0,24
./instances/Rome/grafo6118.34.lgr,34,42,false,0,8
./instances/Rome/grafo10592.98.lgr,98,140,false,0,38
./instances/Rome/grafo9765.69.lgr,69,91,false,0,22
./instances/Rome/grafo4674.75.lgr,75,113,false,0,35
./instances/Rome/grafo5984.42.lgr,42,53,false,0,11
./instances/Rome/grafo153.21.lgr,21,33,false,0,12
./instances/Rome/grafo4930.64.lgr,64,87,false,0,21
./instances/Rome/grafo5691.46.lgr,46,54,false,0,9
./instances/Rome/grafo3464.93.lgr,93,124,false,0,29
./instances/Rome/grafo6853.41.lgr,41,50,false,0,10
./instances/Rome/grafo8568.83.lgr,83,107,false,0,25
./instances/Rome/grafo5714.40.lgr,40,52,false,0,12
./instances/Rome/grafo10902.33.lgr,33,42,false,0,10
./instances/Rome/grafo9853.36.lgr,36,48,false,0,12
./instances/Rome/grafo8767.86.lgr,86,118,false,0,31
./instances/Rome/grafo5745.50.lgr,50,76,false,0,26
./instances/Rome/grafo9118.65.lgr,65,84,false,0,17
./instances/Rome/grafo3235.58.lgr,58,71,false,0,14
./instances/Rome/grafo11259.92.lgr,92,106,false,0,15
./instances/Rome/grafo8116.60.lgr,60,81,false,0,17
./instances/Rome/grafo4264.78.lgr,78,111,false,0,32
./instances/Rome/grafo7196.45.lgr,45,65,false,0,16
./instances/Rome/grafo8429.81.lgr,81,112,false,0,30
./instances/Rome/grafo7687.53.lgr,53,65,false,0,12
./instances/Rome/grafo10952.96.lgr,96,137,false,0,41
./instances/Rome/grafo1402.48.lgr,48,56,false,0,9
./instances/Rome/grafo10504.100.lgr,100,129,false,0,28
./instances/Rome/grafo5672.48.lgr,48,70,false,0,23
./instances/Rome/grafo10200.96.lgr,96,128,false,0,32
./instances/Rome/grafo1550.53.lgr,53,67,false,0,13
./instances/Rome/grafo7584.69.lgr,69,80,false,0,12
./instances/Rome/grafo4247.82.lgr,82,115,false,0,34
./instances/Rome/grafo11218.99.lgr,99,147,false,0,44
./instances/Rome/grafo3344.42.lgr,42,52,false,0,9
./instances/Rome/grafo4802.75.lgr,75,98,false,0,21
./instances/Rome/grafo11229.94.lgr,94,125,false,0,30
./instances/Rome/grafo8163.76.lgr,76,106,false,0,30
./instances/Rome/grafo9297.70.lgr,70,96,false,0,26
./instances/Rome/grafo5080.79.lgr,79,107,false,0,27
./instances/Rome/grafo7949.84.lgr,84,109,false,0,24
./instances/Rome/grafo7853.76.lgr,76,100,false,0,23
./instances/Rome/grafo4879.73.lgr,73,97,false,0,22
./instances/Rome/grafo7111.40.lgr,40,51,false,0,10
./instances/Rome/grafo3650.41.lgr,41,54,false,0,12
./instances/Rome/grafo10384.99.lgr,99,124,false,0,26
./instances/Rome/grafo4660.63.lgr,63,88,false,0,25
./instances/Rome/grafo11090.93.lgr,93,112,false,0,19
./instances/Rome/grafo8552.71.lgr,71,93,false,0,23
./instances/Rome/grafo9788.80.lgr,80,124,false,0,41
./instances/Rome/grafo4146.50.lgr,50,61,false,0,11
./instances/Rome/grafo9405.62.lgr,62,82,false,0,19
./instances/Rome/grafo10414.98.lgr,98,132,false,0,35
./instances/Rome/grafo10225.99.lgr,99,133,false,0,32
./instances/Rome/grafo5660.43.lgr,43,62,false,0,18
./instances/Rome/grafo8723.73.lgr,73,94,false,0,21
./instances/Rome/grafo4490.65.lgr,65,96,false,0,29
./instances/Rome/grafo9252.84.lgr,84,119,false,0,35
./instances/Rome/grafo3260.33.lgr,33,48,false,0,13
./instances/Rome/grafo10549.99.lgr,99,140,false,0,41
./instances/Rome/grafo9837.78.lgr,78,116,false,0,35
./instances/Rome/grafo3854.46.lgr,46,65,false,0,17
./instances/Rome/grafo4265.54.lgr,54,70,false,0,15
./instances/Rome/grafo6615.46.lgr,46,63,false,0,15
./instances/Rome/grafo6748.38.lgr,38,50,false,0,13
./instances/Rome/grafo7829.77.lgr,77,109,false,0,30
./instances/Rome/grafo5106.73.lgr,73,95,false,0,21
./instances/Rome/grafo10951.97.lgr,97,122,false,0,24
./instances/Rome/grafo10258.96.lgr,96,131,false,0,34
./instances/Rome/grafo5168.45.lgr,45,64,false,0,19
./instances/Rome/grafo5639.77.lgr,77,94,false,0,16
./instances/Rome/grafo5496.44.lgr,44,58,false,0,13
./instances/SteinLib/I320/i320-123.stp,320,51040,false,99,50562
./instances/Rome/grafo6070.45.lgr,45,61,false,0,16
./instances/Rome/grafo7483.73.lgr,73,92,false,0,19
./instances/Rome/grafo9478.78.lgr,78,100,false,0,20
./instances/Rome/grafo4496.56.lgr,56,79,false,0,23
./instances/Rome/grafo10143.93.lgr,93,118,false,0,26
./instances/Rome/grafo6405.55.lgr,55,69,false,0,12
./instances/Rome/grafo6105.45.lgr,45,68,false,0,22
./instances/Rome/grafo8993.87.lgr,87,123,false,0,33
./instances/Rome/grafo7774.81.lgr,81,104,false,0,22
./instances/Rome/grafo10600.93.lgr,93,132,false,0,38
./instances/Rome/grafo8176.86.lgr,86,112,false,0,26
./instances/Rome/grafo9121.65.lgr,65,83,false,0,19
./instances/Rome/grafo9564.74.lgr,74,99,false,0,23
./instances/Rome/grafo5082.60.lgr,60,80,false,0,21
./instances/Rome/grafo6553.46.lgr,46,66,false,0,16
./instances/Rome/grafo8967.95.lgr,95,122,false,0,28
./instances/Rome/grafo8710.98.lgr,98,126,false,0,28
./instances/Rome/grafo1469.67.lgr,67,82,false,0,15
./instances/Rome/grafo9975.32.lgr,32,39,false,0,8
./instances/Rome/grafo5627.34.lgr,34,44,false,0,10
./instances/Rome/grafo9255.67.lgr,67,86,false,0,18
./instances/Rome/grafo5696.42.lgr,42,55,false,0,13
./instances/Rome/grafo5766.46.lgr,46,72,false,0,25
./instances/Rome/grafo2025.30.lgr,30,42,false,0,12
./instances/Rome/grafo11470.91.lgr,91,131,false,0,38
./instances/Rome/grafo9435.72.lgr,72,99,false,0,26
./instances/Rome/grafo8577.74.lgr,74,95,false,0,19
./instances/Rome/grafo5203.33.lgr,33,41,false,0,8
./instances/Rome/grafo7846.76.lgr,76,113,false,0,36
./instances/Rome/grafo3088.40.lgr,40,57,false,0,17
./instances/Rome/grafo4545.80.lgr,80,114,false,0,30
./instances/Rome/grafo7639.40.lgr,40,54,false,0,14
./instances/Rome/grafo8315.77.lgr,77,100,false,0,21
./instances/Rome/grafo10556.100.lgr,100,130,false,0,31
./instances/Rome/grafo5549.41.lgr,41,61,false,0,16
./instances/Rome/grafo8016.85.lgr,85,112,false,0,24
./instances/Rome/grafo4582.64.lgr,64,83,false,0,16
./instances/Rome/grafo4338.71.lgr,71,98,false,0,26
./instances/Rome/grafo6524.45.lgr,45,59,false,0,12
./instances/Rome/grafo7558.45.lgr,45,74,false,0,28
./instances/Rome/grafo4456.58.lgr,58,74,false,0,15
./instances/Rome/grafo4518.50.lgr,50,66,false,0,15
./instances/Rome/grafo6193.58.lgr,58,77,false,0,20
./instances/Rome/grafo8046.68.lgr,68,86,false,0,16
./instances/Rome/grafo6695.59.lgr,59,79,false,0,19
./instances/Rome/grafo3720.35.lgr,35,47,false,0,10
./instances/Rome/grafo6697.42.lgr,42,55,false,0,13
./instances/Rome/grafo4469.62.lgr,62,77,false,0,16
./instances/Rome/grafo9115.82.lgr,82,112,false,0,29
./instances/Rome/grafo11478.39.lgr,39,55,false,0,16
./instances/Rome/grafo8747.89.lgr,89,130,false,0,41
./instances/Rome/grafo3849.39.lgr,39,50,false,0,12
./instances/Rome/grafo7922.82.lgr,82,115,false,0,31
./instances/Rome/grafo4886.60.lgr,60,73,false,0,12
./instances/Rome/grafo2974.36.lgr,36,44,false,0,7
./instances/Rome/grafo10145.94.lgr,94,125,false,0,31
./instances/Rome/grafo9462.68.lgr,68,99,false,0,29
./instances/Rome/grafo5175.36.lgr,36,45,false,0,8
./instances/Rome/grafo10319.92.lgr,92,124,false,0,32
./instances/Rome/grafo3326.42.lgr,42,60,false,0,19
./instances/Rome/grafo7421.40.lgr,40,55,false,0,12
./instances/Rome/grafo7524.90.lgr,90,113,false,0,24
./instances/Rome/grafo10057.40.lgr,40,59,false,0,17
./instances/Rome/grafo4577.51.lgr,51,68,false,0,17
./instances/Rome/grafo7262.57.lgr,57,81,false,0,23
./instances/Rome/grafo8131.78.lgr,78,114,false,0,35
./instances/Rome/grafo4758.72.lgr,72,89,false,0,18
./instances/Rome/grafo9723.72.lgr,72,107,false,0,32
./instances/Rome/grafo7201.47.lgr,47,62,false,0,13
./instances/Rome/grafo9175.70.lgr,70,94,false,0,22
./instances/Rome/grafo6346.43.lgr,43,62,false,0,18
./instances/Rome/grafo3656.58.lgr,58,75,false,0,16
./instances/Rome/grafo8357.82.lgr,82,118,false,0,34
./instances/Rome/grafo1956.41.lgr,41,58,false,0,16
./instances/Rome/grafo10582.94.lgr,94,126,false,0,31
./instances/Rome/grafo5849.57.lgr,57,82,false,0,26
./instances/Rome/grafo7790.67.lgr,67,94,false,0,26
./instances/Rome/grafo10284.36.lgr,36,48,false,0,12
./instances/Rome/grafo8862.89.lgr,89,108,false,0,20
./instances/Rome/grafo8044.76.lgr,76,99,false,0,23
./instances/Rome/grafo8484.87.lgr,87,111,false,0,24
./instances/SteinLib/I320/i320-025.stp,320,51040,false,92,50562
./instances/Rome/grafo4683.75.lgr,75,87,false,0,13
./instances/Rome/grafo8036.94.lgr,94,134,false,0,38
./instances/Rome/grafo4035.40.lgr,40,54,false,0,14
./instances/Rome/grafo6895.37.lgr,37,54,false,0,16
./instances/Rome/grafo3595.39.lgr,39,56,false,0,15
./instances/Rome/grafo11269.93.lgr,93,131,false,0,34
./instances/Rome/grafo8250.74.lgr,74,111,false,0,35
./instances/Rome/grafo10089.37.lgr,37,49,false,0,13
./instances/Rome/grafo11433.92.lgr,92,135,false,0,42
./instances/Rome/grafo5189.72.lgr,72,92,false,0,20
./instances/Rome/grafo10430.95.lgr,95,120,false,0,25
./instances/Rome/grafo8474.90.lgr,90,127,false,0,37
./instances/Rome/grafo6521.59.lgr,59,84,false,0,24
./instances/Rome/grafo4374.52.lgr,52,73,false,0,20
./instances/Rome/grafo9774.76.lgr,76,97,false,0,22
./instances/Rome/grafo8178.85.lgr,85,109,false,0,24
./instances/Rome/grafo10317.91.lgr,91,123,false,0,32
./instances/Rome/grafo10342.37.lgr,37,47,false,0,11
./instances/Rome/grafo3653.60.lgr,60,86,false,0,25
./instances/Rome/grafo10221.95.lgr,95,128,false,0,33
./instances/Rome/grafo5536.38.lgr,38,50,false,0,12
./instances/Rome/grafo6558.67.lgr,67,88,false,0,22
./instances/Rome/grafo4870.75.lgr,75,102,false,0,27
./instances/Rome/grafo10979.39.lgr,39,45,false,0,7
./instances/Rome/grafo8837.87.lgr,87,123,false,0,36
./instances/Rome/grafo2070.37.lgr,37,49,false,0,11
./instances/Rome/grafo9071.67.lgr,67,78,false,0,10
./instances/Rome/grafo10622.39.lgr,39,54,false,0,13
./instances/Rome/grafo10768.35.lgr,35,49,false,0,13
./instances/Rome/grafo2124.49.lgr,49,64,false,0,16
./instances/Rome/grafo3205.44.lgr,44,57,false,0,13
./instances/Rome/grafo11593.36.lgr,36,56,false,0,18
./instances/Rome/grafo6085.79.lgr,79,101,false,0,20
./instances/Rome/grafo10837.95.lgr,95,125,false,0,29
./instances/Rome/grafo8798.93.lgr,93,116,false,0,24
./instances/Rome/grafo8529.74.lgr,74,96,false,0,22
./instances/Rome/grafo3394.39.lgr,39,53,false,0,13
./instances/Rome/grafo3139.89.lgr,89,121,false,0,30
./instances/Rome/grafo6770.46.lgr,46,60,false,0,14
./instances/Rome/grafo10102.97.lgr,97,132,false,0,32
./instances/Rome/grafo11329.36.lgr,36,49,false,0,14
./instances/Rome/grafo6007.45.lgr,45,58,false,0,11
./instances/Rome/grafo7929.76.lgr,76,98,false,0,22
./instances/Rome/grafo8544.61.lgr,61,84,false,0,20
./instances/Rome/grafo8750.86.lgr,86,115,false,0,27
./instances/Rome/grafo7300.41.lgr,41,53,false,0,13
./instances/Rome/grafo5016.61.lgr,61,77,false,0,17
./instances/Rome/grafo9357.99.lgr,99,147,false,0,47
./instances/Rome/grafo9490.80.lgr,80,120,false,0,38
./instances/Rome/grafo9585.86.lgr,86,122,false,0,34
./instances/Rome/grafo6191.41.lgr,41,52,false,0,12
./instances/Rome/grafo10045.38.lgr,38,50,false,0,12
./instances/Rome/grafo9711.66.lgr,66,88,false,0,21
./instances/Rome/grafo7775.77.lgr,77,109,false,0,29
./instances/Rome/grafo2661.22.lgr,22,30,false,0,7
./instances/Rome/grafo2558.34.lgr,34,46,false,0,13
./instances/Rome/grafo5118.62.lgr,62,78,false,0,17
./instances/Rome/grafo7586.36.lgr,36,50,false,0,11
./instances/Rome/grafo6722.58.lgr,58,69,false,0,11
./instances/Rome/grafo1493.66.lgr,66,84,false,0,19
./instances/Rome/grafo3273.45.lgr,45,58,false,0,14
./instances/Rome/grafo11477.36.lgr,36,48,false,0,13
./instances/Rome/grafo4620.60.lgr,60,75,false,0,12
./instances/Rome/grafo5840.41.lgr,41,58,false,0,15
./instances/Rome/grafo1487.55.lgr,55,71,false,0,17
./instances/Rome/grafo11240.36.lgr,36,47,false,0,11
./instances/Rome/grafo5433.34.lgr,34,40,false,0,6
./instances/Rome/grafo2503.40.lgr,40,58,false,0,17
./instances/Rome/grafo6131.61.lgr,61,79,false,0,17
./instances/Rome/grafo6830.43.lgr,43,57,false,0,13
./instances/Rome/grafo7477.48.lgr,48,70,false,0,23
./instances/Rome/grafo10895.98.lgr,98,130,false,0,31
./instances/Rome/grafo8396.85.lgr,85,112,false,0,26
./instances/Rome/grafo3257.61.lgr,61,82,false,0,19
./instances/Rome/grafo3563.36.lgr,36,46,false,0,11
./instances/Rome/grafo1285.26.lgr,26,30,false,0,5
./instances/Rome/grafo8038.94.lgr,94,125,false,0,28
./instances/Rome/grafo10741.92.lgr,92,132,false,0,38
./instances/Rome/grafo8425.81.lgr,81,110,false,0,28
./instances/Rome/grafo5813.37.lgr,37,46,false,0,10
./instances/Rome/grafo6739.46.lgr,46,66,false,0,18
./instances/Rome/grafo1496.52.lgr,52,66,false,0,14
./instances/Rome/grafo4507.80.lgr,80,123,false,0,42
./instances/Rome/grafo10988.98.lgr,98,127,false,0,27
./instances/Rome/grafo10437.97.lgr,97,124,false,0,27
./instances/Rome/grafo3902.39.lgr,39,53,false,0,12
./instances/Rome/grafo9965.34.lgr,34,49,false,0,13
./instances/Rome/grafo1992.32.lgr,32,36,false,0,5
./instances/Rome/grafo11472.91.lgr,91,135,false,0,40
./instances/Rome/grafo3492.51.lgr,51,69,false,0,18
./instances/Rome/grafo11274.93.lgr,93,132,false,0,38
./instances/Rome/grafo6601.46.lgr,46,66,false,0,18
./instances/Rome/grafo5000.80.lgr,80,110,false,0,28
./instances/Rome/grafo7404.43.lgr,43,55,false,0,11
./instances/Rome/grafo3992.44.lgr,44,61,false,0,16
./instances/Rome/grafo3811.54.lgr,54,77,false,0,20
./instances/Rome/grafo8595.89.lgr,89,112,false,0,22
./instances/Rome/grafo8370.84.lgr,84,113,false,0,28
./instances/Rome/grafo10344.100.lgr,100,130,false,0,29
./instances/Rome/grafo6064.46.lgr,46,69,false,0,20
./instances/Rome/grafo6851.49.lgr,49,64,false,0,16
./instances/Rome/grafo9228.81.lgr,81,117,false,0,37
./instances/Rome/grafo9441.73.lgr,73,98,false,0,24
./instances/Rome/grafo9291.63.lgr,63,88,false,0,24
./instances/Rome/grafo4074.42.lgr,42,54,false,0,11
./instances/Rome/grafo9568.65.lgr,65,92,false,0,27
./instances/Rome/grafo6318.43.lgr,43,71,false,0,25
./instances/Rome/grafo8202.78.lgr,78,112,false,0,35
./instances/Rome/grafo5293.76.lgr,76,108,false,0,30
./instances/Rome/grafo11125.100.lgr,100,140,false,0,38
./instances/Rome/grafo8274.60.lgr,60,72,false,0,10
./instances/Rome/grafo6281.56.lgr,56,75,false,0,20
./instances/Rome/grafo10203.97.lgr,97,141,false,0,43
./instances/Rome/grafo3401.41.lgr,41,53,false,0,13
./instances/Rome/grafo5686.37.lgr,37,47,false,0,9
./instances/Rome/grafo9215.69.lgr,69,90,false,0,21
./instances/Rome/grafo9787.82.lgr,82,114,false,0,33
./instances/Rome/grafo7371.61.lgr,61,88,false,0,25
./instances/Rome/grafo9995.94.lgr,94,137,false,0,41
./instances/Rome/grafo9450.84.lgr,84,125,false,0,38
./instances/Rome/grafo5252.38.lgr,38,44,false,0,7
./instances/Rome/grafo10397.36.lgr,36,46,false,0,11
./instances/Rome/grafo468.19.lgr,19,31,false,0,9
./instances/Rome/grafo5434.75.lgr,75,93,false,0,17
./instances/Rome/grafo3167.44.lgr,44,60,false,0,15
./instances/Rome/grafo3728.37.lgr,37,47,false,0,9
./instances/Rome/grafo5186.55.lgr,55,79,false,0,22
./instances/Rome/grafo4009.43.lgr,43,55,false,0,12
./instances/Rome/grafo10255.93.lgr,93,125,false,0,30
./instances/Rome/grafo4815.57.lgr,57,69,false,0,11
./instances/Rome/grafo3979.98.lgr,98,136,false,0,38
./instances/Rome/grafo8786.91.lgr,91,126,false,0,34
./instances/Rome/grafo3127.57.lgr,57,82,false,0,25
./instances/Rome/grafo8301.76.lgr,76,115,false,0,39
./instances/Rome/grafo6133.39.lgr,39,52,false,0,13
./instances/Rome/grafo8352.89.lgr,89,120,false,0,28
./instances/Rome/grafo1213.68.lgr,68,86,false,0,17
./instances/Rome/grafo8025.82.lgr,82,104,false,0,23
./instances/Rome/grafo11141.95.lgr,95,133,false,0,39
./instances/Rome/grafo6833.48.lgr,48,69,false,0,21
./instances/Rome/grafo3533.37.lgr,37,57,false,0,18
./instances/Rome/grafo9120.64.lgr,64,87,false,0,21
./instances/Rome/grafo3850.54.lgr,54,68,false,0,15
./instances/Rome/grafo11153.99.lgr,99,130,false,0,31
./instances/Rome/grafo1453.63.lgr,63,80,false,0,16
./instances/Rome/grafo9044.76.lgr,76,95,false,0,20
./instances/Rome/grafo3587.36.lgr,36,48,false,0,11
./instances/Rome/grafo6294.39.lgr,39,58,false,0,18
./instances/Rome/grafo8498.74.lgr,74,102,false,0,29
./instances/Rome/grafo10704.37.lgr,37,44,false,0,8
./instances/Rome/grafo317.13.lgr,13,21,false,0,7
./instances/Rome/grafo6023.37.lgr,37,50,false,0,13
./instances/Rome/grafo10228.95.lgr,95,132,false,0,37
./instances/Rome/grafo6980.59.lgr,59,79,false,0,21
./instances/Rome/grafo11665.40.lgr,40,48,false,0,9
./instances/Rome/grafo10017.96.lgr,96,140,false,0,43
./instances/Rome/grafo7173.78.lgr,78,95,false,0,16
./instances/Rome/grafo8704.97.lgr,97,127,false,0,29
./instances/Rome/grafo5160.42.lgr,42,53,false,0,12
./instances/Rome/grafo3690.38.lgr,38,50,false,0,12
./instances/Rome/grafo9060.64.lgr,64,81,false,0,17
./instances/Rome/grafo8486.85.lgr,85,115,false,0,29
./instances/Rome/grafo598.33.lgr,33,49,false,0,15
./instances/Rome/grafo4255.53.lgr,53,68,false,0,14
./instances/Rome/grafo5081.55.lgr,55,70,false,0,14
./instances/Rome/grafo7386.46.lgr,46,66,false,0,21
./instances/Rome/grafo5559.61.lgr,61,75,false,0,14
./instances/Rome/grafo4008.62.lgr,62,79,false,0,15
./instances/Rome/grafo10477.91.lgr,91,108,false,0,17
./instances/Rome/grafo6187.81.lgr,81,112,false,0,30
./instances/Rome/grafo3780.50.lgr,50,63,false,0,14
./instances/Rome/grafo10328.92.lgr,92,111,false,0,19
./instances/Rome/grafo11185.94.lgr,94,126,false,0,33
./instances/Rome/grafo6319.80.lgr,80,109,false,0,27
./instances/Rome/grafo8889.89.lgr,89,119,false,0,30
./instances/Rome/grafo6463.84.lgr,84,106,false,0,23
./instances/Rome/grafo10557.98.lgr,98,129,false,0,32
./instances/Rome/grafo2395.28.lgr,28,37,false,0,10
./instances/Rome/grafo8338.70.lgr,70,88,false,0,16
./instances/Rome/grafo10855.96.lgr,96,113,false,0,18
./instances/Rome/grafo7597.44.lgr,44,61,false,0,18
./instances/Rome/grafo5588.75.lgr,75,96,false,0,20
./instances/Rome/grafo5287.61.lgr,61,88,false,0,26
./instances/Rome/grafo2143.19.lgr,19,27,false,0,8
./instances/Rome/grafo1404.51.lgr,51,70,false,0,20
./instances/Rome/grafo5093.80.lgr,80,103,false,0,20
./instances/Rome/grafo5103.53.lgr,53,72,false,0,19
./instances/Rome/grafo7981.85.lgr,85,116,false,0,30
./instances/Rome/grafo3803.40.lgr,40,56,false,0,15
./instances/Rome/grafo1532.51.lgr,51,61,false,0,11
./instances/Rome/grafo5437.50.lgr,50,69,false,0,18
./instances/Rome/grafo2100.29.lgr,29,38,false,0,9
./instances/Rome/grafo9928.95.lgr,95,120,false,0,24
./instances/Rome/grafo9691.79.lgr,79,125,false,0,46
./instances/Rome/grafo9483.83.lgr,83,109,false,0,26
./instances/Rome/grafo3006.35.lgr,35,44,false,0,9
./instances/Rome/grafo975.36.lgr,36,48,false,0,9
./instances/Rome/grafo6331.42.lgr,42,65,false,0,20
./instances/Rome/grafo3122.56.lgr,56,84,false,0,25
./instances/Rome/grafo8012.87.lgr,87,120,false,0,33
./instances/Rome/grafo3829.43.lgr,43,61,false,0,15
./instances/Rome/grafo4049.37.lgr,37,51,false,0,13
./instances/Rome/grafo5094.70.lgr,70,91,false,0,21
./instances/Rome/grafo7096.45.lgr,45,61,false,0,14
./instances/Rome/grafo9830.71.lgr,71,83,false,0,13
./instances/Rome/grafo9447.64.lgr,64,83,false,0,19
./instances/Rome/grafo8674.100.lgr,100,135,false,0,35
./instances/Rome/grafo9526.72.lgr,72,98,false,0,25
./instances/Rome/grafo7517.38.lgr,38,51,false,0,13
./instances/Rome/grafo5100.67.lgr,67,89,false,0,22
./instances/Rome/grafo4999.55.lgr,55,72,false,0,17
./instances/Rome/grafo9218.80.lgr,80,108,false,0,24
./instances/Rome/grafo7420.41.lgr,41,58,false,0,16
./instances/Rome/grafo8658.89.lgr,89,127,false,0,37
./instances/Rome/grafo2008.33.lgr,33,42,false,0,8
./instances/Rome/grafo8886.91.lgr,91,122,false,0,31
./instances/Rome/grafo4913.79.lgr,79,109,false,0,30
./instances/Rome/grafo10071.40.lgr,40,50,false,0,10
./instances/Rome/grafo11495.39.lgr,39,52,false,0,11
./instances/Rome/grafo11108.94.lgr,94,124,false,0,28
./instances/Rome/grafo9035.70.lgr,70,99,false,0,28
./instances/Rome/grafo4737.66.lgr,66,86,false,0,18
./instances/Rome/grafo8485.85.lgr,85,117,false,0,32
./instances/Rome/grafo6401.45.lgr,45,67,false,0,20
./instances/Rome/grafo5794.54.lgr,54,71,false,0,18
./instances/Rome/grafo5929.71.lgr,71,98,false,0,27
./instances/Rome/grafo8493.75.lgr,75,94,false,0,20
./instances/Rome/grafo4554.77.lgr,77,100,false,0,21
./instances/Rome/grafo2285.38.lgr,38,52,false,0,15
./instances/Rome/grafo6593.38.lgr,38,48,false,0,11
./instances/Rome/grafo9506.70.lgr,70,91,false,0,22
./instances/Rome/grafo1035.37.lgr,37,51,false,0,14
./instances/Rome/grafo7815.80.lgr,80,121,false,0,40
./instances/Rome/grafo5698.37.lgr,37,46,false,0,8
./instances/Rome/grafo6287.38.lgr,38,53,false,0,12
./instances/Rome/grafo11056.98.lgr,98,136,false,0,35
./instances/Rome/grafo9682.65.lgr,65,101,false,0,33
./instances/Rome/grafo7912.79.lgr,79,112,false,0,32
./instances/Rome/grafo8468.85.lgr,85,107,false,0,20
./instances/Rome/grafo2848.40.lgr,40,48,false,0,9
./instances/Rome/grafo9131.74.lgr,74,105,false,0,28
./instances/Rome/grafo1718.21.lgr,21,29,false,0,6
./instances/Rome/grafo8335.93.lgr,93,126,false,0,33
./instances/Rome/grafo8539.87.lgr,87,127,false,0,39
./instances/Rome/grafo11031.36.lgr,36,41,false,0,5
./instances/Rome/grafo10426.100.lgr,100,138,false,0,36
./instances/Rome/grafo6807.38.lgr,38,50,false,0,11
./instances/Rome/grafo7411.89.lgr,89,120,false,0,30
./instances/Rome/grafo6938.44.lgr,44,61,false,0,15
./instances/Rome/grafo11642.36.lgr,36,49,false,0,14
./instances/Rome/grafo2103.66.lgr,66,76,false,0,11
./instances/Rome/grafo10349.94.lgr,94,128,false,0,34
./instances/Rome/grafo4875.78.lgr,78,117,false,0,35
./instances/Rome/grafo4990.61.lgr,61,80,false,0,18
./instances/Rome/grafo2136.11.lgr,11,17,false,0,5
./instances/Rome/grafo6855.45.lgr,45,54,false,0,10
./instances/Rome/grafo9229.77.lgr,77,99,false,0,18
./instances/Rome/grafo3708.38.lgr,38,54,false,0,14
./instances/Rome/grafo10815.97.lgr,97,126,false,0,30
./instances/Rome/grafo9897.39.lgr,39,55,false,0,15
./instances/Rome/grafo4005.39.lgr,39,52,false,0,13
./instances/Rome/grafo5258.36.lgr,36,50,false,0,12
./instances/Rome/grafo7031.43.lgr,43,63,false,0,19
./instances/Rome/grafo11632.40.lgr,40,59,false,0,18
./instances/Rome/grafo4571.54.lgr,54,76,false,0,21
./instances/Rome/grafo1618.47.lgr,47,56,false,0,10
./instances/Rome/grafo3157.55.lgr,55,73,false,0,16
./instances/Rome/grafo3953.36.lgr,36,48,false,0,10
./instances/Rome/grafo8633.75.lgr,75,102,false,0,26
./instances/Rome/grafo7433.44.lgr,44,55,false,0,12
./instances/Rome/grafo3779.52.lgr,52,67,false,0,15
./instances/Rome/grafo8010.62.lgr,62,88,false,0,26
./instances/Rome/grafo10950.97.lgr,97,143,false,0,45
./instances/Rome/grafo5329.57.lgr,57,71,false,0,14
./instances/Rome/grafo9401.80.lgr,80,102,false,0,22
./instances/Rome/grafo8841.88.lgr,88,118,false,0,28
./instances/Rome/grafo8799.90.lgr,90,113,false,0,21
./instances/Rome/grafo8277.82.lgr,82,119,false,0,36
./instances/Rome/grafo10128.98.lgr,98,130,false,0,33
./instances/Rome/grafo10684.95.lgr,95,126,false,0,32
./instances/Rome/grafo10862.98.lgr,98,136,false,0,36
./instances/Rome/grafo2631.34.lgr,34,42,false,0,9
./instances/Rome/grafo7000.40.lgr,40,50,false,0,9
./instances/Rome/grafo11142.99.lgr,99,144,false,0,42
./instances/Rome/grafo8605.68.lgr,68,104,false,0,34
./instances/Rome/grafo9410.67.lgr,67,93,false,0,27
./instances/Rome/grafo6368.45.lgr,45,65,false,0,17
./instances/Rome/grafo5921.38.lgr,38,52,false,0,14
./instances/Rome/grafo10907.99.lgr,99,137,false,0,36
./instances/Rome/grafo7749.41.lgr,41,48,false,0,8
./instances/Rome/grafo7758.53.lgr,53,77,false,0,23
./instances/Rome/grafo7422.40.lgr,40,50,false,0,10
./instances/Rome/grafo7603.45.lgr,45,73,false,0,26
./instances/Rome/grafo8344.73.lgr,73,99,false,0,27
./instances/Rome/grafo1395.61.lgr,61,78,false,0,13
./instances/Rome/grafo10969.98.lgr,98,131,false,0,33
./instances/Rome/grafo1993.32.lgr,32,42,false,0,10
./instances/Rome/grafo4327.65.lgr,65,77,false,0,13
./instances/Rome/grafo4950.50.lgr,50,64,false,0,14
./instances/Rome/grafo9440.83.lgr,83,108,false,0,23
./instances/Rome/grafo9177.83.lgr,83,106,false,0,23
./instances/Rome/grafo5348.46.lgr,46,64,false,0,16
./instances/Rome/grafo2321.38.lgr,38,58,false,0,17
./instances/Rome/grafo11213.37.lgr,37,49,false,0,11
./instances/Rome/grafo4611.59.lgr,59,81,false,0,20
./instances/Rome/grafo11110.99.lgr,99,135,false,0,34
./instances/Rome/grafo8081.80.lgr,80,107,false,0,24
./instances/Rome/grafo5515.43.lgr,43,64,false,0,19
./instances/Rome/grafo8287.77.lgr,77,90,false,0,13
./instances/Rome/grafo9622.93.lgr,93,124,false,0,32
./instances/Rome/grafo9937.91.lgr,91,121,false,0,30
./instances/Rome/grafo11192.92.lgr,92,111,false,0,19
./instances/Rome/grafo5075.58.lgr,58,75,false,0,18
./instances/Rome/grafo4905.56.lgr,56,66,false,0,10
./instances/Rome/grafo2465.36.lgr,36,44,false,0,7
./instances/Rome/grafo4220.78.lgr,78,98,false,0,21
./instances/Rome/grafo7948.90.lgr,90,125,false,0,33
./instances/Rome/grafo5451.41.lgr,41,56,false,0,13
./instances/Rome/grafo2566.40.lgr,40,53,false,0,12
./instances/Rome/grafo6655.38.lgr,38,53,false,0,12
./instances/Rome/grafo9147.75.lgr,75,106,false,0,30
./instances/Rome/grafo1583.66.lgr,66,81,false,0,15
./instances/Rome/grafo10646.100.lgr,100,154,false,0,50
./instances/Rome/grafo7598.43.lgr,43,57,false,0,11
./instances/Rome/grafo4997.81.lgr,81,106,false,0,23
./instances/Rome/grafo7141.42.lgr,42,53,false,0,10
./instances/Rome/grafo6017.62.lgr,62,84,false,0,19
./instances/Rome/grafo9686.73.lgr,73,103,false,0,29
./instances/Rome/grafo6781.47.lgr,47,66,false,0,20
./instances/Rome/grafo7871.77.lgr,77,112,false,0,35
./instances/Rome/grafo7549.38.lgr,38,50,false,0,12
./instances/Rome/grafo3535.56.lgr,56,68,false,0,13
./instances/Rome/grafo9062.70.lgr,70,92,false,0,21
./instances/Rome/grafo1551.58.lgr,58,72,false,0,14
./instances/Rome/grafo2904.37.lgr,37,54,false,0,15
./instances/Rome/grafo5705.46.lgr,46,67,false,0,20
./instances/Rome/grafo2687.33.lgr,33,46,false,0,13
./instances/Rome/grafo7907.80.lgr,80,127,false,0,44
./instances/Rome/grafo6178.40.lgr,40,49,false,0,8
./instances/Rome/grafo3473.57.lgr,57,73,false,0,13
./instances/Rome/grafo8675.93.lgr,93,130,false,0,36
./instances/Rome/grafo11106.99.lgr,99,136,false,0,33
./instances/Rome/grafo10109.95.lgr,95,126,false,0,31
./instances/Rome/grafo10924.98.lgr,98,129,false,0,29
./instances/Rome/grafo6709.47.lgr,47,55,false,0,9
./instances/Rome/grafo9145.68.lgr,68,86,false,0,18
./instances/Rome/grafo2732.37.lgr,37,48,false,0,11
./instances/Rome/grafo5931.46.lgr,46,63,false,0,17
./instances/Rome/grafo4726.51.lgr,51,67,false,0,14
./instances/Rome/grafo2431.86.lgr,86,105,false,0,19
./instances/Rome/grafo5205.35.lgr,35,42,false,0,7
./instances/Rome/grafo10196.94.lgr,94,121,false,0,26
./instances/Rome/grafo2449.19.lgr,19,24,false,0,5
./instances/Rome/grafo10413.93.lgr,93,129,false,0,36
./instances/Rome/grafo5491.74.lgr,74,97,false,0,22
./instances/Rome/grafo10508.100.lgr,100,143,false,0,43
./instances/Rome/grafo10885.98.lgr,98,124,false,0,27
./instances/Rome/grafo10953.93.lgr,93,118,false,0,26
./instances/Rome/grafo9763.69.lgr,69,95,false,0,25
./instances/Rome/grafo11306.99.lgr,99,124,false,0,26
./instances/Rome/grafo9206.66.lgr,66,84,false,0,19
./instances/Rome/grafo11009.98.lgr,98,126,false,0,28
./instances/Rome/grafo3957.57.lgr,57,80,false,0,22
./instances/Rome/grafo3204.63.lgr,63,87,false,0,25
./instances/Rome/grafo11339.91.lgr,91,115,false,0,24
./instances/Rome/grafo9318.81.lgr,81,108,false,0,27
./instances/Rome/grafo2623.41.lgr,41,53,false,0,10
./instances/Rome/grafo8160.83.lgr,83,119,false,0,36
./instances/Rome/grafo7287.43.lgr,43,62,false,0,20
./instances/Rome/grafo1560.49.lgr,49,59,false,0,9
./instances/Rome/grafo11303.93.lgr,93,128,false,0,33
./instances/Rome/grafo8777.98.lgr,98,140,false,0,40
./instances/Rome/grafo7724.54.lgr,54,73,false,0,17
./instances/Rome/grafo4209.61.lgr,61,79,false,0,16
./instances/Rome/grafo5700.36.lgr,36,49,false,0,14
./instances/Rome/grafo3640.41.lgr,41,53,false,0,11
./instances/Rome/grafo2119.21.lgr,21,27,false,0,6
./instances/Rome/grafo8235.75.lgr,75,97,false,0,20
./instances/Rome/grafo11345.38.lgr,38,56,false,0,16
./instances/Rome/grafo10672.98.lgr,98,132,false,0,34
./instances/Rome/grafo10389.94.lgr,94,131,false,0,36
./instances/Rome/grafo7257.37.lgr,37,48,false,0,11
./instances/Rome/grafo2443.22.lgr,22,31,false,0,9
./instances/Rome/grafo1483.54.lgr,54,67,false,0,12
./instances/Rome/grafo3180.57.lgr,57,80,false,0,23
./instances/Rome/grafo3351.38.lgr,38,46,false,0,9
./instances/Rome/grafo9176.67.lgr,67,90,false,0,23
./instances/Rome/grafo11487.91.lgr,91,122,false,0,31
./instances/Rome/grafo5018.81.lgr,81,102,false,0,22
./instances/Rome/grafo9782.75.lgr,75,96,false,0,22
./instances/Rome/grafo7143.43.lgr,43,54,false,0,12
./instances/Rome/grafo9699.86.lgr,86,129,false,0,43
./instances/Rome/grafo10595.95.lgr,95,121,false,0,27
./instances/Rome/grafo7130.90.lgr,90,125,false,0,36
./instances/Rome/grafo9373.70.lgr,70,87,false,0,17
./instances/Rome/grafo7017.45.lgr,45,66,false,0,18
./instances/Rome/grafo9719.74.lgr,74,107,false,0,32
./instances/Rome/grafo2182.38.lgr,38,52,false,0,15
./instances/Rome/grafo5583.33.lgr,33,42,false,0,8
./instances/Rome/grafo6116.35.lgr,35,43,false,0,8
./instances/Rome/grafo11101.95.lgr,95,139,false,0,45
./instances/Rome/grafo10159.95.lgr,95,125,false,0,29
./instances/Rome/grafo8305.65.lgr,65,89,false,0,20
./instances/Rome/grafo10485.94.lgr,94,125,false,0,31
./instances/Rome/grafo11564.37.lgr,37,47,false,0,11
./instances/Rome/grafo5927.37.lgr,37,52,false,0,13
./instances/Rome/grafo3382.99.lgr,99,129,false,0,30
./instances/Rome/grafo7048.57.lgr,57,74,false,0,15
./instances/Rome/grafo5305.63.lgr,63,89,false,0,25
./instances/Rome/grafo5914.60.lgr,60,82,false,0,22
./instances/Rome/grafo8060.88.lgr,88,117,false,0,30
./instances/Rome/grafo7668.43.lgr,43,57,false,0,14
./instances/Rome/grafo3499.35.lgr,35,47,false,0,11
./instances/Rome/grafo8642.91.lgr,91,112,false,0,21
./instances/Rome/grafo3336.36.lgr,36,44,false,0,9
./instances/Rome/grafo6974.39.lgr,39,51,false,0,12
./instances/Rome/grafo10666.98.lgr,98,128,false,0,29
./instances/Rome/grafo7499.92.lgr,92,120,false,0,27
./instances/Rome/grafo4682.55.lgr,55,70,false,0,12
./instances/Rome/grafo11019.93.lgr,93,123,false,0,30
./instances/Rome/grafo7977.87.lgr,87,105,false,0,17
./instances/Rome/grafo6683.58.lgr,58,69,false,0,12
./instances/Rome/grafo3289.53.lgr,53,76,false,0,21
./instances/Rome/grafo1804.19.lgr,19,30,false,0,10
./instances/Rome/grafo3102.34.lgr,34,42,false,0,8
./instances/Rome/grafo2729.40.lgr,40,46,false,0,7
./instances/Rome/grafo8630.74.lgr,74,101,false,0,26
./instances/Rome/grafo11098.96.lgr,96,131,false,0,32
./instances/Rome/grafo3905.36.lgr,36,45,false,0,10
./instances/Rome/grafo7635.41.lgr,41,53,false,0,13
./instances/Rome/grafo10304.94.lgr,94,112,false,0,19
./instances/Rome/grafo3918.42.lgr,42,56,false,0,13
./instances/Rome/grafo7264.39.lgr,39,51,false,0,12
./instances/Rome/grafo9497.85.lgr,85,114,false,0,26
./instances/Rome/grafo11222.93.lgr,93,123,false,0,30
./instances/Rome/grafo8838.83.lgr,83,114,false,0,32
./instances/Rome/grafo10997.100.lgr,100,126,false,0,25
./instances/Rome/grafo10099.94.lgr,94,144,false,0,49
./instances/Rome/grafo1331.28.lgr,28,33,false,0,5
./instances/Rome/grafo6752.39.lgr,39,51,false,0,11
./instances/Rome/grafo5402.43.lgr,43,57,false,0,15
./instances/Rome/grafo3846.47.lgr,47,65,false,0,15
./instances/Rome/grafo8247.81.lgr,81,118,false,0,34
./instances/Rome/grafo6169.47.lgr,47,70,false,0,23
./instances/Rome/grafo4630.64.lgr,64,79,false,0,12
./instances/Rome/grafo3709.61.lgr,61,85,false,0,24
./instances/Rome/grafo6020.39.lgr,39,49,false,0,9
./instances/Rome/grafo3297.53.lgr,53,74,false,0,21
./instances/Rome/grafo8546.75.lgr,75,98,false,0,23
./instances/Rome/grafo10368.96.lgr,96,124,false,0,27
./instances/Rome/grafo4359.62.lgr,62,83,false,0,18
./instances/Rome/grafo8553.84.lgr,84,118,false,0,32
./instances/Rome/grafo4244.61.lgr,61,89,false,0,24
./instances/Rome/grafo6358.42.lgr,42,61,false,0,17
./instances/Rome/grafo5778.46.lgr,46,69,false,0,20
./instances/Rome/grafo3943.51.lgr,51,70,false,0,18
./instances/Rome/grafo3907.33.lgr,33,42,false,0,8
./instances/Rome/grafo4414.66.lgr,66,91,false,0,25
./instances/Rome/grafo9193.73.lgr,73,101,false,0,26
./instances/Rome/grafo11132.95.lgr,95,133,false,0,36
./instances/Rome/grafo4559.65.lgr,65,93,false,0,26
./instances/Rome/grafo9456.65.lgr,65,82,false,0,17
./instances/Rome/grafo1390.27.lgr,27,39,false,0,11
./instances/Rome/grafo11095.93.lgr,93,126,false,0,33
./instances/Rome/grafo10257.100.lgr,100,124,false,0,24
./instances/Rome/grafo5317.57.lgr,57,73,false,0,17
./instances/Rome/grafo7799.69.lgr,69,93,false,0,23
./instances/Rome/grafo581.23.lgr,23,35,false,0,9
./instances/Rome/grafo9675.63.lgr,63,89,false,0,25
./instances/Rome/grafo11363.40.lgr,40,54,false,0,14
./instances/Rome/grafo9516.64.lgr,64,92,false,0,25
./instances/Rome/grafo10288.95.lgr,95,140,false,0,43
./instances/Rome/grafo10490.99.lgr,99,134,false,0,33
./instances/Rome/grafo4841.67.lgr,67,90,false,0,19
./instances/Rome/grafo4257.81.lgr,81,107,false,0,25
./instances/Rome/grafo9639.72.lgr,72,80,false,0,9
./instances/Rome/grafo3558.39.lgr,39,62,false,0,22
./instances/Rome/grafo11450.37.lgr,37,46,false,0,9
./instances/Rome/grafo5918.45.lgr,45,65,false,0,18
./instances/Rome/grafo2064.33.lgr,33,42,false,0,8
./instances/Rome/grafo10825.98.lgr,98,138,false,0,40
./instances/Rome/grafo7831.71.lgr,71,94,false,0,21
./instances/Rome/grafo7928.82.lgr,82,110,false,0,29
./instances/Rome/grafo1037.22.lgr,22,30,false,0,7
./instances/Rome/grafo8685.74.lgr,74,94,false,0,19
./instances/Rome/grafo5958.42.lgr,42,56,false,0,15
./instances/Rome/grafo7377.43.lgr,43,58,false,0,15
./instances/Rome/grafo7389.42.lgr,42,62,false,0,18
./instances/Rome/grafo10669.93.lgr,93,130,false,0,37
./instances/Rome/grafo9580.97.lgr,97,120,false,0,24
./instances/Rome/grafo10339.95.lgr,95,138,false,0,42
./instances/Rome/grafo10976.92.lgr,92,137,false,0,43
./instances/Rome/grafo1350.29.lgr,29,41,false,0,11
./instances/Rome/grafo6627.57.lgr,57,84,false,0,25
./instances/Rome/grafo1749.21.lgr,21,32,false,0,8
./instances/Rome/grafo4859.59.lgr,59,78,false,0,20
./instances/Rome/grafo10888.35.lgr,35,46,false,0,12
./instances/Rome/grafo3611.53.lgr,53,67,false,0,11
./instances/Rome/grafo6979.47.lgr,47,64,false,0,15
./instances/Rome/grafo11128.36.lgr,36,47,false,0,12
./instances/Rome/grafo5406.62.lgr,62,77,false,0,14
./instances/Rome/grafo9179.63.lgr,63,74,false,0,11
./instances/Rome/grafo6078.76.lgr,76,97,false,0,19
./instances/Rome/grafo1246.30.lgr,30,36,false,0,7
./instances/Rome/grafo7401.40.lgr,40,52,false,0,11
./instances/Rome/grafo9073.68.lgr,68,85,false,0,17
./instances/Rome/grafo11162.100.lgr,100,136,false,0,35
./instances/Rome/grafo8611.88.lgr,88,114,false,0,25
./instances/Rome/grafo3670.41.lgr,41,57,false,0,16
./instances/Rome/grafo9766.77.lgr,77,106,false,0,28
./instances/Rome/grafo8893.96.lgr,96,144,false,0,45
./instances/Rome/grafo2469.23.lgr,23,38,false,0,12
./instances/Rome/grafo8742.88.lgr,88,115,false,0,26
./instances/Rome/grafo7481.41.lgr,41,59,false,0,16
./instances/Rome/grafo4294.85.lgr,85,107,false,0,23
./instances/Rome/grafo9810.79.lgr,79,101,false,0,22
./instances/Rome/grafo5331.46.lgr,46,58,false,0,13
./instances/Rome/grafo4617.76.lgr,76,108,false,0,30
./instances/Rome/grafo8871.64.lgr,64,85,false,0,20
./instances/Rome/grafo4814.68.lgr,68,90,false,0,22
./instances/Rome/grafo10330.96.lgr,96,124,false,0,28
./instances/Rome/grafo4740.60.lgr,60,79,false,0,18
./instances/Rome/grafo6142.40.lgr,40,49,false,0,9
./instances/Rome/grafo10091.96.lgr,96,130,false,0,31
./instances/Rome/grafo8143.77.lgr,77,99,false,0,20
./instances/Rome/grafo8173.74.lgr,74,110,false,0,35
./instances/Rome/grafo7738.56.lgr,56,79,false,0,20
./instances/Rome/grafo11107.94.lgr,94,123,false,0,30
./instances/Rome/grafo9258.62.lgr,62,86,false,0,24
./instances/Rome/grafo4126.72.lgr,72,89,false,0,15
./instances/Rome/grafo3162.54.lgr,54,71,false,0,18
./instances/Rome/grafo7525.60.lgr,60,76,false,0,14
./instances/Rome/grafo6640.79.lgr,79,103,false,0,24
./instances/Rome/grafo5564.68.lgr,68,94,false,0,26
./instances/Rome/grafo6511.46.lgr,46,56,false,0,10
./instances/Rome/grafo11434.33.lgr,33,43,false,0,11
./instances/Rome/grafo3616.51.lgr,51,73,false,0,21
./instances/Rome/grafo743.32.lgr,32,37,false,0,6
./instances/Rome/grafo7295.43.lgr,43,67,false,0,22
./instances/Rome/grafo11651.36.lgr,36,47,false,0,11
./instances/Rome/grafo11000.99.lgr,99,145,false,0,42
./instances/Rome/grafo8294.63.lgr,63,96,false,0,33
./instances/Rome/grafo8460.76.lgr,76,102,false,0,26
./instances/Rome/grafo5374.35.lgr,35,41,false,0,6
./instances/Rome/grafo6603.49.lgr,49,84,false,0,30
./instances/Rome/grafo7136.55.lgr,55,73,false,0,16
./instances/Rome/grafo6803.61.lgr,61,87,false,0,25
./instances/Rome/grafo5948.59.lgr,59,80,false,0,21
./instances/Rome/grafo10412.94.lgr,94,126,false,0,32
./instances/Rome/grafo10921.97.lgr,97,130,false,0,31
./instances/Rome/grafo9061.69.lgr,69,89,false,0,21
./instances/Rome/grafo6881.40.lgr,40,55,false,0,12
./instances/Rome/grafo7804.77.lgr,77,95,false,0,18
./instances/Rome/grafo10869.96.lgr,96,135,false,0,38
./instances/Rome/grafo6844.41.lgr,41,53,false,0,12
./instances/Rome/grafo7443.42.lgr,42,57,false,0,14
./instances/Rome/grafo4130.57.lgr,57,79,false,0,21
./instances/Rome/grafo5275.37.lgr,37,43,false,0,7
./instances/Rome/grafo7181.52.lgr,52,81,false,0,26
./instances/Rome/grafo9778.82.lgr,82,108,false,0,27
./instances/Rome/grafo8440.84.lgr,84,118,false,0,34
./instances/Rome/grafo11290.93.lgr,93,125,false,0,32
./instances/Rome/grafo11033.94.lgr,94,121,false,0,28
./instances/Rome/grafo8789.95.lgr,95,123,false,0,29
./instances/Rome/grafo9308.63.lgr,63,93,false,0,28
./instances/Rome/grafo9824.85.lgr,85,116,false,0,29
./instances/Rome/grafo4260.77.lgr,77,100,false,0,23
./instances/Rome/grafo5706.62.lgr,62,87,false,0,24
./instances/Rome/grafo11602.95.lgr,95,131,false,0,35
./instances/Rome/grafo5226.36.lgr,36,46,false,0,11
./instances/Rome/grafo8840.90.lgr,90,117,false,0,28
./instances/Rome/grafo11066.96.lgr,96,127,false,0,29
./instances/Rome/grafo7161.37.lgr,37,42,false,0,6
./instances/Rome/grafo8187.70.lgr,70,89,false,0,18
./instances/Rome/grafo6777.65.lgr,65,81,false,0,15
./instances/Rome/grafo7510.70.lgr,70,100,false,0,29
./instances/Rome/grafo9532.80.lgr,80,94,false,0,15
./instances/Rome/grafo4353.77.lgr,77,100,false,0,21
./instances/Rome/grafo8981.93.lgr,93,121,false,0,27
./instances/Rome/grafo8453.83.lgr,83,101,false,0,18
./instances/Rome/grafo9464.85.lgr,85,126,false,0,39
./instances/Rome/grafo9739.70.lgr,70,85,false,0,15
./instances/Rome/grafo7294.57.lgr,57,73,false,0,15
./instances/Rome/grafo10481.95.lgr,95,120,false,0,26
./instances/Rome/grafo9469.85.lgr,85,109,false,0,23
./instances/Rome/grafo11668.36.lgr,36,44,false,0,9
./instances/Rome/grafo6761.78.lgr,78,105,false,0,26
./instances/Rome/grafo6391.43.lgr,43,62,false,0,18
./instances/Rome/grafo5846.44.lgr,44,62,false,0,16
./instances/Rome/grafo2984.37.lgr,37,52,false,0,14
./instances/Rome/grafo5959.74.lgr,74,91,false,0,16
./instances/Rome/grafo4420.64.lgr,64,81,false,0,17
./instances/Rome/grafo9216.65.lgr,65,81,false,0,15
./instances/Rome/grafo8758.100.lgr,100,126,false,0,27
./instances/Rome/grafo11071.94.lgr,94,124,false,0,30
./instances/Rome/grafo4578.63.lgr,63,80,false,0,18
./instances/Rome/grafo1476.71.lgr,71,95,false,0,22
./instances/Rome/grafo4014.43.lgr,43,60,false,0,15
./instances/Rome/grafo10749.32.lgr,32,39,false,0,8
./instances/Rome/grafo5655.35.lgr,35,43,false,0,8
./instances/Rome/grafo7455.41.lgr,41,63,false,0,22
./instances/Rome/grafo4085.35.lgr,35,51,false,0,16
./instances/Rome/grafo10167.96.lgr,96,133,false,0,35
./instances/Rome/grafo8680.73.lgr,73,95,false,0,20
./instances/Rome/grafo7408.38.lgr,38,49,false,0,11
./instances/Rome/grafo10762.99.lgr,99,133,false,0,34
./instances/Rome/grafo8069.73.lgr,73,94,false,0,21
./instances/Rome/grafo6931.38.lgr,38,51,false,0,11
./instances/Rome/grafo6160.49.lgr,49,58,false,0,9
./instances/Rome/grafo9549.78.lgr,78,97,false,0,18
./instances/Rome/grafo4909.61.lgr,61,77,false,0,14
./instances/Rome/grafo7940.83.lgr,83,117,false,0,33
./instances/Rome/grafo3789.56.lgr,56,79,false,0,23
./instances/Rome/grafo7726.46.lgr,46,64,false,0,18
./instances/Rome/grafo10899.96.lgr,96,121,false,0,26
./instances/Rome/grafo7516.69.lgr,69,88,false,0,17
./instances/Rome/grafo8925.89.lgr,89,121,false,0,32
./instances/Rome/grafo337.15.lgr,15,23,false,0,6
./instances/Rome/grafo6429.41.lgr,41,64,false,0,21
./instances/Rome/grafo3350.50.lgr,50,65,false,0,15
./instances/Rome/grafo6199.42.lgr,42,53,false,0,11
./instances/Rome/grafo8872.88.lgr,88,117,false,0,28
./instances/Rome/grafo1681.54.lgr,54,74,false,0,19
./instances/Rome/grafo5465.40.lgr,40,47,false,0,8
./instances/Rome/grafo6321.54.lgr,54,71,false,0,16
./instances/Rome/grafo11133.93.lgr,93,127,false,0,32
./instances/Rome/grafo5413.77.lgr,77,101,false,0,23
./instances/Rome/grafo6181.40.lgr,40,57,false,0,17
./instances/Rome/grafo5920.38.lgr,38,54,false,0,14
./instances/Rome/grafo10093.98.lgr,98,140,false,0,41
./instances/Rome/grafo11271.99.lgr,99,141,false,0,40
./instances/Rome/grafo6828.47.lgr,47,81,false,0,31
./instances/Rome/grafo3888.38.lgr,38,53,false,0,15
./instances/Rome/grafo3934.44.lgr,44,57,false,0,14
./instances/Rome/grafo8229.70.lgr,70,98,false,0,27
./instances/Rome/grafo5231.40.lgr,40,56,false,0,15
./instances/Rome/grafo5791.44.lgr,44,62,false,0,16
./instances/Rome/grafo9261.82.lgr,82,120,false,0,36
./instances/Rome/grafo6214.39.lgr,39,51,false,0,11
./instances/Rome/grafo9634.92.lgr,92,124,false,0,31
./instances/Rome/grafo8924.89.lgr,89,125,false,0,34
./instances/Rome/grafo4833.83.lgr,83,120,false,0,36
./instances/Rome/grafo4173.61.lgr,61,96,false,0,32
./instances/Rome/grafo10641.99.lgr,99,131,false,0,32
./instances/Rome/grafo8185.61.lgr,61,84,false,0,18
./instances/Rome/grafo8828.89.lgr,89,114,false,0,25
./instances/Rome/grafo11577.39.lgr,39,49,false,0,10
./instances/Rome/grafo2169.15.lgr,15,21,false,0,6
./instances/Rome/grafo7102.49.lgr,49,65,false,0,14
./instances/Rome/grafo8278.70.lgr,70,113,false,0,39
./instances/Rome/grafo6637.59.lgr,59,73,false,0,14
./instances/Rome/grafo7824.85.lgr,85,126,false,0,39
./instances/Rome/grafo10090.97.lgr,97,118,false,0,21
./instances/Rome/grafo4958.66.lgr,66,81,false,0,14
./instances/Rome/grafo9731.81.lgr,81,109,false,0,26
./instances/Rome/grafo10439.96.lgr,96,130,false,0,35
./instances/Rome/grafo8476.95.lgr,95,135,false,0,39
./instances/Rome/grafo1518.67.lgr,67,85,false,0,18
./instances/Rome/grafo4380.49.lgr,49,64,false,0,14
./instances/Rome/grafo10366.99.lgr,99,134,false,0,36
./instances/Rome/grafo5752.35.lgr,35,45,false,0,10
./instances/Rome/grafo4434.57.lgr,57,80,false,0,22
./instances/Rome/grafo4895.53.lgr,53,75,false,0,21
./instances/Rome/grafo8853.89.lgr,89,118,false,0,30
./instances/Rome/grafo3750.53.lgr,53,66,false,0,13
./instances/Rome/grafo9705.73.lgr,73,94,false,0,21
./instances/Rome/grafo7299.41.lgr,41,58,false,0,16
./instances/Rome/grafo11248.99.lgr,99,132,false,0,32
./instances/Rome/grafo9752.78.lgr,78,97,false,0,19
./instances/Rome/grafo10570.95.lgr,95,120,false,0,26
./instances/Rome/grafo5146.41.lgr,41,50,false,0,8
./instances/Rome/grafo8551.85.lgr,85,129,false,0,42
./instances/Rome/grafo6323.41.lgr,41,51,false,0,10
./instances/Rome/grafo7008.37.lgr,37,50,false,0,11
./instances/Rome/grafo4702.63.lgr,63,89,false,0,26
./instances/Rome/grafo9575.65.lgr,65,82,false,0,17
./instances/Rome/grafo8416.64.lgr,64,79,false,0,16
./instances/Rome/grafo11143.98.lgr,98,135,false,0,35
./instances/Rome/grafo5058.62.lgr,62,92,false,0,29
./instances/Rome/grafo7407.54.lgr,54,66,false,0,13
./instances/Rome/grafo7956.80.lgr,80,110,false,0,29
./instances/Rome/grafo3246.55.lgr,55,76,false,0,21
./instances/Rome/grafo7546.42.lgr,42,49,false,0,8
./instances/Rome/grafo10486.97.lgr,97,125,false,0,28
./instances/Rome/grafo9146.79.lgr,79,106,false,0,26
./instances/Rome/grafo4457.74.lgr,74,88,false,0,14
./instances/Rome/grafo6797.39.lgr,39,57,false,0,18
./instances/Rome/grafo8199.61.lgr,61,85,false,0,22
./instances/Rome/grafo4524.82.lgr,82,118,false,0,36
./instances/Rome/grafo8359.72.lgr,72,87,false,0,16
./instances/Rome/grafo4595.77.lgr,77,95,false,0,18
./instances/Rome/grafo10686.96.lgr,96,123,false,0,27
./instances/Rome/grafo10659.38.lgr,38,57,false,0,16
./instances/Rome/grafo8393.72.lgr,72,93,false,0,21
./instances/Rome/grafo7719.42.lgr,42,60,false,0,18
./instances/Rome/grafo9700.68.lgr,68,93,false,0,23
./instances/Rome/grafo4006.54.lgr,54,64,false,0,10
./instances/Rome/grafo3508.42.lgr,42,59,false,0,17
./instances/Rome/grafo5083.59.lgr,59,71,false,0,12
./instances/Rome/grafo6259.44.lgr,44,67,false,0,21
./instances/Rome/grafo10268.97.lgr,97,134,false,0,34
./instances/Rome/grafo4566.62.lgr,62,85,false,0,24
./instances/Rome/grafo3028.24.lgr,24,34,false,0,7
./instances/Rome/grafo10367.96.lgr,96,129,false,0,34
./instances/Rome/grafo9096.80.lgr,80,108,false,0,26
./instances/Rome/grafo10532.99.lgr,99,135,false,0,36
./instances/Rome/grafo3422.59.lgr,59,96,false,0,33
./instances/Rome/grafo10232.37.lgr,37,49,false,0,13
./instances/Rome/grafo3431.58.lgr,58,83,false,0,24
./instances/Rome/grafo11096.97.lgr,97,138,false,0,41
./instances/Rome/grafo3912.54.lgr,54,68,false,0,15
./instances/Rome/grafo11117.95.lgr,95,130,false,0,36
./instances/Rome/grafo9984.96.lgr,96,140,false,0,42
./instances/Rome/grafo11225.94.lgr,94,122,false,0,29
./instances/Rome/grafo2049.33.lgr,33,38,false,0,5
./instances/Rome/grafo6784.55.lgr,55,72,false,0,16
./instances/Rome/grafo8125.78.lgr,78,98,false,0,20
./instances/Rome/grafo8136.61.lgr,61,87,false,0,25
./instances/Rome/grafo3798.41.lgr,41,50,false,0,10
./instances/Rome/grafo5262.37.lgr,37,44,false,0,8
./instances/Rome/grafo1383.51.lgr,51,74,false,0,21
./instances/Rome/grafo4675.55.lgr,55,83,false,0,26
./instances/Rome/grafo4621.56.lgr,56,67,false,0,12
./instances/Rome/grafo10220.97.lgr,97,137,false,0,35
./instances/Rome/grafo10797.94.lgr,94,125,false,0,32
./instances/Rome/grafo9047.80.lgr,80,105,false,0,25
./instances/Rome/grafo4277.59.lgr,59,79,false,0,18
./instances/Rome/grafo7511.55.lgr,55,76,false,0,21
./instances/Rome/grafo11173.41.lgr,41,49,false,0,9
./instances/Rome/grafo3655.39.lgr,39,52,false,0,12
./instances/Rome/grafo2223.38.lgr,38,44,false,0,6
./instances/Rome/grafo9524.84.lgr,84,116,false,0,32
./instances/Rome/grafo9759.81.lgr,81,113,false,0,30
./instances/Rome/grafo10348.99.lgr,99,131,false,0,31
./instances/Rome/grafo4387.57.lgr,57,77,false,0,19
./instances/Rome/grafo208.38.lgr,38,46,false,0,9
./instances/Rome/grafo10208.98.lgr,98,131,false,0,34
./instances/Rome/grafo4715.62.lgr,62,76,false,0,14
./instances/Rome/grafo6533.83.lgr,83,115,false,0,31
./instances/Rome/grafo5109.83.lgr,83,114,false,0,30
./instances/Rome/grafo8850.90.lgr,90,119,false,0,29
./instances/Rome/grafo4123.77.lgr,77,108,false,0,30
./instances/Rome/grafo10283.92.lgr,92,131,false,0,39
./instances/Rome/grafo10572.92.lgr,92,133,false,0,41
./instances/Rome/grafo4947.53.lgr,53,66,false,0,14
./instances/Rome/grafo11078.100.lgr,100,130,false,0,30
./instances/Rome/grafo9015.63.lgr,63,84,false,0,21
./instances/Rome/grafo9974.39.lgr,39,55,false,0,15
./instances/Rome/grafo6659.36.lgr,36,54,false,0,16
./instances/Rome/grafo5473.46.lgr,46,64,false,0,16
./instances/Rome/grafo6584.61.lgr,61,84,false,0,22
./instances/Rome/grafo145.31.lgr,31,37,false,0,6
./instances/Rome/grafo1621.51.lgr,51,61,false,0,10
./instances/Rome/grafo11243.37.lgr,37,50,false,0,12
./instances/Rome/grafo10466.94.lgr,94,121,false,0,28
./instances/Rome/grafo6925.44.lgr,44,62,false,0,16
./instances/Rome/grafo10915.97.lgr,97,134,false,0,36
./instances/Rome/grafo4349.65.lgr,65,85,false,0,20
./instances/Rome/grafo7661.42.lgr,42,60,false,0,17
./instances/Rome/grafo6542.79.lgr,79,99,false,0,19
./instances/Rome/grafo7021.71.lgr,71,89,false,0,17
./instances/Rome/grafo6635.56.lgr,56,74,false,0,14
./instances/Rome/grafo8963.92.lgr,92,139,false,0,44
./instances/Rome/grafo6543.37.lgr,37,53,false,0,16
./instances/Rome/grafo3618.38.lgr,38,55,false,0,15
./instances/Rome/grafo8237.70.lgr,70,98,false,0,27
./instances/Rome/grafo7476.38.lgr,38,55,false,0,13
./instances/Rome/grafo1936.18.lgr,18,27,false,0,10
./instances/Rome/grafo11094.98.lgr,98,132,false,0,33
./instances/Rome/grafo11323.37.lgr,37,47,false,0,11
./instances/Rome/grafo5210.74.lgr,74,93,false,0,17
./instances/Rome/grafo6110.62.lgr,62,80,false,0,19
./instances/Rome/grafo7988.61.lgr,61,87,false,0,25
./instances/Rome/grafo9232.69.lgr,69,94,false,0,24
./instances/Rome/grafo10370.98.lgr,98,127,false,0,30
./instances/Rome/grafo8003.89.lgr,89,115,false,0,26
./instances/Rome/grafo5408.37.lgr,37,57,false,0,19
./instances/Rome/grafo3845.54.lgr,54,75,false,0,19
./instances/Rome/grafo9485.73.lgr,73,98,false,0,25
./instances/Rome/grafo9254.81.lgr,81,105,false,0,24
./instances/Rome/grafo11652.39.lgr,39,51,false,0,10
./instances/Rome/grafo4900.59.lgr,59,83,false,0,22
./instances/Rome/grafo5707.47.lgr,47,57,false,0,11
./instances/Rome/grafo11174.91.lgr,91,117,false,0,27
./instances/Rome/grafo4725.75.lgr,75,106,false,0,30
./instances/Rome/grafo1386.29.lgr,29,40,false,0,9
./instances/Rome/grafo8312.78.lgr,78,106,false,0,27
./instances/Rome/grafo6203.42.lgr,42,59,false,0,16
./instances/Rome/grafo6224.44.lgr,44,61,false,0,15
./instances/Rome/grafo8291.77.lgr,77,112,false,0,35
./instances/Rome/grafo8930.97.lgr,97,127,false,0,31
./instances/Rome/grafo6580.51.lgr,51,67,false,0,15
./instances/Rome/grafo129.48.lgr,48,58,false,0,10
./instances/Rome/grafo5642.46.lgr,46,68,false,0,20
./instances/Rome/grafo7578.49.lgr,49,57,false,0,9
./instances/Rome/grafo6372.43.lgr,43,59,false,0,17
./instances/Rome/grafo7265.44.lgr,44,57,false,0,11
./instances/Rome/grafo6917.37.lgr,37,42,false,0,5
./instances/Rome/grafo9525.78.lgr,78,102,false,0,23
./instances/Rome/grafo10274.99.lgr,99,132,false,0,33
./instances/Rome/grafo4444.52.lgr,52,73,false,0,20
./instances/Rome/grafo8182.61.lgr,61,90,false,0,28
./instances/Rome/grafo10632.100.lgr,100,147,false,0,47
./instances/Rome/grafo1105.19.lgr,19,24,false,0,6
./instances/Rome/grafo8110.80.lgr,80,105,false,0,24
./instances/Rome/grafo11246.93.lgr,93,116,false,0,24
./instances/Rome/grafo10714.99.lgr,99,137,false,0,39
./instances/Rome/grafo10586.100.lgr,100,137,false,0,36
./instances/Rome/grafo7837.76.lgr,76,102,false,0,23
./instances/Rome/grafo7852.62.lgr,62,82,false,0,20
./instances/Rome/grafo4156.75.lgr,75,102,false,0,25
./instances/Rome/grafo3632.56.lgr,56,88,false,0,29
./instances/Rome/grafo3348.43.lgr,43,58,false,0,15
./instances/Rome/grafo3705.44.lgr,44,57,false,0,13
./instances/Rome/grafo6018.42.lgr,42,58,false,0,15
./instances/Rome/grafo3120.62.lgr,62,80,false,0,18
./instances/Rome/grafo6641.40.lgr,40,54,false,0,15
./instances/Rome/grafo9353.75.lgr,75,113,false,0,36
./instances/Rome/grafo3619.33.lgr,33,45,false,0,11
./instances/Rome/grafo8727.79.lgr,79,96,false,0,15
./instances/Rome/grafo5652.40.lgr,40,53,false,0,14
./instances/Rome/grafo4711.65.lgr,65,85,false,0,20
./instances/Rome/grafo11146.99.lgr,99,127,false,0,27
./instances/Rome/grafo10645.95.lgr,95,124,false,0,29
./instances/Rome/grafo7789.62.lgr,62,87,false,0,23
./instances/Rome/grafo9320.66.lgr,66,87,false,0,21
./instances/Rome/grafo1842.27.lgr,27,35,false,0,8
./instances/Rome/grafo4078.49.lgr,49,69,false,0,19
./instances/Rome/grafo7148.39.lgr,39,50,false,0,12
./instances/Rome/grafo7713.46.lgr,46,67,false,0,19
./instances/Rome/grafo11043.94.lgr,94,132,false,0,39
./instances/Rome/grafo10297.98.lgr,98,142,false,0,43
./instances/Rome/grafo7425.44.lgr,44,53,false,0,9
./instances/Rome/grafo4789.71.lgr,71,94,false,0,21
./instances/Rome/grafo3063.91.lgr,91,103,false,0,12
./instances/Rome/grafo9841.70.lgr,70,97,false,0,27
./instances/Rome/grafo9306.83.lgr,83,112,false,0,30
./instances/Rome/grafo3041.36.lgr,36,53,false,0,14
./instances/Rome/grafo10372.100.lgr,100,127,false,0,27
./instances/Rome/grafo5972.40.lgr,40,64,false,0,21
./instances/Rome/grafo7241.45.lgr,45,62,false,0,17
./instances/Rome/grafo9434.83.lgr,83,117,false,0,31
./instances/Rome/grafo5870.80.lgr,80,107,false,0,24
./instances/Rome/grafo11657.100.lgr,100,131,false,0,30
./instances/Rome/grafo11457.92.lgr,92,130,false,0,34
./instances/Rome/grafo2063.29.lgr,29,39,false,0,11
./instances/Rome/grafo10828.97.lgr,97,135,false,0,39
./instances/Rome/grafo11662.36.lgr,36,48,false,0,12
./instances/Rome/grafo3884.39.lgr,39,56,false,0,15
./instances/Rome/grafo8600.84.lgr,84,118,false,0,33
./instances/Rome/grafo2048.52.lgr,52,65,false,0,14
./instances/Rome/grafo3250.43.lgr,43,58,false,0,13
./instances/Rome/grafo7480.45.lgr,45,69,false,0,21
./instances/Rome/grafo6843.43.lgr,43,58,false,0,15
./instances/Rome/grafo10496.98.lgr,98,137,false,0,37
./instances/Rome/grafo7872.63.lgr,63,90,false,0,25
./instances/Rome/grafo3409.57.lgr,57,85,false,0,25
./instances/Rome/grafo11036.97.lgr,97,129,false,0,33
./instances/Rome/grafo8626.74.lgr,74,99,false,0,24
./instances/Rome/grafo9242.72.lgr,72,96,false,0,25
./instances/Rome/grafo6681.75.lgr,75,106,false,0,32
./instances/Rome/grafo10537.95.lgr,95,138,false,0,43
./instances/Rome/grafo6766.85.lgr,85,111,false,0,26
./instances/Rome/grafo4632.77.lgr,77,109,false,0,27
./instances/Rome/grafo3994.39.lgr,39,52,false,0,11
./instances/Rome/grafo7587.95.lgr,95,127,false,0,31
./instances/Rome/grafo2646.16.lgr,16,27,false,0,10
./instances/Rome/grafo8606.60.lgr,60,83,false,0,22
./instances/Rome/grafo1922.22.lgr,22,29,false,0,6
./instances/Rome/grafo6928.43.lgr,43,56,false,0,14
./instances/Rome/grafo2031.34.lgr,34,42,false,0,6
./instances/Rome/grafo6905.37.lgr,37,48,false,0,12
./instances/Rome/grafo3706.64.lgr,64,94,false,0,28
./instances/Rome/grafo8053.62.lgr,62,91,false,0,26
./instances/Rome/grafo9038.73.lgr,73,94,false,0,20
./instances/Rome/grafo7543.43.lgr,43,54,false,0,10
./instances/Rome/grafo2411.56.lgr,56,78,false,0,21
./instances/Rome/grafo9461.78.lgr,78,114,false,0,34
./instances/Rome/grafo1879.21.lgr,21,30,false,0,8
./instances/Rome/grafo9486.81.lgr,81,116,false,0,33
./instances/Rome/grafo10579.96.lgr,96,119,false,0,24
./instances/Rome/grafo5532.81.lgr,81,98,false,0,15
./instances/Rome/grafo3528.45.lgr,45,53,false,0,9
./instances/Rome/grafo7093.36.lgr,36,49,false,0,12
./instances/Rome/grafo6964.83.lgr,83,103,false,0,18
./instances/Rome/grafo8203.81.lgr,81,112,false,0,27
./instances/Rome/grafo9458.71.lgr,71,94,false,0,23
./instances/Rome/grafo4563.64.lgr,64,87,false,0,23
./instances/Rome/grafo9879.37.lgr,37,47,false,0,8
./instances/Rome/grafo9234.63.lgr,63,87,false,0,23
./instances/Rome/grafo9617.86.lgr,86,107,false,0,22
./instances/Rome/grafo1527.65.lgr,65,77,false,0,12
./instances/Rome/grafo7754.49.lgr,49,68,false,0,16
./instances/Rome/grafo1545.54.lgr,54,71,false,0,16
./instances/Rome/grafo6691.47.lgr,47,67,false,0,17
./instances/Rome/grafo4066.39.lgr,39,53,false,0,14
./instances/Rome/grafo4249.63.lgr,63,85,false,0,20
./instances/Rome/grafo3395.37.lgr,37,51,false,0,15
./instances/Rome/grafo10489.95.lgr,95,138,false,0,42
./instances/Rome/grafo8243.71.lgr,71,98,false,0,23
./instances/Rome/grafo4971.81.lgr,81,101,false,0,19
./instances/Rome/grafo6900.39.lgr,39,53,false,0,14
./instances/Rome/grafo6891.39.lgr,39,51,false,0,12
./instances/Rome/grafo10543.95.lgr,95,125,false,0,29
./instances/Rome/grafo10205.97.lgr,97,141,false,0,43
./instances/Rome/grafo4386.59.lgr,59,73,false,0,14
./instances/Rome/grafo5701.45.lgr,45,58,false,0,13
./instances/Rome/grafo1462.65.lgr,65,87,false,0,21
./instances/Rome/grafo6156.34.lgr,34,45,false,0,12
./instances/Rome/grafo10421.99.lgr,99,139,false,0,40
./instances/Rome/grafo11349.91.lgr,91,107,false,0,16
./instances/Rome/grafo6431.41.lgr,41,51,false,0,10
./instances/Rome/grafo8261.66.lgr,66,82,false,0,16
./instances/Rome/grafo2981.26.lgr,26,36,false,0,8
./instances/Rome/grafo3775.45.lgr,45,54,false,0,10
./instances/Rome/grafo3441.53.lgr,53,61,false,0,9
./instances/Rome/grafo3741.95.lgr,95,120,false,0,26
./instances/Rome/grafo5980.40.lgr,40,54,false,0,13
./instances/Rome/grafo9110.63.lgr,63,89,false,0,24
./instances/Rome/grafo10273.97.lgr,97,136,false,0,38
./instances/Rome/grafo5848.32.lgr,32,39,false,0,8
./instances/Rome/grafo3726.51.lgr,51,70,false,0,17
./instances/Rome/grafo5734.36.lgr,36,52,false,0,13
./instances/Rome/grafo8591.74.lgr,74,93,false,0,18
./instances/Rome/grafo9312.83.lgr,83,111,false,0,27
./instances/Rome/grafo3238.55.lgr,55,68,false,0,12
./instances/Rome/grafo4907.63.lgr,63,83,false,0,20
./instances/Rome/grafo2950.27.lgr,27,36,false,0,9
./instances/Rome/grafo7388.50.lgr,50,66,false,0,15
./instances/Rome/grafo6886.43.lgr,43,62,false,0,18
./instances/Rome/grafo7770.57.lgr,57,69,false,0,12
./instances/Rome/grafo10584.100.lgr,100,129,false,0,29
./instances/Rome/grafo5328.41.lgr,41,53,false,0,12
./instances/Rome/grafo6063.43.lgr,43,59,false,0,15
./instances/Rome/grafo8266.81.lgr,81,115,false,0,33
./instances/Rome/grafo8794.79.lgr,79,109,false,0,28
./instances/Rome/grafo8957.90.lgr,90,133,false,0,40
./instances/Rome/grafo10180.98.lgr,98,132,false,0,34
./instances/Rome/grafo2027.35.lgr,35,46,false,0,10
./instances/Rome/grafo9360.63.lgr,63,80,false,0,15
./instances/Rome/grafo3531.54.lgr,54,81,false,0,26
./instances/Rome/grafo2982.39.lgr,39,52,false,0,13
./instances/Rome/grafo8804.87.lgr,87,130,false,0,38
./instances/Rome/grafo9958.90.lgr,90,118,false,0,27
./instances/Rome/grafo4899.58.lgr,58,80,false,0,20
./instances/Rome/grafo1473.65.lgr,65,80,false,0,14
./instances/Rome/grafo9384.64.lgr,64,88,false,0,23
./instances/Rome/grafo3928.44.lgr,44,52,false,0,8
./instances/Rome/grafo5763.39.lgr,39,54,false,0,15
./instances/Rome/grafo9052.66.lgr,66,85,false,0,16
./instances/Rome/grafo8098.85.lgr,85,111,false,0,27
./instances/Rome/grafo7588.42.lgr,42,62,false,0,17
./instances/Rome/grafo9442.63.lgr,63,81,false,0,17
./instances/Rome/grafo9018.85.lgr,85,116,false,0,30
./instances/Rome/grafo9412.82.lgr,82,117,false,0,34
./instances/Rome/grafo9801.69.lgr,69,87,false,0,19
./instances/Rome/grafo6546.56.lgr,56,70,false,0,12
./instances/Rome/grafo4787.58.lgr,58,72,false,0,14
./instances/Rome/grafo8356.70.lgr,70,103,false,0,31
./instances/Rome/grafo8548.75.lgr,75,98,false,0,23
./instances/Rome/grafo3501.44.lgr,44,63,false,0,18
./instances/Rome/grafo5048.61.lgr,61,80,false,0,17
./instances/Rome/grafo7228.41.lgr,41,67,false,0,23
./instances/Rome/grafo4021.40.lgr,40,51,false,0,10
./instances/Rome/grafo7688.53.lgr,53,65,false,0,12
./instances/Rome/grafo3369.41.lgr,41,56,false,0,13
./instances/Rome/grafo10176.97.lgr,97,142,false,0,44
./instances/Rome/grafo9272.65.lgr,65,81,false,0,16
./instances/Rome/grafo7069.83.lgr,83,106,false,0,23
./instances/Rome/grafo7335.53.lgr,53,69,false,0,14
./instances/Rome/grafo10373.94.lgr,94,122,false,0,27
./instances/Rome/grafo6673.57.lgr,57,77,false,0,18
./instances/Rome/grafo10320.95.lgr,95,130,false,0,34
./instances/Rome/grafo6264.50.lgr,50,72,false,0,22
./instances/Rome/grafo10212.97.lgr,97,126,false,0,30
./instances/Rome/grafo8443.74.lgr,74,101,false,0,25
./instances/Rome/grafo3954.37.lgr,37,51,false,0,15
./instances/Rome/grafo1187.49.lgr,49,64,false,0,13
./instances/Rome/grafo4634.61.lgr,61,87,false,0,26
./instances/Rome/grafo4555.77.lgr,77,99,false,0,22
./instances/Rome/grafo10473.95.lgr,95,125,false,0,29
./instances/Rome/grafo4271.73.lgr,73,91,false,0,17
./instances/Rome/grafo6013.42.lgr,42,57,false,0,15
./instances/Rome/grafo1268.55.lgr,55,70,false,0,14
./instances/Rome/grafo9786.77.lgr,77,106,false,0,29
./instances/Rome/grafo6173.62.lgr,62,73,false,0,9
./instances/Rome/grafo9945.91.lgr,91,123,false,0,33
./instances/Rome/grafo6451.47.lgr,47,67,false,0,19
./instances/Rome/grafo7830.67.lgr,67,95,false,0,28
./instances/Rome/grafo10995.96.lgr,96,130,false,0,34
./instances/Rome/grafo10038.38.lgr,38,46,false,0,8
./instances/Rome/grafo5004.67.lgr,67,101,false,0,34
./instances/Rome/grafo3452.41.lgr,41,54,false,0,12
./instances/Rome/grafo8058.80.lgr,80,111,false,0,32
./instances/Rome/grafo5383.78.lgr,78,106,false,0,27
./instances/Rome/grafo7326.41.lgr,41,50,false,0,10
./instances/Rome/grafo8241.73.lgr,73,93,false,0,17
./instances/Rome/grafo3958.51.lgr,51,62,false,0,11
./instances/Rome/grafo11021.96.lgr,96,131,false,0,35
./instances/Rome/grafo8962.93.lgr,93,109,false,0,16
./instances/Rome/grafo7521.37.lgr,37,56,false,0,19
./instances/Rome/grafo6295.45.lgr,45,67,false,0,21
./instances/Rome/grafo2920.22.lgr,22,36,false,0,11
./instances/Rome/grafo6044.47.lgr,47,59,false,0,11
./instances/Rome/grafo9465.82.lgr,82,112,false,0,30
./instances/Rome/grafo11552.39.lgr,39,47,false,0,8
./instances/Rome/grafo9414.75.lgr,75,114,false,0,39
./instances/Rome/grafo5775.45.lgr,45,63,false,0,18
./instances/Rome/grafo3013.23.lgr,23,31,false,0,8
./instances/Rome/grafo6303.45.lgr,45,58,false,0,14
./instances/Rome/grafo5441.43.lgr,43,61,false,0,17
./instances/Rome/grafo6394.67.lgr,67,85,false,0,16
./instances/Rome/grafo4191.61.lgr,61,78,false,0,16
./instances/Rome/grafo10575.99.lgr,99,137,false,0,37
./instances/Rome/grafo9413.80.lgr,80,111,false,0,30
./instances/Rome/grafo6289.48.lgr,48,65,false,0,15
./instances/Rome/grafo9133.82.lgr,82,107,false,0,26
./instances/Rome/grafo7135.48.lgr,48,68,false,0,18
./instances/Rome/grafo9572.71.lgr,71,96,false,0,25
./instances/Rome/grafo7124.41.lgr,41,59,false,0,16
./instances/Rome/grafo7026.42.lgr,42,55,false,0,14
./instances/Rome/grafo10332.94.lgr,94,128,false,0,34
./instances/Rome/grafo5438.47.lgr,47,68,false,0,19
./instances/Rome/grafo6054.45.lgr,45,60,false,0,15
./instances/Rome/grafo10940.39.lgr,39,47,false,0,9
./instances/Rome/grafo4863.61.lgr,61,84,false,0,20
./instances/Rome/grafo4918.55.lgr,55,65,false,0,11
./instances/Rome/grafo10933.94.lgr,94,128,false,0,35
./instances/Rome/grafo1185.26.lgr,26,32,false,0,6
./instances/Rome/grafo8636.74.lgr,74,95,false,0,22
./instances/Rome/grafo799.49.lgr,49,59,false,0,10
./instances/Rome/grafo8094.86.lgr,86,117,false,0,32
./instances/Rome/grafo6591.55.lgr,55,76,false,0,19
./instances/Rome/grafo9777.84.lgr,84,105,false,0,22
./instances/Rome/grafo6583.61.lgr,61,84,false,0,22
./instances/Rome/grafo8818.89.lgr,89,121,false,0,31
./instances/Rome/grafo7875.62.lgr,62,100,false,0,35
./instances/Rome/grafo9354.68.lgr,68,87,false,0,20
./instances/Rome/grafo8864.98.lgr,98,141,false,0,42
./instances/Rome/grafo9212.82.lgr,82,124,false,0,38
./instances/Rome/grafo5474.48.lgr,48,69,false,0,19
./instances/Rome/grafo4089.57.lgr,57,80,false,0,21
./instances/Rome/grafo11223.99.lgr,99,151,false,0,52
./instances/Rome/grafo4795.60.lgr,60,93,false,0,32
./instances/Rome/grafo9769.77.lgr,77,96,false,0,19
./instances/Rome/grafo10918.98.lgr,98,140,false,0,43
./instances/Rome/grafo4828.65.lgr,65,88,false,0,20
./instances/Rome/grafo3277.42.lgr,42,56,false,0,13
./instances/Rome/grafo10451.95.lgr,95,132,false,0,36
./instances/Rome/grafo6257.42.lgr,42,60,false,0,16
./instances/Rome/grafo7269.40.lgr,40,49,false,0,9
./instances/Rome/grafo7270.54.lgr,54,69,false,0,13
./instances/Rome/grafo2235.41.lgr,41,58,false,0,16
./instances/Rome/grafo1442.57.lgr,57,76,false,0,17
./instances/Rome/grafo8153.78.lgr,78,107,false,0,28
./instances/Rome/grafo6795.38.lgr,38,48,false,0,10
./instances/Rome/grafo10434.98.lgr,98,140,false,0,40
./instances/Rome/grafo9567.67.lgr,67,96,false,0,28
./instances/Rome/grafo4450.70.lgr,70,93,false,0,22
./instances/Rome/grafo11498.40.lgr,40,52,false,0,13
./instances/Rome/grafo1215.62.lgr,62,82,false,0,20
./instances/Rome/grafo10926.99.lgr,99,139,false,0,40
./instances/Rome/grafo6650.54.lgr,54,67,false,0,13
./instances/Rome/grafo9829.86.lgr,86,109,false,0,22
./instances/Rome/grafo9854.91.lgr,91,134,false,0,40
./instances/Rome/grafo6622.68.lgr,68,77,false,0,9
./instances/Rome/grafo6721.56.lgr,56,77,false,0,19
./instances/Rome/grafo4654.74.lgr,74,109,false,0,33
./instances/Rome/grafo3440.55.lgr,55,67,false,0,13
./instances/Rome/grafo3183.55.lgr,55,67,false,0,13
./instances/Rome/grafo6039.46.lgr,46,59,false,0,14
./instances/Rome/grafo4667.55.lgr,55,72,false,0,16
./instances/Rome/grafo3564.61.lgr,61,79,false,0,18
./instances/Rome/grafo3191.43.lgr,43,57,false,0,12
./instances/Rome/grafo5325.44.lgr,44,62,false,0,19
./instances/Rome/grafo7179.56.lgr,56,81,false,0,24
./instances/Rome/grafo9807.86.lgr,86,109,false,0,22
./instances/Rome/grafo6714.72.lgr,72,95,false,0,19
./instances/Rome/grafo2096.43.lgr,43,58,false,0,15
./instances/Rome/grafo6416.38.lgr,38,57,false,0,20
./instances/Rome/grafo5060.75.lgr,75,99,false,0,22
./instances/Rome/grafo8590.73.lgr,73,102,false,0,29
./instances/Rome/grafo8582.96.lgr,96,126,false,0,31
./instances/Rome/grafo9909.38.lgr,38,48,false,0,10
./instances/Rome/grafo6738.47.lgr,47,68,false,0,19
./instances/Rome/grafo5358.47.lgr,47,75,false,0,25
./instances/Rome/grafo3718.43.lgr,43,59,false,0,16
./instances/Rome/grafo9581.91.lgr,91,129,false,0,35
./instances/Rome/grafo9793.77.lgr,77,96,false,0,17
./instances/Rome/grafo10972.95.lgr,95,138,false,0,42
./instances/Rome/grafo5099.78.lgr,78,93,false,0,15
./instances/Rome/grafo11114.93.lgr,93,137,false,0,40
./instances/Rome/grafo3477.57.lgr,57,88,false,0,31
./instances/Rome/grafo4510.55.lgr,55,75,false,0,18
./instances/Rome/grafo6896.82.lgr,82,105,false,0,23
./instances/Rome/grafo10491.97.lgr,97,137,false,0,39
./instances/Rome/grafo4060.39.lgr,39,50,false,0,11
./instances/Rome/grafo8921.98.lgr,98,152,false,0,52
./instances/Rome/grafo3174.39.lgr,39,47,false,0,9
./instances/Rome/grafo2310.39.lgr,39,59,false,0,18
./instances/Rome/grafo10777.100.lgr,100,133,false,0,31
./instances/Rome/grafo3669.43.lgr,43,52,false,0,9
./instances/Rome/grafo9643.62.lgr,62,73,false,0,10
./instances/Rome/grafo2398.37.lgr,37,47,false,0,10
./instances/Rome/grafo3909.92.lgr,92,124,false,0,30
./instances/Rome/grafo7107.42.lgr,42,54,false,0,13
./instances/Rome/grafo6689.48.lgr,48,57,false,0,9
./instances/Rome/grafo8711.90.lgr,90,121,false,0,31
./instances/Rome/grafo5537.43.lgr,43,54,false,0,11
./instances/Rome/grafo6648.56.lgr,56,74,false,0,19
./instances/Rome/grafo4289.79.lgr,79,105,false,0,25
./instances/Rome/grafo6531.38.lgr,38,51,false,0,14
./instances/Rome/grafo6809.46.lgr,46,71,false,0,20
./instances/Rome/grafo10076.90.lgr,90,129,false,0,38
./instances/Rome/grafo7052.59.lgr,59,73,false,0,13
./instances/Rome/grafo8741.87.lgr,87,109,false,0,21
./instances/Rome/grafo10726.99.lgr,99,140,false,0,39
./instances/Rome/grafo7051.42.lgr,42,53,false,0,11
./instances/Rome/grafo9429.86.lgr,86,127,false,0,41
./instances/Rome/grafo10326.93.lgr,93,127,false,0,33
./instances/Rome/grafo5337.43.lgr,43,61,false,0,15
./instances/Rome/grafo11238.37.lgr,37,47,false,0,10
./instances/Rome/grafo10014.39.lgr,39,52,false,0,13
./instances/Rome/grafo8212.69.lgr,69,95,false,0,23
./instances/Rome/grafo9168.63.lgr,63,81,false,0,18
./instances/Rome/grafo11598.36.lgr,36,46,false,0,11
./instances/Rome/grafo11505.91.lgr,91,131,false,0,39
./instances/Rome/grafo6934.41.lgr,41,51,false,0,9
./instances/Rome/grafo5654.49.lgr,49,68,false,0,16
./instances/Rome/grafo5990.34.lgr,34,45,false,0,8
./instances/Rome/grafo7028.37.lgr,37,48,false,0,12
./instances/Rome/grafo4500.77.lgr,77,101,false,0,24
./instances/Rome/grafo7781.93.lgr,93,119,false,0,25
./instances/Rome/grafo9764.74.lgr,74,86,false,0,12
./instances/Rome/grafo3275.43.lgr,43,60,false,0,17
./instances/Rome/grafo1767.32.lgr,32,42,false,0,10
./instances/Rome/grafo6872.54.lgr,54,76,false,0,21
./instances/Rome/grafo8495.86.lgr,86,126,false,0,39
./instances/Rome/grafo8022.80.lgr,80,112,false,0,29
./instances/Rome/grafo4258.58.lgr,58,76,false,0,18
./instances/Rome/grafo10041.41.lgr,41,56,false,0,14
./instances/Rome/grafo5167.40.lgr,40,54,false,0,14
./instances/Rome/grafo10594.94.lgr,94,132,false,0,37
./instances/Rome/grafo11014.100.lgr,100,138,false,0,38
./instances/Rome/grafo8362.85.lgr,85,109,false,0,22
./instances/Rome/grafo7259.44.lgr,44,61,false,0,15
./instances/Rome/grafo3982.53.lgr,53,88,false,0,30
./instances/Rome/grafo1776.44.lgr,44,54,false,0,11
./instances/Rome/grafo4894.55.lgr,55,76,false,0,19
./instances/Rome/grafo8607.60.lgr,60,82,false,0,21
./instances/Rome/grafo10735.99.lgr,99,136,false,0,37
./instances/Rome/grafo3996.35.lgr,35,47,false,0,13
./instances/Rome/grafo6103.41.lgr,41,59,false,0,17
./instances/Rome/grafo8157.81.lgr,81,113,false,0,31
./instances/Rome/grafo10607.94.lgr,94,128,false,0,35
./instances/Rome/grafo6427.44.lgr,44,62,false,0,16
./instances/Rome/grafo8421.83.lgr,83,109,false,0,27
./instances/Rome/grafo6582.49.lgr,49,62,false,0,13
./instances/Rome/grafo9208.76.lgr,76,109,false,0,29
./instances/Rome/grafo3899.38.lgr,38,54,false,0,13
./instances/Rome/grafo4942.54.lgr,54,77,false,0,20
./instances/Rome/grafo1711.33.lgr,33,46,false,0,11
./instances/Rome/grafo10589.93.lgr,93,136,false,0,43
./instances/Rome/grafo4888.62.lgr,62,80,false,0,18
./instances/Rome/grafo5912.62.lgr,62,75,false,0,12
./instances/Rome/grafo10329.97.lgr,97,135,false,0,37
./instances/Rome/grafo3331.44.lgr,44,62,false,0,16
./instances/Rome/grafo10478.94.lgr,94,122,false,0,29
./instances/Rome/grafo4867.57.lgr,57,76,false,0,18
./instances/Rome/grafo10550.100.lgr,100,124,false,0,24
./instances/Rome/grafo10597.95.lgr,95,117,false,0,22
./instances/Rome/grafo11580.93.lgr,93,126,false,0,33
./instances/Rome/grafo8441.72.lgr,72,92,false,0,21
./instances/Rome/grafo4016.54.lgr,54,65,false,0,10
./instances/Rome/grafo1420.68.lgr,68,91,false,0,23
./instances/Rome/grafo8937.90.lgr,90,120,false,0,30
./instances/Rome/grafo6423.57.lgr,57,77,false,0,19
./instances/Rome/grafo10355.94.lgr,94,119,false,0,25
./instances/Rome/grafo1591.52.lgr,52,62,false,0,9
./instances/Rome/grafo1320.27.lgr,27,37,false,0,10
./instances/Rome/grafo8830.88.lgr,88,123,false,0,31
./instances/Rome/grafo6651.54.lgr,54,67,false,0,13
./instances/Rome/grafo11233.93.lgr,93,126,false,0,29
./instances/Rome/grafo5979.56.lgr,56,69,false,0,13
./instances/Rome/grafo3171.40.lgr,40,56,false,0,16
./instances/Rome/grafo3424.46.lgr,46,56,false,0,11
./instances/Rome/grafo1400.31.lgr,31,44,false,0,11
./instances/Rome/grafo5304.33.lgr,33,53,false,0,16
./instances/Rome/grafo6036.44.lgr,44,61,false,0,15
./instances/Rome/grafo5676.39.lgr,39,50,false,0,12
./instances/Rome/grafo3790.51.lgr,51,74,false,0,22
./instances/Rome/grafo9885.41.lgr,41,54,false,0,14
./instances/Rome/grafo7835.61.lgr,61,82,false,0,19
./instances/Rome/grafo3034.29.lgr,29,40,false,0,9
./instances/Rome/grafo6702.52.lgr,52,73,false,0,17
./instances/Rome/grafo1491.48.lgr,48,62,false,0,13
./instances/Rome/grafo8024.85.lgr,85,110,false,0,26
./instances/Rome/grafo10404.97.lgr,97,130,false,0,33
./instances/Rome/grafo4445.59.lgr,59,81,false,0,22
./instances/Rome/grafo9226.75.lgr,75,96,false,0,20
./instances/Rome/grafo4148.78.lgr,78,105,false,0,28
./instances/Rome/grafo10816.93.lgr,93,119,false,0,26
./instances/Rome/grafo3824.43.lgr,43,59,false,0,15
./instances/Rome/grafo5417.44.lgr,44,56,false,0,11
./instances/Rome/grafo10866.98.lgr,98,135,false,0,36
./instances/Rome/grafo4619.63.lgr,63,87,false,0,19
./instances/Rome/grafo9630.95.lgr,95,128,false,0,30
./instances/Rome/grafo9023.78.lgr,78,109,false,0,30
./instances/Rome/grafo7293.68.lgr,68,79,false,0,8
./instances/Rome/grafo11167.37.lgr,37,48,false,0,12
./instances/Rome/grafo4607.82.lgr,82,108,false,0,27
./instances/Rome/grafo4974.58.lgr,58,79,false,0,21
./instances/Rome/grafo4157.67.lgr,67,87,false,0,21
./instances/Rome/grafo7490.48.lgr,48,68,false,0,20
./instances/Rome/grafo8076.62.lgr,62,92,false,0,27
./instances/Rome/grafo788.16.lgr,16,25,false,0,8
./instances/Rome/grafo8304.85.lgr,85,123,false,0,38
./instances/Rome/grafo9770.79.lgr,79,106,false,0,25
./instances/Rome/grafo8360.87.lgr,87,105,false,0,18
./instances/Rome/grafo8732.88.lgr,88,110,false,0,21
./instances/Rome/grafo9230.83.lgr,83,120,false,0,36
./instances/Rome/grafo4868.78.lgr,78,114,false,0,34
./instances/Rome/grafo7221.99.lgr,99,141,false,0,41
./instances/Rome/grafo7278.42.lgr,42,58,false,0,13
./instances/Rome/grafo10529.98.lgr,98,131,false,0,33
./instances/Rome/grafo6555.50.lgr,50,63,false,0,14
./instances/Rome/grafo8616.76.lgr,76,98,false,0,22
./instances/Rome/grafo6031.58.lgr,58,82,false,0,22
./instances/Rome/grafo5828.43.lgr,43,52,false,0,9
./instances/Rome/grafo11330.35.lgr,35,40,false,0,4
./instances/Rome/grafo5026.52.lgr,52,70,false,0,18
./instances/Rome/grafo10269.99.lgr,99,138,false,0,38
./instances/Rome/grafo9676.89.lgr,89,124,false,0,29
./instances/Rome/grafo9331.85.lgr,85,111,false,0,26
./instances/Rome/grafo3317.36.lgr,36,46,false,0,9
./instances/Rome/grafo1339.28.lgr,28,41,false,0,13
./instances/Rome/grafo8734.89.lgr,89,109,false,0,21
./instances/Rome/grafo4806.49.lgr,49,63,false,0,14
./instances/Rome/grafo8155.61.lgr,61,89,false,0,26
./instances/Rome/grafo5548.42.lgr,42,51,false,0,8
./instances/Rome/grafo4198.59.lgr,59,75,false,0,17
./instances/Rome/grafo11506.91.lgr,91,124,false,0,29
./instances/Rome/grafo3077.72.lgr,72,92,false,0,19
./instances/Rome/grafo5077.56.lgr,56,79,false,0,21
./instances/Rome/grafo10061.99.lgr,99,131,false,0,30
./instances/Rome/grafo10198.94.lgr,94,121,false,0,28
./instances/Rome/grafo6958.76.lgr,76,107,false,0,28
./instances/Rome/grafo11338.92.lgr,92,122,false,0,30
./instances/Rome/grafo4955.59.lgr,59,73,false,0,14
./instances/Rome/grafo7920.77.lgr,77,95,false,0,17
./instances/Rome/grafo5688.34.lgr,34,44,false,0,10
./instances/Rome/grafo11287.93.lgr,93,131,false,0,38
./instances/Rome/grafo7430.43.lgr,43,70,false,0,25
./instances/Rome/grafo10628.96.lgr,96,124,false,0,28
./instances/Rome/grafo5421.34.lgr,34,41,false,0,8
./instances/Rome/grafo11204.99.lgr,99,143,false,0,40
./instances/Rome/grafo5909.47.lgr,47,63,false,0,16
./instances/Rome/grafo8678.73.lgr,73,108,false,0,36
./instances/Rome/grafo2095.29.lgr,29,35,false,0,7
./instances/Rome/grafo7413.44.lgr,44,67,false,0,21
./instances/Rome/grafo5736.37.lgr,37,48,false,0,11
./instances/Rome/grafo11027.92.lgr,92,122,false,0,31
./instances/Rome/grafo10538.100.lgr,100,141,false,0,41
./instances/Rome/grafo5916.44.lgr,44,55,false,0,11
./instances/Rome/grafo9189.77.lgr,77,102,false,0,23
./instances/Rome/grafo4443.60.lgr,60,83,false,0,22
./instances/Rome/grafo6090.78.lgr,78,94,false,0,14
./instances/Rome/grafo8753.91.lgr,91,125,false,0,31
./instances/Rome/grafo10554.93.lgr,93,110,false,0,16
./instances/Rome/grafo3833.55.lgr,55,68,false,0,13
./instances/Rome/grafo5716.40.lgr,40,54,false,0,15
./instances/Rome/grafo5311.54.lgr,54,74,false,0,19
./instances/Rome/grafo10436.95.lgr,95,145,false,0,47
./instances/Rome/grafo6657.59.lgr,59,79,false,0,19
./instances/Rome/grafo9369.69.lgr,69,89,false,0,19
./instances/Rome/grafo3355.55.lgr,55,67,false,0,10
./instances/Rome/grafo8743.87.lgr,87,116,false,0,28
./instances/Rome/grafo8859.89.lgr,89,102,false,0,13
./instances/Rome/grafo7077.53.lgr,53,73,false,0,17
./instances/Rome/grafo9324.66.lgr,66,106,false,0,37
./instances/Rome/grafo6578.38.lgr,38,53,false,0,14
./instances/Rome/grafo4653.62.lgr,62,95,false,0,30
./instances/Rome/grafo7176.49.lgr,49,59,false,0,11
./instances/Rome/grafo2166.20.lgr,20,28,false,0,8
./instances/Rome/grafo7622.45.lgr,45,62,false,0,15
./instances/Rome/grafo2674.18.lgr,18,23,false,0,6
./instances/Rome/grafo10152.96.lgr,96,125,false,0,28
./instances/Rome/grafo2815.35.lgr,35,43,false,0,8
./instances/Rome/grafo3621.40.lgr,40,50,false,0,9
./instances/Rome/grafo8706.86.lgr,86,113,false,0,27
./instances/Rome/grafo5315.37.lgr,37,55,false,0,15
./instances/Rome/grafo8070.68.lgr,68,98,false,0,27
./instances/Rome/grafo6573.77.lgr,77,92,false,0,16
./instances/Rome/grafo4435.54.lgr,54,69,false,0,13
./instances/Rome/grafo8387.70.lgr,70,91,false,0,20
./instances/Rome/grafo4079.53.lgr,53,62,false,0,10
./instances/Rome/grafo7444.43.lgr,43,55,false,0,13
./instances/Rome/grafo11587.37.lgr,37,49,false,0,12
./instances/Rome/grafo7583.42.lgr,42,56,false,0,14
./instances/Rome/grafo8813.88.lgr,88,125,false,0,35
./instances/Rome/grafo5393.73.lgr,73,94,false,0,21
./instances/Rome/grafo3126.39.lgr,39,60,false,0,21
./instances/Rome/grafo4902.83.lgr,83,106,false,0,22
./instances/Rome/grafo3312.39.lgr,39,49,false,0,10
./instances/Rome/grafo11491.96.lgr,96,125,false,0,30
./instances/Rome/grafo1619.60.lgr,60,75,false,0,14
./instances/Rome/grafo8438.67.lgr,67,99,false,0,32
./instances/Rome/grafo4394.55.lgr,55,76,false,0,19
./instances/Rome/grafo3837.37.lgr,37,52,false,0,14
./instances/Rome/grafo3885.40.lgr,40,51,false,0,10
./instances/Rome/grafo5511.43.lgr,43,63,false,0,19
./instances/Rome/grafo6769.61.lgr,61,83,false,0,19
./instances/Rome/grafo9949.91.lgr,91,119,false,0,28
./instances/Rome/grafo9432.89.lgr,89,122,false,0,32
./instances/Rome/grafo6474.46.lgr,46,59,false,0,11
./instances/Rome/grafo5977.35.lgr,35,45,false,0,10
./instances/Rome/grafo1073.51.lgr,51,64,false,0,13
./instances/Rome/grafo11164.40.lgr,40,49,false,0,9
./instances/Rome/grafo11497.36.lgr,36,54,false,0,18
./instances/Rome/grafo10405.97.lgr,97,145,false,0,46
./instances/Rome/grafo8557.90.lgr,90,112,false,0,22
./instances/Rome/grafo5721.49.lgr,49,64,false,0,13
./instances/Rome/grafo6146.79.lgr,79,106,false,0,25
./instances/Rome/grafo1946.31.lgr,31,38,false,0,8
./instances/Rome/grafo4409.56.lgr,56,67,false,0,10
./instances/Rome/grafo4591.59.lgr,59,83,false,0,25
./instances/Rome/grafo3224.98.lgr,98,141,false,0,41
./instances/Rome/grafo3419.44.lgr,44,51,false,0,6
./instances/Rome/grafo7522.46.lgr,46,68,false,0,21
./instances/Rome/grafo8276.60.lgr,60,74,false,0,14
./instances/Rome/grafo6450.37.lgr,37,46,false,0,9
./instances/Rome/grafo9799.70.lgr,70,105,false,0,35
./instances/Rome/grafo3074.26.lgr,26,37,false,0,11
./instances/Rome/grafo8388.72.lgr,72,102,false,0,27
./instances/Rome/grafo7763.57.lgr,57,83,false,0,24
./instances/Rome/grafo7665.42.lgr,42,67,false,0,24
./instances/Rome/grafo9522.79.lgr,79,105,false,0,27
./instances/Rome/grafo5679.60.lgr,60,76,false,0,15
./instances/Rome/grafo5884.55.lgr,55,79,false,0,23
./instances/Rome/grafo3420.41.lgr,41,51,false,0,10
./instances/Rome/grafo4884.63.lgr,63,86,false,0,21
./instances/Rome/grafo11042.94.lgr,94,129,false,0,35
./instances/Rome/grafo10993.95.lgr,95,130,false,0,35
./instances/Rome/grafo7555.45.lgr,45,58,false,0,12
./instances/Rome/grafo3411.52.lgr,52,68,false,0,16
./instances/Rome/grafo2155.33.lgr,33,40,false,0,7
./instances/Rome/grafo8827.64.lgr,64,90,false,0,24
./instances/Rome/grafo5556.34.lgr,34,39,false,0,6
./instances/Rome/grafo3904.57.lgr,57,67,false,0,10
./instances/Rome/grafo6730.38.lgr,38,54,false,0,14
./instances/Rome/grafo7720.44.lgr,44,61,false,0,17
./instances/Rome/grafo9365.63.lgr,63,83,false,0,20
./instances/Rome/grafo8572.62.lgr,62,87,false,0,26
./instances/Rome/grafo2304.38.lgr,38,51,false,0,12
./instances/Rome/grafo8761.89.lgr,89,117,false,0,28
./instances/Rome/grafo7856.80.lgr,80,117,false,0,36
./instances/Rome/grafo5395.33.lgr,33,46,false,0,14
./instances/Rome/grafo6516.35.lgr,35,46,false,0,12
./instances/Rome/grafo6334.84.lgr,84,103,false,0,17
./instances/Rome/grafo7806.63.lgr,63,83,false,0,19
./instances/Rome/grafo9472.68.lgr,68,92,false,0,23
./instances/Rome/grafo9283.66.lgr,66,90,false,0,23
./instances/Rome/grafo7849.77.lgr,77,113,false,0,35
./instances/Rome/grafo9950.100.lgr,100,128,false,0,25
./instances/Rome/grafo3889.41.lgr,41,55,false,0,14
./instances/Rome/grafo8688.89.lgr,89,123,false,0,31
./instances/Rome/grafo2378.21.lgr,21,25,false,0,5
./instances/Rome/grafo9515.67.lgr,67,89,false,0,21
./instances/Rome/grafo10999.92.lgr,92,129,false,0,37
./instances/Rome/grafo10432.99.lgr,99,146,false,0,42
./instances/Rome/grafo3194.59.lgr,59,67,false,0,9
./instances/Rome/grafo10302.96.lgr,96,130,false,0,35
./instances/Rome/grafo5622.37.lgr,37,43,false,0,6
./instances/Rome/grafo1425.60.lgr,60,77,false,0,17
./instances/Rome/grafo7633.43.lgr,43,58,false,0,14
./instances/Rome/grafo4092.38.lgr,38,49,false,0,12
./instances/Rome/grafo7484.43.lgr,43,49,false,0,5
./instances/Rome/grafo6894.51.lgr,51,68,false,0,15
./instances/Rome/grafo8200.76.lgr,76,102,false,0,27
./instances/Rome/grafo7791.62.lgr,62,83,false,0,19
./instances/Rome/grafo8904.92.lgr,92,124,false,0,32
./instances/Rome/grafo10130.97.lgr,97,138,false,0,38
./instances/Rome/grafo7079.41.lgr,41,58,false,0,17
./instances/Rome/grafo10424.93.lgr,93,120,false,0,26
./instances/Rome/grafo4217.54.lgr,54,75,false,0,21
./instances/Rome/grafo7233.37.lgr,37,49,false,0,11
./instances/Rome/grafo7581.39.lgr,39,51,false,0,12
./instances/Rome/grafo9798.76.lgr,76,91,false,0,15
./instances/Rome/grafo4892.61.lgr,61,79,false,0,18
./instances/Rome/grafo7332.49.lgr,49,88,false,0,33
./instances/Rome/grafo9002.63.lgr,63,87,false,0,20
./instances/Rome/grafo6662.46.lgr,46,64,false,0,16
./instances/Rome/grafo6014.44.lgr,44,59,false,0,13
./instances/Rome/grafo8599.83.lgr,83,113,false,0,30
./instances/Rome/grafo6240.43.lgr,43,53,false,0,9
./instances/Rome/grafo6288.41.lgr,41,62,false,0,20
./instances/Rome/grafo6951.41.lgr,41,54,false,0,14
./instances/Rome/grafo8480.91.lgr,91,116,false,0,26
./instances/Rome/grafo10270.93.lgr,93,134,false,0,40
./instances/Rome/grafo6111.33.lgr,33,40,false,0,8
./instances/Rome/grafo5138.45.lgr,45,62,false,0,17
./instances/Rome/grafo1807.12.lgr,12,17,false,0,5
./instances/Rome/grafo7339.46.lgr,46,52,false,0,6
./instances/Rome/grafo10211.92.lgr,92,119,false,0,26
./instances/Rome/grafo7753.40.lgr,40,59,false,0,18
./instances/Rome/grafo10737.99.lgr,99,142,false,0,40
./instances/Rome/grafo9341.73.lgr,73,100,false,0,25
./instances/Rome/grafo4637.63.lgr,63,85,false,0,21
./instances/Rome/grafo5690.74.lgr,74,89,false,0,14
./instances/Rome/grafo3796.44.lgr,44,62,false,0,17
./instances/Rome/grafo5747.40.lgr,40,50,false,0,11
./instances/Rome/grafo3160.48.lgr,48,63,false,0,14
./instances/Rome/grafo6325.42.lgr,42,51,false,0,10
./instances/Rome/grafo4970.57.lgr,57,80,false,0,22
./instances/Rome/grafo10237.100.lgr,100,141,false,0,40
./instances/Rome/grafo9762.78.lgr,78,106,false,0,26
./instances/Rome/grafo4180.57.lgr,57,82,false,0,25
./instances/Rome/grafo10210.92.lgr,92,118,false,0,25
./instances/Rome/grafo4923.63.lgr,63,72,false,0,10
./instances/Rome/grafo1050.18.lgr,18,28,false,0,7
./instances/Rome/grafo4108.41.lgr,41,52,false,0,12
./instances/Rome/grafo5477.42.lgr,42,50,false,0,8
./instances/Rome/grafo2120.13.lgr,13,20,false,0,6
./instances/Rome/grafo3977.37.lgr,37,45,false,0,7
./instances/Rome/grafo385.17.lgr,17,24,false,0,6
./instances/Rome/grafo9489.83.lgr,83,110,false,0,26
./instances/Rome/grafo4644.84.lgr,84,121,false,0,37
./instances/Rome/grafo7503.44.lgr,44,58,false,0,14
./instances/Rome/grafo9000.64.lgr,64,84,false,0,20
./instances/Rome/grafo7337.45.lgr,45,62,false,0,15
./instances/Rome/grafo5015.80.lgr,80,96,false,0,16
./instances/Rome/grafo6775.50.lgr,50,63,false,0,14
./instances/Rome/grafo10235.39.lgr,39,53,false,0,14
./instances/Rome/grafo9631.76.lgr,76,107,false,0,27
./instances/Rome/grafo7163.44.lgr,44,56,false,0,10
./instances/Rome/grafo2389.39.lgr,39,48,false,0,6
./instances/Rome/grafo7860.82.lgr,82,113,false,0,30
./instances/Rome/grafo9381.79.lgr,79,104,false,0,25
./instances/Rome/grafo8940.88.lgr,88,109,false,0,21
./instances/Rome/grafo9714.66.lgr,66,90,false,0,24
./instances/Rome/grafo5821.33.lgr,33,43,false,0,10
./instances/Rome/grafo5852.35.lgr,35,50,false,0,14
./instances/Rome/grafo3248.43.lgr,43,61,false,0,17
./instances/Rome/grafo306.18.lgr,18,25,false,0,6
./instances/Rome/grafo7680.40.lgr,40,55,false,0,15
./instances/Rome/grafo9709.86.lgr,86,121,false,0,34
./instances/Rome/grafo9222.82.lgr,82,113,false,0,29
./instances/Rome/grafo10234.39.lgr,39,51,false,0,11
./instances/Rome/grafo8667.96.lgr,96,130,false,0,32
./instances/Rome/grafo9756.68.lgr,68,86,false,0,19
./instances/Rome/grafo8477.89.lgr,89,123,false,0,33
./instances/Rome/grafo3258.42.lgr,42,58,false,0,15
./instances/Rome/grafo8458.75.lgr,75,96,false,0,22
./instances/Rome/grafo3814.39.lgr,39,46,false,0,8
./instances/Rome/grafo9191.69.lgr,69,90,false,0,21
./instances/Rome/grafo7975.81.lgr,81,98,false,0,17
./instances/Rome/grafo5298.43.lgr,43,56,false,0,14
./instances/Rome/grafo4199.64.lgr,64,86,false,0,19
./instances/Rome/grafo10500.91.lgr,91,120,false,0,27
./instances/Rome/grafo6996.38.lgr,38,51,false,0,12
./instances/Rome/grafo10475.98.lgr,98,125,false,0,26
./instances/Rome/grafo6826.36.lgr,36,43,false,0,8
./instances/Rome/grafo7987.79.lgr,79,106,false,0,27
./instances/Rome/grafo5436.42.lgr,42,59,false,0,16
./instances/Rome/grafo8188.62.lgr,62,89,false,0,27
./instances/Rome/grafo3279.45.lgr,45,62,false,0,17
./instances/Rome/grafo9654.74.lgr,74,94,false,0,20
./instances/Rome/grafo11386.34.lgr,34,46,false,0,11
./instances/Rome/grafo8064.77.lgr,77,107,false,0,31
./instances/Rome/grafo8810.88.lgr,88,119,false,0,32
./instances/Rome/grafo7933.62.lgr,62,79,false,0,17
./instances/Rome/grafo2408.18.lgr,18,25,false,0,7
./instances/Rome/grafo10802.37.lgr,37,48,false,0,11
./instances/Rome/grafo4054.40.lgr,40,53,false,0,11
./instances/Rome/grafo8381.75.lgr,75,93,false,0,18
./instances/Rome/grafo7261.42.lgr,42,62,false,0,20
./instances/Rome/grafo3202.35.lgr,35,47,false,0,13
./instances/Rome/grafo3752.38.lgr,38,46,false,0,8
./instances/Rome/grafo10471.94.lgr,94,125,false,0,30
./instances/Rome/grafo7870.61.lgr,61,79,false,0,17
./instances/Rome/grafo4706.58.lgr,58,83,false,0,24
./instances/Rome/grafo4606.64.lgr,64,82,false,0,19
./instances/Rome/grafo6841.43.lgr,43,56,false,0,14
./instances/Rome/grafo5669.43.lgr,43,55,false,0,12
./instances/Rome/grafo4388.81.lgr,81,118,false,0,37
./instances/Rome/grafo7342.44.lgr,44,55,false,0,10
./instances/Rome/grafo4397.74.lgr,74,104,false,0,30
./instances/Rome/grafo5650.78.lgr,78,106,false,0,27
./instances/Rome/grafo3461.37.lgr,37,59,false,0,21
./instances/Rome/grafo10502.91.lgr,91,136,false,0,43
./instances/Rome/grafo8770.86.lgr,86,107,false,0,17
./instances/Rome/grafo11417.37.lgr,37,49,false,0,13
./instances/Rome/grafo5330.48.lgr,48,67,false,0,18
./instances/Rome/grafo539.22.lgr,22,34,false,0,11
./instances/Rome/grafo9026.87.lgr,87,107,false,0,20
./instances/Rome/grafo1976.32.lgr,32,43,false,0,9
./instances/Rome/grafo6420.39.lgr,39,57,false,0,16
./instances/Rome/grafo7344.39.lgr,39,51,false,0,13
./instances/Rome/grafo10627.96.lgr,96,133,false,0,37
./instances/Rome/grafo6814.47.lgr,47,64,false,0,17
./instances/Rome/grafo4470.73.lgr,73,95,false,0,21
./instances/Rome/grafo10298.97.lgr,97,143,false,0,45
./instances/Rome/grafo9037.70.lgr,70,95,false,0,26
./instances/Rome/grafo3935.64.lgr,64,85,false,0,20
./instances/Rome/grafo6457.58.lgr,58,84,false,0,26
./instances/Rome/grafo3610.57.lgr,57,80,false,0,21
./instances/Rome/grafo2375.19.lgr,19,35,false,0,15
./instances/Rome/grafo10209.99.lgr,99,145,false,0,45
./instances/Rome/grafo2864.39.lgr,39,57,false,0,16
./instances/Rome/grafo1441.71.lgr,71,92,false,0,20
./instances/Rome/grafo5489.78.lgr,78,95,false,0,17
./instances/Rome/grafo6409.40.lgr,40,53,false,0,12
./instances/Rome/grafo3476.42.lgr,42,60,false,0,16
./instances/Rome/grafo9089.73.lgr,73,102,false,0,26
./instances/Rome/grafo9513.74.lgr,74,100,false,0,26
./instances/Rome/grafo6196.42.lgr,42,69,false,0,24
./instances/Rome/grafo3645.35.lgr,35,52,false,0,15
./instances/Rome/grafo10066.40.lgr,40,53,false,0,13
./instances/Rome/grafo7109.87.lgr,87,112,false,0,25
./instances/Rome/grafo7253.39.lgr,39,51,false,0,12
./instances/Rome/grafo8907.97.lgr,97,125,false,0,25
./instances/Rome/grafo5073.78.lgr,78,100,false,0,22
./instances/Rome/grafo11305.99.lgr,99,129,false,0,29
./instances/Rome/grafo3737.54.lgr,54,77,false,0,23
./instances/Rome/grafo6333.42.lgr,42,54,false,0,9
./instances/Rome/grafo3661.46.lgr,46,56,false,0,9
./instances/Rome/grafo10246.96.lgr,96,133,false,0,36
./instances/Rome/grafo11201.99.lgr,99,136,false,0,37
./instances/Rome/grafo7730.51.lgr,51,67,false,0,16
./instances/Rome/grafo8302.81.lgr,81,101,false,0,21
./instances/Rome/grafo10690.96.lgr,96,116,false,0,21
./instances/Rome/grafo8762.86.lgr,86,116,false,0,31
./instances/Rome/grafo6480.38.lgr,38,50,false,0,12
./instances/Rome/grafo4550.65.lgr,65,91,false,0,23
./instances/Rome/grafo4746.67.lgr,67,92,false,0,24
./instances/Rome/grafo3710.43.lgr,43,52,false,0,9
./instances/Rome/grafo9361.65.lgr,65,81,false,0,17
./instances/Rome/grafo8239.65.lgr,65,94,false,0,27
./instances/Rome/grafo10590.96.lgr,96,118,false,0,23
./instances/Rome/grafo4631.63.lgr,63,96,false,0,29
./instances/Rome/grafo5540.75.lgr,75,95,false,0,21
./instances/Rome/grafo10587.94.lgr,94,119,false,0,25
./instances/Rome/grafo6740.50.lgr,50,66,false,0,16
./instances/Rome/grafo11147.100.lgr,100,126,false,0,27
./instances/Rome/grafo6904.49.lgr,49,63,false,0,13
./instances/Rome/grafo9385.63.lgr,63,83,false,0,20
./instances/Rome/grafo3188.56.lgr,56,76,false,0,20
./instances/Rome/grafo10544.93.lgr,93,120,false,0,26
./instances/Rome/grafo8534.84.lgr,84,119,false,0,32
./instances/Rome/grafo7117.42.lgr,42,55,false,0,11
./instances/Rome/grafo9809.67.lgr,67,88,false,0,21
./instances/Rome/grafo4608.83.lgr,83,114,false,0,32
./instances/Rome/grafo8479.74.lgr,74,87,false,0,14
./instances/Rome/grafo8346.83.lgr,83,106,false,0,22
./instances/Rome/grafo7230.61.lgr,61,95,false,0,31
./instances/Rome/grafo7565.57.lgr,57,71,false,0,14
./instances/Rome/grafo3117.38.lgr,38,51,false,0,12
./instances/Rome/grafo6266.44.lgr,44,60,false,0,16
./instances/Rome/grafo7099.45.lgr,45,56,false,0,12
./instances/Rome/grafo7550.51.lgr,51,66,false,0,14
./instances/Rome/grafo7539.37.lgr,37,49,false,0,11
./instances/Rome/grafo3864.35.lgr,35,42,false,0,8
./instances/Rome/grafo4090.43.lgr,43,62,false,0,15
./instances/Rome/grafo4718.64.lgr,64,97,false,0,33
./instances/Rome/grafo7594.88.lgr,88,120,false,0,32
./instances/Rome/grafo5029.80.lgr,80,108,false,0,28
./instances/Rome/grafo8679.73.lgr,73,93,false,0,19
./instances/Rome/grafo9823.90.lgr,90,126,false,0,35
./instances/Rome/grafo5263.75.lgr,75,99,false,0,23
./instances/Rome/grafo5447.46.lgr,46,62,false,0,15
./instances/Rome/grafo3867.59.lgr,59,80,false,0,21
./instances/Rome/grafo7127.54.lgr,54,78,false,0,23
./instances/Rome/grafo3514.35.lgr,35,43,false,0,9
./instances/Rome/grafo10945.98.lgr,98,142,false,0,42
./instances/Rome/grafo4243.78.lgr,78,102,false,0,23
./instances/Rome/grafo10336.37.lgr,37,46,false,0,8
./instances/Rome/grafo8795.86.lgr,86,112,false,0,27
./instances/Rome/grafo6448.80.lgr,80,93,false,0,12
./instances/Rome/grafo4348.83.lgr,83,124,false,0,40
./instances/Rome/grafo1305.51.lgr,51,62,false,0,12
./instances/Rome/grafo6502.77.lgr,77,95,false,0,16
./instances/Rome/grafo8208.89.lgr,89,115,false,0,25
./instances/Rome/grafo10121.95.lgr,95,122,false,0,28
./instances/Rome/grafo11588.36.lgr,36,46,false,0,11
./instances/Rome/grafo3367.40.lgr,40,50,false,0,7
./instances/Rome/grafo9019.82.lgr,82,101,false,0,20
./instances/Rome/grafo3439.42.lgr,42,57,false,0,14
./instances/Rome/grafo8005.84.lgr,84,115,false,0,31
./instances/Rome/grafo5953.37.lgr,37,55,false,0,15
./instances/Rome/grafo10264.99.lgr,99,127,false,0,26
./instances/Rome/grafo3597.49.lgr,49,64,false,0,16
./instances/Rome/grafo8436.76.lgr,76,108,false,0,29
./instances/Rome/grafo7065.37.lgr,37,46,false,0,9
./instances/Rome/grafo3523.59.lgr,59,85,false,0,25
./instances/Rome/grafo10626.100.lgr,100,139,false,0,38
./instances/Rome/grafo6530.41.lgr,41,54,false,0,12
./instances/Rome/grafo9072.74.lgr,74,109,false,0,33
./instances/Rome/grafo4321.81.lgr,81,100,false,0,20
./instances/Rome/grafo10461.36.lgr,36,45,false,0,9
./instances/Rome/grafo9936.90.lgr,90,126,false,0,37
./instances/Rome/grafo3785.54.lgr,54,70,false,0,17
./instances/Rome/grafo7462.38.lgr,38,47,false,0,9
./instances/Rome/grafo5224.42.lgr,42,58,false,0,15
./instances/Rome/grafo10410.93.lgr,93,124,false,0,31
./instances/Rome/grafo4836.56.lgr,56,78,false,0,20
./instances/Rome/grafo9493.87.lgr,87,122,false,0,33
./instances/Rome/grafo7769.56.lgr,56,75,false,0,15
./instances/Rome/grafo8869.60.lgr,60,79,false,0,19
./instances/Rome/grafo7103.39.lgr,39,53,false,0,14
./instances/Rome/grafo4302.60.lgr,60,78,false,0,17
./instances/Rome/grafo4205.52.lgr,52,65,false,0,12
./instances/Rome/grafo5964.60.lgr,60,78,false,0,15
./instances/Rome/grafo8690.85.lgr,85,107,false,0,21
./instances/Rome/grafo1272.26.lgr,26,34,false,0,7
./instances/Rome/grafo11155.99.lgr,99,125,false,0,27
./instances/Rome/grafo3086.49.lgr,49,72,false,0,22
./instances/Rome/grafo10834.93.lgr,93,133,false,0,39
./instances/Rome/grafo9743.80.lgr,80,98,false,0,18
./instances/Rome/grafo9376.71.lgr,71,84,false,0,14
./instances/Rome/grafo3755.52.lgr,52,72,false,0,19
./instances/Rome/grafo10692.92.lgr,92,121,false,0,28
./instances/Rome/grafo6668.49.lgr,49,61,false,0,11
./instances/Rome/grafo9411.65.lgr,65,95,false,0,28
./instances/Rome/grafo3178.34.lgr,34,42,false,0,9
./instances/Rome/grafo9846.81.lgr,81,111,false,0,29
./instances/Rome/grafo10498.99.lgr,99,129,false,0,30
./instances/Rome/grafo7216.47.lgr,47,77,false,0,26
./instances/Rome/grafo4275.56.lgr,56,76,false,0,19
./instances/Rome/grafo1499.32.lgr,32,50,false,0,16
./instances/Rome/grafo10910.94.lgr,94,118,false,0,22
./instances/Rome/grafo5204.36.lgr,36,49,false,0,14
./instances/Rome/grafo11139.98.lgr,98,124,false,0,27
./instances/Rome/grafo4915.55.lgr,55,74,false,0,16
./instances/Rome/grafo3961.70.lgr,70,96,false,0,24
./instances/Rome/grafo3974.37.lgr,37,52,false,0,13
./instances/Rome/grafo6021.50.lgr,50,74,false,0,20
./instances/Rome/grafo10751.36.lgr,36,48,false,0,13
./instances/Rome/grafo5142.36.lgr,36,48,false,0,11
./instances/Rome/grafo8974.79.lgr,79,100,false,0,19
./instances/Rome/grafo9978.41.lgr,41,53,false,0,12
./instances/Rome/grafo3390.58.lgr,58,83,false,0,26
./instances/Rome/grafo3792.39.lgr,39,49,false,0,11
./instances/Rome/grafo6549.45.lgr,45,58,false,0,12
./instances/Rome/grafo10127.94.lgr,94,130,false,0,36
./instances/Rome/grafo3688.54.lgr,54,71,false,0,16
./instances/Rome/grafo6027.40.lgr,40,55,false,0,15
./instances/Rome/grafo2865.36.lgr,36,45,false,0,10
./instances/Rome/grafo3296.40.lgr,40,48,false,0,8
./instances/Rome/grafo11010.97.lgr,97,128,false,0,30
./instances/Rome/grafo9017.61.lgr,61,80,false,0,18
./instances/Rome/grafo8504.71.lgr,71,89,false,0,15
./instances/Rome/grafo9894.91.lgr,91,128,false,0,34
./instances/Rome/grafo3519.40.lgr,40,56,false,0,14
./instances/Rome/grafo7569.39.lgr,39,50,false,0,10
./instances/Rome/grafo8737.90.lgr,90,124,false,0,33
./instances/Rome/grafo3490.52.lgr,52,67,false,0,16
./instances/Rome/grafo9827.62.lgr,62,95,false,0,32
./instances/Rome/grafo8286.81.lgr,81,117,false,0,34
./instances/Rome/grafo10764.96.lgr,96,131,false,0,34
./instances/Rome/grafo6611.37.lgr,37,54,false,0,16
./instances/Rome/grafo6800.53.lgr,53,69,false,0,16
./instances/Rome/grafo8415.84.lgr,84,107,false,0,22
./instances/Rome/grafo6850.45.lgr,45,62,false,0,15
./instances/Rome/grafo8944.97.lgr,97,126,false,0,30
./instances/Rome/grafo8835.87.lgr,87,117,false,0,29
./instances/Rome/grafo11440.90.lgr,90,129,false,0,35
./instances/Rome/grafo9747.80.lgr,80,121,false,0,41
./instances/Rome/grafo9914.91.lgr,91,120,false,0,29
./instances/Rome/grafo11112.96.lgr,96,138,false,0,39
./instances/Rome/grafo4495.63.lgr,63,94,false,0,29
./instances/Rome/grafo8167.81.lgr,81,106,false,0,23
./instances/Rome/grafo3993.52.lgr,52,82,false,0,29
./instances/Rome/grafo192.13.lgr,13,17,false,0,5
./instances/Rome/grafo10447.99.lgr,99,129,false,0,30
./instances/Rome/grafo1920.11.lgr,11,22,false,0,8
./instances/Rome/grafo181.29.lgr,29,40,false,0,11
./instances/Rome/grafo3942.40.lgr,40,50,false,0,10
./instances/Rome/grafo7180.40.lgr,40,52,false,0,11
./instances/Rome/grafo8648.73.lgr,73,102,false,0,27
./instances/Rome/grafo4791.78.lgr,78,99,false,0,22
./instances/Rome/grafo9670.78.lgr,78,100,false,0,20
./instances/Rome/grafo5456.42.lgr,42,59,false,0,17
./instances/Rome/grafo8960.95.lgr,95,129,false,0,33
./instances/Rome/grafo4919.57.lgr,57,74,false,0,17
./instances/Rome/grafo7884.83.lgr,83,119,false,0,36
./instances/Rome/grafo5361.76.lgr,76,107,false,0,29
./instances/Rome/grafo9583.62.lgr,62,77,false,0,16
./instances/Rome/grafo456.29.lgr,29,36,false,0,7
./instances/Rome/grafo1270.60.lgr,60,73,false,0,12
./instances/Rome/grafo10170.96.lgr,96,127,false,0,31
./instances/Rome/grafo3283.47.lgr,47,61,false,0,14
./instances/Rome/grafo7859.69.lgr,69,88,false,0,18
./instances/Rome/grafo6183.43.lgr,43,51,false,0,8
./instances/Rome/grafo6069.38.lgr,38,45,false,0,8
./instances/Rome/grafo7876.79.lgr,79,109,false,0,29
./instances/Rome/grafo4250.65.lgr,65,79,false,0,14
./instances/Rome/grafo11560.35.lgr,35,47,false,0,11
./instances/Rome/grafo4415.56.lgr,56,70,false,0,14
./instances/Rome/grafo4154.51.lgr,51,65,false,0,13
./instances/Rome/grafo7939.79.lgr,79,106,false,0,26
./instances/Rome/grafo6732.54.lgr,54,69,false,0,16
./instances/Rome/grafo7909.74.lgr,74,100,false,0,25
./instances/Rome/grafo6817.94.lgr,94,133,false,0,37
./instances/Rome/grafo1430.31.lgr,31,50,false,0,16
./instances/Rome/grafo4534.81.lgr,81,101,false,0,20
./instances/Rome/grafo647.78.lgr,78,99,false,0,20
./instances/Rome/grafo9375.65.lgr,65,76,false,0,12
./instances/Rome/grafo6941.63.lgr,63,82,false,0,20
./instances/Rome/grafo7023.45.lgr,45,56,false,0,11
./instances/Rome/grafo2978.86.lgr,86,107,false,0,21
./instances/Rome/grafo9095.69.lgr,69,91,false,0,21
./instances/Rome/grafo4187.75.lgr,75,101,false,0,23
./instances/Rome/grafo7681.40.lgr,40,54,false,0,14
./instances/Rome/grafo4803.53.lgr,53,70,false,0,16
./instances/Rome/grafo9715.81.lgr,81,107,false,0,25
./instances/Rome/grafo6537.46.lgr,46,52,false,0,6
./instances/Rome/grafo2400.26.lgr,26,38,false,0,9
./instances/Rome/grafo10117.98.lgr,98,125,false,0,27
./instances/Rome/grafo1300.66.lgr,66,88,false,0,21
./instances/Rome/grafo9246.63.lgr,63,89,false,0,25
./instances/Rome/grafo1480.56.lgr,56,77,false,0,21
./instances/Rome/grafo4514.66.lgr,66,81,false,0,15
./instances/Rome/grafo1637.31.lgr,31,41,false,0,10
./instances/Rome/grafo2539.32.lgr,32,39,false,0,8
./instances/Rome/grafo5318.43.lgr,43,57,false,0,13
./instances/Rome/grafo5155.36.lgr,36,47,false,0,11
./instances/Rome/grafo6810.82.lgr,82,101,false,0,19
./instances/Rome/grafo1205.56.lgr,56,76,false,0,20
./instances/Rome/grafo9245.82.lgr,82,110,false,0,26
./instances/Rome/grafo9972.41.lgr,41,57,false,0,14
./instances/Rome/grafo8832.91.lgr,91,115,false,0,23
./instances/Rome/grafo11674.33.lgr,33,39,false,0,7
./instances/Rome/grafo11364.38.lgr,38,53,false,0,15
./instances/Rome/grafo4253.75.lgr,75,100,false,0,24
./instances/Rome/grafo2690.41.lgr,41,57,false,0,14
./instances/Rome/grafo3703.45.lgr,45,67,false,0,20
./instances/Rome/grafo10705.97.lgr,97,133,false,0,34
./instances/Rome/grafo5857.38.lgr,38,48,false,0,11
./instances/Rome/grafo6608.53.lgr,53,76,false,0,23
./instances/Rome/grafo10811.96.lgr,96,142,false,0,43
./instances/Rome/grafo5079.64.lgr,64,83,false,0,20
./instances/Rome/grafo4182.64.lgr,64,91,false,0,25
./instances/Rome/grafo4838.58.lgr,58,86,false,0,26
./instances/Rome/grafo6713.48.lgr,48,67,false,0,18
./instances/Rome/grafo8108.85.lgr,85,115,false,0,31
./instances/Rome/grafo9100.80.lgr,80,105,false,0,25
./instances/Rome/grafo7809.71.lgr,71,84,false,0,13
./instances/Rome/grafo4799.58.lgr,58,76,false,0,15
./instances/Rome/grafo2271.71.lgr,71,89,false,0,19
./instances/Rome/grafo9028.69.lgr,69,98,false,0,28
./instances/Rome/grafo5853.57.lgr,57,80,false,0,20
./instances/Rome/grafo6737.49.lgr,49,63,false,0,13
./instances/Rome/grafo3110.38.lgr,38,49,false,0,11
./instances/Rome/grafo5375.71.lgr,71,93,false,0,21
./instances/Rome/grafo4097.39.lgr,39,55,false,0,15
./instances/Rome/grafo5925.45.lgr,45,56,false,0,12
./instances/Rome/grafo11256.99.lgr,99,126,false,0,27
./instances/Rome/grafo6909.67.lgr,67,77,false,0,11
./instances/Rome/grafo4509.64.lgr,64,83,false,0,17
./instances/Rome/grafo9794.61.lgr,61,91,false,0,28
./instances/Rome/grafo5124.36.lgr,36,43,false,0,8
./instances/Rome/grafo7454.44.lgr,44,57,false,0,12
./instances/Rome/grafo8608.74.lgr,74,98,false,0,21
./instances/Rome/grafo7061.53.lgr,53,74,false,0,17
./instances/Rome/grafo7487.42.lgr,42,53,false,0,12
./instances/Rome/grafo8523.71.lgr,71,102,false,0,28
./instances/Rome/grafo3169.51.lgr,51,66,false,0,15
./instances/Rome/grafo8059.61.lgr,61,92,false,0,29
./instances/Rome/grafo1584.70.lgr,70,98,false,0,26
./instances/Rome/grafo7166.52.lgr,52,69,false,0,17
./instances/Rome/grafo9225.62.lgr,62,77,false,0,15
./instances/Rome/grafo10844.39.lgr,39,49,false,0,10
./instances/Rome/grafo4871.53.lgr,53,71,false,0,15
./instances/Rome/grafo8030.93.lgr,93,109,false,0,16
./instances/Rome/grafo8298.78.lgr,78,116,false,0,38
./instances/Rome/grafo8273.81.lgr,81,107,false,0,24
./instances/Rome/grafo4629.64.lgr,64,90,false,0,24
./instances/Rome/grafo10114.95.lgr,95,119,false,0,24
./instances/Rome/grafo7429.44.lgr,44,65,false,0,20
./instances/Rome/grafo2617.46.lgr,46,55,false,0,7
./instances/Rome/grafo9712.67.lgr,67,85,false,0,18
./instances/Rome/grafo9178.64.lgr,64,87,false,0,21
./instances/Rome/grafo11493.37.lgr,37,52,false,0,15
./instances/Rome/grafo3442.52.lgr,52,73,false,0,18
./instances/Rome/grafo11655.91.lgr,91,125,false,0,34
./instances/Rome/grafo5308.39.lgr,39,49,false,0,10
./instances/Rome/grafo4158.77.lgr,77,113,false,0,33
./instances/Rome/grafo7992.70.lgr,70,94,false,0,22
./instances/Rome/grafo9214.66.lgr,66,95,false,0,28
./instances/Rome/grafo5027.60.lgr,60,85,false,0,21
./instances/Rome/grafo1522.43.lgr,43,53,false,0,9
./instances/Rome/grafo5950.43.lgr,43,56,false,0,13
./instances/Rome/grafo7915.78.lgr,78,109,false,0,32
./instances/Rome/grafo1529.73.lgr,73,90,false,0,15
./instances/Rome/grafo9740.73.lgr,73,95,false,0,20
./instances/Rome/grafo4766.51.lgr,51,73,false,0,22
./instances/Rome/grafo1697.11.lgr,11,17,false,0,7
./instances/Rome/grafo8999.86.lgr,86,112,false,0,26
./instances/Rome/grafo9623.82.lgr,82,109,false,0,27
./instances/Rome/grafo9547.63.lgr,63,89,false,0,24
./instances/Rome/grafo9380.62.lgr,62,96,false,0,30
./instances/Rome/grafo1045.29.lgr,29,39,false,0,9
./instances/Rome/grafo6479.38.lgr,38,51,false,0,13
./instances/Rome/grafo11650.34.lgr,34,41,false,0,7
./instances/Rome/grafo4593.62.lgr,62,76,false,0,12
./instances/Rome/grafo3093.35.lgr,35,47,false,0,12
./instances/Rome/grafo8051.61.lgr,61,73,false,0,12
./instances/Rome/grafo6095.35.lgr,35,49,false,0,14
./instances/Rome/grafo5844.39.lgr,39,48,false,0,9
./instances/Rome/grafo7329.59.lgr,59,71,false,0,11
./instances/Rome/grafo3783.46.lgr,46,58,false,0,12
./instances/Rome/grafo5392.37.lgr,37,49,false,0,11
./instances/Rome/grafo7025.47.lgr,47,64,false,0,18
./instances/Rome/grafo6654.87.lgr,87,117,false,0,29
./instances/Rome/grafo4666.56.lgr,56,75,false,0,15
./instances/Rome/grafo2726.38.lgr,38,53,false,0,13
./instances/Rome/grafo7246.42.lgr,42,53,false,0,11
./instances/Rome/grafo6937.34.lgr,34,41,false,0,7
./instances/Rome/grafo6345.43.lgr,43,57,false,0,12
./instances/Rome/grafo4627.53.lgr,53,72,false,0,15
./instances/Rome/grafo7714.44.lgr,44,72,false,0,23
./instances/Rome/grafo6008.43.lgr,43,68,false,0,23
./instances/Rome/grafo9717.64.lgr,64,85,false,0,21
./instances/Rome/grafo4556.52.lgr,52,68,false,0,13
./instances/Rome/grafo8783.85.lgr,85,112,false,0,27
./instances/Rome/grafo6646.77.lgr,77,104,false,0,27
./instances/Rome/grafo7656.40.lgr,40,58,false,0,14
./instances/Rome/grafo3769.48.lgr,48,63,false,0,16
./instances/Rome/grafo8008.95.lgr,95,138,false,0,41
./instances/Rome/grafo6870.44.lgr,44,64,false,0,21
./instances/Rome/grafo9003.84.lgr,84,115,false,0,30
./instances/Rome/grafo4316.77.lgr,77,99,false,0,18
./instances/Rome/grafo4262.77.lgr,77,106,false,0,27
./instances/Rome/grafo6852.44.lgr,44,61,false,0,16
./instances/Rome/grafo3580.44.lgr,44,64,false,0,19
./instances/Rome/grafo4844.58.lgr,58,69,false,0,10
./instances/Rome/grafo4657.79.lgr,79,113,false,0,32
./instances/Rome/grafo2939.19.lgr,19,28,false,0,7
./instances/Rome/grafo9054.99.lgr,99,131,false,0,32
./instances/Rome/grafo6393.43.lgr,43,62,false,0,19
./instances/Rome/grafo9454.70.lgr,70,109,false,0,38
./instances/Rome/grafo11333.39.lgr,39,50,false,0,10
./instances/Rome/grafo8906.75.lgr,75,97,false,0,23
./instances/Rome/grafo11257.91.lgr,91,129,false,0,37
./instances/Rome/grafo7158.39.lgr,39,54,false,0,13
./instances/Rome/grafo3510.96.lgr,96,123,false,0,26
./instances/Rome/grafo10515.39.lgr,39,54,false,0,14
./instances/Rome/grafo6262.46.lgr,46,64,false,0,16
./instances/Rome/grafo5533.47.lgr,47,61,false,0,14
./instances/Rome/grafo11377.36.lgr,36,48,false,0,12
./instances/Rome/grafo10809.99.lgr,99,131,false,0,31
./instances/Rome/grafo1428.56.lgr,56,69,false,0,14
./instances/Rome/grafo8558.90.lgr,90,125,false,0,36
./instances/Rome/grafo10698.95.lgr,95,137,false,0,38
./instances/Rome/grafo7338.41.lgr,41,50,false,0,10
./instances/Rome/grafo1553.67.lgr,67,84,false,0,18
./instances/Rome/grafo10605.99.lgr,99,127,false,0,28
./instances/Rome/grafo6568.56.lgr,56,69,false,0,13
./instances/Rome/grafo7260.45.lgr,45,61,false,0,13
./instances/Rome/grafo11151.92.lgr,92,121,false,0,30
./instances/Rome/grafo10609.100.lgr,100,132,false,0,30
./instances/Rome/grafo4652.74.lgr,74,99,false,0,24
./instances/Rome/grafo6898.61.lgr,61,72,false,0,12
./instances/Rome/grafo9039.66.lgr,66,86,false,0,20
./instances/Rome/grafo11195.93.lgr,93,130,false,0,36
./instances/Rome/grafo4504.62.lgr,62,88,false,0,24
./instances/Rome/grafo3545.58.lgr,58,83,false,0,24
./instances/Rome/grafo7787.71.lgr,71,87,false,0,16
./instances/Rome/grafo10387.97.lgr,97,137,false,0,40
./instances/Rome/grafo10936.98.lgr,98,124,false,0,26
./instances/Rome/grafo7823.80.lgr,80,113,false,0,30
./instances/Rome/grafo9991.39.lgr,39,54,false,0,15
./instances/Rome/grafo7636.43.lgr,43,59,false,0,14
./instances/Rome/grafo6783.38.lgr,38,45,false,0,8
./instances/Rome/grafo4896.68.lgr,68,86,false,0,14
./instances/Rome/grafo8692.87.lgr,87,127,false,0,38
./instances/Rome/grafo9546.66.lgr,66,92,false,0,25
./instances/Rome/grafo6812.37.lgr,37,50,false,0,11
./instances/Rome/grafo7930.84.lgr,84,115,false,0,30
./instances/Rome/grafo7735.46.lgr,46,60,false,0,14
./instances/Rome/grafo7191.41.lgr,41,54,false,0,13
./instances/Rome/grafo8028.68.lgr,68,94,false,0,26
./instances/Rome/grafo6920.40.lgr,40,57,false,0,17
./instances/Rome/grafo9748.67.lgr,67,103,false,0,32
./instances/Rome/grafo5595.42.lgr,42,56,false,0,13
./instances/Rome/grafo10652.100.lgr,100,141,false,0,40
./instances/Rome/grafo7652.40.lgr,40,55,false,0,13
./instances/Rome/grafo7470.43.lgr,43,52,false,0,9
./instances/Rome/grafo3328.56.lgr,56,76,false,0,20
./instances/Rome/grafo10750.100.lgr,100,135,false,0,34
./instances/Rome/grafo10310.93.lgr,93,117,false,0,25
./instances/Rome/grafo6562.98.lgr,98,138,false,0,40
./instances/Rome/grafo1490.47.lgr,47,57,false,0,10
./instances/Rome/grafo5913.37.lgr,37,50,false,0,14
./instances/Rome/grafo5107.67.lgr,67,80,false,0,13
./instances/Rome/grafo6320.49.lgr,49,61,false,0,9
./instances/Rome/grafo4361.58.lgr,58,90,false,0,32
./instances/Rome/grafo4917.76.lgr,76,100,false,0,25
./instances/Rome/grafo4987.64.lgr,64,77,false,0,12
./instances/Rome/grafo3372.46.lgr,46,69,false,0,23
./instances/Rome/grafo6042.36.lgr,36,43,false,0,7
./instances/Rome/grafo10978.98.lgr,98,130,false,0,28
./instances/Rome/grafo8646.92.lgr,92,135,false,0,42
./instances/Rome/grafo2787.24.lgr,24,35,false,0,8
./instances/Rome/grafo4129.78.lgr,78,108,false,0,28
./instances/Rome/grafo3689.49.lgr,49,65,false,0,17
./instances/Rome/grafo11250.99.lgr,99,143,false,0,40
./instances/Rome/grafo10904.94.lgr,94,129,false,0,35
./instances/Rome/grafo3215.58.lgr,58,74,false,0,17
./instances/Rome/grafo4517.80.lgr,80,112,false,0,31
./instances/Rome/grafo5458.41.lgr,41,58,false,0,17
./instances/Rome/grafo6339.47.lgr,47,64,false,0,18
./instances/Rome/grafo11217.95.lgr,95,131,false,0,36
./instances/Rome/grafo3869.58.lgr,58,73,false,0,16
./instances/Rome/grafo10362.94.lgr,94,136,false,0,41
./instances/Rome/grafo7387.39.lgr,39,48,false,0,9
./instances/Rome/grafo2015.35.lgr,35,48,false,0,14
./instances/Rome/grafo6251.49.lgr,49,68,false,0,18
./instances/Rome/grafo6758.46.lgr,46,66,false,0,19
./instances/Rome/grafo10806.97.lgr,97,139,false,0,40
./instances/Rome/grafo11625.37.lgr,37,51,false,0,14
./instances/Rome/grafo4178.74.lgr,74,99,false,0,25
./instances/Rome/grafo11535.97.lgr,97,127,false,0,29
./instances/Rome/grafo8824.91.lgr,91,120,false,0,30
./instances/Rome/grafo8506.88.lgr,88,124,false,0,35
./instances/Rome/grafo3666.53.lgr,53,93,false,0,38
./instances/Rome/grafo6153.39.lgr,39,52,false,0,11
./instances/Rome/grafo1183.30.lgr,30,39,false,0,10
./instances/Rome/grafo8517.75.lgr,75,95,false,0,19
./instances/Rome/grafo1666.19.lgr,19,28,false,0,6
./instances/Rome/grafo9906.38.lgr,38,51,false,0,13
./instances/Rome/grafo8074.68.lgr,68,98,false,0,28
./instances/Rome/grafo2967.47.lgr,47,58,false,0,8
./instances/Rome/grafo10079.41.lgr,41,57,false,0,14
./instances/Rome/grafo11326.35.lgr,35,42,false,0,7
./instances/Rome/grafo5661.48.lgr,48,58,false,0,10
./instances/Rome/grafo6815.84.lgr,84,108,false,0,24
./instances/Rome/grafo6567.60.lgr,60,85,false,0,23
./instances/Rome/grafo8063.70.lgr,70,103,false,0,31
./instances/Rome/grafo3584.56.lgr,56,80,false,0,24
./instances/Rome/grafo6968.44.lgr,44,67,false,0,18
./instances/Rome/grafo2986.38.lgr,38,50,false,0,12
./instances/Rome/grafo11672.35.lgr,35,47,false,0,13
./instances/Rome/grafo10275.97.lgr,97,147,false,0,49
./instances/Rome/grafo8792.98.lgr,98,132,false,0,32
./instances/Rome/grafo5359.41.lgr,41,59,false,0,18
./instances/Rome/grafo8683.79.lgr,79,102,false,0,22
./instances/Rome/grafo7827.77.lgr,77,107,false,0,30
./instances/Rome/grafo6012.51.lgr,51,81,false,0,27
./instances/Rome/grafo8982.80.lgr,80,106,false,0,25
./instances/Rome/grafo9396.88.lgr,88,123,false,0,30
./instances/Rome/grafo11532.39.lgr,39,51,false,0,10
./instances/Rome/grafo5797.47.lgr,47,64,false,0,16
./instances/Rome/grafo10457.36.lgr,36,45,false,0,9
./instances/Rome/grafo11488.91.lgr,91,127,false,0,37
./instances/Rome/grafo7883.65.lgr,65,88,false,0,22
./instances/Rome/grafo2878.19.lgr,19,33,false,0,12
./instances/Rome/grafo4118.66.lgr,66,79,false,0,11
./instances/Rome/grafo6765.68.lgr,68,82,false,0,15
./instances/Rome/grafo8401.69.lgr,69,100,false,0,28
./instances/Rome/grafo9065.70.lgr,70,92,false,0,19
./instances/Rome/grafo6488.49.lgr,49,63,false,0,12
./instances/Rome/grafo3881.39.lgr,39,61,false,0,19
./instances/Rome/grafo3682.49.lgr,49,74,false,0,21
./instances/Rome/grafo8998.66.lgr,66,99,false,0,31
./instances/Rome/grafo11432.92.lgr,92,126,false,0,32
./instances/Rome/grafo3300.42.lgr,42,55,false,0,13
./instances/Rome/grafo10184.100.lgr,100,140,false,0,38
./instances/Rome/grafo7898.68.lgr,68,88,false,0,20
./instances/Rome/grafo1299.47.lgr,47,57,false,0,8
./instances/Rome/grafo5506.43.lgr,43,65,false,0,20
./instances/Rome/grafo3507.51.lgr,51,71,false,0,21
./instances/Rome/grafo4177.57.lgr,57,76,false,0,17
./instances/Rome/grafo9439.78.lgr,78,105,false,0,26
./instances/Rome/grafo9329.65.lgr,65,91,false,0,23
./instances/Rome/grafo8386.73.lgr,73,99,false,0,24
./instances/Rome/grafo7547.47.lgr,47,59,false,0,12
./instances/Rome/grafo3858.54.lgr,54,68,false,0,15
./instances/Rome/grafo5171.77.lgr,77,91,false,0,13
./instances/Rome/grafo10245.92.lgr,92,135,false,0,41
./instances/Rome/grafo681.35.lgr,35,48,false,0,13
./instances/Rome/grafo3582.41.lgr,41,51,false,0,11
./instances/Rome/grafo4278.55.lgr,55,65,false,0,10
./instances/Rome/grafo8194.76.lgr,76,107,false,0,31
./instances/Rome/grafo8895.78.lgr,78,104,false,0,25
./instances/Rome/grafo8284.84.lgr,84,121,false,0,32
./instances/Rome/grafo11178.95.lgr,95,137,false,0,43
./instances/Rome/grafo8269.82.lgr,82,120,false,0,37
./instances/Rome/grafo7507.67.lgr,67,86,false,0,17
./instances/Rome/grafo6495.39.lgr,39,56,false,0,18
./instances/Rome/grafo3980.54.lgr,54,70,false,0,16
./instances/Rome/grafo5919.40.lgr,40,56,false,0,13
./instances/Rome/grafo3136.56.lgr,56,83,false,0,25
./instances/Rome/grafo5608.74.lgr,74,104,false,0,29
./instances/Rome/grafo11073.100.lgr,100,149,false,0,45
./instances/Rome/grafo4975.74.lgr,74,98,false,0,23
./instances/Rome/grafo1451.75.lgr,75,88,false,0,13
./instances/Rome/grafo6028.36.lgr,36,43,false,0,6
./instances/Rome/grafo8509.74.lgr,74,92,false,0,16
./instances/Rome/grafo11278.37.lgr,37,47,false,0,11
./instances/Rome/grafo3936.39.lgr,39,58,false,0,17
./instances/Rome/grafo7931.77.lgr,77,103,false,0,27
./instances/Rome/grafo8466.75.lgr,75,100,false,0,26
./instances/Rome/grafo7959.73.lgr,73,95,false,0,22
./instances/Rome/grafo11540.37.lgr,37,48,false,0,11
./instances/Rome/grafo4934.59.lgr,59,72,false,0,10
./instances/Rome/grafo4649.85.lgr,85,112,false,0,26
./instances/Rome/grafo7908.80.lgr,80,113,false,0,32
./instances/Rome/grafo9845.75.lgr,75,106,false,0,31
./instances/Rome/grafo11373.38.lgr,38,50,false,0,13
./instances/Rome/grafo5963.61.lgr,61,83,false,0,22
./instances/Rome/grafo9703.65.lgr,65,88,false,0,23
./instances/Rome/grafo9210.78.lgr,78,108,false,0,30
./instances/Rome/grafo1492.54.lgr,54,67,false,0,13
./instances/Rome/grafo6514.39.lgr,39,55,false,0,17
./instances/Rome/grafo1585.26.lgr,26,33,false,0,7
./instances/Rome/grafo8389.71.lgr,71,87,false,0,15
./instances/Rome/grafo8403.73.lgr,73,94,false,0,19
./instances/Rome/grafo6032.42.lgr,42,51,false,0,10
./instances/Rome/grafo11629.36.lgr,36,46,false,0,11
./instances/Rome/grafo4732.74.lgr,74,96,false,0,21
./instances/Rome/grafo5429.36.lgr,36,48,false,0,13
./instances/Rome/grafo10679.100.lgr,100,129,false,0,29
./instances/Rome/grafo4998.61.lgr,61,73,false,0,12
./instances/Rome/grafo4908.80.lgr,80,102,false,0,21
./instances/Rome/grafo6112.36.lgr,36,48,false,0,12
./instances/Rome/grafo9816.69.lgr,69,96,false,0,23
./instances/Rome/grafo7624.41.lgr,41,54,false,0,13
./instances/Rome/grafo10449.96.lgr,96,126,false,0,30
./instances/Rome/grafo7935.71.lgr,71,91,false,0,19
./instances/Rome/grafo3446.46.lgr,46,62,false,0,13
./instances/Rome/grafo9517.63.lgr,63,76,false,0,13
./instances/Rome/grafo3335.40.lgr,40,53,false,0,13
./instances/Rome/grafo9688.67.lgr,67,82,false,0,15
./instances/Rome/grafo6971.81.lgr,81,108,false,0,27
./instances/Rome/grafo5742.39.lgr,39,56,false,0,16
./instances/Rome/grafo7722.43.lgr,43,56,false,0,13
./instances/Rome/grafo6327.51.lgr,51,70,false,0,17
./instances/Rome/grafo8996.67.lgr,67,87,false,0,21
./instances/Rome/grafo4978.79.lgr,79,100,false,0,21
./instances/Rome/grafo1906.51.lgr,51,62,false,0,11
./instances/Rome/grafo11350.91.lgr,91,120,false,0,29
./instances/Rome/grafo1910.21.lgr,21,27,false,0,7
./instances/Rome/grafo9760.64.lgr,64,80,false,0,17
./instances/Rome/grafo9185.64.lgr,64,89,false,0,23
./instances/Rome/grafo6301.55.lgr,55,69,false,0,13
./instances/Rome/grafo3596.37.lgr,37,46,false,0,7
./instances/Rome/grafo10213.99.lgr,99,132,false,0,33
./instances/Rome/grafo4269.61.lgr,61,93,false,0,29
./instances/Rome/grafo2478.47.lgr,47,62,false,0,15
./instances/Rome/grafo3989.43.lgr,43,56,false,0,14
./instances/Rome/grafo11437.36.lgr,36,47,false,0,12
./instances/Rome/grafo7560.35.lgr,35,45,false,0,11
./instances/Rome/grafo8765.86.lgr,86,117,false,0,31
./instances/Rome/grafo8514.95.lgr,95,130,false,0,32
./instances/Rome/grafo11645.36.lgr,36,50,false,0,13
./instances/Rome/grafo8987.65.lgr,65,101,false,0,34
./instances/Rome/grafo6043.44.lgr,44,64,false,0,20
./instances/Rome/grafo9669.63.lgr,63,84,false,0,20
./instances/Rome/grafo9197.70.lgr,70,101,false,0,27
./instances/Rome/grafo5856.34.lgr,34,41,false,0,8
./instances/Rome/grafo11599.91.lgr,91,121,false,0,28
./instances/Rome/grafo11196.100.lgr,100,121,false,0,19
./instances/Rome/grafo1129.15.lgr,15,27,false,0,11
./instances/Rome/grafo8531.88.lgr,88,113,false,0,25
./instances/Rome/grafo10896.96.lgr,96,115,false,0,16
./instances/Rome/grafo4816.57.lgr,57,77,false,0,16
./instances/Rome/grafo9436.82.lgr,82,126,false,0,41
./instances/Rome/grafo2109.11.lgr,11,18,false,0,6
./instances/Rome/grafo8926.89.lgr,89,122,false,0,33
./instances/Rome/grafo11179.99.lgr,99,123,false,0,24
./instances/Rome/grafo5113.63.lgr,63,85,false,0,20
./instances/Rome/grafo7848.68.lgr,68,88,false,0,21
./instances/Rome/grafo3871.88.lgr,88,126,false,0,37
./instances/Rome/grafo3123.63.lgr,63,84,false,0,19
./instances/Rome/grafo10736.99.lgr,99,137,false,0,36
./instances/Rome/grafo8701.90.lgr,90,130,false,0,39
./instances/Rome/grafo10166.98.lgr,98,133,false,0,34
./instances/Rome/grafo9790.79.lgr,79,103,false,0,23
./instances/Rome/grafo8118.83.lgr,83,112,false,0,28
./instances/Rome/grafo10681.93.lgr,93,124,false,0,31
./instances/Rome/grafo11251.93.lgr,93,139,false,0,44
./instances/Rome/grafo10996.97.lgr,97,131,false,0,32
./instances/Rome/grafo6913.44.lgr,44,56,false,0,12
./instances/Rome/grafo4263.63.lgr,63,77,false,0,13
./instances/Rome/grafo3158.98.lgr,98,133,false,0,35
./instances/Rome/grafo9702.81.lgr,81,109,false,0,27
./instances/Rome/grafo7966.77.lgr,77,104,false,0,25
./instances/Rome/grafo5368.35.lgr,35,45,false,0,10
./instances/Rome/grafo9683.67.lgr,67,88,false,0,20
./instances/Rome/grafo5194.48.lgr,48,65,false,0,15
./instances/Rome/grafo9628.81.lgr,81,107,false,0,26
./instances/Rome/grafo10785.94.lgr,94,134,false,0,36
./instances/Rome/grafo11040.95.lgr,95,134,false,0,37
./instances/Rome/grafo5050.55.lgr,55,69,false,0,14
./instances/Rome/grafo3684.50.lgr,50,66,false,0,16
./instances/Rome/grafo2530.38.lgr,38,52,false,0,11
./instances/Rome/grafo7563.42.lgr,42,58,false,0,15
./instances/Rome/grafo9873.35.lgr,35,47,false,0,10
./instances/Rome/grafo8079.81.lgr,81,114,false,0,31
./instances/Rome/grafo9359.62.lgr,62,84,false,0,20
./instances/Rome/grafo9059.65.lgr,65,84,false,0,19
./instances/Rome/grafo5934.35.lgr,35,48,false,0,13
./instances/Rome/grafo8127.78.lgr,78,126,false,0,46
./instances/Rome/grafo7009.37.lgr,37,47,false,0,10
./instances/Rome/grafo3900.43.lgr,43,60,false,0,16
./instances/Rome/grafo6421.44.lgr,44,54,false,0,9
./instances/Rome/grafo1115.31.lgr,31,43,false,0,9
./instances/Rome/grafo6359.43.lgr,43,59,false,0,17
./instances/Rome/grafo4830.72.lgr,72,101,false,0,29
./instances/Rome/grafo7297.39.lgr,39,61,false,0,20
./instances/Rome/grafo4270.69.lgr,69,81,false,0,13
./instances/Rome/grafo8462.76.lgr,76,102,false,0,27
./instances/Rome/grafo3855.60.lgr,60,78,false,0,18
./instances/Rome/grafo3778.37.lgr,37,43,false,0,7
./instances/Rome/grafo3406.37.lgr,37,49,false,0,11
./instances/Rome/grafo7952.77.lgr,77,100,false,0,23
./instances/Rome/grafo11275.93.lgr,93,135,false,0,40
./instances/Rome/grafo10422.97.lgr,97,132,false,0,34
./instances/Rome/grafo6802.74.lgr,74,99,false,0,24
./instances/Rome/grafo7716.39.lgr,39,49,false,0,9
./instances/Rome/grafo10943.95.lgr,95,138,false,0,39
./instances/Rome/grafo5158.43.lgr,43,63,false,0,20
./instances/Rome/grafo8198.99.lgr,99,140,false,0,40
./instances/Rome/grafo11579.36.lgr,36,46,false,0,11
./instances/Rome/grafo11181.95.lgr,95,141,false,0,43
./instances/Rome/grafo3988.43.lgr,43,57,false,0,14
./instances/Rome/grafo3910.41.lgr,41,49,false,0,9
./instances/Rome/grafo5730.33.lgr,33,41,false,0,7
./instances/Rome/grafo4526.66.lgr,66,91,false,0,23
./instances/Rome/grafo4103.52.lgr,52,65,false,0,13
./instances/Rome/grafo8062.83.lgr,83,107,false,0,25
./instances/Rome/grafo9346.91.lgr,91,114,false,0,23
./instances/Rome/grafo10464.96.lgr,96,119,false,0,21
./instances/Rome/grafo6097.37.lgr,37,48,false,0,11
./instances/Rome/grafo6936.43.lgr,43,52,false,0,10
./instances/Rome/grafo10694.96.lgr,96,137,false,0,40
./instances/Rome/grafo4980.59.lgr,59,80,false,0,20
./instances/Rome/grafo11190.92.lgr,92,130,false,0,39
./instances/Rome/grafo10453.97.lgr,97,136,false,0,38
./instances/Rome/grafo11282.35.lgr,35,44,false,0,10
./instances/Rome/grafo8603.87.lgr,87,111,false,0,22
./instances/Rome/grafo4564.72.lgr,72,97,false,0,22
./instances/Rome/grafo7192.45.lgr,45,59,false,0,10
./instances/Rome/grafo6846.51.lgr,51,71,false,0,16
./instances/Rome/grafo1018.29.lgr,29,36,false,0,6
./instances/Rome/grafo9963.39.lgr,39,46,false,0,7
./instances/Rome/grafo11136.98.lgr,98,122,false,0,24
./instances/Rome/grafo6725.86.lgr,86,106,false,0,21
./instances/Rome/grafo5694.45.lgr,45,63,false,0,16
./instances/Rome/grafo6154.44.lgr,44,63,false,0,17
./instances/Rome/grafo7745.38.lgr,38,46,false,0,7
./instances/Rome/grafo11405.92.lgr,92,128,false,0,36
./instances/Rome/grafo1525.65.lgr,65,85,false,0,19
./instances/Rome/grafo7780.90.lgr,90,128,false,0,34
./instances/Rome/grafo11626.38.lgr,38,48,false,0,10
./instances/Rome/grafo7451.82.lgr,82,117,false,0,31
./instances/Rome/grafo10046.40.lgr,40,50,false,0,9
./instances/Rome/grafo6493.39.lgr,39,50,false,0,11
./instances/Rome/grafo3914.42.lgr,42,53,false,0,11
./instances/Rome/grafo7011.64.lgr,64,80,false,0,15
./instances/Rome/grafo8932.89.lgr,89,118,false,0,30
./instances/Rome/grafo2523.40.lgr,40,51,false,0,9
./instances/Rome/grafo10682.98.lgr,98,128,false,0,29
./instances/Rome/grafo4441.61.lgr,61,75,false,0,14
./instances/Rome/grafo10975.96.lgr,96,128,false,0,32
./instances/Rome/grafo6519.56.lgr,56,74,false,0,18
./instances/Rome/grafo5965.37.lgr,37,52,false,0,15
./instances/Rome/grafo6804.48.lgr,48,59,false,0,12
./instances/Rome/grafo5063.78.lgr,78,102,false,0,21
./instances/Rome/grafo10693.98.lgr,98,150,false,0,49
./instances/Rome/grafo8491.92.lgr,92,133,false,0,40
./instances/Rome/grafo6125.53.lgr,53,65,false,0,11
./instances/Rome/grafo10080.38.lgr,38,47,false,0,10
./instances/Rome/grafo10243.95.lgr,95,133,false,0,37
./instances/Rome/grafo4139.64.lgr,64,85,false,0,21
./instances/Rome/grafo9771.84.lgr,84,102,false,0,19
./instances/Rome/grafo1567.57.lgr,57,74,false,0,16
./instances/Rome/grafo9129.77.lgr,77,97,false,0,18
./instances/Rome/grafo9599.81.lgr,81,106,false,0,24
./instances/Rome/grafo10026.32.lgr,32,38,false,0,7
./instances/Rome/grafo11521.91.lgr,91,111,false,0,19
./instances/Rome/grafo5751.60.lgr,60,75,false,0,15
./instances/Rome/grafo4924.62.lgr,62,84,false,0,19
./instances/Rome/grafo6710.73.lgr,73,94,false,0,19
./instances/Rome/grafo4166.53.lgr,53,66,false,0,11
./instances/Rome/grafo3107.32.lgr,32,48,false,0,14
./instances/Rome/grafo5170.59.lgr,59,76,false,0,16
./instances/Rome/grafo4299.55.lgr,55,79,false,0,25
./instances/Rome/grafo4425.50.lgr,50,68,false,0,18
./instances/Rome/grafo2026.28.lgr,28,36,false,0,8
./instances/Rome/grafo4685.56.lgr,56,71,false,0,11
./instances/Rome/grafo2509.37.lgr,37,46,false,0,8
./instances/Rome/grafo4513.53.lgr,53,70,false,0,15
./instances/Rome/grafo4334.48.lgr,48,65,false,0,14
./instances/Rome/grafo10171.99.lgr,99,140,false,0,40
./instances/Rome/grafo1141.47.lgr,47,59,false,0,13
./instances/Rome/grafo10970.100.lgr,100,135,false,0,34
./instances/Rome/grafo6395.57.lgr,57,73,false,0,16
./instances/Rome/grafo6452.58.lgr,58,79,false,0,20
./instances/Rome/grafo705.16.lgr,16,23,false,0,7
./instances/Rome/grafo4131.78.lgr,78,108,false,0,30
./instances/Rome/grafo4119.80.lgr,80,114,false,0,34
./instances/Rome/grafo4196.78.lgr,78,106,false,0,26
./instances/Rome/grafo2052.38.lgr,38,50,false,0,12
./instances/Rome/grafo5938.75.lgr,75,116,false,0,41
./instances/Rome/grafo5880.38.lgr,38,52,false,0,14
./instances/Rome/grafo2612.37.lgr,37,53,false,0,17
./instances/Rome/grafo9589.62.lgr,62,100,false,0,35
./instances/Rome/grafo5407.39.lgr,39,53,false,0,15
./instances/Rome/grafo10408.93.lgr,93,123,false,0,30
./instances/Rome/grafo9680.83.lgr,83,111,false,0,25
./instances/Rome/grafo10541.93.lgr,93,124,false,0,31
./instances/Rome/grafo5307.39.lgr,39,54,false,0,13
./instances/Rome/grafo10560.95.lgr,95,137,false,0,41
./instances/Rome/grafo10548.94.lgr,94,134,false,0,39
./instances/Rome/grafo8790.97.lgr,97,133,false,0,35
./instances/Rome/grafo6718.59.lgr,59,74,false,0,15
./instances/Rome/grafo10388.95.lgr,95,136,false,0,39
./instances/Rome/grafo3879.96.lgr,96,130,false,0,34
./instances/Rome/grafo7466.42.lgr,42,62,false,0,18
./instances/Rome/grafo5619.39.lgr,39,49,false,0,7
./instances/Rome/grafo9505.75.lgr,75,97,false,0,21
./instances/Rome/grafo9758.72.lgr,72,101,false,0,28
./instances/Rome/grafo8900.94.lgr,94,126,false,0,31
./instances/Rome/grafo4082.60.lgr,60,81,false,0,21
./instances/Rome/grafo6639.48.lgr,48,60,false,0,13
./instances/Rome/grafo10520.99.lgr,99,131,false,0,31
./instances/Rome/grafo5179.71.lgr,71,98,false,0,26
./instances/Rome/grafo8643.89.lgr,89,124,false,0,33
./instances/Rome/grafo776.36.lgr,36,52,false,0,16
./instances/Rome/grafo5418.61.lgr,61,83,false,0,20
./instances/Rome/grafo10591.99.lgr,99,119,false,0,21
./instances/Rome/grafo10722.96.lgr,96,139,false,0,41
./instances/Rome/grafo11289.93.lgr,93,118,false,0,26
./instances/Rome/grafo3391.39.lgr,39,61,false,0,18
./instances/Rome/grafo10012.40.lgr,40,53,false,0,12
./instances/Rome/grafo7106.44.lgr,44,61,false,0,16
./instances/Rome/grafo8469.85.lgr,85,107,false,0,20
./instances/Rome/grafo10567.38.lgr,38,47,false,0,8
./instances/Rome/grafo7247.39.lgr,39,47,false,0,9
./instances/Rome/grafo7869.69.lgr,69,100,false,0,29
./instances/Rome/grafo11380.97.lgr,97,133,false,0,35
./instances/Rome/grafo4100.56.lgr,56,75,false,0,19
./instances/Rome/grafo5632.36.lgr,36,43,false,0,8
./instances/Rome/grafo4661.55.lgr,55,69,false,0,13
./instances/Rome/grafo7182.39.lgr,39,55,false,0,17
./instances/Rome/grafo2322.42.lgr,42,50,false,0,9
./instances/Rome/grafo8452.85.lgr,85,118,false,0,32
./instances/Rome/grafo2012.30.lgr,30,46,false,0,13
./instances/Rome/grafo5902.74.lgr,74,102,false,0,28
./instances/Rome/grafo5233.37.lgr,37,47,false,0,9
./instances/Rome/grafo10227.96.lgr,96,128,false,0,32
./instances/Rome/grafo5173.58.lgr,58,83,false,0,26
./instances/Rome/grafo6462.46.lgr,46,56,false,0,10
./instances/Rome/grafo6588.49.lgr,49,64,false,0,15
./instances/Rome/grafo9501.66.lgr,66,105,false,0,34
./instances/Rome/grafo4721.77.lgr,77,98,false,0,19
./instances/Rome/grafo9453.80.lgr,80,114,false,0,33
./instances/Rome/grafo10719.96.lgr,96,133,false,0,36
./instances/Rome/grafo8673.98.lgr,98,140,false,0,43
./instances/Rome/grafo4827.55.lgr,55,73,false,0,18
./instances/Rome/grafo3764.45.lgr,45,59,false,0,14
./instances/Rome/grafo3652.42.lgr,42,61,false,0,16
./instances/Rome/grafo3672.59.lgr,59,78,false,0,19
./instances/Rome/grafo9056.96.lgr,96,135,false,0,37
./instances/Rome/grafo5066.51.lgr,51,70,false,0,18
./instances/Rome/grafo6838.50.lgr,50,60,false,0,11
./instances/Rome/grafo9503.77.lgr,77,109,false,0,32
./instances/Rome/grafo4801.69.lgr,69,95,false,0,26
./instances/Rome/grafo5463.42.lgr,42,63,false,0,18
./instances/Rome/grafo8411.78.lgr,78,104,false,0,25
./instances/Rome/grafo5992.44.lgr,44,67,false,0,23
./instances/Rome/grafo7160.54.lgr,54,66,false,0,12
./instances/Rome/grafo1227.30.lgr,30,39,false,0,8
./instances/Rome/grafo9484.60.lgr,60,78,false,0,19
./instances/Rome/grafo8860.73.lgr,73,101,false,0,25
./instances/Rome/grafo5334.41.lgr,41,57,false,0,14
./instances/Rome/grafo7128.48.lgr,48,60,false,0,12
./instances/Rome/grafo8191.86.lgr,86,125,false,0,38
./instances/Rome/grafo6880.44.lgr,44,58,false,0,13
./instances/Rome/grafo2968.32.lgr,32,41,false,0,8
./instances/Rome/grafo5229.37.lgr,37,53,false,0,15
./instances/Rome/grafo1625.27.lgr,27,37,false,0,10
./instances/Rome/grafo6425.78.lgr,78,96,false,0,18
./instances/Rome/grafo6248.39.lgr,39,50,false,0,10
./instances/Rome/grafo10482.94.lgr,94,122,false,0,28
./instances/Rome/grafo6468.83.lgr,83,110,false,0,28
./instances/Rome/grafo9500.83.lgr,83,117,false,0,33
./instances/Rome/grafo8726.87.lgr,87,128,false,0,40
./instances/Rome/grafo10345.95.lgr,95,130,false,0,35
./instances/Rome/grafo3038.38.lgr,38,50,false,0,12
./instances/Rome/grafo10106.100.lgr,100,119,false,0,19
./instances/Rome/grafo9006.61.lgr,61,80,false,0,16
./instances/Rome/grafo6433.48.lgr,48,64,false,0,17
./instances/Rome/grafo7743.37.lgr,37,55,false,0,17
./instances/Rome/grafo6923.39.lgr,39,48,false,0,10
./instances/Rome/grafo7937.75.lgr,75,96,false,0,20
./instances/Rome/grafo6535.49.lgr,49,65,false,0,16
./instances/Rome/grafo7100.86.lgr,86,120,false,0,32
./instances/Rome/grafo6499.46.lgr,46,68,false,0,19
./instances/Rome/grafo4887.78.lgr,78,99,false,0,21
./instances/Rome/grafo9957.39.lgr,39,51,false,0,11
./instances/Rome/grafo11661.38.lgr,38,48,false,0,10
./instances/Rome/grafo2694.65.lgr,65,78,false,0,13
./instances/Rome/grafo10444.100.lgr,100,136,false,0,36
./instances/Rome/grafo7605.44.lgr,44,65,false,0,19
./instances/Rome/grafo7520.45.lgr,45,53,false,0,9
./instances/Rome/grafo7375.46.lgr,46,60,false,0,11
./instances/Rome/grafo3678.34.lgr,34,42,false,0,7
./instances/Rome/grafo1092.42.lgr,42,53,false,0,12
./instances/Rome/grafo9626.83.lgr,83,115,false,0,30
./instances/Rome/grafo1506.43.lgr,43,50,false,0,6
./instances/Rome/grafo8911.100.lgr,100,128,false,0,27
./instances/Rome/grafo10383.99.lgr,99,136,false,0,35
./instances/Rome/grafo1335.56.lgr,56,81,false,0,22
./instances/Rome/grafo8473.93.lgr,93,122,false,0,27
./instances/Rome/grafo8245.83.lgr,83,104,false,0,20
./instances/Rome/grafo8782.88.lgr,88,106,false,0,17
./instances/Rome/grafo8072.69.lgr,69,88,false,0,18
./instances/Rome/grafo7671.86.lgr,86,110,false,0,25
./instances/Rome/grafo4332.54.lgr,54,69,false,0,14
./instances/Rome/grafo1378.46.lgr,46,62,false,0,16
./instances/Rome/grafo3613.41.lgr,41,54,false,0,13
./instances/Rome/grafo4478.64.lgr,64,83,false,0,16
./instances/Rome/grafo6876.41.lgr,41,50,false,0,8
./instances/Rome/grafo8271.81.lgr,81,113,false,0,31
./instances/Rome/grafo9076.77.lgr,77,103,false,0,25
./instances/Rome/grafo4781.57.lgr,57,74,false,0,17
./instances/Rome/grafo3800.42.lgr,42,51,false,0,9
./instances/Rome/grafo11301.93.lgr,93,129,false,0,36
./instances/Rome/grafo11524.100.lgr,100,127,false,0,28
./instances/Rome/grafo7240.60.lgr,60,87,false,0,26
./instances/Rome/grafo8148.85.lgr,85,119,false,0,33
./instances/Rome/grafo10616.96.lgr,96,130,false,0,34
./instances/Rome/grafo3589.56.lgr,56,68,false,0,9
./instances/Rome/grafo7845.81.lgr,81,114,false,0,33
./instances/Rome/grafo2969.39.lgr,39,57,false,0,15
./instances/Rome/grafo2627.40.lgr,40,49,false,0,10
./instances/Rome/grafo7049.42.lgr,42,54,false,0,12
./instances/Rome/grafo5864.59.lgr,59,84,false,0,23
./instances/Rome/grafo1861.17.lgr,17,21,false,0,5
./instances/Rome/grafo8945.94.lgr,94,132,false,0,38
./instances/Rome/grafo7468.54.lgr,54,81,false,0,22
./instances/Rome/grafo10897.95.lgr,95,121,false,0,27
./instances/Rome/grafo8748.88.lgr,88,107,false,0,17
./instances/Rome/grafo4083.57.lgr,57,78,false,0,21
./instances/Rome/grafo4476.68.lgr,68,95,false,0,26
./instances/Rome/grafo8112.61.lgr,61,77,false,0,15
./instances/Rome/grafo4000.35.lgr,35,41,false,0,6
./instances/Rome/grafo10415.94.lgr,94,132,false,0,36
./instances/Rome/grafo8814.88.lgr,88,125,false,0,37
./instances/Rome/grafo3948.47.lgr,47,66,false,0,18
./instances/Rome/grafo10740.92.lgr,92,117,false,0,25
./instances/Rome/grafo4772.58.lgr,58,75,false,0,18
./instances/Rome/grafo169.26.lgr,26,38,false,0,10
./instances/Rome/grafo7283.39.lgr,39,50,false,0,10
./instances/Rome/grafo8377.92.lgr,92,130,false,0,38
./instances/Rome/grafo4331.61.lgr,61,78,false,0,15
./instances/Rome/grafo4852.58.lgr,58,79,false,0,19
./instances/Rome/grafo5577.80.lgr,80,104,false,0,24
./instances/Rome/grafo5184.36.lgr,36,47,false,0,12
./instances/Rome/grafo6279.40.lgr,40,52,false,0,12
./instances/Rome/grafo1833.46.lgr,46,60,false,0,13
./instances/Rome/grafo3916.40.lgr,40,51,false,0,11
./instances/Rome/grafo10331.100.lgr,100,134,false,0,31
./instances/Rome/grafo9932.91.lgr,91,132,false,0,38
./instances/Rome/grafo7493.60.lgr,60,83,false,0,22
./instances/Rome/grafo4655.56.lgr,56,80,false,0,22
./instances/Rome/grafo11462.39.lgr,39,50,false,0,11
./instances/Rome/grafo8806.98.lgr,98,121,false,0,22
./instances/Rome/grafo10588.93.lgr,93,128,false,0,33
./instances/Rome/grafo819.38.lgr,38,49,false,0,10
./instances/Rome/grafo3119.55.lgr,55,82,false,0,25
./instances/Rome/grafo1303.68.lgr,68,84,false,0,15
./instances/Rome/grafo4920.63.lgr,63,85,false,0,20
./instances/Rome/grafo3216.40.lgr,40,47,false,0,8
./instances/Rome/grafo7965.62.lgr,62,94,false,0,31
./instances/Rome/grafo1974.23.lgr,23,27,false,0,5
./instances/Rome/grafo10668.99.lgr,99,128,false,0,29
./instances/Rome/grafo11206.91.lgr,91,126,false,0,35
./instances/Rome/grafo2453.22.lgr,22,29,false,0,8
./instances/Rome/grafo6522.59.lgr,59,91,false,0,27
./instances/Rome/grafo11393.92.lgr,92,135,false,0,44
./instances/Rome/grafo6177.52.lgr,52,69,false,0,17
./instances/Rome/grafo2827.37.lgr,37,48,false,0,10
./instances/Rome/grafo11020.100.lgr,100,145,false,0,43
./instances/Rome/grafo11015.98.lgr,98,136,false,0,36
./instances/Rome/grafo5614.42.lgr,42,56,false,0,14
./instances/Rome/grafo6757.58.lgr,58,86,false,0,25
./instances/Rome/grafo3714.52.lgr,52,76,false,0,22
./instances/Rome/grafo6486.75.lgr,75,107,false,0,29
./instances/Rome/grafo6107.57.lgr,57,75,false,0,17
./instances/Rome/grafo11247.36.lgr,36,47,false,0,12
./instances/Rome/grafo3103.88.lgr,88,105,false,0,17
./instances/Rome/grafo6461.48.lgr,48,58,false,0,10
./instances/Rome/grafo3629.42.lgr,42,55,false,0,12
./instances/Rome/grafo5137.59.lgr,59,87,false,0,26
./instances/Rome/grafo4461.59.lgr,59,79,false,0,20
./instances/Rome/grafo6326.56.lgr,56,84,false,0,26
./instances/Rome/grafo10335.40.lgr,40,51,false,0,9
./instances/Rome/grafo3791.57.lgr,57,78,false,0,19
./instances/Rome/grafo4013.38.lgr,38,49,false,0,12
./instances/Rome/grafo6081.42.lgr,42,60,false,0,18
./instances/Rome/grafo4602.51.lgr,51,64,false,0,12
./instances/Rome/grafo4164.51.lgr,51,65,false,0,14
./instances/Rome/grafo7600.40.lgr,40,55,false,0,15
./instances/Rome/grafo4254.77.lgr,77,110,false,0,29
./instances/Rome/grafo5346.40.lgr,40,44,false,0,5
./instances/Rome/grafo1354.28.lgr,28,36,false,0,9
./instances/Rome/grafo9020.65.lgr,65,97,false,0,31
./instances/Rome/grafo4639.82.lgr,82,107,false,0,26
./instances/Rome/grafo7465.43.lgr,43,60,false,0,17
./instances/Rome/grafo5425.56.lgr,56,81,false,0,23
./instances/Rome/grafo7644.47.lgr,47,75,false,0,25
./instances/Rome/grafo7324.61.lgr,61,78,false,0,17
./instances/Rome/grafo5481.62.lgr,62,101,false,0,37
./instances/Rome/grafo9713.73.lgr,73,101,false,0,27
./instances/Rome/grafo2828.33.lgr,33,37,false,0,4
./instances/Rome/grafo6532.83.lgr,83,115,false,0,31
./instances/Rome/grafo5890.48.lgr,48,67,false,0,18
./instances/Rome/grafo5033.66.lgr,66,88,false,0,22
./instances/Rome/grafo7926.75.lgr,75,93,false,0,19
./instances/Rome/grafo3114.40.lgr,40,55,false,0,13
./instances/Rome/grafo1569.28.lgr,28,36,false,0,8
./instances/Rome/grafo8103.71.lgr,71,99,false,0,28
./instances/Rome/grafo6571.45.lgr,45,67,false,0,19
./instances/Rome/grafo9520.79.lgr,79,109,false,0,29
./instances/Rome/grafo3453.56.lgr,56,72,false,0,17
./instances/Rome/grafo11134.91.lgr,91,116,false,0,25
./instances/Rome/grafo9162.67.lgr,67,90,false,0,22
./instances/Rome/grafo3142.39.lgr,39,52,false,0,11
./instances/Rome/grafo8384.61.lgr,61,79,false,0,19
./instances/Rome/grafo4572.74.lgr,74,98,false,0,21
./instances/Rome/grafo6219.37.lgr,37,45,false,0,8
./instances/Rome/grafo1396.61.lgr,61,78,false,0,16
./instances/Rome/grafo5796.37.lgr,37,54,false,0,17
./instances/Rome/grafo134.40.lgr,40,49,false,0,9
./instances/Rome/grafo8242.82.lgr,82,112,false,0,31
./instances/Rome/grafo7275.41.lgr,41,59,false,0,13
./instances/Rome/grafo8890.95.lgr,95,123,false,0,26
./instances/Rome/grafo5579.39.lgr,39,46,false,0,8
./instances/Rome/grafo8849.65.lgr,65,78,false,0,12
./instances/Rome/grafo6774.48.lgr,48,62,false,0,13
./instances/Rome/grafo10499.96.lgr,96,125,false,0,28
./instances/Rome/grafo8090.86.lgr,86,118,false,0,28
./instances/Rome/grafo10853.92.lgr,92,113,false,0,20
./instances/Rome/grafo4169.83.lgr,83,113,false,0,27
./instances/Rome/grafo11533.36.lgr,36,48,false,0,13
./instances/Rome/grafo5036.62.lgr,62,84,false,0,21
./instances/Rome/grafo8972.77.lgr,77,111,false,0,34
./instances/Rome/grafo4807.72.lgr,72,91,false,0,17
./instances/Rome/grafo8418.61.lgr,61,80,false,0,16
./instances/Rome/grafo4206.58.lgr,58,83,false,0,24
./instances/Rome/grafo3262.92.lgr,92,130,false,0,37
./instances/Rome/grafo6424.78.lgr,78,96,false,0,18
./instances/Rome/grafo9566.70.lgr,70,100,false,0,27
./instances/Rome/grafo5145.40.lgr,40,50,false,0,10
./instances/Rome/grafo8948.88.lgr,88,129,false,0,39
./instances/Rome/grafo4542.59.lgr,59,80,false,0,20
./instances/Rome/grafo8543.87.lgr,87,111,false,0,24
./instances/Rome/grafo10160.96.lgr,96,138,false,0,42
./instances/Rome/grafo9419.60.lgr,60,83,false,0,21
./instances/Rome/grafo11357.39.lgr,39,48,false,0,9
./instances/Rome/grafo9355.84.lgr,84,117,false,0,31
./instances/Rome/grafo11389.92.lgr,92,128,false,0,34
./instances/Rome/grafo7640.45.lgr,45,65,false,0,18
./instances/Rome/grafo9338.86.lgr,86,111,false,0,24
./instances/Rome/grafo1746.27.lgr,27,38,false,0,10
./instances/Rome/grafo5615.38.lgr,38,46,false,0,8
./instances/Rome/grafo8918.96.lgr,96,121,false,0,24
./instances/Rome/grafo5876.40.lgr,40,50,false,0,9
./instances/Rome/grafo1450.56.lgr,56,70,false,0,14
./instances/Rome/grafo9544.62.lgr,62,91,false,0,28
./instances/Rome/grafo1247.58.lgr,58,68,false,0,9
./instances/Rome/grafo3915.38.lgr,38,44,false,0,6
./instances/Rome/grafo3924.44.lgr,44,53,false,0,10
./instances/Rome/grafo9275.79.lgr,79,110,false,0,28
./instances/Rome/grafo3226.55.lgr,55,74,false,0,19
./instances/Rome/grafo8130.79.lgr,79,123,false,0,41
./instances/Rome/grafo5285.76.lgr,76,94,false,0,18
./instances/Rome/grafo10773.93.lgr,93,126,false,0,32
./instances/Rome/grafo10647.98.lgr,98,132,false,0,34
./instances/Rome/grafo5817.42.lgr,42,60,false,0,17
./instances/Rome/grafo7448.60.lgr,60,81,false,0,17
./instances/Rome/grafo9757.68.lgr,68,85,false,0,18
./instances/Rome/grafo6682.63.lgr,63,78,false,0,13
./instances/Rome/grafo545.23.lgr,23,28,false,0,4
./instances/Rome/grafo8383.87.lgr,87,116,false,0,29
./instances/Rome/grafo10960.98.lgr,98,131,false,0,34
./instances/Rome/grafo9352.80.lgr,80,99,false,0,20
./instances/Rome/grafo4102.42.lgr,42,62,false,0,17
./instances/Rome/grafo7771.95.lgr,95,132,false,0,35
./instances/Rome/grafo6046.41.lgr,41,57,false,0,14
./instances/Rome/grafo1963.42.lgr,42,63,false,0,19
./instances/Rome/grafo10097.95.lgr,95,118,false,0,23
./instances/Rome/grafo2996.37.lgr,37,47,false,0,11
./instances/Rome/grafo8311.86.lgr,86,116,false,0,30
./instances/Rome/grafo10169.93.lgr,93,116,false,0,22
./instances/Rome/grafo7834.78.lgr,78,104,false,0,26
./instances/Rome/grafo10629.100.lgr,100,131,false,0,29
./instances/Rome/grafo3256.45.lgr,45,63,false,0,15
./instances/Rome/grafo10363.98.lgr,98,125,false,0,26
./instances/Rome/grafo3967.59.lgr,59,87,false,0,27
./instances/Rome/grafo5785.37.lgr,37,50,false,0,12
./instances/Rome/grafo3165.52.lgr,52,72,false,0,20
./instances/Rome/grafo8296.86.lgr,86,116,false,0,31
./instances/Rome/grafo5432.47.lgr,47,68,false,0,20
./instances/Rome/grafo6538.81.lgr,81,99,false,0,19
./instances/Rome/grafo1549.55.lgr,55,66,false,0,12
./instances/Rome/grafo10357.94.lgr,94,126,false,0,28
./instances/Rome/grafo5648.77.lgr,77,94,false,0,17
./instances/Rome/grafo6756.38.lgr,38,53,false,0,14
./instances/Rome/grafo8542.61.lgr,61,84,false,0,20
./instances/Rome/grafo7957.62.lgr,62,85,false,0,20
./instances/Rome/grafo5518.56.lgr,56,72,false,0,16
./instances/Rome/grafo5312.39.lgr,39,51,false,0,10
./instances/Rome/grafo7796.93.lgr,93,126,false,0,30
./instances/Rome/grafo6966.45.lgr,45,65,false,0,18
./instances/Rome/grafo7540.46.lgr,46,71,false,0,19
./instances/Rome/grafo7627.57.lgr,57,85,false,0,27
./instances/Rome/grafo9721.79.lgr,79,121,false,0,42
./instances/Rome/grafo5268.43.lgr,43,53,false,0,10
./instances/Rome/grafo9106.67.lgr,67,84,false,0,17
./instances/Rome/grafo3487.55.lgr,55,74,false,0,17
./instances/Rome/grafo7302.41.lgr,41,57,false,0,16
./instances/Rome/grafo8586.60.lgr,60,79,false,0,18
./instances/Rome/grafo9099.83.lgr,83,106,false,0,23
./instances/Rome/grafo8870.60.lgr,60,75,false,0,12
./instances/Rome/grafo8772.79.lgr,79,115,false,0,34
./instances/Rome/grafo3334.48.lgr,48,67,false,0,19
./instances/Rome/grafo2072.29.lgr,29,43,false,0,14
./instances/Rome/grafo10771.92.lgr,92,127,false,0,34
./instances/Rome/grafo3768.42.lgr,42,53,false,0,11
./instances/Rome/grafo6458.40.lgr,40,57,false,0,14
./instances/Rome/grafo4075.52.lgr,52,66,false,0,14
./instances/Rome/grafo10379.95.lgr,95,132,false,0,36
./instances/Rome/grafo8100.60.lgr,60,84,false,0,23
./instances/Rome/grafo5740.61.lgr,61,90,false,0,30
./instances/Rome/grafo9109.63.lgr,63,88,false,0,25
./instances/Rome/grafo7474.43.lgr,43,54,false,0,12
./instances/Rome/grafo10285.39.lgr,39,59,false,0,19
./instances/Rome/grafo10631.98.lgr,98,132,false,0,34
./instances/Rome/grafo2528.37.lgr,37,50,false,0,12
./instances/Rome/grafo10542.100.lgr,100,133,false,0,33
./instances/Rome/grafo7751.44.lgr,44,58,false,0,12
./instances/Rome/grafo7559.52.lgr,52,67,false,0,14
./instances/Rome/grafo6772.75.lgr,75,103,false,0,24
./instances/Rome/grafo3956.38.lgr,38,54,false,0,13
./instances/Rome/grafo3591.57.lgr,57,72,false,0,15
./instances/Rome/grafo7062.53.lgr,53,74,false,0,17
./instances/Rome/grafo5154.39.lgr,39,57,false,0,18
./instances/Rome/grafo6335.39.lgr,39,54,false,0,16
./instances/Rome/grafo3468.44.lgr,44,53,false,0,8
./instances/Rome/grafo5017.63.lgr,63,89,false,0,24
./instances/Rome/grafo3609.42.lgr,42,55,false,0,11
./instances/Rome/grafo5455.55.lgr,55,76,false,0,20
./instances/Rome/grafo5683.39.lgr,39,52,false,0,10
./instances/Rome/grafo9307.82.lgr,82,117,false,0,34
./instances/Rome/grafo8769.86.lgr,86,105,false,0,19
./instances/Rome/grafo6827.53.lgr,53,69,false,0,15
./instances/Rome/grafo4320.67.lgr,67,85,false,0,19
./instances/Rome/grafo10663.99.lgr,99,137,false,0,37
./instances/Rome/grafo3630.54.lgr,54,69,false,0,13
./instances/Rome/grafo9445.89.lgr,89,118,false,0,27
./instances/Rome/grafo8614.85.lgr,85,118,false,0,30
./instances/Rome/grafo1877.33.lgr,33,48,false,0,14
./instances/Rome/grafo7808.69.lgr,69,88,false,0,18
./instances/Rome/grafo7744.42.lgr,42,52,false,0,11
./instances/Rome/grafo3308.97.lgr,97,110,false,0,14
./instances/Rome/grafo8463.72.lgr,72,97,false,0,25
./instances/Rome/grafo1701.36.lgr,36,41,false,0,6
./instances/Rome/grafo7885.83.lgr,83,120,false,0,37
./instances/Rome/grafo8634.75.lgr,75,107,false,0,30
./instances/Rome/grafo9979.38.lgr,38,50,false,0,12
./instances/Rome/grafo7333.45.lgr,45,73,false,0,24
./instances/Rome/grafo10671.100.lgr,100,144,false,0,44
./instances/Rome/grafo4906.61.lgr,61,83,false,0,21
./instances/Rome/grafo5728.60.lgr,60,87,false,0,26
./instances/Rome/grafo5542.60.lgr,60,76,false,0,15
./instances/Rome/grafo5733.39.lgr,39,50,false,0,12
./instances/Rome/grafo8262.78.lgr,78,107,false,0,28
./instances/Rome/grafo3276.49.lgr,49,65,false,0,16
./instances/Rome/grafo8559.87.lgr,87,112,false,0,25
./instances/Rome/grafo2535.48.lgr,48,59,false,0,10
./instances/Rome/grafo11103.93.lgr,93,116,false,0,24
./instances/Rome/grafo9046.84.lgr,84,113,false,0,29
./instances/Rome/grafo7708.43.lgr,43,57,false,0,13
./instances/Rome/grafo3898.99.lgr,99,136,false,0,33
./instances/Rome/grafo1291.28.lgr,28,38,false,0,10
./instances/Rome/grafo6617.84.lgr,84,117,false,0,31
./instances/Rome/grafo4651.56.lgr,56,76,false,0,19
./instances/Rome/grafo8983.63.lgr,63,95,false,0,30
./instances/Rome/grafo5187.43.lgr,43,61,false,0,17
./instances/Rome/grafo6048.45.lgr,45,62,false,0,12
./instances/Rome/grafo8061.66.lgr,66,88,false,0,21
./instances/Rome/grafo3187.39.lgr,39,53,false,0,12
./instances/Rome/grafo8555.87.lgr,87,114,false,0,28
./instances/Rome/grafo1836.45.lgr,45,58,false,0,13
./instances/Rome/grafo10840.36.lgr,36,50,false,0,14
./instances/Rome/grafo7353.49.lgr,49,67,false,0,17
./instances/Rome/grafo9101.72.lgr,72,102,false,0,29
./instances/Rome/grafo8876.88.lgr,88,127,false,0,38
./instances/Rome/grafo4234.78.lgr,78,107,false,0,28
./instances/Rome/grafo9660.71.lgr,71,97,false,0,27
./instances/Rome/grafo3819.52.lgr,52,67,false,0,14
./instances/Rome/grafo6428.51.lgr,51,67,false,0,16
./instances/Rome/grafo5651.41.lgr,41,56,false,0,14
./instances/Rome/grafo2199.44.lgr,44,50,false,0,6
./instances/Rome/grafo5719.40.lgr,40,64,false,0,22
./instances/Rome/grafo9541.80.lgr,80,105,false,0,25
./instances/Rome/grafo10535.100.lgr,100,123,false,0,24
./instances/Rome/grafo3500.64.lgr,64,92,false,0,28
./instances/Rome/grafo3022.36.lgr,36,45,false,0,10
./instances/Rome/grafo4226.76.lgr,76,96,false,0,19
./instances/Rome/grafo7530.44.lgr,44,59,false,0,16
./instances/Rome/grafo6836.72.lgr,72,95,false,0,23
./instances/Rome/grafo8083.88.lgr,88,122,false,0,35
./instances/Rome/grafo9887.91.lgr,91,127,false,0,34
./instances/Rome/grafo8746.93.lgr,93,130,false,0,34
./instances/Rome/grafo11566.37.lgr,37,53,false,0,15
./instances/Rome/grafo8785.89.lgr,89,116,false,0,28
./instances/Rome/grafo10164.98.lgr,98,137,false,0,39
./instances/Rome/grafo11189.94.lgr,94,133,false,0,36
./instances/Rome/grafo11058.98.lgr,98,130,false,0,31
./instances/Rome/grafo5685.62.lgr,62,90,false,0,27
./instances/Rome/grafo4488.54.lgr,54,69,false,0,16
./instances/Rome/grafo7788.84.lgr,84,116,false,0,31
./instances/Rome/grafo7142.47.lgr,47,56,false,0,8
./instances/Rome/grafo5568.40.lgr,40,59,false,0,17
./instances/Rome/grafo8055.79.lgr,79,101,false,0,22
./instances/Rome/grafo6984.39.lgr,39,52,false,0,14
./instances/Rome/grafo8845.92.lgr,92,115,false,0,23
./instances/Rome/grafo4586.80.lgr,80,111,false,0,29
./instances/Rome/grafo5313.58.lgr,58,80,false,0,22
./instances/Rome/grafo6481.38.lgr,38,46,false,0,7
./instances/Rome/grafo4866.78.lgr,78,104,false,0,25
./instances/Rome/grafo11644.38.lgr,38,48,false,0,10
./instances/Rome/grafo4945.50.lgr,50,69,false,0,18
./instances/Rome/grafo4680.76.lgr,76,96,false,0,19
./instances/Rome/grafo10042.39.lgr,39,53,false,0,12
./instances/Rome/grafo11430.91.lgr,91,121,false,0,31
./instances/Rome/grafo6171.42.lgr,42,59,false,0,15
./instances/Rome/grafo4330.58.lgr,58,72,false,0,12
./instances/Rome/grafo1533.50.lgr,50,66,false,0,15
./instances/Rome/grafo9157.68.lgr,68,92,false,0,21
./instances/Rome/grafo5555.39.lgr,39,53,false,0,13
./instances/Rome/grafo8815.87.lgr,87,110,false,0,23
./instances/Rome/grafo5851.56.lgr,56,75,false,0,19
./instances/Rome/grafo3685.50.lgr,50,72,false,0,23
./instances/Rome/grafo4088.45.lgr,45,56,false,0,12
./instances/Rome/grafo5971.53.lgr,53,83,false,0,27
./instances/Rome/grafo4455.60.lgr,60,93,false,0,32
./instances/Rome/grafo6010.35.lgr,35,44,false,0,9
./instances/Rome/grafo9079.72.lgr,72,91,false,0,17
./instances/Rome/grafo2743.39.lgr,39,52,false,0,13
./instances/Rome/grafo10295.95.lgr,95,131,false,0,35
./instances/Rome/grafo9736.75.lgr,75,91,false,0,15
./instances/Rome/grafo10977.94.lgr,94,122,false,0,28
./instances/Rome/grafo8525.60.lgr,60,87,false,0,25
./instances/Rome/grafo9831.67.lgr,67,91,false,0,23
./instances/Rome/grafo563.19.lgr,19,29,false,0,9
./instances/Rome/grafo8593.87.lgr,87,120,false,0,32
./instances/Rome/grafo4403.57.lgr,57,79,false,0,21
./instances/Rome/grafo4861.55.lgr,55,76,false,0,20
./instances/Rome/grafo10000.38.lgr,38,52,false,0,13
./instances/Rome/grafo3827.42.lgr,42,55,false,0,13
./instances/Rome/grafo4422.71.lgr,71,97,false,0,25
./instances/Rome/grafo10429.100.lgr,100,132,false,0,33
./instances/Rome/grafo7415.39.lgr,39,53,false,0,13
./instances/Rome/grafo1346.65.lgr,65,76,false,0,12
./instances/Rome/grafo4686.65.lgr,65,85,false,0,19
./instances/Rome/grafo8965.92.lgr,92,109,false,0,18
./instances/Rome/grafo3144.54.lgr,54,74,false,0,20
./instances/Rome/grafo8549.100.lgr,100,138,false,0,37
./instances/Rome/grafo9248.64.lgr,64,93,false,0,29
./instances/Rome/grafo1414.66.lgr,66,82,false,0,16
./instances/Rome/grafo5101.78.lgr,78,106,false,0,23
./instances/Rome/grafo2455.40.lgr,40,58,false,0,16
./instances/Rome/grafo1086.18.lgr,18,26,false,0,6
./instances/Rome/grafo8282.76.lgr,76,108,false,0,30
./instances/Rome/grafo7643.61.lgr,61,85,false,0,22
./instances/Rome/grafo6796.37.lgr,37,49,false,0,9
./instances/Rome/grafo4239.61.lgr,61,76,false,0,14
./instances/Rome/grafo2781.41.lgr,41,61,false,0,18
./instances/Rome/grafo5962.69.lgr,69,88,false,0,20
./instances/Rome/grafo10577.100.lgr,100,135,false,0,32
./instances/Rome/grafo7903.76.lgr,76,105,false,0,26
./instances/Rome/grafo733.43.lgr,43,54,false,0,10
./instances/Rome/grafo2963.40.lgr,40,49,false,0,9
./instances/Rome/grafo6221.53.lgr,53,64,false,0,12
./instances/Rome/grafo161.31.lgr,31,40,false,0,8
./instances/Rome/grafo9304.65.lgr,65,91,false,0,24
./instances/Rome/grafo8091.70.lgr,70,86,false,0,17
./instances/Rome/grafo7085.39.lgr,39,57,false,0,16
./instances/Rome/grafo3281.34.lgr,34,50,false,0,14
./instances/Rome/grafo7376.45.lgr,45,65,false,0,20
./instances/Rome/grafo3575.41.lgr,41,52,false,0,11
./instances/Rome/grafo7917.84.lgr,84,118,false,0,33
./instances/Rome/grafo1759.26.lgr,26,36,false,0,9
./instances/Rome/grafo4961.79.lgr,79,100,false,0,20
./instances/Rome/grafo4295.64.lgr,64,83,false,0,17
./instances/Rome/grafo9773.79.lgr,79,97,false,0,18
./instances/Rome/grafo4001.41.lgr,41,51,false,0,11
./instances/Rome/grafo8829.87.lgr,87,120,false,0,32
./instances/Rome/grafo10711.93.lgr,93,123,false,0,28
./instances/Rome/grafo4831.56.lgr,56,86,false,0,27
./instances/Rome/grafo9543.65.lgr,65,92,false,0,26
./instances/Rome/grafo9637.62.lgr,62,81,false,0,18
./instances/Rome/grafo5401.74.lgr,74,96,false,0,20
./instances/Rome/grafo10886.97.lgr,97,130,false,0,32
./instances/Rome/grafo9640.68.lgr,68,90,false,0,21
./instances/Rome/grafo8570.71.lgr,71,90,false,0,19
./instances/Rome/grafo6818.57.lgr,57,76,false,0,19
./instances/Rome/grafo2752.15.lgr,15,24,false,0,8
./instances/Rome/grafo4356.55.lgr,55,73,false,0,17
./instances/Rome/grafo3233.43.lgr,43,49,false,0,5
./instances/Rome/grafo5416.33.lgr,33,38,false,0,6
./instances/Rome/grafo3745.41.lgr,41,54,false,0,13
./instances/Rome/grafo5692.35.lgr,35,48,false,0,14
./instances/Rome/grafo7316.39.lgr,39,50,false,0,9
./instances/Rome/grafo3220.36.lgr,36,45,false,0,9
./instances/Rome/grafo10407.93.lgr,93,121,false,0,25
./instances/Rome/grafo6109.36.lgr,36,52,false,0,11
./instances/Rome/grafo11152.98.lgr,98,134,false,0,34
./instances/Rome/grafo3284.54.lgr,54,82,false,0,24
./instances/Rome/grafo5049.63.lgr,63,88,false,0,23
./instances/Rome/grafo8707.92.lgr,92,116,false,0,25
./instances/Rome/grafo7577.41.lgr,41,54,false,0,13
./instances/Rome/grafo4541.61.lgr,61,80,false,0,16
./instances/Rome/grafo3430.39.lgr,39,53,false,0,13
./instances/Rome/grafo4553.62.lgr,62,88,false,0,26
./instances/Rome/grafo4983.77.lgr,77,105,false,0,23
./instances/Rome/grafo7203.57.lgr,57,85,false,0,27
./instances/Rome/grafo3319.39.lgr,39,54,false,0,16
./instances/Rome/grafo5163.62.lgr,62,94,false,0,31
./instances/Rome/grafo4869.50.lgr,50,69,false,0,16
./instances/Rome/grafo5621.43.lgr,43,54,false,0,11
./instances/Rome/grafo10226.97.lgr,97,123,false,0,25
./instances/Rome/grafo8395.61.lgr,61,89,false,0,27
./instances/Rome/grafo9067.61.lgr,61,75,false,0,13
./instances/Rome/grafo8490.95.lgr,95,137,false,0,40
./instances/Rome/grafo4352.57.lgr,57,67,false,0,11
./instances/Rome/grafo8912.90.lgr,90,117,false,0,27
./instances/Rome/grafo9817.62.lgr,62,85,false,0,22
./instances/Rome/grafo11088.97.lgr,97,139,false,0,40
./instances/Rome/grafo9536.66.lgr,66,93,false,0,23
./instances/Rome/grafo9657.68.lgr,68,90,false,0,21
./instances/Rome/grafo7382.48.lgr,48,70,false,0,21
./instances/Rome/grafo9684.69.lgr,69,95,false,0,27
./instances/Rome/grafo3210.36.lgr,36,49,false,0,13
./instances/Rome/grafo10505.39.lgr,39,52,false,0,13
./instances/Rome/grafo5104.57.lgr,57,78,false,0,21
./instances/Rome/grafo9935.40.lgr,40,50,false,0,9
./instances/Rome/grafo10084.97.lgr,97,147,false,0,50
./instances/Rome/grafo3851.57.lgr,57,77,false,0,20
./instances/Rome/grafo10495.97.lgr,97,131,false,0,34
./instances/Rome/grafo2711.68.lgr,68,82,false,0,13
./instances/Rome/grafo7319.76.lgr,76,102,false,0,25
./instances/Rome/grafo5940.73.lgr,73,89,false,0,17
./instances/Rome/grafo6261.40.lgr,40,55,false,0,13
./instances/Rome/grafo5126.43.lgr,43,53,false,0,10
./instances/Rome/grafo3751.40.lgr,40,54,false,0,15
./instances/Rome/grafo2230.39.lgr,39,54,false,0,13
./instances/Rome/grafo7010.49.lgr,49,67,false,0,18
./instances/Rome/grafo10321.97.lgr,97,134,false,0,37
./instances/Rome/grafo3404.43.lgr,43,53,false,0,9
./instances/Rome/grafo7657.41.lgr,41,55,false,0,12
./instances/Rome/grafo5076.78.lgr,78,105,false,0,28
./instances/Rome/grafo9051.63.lgr,63,95,false,0,29
./instances/Rome/grafo11431.92.lgr,92,125,false,0,31
./instances/Rome/grafo7610.42.lgr,42,55,false,0,14
./instances/Rome/grafo2881.65.lgr,65,76,false,0,9
./instances/Rome/grafo11314.92.lgr,92,127,false,0,34
./instances/Rome/grafo3456.40.lgr,40,48,false,0,8
./instances/Rome/grafo9510.65.lgr,65,89,false,0,23
./instances/Rome/grafo3773.40.lgr,40,54,false,0,15
./instances/Rome/grafo10487.95.lgr,95,121,false,0,27
./instances/Rome/grafo9559.64.lgr,64,84,false,0,18
./instances/Rome/grafo2040.27.lgr,27,35,false,0,9
./instances/Rome/grafo8687.86.lgr,86,129,false,0,41
./instances/Rome/grafo8021.88.lgr,88,114,false,0,25
./instances/Rome/grafo7070.59.lgr,59,82,false,0,24
./instances/Rome/grafo9127.84.lgr,84,120,false,0,35
./instances/Rome/grafo6528.72.lgr,72,87,false,0,15
./instances/Rome/grafo8935.88.lgr,88,122,false,0,33
./instances/Rome/grafo3357.53.lgr,53,73,false,0,18
./instances/Rome/grafo4303.74.lgr,74,94,false,0,20
./instances/Rome/grafo5339.43.lgr,43,54,false,0,11
./instances/Rome/grafo7217.44.lgr,44,53,false,0,8
./instances/Rome/grafo6743.82.lgr,82,104,false,0,21
./instances/Rome/grafo4996.53.lgr,53,69,false,0,15
./instances/Rome/grafo4727.66.lgr,66,88,false,0,20
./instances/Rome/grafo4358.55.lgr,55,87,false,0,30
./instances/Rome/grafo9931.39.lgr,39,48,false,0,10
./instances/Rome/grafo5377.74.lgr,74,109,false,0,35
./instances/Rome/grafo11144.92.lgr,92,136,false,0,43
./instances/Rome/grafo4719.54.lgr,54,78,false,0,22
./instances/Rome/grafo7692.42.lgr,42,54,false,0,11
./instances/Rome/grafo3696.38.lgr,38,50,false,0,13
./instances/Rome/grafo6503.59.lgr,59,73,false,0,14
./instances/Rome/grafo7390.39.lgr,39,59,false,0,18
./instances/Rome/grafo5360.36.lgr,36,44,false,0,9
./instances/Rome/grafo3232.47.lgr,47,55,false,0,9
./instances/Rome/grafo10923.97.lgr,97,133,false,0,34
./instances/Rome/grafo7255.49.lgr,49,58,false,0,8
./instances/Rome/grafo9251.65.lgr,65,96,false,0,31
./instances/Rome/grafo11216.94.lgr,94,127,false,0,33
./instances/Rome/grafo10917.94.lgr,94,132,false,0,37
./instances/Rome/grafo4785.79.lgr,79,109,false,0,29
./instances/Rome/grafo1981.24.lgr,24,36,false,0,10
./instances/Rome/grafo5376.48.lgr,48,68,false,0,18
./instances/Rome/grafo1966.24.lgr,24,34,false,0,9
./instances/Rome/grafo8619.84.lgr,84,117,false,0,32
./instances/Rome/grafo11600.91.lgr,91,119,false,0,27
./instances/Rome/grafo1764.20.lgr,20,25,false,0,5
./instances/Rome/grafo10865.100.lgr,100,141,false,0,41
./instances/Rome/grafo8018.80.lgr,80,105,false,0,25
./instances/Rome/grafo3856.38.lgr,38,56,false,0,15
./instances/Rome/grafo6902.44.lgr,44,57,false,0,12
./instances/Rome/grafo5743.61.lgr,61,92,false,0,31
./instances/Rome/grafo9667.69.lgr,69,89,false,0,20
./instances/Rome/grafo5074.73.lgr,73,95,false,0,23
./instances/Rome/grafo9650.78.lgr,78,107,false,0,29
./instances/Rome/grafo10008.42.lgr,42,61,false,0,16
./instances/Rome/grafo9915.91.lgr,91,119,false,0,28
./instances/Rome/grafo11032.36.lgr,36,45,false,0,9
./instances/Rome/grafo10612.94.lgr,94,121,false,0,27
./instances/Rome/grafo7403.43.lgr,43,57,false,0,14
./instances/Rome/grafo1948.36.lgr,36,45,false,0,9
./instances/Rome/grafo7167.87.lgr,87,126,false,0,38
./instances/Rome/grafo6426.48.lgr,48,60,false,0,12
./instances/Rome/grafo6060.59.lgr,59,72,false,0,13
./instances/Rome/grafo10507.93.lgr,93,128,false,0,33
./instances/Rome/grafo2562.19.lgr,19,28,false,0,6
./instances/Rome/grafo3056.26.lgr,26,36,false,0,10
./instances/Rome/grafo9425.78.lgr,78,100,false,0,22
./instances/Rome/grafo4713.61.lgr,61,88,false,0,26
./instances/Rome/grafo5905.46.lgr,46,56,false,0,10
./instances/Rome/grafo1310.46.lgr,46,61,false,0,14
./instances/Rome/grafo11044.95.lgr,95,138,false,0,42
./instances/Rome/grafo9924.39.lgr,39,52,false,0,13
./instances/Rome/grafo4568.80.lgr,80,115,false,0,35
./instances/Rome/grafo6414.84.lgr,84,99,false,0,14
./instances/Rome/grafo11322.38.lgr,38,50,false,0,11
./instances/Rome/grafo10003.40.lgr,40,50,false,0,8
./instances/Rome/grafo4252.59.lgr,59,83,false,0,22
./instances/Rome/grafo7667.47.lgr,47,62,false,0,16
./instances/Rome/grafo9839.79.lgr,79,99,false,0,18
./instances/Rome/grafo11536.91.lgr,91,132,false,0,37
./instances/Rome/grafo8367.76.lgr,76,99,false,0,21
./instances/Rome/grafo1406.46.lgr,46,56,false,0,6
./instances/Rome/grafo9111.85.lgr,85,118,false,0,34
./instances/Rome/grafo7284.69.lgr,69,87,false,0,17
./instances/Rome/grafo6466.51.lgr,51,64,false,0,14
./instances/Rome/grafo6148.39.lgr,39,50,false,0,12
./instances/Rome/grafo11215.93.lgr,93,129,false,0,35
./instances/Rome/grafo3509.45.lgr,45,66,false,0,20
./instances/Rome/grafo10653.100.lgr,100,141,false,0,40
./instances/Rome/grafo6232.39.lgr,39,51,false,0,11
./instances/Rome/grafo3681.38.lgr,38,48,false,0,8
./instances/Rome/grafo7291.39.lgr,39,59,false,0,18
./instances/Rome/grafo5954.49.lgr,49,61,false,0,13
./instances/Rome/grafo9064.68.lgr,68,88,false,0,19
./instances/Rome/grafo10157.94.lgr,94,120,false,0,27
./instances/Rome/grafo7953.79.lgr,79,116,false,0,37
./instances/Rome/grafo9663.87.lgr,87,119,false,0,31
./instances/Rome/grafo6956.39.lgr,39,58,false,0,18
./instances/Rome/grafo5480.46.lgr,46,63,false,0,17
./instances/Rome/grafo3481.97.lgr,97,117,false,0,20
./instances/Rome/grafo4163.70.lgr,70,96,false,0,24
./instances/Rome/grafo5493.35.lgr,35,53,false,0,19
./instances/Rome/grafo5936.46.lgr,46,61,false,0,13
./instances/Rome/grafo11353.92.lgr,92,117,false,0,25
./instances/Rome/grafo10624.91.lgr,91,138,false,0,43
./instances/Rome/grafo7063.44.lgr,44,52,false,0,8
./instances/Rome/grafo4539.64.lgr,64,86,false,0,19
./instances/Rome/grafo7175.46.lgr,46,67,false,0,22
./instances/Rome/grafo7204.41.lgr,41,54,false,0,13
./instances/Rome/grafo7651.42.lgr,42,54,false,0,12
./instances/Rome/grafo3310.46.lgr,46,68,false,0,20
./instances/Rome/grafo9363.70.lgr,70,95,false,0,24
./instances/Rome/grafo10252.96.lgr,96,134,false,0,35
./instances/Rome/grafo4399.61.lgr,61,76,false,0,14
./instances/Rome/grafo8842.89.lgr,89,122,false,0,34
./instances/Rome/grafo3438.36.lgr,36,52,false,0,12
./instances/Rome/grafo3572.53.lgr,53,76,false,0,23
./instances/Rome/grafo4326.73.lgr,73,97,false,0,22
./instances/Rome/grafo7162.44.lgr,44,59,false,0,14
./instances/Rome/grafo9940.39.lgr,39,50,false,0,9
./instances/Rome/grafo3821.55.lgr,55,87,false,0,28
./instances/Rome/grafo10546.98.lgr,98,126,false,0,28
./instances/Rome/grafo7279.40.lgr,40,53,false,0,12
./instances/Rome/grafo11406.92.lgr,92,121,false,0,30
./instances/Rome/grafo3599.56.lgr,56,80,false,0,23
./instances/Rome/grafo6379.39.lgr,39,50,false,0,9
./instances/Rome/grafo1096.44.lgr,44,58,false,0,15
./instances/Rome/grafo6505.80.lgr,80,106,false,0,25
./instances/Rome/grafo11166.34.lgr,34,43,false,0,8
./instances/Rome/grafo6087.39.lgr,39,46,false,0,8
./instances/Rome/grafo10994.94.lgr,94,126,false,0,32
./instances/Rome/grafo8102.82.lgr,82,117,false,0,35
./instances/Rome/grafo8089.80.lgr,80,107,false,0,25
./instances/Rome/grafo7066.53.lgr,53,77,false,0,22
./instances/Rome/grafo8470.93.lgr,93,117,false,0,24
./instances/Rome/grafo8175.78.lgr,78,95,false,0,15
./instances/Rome/grafo9905.33.lgr,33,41,false,0,8
./instances/Rome/grafo10823.96.lgr,96,129,false,0,34
./instances/Rome/grafo11429.37.lgr,37,48,false,0,11
./instances/Rome/grafo3593.44.lgr,44,59,false,0,13
./instances/Rome/grafo6213.59.lgr,59,88,false,0,26
./instances/Rome/grafo5410.36.lgr,36,45,false,0,9
./instances/Rome/grafo4020.40.lgr,40,50,false,0,9
./instances/Rome/grafo4584.64.lgr,64,89,false,0,24
./instances/Rome/grafo4174.76.lgr,76,98,false,0,19
./instances/Rome/grafo7083.91.lgr,91,112,false,0,22
./instances/Rome/grafo3657.42.lgr,42,56,false,0,13
./instances/Rome/grafo3018.24.lgr,24,33,false,0,9
./instances/Rome/grafo8325.61.lgr,61,82,false,0,21
./instances/Rome/grafo8288.82.lgr,82,104,false,0,21
./instances/Rome/grafo8232.74.lgr,74,98,false,0,20
./instances/Rome/grafo7585.48.lgr,48,70,false,0,19
./instances/Rome/grafo8444.83.lgr,83,115,false,0,30
./instances/Rome/grafo2957.37.lgr,37,52,false,0,15
./instances/Rome/grafo4604.78.lgr,78,106,false,0,27
./instances/Rome/grafo9446.62.lgr,62,86,false,0,23
./instances/Rome/grafo3598.55.lgr,55,73,false,0,16
./instances/Rome/grafo4670.58.lgr,58,74,false,0,16
./instances/Rome/grafo10179.97.lgr,97,143,false,0,44
./instances/Rome/grafo10308.96.lgr,96,125,false,0,27
./instances/Rome/grafo3732.58.lgr,58,75,false,0,17
./instances/Rome/grafo11663.38.lgr,38,52,false,0,15
./instances/Rome/grafo5038.55.lgr,55,73,false,0,16
./instances/Rome/grafo5510.34.lgr,34,44,false,0,10
./instances/Rome/grafo6003.37.lgr,37,50,false,0,12
./instances/Rome/grafo7060.42.lgr,42,63,false,0,19
./instances/Rome/grafo11052.97.lgr,97,134,false,0,37
./instances/Rome/grafo3177.39.lgr,39,46,false,0,8
./instances/Rome/grafo8319.61.lgr,61,87,false,0,24
./instances/Rome/grafo5572.82.lgr,82,118,false,0,35
./instances/Rome/grafo10578.96.lgr,96,139,false,0,42
./instances/Rome/grafo10312.91.lgr,91,116,false,0,24
./instances/Rome/grafo10901.94.lgr,94,132,false,0,38
./instances/Rome/grafo3175.42.lgr,42,57,false,0,13
./instances/Rome/grafo1589.31.lgr,31,46,false,0,13
./instances/Rome/grafo8321.78.lgr,78,117,false,0,39
./instances/Rome/grafo3866.35.lgr,35,43,false,0,9
./instances/Rome/grafo3347.35.lgr,35,48,false,0,12
./instances/Rome/grafo7315.50.lgr,50,64,false,0,14
./instances/Rome/grafo6009.42.lgr,42,66,false,0,21
./instances/Rome/grafo7395.40.lgr,40,55,false,0,15
./instances/Rome/grafo7014.47.lgr,47,63,false,0,16
./instances/Rome/grafo5565.41.lgr,41,53,false,0,12
./instances/Rome/grafo6670.84.lgr,84,121,false,0,34
./instances/Rome/grafo3665.54.lgr,54,77,false,0,20
./instances/Rome/grafo4800.73.lgr,73,89,false,0,16
./instances/Rome/grafo320.35.lgr,35,44,false,0,7
./instances/Rome/grafo1454.49.lgr,49,59,false,0,10
./instances/Rome/grafo4176.81.lgr,81,102,false,0,20
./instances/Rome/grafo9336.63.lgr,63,89,false,0,24
./instances/Rome/grafo4347.77.lgr,77,101,false,0,22
./instances/Rome/grafo7913.71.lgr,71,94,false,0,22
./instances/Rome/grafo4193.74.lgr,74,103,false,0,29
./instances/Rome/grafo8465.85.lgr,85,116,false,0,30
./instances/Rome/grafo6067.36.lgr,36,43,false,0,7
./instances/Rome/grafo7183.53.lgr,53,80,false,0,26
./instances/Rome/grafo4561.62.lgr,62,82,false,0,20
./instances/Rome/grafo6942.46.lgr,46,64,false,0,18
./instances/Rome/grafo4724.75.lgr,75,107,false,0,29
./instances/Rome/grafo7538.63.lgr,63,79,false,0,16
./instances/Rome/grafo9508.69.lgr,69,86,false,0,18
./instances/Rome/grafo4522.81.lgr,81,94,false,0,14
./instances/Rome/grafo3736.39.lgr,39,52,false,0,12
./instances/Rome/grafo10683.97.lgr,97,124,false,0,28
./instances/Rome/grafo5553.37.lgr,37,46,false,0,10
./instances/Rome/grafo3463.58.lgr,58,77,false,0,20
./instances/Rome/grafo9007.64.lgr,64,101,false,0,32
./instances/Rome/grafo6347.46.lgr,46,66,false,0,18
./instances/Rome/grafo7910.88.lgr,88,125,false,0,37
./instances/Rome/grafo4914.54.lgr,54,71,false,0,16
./instances/Rome/grafo7402.57.lgr,57,70,false,0,14
./instances/Rome/grafo386.15.lgr,15,24,false,0,8
./instances/Rome/grafo10949.95.lgr,95,135,false,0,40
./instances/Rome/grafo3243.39.lgr,39,51,false,0,12
./instances/Rome/grafo4648.59.lgr,59,74,false,0,14
./instances/Rome/grafo7043.96.lgr,96,126,false,0,29
./instances/Rome/grafo2030.30.lgr,30,44,false,0,15
./instances/Rome/grafo9576.92.lgr,92,123,false,0,32
./instances/Rome/grafo9078.70.lgr,70,88,false,0,18
./instances/Rome/grafo11575.38.lgr,38,46,false,0,9
./instances/Rome/grafo9420.64.lgr,64,85,false,0,20
./instances/Rome/grafo4069.50.lgr,50,64,false,0,14
./instances/Rome/grafo4298.73.lgr,73,91,false,0,16
./instances/Rome/grafo5824.77.lgr,77,95,false,0,18
./instances/Rome/grafo10217.99.lgr,99,133,false,0,35
./instances/Rome/grafo9194.62.lgr,62,78,false,0,15
./instances/Rome/grafo7120.84.lgr,84,111,false,0,26
./instances/Rome/grafo4529.77.lgr,77,107,false,0,28
./instances/Rome/grafo8526.76.lgr,76,101,false,0,24
./instances/Rome/grafo8968.90.lgr,90,116,false,0,26
./instances/Rome/grafo5693.34.lgr,34,46,false,0,10
./instances/Rome/grafo9820.62.lgr,62,82,false,0,20
./instances/Rome/grafo5631.67.lgr,67,85,false,0,18
./instances/Rome/grafo8306.76.lgr,76,95,false,0,18
./instances/Rome/grafo8913.88.lgr,88,107,false,0,20
./instances/Rome/grafo8461.64.lgr,64,79,false,0,15
./instances/Rome/grafo10441.98.lgr,98,137,false,0,38
./instances/Rome/grafo5039.71.lgr,71,96,false,0,23
./instances/Rome/grafo9649.70.lgr,70,86,false,0,15
./instances/Rome/grafo10882.95.lgr,95,136,false,0,41
./instances/Rome/grafo10262.100.lgr,100,136,false,0,34
./instances/Rome/grafo4127.59.lgr,59,79,false,0,18
./instances/Rome/grafo5680.37.lgr,37,53,false,0,14
./instances/Rome/grafo3826.51.lgr,51,63,false,0,12
./instances/Rome/grafo3680.99.lgr,99,147,false,0,48
./instances/Rome/grafo6957.39.lgr,39,54,false,0,15
./instances/Rome/grafo7650.37.lgr,37,52,false,0,15
./instances/Rome/grafo5709.59.lgr,59,76,false,0,17
./instances/Rome/grafo9597.96.lgr,96,120,false,0,25
./instances/Rome/grafo5211.40.lgr,40,54,false,0,15
./instances/Rome/grafo9603.85.lgr,85,110,false,0,26
./instances/Rome/grafo8329.78.lgr,78,99,false,0,19
./instances/Rome/grafo1433.47.lgr,47,60,false,0,12
./instances/Rome/grafo4527.64.lgr,64,80,false,0,14
./instances/Rome/grafo8099.75.lgr,75,99,false,0,24
./instances/Rome/grafo7227.38.lgr,38,54,false,0,15
./instances/Rome/grafo11093.100.lgr,100,130,false,0,29
./instances/Rome/grafo9195.66.lgr,66,86,false,0,21
./instances/Rome/grafo7765.78.lgr,78,99,false,0,19
./instances/Rome/grafo10058.32.lgr,32,40,false,0,8
./instances/Rome/grafo6867.45.lgr,45,73,false,0,25
./instances/Rome/grafo3329.39.lgr,39,50,false,0,11
./instances/Rome/grafo8154.91.lgr,91,109,false,0,19
./instances/Rome/grafo9555.70.lgr,70,92,false,0,22
./instances/Rome/grafo10961.96.lgr,96,126,false,0,29
./instances/Rome/grafo7801.70.lgr,70,88,false,0,18
./instances/Rome/grafo4936.83.lgr,83,112,false,0,28
./instances/Rome/grafo7697.45.lgr,45,65,false,0,18
./instances/Rome/grafo3471.40.lgr,40,51,false,0,11
./instances/Rome/grafo8201.85.lgr,85,117,false,0,32
./instances/Rome/grafo11067.98.lgr,98,137,false,0,36
./instances/Rome/grafo3265.41.lgr,41,62,false,0,18
./instances/Rome/grafo1426.65.lgr,65,85,false,0,21
./instances/Rome/grafo6610.45.lgr,45,63,false,0,17
./instances/Rome/grafo8014.88.lgr,88,123,false,0,33
./instances/Rome/grafo9123.68.lgr,68,103,false,0,34
./instances/Rome/grafo10156.97.lgr,97,148,false,0,50
./instances/Rome/grafo1524.46.lgr,46,61,false,0,15
./instances/Rome/grafo9988.38.lgr,38,48,false,0,11
./instances/Rome/grafo10545.93.lgr,93,121,false,0,26
./instances/Rome/grafo11203.100.lgr,100,131,false,0,32
./instances/Rome/grafo8066.79.lgr,79,104,false,0,24
./instances/Rome/grafo5306.43.lgr,43,58,false,0,14
./instances/Rome/grafo509.21.lgr,21,29,false,0,8
./instances/Rome/grafo4114.58.lgr,58,81,false,0,21
./instances/Rome/grafo6763.40.lgr,40,60,false,0,19
./instances/Rome/grafo3362.51.lgr,51,63,false,0,13
./instances/Rome/grafo5986.62.lgr,62,88,false,0,25
./instances/Rome/grafo7686.41.lgr,41,57,false,0,14
./instances/Rome/grafo2379.35.lgr,35,45,false,0,10
./instances/Rome/grafo3398.59.lgr,59,87,false,0,26
./instances/Rome/grafo7582.45.lgr,45,55,false,0,11
./instances/Rome/grafo7595.74.lgr,74,97,false,0,21
./instances/Rome/grafo10873.97.lgr,97,131,false,0,33
./instances/Rome/grafo9836.62.lgr,62,81,false,0,19
./instances/Rome/grafo9070.67.lgr,67,88,false,0,21
./instances/Rome/grafo8516.79.lgr,79,98,false,0,18
./instances/Rome/grafo3744.50.lgr,50,72,false,0,22
./instances/Rome/grafo1375.26.lgr,26,31,false,0,6
./instances/Rome/grafo9749.68.lgr,68,82,false,0,15
./instances/Rome/grafo9609.63.lgr,63,92,false,0,29
./instances/Rome/grafo10468.99.lgr,99,129,false,0,28
./instances/Rome/grafo7349.43.lgr,43,51,false,0,9
./instances/Rome/grafo7471.64.lgr,64,76,false,0,11
./instances/Rome/grafo4454.68.lgr,68,96,false,0,23
./instances/Rome/grafo11091.97.lgr,97,125,false,0,28
./instances/Rome/grafo5047.60.lgr,60,92,false,0,27
./instances/Rome/grafo8892.100.lgr,100,140,false,0,41
./instances/Rome/grafo10530.100.lgr,100,130,false,0,31
./instances/Rome/grafo3567.52.lgr,52,68,false,0,17
./instances/Rome/grafo8499.99.lgr,99,130,false,0,31
./instances/Rome/grafo7980.62.lgr,62,92,false,0,28
./instances/Rome/grafo8756.90.lgr,90,117,false,0,27
./instances/Rome/grafo5032.57.lgr,57,69,false,0,12
./instances/Rome/grafo10005.39.lgr,39,49,false,0,11
./instances/Rome/grafo4574.77.lgr,77,103,false,0,23
./instances/Rome/grafo5476.43.lgr,43,51,false,0,9
./instances/Rome/grafo9600.65.lgr,65,82,false,0,15
./instances/Rome/grafo10032.38.lgr,38,47,false,0,10
./instances/Rome/grafo4835.59.lgr,59,80,false,0,21
./instances/Rome/grafo10547.94.lgr,94,137,false,0,41
./instances/Rome/grafo4762.54.lgr,54,70,false,0,14
./instances/Rome/grafo8560.71.lgr,71,93,false,0,22
./instances/Rome/grafo4656.66.lgr,66,81,false,0,15
./instances/Rome/grafo6442.45.lgr,45,55,false,0,11
./instances/Rome/grafo9009.71.lgr,71,83,false,0,12
./instances/Rome/grafo5278.39.lgr,39,61,false,0,21
./instances/Rome/grafo7924.72.lgr,72,96,false,0,21
./instances/Rome/grafo9332.89.lgr,89,116,false,0,26
./instances/Rome/grafo6686.42.lgr,42,54,false,0,11
./instances/Rome/grafo9755.77.lgr,77,109,false,0,31
./instances/Rome/grafo3860.42.lgr,42,47,false,0,5
./instances/Rome/grafo11208.38.lgr,38,47,false,0,10
./instances/Rome/grafo7199.56.lgr,56,79,false,0,21
./instances/Rome/grafo6929.40.lgr,40,56,false,0,14
./instances/Rome/grafo8363.69.lgr,69,91,false,0,22
./instances/Rome/grafo9535.61.lgr,61,78,false,0,17
./instances/Rome/grafo3901.32.lgr,32,38,false,0,5
./instances/Rome/grafo10649.95.lgr,95,125,false,0,31
./instances/Rome/grafo8984.66.lgr,66,92,false,0,25
./instances/Rome/grafo3466.56.lgr,56,79,false,0,23
./instances/Rome/grafo9124.64.lgr,64,89,false,0,23
./instances/Rome/grafo8177.88.lgr,88,123,false,0,34
./instances/Rome/grafo6270.42.lgr,42,54,false,0,11
./instances/Rome/grafo7125.42.lgr,42,52,false,0,10
./instances/Rome/grafo10650.98.lgr,98,141,false,0,42
./instances/Rome/grafo9976.34.lgr,34,43,false,0,8
./instances/Rome/grafo9601.64.lgr,64,99,false,0,31
./instances/Rome/grafo11219.94.lgr,94,131,false,0,37
./instances/Rome/grafo10313.94.lgr,94,118,false,0,24
./instances/Rome/grafo3190.53.lgr,53,84,false,0,29
./instances/Rome/grafo4562.60.lgr,60,79,false,0,20
./instances/Rome/grafo4292.75.lgr,75,103,false,0,28
./instances/Rome/grafo1538.68.lgr,68,84,false,0,16
./instances/Rome/grafo7613.54.lgr,54,78,false,0,22
./instances/Rome/grafo10278.40.lgr,40,55,false,0,15
./instances/Rome/grafo4115.57.lgr,57,80,false,0,22
./instances/Rome/grafo5508.33.lgr,33,41,false,0,9
./instances/Rome/grafo10558.97.lgr,97,131,false,0,35
./instances/Rome/grafo11084.36.lgr,36,44,false,0,8
./instances/Rome/grafo2749.33.lgr,33,40,false,0,8
./instances/Rome/grafo9339.83.lgr,83,108,false,0,26
./instances/Rome/grafo5052.53.lgr,53,77,false,0,23
./instances/Rome/grafo8189.85.lgr,85,116,false,0,31
./instances/Rome/grafo11232.92.lgr,92,132,false,0,38
./instances/Rome/grafo4837.77.lgr,77,106,false,0,28
./instances/Rome/grafo5440.44.lgr,44,60,false,0,15
./instances/Rome/grafo11466.39.lgr,39,47,false,0,8
./instances/Rome/grafo7685.40.lgr,40,63,false,0,19
./instances/Rome/grafo7562.51.lgr,51,81,false,0,26
./instances/Rome/grafo10760.96.lgr,96,145,false,0,48
./instances/Rome/grafo3179.41.lgr,41,56,false,0,15
./instances/Rome/grafo9724.64.lgr,64,85,false,0,22
./instances/Rome/grafo2108.26.lgr,26,35,false,0,9
./instances/Rome/grafo11452.38.lgr,38,50,false,0,12
./instances/Rome/grafo9280.62.lgr,62,75,false,0,13
./instances/Rome/grafo9710.78.lgr,78,111,false,0,31
./instances/Rome/grafo11562.36.lgr,36,53,false,0,15
./instances/Rome/grafo5196.73.lgr,73,90,false,0,17
./instances/Rome/grafo6498.40.lgr,40,52,false,0,11
./instances/Rome/grafo7086.47.lgr,47,58,false,0,12
./instances/Rome/grafo3921.34.lgr,34,46,false,0,11
./instances/Rome/grafo3389.46.lgr,46,65,false,0,17
./instances/Rome/grafo6557.45.lgr,45,58,false,0,13
./instances/Rome/grafo7214.43.lgr,43,55,false,0,11
./instances/Rome/grafo8689.87.lgr,87,127,false,0,39
./instances/Rome/grafo3999.42.lgr,42,61,false,0,20
./instances/Rome/grafo3743.35.lgr,35,47,false,0,11
./instances/Rome/grafo6954.75.lgr,75,91,false,0,14
./instances/Rome/grafo11109.94.lgr,94,130,false,0,37
./instances/Rome/grafo5869.45.lgr,45,60,false,0,16
./instances/Rome/grafo7379.43.lgr,43,58,false,0,13
./instances/Rome/grafo4024.42.lgr,42,55,false,0,12
./instances/Rome/grafo3919.38.lgr,38,53,false,0,15
./instances/Rome/grafo9165.68.lgr,68,91,false,0,24
./instances/Rome/grafo11654.35.lgr,35,46,false,0,12
./instances/Rome/grafo10872.93.lgr,93,115,false,0,18
./instances/Rome/grafo6390.48.lgr,48,66,false,0,19
./instances/Rome/grafo7485.42.lgr,42,56,false,0,15
./instances/Rome/grafo6292.74.lgr,74,104,false,0,29
./instances/Rome/grafo11276.92.lgr,92,133,false,0,38
./instances/Rome/grafo4120.76.lgr,76,99,false,0,23
./instances/Rome/grafo8858.92.lgr,92,127,false,0,34
./instances/Rome/grafo8258.78.lgr,78,105,false,0,25
./instances/Rome/grafo3304.36.lgr,36,47,false,0,10
./instances/Rome/grafo5731.45.lgr,45,70,false,0,23
./instances/Rome/grafo10280.37.lgr,37,48,false,0,12
./instances/Rome/grafo3555.40.lgr,40,49,false,0,9
./instances/Rome/grafo10625.100.lgr,100,128,false,0,27
./instances/Rome/grafo6208.40.lgr,40,53,false,0,14
./instances/Rome/grafo9090.64.lgr,64,88,false,0,23
./instances/Rome/grafo5635.47.lgr,47,56,false,0,9
./instances/Rome/grafo6599.36.lgr,36,47,false,0,11
./instances/Rome/grafo7916.82.lgr,82,104,false,0,22
./instances/Rome/grafo6906.45.lgr,45,66,false,0,19
./instances/Rome/grafo6708.49.lgr,49,62,false,0,13
./instances/Rome/grafo7434.52.lgr,52,64,false,0,9
./instances/Rome/grafo11035.99.lgr,99,139,false,0,39
./instances/Rome/grafo10876.98.lgr,98,140,false,0,41
./instances/Rome/grafo6123.38.lgr,38,50,false,0,13
./instances/Rome/grafo9977.38.lgr,38,46,false,0,9
./instances/Rome/grafo10708.35.lgr,35,46,false,0,12
./instances/Rome/grafo3648.53.lgr,53,63,false,0,11
./instances/Rome/grafo4329.54.lgr,54,68,false,0,14
./instances/Rome/grafo10222.99.lgr,99,128,false,0,30
./instances/Rome/grafo9042.98.lgr,98,131,false,0,33
./instances/Rome/grafo7779.70.lgr,70,90,false,0,18
./instances/Rome/grafo9200.68.lgr,68,94,false,0,24
./instances/Rome/grafo10946.92.lgr,92,120,false,0,28
./instances/Rome/grafo8426.75.lgr,75,99,false,0,23
./instances/Rome/grafo4274.75.lgr,75,101,false,0,26
./instances/Rome/grafo10738.96.lgr,96,124,false,0,29
./instances/Rome/grafo5367.38.lgr,38,47,false,0,7
./instances/Rome/grafo6587.45.lgr,45,53,false,0,8
./instances/Rome/grafo11076.97.lgr,97,136,false,0,39
./instances/Rome/grafo3008.32.lgr,32,47,false,0,15
./instances/Rome/grafo8717.90.lgr,90,118,false,0,29
./instances/Rome/grafo2970.38.lgr,38,51,false,0,10
./instances/Rome/grafo8567.85.lgr,85,122,false,0,34
./instances/Rome/grafo10929.94.lgr,94,130,false,0,35
./instances/Rome/grafo9565.86.lgr,86,111,false,0,22
./instances/Rome/grafo5482.36.lgr,36,46,false,0,10
./instances/Rome/grafo6436.74.lgr,74,95,false,0,18
./instances/Rome/grafo4424.56.lgr,56,74,false,0,17
./instances/Rome/grafo3269.43.lgr,43,58,false,0,13
./instances/Rome/grafo2078.29.lgr,29,37,false,0,7
./instances/Rome/grafo10154.94.lgr,94,132,false,0,37
./instances/Rome/grafo1613.54.lgr,54,71,false,0,17
./instances/Rome/grafo7409.40.lgr,40,48,false,0,8
./instances/Rome/grafo8414.74.lgr,74,101,false,0,26
./instances/Rome/grafo5975.45.lgr,45,52,false,0,8
./instances/Rome/grafo1887.56.lgr,56,72,false,0,16
./instances/Rome/grafo7874.70.lgr,70,103,false,0,28
./instances/Rome/grafo6370.51.lgr,51,79,false,0,27
./instances/Rome/grafo3443.51.lgr,51,73,false,0,22
./instances/Rome/grafo10881.97.lgr,97,130,false,0,32
./instances/Rome/grafo1544.45.lgr,45,54,false,0,8
./instances/Rome/grafo1874.36.lgr,36,48,false,0,12
./instances/Rome/grafo8137.86.lgr,86,122,false,0,36
./instances/Rome/grafo8610.60.lgr,60,77,false,0,15
./instances/Rome/grafo3815.55.lgr,55,76,false,0,21
./instances/Rome/grafo10105.93.lgr,93,137,false,0,42
./instances/Rome/grafo6399.55.lgr,55,79,false,0,22
./instances/Rome/grafo5527.34.lgr,34,47,false,0,11
./instances/Rome/grafo8800.93.lgr,93,129,false,0,33
./instances/Rome/grafo5400.74.lgr,74,99,false,0,26
./instances/Rome/grafo4288.64.lgr,64,81,false,0,17
./instances/Rome/grafo8651.92.lgr,92,126,false,0,33
./instances/Rome/grafo5255.47.lgr,47,64,false,0,17
./instances/Rome/grafo9139.85.lgr,85,122,false,0,35
./instances/Rome/grafo9843.83.lgr,83,103,false,0,20
./instances/Rome/grafo7925.81.lgr,81,116,false,0,34
./instances/Rome/grafo6792.59.lgr,59,76,false,0,15
./instances/Rome/grafo11647.90.lgr,90,130,false,0,38
./instances/Rome/grafo10820.100.lgr,100,141,false,0,38
./instances/Rome/grafo710.15.lgr,15,21,false,0,6
./instances/Rome/grafo8757.96.lgr,96,119,false,0,24
./instances/Rome/grafo5297.44.lgr,44,63,false,0,19
./instances/Rome/grafo11388.40.lgr,40,49,false,0,9
./instances/Rome/grafo9315.87.lgr,87,117,false,0,31
./instances/Rome/grafo7206.43.lgr,43,50,false,0,8
./instances/Rome/grafo8910.91.lgr,91,124,false,0,30
./instances/Rome/grafo9496.64.lgr,64,89,false,0,26
./instances/Rome/grafo10787.95.lgr,95,121,false,0,26
./instances/Rome/grafo4747.55.lgr,55,69,false,0,15
./instances/Rome/grafo4640.75.lgr,75,103,false,0,25
./instances/Rome/grafo7570.40.lgr,40,52,false,0,12
./instances/Rome/grafo8802.91.lgr,91,131,false,0,38
./instances/Rome/grafo5893.38.lgr,38,52,false,0,12
./instances/Rome/grafo5445.39.lgr,39,50,false,0,11
./instances/Rome/grafo7218.46.lgr,46,54,false,0,9
./instances/Rome/grafo9137.82.lgr,82,106,false,0,23
./instances/Rome/grafo8766.87.lgr,87,116,false,0,27
./instances/Rome/grafo3128.37.lgr,37,49,false,0,12
./instances/Rome/grafo11007.93.lgr,93,125,false,0,32
./instances/Rome/grafo3209.58.lgr,58,75,false,0,18
./instances/Rome/grafo9001.66.lgr,66,96,false,0,25
./instances/Rome/grafo9595.86.lgr,86,120,false,0,30
./instances/Rome/grafo9726.84.lgr,84,124,false,0,40
./instances/Rome/grafo2868.17.lgr,17,28,false,0,8
./instances/Rome/grafo6306.42.lgr,42,61,false,0,20
./instances/Rome/grafo9327.89.lgr,89,128,false,0,36
./instances/Rome/grafo8404.69.lgr,69,100,false,0,27
./instances/Rome/grafo5133.33.lgr,33,46,false,0,12
./instances/Rome/grafo7188.44.lgr,44,62,false,0,17
./instances/Rome/grafo4362.83.lgr,83,113,false,0,28
./instances/Rome/grafo10049.39.lgr,39,50,false,0,12
./instances/Rome/grafo4043.37.lgr,37,47,false,0,10
./instances/Rome/grafo8627.82.lgr,82,105,false,0,22
./instances/Rome/grafo6541.39.lgr,39,54,false,0,16
./instances/Rome/grafo4809.59.lgr,59,80,false,0,18
./instances/Rome/grafo1991.31.lgr,31,39,false,0,9
./instances/Rome/grafo1547.53.lgr,53,68,false,0,12
./instances/Rome/grafo4351.63.lgr,63,78,false,0,15
./instances/Rome/grafo4136.63.lgr,63,98,false,0,31
./instances/Rome/grafo1296.46.lgr,46,59,false,0,13
./instances/Rome/grafo1628.56.lgr,56,72,false,0,15
./instances/Rome/grafo8884.64.lgr,64,88,false,0,25
./instances/Rome/grafo9618.72.lgr,72,94,false,0,20
./instances/Rome/grafo7541.40.lgr,40,53,false,0,11
./instances/Rome/grafo7113.57.lgr,57,81,false,0,23
./instances/Rome/grafo11193.93.lgr,93,120,false,0,27
./instances/Rome/grafo9426.65.lgr,65,106,false,0,37
./instances/Rome/grafo10177.96.lgr,96,122,false,0,25
./instances/Rome/grafo3694.41.lgr,41,59,false,0,18
./instances/Rome/grafo9692.80.lgr,80,117,false,0,34
./instances/Rome/grafo6459.57.lgr,57,72,false,0,16
./instances/Rome/grafo6866.44.lgr,44,59,false,0,14
./instances/Rome/grafo6004.42.lgr,42,60,false,0,17
./instances/Rome/grafo4063.45.lgr,45,69,false,0,24
./instances/Rome/grafo10095.93.lgr,93,120,false,0,25
./instances/Rome/grafo5596.37.lgr,37,53,false,0,13
./instances/Rome/grafo10104.96.lgr,96,134,false,0,38
./instances/Rome/grafo7116.43.lgr,43,53,false,0,11
./instances/Rome/grafo5245.43.lgr,43,59,false,0,17
./instances/Rome/grafo2032.23.lgr,23,27,false,0,5
./instances/Rome/grafo4794.71.lgr,71,101,false,0,27
./instances/Rome/grafo8128.81.lgr,81,123,false,0,37
./instances/Rome/grafo8923.90.lgr,90,131,false,0,38
./instances/Rome/grafo5403.58.lgr,58,77,false,0,18
./instances/Rome/grafo7071.39.lgr,39,56,false,0,15
./instances/Rome/grafo3330.39.lgr,39,60,false,0,20
./instances/Rome/grafo11263.41.lgr,41,57,false,0,15
./instances/Rome/grafo6343.43.lgr,43,55,false,0,12
./instances/Rome/grafo11291.99.lgr,99,116,false,0,16
./instances/Rome/grafo2821.22.lgr,22,30,false,0,8
./instances/Rome/grafo7960.62.lgr,62,77,false,0,15
./instances/Rome/grafo10360.93.lgr,93,118,false,0,26
./instances/Rome/grafo4952.62.lgr,62,78,false,0,16
./instances/Rome/grafo4267.52.lgr,52,71,false,0,17
./instances/Rome/grafo11324.100.lgr,100,138,false,0,36
./instances/Rome/grafo9999.39.lgr,39,49,false,0,9
./instances/Rome/grafo6638.48.lgr,48,60,false,0,11
./instances/Rome/grafo6316.60.lgr,60,82,false,0,17
./instances/Rome/grafo5656.45.lgr,45,66,false,0,18
./instances/Rome/grafo4391.56.lgr,56,70,false,0,13
./instances/Rome/grafo4743.76.lgr,76,109,false,0,30
./instances/Rome/grafo5172.62.lgr,62,87,false,0,25
./instances/Rome/grafo1502.33.lgr,33,43,false,0,8
./instances/Rome/grafo3664.37.lgr,37,46,false,0,9
./instances/Rome/grafo5206.33.lgr,33,43,false,0,8
./instances/Rome/grafo4384.64.lgr,64,88,false,0,23
./instances/Rome/grafo10334.94.lgr,94,123,false,0,30
./instances/Rome/grafo10364.100.lgr,100,121,false,0,21
./instances/Rome/grafo9594.64.lgr,64,86,false,0,21
./instances/Rome/grafo10195.99.lgr,99,142,false,0,41
./instances/Rome/grafo8949.94.lgr,94,122,false,0,29
./instances/Rome/grafo1407.68.lgr,68,90,false,0,22
./instances/Rome/grafo4755.70.lgr,70,91,false,0,19
./instances/Rome/grafo5541.69.lgr,69,86,false,0,17
./instances/Rome/grafo8248.86.lgr,86,119,false,0,30
./instances/Rome/grafo703.19.lgr,19,31,false,0,8
./instances/Rome/grafo5704.78.lgr,78,107,false,0,26
./instances/Rome/grafo7863.67.lgr,67,92,false,0,23
./instances/Rome/grafo8733.88.lgr,88,121,false,0,31
./instances/Rome/grafo7505.72.lgr,72,89,false,0,18
./instances/Rome/grafo6517.35.lgr,35,49,false,0,15
./instances/Rome/grafo4027.45.lgr,45,54,false,0,10
./instances/Rome/grafo7795.70.lgr,70,93,false,0,22
./instances/Rome/grafo5896.60.lgr,60,84,false,0,24
./instances/Rome/grafo8217.68.lgr,68,96,false,0,26
./instances/Rome/grafo5835.44.lgr,44,53,false,0,9
./instances/Rome/grafo10685.98.lgr,98,144,false,0,45
./instances/Rome/grafo3479.56.lgr,56,73,false,0,17
./instances/Rome/grafo11537.91.lgr,91,130,false,0,38
./instances/Rome/grafo4678.58.lgr,58,75,false,0,18
./instances/Rome/grafo6680.60.lgr,60,80,false,0,18
./instances/Rome/grafo10108.99.lgr,99,129,false,0,28
./instances/Rome/grafo8867.97.lgr,97,147,false,0,48
./instances/Rome/grafo7378.88.lgr,88,121,false,0,32
./instances/Rome/grafo8505.79.lgr,79,100,false,0,22
./instances/Rome/grafo4735.80.lgr,80,108,false,0,28
./instances/Rome/grafo3212.57.lgr,57,77,false,0,19
./instances/Rome/grafo1228.31.lgr,31,37,false,0,6
./instances/Rome/grafo4745.81.lgr,81,115,false,0,35
./instances/Rome/grafo8210.71.lgr,71,96,false,0,25
./instances/Rome/grafo10920.95.lgr,95,122,false,0,27
./instances/Rome/grafo11624.96.lgr,96,129,false,0,34
./instances/Rome/grafo9180.64.lgr,64,80,false,0,14
./instances/Rome/grafo8639.75.lgr,75,108,false,0,31
./instances/Rome/grafo10571.93.lgr,93,129,false,0,35
./instances/Rome/grafo3449.44.lgr,44,61,false,0,14
./instances/Rome/grafo4786.62.lgr,62,81,false,0,20
./instances/Rome/grafo6417.39.lgr,39,47,false,0,6
./instances/Rome/grafo7137.41.lgr,41,59,false,0,19
./instances/Rome/grafo2955.38.lgr,38,49,false,0,10
./instances/Rome/grafo9452.66.lgr,66,92,false,0,23
./instances/Rome/grafo10201.93.lgr,93,123,false,0,30
./instances/Rome/grafo3573.43.lgr,43,58,false,0,15
./instances/Rome/grafo8855.100.lgr,100,134,false,0,34
./instances/Rome/grafo10173.97.lgr,97,142,false,0,43
./instances/Rome/grafo4598.61.lgr,61,79,false,0,19
./instances/Rome/grafo4540.54.lgr,54,66,false,0,12
./instances/Rome/grafo9591.73.lgr,73,107,false,0,32
./instances/Rome/grafo6438.45.lgr,45,58,false,0,14
./instances/Rome/grafo5580.47.lgr,47,57,false,0,11
./instances/Rome/grafo9687.79.lgr,79,116,false,0,36
./instances/Rome/grafo4400.56.lgr,56,86,false,0,28
./instances/Rome/grafo11163.38.lgr,38,50,false,0,11
./instances/Rome/grafo1181.30.lgr,30,40,false,0,10
./instances/Rome/grafo4396.63.lgr,63,83,false,0,19
./instances/Rome/grafo10635.95.lgr,95,137,false,0,41
./instances/Rome/grafo7428.43.lgr,43,52,false,0,7
./instances/Rome/grafo5760.43.lgr,43,55,false,0,12
./instances/Rome/grafo9024.75.lgr,75,96,false,0,22
./instances/Rome/grafo4575.60.lgr,60,77,false,0,17
./instances/Rome/grafo4390.59.lgr,59,89,false,0,26
./instances/Rome/grafo11068.96.lgr,96,118,false,0,20
./instances/Rome/grafo7748.51.lgr,51,65,false,0,13
./instances/Rome/grafo3529.42.lgr,42,54,false,0,13
./instances/Rome/grafo1109.24.lgr,24,33,false,0,8
./instances/Rome/grafo5597.36.lgr,36,43,false,0,7
./instances/Rome/grafo7362.38.lgr,38,44,false,0,7
./instances/Rome/grafo11557.95.lgr,95,133,false,0,36
./instances/Rome/grafo6644.38.lgr,38,51,false,0,13
./instances/Rome/grafo4486.53.lgr,53,70,false,0,15
./instances/Rome/grafo6389.84.lgr,84,97,false,0,14
./instances/Rome/grafo11670.41.lgr,41,54,false,0,13
./instances/Rome/grafo5071.56.lgr,56,74,false,0,16
./instances/Rome/grafo6624.59.lgr,59,73,false,0,14
./instances/Rome/grafo10697.95.lgr,95,123,false,0,29
./instances/Rome/grafo8854.89.lgr,89,123,false,0,33
./instances/Rome/grafo10299.94.lgr,94,132,false,0,38
./instances/Rome/grafo3903.59.lgr,59,83,false,0,22
./instances/Rome/grafo8776.96.lgr,96,119,false,0,24
./instances/Rome/grafo5603.38.lgr,38,52,false,0,13
./instances/Rome/grafo7042.57.lgr,57,79,false,0,21
./instances/Rome/grafo4776.65.lgr,65,95,false,0,26
./instances/Rome/grafo5165.42.lgr,42,58,false,0,15
./instances/Rome/grafo5780.48.lgr,48,68,false,0,18
./instances/Rome/grafo8903.97.lgr,97,118,false,0,21
./instances/Rome/grafo10919.97.lgr,97,136,false,0,39
./instances/Rome/grafo11280.99.lgr,99,143,false,0,42
./instances/Rome/grafo5713.46.lgr,46,66,false,0,21
./instances/Rome/grafo8281.85.lgr,85,117,false,0,30
./instances/Rome/grafo4921.83.lgr,83,115,false,0,32
./instances/Rome/grafo9661.86.lgr,86,132,false,0,45
./instances/Rome/grafo8694.81.lgr,81,122,false,0,40
./instances/Rome/grafo4873.56.lgr,56,73,false,0,13
./instances/Rome/grafo5526.46.lgr,46,64,false,0,18
./instances/Rome/grafo11404.92.lgr,92,123,false,0,31
./instances/Rome/grafo10642.90.lgr,90,118,false,0,29
./instances/Rome/grafo10533.100.lgr,100,135,false,0,34
./instances/Rome/grafo11343.35.lgr,35,44,false,0,9
./instances/Rome/grafo3583.47.lgr,47,61,false,0,13
./instances/Rome/grafo8714.73.lgr,73,82,false,0,10
./instances/Rome/grafo5684.78.lgr,78,95,false,0,18
./instances/Rome/grafo4328.51.lgr,51,66,false,0,15
./instances/Rome/grafo5164.47.lgr,47,68,false,0,22
./instances/Rome/grafo10463.36.lgr,36,50,false,0,15
./instances/Rome/grafo8909.89.lgr,89,124,false,0,34
./instances/Rome/grafo1577.26.lgr,26,36,false,0,9
./instances/Rome/grafo8033.91.lgr,91,113,false,0,21
./instances/Rome/grafo6256.41.lgr,41,53,false,0,13
./instances/Rome/grafo8698.73.lgr,73,93,false,0,20
./instances/Rome/grafo4812.57.lgr,57,75,false,0,19
./instances/Rome/grafo481.80.lgr,80,108,false,0,28
./instances/Rome/grafo7683.38.lgr,38,58,false,0,19
./instances/Rome/grafo6962.40.lgr,40,53,false,0,12
./instances/Rome/grafo6096.47.lgr,47,59,false,0,13
./instances/Rome/grafo1793.21.lgr,21,26,false,0,5
./instances/Rome/grafo9321.64.lgr,64,103,false,0,35
./instances/Rome/grafo3749.42.lgr,42,52,false,0,9
./instances/Rome/grafo6626.54.lgr,54,65,false,0,6
./instances/Rome/grafo7134.39.lgr,39,50,false,0,10
./instances/Rome/grafo9415.65.lgr,65,85,false,0,20
./instances/Rome/grafo4144.83.lgr,83,110,false,0,26
./instances/Rome/grafo10446.95.lgr,95,153,false,0,56
./instances/Rome/grafo3147.53.lgr,53,66,false,0,14
./instances/Rome/grafo8162.75.lgr,75,96,false,0,22
./instances/Rome/grafo5871.39.lgr,39,52,false,0,12
./instances/Rome/grafo4160.51.lgr,51,70,false,0,17
./instances/Rome/grafo10831.98.lgr,98,146,false,0,46
./instances/Rome/grafo8573.92.lgr,92,113,false,0,22
./instances/Rome/grafo10465.96.lgr,96,129,false,0,33
./instances/Rome/grafo5689.61.lgr,61,88,false,0,26
./instances/Rome/grafo4095.56.lgr,56,79,false,0,22
./instances/Rome/grafo4033.42.lgr,42,64,false,0,20
./instances/Rome/grafo7623.45.lgr,45,62,false,0,17
./instances/Rome/grafo6038.53.lgr,53,63,false,0,11
./instances/Rome/grafo9746.68.lgr,68,82,false,0,15
./instances/Rome/grafo3758.38.lgr,38,56,false,0,16
./instances/Rome/grafo9539.71.lgr,71,114,false,0,40
./instances/Rome/grafo5091.53.lgr,53,77,false,0,23
./instances/Rome/grafo4122.55.lgr,55,80,false,0,25
./instances/Rome/grafo7224.41.lgr,41,58,false,0,16
./instances/Rome/grafo11335.100.lgr,100,153,false,0,51
./instances/Rome/grafo9470.65.lgr,65,87,false,0,20
./instances/Rome/grafo6182.40.lgr,40,53,false,0,13
./instances/Rome/grafo3983.97.lgr,97,125,false,0,28
./instances/Rome/grafo9135.85.lgr,85,129,false,0,43
./instances/Rome/grafo9553.79.lgr,79,123,false,0,43
./instances/Rome/grafo7638.41.lgr,41,54,false,0,14
./instances/Rome/grafo4357.55.lgr,55,74,false,0,19
./instances/Rome/grafo2851.40.lgr,40,52,false,0,11
./instances/Rome/grafo5725.76.lgr,76,95,false,0,18
./instances/Rome/grafo4878.61.lgr,61,79,false,0,17
./instances/Rome/grafo8031.68.lgr,68,93,false,0,24
./instances/Rome/grafo6699.46.lgr,46,69,false,0,19
./instances/Rome/grafo6953.73.lgr,73,102,false,0,28
./instances/Rome/grafo8000.99.lgr,99,134,false,0,33
./instances/Rome/grafo6667.77.lgr,77,109,false,0,33
./instances/Rome/grafo9806.86.lgr,86,109,false,0,22
./instances/Rome/grafo6819.42.lgr,42,61,false,0,18
./instances/Rome/grafo8257.92.lgr,92,122,false,0,29
./instances/Rome/grafo7893.86.lgr,86,113,false,0,27
./instances/Rome/grafo4765.80.lgr,80,103,false,0,23
./instances/Rome/grafo8725.86.lgr,86,121,false,0,29
./instances/Rome/grafo10944.96.lgr,96,127,false,0,31
./instances/Rome/grafo8032.68.lgr,68,83,false,0,13
./instances/Rome/grafo8946.90.lgr,90,125,false,0,32
./instances/Rome/grafo1197.74.lgr,74,95,false,0,21
./instances/Rome/grafo10793.95.lgr,95,135,false,0,36
./instances/Rome/grafo3841.57.lgr,57,77,false,0,20
./instances/Rome/grafo3156.56.lgr,56,82,false,0,24
./instances/Rome/grafo6579.38.lgr,38,49,false,0,12
./instances/Rome/grafo7802.71.lgr,71,92,false,0,22
./instances/Rome/grafo3693.43.lgr,43,58,false,0,15
./instances/Rome/grafo7172.40.lgr,40,54,false,0,13
./instances/Rome/grafo10431.95.lgr,95,132,false,0,37
./instances/Rome/grafo8181.72.lgr,72,101,false,0,28
./instances/Rome/grafo1447.52.lgr,52,62,false,0,9
./instances/Rome/grafo7955.81.lgr,81,107,false,0,25
./instances/Rome/grafo9390.63.lgr,63,94,false,0,29
./instances/Rome/grafo9552.72.lgr,72,98,false,0,25
./instances/Rome/grafo4086.46.lgr,46,55,false,0,9
./instances/Rome/grafo9267.79.lgr,79,107,false,0,29
./instances/Rome/grafo10720.96.lgr,96,127,false,0,29
./instances/Rome/grafo9558.65.lgr,65,93,false,0,25
./instances/Rome/grafo10120.96.lgr,96,125,false,0,29
./instances/Rome/grafo10808.98.lgr,98,136,false,0,38
./instances/Rome/grafo4819.72.lgr,72,97,false,0,24
./instances/Rome/grafo4912.65.lgr,65,92,false,0,24
./instances/Rome/grafo9409.86.lgr,86,113,false,0,28
./instances/Rome/grafo3368.39.lgr,39,56,false,0,16
./instances/Rome/grafo6924.48.lgr,48,63,false,0,15
./instances/Rome/grafo3933.43.lgr,43,57,false,0,15
./instances/Rome/grafo8085.76.lgr,76,114,false,0,38
./instances/Rome/grafo8847.60.lgr,60,83,false,0,22
./instances/Rome/grafo5042.56.lgr,56,72,false,0,16
./instances/Rome/grafo5013.82.lgr,82,107,false,0,24
./instances/Rome/grafo5589.44.lgr,44,59,false,0,14
./instances/Rome/grafo8011.91.lgr,91,114,false,0,21
./instances/Rome/grafo8994.73.lgr,73,98,false,0,25
./instances/Rome/grafo6991.44.lgr,44,59,false,0,14
./instances/Rome/grafo8938.90.lgr,90,121,false,0,31
./instances/Rome/grafo7129.41.lgr,41,55,false,0,12
./instances/Rome/grafo9455.63.lgr,63,80,false,0,18
./instances/Rome/grafo6589.37.lgr,37,47,false,0,11
./instances/Rome/grafo11447.37.lgr,37,50,false,0,14
./instances/Rome/grafo8844.88.lgr,88,114,false,0,26
./instances/Rome/grafo6592.55.lgr,55,76,false,0,19
./instances/Rome/grafo10826.93.lgr,93,125,false,0,32
./instances/Rome/grafo7986.77.lgr,77,102,false,0,24
./instances/Rome/grafo10149.95.lgr,95,134,false,0,36
./instances/Rome/grafo11154.95.lgr,95,134,false,0,37
./instances/Rome/grafo7256.69.lgr,69,95,false,0,24
./instances/Rome/grafo5090.76.lgr,76,112,false,0,33
./instances/Rome/grafo6889.38.lgr,38,50,false,0,13
./instances/Rome/grafo10812.98.lgr,98,128,false,0,26
./instances/Rome/grafo7303.46.lgr,46,57,false,0,11
./instances/Rome/grafo5594.75.lgr,75,92,false,0,18
./instances/Rome/grafo6231.39.lgr,39,52,false,0,13
./instances/Rome/grafo9588.62.lgr,62,100,false,0,35
./instances/Rome/grafo7309.41.lgr,41,60,false,0,18
./instances/Rome/grafo4742.77.lgr,77,95,false,0,19
./instances/Rome/grafo7301.40.lgr,40,50,false,0,9
./instances/Rome/grafo8215.92.lgr,92,125,false,0,34
./instances/Rome/grafo1180.66.lgr,66,87,false,0,20
./instances/Rome/grafo7213.73.lgr,73,101,false,0,27
./instances/Rome/grafo9153.74.lgr,74,106,false,0,29
./instances/Rome/grafo9797.80.lgr,80,107,false,0,26
./instances/Rome/grafo1636.11.lgr,11,20,false,0,8
./instances/Rome/grafo9457.79.lgr,79,110,false,0,28
./instances/Rome/grafo2243.46.lgr,46,61,false,0,14
./instances/Rome/grafo7360.44.lgr,44,58,false,0,14
./instances/Rome/grafo10390.95.lgr,95,131,false,0,37
./instances/Rome/grafo5242.39.lgr,39,49,false,0,11
./instances/Rome/grafo9471.92.lgr,92,122,false,0,29
./instances/Rome/grafo5457.36.lgr,36,43,false,0,8
./instances/Rome/grafo7938.69.lgr,69,90,false,0,21
./instances/Rome/grafo8764.87.lgr,87,125,false,0,37
./instances/Rome/grafo11302.99.lgr,99,120,false,0,22
./instances/Rome/grafo6002.76.lgr,76,101,false,0,26
./instances/Rome/grafo7707.44.lgr,44,63,false,0,18
./instances/Rome/grafo9154.66.lgr,66,97,false,0,31
./instances/Rome/grafo5753.46.lgr,46,56,false,0,11
./instances/Rome/grafo6887.39.lgr,39,51,false,0,12
./instances/Rome/grafo6647.97.lgr,97,127,false,0,29
./instances/Rome/grafo8920.94.lgr,94,121,false,0,28
./instances/Rome/grafo4238.64.lgr,64,85,false,0,20
./instances/Rome/grafo3360.43.lgr,43,56,false,0,11
./instances/Rome/grafo3001.40.lgr,40,56,false,0,15
./instances/Rome/grafo6329.44.lgr,44,58,false,0,13
./instances/Rome/grafo6419.45.lgr,45,59,false,0,13
./instances/Rome/grafo11258.94.lgr,94,119,false,0,26
./instances/Rome/grafo8067.80.lgr,80,113,false,0,31
./instances/Rome/grafo8327.62.lgr,62,85,false,0,23
./instances/Rome/grafo8919.92.lgr,92,117,false,0,26
./instances/Rome/grafo8105.70.lgr,70,100,false,0,29
./instances/Rome/grafo7921.71.lgr,71,101,false,0,30
./instances/Rome/grafo6454.60.lgr,60,78,false,0,19
./instances/Rome/grafo3562.40.lgr,40,53,false,0,14
./instances/Rome/grafo10406.97.lgr,97,124,false,0,28
./instances/Rome/grafo9407.78.lgr,78,102,false,0,23
./instances/Rome/grafo5108.72.lgr,72,88,false,0,17
./instances/Rome/grafo3241.36.lgr,36,47,false,0,12
./instances/Rome/grafo10096.95.lgr,95,130,false,0,33
./instances/Rome/grafo9444.65.lgr,65,96,false,0,28
./instances/Rome/grafo8541.86.lgr,86,129,false,0,40
./instances/Rome/grafo4475.55.lgr,55,67,false,0,11
./instances/Rome/grafo5659.46.lgr,46,60,false,0,12
./instances/Rome/grafo9421.82.lgr,82,114,false,0,32
./instances/Rome/grafo10493.94.lgr,94,119,false,0,26
./instances/Rome/grafo4549.60.lgr,60,79,false,0,15
./instances/Rome/grafo8512.94.lgr,94,132,false,0,36
./instances/Rome/grafo11242.41.lgr,41,52,false,0,11
./instances/Rome/grafo4151.58.lgr,58,75,false,0,17
./instances/Rome/grafo6075.36.lgr,36,53,false,0,15
./instances/Rome/grafo7840.78.lgr,78,111,false,0,29
./instances/Rome/grafo6282.45.lgr,45,56,false,0,11
./instances/Rome/grafo11148.99.lgr,99,138,false,0,38
./instances/Rome/grafo8724.89.lgr,89,116,false,0,27
./instances/Rome/grafo1424.47.lgr,47,58,false,0,10
./instances/Rome/grafo8861.94.lgr,94,107,false,0,13
./instances/Rome/grafo9689.77.lgr,77,103,false,0,24
./instances/Rome/grafo11191.100.lgr,100,129,false,0,30
./instances/Rome/grafo11376.38.lgr,38,48,false,0,10
./instances/Rome/grafo9813.74.lgr,74,95,false,0,20
./instances/Rome/grafo4474.68.lgr,68,99,false,0,29
./instances/Rome/grafo10916.95.lgr,95,118,false,0,23
./instances/Rome/grafo2087.29.lgr,29,36,false,0,8
./instances/Rome/grafo11379.92.lgr,92,125,false,0,31
./instances/Rome/grafo1520.51.lgr,51,65,false,0,15
./instances/Rome/grafo3058.42.lgr,42,51,false,0,9
./instances/Rome/grafo9088.68.lgr,68,97,false,0,26
./instances/Rome/grafo3346.55.lgr,55,74,false,0,17
./instances/Rome/grafo4874.52.lgr,52,70,false,0,14
./instances/Rome/grafo6967.69.lgr,69,87,false,0,19
./instances/Rome/grafo9961.92.lgr,92,123,false,0,29
./instances/Rome/grafo10877.97.lgr,97,124,false,0,25
./instances/Rome/grafo8492.86.lgr,86,117,false,0,30
./instances/Rome/grafo10856.91.lgr,91,119,false,0,29
./instances/Rome/grafo8703.74.lgr,74,99,false,0,23
./instances/Rome/grafo8653.74.lgr,74,98,false,0,24
./instances/Rome/grafo4797.75.lgr,75,105,false,0,28
./instances/Rome/grafo6825.35.lgr,35,44,false,0,9
./instances/Rome/grafo6676.68.lgr,68,84,false,0,14
./instances/Rome/grafo9117.71.lgr,71,100,false,0,27
./instances/Rome/grafo10129.99.lgr,99,135,false,0,37
./instances/Rome/grafo7210.43.lgr,43,67,false,0,22
./instances/Rome/grafo3082.33.lgr,33,43,false,0,10
./instances/Rome/grafo9812.88.lgr,88,113,false,0,25
./instances/Rome/grafo10814.98.lgr,98,141,false,0,42
./instances/Rome/grafo9290.75.lgr,75,103,false,0,27
./instances/Rome/grafo7146.42.lgr,42,54,false,0,10
./instances/Rome/grafo9563.63.lgr,63,85,false,0,23
./instances/Rome/grafo7078.38.lgr,38,47,false,0,8
./instances/Rome/grafo9204.71.lgr,71,106,false,0,31
./instances/Rome/grafo10286.97.lgr,97,130,false,0,31
./instances/Rome/grafo1474.52.lgr,52,73,false,0,20
./instances/Rome/grafo6506.80.lgr,80,106,false,0,25
./instances/Rome/grafo8225.88.lgr,88,118,false,0,29
./instances/Rome/grafo11297.93.lgr,93,127,false,0,34
./instances/Rome/grafo11403.44.lgr,44,60,false,0,15
./instances/Rome/grafo5758.60.lgr,60,86,false,0,25
./instances/Rome/grafo8635.73.lgr,73,101,false,0,28
./instances/Rome/grafo7927.70.lgr,70,103,false,0,32
./instances/Rome/grafo7393.42.lgr,42,50,false,0,9
./instances/Rome/grafo10748.39.lgr,39,58,false,0,18
./instances/Rome/grafo10168.95.lgr,95,122,false,0,28
./instances/Rome/grafo6684.56.lgr,56,76,false,0,15
./instances/Rome/grafo6915.44.lgr,44,58,false,0,14
./instances/Rome/grafo1951.14.lgr,14,25,false,0,8
./instances/Rome/grafo3311.36.lgr,36,47,false,0,11
./instances/Rome/grafo1466.61.lgr,61,78,false,0,17
./instances/Rome/grafo5086.83.lgr,83,112,false,0,29
./instances/Rome/grafo4197.71.lgr,71,97,false,0,26
./instances/Rome/grafo9498.71.lgr,71,95,false,0,22
./instances/Rome/grafo9201.83.lgr,83,110,false,0,27
./instances/Rome/grafo4366.55.lgr,55,75,false,0,18
./instances/Rome/grafo1622.31.lgr,31,41,false,0,9
./instances/Rome/grafo6080.62.lgr,62,91,false,0,27
./instances/Rome/grafo5674.38.lgr,38,48,false,0,9
./instances/Rome/grafo4367.55.lgr,55,72,false,0,16
./instances/Rome/grafo5610.62.lgr,62,95,false,0,31
./instances/Rome/grafo9167.67.lgr,67,96,false,0,29
./instances/Rome/grafo3835.39.lgr,39,50,false,0,11
./instances/Rome/grafo9108.67.lgr,67,101,false,0,31
./instances/Rome/grafo4235.57.lgr,57,88,false,0,28
./instances/Rome/grafo3536.60.lgr,60,73,false,0,11
./instances/Rome/grafo9523.64.lgr,64,85,false,0,20
./instances/Rome/grafo1416.48.lgr,48,62,false,0,13
./instances/Rome/grafo6158.42.lgr,42,51,false,0,9
./instances/Rome/grafo3146.53.lgr,53,78,false,0,25
./instances/Rome/grafo8224.100.lgr,100,132,false,0,32
./instances/Rome/grafo3895.42.lgr,42,55,false,0,14
./instances/Rome/grafo7298.41.lgr,41,54,false,0,12
./instances/Rome/grafo6304.42.lgr,42,55,false,0,12
./instances/Rome/grafo4973.66.lgr,66,93,false,0,27
./instances/Rome/grafo9343.80.lgr,80,103,false,0,22
./instances/Rome/grafo7579.58.lgr,58,73,false,0,14
./instances/Rome/grafo7663.45.lgr,45,72,false,0,26
./instances/Rome/grafo5290.38.lgr,38,48,false,0,11
./instances/Rome/grafo8716.80.lgr,80,101,false,0,21
./instances/Rome/grafo11420.92.lgr,92,131,false,0,35
./instances/Rome/grafo7072.43.lgr,43,53,false,0,9
./instances/Rome/grafo6200.45.lgr,45,59,false,0,13
./instances/Rome/grafo7979.73.lgr,73,94,false,0,20
./instances/Rome/grafo6068.72.lgr,72,92,false,0,20
./instances/Rome/grafo6471.46.lgr,46,61,false,0,14
./instances/Rome/grafo3862.36.lgr,36,41,false,0,6
./instances/Rome/grafo6062.38.lgr,38,52,false,0,15
./instances/Rome/grafo5051.80.lgr,80,116,false,0,32
./instances/Rome/grafo10761.95.lgr,95,117,false,0,23
./instances/Rome/grafo6309.41.lgr,41,55,false,0,13
./instances/Rome/grafo8169.61.lgr,61,82,false,0,20
./instances/Rome/grafo6366.41.lgr,41,51,false,0,10
./instances/Rome/grafo1130.23.lgr,23,39,false,0,13
./instances/Rome/grafo4757.72.lgr,72,97,false,0,24
./instances/Rome/grafo3448.58.lgr,58,85,false,0,25
./instances/Rome/grafo6849.82.lgr,82,104,false,0,22
./instances/Rome/grafo5894.39.lgr,39,56,false,0,16
./instances/Rome/grafo6037.36.lgr,36,48,false,0,11
./instances/Rome/grafo8979.80.lgr,80,97,false,0,18
./instances/Rome/grafo3628.52.lgr,52,71,false,0,18
./instances/Rome/grafo10377.94.lgr,94,129,false,0,32
./instances/Rome/grafo3607.56.lgr,56,91,false,0,32
./instances/Rome/grafo10875.97.lgr,97,122,false,0,25
./instances/Rome/grafo6630.56.lgr,56,68,false,0,12
./instances/Rome/grafo5968.35.lgr,35,44,false,0,9
./instances/Rome/grafo9219.65.lgr,65,87,false,0,22
./instances/Rome/grafo8313.82.lgr,82,108,false,0,26
./instances/Rome/grafo8334.95.lgr,95,122,false,0,27
./instances/Rome/grafo7178.37.lgr,37,53,false,0,15
./instances/Rome/grafo5243.44.lgr,44,61,false,0,16
./instances/Rome/grafo6751.72.lgr,72,92,false,0,20
./instances/Rome/grafo5161.45.lgr,45,73,false,0,26
./instances/Rome/grafo9303.90.lgr,90,114,false,0,22
./instances/Rome/grafo8398.85.lgr,85,113,false,0,29
./instances/Rome/grafo1747.19.lgr,19,29,false,0,6
./instances/Rome/grafo11402.95.lgr,95,120,false,0,26
./instances/Rome/grafo11469.96.lgr,96,136,false,0,39
./instances/Rome/grafo8057.80.lgr,80,111,false,0,29
./instances/Rome/grafo9738.100.lgr,100,141,false,0,42
./instances/Rome/grafo7728.49.lgr,49,62,false,0,12
./instances/Rome/grafo9487.73.lgr,73,96,false,0,23
./instances/Rome/grafo4117.56.lgr,56,73,false,0,17
./instances/Rome/grafo11490.35.lgr,35,44,false,0,9
./instances/Rome/grafo8628.85.lgr,85,121,false,0,34
./instances/Rome/grafo7756.44.lgr,44,62,false,0,18
./instances/Rome/grafo6982.85.lgr,85,108,false,0,23
./instances/Rome/grafo10394.100.lgr,100,127,false,0,27
./instances/Rome/grafo4287.76.lgr,76,101,false,0,25
./instances/Rome/grafo9021.69.lgr,69,103,false,0,32
./instances/Rome/grafo7855.69.lgr,69,84,false,0,16
./instances/Rome/grafo1235.67.lgr,67,88,false,0,20
./instances/Rome/grafo4552.78.lgr,78,108,false,0,29
./instances/Rome/grafo8952.90.lgr,90,128,false,0,34
./instances/Rome/grafo3541.55.lgr,55,87,false,0,30
./instances/Rome/grafo2598.21.lgr,21,28,false,0,8
./instances/Rome/grafo5370.80.lgr,80,111,false,0,30
./instances/Rome/grafo7226.38.lgr,38,53,false,0,14
./instances/Rome/grafo6052.37.lgr,37,51,false,0,13
./instances/Rome/grafo8834.87.lgr,87,112,false,0,24
./instances/Rome/grafo10611.94.lgr,94,122,false,0,27
./instances/Rome/grafo11046.97.lgr,97,128,false,0,31
./instances/Rome/grafo1075.47.lgr,47,62,false,0,15
./instances/Rome/grafo3922.39.lgr,39,50,false,0,10
./instances/Rome/grafo6575.68.lgr,68,100,false,0,31
./instances/Rome/grafo4972.58.lgr,58,75,false,0,17
./instances/Rome/grafo3813.39.lgr,39,50,false,0,11
./instances/Rome/grafo4113.59.lgr,59,84,false,0,22
./instances/Rome/grafo6544.48.lgr,48,61,false,0,14
./instances/Rome/grafo4462.57.lgr,57,67,false,0,9
./instances/Rome/grafo9948.91.lgr,91,127,false,0,36
./instances/Rome/grafo7746.43.lgr,43,59,false,0,16
./instances/Rome/grafo8666.85.lgr,85,110,false,0,26
./instances/Rome/grafo925.21.lgr,21,31,false,0,8
./instances/Rome/grafo10356.97.lgr,97,127,false,0,30
./instances/Rome/grafo3418.49.lgr,49,63,false,0,13
./instances/Rome/grafo943.21.lgr,21,26,false,0,4
./instances/Rome/grafo8738.66.lgr,66,98,false,0,31
./instances/Rome/grafo5332.61.lgr,61,83,false,0,21
./instances/Rome/grafo9833.81.lgr,81,103,false,0,22
./instances/Rome/grafo7357.37.lgr,37,56,false,0,19
./instances/Rome/grafo3327.48.lgr,48,73,false,0,20
./instances/Rome/grafo4993.65.lgr,65,100,false,0,31
./instances/Rome/grafo4693.63.lgr,63,82,false,0,17
./instances/Rome/grafo9323.79.lgr,79,95,false,0,17
./instances/Rome/grafo7171.44.lgr,44,70,false,0,22
./instances/Rome/grafo10660.37.lgr,37,49,false,0,12
./instances/Rome/grafo3151.45.lgr,45,58,false,0,13
./instances/Rome/grafo6030.59.lgr,59,80,false,0,21
./instances/Rome/grafo4940.56.lgr,56,72,false,0,16
./instances/Rome/grafo4904.65.lgr,65,78,false,0,9
./instances/Rome/grafo7250.47.lgr,47,67,false,0,21
./instances/Rome/grafo5371.43.lgr,43,57,false,0,13
./instances/Rome/grafo10107.93.lgr,93,133,false,0,36
./instances/Rome/grafo3230.32.lgr,32,40,false,0,7
./instances/Rome/grafo4406.73.lgr,73,98,false,0,24
./instances/Rome/grafo9198.81.lgr,81,131,false,0,45
./instances/Rome/grafo9041.92.lgr,92,110,false,0,17
./instances/Rome/grafo3838.45.lgr,45,56,false,0,11
./instances/Rome/grafo3042.14.lgr,14,18,false,0,5
./instances/Rome/grafo6079.40.lgr,40,49,false,0,10
./instances/Rome/grafo10932.94.lgr,94,124,false,0,29
./instances/Rome/grafo5464.46.lgr,46,68,false,0,20
./instances/Rome/grafo6341.39.lgr,39,51,false,0,10
./instances/Rome/grafo8856.97.lgr,97,126,false,0,29
./instances/Rome/grafo3333.51.lgr,51,71,false,0,19
./instances/Rome/grafo8686.89.lgr,89,113,false,0,24
./instances/Rome/grafo10054.40.lgr,40,51,false,0,11
./instances/Rome/grafo11676.38.lgr,38,51,false,0,13
./instances/Rome/grafo8120.75.lgr,75,104,false,0,29
./instances/Rome/grafo10734.37.lgr,37,51,false,0,13
./instances/Rome/grafo9159.64.lgr,64,92,false,0,27
./instances/Rome/grafo4183.60.lgr,60,77,false,0,17
./instances/Rome/grafo10713.92.lgr,92,136,false,0,41
./instances/Rome/grafo7118.45.lgr,45,65,false,0,21
./instances/Rome/grafo4520.66.lgr,66,84,false,0,17
./instances/Rome/grafo249.22.lgr,22,31,false,0,7
./instances/Rome/grafo5055.56.lgr,56,77,false,0,21
./instances/Rome/grafo1554.47.lgr,47,58,false,0,11
./instances/Rome/grafo5144.71.lgr,71,101,false,0,29
./instances/Rome/grafo7864.75.lgr,75,103,false,0,28
./instances/Rome/grafo8117.62.lgr,62,94,false,0,30
./instances/Rome/grafo3137.42.lgr,42,61,false,0,18
./instances/Rome/grafo11627.37.lgr,37,53,false,0,16
./instances/Rome/grafo5695.34.lgr,34,41,false,0,8
./instances/Rome/grafo3781.41.lgr,41,58,false,0,17
./instances/Rome/grafo7557.48.lgr,48,67,false,0,19
./instances/Rome/grafo4370.80.lgr,80,112,false,0,29
./instances/Rome/grafo6369.56.lgr,56,84,false,0,27
./instances/Rome/grafo10780.99.lgr,99,149,false,0,49
./instances/Rome/grafo2718.20.lgr,20,28,false,0,8
./instances/Rome/grafo5873.46.lgr,46,57,false,0,10
./instances/Rome/grafo4959.59.lgr,59,69,false,0,10
./instances/Rome/grafo9174.81.lgr,81,103,false,0,23
./instances/Rome/grafo4467.54.lgr,54,69,false,0,15
./instances/Rome/grafo7089.59.lgr,59,82,false,0,21
./instances/Rome/grafo3201.40.lgr,40,54,false,0,14
./instances/Rome/grafo8001.82.lgr,82,107,false,0,23
./instances/Rome/grafo11030.36.lgr,36,47,false,0,12
./instances/Rome/grafo7879.80.lgr,80,117,false,0,35
./instances/Rome/grafo8978.63.lgr,63,98,false,0,31
./instances/Rome/grafo9499.66.lgr,66,88,false,0,22
./instances/Rome/grafo2429.27.lgr,27,37,false,0,9
./instances/Rome/grafo4290.66.lgr,66,84,false,0,18
./instances/Rome/grafo1624.23.lgr,23,34,false,0,10
./instances/Rome/grafo4882.53.lgr,53,75,false,0,22
./instances/Rome/grafo8138.72.lgr,72,101,false,0,28
./instances/Rome/grafo4153.67.lgr,67,94,false,0,24
./instances/Rome/grafo7194.53.lgr,53,69,false,0,16
./instances/Rome/grafo10024.32.lgr,32,38,false,0,6
./instances/Rome/grafo8285.74.lgr,74,98,false,0,24
./instances/Rome/grafo6724.46.lgr,46,66,false,0,19
./instances/Rome/grafo3244.39.lgr,39,48,false,0,10
./instances/Rome/grafo11585.36.lgr,36,49,false,0,12
./instances/Rome/grafo450.35.lgr,35,45,false,0,11
./instances/Rome/grafo5034.78.lgr,78,92,false,0,15
./instances/Rome/grafo6227.36.lgr,36,47,false,0,10
./instances/Rome/grafo5552.47.lgr,47,57,false,0,10
./instances/Rome/grafo3801.43.lgr,43,52,false,0,10
./instances/Rome/grafo11075.97.lgr,97,127,false,0,30
./instances/Rome/grafo8656.73.lgr,73,96,false,0,24
./instances/Rome/grafo3493.46.lgr,46,58,false,0,12
./instances/Rome/grafo3399.61.lgr,61,78,false,0,18
./instances/Rome/grafo2412.50.lgr,50,61,false,0,9
./instances/Rome/grafo4018.48.lgr,48,60,false,0,9
./instances/Rome/grafo4319.61.lgr,61,85,false,0,22
./instances/Rome/grafo4423.77.lgr,77,96,false,0,19
./instances/Rome/grafo3668.59.lgr,59,77,false,0,17
./instances/Rome/grafo9045.72.lgr,72,92,false,0,20
./instances/Rome/grafo7814.61.lgr,61,90,false,0,28
./instances/Rome/grafo7457.56.lgr,56,82,false,0,25
./instances/Rome/grafo11085.97.lgr,97,121,false,0,24
./instances/Rome/grafo10100.99.lgr,99,139,false,0,38
./instances/Rome/grafo8487.87.lgr,87,112,false,0,24
./instances/Rome/grafo8565.71.lgr,71,96,false,0,25
./instances/Rome/grafo9791.78.lgr,78,112,false,0,32
./instances/Rome/grafo4623.70.lgr,70,101,false,0,31
./instances/Rome/grafo7995.65.lgr,65,94,false,0,27
./instances/Rome/grafo3807.38.lgr,38,46,false,0,9
./instances/Rome/grafo1984.34.lgr,34,43,false,0,9
./instances/Rome/grafo9476.79.lgr,79,109,false,0,29
./instances/Rome/grafo9592.72.lgr,72,86,false,0,13
./instances/Rome/grafo1682.21.lgr,21,41,false,0,16
./instances/Rome/grafo6265.41.lgr,41,58,false,0,18
./instances/Rome/grafo7193.43.lgr,43,64,false,0,21
./instances/Rome/grafo5602.45.lgr,45,64,false,0,18
./instances/Rome/grafo4030.52.lgr,52,65,false,0,13
./instances/Rome/grafo10830.92.lgr,92,129,false,0,35
./instances/Rome/grafo1417.52.lgr,52,63,false,0,9
./instances/Rome/grafo4436.60.lgr,60,78,false,0,18
./instances/Rome/grafo10614.92.lgr,92,129,false,0,38
./instances/Rome/grafo5671.55.lgr,55,83,false,0,26
./instances/Rome/grafo1516.71.lgr,71,101,false,0,27
./instances/Rome/grafo3472.92.lgr,92,120,false,0,28
./instances/Rome/grafo2584.16.lgr,16,22,false,0,5
./instances/Rome/grafo8709.87.lgr,87,111,false,0,25
./instances/Rome/grafo6392.40.lgr,40,57,false,0,16
./instances/Rome/grafo9013.84.lgr,84,108,false,0,25
./instances/Rome/grafo9986.91.lgr,91,122,false,0,31
./instances/Rome/grafo6348.43.lgr,43,56,false,0,14
./instances/Rome/grafo6269.57.lgr,57,75,false,0,17
./instances/Rome/grafo5327.40.lgr,40,47,false,0,7
./instances/Rome/grafo7709.42.lgr,42,58,false,0,16
./instances/Rome/grafo11354.92.lgr,92,133,false,0,39
./instances/Rome/grafo9772.83.lgr,83,109,false,0,25
./instances/Rome/grafo9156.63.lgr,63,82,false,0,19
./instances/Rome/grafo3428.57.lgr,57,80,false,0,23
./instances/Rome/grafo5504.40.lgr,40,53,false,0,10
./instances/Rome/grafo5566.43.lgr,43,58,false,0,15
./instances/Rome/grafo2980.23.lgr,23,34,false,0,9
./instances/Rome/grafo4242.51.lgr,51,70,false,0,14
./instances/Rome/grafo7308.40.lgr,40,65,false,0,20
./instances/Rome/grafo3303.46.lgr,46,64,false,0,17
./instances/Rome/grafo3692.41.lgr,41,59,false,0,17
./instances/Rome/grafo6706.52.lgr,52,67,false,0,14
./instances/Rome/grafo9706.88.lgr,88,122,false,0,32
./instances/Rome/grafo5666.43.lgr,43,56,false,0,12
./instances/Rome/grafo8863.94.lgr,94,121,false,0,25
./instances/Rome/grafo11610.37.lgr,37,47,false,0,11
./instances/Rome/grafo9619.79.lgr,79,111,false,0,33
./instances/Rome/grafo5989.49.lgr,49,60,false,0,12
./instances/Rome/grafo3423.54.lgr,54,69,false,0,15
./instances/Rome/grafo3812.44.lgr,44,63,false,0,17
./instances/Rome/grafo4281.59.lgr,59,76,false,0,15
./instances/Rome/grafo3877.33.lgr,33,51,false,0,15
./instances/Rome/grafo8307.72.lgr,72,100,false,0,25
./instances/Rome/grafo11352.90.lgr,90,126,false,0,36
./instances/Rome/grafo10027.38.lgr,38,50,false,0,12
./instances/Rome/grafo3711.40.lgr,40,53,false,0,13
./instances/Rome/grafo8275.82.lgr,82,124,false,0,42
./instances/Rome/grafo9358.62.lgr,62,82,false,0,20
./instances/Rome/grafo7514.43.lgr,43,56,false,0,12
./instances/Rome/grafo6997.69.lgr,69,88,false,0,18
./instances/Rome/grafo3445.37.lgr,37,46,false,0,9
./instances/Rome/grafo9032.68.lgr,68,91,false,0,21
./instances/Rome/grafo2688.17.lgr,17,25,false,0,8
./instances/Rome/grafo9864.91.lgr,91,130,false,0,39
./instances/Rome/grafo3200.36.lgr,36,47,false,0,11
./instances/Rome/grafo8728.87.lgr,87,118,false,0,29
./instances/Rome/grafo6260.44.lgr,44,56,false,0,10
./instances/Rome/grafo5156.56.lgr,56,72,false,0,14
./instances/Rome/grafo6016.75.lgr,75,101,false,0,26
./instances/Rome/grafo7690.44.lgr,44,59,false,0,16
./instances/Rome/grafo8119.79.lgr,79,104,false,0,25
./instances/Rome/grafo7911.88.lgr,88,115,false,0,26
./instances/Rome/grafo11616.91.lgr,91,130,false,0,38
./instances/Rome/grafo3637.38.lgr,38,48,false,0,10
./instances/Rome/grafo3886.40.lgr,40,52,false,0,10
./instances/Rome/grafo8171.62.lgr,62,73,false,0,10
./instances/Rome/grafo6960.44.lgr,44,61,false,0,14
./instances/Rome/grafo10772.100.lgr,100,156,false,0,52
./instances/Rome/grafo10324.99.lgr,99,118,false,0,20
./instances/Rome/grafo4365.77.lgr,77,107,false,0,28
./instances/Rome/grafo6439.41.lgr,41,54,false,0,11
./instances/Rome/grafo4431.62.lgr,62,80,false,0,17
./instances/Rome/grafo5576.59.lgr,59,84,false,0,22
./instances/Rome/grafo6186.67.lgr,67,76,false,0,10
./instances/Rome/grafo7372.41.lgr,41,56,false,0,15
./instances/Rome/grafo4877.62.lgr,62,85,false,0,21
./instances/Rome/grafo3421.38.lgr,38,52,false,0,15
./instances/Rome/grafo1317.68.lgr,68,87,false,0,15
./instances/Rome/grafo8251.73.lgr,73,104,false,0,30
./instances/Rome/grafo3159.38.lgr,38,48,false,0,11
./instances/Rome/grafo9408.61.lgr,61,89,false,0,24
./instances/Rome/grafo9838.70.lgr,70,101,false,0,31
./instances/Rome/grafo11254.99.lgr,99,136,false,0,34
./instances/Rome/grafo8833.94.lgr,94,127,false,0,33
./instances/Rome/grafo5025.79.lgr,79,110,false,0,29
./instances/Rome/grafo2084.25.lgr,25,35,false,0,8
./instances/Rome/grafo3641.52.lgr,52,71,false,0,19
./instances/Rome/grafo4992.75.lgr,75,97,false,0,21
./instances/Rome/grafo6305.62.lgr,62,81,false,0,18
./instances/Rome/grafo8399.70.lgr,70,95,false,0,24
./instances/Rome/grafo3313.42.lgr,42,58,false,0,16
./instances/Rome/grafo1240.49.lgr,49,63,false,0,14
./instances/Rome/grafo11116.92.lgr,92,112,false,0,21
./instances/Rome/grafo2086.39.lgr,39,55,false,0,15
./instances/Rome/grafo11548.35.lgr,35,46,false,0,12
./instances/Rome/grafo10087.39.lgr,39,52,false,0,12
./instances/Rome/grafo7723.54.lgr,54,73,false,0,17
./instances/Rome/grafo8831.91.lgr,91,111,false,0,20
./instances/Rome/grafo7397.40.lgr,40,52,false,0,12
./instances/Rome/grafo3571.42.lgr,42,56,false,0,14
./instances/Rome/grafo6055.43.lgr,43,56,false,0,12
./instances/Rome/grafo1212.53.lgr,53,72,false,0,19
./instances/Rome/grafo7427.66.lgr,66,84,false,0,17
./instances/Rome/grafo3721.37.lgr,37,57,false,0,19
./instances/Rome/grafo7727.42.lgr,42,55,false,0,13
./instances/Rome/grafo8988.69.lgr,69,82,false,0,14
./instances/Rome/grafo4377.65.lgr,65,82,false,0,18
./instances/Rome/grafo7087.37.lgr,37,44,false,0,6
./instances/Rome/grafo5678.77.lgr,77,101,false,0,23
./instances/Rome/grafo1623.30.lgr,30,41,false,0,10
./instances/Rome/grafo5220.49.lgr,49,64,false,0,15
./instances/Rome/grafo4449.75.lgr,75,104,false,0,29
./instances/Rome/grafo10700.98.lgr,98,139,false,0,40
./instances/Rome/grafo10838.37.lgr,37,45,false,0,9
./instances/Rome/grafo8990.61.lgr,61,79,false,0,17
./instances/Rome/grafo9330.69.lgr,69,92,false,0,21
./instances/Rome/grafo4910.60.lgr,60,76,false,0,16
./instances/Rome/grafo10959.97.lgr,97,131,false,0,34
./instances/Rome/grafo4748.66.lgr,66,85,false,0,17
./instances/Rome/grafo10318.98.lgr,98,137,false,0,40
./instances/Rome/grafo798.26.lgr,26,32,false,0,7
./instances/Rome/grafo10702.33.lgr,33,41,false,0,8
./instances/Rome/grafo3069.88.lgr,88,100,false,0,11
./instances/Rome/grafo9011.66.lgr,66,86,false,0,21
./instances/Rome/grafo9027.87.lgr,87,129,false,0,39
./instances/Rome/grafo7348.60.lgr,60,83,false,0,22
./instances/Rome/grafo8760.71.lgr,71,103,false,0,31
./instances/Rome/grafo11268.93.lgr,93,117,false,0,25
./instances/Rome/grafo6776.46.lgr,46,69,false,0,23
./instances/Rome/grafo7886.80.lgr,80,101,false,0,18
./instances/Rome/grafo6497.46.lgr,46,62,false,0,12
./instances/Rome/grafo4677.52.lgr,52,72,false,0,19
./instances/Rome/grafo6286.41.lgr,41,51,false,0,10
./instances/Rome/grafo10640.94.lgr,94,122,false,0,27
./instances/Rome/grafo7195.42.lgr,42,51,false,0,9
./instances/Rome/grafo10880.95.lgr,95,119,false,0,24
./instances/Rome/grafo9130.71.lgr,71,101,false,0,29
./instances/Rome/grafo3810.52.lgr,52,64,false,0,13
./instances/Rome/grafo9126.82.lgr,82,113,false,0,29
./instances/Rome/grafo9732.64.lgr,64,89,false,0,24
./instances/Rome/grafo6022.61.lgr,61,86,false,0,23
./instances/Rome/grafo5128.37.lgr,37,47,false,0,10
./instances/Rome/grafo4681.63.lgr,63,79,false,0,14
./instances/Rome/grafo3949.53.lgr,53,74,false,0,20
./instances/Rome/grafo11295.37.lgr,37,48,false,0,11
./instances/Rome/grafo6317.43.lgr,43,78,false,0,30
./instances/Rome/grafo11359.37.lgr,37,47,false,0,11
./instances/Rome/grafo7358.60.lgr,60,78,false,0,18
./instances/Rome/grafo10964.95.lgr,95,122,false,0,25
./instances/Rome/grafo6166.46.lgr,46,66,false,0,20
./instances/Rome/grafo4315.59.lgr,59,80,false,0,22
./instances/Rome/grafo6322.44.lgr,44,61,false,0,14
./instances/Rome/grafo9586.78.lgr,78,100,false,0,21
./instances/Rome/grafo8956.92.lgr,92,120,false,0,29
./instances/Rome/grafo4788.60.lgr,60,75,false,0,15
./instances/Rome/grafo1392.50.lgr,50,63,false,0,13
./instances/Rome/grafo4587.72.lgr,72,96,false,0,24
./instances/Rome/grafo10361.97.lgr,97,132,false,0,34
./instances/Rome/grafo6278.98.lgr,98,131,false,0,33
./instances/Rome/grafo8953.94.lgr,94,129,false,0,34
./instances/Rome/grafo5889.60.lgr,60,84,false,0,22
./instances/Rome/grafo2104.36.lgr,36,45,false,0,9
./instances/Rome/grafo2510.48.lgr,48,60,false,0,12
./instances/Rome/grafo7412.43.lgr,43,52,false,0,9
./instances/Rome/grafo5878.44.lgr,44,56,false,0,9
./instances/Rome/grafo10782.95.lgr,95,127,false,0,31
./instances/Rome/grafo4503.59.lgr,59,82,false,0,23
./instances/Rome/grafo9014.63.lgr,63,88,false,0,24
./instances/Rome/grafo11182.99.lgr,99,129,false,0,30
./instances/Rome/grafo4493.76.lgr,76,113,false,0,35
./instances/Rome/grafo8562.61.lgr,61,80,false,0,19
./instances/Rome/grafo9852.38.lgr,38,48,false,0,10
./instances/Rome/grafo4428.64.lgr,64,90,false,0,26
./instances/Rome/grafo11285.93.lgr,93,127,false,0,33
./instances/Rome/grafo9393.66.lgr,66,88,false,0,21
./instances/Rome/grafo5468.42.lgr,42,58,false,0,12
./instances/Rome/grafo8501.94.lgr,94,110,false,0,17
./instances/Rome/grafo9633.64.lgr,64,88,false,0,24
./instances/Rome/grafo7355.45.lgr,45,53,false,0,8
./instances/Rome/grafo8836.88.lgr,88,121,false,0,33
./instances/Rome/grafo5388.36.lgr,36,47,false,0,11
./instances/Rome/grafo7892.86.lgr,86,107,false,0,22
./instances/Rome/grafo6192.41.lgr,41,54,false,0,14
./instances/Rome/grafo6273.43.lgr,43,56,false,0,12
./instances/Rome/grafo8939.75.lgr,75,93,false,0,19
./instances/Rome/grafo6035.35.lgr,35,50,false,0,11
./instances/Rome/grafo4665.76.lgr,76,109,false,0,30
./instances/Rome/grafo6787.47.lgr,47,57,false,0,10
./instances/Rome/grafo6998.44.lgr,44,59,false,0,14
./instances/Rome/grafo9835.77.lgr,77,100,false,0,20
./instances/Rome/grafo6449.51.lgr,51,65,false,0,14
./instances/Rome/grafo5333.43.lgr,43,58,false,0,15
./instances/Rome/grafo2994.41.lgr,41,52,false,0,11
./instances/Rome/grafo5342.44.lgr,44,60,false,0,14
./instances/Rome/grafo10715.92.lgr,92,118,false,0,26
./instances/Rome/grafo7669.56.lgr,56,73,false,0,18
./instances/Rome/grafo10488.98.lgr,98,145,false,0,46
./instances/Rome/grafo11156.98.lgr,98,117,false,0,18
./instances/Rome/grafo8684.86.lgr,86,118,false,0,32
./instances/Rome/grafo6298.44.lgr,44,61,false,0,17
./instances/Rome/grafo4228.58.lgr,58,81,false,0,24
./instances/Rome/grafo3402.42.lgr,42,62,false,0,17
./instances/Rome/grafo6717.38.lgr,38,47,false,0,8
./instances/Rome/grafo2033.30.lgr,30,37,false,0,8
./instances/Rome/grafo10701.99.lgr,99,120,false,0,21
./instances/Rome/grafo5587.48.lgr,48,55,false,0,8
./instances/Rome/grafo4612.61.lgr,61,94,false,0,29
./instances/Rome/grafo8497.71.lgr,71,104,false,0,34
./instances/Rome/grafo4410.78.lgr,78,111,false,0,31
./instances/Rome/grafo7725.41.lgr,41,57,false,0,14
./instances/Rome/grafo2141.55.lgr,55,76,false,0,18
./instances/Rome/grafo5431.68.lgr,68,96,false,0,27
./instances/Rome/grafo8597.83.lgr,83,113,false,0,29
./instances/Rome/grafo6539.47.lgr,47,65,false,0,17
./instances/Rome/grafo2089.66.lgr,66,84,false,0,18
./instances/Rome/grafo10206.97.lgr,97,128,false,0,31
./instances/Rome/grafo3852.52.lgr,52,68,false,0,17
./instances/Rome/grafo6225.54.lgr,54,82,false,0,27
./instances/Rome/grafo4557.60.lgr,60,74,false,0,15
./instances/Rome/grafo11270.93.lgr,93,126,false,0,33
./instances/Rome/grafo8908.96.lgr,96,135,false,0,38
./instances/Rome/grafo3227.43.lgr,43,65,false,0,20
./instances/Rome/grafo10958.98.lgr,98,154,false,0,52
./instances/Rome/grafo5942.34.lgr,34,46,false,0,11
./instances/Rome/grafo6594.50.lgr,50,77,false,0,23
./instances/Rome/grafo8349.91.lgr,91,133,false,0,40
./instances/Rome/grafo9284.68.lgr,68,94,false,0,23
./instances/Rome/grafo9802.75.lgr,75,114,false,0,39
./instances/Rome/grafo8373.100.lgr,100,138,false,0,35
./instances/Rome/grafo9822.62.lgr,62,89,false,0,24
./instances/Rome/grafo10378.100.lgr,100,122,false,0,23
./instances/Rome/grafo3242.39.lgr,39,51,false,0,11
./instances/Rome/grafo3723.53.lgr,53,73,false,0,17
./instances/Rome/grafo6585.97.lgr,97,132,false,0,36
./instances/Rome/grafo10162.93.lgr,93,137,false,0,43
./instances/Rome/grafo11140.98.lgr,98,138,false,0,39
./instances/Rome/grafo7670.40.lgr,40,56,false,0,15
./instances/Rome/grafo4413.64.lgr,64,87,false,0,22
./instances/Rome/grafo7374.39.lgr,39,52,false,0,13
./instances/Rome/grafo5831.61.lgr,61,72,false,0,12
./instances/Rome/grafo8297.87.lgr,87,126,false,0,37
./instances/Rome/grafo6147.53.lgr,53,63,false,0,10
./instances/Rome/grafo6310.42.lgr,42,63,false,0,21
./instances/Rome/grafo8620.86.lgr,86,120,false,0,32
./instances/Rome/grafo4465.55.lgr,55,84,false,0,28
./instances/Rome/grafo7946.78.lgr,78,102,false,0,25
./instances/Rome/grafo7773.82.lgr,82,114,false,0,31
./instances/Rome/grafo4705.64.lgr,64,74,false,0,11
./instances/Rome/grafo1568.69.lgr,69,89,false,0,19
./instances/Rome/grafo3804.40.lgr,40,49,false,0,9
./instances/Rome/grafo5404.44.lgr,44,60,false,0,14
./instances/Rome/grafo11184.93.lgr,93,121,false,0,27
./instances/Rome/grafo11361.38.lgr,38,46,false,0,9
./instances/Rome/grafo6130.52.lgr,52,65,false,0,14
./instances/Rome/grafo9274.65.lgr,65,91,false,0,26
./instances/Rome/grafo11145.99.lgr,99,140,false,0,37
./instances/Rome/grafo4744.58.lgr,58,75,false,0,15
./instances/Rome/grafo9377.72.lgr,72,101,false,0,29
./instances/Rome/grafo10789.91.lgr,91,133,false,0,39
./instances/Rome/grafo9149.67.lgr,67,92,false,0,25
./instances/Rome/grafo3494.39.lgr,39,56,false,0,17
./instances/Rome/grafo7104.41.lgr,41,56,false,0,13
./instances/Rome/grafo4650.76.lgr,76,110,false,0,33
./instances/Rome/grafo9814.80.lgr,80,104,false,0,23
./instances/Rome/grafo5798.39.lgr,39,55,false,0,17
./instances/Rome/grafo5866.76.lgr,76,107,false,0,30
./instances/Rome/grafo9348.77.lgr,77,95,false,0,17
./instances/Rome/grafo8449.72.lgr,72,97,false,0,23
./instances/Rome/grafo6793.67.lgr,67,100,false,0,30
./instances/Rome/grafo9818.61.lgr,61,88,false,0,26
./instances/Rome/grafo5503.78.lgr,78,97,false,0,19
./instances/Rome/grafo2476.86.lgr,86,105,false,0,20
./instances/Rome/grafo4405.77.lgr,77,101,false,0,24
./instances/Rome/grafo7703.84.lgr,84,109,false,0,25
./instances/Rome/grafo6606.70.lgr,70,92,false,0,23
./instances/Rome/grafo3527.41.lgr,41,54,false,0,13
./instances/Rome/grafo10709.98.lgr,98,134,false,0,34
./instances/Rome/grafo7419.44.lgr,44,58,false,0,13
./instances/Rome/grafo7535.43.lgr,43,59,false,0,16
./instances/Rome/grafo6526.51.lgr,51,65,false,0,13
./instances/Rome/grafo9438.76.lgr,76,103,false,0,25
./instances/Rome/grafo4192.70.lgr,70,96,false,0,24
./instances/Rome/grafo10634.96.lgr,96,137,false,0,41
./instances/Rome/grafo4279.57.lgr,57,71,false,0,14
./instances/Rome/grafo9337.86.lgr,86,124,false,0,36
./instances/Rome/grafo3891.39.lgr,39,49,false,0,10
./instances/Rome/grafo9259.64.lgr,64,92,false,0,29
./instances/Rome/grafo8213.69.lgr,69,95,false,0,23
./instances/Rome/grafo5945.45.lgr,45,60,false,0,14
./instances/Rome/grafo1467.49.lgr,49,64,false,0,14
./instances/Rome/grafo8017.64.lgr,64,89,false,0,23
./instances/Rome/grafo9239.62.lgr,62,85,false,0,20
./instances/Rome/grafo11200.93.lgr,93,124,false,0,30
./instances/Rome/grafo506.43.lgr,43,51,false,0,9
./instances/Rome/grafo7020.43.lgr,43,61,false,0,16
./instances/Rome/grafo6430.71.lgr,71,81,false,0,10
./instances/Rome/grafo4543.84.lgr,84,111,false,0,26
./instances/Rome/grafo4691.62.lgr,62,85,false,0,23
./instances/Rome/grafo8530.76.lgr,76,107,false,0,30
./instances/Rome/grafo3518.36.lgr,36,49,false,0,12
./instances/Rome/grafo8419.82.lgr,82,108,false,0,25
./instances/Rome/grafo8598.83.lgr,83,109,false,0,24
./instances/Rome/grafo9696.62.lgr,62,81,false,0,20
./instances/Rome/grafo10293.99.lgr,99,135,false,0,33
./instances/Rome/grafo5982.44.lgr,44,57,false,0,12
./instances/Rome/grafo7515.81.lgr,81,97,false,0,16
./instances/Rome/grafo10359.95.lgr,95,139,false,0,43
./instances/Rome/grafo9328.68.lgr,68,99,false,0,29
./instances/Rome/grafo5811.41.lgr,41,59,false,0,16
./instances/Rome/grafo6791.59.lgr,59,76,false,0,15
./instances/Rome/grafo2337.27.lgr,27,37,false,0,8
./instances/Rome/grafo10260.98.lgr,98,130,false,0,30
./instances/Rome/grafo7346.58.lgr,58,78,false,0,19
./instances/Rome/grafo9309.78.lgr,78,98,false,0,18
./instances/Rome/grafo4847.56.lgr,56,86,false,0,29
./instances/Rome/grafo2045.28.lgr,28,49,false,0,18
./instances/Rome/grafo4805.70.lgr,70,88,false,0,17
./instances/Rome/grafo7236.47.lgr,47,70,false,0,22
./instances/Rome/grafo7575.41.lgr,41,55,false,0,14
./instances/Rome/grafo4605.58.lgr,58,84,false,0,26
./instances/Rome/grafo8959.90.lgr,90,121,false,0,30
./instances/Rome/grafo9528.63.lgr,63,92,false,0,28
./instances/Rome/grafo8931.60.lgr,60,77,false,0,15
./instances/Rome/grafo7645.37.lgr,37,51,false,0,14
./instances/Rome/grafo10374.97.lgr,97,126,false,0,29
./instances/Rome/grafo6623.59.lgr,59,73,false,0,14
./instances/Rome/grafo9578.66.lgr,66,82,false,0,15
./instances/Rome/grafo7785.100.lgr,100,136,false,0,35
./instances/Rome/grafo4759.79.lgr,79,108,false,0,25
./instances/Rome/grafo4210.53.lgr,53,70,false,0,18
./instances/Rome/grafo8822.88.lgr,88,120,false,0,30
./instances/Rome/grafo3016.41.lgr,41,49,false,0,9
./instances/Rome/grafo1298.66.lgr,66,82,false,0,16
./instances/Rome/grafo7580.79.lgr,79,98,false,0,19
./instances/Rome/grafo11318.35.lgr,35,47,false,0,12
./instances/Rome/grafo8459.75.lgr,75,93,false,0,16
./instances/Rome/grafo6829.67.lgr,67,89,false,0,22
./instances/Rome/grafo7619.44.lgr,44,68,false,0,22
./instances/Rome/grafo3458.53.lgr,53,65,false,0,11
./instances/Rome/grafo3280.39.lgr,39,58,false,0,16
./instances/Rome/grafo7184.39.lgr,39,54,false,0,16
./instances/Rome/grafo6985.41.lgr,41,49,false,0,7
./instances/Rome/grafo6856.46.lgr,46,65,false,0,19
./instances/Rome/grafo9449.72.lgr,72,100,false,0,24
./instances/Rome/grafo11623.43.lgr,43,54,false,0,12
./instances/Rome/grafo9911.91.lgr,91,119,false,0,29
./instances/Rome/grafo11252.93.lgr,93,129,false,0,34
./instances/Rome/grafo1472.53.lgr,53,68,false,0,15
./instances/Rome/grafo9862.36.lgr,36,51,false,0,14
./instances/Rome/grafo11017.97.lgr,97,125,false,0,29
./instances/Rome/grafo5217.78.lgr,78,100,false,0,21
./instances/Rome/grafo11460.37.lgr,37,53,false,0,15
./instances/Rome/grafo11453.91.lgr,91,128,false,0,36
./instances/Rome/grafo8358.72.lgr,72,104,false,0,33
./instances/Rome/grafo8778.90.lgr,90,126,false,0,37
./instances/Rome/grafo9196.81.lgr,81,121,false,0,38
./instances/Rome/grafo7296.42.lgr,42,56,false,0,14
./instances/Rome/grafo8622.75.lgr,75,95,false,0,20
./instances/Rome/grafo6742.77.lgr,77,104,false,0,25
./instances/Rome/grafo6204.45.lgr,45,62,false,0,15
./instances/Rome/grafo2035.30.lgr,30,45,false,0,12
./instances/Rome/grafo6367.45.lgr,45,72,false,0,24
./instances/Rome/grafo10765.92.lgr,92,119,false,0,27
./instances/Rome/grafo4767.78.lgr,78,106,false,0,26
./instances/Rome/grafo5744.34.lgr,34,44,false,0,10
./instances/Rome/grafo7861.87.lgr,87,118,false,0,29
./instances/Rome/grafo3435.99.lgr,99,135,false,0,36
./instances/Rome/grafo3057.34.lgr,34,46,false,0,12
./instances/Rome/grafo5754.62.lgr,62,89,false,0,24
./instances/Rome/grafo7891.83.lgr,83,113,false,0,29
./instances/Rome/grafo10140.40.lgr,40,48,false,0,8
./instances/Rome/grafo8936.94.lgr,94,127,false,0,34
./instances/Rome/grafo8020.77.lgr,77,107,false,0,28
./instances/Rome/grafo4184.78.lgr,78,109,false,0,31
./instances/Rome/grafo4003.53.lgr,53,72,false,0,18
./instances/Rome/grafo11419.92.lgr,92,125,false,0,31
./instances/Rome/grafo7589.47.lgr,47,73,false,0,23
./instances/Rome/grafo4928.54.lgr,54,72,false,0,19
./instances/Rome/grafo9460.64.lgr,64,78,false,0,14
./instances/Rome/grafo4985.58.lgr,58,76,false,0,16
./instances/Rome/grafo5525.40.lgr,40,58,false,0,15
./instances/Rome/grafo2605.32.lgr,32,41,false,0,7
./instances/Rome/grafo6940.42.lgr,42,60,false,0,17
./instances/Rome/grafo1625.19.lgr,19,24,false,0,4
./instances/Rome/grafo9861.39.lgr,39,54,false,0,13
./instances/Rome/grafo4046.49.lgr,49,67,false,0,17
./instances/Rome/grafo7469.41.lgr,41,60,false,0,18
./instances/Rome/grafo11309.36.lgr,36,46,false,0,11
./instances/Rome/grafo5592.48.lgr,48,59,false,0,11
./instances/Rome/grafo6955.40.lgr,40,52,false,0,11
./instances/Rome/grafo1381.70.lgr,70,87,false,0,17
./instances/Rome/grafo9826.67.lgr,67,100,false,0,30
./instances/Rome/grafo8427.65.lgr,65,91,false,0,25
./instances/Rome/grafo7038.84.lgr,84,113,false,0,28
./instances/Rome/grafo10420.97.lgr,97,148,false,0,50
./instances/Rome/grafo4872.60.lgr,60,103,false,0,40
./instances/Rome/grafo11408.92.lgr,92,131,false,0,36
./instances/Rome/grafo7267.39.lgr,39,49,false,0,9
./instances/Rome/grafo10199.98.lgr,98,123,false,0,25
./instances/Rome/grafo4201.74.lgr,74,94,false,0,20
./instances/Rome/grafo11471.91.lgr,91,130,false,0,37
./instances/Rome/grafo8455.61.lgr,61,90,false,0,28
./instances/Rome/grafo4664.63.lgr,63,77,false,0,14
./instances/Rome/grafo7792.96.lgr,96,123,false,0,27
./instances/Rome/grafo2502.15.lgr,15,20,false,0,5
./instances/Rome/grafo6805.62.lgr,62,75,false,0,12
./instances/Rome/grafo7963.84.lgr,84,100,false,0,16
./instances/Rome/grafo5710.47.lgr,47,62,false,0,16
./instances/Rome/grafo11428.39.lgr,39,49,false,0,9
./instances/Rome/grafo4145.57.lgr,57,72,false,0,14
./instances/Rome/grafo3410.48.lgr,48,62,false,0,13
./instances/Rome/grafo10676.100.lgr,100,136,false,0,35
./instances/Rome/grafo7731.56.lgr,56,70,false,0,14
./instances/Rome/grafo4266.56.lgr,56,85,false,0,26
./instances/Rome/grafo10101.92.lgr,92,132,false,0,36
./instances/Rome/grafo6703.52.lgr,52,73,false,0,17
./instances/Rome/grafo9266.66.lgr,66,93,false,0,24
./instances/Rome/grafo9587.62.lgr,62,93,false,0,28
./instances/Rome/grafo3762.39.lgr,39,52,false,0,13
./instances/Rome/grafo3771.40.lgr,40,53,false,0,13
./instances/Rome/grafo9604.82.lgr,82,100,false,0,16
./instances/Rome/grafo2932.40.lgr,40,60,false,0,21
./instances/Rome/grafo4282.77.lgr,77,110,false,0,32
./instances/Rome/grafo8439.71.lgr,71,90,false,0,19
./instances/Rome/grafo3760.56.lgr,56,69,false,0,11
./instances/Rome/grafo2010.34.lgr,34,41,false,0,7
./instances/Rome/grafo9651.68.lgr,68,90,false,0,20
./instances/Rome/grafo6704.47.lgr,47,60,false,0,13
./instances/Rome/grafo7826.87.lgr,87,120,false,0,29
./instances/Rome/grafo1541.33.lgr,33,44,false,0,10
./instances/Rome/grafo5898.76.lgr,76,96,false,0,20
./instances/Rome/grafo11115.92.lgr,92,142,false,0,47
./instances/Rome/grafo9243.78.lgr,78,102,false,0,25
./instances/Rome/grafo8821.94.lgr,94,131,false,0,38
./instances/Rome/grafo11568.95.lgr,95,123,false,0,26
./instances/Rome/grafo9148.66.lgr,66,88,false,0,21
./instances/Rome/grafo2302.16.lgr,16,20,false,0,4
./instances/Rome/grafo10723.96.lgr,96,112,false,0,16
./instances/Rome/grafo11113.98.lgr,98,137,false,0,38
./instances/Rome/grafo10450.36.lgr,36,46,false,0,11
./instances/Rome/grafo6840.58.lgr,58,73,false,0,15
./instances/Rome/grafo4429.79.lgr,79,105,false,0,25
./instances/Rome/grafo4460.55.lgr,55,68,false,0,12
./instances/Rome/grafo5162.43.lgr,43,58,false,0,16
./instances/Rome/grafo6445.49.lgr,49,63,false,0,12
./instances/Rome/grafo7803.75.lgr,75,106,false,0,29
./instances/Rome/grafo4211.53.lgr,53,72,false,0,19
./instances/Rome/grafo8448.86.lgr,86,124,false,0,39
./instances/Rome/grafo4811.62.lgr,62,79,false,0,17
./instances/Rome/grafo8216.66.lgr,66,89,false,0,21
./instances/Rome/grafo4834.74.lgr,74,91,false,0,18
./instances/Rome/grafo8078.76.lgr,76,98,false,0,19
./instances/Rome/grafo7039.45.lgr,45,63,false,0,15
./instances/Rome/grafo5266.81.lgr,81,100,false,0,15
./instances/Rome/grafo8874.60.lgr,60,89,false,0,28
./instances/Rome/grafo4202.83.lgr,83,116,false,0,28
./instances/Rome/grafo3206.42.lgr,42,57,false,0,12
./instances/Rome/grafo1570.63.lgr,63,74,false,0,12
./instances/Rome/grafo11337.92.lgr,92,118,false,0,27
./instances/Rome/grafo7504.50.lgr,50,69,false,0,17
./instances/Rome/grafo1297.54.lgr,54,67,false,0,10
./instances/Rome/grafo4432.78.lgr,78,105,false,0,26
./instances/Rome/grafo2725.38.lgr,38,47,false,0,9
./instances/Rome/grafo4389.63.lgr,63,87,false,0,23
./instances/Rome/grafo6950.49.lgr,49,64,false,0,14
./instances/Rome/grafo9716.64.lgr,64,82,false,0,19
./instances/Rome/grafo8878.93.lgr,93,130,false,0,34
./instances/Rome/grafo6983.85.lgr,85,108,false,0,23
./instances/Rome/grafo7873.72.lgr,72,100,false,0,26
./instances/Rome/grafo3318.55.lgr,55,75,false,0,20
./instances/Rome/grafo4404.66.lgr,66,81,false,0,16
./instances/Rome/grafo8013.76.lgr,76,98,false,0,23
./instances/Rome/grafo9188.75.lgr,75,92,false,0,18
./instances/Rome/grafo4412.61.lgr,61,77,false,0,16
./instances/Rome/grafo5613.35.lgr,35,46,false,0,11
./instances/Rome/grafo8624.85.lgr,85,120,false,0,33
./instances/Rome/grafo3687.41.lgr,41,53,false,0,11
./instances/Rome/grafo5741.42.lgr,42,58,false,0,15
./instances/Rome/grafo5380.36.lgr,36,45,false,0,10
./instances/Rome/grafo7611.40.lgr,40,54,false,0,14
./instances/Rome/grafo2742.39.lgr,39,52,false,0,11
./instances/Rome/grafo3784.36.lgr,36,46,false,0,9
./instances/Rome/grafo9085.63.lgr,63,82,false,0,18
./instances/Rome/grafo6455.39.lgr,39,51,false,0,13
./instances/Rome/grafo8644.92.lgr,92,122,false,0,27
./instances/Rome/grafo4615.59.lgr,59,75,false,0,16
./instances/Rome/grafo7394.47.lgr,47,57,false,0,10
./instances/Rome/grafo6217.37.lgr,37,53,false,0,16
./instances/Rome/grafo8669.91.lgr,91,116,false,0,24
./instances/Rome/grafo11266.40.lgr,40,50,false,0,10
./instances/Rome/grafo3434.45.lgr,45,60,false,0,15
./instances/Rome/grafo8475.61.lgr,61,79,false,0,17
./instances/Rome/grafo10596.99.lgr,99,140,false,0,41
./instances/Rome/grafo7058.76.lgr,76,96,false,0,21
./instances/Rome/grafo9646.71.lgr,71,86,false,0,15
./instances/Rome/grafo7932.71.lgr,71,102,false,0,31
./instances/Rome/grafo4498.77.lgr,77,105,false,0,26
./instances/Rome/grafo4203.75.lgr,75,105,false,0,30
./instances/Rome/grafo6753.62.lgr,62,89,false,0,25
./instances/Rome/grafo6209.43.lgr,43,58,false,0,14
./instances/Rome/grafo10781.100.lgr,100,142,false,0,42
./instances/Rome/grafo3612.37.lgr,37,57,false,0,18
./instances/Rome/grafo3557.64.lgr,64,85,false,0,22
./instances/Rome/grafo8422.71.lgr,71,100,false,0,30
./instances/Rome/grafo10242.93.lgr,93,121,false,0,28
./instances/Rome/grafo4207.64.lgr,64,88,false,0,23
./instances/Rome/grafo5657.33.lgr,33,43,false,0,9
./instances/Rome/grafo11327.39.lgr,39,53,false,0,14
./instances/Rome/grafo1725.32.lgr,32,41,false,0,9
./instances/Rome/grafo5911.49.lgr,49,66,false,0,15
./instances/Rome/grafo10716.97.lgr,97,127,false,0,31
./instances/Rome/grafo11381.92.lgr,92,126,false,0,35
./instances/Rome/grafo8082.83.lgr,83,112,false,0,29
./instances/Rome/grafo6873.40.lgr,40,54,false,0,13
./instances/Rome/grafo4501.60.lgr,60,72,false,0,10
./instances/Rome/grafo10416.96.lgr,96,138,false,0,40
./instances/Rome/grafo9625.74.lgr,74,92,false,0,19
./instances/Rome/grafo7380.36.lgr,36,47,false,0,9
./instances/Rome/grafo6190.41.lgr,41,51,false,0,11
./instances/Rome/grafo8933.60.lgr,60,88,false,0,27
./instances/Rome/grafo10346.97.lgr,97,137,false,0,37
./instances/Rome/grafo3307.55.lgr,55,72,false,0,17
./instances/Rome/grafo11105.95.lgr,95,136,false,0,39
./instances/Rome/grafo4891.63.lgr,63,87,false,0,23
./instances/Rome/grafo712.21.lgr,21,27,false,0,6
./instances/Rome/grafo3970.56.lgr,56,77,false,0,20
./instances/Rome/grafo10151.94.lgr,94,140,false,0,44
./instances/Rome/grafo9554.74.lgr,74,91,false,0,18
./instances/Rome/grafo8665.74.lgr,74,94,false,0,21
./instances/Rome/grafo10947.97.lgr,97,128,false,0,29
./instances/Rome/grafo1904.39.lgr,39,49,false,0,10
./instances/Rome/grafo5739.81.lgr,81,113,false,0,31
./instances/Rome/grafo5284.39.lgr,39,54,false,0,15
./instances/Rome/grafo3285.42.lgr,42,60,false,0,17
./instances/Rome/grafo3642.63.lgr,63,92,false,0,26
./instances/Rome/grafo9082.68.lgr,68,93,false,0,25
./instances/Rome/grafo7189.52.lgr,52,71,false,0,18
./instances/Rome/grafo10867.95.lgr,95,135,false,0,37
./instances/Rome/grafo4458.63.lgr,63,87,false,0,21
./instances/Rome/grafo7880.62.lgr,62,80,false,0,18
./instances/Rome/grafo6548.46.lgr,46,59,false,0,14
./instances/Rome/grafo9941.38.lgr,38,48,false,0,9
./instances/Rome/grafo6072.32.lgr,32,38,false,0,6
./instances/Rome/grafo1328.54.lgr,54,71,false,0,17
./instances/Rome/grafo11097.96.lgr,96,132,false,0,35
./instances/Rome/grafo7867.60.lgr,60,73,false,0,13
./instances/Rome/grafo4059.48.lgr,48,64,false,0,14
./instances/Rome/grafo5200.35.lgr,35,43,false,0,6
./instances/Rome/grafo10531.96.lgr,96,123,false,0,27
./instances/Rome/grafo4932.58.lgr,58,87,false,0,28
./instances/Rome/grafo11005.93.lgr,93,121,false,0,27
./instances/Rome/grafo10215.93.lgr,93,142,false,0,45
./instances/Rome/grafo7572.42.lgr,42,50,false,0,9
./instances/Rome/grafo9488.65.lgr,65,80,false,0,14
./instances/Rome/grafo8985.73.lgr,73,102,false,0,25
./instances/Rome/grafo6373.49.lgr,49,56,false,0,8
./instances/Rome/grafo8009.87.lgr,87,111,false,0,25
./instances/Rome/grafo4701.54.lgr,54,67,false,0,13
./instances/Rome/grafo6397.44.lgr,44,56,false,0,13
./instances/Rome/grafo8576.86.lgr,86,122,false,0,34
./instances/Rome/grafo10354.99.lgr,99,150,false,0,47
./instances/Rome/grafo11459.37.lgr,37,45,false,0,9
./instances/Rome/grafo10309.94.lgr,94,132,false,0,37
./instances/Rome/grafo9939.96.lgr,96,119,false,0,24
./instances/Rome/grafo3133.49.lgr,49,61,false,0,12
./instances/Rome/grafo8668.91.lgr,91,115,false,0,23
./instances/Rome/grafo7576.38.lgr,38,47,false,0,9
./instances/Rome/grafo4741.61.lgr,61,85,false,0,23
./instances/Rome/grafo8109.77.lgr,77,114,false,0,35
./instances/Rome/grafo8354.89.lgr,89,116,false,0,27
./instances/Rome/grafo8744.90.lgr,90,127,false,0,37
./instances/Rome/grafo7423.43.lgr,43,54,false,0,12
./instances/Rome/grafo4208.67.lgr,67,92,false,0,23
./instances/Rome/grafo10136.39.lgr,39,48,false,0,9
./instances/Rome/grafo10613.96.lgr,96,131,false,0,35
./instances/Rome/grafo7684.38.lgr,38,54,false,0,14
./instances/Rome/grafo7970.74.lgr,74,108,false,0,34
./instances/Rome/grafo3019.39.lgr,39,55,false,0,14
./instances/Rome/grafo5250.42.lgr,42,51,false,0,9
./instances/Rome/grafo11102.98.lgr,98,136,false,0,37
./instances/Rome/grafo4756.51.lgr,51,70,false,0,18
./instances/Rome/grafo9223.65.lgr,65,85,false,0,19
./instances/Rome/grafo3603.44.lgr,44,66,false,0,20
./instances/Rome/grafo7410.37.lgr,37,51,false,0,13
./instances/Rome/grafo9779.61.lgr,61,90,false,0,29
./instances/Rome/grafo3339.42.lgr,42,53,false,0,11
./instances/Rome/grafo8041.68.lgr,68,106,false,0,37
./instances/Rome/grafo7177.69.lgr,69,88,false,0,19
./instances/Rome/grafo3134.37.lgr,37,45,false,0,8
./instances/Rome/grafo5037.75.lgr,75,97,false,0,22
./instances/Rome/grafo3462.42.lgr,42,52,false,0,10
./instances/Rome/grafo4570.72.lgr,72,90,false,0,19
./instances/Rome/grafo10703.95.lgr,95,126,false,0,31
./instances/Rome/grafo8230.70.lgr,70,105,false,0,33
./instances/Rome/grafo10927.95.lgr,95,132,false,0,36
./instances/Rome/grafo2777.37.lgr,37,47,false,0,10
./instances/Rome/grafo4471.77.lgr,77,107,false,0,30
./instances/Rome/grafo5098.58.lgr,58,79,false,0,21
./instances/Rome/grafo7973.75.lgr,75,118,false,0,40
./instances/Rome/grafo3271.53.lgr,53,80,false,0,26
./instances/Rome/grafo8780.96.lgr,96,141,false,0,41
./instances/Rome/grafo9295.66.lgr,66,96,false,0,28
./instances/Rome/grafo10807.95.lgr,95,140,false,0,44
./instances/Rome/grafo4159.50.lgr,50,66,false,0,16
./instances/Rome/grafo2076.29.lgr,29,35,false,0,7
./instances/Rome/grafo10644.100.lgr,100,145,false,0,40
./instances/Rome/grafo3526.49.lgr,49,71,false,0,22
./instances/Rome/grafo8852.90.lgr,90,117,false,0,26
./instances/Rome/grafo5915.45.lgr,45,54,false,0,8
./instances/Rome/grafo7596.61.lgr,61,85,false,0,20
./instances/Rome/grafo10942.35.lgr,35,46,false,0,12
./instances/Rome/grafo3947.43.lgr,43,63,false,0,18
./instances/Rome/grafo9081.64.lgr,64,98,false,0,30
./instances/Rome/grafo10122.96.lgr,96,124,false,0,29
./instances/Rome/grafo10934.95.lgr,95,131,false,0,34
./instances/Rome/grafo5120.60.lgr,60,76,false,0,16
./instances/Rome/grafo8029.75.lgr,75,105,false,0,28
./instances/Rome/grafo5630.43.lgr,43,55,false,0,11
./instances/Rome/grafo5819.38.lgr,38,50,false,0,11
./instances/Rome/grafo5002.54.lgr,54,64,false,0,9
./instances/Rome/grafo6868.80.lgr,80,111,false,0,30
./instances/Rome/grafo6993.40.lgr,40,53,false,0,13
./instances/Rome/grafo5765.44.lgr,44,59,false,0,16
./instances/Rome/grafo9690.63.lgr,63,88,false,0,22
./instances/Rome/grafo8174.75.lgr,75,102,false,0,26
./instances/Rome/grafo6242.93.lgr,93,130,false,0,34
./instances/Rome/grafo7139.43.lgr,43,57,false,0,15
./instances/Rome/grafo10874.94.lgr,94,122,false,0,25
./instances/Rome/grafo6696.47.lgr,47,66,false,0,18
./instances/Rome/grafo9784.85.lgr,85,120,false,0,33
./instances/Rome/grafo6919.39.lgr,39,57,false,0,16
./instances/Rome/grafo6136.53.lgr,53,79,false,0,24
./instances/Rome/grafo5955.43.lgr,43,58,false,0,14
./instances/Rome/grafo687.14.lgr,14,22,false,0,7
./instances/Rome/grafo7040.43.lgr,43,52,false,0,9
./instances/Rome/grafo5169.75.lgr,75,95,false,0,20
./instances/Rome/grafo5910.40.lgr,40,59,false,0,19
./instances/Rome/grafo9068.70.lgr,70,90,false,0,20
./instances/Rome/grafo9896.38.lgr,38,47,false,0,10
./instances/Rome/grafo10382.94.lgr,94,139,false,0,44
./instances/Rome/grafo3010.19.lgr,19,26,false,0,7
./instances/Rome/grafo8894.60.lgr,60,72,false,0,12
./instances/Rome/grafo10922.100.lgr,100,130,false,0,31
./instances/Rome/grafo4694.76.lgr,76,110,false,0,33
./instances/Rome/grafo4832.59.lgr,59,74,false,0,14
./instances/Rome/grafo9400.63.lgr,63,85,false,0,20
./instances/Rome/grafo10123.96.lgr,96,130,false,0,32
./instances/Rome/grafo10048.32.lgr,32,39,false,0,8
./instances/Rome/grafo10981.33.lgr,33,39,false,0,6
./instances/Rome/grafo3386.57.lgr,57,86,false,0,26
./instances/Rome/grafo9707.62.lgr,62,82,false,0,19
./instances/Rome/grafo10476.95.lgr,95,116,false,0,22
./instances/Rome/grafo7982.76.lgr,76,97,false,0,22
./instances/Rome/grafo3163.47.lgr,47,75,false,0,27
./instances/Rome/grafo7567.45.lgr,45,59,false,0,14
./instances/Rome/grafo9097.65.lgr,65,97,false,0,29
./instances/Rome/grafo2081.39.lgr,39,52,false,0,13
./instances/Rome/grafo6351.79.lgr,79,108,false,0,29
./instances/Rome/grafo6384.47.lgr,47,72,false,0,22
./instances/Rome/grafo4268.52.lgr,52,65,false,0,11
./instances/Rome/grafo10925.95.lgr,95,127,false,0,32
./instances/Rome/grafo2062.42.lgr,42,51,false,0,10
./instances/Rome/grafo1979.47.lgr,47,64,false,0,17
./instances/Rome/grafo4323.78.lgr,78,100,false,0,22
./instances/Rome/grafo10438.97.lgr,97,128,false,0,32
./instances/Rome/grafo7649.58.lgr,58,85,false,0,26
./instances/Rome/grafo8975.72.lgr,72,87,false,0,15
./instances/Rome/grafo4056.37.lgr,37,50,false,0,13
./instances/Rome/grafo2093.36.lgr,36,53,false,0,14
./instances/Rome/grafo4200.78.lgr,78,103,false,0,24
./instances/Rome/grafo3343.58.lgr,58,70,false,0,10
./instances/Rome/grafo8095.76.lgr,76,105,false,0,28
./instances/Rome/grafo7496.42.lgr,42,56,false,0,14
./instances/Rome/grafo4567.51.lgr,51,64,false,0,10
./instances/Rome/grafo8096.71.lgr,71,96,false,0,25
./instances/Rome/grafo4808.59.lgr,59,78,false,0,18
./instances/Rome/grafo2504.36.lgr,36,49,false,0,14
./instances/Rome/grafo7115.52.lgr,52,64,false,0,11
./instances/Rome/grafo10688.95.lgr,95,137,false,0,41
./instances/Rome/grafo4219.64.lgr,64,75,false,0,10
./instances/Rome/grafo5793.45.lgr,45,52,false,0,6
./instances/Rome/grafo4251.61.lgr,61,90,false,0,28
./instances/Rome/grafo11188.99.lgr,99,134,false,0,35
./instances/Rome/grafo3797.55.lgr,55,79,false,0,21
./instances/Rome/grafo3039.27.lgr,27,31,false,0,4
./instances/Rome/grafo10470.92.lgr,92,135,false,0,42
./instances/Rome/grafo3964.38.lgr,38,48,false,0,8
./instances/Rome/grafo10178.99.lgr,99,128,false,0,29
./instances/Rome/grafo5122.39.lgr,39,51,false,0,10
./instances/Rome/grafo4245.62.lgr,62,84,false,0,22
./instances/Rome/grafo8135.81.lgr,81,119,false,0,37
./instances/Rome/grafo10638.100.lgr,100,141,false,0,41
./instances/Rome/grafo3371.55.lgr,55,60,false,0,5
./instances/Rome/grafo9697.62.lgr,62,87,false,0,24
./instances/Rome/grafo9652.63.lgr,63,75,false,0,12
./instances/Rome/grafo8519.70.lgr,70,92,false,0,23
./instances/Rome/grafo6859.69.lgr,69,87,false,0,16
./instances/Rome/grafo3143.94.lgr,94,132,false,0,34
./instances/Rome/grafo4022.44.lgr,44,63,false,0,18
./instances/Rome/grafo10124.100.lgr,100,139,false,0,38
./instances/Rome/grafo1495.58.lgr,58,79,false,0,18
./instances/Rome/grafo6354.41.lgr,41,56,false,0,16
./instances/Rome/grafo7132.87.lgr,87,112,false,0,25
./instances/Rome/grafo7506.41.lgr,41,55,false,0,14
./instances/Rome/grafo5530.77.lgr,77,96,false,0,18
./instances/Rome/grafo8333.91.lgr,91,122,false,0,29
./instances/Rome/grafo9057.64.lgr,64,85,false,0,18
./instances/Rome/grafo7414.45.lgr,45,66,false,0,18
./instances/Rome/grafo8337.73.lgr,73,93,false,0,21
./instances/Rome/grafo9962.97.lgr,97,124,false,0,28
./instances/Rome/grafo10267.95.lgr,95,125,false,0,31
./instances/Rome/grafo9856.37.lgr,37,50,false,0,13
./instances/Rome/grafo9278.61.lgr,61,85,false,0,23
./instances/Rome/grafo2640.19.lgr,19,28,false,0,7
./instances/Rome/grafo5941.41.lgr,41,48,false,0,8
./instances/Rome/grafo5702.33.lgr,33,47,false,0,13
./instances/Rome/grafo10912.92.lgr,92,126,false,0,34
./instances/Rome/grafo6959.37.lgr,37,55,false,0,17
./instances/Rome/grafo4494.62.lgr,62,78,false,0,16
./instances/Rome/grafo1459.56.lgr,56,69,false,0,12
./instances/Rome/grafo10021.39.lgr,39,48,false,0,9
./instances/Rome/grafo10307.99.lgr,99,125,false,0,26
./instances/Rome/grafo8580.91.lgr,91,107,false,0,16
./instances/Rome/grafo8320.83.lgr,83,110,false,0,26
./instances/Rome/grafo7778.88.lgr,88,110,false,0,22
./instances/Rome/grafo4948.78.lgr,78,104,false,0,25
./instances/Rome/grafo3859.39.lgr,39,53,false,0,13
./instances/Rome/grafo5057.53.lgr,53,68,false,0,12
./instances/Rome/grafo7399.46.lgr,46,63,false,0,15
./instances/Rome/grafo7019.62.lgr,62,90,false,0,26
./instances/Rome/grafo5799.79.lgr,79,106,false,0,25
./instances/Rome/grafo11407.92.lgr,92,122,false,0,31
./instances/Rome/grafo11400.38.lgr,38,49,false,0,12
./instances/Rome/grafo7361.76.lgr,76,92,false,0,15
./instances/Rome/grafo9270.63.lgr,63,79,false,0,16
./instances/Rome/grafo4087.65.lgr,65,94,false,0,27
./instances/Rome/grafo5673.73.lgr,73,90,false,0,17
./instances/Rome/grafo9004.85.lgr,85,120,false,0,33
./instances/Rome/grafo4285.58.lgr,58,72,false,0,12
./instances/Rome/grafo11070.94.lgr,94,136,false,0,40
./instances/Rome/grafo5966.35.lgr,35,45,false,0,9
./instances/Rome/grafo10608.93.lgr,93,138,false,0,43
./instances/Rome/grafo11366.92.lgr,92,121,false,0,30
./instances/Rome/grafo1513.65.lgr,65,84,false,0,18
./instances/Rome/grafo10775.94.lgr,94,124,false,0,28
./instances/Rome/grafo8787.91.lgr,91,119,false,0,25
./instances/Rome/grafo10675.95.lgr,95,131,false,0,35
./instances/Rome/grafo7641.39.lgr,39,58,false,0,18
./instances/Rome/grafo10296.100.lgr,100,130,false,0,31
./instances/Rome/grafo10615.40.lgr,40,50,false,0,9
./instances/Rome/grafo5341.56.lgr,56,79,false,0,24
./instances/Rome/grafo7467.54.lgr,54,72,false,0,16
./instances/Rome/grafo7330.40.lgr,40,50,false,0,10
./instances/Rome/grafo8405.65.lgr,65,92,false,0,28
./instances/Rome/grafo8781.88.lgr,88,122,false,0,32
./instances/Rome/grafo8309.78.lgr,78,104,false,0,27
./instances/Rome/grafo1575.68.lgr,68,84,false,0,15
./instances/Rome/grafo6864.55.lgr,55,75,false,0,18
./instances/Rome/grafo6263.44.lgr,44,66,false,0,18
./instances/Rome/grafo11253.94.lgr,94,127,false,0,31
./instances/Rome/grafo4704.60.lgr,60,88,false,0,26
./instances/Rome/grafo9521.79.lgr,79,104,false,0,24
./instances/Rome/grafo449.18.lgr,18,25,false,0,6
./instances/Rome/grafo8729.87.lgr,87,121,false,0,34
./instances/Rome/grafo4935.63.lgr,63,77,false,0,14
./instances/Rome/grafo10718.98.lgr,98,120,false,0,23
./instances/Rome/grafo7943.76.lgr,76,98,false,0,20
./instances/Rome/grafo8922.92.lgr,92,130,false,0,36
./instances/Rome/grafo7974.69.lgr,69,102,false,0,30
./instances/Rome/grafo3495.42.lgr,42,53,false,0,9
./instances/Rome/grafo6167.40.lgr,40,57,false,0,14
./instances/Rome/grafo6669.64.lgr,64,84,false,0,18
./instances/Rome/grafo10443.98.lgr,98,125,false,0,28
./instances/Rome/grafo1366.56.lgr,56,70,false,0,14
./instances/Rome/grafo4293.62.lgr,62,77,false,0,16
./instances/Rome/grafo8141.79.lgr,79,108,false,0,30
./instances/Rome/grafo395.35.lgr,35,46,false,0,9
./instances/Rome/grafo9537.69.lgr,69,89,false,0,20
./instances/Rome/grafo2737.41.lgr,41,54,false,0,13
./instances/Rome/grafo8316.82.lgr,82,126,false,0,44
./instances/Rome/grafo6629.37.lgr,37,45,false,0,9
./instances/Rome/grafo3470.41.lgr,41,51,false,0,10
./instances/Rome/grafo7897.74.lgr,74,94,false,0,20
./instances/Rome/grafo6475.51.lgr,51,66,false,0,14
./instances/Rome/grafo4038.40.lgr,40,53,false,0,12
./instances/Rome/grafo4149.60.lgr,60,80,false,0,18
./instances/Rome/grafo6355.41.lgr,41,60,false,0,16
./instances/Rome/grafo8152.79.lgr,79,103,false,0,24
./instances/Rome/grafo9863.91.lgr,91,117,false,0,27
./instances/Rome/grafo7450.82.lgr,82,117,false,0,31
./instances/Rome/grafo4506.55.lgr,55,68,false,0,14
./instances/Rome/grafo8662.91.lgr,91,133,false,0,39
./instances/Rome/grafo10214.94.lgr,94,125,false,0,30
./instances/Rome/grafo8801.91.lgr,91,127,false,0,37
./instances/Rome/grafo4368.64.lgr,64,82,false,0,19
./instances/Rome/grafo10699.98.lgr,98,123,false,0,24
./instances/Rome/grafo10158.91.lgr,91,121,false,0,30
./instances/Rome/grafo7534.40.lgr,40,54,false,0,12
./instances/Rome/grafo7664.56.lgr,56,74,false,0,17
./instances/Rome/grafo4393.77.lgr,77,97,false,0,19
./instances/Rome/grafo10190.34.lgr,34,45,false,0,11
./instances/Rome/grafo3340.41.lgr,41,54,false,0,12
./instances/Rome/grafo8601.87.lgr,87,135,false,0,45
./instances/Rome/grafo5908.79.lgr,79,100,false,0,22
./instances/Rome/grafo11418.36.lgr,36,48,false,0,13
./instances/Rome/grafo3197.41.lgr,41,53,false,0,12
./instances/Rome/grafo10984.98.lgr,98,132,false,0,32
./instances/Rome/grafo5085.81.lgr,81,117,false,0,34
./instances/Rome/grafo11064.94.lgr,94,126,false,0,32
./instances/Rome/grafo9092.61.lgr,61,99,false,0,35
./instances/Rome/grafo7807.76.lgr,76,96,false,0,20
./instances/Rome/grafo7654.45.lgr,45,59,false,0,14
./instances/Rome/grafo2211.16.lgr,16,28,false,0,10
./instances/Rome/grafo10202.92.lgr,92,131,false,0,38
./instances/Rome/grafo7968.71.lgr,71,91,false,0,20
./instances/Rome/grafo11296.36.lgr,36,44,false,0,9
./instances/Rome/grafo4533.77.lgr,77,105,false,0,27
./instances/Rome/grafo8992.66.lgr,66,95,false,0,28
./instances/Rome/grafo7865.72.lgr,72,102,false,0,27
./instances/Rome/grafo7766.40.lgr,40,50,false,0,11
./instances/Rome/grafo10125.99.lgr,99,114,false,0,16
./instances/Rome/grafo7170.43.lgr,43,58,false,0,15
./instances/Rome/grafo8056.75.lgr,75,88,false,0,11
./instances/Rome/grafo10968.99.lgr,99,128,false,0,28
./instances/Rome/grafo6932.64.lgr,64,88,false,0,22
./instances/Rome/grafo6162.44.lgr,44,56,false,0,11
./instances/Rome/grafo9269.64.lgr,64,94,false,0,29
./instances/Rome/grafo8145.78.lgr,78,98,false,0,20
./instances/Rome/grafo6523.47.lgr,47,65,false,0,15
./instances/Rome/grafo8345.85.lgr,85,112,false,0,27
./instances/Rome/grafo4468.50.lgr,50,78,false,0,24
./instances/Rome/grafo10055.40.lgr,40,56,false,0,15
./instances/Rome/grafo11316.99.lgr,99,134,false,0,33
./instances/Rome/grafo6073.62.lgr,62,75,false,0,13
./instances/Rome/grafo3525.40.lgr,40,52,false,0,12
./instances/Rome/grafo11520.91.lgr,91,129,false,0,37
./instances/Rome/grafo7508.56.lgr,56,81,false,0,25
./instances/Rome/grafo11138.100.lgr,100,129,false,0,28
./instances/Rome/grafo6842.57.lgr,57,74,false,0,16
./instances/Rome/grafo5717.41.lgr,41,51,false,0,11
./instances/Rome/grafo8139.83.lgr,83,110,false,0,28
./instances/Rome/grafo7286.43.lgr,43,56,false,0,13
./instances/Rome/grafo8661.64.lgr,64,80,false,0,16
./instances/Rome/grafo9075.72.lgr,72,91,false,0,18
./instances/Rome/grafo9761.68.lgr,68,94,false,0,26
./instances/Rome/grafo5251.58.lgr,58,72,false,0,13
./instances/Rome/grafo10525.100.lgr,100,128,false,0,26
./instances/Rome/grafo8445.83.lgr,83,103,false,0,21
./instances/Rome/grafo5867.42.lgr,42,52,false,0,9
./instances/Rome/grafo2884.18.lgr,18,25,false,0,7
./instances/Rome/grafo4969.54.lgr,54,85,false,0,27
./instances/Rome/grafo138.38.lgr,38,48,false,0,10
./instances/Rome/grafo4381.82.lgr,82,120,false,0,37
./instances/Rome/grafo4076.48.lgr,48,61,false,0,12
./instances/Rome/grafo10381.99.lgr,99,128,false,0,30
./instances/Rome/grafo9190.80.lgr,80,104,false,0,22
./instances/Rome/grafo6649.56.lgr,56,74,false,0,19
./instances/Rome/grafo5386.66.lgr,66,96,false,0,29
./instances/Rome/grafo10967.93.lgr,93,122,false,0,30
./instances/Rome/grafo4672.76.lgr,76,119,false,0,40
./instances/Rome/grafo3987.40.lgr,40,56,false,0,15
./instances/Rome/grafo7947.78.lgr,78,98,false,0,21
./instances/Rome/grafo6299.39.lgr,39,55,false,0,14
./instances/Rome/grafo3542.40.lgr,40,53,false,0,11
./instances/Rome/grafo7659.34.lgr,34,47,false,0,13
./instances/Rome/grafo3486.53.lgr,53,68,false,0,15
./instances/Rome/grafo7797.100.lgr,100,144,false,0,44
./instances/Rome/grafo3950.55.lgr,55,74,false,0,17
./instances/Rome/grafo5935.36.lgr,36,42,false,0,7
./instances/Rome/grafo4007.37.lgr,37,47,false,0,10
./instances/Rome/grafo8227.69.lgr,69,107,false,0,37
./instances/Rome/grafo7798.74.lgr,74,99,false,0,25
./instances/Rome/grafo8292.70.lgr,70,95,false,0,24
./instances/Rome/grafo7573.59.lgr,59,75,false,0,16
./instances/Rome/grafo8857.99.lgr,99,135,false,0,34
./instances/Rome/grafo4931.53.lgr,53,64,false,0,10
./instances/Rome/grafo10115.92.lgr,92,117,false,0,25
./instances/Rome/grafo1628.25.lgr,25,33,false,0,8
./instances/Rome/grafo6813.84.lgr,84,120,false,0,34
./instances/Rome/grafo9250.73.lgr,73,100,false,0,27
./instances/Rome/grafo6822.47.lgr,47,56,false,0,10
./instances/Rome/grafo4716.53.lgr,53,76,false,0,23
./instances/Rome/grafo4590.54.lgr,54,72,false,0,16
./instances/Rome/grafo6483.60.lgr,60,83,false,0,23
./instances/Rome/grafo9672.70.lgr,70,104,false,0,32
./instances/Rome/grafo4739.57.lgr,57,72,false,0,15
./instances/Rome/grafo5571.39.lgr,39,55,false,0,15
./instances/Rome/grafo3365.43.lgr,43,72,false,0,27
./instances/Rome/grafo11658.35.lgr,35,48,false,0,10
./instances/Rome/grafo8290.81.lgr,81,118,false,0,36
./instances/Rome/grafo8252.78.lgr,78,109,false,0,30
./instances/Rome/grafo4459.77.lgr,77,110,false,0,32
./instances/Rome/grafo6212.46.lgr,46,67,false,0,18
./instances/Rome/grafo8151.76.lgr,76,93,false,0,17
./instances/Rome/grafo8879.92.lgr,92,119,false,0,25
./instances/Rome/grafo8412.76.lgr,76,114,false,0,37
./instances/Rome/grafo10859.97.lgr,97,137,false,0,40
./instances/Rome/grafo8084.75.lgr,75,90,false,0,16
./instances/Rome/grafo9507.66.lgr,66,96,false,0,29
./instances/Rome/grafo3152.43.lgr,43,51,false,0,8
./instances/Rome/grafo2034.31.lgr,31,41,false,0,11
./instances/Rome/grafo3516.44.lgr,44,60,false,0,17
./instances/Rome/grafo3978.47.lgr,47,54,false,0,8
./instances/Rome/grafo10506.98.lgr,98,134,false,0,32
./instances/Rome/grafo1231.35.lgr,35,44,false,0,9
./instances/Rome/grafo7351.47.lgr,47,59,false,0,12
./instances/Rome/grafo7446.45.lgr,45,56,false,0,10
./instances/Rome/grafo11061.94.lgr,94,119,false,0,26
./instances/Rome/grafo10254.94.lgr,94,127,false,0,34
./instances/Rome/grafo6933.47.lgr,47,61,false,0,14
./instances/Rome/grafo10792.98.lgr,98,137,false,0,38
./instances/Rome/grafo9388.66.lgr,66,80,false,0,15
./instances/Rome/grafo10131.98.lgr,98,126,false,0,29
./instances/Rome/grafo4628.59.lgr,59,80,false,0,17
./instances/Rome/grafo7488.46.lgr,46,59,false,0,11
./instances/Rome/grafo7263.99.lgr,99,136,false,0,37
./instances/Rome/grafo8650.91.lgr,91,130,false,0,37
./instances/Rome/grafo5907.58.lgr,58,85,false,0,24
./instances/Rome/grafo6349.56.lgr,56,74,false,0,16
./instances/Rome/grafo5426.40.lgr,40,50,false,0,9
./instances/Rome/grafo8156.69.lgr,69,86,false,0,17
./instances/Rome/grafo4487.62.lgr,62,86,false,0,23
./instances/Rome/grafo2209.20.lgr,20,31,false,0,10
./instances/Rome/grafo4939.59.lgr,59,71,false,0,10
./instances/Rome/grafo10841.35.lgr,35,45,false,0,10
./instances/Rome/grafo11458.100.lgr,100,142,false,0,39
./instances/Rome/grafo10739.93.lgr,93,113,false,0,20
./instances/Rome/grafo9605.85.lgr,85,117,false,0,30
./instances/Rome/grafo8107.77.lgr,77,107,false,0,29
./instances/Rome/grafo10863.94.lgr,94,126,false,0,30
./instances/Rome/grafo4729.63.lgr,63,80,false,0,17
./instances/Rome/grafo3268.42.lgr,42,56,false,0,12
./instances/Rome/grafo9542.87.lgr,87,136,false,0,48
./instances/Rome/grafo8390.69.lgr,69,94,false,0,25
./instances/Rome/grafo9512.65.lgr,65,93,false,0,26
./instances/Rome/grafo3945.59.lgr,59,73,false,0,12
./instances/Rome/grafo8691.89.lgr,89,117,false,0,27
./instances/Rome/grafo4284.72.lgr,72,100,false,0,27
./instances/Rome/grafo6315.60.lgr,60,82,false,0,17
./instances/Rome/grafo7984.92.lgr,92,123,false,0,30
./instances/Rome/grafo10906.97.lgr,97,116,false,0,19
./instances/Rome/grafo6157.42.lgr,42,66,false,0,24
./instances/Rome/grafo6268.57.lgr,57,75,false,0,17
./instances/Rome/grafo6280.65.lgr,65,83,false,0,17
./instances/Rome/grafo3725.37.lgr,37,44,false,0,8
./instances/Rome/grafo6205.42.lgr,42,56,false,0,12
./instances/Rome/grafo4601.56.lgr,56,71,false,0,16
./instances/Rome/grafo7676.45.lgr,45,61,false,0,15
./instances/Rome/grafo11315.91.lgr,91,131,false,0,38
./instances/Rome/grafo4472.68.lgr,68,90,false,0,20
./instances/Rome/grafo10034.40.lgr,40,54,false,0,15
./instances/Rome/grafo8805.80.lgr,80,124,false,0,43
./instances/Rome/grafo8522.76.lgr,76,99,false,0,21
./instances/Rome/grafo7945.81.lgr,81,120,false,0,38
./instances/Rome/grafo10941.37.lgr,37,49,false,0,11
./instances/Rome/grafo4842.58.lgr,58,81,false,0,21
./instances/Rome/grafo8532.83.lgr,83,110,false,0,26
./instances/Rome/grafo7614.42.lgr,42,57,false,0,15
./instances/Rome/grafo4994.65.lgr,65,96,false,0,29
./instances/Rome/grafo9514.68.lgr,68,89,false,0,20
./instances/Rome/grafo10636.95.lgr,95,135,false,0,38
./instances/Rome/grafo10113.94.lgr,94,139,false,0,46
./instances/Rome/grafo6764.94.lgr,94,118,false,0,24
./instances/Rome/grafo9733.62.lgr,62,81,false,0,19
./instances/Rome/grafo4957.87.lgr,87,107,false,0,18
./instances/Rome/grafo6877.85.lgr,85,120,false,0,32
./instances/Rome/grafo4780.56.lgr,56,69,false,0,13
./instances/Rome/grafo7894.68.lgr,68,94,false,0,25
./instances/Rome/grafo7370.49.lgr,49,64,false,0,15
./instances/Rome/grafo5001.74.lgr,74,91,false,0,16
./instances/Rome/grafo8268.61.lgr,61,90,false,0,28
./instances/Rome/grafo9422.86.lgr,86,124,false,0,36
./instances/Rome/grafo2762.76.lgr,76,98,false,0,20
./instances/Rome/grafo6837.54.lgr,54,70,false,0,14
./instances/Rome/grafo7033.41.lgr,41,48,false,0,8
./instances/Rome/grafo8246.82.lgr,82,106,false,0,25
./instances/Rome/grafo10618.38.lgr,38,54,false,0,16
./instances/Rome/grafo4317.77.lgr,77,102,false,0,23
./instances/Rome/grafo8928.74.lgr,74,99,false,0,24
./instances/Rome/grafo1564.66.lgr,66,85,false,0,18
./instances/Rome/grafo3757.39.lgr,39,62,false,0,21
./instances/Rome/grafo3465.60.lgr,60,80,false,0,20
./instances/Rome/grafo4944.58.lgr,58,78,false,0,19
./instances/Rome/grafo3315.96.lgr,96,129,false,0,32
./instances/Rome/grafo10019.38.lgr,38,47,false,0,9
./instances/Rome/grafo9557.79.lgr,79,116,false,0,36
./instances/Rome/grafo8768.86.lgr,86,124,false,0,38
./instances/Rome/grafo5261.72.lgr,72,95,false,0,20
./instances/Rome/grafo6632.46.lgr,46,60,false,0,13
./instances/Rome/grafo8092.84.lgr,84,111,false,0,27
./instances/Rome/grafo8917.66.lgr,66,100,false,0,34
./instances/Rome/grafo4752.81.lgr,81,109,false,0,29
./instances/Rome/grafo11037.99.lgr,99,144,false,0,41
./instances/Rome/grafo10175.99.lgr,99,143,false,0,43
./instances/Rome/grafo10980.95.lgr,95,121,false,0,26
./instances/Rome/grafo9397.78.lgr,78,96,false,0,17
./instances/Rome/grafo10710.93.lgr,93,118,false,0,25
./instances/Rome/grafo8602.87.lgr,87,118,false,0,30
./instances/Rome/grafo8793.100.lgr,100,138,false,0,38
./instances/Rome/grafo3759.53.lgr,53,72,false,0,17
./instances/Rome/grafo5136.58.lgr,58,81,false,0,21
./instances/Rome/grafo8071.81.lgr,81,112,false,0,30
./instances/Rome/grafo2323.25.lgr,25,30,false,0,6
./instances/Rome/grafo9404.65.lgr,65,93,false,0,26
./instances/Rome/grafo10527.93.lgr,93,133,false,0,40
./instances/Rome/grafo9224.65.lgr,65,100,false,0,32
./instances/Rome/grafo7027.76.lgr,76,100,false,0,25
./instances/Rome/grafo6688.46.lgr,46,65,false,0,18
./instances/Rome/grafo10292.100.lgr,100,140,false,0,39
./instances/Rome/grafo7822.85.lgr,85,116,false,0,29
./instances/Rome/grafo5232.46.lgr,46,63,false,0,16
./instances/Rome/grafo10798.37.lgr,37,47,false,0,7
./instances/Rome/grafo9093.61.lgr,61,80,false,0,19
./instances/Rome/grafo7055.55.lgr,55,79,false,0,22
./instances/Rome/grafo7604.45.lgr,45,65,false,0,19
./instances/Rome/grafo7498.41.lgr,41,52,false,0,11
./instances/Rome/grafo7489.39.lgr,39,52,false,0,13
./instances/Rome/grafo2273.40.lgr,40,60,false,0,17
./instances/Rome/grafo9310.74.lgr,74,101,false,0,27
./instances/Rome/grafo4643.71.lgr,71,96,false,0,23
./instances/Rome/grafo6350.56.lgr,56,74,false,0,16
./instances/Rome/grafo9917.38.lgr,38,48,false,0,10
./instances/Rome/grafo10039.98.lgr,98,128,false,0,31
./instances/Rome/grafo10774.93.lgr,93,127,false,0,34
./instances/Rome/grafo698.20.lgr,20,27,false,0,8
./instances/Rome/grafo7877.70.lgr,70,92,false,0,22
./instances/Rome/grafo2507.17.lgr,17,26,false,0,9
./instances/Rome/grafo10585.93.lgr,93,135,false,0,42
./instances/Rome/grafo4717.59.lgr,59,82,false,0,22
./instances/Rome/grafo4849.54.lgr,54,68,false,0,12
./instances/Rome/grafo7762.46.lgr,46,55,false,0,9
./instances/Rome/grafo8873.88.lgr,88,105,false,0,17
./instances/Rome/grafo1106.21.lgr,21,35,false,0,12
./instances/Rome/grafo10779.96.lgr,96,125,false,0,27
./instances/Rome/grafo6159.52.lgr,52,65,false,0,13
./instances/Rome/grafo7056.41.lgr,41,51,false,0,9
./instances/Rome/grafo10670.100.lgr,100,136,false,0,37
./instances/Rome/grafo5240.43.lgr,43,58,false,0,14
./instances/Rome/grafo10757.96.lgr,96,134,false,0,35
./instances/Rome/grafo5488.58.lgr,58,77,false,0,18
./instances/Rome/grafo11197.92.lgr,92,122,false,0,30
./instances/Rome/grafo7752.56.lgr,56,69,false,0,13
./instances/Rome/grafo10564.37.lgr,37,47,false,0,10
./instances/Rome/grafo9753.85.lgr,85,120,false,0,35
./instances/Rome/grafo3426.53.lgr,53,62,false,0,10
./instances/Rome/grafo8424.61.lgr,61,83,false,0,21
./instances/Rome/grafo4537.75.lgr,75,106,false,0,29
./instances/Rome/grafo8527.67.lgr,67,85,false,0,18
./instances/Rome/grafo7527.41.lgr,41,56,false,0,15
./instances/Rome/grafo3704.52.lgr,52,71,false,0,17
./instances/Rome/grafo8280.88.lgr,88,119,false,0,30
./instances/Rome/grafo5767.44.lgr,44,55,false,0,12
./instances/Rome/grafo5585.34.lgr,34,41,false,0,8
./instances/Rome/grafo10651.90.lgr,90,120,false,0,29
./instances/Rome/grafo4938.71.lgr,71,94,false,0,23
./instances/Rome/grafo11135.95.lgr,95,129,false,0,35
./instances/Rome/grafo10580.98.lgr,98,134,false,0,36
./instances/Rome/grafo11656.91.lgr,91,123,false,0,32
./instances/Rome/grafo8342.97.lgr,97,132,false,0,33
./instances/Rome/grafo10677.95.lgr,95,122,false,0,28
./instances/Rome/grafo10078.40.lgr,40,51,false,0,11
./instances/Rome/grafo8207.88.lgr,88,111,false,0,23
./instances/Rome/grafo6246.41.lgr,41,55,false,0,15
./instances/Rome/grafo525.16.lgr,16,20,false,0,5
./instances/Rome/grafo1157.38.lgr,38,48,false,0,10
./instances/Rome/grafo5214.59.lgr,59,80,false,0,21
./instances/Rome/grafo4544.82.lgr,82,104,false,0,21
./instances/Rome/grafo2351.20.lgr,20,26,false,0,7
./instances/Rome/grafo8223.99.lgr,99,148,false,0,49
./instances/Rome/grafo7691.71.lgr,71,95,false,0,24
./instances/Rome/grafo947.15.lgr,15,24,false,0,9
./instances/Rome/grafo6332.47.lgr,47,62,false,0,13
./instances/Rome/grafo5868.43.lgr,43,55,false,0,11
./instances/Rome/grafo7895.77.lgr,77,106,false,0,28
./instances/Rome/grafo1013.15.lgr,15,23,false,0,6
./instances/Rome/grafo3173.63.lgr,63,87,false,0,23
./instances/Rome/grafo4857.62.lgr,62,76,false,0,13
./instances/Rome/grafo7854.77.lgr,77,110,false,0,33
./instances/Rome/grafo6243.37.lgr,37,55,false,0,16
./instances/Rome/grafo9387.66.lgr,66,84,false,0,17
./instances/Rome/grafo2656.49.lgr,49,59,false,0,10
./instances/Rome/grafo8161.67.lgr,67,90,false,0,21
./instances/Rome/grafo7698.40.lgr,40,47,false,0,8
./instances/Rome/grafo11365.92.lgr,92,132,false,0,39
./instances/Rome/grafo3939.39.lgr,39,50,false,0,11
./instances/Rome/grafo9519.65.lgr,65,85,false,0,19
./instances/Rome/grafo3929.62.lgr,62,76,false,0,13
./instances/Rome/grafo6848.39.lgr,39,52,false,0,13
./instances/Rome/grafo10574.94.lgr,94,128,false,0,34
./instances/Rome/grafo10247.95.lgr,95,126,false,0,32
./instances/Rome/grafo9317.65.lgr,65,80,false,0,14
./instances/Rome/grafo9209.66.lgr,66,80,false,0,14
./instances/Rome/grafo8343.75.lgr,75,106,false,0,31
./instances/Rome/grafo2362.36.lgr,36,54,false,0,16
./instances/Rome/grafo4355.75.lgr,75,101,false,0,24
./instances/Rome/grafo7906.67.lgr,67,86,false,0,19
./instances/Rome/grafo10132.97.lgr,97,134,false,0,35
./instances/Rome/grafo5755.61.lgr,61,85,false,0,24
./instances/Rome/grafo11220.92.lgr,92,132,false,0,38
./instances/Rome/grafo4889.58.lgr,58,77,false,0,20
./instances/Rome/grafo4599.73.lgr,73,85,false,0,12
./instances/Rome/grafo2757.38.lgr,38,52,false,0,14
./instances/Rome/grafo8629.84.lgr,84,114,false,0,28
./instances/Rome/grafo2477.47.lgr,47,62,false,0,15
./instances/Rome/grafo4369.51.lgr,51,67,false,0,15
./instances/Rome/grafo6839.47.lgr,47,53,false,0,7
./instances/Rome/grafo2794.53.lgr,53,73,false,0,20
./instances/Rome/grafo9693.78.lgr,78,103,false,0,23
./instances/Rome/grafo7962.78.lgr,78,113,false,0,34
./instances/Rome/grafo3844.52.lgr,52,78,false,0,23
./instances/Rome/grafo7755.40.lgr,40,57,false,0,16
./instances/Rome/grafo9406.84.lgr,84,120,false,0,36
./instances/Rome/grafo7391.45.lgr,45,61,false,0,17
./instances/Rome/grafo6729.38.lgr,38,51,false,0,14
./instances/Rome/grafo5301.37.lgr,37,44,false,0,7
./instances/Rome/grafo9231.81.lgr,81,116,false,0,35
./instances/Rome/grafo6598.71.lgr,71,104,false,0,31
./instances/Rome/grafo4340.53.lgr,53,69,false,0,15
./instances/Rome/grafo6101.36.lgr,36,42,false,0,6
./instances/Rome/grafo5509.46.lgr,46,66,false,0,19
./instances/Rome/grafo2853.23.lgr,23,34,false,0,11
./instances/Rome/grafo9898.40.lgr,40,50,false,0,9
./instances/Rome/grafo5833.39.lgr,39,54,false,0,15
./instances/Rome/grafo10524.97.lgr,97,119,false,0,21
./instances/Rome/grafo1563.74.lgr,74,92,false,0,17
./instances/Rome/grafo11299.93.lgr,93,132,false,0,37
./instances/Rome/grafo10371.95.lgr,95,125,false,0,30
./instances/Rome/grafo7138.42.lgr,42,53,false,0,12
./instances/Rome/grafo10930.100.lgr,100,130,false,0,30
./instances/Rome/grafo9233.64.lgr,64,84,false,0,18
./instances/Rome/grafo1394.45.lgr,45,57,false,0,12
./instances/Rome/grafo8817.88.lgr,88,127,false,0,40
./instances/Rome/grafo3387.40.lgr,40,53,false,0,13
./instances/Rome/grafo7190.52.lgr,52,71,false,0,18
./instances/Rome/grafo9792.80.lgr,80,112,false,0,29
./instances/Rome/grafo6874.42.lgr,42,62,false,0,17
./instances/Rome/grafo11063.92.lgr,92,116,false,0,24
./instances/Rome/grafo10864.99.lgr,99,140,false,0,38
./instances/Rome/grafo6061.45.lgr,45,60,false,0,13
./instances/Rome/grafo2776.20.lgr,20,24,false,0,5
./instances/Rome/grafo5405.45.lgr,45,58,false,0,13
./instances/Rome/grafo5209.60.lgr,60,81,false,0,20
./instances/Rome/grafo8364.87.lgr,87,106,false,0,19
./instances/Rome/grafo7445.49.lgr,49,72,false,0,22
./instances/Rome/grafo6236.77.lgr,77,94,false,0,16
./instances/Rome/grafo5028.83.lgr,83,117,false,0,32
./instances/Rome/grafo8214.94.lgr,94,126,false,0,32
./instances/Rome/grafo9183.69.lgr,69,85,false,0,17
./instances/Rome/grafo7045.45.lgr,45,66,false,0,18
./instances/Rome/grafo8434.69.lgr,69,99,false,0,27
./instances/Rome/grafo3940.41.lgr,41,59,false,0,16
./instances/Rome/grafo4551.61.lgr,61,77,false,0,14
./instances/Rome/grafo9475.65.lgr,65,84,false,0,16
./instances/Rome/grafo5345.42.lgr,42,55,false,0,12
./instances/Rome/grafo10240.97.lgr,97,134,false,0,35
./instances/Rome/grafo8365.87.lgr,87,120,false,0,34
./instances/Rome/grafo6636.56.lgr,56,74,false,0,14
./instances/Rome/grafo3896.38.lgr,38,50,false,0,11
./instances/Rome/grafo11272.99.lgr,99,133,false,0,33
./instances/Rome/grafo5446.40.lgr,40,50,false,0,11
./instances/Rome/grafo1448.52.lgr,52,63,false,0,12
./instances/Rome/grafo2506.43.lgr,43,56,false,0,11
./instances/Rome/grafo7152.57.lgr,57,78,false,0,21
./instances/Rome/grafo2843.43.lgr,43,51,false,0,9
./instances/Rome/grafo3699.99.lgr,99,133,false,0,33
./instances/Rome/grafo4951.60.lgr,60,80,false,0,19
./instances/Rome/grafo10691.95.lgr,95,123,false,0,28
./instances/Rome/grafo5422.44.lgr,44,63,false,0,18
./instances/Rome/grafo9305.62.lgr,62,74,false,0,10
./instances/Rome/grafo3772.56.lgr,56,83,false,0,22
./instances/Rome/grafo6715.52.lgr,52,72,false,0,20
./instances/Rome/grafo10088.39.lgr,39,55,false,0,14
./instances/Rome/grafo9459.79.lgr,79,119,false,0,38
./instances/Rome/grafo9202.71.lgr,71,107,false,0,33
./instances/Rome/grafo4218.55.lgr,55,67,false,0,12
./instances/Rome/grafo6976.40.lgr,40,55,false,0,15
./instances/Rome/grafo4898.64.lgr,64,85,false,0,18
./instances/Rome/grafo10323.97.lgr,97,128,false,0,32
./instances/Rome/grafo5340.34.lgr,34,47,false,0,12
./instances/Rome/grafo3408.62.lgr,62,73,false,0,12
./instances/Rome/grafo4738.65.lgr,65,89,false,0,22
./instances/Rome/grafo7248.41.lgr,41,55,false,0,12
./instances/Rome/grafo9664.80.lgr,80,103,false,0,24
./instances/Rome/grafo1555.37.lgr,37,48,false,0,10
./instances/Rome/grafo6029.39.lgr,39,52,false,0,14
./instances/Rome/grafo3299.53.lgr,53,70,false,0,18
./instances/Rome/grafo10818.97.lgr,97,128,false,0,28
./instances/Rome/grafo10948.98.lgr,98,130,false,0,30
./instances/Rome/grafo2447.39.lgr,39,61,false,0,22
./instances/Rome/grafo5991.34.lgr,34,41,false,0,8
./instances/Rome/grafo3836.53.lgr,53,92,false,0,34
./instances/Rome/grafo8581.94.lgr,94,121,false,0,28
./instances/Rome/grafo10800.37.lgr,37,45,false,0,9
./instances/Rome/grafo6780.50.lgr,50,70,false,0,20
./instances/Rome/grafo3292.56.lgr,56,84,false,0,25
./instances/Rome/grafo4708.76.lgr,76,91,false,0,14
./instances/Rome/grafo9704.80.lgr,80,110,false,0,29
./instances/Rome/grafo7082.53.lgr,53,65,false,0,12
./instances/Rome/grafo4723.58.lgr,58,70,false,0,13
./instances/Rome/grafo4179.79.lgr,79,100,false,0,20
./instances/Rome/grafo3484.51.lgr,51,68,false,0,17
./instances/Rome/grafo4350.80.lgr,80,106,false,0,24
./instances/Rome/grafo6618.82.lgr,82,101,false,0,20
./instances/Rome/grafo9160.72.lgr,72,100,false,0,25
./instances/Rome/grafo10788.98.lgr,98,132,false,0,33
./instances/Rome/grafo3887.38.lgr,38,52,false,0,14
./instances/Rome/grafo5720.47.lgr,47,64,false,0,17
./instances/Rome/grafo6633.53.lgr,53,77,false,0,21
./instances/Rome/grafo2826.37.lgr,37,51,false,0,12
./instances/Rome/grafo1443.67.lgr,67,85,false,0,18
./instances/Rome/grafo11157.100.lgr,100,138,false,0,39
./instances/Rome/grafo7325.43.lgr,43,50,false,0,8
./instances/Rome/grafo6652.54.lgr,54,74,false,0,20
./instances/Rome/grafo3502.58.lgr,58,77,false,0,18
./instances/Rome/grafo9821.77.lgr,77,95,false,0,16
./instances/Rome/grafo5634.43.lgr,43,60,false,0,16
./instances/Rome/grafo11311.40.lgr,40,51,false,0,11
./instances/Rome/grafo10593.98.lgr,98,130,false,0,31
./instances/Rome/grafo4421.60.lgr,60,73,false,0,13
./instances/Rome/grafo4840.59.lgr,59,82,false,0,20
./instances/Rome/grafo7601.48.lgr,48,64,false,0,16
./instances/Rome/grafo6476.39.lgr,39,50,false,0,10
./instances/Rome/grafo3172.51.lgr,51,71,false,0,19
./instances/Rome/grafo6642.35.lgr,35,42,false,0,8
./instances/Rome/grafo2831.21.lgr,21,33,false,0,9
./instances/Rome/grafo7108.86.lgr,86,106,false,0,20
./instances/Rome/grafo8515.61.lgr,61,73,false,0,11
./instances/Rome/grafo4818.65.lgr,65,84,false,0,19
./instances/Rome/grafo9466.69.lgr,69,86,false,0,16
./instances/Rome/grafo3309.59.lgr,59,84,false,0,25
./instances/Rome/grafo5790.37.lgr,37,46,false,0,9
./instances/Rome/grafo3154.44.lgr,44,57,false,0,12
./instances/Rome/grafo5286.37.lgr,37,48,false,0,9
./instances/Rome/grafo1438.49.lgr,49,59,false,0,11
./instances/Rome/grafo5928.77.lgr,77,91,false,0,13
./instances/Rome/grafo4012.49.lgr,49,65,false,0,16
./instances/Rome/grafo10784.98.lgr,98,126,false,0,29
./instances/Rome/grafo10197.96.lgr,96,135,false,0,38
./instances/Rome/grafo6551.49.lgr,49,66,false,0,15
./instances/Rome/grafo2009.23.lgr,23,30,false,0,8
./instances/Rome/grafo10937.100.lgr,100,136,false,0,36
./instances/Rome/grafo7307.37.lgr,37,47,false,0,11
./instances/Rome/grafo10172.99.lgr,99,132,false,0,33
./instances/Rome/grafo7989.61.lgr,61,87,false,0,25
./instances/Rome/grafo1380.61.lgr,61,72,false,0,10
./instances/Rome/grafo10433.97.lgr,97,128,false,0,29
./instances/Rome/grafo11092.97.lgr,97,134,false,0,38
./instances/Rome/grafo5044.59.lgr,59,84,false,0,24
./instances/Rome/grafo5812.46.lgr,46,58,false,0,13
./instances/Rome/grafo1368.31.lgr,31,44,false,0,12
./instances/Rome/grafo9922.39.lgr,39,50,false,0,12
./instances/Rome/grafo8166.75.lgr,75,104,false,0,29
./instances/Rome/grafo9094.83.lgr,83,111,false,0,28
./instances/Rome/grafo6441.41.lgr,41,54,false,0,14
./instances/Rome/grafo8037.62.lgr,62,81,false,0,18
./instances/Rome/grafo9155.63.lgr,63,83,false,0,19
./instances/Rome/grafo4720.81.lgr,81,109,false,0,26
./instances/Rome/grafo5472.43.lgr,43,58,false,0,14
./instances/Rome/grafo5923.65.lgr,65,92,false,0,27
./instances/Rome/grafo3649.38.lgr,38,54,false,0,14
./instances/Rome/grafo11169.99.lgr,99,128,false,0,30
./instances/Rome/grafo11262.41.lgr,41,49,false,0,9
./instances/Rome/grafo7998.71.lgr,71,91,false,0,20
./instances/Rome/grafo10727.94.lgr,94,131,false,0,35
./instances/Rome/grafo7761.44.lgr,44,55,false,0,11
./instances/Rome/grafo5223.60.lgr,60,83,false,0,22
./instances/Rome/grafo7715.40.lgr,40,56,false,0,14
./instances/Rome/grafo5922.42.lgr,42,54,false,0,12
./instances/Rome/grafo7418.99.lgr,99,132,false,0,32
./instances/Rome/grafo7343.44.lgr,44,53,false,0,9
./instances/Rome/grafo3475.53.lgr,53,70,false,0,17
./instances/Rome/grafo3746.62.lgr,62,80,false,0,16
./instances/Rome/grafo9468.79.lgr,79,109,false,0,29
./instances/Rome/grafo6011.35.lgr,35,45,false,0,10
./instances/Rome/grafo8811.96.lgr,96,127,false,0,31
./instances/Rome/grafo10224.95.lgr,95,133,false,0,35
./instances/Rome/grafo4061.39.lgr,39,47,false,0,8
./instances/Rome/grafo10534.100.lgr,100,141,false,0,40
./instances/Rome/grafo8596.84.lgr,84,111,false,0,27
./instances/Rome/grafo6074.46.lgr,46,62,false,0,17
./instances/Rome/grafo6413.62.lgr,62,95,false,0,28
./instances/Rome/grafo11424.95.lgr,95,129,false,0,34
./instances/Rome/grafo284.28.lgr,28,36,false,0,7
./instances/Rome/grafo4419.61.lgr,61,80,false,0,19
./instances/Rome/grafo11057.96.lgr,96,133,false,0,36
./instances/Rome/grafo3505.43.lgr,43,56,false,0,12
./instances/Rome/grafo10380.98.lgr,98,135,false,0,36
./instances/Rome/grafo4499.55.lgr,55,72,false,0,16
./instances/Rome/grafo7405.46.lgr,46,64,false,0,19
./instances/Rome/grafo10146.97.lgr,97,142,false,0,45
./instances/Rome/grafo5985.62.lgr,62,87,false,0,25
./instances/Rome/grafo3981.43.lgr,43,53,false,0,9
./instances/Rome/grafo7003.56.lgr,56,73,false,0,17
./instances/Rome/grafo10827.99.lgr,99,135,false,0,33
./instances/Rome/grafo8592.74.lgr,74,102,false,0,27
./instances/Rome/grafo9482.79.lgr,79,104,false,0,24
./instances/Rome/grafo9238.85.lgr,85,103,false,0,18
./instances/Rome/grafo7629.42.lgr,42,65,false,0,18
./instances/Rome/grafo3298.58.lgr,58,76,false,0,17
./instances/Rome/grafo10687.96.lgr,96,134,false,0,38
./instances/Rome/grafo3234.50.lgr,50,65,false,0,16
./instances/Rome/grafo11001.97.lgr,97,136,false,0,39
./instances/Rome/grafo3546.36.lgr,36,49,false,0,11
./instances/Rome/grafo2913.40.lgr,40,58,false,0,18
./instances/Rome/grafo4922.61.lgr,61,91,false,0,27
./instances/Rome/grafo4168.76.lgr,76,101,false,0,24
./instances/Rome/grafo8211.77.lgr,77,98,false,0,19
./instances/Rome/grafo8126.71.lgr,71,99,false,0,26
./instances/Rome/grafo6283.36.lgr,36,45,false,0,9
./instances/Rome/grafo3911.34.lgr,34,44,false,0,11
./instances/Rome/grafo2457.37.lgr,37,48,false,0,12
./instances/Rome/grafo11158.94.lgr,94,120,false,0,26
./instances/Rome/grafo5011.62.lgr,62,85,false,0,19
./instances/Rome/grafo9277.76.lgr,76,102,false,0,26
./instances/Rome/grafo3454.39.lgr,39,50,false,0,11
./instances/Rome/grafo11160.100.lgr,100,122,false,0,23
./instances/Rome/grafo8882.100.lgr,100,158,false,0,59
./instances/Rome/grafo5391.74.lgr,74,100,false,0,26
./instances/Rome/grafo5499.38.lgr,38,48,false,0,10
./instances/Rome/grafo5529.36.lgr,36,44,false,0,8
./instances/Rome/grafo9574.74.lgr,74,107,false,0,32
./instances/Rome/grafo3166.57.lgr,57,75,false,0,19
./instances/Rome/grafo8566.98.lgr,98,139,false,0,40
./instances/Rome/grafo7041.44.lgr,44,52,false,0,9
./instances/Rome/grafo6977.74.lgr,74,101,false,0,27
./instances/Rome/grafo9562.66.lgr,66,91,false,0,23
./instances/Rome/grafo9091.86.lgr,86,111,false,0,23
./instances/Rome/grafo4839.63.lgr,63,87,false,0,22
./instances/Rome/grafo1600.28.lgr,28,37,false,0,10
./instances/Rome/grafo11221.92.lgr,92,113,false,0,22
./instances/Rome/grafo4128.61.lgr,61,88,false,0,26
./instances/Rome/grafo3354.63.lgr,63,83,false,0,20
./instances/Rome/grafo5092.52.lgr,52,66,false,0,15
./instances/Rome/grafo6128.47.lgr,47,60,false,0,14
./instances/Rome/grafo1844.42.lgr,42,54,false,0,12
./instances/Rome/grafo10315.98.lgr,98,127,false,0,27
./instances/Rome/grafo9431.79.lgr,79,103,false,0,23
./instances/Rome/grafo5818.77.lgr,77,111,false,0,33
./instances/Rome/grafo4850.55.lgr,55,75,false,0,16
./instances/Rome/grafo6556.60.lgr,60,88,false,0,27
./instances/Rome/grafo4536.83.lgr,83,102,false,0,20
./instances/Rome/grafo4690.61.lgr,61,83,false,0,19
./instances/Rome/grafo8331.95.lgr,95,120,false,0,25
./instances/Rome/grafo10729.36.lgr,36,46,false,0,11
./instances/Rome/grafo3944.39.lgr,39,54,false,0,15
./instances/Rome/grafo10712.98.lgr,98,141,false,0,40
./instances/Rome/grafo8417.61.lgr,61,89,false,0,28
./instances/Rome/grafo11554.36.lgr,36,50,false,0,14
./instances/Rome/grafo6561.48.lgr,48,68,false,0,18
./instances/Rome/grafo11053.94.lgr,94,132,false,0,34
./instances/Rome/grafo2839.37.lgr,37,47,false,0,11
./instances/Rome/grafo1410.67.lgr,67,85,false,0,15
./instances/Rome/grafo4749.61.lgr,61,73,false,0,12
./instances/Rome/grafo4204.74.lgr,74,99,false,0,24
./instances/Rome/grafo10744.96.lgr,96,129,false,0,31
./instances/Rome/grafo3969.54.lgr,54,70,false,0,15
./instances/Rome/grafo9043.73.lgr,73,95,false,0,23
./instances/Rome/grafo9048.63.lgr,63,74,false,0,11
./instances/Rome/grafo9074.70.lgr,70,90,false,0,21
./instances/Rome/grafo3799.44.lgr,44,66,false,0,21
./instances/Rome/grafo8585.91.lgr,91,123,false,0,33
./instances/Rome/grafo5486.43.lgr,43,54,false,0,12
./instances/Rome/grafo4439.80.lgr,80,102,false,0,19
./instances/Rome/grafo8809.94.lgr,94,116,false,0,22
./instances/Rome/grafo5300.59.lgr,59,80,false,0,20
./instances/Rome/grafo11529.36.lgr,36,52,false,0,17
./instances/Rome/grafo2091.34.lgr,34,47,false,0,10
./instances/Rome/grafo3802.41.lgr,41,57,false,0,14
./instances/Rome/grafo3931.37.lgr,37,47,false,0,11
./instances/Rome/grafo4383.75.lgr,75,105,false,0,29
./instances/Rome/grafo5839.36.lgr,36,40,false,0,5
./instances/Rome/grafo2083.52.lgr,52,63,false,0,11
./instances/Rome/grafo7274.38.lgr,38,54,false,0,14
./instances/Rome/grafo3735.39.lgr,39,53,false,0,14
./instances/Rome/grafo6845.40.lgr,40,49,false,0,9
./instances/Rome/grafo11464.35.lgr,35,47,false,0,12
./instances/Rome/grafo6241.46.lgr,46,60,false,0,13
./instances/Rome/grafo8671.93.lgr,93,114,false,0,22
./instances/Rome/grafo4790.62.lgr,62,85,false,0,23
./instances/Rome/grafo8423.82.lgr,82,109,false,0,26
./instances/Rome/grafo3383.38.lgr,38,62,false,0,24
./instances/Rome/grafo11604.34.lgr,34,43,false,0,8
./instances/Rome/grafo6628.46.lgr,46,63,false,0,16
./instances/Rome/grafo4820.66.lgr,66,100,false,0,33
./instances/Rome/grafo3384.52.lgr,52,81,false,0,30
./instances/Rome/grafo9473.64.lgr,64,79,false,0,15
./instances/Rome/grafo8759.94.lgr,94,124,false,0,29
./instances/Rome/grafo10163.93.lgr,93,121,false,0,27
./instances/Rome/grafo7841.83.lgr,83,107,false,0,23
./instances/Rome/grafo4011.48.lgr,48,62,false,0,13
./instances/Rome/grafo9571.67.lgr,67,77,false,0,11
./instances/Rome/grafo11002.96.lgr,96,133,false,0,34
./instances/Rome/grafo5008.58.lgr,58,77,false,0,18
./instances/Rome/grafo4068.38.lgr,38,49,false,0,12
./instances/Rome/grafo6470.45.lgr,45,66,false,0,19
./instances/Rome/grafo8146.77.lgr,77,99,false,0,22
./instances/Rome/grafo4966.53.lgr,53,66,false,0,14
./instances/Rome/grafo137.21.lgr,21,36,false,0,12
./instances/Rome/grafo5837.36.lgr,36,56,false,0,17
./instances/Rome/grafo4885.71.lgr,71,105,false,0,33
./instances/Rome/grafo5611.76.lgr,76,102,false,0,25
./instances/Rome/grafo3061.32.lgr,32,46,false,0,12
./instances/Rome/grafo8966.89.lgr,89,107,false,0,18
./instances/Rome/grafo10848.94.lgr,94,119,false,0,26
./instances/Rome/grafo4213.71.lgr,71,94,false,0,21
./instances/Rome/grafo6698.37.lgr,37,54,false,0,16
./instances/Rome/grafo4491.61.lgr,61,79,false,0,17
./instances/Rome/grafo8190.73.lgr,73,100,false,0,27
./instances/Rome/grafo3677.51.lgr,51,71,false,0,18
./instances/Rome/grafo2203.33.lgr,33,41,false,0,8
./instances/Rome/grafo10072.97.lgr,97,136,false,0,37
./instances/Rome/grafo4761.64.lgr,64,93,false,0,28
./instances/Rome/grafo4376.60.lgr,60,73,false,0,11
./instances/Rome/grafo9430.65.lgr,65,76,false,0,12
./instances/Rome/grafo11050.98.lgr,98,141,false,0,40
./instances/Rome/grafo9511.84.lgr,84,119,false,0,35
./instances/Rome/grafo5757.69.lgr,69,100,false,0,30
./instances/Rome/grafo5199.42.lgr,42,61,false,0,18
./instances/Rome/grafo5105.52.lgr,52,81,false,0,27
./instances/Rome/grafo5344.41.lgr,41,52,false,0,11
./instances/Rome/grafo9627.80.lgr,80,98,false,0,19
./instances/Rome/grafo7777.87.lgr,87,111,false,0,23
./instances/Rome/grafo5826.73.lgr,73,94,false,0,20
./instances/Rome/grafo8361.65.lgr,65,84,false,0,19
./instances/Rome/grafo8696.73.lgr,73,104,false,0,27
./instances/Rome/grafo6619.48.lgr,48,57,false,0,9
./instances/Rome/grafo9158.65.lgr,65,87,false,0,22
./instances/Rome/grafo10854.99.lgr,99,135,false,0,35
./instances/Rome/grafo4052.41.lgr,41,56,false,0,15
./instances/Rome/grafo5444.55.lgr,55,70,false,0,14
./instances/Rome/grafo5781.35.lgr,35,43,false,0,9
./instances/Rome/grafo11485.39.lgr,39,52,false,0,12
./instances/Rome/grafo9362.98.lgr,98,143,false,0,44
./instances/Rome/grafo5216.43.lgr,43,57,false,0,14
./instances/Rome/grafo2639.29.lgr,29,43,false,0,11
./instances/Rome/grafo6973.41.lgr,41,58,false,0,17
./instances/Rome/grafo6088.41.lgr,41,48,false,0,7
./instances/Rome/grafo9325.63.lgr,63,86,false,0,22
./instances/Rome/grafo11502.100.lgr,100,126,false,0,26
./instances/Rome/grafo3400.93.lgr,93,124,false,0,31
./instances/Rome/grafo5335.32.lgr,32,37,false,0,6
./instances/Rome/grafo5469.81.lgr,81,98,false,0,16
./instances/Rome/grafo8471.89.lgr,89,117,false,0,27
./instances/Rome/grafo8322.70.lgr,70,102,false,0,32
./instances/Rome/grafo3338.56.lgr,56,71,false,0,16
./instances/Rome/grafo11468.36.lgr,36,47,false,0,12
./instances/Rome/grafo10759.96.lgr,96,122,false,0,24
./instances/Rome/grafo7847.77.lgr,77,117,false,0,39
./instances/Rome/grafo11546.97.lgr,97,140,false,0,41
./instances/Rome/grafo5764.36.lgr,36,43,false,0,8
./instances/Rome/grafo4017.44.lgr,44,60,false,0,15
./instances/Rome/grafo6134.45.lgr,45,55,false,0,9
./instances/Rome/grafo9621.90.lgr,90,112,false,0,22
./instances/Rome/grafo7436.67.lgr,67,89,false,0,20
./instances/Rome/grafo4783.80.lgr,80,107,false,0,25
./instances/Rome/grafo7092.37.lgr,37,47,false,0,8
./instances/Rome/grafo11648.90.lgr,90,131,false,0,39
./instances/Rome/grafo7266.70.lgr,70,84,false,0,15
./instances/Rome/grafo9322.67.lgr,67,92,false,0,22
./instances/Rome/grafo5269.42.lgr,42,54,false,0,11
./instances/Rome/grafo4684.63.lgr,63,82,false,0,19
./instances/Rome/grafo4116.60.lgr,60,88,false,0,25
./instances/Rome/grafo4466.66.lgr,66,102,false,0,35
./instances/Rome/grafo5035.56.lgr,56,71,false,0,15
./instances/Rome/grafo6883.43.lgr,43,54,false,0,10
./instances/Rome/grafo11313.96.lgr,96,144,false,0,47
./instances/Rome/grafo4171.57.lgr,57,80,false,0,22
./instances/Rome/grafo6139.40.lgr,40,51,false,0,11
./instances/Rome/grafo4296.55.lgr,55,68,false,0,13
./instances/Rome/grafo9910.32.lgr,32,37,false,0,6
./instances/Rome/grafo9679.66.lgr,66,95,false,0,28
./instances/Rome/grafo9666.72.lgr,72,112,false,0,36
./instances/Rome/grafo1606.63.lgr,63,85,false,0,22
./instances/Rome/grafo9776.86.lgr,86,113,false,0,28
./instances/Rome/grafo3727.39.lgr,39,53,false,0,13
./instances/Rome/grafo11041.97.lgr,97,126,false,0,28
./instances/Rome/grafo2581.45.lgr,45,54,false,0,9
./instances/Rome/grafo11245.92.lgr,92,118,false,0,26
./instances/Rome/grafo8196.76.lgr,76,92,false,0,16
./instances/Rome/grafo3213.44.lgr,44,57,false,0,12
./instances/Rome/grafo5926.43.lgr,43,62,false,0,16
./instances/Rome/grafo4147.81.lgr,81,107,false,0,27
./instances/Rome/grafo4134.57.lgr,57,84,false,0,25
./instances/Rome/grafo10516.94.lgr,94,138,false,0,42
./instances/Rome/grafo4817.55.lgr,55,80,false,0,22
./instances/Rome/grafo11149.100.lgr,100,136,false,0,33
./instances/Rome/grafo11367.92.lgr,92,118,false,0,26
./instances/Rome/grafo4111.35.lgr,35,50,false,0,14
./instances/Rome/grafo8226.90.lgr,90,129,false,0,38
./instances/Rome/grafo4760.55.lgr,55,73,false,0,19
./instances/Rome/grafo7833.72.lgr,72,105,false,0,30
./instances/Rome/grafo5045.55.lgr,55,76,false,0,20
./instances/Rome/grafo11212.41.lgr,41,56,false,0,15
./instances/Rome/grafo6661.55.lgr,55,72,false,0,16
./instances/Rome/grafo11392.90.lgr,90,128,false,0,36
./instances/Rome/grafo9063.73.lgr,73,98,false,0,25
./instances/Rome/grafo9301.61.lgr,61,77,false,0,14
./instances/Rome/grafo5372.36.lgr,36,47,false,0,11
./instances/Rome/grafo6586.48.lgr,48,69,false,0,20
./instances/Rome/grafo4418.53.lgr,53,63,false,0,9
./instances/Rome/grafo10870.94.lgr,94,129,false,0,36
./instances/Rome/grafo5581.45.lgr,45,62,false,0,13
./instances/Rome/grafo2941.38.lgr,38,54,false,0,15
./instances/Rome/grafo3861.99.lgr,99,140,false,0,40
./instances/Rome/grafo9804.84.lgr,84,121,false,0,34
./instances/Rome/grafo5347.80.lgr,80,95,false,0,14
./instances/Rome/grafo9136.67.lgr,67,86,false,0,18
./instances/Rome/grafo10142.37.lgr,37,47,false,0,11
./instances/Rome/grafo8353.89.lgr,89,116,false,0,27
./instances/Rome/grafo8129.79.lgr,79,109,false,0,30
./instances/Rome/grafo4286.74.lgr,74,111,false,0,37
./instances/Rome/grafo10425.93.lgr,93,122,false,0,27
./instances/Rome/grafo11054.96.lgr,96,127,false,0,30
./instances/Rome/grafo1052.22.lgr,22,34,false,0,9
./instances/Rome/grafo3240.46.lgr,46,66,false,0,19
./instances/Rome/grafo4583.59.lgr,59,80,false,0,21
./instances/Rome/grafo9350.63.lgr,63,85,false,0,21
./instances/Rome/grafo4774.65.lgr,65,85,false,0,19
./instances/Rome/grafo4502.55.lgr,55,76,false,0,19
./instances/Rome/grafo10074.90.lgr,90,130,false,0,40
./instances/Rome/grafo5062.64.lgr,64,78,false,0,15
./instances/Rome/grafo4221.55.lgr,55,69,false,0,12
./instances/Rome/grafo8254.72.lgr,72,85,false,0,14
./instances/Rome/grafo11378.36.lgr,36,47,false,0,12
./instances/Rome/grafo9433.65.lgr,65,101,false,0,35
./instances/Rome/grafo8489.87.lgr,87,106,false,0,19
./instances/Rome/grafo8943.98.lgr,98,146,false,0,47
./instances/Rome/grafo5241.42.lgr,42,55,false,0,13
./instances/Rome/grafo3544.42.lgr,42,60,false,0,17
./instances/Rome/grafo5604.39.lgr,39,61,false,0,18
./instances/Rome/grafo8528.84.lgr,84,109,false,0,26
./instances/Rome/grafo3405.57.lgr,57,78,false,0,21
./instances/Rome/grafo8875.98.lgr,98,131,false,0,31
./instances/Rome/grafo7971.73.lgr,73,92,false,0,19
./instances/Rome/grafo8899.89.lgr,89,116,false,0,28
./instances/Rome/grafo3997.40.lgr,40,56,false,0,12
./instances/Rome/grafo11355.92.lgr,92,128,false,0,35
./instances/Rome/grafo6679.82.lgr,82,107,false,0,22
./instances/Rome/grafo8113.70.lgr,70,94,false,0,24
./instances/Rome/grafo1986.27.lgr,27,34,false,0,7
./instances/Rome/grafo4162.63.lgr,63,81,false,0,18
./instances/Rome/grafo7574.86.lgr,86,110,false,0,23
./instances/Rome/grafo10044.38.lgr,38,46,false,0,9
./instances/Rome/grafo4141.64.lgr,64,79,false,0,15
./instances/Rome/grafo8355.87.lgr,87,129,false,0,40
./instances/Rome/grafo9463.77.lgr,77,103,false,0,26
./instances/Rome/grafo1458.48.lgr,48,63,false,0,15
./instances/Rome/grafo5362.37.lgr,37,45,false,0,8
./instances/Rome/grafo7658.44.lgr,44,61,false,0,15
./instances/Rome/grafo3095.34.lgr,34,44,false,0,11
./instances/Rome/grafo6577.38.lgr,38,49,false,0,10
./instances/Rome/grafo4341.56.lgr,56,73,false,0,16
./instances/Rome/grafo3883.42.lgr,42,65,false,0,21
./instances/Rome/grafo3444.41.lgr,41,53,false,0,12
./instances/Rome/grafo9678.79.lgr,79,106,false,0,28
./instances/Rome/grafo11038.100.lgr,100,133,false,0,32
./instances/Rome/grafo8969.94.lgr,94,134,false,0,39
./instances/Rome/grafo6234.39.lgr,39,52,false,0,10
./instances/Rome/grafo5924.57.lgr,57,74,false,0,17
./instances/Rome/grafo7314.43.lgr,43,53,false,0,9
./instances/Rome/grafo4769.53.lgr,53,72,false,0,18
./instances/Rome/grafo4071.43.lgr,43,60,false,0,17
./instances/Rome/grafo8336.71.lgr,71,91,false,0,20
./instances/Rome/grafo4876.60.lgr,60,78,false,0,17
./instances/Rome/grafo5007.64.lgr,64,78,false,0,15
./instances/Rome/grafo9285.86.lgr,86,115,false,0,27
./instances/Rome/grafo178.33.lgr,33,42,false,0,8
./instances/Rome/grafo5544.67.lgr,67,86,false,0,17
./instances/Rome/grafo4314.67.lgr,67,102,false,0,33
./instances/Rome/grafo9260.68.lgr,68,94,false,0,25
./instances/Rome/grafo9612.79.lgr,79,99,false,0,15
./instances/Rome/grafo6554.48.lgr,48,70,false,0,21
./instances/Rome/grafo2401.17.lgr,17,31,false,0,11
./instances/Rome/grafo10392.94.lgr,94,132,false,0,37
./instances/Rome/grafo10819.95.lgr,95,122,false,0,26
./instances/Rome/grafo6658.59.lgr,59,79,false,0,19
./instances/Rome/grafo8260.86.lgr,86,123,false,0,36
./instances/Rome/grafo5783.36.lgr,36,46,false,0,9
./instances/Rome/grafo9311.68.lgr,68,88,false,0,20
./instances/Rome/grafo8043.72.lgr,72,100,false,0,26
./instances/Rome/grafo6595.38.lgr,38,53,false,0,16
./instances/Rome/grafo4155.63.lgr,63,73,false,0,10
./instances/Rome/grafo3876.94.lgr,94,123,false,0,30
./instances/Rome/grafo9993.91.lgr,91,128,false,0,36
./instances/Rome/grafo9681.67.lgr,67,87,false,0,18
./instances/Rome/grafo4986.83.lgr,83,107,false,0,24
./instances/Rome/grafo7151.85.lgr,85,120,false,0,33
./instances/Rome/grafo6489.48.lgr,48,66,false,0,17
./instances/Rome/grafo8457.83.lgr,83,108,false,0,25
./instances/Rome/grafo6141.42.lgr,42,54,false,0,13
./instances/Rome/grafo11131.36.lgr,36,46,false,0,10
./instances/Rome/grafo5256.38.lgr,38,43,false,0,5
./instances/Rome/grafo10630.94.lgr,94,142,false,0,45
./instances/Rome/grafo8218.92.lgr,92,122,false,0,31
./instances/Rome/grafo3975.38.lgr,38,52,false,0,14
./instances/Rome/grafo8637.84.lgr,84,122,false,0,35
./instances/Rome/grafo3211.52.lgr,52,77,false,0,24
./instances/Rome/grafo2708.39.lgr,39,48,false,0,9
./instances/Rome/grafo8779.88.lgr,88,123,false,0,35
./instances/Rome/grafo5257.38.lgr,38,47,false,0,8
./instances/Rome/grafo7732.42.lgr,42,53,false,0,11
./instances/Rome/grafo6620.56.lgr,56,71,false,0,13
./instances/Rome/grafo2670.20.lgr,20,28,false,0,8
./instances/Rome/grafo8040.73.lgr,73,103,false,0,30
./instances/Rome/grafo9150.82.lgr,82,114,false,0,33
./instances/Rome/grafo4161.55.lgr,55,73,false,0,17
./instances/Rome/grafo9648.64.lgr,64,75,false,0,11
./instances/Rome/grafo7544.40.lgr,40,53,false,0,14
./instances/Rome/grafo271.53.lgr,53,67,false,0,14
./instances/Rome/grafo9010.78.lgr,78,99,false,0,20
./instances/Rome/grafo11677.36.lgr,36,49,false,0,11
./instances/Rome/grafo2915.27.lgr,27,37,false,0,8
./instances/Rome/grafo11175.94.lgr,94,114,false,0,19
./instances/Rome/grafo8330.88.lgr,88,125,false,0,37
./instances/Rome/grafo2692.85.lgr,85,108,false,0,23
./instances/Rome/grafo4190.61.lgr,61,90,false,0,28
./instances/Rome/grafo9610.67.lgr,67,94,false,0,25
./instances/Rome/grafo8255.81.lgr,81,106,false,0,24
./instances/Rome/grafo4616.61.lgr,61,81,false,0,18
./instances/Rome/grafo6382.40.lgr,40,52,false,0,11
./instances/Rome/grafo8898.60.lgr,60,78,false,0,18
./instances/Rome/grafo7978.90.lgr,90,116,false,0,26
./instances/Rome/grafo1365.66.lgr,66,86,false,0,19
./instances/Rome/grafo6910.41.lgr,41,55,false,0,14
./instances/Rome/grafo5466.42.lgr,42,60,false,0,16
./instances/Rome/grafo5599.65.lgr,65,87,false,0,22
./instances/Rome/grafo3917.38.lgr,38,58,false,0,19
./instances/Rome/grafo8375.70.lgr,70,91,false,0,22
./instances/Rome/grafo3822.94.lgr,94,123,false,0,30
./instances/Rome/grafo8791.94.lgr,94,136,false,0,40
./instances/Rome/grafo11039.96.lgr,96,143,false,0,47
./instances/Rome/grafo11230.100.lgr,100,129,false,0,28
./instances/Rome/grafo4034.40.lgr,40,47,false,0,8
./instances/Rome/grafo5546.36.lgr,36,52,false,0,14
./instances/Rome/grafo5983.41.lgr,41,50,false,0,9
./instances/Rome/grafo3716.37.lgr,37,53,false,0,14
./instances/Rome/grafo11205.94.lgr,94,131,false,0,35
./instances/Rome/grafo5069.64.lgr,64,82,false,0,17
./instances/Rome/grafo8406.75.lgr,75,108,false,0,33
./instances/Rome/grafo7509.36.lgr,36,45,false,0,10
./instances/Rome/grafo5021.66.lgr,66,84,false,0,18
./instances/Rome/grafo915.24.lgr,24,32,false,0,6
./instances/Rome/grafo8819.87.lgr,87,118,false,0,28
./instances/Rome/grafo9314.88.lgr,88,123,false,0,35
./instances/Rome/grafo6456.58.lgr,58,84,false,0,26
./instances/Rome/grafo5600.59.lgr,59,78,false,0,19
./instances/Rome/grafo3521.40.lgr,40,48,false,0,9
./instances/Rome/grafo1742.34.lgr,34,43,false,0,9
./instances/Rome/grafo3923.35.lgr,35,45,false,0,11
./instances/Rome/grafo3753.40.lgr,40,53,false,0,14
./instances/Rome/grafo3511.54.lgr,54,73,false,0,18
./instances/Rome/grafo4440.63.lgr,63,86,false,0,20
./instances/Rome/grafo11003.100.lgr,100,140,false,0,40
./instances/Rome/grafo8323.84.lgr,84,106,false,0,20
./instances/Rome/grafo1819.22.lgr,22,37,false,0,13
./instances/Rome/grafo3594.42.lgr,42,56,false,0,13
./instances/Rome/grafo10965.99.lgr,99,130,false,0,29
./instances/Rome/grafo8537.84.lgr,84,121,false,0,35
./instances/Rome/grafo8896.60.lgr,60,79,false,0,15
./instances/Rome/grafo10060.90.lgr,90,121,false,0,29
./instances/Rome/grafo3976.38.lgr,38,53,false,0,14
./instances/Rome/grafo3553.46.lgr,46,71,false,0,21
./instances/Rome/grafo6410.50.lgr,50,69,false,0,20
./instances/Rome/grafo1710.40.lgr,40,49,false,0,10
./instances/Rome/grafo10553.98.lgr,98,117,false,0,18
./instances/Rome/grafo4489.77.lgr,77,107,false,0,28
./instances/Rome/grafo11006.97.lgr,97,135,false,0,39
./instances/Rome/grafo6143.39.lgr,39,55,false,0,15
./instances/Rome/grafo3378.35.lgr,35,48,false,0,13
./instances/Rome/grafo4770.60.lgr,60,74,false,0,14
./instances/Rome/grafo8615.85.lgr,85,110,false,0,26
./instances/Rome/grafo8564.100.lgr,100,134,false,0,32
./instances/Rome/grafo5067.64.lgr,64,82,false,0,19
./instances/Rome/grafo1611.56.lgr,56,76,false,0,18
./instances/Rome/grafo6492.38.lgr,38,50,false,0,11
./instances/Rome/grafo5490.53.lgr,53,65,false,0,13
./instances/Rome/grafo7006.43.lgr,43,56,false,0,12
./instances/Rome/grafo4045.42.lgr,42,56,false,0,15
./instances/Rome/grafo146.22.lgr,22,31,false,0,7
./instances/Rome/grafo9737.74.lgr,74,97,false,0,21
./instances/Rome/grafo10857.95.lgr,95,126,false,0,32
./instances/Rome/grafo7035.37.lgr,37,55,false,0,18
./instances/Rome/grafo11018.99.lgr,99,130,false,0,32
./instances/Rome/grafo1186.47.lgr,47,65,false,0,17
./instances/Rome/grafo2249.40.lgr,40,49,false,0,8
./instances/Rome/grafo10467.100.lgr,100,138,false,0,37
./instances/Rome/grafo5350.58.lgr,58,74,false,0,15
./instances/Rome/grafo1715.22.lgr,22,34,false,0,9
./instances/Rome/grafo9264.70.lgr,70,89,false,0,20
./instances/Rome/grafo7736.45.lgr,45,70,false,0,22
./instances/Rome/grafo7866.69.lgr,69,86,false,0,17
./instances/Rome/grafo9031.62.lgr,62,77,false,0,15
./instances/Rome/grafo6238.57.lgr,57,87,false,0,28
./instances/Rome/grafo1342.59.lgr,59,70,false,0,12
./instances/Rome/grafo3488.36.lgr,36,45,false,0,10
./instances/Rome/grafo5814.36.lgr,36,43,false,0,8
./instances/Rome/grafo6665.46.lgr,46,59,false,0,13
./instances/Rome/grafo9808.72.lgr,72,91,false,0,19
./instances/Rome/grafo8080.76.lgr,76,102,false,0,24
./instances/Rome/grafo11583.37.lgr,37,46,false,0,9
./instances/Rome/grafo11414.36.lgr,36,47,false,0,11
./instances/Rome/grafo4829.56.lgr,56,69,false,0,12
./instances/Rome/grafo1911.21.lgr,21,26,false,0,6
./instances/Rome/grafo5389.58.lgr,58,84,false,0,27
./instances/Rome/grafo8749.65.lgr,65,91,false,0,22
./instances/Rome/grafo3011.30.lgr,30,41,false,0,11
./instances/Rome/grafo11161.99.lgr,99,120,false,0,22
./instances/Rome/grafo8451.69.lgr,69,95,false,0,25
./instances/Rome/grafo6019.39.lgr,39,50,false,0,10
./instances/Rome/grafo8784.94.lgr,94,130,false,0,36
./instances/Rome/grafo8712.90.lgr,90,119,false,0,29
./instances/Rome/grafo7813.62.lgr,62,81,false,0,18
./instances/Rome/grafo10606.94.lgr,94,127,false,0,32
./instances/Rome/grafo5586.60.lgr,60,78,false,0,18
./instances/Rome/grafo5123.68.lgr,68,94,false,0,25
./instances/Rome/grafo8502.89.lgr,89,107,false,0,19
./instances/Rome/grafo5246.83.lgr,83,115,false,0,32
./instances/Rome/grafo9925.91.lgr,91,125,false,0,33
./instances/Rome/grafo8868.60.lgr,60,75,false,0,14
./instances/Rome/grafo6473.39.lgr,39,49,false,0,11
./instances/Rome/grafo5159.59.lgr,59,84,false,0,23
./instances/Rome/grafo7593.43.lgr,43,60,false,0,15
./instances/Rome/grafo7016.58.lgr,58,74,false,0,16
./instances/Rome/grafo4647.62.lgr,62,89,false,0,26
./instances/Rome/grafo8209.91.lgr,91,119,false,0,28
./instances/Rome/grafo8989.62.lgr,62,80,false,0,18
./instances/Rome/grafo9424.63.lgr,63,85,false,0,21
./instances/Rome/grafo5952.38.lgr,38,48,false,0,10
./instances/Rome/grafo4763.68.lgr,68,84,false,0,16
./instances/Rome/grafo10794.100.lgr,100,130,false,0,30
./instances/Rome/grafo10639.91.lgr,91,120,false,0,29
./instances/Rome/grafo5227.38.lgr,38,48,false,0,10
./instances/Rome/grafo4636.82.lgr,82,117,false,0,30
./instances/Rome/grafo10962.100.lgr,100,145,false,0,43
./instances/Rome/grafo8240.72.lgr,72,96,false,0,22
./instances/Rome/grafo5969.38.lgr,38,49,false,0,10
./instances/Rome/grafo4215.62.lgr,62,85,false,0,20
./instances/Rome/grafo4346.54.lgr,54,80,false,0,24
./instances/Rome/grafo9933.39.lgr,39,48,false,0,10
./instances/Rome/grafo8958.89.lgr,89,122,false,0,32
./instances/Rome/grafo8350.79.lgr,79,109,false,0,29
./instances/Rome/grafo4731.63.lgr,63,86,false,0,21
./instances/Rome/grafo8472.81.lgr,81,109,false,0,27
./instances/Rome/grafo935.21.lgr,21,38,false,0,11
./instances/Rome/grafo5575.39.lgr,39,49,false,0,10
./instances/Rome/grafo5129.53.lgr,53,74,false,0,22
./instances/Rome/grafo11028.40.lgr,40,56,false,0,13
./instances/Rome/grafo8540.74.lgr,74,98,false,0,25
./instances/Rome/grafo4360.78.lgr,78,101,false,0,21
./instances/Rome/grafo2490.22.lgr,22,29,false,0,7
./instances/Rome/grafo9372.78.lgr,78,105,false,0,26
./instances/Rome/grafo7094.44.lgr,44,61,false,0,14
./instances/Rome/grafo7187.38.lgr,38,52,false,0,12
./instances/Rome/grafo3712.95.lgr,95,144,false,0,49
./instances/Rome/grafo4991.67.lgr,67,89,false,0,23
./instances/Rome/grafo6500.55.lgr,55,75,false,0,19
./instances/Rome/grafo2258.47.lgr,47,60,false,0,12
./instances/Rome/grafo10469.100.lgr,100,148,false,0,48
./instances/Rome/grafo6701.47.lgr,47,74,false,0,27
./instances/Rome/grafo6402.39.lgr,39,50,false,0,11
./instances/Rome/grafo9872.32.lgr,32,43,false,0,12
./instances/Rome/grafo4310.74.lgr,74,109,false,0,35
./instances/Rome/grafo7782.81.lgr,81,102,false,0,21
./instances/Rome/grafo10244.99.lgr,99,141,false,0,42
./instances/Rome/grafo5019.63.lgr,63,80,false,0,18
./instances/Rome/grafo9674.81.lgr,81,116,false,0,35
./instances/Rome/grafo1484.46.lgr,46,57,false,0,10
./instances/Rome/grafo8324.76.lgr,76,109,false,0,32
./instances/Rome/grafo5750.44.lgr,44,62,false,0,18
./instances/Rome/grafo1429.31.lgr,31,45,false,0,13
./instances/Rome/grafo11187.98.lgr,98,128,false,0,30
./instances/Rome/grafo6381.42.lgr,42,50,false,0,8
./instances/Rome/grafo4854.57.lgr,57,76,false,0,18
./instances/Rome/grafo10207.98.lgr,98,137,false,0,38
./instances/Rome/grafo9138.65.lgr,65,105,false,0,37
./instances/Rome/grafo4862.51.lgr,51,67,false,0,15
./instances/Rome/grafo4222.48.lgr,48,62,false,0,14
./instances/Rome/grafo7313.43.lgr,43,52,false,0,10
./instances/Rome/grafo7997.71.lgr,71,96,false,0,23
./instances/Rome/grafo7258.46.lgr,46,67,false,0,21
./instances/Rome/grafo8186.90.lgr,90,117,false,0,28
./instances/Rome/grafo1189.65.lgr,65,81,false,0,13
./instances/Rome/grafo5296.44.lgr,44,58,false,0,14
./instances/Rome/grafo4843.53.lgr,53,70,false,0,18
./instances/Rome/grafo7007.41.lgr,41,55,false,0,13
./instances/Rome/grafo5792.60.lgr,60,76,false,0,16
./instances/Rome/grafo2267.36.lgr,36,52,false,0,14
./instances/Rome/grafo3865.42.lgr,42,56,false,0,13
./instances/Rome/grafo6760.54.lgr,54,68,false,0,15
./instances/Rome/grafo6720.79.lgr,79,102,false,0,22
./instances/Rome/grafo7494.44.lgr,44,58,false,0,13
./instances/Rome/grafo10648.98.lgr,98,145,false,0,46
./instances/Rome/grafo8664.89.lgr,89,124,false,0,32
./instances/Rome/grafo4937.56.lgr,56,81,false,0,24
./instances/Rome/grafo3199.60.lgr,60,72,false,0,12
./instances/Rome/grafo5228.43.lgr,43,56,false,0,13
./instances/Rome/grafo8339.66.lgr,66,90,false,0,24
./instances/Rome/grafo1234.25.lgr,25,33,false,0,9
./instances/Rome/grafo1750.12.lgr,12,18,false,0,5
./instances/Rome/grafo9577.97.lgr,97,124,false,0,26
./instances/Rome/grafo7081.38.lgr,38,59,false,0,18
./instances/Rome/grafo7711.45.lgr,45,53,false,0,6
./instances/Rome/grafo2622.38.lgr,38,52,false,0,15
./instances/Rome/grafo1698.33.lgr,33,43,false,0,10
./instances/Rome/grafo10480.95.lgr,95,124,false,0,29
./instances/Rome/grafo10239.91.lgr,91,123,false,0,32
./instances/Rome/grafo9518.68.lgr,68,90,false,0,20
./instances/Rome/grafo4679.63.lgr,63,87,false,0,23
./instances/Rome/grafo4062.56.lgr,56,87,false,0,28
./instances/Rome/grafo9113.74.lgr,74,94,false,0,19
./instances/Rome/grafo4773.57.lgr,57,79,false,0,21
./instances/Rome/grafo4753.69.lgr,69,92,false,0,22
./instances/Rome/grafo9240.77.lgr,77,92,false,0,16
./instances/Rome/grafo6621.60.lgr,60,78,false,0,17
./instances/Rome/grafo8621.73.lgr,73,103,false,0,29
./instances/Rome/grafo8496.61.lgr,61,91,false,0,28
./instances/Rome/grafo7606.51.lgr,51,71,false,0,19
./instances/Rome/grafo11369.96.lgr,96,138,false,0,40
./instances/Rome/grafo9366.66.lgr,66,85,false,0,20
./instances/Rome/grafo4055.43.lgr,43,61,false,0,16
./instances/Rome/grafo9302.66.lgr,66,80,false,0,14
./instances/Rome/grafo5892.42.lgr,42,53,false,0,11
./instances/Rome/grafo11351.90.lgr,90,125,false,0,35
./instances/Rome/grafo1434.30.lgr,30,40,false,0,10
./instances/Rome/grafo4880.56.lgr,56,77,false,0,20
./instances/Rome/grafo10522.99.lgr,99,136,false,0,35
./instances/Rome/grafo4407.55.lgr,55,70,false,0,14
./instances/Rome/grafo3048.41.lgr,41,50,false,0,9
./instances/Rome/grafo5390.37.lgr,37,45,false,0,8
./instances/Rome/grafo6744.46.lgr,46,61,false,0,15
./instances/Rome/grafo5119.76.lgr,76,115,false,0,39
./instances/Rome/grafo5320.45.lgr,45,53,false,0,8
./instances/Rome/grafo8488.85.lgr,85,99,false,0,15
./instances/Rome/grafo10150.95.lgr,95,129,false,0,32
./instances/Rome/grafo9098.64.lgr,64,80,false,0,15
./instances/Rome/grafo6482.87.lgr,87,115,false,0,27
./instances/Rome/grafo7994.64.lgr,64,83,false,0,18
./instances/Rome/grafo3569.56.lgr,56,75,false,0,20
./instances/Rome/grafo5188.70.lgr,70,89,false,0,17
./instances/Rome/grafo7564.57.lgr,57,71,false,0,14
./instances/Rome/grafo6378.44.lgr,44,62,false,0,17
./instances/Rome/grafo3195.54.lgr,54,76,false,0,22
./instances/Rome/grafo10144.98.lgr,98,134,false,0,36
./instances/Rome/grafo11228.94.lgr,94,125,false,0,31
./instances/Rome/grafo4189.62.lgr,62,92,false,0,28
./instances/Rome/grafo6434.78.lgr,78,97,false,0,19
./instances/Rome/grafo4417.65.lgr,65,90,false,0,25
./instances/Rome/grafo9119.80.lgr,80,120,false,0,38
./instances/Rome/grafo9169.67.lgr,67,106,false,0,36
./instances/Rome/grafo5505.35.lgr,35,40,false,0,6
./instances/Rome/grafo7341.60.lgr,60,78,false,0,17
./instances/Rome/grafo7050.40.lgr,40,51,false,0,11
./instances/Rome/grafo10250.100.lgr,100,138,false,0,35
./instances/Rome/grafo9768.75.lgr,75,101,false,0,26
./instances/Rome/grafo9022.63.lgr,63,82,false,0,18
./instances/Rome/grafo3460.54.lgr,54,82,false,0,26
./instances/Rome/grafo6302.38.lgr,38,47,false,0,9
./instances/Rome/grafo10892.37.lgr,37,48,false,0,11
./instances/Rome/grafo4307.64.lgr,64,79,false,0,16
./instances/Rome/grafo7053.55.lgr,55,73,false,0,17
./instances/Rome/grafo6857.41.lgr,41,54,false,0,11
./instances/Rome/grafo9382.67.lgr,67,83,false,0,16
./instances/Rome/grafo6237.46.lgr,46,58,false,0,13
./instances/Rome/grafo4722.64.lgr,64,80,false,0,16
./instances/Rome/grafo4479.68.lgr,68,90,false,0,21
./instances/Rome/grafo8961.75.lgr,75,122,false,0,46
./instances/Rome/grafo8820.92.lgr,92,121,false,0,28
./instances/Rome/grafo1565.68.lgr,68,83,false,0,14
./instances/Rome/grafo9340.88.lgr,88,117,false,0,28
./instances/Rome/grafo7254.44.lgr,44,72,false,0,25
./instances/Rome/grafo7364.36.lgr,36,43,false,0,8
./instances/Rome/grafo11504.39.lgr,39,51,false,0,13
./instances/Rome/grafo8019.84.lgr,84,102,false,0,15
./instances/Rome/grafo7018.45.lgr,45,67,false,0,22
./instances/Rome/grafo1876.11.lgr,11,19,false,0,8
./instances/Rome/grafo11653.37.lgr,37,51,false,0,12
./instances/Rome/grafo5697.40.lgr,40,59,false,0,15
./instances/Rome/grafo6300.47.lgr,47,72,false,0,24
./instances/Rome/grafo9263.76.lgr,76,106,false,0,29
./instances/Rome/grafo7693.52.lgr,52,74,false,0,21
./instances/Rome/grafo3005.58.lgr,58,77,false,0,16
./instances/Rome/grafo5861.82.lgr,82,113,false,0,29
./instances/Rome/grafo7701.43.lgr,43,64,false,0,18
./instances/Rome/grafo10656.98.lgr,98,125,false,0,27
./instances/Rome/grafo1261.30.lgr,30,40,false,0,9
./instances/Rome/grafo7276.49.lgr,49,64,false,0,13
./instances/Rome/grafo7993.75.lgr,75,110,false,0,34
./instances/Rome/grafo9701.84.lgr,84,104,false,0,19
./instances/Rome/grafo896.16.lgr,16,24,false,0,8
./instances/Rome/grafo7059.46.lgr,46,53,false,0,7
./instances/Rome/grafo4585.66.lgr,66,85,false,0,18
./instances/Rome/grafo9220.67.lgr,67,101,false,0,31
./instances/Rome/grafo7828.68.lgr,68,92,false,0,23
./instances/Rome/grafo4855.77.lgr,77,106,false,0,28
./instances/Rome/grafo9728.70.lgr,70,86,false,0,14
./instances/Rome/grafo4335.60.lgr,60,87,false,0,21
./instances/Rome/grafo9624.65.lgr,65,80,false,0,16
./instances/Rome/grafo4659.59.lgr,59,79,false,0,20
./instances/Rome/grafo7851.77.lgr,77,100,false,0,22
./instances/Rome/grafo3055.36.lgr,36,46,false,0,9
./instances/Rome/grafo5584.48.lgr,48,63,false,0,15
./instances/Rome/grafo7805.59.lgr,59,76,false,0,17
./instances/Rome/grafo4573.57.lgr,57,82,false,0,25
./instances/Rome/grafo10161.99.lgr,99,148,false,0,45
./instances/Rome/grafo9668.67.lgr,67,83,false,0,16
./instances/Rome/grafo6893.51.lgr,51,68,false,0,15
./instances/Rome/grafo9173.71.lgr,71,105,false,0,32
./instances/Rome/grafo4379.76.lgr,76,101,false,0,23
./instances/Rome/grafo9803.86.lgr,86,109,false,0,20
./instances/Rome/grafo3724.43.lgr,43,54,false,0,10
./instances/Rome/grafo6025.56.lgr,56,79,false,0,23
./instances/Rome/grafo8114.83.lgr,83,114,false,0,30
./instances/Rome/grafo3366.52.lgr,52,65,false,0,14
./instances/Rome/grafo9347.96.lgr,96,119,false,0,24
./instances/Rome/grafo10445.94.lgr,94,140,false,0,45
./instances/Rome/grafo7318.55.lgr,55,70,false,0,15
./instances/Rome/grafo10514.39.lgr,39,49,false,0,10
./instances/Rome/grafo4775.62.lgr,62,90,false,0,26
./instances/Rome/grafo8995.69.lgr,69,90,false,0,20
./instances/Rome/grafo3834.55.lgr,55,80,false,0,20
./instances/Rome/grafo8705.82.lgr,82,108,false,0,22
./instances/Rome/grafo8351.89.lgr,89,127,false,0,37
./instances/Rome/grafo10327.97.lgr,97,140,false,0,42
./instances/Rome/grafo9128.64.lgr,64,94,false,0,27
./instances/Rome/grafo9529.87.lgr,87,105,false,0,17
./instances/Rome/grafo4962.76.lgr,76,105,false,0,29
./instances/Rome/grafo6406.43.lgr,43,57,false,0,12
./instances/Rome/grafo7768.42.lgr,42,53,false,0,12
./instances/Rome/grafo11391.96.lgr,96,126,false,0,29
./instances/Rome/grafo5478.32.lgr,32,42,false,0,9
./instances/Rome/grafo4236.72.lgr,72,103,false,0,30
./instances/Rome/grafo10519.98.lgr,98,130,false,0,32
./instances/Rome/grafo9614.86.lgr,86,112,false,0,25
./instances/Rome/grafo4505.53.lgr,53,69,false,0,14
./instances/Rome/grafo9086.67.lgr,67,96,false,0,27
./instances/Rome/grafo9636.76.lgr,76,100,false,0,23
./instances/Rome/grafo8752.88.lgr,88,110,false,0,23
./instances/Rome/grafo10971.96.lgr,96,119,false,0,24
./instances/Rome/grafo9698.79.lgr,79,104,false,0,25
./instances/Rome/grafo5845.55.lgr,55,80,false,0,24
./instances/Rome/grafo8165.77.lgr,77,109,false,0,29
./instances/Rome/grafo7156.67.lgr,67,86,false,0,17
./instances/Rome/grafo5351.35.lgr,35,51,false,0,13
./instances/Rome/grafo4848.65.lgr,65,80,false,0,16
./instances/Rome/grafo574.12.lgr,12,19,false,0,6
./instances/Rome/grafo6907.38.lgr,38,50,false,0,9
./instances/Rome/grafo9590.74.lgr,74,99,false,0,25
./instances/Rome/grafo8432.86.lgr,86,121,false,0,36
./instances/Rome/grafo7737.56.lgr,56,79,false,0,20
./instances/Rome/grafo7168.39.lgr,39,56,false,0,17
./instances/Rome/grafo8927.88.lgr,88,127,false,0,36
./instances/Rome/grafo5513.71.lgr,71,93,false,0,21
./instances/Rome/grafo5626.57.lgr,57,78,false,0,20
./instances/Rome/grafo8649.86.lgr,86,109,false,0,21
./instances/Rome/grafo9034.68.lgr,68,85,false,0,16
./instances/Rome/grafo7147.47.lgr,47,62,false,0,14
./instances/Rome/grafo7220.42.lgr,42,57,false,0,15
./instances/Rome/grafo2205.38.lgr,38,55,false,0,16
./instances/Rome/grafo3189.54.lgr,54,84,false,0,30
./instances/Rome/grafo5735.77.lgr,77,100,false,0,24
./instances/Rome/grafo3066.32.lgr,32,48,false,0,15
./instances/Rome/grafo10908.98.lgr,98,135,false,0,35
./instances/Rome/grafo4535.52.lgr,52,67,false,0,12
./instances/Rome/grafo6165.43.lgr,43,52,false,0,10
./instances/Rome/grafo9982.38.lgr,38,49,false,0,10
./instances/Rome/grafo11435.92.lgr,92,117,false,0,26
./instances/Rome/grafo3691.41.lgr,41,53,false,0,12
./instances/Rome/grafo6314.44.lgr,44,58,false,0,14
./instances/Rome/grafo3577.40.lgr,40,50,false,0,9
./instances/Rome/grafo3733.62.lgr,62,91,false,0,28
./instances/Rome/grafo10259.100.lgr,100,141,false,0,41
./instances/Rome/grafo6398.41.lgr,41,53,false,0,12
./instances/Rome/grafo8670.89.lgr,89,109,false,0,20
./instances/Rome/grafo5282.58.lgr,58,81,false,0,22
./instances/Rome/grafo1760.28.lgr,28,39,false,0,11
./instances/Rome/grafo9847.61.lgr,61,80,false,0,17
./instances/Rome/grafo6444.64.lgr,64,82,false,0,19
./instances/Rome/grafo10928.100.lgr,100,140,false,0,39
./instances/Rome/grafo8715.93.lgr,93,120,false,0,28
./instances/Rome/grafo4216.53.lgr,53,79,false,0,23
./instances/Rome/grafo4777.61.lgr,61,75,false,0,15
./instances/Rome/grafo3747.37.lgr,37,52,false,0,12
./instances/Rome/grafo6082.42.lgr,42,58,false,0,15
./instances/Rome/grafo5116.74.lgr,74,101,false,0,26
./instances/Rome/grafo8052.70.lgr,70,86,false,0,15
./instances/Rome/grafo7536.60.lgr,60,76,false,0,14
./instances/Rome/grafo10322.97.lgr,97,133,false,0,37
./instances/Rome/grafo6293.68.lgr,68,92,false,0,25
./instances/Rome/grafo6437.47.lgr,47,70,false,0,22
./instances/Rome/grafo2990.35.lgr,35,48,false,0,13
./instances/Rome/grafo3955.55.lgr,55,72,false,0,17
./instances/Rome/grafo2602.38.lgr,38,48,false,0,8
./instances/Rome/grafo4446.60.lgr,60,82,false,0,21
./instances/Rome/grafo11244.36.lgr,36,48,false,0,13
./instances/Rome/grafo5423.76.lgr,76,97,false,0,20
./instances/Rome/grafo8264.78.lgr,78,114,false,0,35
./instances/Rome/grafo3816.42.lgr,42,61,false,0,18
./instances/Rome/grafo7219.45.lgr,45,59,false,0,13
./instances/Rome/grafo3115.59.lgr,59,73,false,0,14
./instances/Rome/grafo2075.32.lgr,32,41,false,0,8
./instances/Rome/grafo6198.41.lgr,41,61,false,0,17
./instances/Rome/grafo5191.41.lgr,41,61,false,0,17
./instances/Rome/grafo11385.36.lgr,36,48,false,0,13
./instances/Rome/grafo9734.64.lgr,64,84,false,0,19
./instances/Rome/grafo1482.53.lgr,53,67,false,0,14
./instances/Rome/grafo4984.74.lgr,74,103,false,0,30
./instances/Rome/grafo10174.95.lgr,95,131,false,0,34
./instances/Rome/grafo8645.92.lgr,92,129,false,0,36
./instances/Rome/grafo6860.44.lgr,44,60,false,0,13
./instances/Rome/grafo10305.100.lgr,100,140,false,0,35
./instances/Rome/grafo9170.65.lgr,65,94,false,0,29
./instances/Rome/grafo6939.38.lgr,38,51,false,0,11
./instances/Rome/grafo10276.41.lgr,41,55,false,0,11
./instances/Rome/grafo7359.38.lgr,38,49,false,0,10
./instances/Rome/grafo3734.36.lgr,36,46,false,0,8
./instances/Rome/grafo5024.84.lgr,84,116,false,0,32
./instances/Rome/grafo5748.57.lgr,57,76,false,0,19
./instances/Rome/grafo7923.62.lgr,62,88,false,0,25
./instances/Rome/grafo3288.37.lgr,37,50,false,0,13
./instances/Rome/grafo7660.59.lgr,59,81,false,0,20
./instances/Rome/grafo10623.98.lgr,98,130,false,0,32
./instances/Rome/grafo5310.69.lgr,69,87,false,0,18
./instances/Rome/grafo5385.36.lgr,36,47,false,0,11
./instances/Rome/grafo7067.44.lgr,44,55,false,0,10
./instances/Rome/grafo5606.77.lgr,77,111,false,0,33
./instances/Rome/grafo3870.38.lgr,38,54,false,0,15
./instances/Rome/grafo6152.41.lgr,41,57,false,0,17
./instances/Rome/grafo10931.94.lgr,94,117,false,0,23
./instances/Rome/grafo5949.38.lgr,38,50,false,0,12
./instances/Rome/grafo7571.41.lgr,41,61,false,0,18
./instances/Rome/grafo10678.98.lgr,98,125,false,0,27
./instances/Rome/grafo9725.66.lgr,66,94,false,0,27
./instances/Rome/grafo9504.64.lgr,64,88,false,0,24
./instances/Rome/grafo4492.76.lgr,76,102,false,0,22
./instances/Rome/grafo4903.75.lgr,75,108,false,0,34
./instances/Rome/grafo6122.41.lgr,41,50,false,0,10
./instances/Rome/grafo11675.39.lgr,39,50,false,0,12
./instances/Rome/grafo2844.19.lgr,19,30,false,0,9
./instances/Rome/grafo4301.63.lgr,63,87,false,0,20
./instances/Rome/grafo6945.44.lgr,44,60,false,0,15
./instances/Rome/grafo5089.56.lgr,56,83,false,0,28
./instances/Rome/grafo3321.38.lgr,38,53,false,0,13
./instances/Rome/grafo7999.62.lgr,62,82,false,0,17
./instances/Rome/grafo10657.39.lgr,39,50,false,0,11
./instances/Rome/grafo9527.88.lgr,88,118,false,0,29
./instances/Rome/grafo9249.66.lgr,66,96,false,0,27
./instances/Rome/grafo8050.67.lgr,67,86,false,0,18
./instances/Rome/grafo8510.100.lgr,100,142,false,0,42
./instances/Rome/grafo10194.97.lgr,97,134,false,0,36
./instances/Rome/grafo4430.72.lgr,72,99,false,0,26
./instances/Rome/grafo10536.99.lgr,99,142,false,0,41
./instances/Rome/grafo4096.42.lgr,42,65,false,0,23
./instances/Rome/grafo3843.44.lgr,44,61,false,0,14
./instances/Rome/grafo7817.66.lgr,66,94,false,0,27
./instances/Rome/grafo4481.77.lgr,77,121,false,0,43
./instances/Rome/grafo8632.84.lgr,84,111,false,0,27
./instances/Rome/grafo5558.80.lgr,80,108,false,0,27
./instances/Rome/grafo6150.41.lgr,41,52,false,0,10
./instances/Rome/grafo5040.53.lgr,53,72,false,0,19
./instances/Rome/grafo7625.47.lgr,47,67,false,0,18
./instances/Rome/grafo4109.51.lgr,51,75,false,0,24
./instances/Rome/grafo10755.41.lgr,41,56,false,0,13
./instances/Rome/grafo8797.100.lgr,100,129,false,0,28
./instances/Rome/grafo5956.79.lgr,79,97,false,0,18
./instances/Rome/grafo6386.52.lgr,52,79,false,0,26
./instances/Rome/grafo8825.92.lgr,92,124,false,0,30
./instances/Rome/grafo2472.47.lgr,47,63,false,0,16
./instances/Rome/grafo5462.55.lgr,55,78,false,0,22
./instances/Rome/grafo11120.96.lgr,96,128,false,0,32
./instances/Rome/grafo8328.67.lgr,67,98,false,0,29
./instances/Rome/grafo5265.40.lgr,40,56,false,0,15
./instances/Rome/grafo4248.62.lgr,62,81,false,0,18
./instances/Rome/grafo4610.82.lgr,82,109,false,0,27
./instances/Rome/grafo3364.52.lgr,52,77,false,0,23
./instances/Rome/grafo1814.21.lgr,21,28,false,0,7
./instances/Rome/grafo1501.58.lgr,58,72,false,0,13
./instances/Rome/grafo8520.70.lgr,70,92,false,0,20
./instances/Rome/grafo9437.64.lgr,64,82,false,0,16
./instances/Rome/grafo11198.98.lgr,98,136,false,0,37
./instances/Rome/grafo4548.60.lgr,60,72,false,0,12
./instances/Rome/grafo11099.99.lgr,99,151,false,0,51
./instances/Rome/grafo7542.40.lgr,40,51,false,0,12
./instances/Rome/grafo9300.70.lgr,70,96,false,0,25
./instances/Rome/grafo3363.37.lgr,37,47,false,0,10
./instances/Rome/grafo4175.56.lgr,56,73,false,0,17
./instances/Rome/grafo11572.34.lgr,34,47,false,0,12
./instances/Rome/grafo4709.70.lgr,70,97,false,0,27
./instances/Rome/grafo10497.95.lgr,95,125,false,0,30
./instances/Rome/grafo11635.92.lgr,92,128,false,0,35
./instances/Rome/grafo4995.59.lgr,59,76,false,0,18
./instances/Rome/grafo5904.37.lgr,37,50,false,0,12
./instances/Rome/grafo4142.53.lgr,53,74,false,0,19
./instances/Rome/grafo1779.21.lgr,21,30,false,0,6
./instances/Rome/grafo5207.43.lgr,43,66,false,0,21
./instances/Rome/grafo5483.60.lgr,60,75,false,0,15
./instances/Rome/grafo9720.68.lgr,68,91,false,0,22
./instances/Rome/grafo9326.77.lgr,77,98,false,0,22
./instances/Rome/grafo3951.39.lgr,39,58,false,0,16
./instances/Rome/grafo6862.47.lgr,47,64,false,0,18
./instances/Rome/grafo8348.99.lgr,99,133,false,0,34
./instances/Rome/grafo10913.97.lgr,97,130,false,0,32
./instances/Rome/grafo7200.42.lgr,42,58,false,0,16
./instances/Rome/grafo10241.95.lgr,95,128,false,0,31
./instances/Rome/grafo9016.74.lgr,74,89,false,0,15
./instances/Rome/grafo7721.52.lgr,52,71,false,0,18
./instances/Rome/grafo5234.41.lgr,41,51,false,0,9
./instances/Rome/grafo7842.68.lgr,68,93,false,0,24
./instances/Rome/grafo5502.37.lgr,37,50,false,0,11
./instances/Rome/grafo8179.91.lgr,91,112,false,0,21
./instances/Rome/grafo4342.60.lgr,60,76,false,0,16
./instances/Rome/grafo10601.93.lgr,93,128,false,0,36
./instances/Rome/grafo5150.52.lgr,52,70,false,0,17
./instances/Rome/grafo3537.40.lgr,40,61,false,0,22
./instances/Rome/grafo8561.77.lgr,77,97,false,0,19
./instances/Rome/grafo4764.83.lgr,83,112,false,0,29
./instances/Rome/grafo3683.41.lgr,41,59,false,0,16
./instances/Rome/grafo8929.91.lgr,91,126,false,0,32
./instances/Rome/grafo10435.96.lgr,96,123,false,0,24
./instances/Rome/grafo9632.68.lgr,68,91,false,0,24
./instances/Rome/grafo10385.94.lgr,94,128,false,0,34
./instances/Rome/grafo7896.67.lgr,67,95,false,0,26
./instances/Rome/grafo1728.61.lgr,61,71,false,0,9
./instances/Rome/grafo8133.82.lgr,82,110,false,0,27
./instances/Rome/grafo4345.61.lgr,61,83,false,0,21
./instances/Rome/grafo11637.38.lgr,38,44,false,0,7
./instances/Rome/grafo1238.67.lgr,67,86,false,0,18
./instances/Rome/grafo9187.67.lgr,67,93,false,0,26
./instances/Rome/grafo11569.93.lgr,93,136,false,0,41
./instances/Rome/grafo9783.63.lgr,63,82,false,0,19
./instances/Rome/grafo4371.71.lgr,71,96,false,0,22
./instances/Rome/grafo7944.85.lgr,85,119,false,0,34
./instances/Rome/grafo8774.88.lgr,88,129,false,0,39
./instances/Rome/grafo10314.96.lgr,96,124,false,0,28
./instances/Rome/grafo6690.58.lgr,58,70,false,0,12
./instances/Rome/grafo580.29.lgr,29,37,false,0,8
./instances/Rome/grafo3973.53.lgr,53,69,false,0,16
./instances/Rome/grafo7820.71.lgr,71,95,false,0,24
./instances/Rome/grafo11574.33.lgr,33,44,false,0,11
./instances/Rome/grafo10851.95.lgr,95,134,false,0,36
./instances/Rome/grafo11051.100.lgr,100,134,false,0,32
./instances/Rome/grafo8042.62.lgr,62,79,false,0,17
./instances/Rome/grafo5157.39.lgr,39,54,false,0,13
./instances/Rome/grafo2877.36.lgr,36,53,false,0,16
./instances/Rome/grafo7811.70.lgr,70,97,false,0,25
./instances/Rome/grafo5850.43.lgr,43,56,false,0,13
./instances/Rome/grafo5117.56.lgr,56,72,false,0,16
./instances/Rome/grafo1418.50.lgr,50,57,false,0,7
./instances/Rome/grafo5324.62.lgr,62,81,false,0,18
./instances/Rome/grafo4165.61.lgr,61,82,false,0,20
./instances/Rome/grafo6782.46.lgr,46,68,false,0,21
./instances/Rome/grafo2065.70.lgr,70,91,false,0,21
./instances/Rome/grafo7075.45.lgr,45,63,false,0,18
./instances/Rome/grafo8142.73.lgr,73,110,false,0,32
./instances/Rome/grafo10103.98.lgr,98,131,false,0,31
./instances/Rome/grafo4194.63.lgr,63,82,false,0,18
./instances/Rome/grafo5132.80.lgr,80,106,false,0,24
./instances/Rome/grafo6083.76.lgr,76,110,false,0,34
./instances/Rome/grafo10492.96.lgr,96,153,false,0,54
./instances/Rome/grafo8310.86.lgr,86,134,false,0,47
./instances/Rome/grafo3207.42.lgr,42,57,false,0,12
./instances/Rome/grafo7442.45.lgr,45,53,false,0,9
./instances/Rome/grafo2985.43.lgr,43,55,false,0,13
./instances/Rome/grafo7528.66.lgr,66,81,false,0,16
./instances/Rome/grafo3337.40.lgr,40,53,false,0,12
./instances/Rome/grafo9114.79.lgr,79,111,false,0,30
./instances/Rome/grafo10064.39.lgr,39,59,false,0,18
./instances/Rome/grafo7551.39.lgr,39,48,false,0,9
./instances/Rome/grafo11194.100.lgr,100,127,false,0,27
./instances/Rome/grafo3138.60.lgr,60,85,false,0,23
./instances/Rome/grafo3805.37.lgr,37,49,false,0,10
./instances/Rome/grafo10479.98.lgr,98,130,false,0,33
./instances/Rome/grafo3927.45.lgr,45,55,false,0,10
./instances/Rome/grafo9294.84.lgr,84,100,false,0,17
./instances/Rome/grafo6999.94.lgr,94,121,false,0,25
./instances/Rome/grafo3561.48.lgr,48,68,false,0,18
./instances/Rome/grafo7741.52.lgr,52,63,false,0,11
./instances/Rome/grafo5115.65.lgr,65,98,false,0,30
./instances/Rome/grafo9828.72.lgr,72,95,false,0,23
./instances/Rome/grafo4041.57.lgr,57,66,false,0,10
./instances/Rome/grafo9087.73.lgr,73,94,false,0,21
./instances/Rome/grafo9192.67.lgr,67,95,false,0,29
./instances/Rome/grafo3556.61.lgr,61,75,false,0,14
./instances/Rome/grafo4453.57.lgr,57,72,false,0,14
./instances/Rome/grafo9874.37.lgr,37,46,false,0,8
./instances/Rome/grafo5628.34.lgr,34,41,false,0,7
./instances/Rome/grafo9545.75.lgr,75,92,false,0,16
./instances/Rome/grafo6590.38.lgr,38,49,false,0,10
./instances/Rome/grafo5727.43.lgr,43,58,false,0,16
./instances/Rome/grafo7088.43.lgr,43,57,false,0,14
./instances/Rome/grafo2589.26.lgr,26,34,false,0,8
./instances/Rome/grafo7914.84.lgr,84,116,false,0,30
./instances/Rome/grafo4793.63.lgr,63,86,false,0,23
./instances/Rome/grafo8219.93.lgr,93,117,false,0,25
./instances/Rome/grafo5005.82.lgr,82,105,false,0,24
./instances/Rome/grafo9662.84.lgr,84,119,false,0,33
./instances/Rome/grafo6992.45.lgr,45,60,false,0,16
./instances/Rome/grafo10483.34.lgr,34,45,false,0,11
./instances/Rome/grafo3254.40.lgr,40,55,false,0,14
./instances/Rome/grafo9494.61.lgr,61,80,false,0,18
./instances/Rome/grafo6736.38.lgr,38,53,false,0,16
./instances/Rome/grafo10474.94.lgr,94,142,false,0,46
./instances/Rome/grafo10540.97.lgr,97,121,false,0,25
./instances/Rome/grafo7479.39.lgr,39,53,false,0,14
./instances/Rome/grafo9134.64.lgr,64,88,false,0,23
./instances/Rome/grafo8672.71.lgr,71,98,false,0,26
./instances/Rome/grafo6000.76.lgr,76,101,false,0,25
./instances/Rome/grafo10358.95.lgr,95,135,false,0,38
./instances/Rome/grafo332.82.lgr,82,106,false,0,24
./instances/Rome/grafo11119.98.lgr,98,135,false,0,36
./instances/Rome/grafo10871.95.lgr,95,125,false,0,28
./instances/Rome/grafo8400.81.lgr,81,114,false,0,29
./instances/Rome/grafo6733.57.lgr,57,68,false,0,10
./instances/Rome/grafo6185.51.lgr,51,69,false,0,17
./instances/Rome/grafo11482.39.lgr,39,48,false,0,10
./instances/Rome/grafo5130.44.lgr,44,56,false,0,13
./instances/Rome/grafo6547.38.lgr,38,64,false,0,23
./instances/Rome/grafo8124.76.lgr,76,98,false,0,21
./instances/Rome/grafo1478.56.lgr,56,69,false,0,14
./instances/Rome/grafo7002.38.lgr,38,48,false,0,11
./instances/Rome/grafo5134.62.lgr,62,80,false,0,18
./instances/Rome/grafo3719.40.lgr,40,50,false,0,9
./instances/Rome/grafo9983.91.lgr,91,125,false,0,35
./instances/Rome/grafo3878.45.lgr,45,55,false,0,9
./instances/Rome/grafo9217.88.lgr,88,122,false,0,33
./instances/Rome/grafo6750.49.lgr,49,79,false,0,26
./instances/Rome/grafo2959.38.lgr,38,48,false,0,10
./instances/Rome/grafo9673.64.lgr,64,89,false,0,25
./instances/Rome/grafo7696.61.lgr,61,88,false,0,27
./instances/Rome/grafo5582.38.lgr,38,59,false,0,19
./instances/Rome/grafo8206.90.lgr,90,114,false,0,24
./instances/Rome/grafo5031.64.lgr,64,95,false,0,30
./instances/Rome/grafo10724.92.lgr,92,120,false,0,28
./instances/Rome/grafo6685.47.lgr,47,63,false,0,15
./instances/Rome/grafo9241.89.lgr,89,108,false,0,19
./instances/Rome/grafo6284.40.lgr,40,55,false,0,15
./instances/Rome/grafo7904.82.lgr,82,107,false,0,24
./instances/Rome/grafo9629.83.lgr,83,112,false,0,29
./instances/Rome/grafo4858.74.lgr,74,105,false,0,29
./instances/Rome/grafo5789.39.lgr,39,58,false,0,18
./instances/Rome/grafo10116.100.lgr,100,149,false,0,47
./instances/Rome/grafo6564.42.lgr,42,58,false,0,14
./instances/Rome/grafo3104.39.lgr,39,53,false,0,12
./instances/Rome/grafo6863.40.lgr,40,59,false,0,19
./instances/Rome/grafo8550.79.lgr,79,100,false,0,19
./instances/Rome/grafo8314.81.lgr,81,108,false,0,26
./instances/Rome/grafo5777.38.lgr,38,49,false,0,10
./instances/Rome/grafo5363.75.lgr,75,101,false,0,27
./instances/Rome/grafo4798.58.lgr,58,78,false,0,19
./instances/Rome/grafo4603.50.lgr,50,69,false,0,18
./instances/Rome/grafo4483.61.lgr,61,79,false,0,16
./instances/Rome/grafo3176.54.lgr,54,65,false,0,11
./instances/Rome/grafo10767.38.lgr,38,50,false,0,13
./instances/Rome/grafo8428.82.lgr,82,124,false,0,40
./instances/Rome/grafo7288.45.lgr,45,60,false,0,15
./instances/Rome/grafo8244.72.lgr,72,97,false,0,24
./instances/Rome/grafo8823.93.lgr,93,136,false,0,42
./instances/Rome/grafo6746.38.lgr,38,47,false,0,9
./instances/Rome/grafo3717.51.lgr,51,72,false,0,19
./instances/Rome/grafo4138.60.lgr,60,83,false,0,24
./instances/Rome/grafo8773.88.lgr,88,117,false,0,29
./instances/Rome/grafo6361.41.lgr,41,60,false,0,17
./instances/Rome/grafo9868.37.lgr,37,50,false,0,12
./instances/Rome/grafo6875.54.lgr,54,67,false,0,13
./instances/Rome/grafo6731.51.lgr,51,67,false,0,16
./instances/Rome/grafo10452.94.lgr,94,138,false,0,42
./instances/Rome/grafo7532.51.lgr,51,71,false,0,18
./instances/Rome/grafo2723.18.lgr,18,28,false,0,8
./instances/Rome/grafo11089.93.lgr,93,114,false,0,20
./instances/Rome/grafo7271.41.lgr,41,54,false,0,13
./instances/Rome/grafo5715.47.lgr,47,69,false,0,19
./instances/Rome/grafo4181.61.lgr,61,78,false,0,17
./instances/Rome/grafo4044.52.lgr,52,71,false,0,18
./instances/Rome/grafo5637.41.lgr,41,49,false,0,8
./instances/Rome/grafo4308.61.lgr,61,80,false,0,20
./instances/Rome/grafo5277.44.lgr,44,61,false,0,16
./instances/Rome/grafo4622.48.lgr,48,59,false,0,10
./instances/Rome/grafo7239.60.lgr,60,87,false,0,26
./instances/Rome/grafo10733.39.lgr,39,53,false,0,13
./instances/Rome/grafo5221.44.lgr,44,57,false,0,12
./instances/Rome/grafo7197.52.lgr,52,68,false,0,15
./instances/Rome/grafo9257.62.lgr,62,85,false,0,20
./instances/Rome/grafo9789.78.lgr,78,103,false,0,24
./instances/Rome/grafo7608.88.lgr,88,114,false,0,27
./instances/Rome/grafo4676.64.lgr,64,91,false,0,26
./instances/Rome/grafo6387.44.lgr,44,60,false,0,17
./instances/Rome/grafo11288.93.lgr,93,114,false,0,20
./instances/Rome/grafo2005.30.lgr,30,37,false,0,7
./instances/Rome/grafo8638.75.lgr,75,94,false,0,19
./instances/Rome/grafo9561.83.lgr,83,105,false,0,22
./instances/Rome/grafo9754.67.lgr,67,96,false,0,27
./instances/Rome/grafo6127.55.lgr,55,79,false,0,23
./instances/Rome/grafo9389.77.lgr,77,99,false,0,19
./instances/Rome/grafo4771.73.lgr,73,102,false,0,26
./instances/Rome/grafo1558.53.lgr,53,64,false,0,10
./instances/Rome/grafo7186.52.lgr,52,68,false,0,15
./instances/Rome/grafo11086.96.lgr,96,125,false,0,30
./instances/Rome/grafo8195.74.lgr,74,86,false,0,12
./instances/Rome/grafo7030.46.lgr,46,61,false,0,16
./instances/Rome/grafo9351.73.lgr,73,89,false,0,16
./instances/Rome/grafo10023.39.lgr,39,51,false,0,11
./instances/Rome/grafo10411.98.lgr,98,130,false,0,31
./instances/Rome/grafo3225.37.lgr,37,53,false,0,14
./instances/Rome/grafo6377.42.lgr,42,63,false,0,22
./instances/Rome/grafo8708.96.lgr,96,123,false,0,27
./instances/Rome/grafo5567.39.lgr,39,52,false,0,14
./instances/Rome/grafo8115.60.lgr,60,74,false,0,14
./instances/Rome/grafo6411.45.lgr,45,59,false,0,13
./instances/Rome/grafo9596.88.lgr,88,123,false,0,36
./instances/Rome/grafo7350.45.lgr,45,62,false,0,16
./instances/Rome/grafo5897.80.lgr,80,105,false,0,24
./instances/Rome/grafo6728.60.lgr,60,76,false,0,17
./instances/Rome/grafo9492.80.lgr,80,106,false,0,24
./instances/Rome/grafo4395.79.lgr,79,123,false,0,42
./instances/Rome/grafo8170.81.lgr,81,107,false,0,25
./instances/Rome/grafo4392.61.lgr,61,75,false,0,15
./instances/Rome/grafo4433.61.lgr,61,79,false,0,18
./instances/Rome/grafo3588.36.lgr,36,40,false,0,5
./instances/Rome/grafo11347.93.lgr,93,115,false,0,21
./instances/Rome/grafo5999.36.lgr,36,43,false,0,8
./instances/Rome/grafo8905.100.lgr,100,127,false,0,27
./instances/Rome/grafo10569.36.lgr,36,47,false,0,11
./instances/Rome/grafo6700.75.lgr,75,99,false,0,24
./instances/Rome/grafo5981.35.lgr,35,46,false,0,10
./instances/Rome/grafo1435.43.lgr,43,55,false,0,13
./instances/Rome/grafo6285.44.lgr,44,54,false,0,11
./instances/Rome/grafo7818.83.lgr,83,118,false,0,34
./instances/Rome/grafo7047.43.lgr,43,55,false,0,10
./instances/Rome/grafo10852.94.lgr,94,110,false,0,16
./instances/Rome/grafo7967.76.lgr,76,100,false,0,23
./instances/Rome/grafo7890.67.lgr,67,76,false,0,9
./instances/Rome/grafo8293.73.lgr,73,96,false,0,24
./instances/Rome/grafo5946.39.lgr,39,55,false,0,16
./instances/Rome/grafo10563.41.lgr,41,48,false,0,7
./instances/Rome/grafo8980.95.lgr,95,122,false,0,27
./instances/Rome/grafo8754.91.lgr,91,111,false,0,21
./instances/Rome/grafo8450.69.lgr,69,96,false,0,26
./instances/Rome/grafo8971.63.lgr,63,75,false,0,12
./instances/Rome/grafo7244.41.lgr,41,53,false,0,11
./instances/Rome/grafo5043.64.lgr,64,84,false,0,21
./instances/Rome/grafo9658.67.lgr,67,79,false,0,13
./instances/Rome/grafo9033.80.lgr,80,106,false,0,25
./instances/Rome/grafo1468.62.lgr,62,75,false,0,12
./instances/Rome/grafo7772.62.lgr,62,79,false,0,18
./instances/Rome/grafo5323.44.lgr,44,52,false,0,8
./instances/Rome/grafo5121.74.lgr,74,107,false,0,33
./instances/Rome/grafo11666.37.lgr,37,50,false,0,12
./instances/Rome/grafo10858.93.lgr,93,118,false,0,25
./instances/Rome/grafo10300.94.lgr,94,119,false,0,24
./instances/Rome/grafo10218.99.lgr,99,142,false,0,42
./instances/Rome/grafo4663.70.lgr,70,104,false,0,34
./instances/Rome/grafo6336.43.lgr,43,54,false,0,10
./instances/Rome/grafo4106.62.lgr,62,79,false,0,17
./instances/Rome/grafo3767.36.lgr,36,44,false,0,9
./instances/Rome/grafo2207.36.lgr,36,49,false,0,11
./instances/Rome/grafo8575.86.lgr,86,117,false,0,31
./instances/Rome/grafo1626.18.lgr,18,27,false,0,7
./instances/Rome/grafo1722.12.lgr,12,21,false,0,8
./instances/Rome/grafo8456.76.lgr,76,102,false,0,26
./instances/Rome/grafo8077.83.lgr,83,112,false,0,27
./instances/Rome/grafo3245.54.lgr,54,76,false,0,19
./instances/Rome/grafo9053.100.lgr,100,127,false,0,28
./instances/Rome/grafo5409.36.lgr,36,45,false,0,9
./instances/Rome/grafo6352.44.lgr,44,60,false,0,13
./instances/Rome/grafo6485.40.lgr,40,51,false,0,11
./instances/Rome/grafo1262.53.lgr,53,74,false,0,18
./instances/Rome/grafo7821.76.lgr,76,100,false,0,23
./instances/Rome/grafo6901.43.lgr,43,55,false,0,13
./instances/Rome/grafo8447.82.lgr,82,123,false,0,38
./instances/Rome/grafo7742.46.lgr,46,58,false,0,12
./instances/Rome/grafo4064.59.lgr,59,70,false,0,10
./instances/Rome/grafo6239.56.lgr,56,76,false,0,17
./instances/Rome/grafo2496.49.lgr,49,59,false,0,9
./instances/Rome/grafo3193.40.lgr,40,48,false,0,9
./instances/Rome/grafo5801.45.lgr,45,55,false,0,10
./instances/Rome/grafo11060.99.lgr,99,135,false,0,34
./instances/Rome/grafo9655.71.lgr,71,88,false,0,18
./instances/Rome/grafo4402.84.lgr,84,103,false,0,18
./instances/Rome/grafo6184.81.lgr,81,107,false,0,25
./instances/Rome/grafo4438.55.lgr,55,66,false,0,10
./instances/Rome/grafo11425.38.lgr,38,49,false,0,11
./instances/Rome/grafo6053.38.lgr,38,48,false,0,9
./instances/Rome/grafo8865.100.lgr,100,135,false,0,35
./instances/Rome/grafo9997.40.lgr,40,50,false,0,10
./instances/Rome/grafo4484.76.lgr,76,101,false,0,23
./instances/Rome/grafo8877.88.lgr,88,132,false,0,42
./instances/Rome/grafo6164.41.lgr,41,55,false,0,15
./instances/Rome/grafo3540.38.lgr,38,57,false,0,15
./instances/Rome/grafo2497.49.lgr,49,59,false,0,9
./instances/Rome/grafo3560.36.lgr,36,45,false,0,9
./instances/Rome/grafo10204.100.lgr,100,148,false,0,46
./instances/Rome/grafo10111.96.lgr,96,122,false,0,27
./instances/Rome/grafo5061.58.lgr,58,71,false,0,11
./instances/Rome/grafo5373.40.lgr,40,58,false,0,16
./instances/Rome/grafo4256.56.lgr,56,75,false,0,19
./instances/Rome/grafo9058.63.lgr,63,82,false,0,19
./instances/Rome/grafo4135.68.lgr,68,96,false,0,27
./instances/Rome/grafo3952.33.lgr,33,39,false,0,7
./instances/Rome/grafo4953.81.lgr,81,114,false,0,31
./instances/Rome/grafo5267.43.lgr,43,58,false,0,11
./instances/Rome/grafo4881.66.lgr,66,83,false,0,16
./instances/Rome/grafo8164.76.lgr,76,96,false,0,20
./instances/Rome/grafo11069.93.lgr,93,139,false,0,43
./instances/Rome/grafo4318.55.lgr,55,81,false,0,25
./instances/Rome/grafo9638.65.lgr,65,90,false,0,24
./instances/Rome/grafo7305.38.lgr,38,53,false,0,14
./instances/Rome/grafo4941.74.lgr,74,95,false,0,21
./instances/Rome/grafo6944.47.lgr,47,60,false,0,12
./instances/Rome/grafo6773.53.lgr,53,71,false,0,19
./instances/Rome/grafo6276.44.lgr,44,62,false,0,16
./instances/Rome/grafo3608.42.lgr,42,53,false,0,11
./instances/Rome/grafo3436.57.lgr,57,76,false,0,20
./instances/Rome/grafo4710.78.lgr,78,110,false,0,30
./instances/Rome/grafo2483.25.lgr,25,36,false,0,10
./instances/Rome/grafo10552.96.lgr,96,144,false,0,47
./instances/Rome/grafo3385.54.lgr,54,64,false,0,10
./instances/Rome/grafo9741.69.lgr,69,93,false,0,24
./instances/Rome/grafo8437.82.lgr,82,116,false,0,33
./instances/Rome/grafo4714.62.lgr,62,80,false,0,16
./instances/Rome/grafo1967.35.lgr,35,53,false,0,17
./instances/Rome/grafo6135.46.lgr,46,69,false,0,19
./instances/Rome/grafo1552.62.lgr,62,72,false,0,11
./instances/Rome/grafo8220.96.lgr,96,119,false,0,22
./instances/Rome/grafo11284.37.lgr,37,50,false,0,14
./instances/Rome/grafo1337.42.lgr,42,48,false,0,7
./instances/Rome/grafo8267.76.lgr,76,98,false,0,20
./instances/Rome/grafo8547.85.lgr,85,104,false,0,18
./instances/Rome/grafo9083.67.lgr,67,82,false,0,14
./instances/Rome/grafo3060.28.lgr,28,36,false,0,6
./instances/Rome/grafo9946.41.lgr,41,48,false,0,7
./instances/Rome/grafo5806.48.lgr,48,65,false,0,16
./instances/Rome/grafo3491.43.lgr,43,61,false,0,16
./instances/Rome/grafo5838.35.lgr,35,41,false,0,7
./instances/Rome/grafo8049.74.lgr,74,103,false,0,26
./instances/Rome/grafo6255.48.lgr,48,67,false,0,17
./instances/Rome/grafo7097.42.lgr,42,56,false,0,14
./instances/Rome/grafo3787.61.lgr,61,73,false,0,12
./instances/Rome/grafo10905.97.lgr,97,138,false,0,40
./instances/Rome/grafo9744.80.lgr,80,109,false,0,30
./instances/Rome/grafo5554.44.lgr,44,61,false,0,17
./instances/Rome/grafo9987.91.lgr,91,118,false,0,27
./instances/Rome/grafo2520.17.lgr,17,24,false,0,8
./instances/Rome/grafo3818.57.lgr,57,77,false,0,20
./instances/Rome/grafo1500.50.lgr,50,71,false,0,20
./instances/Rome/grafo5140.62.lgr,62,76,false,0,13
./instances/Rome/grafo8308.83.lgr,83,102,false,0,18
./instances/Rome/grafo3963.47.lgr,47,57,false,0,9
./instances/Rome/grafo8015.81.lgr,81,112,false,0,31
./instances/Rome/grafo4261.61.lgr,61,90,false,0,26
./instances/Rome/grafo3832.52.lgr,52,71,false,0,18
./instances/Rome/grafo1279.45.lgr,45,58,false,0,13
./instances/Rome/grafo8144.82.lgr,82,101,false,0,20
./instances/Rome/grafo8722.73.lgr,73,97,false,0,24
./instances/Rome/grafo6100.34.lgr,34,44,false,0,11
./instances/Rome/grafo10770.35.lgr,35,46,false,0,12
./instances/Rome/grafo2028.23.lgr,23,32,false,0,8
./instances/Rome/grafo8205.74.lgr,74,105,false,0,28
./instances/Rome/grafo7424.45.lgr,45,58,false,0,13
./instances/Rome/grafo8289.74.lgr,74,101,false,0,24
./instances/Rome/grafo752.76.lgr,76,95,false,0,20
./instances/Rome/grafo5088.54.lgr,54,72,false,0,18
./instances/Rome/grafo6986.46.lgr,46,63,false,0,15
./instances/Rome/grafo6741.55.lgr,55,80,false,0,25
./instances/Rome/grafo8763.87.lgr,87,119,false,0,32
./instances/Rome/grafo7919.81.lgr,81,116,false,0,34
./instances/Rome/grafo5149.41.lgr,41,55,false,0,13
./instances/Rome/grafo5620.42.lgr,42,51,false,0,10
./instances/Rome/grafo9102.66.lgr,66,80,false,0,15
./instances/Rome/grafo7435.44.lgr,44,53,false,0,9
./instances/Rome/grafo1873.20.lgr,20,27,false,0,8
./instances/Rome/grafo4094.40.lgr,40,51,false,0,9
./instances/Rome/grafo11669.39.lgr,39,47,false,0,8
./instances/Rome/grafo10847.93.lgr,93,115,false,0,21
./instances/Rome/grafo8366.76.lgr,76,102,false,0,26
./instances/Rome/grafo9644.73.lgr,73,92,false,0,18
./instances/Rome/grafo3579.52.lgr,52,67,false,0,15
./instances/Rome/grafo10884.93.lgr,93,122,false,0,28
./instances/Rome/grafo6041.76.lgr,76,99,false,0,23
./instances/Rome/grafo8407.61.lgr,61,76,false,0,14
./instances/Rome/grafo5726.45.lgr,45,57,false,0,12
./instances/Rome/grafo9796.73.lgr,73,98,false,0,25
./instances/Rome/grafo10448.98.lgr,98,124,false,0,26
./instances/Rome/grafo11137.95.lgr,95,126,false,0,32
./instances/Rome/grafo10301.94.lgr,94,133,false,0,38
./instances/Rome/grafo7243.37.lgr,37,46,false,0,9
./instances/Rome/grafo3673.40.lgr,40,59,false,0,16
./instances/Rome/grafo11165.39.lgr,39,51,false,0,12
./instances/Rome/grafo7843.81.lgr,81,107,false,0,25
./instances/Rome/grafo8524.75.lgr,75,91,false,0,15
./instances/Rome/grafo8123.87.lgr,87,127,false,0,38
./instances/Rome/grafo6144.43.lgr,43,56,false,0,12
./instances/Rome/grafo4712.64.lgr,64,85,false,0,20
./instances/Rome/grafo1349.31.lgr,31,41,false,0,10
./instances/Rome/grafo9025.85.lgr,85,118,false,0,31
./instances/Rome/grafo8618.89.lgr,89,117,false,0,28
./instances/Rome/grafo3370.43.lgr,43,57,false,0,14
./instances/Rome/grafo8378.99.lgr,99,132,false,0,33
./instances/Rome/grafo9391.61.lgr,61,78,false,0,16
./instances/Rome/grafo10271.100.lgr,100,132,false,0,32
./instances/Rome/grafo9276.72.lgr,72,101,false,0,28
./instances/Rome/grafo5398.82.lgr,82,111,false,0,28
./instances/Rome/grafo3388.41.lgr,41,56,false,0,14
./instances/Rome/grafo3908.41.lgr,41,57,false,0,16
./instances/Rome/grafo3638.57.lgr,57,74,false,0,15
./instances/Rome/grafo4546.59.lgr,59,74,false,0,16
./instances/Rome/grafo10291.93.lgr,93,137,false,0,42
./instances/Rome/grafo3182.36.lgr,36,53,false,0,17
./instances/Rome/grafo6614.74.lgr,74,95,false,0,22
./instances/Rome/grafo5279.78.lgr,78,114,false,0,35
./instances/Rome/grafo5281.61.lgr,61,87,false,0,25
./instances/Rome/grafo8693.86.lgr,86,109,false,0,21
./instances/Rome/grafo7328.59.lgr,59,71,false,0,11
./instances/Rome/grafo4025.52.lgr,52,74,false,0,21
./instances/Rome/grafo3853.61.lgr,61,79,false,0,18
./instances/Rome/grafo9253.76.lgr,76,105,false,0,27
./instances/Rome/grafo9750.77.lgr,77,103,false,0,25
./instances/Rome/grafo7174.74.lgr,74,96,false,0,20
./instances/Rome/grafo7232.38.lgr,38,53,false,0,14
./instances/Rome/grafo5352.44.lgr,44,70,false,0,24
./instances/Rome/grafo1233.70.lgr,70,94,false,0,23
./instances/Rome/grafo4588.56.lgr,56,74,false,0,18
./instances/Rome/grafo9474.70.lgr,70,90,false,0,17
./instances/Rome/grafo126.22.lgr,22,30,false,0,7
./instances/Rome/grafo3857.39.lgr,39,51,false,0,13
./instances/Rome/grafo4671.62.lgr,62,84,false,0,18
./instances/Rome/grafo5453.40.lgr,40,57,false,0,15
./instances/Rome/grafo9395.79.lgr,79,99,false,0,20
./instances/Rome/grafo9923.31.lgr,31,41,false,0,11
./instances/Rome/grafo7858.83.lgr,83,121,false,0,36
./instances/Rome/grafo9647.72.lgr,72,92,false,0,20
./instances/Rome/grafo11012.96.lgr,96,135,false,0,39
./instances/Rome/grafo4531.78.lgr,78,109,false,0,32
./instances/Rome/grafo9560.80.lgr,80,100,false,0,19
./instances/Rome/grafo3498.41.lgr,41,53,false,0,9
./instances/Rome/grafo10112.98.lgr,98,137,false,0,36
./instances/Rome/grafo3451.43.lgr,43,51,false,0,8
./instances/Rome/grafo4246.62.lgr,62,88,false,0,24
./instances/Rome/grafo9008.91.lgr,91,136,false,0,43
./instances/Rome/grafo9860.40.lgr,40,52,false,0,13
./instances/Rome/grafo10821.96.lgr,96,115,false,0,20
./instances/Rome/grafo1488.48.lgr,48,58,false,0,11
./instances/Rome/grafo3794.41.lgr,41,52,false,0,12
./instances/Rome/grafo7249.42.lgr,42,56,false,0,13
./instances/Rome/grafo3184.91.lgr,91,127,false,0,34
./instances/Rome/grafo4700.57.lgr,57,76,false,0,17
./instances/Rome/grafo3124.34.lgr,34,43,false,0,10
./instances/Rome/grafo11300.91.lgr,91,126,false,0,36
./instances/Rome/grafo5788.64.lgr,64,77,false,0,12
./instances/Rome/grafo6258.41.lgr,41,57,false,0,15
./instances/Rome/grafo7234.46.lgr,46,63,false,0,16
./instances/Rome/grafo2301.25.lgr,25,37,false,0,11
./instances/Rome/grafo9780.77.lgr,77,96,false,0,18
./instances/Rome/grafo7518.46.lgr,46,69,false,0,22
./instances/Rome/grafo7899.78.lgr,78,100,false,0,19
./instances/Rome/grafo6296.43.lgr,43,59,false,0,16
./instances/Rome/grafo5550.42.lgr,42,57,false,0,14
./instances/Rome/grafo6033.43.lgr,43,50,false,0,8
./instances/Rome/grafo4581.67.lgr,67,82,false,0,16
./instances/Rome/grafo9335.78.lgr,78,104,false,0,26
./instances/Rome/grafo6969.59.lgr,59,79,false,0,21
./instances/Rome/grafo11059.98.lgr,98,129,false,0,32
./instances/Rome/grafo10181.93.lgr,93,133,false,0,38
./instances/Rome/grafo7958.61.lgr,61,87,false,0,24
./instances/Rome/grafo11104.95.lgr,95,135,false,0,39
./instances/Rome/grafo118.43.lgr,43,58,false,0,14
./instances/Rome/grafo10343.94.lgr,94,118,false,0,22
./instances/Rome/grafo9236.80.lgr,80,120,false,0,40
./instances/Rome/grafo11118.99.lgr,99,125,false,0,25
./instances/Rome/grafo9844.82.lgr,82,103,false,0,21
./instances/Rome/grafo5023.55.lgr,55,78,false,0,22
./instances/Rome/grafo1627.30.lgr,30,40,false,0,9
./instances/Rome/grafo6735.65.lgr,65,88,false,0,21
./instances/Rome/grafo9556.62.lgr,62,87,false,0,24
./instances/Rome/grafo6885.44.lgr,44,56,false,0,13
./instances/Rome/grafo9050.75.lgr,75,94,false,0,19
./instances/Rome/grafo1610.48.lgr,48,66,false,0,15
./instances/Rome/grafo7492.38.lgr,38,57,false,0,18
./instances/Rome/grafo3701.41.lgr,41,58,false,0,18
./instances/Rome/grafo4300.60.lgr,60,82,false,0,20
./instances/Rome/grafo9695.77.lgr,77,102,false,0,25
./instances/Rome/grafo9642.69.lgr,69,91,false,0,22
./instances/Rome/grafo9531.84.lgr,84,111,false,0,26
./instances/Rome/grafo5369.36.lgr,36,44,false,0,9
./instances/Rome/grafo1683.11.lgr,11,19,false,0,7
./instances/Rome/grafo4989.75.lgr,75,99,false,0,24
./instances/Rome/grafo4576.71.lgr,71,92,false,0,19
./instances/Rome/grafo6114.31.lgr,31,39,false,0,9
./instances/Rome/grafo4865.80.lgr,80,117,false,0,38
./instances/Rome/grafo11080.93.lgr,93,126,false,0,32
./instances/Rome/grafo11286.92.lgr,92,117,false,0,23
./instances/Rome/grafo4511.77.lgr,77,103,false,0,26
./instances/Rome/grafo4977.65.lgr,65,91,false,0,24
./instances/Rome/grafo8272.83.lgr,83,120,false,0,35
./instances/Rome/grafo9116.80.lgr,80,118,false,0,37
./instances/Rome/grafo7800.61.lgr,61,84,false,0,22
./instances/Rome/grafo1144.16.lgr,16,21,false,0,4
./instances/Rome/grafo3697.49.lgr,49,68,false,0,19
./instances/Rome/grafo10419.91.lgr,91,132,false,0,41
./instances/Rome/grafo9262.72.lgr,72,96,false,0,24
./instances/Rome/grafo9606.87.lgr,87,116,false,0,28
./instances/Rome/grafo9775.61.lgr,61,79,false,0,17
./instances/Rome/grafo8168.76.lgr,76,102,false,0,26
./instances/Rome/grafo10957.92.lgr,92,122,false,0,29
./instances/Rome/grafo10752.35.lgr,35,42,false,0,7
./instances/Rome/grafo3503.57.lgr,57,75,false,0,17
./instances/Rome/grafo4411.64.lgr,64,79,false,0,15
./instances/Rome/grafo11083.37.lgr,37,49,false,0,12
./instances/Rome/grafo8371.96.lgr,96,130,false,0,35
./instances/Rome/grafo3559.48.lgr,48,69,false,0,21
./instances/Rome/grafo3817.58.lgr,58,87,false,0,25
./instances/Rome/grafo6869.43.lgr,43,57,false,0,12
./instances/Rome/grafo11336.36.lgr,36,47,false,0,12
./instances/Rome/grafo9247.79.lgr,79,99,false,0,21
./instances/Rome/grafo9850.95.lgr,95,128,false,0,29
./instances/Rome/grafo6719.42.lgr,42,59,false,0,17
./instances/Rome/grafo6540.56.lgr,56,79,false,0,22
./instances/Rome/grafo7012.42.lgr,42,59,false,0,15
./instances/Rome/grafo7320.38.lgr,38,58,false,0,17
./instances/Rome/grafo499.37.lgr,37,48,false,0,10
./instances/Rome/grafo8132.69.lgr,69,95,false,0,26
./instances/Rome/grafo3517.55.lgr,55,66,false,0,11
./instances/Rome/grafo7961.63.lgr,63,76,false,0,11
./instances/Rome/grafo5460.80.lgr,80,113,false,0,33
./instances/Rome/grafo11055.98.lgr,98,126,false,0,29
./instances/Rome/grafo2666.61.lgr,61,68,false,0,8
./instances/Rome/grafo1201.28.lgr,28,38,false,0,9
./instances/Rome/grafo5014.61.lgr,61,89,false,0,25
./instances/Rome/grafo4363.77.lgr,77,102,false,0,23
./instances/Rome/grafo7334.43.lgr,43,63,false,0,20
./instances/Rome/grafo7646.50.lgr,50,62,false,0,12
./instances/Rome/grafo10403.38.lgr,38,53,false,0,15
./instances/Rome/grafo6460.40.lgr,40,56,false,0,15
./instances/Rome/grafo10805.98.lgr,98,135,false,0,38
./instances/Rome/grafo3576.37.lgr,37,49,false,0,11
./instances/Rome/grafo5349.39.lgr,39,53,false,0,15
./instances/Rome/grafo6631.46.lgr,46,55,false,0,10
./instances/Rome/grafo9394.64.lgr,64,87,false,0,22
./instances/Rome/grafo6831.47.lgr,47,65,false,0,15
./instances/Rome/grafo7951.81.lgr,81,99,false,0,18
./instances/Rome/grafo7985.93.lgr,93,126,false,0,33
./instances/Rome/grafo4589.73.lgr,73,99,false,0,24
./instances/Rome/grafo9333.80.lgr,80,112,false,0,30
./instances/Rome/grafo7942.83.lgr,83,121,false,0,36
./instances/Rome/grafo6360.40.lgr,40,57,false,0,16
./instances/Rome/grafo8494.90.lgr,90,119,false,0,29
./instances/Rome/grafo10769.36.lgr,36,48,false,0,12
./instances/Rome/grafo10721.96.lgr,96,125,false,0,29
./instances/Rome/grafo11283.40.lgr,40,52,false,0,12
./instances/Rome/grafo3520.40.lgr,40,48,false,0,8
./instances/Rome/grafo8538.80.lgr,80,114,false,0,33
./instances/Rome/grafo9677.68.lgr,68,97,false,0,27
./instances/Rome/grafo6597.49.lgr,49,71,false,0,18
./instances/Rome/grafo4929.81.lgr,81,99,false,0,18
./instances/Rome/grafo9279.72.lgr,72,109,false,0,36
./instances/Rome/grafo10633.100.lgr,100,138,false,0,37
./instances/Rome/grafo3679.39.lgr,39,43,false,0,5
./instances/Rome/grafo5507.46.lgr,46,62,false,0,16
./instances/Rome/grafo3913.43.lgr,43,65,false,0,20
./instances/Rome/grafo8048.68.lgr,68,94,false,0,25
./instances/Rome/grafo5677.42.lgr,42,58,false,0,14
./instances/Rome/grafo9288.67.lgr,67,93,false,0,24
./instances/Rome/grafo5110.58.lgr,58,85,false,0,26
./instances/Rome/grafo4240.61.lgr,61,82,false,0,21
./instances/Rome/grafo8623.74.lgr,74,98,false,0,24
./instances/Rome/grafo1783.30.lgr,30,37,false,0,7
./instances/Rome/grafo9745.84.lgr,84,114,false,0,30
./instances/Rome/grafo5888.37.lgr,37,50,false,0,13
./instances/Rome/grafo6494.62.lgr,62,81,false,0,19
./instances/Rome/grafo7887.68.lgr,68,96,false,0,26
./instances/Rome/grafo8054.85.lgr,85,118,false,0,33
./instances/Rome/grafo4031.41.lgr,41,62,false,0,21
./instances/Rome/grafo7918.84.lgr,84,135,false,0,46
./instances/Rome/grafo7857.90.lgr,90,120,false,0,28
./instances/Rome/grafo4231.62.lgr,62,83,false,0,20
./instances/Rome/grafo7242.37.lgr,37,53,false,0,14
./instances/Rome/grafo6963.45.lgr,45,58,false,0,13
./instances/Rome/grafo9973.96.lgr,96,144,false,0,47
./instances/Rome/grafo10035.38.lgr,38,47,false,0,8
./instances/Rome/grafo9235.72.lgr,72,93,false,0,20
./instances/Rome/grafo10147.94.lgr,94,132,false,0,38
./instances/Rome/grafo4125.55.lgr,55,74,false,0,17
./instances/Rome/grafo8483.76.lgr,76,100,false,0,25
./instances/Rome/grafo10523.97.lgr,97,139,false,0,41
./instances/Rome/grafo2007.39.lgr,39,51,false,0,11
./instances/Rome/grafo2016.25.lgr,25,33,false,0,9
./instances/Rome/grafo5022.67.lgr,67,103,false,0,36
./instances/Rome/grafo1101.25.lgr,25,37,false,0,10
./instances/Rome/grafo3600.43.lgr,43,61,false,0,18
./instances/Rome/grafo5885.46.lgr,46,58,false,0,13
./instances/Rome/grafo9122.79.lgr,79,111,false,0,31
./instances/Rome/grafo5617.45.lgr,45,54,false,0,10
./instances/Rome/grafo8887.89.lgr,89,124,false,0,34
./instances/Rome/grafo5563.42.lgr,42,52,false,0,10
./instances/Rome/grafo10985.96.lgr,96,128,false,0,31
./instances/Rome/grafo3825.49.lgr,49,66,false,0,16
./instances/Rome/grafo6247.88.lgr,88,114,false,0,27
./instances/Rome/grafo3926.54.lgr,54,69,false,0,15
./instances/Rome/grafo7153.85.lgr,85,120,false,0,33
./instances/Rome/grafo2348.37.lgr,37,46,false,0,10
./instances/Rome/grafo2475.34.lgr,34,47,false,0,11
./instances/Rome/grafo6129.45.lgr,45,55,false,0,9
./instances/Rome/grafo1521.24.lgr,24,38,false,0,11
./instances/Rome/grafo6613.59.lgr,59,83,false,0,21
./instances/Rome/grafo5903.38.lgr,38,48,false,0,10
./instances/Rome/grafo5095.62.lgr,62,90,false,0,25
./instances/Rome/grafo8045.68.lgr,68,89,false,0,19
./instances/Rome/grafo7537.41.lgr,41,55,false,0,15
./instances/Rome/grafo2226.39.lgr,39,63,false,0,22
./instances/Rome/grafo6469.47.lgr,47,70,false,0,22
./instances/Rome/grafo11613.100.lgr,100,125,false,0,26
./instances/Rome/grafo4558.70.lgr,70,92,false,0,22
./instances/Rome/grafo3342.61.lgr,61,90,false,0,28
./instances/Rome/grafo4751.57.lgr,57,71,false,0,14
./instances/Rome/grafo4065.39.lgr,39,47,false,0,8
./instances/Rome/grafo2358.34.lgr,34,41,false,0,8
./instances/Rome/grafo7310.47.lgr,47,61,false,0,14
./instances/Rome/grafo10442.97.lgr,97,125,false,0,26
./instances/Rome/grafo9368.72.lgr,72,93,false,0,20
./instances/Rome/grafo7607.42.lgr,42,60,false,0,18
./instances/Rome/grafo5633.45.lgr,45,55,false,0,11
./instances/Rome/grafo4283.56.lgr,56,74,false,0,18
./instances/Rome/grafo6254.37.lgr,37,46,false,0,10
./instances/Rome/grafo9132.62.lgr,62,76,false,0,13
./instances/Rome/grafo10188.38.lgr,38,48,false,0,11
./instances/Rome/grafo5430.41.lgr,41,49,false,0,8
./instances/Rome/grafo7612.54.lgr,54,78,false,0,22
./instances/Rome/grafo8454.78.lgr,78,98,false,0,21
./instances/Rome/grafo5807.32.lgr,32,41,false,0,10
./instances/Rome/grafo10261.96.lgr,96,123,false,0,25
./instances/Rome/grafo10742.99.lgr,99,130,false,0,31
./instances/Rome/grafo4354.76.lgr,76,106,false,0,28
./instances/Rome/grafo10263.97.lgr,97,123,false,0,26
./instances/Rome/grafo1257.31.lgr,31,50,false,0,15
./instances/Rome/grafo4070.36.lgr,36,43,false,0,7
./instances/Rome/grafo10153.100.lgr,100,136,false,0,34
./instances/Rome/grafo10517.93.lgr,93,133,false,0,37
./instances/Rome/grafo10680.95.lgr,95,126,false,0,32
./instances/Rome/grafo5056.58.lgr,58,77,false,0,20
./instances/Rome/grafo9186.62.lgr,62,82,false,0,20
./instances/Rome/grafo11411.37.lgr,37,47,false,0,10
./instances/Rome/grafo3722.40.lgr,40,58,false,0,16
./instances/Rome/grafo6550.83.lgr,83,118,false,0,34
./instances/Rome/grafo8075.80.lgr,80,111,false,0,29
./instances/Rome/grafo365.40.lgr,40,47,false,0,8
./instances/Rome/grafo3730.47.lgr,47,63,false,0,14
./instances/Rome/grafo7983.73.lgr,73,95,false,0,21
./instances/Rome/grafo7819.87.lgr,87,114,false,0,28
./instances/Rome/grafo7416.36.lgr,36,47,false,0,10
./instances/Rome/grafo5951.34.lgr,34,43,false,0,10
./instances/Rome/grafo3614.54.lgr,54,75,false,0,19
./instances/Rome/grafo9742.92.lgr,92,125,false,0,32
./instances/Rome/grafo2405.36.lgr,36,47,false,0,11
./instances/Rome/grafo8234.70.lgr,70,89,false,0,18
./instances/Rome/grafo8279.81.lgr,81,112,false,0,30
./instances/Rome/grafo8391.69.lgr,69,87,false,0,15
./instances/Rome/grafo10365.97.lgr,97,137,false,0,39
./instances/Rome/grafo11334.37.lgr,37,49,false,0,12
./instances/Rome/grafo5647.78.lgr,78,96,false,0,17
./instances/Rome/grafo6435.36.lgr,36,50,false,0,15
./instances/Rome/grafo10963.97.lgr,97,127,false,0,31
./instances/Rome/grafo11368.92.lgr,92,113,false,0,21
./instances/Rome/grafo4408.69.lgr,69,91,false,0,22
./instances/Rome/grafo10725.99.lgr,99,129,false,0,30
./instances/Rome/grafo5235.32.lgr,32,38,false,0,7
./instances/Rome/grafo1364.68.lgr,68,87,false,0,19
./instances/Rome/grafo9107.63.lgr,63,80,false,0,18
./instances/Rome/grafo10350.96.lgr,96,125,false,0,30
./instances/Rome/grafo8721.74.lgr,74,97,false,0,23
./instances/Rome/grafo7881.61.lgr,61,74,false,0,13
./instances/Rome/grafo6093.36.lgr,36,43,false,0,8
./instances/Rome/grafo4625.66.lgr,66,85,false,0,18
./instances/Rome/grafo5996.78.lgr,78,103,false,0,24
./instances/Rome/grafo9392.71.lgr,71,94,false,0,21
./instances/Rome/grafo2088.38.lgr,38,54,false,0,16
./instances/Rome/grafo5435.60.lgr,60,85,false,0,26
./instances/Rome/grafo6884.39.lgr,39,51,false,0,12
./instances/Rome/grafo344.36.lgr,36,47,false,0,10
./instances/Rome/grafo11507.91.lgr,91,122,false,0,32
./instances/Rome/grafo7356.49.lgr,49,71,false,0,19
./instances/Rome/grafo9141.60.lgr,60,82,false,0,21
./instances/Rome/grafo5439.78.lgr,78,106,false,0,25
./instances/Rome/grafo11526.91.lgr,91,118,false,0,27
./instances/Rome/grafo10386.99.lgr,99,132,false,0,30
./instances/Rome/grafo6344.47.lgr,47,63,false,0,17
./instances/Rome/grafo1588.58.lgr,58,66,false,0,7
./instances/Rome/grafo7064.44.lgr,44,59,false,0,13
./instances/Rome/grafo6824.38.lgr,38,49,false,0,11
./instances/Rome/grafo2071.37.lgr,37,58,false,0,19
./instances/Rome/grafo7207.55.lgr,55,77,false,0,23
./instances/Rome/grafo7464.81.lgr,81,108,false,0,24
./instances/Rome/grafo8951.93.lgr,93,125,false,0,29
./instances/Rome/grafo5010.56.lgr,56,71,false,0,15
./instances/Rome/grafo10037.39.lgr,39,50,false,0,11
./instances/Rome/grafo5881.62.lgr,62,80,false,0,18
./instances/Rome/grafo6520.84.lgr,84,110,false,0,22
./instances/Rome/grafo7252.40.lgr,40,64,false,0,21
./instances/Rome/grafo5901.35.lgr,35,50,false,0,14
./instances/Rome/grafo7679.41.lgr,41,51,false,0,11
./instances/Rome/grafo10193.38.lgr,38,46,false,0,9
./instances/Rome/grafo10282.40.lgr,40,59,false,0,16
./instances/Rome/grafo5396.59.lgr,59,84,false,0,25
./instances/Rome/grafo7950.62.lgr,62,86,false,0,21
./instances/Rome/grafo3208.53.lgr,53,80,false,0,26
./instances/Rome/grafo6858.43.lgr,43,61,false,0,17
./instances/Rome/grafo4979.68.lgr,68,97,false,0,26
./instances/Rome/grafo3145.36.lgr,36,45,false,0,10
./instances/Rome/grafo1784.32.lgr,32,36,false,0,5
./instances/Rome/grafo9416.67.lgr,67,90,false,0,22
./instances/Rome/grafo3341.37.lgr,37,50,false,0,13
./instances/Rome/grafo3702.57.lgr,57,70,false,0,12
./instances/Rome/grafo3659.44.lgr,44,55,false,0,11
./instances/Rome/grafo4463.59.lgr,59,76,false,0,17
./instances/Rome/grafo4596.59.lgr,59,83,false,0,21
./instances/Rome/grafo4516.59.lgr,59,79,false,0,20
./instances/Rome/grafo5960.55.lgr,55,79,false,0,23
./instances/Rome/grafo8697.74.lgr,74,94,false,0,20
./instances/Rome/grafo4519.75.lgr,75,98,false,0,21
./instances/Rome/grafo11048.94.lgr,94,128,false,0,33
./instances/Rome/grafo4186.57.lgr,57,72,false,0,15
./instances/Rome/grafo3991.57.lgr,57,81,false,0,23
./instances/Rome/grafo8631.87.lgr,87,124,false,0,38
./instances/Rome/grafo1617.67.lgr,67,80,false,0,13
./instances/Rome/grafo9767.76.lgr,76,103,false,0,28
./instances/Rome/grafo1159.26.lgr,26,33,false,0,6
./instances/Rome/grafo6930.39.lgr,39,58,false,0,18
./instances/Rome/grafo6376.48.lgr,48,62,false,0,11
./instances/Rome/grafo11671.39.lgr,39,52,false,0,13
./instances/Rome/grafo6507.59.lgr,59,80,false,0,21
./instances/Rome/grafo10287.92.lgr,92,111,false,0,19
./instances/Rome/grafo9379.61.lgr,61,76,false,0,14
./instances/Rome/grafo5997.62.lgr,62,93,false,0,28
./instances/Rome/grafo9502.75.lgr,75,111,false,0,36
./instances/Rome/grafo5494.54.lgr,54,73,false,0,19
./instances/Rome/grafo10581.98.lgr,98,128,false,0,29
./instances/Rome/grafo3290.53.lgr,53,74,false,0,19
./instances/Rome/grafo7032.41.lgr,41,53,false,0,11
./instances/Rome/grafo6779.77.lgr,77,99,false,0,21
./instances/Rome/grafo9908.91.lgr,91,118,false,0,27
./instances/Rome/grafo3489.63.lgr,63,85,false,0,22
./instances/Rome/grafo3482.98.lgr,98,134,false,0,35
./instances/Rome/grafo8382.69.lgr,69,85,false,0,16
./instances/Rome/grafo11597.37.lgr,37,49,false,0,12
./instances/Rome/grafo4813.60.lgr,60,74,false,0,13
./instances/Rome/grafo7529.93.lgr,93,131,false,0,35
./instances/Rome/grafo9103.80.lgr,80,108,false,0,29
./instances/Rome/grafo11062.99.lgr,99,124,false,0,24
./instances/Rome/grafo3381.40.lgr,40,53,false,0,13
./instances/Rome/grafo7816.67.lgr,67,98,false,0,27
./instances/Rome/grafo7556.54.lgr,54,76,false,0,21
./instances/Rome/grafo9374.65.lgr,65,85,false,0,20
./instances/Rome/grafo10758.96.lgr,96,142,false,0,44
./instances/Rome/grafo6821.47.lgr,47,68,false,0,20
./instances/Rome/grafo8236.72.lgr,72,92,false,0,20
./instances/Rome/grafo2657.49.lgr,49,59,false,0,10
./instances/Rome/grafo8431.73.lgr,73,100,false,0,24
./instances/Rome/grafo4916.78.lgr,78,117,false,0,39
./instances/Rome/grafo4964.49.lgr,49,63,false,0,15
./instances/Rome/grafo8303.72.lgr,72,103,false,0,30
./instances/Rome/grafo11034.95.lgr,95,132,false,0,37
./instances/Rome/grafo9256.79.lgr,79,98,false,0,20
./instances/Rome/grafo9166.81.lgr,81,119,false,0,38
./instances/Rome/grafo4521.66.lgr,66,92,false,0,22
./instances/Rome/grafo9084.72.lgr,72,92,false,0,18
./instances/Rome/grafo3314.39.lgr,39,51,false,0,12
./instances/Rome/grafo4864.58.lgr,58,73,false,0,15
./instances/Rome/grafo6707.49.lgr,49,64,false,0,15
./instances/Rome/grafo4447.61.lgr,61,75,false,0,15
./instances/Rome/grafo2043.35.lgr,35,45,false,0,9
./instances/Rome/grafo5411.77.lgr,77,100,false,0,24
./instances/Rome/grafo7491.45.lgr,45,61,false,0,17
./instances/Rome/grafo8897.88.lgr,88,131,false,0,38
./instances/Rome/grafo9495.67.lgr,67,96,false,0,29
./instances/Rome/grafo8594.84.lgr,84,115,false,0,31
./instances/Rome/grafo9172.86.lgr,86,122,false,0,33
./instances/Rome/grafo4796.58.lgr,58,73,false,0,15
./instances/Rome/grafo10689.98.lgr,98,140,false,0,39
./instances/Rome/grafo7591.44.lgr,44,61,false,0,16
./instances/Rome/grafo10393.96.lgr,96,139,false,0,41
./instances/Rome/grafo4373.60.lgr,60,82,false,0,21
./instances/Rome/grafo7954.69.lgr,69,103,false,0,32
./instances/Rome/grafo5354.42.lgr,42,57,false,0,15
./instances/Rome/grafo5995.42.lgr,42,59,false,0,17
./instances/Rome/grafo4170.58.lgr,58,72,false,0,14
./instances/Rome/grafo6981.54.lgr,54,74,false,0,21
./instances/Rome/grafo8073.82.lgr,82,122,false,0,35
./instances/Rome/grafo6440.49.lgr,49,64,false,0,12
./instances/Rome/grafo3756.90.lgr,90,127,false,0,35
./instances/Rome/grafo8612.84.lgr,84,119,false,0,33
./instances/Rome/grafo6794.48.lgr,48,69,false,0,20
./instances/Rome/grafo3474.39.lgr,39,51,false,0,12
./instances/Rome/grafo10165.96.lgr,96,125,false,0,28
./instances/Rome/grafo3062.23.lgr,23,37,false,0,11
./instances/Rome/grafo7367.44.lgr,44,54,false,0,11
./instances/Rome/grafo3376.61.lgr,61,86,false,0,23
./instances/Rome/grafo6446.57.lgr,57,68,false,0,9
./instances/Rome/grafo6210.49.lgr,49,63,false,0,15
./instances/Rome/grafo10050.97.lgr,97,133,false,0,35
./instances/Rome/grafo3373.48.lgr,48,74,false,0,24
./instances/Rome/grafo10637.94.lgr,94,139,false,0,44
./instances/Rome/grafo8954.91.lgr,91,132,false,0,40
./instances/Rome/grafo5809.36.lgr,36,45,false,0,9
./instances/Rome/grafo7655.49.lgr,49,65,false,0,15
./instances/Rome/grafo10695.98.lgr,98,138,false,0,39
./instances/Rome/grafo5841.76.lgr,76,100,false,0,24
./instances/Rome/grafo11448.91.lgr,91,127,false,0,34
./instances/Rome/grafo9371.77.lgr,77,103,false,0,26
./instances/Rome/grafo8812.99.lgr,99,155,false,0,53
./instances/Rome/grafo4385.64.lgr,64,85,false,0,20
./instances/Rome/grafo6816.84.lgr,84,108,false,0,24
./instances/Rome/grafo3615.44.lgr,44,56,false,0,11
./instances/Rome/grafo8533.60.lgr,60,73,false,0,11
./instances/Rome/grafo5102.51.lgr,51,60,false,0,9
./instances/Rome/grafo149.41.lgr,41,54,false,0,13
./instances/Rome/grafo8380.93.lgr,93,126,false,0,34
./instances/Rome/grafo6716.46.lgr,46,61,false,0,15
./instances/Rome/grafo6478.38.lgr,38,51,false,0,12
./instances/Rome/grafo7441.43.lgr,43,60,false,0,16
./instances/Rome/grafo8158.81.lgr,81,113,false,0,32
./instances/Rome/grafo5485.34.lgr,34,43,false,0,8
./instances/Rome/grafo7459.42.lgr,42,55,false,0,13
./instances/Rome/grafo6727.38.lgr,38,49,false,0,9
./instances/Rome/grafo8259.72.lgr,72,102,false,0,30
./instances/Rome/grafo8086.81.lgr,81,118,false,0,34
./instances/Rome/grafo9616.63.lgr,63,94,false,0,29
./instances/Rome/grafo4185.54.lgr,54,71,false,0,17
./instances/Rome/grafo4188.58.lgr,58,76,false,0,16
./instances/Rome/grafo2778.80.lgr,80,101,false,0,21
./instances/Rome/grafo8122.72.lgr,72,95,false,0,22
./instances/Rome/grafo6978.43.lgr,43,70,false,0,26
./instances/Rome/grafo7212.42.lgr,42,53,false,0,11
./instances/Rome/grafo7475.40.lgr,40,53,false,0,12
./instances/Rome/grafo4967.55.lgr,55,66,false,0,12
./instances/Rome/grafo5769.35.lgr,35,40,false,0,6
./instances/Rome/grafo3415.49.lgr,49,65,false,0,15
./instances/Rome/grafo8609.73.lgr,73,101,false,0,26
./instances/Rome/grafo7882.67.lgr,67,81,false,0,14
./instances/Rome/grafo9184.61.lgr,61,85,false,0,25
./instances/Rome/grafo6403.41.lgr,41,56,false,0,16
./instances/Rome/grafo7381.44.lgr,44,65,false,0,18
./instances/Rome/grafo9237.82.lgr,82,112,false,0,29
./instances/Rome/grafo8735.60.lgr,60,86,false,0,25
./instances/Rome/grafo6653.49.lgr,49,64,false,0,13
./instances/Rome/grafo7702.48.lgr,48,69,false,0,20
./instances/Rome/grafo10568.39.lgr,39,56,false,0,16
./instances/Rome/grafo6823.47.lgr,47,61,false,0,14
./instances/Rome/grafo8300.84.lgr,84,115,false,0,30
./instances/Rome/grafo5176.74.lgr,74,100,false,0,23
./instances/Rome/grafo6574.47.lgr,47,62,false,0,14
./instances/Rome/grafo4015.47.lgr,47,66,false,0,18
./instances/Rome/grafo7159.54.lgr,54,66,false,0,12
./instances/Rome/grafo7091.44.lgr,44,56,false,0,12
./instances/Rome/grafo7068.49.lgr,49,69,false,0,19
./instances/Rome/grafo10183.100.lgr,100,132,false,0,30
./instances/Rome/grafo10849.95.lgr,95,138,false,0,36
./instances/Rome/grafo4039.60.lgr,60,90,false,0,28
./instances/Rome/grafo2495.16.lgr,16,23,false,0,6
./instances/Rome/grafo6297.45.lgr,45,60,false,0,14
./instances/Rome/grafo6472.40.lgr,40,57,false,0,16
./instances/Rome/grafo1370.72.lgr,72,89,false,0,17
./instances/Rome/grafo3130.41.lgr,41,61,false,0,19
./instances/Rome/grafo4508.60.lgr,60,77,false,0,15
./instances/Rome/grafo9268.78.lgr,78,117,false,0,37
./instances/Rome/grafo7764.57.lgr,57,83,false,0,24
./instances/Rome/grafo5987.43.lgr,43,63,false,0,20
./instances/Rome/grafo9207.64.lgr,64,99,false,0,33
./instances/Rome/grafo4080.37.lgr,37,57,false,0,17
./instances/Rome/grafo4133.58.lgr,58,89,false,0,28
./instances/Rome/grafo4523.74.lgr,74,93,false,0,18
./instances/Rome/grafo1456.29.lgr,29,43,false,0,12
./instances/Rome/grafo8065.82.lgr,82,118,false,0,34
./instances/Rome/grafo10351.97.lgr,97,140,false,0,41
./instances/Rome/grafo7022.58.lgr,58,80,false,0,22
./instances/Rome/grafo9171.84.lgr,84,124,false,0,40
./instances/Rome/grafo9842.89.lgr,89,123,false,0,34
./instances/Rome/grafo8663.75.lgr,75,96,false,0,19
./instances/Rome/grafo9451.61.lgr,61,97,false,0,33
./instances/Rome/grafo8934.88.lgr,88,124,false,0,35
./instances/Rome/grafo8902.89.lgr,89,119,false,0,28
./instances/Rome/grafo9685.83.lgr,83,117,false,0,33
./instances/Rome/grafo3196.53.lgr,53,65,false,0,13
./instances/Rome/grafo11016.98.lgr,98,145,false,0,46
./instances/Rome/grafo8193.88.lgr,88,106,false,0,17
./instances/Rome/grafo10989.97.lgr,97,126,false,0,30
./instances/Rome/grafo8376.70.lgr,70,96,false,0,26
./instances/Rome/grafo5449.82.lgr,82,101,false,0,20
./instances/Rome/grafo4579.53.lgr,53,65,false,0,12
./instances/Rome/grafo8796.88.lgr,88,122,false,0,34
./instances/Rome/grafo6892.39.lgr,39,57,false,0,16
./instances/Rome/grafo7323.45.lgr,45,60,false,0,14
./instances/Rome/grafo10303.96.lgr,96,142,false,0,43
./instances/Rome/grafo6252.43.lgr,43,62,false,0,17
./instances/Rome/grafo9805.71.lgr,71,93,false,0,21
./instances/Rome/grafo9930.38.lgr,38,49,false,0,11
./instances/Rome/grafo9402.64.lgr,64,90,false,0,26
./instances/Rome/grafo9582.80.lgr,80,101,false,0,21
./instances/Rome/grafo6790.46.lgr,46,74,false,0,24
./instances/Rome/grafo7868.77.lgr,77,99,false,0,23
./instances/Rome/grafo3140.55.lgr,55,68,false,0,14
./instances/Rome/grafo11394.90.lgr,90,122,false,0,30
./instances/Rome/grafo190.20.lgr,20,26,false,0,7
./instances/Rome/grafo8318.84.lgr,84,110,false,0,27
./instances/Rome/grafo9012.91.lgr,91,129,false,0,37
./instances/Rome/grafo8299.74.lgr,74,98,false,0,23
./instances/Rome/grafo10786.100.lgr,100,131,false,0,32
./instances/Rome/grafo6926.42.lgr,42,50,false,0,9
./instances/Rome/grafo5415.62.lgr,62,83,false,0,21
./instances/Rome/grafo3962.39.lgr,39,50,false,0,9
./instances/Rome/grafo10223.100.lgr,100,135,false,0,35
./instances/Rome/grafo3274.52.lgr,52,68,false,0,16
./instances/Rome/grafo7497.46.lgr,46,67,false,0,19
./instances/Rome/grafo7553.36.lgr,36,52,false,0,14
./instances/Rome/grafo6660.98.lgr,98,134,false,0,37
./instances/Rome/grafo4280.58.lgr,58,75,false,0,15
./instances/Rome/grafo9785.84.lgr,84,108,false,0,23
./instances/Rome/grafo4707.54.lgr,54,75,false,0,22
./instances/Rome/grafo7712.50.lgr,50,67,false,0,15
./instances/Rome/grafo4273.73.lgr,73,90,false,0,16
./instances/Rome/grafo1421.32.lgr,32,45,false,0,12
./instances/Rome/grafo3198.60.lgr,60,80,false,0,18
./instances/Rome/grafo9998.38.lgr,38,47,false,0,8
./instances/Rome/grafo4901.58.lgr,58,76,false,0,16
./instances/Rome/grafo295.15.lgr,15,21,false,0,4
./instances/Rome/grafo4669.75.lgr,75,96,false,0,20
./instances/Rome/grafo5053.60.lgr,60,86,false,0,24
./instances/Rome/grafo7905.67.lgr,67,101,false,0,31
./instances/Rome/grafo3731.47.lgr,47,69,false,0,20
./instances/Rome/grafo6947.44.lgr,44,55,false,0,11
./instances/Rome/grafo10621.37.lgr,37,49,false,0,12
./instances/Rome/grafo4304.56.lgr,56,65,false,0,10
./instances/Rome/grafo10868.96.lgr,96,117,false,0,22
./instances/Rome/grafo4750.53.lgr,53,64,false,0,10
./instances/Rome/grafo5699.85.lgr,85,103,false,0,19
./instances/Rome/grafo4856.60.lgr,60,80,false,0,20
./instances/Rome/grafo6363.48.lgr,48,62,false,0,14
./instances/Rome/grafo7695.56.lgr,56,79,false,0,21
./instances/Rome/grafo4594.79.lgr,79,104,false,0,24
./instances/Rome/grafo3840.45.lgr,45,59,false,0,12
./instances/Rome/grafo8702.91.lgr,91,129,false,0,36
./instances/Rome/grafo5283.38.lgr,38,61,false,0,22
./instances/Rome/grafo10846.40.lgr,40,59,false,0,18
./instances/Rome/grafo3549.40.lgr,40,57,false,0,17
./instances/Rome/grafo2601.17.lgr,17,28,false,0,9
./instances/Rome/grafo6674.46.lgr,46,62,false,0,15
./instances/Rome/grafo3301.53.lgr,53,83,false,0,28
./instances/Rome/grafo3925.65.lgr,65,91,false,0,26
./instances/Rome/grafo4093.39.lgr,39,56,false,0,17
./instances/Rome/grafo10082.98.lgr,98,125,false,0,28
./instances/Rome/grafo11004.98.lgr,98,117,false,0,19
./instances/Rome/grafo6723.46.lgr,46,64,false,0,16
./instances/Rome/grafo11111.94.lgr,94,127,false,0,33
./instances/Rome/grafo3286.59.lgr,59,83,false,0,21
./instances/Rome/grafo10148.97.lgr,97,134,false,0,35
./instances/Rome/grafo7149.74.lgr,74,93,false,0,19
./instances/Rome/grafo6049.36.lgr,36,45,false,0,9
./instances/Rome/grafo9607.87.lgr,87,116,false,0,28
./instances/Rome/grafo7460.45.lgr,45,58,false,0,14
./instances/Rome/grafo4988.62.lgr,62,79,false,0,17
./instances/Rome/grafo7447.98.lgr,98,129,false,0,30
./instances/Rome/grafo4638.68.lgr,68,98,false,0,28
./instances/Rome/grafo1431.52.lgr,52,70,false,0,16
./instances/Rome/grafo10833.98.lgr,98,132,false,0,32
./instances/Rome/grafo6994.46.lgr,46,64,false,0,16
./instances/Rome/grafo9569.70.lgr,70,91,false,0,18
./instances/Rome/grafo8023.99.lgr,99,125,false,0,27
./instances/Rome/grafo8087.84.lgr,84,114,false,0,28
./instances/Rome/grafo5178.42.lgr,42,58,false,0,16
./instances/Rome/grafo11348.35.lgr,35,46,false,0,12
./instances/Rome/grafo1773.27.lgr,27,33,false,0,7
./instances/Rome/grafo8613.73.lgr,73,91,false,0,17
./instances/Rome/grafo7609.42.lgr,42,62,false,0,19
./instances/Rome/grafo5930.55.lgr,55,77,false,0,22
./instances/Rome/grafo6362.44.lgr,44,53,false,0,8
./instances/Rome/grafo7996.95.lgr,95,128,false,0,31
./instances/Rome/grafo8204.82.lgr,82,107,false,0,25
./instances/Rome/grafo832.21.lgr,21,28,false,0,6
./instances/Rome/grafo10526.97.lgr,97,133,false,0,35
./instances/Rome/grafo5658.65.lgr,65,84,false,0,19
./instances/Rome/grafo4633.65.lgr,65,83,false,0,19
./instances/Rome/grafo6570.65.lgr,65,93,false,0,25
./instances/Rome/grafo9344.98.lgr,98,130,false,0,31
./instances/Rome/grafo3429.43.lgr,43,65,false,0,20
./instances/Rome/grafo5863.74.lgr,74,101,false,0,27
./instances/Rome/grafo7090.54.lgr,54,72,false,0,16
./instances/Rome/grafo6132.44.lgr,44,64,false,0,20
./instances/Rome/grafo5212.63.lgr,63,78,false,0,15
./instances/Rome/grafo6935.45.lgr,45,64,false,0,19
./instances/Rome/grafo2764.16.lgr,16,25,false,0,7
./instances/Rome/grafo2037.27.lgr,27,31,false,0,5
./instances/Rome/grafo10883.93.lgr,93,136,false,0,41
./instances/Rome/grafo4150.64.lgr,64,93,false,0,27
./instances/Rome/grafo11534.91.lgr,91,124,false,0,33
./instances/Rome/grafo10256.96.lgr,96,127,false,0,31
./instances/Rome/grafo5112.61.lgr,61,77,false,0,15
./instances/Rome/grafo7340.46.lgr,46,60,false,0,13
./instances/Rome/grafo3713.55.lgr,55,84,false,0,27
./instances/Rome/grafo5139.56.lgr,56,74,false,0,17
./instances/Rome/grafo8816.67.lgr,67,100,false,0,32
./instances/Rome/grafo9735.75.lgr,75,100,false,0,24
./instances/Rome/grafo9671.63.lgr,63,80,false,0,18
./instances/Rome/grafo8846.94.lgr,94,121,false,0,28
./instances/Rome/grafo3222.44.lgr,44,56,false,0,11
./instances/Rome/grafo6385.49.lgr,49,70,false,0,21
./instances/Rome/grafo7463.84.lgr,84,113,false,0,30
./instances/Rome/grafo7776.78.lgr,78,109,false,0,29
./instances/Rome/grafo8583.85.lgr,85,103,false,0,19
./instances/Rome/grafo4325.55.lgr,55,72,false,0,16
./instances/Rome/grafo7617.54.lgr,54,81,false,0,25
./instances/Rome/grafo6422.89.lgr,89,113,false,0,24
./instances/Rome/grafo6106.38.lgr,38,47,false,0,9
./instances/Rome/grafo8410.81.lgr,81,115,false,0,32
./instances/Rome/grafo4464.59.lgr,59,79,false,0,16
./instances/Rome/grafo3839.44.lgr,44,53,false,0,9
./instances/Rome/grafo8574.83.lgr,83,115,false,0,30
./instances/Rome/grafo3014.33.lgr,33,44,false,0,11
./instances/Rome/grafo5874.76.lgr,76,104,false,0,26
./instances/Rome/grafo3459.43.lgr,43,66,false,0,22
./instances/Rome/grafo7317.67.lgr,67,92,false,0,25
./instances/Rome/grafo3148.37.lgr,37,47,false,0,10
./instances/Rome/grafo6749.86.lgr,86,103,false,0,18
./instances/Rome/grafo9840.82.lgr,82,108,false,0,25
./instances/Rome/grafo5394.40.lgr,40,48,false,0,7
./instances/Rome/grafo5795.44.lgr,44,66,false,0,20
./instances/Rome/grafo5097.71.lgr,71,104,false,0,30
./instances/Rome/grafo7990.94.lgr,94,131,false,0,35
./instances/Rome/grafo7706.40.lgr,40,51,false,0,10
./instances/Rome/grafo11508.91.lgr,91,124,false,0,33
./instances/Rome/grafo8775.96.lgr,96,122,false,0,25
./instances/Rome/grafo8184.94.lgr,94,120,false,0,27
./instances/Rome/grafo8481.96.lgr,96,128,false,0,30
./instances/Rome/grafo10730.38.lgr,38,48,false,0,10
./instances/Rome/grafo3485.38.lgr,38,46,false,0,9
./instances/Rome/grafo8106.83.lgr,83,112,false,0,29
./instances/Rome/grafo9613.67.lgr,67,91,false,0,23
./instances/Rome/grafo6174.40.lgr,40,63,false,0,20
./instances/Rome/grafo3532.99.lgr,99,154,false,0,56
./instances/Rome/grafo3264.54.lgr,54,68,false,0,15
./instances/Rome/grafo4946.85.lgr,85,120,false,0,33
./instances/Rome/grafo1517.63.lgr,63,74,false,0,10
./instances/Rome/grafo6312.58.lgr,58,87,false,0,28
./instances/Rome/grafo9869.33.lgr,33,38,false,0,6
./instances/Rome/grafo7080.41.lgr,41,62,false,0,20
./instances/Rome/grafo6569.45.lgr,45,58,false,0,12
./instances/Rome/grafo10265.100.lgr,100,137,false,0,38
./instances/Rome/grafo11541.37.lgr,37,47,false,0,9
./instances/Rome/grafo6195.40.lgr,40,48,false,0,7
./instances/Rome/grafo7700.43.lgr,43,59,false,0,13
./instances/Rome/grafo3636.46.lgr,46,62,false,0,14
./instances/Rome/grafo4778.77.lgr,77,106,false,0,25
./instances/Rome/grafo5276.34.lgr,34,44,false,0,9
./instances/Rome/grafo4804.65.lgr,65,83,false,0,19
./instances/Rome/grafo5497.77.lgr,77,95,false,0,18
./instances/Rome/grafo163.25.lgr,25,37,false,0,11
./instances/Rome/grafo9551.78.lgr,78,92,false,0,13
./instances/Rome/grafo7076.44.lgr,44,54,false,0,9
./instances/Rome/grafo1975.33.lgr,33,46,false,0,14
./instances/Rome/grafo10998.100.lgr,100,142,false,0,40
./instances/Rome/grafo1789.23.lgr,23,28,false,0,4
./instances/Rome/grafo7810.71.lgr,71,92,false,0,21
./instances/Rome/grafo8914.88.lgr,88,107,false,0,20
./instances/Rome/grafo6374.39.lgr,39,51,false,0,13
./instances/Rome/grafo5260.35.lgr,35,53,false,0,16
./instances/Rome/grafo6400.45.lgr,45,58,false,0,12
./instances/Rome/grafo7602.42.lgr,42,56,false,0,11
./instances/Rome/grafo7812.72.lgr,72,102,false,0,28
./instances/Rome/grafo7618.54.lgr,54,81,false,0,25
./instances/Rome/grafo10974.97.lgr,97,124,false,0,28
./instances/Rome/grafo5357.48.lgr,48,64,false,0,15
./instances/Rome/grafo4313.61.lgr,61,89,false,0,28
./instances/Rome/grafo10030.38.lgr,38,52,false,0,12
./instances/Rome/grafo1523.27.lgr,27,35,false,0,8
./instances/Rome/grafo10417.95.lgr,95,128,false,0,33
./instances/Rome/grafo4101.91.lgr,91,123,false,0,33
./instances/Rome/grafo10803.99.lgr,99,132,false,0,34
./instances/Rome/grafo7682.50.lgr,50,67,false,0,15
./instances/Rome/grafo10559.98.lgr,98,131,false,0,32
./instances/Rome/grafo8283.83.lgr,83,119,false,0,35
./instances/Rome/grafo8222.84.lgr,84,109,false,0,25
./instances/Rome/grafo8976.85.lgr,85,118,false,0,31
./instances/Rome/grafo10110.97.lgr,97,117,false,0,18
./instances/Rome/grafo1405.50.lgr,50,61,false,0,9
./instances/Rome/grafo6921.43.lgr,43,55,false,0,13
./instances/Rome/grafo5723.43.lgr,43,59,false,0,15
./instances/Rome/grafo5302.49.lgr,49,72,false,0,20
./instances/Rome/grafo3965.57.lgr,57,70,false,0,14
./instances/Rome/grafo7084.47.lgr,47,65,false,0,19
./instances/Rome/grafo8221.94.lgr,94,124,false,0,29
./instances/Rome/grafo9144.81.lgr,81,108,false,0,24
./instances/Rome/grafo8563.92.lgr,92,130,false,0,38
./instances/Rome/grafo8231.74.lgr,74,99,false,0,25
./instances/Rome/grafo8699.97.lgr,97,126,false,0,29
./instances/Rome/grafo9386.66.lgr,66,86,false,0,19
./instances/Rome/grafo1358.52.lgr,52,70,false,0,15
./instances/Rome/grafo7202.42.lgr,42,58,false,0,16
./instances/Rome/grafo3647.41.lgr,41,58,false,0,17
./instances/Rome/grafo3740.55.lgr,55,71,false,0,15
./instances/Rome/grafo5933.75.lgr,75,103,false,0,27
./instances/Rome/grafo9383.63.lgr,63,87,false,0,24
./instances/Rome/grafo5381.36.lgr,36,45,false,0,9
./instances/Rome/grafo8851.90.lgr,90,116,false,0,26
./instances/Rome/grafo11358.99.lgr,99,128,false,0,29
./instances/Rome/grafo6490.57.lgr,57,78,false,0,21
./instances/Rome/grafo4754.61.lgr,61,81,false,0,18
./instances/Rome/grafo8035.98.lgr,98,133,false,0,33
./instances/Rome/grafo4229.60.lgr,60,79,false,0,16
./instances/Rome/grafo7238.65.lgr,65,82,false,0,18
./instances/Rome/grafo8947.89.lgr,89,116,false,0,26
./instances/Rome/grafo4538.62.lgr,62,85,false,0,22
./instances/Rome/grafo6005.75.lgr,75,109,false,0,32
./instances/Rome/grafo10743.96.lgr,96,118,false,0,22
./instances/Rome/grafo8039.65.lgr,65,90,false,0,24
./instances/Rome/grafo7767.40.lgr,40,54,false,0,14
./instances/Rome/grafo9066.71.lgr,71,94,false,0,22
./instances/Rome/grafo6149.40.lgr,40,48,false,0,8
./instances/Rome/grafo10766.33.lgr,33,38,false,0,6
./instances/Rome/grafo7825.74.lgr,74,105,false,0,29
./instances/Rome/grafo10966.96.lgr,96,132,false,0,34
./instances/Rome/grafo6903.82.lgr,82,102,false,0,21
./instances/Rome/grafo4167.53.lgr,53,69,false,0,16
./instances/Rome/grafo6914.59.lgr,59,86,false,0,26
./instances/Rome/grafo11591.93.lgr,93,135,false,0,39
./instances/Rome/grafo4512.60.lgr,60,73,false,0,13
./instances/Rome/grafo3181.55.lgr,55,77,false,0,21
./instances/Rome/grafo9356.66.lgr,66,101,false,0,34
./instances/Rome/grafo3219.37.lgr,37,54,false,0,16
./instances/Rome/grafo10879.92.lgr,92,124,false,0,32
./instances/Rome/grafo9875.38.lgr,38,49,false,0,11
./instances/Rome/grafo9227.88.lgr,88,125,false,0,36
./instances/Rome/grafo9781.79.lgr,79,115,false,0,33
./instances/Rome/grafo10987.96.lgr,96,134,false,0,37
./instances/Rome/grafo7637.99.lgr,99,128,false,0,30
./instances/Rome/grafo5230.69.lgr,69,101,false,0,32
./instances/Rome/grafo1210.51.lgr,51,60,false,0,8
./instances/Rome/grafo4911.57.lgr,57,85,false,0,27
./instances/Rome/grafo2654.33.lgr,33,49,false,0,14
./instances/Rome/grafo7336.53.lgr,53,69,false,0,14
./instances/Rome/grafo9530.68.lgr,68,103,false,0,33
./instances/Rome/grafo7306.36.lgr,36,48,false,0,13
./instances/Rome/grafo4696.80.lgr,80,121,false,0,37
./instances/Rome/grafo6927.50.lgr,50,69,false,0,17
./instances/Rome/grafo1497.71.lgr,71,95,false,0,22
./instances/Rome/grafo9602.82.lgr,82,107,false,0,24
./instances/Rome/grafo4426.55.lgr,55,72,false,0,17
./instances/Rome/grafo8521.73.lgr,73,90,false,0,16
./instances/Rome/grafo2002.62.lgr,62,77,false,0,13
./instances/Rome/grafo7273.69.lgr,69,93,false,0,23
./instances/Rome/grafo10776.96.lgr,96,117,false,0,21
./instances/Rome/grafo7862.80.lgr,80,104,false,0,24
./instances/Rome/grafo6664.47.lgr,47,63,false,0,14
./instances/Rome/grafo2973.37.lgr,37,45,false,0,6
./instances/Rome/grafo4845.79.lgr,79,99,false,0,21
./instances/Rome/grafo6275.39.lgr,39,54,false,0,15
./instances/Rome/grafo5068.63.lgr,63,87,false,0,24
./instances/Rome/grafo9584.86.lgr,86,122,false,0,34
./instances/Rome/grafo7369.48.lgr,48,62,false,0,14
./instances/Rome/grafo1192.60.lgr,60,79,false,0,18
./instances/Rome/grafo7964.75.lgr,75,101,false,0,24
./instances/Rome/grafo6307.92.lgr,92,126,false,0,32
./instances/Rome/grafo8368.89.lgr,89,114,false,0,26
./instances/Rome/grafo3625.55.lgr,55,68,false,0,14
./instances/Rome/grafo4241.63.lgr,63,89,false,0,24
./instances/Rome/grafo9423.72.lgr,72,100,false,0,27
./instances/Rome/grafo7642.42.lgr,42,62,false,0,17
./instances/Rome/grafo7699.39.lgr,39,50,false,0,11
./instances/Rome/grafo2840.27.lgr,27,34,false,0,8
./instances/Rome/grafo8655.95.lgr,95,135,false,0,39
./instances/Rome/grafo4212.55.lgr,55,69,false,0,14
./instances/Rome/grafo9848.76.lgr,76,107,false,0,31
./instances/Rome/grafo7901.69.lgr,69,93,false,0,25
./instances/Rome/grafo7140.41.lgr,41,53,false,0,13
./instances/Rome/grafo7750.48.lgr,48,68,false,0,17
./instances/Rome/grafo8745.90.lgr,90,127,false,0,35
./instances/Rome/grafo10092.97.lgr,97,130,false,0,33
./instances/Rome/grafo5177.33.lgr,33,41,false,0,9
./instances/Rome/grafo3748.54.lgr,54,73,false,0,17
./instances/Rome/grafo7036.55.lgr,55,72,false,0,16
./instances/Rome/grafo10249.94.lgr,94,130,false,0,35
./instances/Rome/grafo7289.57.lgr,57,72,false,0,16
./instances/Rome/grafo8973.70.lgr,70,95,false,0,24
./instances/Rome/grafo9349.64.lgr,64,74,false,0,11
./instances/Rome/grafo9273.78.lgr,78,112,false,0,33
./instances/Rome/grafo7718.40.lgr,40,52,false,0,13
./instances/Rome/grafo7969.78.lgr,78,98,false,0,16
./instances/Rome/grafo4152.70.lgr,70,90,false,0,21
./instances/Rome/grafo7941.80.lgr,80,107,false,0,26
./instances/Rome/grafo5084.62.lgr,62,81,false,0,18
./instances/Rome/grafo4223.59.lgr,59,85,false,0,23
./instances/Rome/grafo10501.96.lgr,96,138,false,0,39
./instances/Rome/grafo10599.97.lgr,97,124,false,0,28
./instances/Rome/grafo11592.34.lgr,34,39,false,0,6
./instances/Rome/grafo8640.84.lgr,84,118,false,0,33
./instances/Rome/grafo1985.33.lgr,33,43,false,0,11
./instances/Rome/grafo6785.37.lgr,37,53,false,0,16
./instances/Rome/grafo3412.46.lgr,46,65,false,0,15
./instances/Rome/grafo9199.77.lgr,77,113,false,0,34
./instances/Rome/grafo11312.91.lgr,91,115,false,0,24
./instances/Rome/grafo6786.45.lgr,45,68,false,0,21
./instances/Rome/grafo7786.69.lgr,69,93,false,0,25
./instances/Rome/grafo6768.50.lgr,50,62,false,0,13
./instances/Rome/grafo10006.98.lgr,98,136,false,0,38
./instances/Rome/grafo10306.95.lgr,95,129,false,0,35
./instances/Rome/grafo9570.64.lgr,64,82,false,0,18
./instances/Rome/grafo6692.46.lgr,46,66,false,0,20
./instances/Rome/grafo6418.89.lgr,89,130,false,0,39
./instances/Rome/grafo1411.32.lgr,32,41,false,0,10
./instances/Rome/grafo2229.25.lgr,25,42,false,0,14
./instances/Rome/grafo6188.44.lgr,44,64,false,0,18
./instances/Rome/grafo5065.60.lgr,60,74,false,0,14
./instances/Rome/grafo5974.39.lgr,39,53,false,0,12
./instances/Rome/grafo6609.54.lgr,54,66,false,0,10
./instances/Rome/grafo1423.33.lgr,33,55,false,0,21
./instances/Rome/grafo8942.96.lgr,96,127,false,0,31
./instances/Rome/grafo3972.43.lgr,43,59,false,0,16
./instances/Rome/grafo4687.79.lgr,79,111,false,0,32
./instances/Rome/grafo4853.49.lgr,49,62,false,0,11
./instances/Rome/grafo8589.73.lgr,73,92,false,0,19
./instances/Rome/grafo5810.59.lgr,59,79,false,0,19
./instances/Rome/grafo4442.84.lgr,84,109,false,0,23
./instances/Rome/grafo7029.39.lgr,39,51,false,0,12
./instances/Rome/grafo10294.100.lgr,100,134,false,0,31
./instances/Rome/grafo9992.40.lgr,40,51,false,0,12
./instances/Rome/grafo11100.95.lgr,95,137,false,0,41
./instances/Rome/grafo10098.95.lgr,95,134,false,0,38
./instances/Rome/grafo4309.54.lgr,54,88,false,0,30
./instances/Rome/grafo9161.75.lgr,75,112,false,0,36
./instances/Rome/grafo7900.77.lgr,77,95,false,0,17
./instances/Rome/grafo6509.38.lgr,38,52,false,0,12
./instances/Rome/grafo1556.63.lgr,63,79,false,0,15
./instances/Rome/grafo10573.93.lgr,93,124,false,0,30
./instances/Rome/grafo9163.72.lgr,72,112,false,0,38
./instances/Rome/grafo8121.61.lgr,61,81,false,0,21
./instances/Rome/grafo5239.59.lgr,59,84,false,0,22
./instances/Rome/grafo4592.56.lgr,56,71,false,0,15
./instances/Rome/grafo4324.78.lgr,78,105,false,0,26
./instances/Rome/grafo11530.34.lgr,34,49,false,0,13
./instances/Rome/grafo10674.99.lgr,99,145,false,0,44
./instances/Rome/grafo3455.52.lgr,52,65,false,0,13
./instances/Rome/grafo6383.49.lgr,49,74,false,0,25
./instances/Rome/grafo5012.53.lgr,53,72,false,0,18
./instances/Rome/grafo6244.39.lgr,39,52,false,0,12
./instances/Rome/grafo9608.83.lgr,83,98,false,0,16
./instances/Rome/grafo1302.65.lgr,65,87,false,0,20
./instances/Rome/grafo1824.18.lgr,18,23,false,0,4
./instances/Rome/grafo11410.37.lgr,37,45,false,0,9
./instances/Rome/grafo5519.43.lgr,43,60,false,0,14
./instances/Rome/grafo8047.70.lgr,70,98,false,0,27
./instances/Rome/grafo8093.83.lgr,83,122,false,0,38
./instances/Rome/grafo7678.52.lgr,52,58,false,0,5
./instances/Rome/grafo8997.96.lgr,96,141,false,0,41
./instances/Rome/grafo7934.76.lgr,76,96,false,0,20
./instances/Rome/grafo10494.40.lgr,40,50,false,0,10
./instances/Rome/grafo10418.100.lgr,100,141,false,0,41
./instances/Rome/grafo10126.98.lgr,98,144,false,0,43
./instances/Rome/grafo1481.61.lgr,61,75,false,0,14
./instances/Rome/grafo4337.68.lgr,68,95,false,0,27
./instances/Rome/grafo10236.95.lgr,95,119,false,0,25
./instances/Rome/grafo8478.98.lgr,98,140,false,0,42
./instances/Rome/grafo9299.92.lgr,92,126,false,0,32
./instances/Rome/grafo1294.63.lgr,63,79,false,0,15
./instances/Rome/grafo3551.39.lgr,39,54,false,0,12
./instances/Rome/grafo6534.48.lgr,48,58,false,0,11
./instances/Rome/grafo10290.95.lgr,95,125,false,0,29
./instances/Rome/grafo11126.36.lgr,36,46,false,0,10
./instances/Rome/grafo7280.52.lgr,52,71,false,0,19
./instances/Rome/grafo5059.69.lgr,69,100,false,0,29
./instances/Rome/grafo2786.37.lgr,37,53,false,0,14
./instances/Rome/grafo10696.99.lgr,99,138,false,0,37
./instances/Rome/grafo8839.89.lgr,89,113,false,0,23
./instances/Rome/grafo10352.95.lgr,95,123,false,0,26
./instances/Rome/grafo6581.61.lgr,61,92,false,0,29
./instances/Rome/grafo8034.91.lgr,91,116,false,0,26
./instances/Rome/grafo6291.85.lgr,85,108,false,0,23
./instances/Rome/grafo9205.80.lgr,80,112,false,0,31
./instances/Rome/grafo7277.46.lgr,46,61,false,0,15
./instances/Rome/grafo4312.62.lgr,62,74,false,0,10
./instances/Rome/grafo4826.79.lgr,79,102,false,0,23
./instances/Rome/grafo5147.67.lgr,67,88,false,0,19
./instances/Rome/grafo8554.84.lgr,84,113,false,0,28
./instances/Rome/grafo7057.50.lgr,50,74,false,0,22
./instances/Rome/grafo8004.77.lgr,77,115,false,0,37
./instances/Rome/grafo9289.89.lgr,89,126,false,0,36
./instances/Rome/grafo6138.45.lgr,45,57,false,0,13
./instances/Rome/grafo5087.77.lgr,77,100,false,0,20
./instances/Rome/grafo3938.43.lgr,43,53,false,0,10
./instances/Rome/grafo7888.77.lgr,77,106,false,0,29
./instances/Rome/grafo9479.68.lgr,68,105,false,0,35
./instances/Rome/grafo7704.42.lgr,42,51,false,0,9
./instances/Rome/grafo1307.50.lgr,50,71,false,0,18
./instances/Rome/grafo9815.62.lgr,62,102,false,0,36
./instances/Rome/grafo3504.35.lgr,35,47,false,0,13
./instances/Rome/grafo9265.62.lgr,62,83,false,0,21
./instances/Rome/grafo8111.78.lgr,78,104,false,0,26
./instances/Rome/grafo2531.41.lgr,41,56,false,0,12
./instances/Rome/grafo10028.96.lgr,96,135,false,0,37
./instances/Rome/grafo5664.72.lgr,72,95,false,0,21
./instances/Rome/grafo6057.42.lgr,42,55,false,0,14
./instances/Rome/grafo695.36.lgr,36,54,false,0,16
./instances/Rome/grafo4140.54.lgr,54,67,false,0,14
./instances/Rome/grafo5762.39.lgr,39,59,false,0,18
./instances/Rome/grafo8500.89.lgr,89,121,false,0,32
./instances/Rome/grafo1509.32.lgr,32,44,false,0,11
./instances/Rome/grafo9985.91.lgr,91,119,false,0,28
./instances/Rome/grafo2573.35.lgr,35,43,false,0,9
./instances/Rome/grafo10861.100.lgr,100,138,false,0,35
./instances/Rome/grafo9659.64.lgr,64,82,false,0,18
./instances/Rome/grafo4026.43.lgr,43,55,false,0,10
./instances/Rome/grafo3590.53.lgr,53,78,false,0,26
./instances/Rome/grafo9795.80.lgr,80,117,false,0,37
./instances/Rome/grafo5111.69.lgr,69,102,false,0,32
./instances/Rome/grafo11072.98.lgr,98,143,false,0,44
./instances/Rome/grafo10083.38.lgr,38,51,false,0,14
./instances/Rome/grafo1026.26.lgr,26,36,false,0,8
./instances/Rome/grafo4668.61.lgr,61,90,false,0,29
./instances/Rome/grafo6513.47.lgr,47,56,false,0,10
./instances/Rome/grafo5135.39.lgr,39,47,false,0,8
./instances/Rome/grafo10216.97.lgr,97,128,false,0,29
./instances/Rome/grafo171.30.lgr,30,40,false,0,11
./instances/Rome/grafo4333.81.lgr,81,99,false,0,18
./instances/Rome/grafo4344.52.lgr,52,69,false,0,16
./instances/Rome/grafo10289.99.lgr,99,125,false,0,25
./instances/Rome/grafo3809.43.lgr,43,48,false,0,6
./instances/Rome/grafo5538.58.lgr,58,76,false,0,18
./instances/Rome/grafo10219.99.lgr,99,128,false,0,29
./instances/Rome/grafo5882.34.lgr,34,40,false,0,7
./instances/Rome/grafo5859.75.lgr,75,96,false,0,21
./instances/Rome/grafo10845.41.lgr,41,53,false,0,10
./instances/Rome/grafo7215.44.lgr,44,54,false,0,8
./instances/Rome/grafo4703.78.lgr,78,108,false,0,28
./instances/Rome/grafo5326.44.lgr,44,68,false,0,21
./instances/Rome/grafo9994.91.lgr,91,121,false,0,29
./instances/Rome/grafo10810.97.lgr,97,144,false,0,45
./instances/Rome/grafo9367.61.lgr,61,77,false,0,17
./instances/Rome/grafo7044.41.lgr,41,59,false,0,16
./instances/Rome/grafo8263.78.lgr,78,109,false,0,29
./instances/Rome/grafo3396.61.lgr,61,95,false,0,31
./instances/Rome/grafo10561.97.lgr,97,129,false,0,31
./instances/Rome/grafo7150.41.lgr,41,52,false,0,10
./instances/Rome/grafo11555.39.lgr,39,52,false,0,13
./instances/Rome/grafo10894.97.lgr,97,135,false,0,37
./instances/Rome/grafo4227.60.lgr,60,74,false,0,13
./instances/Rome/grafo11011.100.lgr,100,139,false,0,39
./instances/Rome/grafo4645.54.lgr,54,66,false,0,12
./instances/Rome/grafo4091.99.lgr,99,136,false,0,36
./instances/Rome/grafo9509.64.lgr,64,91,false,0,25
./instances/Rome/grafo1461.69.lgr,69,88,false,0,18
./instances/Rome/grafo7784.66.lgr,66,85,false,0,17
./instances/Rome/grafo8433.75.lgr,75,98,false,0,24
./instances/Rome/grafo9282.68.lgr,68,81,false,0,14
./instances/Rome/grafo2116.32.lgr,32,41,false,0,9
./instances/Rome/grafo10643.94.lgr,94,118,false,0,25
./instances/Rome/grafo11047.92.lgr,92,141,false,0,43
./instances/Rome/grafo4968.77.lgr,77,97,false,0,19
./instances/Rome/grafo5858.63.lgr,63,83,false,0,18
./instances/Rome/grafo10893.92.lgr,92,129,false,0,35
./instances/Rome/grafo2309.34.lgr,34,51,false,0,14
./instances/Rome/grafo11249.94.lgr,94,128,false,0,29
./instances/Rome/grafo3984.39.lgr,39,49,false,0,11
./instances/Rome/grafo8233.76.lgr,76,97,false,0,19
./instances/Rome/grafo8536.61.lgr,61,94,false,0,32
./instances/Rome/grafo8101.82.lgr,82,110,false,0,27
./instances/Rome/grafo9418.74.lgr,74,94,false,0,20
./instances/Rome/grafo10898.95.lgr,95,136,false,0,41
./instances/Rome/grafo9104.82.lgr,82,117,false,0,32
./instances/Rome/grafo6711.81.lgr,81,98,false,0,17
./instances/Rome/grafo2446.46.lgr,46,57,false,0,9
./instances/Rome/grafo3294.43.lgr,43,59,false,0,14
./instances/Rome/grafo6745.35.lgr,35,53,false,0,15
./instances/Rome/grafo8430.83.lgr,83,118,false,0,34
./instances/Rome/grafo2046.38.lgr,38,50,false,0,11
./instances/Rome/grafo10836.97.lgr,97,139,false,0,41
./instances/Rome/grafo7793.98.lgr,98,134,false,0,37
./instances/Rome/grafo10602.94.lgr,94,113,false,0,19
./instances/Rome/grafo6161.47.lgr,47,68,false,0,21
./instances/Rome/grafo5761.38.lgr,38,46,false,0,9
./instances/Rome/grafo6536.93.lgr,93,116,false,0,22
./instances/Rome/grafo4124.59.lgr,59,82,false,0,22
./instances/Rome/grafo4547.64.lgr,64,88,false,0,25
./instances/Rome/grafo6949.43.lgr,43,50,false,0,7
./instances/Rome/grafo1964.36.lgr,36,51,false,0,13
./instances/Rome/grafo5877.37.lgr,37,54,false,0,16
./instances/Rome/grafo10790.98.lgr,98,125,false,0,27
./instances/Rome/grafo5070.52.lgr,52,63,false,0,9
./instances/Rome/grafo9049.61.lgr,61,83,false,0,21
./instances/Rome/grafo9956.32.lgr,32,39,false,0,7
./instances/Rome/grafo7486.42.lgr,42,57,false,0,14
./instances/Rome/grafo7431.44.lgr,44,64,false,0,20
./instances/Rome/grafo7095.53.lgr,53,68,false,0,14
./instances/Rome/grafo5729.53.lgr,53,75,false,0,21
./instances/Rome/grafo10860.93.lgr,93,138,false,0,44
./instances/Rome/grafo7482.41.lgr,41,48,false,0,8
./instances/Rome/grafo4276.75.lgr,75,96,false,0,19
./instances/Rome/grafo635.13.lgr,13,17,false,0,5
./instances/Rome/grafo5294.58.lgr,58,77,false,0,18
./instances/Rome/grafo10139.95.lgr,95,127,false,0,32
./instances/Rome/grafo9036.68.lgr,68,95,false,0,26
./instances/Rome/grafo11612.36.lgr,36,48,false,0,13
./instances/Rome/grafo6527.69.lgr,69,98,false,0,29
./instances/Rome/grafo3278.41.lgr,41,56,false,0,14
./instances/Rome/grafo3550.53.lgr,53,61,false,0,9
./instances/Rome/grafo5280.75.lgr,75,96,false,0,20
./instances/Rome/grafo3808.97.lgr,97,129,false,0,29
./instances/Rome/grafo7110.40.lgr,40,52,false,0,13
./instances/Rome/grafo4926.78.lgr,78,103,false,0,24
./instances/Rome/grafo10955.94.lgr,94,129,false,0,32
./instances/Rome/grafo4822.72.lgr,72,100,false,0,25
./instances/Rome/grafo7373.41.lgr,41,58,false,0,15
./instances/Rome/grafo6612.59.lgr,59,83,false,0,21
./instances/Rome/grafo170.49.lgr,49,62,false,0,13
./instances/Rome/grafo8803.96.lgr,96,135,false,0,35
./instances/Rome/grafo5020.62.lgr,62,89,false,0,28
./instances/Rome/grafo8256.83.lgr,83,110,false,0,26
./instances/Rome/grafo6206.62.lgr,62,95,false,0,30
./instances/Rome/grafo5183.42.lgr,42,58,false,0,17
./instances/Rome/grafo9718.76.lgr,76,93,false,0,17
./instances/Rome/grafo10911.100.lgr,100,135,false,0,35
./instances/Rome/grafo1274.57.lgr,57,68,false,0,11
./instances/Rome/grafo9213.77.lgr,77,115,false,0,35
./instances/Rome/grafo9364.64.lgr,64,91,false,0,26
./instances/Rome/grafo10903.93.lgr,93,134,false,0,40
./instances/Rome/grafo6687.51.lgr,51,72,false,0,21
./instances/Rome/grafo8888.99.lgr,99,125,false,0,27
./instances/Rome/grafo8970.97.lgr,97,127,false,0,31
./instances/Rome/grafo1515.53.lgr,53,68,false,0,15
./instances/Rome/grafo7628.47.lgr,47,66,false,0,19
./instances/Rome/grafo914.26.lgr,26,42,false,0,14
./instances/Rome/grafo10031.38.lgr,38,49,false,0,11
./instances/Rome/grafo4641.79.lgr,79,104,false,0,24
./instances/Rome/grafo4698.55.lgr,55,74,false,0,19
./instances/Rome/grafo9656.68.lgr,68,93,false,0,24
./instances/Rome/grafo6124.46.lgr,46,64,false,0,19
./instances/Rome/grafo8915.91.lgr,91,118,false,0,25
./instances/Rome/grafo6970.44.lgr,44,53,false,0,10
./instances/Rome/grafo8808.91.lgr,91,116,false,0,26
./instances/Rome/grafo4614.76.lgr,76,102,false,0,27
./instances/Rome/grafo9244.79.lgr,79,98,false,0,17
./instances/Rome/grafo8986.65.lgr,65,101,false,0,34
./instances/Rome/grafo8848.90.lgr,90,116,false,0,27
./instances/Rome/grafo6496.52.lgr,52,75,false,0,22
./instances/Rome/grafo3379.36.lgr,36,44,false,0,7
./instances/Rome/grafo6512.46.lgr,46,56,false,0,10
./instances/Rome/grafo1277.34.lgr,34,46,false,0,12
./instances/Rome/grafo5607.38.lgr,38,52,false,0,12
./instances/Rome/grafo5273.41.lgr,41,59,false,0,15
./instances/Rome/grafo9140.85.lgr,85,123,false,0,35
./instances/Rome/grafo11444.36.lgr,36,46,false,0,9
./instances/Rome/grafo9727.66.lgr,66,89,false,0,23
./instances/Rome/grafo4954.81.lgr,81,101,false,0,18
./instances/Rome/grafo6194.58.lgr,58,77,false,0,20
./instances/Rome/grafo4925.71.lgr,71,89,false,0,16
./instances/Rome/grafo10973.94.lgr,94,125,false,0,29
./instances/Rome/grafo7878.79.lgr,79,108,false,0,28
./instances/Rome/grafo3578.58.lgr,58,79,false,0,20
./instances/Rome/grafo6911.44.lgr,44,59,false,0,16
./instances/Rome/grafo9287.69.lgr,69,88,false,0,18
./instances/Rome/grafo4609.65.lgr,65,98,false,0,30
./instances/Rome/grafo6151.59.lgr,59,75,false,0,16
./instances/Rome/grafo6518.85.lgr,85,107,false,0,21
./instances/Rome/grafo916.83.lgr,83,110,false,0,27
./instances/Rome/grafo9943.38.lgr,38,51,false,0,13
./instances/Rome/grafo10376.92.lgr,92,125,false,0,32
./instances/Rome/grafo10518.94.lgr,94,133,false,0,36
./instances/Rome/grafo7054.55.lgr,55,79,false,0,22
./instances/Rome/grafo6645.47.lgr,47,77,false,0,27
./instances/Rome/grafo5072.64.lgr,64,86,false,0,21
./instances/Rome/grafo11480.93.lgr,93,125,false,0,33
./instances/Rome/grafo11292.33.lgr,33,46,false,0,11
./instances/Rome/grafo11267.92.lgr,92,131,false,0,35
./instances/Rome/grafo9611.89.lgr,89,135,false,0,42
./instances/Rome/grafo8755.93.lgr,93,125,false,0,31
./instances/Rome/grafo6249.50.lgr,50,68,false,0,19
./instances/Rome/grafo6207.40.lgr,40,52,false,0,10
./instances/Rome/grafo3830.39.lgr,39,50,false,0,11
./instances/Rome/grafo4846.62.lgr,62,76,false,0,15
./instances/Rome/grafo3141.42.lgr,42,55,false,0,12
./instances/Rome/grafo6563.44.lgr,44,61,false,0,15
./instances/Rome/grafo7282.36.lgr,36,47,false,0,11
./instances/Rome/grafo2593.40.lgr,40,55,false,0,13
./instances/Rome/grafo8654.73.lgr,73,101,false,0,28
./instances/Rome/grafo1504.51.lgr,51,68,false,0,17
./instances/Rome/grafo10551.90.lgr,90,119,false,0,29
./instances/Rome/grafo1908.32.lgr,32,39,false,0,7
./instances/Rome/grafo3543.72.lgr,72,103,false,0,29
./instances/Rome/grafo2055.39.lgr,39,51,false,0,12
./instances/Rome/grafo5862.60.lgr,60,87,false,0,27
./instances/Rome/grafo10662.100.lgr,100,136,false,0,36
./instances/Rome/grafo10992.94.lgr,94,133,false,0,39
./instances/Rome/grafo11413.96.lgr,96,122,false,0,27
./instances/Rome/grafo3763.53.lgr,53,72,false,0,18
./instances/Rome/grafo9533.82.lgr,82,112,false,0,29
./instances/Rome/grafo4569.58.lgr,58,78,false,0,20
./instances/Rome/grafo8249.77.lgr,77,111,false,0,32
./instances/Rome/grafo2702.24.lgr,24,36,false,0,10
./instances/Rome/grafo8147.69.lgr,69,85,false,0,16
./instances/Rome/grafo4477.76.lgr,76,103,false,0,25
./instances/Rome/grafo8941.90.lgr,90,113,false,0,23
./instances/Rome/grafo1154.22.lgr,22,28,false,0,5
./instances/Rome/grafo5732.45.lgr,45,61,false,0,14
./instances/Rome/grafo11045.94.lgr,94,134,false,0,39
./instances/Rome/grafo5545.40.lgr,40,62,false,0,21
./instances/Rome/grafo6371.41.lgr,41,55,false,0,14
./instances/Rome/grafo8677.74.lgr,74,96,false,0,22
./instances/Rome/grafo6834.46.lgr,46,67,false,0,21
./instances/Rome/grafo10555.98.lgr,98,130,false,0,31
./instances/Rome/grafo9751.64.lgr,64,93,false,0,29
./instances/Rome/grafo10817.96.lgr,96,126,false,0,29
./instances/Rome/grafo4480.64.lgr,64,88,false,0,23
./instances/Rome/grafo6228.46.lgr,46,62,false,0,15
./instances/Rome/grafo10325.96.lgr,96,141,false,0,43
./instances/Rome/grafo5625.34.lgr,34,40,false,0,7
./instances/Rome/grafo8385.73.lgr,73,97,false,0,22
./instances/Rome/grafo7832.69.lgr,69,91,false,0,21
./instances/Rome/grafo10118.97.lgr,97,128,false,0,30
./instances/Rome/grafo10440.93.lgr,93,123,false,0,28
./instances/Rome/grafo4613.77.lgr,77,120,false,0,39
./instances/Rome/grafo6290.43.lgr,43,62,false,0,19
./instances/Rome/grafo4272.76.lgr,76,98,false,0,20
./instances/Rome/grafo2195.35.lgr,35,46,false,0,11
./instances/Rome/grafo11159.93.lgr,93,119,false,0,24
./instances/Rome/grafo9615.81.lgr,81,106,false,0,25
./instances/Rome/grafo6759.52.lgr,52,61,false,0,10
./instances/Rome/grafo5836.78.lgr,78,95,false,0,18
./instances/Rome/grafo4565.56.lgr,56,71,false,0,16
./instances/Rome/grafo5338.46.lgr,46,62,false,0,16
./instances/Rome/grafo8579.88.lgr,88,121,false,0,31
./instances/Rome/grafo5166.42.lgr,42,54,false,0,12
./instances/Rome/grafo4976.81.lgr,81,103,false,0,21
./instances/Rome/grafo9443.82.lgr,82,110,false,0,28
./instances/Rome/grafo9641.66.lgr,66,79,false,0,14
./instances/Rome/grafo7902.68.lgr,68,96,false,0,26
./instances/Rome/grafo10598.99.lgr,99,130,false,0,30
./instances/Rome/grafo6330.39.lgr,39,52,false,0,13
./instances/Rome/grafo7285.40.lgr,40,56,false,0,14
./instances/Rome/grafo8446.76.lgr,76,106,false,0,28
./instances/Rome/grafo5237.72.lgr,72,98,false,0,25
./instances/Rome/grafo9143.66.lgr,66,84,false,0,19
./instances/Rome/grafo10756.42.lgr,42,55,false,0,11
./instances/Rome/grafo6566.57.lgr,57,79,false,0,18
./instances/Rome/grafo9467.64.lgr,64,75,false,0,10
./instances/Rome/grafo11025.94.lgr,94,130,false,0,34
./instances/Rome/grafo6058.42.lgr,42,54,false,0,12
./instances/Rome/grafo3676.38.lgr,38,43,false,0,6
./instances/Rome/grafo8503.89.lgr,89,107,false,0,19
./instances/Rome/grafo8467.71.lgr,71,92,false,0,20
./instances/Rome/grafo9871.38.lgr,38,57,false,0,18
./instances/Rome/grafo5382.45.lgr,45,62,false,0,18
./instances/Rome/grafo3416.38.lgr,38,50,false,0,11
./instances/Rome/grafo4259.64.lgr,64,87,false,0,23
./instances/Rome/grafo6465.39.lgr,39,46,false,0,6
./instances/Rome/grafo3345.63.lgr,63,84,false,0,21
./instances/Rome/grafo4311.79.lgr,79,118,false,0,35
./instances/Rome/grafo9286.77.lgr,77,99,false,0,21
./instances/Rome/grafo6602.76.lgr,76,106,false,0,29
./instances/Rome/grafo9959.91.lgr,91,113,false,0,22
./instances/Rome/grafo7392.40.lgr,40,53,false,0,12
./instances/Rome/grafo10850.94.lgr,94,129,false,0,35
./instances/Rome/grafo4214.58.lgr,58,82,false,0,23
./instances/Rome/grafo10914.96.lgr,96,127,false,0,30
./instances/Rome/grafo2097.53.lgr,53,69,false,0,16
./instances/Rome/grafo9729.69.lgr,69,103,false,0,29
./instances/Rome/grafo6396.45.lgr,45,65,false,0,20
./instances/Rome/grafo4965.52.lgr,52,68,false,0,16
./instances/Rome/grafo4810.72.lgr,72,88,false,0,16
./instances/Rome/grafo5114.53.lgr,53,69,false,0,15
./instances/Rome/grafo10667.98.lgr,98,128,false,0,30
./instances/Rome/grafo10016.39.lgr,39,52,false,0,14
./instances/Rome/grafo8588.71.lgr,71,93,false,0,22
./instances/Rome/grafo2548.38.lgr,38,46,false,0,9
./instances/Rome/grafo5973.46.lgr,46,60,false,0,14
./instances/Rome/grafo7632.46.lgr,46,68,false,0,20
./instances/Rome/grafo9370.66.lgr,66,88,false,0,22
./instances/Rome/grafo2462.31.lgr,31,43,false,0,10
./instances/Rome/grafo1260.51.lgr,51,66,false,0,16
./instances/Rome/grafo8518.73.lgr,73,94,false,0,20
./instances/Rome/grafo1650.31.lgr,31,39,false,0,8
./instances/Rome/grafo8695.85.lgr,85,112,false,0,27
./instances/Rome/grafo6375.52.lgr,52,79,false,0,26
./instances/Rome/grafo10900.93.lgr,93,131,false,0,37
./instances/Rome/grafo8881.91.lgr,91,130,false,0,39
./instances/Rome/grafo4658.76.lgr,76,109,false,0,33
./instances/Rome/grafo8885.88.lgr,88,116,false,0,28
./instances/Rome/grafo5738.35.lgr,35,44,false,0,6
./instances/Rome/grafo6515.47.lgr,47,62,false,0,14
./instances/Rome/grafo6767.53.lgr,53,73,false,0,19
./instances/Rome/grafo7599.40.lgr,40,56,false,0,15
./instances/Rome/grafo8183.63.lgr,63,90,false,0,27
./instances/Rome/grafo7734.45.lgr,45,55,false,0,11
./instances/Rome/grafo7169.44.lgr,44,56,false,0,11
./instances/Rome/grafo10673.93.lgr,93,120,false,0,27
./instances/Rome/grafo7677.43.lgr,43,57,false,0,12
./instances/Rome/grafo11273.92.lgr,92,120,false,0,28
./instances/Rome/grafo7844.77.lgr,77,101,false,0,24
./instances/Rome/grafo1968.25.lgr,25,32,false,0,6
./instances/Rome/grafo8180.74.lgr,74,95,false,0,21
./instances/Rome/grafo10610.95.lgr,95,131,false,0,34
./instances/Rome/grafo11584.34.lgr,34,45,false,0,8
./instances/Rome/grafo6140.41.lgr,41,52,false,0,11
./instances/Rome/grafo8771.66.lgr,66,88,false,0,21
./instances/Rome/grafo5598.37.lgr,37,48,false,0,11
./instances/Rome/grafo8545.74.lgr,74,106,false,0,31
./instances/Rome/grafo6084.57.lgr,57,80,false,0,20
./instances/Rome/grafo8394.89.lgr,89,122,false,0,30
./instances/Rome/grafo9271.66.lgr,66,92,false,0,25
./instances/Rome/grafo4297.79.lgr,79,117,false,0,35
./instances/Rome/grafo8657.88.lgr,88,110,false,0,23
./instances/Rome/grafo7131.43.lgr,43,56,false,0,13
./instances/Rome/grafo9708.70.lgr,70,91,false,0,21
./instances/Rome/grafo7105.48.lgr,48,58,false,0,11
./instances/Rome/grafo8172.66.lgr,66,101,false,0,31
./instances/Rome/grafo11209.36.lgr,36,45,false,0,10
./instances/Rome/grafo8150.81.lgr,81,117,false,0,33
./instances/Rome/grafo4733.73.lgr,73,95,false,0,23
./instances/Rome/grafo8807.87.lgr,87,131,false,0,39
./instances/Rome/grafo11008.99.lgr,99,151,false,0,50
./instances/Rome/grafo2914.63.lgr,63,80,false,0,17
./instances/Rome/grafo8464.73.lgr,73,100,false,0,25
./instances/Rome/grafo4322.56.lgr,56,78,false,0,18
./instances/Rome/grafo7545.44.lgr,44,60,false,0,14
./instances/Rome/grafo4104.39.lgr,39,55,false,0,15
./instances/Rome/grafo1241.27.lgr,27,33,false,0,6
./instances/Rome/grafo7976.80.lgr,80,112,false,0,29
./instances/Rome/grafo11390.90.lgr,90,128,false,0,38
./instances/Rome/grafo8604.84.lgr,84,120,false,0,34
./instances/Rome/grafo4224.66.lgr,66,95,false,0,28
./instances/Rome/grafo8556.84.lgr,84,119,false,0,32
./instances/Rome/grafo10991.97.lgr,97,134,false,0,37
./instances/Rome/grafo9069.69.lgr,69,91,false,0,21
./instances/Rome/grafo6675.44.lgr,44,58,false,0,13
./instances/Rome/grafo5321.34.lgr,34,41,false,0,8
./instances/Rome/grafo9538.81.lgr,81,120,false,0,33
./instances/Rome/grafo3252.54.lgr,54,62,false,0,9
./instances/Rome/grafo4688.59.lgr,59,76,false,0,17
./instances/Rome/grafo7347.40.lgr,40,56,false,0,13
./instances/Rome/grafo6443.46.lgr,46,62,false,0,15
./instances/Rome/grafo7354.93.lgr,93,130,false,0,36
./instances/North/g.84.1.gml,84,124,false,0,32
./instances/North/g.35.23.gml,35,53,false,0,15
./instances/North/g.24.39.gml,24,68,false,0,38
./instances/North/g.10.41.gml,10,20,false,0,8
./instances/North/g.33.8.gml,33,130,false,0,88
./instances/North/g.61.8.gml,61,116,false,0,51
./instances/North/g.59.12.gml,59,115,false,0,52
./instances/North/g.57.28.gml,57,97,false,0,37
./instances/North/g.36.18.gml,36,46,false,0,8
./instances/North/g.39.53.gml,39,61,false,0,21
./instances/North/g.20.45.gml,20,41,false,0,19
./instances/North/g.21.41.gml,21,31,false,0,7
./instances/North/g.13.48.gml,13,51,false,0,34
./instances/North/g.16.91.gml,16,25,false,0,7
./instances/North/g.90.1.gml,90,150,false,0,37
./instances/North/g.39.47.gml,39,49,false,0,8
./instances/North/g.22.69.gml,22,48,false,0,27
./instances/North/g.55.23.gml,55,105,false,0,48
./instances/North/g.23.106.gml,23,33,false,0,11
./instances/North/g.39.4.gml,39,52,false,0,14
./instances/North/g.57.29.gml,57,102,false,0,41
./instances/North/g.55.32.gml,55,82,false,0,24
./instances/North/g.77.5.gml,77,108,false,0,32
./instances/North/g.85.1.gml,85,131,false,0,41
./instances/North/g.39.8.gml,39,173,false,0,124
./instances/North/g.87.5.gml,87,189,false,0,88
./instances/North/g.41.36.gml,41,75,false,0,24
./instances/North/g.28.20.gml,28,156,false,0,118
./instances/North/g.25.28.gml,25,35,false,0,8
./instances/North/g.44.7.gml,44,58,false,0,15
./instances/North/g.24.41.gml,24,44,false,0,21
./instances/North/g.34.3.gml,34,44,false,0,11
./instances/North/g.10.34.gml,10,25,false,0,12
./instances/North/g.61.7.gml,61,117,false,0,52
./instances/North/g.41.9.gml,41,61,false,0,16
./instances/North/g.33.16.gml,33,63,false,0,29
./instances/North/g.19.22.gml,19,33,false,0,14
./instances/North/g.86.3.gml,86,189,false,0,90
./instances/North/g.12.145.gml,12,25,false,0,10
./instances/North/g.23.115.gml,23,30,false,0,8
./instances/North/g.55.24.gml,55,105,false,0,48
./instances/North/g.30.31.gml,30,55,false,0,23
./instances/North/g.75.0.gml,75,86,false,0,10
./instances/North/g.35.9.gml,35,143,false,0,98
./instances/North/g.56.2.gml,56,106,false,0,44
./instances/North/g.17.40.gml,17,25,false,0,7
./instances/North/g.22.35.gml,22,40,false,0,19
./instances/North/g.62.3.gml,62,120,false,0,53
./instances/North/g.14.25.gml,14,23,false,0,7
./instances/North/g.47.1.gml,47,66,false,0,20
./instances/North/g.47.7.gml,47,62,false,0,11
./instances/North/g.79.7.gml,79,147,false,0,64
./instances/North/g.61.4.gml,61,116,false,0,53
./instances/North/g.22.31.gml,22,37,false,0,16
./instances/North/g.22.70.gml,22,39,false,0,13
./instances/North/g.44.19.gml,44,78,false,0,28
./instances/North/g.51.2.gml,51,68,false,0,18
./instances/North/g.36.19.gml,36,46,false,0,8
./instances/North/g.57.8.gml,57,110,false,0,50
./instances/North/g.41.2.gml,41,55,false,0,15
./instances/North/g.41.26.gml,41,82,false,0,35
./instances/North/g.20.14.gml,20,25,false,0,6
./instances/North/g.10.46.gml,10,15,false,0,6
./instances/North/g.13.34.gml,13,41,false,0,24
./instances/North/g.13.117.gml,13,22,false,0,7
./instances/North/g.30.3.gml,30,44,false,0,11
./instances/North/g.47.2.gml,47,62,false,0,16
./instances/North/g.16.63.gml,16,25,false,0,7
./instances/North/g.39.44.gml,39,72,false,0,29
./instances/North/g.12.118.gml,12,20,false,0,7
./instances/North/g.44.1.gml,44,61,false,0,18
./instances/North/g.59.0.gml,59,84,false,0,26
./instances/North/g.16.31.gml,16,26,false,0,9
./instances/North/g.16.60.gml,16,35,false,0,20
./instances/North/g.87.4.gml,87,189,false,0,88
./instances/North/g.20.1.gml,20,42,false,0,18
./instances/North/g.30.2.gml,30,45,false,0,12
./instances/North/g.14.38.gml,14,21,false,0,7
./instances/North/g.64.8.gml,64,122,false,0,52
./instances/North/g.19.31.gml,19,26,false,0,8
./instances/North/g.18.21.gml,18,23,false,0,6
./instances/North/g.32.11.gml,32,43,false,0,12
./instances/North/g.21.15.gml,21,29,false,0,7
./instances/North/g.76.1.gml,76,106,false,0,31
./instances/North/g.12.111.gml,12,24,false,0,11
./instances/North/g.47.27.gml,47,79,false,0,33
./instances/North/g.57.22.gml,57,100,false,0,44
./instances/North/g.28.26.gml,28,45,false,0,14
./instances/North/g.33.0.gml,33,48,false,0,11
./instances/North/g.17.41.gml,17,27,false,0,8
./instances/North/g.24.43.gml,24,69,false,0,40
./instances/North/g.39.30.gml,39,64,false,0,19
./instances/North/g.15.29.gml,15,25,false,0,5
./instances/North/g.31.29.gml,31,72,false,0,30
./instances/North/g.37.4.gml,37,52,false,0,16
./instances/North/g.63.18.gml,63,121,false,0,52
./instances/North/g.51.5.gml,51,61,false,0,8
./instances/North/g.10.85.gml,10,17,false,0,7
./instances/North/g.14.20.gml,14,27,false,0,11
./instances/North/g.23.76.gml,23,38,false,0,16
./instances/North/g.25.45.gml,25,44,false,0,19
./instances/North/g.41.25.gml,41,99,false,0,50
./instances/North/g.99.2.gml,99,150,false,0,52
./instances/North/g.11.25.gml,11,24,false,0,11
./instances/North/g.64.7.gml,64,134,false,0,63
./instances/North/g.33.1.gml,33,46,false,0,10
./instances/North/g.79.0.gml,79,95,false,0,15
./instances/North/g.12.79.gml,12,26,false,0,10
./instances/North/g.46.5.gml,46,59,false,0,14
./instances/North/g.85.3.gml,85,97,false,0,10
./instances/North/g.49.8.gml,49,61,false,0,8
./instances/North/g.12.31.gml,12,23,false,0,9
./instances/North/g.28.2.gml,28,37,false,0,8
./instances/North/g.25.34.gml,25,44,false,0,19
./instances/North/g.22.76.gml,22,34,false,0,9
./instances/North/g.25.55.gml,25,46,false,0,22
./instances/North/g.73.8.gml,73,101,false,0,26
./instances/North/g.21.33.gml,21,30,false,0,8
./instances/North/g.57.0.gml,57,77,false,0,21
./instances/North/g.61.31.gml,61,117,false,0,52
./instances/North/g.48.4.gml,48,63,false,0,16
./instances/North/g.25.40.gml,25,35,false,0,8
./instances/North/g.25.26.gml,25,35,false,0,8
./instances/North/g.99.0.gml,99,154,false,0,34
./instances/North/g.35.15.gml,35,67,false,0,29
./instances/North/g.82.4.gml,82,164,false,0,69
./instances/North/g.23.81.gml,23,67,false,0,38
./instances/North/g.12.40.gml,12,32,false,0,17
./instances/North/g.55.26.gml,55,65,false,0,9
./instances/North/g.34.9.gml,34,41,false,0,7
./instances/North/g.50.7.gml,50,75,false,0,25
./instances/North/g.11.16.gml,11,47,false,0,33
./instances/North/g.100.1.gml,100,191,false,0,72
./instances/North/g.92.1.gml,92,142,false,0,51
./instances/North/g.26.13.gml,26,45,false,0,19
./instances/North/g.25.1.gml,25,184,false,0,149
./instances/North/g.57.5.gml,57,165,false,0,98
./instances/North/g.18.1.gml,18,33,false,0,12
./instances/North/g.31.8.gml,31,58,false,0,22
./instances/North/g.13.52.gml,13,33,false,0,16
./instances/North/g.64.17.gml,64,92,false,0,21
./instances/North/g.41.3.gml,41,48,false,0,8
./instances/North/g.61.3.gml,61,97,false,0,36
./instances/North/g.12.91.gml,12,27,false,0,11
./instances/North/g.58.4.gml,58,89,false,0,27
./instances/North/g.85.8.gml,85,97,false,0,10
./instances/North/g.61.55.gml,61,79,false,0,15
./instances/North/g.12.108.gml,12,16,false,0,4
./instances/North/g.56.4.gml,56,103,false,0,40
./instances/North/g.12.88.gml,12,33,false,0,17
./instances/North/g.31.37.gml,31,46,false,0,9
./instances/North/g.54.1.gml,54,101,false,0,44
./instances/North/g.30.26.gml,30,40,false,0,8
./instances/North/g.22.62.gml,22,46,false,0,20
./instances/North/g.37.20.gml,37,75,false,0,30
./instances/North/g.10.27.gml,10,21,false,0,10
./instances/North/g.74.2.gml,74,114,false,0,41
./instances/North/g.66.6.gml,66,139,false,0,71
./instances/North/g.16.64.gml,16,29,false,0,11
./instances/North/g.12.107.gml,12,23,false,0,8
./instances/North/g.32.21.gml,32,59,false,0,22
./instances/North/g.24.46.gml,24,40,false,0,15
./instances/North/g.24.34.gml,24,39,false,0,14
./instances/North/g.14.23.gml,14,25,false,0,9
./instances/North/g.80.1.gml,80,94,false,0,13
./instances/North/g.15.41.gml,15,26,false,0,8
./instances/North/g.94.3.gml,94,144,false,0,51
./instances/North/g.39.46.gml,39,49,false,0,8
./instances/North/g.31.36.gml,31,41,false,0,8
./instances/North/g.42.5.gml,42,109,false,0,60
./instances/North/g.13.51.gml,13,51,false,0,35
./instances/North/g.39.9.gml,39,106,false,0,60
./instances/North/g.11.71.gml,11,19,false,0,7
./instances/North/g.14.57.gml,14,22,false,0,8
./instances/North/g.12.98.gml,12,23,false,0,10
./instances/North/g.48.9.gml,48,68,false,0,16
./instances/North/g.12.78.gml,12,16,false,0,4
./instances/North/g.37.8.gml,37,68,false,0,28
./instances/North/g.17.34.gml,17,24,false,0,6
./instances/North/g.61.54.gml,61,79,false,0,15
./instances/North/g.58.3.gml,58,111,false,0,50
./instances/North/g.61.11.gml,61,116,false,0,51
./instances/North/g.42.0.gml,42,59,false,0,12
./instances/North/g.70.1.gml,70,119,false,0,35
./instances/North/g.24.47.gml,24,47,false,0,18
./instances/North/g.14.34.gml,14,21,false,0,5
./instances/North/g.42.20.gml,42,78,false,0,36
./instances/North/g.17.30.gml,17,82,false,0,59
./instances/North/g.16.9.gml,16,21,false,0,4
./instances/North/g.60.0.gml,60,92,false,0,32
./instances/North/g.12.76.gml,12,32,false,0,17
./instances/North/g.55.30.gml,55,130,false,0,63
./instances/North/g.39.7.gml,39,173,false,0,124
./instances/North/g.57.14.gml,57,110,false,0,50
./instances/North/g.13.54.gml,13,19,false,0,7
./instances/North/g.14.62.gml,14,37,false,0,19
./instances/North/g.63.9.gml,63,121,false,0,52
./instances/North/g.26.29.gml,26,39,false,0,14
./instances/North/g.22.49.gml,22,31,false,0,10
./instances/North/g.63.8.gml,63,121,false,0,52
./instances/North/g.81.0.gml,81,97,false,0,15
./instances/North/g.10.80.gml,10,17,false,0,5
./instances/North/g.14.58.gml,14,22,false,0,8
./instances/North/g.13.53.gml,13,31,false,0,14
./instances/North/g.15.28.gml,15,65,false,0,45
./instances/North/g.35.26.gml,35,44,false,0,10
./instances/North/g.29.9.gml,29,110,false,0,75
./instances/North/g.23.100.gml,23,31,false,0,8
./instances/North/g.21.35.gml,21,44,false,0,19
./instances/North/g.20.41.gml,20,30,false,0,9
./instances/North/g.35.32.gml,35,99,false,0,59
./instances/North/g.47.8.gml,47,62,false,0,12
./instances/North/g.96.2.gml,96,161,false,0,47
./instances/North/g.53.3.gml,53,64,false,0,11
./instances/North/g.66.3.gml,66,98,false,0,21
./instances/North/g.49.19.gml,49,64,false,0,16
./instances/North/g.44.15.gml,44,58,false,0,11
./instances/North/g.80.5.gml,80,105,false,0,11
./instances/North/g.60.1.gml,60,116,false,0,52
./instances/North/g.15.40.gml,15,26,false,0,9
./instances/North/g.58.0.gml,58,82,false,0,25
./instances/North/g.55.6.gml,55,111,false,0,46
./instances/North/g.23.107.gml,23,33,false,0,11
./instances/North/g.23.85.gml,23,67,false,0,38
./instances/North/g.57.9.gml,57,110,false,0,50
./instances/North/g.27.14.gml,27,40,false,0,13
./instances/North/g.15.22.gml,15,28,false,0,11
./instances/North/g.10.61.gml,10,17,false,0,7
./instances/North/g.38.15.gml,38,55,false,0,17
./instances/North/g.20.50.gml,20,45,false,0,22
./instances/North/g.42.3.gml,42,59,false,0,13
./instances/North/g.10.88.gml,10,20,false,0,8
./instances/North/g.10.25.gml,10,28,false,0,16
./instances/North/g.61.15.gml,61,119,false,0,53
./instances/North/g.13.94.gml,13,32,false,0,16
./instances/North/g.23.86.gml,23,68,false,0,39
./instances/North/g.21.1.gml,21,88,false,0,59
./instances/North/g.86.5.gml,86,136,false,0,30
./instances/North/g.20.49.gml,20,36,false,0,13
./instances/North/g.80.4.gml,80,94,false,0,13
./instances/North/g.74.1.gml,74,85,false,0,10
./instances/North/g.58.10.gml,58,106,false,0,44
./instances/North/g.20.13.gml,20,89,false,0,63
./instances/North/g.65.0.gml,65,135,false,0,63
./instances/North/g.18.30.gml,18,26,false,0,6
./instances/North/g.66.8.gml,66,88,false,0,23
./instances/North/g.62.4.gml,62,118,false,0,52
./instances/North/g.82.5.gml,82,164,false,0,69
./instances/North/g.94.2.gml,94,174,false,0,81
./instances/North/g.61.25.gml,61,119,false,0,53
./instances/North/g.48.3.gml,48,72,false,0,25
./instances/North/g.56.3.gml,56,106,false,0,48
./instances/North/g.47.26.gml,47,71,false,0,15
./instances/North/g.55.9.gml,55,105,false,0,44
./instances/North/g.10.20.gml,10,21,false,0,8
./instances/North/g.14.22.gml,14,25,false,0,10
./instances/North/g.49.11.gml,49,99,false,0,44
./instances/North/g.24.35.gml,24,39,false,0,14
./instances/North/g.85.2.gml,85,172,false,0,71
./instances/North/g.40.22.gml,40,72,false,0,29
./instances/North/g.86.2.gml,86,122,false,0,32
./instances/North/g.13.86.gml,13,20,false,0,6
./instances/North/g.56.5.gml,56,81,false,0,24
./instances/North/g.10.31.gml,10,25,false,0,12
./instances/North/g.12.62.gml,12,25,false,0,10
./instances/North/g.32.25.gml,32,128,false,0,87
./instances/North/g.13.79.gml,13,19,false,0,6
./instances/North/g.59.2.gml,59,122,false,0,60
./instances/North/g.11.23.gml,11,24,false,0,10
./instances/North/g.23.108.gml,23,33,false,0,11
./instances/North/g.27.16.gml,27,43,false,0,17
./instances/North/g.12.121.gml,12,18,false,0,7
./instances/North/g.63.1.gml,63,83,false,0,18
./instances/North/g.12.22.gml,12,24,false,0,10
./instances/North/g.30.17.gml,30,62,false,0,24
./instances/North/g.87.0.gml,87,123,false,0,32
./instances/North/g.56.7.gml,56,82,false,0,23
./instances/North/g.21.10.gml,21,112,false,0,83
./instances/North/g.44.16.gml,44,80,false,0,29
./instances/North/g.44.3.gml,44,59,false,0,16
./instances/North/g.38.12.gml,38,65,false,0,22
./instances/North/g.13.95.gml,13,23,false,0,10
./instances/North/g.42.2.gml,42,59,false,0,13
./instances/North/g.23.90.gml,23,49,false,0,20
./instances/North/g.10.38.gml,10,21,false,0,9
./instances/North/g.73.4.gml,73,108,false,0,36
./instances/North/g.47.16.gml,47,64,false,0,16
./instances/North/g.57.18.gml,57,83,false,0,21
./instances/North/g.20.31.gml,20,35,false,0,16
./instances/North/g.69.7.gml,69,97,false,0,23
./instances/North/g.42.15.gml,42,84,false,0,42
./instances/North/g.61.9.gml,61,119,false,0,53
./instances/North/g.10.30.gml,10,17,false,0,6
./instances/North/g.90.0.gml,90,139,false,0,42
./instances/North/g.43.8.gml,43,57,false,0,11
./instances/North/g.95.0.gml,95,122,false,0,12
./instances/North/g.34.17.gml,34,54,false,0,16
./instances/North/g.21.27.gml,21,49,false,0,23
./instances/North/g.48.16.gml,48,67,false,0,20
./instances/North/g.23.103.gml,23,32,false,0,10
./instances/North/g.23.77.gml,23,38,false,0,16
./instances/North/g.14.21.gml,14,25,false,0,10
./instances/North/g.40.8.gml,40,131,false,0,79
./instances/North/g.49.12.gml,49,99,false,0,44
./instances/North/g.41.13.gml,41,72,false,0,26
./instances/North/g.42.34.gml,42,88,false,0,36
./instances/North/g.11.17.gml,11,47,false,0,33
./instances/North/g.23.83.gml,23,49,false,0,20
./instances/North/g.23.96.gml,23,69,false,0,41
./instances/North/g.16.61.gml,16,24,false,0,7
./instances/North/g.34.8.gml,34,44,false,0,7
./instances/North/g.10.82.gml,10,18,false,0,6
./instances/North/g.46.3.gml,46,168,false,0,123
./instances/North/g.28.29.gml,28,55,false,0,24
./instances/North/g.12.63.gml,12,31,false,0,15
./instances/North/g.14.27.gml,14,24,false,0,8
./instances/North/g.56.10.gml,56,91,false,0,33
./instances/North/g.31.32.gml,31,41,false,0,8
./instances/North/g.12.112.gml,12,26,false,0,12
./instances/North/g.16.36.gml,16,48,false,0,26
./instances/North/g.61.2.gml,61,86,false,0,23
./instances/North/g.13.49.gml,13,51,false,0,34
./instances/North/g.34.18.gml,34,68,false,0,30
./instances/North/g.42.23.gml,42,62,false,0,16
./instances/North/g.62.2.gml,62,117,false,0,51
./instances/North/g.47.30.gml,47,95,false,0,40
./instances/North/g.14.26.gml,14,23,false,0,7
./instances/North/g.48.0.gml,48,66,false,0,18
./instances/North/g.10.22.gml,10,26,false,0,14
./instances/North/g.12.75.gml,12,32,false,0,16
./instances/North/g.12.60.gml,12,26,false,0,10
./instances/North/g.16.66.gml,16,32,false,0,17
./instances/North/g.10.29.gml,10,21,false,0,8
./instances/North/g.20.48.gml,20,32,false,0,13
./instances/North/g.32.10.gml,32,44,false,0,13
./instances/North/g.20.6.gml,20,32,false,0,12
./instances/North/g.62.0.gml,62,111,false,0,44
./instances/North/g.26.22.gml,26,33,false,0,6
./instances/North/g.13.99.gml,13,26,false,0,13
./instances/North/g.63.0.gml,63,80,false,0,15
./instances/North/g.53.9.gml,53,100,false,0,44
./instances/North/g.17.10.gml,17,52,false,0,30
./instances/North/g.14.24.gml,14,25,false,0,9
./instances/North/g.60.9.gml,60,115,false,0,53
./instances/North/g.10.62.gml,10,17,false,0,7
./instances/North/g.99.1.gml,99,150,false,0,52
./instances/North/g.25.43.gml,25,44,false,0,19
./instances/North/g.10.86.gml,10,17,false,0,6
./instances/North/g.36.16.gml,36,95,false,0,53
./instances/North/g.18.22.gml,18,24,false,0,7
./instances/North/g.57.15.gml,57,110,false,0,50
./instances/North/g.29.15.gml,29,137,false,0,96
./instances/North/g.33.10.gml,33,146,false,0,101
./instances/North/g.55.13.gml,55,105,false,0,44
./instances/North/g.25.36.gml,25,67,false,0,35
./instances/North/g.20.46.gml,20,64,false,0,37
./instances/North/g.31.34.gml,31,43,false,0,13
./instances/North/g.29.16.gml,29,38,false,0,8
./instances/North/g.32.20.gml,32,59,false,0,22
./instances/North/g.73.7.gml,73,77,false,0,4
./instances/North/g.43.17.gml,43,65,false,0,16
./instances/North/g.20.36.gml,20,49,false,0,25
./instances/North/g.14.33.gml,14,21,false,0,5
./instances/North/g.12.77.gml,12,18,false,0,7
./instances/North/g.23.117.gml,23,31,false,0,9
./instances/North/g.42.32.gml,42,64,false,0,23
./instances/North/g.55.8.gml,55,105,false,0,48
./instances/North/g.50.9.gml,50,69,false,0,17
./instances/North/g.46.9.gml,46,61,false,0,16
./instances/North/g.37.19.gml,37,61,false,0,13
./instances/North/g.19.7.gml,19,25,false,0,7
./instances/North/g.11.29.gml,11,23,false,0,9
./instances/North/g.10.94.gml,10,17,false,0,7
./instances/North/g.36.22.gml,36,63,false,0,28
./instances/North/g.13.63.gml,13,32,false,0,15
./instances/North/g.11.72.gml,11,19,false,0,6
./instances/North/g.58.9.gml,58,113,false,0,56
./instances/North/g.39.57.gml,39,60,false,0,18
./instances/North/g.53.13.gml,53,82,false,0,30
./instances/North/g.46.19.gml,46,70,false,0,15
./instances/North/g.57.27.gml,57,195,false,0,139
./instances/North/g.18.24.gml,18,24,false,0,7
./instances/North/g.30.1.gml,30,45,false,0,11
./instances/North/g.61.32.gml,61,117,false,0,52
./instances/North/g.19.0.gml,19,24,false,0,4
./instances/North/g.53.5.gml,53,203,false,0,136
./instances/North/g.15.23.gml,15,28,false,0,11
./instances/North/g.75.4.gml,75,96,false,0,20
./instances/North/g.97.1.gml,97,163,false,0,61
./instances/North/g.22.54.gml,22,30,false,0,7
./instances/North/g.31.9.gml,31,58,false,0,22
./instances/North/g.59.9.gml,59,115,false,0,52
./instances/North/g.25.33.gml,25,44,false,0,19
./instances/North/g.18.38.gml,18,27,false,0,7
./instances/North/g.25.32.gml,25,44,false,0,19
./instances/North/g.35.3.gml,35,48,false,0,14
./instances/North/g.37.14.gml,37,49,false,0,7
./instances/North/g.40.19.gml,40,73,false,0,29
./instances/North/g.92.0.gml,92,192,false,0,89
./instances/North/g.64.18.gml,64,192,false,0,129
./instances/North/g.32.28.gml,32,117,false,0,86
./instances/North/g.81.9.gml,81,163,false,0,69
./instances/North/g.57.26.gml,57,241,false,0,171
./instances/North/g.25.18.gml,25,40,false,0,15
./instances/North/g.42.1.gml,42,60,false,0,13
./instances/North/g.86.4.gml,86,189,false,0,89
./instances/North/g.42.8.gml,42,90,false,0,48
./instances/North/g.30.0.gml,30,43,false,0,10
./instances/North/g.10.79.gml,10,17,false,0,5
./instances/North/g.43.3.gml,43,188,false,0,130
./instances/North/g.100.0.gml,100,191,false,0,72
./instances/North/g.44.22.gml,44,60,false,0,17
./instances/North/g.95.1.gml,95,132,false,0,20
./instances/North/g.59.14.gml,59,85,false,0,21
./instances/North/g.20.47.gml,20,32,false,0,12
./instances/North/g.14.28.gml,14,24,false,0,8
./instances/North/g.36.17.gml,36,79,false,0,44
./instances/North/g.60.16.gml,60,115,false,0,53
./instances/North/g.44.20.gml,44,93,false,0,42
./instances/North/g.66.7.gml,66,88,false,0,23
./instances/North/g.35.27.gml,35,56,false,0,22
./instances/North/g.10.19.gml,10,20,false,0,8
./instances/North/g.21.37.gml,21,32,false,0,10
./instances/Jung/ba-i5-d5-n100.14.gml,100,475,false,0,346
./instances/Jung/ba-i3-d3-n100.4.gml,100,291,false,0,169
./instances/Jung/ba-i5-d5-n100.5.gml,100,475,false,0,345
./instances/Jung/ba-i2-d2-n100.3.gml,100,196,false,0,84
./instances/Jung/ba-i3-d3-n100.0.gml,100,291,false,0,171
./instances/Jung/ba-i20-d20-n100.11.gml,100,1600,false,1,1461
./instances/Jung/ba-i3-d3-n1000.11.gml,1000,2991,false,2,1872
./instances/Jung/ba-i3-d3-n1000.12.gml,1000,2991,false,2,1863
./instances/Jung/ba-i5-d5-n100.15.gml,100,475,false,0,344
./instances/Jung/ba-i5-d5-n100.13.gml,100,475,false,0,342
./instances/Jung/ba-i2-d2-n100.11.gml,100,196,false,0,88
./instances/Jung/ba-i3-d3-n1000.14.gml,1000,2991,false,3,1846
./instances/Jung/ba-i2-d2-n1000.17.gml,1000,1996,false,1,946
./instances/Jung/ba-i3-d3-n100.16.gml,100,291,false,0,171
./instances/Jung/ba-i20-d20-n100.19.gml,100,1600,false,1,1461
./instances/Jung/ba-i5-d5-n1000.10.gml,1000,4975,false,3,3732
./instances/Jung/ba-i2-d2-n1000.5.gml,1000,1996,false,1,945
./instances/Jung/ba-i5-d5-n100.16.gml,100,475,false,0,342
./instances/Jung/ba-i10-d10-n1000.13.gml,1000,9900,false,8,8579
./instances/Jung/ba-i5-d5-n100.2.gml,100,475,false,0,348
./instances/Jung/ba-i5-d5-n100.3.gml,100,475,false,0,344
./instances/Jung/ba-i2-d2-n100.14.gml,100,196,false,0,83
./instances/Jung/ba-i10-d10-n100.9.gml,100,900,false,0,771
./instances/Jung/ba-i2-d2-n1000.7.gml,1000,1996,false,2,930
./instances/Jung/ba-i2-d2-n1000.16.gml,1000,1996,false,1,954
./instances/Jung/ba-i3-d3-n1000.17.gml,1000,2991,false,3,1850
./instances/Jung/ba-i2-d2-n1000.19.gml,1000,1996,false,2,950
./instances/Jung/ba-i20-d20-n1000.0.gml,1000,19600,false,27,18257
./instances/Jung/ba-i2-d2-n1000.9.gml,1000,1996,false,2,938
./instances/Jung/ba-i2-d2-n10000.10.gml,10000,19996,false,34,9810
./instances/Jung/ba-i10-d10-n100.4.gml,100,900,false,0,766
./instances/Jung/ba-i20-d20-n100.10.gml,100,1600,false,1,1460
./instances/Jung/ba-i20-d20-n100.3.gml,100,1600,false,1,1462
./instances/Jung/ba-i2-d2-n100.9.gml,100,196,false,0,82
./instances/Jung/ba-i3-d3-n100.13.gml,100,291,false,0,167
./instances/Jung/ba-i3-d3-n100.12.gml,100,291,false,0,173
./instances/Jung/ba-i3-d3-n1000.9.gml,1000,2991,false,3,1862
./instances/Jung/ba-i20-d20-n1000.9.gml,1000,19600,false,28,18255
./instances/Jung/ba-i10-d10-n100.0.gml,100,900,false,0,767
./instances/Jung/ba-i20-d20-n1000.17.gml,1000,19600,false,40,18258
./instances/Jung/ba-i20-d20-n1000.10.gml,1000,19600,false,39,18251
./instances/Jung/ba-i2-d2-n10000.17.gml,10000,19996,false,48,9832
./instances/Jung/ba-i2-d2-n100.12.gml,100,196,false,0,87
./instances/Jung/ba-i2-d2-n10000.9.gml,10000,19996,false,70,9809
./instances/Jung/ba-i2-d2-n10000.19.gml,10000,19996,false,67,9782
./instances/Jung/ba-i2-d2-n10000.2.gml,10000,19996,false,55,9813
./instances/Jung/ba-i2-d2-n100.4.gml,100,196,false,0,85
./instances/Jung/ba-i3-d3-n10000.8.gml,10000,29991,false,97,19346
./instances/Jung/ba-i5-d5-n1000.13.gml,1000,4975,false,5,3737
./instances/Jung/ba-i2-d2-n100.2.gml,100,196,false,0,86
./instances/Jung/ba-i10-d10-n100.8.gml,100,900,false,0,766
./instances/Jung/ba-i2-d2-n1000.14.gml,1000,1996,false,2,950
./instances/Jung/ba-i5-d5-n100.18.gml,100,475,false,0,344
./instances/Jung/ba-i5-d5-n1000.17.gml,1000,4975,false,5,3741
./instances/Jung/ba-i2-d2-n1000.2.gml,1000,1996,false,2,939
./instances/Jung/ba-i3-d3-n10000.1.gml,10000,29991,false,78,19381
./instances/Jung/ba-i3-d3-n100.15.gml,100,291,false,0,172
./instances/Jung/ba-i3-d3-n10000.4.gml,10000,29991,false,84,19387
./instances/Jung/ba-i2-d2-n10000.3.gml,10000,19996,false,44,9802
./instances/Jung/ba-i2-d2-n10000.15.gml,10000,19996,false,53,9795
./instances/Jung/ba-i10-d10-n1000.4.gml,1000,9900,false,13,8554
./instances/Jung/ba-i2-d2-n1000.18.gml,1000,1996,false,2,951
./instances/Jung/ba-i2-d2-n100.5.gml,100,196,false,0,88
./instances/Jung/ba-i3-d3-n100.17.gml,100,291,false,0,173
./instances/Jung/ba-i10-d10-n1000.18.gml,1000,9900,false,10,8563
./instances/Jung/ba-i20-d20-n100.8.gml,100,1600,false,1,1462
./instances/Jung/ba-i3-d3-n100.2.gml,100,291,false,0,169
./instances/Jung/ba-i10-d10-n1000.11.gml,1000,9900,false,10,8575
./instances/Jung/ba-i3-d3-n100.3.gml,100,291,false,0,174
./instances/Jung/ba-i20-d20-n1000.13.gml,1000,19600,false,31,18257
./instances/Jung/ba-i3-d3-n100.7.gml,100,291,false,0,170
./instances/Jung/ba-i20-d20-n100.18.gml,100,1600,false,1,1465
./instances/Jung/ba-i10-d10-n1000.17.gml,1000,9900,false,14,8580
./instances/Jung/ba-i2-d2-n10000.18.gml,10000,19996,false,73,9775
./instances/Jung/ba-i5-d5-n100.11.gml,100,475,false,0,345
./instances/Jung/ba-i5-d5-n10000.3.gml,10000,49975,false,161,38485
./instances/Jung/ba-i5-d5-n10000.10.gml,10000,49975,false,134,38321
./instances/Jung/ba-i5-d5-n10000.13.gml,10000,49975,false,157,38386
./instances/Jung/ba-i20-d20-n1000.18.gml,1000,19600,false,29,18256
./instances/Jung/ba-i5-d5-n10000.7.gml,10000,49975,false,151,38319
./instances/Jung/ba-i20-d20-n100.17.gml,100,1600,false,1,1465
./instances/Jung/ba-i3-d3-n10000.2.gml,10000,29991,false,90,19389
./instances/Jung/ba-i10-d10-n1000.15.gml,1000,9900,false,10,8559
./instances/Jung/ba-i5-d5-n1000.0.gml,1000,4975,false,5,3739
./instances/Jung/ba-i20-d20-n100.13.gml,100,1600,false,1,1463
./instances/Jung/ba-i20-d20-n100.6.gml,100,1600,false,1,1465
./instances/Jung/ba-i3-d3-n1000.0.gml,1000,2991,false,3,1872
./instances/Jung/ba-i10-d10-n100.19.gml,100,900,false,0,765
./instances/Jung/ba-i10-d10-n1000.3.gml,1000,9900,false,9,8570
./instances/Jung/ba-i2-d2-n1000.3.gml,1000,1996,false,2,935
./instances/Jung/ba-i3-d3-n1000.15.gml,1000,2991,false,3,1846
./instances/Jung/ba-i2-d2-n100.1.gml,100,196,false,0,83
./instances/Jung/ba-i20-d20-n1000.5.gml,1000,19600,false,32,18264
./instances/Jung/ba-i20-d20-n1000.15.gml,1000,19600,false,31,18257
./instances/Jung/ba-i5-d5-n1000.6.gml,1000,4975,false,5,3736
./instances/Jung/ba-i2-d2-n1000.13.gml,1000,1996,false,3,943
./instances/Jung/ba-i2-d2-n1000.12.gml,1000,1996,false,2,942
./instances/Jung/ba-i5-d5-n1000.14.gml,1000,4975,false,7,3738
./instances/Jung/ba-i2-d2-n100.0.gml,100,196,false,0,89
./instances/Jung/ba-i3-d3-n100.5.gml,100,291,false,0,168
./instances/Jung/ba-i10-d10-n1000.6.gml,1000,9900,false,10,8564
./instances/Jung/ba-i2-d2-n100.15.gml,100,196,false,0,85
./instances/Jung/ba-i5-d5-n1000.8.gml,1000,4975,false,5,3735
./instances/Jung/ba-i2-d2-n100.13.gml,100,196,false,0,84
./instances/Jung/ba-i3-d3-n10000.16.gml,10000,29991,false,87,19397
./instances/Jung/ba-i2-d2-n1000.6.gml,1000,1996,false,2,947
./instances/Jung/ba-i2-d2-n10000.14.gml,10000,19996,false,63,9793
./instances/Jung/ba-i2-d2-n10000.0.gml,10000,19996,false,80,9827
./instances/Jung/ba-i20-d20-n1000.8.gml,1000,19600,false,45,18257
./instances/Jung/ba-i5-d5-n10000.19.gml,10000,49975,false,171,38423
./instances/Jung/ba-i10-d10-n10000.13.gml,10000,99900,false,306,86979
./instances/Jung/ba-i20-d20-n100.5.gml,100,1600,false,1,1461
./instances/Jung/ba-i3-d3-n100.9.gml,100,291,false,0,170
./instances/Jung/ba-i10-d10-n10000.4.gml,10000,99900,false,268,87011
./instances/Jung/ba-i5-d5-n1000.1.gml,1000,4975,false,5,3748
./instances/Jung/ba-i3-d3-n10000.3.gml,10000,29991,false,105,19322
./instances/Jung/ba-i3-d3-n10000.17.gml,10000,29991,false,104,19395
./instances/Jung/ba-i5-d5-n1000.9.gml,1000,4975,false,5,3725
./instances/Jung/ba-i5-d5-n1000.7.gml,1000,4975,false,4,3744
./instances/Jung/ba-i10-d10-n10000.7.gml,10000,99900,false,311,86989
./instances/Jung/ba-i10-d10-n10000.11.gml,10000,99900,false,291,86967
./instances/Jung/ba-i3-d3-n1000.2.gml,1000,2991,false,3,1867
./instances/Jung/ba-i20-d20-n100.1.gml,100,1600,false,1,1466
./instances/Jung/ba-i5-d5-n100.8.gml,100,475,false,0,348
./instances/Jung/ba-i3-d3-n100.1.gml,100,291,false,0,169
./instances/Jung/ba-i10-d10-n100.2.gml,100,900,false,0,767
./instances/Jung/ba-i2-d2-n1000.11.gml,1000,1996,false,2,950
./instances/Jung/ba-i10-d10-n10000.6.gml,10000,99900,false,277,86953
./instances/Jung/ba-i2-d2-n10000.16.gml,10000,19996,false,76,9784
./instances/Jung/ba-i3-d3-n10000.14.gml,10000,29991,false,116,19333
./instances/Jung/ba-i3-d3-n100.6.gml,100,291,false,0,170
./instances/Jung/ba-i2-d2-n10000.12.gml,10000,19996,false,58,9805
./instances/Jung/ba-i10-d10-n10000.2.gml,10000,99900,false,314,86942
./instances/Jung/ba-i5-d5-n10000.17.gml,10000,49975,false,174,38409
./instances/Jung/ba-i10-d10-n1000.1.gml,1000,9900,false,11,8572
./instances/Jung/ba-i20-d20-n100.7.gml,100,1600,false,1,1462
./instances/Jung/ba-i10-d10-n10000.19.gml,10000,99900,false,326,86969
./instances/Jung/ba-i5-d5-n10000.12.gml,10000,49975,false,169,38400
./instances/Jung/ba-i10-d10-n100.12.gml,100,900,false,0,764
./instances/Jung/ba-i2-d2-n1000.8.gml,1000,1996,false,2,932
./instances/Jung/ba-i5-d5-n10000.16.gml,10000,49975,false,159,38325
./instances/Jung/ba-i5-d5-n10000.6.gml,10000,49975,false,138,38338
./instances/Jung/ba-i10-d10-n10000.15.gml,10000,99900,false,290,86986
./instances/Jung/ba-i5-d5-n10000.9.gml,10000,49975,false,147,38318
./instances/Jung/ba-i20-d20-n100.16.gml,100,1600,false,1,1463
./instances/Jung/ba-i3-d3-n100.11.gml,100,291,false,0,168
./instances/Jung/ba-i3-d3-n10000.0.gml,10000,29991,false,102,19468
./instances/Jung/ba-i2-d2-n100.18.gml,100,196,false,0,83
./instances/Jung/ba-i10-d10-n10000.3.gml,10000,99900,false,309,86954
./instances/Jung/ba-i10-d10-n100.14.gml,100,900,false,0,768
./instances/Jung/ba-i5-d5-n1000.11.gml,1000,4975,false,5,3736
./instances/Jung/ba-i5-d5-n1000.5.gml,1000,4975,false,5,3769
./instances/Jung/ba-i5-d5-n1000.18.gml,1000,4975,false,5,3756
./instances/Jung/ba-i3-d3-n10000.5.gml,10000,29991,false,98,19328
./instances/Jung/ba-i5-d5-n10000.18.gml,10000,49975,false,183,38345
./instances/Jung/ba-i5-d5-n1000.16.gml,1000,4975,false,5,3756
./instances/Jung/ba-i5-d5-n100.12.gml,100,475,false,0,346
./instances/Jung/ba-i5-d5-n1000.19.gml,1000,4975,false,6,3737
./instances/Jung/ba-i20-d20-n10000.16.gml,10000,199600,false,650,186265
./instances/Jung/ba-i2-d2-n10000.13.gml,10000,19996,false,75,9772
./instances/Jung/ba-i20-d20-n1000.6.gml,1000,19600,false,46,18261
./instances/Jung/ba-i3-d3-n100.18.gml,100,291,false,0,167
./instances/Jung/ba-i2-d2-n100.10.gml,100,196,false,0,82
./instances/Jung/ba-i20-d20-n100.15.gml,100,1600,false,1,1464
./instances/Jung/ba-i5-d5-n10000.1.gml,10000,49975,false,172,38262
./instances/Jung/ba-i10-d10-n10000.1.gml,10000,99900,false,300,86976
./instances/Jung/ba-i3-d3-n1000.1.gml,1000,2991,false,2,1860
./instances/Jung/ba-i5-d5-n100.9.gml,100,475,false,0,344
./instances/Jung/ba-i3-d3-n1000.16.gml,1000,2991,false,4,1862
./instances/Jung/ba-i10-d10-n100.1.gml,100,900,false,0,760
./instances/Jung/ba-i10-d10-n1000.9.gml,1000,9900,false,16,8584
./instances/Jung/ba-i10-d10-n10000.18.gml,10000,99900,false,320,86996
./instances/Jung/ba-i5-d5-n1000.2.gml,1000,4975,false,5,3739
./instances/Jung/ba-i3-d3-n100.10.gml,100,291,false,0,171
./instances/Jung/ba-i20-d20-n10000.0.gml,10000,199600,false,645,186305
./instances/Jung/ba-i5-d5-n1000.15.gml,1000,4975,false,6,3722
./instances/Jung/ba-i10-d10-n100.16.gml,100,900,false,0,764
./instances/Jung/ba-i3-d3-n100.8.gml,100,291,false,0,167
./instances/Jung/ba-i5-d5-n100.4.gml,100,475,false,0,347
./instances/Jung/ba-i10-d10-n1000.12.gml,1000,9900,false,15,8578
./instances/Jung/ba-i3-d3-n1000.7.gml,1000,2991,false,3,1877
./instances/Jung/ba-i5-d5-n10000.8.gml,10000,49975,false,171,38416
./instances/Jung/ba-i5-d5-n100.7.gml,100,475,false,0,346
./instances/Jung/ba-i10-d10-n100.6.gml,100,900,false,0,765
./instances/Jung/ba-i5-d5-n10000.11.gml,10000,49975,false,168,38450
./instances/Jung/ba-i10-d10-n10000.0.gml,10000,99900,false,312,86939
./instances/Jung/ba-i2-d2-n10000.7.gml,10000,19996,false,63,9818
./instances/Jung/ba-i3-d3-n1000.19.gml,1000,2991,false,3,1861
./instances/Jung/ba-i10-d10-n100.11.gml,100,900,false,0,766
./instances/Jung/ba-i3-d3-n100.14.gml,100,291,false,0,170
./instances/Jung/ba-i10-d10-n100.17.gml,100,900,false,0,766
./instances/Jung/ba-i20-d20-n1000.3.gml,1000,19600,false,35,18268
./instances/Jung/ba-i2-d2-n100.7.gml,100,196,false,0,83
./instances/Jung/ba-i20-d20-n100.0.gml,100,1600,false,1,1464
./instances/Jung/ba-i2-d2-n1000.1.gml,1000,1996,false,2,925
./instances/Jung/ba-i3-d3-n10000.13.gml,10000,29991,false,94,19299
./instances/Jung/ba-i5-d5-n1000.3.gml,1000,4975,false,5,3750
./instances/Jung/ba-i3-d3-n10000.15.gml,10000,29991,false,90,19320
./instances/Jung/ba-i20-d20-n10000.11.gml,10000,199600,false,661,186236
./instances/Jung/ba-i20-d20-n100.12.gml,100,1600,false,1,1460
./instances/Jung/ba-i3-d3-n10000.11.gml,10000,29991,false,109,19329
./instances/Jung/ba-i3-d3-n10000.12.gml,10000,29991,false,87,19423
./instances/Jung/ba-i20-d20-n100.14.gml,100,1600,false,1,1463
./instances/Jung/ba-i3-d3-n10000.7.gml,10000,29991,false,114,19383
./instances/Jung/ba-i20-d20-n10000.19.gml,10000,199600,false,660,186212
./instances/Jung/ba-i5-d5-n100.1.gml,100,475,false,0,347
./instances/Jung/ba-i5-d5-n1000.4.gml,1000,4975,false,5,3744
./instances/Jung/ba-i20-d20-n1000.16.gml,1000,19600,false,39,18242
./instances/Jung/ba-i3-d3-n10000.19.gml,10000,29991,false,103,19374
./instances/Jung/ba-i20-d20-n10000.8.gml,10000,199600,false,646,186284
./instances/Jung/ba-i3-d3-n1000.6.gml,1000,2991,false,3,1868
./instances/Jung/ba-i5-d5-n100.6.gml,100,475,false,0,345
./instances/Jung/ba-i5-d5-n100.0.gml,100,475,false,0,343
./instances/Jung/ba-i20-d20-n10000.4.gml,10000,199600,false,618,186263
./instances/Jung/ba-i10-d10-n1000.8.gml,1000,9900,false,12,8586
./instances/Jung/ba-i2-d2-n10000.5.gml,10000,19996,false,62,9726
./instances/Jung/ba-i20-d20-n1000.12.gml,1000,19600,false,36,18262
./instances/Jung/ba-i10-d10-n100.7.gml,100,900,false,0,768
./instances/Jung/ba-i5-d5-n1000.12.gml,1000,4975,false,5,3749
./instances/Jung/ba-i10-d10-n100.15.gml,100,900,false,0,767
./instances/Jung/ba-i5-d5-n10000.5.gml,10000,49975,false,159,38332
./instances/Jung/ba-i3-d3-n1000.10.gml,1000,2991,false,3,1868
./instances/Jung/ba-i3-d3-n10000.9.gml,10000,29991,false,95,19402
./instances/Jung/ba-i10-d10-n1000.0.gml,1000,9900,false,12,8587
./instances/Jung/ba-i10-d10-n1000.10.gml,1000,9900,false,12,8578
./instances/Jung/ba-i3-d3-n1000.3.gml,1000,2991,false,3,1859
./instances/Jung/ba-i2-d2-n1000.10.gml,1000,1996,false,2,953
./instances/Jung/ba-i5-d5-n10000.0.gml,10000,49975,false,143,38316
./instances/Jung/ba-i3-d3-n1000.5.gml,1000,2991,false,3,1864
./instances/Jung/ba-i20-d20-n10000.5.gml,10000,199600,false,648,186253
./instances/Jung/ba-i20-d20-n1000.7.gml,1000,19600,false,26,18258
./instances/Jung/ba-i20-d20-n1000.4.gml,1000,19600,false,27,18244
./instances/Jung/ba-i10-d10-n100.13.gml,100,900,false,0,762
./instances/Jung/ba-i20-d20-n1000.1.gml,1000,19600,false,24,18274
./instances/Jung/ba-i2-d2-n1000.0.gml,1000,1996,false,2,949
./instances/Jung/ba-i10-d10-n100.3.gml,100,900,false,0,767
./instances/Jung/ba-i5-d5-n100.17.gml,100,475,false,0,347
./instances/Jung/ba-i2-d2-n1000.4.gml,1000,1996,false,2,947
./instances/Jung/ba-i10-d10-n1000.14.gml,1000,9900,false,11,8575
./instances/Jung/ba-i3-d3-n10000.6.gml,10000,29991,false,95,19435
./instances/Jung/ba-i10-d10-n1000.7.gml,1000,9900,false,15,8590
./instances/Jung/ba-i20-d20-n1000.11.gml,1000,19600,false,38,18254
./instances/Jung/ba-i3-d3-n1000.4.gml,1000,2991,false,3,1846
./instances/Jung/ba-i3-d3-n1000.18.gml,1000,2991,false,3,1865
./instances/Jung/ba-i20-d20-n10000.12.gml,10000,199600,false,617,186218
./instances/Jung/ba-i5-d5-n10000.15.gml,10000,49975,false,175,38376
./instances/Jung/ba-i5-d5-n10000.14.gml,10000,49975,false,173,38342
./instances/Jung/ba-i10-d10-n1000.19.gml,1000,9900,false,14,8563
./instances/Jung/ba-i2-d2-n1000.15.gml,1000,1996,false,2,935
./instances/Jung/ba-i2-d2-n100.6.gml,100,196,false,0,85
./instances/Jung/ba-i5-d5-n100.19.gml,100,475,false,0,343
./instances/Jung/ba-i2-d2-n100.19.gml,100,196,false,0,82
./instances/Jung/ba-i2-d2-n10000.1.gml,10000,19996,false,81,9755
./instances/Jung/ba-i3-d3-n10000.18.gml,10000,29991,false,117,19428
./instances/Jung/ba-i5-d5-n10000.4.gml,10000,49975,false,178,38361
./instances/Jung/ba-i3-d3-n1000.8.gml,1000,2991,false,3,1880
./instances/Jung/ba-i10-d10-n1000.5.gml,1000,9900,false,11,8581
./instances/Jung/ba-i2-d2-n10000.11.gml,10000,19996,false,73,9821
./instances/Jung/ba-i20-d20-n100.2.gml,100,1600,false,1,1464
./instances/Jung/ba-i2-d2-n10000.4.gml,10000,19996,false,49,9803
./instances/Jung/ba-i3-d3-n100.19.gml,100,291,false,0,166
./instances/Jung/ba-i20-d20-n100.9.gml,100,1600,false,1,1467
./instances/Jung/ba-i5-d5-n100.10.gml,100,475,false,0,340
./instances/Jung/ba-i20-d20-n10000.10.gml,10000,199600,false,625,186240
./instances/Jung/ba-i20-d20-n10000.6.gml,10000,199600,false,622,186259
./instances/Jung/ba-i3-d3-n1000.13.gml,1000,2991,false,3,1878
./instances/Jung/ba-i2-d2-n100.16.gml,100,196,false,0,83
./instances/Jung/ba-i10-d10-n100.5.gml,100,900,false,0,768
./instances/Jung/ba-i20-d20-n10000.9.gml,10000,199600,false,639,186231
./instances/Jung/ba-i2-d2-n100.17.gml,100,196,false,0,81
./instances/Jung/ba-i10-d10-n100.10.gml,100,900,false,0,765
./instances/Jung/ba-i20-d20-n1000.2.gml,1000,19600,false,50,18275
./instances/Jung/ba-i20-d20-n1000.19.gml,1000,19600,false,52,18257
./instances/Jung/ba-i2-d2-n100.8.gml,100,196,false,0,85
./instances/Jung/ba-i10-d10-n10000.8.gml,10000,99900,false,353,86965
./instances/Jung/ba-i20-d20-n100.4.gml,100,1600,false,1,1465
./instances/Jung/ba-i10-d10-n100.18.gml,100,900,false,0,768
./instances/Jung/ba-i10-d10-n10000.10.gml,10000,99900,false,330,86979
./instances/Jung/ba-i10-d10-n1000.16.gml,1000,9900,false,12,8584
./instances/Jung/ba-i3-d3-n10000.10.gml,10000,29991,false,89,19306
./instances/Jung/ba-i20-d20-n10000.18.gml,10000,199600,false,678,186235
./instances/Jung/ba-i5-d5-n10000.2.gml,10000,49975,false,191,38380
./instances/Jung/ba-i10-d10-n1000.2.gml,1000,9900,false,12,8572
./instances/Jung/ba-i2-d2-n10000.6.gml,10000,19996,false,44,9786
./instances/Jung/ba-i20-d20-n1000.14.gml,1000,19600,false,20,18247
./instances/Jung/ba-i10-d10-n10000.14.gml,10000,99900,false,330,86948
./instances/Jung/ba-i20-d20-n10000.17.gml,10000,199600,false,648,186193
./instances/Jung/ba-i2-d2-n10000.8.gml,10000,19996,false,49,9822
./instances/Jung/ba-i10-d10-n10000.17.gml,10000,99900,false,288,87027
./instances/Jung/ba-i20-d20-n10000.13.gml,10000,199600,false,532,186276
./instances/Jung/ba-i10-d10-n10000.9.gml,10000,99900,false,320,87024
./instances/Jung/ba-i10-d10-n10000.16.gml,10000,99900,false,250,87009
./instances/Jung/ba-i20-d20-n10000.3.gml,10000,199600,false,520,186230
./instances/Jung/ba-i10-d10-n10000.12.gml,10000,99900,false,260,86965
./instances/Jung/ba-i10-d10-n10000.5.gml,10000,99900,false,256,87024
./instances/Jung/ba-i20-d20-n10000.7.gml,10000,199600,false,548,186280
./instances/Jung/ba-i20-d20-n10000.1.gml,10000,199600,false,543,186285
./instances/Jung/ba-i20-d20-n10000.14.gml,10000,199600,false,536,186272
./instances/Jung/ba-i20-d20-n10000.2.gml,10000,199600,false,490,186291
./instances/Jung/ba-i20-d20-n10000.15.gml,10000,199600,false,485,186275
./instances/Regular/reg-d3-n100.7.gml,100,150,false,0,49
./instances/Regular/reg-d5-n100.6.gml,100,250,false,0,138
./instances/Regular/reg-d10-n100.9.gml,100,500,false,0,357
./instances/Regular/reg-d3-n100.6.gml,100,150,false,0,51
./instances/Regular/reg-d5-n100.15.gml,100,250,false,0,142
./instances/Regular/reg-d3-n1000.17.gml,1000,1500,false,1,500
./instances/Regular/reg-d10-n100.12.gml,100,500,false,0,356
./instances/Regular/reg-d20-n100.4.gml,100,1000,false,0,853
./instances/Regular/reg-d20-n100.3.gml,100,1000,false,1,854
./instances/Regular/reg-d10-n1000.16.gml,1000,5000,false,10,3882
./instances/Regular/reg-d20-n100.8.gml,100,1000,false,1,853
./instances/Regular/reg-d20-n100.16.gml,100,1000,false,0,852
./instances/Regular/reg-d10-n1000.1.gml,1000,5000,false,9,3886
./instances/Regular/reg-d10-n100.5.gml,100,500,false,0,356
./instances/Regular/reg-d3-n1000.2.gml,1000,1500,false,2,500
./instances/Regular/reg-d3-n100.2.gml,100,150,false,0,49
./instances/Regular/reg-d3-n100.18.gml,100,150,false,0,50
./instances/Regular/reg-d5-n1000.8.gml,1000,2500,false,4,1494
./instances/Regular/reg-d5-n100.9.gml,100,250,false,0,141
./instances/Regular/reg-d5-n1000.2.gml,1000,2500,false,4,1491
./instances/Regular/reg-d5-n1000.0.gml,1000,2500,false,3,1489
./instances/Regular/reg-d10-n1000.14.gml,1000,5000,false,11,3893
./instances/Regular/reg-d10-n100.11.gml,100,500,false,0,356
./instances/Regular/reg-d20-n1000.11.gml,1000,10000,false,26,8561
./instances/Regular/reg-d3-n10000.1.gml,10000,15000,false,38,5001
./instances/Regular/reg-d10-n1000.17.gml,1000,5000,false,12,3893
./instances/Regular/reg-d3-n10000.12.gml,10000,15000,false,40,5001
./instances/Regular/reg-d3-n10000.8.gml,10000,15000,false,41,5001
./instances/Regular/reg-d5-n1000.5.gml,1000,2500,false,3,1488
./instances/Regular/reg-d3-n10000.5.gml,10000,15000,false,45,5000
./instances/Regular/reg-d3-n1000.6.gml,1000,1500,false,2,500
./instances/Regular/reg-d3-n100.10.gml,100,150,false,0,50
./instances/Regular/reg-d20-n1000.2.gml,1000,10000,false,27,8563
./instances/Regular/reg-d5-n10000.2.gml,10000,25000,false,93,14991
./instances/Regular/reg-d5-n1000.9.gml,1000,2500,false,4,1490
./instances/Regular/reg-d5-n100.19.gml,100,250,false,0,138
./instances/Regular/reg-d20-n1000.14.gml,1000,10000,false,30,8565
./instances/Regular/reg-d10-n1000.15.gml,1000,5000,false,11,3881
./instances/Regular/reg-d3-n1000.12.gml,1000,1500,false,2,498
./instances/Regular/reg-d3-n10000.2.gml,10000,15000,false,53,4999
./instances/Regular/reg-d5-n100.18.gml,100,250,false,0,139
./instances/Regular/reg-d3-n10000.19.gml,10000,15000,false,53,5000
./instances/Regular/reg-d3-n100.14.gml,100,150,false,0,49
./instances/Regular/reg-d5-n1000.12.gml,1000,2500,false,3,1495
./instances/Regular/reg-d20-n1000.1.gml,1000,10000,false,28,8564
./instances/Regular/reg-d5-n10000.3.gml,10000,25000,false,115,14993
./instances/Regular/reg-d5-n10000.19.gml,10000,25000,false,111,14993
./instances/Regular/reg-d5-n10000.15.gml,10000,25000,false,82,14993
./instances/Regular/reg-d5-n1000.4.gml,1000,2500,false,3,1492
./instances/Regular/reg-d20-n100.11.gml,100,1000,false,0,853
./instances/Regular/reg-d3-n10000.13.gml,10000,15000,false,61,5000
./instances/Regular/reg-d5-n10000.14.gml,10000,25000,false,101,14985
./instances/Regular/reg-d3-n100.19.gml,100,150,false,0,51
./instances/Regular/reg-d3-n1000.14.gml,1000,1500,false,1,499
./instances/Regular/reg-d3-n100.0.gml,100,150,false,0,49
./instances/Regular/reg-d5-n10000.0.gml,10000,25000,false,118,14988
./instances/Regular/reg-d10-n100.16.gml,100,500,false,0,355
./instances/Regular/reg-d20-n1000.19.gml,1000,10000,false,31,8565
./instances/Regular/reg-d10-n1000.10.gml,1000,5000,false,13,3873
./instances/Regular/reg-d3-n10000.3.gml,10000,15000,false,54,4998
./instances/Regular/reg-d3-n100.13.gml,100,150,false,0,50
./instances/Regular/reg-d5-n100.3.gml,100,250,false,0,139
./instances/Regular/reg-d3-n100.17.gml,100,150,false,0,51
./instances/Regular/reg-d20-n100.0.gml,100,1000,false,0,852
./instances/Regular/reg-d20-n100.17.gml,100,1000,false,0,853
./instances/Regular/reg-d10-n1000.12.gml,1000,5000,false,11,3899
./instances/Regular/reg-d5-n1000.7.gml,1000,2500,false,3,1492
./instances/Regular/reg-d10-n100.7.gml,100,500,false,0,356
./instances/Regular/reg-d3-n10000.4.gml,10000,15000,false,54,5000
./instances/Regular/reg-d5-n10000.7.gml,10000,25000,false,115,14987
./instances/Regular/reg-d3-n100.3.gml,100,150,false,0,50
./instances/Regular/reg-d20-n1000.5.gml,1000,10000,false,27,8559
./instances/Regular/reg-d10-n100.19.gml,100,500,false,0,358
./instances/Regular/reg-d3-n1000.3.gml,1000,1500,false,2,499
./instances/Regular/reg-d20-n1000.13.gml,1000,10000,false,28,8562
./instances/Regular/reg-d5-n1000.13.gml,1000,2500,false,3,1490
./instances/Regular/reg-d20-n100.5.gml,100,1000,false,1,854
./instances/Regular/reg-d5-n100.16.gml,100,250,false,0,139
./instances/Regular/reg-d20-n1000.18.gml,1000,10000,false,26,8568
./instances/Regular/reg-d5-n1000.14.gml,1000,2500,false,4,1479
./instances/Regular/reg-d5-n100.2.gml,100,250,false,0,141
./instances/Regular/reg-d10-n10000.5.gml,10000,50000,false,391,39855
./instances/Regular/reg-d3-n100.16.gml,100,150,false,0,50
./instances/Regular/reg-d10-n10000.18.gml,10000,50000,false,442,39873
./instances/Regular/reg-d5-n1000.1.gml,1000,2500,false,3,1495
./instances/Regular/reg-d10-n100.8.gml,100,500,false,0,356
./instances/Regular/reg-d5-n1000.18.gml,1000,2500,false,3,1491
./instances/Regular/reg-d5-n10000.8.gml,10000,25000,false,113,14986
./instances/Regular/reg-d10-n10000.11.gml,10000,50000,false,455,39900
./instances/Regular/reg-d20-n1000.7.gml,1000,10000,false,36,8570
./instances/Regular/reg-d5-n100.5.gml,100,250,false,0,139
./instances/Regular/reg-d3-n100.1.gml,100,150,false,0,50
./instances/Regular/reg-d10-n10000.10.gml,10000,50000,false,414,39884
./instances/Regular/reg-d3-n100.8.gml,100,150,false,0,47
./instances/Regular/reg-d10-n100.10.gml,100,500,false,0,356
./instances/Regular/reg-d5-n10000.13.gml,10000,25000,false,110,14991
./instances/Regular/reg-d10-n100.13.gml,100,500,false,0,357
./instances/Regular/reg-d3-n1000.0.gml,1000,1500,false,2,500
./instances/Regular/reg-d10-n100.0.gml,100,500,false,0,356
./instances/Regular/reg-d3-n100.5.gml,100,150,false,0,49
./instances/Regular/reg-d5-n10000.9.gml,10000,25000,false,118,14989
./instances/Regular/reg-d10-n10000.1.gml,10000,50000,false,478,39872
./instances/Regular/reg-d5-n100.11.gml,100,250,false,0,141
./instances/Regular/reg-d5-n10000.11.gml,10000,25000,false,108,14995
./instances/Regular/reg-d3-n100.12.gml,100,150,false,0,49
./instances/Regular/reg-d10-n1000.7.gml,1000,5000,false,12,3897
./instances/Regular/reg-d20-n100.7.gml,100,1000,false,0,854
./instances/Regular/reg-d5-n1000.11.gml,1000,2500,false,4,1489
./instances/Regular/reg-d10-n10000.15.gml,10000,50000,false,407,39875
./instances/Regular/reg-d20-n1000.17.gml,1000,10000,false,32,8563
./instances/Regular/reg-d3-n10000.6.gml,10000,15000,false,65,4999
./instances/Regular/reg-d3-n1000.13.gml,1000,1500,false,2,500
./instances/Regular/reg-d20-n1000.8.gml,1000,10000,false,28,8565
./instances/Regular/reg-d20-n100.13.gml,100,1000,false,1,852
./instances/Regular/reg-d3-n10000.14.gml,10000,15000,false,60,5000
./instances/Regular/reg-d20-n100.12.gml,100,1000,false,0,854
./instances/Regular/reg-d20-n1000.10.gml,1000,10000,false,35,8560
./instances/Regular/reg-d5-n10000.4.gml,10000,25000,false,139,14994
./instances/Regular/reg-d10-n10000.7.gml,10000,50000,false,520,39879
./instances/Regular/reg-d10-n10000.0.gml,10000,50000,false,390,39883
./instances/Regular/reg-d10-n100.1.gml,100,500,false,0,358
./instances/Regular/reg-d10-n10000.16.gml,10000,50000,false,494,39890
./instances/Regular/reg-d5-n1000.10.gml,1000,2500,false,3,1488
./instances/Regular/reg-d10-n10000.13.gml,10000,50000,false,428,39862
./instances/Regular/reg-d10-n100.2.gml,100,500,false,0,357
./instances/Regular/reg-d20-n1000.0.gml,1000,10000,false,25,8556
./instances/Regular/reg-d3-n10000.7.gml,10000,15000,false,53,4999
./instances/Regular/reg-d5-n1000.17.gml,1000,2500,false,3,1490
./instances/Regular/reg-d10-n1000.2.gml,1000,5000,false,11,3887
./instances/Regular/reg-d20-n100.1.gml,100,1000,false,0,853
./instances/Regular/reg-d10-n10000.4.gml,10000,50000,false,369,39878
./instances/Regular/reg-d3-n10000.16.gml,10000,15000,false,52,4994
./instances/Regular/reg-d5-n100.4.gml,100,250,false,0,145
./instances/Regular/reg-d5-n1000.3.gml,1000,2500,false,2,1491
./instances/Regular/reg-d3-n1000.11.gml,1000,1500,false,1,498
./instances/Regular/reg-d5-n100.8.gml,100,250,false,0,142
./instances/Regular/reg-d5-n10000.17.gml,10000,25000,false,134,14992
./instances/Regular/reg-d20-n100.10.gml,100,1000,false,1,853
./instances/Regular/reg-d5-n10000.16.gml,10000,25000,false,129,14990
./instances/Regular/reg-d3-n1000.10.gml,1000,1500,false,1,499
./instances/Regular/reg-d5-n100.1.gml,100,250,false,0,140
./instances/Regular/reg-d3-n10000.9.gml,10000,15000,false,63,4999
./instances/Regular/reg-d3-n10000.17.gml,10000,15000,false,55,4999
./instances/Regular/reg-d10-n1000.3.gml,1000,5000,false,12,3867
./instances/Regular/reg-d10-n1000.0.gml,1000,5000,false,12,3875
./instances/Regular/reg-d10-n1000.11.gml,1000,5000,false,12,3886
./instances/Regular/reg-d5-n100.17.gml,100,250,false,0,143
./instances/Regular/reg-d10-n100.18.gml,100,500,false,0,356
./instances/Regular/reg-d10-n100.4.gml,100,500,false,0,357
./instances/Regular/reg-d10-n10000.17.gml,10000,50000,false,483,39854
./instances/Regular/reg-d10-n10000.14.gml,10000,50000,false,433,39883
./instances/Regular/reg-d20-n1000.9.gml,1000,10000,false,31,8567
./instances/Regular/reg-d10-n1000.18.gml,1000,5000,false,8,3885
./instances/Regular/reg-d20-n100.18.gml,100,1000,false,1,853
./instances/Regular/reg-d10-n1000.19.gml,1000,5000,false,11,3877
./instances/Regular/reg-d5-n1000.15.gml,1000,2500,false,4,1486
./instances/Regular/reg-d3-n1000.15.gml,1000,1500,false,2,494
./instances/Regular/reg-d20-n1000.3.gml,1000,10000,false,43,8565
./instances/Regular/reg-d3-n10000.15.gml,10000,15000,false,58,4999
./instances/Regular/reg-d10-n1000.13.gml,1000,5000,false,14,3902
./instances/Regular/reg-d20-n1000.16.gml,1000,10000,false,43,8564
./instances/Regular/reg-d20-n1000.15.gml,1000,10000,false,26,8572
./instances/Regular/reg-d5-n10000.6.gml,10000,25000,false,162,14994
./instances/Regular/reg-d3-n100.15.gml,100,150,false,0,49
./instances/Regular/reg-d5-n10000.12.gml,10000,25000,false,161,14983
./instances/Regular/reg-d3-n1000.4.gml,1000,1500,false,2,501
./instances/Regular/reg-d5-n100.13.gml,100,250,false,0,139
./instances/Regular/reg-d10-n10000.8.gml,10000,50000,false,551,39910
./instances/Regular/reg-d10-n10000.19.gml,10000,50000,false,572,39899
./instances/Regular/reg-d3-n10000.0.gml,10000,15000,false,69,5000
./instances/Regular/reg-d3-n10000.11.gml,10000,15000,false,55,4997
./instances/Regular/reg-d3-n10000.18.gml,10000,15000,false,81,4994
./instances/Regular/reg-d10-n10000.12.gml,10000,50000,false,611,39891
./instances/Regular/reg-d3-n10000.10.gml,10000,15000,false,76,5000
./instances/Regular/reg-d3-n1000.16.gml,1000,1500,false,2,499
./instances/Regular/reg-d20-n100.19.gml,100,1000,false,1,854
./instances/Regular/reg-d5-n100.12.gml,100,250,false,0,140
./instances/Regular/reg-d3-n1000.19.gml,1000,1500,false,2,500
./instances/Regular/reg-d3-n1000.1.gml,1000,1500,false,2,501
./instances/Regular/reg-d5-n100.14.gml,100,250,false,0,139
./instances/Regular/reg-d10-n10000.6.gml,10000,50000,false,617,39879
./instances/Regular/reg-d20-n100.9.gml,100,1000,false,1,853
./instances/Regular/reg-d3-n1000.5.gml,1000,1500,false,2,500
./instances/Regular/reg-d3-n1000.18.gml,1000,1500,false,2,499
./instances/Regular/reg-d3-n100.11.gml,100,150,false,0,49
./instances/Regular/reg-d10-n1000.5.gml,1000,5000,false,8,3899
./instances/Regular/reg-d10-n1000.6.gml,1000,5000,false,15,3905
./instances/Regular/reg-d3-n1000.7.gml,1000,1500,false,2,500
./instances/Regular/reg-d5-n10000.1.gml,10000,25000,false,128,14993
./instances/Regular/reg-d5-n100.0.gml,100,250,false,0,138
./instances/Regular/reg-d10-n100.3.gml,100,500,false,0,356
./instances/Regular/reg-d20-n1000.12.gml,1000,10000,false,37,8564
./instances/Regular/reg-d20-n1000.4.gml,1000,10000,false,28,8573
./instances/Regular/reg-d10-n100.15.gml,100,500,false,0,356
./instances/Regular/reg-d10-n100.17.gml,100,500,false,0,356
./instances/Regular/reg-d20-n100.15.gml,100,1000,false,0,853
./instances/Regular/reg-d20-n100.14.gml,100,1000,false,1,853
./instances/Regular/reg-d5-n100.7.gml,100,250,false,0,138
./instances/Regular/reg-d5-n100.10.gml,100,250,false,0,144
./instances/Regular/reg-d3-n100.4.gml,100,150,false,0,51
./instances/Regular/reg-d5-n1000.16.gml,1000,2500,false,4,1488
./instances/Regular/reg-d10-n100.6.gml,100,500,false,0,355
./instances/Regular/reg-d3-n1000.8.gml,1000,1500,false,2,499
./instances/Regular/reg-d10-n1000.8.gml,1000,5000,false,17,3888
./instances/Regular/reg-d10-n10000.3.gml,10000,50000,false,543,39889
./instances/Regular/reg-d5-n1000.19.gml,1000,2500,false,2,1489
./instances/Regular/reg-d20-n100.2.gml,100,1000,false,0,854
./instances/Regular/reg-d10-n100.14.gml,100,500,false,0,356
./instances/Regular/reg-d3-n1000.9.gml,1000,1500,false,2,499
./instances/Regular/reg-d10-n1000.4.gml,1000,5000,false,8,3876
./instances/Regular/reg-d20-n1000.6.gml,1000,10000,false,45,8565
./instances/Regular/reg-d20-n100.6.gml,100,1000,false,1,852
./instances/Regular/reg-d5-n10000.10.gml,10000,25000,false,161,14997
./instances/Regular/reg-d10-n1000.9.gml,1000,5000,false,17,3892
./instances/Regular/reg-d5-n1000.6.gml,1000,2500,false,5,1493
./instances/Regular/reg-d5-n10000.5.gml,10000,25000,false,170,14993
./instances/Regular/reg-d20-n10000.15.gml,10000,100000,false,3868,88936
./instances/Regular/reg-d3-n100.9.gml,100,150,false,0,50
./instances/Regular/reg-d10-n10000.9.gml,10000,50000,false,670,39887
./instances/Regular/reg-d5-n10000.18.gml,10000,25000,false,169,14990
./instances/Regular/reg-d20-n10000.6.gml,10000,100000,false,3935,88896
./instances/Regular/reg-d20-n10000.10.gml,10000,100000,false,3918,88880
./instances/Regular/reg-d20-n10000.2.gml,10000,100000,false,3921,88939
./instances/Regular/reg-d20-n10000.19.gml,10000,100000,false,3804,88881
./instances/Regular/reg-d20-n10000.12.gml,10000,100000,false,4026,88920
./instances/Regular/reg-d20-n10000.1.gml,10000,100000,false,3876,88846
./instances/Regular/reg-d10-n10000.2.gml,10000,50000,false,482,39899
./instances/Regular/reg-d20-n10000.4.gml,10000,100000,false,3760,88880
./instances/Regular/reg-d20-n10000.0.gml,10000,100000,false,3722,88885
./instances/Regular/reg-d20-n10000.13.gml,10000,100000,false,3302,88905
./instances/Regular/reg-d20-n10000.11.gml,10000,100000,false,3785,88893
./instances/Regular/reg-d20-n10000.17.gml,10000,100000,false,3808,88936
./instances/Regular/reg-d20-n10000.7.gml,10000,100000,false,4314,88896
./instances/Regular/reg-d20-n10000.3.gml,10000,100000,false,4465,88848
./instances/Regular/reg-d20-n10000.14.gml,10000,100000,false,2962,88863
./instances/Regular/reg-d20-n10000.5.gml,10000,100000,false,2992,88883
./instances/Regular/reg-d20-n10000.8.gml,10000,100000,false,3485,88836
./instances/Regular/reg-d20-n10000.18.gml,10000,100000,false,2788,88874
./instances/Regular/reg-d20-n10000.9.gml,10000,100000,false,2591,88896
./instances/Regular/reg-d20-n10000.16.gml,10000,100000,false,2290,88837
./instances/Dimacs/gte_bad.510,49,130,false,0,63
./instances/Dimacs/gte_bad.298300,49,130,false,0,63
./instances/Dimacs/gte_bad.460,49,130,false,0,63
./instances/Dimacs/gte_bad.40,49,130,false,0,63
./instances/Dimacs/r422.geom,115,380,false,0,263
./instances/Dimacs/gte_bad.1160,49,130,false,0,63
./instances/Dimacs/gte_bad.35620,49,130,false,0,63
./instances/Dimacs/gte_bad.160,49,130,false,0,63
./instances/Dimacs/gte_bad.6830,49,130,false,0,63
./instances/Dimacs/gte_bad.1700,49,130,false,0,63
./instances/Dimacs/r1002.geom,329,997,false,2,644
./instances/Dimacs/gte_bad.60090,49,130,false,0,63
./instances/Dimacs/gte_bad.200,49,130,false,0,63
./instances/Dimacs/r2392.geom,478,2368,false,5,1806
./instances/Dimacs/gte_bad.20,49,130,false,0,63
./instances/Dimacs/gte_bad.15710,49,130,false,0,63
./instances/Dimacs/gte_bad.508829,49,130,false,0,63
./instances/Dimacs/gte_bad.6410,49,130,false,0,63
./instances/Dimacs/gte_bad.451760,49,130,false,0,63
./instances/Dimacs/gte_bad.15100,49,130,false,0,63
./instances/Dimacs/gte_bad.60,49,130,false,0,63
./instances/Dimacs/gte_bad.469010,49,130,false,0,63
./instances/Dimacs/gte_bad.176280,49,130,false,0,63
./instances/Dimacs/gte_bad.65330,49,130,false,0,63
./instances/Dimacs/gte_bad.49320,49,130,false,0,63


==> Results/success-rate.csv <==
nodes,ilp-without-npc.txt,ilp-with-npc.txt,ilp-with-npc-20min.txt
10,1.0,1.0,1.0
20,1.0,1.0,1.0
30,1.0,1.0,1.0
40,0.9906347554630593,0.9947970863683663,0.9958376690946931
50,0.9397089397089398,0.9615384615384616,0.9708939708939709
60,0.8311793214862682,0.875605815831987,0.901453957996769
70,0.6601520086862106,0.745928338762215,0.7817589576547231
80,0.40160642570281124,0.5190763052208835,0.5672690763052208
90,0.2261904761904762,0.3235930735930736,0.35714285714285715
100,0.12192262602579132,0.19226260257913247,0.22743259085580306

